A fast solver for the spatially homogeneous electron Boltzmann equation

We present a numerical method for the velocity-space, spatially homogeneous, collisional Boltzmann equation for electron transport in low-temperature plasma (LTP) conditions. Modeling LTP plasmas is useful in many applications, including advanced manufacturing, material processing, semiconductor processing, and hypersonics, to name a few. Most state-of-the-art methods for electron kinetics are based on Monte-Carlo sampling for collisions combined with Lagrangian particle-in-cell methods. We discuss an Eulerian solver that approximates the electron velocity distribution function using spherical harmonics (angular components) and B-splines (energy component). Our solver supports electron-heavy elastic and inelastic binary collisions, electron-electron Coulomb interactions, steady-state and transient dynamics, and an arbitrary nmber of angular terms in the electron distribution function. We report convergence results and compare our solver to two other codes: an in-house particle Monte-Carlo ethod; and Bolsig+, a state-of-the-art Eulerian solver for electron transport in LTPs. Furthermore, we use our solver to study the relaxation time scales of the higher-order anisotropic correction terms. Our code is open-source and provides an interface that allows coupling to multiphysics simulations of low-temperature plasmas.

==> pde_runs/dsmc_100Td_0_NEW.csv <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 8.154438467210248231e-02 2.688728992445140430e-03 7.572013981551045788e-04 5.750697829851708328e-04
1.201201201201201191e-01 7.498355014593979795e-02 3.864123531485434779e-03 6.050135092884312542e-04 5.934775080103549434e-04
1.801801801801801717e-01 7.237887558813679845e-02 4.897613604164332592e-03 4.052333846075862993e-04 6.167045765723098982e-04
2.402402402402402382e-01 7.100377605959616589e-02 5.781095128745717196e-03 3.539258897434669968e-04 6.115878104977545476e-04
3.003003003003003046e-01 6.993883515117567395e-02 6.540947878140719075e-03 3.460553484800104251e-04 5.789336181172379577e-04
3.603603603603603434e-01 6.910671935375886643e-02 7.215370514270401901e-03 4.969577712914837169e-04 5.483898342594734987e-04
4.204204204204204376e-01 6.827665195808217680e-02 7.788316617385091824e-03 8.008985592617629597e-04 4.907168412991925110e-04
4.804804804804804763e-01 6.745860925014486587e-02 8.270601371638122007e-03 1.160328060022929085e-03 3.941934702295678337e-04
5.405405405405405705e-01 6.670095043524383593e-02 8.673318446958698524e-03 1.475652275821677604e-03 2.959082169557713279e-04
6.006006006006006093e-01 6.596897004050518432e-02 9.009110058995647638e-03 1.772619493782236254e-03 2.180657658332690407e-04
6.606606606606606480e-01 6.522000862765207907e-02 9.289282577322395887e-03 2.087055884357600158e-03 1.757383665261727382e-04
7.207207207207206867e-01 6.453628293687234396e-02 9.517800153199142479e-03 2.322487897346768755e-03 1.986736293128457990e-04
7.807807807807807254e-01 6.385302606033126105e-02 9.697399574677259548e-03 2.561923318659992729e-03 2.545647555060902355e-04
8.408408408408408752e-01 6.320772778465909292e-02 9.833832374426358658e-03 2.757054230669001797e-03 3.431371908231958183e-04
9.009009009009009139e-01 6.258242828189626572e-02 9.929337041090136387e-03 2.928652994530699018e-03 4.532914529915438870e-04
9.609609609609609526e-01 6.195247891650627198e-02 9.992490258626873095e-03 3.106858782632541342e-03 5.753848226300083482e-04
1.021021021021021102e+00 6.133816656013921231e-02 1.002231023536500655e-02 3.266097466059878114e-03 7.070364714961764911e-04
1.081081081081081141e+00 6.076358122639011899e-02 1.003490511286816815e-02 3.386395257592481577e-03 8.175878244790477957e-04
1.141141141141141180e+00 6.015428700976108156e-02 1.001884157349456836e-02 3.532623509171986618e-03 9.249365938415963486e-04
1.201201201201201219e+00 5.956946990613238430e-02 9.983184097112884556e-03 3.645638280914965425e-03 1.030349401009285522e-03
1.261261261261261257e+00 5.903068547597455085e-02 9.931023506466839582e-03 3.710553763187242251e-03 1.127691892240278082e-03
1.321321321321321296e+00 5.849641295451531858e-02 9.865383751655991060e-03 3.777105797929332202e-03 1.219890307454898513e-03
1.381381381381381335e+00 5.796703199049241251e-02 9.787600072983114810e-03 3.833189372560262455e-03 1.310312885539821268e-03
1.441441441441441373e+00 5.741885866284723861e-02 9.699144485790858750e-03 3.912701359205274232e-03 1.388769847945280815e-03
1.501501501501501412e+00 5.690927030440359746e-02 9.600171913818081326e-03 3.955564169710729799e-03 1.457600022356131788e-03
1.561561561561561451e+00 5.643141554279521716e-02 9.493044613085831196e-03 3.961394231509266645e-03 1.515266398855535544e-03
1.621621621621621712e+00 5.593938586559434739e-02 9.377956961869189992e-03 3.987336265709659315e-03 1.575555231240727272e-03
1.681681681681681750e+00 5.551237039785560101e-02 9.261521094981888663e-03 3.953167132580353432e-03 1.626118448551817182e-03
1.741741741741741789e+00 5.504658340191311700e-02 9.137373942804366544e-03 3.965332311427378909e-03 1.672134832637909609e-03
1.801801801801801828e+00 5.461424251453028678e-02 9.010293488183166583e-03 3.938481660342389029e-03 1.704827391761741225e-03
1.861861861861861867e+00 5.417694104322177268e-02 8.880170033579302263e-03 3.920748349069505014e-03 1.731988120703109894e-03
1.921921921921921905e+00 5.377089024390406535e-02 8.747536865990158256e-03 3.877815039309311616e-03 1.760685227483620597e-03
1.981981981981981944e+00 5.335722159437805007e-02 8.612069530160164008e-03 3.852269700745508674e-03 1.787773470163938044e-03
2.042042042042042205e+00 5.293711271185056605e-02 8.477052065231060682e-03 3.836175872694011935e-03 1.809408495506022478e-03
2.102102102102102243e+00 5.252568492150963553e-02 8.340663951904041598e-03 3.815164329650271285e-03 1.824957494755794808e-03
2.162162162162162282e+00 5.215166183088563306e-02 8.205913091551567118e-03 3.754747640257998648e-03 1.836345995702573638e-03
2.222222222222222321e+00 5.177429879664020851e-02 8.072392709251143342e-03 3.703487506908971928e-03 1.838014587006271076e-03
2.282282282282282360e+00 5.141777832005330062e-02 7.937352232641234351e-03 3.633701671373791662e-03 1.840174929095990874e-03
2.342342342342342398e+00 5.103557642756981205e-02 7.802850841711284936e-03 3.601056213689654562e-03 1.837599705897682628e-03
2.402402402402402437e+00 5.066782994832429166e-02 7.668529383066073971e-03 3.551345579633613699e-03 1.830436464897613417e-03
2.462462462462462476e+00 5.033042665888306372e-02 7.537512903024208913e-03 3.477518995919736192e-03 1.821970795362374716e-03
2.522522522522522515e+00 4.999440603735565841e-02 7.406507650618610744e-03 3.407089917794207685e-03 1.817813911610086835e-03
2.582582582582582553e+00 4.966092307374654624e-02 7.277631430011294485e-03 3.337411097060060273e-03 1.809230276625139458e-03
2.642642642642642592e+00 4.931796478233513303e-02 7.150668699544142880e-03 3.282878972467896932e-03 1.792278250539870114e-03
2.702702702702702631e+00 4.899292388269630566e-02 7.025364698198586708e-03 3.214237137880843892e-03 1.775238904479954204e-03
2.762762762762762669e+00 4.866522382163975674e-02 6.902099104582746190e-03 3.157380104921471680e-03 1.752521902293761348e-03
2.822822822822822708e+00 4.836342441820534743e-02 6.783208287993679891e-03 3.080095933128919761e-03 1.728914229612915935e-03
2.882882882882882747e+00 4.806465749879270527e-02 6.664996257197000964e-03 2.998305618097261462e-03 1.703637673012147998e-03
2.942942942942942786e+00 4.776426066810111892e-02 6.548948982261632891e-03 2.929860607900956846e-03 1.678965745625266969e-03
3.003003003003002824e+00 4.745275379268214244e-02 6.435042726304683255e-03 2.873187372379998068e-03 1.655645676496391534e-03
3.063063063063062863e+00 4.713746816105413018e-02 6.322518245032036389e-03 2.824904250624521180e-03 1.628007959806361017e-03
3.123123123123122902e+00 4.684362013651803547e-02 6.211961710999063663e-03 2.754746852416458790e-03 1.599748487478429597e-03
3.183183183183182940e+00 4.656990873004969445e-02 6.103859288594045904e-03 2.669758866135121030e-03 1.568309643650356690e-03
3.243243243243243423e+00 4.627365882343393438e-02 5.998324374012041146e-03 2.617951417838657643e-03 1.535622016968307127e-03
3.303303303303303462e+00 4.598831794802728939e-02 5.894975709389883856e-03 2.555994661754764068e-03 1.505998034436389866e-03
3.363363363363363501e+00 4.569727789417359076e-02 5.793065798793441135e-03 2.501078115046697758e-03 1.474231503235476186e-03
3.423423423423423539e+00 4.541994640725040971e-02 5.693781587809561631e-03 2.438425544090174965e-03 1.446025752956584323e-03
3.483483483483483578e+00 4.516017108207655978e-02 5.595562053587283154e-03 2.355374590774358175e-03 1.410908651970344463e-03
3.543543543543543617e+00 4.487257497541003587e-02 5.501161945218682910e-03 2.314087802588816415e-03 1.377302202766442695e-03
3.603603603603603656e+00 4.461649612091151546e-02 5.408090812862308659e-03 2.237350045231367626e-03 1.346877460736726562e-03
3.663663663663663694e+00 4.435138624566521692e-02 5.317383272820387988e-03 2.174687738315116744e-03 1.315158369521575096e-03
3.723723723723723733e+00 4.408116660978876611e-02 5.228121024298782241e-03 2.118509511560745344e-03 1.280298564526650279e-03
3.783783783783783772e+00 4.382101284532820273e-02 5.141526866903596213e-03 2.057090830945251976e-03 1.246820609978339153e-03
3.843843843843843811e+00 4.356626254379365737e-02 5.056006216493507191e-03 1.991521635575126386e-03 1.212604982529105323e-03
3.903903903903903849e+00 4.328544882172259689e-02 4.973331352233009359e-03 1.960180904120167791e-03 1.177030844537624212e-03
3.963963963963963888e+00 4.303330899909662416e-02 4.892307092174437606e-03 1.902123989332808090e-03 1.141993313686626155e-03
4.024024024024024371e+00 4.278015083348280650e-02 4.813543549342404887e-03 1.847164150818565633e-03 1.114297206187952116e-03
4.084084084084084409e+00 4.253471400425870574e-02 4.735066314006891250e-03 1.783900885693937184e-03 1.084461409256041921e-03
4.144144144144144448e+00 4.226830936657507282e-02 4.659700497951301847e-03 1.745884256036542076e-03 1.051747777622267154e-03
4.204204204204204487e+00 4.202924219452798538e-02 4.585796053322689636e-03 1.682044678106395632e-03 1.018777846253536221e-03
4.264264264264264526e+00 4.176818973536025603e-02 4.513491207776383456e-03 1.640263730436826569e-03 9.854151588479225649e-04
4.324324324324324564e+00 4.151562880116681925e-02 4.442277762872589436e-03 1.595128604147583434e-03 9.564525972808388251e-04
4.384384384384384603e+00 4.126516512199562142e-02 4.372676228155539420e-03 1.554176711056563017e-03 9.291498336234318848e-04
4.444444444444444642e+00 4.102395944848742648e-02 4.305435461045154996e-03 1.505019563155884357e-03 9.027277395610039954e-04
4.504504504504504681e+00 4.079025789105966693e-02 4.239866780548387330e-03 1.450041396376223948e-03 8.740232208111594269e-04
4.564564564564564719e+00 4.055514146396628494e-02 4.174415578846040441e-03 1.398795856610888762e-03 8.498432534734684258e-04
4.624624624624624758e+00 4.029229103520824695e-02 4.111543224821993109e-03 1.375433241720371491e-03 8.278055334207374107e-04
4.684684684684684797e+00 4.004218809903430792e-02 4.048674262359446170e-03 1.341820591559064182e-03 7.996225159556396992e-04
4.744744744744744835e+00 3.979772425392124474e-02 3.987577318583437370e-03 1.307174952026168976e-03 7.745606442970052715e-04
4.804804804804804874e+00 3.955464281343875482e-02 3.929016259656321203e-03 1.271621506617656152e-03 7.496364187538140985e-04
4.864864864864864913e+00 3.932954467365563922e-02 3.870951239930543828e-03 1.216855499196667486e-03 7.206025987496717878e-04
4.924924924924924952e+00 3.909419359416545919e-02 3.814345576017607979e-03 1.176632887313112247e-03 6.956459112599287873e-04
4.984984984984984990e+00 3.884560416203941546e-02 3.758580808921545714e-03 1.150758326452341060e-03 6.751913673726867493e-04
5.045045045045045029e+00 3.860783792955523042e-02 3.703997400397975297e-03 1.118294314527058840e-03 6.530511500148518649e-04
5.105105105105105068e+00 3.837759720007877240e-02 3.651070896471526536e-03 1.078331303541958794e-03 6.255721289925066922e-04
5.165165165165165106e+00 3.814645493683153227e-02 3.597813910178840335e-03 1.042330018621475838e-03 6.029897333674577543e-04
5.225225225225225145e+00 3.792694645013823529e-02 3.547779839808347033e-03 9.900600435433682019e-04 5.809613934424773382e-04
5.285285285285285184e+00 3.769082065404226467e-02 3.497865833744841137e-03 9.588595650797434710e-04 5.569996766313007643e-04
5.345345345345345223e+00 3.746774493089170821e-02 3.448983273984633242e-03 9.170277104851431039e-04 5.339022439473537981e-04
5.405405405405405261e+00 3.722873252010715922e-02 3.400555263384244520e-03 8.957936705546555101e-04 5.150379246773956156e-04
5.465465465465465300e+00 3.697580210735287171e-02 3.354134380485742674e-03 8.914254885086713917e-04 4.972489198491849335e-04
5.525525525525525339e+00 3.674619577137375886e-02 3.307737673798228847e-03 8.590077027729379989e-04 4.772672009799309631e-04
5.585585585585585378e+00 3.652686138122990950e-02 3.263415537261169126e-03 8.170286777247612103e-04 4.618904177680421765e-04
5.645645645645645416e+00 3.627586276084912575e-02 3.218917941376882655e-03 8.105230856952479407e-04 4.461834277796391385e-04
5.705705705705705455e+00 3.602628321260654964e-02 3.175427176326590679e-03 8.044372435506739550e-04 4.273041896419840693e-04
5.765765765765765494e+00 3.579943902163281594e-02 3.133110298799871279e-03 7.743947213494988772e-04 4.079734087623529100e-04
5.825825825825825532e+00 3.557888495075684637e-02 3.091491495394591265e-03 7.394965530789199791e-04 3.920297866076622633e-04
5.885885885885885571e+00 3.534864443916881788e-02 3.051214169856640047e-03 7.178785271174615776e-04 3.749060792590544976e-04
5.945945945945945610e+00 3.512427308760181222e-02 3.010715526309244196e-03 6.894127286450404957e-04 3.621114808162352182e-04
6.006006006006005649e+00 3.489819124495829872e-02 2.971663248050352216e-03 6.671940941072880115e-04 3.491412689145055419e-04
6.066066066066065687e+00 3.466614185216620320e-02 2.932895048779938889e-03 6.473155940037957816e-04 3.372482610395655133e-04
6.126126126126125726e+00 3.444603320859875029e-02 2.895679003471940578e-03 6.149326875334332893e-04 3.221886636682651456e-04
6.186186186186185765e+00 3.420626170743539668e-02 2.858982335073697884e-03 6.058246097123087771e-04 3.062717220190415012e-04
6.246246246246245803e+00 3.397837339556479541e-02 2.823052940597384642e-03 5.851995771931380172e-04 2.940125341864944261e-04
6.306306306306305842e+00 3.374459829464145078e-02 2.787745585833555605e-03 5.704446446363090973e-04 2.846514250111308042e-04
6.366366366366365881e+00 3.351885602034183204e-02 2.752572584015317448e-03 5.432496219461231722e-04 2.728477084095634305e-04
6.426426426426426808e+00 3.329100905655831694e-02 2.718496141245394220e-03 5.209851792105766764e-04 2.587998086200548535e-04
6.486486486486486847e+00 3.305980154438097757e-02 2.685112805053906267e-03 5.030388429622574282e-04 2.462335287318865055e-04
6.546546546546546885e+00 3.283034537841537925e-02 2.651763229736807826e-03 4.885641174435958979e-04 2.340517897822532540e-04
6.606606606606606924e+00 3.259970095498805620e-02 2.620251876931882235e-03 4.786811730166962457e-04 2.262120308769222435e-04
6.666666666666666963e+00 3.236675908389637091e-02 2.588200703621550917e-03 4.635020461534663247e-04 2.168550260584905533e-04
6.726726726726727001e+00 3.214103510730609986e-02 2.557229476248688328e-03 4.446009726313105261e-04 2.081485005640707300e-04
6.786786786786787040e+00 3.190056946317219866e-02 2.526774305728121065e-03 4.410060286984196433e-04 2.011922453796738766e-04
6.846846846846847079e+00 3.166411906569756990e-02 2.495703474999760602e-03 4.332306340236771985e-04 1.942773079381045101e-04
6.906906906906907118e+00 3.143324257228433810e-02 2.466961999940557159e-03 4.204311891779360390e-04 1.830186011488092138e-04
6.966966966966967156e+00 3.120079133177987296e-02 2.438448508906170854e-03 4.081848378775302906e-04 1.738078974510045682e-04
7.027027027027027195e+00 3.096884900719853659e-02 2.410496519432425711e-03 3.967026886722719572e-04 1.636875903889595425e-04
7.087087087087087234e+00 3.074773832815380636e-02 2.382348172695591178e-03 3.761806206296212560e-04 1.577635764036140211e-04
7.147147147147147273e+00 3.050736826313368150e-02 2.354888312040378639e-03 3.712220963033469067e-04 1.526174635216380839e-04
7.207207207207207311e+00 3.027278169301626798e-02 2.327822224143990919e-03 3.605929134576493300e-04 1.479189925669644400e-04
7.267267267267267350e+00 3.004536715199591229e-02 2.300898279603764626e-03 3.477735562844014154e-04 1.402255617184081766e-04
7.327327327327327389e+00 2.981162760390489511e-02 2.274142585507215025e-03 3.392289351452787167e-04 1.321264696493108846e-04
7.387387387387387427e+00 2.958228019835920652e-02 2.249020321391208364e-03 3.266205414661415771e-04 1.248751251583405731e-04
7.447447447447447466e+00 2.935740540685755420e-02 2.223716899132732825e-03 3.139167638934840798e-04 1.219424237894779626e-04
7.507507507507507505e+00 2.912831551491959492e-02 2.199094230122415009e-03 3.050822799966719295e-04 1.200708567117404426e-04
7.567567567567567544e+00 2.889760224900241384e-02 2.174728019769104660e-03 2.955777048018173240e-04 1.169357902599025244e-04
7.627627627627627582e+00 2.866742239580709686e-02 2.150781117977485900e-03 2.870063193394563773e-04 1.104965909569069927e-04
7.687687687687687621e+00 2.843972533693237686e-02 2.126990668396712587e-03 2.759418815416403914e-04 1.040079177798589695e-04
7.747747747747747660e+00 2.820909252976809209e-02 2.104084893646298009e-03 2.692196738309963295e-04 9.920102039362476472e-05
7.807807807807807698e+00 2.797337211674286520e-02 2.081229801713120782e-03 2.672762471519918455e-04 9.436482149476111173e-05
7.867867867867867737e+00 2.774655574353473639e-02 2.058767731157220247e-03 2.575818341332576904e-04 9.155234283840913117e-05
7.927927927927927776e+00 2.751518918611222525e-02 2.036697316109618155e-03 2.478752327525807122e-04 8.779709852259283452e-05
7.987987987987987815e+00 2.728136420348567862e-02 2.015145488230570426e-03 2.429992365256555971e-04 8.480636875065259946e-05
8.048048048048048742e+00 2.703956309955177564e-02 1.993874383066092382e-03 2.470372557717620326e-04 8.148009231896807532e-05
8.108108108108108780e+00 2.681533838011923923e-02 1.972876950442293154e-03 2.303364902449592504e-04 7.767456845982152118e-05
8.168168168168168819e+00 2.658926906902034717e-02 1.952045004983934615e-03 2.168988550353131235e-04 7.187607485927623597e-05
8.228228228228228858e+00 2.635600265420919713e-02 1.931709559357925850e-03 2.127870694687949819e-04 6.828399961475868076e-05
8.288288288288288896e+00 2.612065307535660699e-02 1.912086577692529137e-03 2.134081182090300757e-04 6.640721193723355374e-05
8.348348348348348935e+00 2.588475824047706958e-02 1.891992791563290935e-03 2.092266555393338539e-04 6.209585475393555301e-05
8.408408408408408974e+00 2.564974404399121555e-02 1.873209526400947600e-03 2.090790367545424520e-04 5.950613350543506924e-05
8.468468468468469013e+00 2.541872271784214460e-02 1.854076891782918202e-03 2.025682036541122128e-04 5.702972111344033548e-05
8.528528528528529051e+00 2.519457379447116382e-02 1.834684300923474995e-03 1.899566786380628143e-04 5.583395631740951763e-05
8.588588588588589090e+00 2.496234386622724760e-02 1.817128439137826465e-03 1.862680546364538486e-04 5.640056361183153760e-05
8.648648648648649129e+00 2.473437910278976706e-02 1.798886568683582187e-03 1.766917457595771994e-04 5.450910067988528246e-05
8.708708708708709167e+00 2.449932449159061484e-02 1.781049061322280197e-03 1.767224073853783948e-04 5.454358852392060606e-05
8.768768768768769206e+00 2.427423380937751909e-02 1.763686767577116654e-03 1.653040197683611440e-04 5.455583897808966698e-05
8.828828828828829245e+00 2.404577010516783728e-02 1.746462262753618183e-03 1.565840273483373301e-04 5.409659780038509952e-05
8.888888888888889284e+00 2.381475982951597112e-02 1.729309860697802797e-03 1.578276423831470338e-04 5.022454261528653017e-05
8.948948948948949322e+00 2.358751071865613017e-02 1.712931597484232014e-03 1.556376937410183813e-04 4.890189238108664675e-05
9.009009009009009361e+00 2.336534026343259005e-02 1.696151409331869307e-03 1.443259550453167273e-04 4.816355007699380821e-05
9.069069069069069400e+00 2.313118011738393015e-02 1.679656161239563442e-03 1.472811702279529103e-04 4.503601798144041344e-05
9.129129129129129439e+00 2.290206076778053199e-02 1.663492376799885486e-03 1.465394852633649465e-04 4.577176706764391308e-05
9.189189189189189477e+00 2.267911652717035861e-02 1.647470850283792431e-03 1.390001489930697712e-04 4.383100691253012638e-05
9.249249249249249516e+00 2.245808284375935132e-02 1.632005967714018468e-03 1.294636908231897672e-04 4.258012381872657530e-05
9.309309309309309555e+00 2.222144856809019769e-02 1.616556012734799005e-03 1.385489853483761369e-04 3.996782081683752556e-05
9.369369369369369593e+00 2.199069165982041330e-02 1.601534371468593459e-03 1.408689271231893848e-04 4.103169992968190192e-05
9.429429429429429632e+00 2.176944127570520568e-02 1.586281263829142927e-03 1.318847095077861002e-04 4.089001176197524709e-05
9.489489489489489671e+00 2.154655685896455022e-02 1.571703230884828216e-03 1.295705914107831065e-04 3.859278152715998298e-05
9.549549549549549710e+00 2.132574507058658878e-02 1.556902458880531212e-03 1.271335413014876325e-04 3.433708105873895151e-05
9.609609609609609748e+00 2.109959095682523850e-02 1.542806066527023338e-03 1.291863535448404502e-04 3.323468744224904761e-05
9.669669669669669787e+00 2.088092515994719248e-02 1.528507744368492755e-03 1.222133222448312459e-04 3.731540542675845383e-05
9.729729729729729826e+00 2.066640175098648224e-02 1.514564987331432251e-03 1.143297969780566792e-04 3.774184106103601228e-05
9.789789789789789864e+00 2.044677712861651953e-02 1.500866793042062147e-03 1.108123554010420739e-04 3.699791296217153145e-05
9.849849849849849903e+00 2.023031555714981458e-02 1.486820104566299872e-03 1.078412424969533306e-04 3.472632970309680713e-05
9.909909909909909942e+00 2.000176773198227356e-02 1.474431205298549000e-03 1.124457857471916345e-04 2.983151203932607286e-05
9.969969969969969981e+00 1.976954593434145785e-02 1.460766039993810625e-03 1.205124289145707720e-04 2.726828205619335349e-05
1.003003003003003002e+01 1.955901301669578721e-02 1.447750550390328184e-03 1.076627582546910915e-04 2.832793876673741977e-05
1.009009009009009006e+01 1.934108070896139661e-02 1.435510556614787766e-03 1.028623127056108684e-04 2.832508727292195266e-05
1.015015015015015010e+01 1.912504253219101877e-02 1.422540950537504525e-03 9.925223012474315904e-05 2.637198189623183849e-05
1.021021021021021014e+01 1.890795054443215537e-02 1.410191412314391489e-03 1.002713698661409183e-04 2.947000472250273765e-05
1.027027027027027017e+01 1.869205612874120723e-02 1.398584594236705657e-03 9.885512925659821037e-05 3.029536866233754910e-05
1.033033033033033021e+01 1.847626478746123083e-02 1.386517507394712054e-03 9.602953265726310323e-05 2.780564112115818572e-05
1.039039039039039025e+01 1.826313348726956234e-02 1.374429924755965742e-03 9.307978276032742950e-05 2.931333311601472445e-05
1.045045045045045029e+01 1.805506384494518640e-02 1.362817473448597926e-03 8.496098784672426098e-05 2.859028332516354434e-05
1.051051051051051033e+01 1.783233192571536882e-02 1.351229553622628008e-03 9.381323520630379254e-05 2.799063176637325986e-05
1.057057057057057037e+01 1.762149786691348530e-02 1.339594016015098693e-03 9.116779671686980815e-05 2.863424662661046485e-05
1.063063063063063041e+01 1.741394220297182160e-02 1.328765166868365244e-03 8.778535807840117300e-05 2.914831799529027590e-05
1.069069069069069045e+01 1.719925002306604139e-02 1.317429959955331758e-03 9.068130653824831120e-05 2.840889846376673004e-05
1.075075075075075048e+01 1.699699543986063141e-02 1.307026083419020584e-03 8.406907035895365974e-05 2.942381095216137942e-05
1.081081081081081052e+01 1.678874267404067630e-02 1.295990793698403561e-03 8.217622142862033349e-05 3.108185667775935991e-05
1.087087087087087056e+01 1.658402167408071226e-02 1.285269531100430036e-03 8.090804731036866781e-05 2.942370023765336303e-05
1.093093093093093060e+01 1.637925274566962713e-02 1.274973610844626392e-03 7.806141534899370730e-05 2.789242327521124389e-05
1.099099099099099064e+01 1.617434208565865159e-02 1.264543905551690191e-03 7.829468782657059514e-05 2.907099649837689896e-05
1.105105105105105068e+01 1.597012049413490398e-02 1.254433551186688849e-03 7.818673950008875491e-05 2.562595007365590631e-05
1.111111111111111072e+01 1.576884485336238484e-02 1.244247346267253126e-03 7.739357138529343201e-05 2.528044578271128711e-05
1.117117117117117076e+01 1.557007642596128574e-02 1.234425032181432581e-03 7.443507430286998338e-05 2.533476079335812009e-05
1.123123123123123079e+01 1.537607794984816034e-02 1.224887555400905629e-03 6.995773345130576080e-05 2.374719739770442565e-05
1.129129129129129083e+01 1.517585377614190205e-02 1.214813504544867825e-03 7.084918487964121745e-05 2.259571084617948553e-05
1.135135135135135087e+01 1.498619471163320158e-02 1.205734370612792381e-03 6.082742811795494492e-05 2.377494725005939997e-05
1.141141141141141091e+01 1.478365217793729640e-02 1.195995159389481042e-03 6.652886156470759526e-05 2.398921586099397638e-05
1.147147147147147095e+01 1.459297756090344872e-02 1.186985594653924185e-03 5.947708302715509732e-05 2.277831552522668505e-05
1.153153153153153099e+01 1.439211868347045446e-02 1.178092631327808332e-03 6.898990949394182817e-05 2.381130517444357306e-05
1.159159159159159103e+01 1.420185492271566936e-02 1.168830406415101919e-03 6.123066729179192647e-05 2.199513551337393125e-05
1.165165165165165106e+01 1.401207661401360390e-02 1.160086180895248276e-03 5.999066182055464455e-05 2.305969128021820180e-05
1.171171171171171110e+01 1.381871101104800541e-02 1.151100227566625002e-03 6.041554923226162327e-05 2.418961727682070718e-05
1.177177177177177114e+01 1.362741587232410220e-02 1.142609634547822215e-03 6.431856298238674597e-05 2.261114674887652662e-05
1.183183183183183118e+01 1.344721785464247574e-02 1.134204765062394064e-03 5.998415154543122681e-05 2.079317176353611213e-05
1.189189189189189122e+01 1.326774037952843828e-02 1.125579655265310361e-03 5.337728348616912382e-05 1.850242676170977895e-05
1.195195195195195126e+01 1.308117801267028556e-02 1.117894635632148614e-03 5.637421109752534389e-05 1.858712817074075467e-05
1.201201201201201130e+01 1.289548467458729100e-02 1.109493738035921681e-03 5.751225323837625363e-05 1.935513791931451223e-05
1.207207207207207134e+01 1.270823284747162399e-02 1.101292631321883903e-03 6.160041269597256301e-05 2.050428542391675274e-05
1.213213213213213137e+01 1.252811997157166589e-02 1.093471233609967681e-03 5.792714003639112987e-05 2.298331840235946075e-05
1.219219219219219141e+01 1.235014299737547533e-02 1.085643294003770182e-03 5.620182268185415812e-05 2.344156559637044677e-05
1.225225225225225145e+01 1.216960377884217237e-02 1.077935798898059386e-03 5.655383062289183000e-05 2.046024708580805907e-05
1.231231231231231149e+01 1.198862803506495558e-02 1.070190001548776242e-03 5.892523556440478372e-05 2.118325970688820749e-05
1.237237237237237153e+01 1.181527384159178351e-02 1.062316488169961918e-03 5.559006981800542304e-05 1.981976849330295098e-05
1.243243243243243157e+01 1.164136651820480046e-02 1.055062598872805136e-03 5.480507960871144961e-05 1.849052818670886218e-05
1.249249249249249161e+01 1.146795740072746594e-02 1.047630895469760324e-03 5.711208169150166510e-05 1.885933268208646573e-05
1.255255255255255165e+01 1.129251305084961847e-02 1.040738774139171640e-03 5.937919762572013211e-05 1.874725680669614279e-05
1.261261261261261168e+01 1.112312406473278843e-02 1.033269521692108421e-03 5.766425019168281671e-05 1.773338571601584013e-05
1.267267267267267172e+01 1.095611160161565414e-02 1.026123391518692996e-03 5.638066771755201827e-05 1.810096256906891551e-05
1.273273273273273176e+01 1.079108957609764552e-02 1.019087486087529720e-03 5.252596131092181192e-05 1.741679982140577869e-05
1.279279279279279180e+01 1.062741024986474034e-02 1.012485871073212293e-03 5.014830593066898991e-05 1.840804673349577663e-05
1.285285285285285362e+01 1.046219879580630174e-02 1.005358894013242375e-03 4.880094695591628970e-05 1.788636955024679602e-05
1.291291291291291365e+01 1.029933671711891381e-02 9.985396723327908969e-04 4.811247773613131748e-05 1.576608428234210313e-05
1.297297297297297369e+01 1.013366090351462516e-02 9.918870434739985968e-04 5.074435769376317969e-05 1.645748893245451921e-05
1.303303303303303373e+01 9.972897367380594361e-03 9.853064193491736875e-04 4.939823078512267169e-05 1.807232921527314478e-05
1.309309309309309377e+01 9.813450053351813890e-03 9.787813170092701451e-04 4.739986945514497034e-05 1.738931508731953967e-05
1.315315315315315381e+01 9.654182082496749751e-03 9.724008843302005397e-04 4.768447062744522426e-05 1.871444353130617230e-05
1.321321321321321385e+01 9.497707326079577600e-03 9.662110984028837377e-04 5.061166715639927878e-05 1.802877424706252749e-05
1.327327327327327389e+01 9.340374544869703421e-03 9.598114834735651949e-04 5.215925478540058843e-05 1.744622895339587973e-05
1.333333333333333393e+01 9.186389849807016089e-03 9.538008067984415136e-04 5.322148933346264305e-05 1.677092557554225942e-05
1.339339339339339396e+01 9.036838647261222213e-03 9.477422675050170596e-04 4.718395780421086110e-05 1.568672734519577946e-05
1.345345345345345400e+01 8.886321015668746659e-03 9.416198843236589901e-04 4.621327834684597181e-05 1.547682652357905243e-05
1.351351351351351404e+01 8.736801809202388025e-03 9.357128463827121823e-04 4.328602255493740853e-05 1.480296190134699737e-05
1.357357357357357408e+01 8.589856226087204394e-03 9.298731580982739532e-04 4.263330656090918888e-05 1.453631097543858578e-05
1.363363363363363412e+01 8.437766529645548963e-03 9.239440339185033164e-04 4.392205271610508544e-05 1.446511111763758054e-05
1.369369369369369416e+01 8.293011209246931720e-03 9.183438448376070578e-04 4.227918471994472990e-05 1.426075218598991172e-05
1.375375375375375420e+01 8.146847073828088204e-03 9.123104234055440763e-04 4.246442146800862439e-05 1.512206274515116858e-05
1.381381381381381424e+01 7.999874028623753242e-03 9.068836254878428734e-04 4.613984250067735654e-05 1.546080759378337267e-05
1.387387387387387427e+01 7.856061716422739830e-03 9.017917648142544486e-04 4.515583551731258027e-05 1.451296187173650369e-05
1.393393393393393431e+01 7.714351633109041255e-03 8.960460325055035575e-04 4.246388527983500401e-05 1.407965644098885042e-05
1.399399399399399435e+01 7.577305051779451711e-03 8.906547491167845013e-04 4.111899977312996070e-05 1.377834406198236968e-05
1.405405405405405439e+01 7.433718066701134816e-03 8.855319608686612783e-04 4.615396692960586526e-05 1.325441767769537187e-05
1.411411411411411443e+01 7.297461174043543344e-03 8.804826852296136416e-04 4.488875275671287365e-05 1.353197828368064295e-05
1.417417417417417447e+01 7.164835184965717696e-03 8.749726780637284403e-04 4.335853239588949374e-05 1.335628787947718120e-05
1.423423423423423451e+01 7.029883574724940173e-03 8.701893530691525271e-04 4.116596217312063372e-05 1.274277677767146941e-05
1.429429429429429455e+01 6.896739016744207404e-03 8.650410855337978050e-04 3.946155206674514977e-05 1.375004553829428834e-05
1.435435435435435458e+01 6.763070943613671074e-03 8.599806434711508097e-04 3.948869470998806180e-05 1.302511818513536204e-05
1.441441441441441462e+01 6.626928417583138886e-03 8.551913046256903869e-04 4.181223314832329177e-05 1.265563706046864276e-05
1.447447447447447466e+01 6.499035118653652236e-03 8.500054835972118946e-04 4.023430100467599937e-05 1.292480391094321979e-05
1.453453453453453470e+01 6.372893313731079444e-03 8.452965079532107897e-04 3.840122707661368427e-05 1.318437295464643042e-05
1.459459459459459474e+01 6.244891985700776020e-03 8.408962156239727179e-04 3.838304287936207033e-05 1.347009531001878479e-05
1.465465465465465478e+01 6.115962969440016939e-03 8.358352890544536000e-04 3.755170169952334300e-05 1.216989168718833541e-05
1.471471471471471482e+01 5.985942144968545153e-03 8.315144805946807997e-04 4.114345647694255806e-05 1.147657639458157459e-05
1.477477477477477485e+01 5.861768915648745901e-03 8.265680927760979662e-04 3.990020428448556194e-05 1.190743832737558407e-05
1.483483483483483489e+01 5.742386616431130464e-03 8.221907204660508462e-04 3.712457332168922854e-05 1.111087728895942108e-05
1.489489489489489493e+01 5.619332046870615348e-03 8.178012768267501611e-04 3.930580202609492124e-05 1.099355827235020271e-05
1.495495495495495497e+01 5.498191037267263423e-03 8.135236198176872165e-04 3.786326907471291621e-05 1.180716494252097979e-05
1.501501501501501501e+01 5.378738200584561209e-03 8.091875154277173828e-04 3.739286482640894919e-05 1.210257401048554843e-05
1.507507507507507505e+01 5.259220436997140945e-03 8.048457313602706267e-04 3.682402483266292907e-05 1.196537347236550588e-05
1.513513513513513509e+01 5.139228066418655323e-03 8.008310760121049258e-04 3.929930777359093264e-05 1.128799616364344341e-05
1.519519519519519513e+01 5.022483955090511348e-03 7.967180604577218071e-04 3.734246704741140890e-05 1.041489034189521856e-05
1.525525525525525516e+01 4.904533944837534583e-03 7.925578943680506964e-04 3.756083377760063152e-05 1.160949717528054917e-05
1.531531531531531520e+01 4.788435052877664660e-03 7.884371658067487699e-04 3.701580076797414344e-05 1.156948006191027701e-05
1.537537537537537524e+01 4.670621821467814579e-03 7.844540570907939736e-04 3.927365732666049782e-05 1.170421882055795985e-05
1.543543543543543528e+01 4.556214273892437647e-03 7.803859262180409340e-04 3.928197238489737966e-05 1.182382156278252319e-05
1.549549549549549532e+01 4.441293882224226636e-03 7.766426163575629923e-04 4.189225507936724697e-05 1.071179287586980900e-05
1.555555555555555536e+01 4.330962366244345448e-03 7.727485629074384030e-04 4.041185586746488156e-05 1.131546499812811775e-05
1.561561561561561540e+01 4.218335428282812133e-03 7.688394179794746019e-04 4.355031484518076442e-05 1.118191914948798706e-05
1.567567567567567544e+01 4.106907877942304712e-03 7.653390577577823609e-04 4.526167453064507698e-05 1.214826749047318800e-05
1.573573573573573547e+01 3.994880015218442090e-03 7.613023558012675142e-04 4.784724238412375608e-05 1.518210984506963279e-05
1.579579579579579551e+01 3.883849251666969364e-03 7.567327637639570045e-04 5.160150528791542060e-05 1.534185997292226777e-05
1.585585585585585555e+01 3.775767389782706297e-03 7.505234952741084110e-04 5.232143948561133095e-05 1.646316362164139055e-05
1.591591591591591559e+01 3.664357047801857122e-03 7.435505574308905576e-04 5.698968891623200323e-05 1.694037209773568406e-05
1.597597597597597563e+01 3.552155038442054210e-03 7.351359461059965399e-04 6.493155622394879579e-05 1.535910160109985780e-05
1.603603603603603744e+01 3.447037042735677428e-03 7.256480172706300915e-04 6.596198636928807387e-05 1.450606762014628489e-05
1.609609609609609748e+01 3.344546427867269283e-03 7.154334046828875887e-04 6.601348010823790803e-05 1.416098398890329581e-05
1.615615615615615752e+01 3.240383279468323809e-03 7.045458647803317601e-04 7.062904055522550969e-05 1.399627109738879132e-05
1.621621621621621756e+01 3.137432720406169509e-03 6.931394359300938404e-04 7.547217420956253199e-05 1.243774572394431584e-05
1.627627627627627760e+01 3.036569075859930564e-03 6.813168541225806665e-04 7.958831334113577766e-05 1.208751403459698012e-05
1.633633633633633764e+01 2.940230553424131015e-03 6.687614564643467110e-04 8.080084559876613730e-05 1.074874857895764860e-05
1.639639639639639768e+01 2.846489629545825416e-03 6.561747369647655086e-04 8.162177828126422044e-05 9.749169933051311419e-06
1.645645645645645772e+01 2.754322806329133691e-03 6.431468409725962874e-04 8.286022102761628346e-05 9.546591273521614113e-06
1.651651651651651775e+01 2.662115017179286693e-03 6.296821116222834714e-04 8.524692737110641080e-05 8.880676120483362883e-06
1.657657657657657779e+01 2.574030841723820573e-03 6.161432231506301215e-04 8.636070646937016630e-05 9.205032005875444034e-06
1.663663663663663783e+01 2.488929279017022562e-03 6.025374669184922543e-04 8.563940538276918022e-05 8.811853329020242256e-06
1.669669669669669787e+01 2.404078913294031578e-03 5.887686131118892051e-04 8.712821420498967990e-05 8.664094599359194673e-06
1.675675675675675791e+01 2.322214176189352133e-03 5.750275781563684652e-04 8.754719503017756191e-05 8.086653034232150239e-06
1.681681681681681795e+01 2.242598905931245980e-03 5.613652575805256782e-04 8.773649075857303629e-05 7.634743956855760493e-06
1.687687687687687799e+01 2.164697914744916681e-03 5.474871593639587001e-04 8.830488756001867226e-05 8.034540771922099220e-06
1.693693693693693803e+01 2.089890056698702221e-03 5.337770058168456308e-04 8.819394109357771468e-05 8.157437304689471090e-06
1.699699699699699806e+01 2.017482647012658423e-03 5.202623671790465674e-04 8.785390898396116741e-05 7.527592211783128072e-06
1.705705705705705810e+01 1.947595409831109903e-03 5.065961554364628540e-04 8.676242354323713787e-05 7.929491745810063425e-06
1.711711711711711814e+01 1.879899587276263190e-03 4.932055507565086825e-04 8.578540886164214008e-05 7.773961898607977466e-06
1.717717717717717818e+01 1.812543568530283842e-03 4.801125857371502841e-04 8.600178837389014239e-05 7.308178503094127616e-06
1.723723723723723822e+01 1.747730354954874160e-03 4.666794778834221333e-04 8.593447318311013387e-05 8.048985265300720150e-06
1.729729729729729826e+01 1.685395272045067585e-03 4.539516440842450494e-04 8.481085337996982151e-05 8.068730533853319669e-06
1.735735735735735830e+01 1.624925298387913707e-03 4.410224103851805434e-04 8.350543095384917939e-05 8.487078660083289289e-06
1.741741741741741833e+01 1.565734973441361205e-03 4.285392462063119276e-04 8.295333556531157100e-05 8.716266103679462144e-06
1.747747747747747837e+01 1.510348294856815946e-03 4.161548630484216424e-04 8.045319204750297874e-05 9.352633612152850051e-06
1.753753753753753841e+01 1.454205952927452089e-03 4.041269442613612539e-04 8.044993497169776226e-05 9.610284663943588853e-06
1.759759759759759845e+01 1.401260745652356792e-03 3.921945014260997580e-04 7.844634236584662466e-05 9.537153827551240828e-06
1.765765765765765849e+01 1.349607470546766112e-03 3.805532314791568063e-04 7.772021222474542149e-05 9.521449288014242093e-06
1.771771771771771853e+01 1.299036683258347844e-03 3.691180170696221766e-04 7.734185515733301146e-05 9.794095980678403288e-06
1.777777777777777857e+01 1.252525467561269859e-03 3.580562039612559676e-04 7.459605966092295963e-05 9.609630699087235868e-06
1.783783783783783861e+01 1.206280343706228738e-03 3.472703135767191704e-04 7.283900314927928407e-05 9.851548754659208548e-06
1.789789789789789864e+01 1.160380689025494782e-03 3.365273145264442625e-04 7.279525149353785159e-05 1.058242466307971501e-05
1.795795795795795868e+01 1.117066550001540081e-03 3.259423238060571264e-04 7.199627087141560896e-05 1.046233545321206014e-05
1.801801801801801872e+01 1.076313968054103641e-03 3.158084119674852406e-04 6.967330667916530717e-05 1.012307619712277537e-05
1.807807807807807876e+01 1.035620203556025451e-03 3.059889583139926528e-04 6.877015028154996124e-05 1.051020871068219294e-05
1.813813813813813880e+01 9.973046560928593672e-04 2.962553518401891332e-04 6.652770558626893186e-05 1.037730997478651638e-05
1.819819819819819884e+01 9.596312714096817990e-04 2.869415747803275843e-04 6.533281629175888196e-05 1.042259752145078984e-05
1.825825825825825888e+01 9.231764587639777059e-04 2.777797182886089554e-04 6.403924090560918323e-05 1.018242858959724670e-05
1.831831831831831892e+01 8.897852096053282447e-04 2.687296025807812201e-04 6.099727590981971631e-05 9.953701016333558576e-06
1.837837837837837895e+01 8.553269670769970447e-04 2.601240635039357035e-04 6.036742437721147927e-05 9.609864111897083313e-06
1.843843843843843899e+01 8.227929685673620892e-04 2.515820016069253450e-04 5.859516413125032255e-05 9.409160780488209547e-06
1.849849849849849903e+01 7.896810535063863642e-04 2.433667476694928466e-04 5.891338761953316745e-05 9.417195033163059244e-06
1.855855855855855907e+01 7.599170920772675046e-04 2.352036548585564781e-04 5.688775772788172051e-05 9.533001760516857456e-06
1.861861861861861911e+01 7.315235104529868278e-04 2.274023157327424434e-04 5.479374085855117195e-05 9.376012576537448738e-06
1.867867867867867915e+01 7.033466490136067303e-04 2.197940192360101541e-04 5.335544641052922910e-05 9.474249433370838567e-06
1.873873873873873919e+01 6.757332870225631364e-04 2.124016187405812332e-04 5.260885509079375364e-05 9.402991235918015242e-06
1.879879879879879923e+01 6.495750884580228082e-04 2.052475910377789487e-04 5.142865945763472248e-05 9.327314791814281163e-06
1.885885885885885926e+01 6.246497539609458839e-04 1.984166892328235706e-04 4.976017390481599453e-05 9.272727532137345219e-06
1.891891891891891930e+01 5.999518325185899167e-04 1.916546994687698023e-04 4.864693372068933699e-05 8.716515082606338975e-06
1.897897897897897934e+01 5.764106967183997348e-04 1.852334629147374737e-04 4.736689446652332371e-05 8.571751064192731519e-06
1.903903903903903938e+01 5.542228793777893847e-04 1.788557406537227682e-04 4.551656995809414454e-05 8.561021451529851145e-06
1.909909909909909942e+01 5.322873882787929013e-04 1.726524716306900411e-04 4.471123407060711416e-05 8.727658314488550472e-06
1.915915915915915946e+01 5.118999984946480874e-04 1.666454835043388487e-04 4.291839947447819348e-05 8.541378861819207439e-06
1.921921921921921950e+01 4.928180207533027326e-04 1.609520962596981155e-04 4.064119350265008691e-05 8.484874392685874903e-06
1.927927927927927954e+01 4.726031586317280212e-04 1.552831515881682709e-04 4.038594780022610066e-05 8.241734162040845887e-06
1.933933933933933957e+01 4.545299231877808987e-04 1.499452649344186570e-04 3.900915284233686905e-05 8.130500798009690112e-06
1.939939939939939961e+01 4.364976007445087094e-04 1.447041288997789009e-04 3.827579798256301182e-05 7.961179481214552287e-06
1.945945945945945965e+01 4.189195431848171856e-04 1.396222227973791235e-04 3.774548896280861587e-05 7.945666354337416984e-06
1.951951951951951969e+01 4.019338183043260357e-04 1.347333787723929796e-04 3.708462175232081791e-05 7.961389474249540413e-06
1.957957957957957973e+01 3.867355485738970585e-04 1.299143657850086091e-04 3.519280024458182695e-05 7.744791566808469289e-06
1.963963963963963977e+01 3.722428748503275485e-04 1.253512504675257343e-04 3.350359405136543907e-05 7.505561791288881190e-06
1.969969969969969981e+01 3.578751747707321863e-04 1.209372158324067948e-04 3.224929042963071220e-05 7.379937523949070045e-06
1.975975975975975985e+01 3.435515166598963888e-04 1.167541511474996818e-04 3.151274695247206916e-05 7.181129836114148671e-06
1.981981981981981988e+01 3.301509042922961298e-04 1.125396185811187289e-04 3.058000286924486240e-05 7.177549410527609811e-06
1.987987987987987992e+01 3.169824747525211450e-04 1.085425241925963580e-04 2.994816843285215717e-05 6.942236880505341712e-06
1.993993993993993996e+01 3.045731172868398396e-04 1.047254423774066496e-04 2.874794702015878603e-05 6.881290848122654101e-06
2.000000000000000000e+01 2.922280509642410278e-04 1.009927674418486615e-04 2.809628533525718852e-05 6.865434274270350868e-06
2.006006006006006004e+01 2.806767894588712620e-04 9.733508777228655224e-05 2.723504122092969420e-05 6.862945429897377532e-06
2.012012012012012008e+01 2.689877750006114746e-04 9.380513904868267058e-05 2.682557484056634028e-05 6.759847721250301468e-06
2.018018018018018012e+01 2.583379187932233374e-04 9.037567487048793155e-05 2.577972918630689830e-05 6.773658767363231525e-06
2.024024024024024015e+01 2.473444979431699687e-04 8.707496291106437412e-05 2.585431800732537134e-05 6.711446458351565674e-06
2.030030030030030019e+01 2.379928561284146832e-04 8.389956064032045462e-05 2.459948442516311594e-05 6.626171910566996378e-06
2.036036036036036023e+01 2.291237286366422550e-04 8.088071473322827501e-05 2.323463329485767775e-05 6.339232055577637649e-06
2.042042042042042027e+01 2.201799618164283485e-04 7.793811128291926551e-05 2.233145407112612101e-05 6.118849723609997371e-06
2.048048048048048031e+01 2.117676884934016342e-04 7.510319176176619084e-05 2.121584191563879743e-05 6.002538426925137825e-06
2.054054054054054035e+01 2.032422983409422454e-04 7.243247341956112210e-05 2.061891715482844760e-05 5.773375780046112776e-06
2.060060060060060039e+01 1.948621037238307588e-04 6.974110313810718078e-05 2.013108706962218704e-05 5.748202134041290090e-06
2.066066066066066043e+01 1.869796989251354185e-04 6.720216863919878120e-05 1.963973659172634393e-05 5.588731762872516969e-06
2.072072072072072046e+01 1.794820695841932391e-04 6.471583628122481806e-05 1.894941855763699300e-05 5.242672644839098879e-06
2.078078078078078050e+01 1.721895514641915868e-04 6.238718826258048990e-05 1.832962104355031986e-05 5.066893620506805091e-06
2.084084084084084054e+01 1.655455540674583513e-04 6.006261827653293925e-05 1.754695801299518794e-05 5.118409051237957704e-06
2.090090090090090058e+01 1.587632700201961416e-04 5.787936486016893243e-05 1.722576289574800386e-05 4.943357155595172444e-06
2.096096096096096062e+01 1.524153668645237148e-04 5.571489660799904323e-05 1.674654020355754411e-05 4.801731426107020477e-06
2.102102102102102066e+01 1.463157323508865019e-04 5.368075827563051247e-05 1.623668944980731225e-05 4.579367941463338251e-06
2.108108108108108070e+01 1.401875855871828613e-04 5.169239628956598100e-05 1.583706851670224123e-05 4.419520457507153124e-06
2.114114114114114074e+01 1.346359006704927238e-04 4.974897183270632844e-05 1.517778095683137780e-05 4.208165674562742008e-06
2.120120120120120077e+01 1.287984010381341613e-04 4.788845911474713511e-05 1.514557810763606900e-05 4.176869683691428774e-06
2.126126126126126081e+01 1.237504743571350328e-04 4.612871545720390097e-05 1.456856023682735628e-05 4.020586790179885057e-06
2.132132132132132085e+01 1.186147534607081855e-04 4.437047771587819821e-05 1.420150928195411273e-05 3.972024937547913827e-06
2.138138138138138089e+01 1.137756817796325471e-04 4.270823405289097185e-05 1.384126413684401610e-05 3.812902992946296954e-06
2.144144144144144093e+01 1.095210161234438180e-04 4.109677229190925057e-05 1.305046767004098757e-05 3.782169658207680430e-06
2.150150150150150097e+01 1.051883520902330776e-04 3.954249801325873968e-05 1.259985736472058975e-05 3.628279029537739402e-06
2.156156156156156101e+01 1.012278606146794948e-04 3.807356991869284535e-05 1.185973526392338433e-05 3.540751946715421825e-06
2.162162162162162105e+01 9.704805331214434131e-05 3.663001469280589796e-05 1.159763894764456716e-05 3.455561082534601101e-06
2.168168168168168108e+01 9.278831668329802712e-05 3.524319228146072008e-05 1.144259931298965506e-05 3.434601850968906004e-06
2.174174174174174112e+01 8.901195910116996290e-05 3.390314794315244965e-05 1.095004451172682582e-05 3.305933823243908598e-06
2.180180180180180116e+01 8.546657400213516825e-05 3.261229366796915930e-05 1.054586384172929338e-05 3.001513910826953856e-06
2.186186186186186120e+01 8.201036826193511590e-05 3.140364553852086950e-05 1.011831302930744830e-05 2.987868247636811572e-06
2.192192192192192124e+01 7.869030495491542601e-05 3.020943712738509556e-05 9.660790966814166748e-06 2.905362931527643566e-06
2.198198198198198128e+01 7.553956088698999334e-05 2.907270806950608256e-05 9.206235932088434001e-06 2.690773840256394444e-06
2.204204204204204132e+01 7.242198298441903119e-05 2.798974590410718645e-05 9.009318222221027853e-06 2.636003489283317800e-06
2.210210210210210136e+01 6.954245202814250269e-05 2.691096050630730442e-05 8.604324923095908509e-06 2.615597763315970428e-06
2.216216216216216139e+01 6.687647073641313493e-05 2.591913637843183284e-05 8.192774411292945677e-06 2.545085986957448965e-06
2.222222222222222143e+01 6.378259158125360896e-05 2.492178296883798582e-05 8.299540891027013686e-06 2.366829127918710392e-06
2.228228228228228147e+01 6.134009856353211108e-05 2.394284615692131334e-05 7.838009465412833790e-06 2.398065737455868553e-06
2.234234234234234151e+01 5.862615852033008603e-05 2.304387616316885492e-05 7.861953017981459192e-06 2.395266723541038329e-06
2.240240240240240155e+01 5.655297311242059625e-05 2.212291860291194014e-05 7.280163896167346275e-06 2.253461750195743867e-06
2.246246246246246159e+01 5.420065456255371842e-05 2.131930421942482208e-05 7.192711795394890450e-06 2.160745816813145791e-06
2.252252252252252163e+01 5.205859939709075383e-05 2.050128315685043040e-05 6.887610965452576260e-06 2.113414194306375195e-06
2.258258258258258167e+01 5.013814545601658914e-05 1.971715712894327050e-05 6.516904296326974771e-06 2.018844213874713799e-06
2.264264264264264170e+01 4.815790626155641330e-05 1.894675720115942736e-05 6.122367457236644101e-06 1.914162304735279949e-06
2.270270270270270174e+01 4.620745319800581574e-05 1.824389485531225066e-05 6.001009341209465019e-06 1.896335766143948901e-06
2.276276276276276178e+01 4.442343658258484713e-05 1.751198468599552167e-05 5.615911784599212560e-06 1.829500866840069260e-06
2.282282282282282182e+01 4.254701688299657180e-05 1.684485734307877684e-05 5.458820214184512571e-06 1.736674950304744040e-06
2.288288288288288186e+01 4.078323021664420221e-05 1.620339063538631962e-05 5.327465980939948300e-06 1.671973073089093135e-06
2.294294294294294190e+01 3.918048811355256863e-05 1.557300116171191943e-05 5.068333298887694461e-06 1.681676470207860523e-06
2.300300300300300194e+01 3.759425550353507689e-05 1.496803204027198721e-05 4.872179905595496319e-06 1.647846817112269793e-06
2.306306306306306197e+01 3.597130792906209608e-05 1.436767692264902081e-05 4.795613706411477425e-06 1.577938183998465583e-06
2.312312312312312201e+01 3.455827138843995647e-05 1.384281468161914302e-05 4.556064998966120453e-06 1.481705082587935890e-06
2.318318318318318205e+01 3.319167451737357031e-05 1.329168360601250747e-05 4.350897068942697783e-06 1.448305128740036948e-06
2.324324324324324209e+01 3.176159612945436960e-05 1.280327690274772781e-05 4.322229535322572996e-06 1.376317636020376945e-06
2.330330330330330213e+01 3.045865190785657011e-05 1.230278775213787389e-05 4.155914870025433262e-06 1.339573755365108721e-06
2.336336336336336217e+01 2.915869753228436163e-05 1.183270986072975700e-05 4.070803039206863831e-06 1.333112756347045594e-06
2.342342342342342221e+01 2.801590214776580502e-05 1.138411066950105772e-05 3.868673455573404742e-06 1.252233625945794399e-06
2.348348348348348225e+01 2.693044082346982045e-05 1.095520449692728842e-05 3.609966371190079954e-06 1.191383027331829697e-06
2.354354354354354228e+01 2.593253728829482004e-05 1.051735180975048673e-05 3.381178319211948120e-06 1.132398714163769952e-06
2.360360360360360232e+01 2.480485629956351859e-05 1.010383067529884522e-05 3.367382073109433504e-06 1.121869921766269684e-06
2.366366366366366236e+01 2.350612191666165006e-05 9.702214574816527662e-06 3.509462309214550049e-06 1.111521592638424238e-06
2.372372372372372240e+01 2.249211350414987998e-05 9.315436409366927934e-06 3.424445567885043976e-06 1.117870490511267202e-06
2.378378378378378244e+01 2.159866666843897841e-05 8.934239357230548272e-06 3.286734252743638563e-06 1.103864552824132652e-06
2.384384384384384248e+01 2.078590144657524450e-05 8.600789088688134759e-06 3.091065420286110643e-06 1.074325065494371419e-06
2.390390390390390252e+01 1.989732825413574239e-05 8.272799591768838798e-06 3.042427654715599718e-06 1.067901251872931362e-06
2.396396396396396256e+01 1.917992618987183744e-05 7.954402789819414038e-06 2.873807168555470734e-06 9.961576585221858815e-07
2.402402402402402259e+01 1.840719744338047435e-05 7.649655762485122915e-06 2.747479946374804296e-06 9.863715269144553281e-07
2.408408408408408263e+01 1.767728174151588020e-05 7.346843677416598384e-06 2.639758956250081706e-06 9.659553201754790405e-07
2.414414414414414267e+01 1.700047984501393936e-05 7.061478846280714966e-06 2.472441559564263617e-06 9.330754421324970999e-07
2.420420420420420271e+01 1.619908749018083283e-05 6.787310199925942167e-06 2.477067045972395689e-06 9.167291015299353094e-07
2.426426426426426275e+01 1.561115128136812254e-05 6.525745543478940994e-06 2.303738277773291004e-06 8.925160498824930439e-07
2.432432432432432279e+01 1.492314543625946691e-05 6.275197712673625643e-06 2.227068211556839266e-06 9.196531851601474265e-07
2.438438438438438283e+01 1.428868557409120984e-05 6.033805668469074523e-06 2.212874296808129103e-06 8.796337017205144693e-07
2.444444444444444287e+01 1.380819290177348907e-05 5.796781100758829471e-06 2.006767408067521162e-06 7.899559998923701800e-07
2.450450450450450290e+01 1.323059375012726119e-05 5.572243323576501970e-06 1.969249549612623130e-06 7.710382536346888448e-07
2.456456456456456294e+01 1.265311475784479687e-05 5.357895802564200810e-06 1.967944348026192139e-06 7.529388334078282252e-07
2.462462462462462298e+01 1.211326362342342033e-05 5.135647253304353973e-06 1.901817222473901329e-06 7.370752995295525845e-07
2.468468468468468302e+01 1.166919806264064403e-05 4.932780473403126079e-06 1.757035609230025319e-06 7.354788651332097789e-07
2.474474474474474306e+01 1.108926963722897221e-05 4.730254424452268269e-06 1.807114628059927098e-06 6.997714251549555254e-07
2.480480480480480310e+01 1.072079700579742811e-05 4.535600369026627537e-06 1.618771011866127449e-06 6.621221382111115559e-07
2.486486486486486314e+01 1.021235130221538227e-05 4.364484511614969347e-06 1.616165200403296160e-06 6.265057111163157512e-07
2.492492492492492318e+01 9.729624252860036041e-06 4.194199876640594484e-06 1.618622435771042673e-06 6.103062064349003502e-07
2.498498498498498321e+01 9.453006196158523049e-06 4.036868756781637772e-06 1.458880572490123500e-06 6.316988109232514565e-07
2.504504504504504325e+01 8.991726592057981663e-06 3.869562907793558479e-06 1.453599901215730932e-06 6.333265123204979647e-07
2.510510510510510329e+01 8.633119507181772544e-06 3.714500701688683179e-06 1.411442242292476743e-06 6.026109893801884174e-07
2.516516516516516333e+01 8.323369536880760353e-06 3.572240149759520602e-06 1.323623010071448026e-06 5.866395497989603559e-07
2.522522522522522337e+01 7.963613738425298570e-06 3.435274411434411848e-06 1.348260868504533696e-06 5.769105804889763265e-07
2.528528528528528341e+01 7.654690097070015456e-06 3.303540304476284394e-06 1.298251031718192939e-06 5.451849711972470753e-07
2.534534534534534345e+01 7.352147390273787779e-06 3.176759103315220983e-06 1.221830731248839097e-06 5.302752272828994272e-07
2.540540540540540349e+01 7.042845728828436768e-06 3.039648156817143555e-06 1.160928825339004429e-06 4.868447479622876070e-07
2.546546546546546352e+01 6.734714308118858094e-06 2.921219019478849473e-06 1.124563456718687335e-06 4.710435570864108605e-07
2.552552552552552356e+01 6.468390509845919907e-06 2.802343430340273504e-06 1.067068950946319755e-06 4.603808769418316026e-07
2.558558558558558360e+01 6.194582540881410343e-06 2.702180205615887208e-06 1.081593913302870599e-06 4.494281847495969459e-07
2.564564564564564719e+01 5.961577044287001836e-06 2.597294809892893230e-06 9.855697954363553236e-07 4.236777076402095638e-07
2.570570570570570723e+01 5.751910204956195270e-06 2.486915480799391684e-06 8.686843963723551332e-07 4.195224748456508162e-07
2.576576576576576727e+01 5.483837115090701955e-06 2.387370483532056097e-06 8.730869620019208417e-07 4.144699018685659970e-07
2.582582582582582731e+01 5.178650638447772055e-06 2.293220050678731325e-06 8.915462866526543839e-07 3.990890121824574861e-07
2.588588588588588735e+01 4.996011601482367633e-06 2.196924656706678062e-06 8.349968815790797531e-07 3.764889510253779126e-07
2.594594594594594739e+01 4.843266513079078825e-06 2.115829499119906510e-06 7.766002100708549677e-07 3.329490869367285947e-07
2.600600600600600742e+01 4.690520974317964610e-06 2.038860019114073312e-06 6.991034182321549136e-07 3.216646705264427122e-07
2.606606606606606746e+01 4.479963312103353470e-06 1.961795072117095444e-06 7.185676451447886773e-07 3.218174549942581607e-07
2.612612612612612750e+01 4.258007602904835302e-06 1.872901561325673309e-06 7.310205010340840845e-07 3.312590804149438790e-07
2.618618618618618754e+01 4.086317962229805853e-06 1.796932356248671252e-06 6.615497365899906745e-07 3.240441400533681229e-07
2.624624624624624758e+01 3.939271097106662834e-06 1.725003650200303076e-06 6.320726942897419131e-07 3.006112524180305905e-07
2.630630630630630762e+01 3.784786303078582351e-06 1.655886962339347899e-06 6.118504835838659198e-07 2.961779714836112850e-07
2.636636636636636766e+01 3.604421708954627023e-06 1.585980662524015752e-06 6.008928009817767997e-07 2.846734464981926195e-07
2.642642642642642770e+01 3.458116108757391836e-06 1.519660094122601998e-06 5.827770309643871990e-07 2.689560777117739132e-07
2.648648648648648773e+01 3.294760335520237466e-06 1.459857011786173426e-06 5.739503849203401988e-07 2.706315171447568513e-07
2.654654654654654777e+01 3.137902638287349675e-06 1.398684111030259311e-06 5.490327520616560219e-07 2.864046962004524232e-07
2.660660660660660781e+01 2.980853233275174947e-06 1.339927547907134968e-06 5.635824404817335031e-07 2.845663400935679423e-07
2.666666666666666785e+01 2.869970835517274366e-06 1.291308260737276034e-06 5.586209145427203622e-07 2.661870530564737316e-07
2.672672672672672789e+01 2.746586233420121168e-06 1.233861128244880588e-06 5.286051598070164460e-07 2.693375486162781447e-07
2.678678678678678793e+01 2.622578894293089474e-06 1.193598654203926658e-06 5.186836063637818452e-07 2.445228088331872841e-07
2.684684684684684797e+01 2.513899115435414796e-06 1.144082179973423420e-06 5.231606364708931026e-07 2.291682350910032180e-07
2.690690690690690801e+01 2.433497239129205892e-06 1.099221399543774623e-06 4.895620486163373984e-07 2.205261761363362018e-07
2.696696696696696804e+01 2.375684622586682428e-06 1.053624930210690946e-06 4.095682520902768173e-07 2.188362234873527973e-07
2.702702702702702808e+01 2.244788240844927429e-06 1.018033263813814534e-06 4.182670951329996274e-07 2.254662617696534791e-07
2.708708708708708812e+01 2.118515494795463259e-06 9.764869095825453627e-07 4.580249205322696554e-07 2.134724613711455105e-07
2.714714714714714816e+01 2.023284250507461258e-06 9.369069324430471787e-07 4.497658004013037704e-07 2.060391103144728251e-07
2.720720720720720820e+01 1.959599296645624009e-06 9.050904782450780781e-07 4.071857179919507652e-07 1.914087544606516400e-07
2.726726726726726824e+01 1.862904051286286935e-06 8.684205939708199011e-07 4.152418868814391777e-07 1.933409475983925437e-07
2.732732732732732828e+01 1.821607592742208455e-06 8.358714237073634678e-07 3.571640975962486624e-07 1.810395945414166255e-07
2.738738738738738832e+01 1.739284865896537219e-06 8.008783839971741623e-07 3.488520219823800534e-07 1.716306773692548049e-07
2.744744744744744835e+01 1.680151165388004205e-06 7.722469724915824770e-07 3.217972730925116586e-07 1.856722888957586324e-07
2.750750750750750839e+01 1.611758791162780975e-06 7.399352657280870980e-07 3.151962708089368320e-07 1.703970137645960559e-07
2.756756756756756843e+01 1.558747594808218363e-06 7.115266768634957525e-07 3.043234339553404302e-07 1.640704714297610924e-07
2.762762762762762847e+01 1.474060829534900984e-06 6.752646340930443998e-07 3.059830392881759117e-07 1.538201816809120566e-07
2.768768768768768851e+01 1.403582843741891716e-06 6.526898647695674296e-07 3.076432256537620181e-07 1.615539818087165938e-07
2.774774774774774855e+01 1.356552990542645941e-06 6.239110948945906487e-07 2.926234505300727985e-07 1.631447804205626766e-07
2.780780780780780859e+01 1.330014135821599196e-06 5.961022091401090600e-07 2.816647186217024474e-07 1.516382270835750209e-07
2.786786786786786863e+01 1.279974338069861272e-06 5.664179306582425590e-07 2.641952578717346483e-07 1.492223137999235505e-07
2.792792792792792866e+01 1.189356087043350138e-06 5.502820424114572893e-07 2.938313722171640328e-07 1.515394195256724876e-07
2.798798798798798870e+01 1.146393937503912683e-06 5.282540911835698265e-07 2.680400947511903555e-07 1.540682698519432469e-07
2.804804804804804874e+01 1.089687005145523119e-06 5.046344765917645573e-07 2.594226173516556741e-07 1.460657989028755937e-07
2.810810810810810878e+01 1.067173057992359361e-06 4.839983537558835207e-07 2.474853100554723285e-07 1.524719557644136837e-07
2.816816816816816882e+01 9.948210649952198315e-07 4.705525669793366140e-07 2.566521002690642571e-07 1.484978316073179444e-07
2.822822822822822886e+01 9.449020239783887822e-07 4.489812112026092618e-07 2.429877591518236721e-07 1.348314568629710480e-07
2.828828828828828890e+01 9.158375836442142376e-07 4.330469376231925096e-07 2.311735616071650204e-07 1.298054011923250134e-07
2.834834834834834894e+01 8.847977625684260396e-07 4.143664985181780430e-07 2.108749227596063049e-07 1.298712708459194021e-07
2.840840840840840897e+01 8.474663576554391482e-07 3.983201739360250624e-07 2.182690442733383341e-07 1.293076527619008856e-07
2.846846846846846901e+01 8.118104518101860706e-07 3.773064018556424574e-07 2.105988278599341853e-07 1.187622031024523905e-07
2.852852852852852905e+01 7.776058350178530908e-07 3.656458055320397887e-07 1.860390731453556870e-07 1.144649405814933530e-07
2.858858858858858909e+01 7.398521842922648859e-07 3.487347226494824735e-07 2.018125937089952846e-07 1.068675903387911257e-07
2.864864864864864913e+01 7.075120559518334788e-07 3.346163963803600033e-07 1.887324822583161177e-07 1.009813126652505609e-07
2.870870870870870917e+01 6.755831622863633641e-07 3.197895225533107137e-07 1.862528630760096658e-07 1.001169733323042241e-07
2.876876876876876921e+01 6.468030827721652449e-07 3.034579405352470915e-07 1.656654247641658588e-07 9.588712667693308523e-08
2.882882882882882924e+01 6.170576826418678066e-07 2.940962305559619887e-07 1.578120525300688118e-07 9.981664190167404454e-08
2.888888888888888928e+01 5.919717302447406957e-07 2.813328465434308676e-07 1.729753767271916152e-07 9.250517064180001545e-08
2.894894894894894932e+01 5.852448718305472037e-07 2.702097327257471626e-07 1.610102521061089536e-07 8.935713795564103842e-08
2.900900900900900936e+01 5.474130174146758205e-07 2.631533311920191765e-07 1.498583859081465709e-07 9.107796857197974307e-08
2.906906906906906940e+01 5.301888270396440452e-07 2.486928409160518561e-07 1.558632740329503084e-07 9.250921544976048961e-08
2.912912912912912944e+01 5.076186522405844843e-07 2.403744476601880265e-07 1.543098794850500237e-07 9.152377230632975617e-08
2.918918918918918948e+01 4.960340238907567457e-07 2.317002521079260309e-07 1.368221731562411545e-07 9.043916747662393430e-08
2.924924924924924952e+01 4.678976000794796196e-07 2.239726282039414367e-07 1.399192084033689849e-07 9.109138053854507673e-08
2.930930930930930955e+01 4.332512343902214825e-07 2.149346582173512372e-07 1.177665325306306005e-07 9.127293984621304900e-08
2.936936936936936959e+01 4.176212240865677166e-07 2.064868587163132136e-07 1.237556662949616671e-07 8.411064257581289458e-08
2.942942942942942963e+01 3.966690105136566873e-07 1.962881031948877958e-07 1.146305888907440464e-07 8.370132638766513667e-08
2.948948948948948967e+01 3.990009060493127398e-07 1.901208665210376293e-07 1.165815839862631549e-07 7.598474886404760333e-08
2.954954954954954971e+01 4.033246711627547779e-07 1.849538887685073223e-07 1.202878755103493628e-07 7.749782680238827679e-08
2.960960960960960975e+01 3.780649222340514020e-07 1.769589811102986721e-07 1.085941399187235403e-07 7.393517103926261570e-08
2.966966966966966979e+01 3.669857279168344348e-07 1.707194220099381619e-07 1.126914275421991305e-07 7.149333566180608647e-08
2.972972972972972983e+01 3.694928999422288522e-07 1.613835216177919708e-07 1.277714206288067417e-07 6.455570905081088836e-08
2.978978978978978986e+01 3.268494263766558855e-07 1.565394417191286243e-07 1.072682194116492427e-07 6.303206295648122903e-08
2.984984984984984990e+01 3.099285801194823688e-07 1.496709595670102085e-07 1.095415694982712215e-07 6.558572363108170230e-08
2.990990990990990994e+01 2.960945804628010582e-07 1.437518468249817411e-07 1.048332257419356323e-07 6.650433323779198114e-08
2.996996996996996998e+01 2.747869555283737590e-07 1.382177482140463504e-07 1.048587122452524080e-07 6.324955024646609614e-08
3.003003003003003002e+01 2.758524515684739556e-07 1.322415987911503173e-07 1.005609720950899707e-07 6.265350672062735627e-08
3.009009009009009006e+01 2.639209110834302235e-07 1.264030815460891288e-07 8.883768510194581503e-08 6.247052518669560540e-08
3.015015015015015010e+01 2.512837443702588402e-07 1.211356541452159066e-07 9.165688822907062624e-08 6.468803677110979904e-08
3.021021021021021014e+01 2.404032431383782573e-07 1.157400240560955879e-07 8.660487524380493110e-08 6.335262618032347248e-08
3.027027027027027017e+01 2.325485432746137030e-07 1.118837694210945751e-07 8.814564994843098137e-08 6.081213753792943196e-08
3.033033033033033021e+01 2.265284162677594252e-07 1.070746218515812884e-07 8.530733990762814544e-08 5.875513338308058160e-08
3.039039039039039025e+01 2.294236068012268120e-07 1.036227683903914301e-07 9.190233073922905629e-08 5.662488490120507363e-08
3.045045045045045029e+01 2.177615796013387551e-07 1.004160848936304177e-07 8.305199761388807864e-08 5.283286845074885911e-08
3.051051051051051033e+01 2.021030476409045199e-07 9.772372519216268921e-08 7.798118799625338367e-08 5.235903310674280726e-08
3.057057057057057037e+01 1.967715131632679203e-07 9.272386079984054502e-08 7.490526043541015116e-08 5.130598547599305139e-08
3.063063063063063041e+01 2.047529374994649585e-07 9.007556900316115704e-08 7.787984913290285895e-08 5.182869786122270105e-08
3.069069069069069045e+01 1.815599258447029037e-07 8.579820429144243507e-08 7.359162777554580010e-08 5.049800652723217910e-08
3.075075075075075048e+01 1.871927966737050471e-07 8.270668313784967777e-08 8.340785934570310988e-08 4.956543599935135886e-08
3.081081081081081052e+01 1.674610999729374680e-07 7.896899481873528576e-08 6.557865303536267895e-08 5.042941898427871018e-08
3.087087087087087056e+01 1.538974451402529242e-07 7.379823530634388043e-08 6.554443405536560105e-08 4.660308698584608119e-08
3.093093093093093060e+01 1.397599551581050500e-07 7.152371704408969763e-08 6.296897837829939240e-08 4.530485282101282320e-08
3.099099099099099064e+01 1.382450118564219816e-07 6.747970239597401651e-08 6.399103258614521529e-08 4.355325548674875189e-08
3.105105105105105068e+01 1.268466428694120301e-07 6.562028576218948461e-08 5.500330811938578518e-08 4.430106479964369187e-08
3.111111111111111072e+01 1.218754647930964966e-07 6.386490703324133480e-08 5.806785237734450257e-08 4.257673435690392257e-08
3.117117117117117076e+01 1.254956538942776255e-07 6.097772505928504053e-08 5.691880240210664858e-08 4.273428661232190681e-08
3.123123123123123079e+01 1.237319388443671485e-07 5.916103314245534781e-08 6.437285549278921716e-08 3.994825385952448560e-08
3.129129129129129083e+01 1.133767040132863553e-07 5.557814588212023460e-08 5.598780738145167214e-08 3.548733223263222429e-08
3.135135135135135087e+01 1.032501367564736688e-07 5.304587296449378825e-08 4.923445689504488810e-08 3.702524375681729152e-08
3.141141141141141091e+01 1.010365235496678270e-07 5.137791682173076774e-08 5.515043070644009489e-08 3.723903639181196261e-08
3.147147147147147095e+01 9.242920197839870593e-08 4.970145981950241793e-08 5.051170224041554541e-08 3.666287298451654016e-08
3.153153153153153099e+01 8.823840321840275218e-08 4.847628910419131882e-08 4.570520365767566785e-08 3.569102010983395315e-08
3.159159159159159103e+01 9.038210998568167261e-08 4.574656562377201915e-08 4.368191537227653536e-08 3.124235587810806495e-08
3.165165165165165106e+01 7.857530377150998203e-08 4.402458989228322424e-08 4.063539387510751261e-08 3.144462910147402317e-08
3.171171171171171110e+01 7.547703540466874917e-08 4.215698693277691500e-08 4.011430329277593076e-08 2.951161983852293377e-08
3.177177177177177114e+01 7.484293348240462516e-08 4.053044557327969987e-08 4.309434388688183934e-08 2.563195807204162852e-08
3.183183183183183118e+01 7.193171577112951452e-08 3.952598990200410754e-08 4.432150760937029533e-08 2.820586797395484416e-08
3.189189189189189122e+01 6.772534470476723541e-08 3.798492353444866396e-08 4.011518131907686820e-08 2.831807345806323116e-08
3.195195195195195126e+01 6.642124852421332134e-08 3.763252322571127196e-08 3.920332003373784489e-08 2.855386773076202109e-08
3.201201201201201485e+01 6.473608245196429796e-08 3.564120122778074765e-08 3.573930877904227980e-08 2.990826742066117316e-08
3.207207207207207489e+01 6.502917960941359712e-08 3.381003594368808622e-08 3.688804415481169558e-08 2.698481247637658980e-08
3.213213213213213493e+01 6.499782700898366306e-08 3.251316856899945325e-08 3.809042325808365798e-08 2.489580890738189248e-08
3.219219219219219497e+01 6.278926737666650861e-08 3.093265242536331451e-08 3.746662426163768420e-08 2.537859303661704350e-08
3.225225225225225500e+01 5.937964845376154521e-08 2.931387375942172839e-08 3.351163115418370745e-08 2.515876948689793040e-08
3.231231231231231504e+01 5.521284257902917709e-08 2.753626869895550961e-08 2.994173629803211551e-08 2.342128776155453524e-08
3.237237237237237508e+01 5.404663242089191158e-08 2.716708585784533107e-08 2.979988621243397278e-08 2.345085103131547461e-08
3.243243243243243512e+01 5.042024626023258558e-08 2.546754585851561775e-08 2.642049501675302126e-08 2.343774109311281781e-08
3.249249249249249516e+01 5.037362558797913810e-08 2.487239027471218504e-08 2.970158187011861416e-08 2.419605082148126845e-08
3.255255255255255520e+01 5.023935411443017848e-08 2.413035250837859502e-08 3.012779424880115550e-08 2.341704892229887477e-08
3.261261261261261524e+01 4.770826634199505638e-08 2.401770676565300878e-08 2.945227303008696991e-08 2.301000175121951433e-08
3.267267267267267528e+01 4.176475933051489939e-08 2.306919265228448989e-08 2.500210429018124335e-08 2.176180679336500683e-08
3.273273273273273531e+01 3.734952767116209852e-08 2.216871099161373727e-08 2.310597015196089599e-08 2.140941841918487376e-08
3.279279279279279535e+01 4.058039868103322810e-08 2.110522354540179927e-08 2.798400743680113313e-08 2.195806023532014545e-08
3.285285285285285539e+01 3.541712524731913724e-08 2.004588302261882907e-08 2.490991662403428452e-08 2.074775057772925866e-08
3.291291291291291543e+01 3.160188159345742089e-08 1.933086096943425515e-08 2.183040952290022471e-08 1.983643812055536090e-08
3.297297297297297547e+01 3.052646548844656258e-08 1.819598416395937133e-08 2.255618181834914437e-08 1.952208964014135110e-08
3.303303303303303551e+01 3.020823770636224272e-08 1.816137106098109027e-08 2.263498218382619189e-08 1.733104785254153660e-08
3.309309309309309555e+01 3.087729336513181928e-08 1.783739635569967077e-08 2.328451772348546068e-08 1.678330518611914184e-08
3.315315315315315559e+01 2.838484639970966265e-08 1.730565715125165858e-08 2.223835074650369497e-08 1.749289965177990588e-08
3.321321321321321562e+01 2.751911322811771807e-08 1.616696727941422702e-08 2.075361060472056759e-08 1.650709835763524855e-08
3.327327327327327566e+01 2.983851314579636692e-08 1.558255624517923073e-08 2.258026898541099974e-08 1.617163247134362582e-08
3.333333333333333570e+01 2.972487374220452263e-08 1.522327781590613983e-08 2.109343672235541393e-08 1.597909413186071639e-08
3.339339339339339574e+01 2.669365056078309763e-08 1.468604282739210454e-08 1.753044680497351174e-08 1.589011406404129773e-08
3.345345345345345578e+01 2.415857178410396160e-08 1.433573733378263765e-08 1.522185567861171423e-08 1.496068095132284127e-08
3.351351351351351582e+01 2.364667859138442096e-08 1.398739837466723248e-08 1.595460261182957477e-08 1.459039896420677332e-08
3.357357357357357586e+01 2.198325661402480571e-08 1.252486705394718623e-08 1.632483292607867564e-08 1.352134109875393048e-08
3.363363363363363590e+01 1.948803498912294894e-08 1.190525032014632969e-08 1.428623003998882104e-08 1.294000658637931401e-08
3.369369369369369593e+01 1.725612250535187194e-08 1.118695558682550126e-08 1.257955707408870653e-08 1.143426994309315856e-08
3.375375375375375597e+01 1.623505205829046435e-08 1.026303189851884797e-08 1.259306068937637728e-08 1.179540935761874177e-08
3.381381381381381601e+01 1.728286307973716304e-08 9.683072381124206277e-09 1.304681060602379571e-08 1.124288182863014924e-08
3.387387387387387605e+01 1.612019010368848517e-08 9.788201830707961401e-09 1.102310444699824250e-08 1.204213407725480555e-08
3.393393393393393609e+01 1.699432286765838141e-08 9.061213773041111348e-09 1.144709005999701499e-08 1.110863215364026284e-08
3.399399399399399613e+01 1.634938000517491972e-08 8.919092761913456475e-09 1.119961629713862624e-08 1.009073739108718167e-08
3.405405405405405617e+01 1.504761289175088592e-08 8.245048902284041961e-09 9.803752635406397594e-09 8.544540294829752702e-09
3.411411411411411621e+01 1.603474615054647717e-08 8.441027273392957764e-09 1.022458441572456326e-08 8.810417003824535464e-09
3.417417417417417624e+01 1.487835735626760032e-08 7.758828550961135202e-09 1.103913127388725069e-08 8.746127590586390493e-09
3.423423423423423628e+01 1.426612325947315584e-08 7.711799963654928568e-09 1.086719399273762845e-08 8.314774774443535019e-09
3.429429429429429632e+01 1.676226365644887904e-08 8.428178401091026467e-09 1.390698672024063226e-08 9.123709482909797934e-09
3.435435435435435636e+01 1.632037009913508382e-08 8.182825231852993356e-09 1.254891712380199022e-08 9.185651213388839680e-09
3.441441441441441640e+01 1.471250514145662655e-08 8.238666699659090568e-09 1.141778618832029552e-08 8.061259063572752593e-09
3.447447447447447644e+01 1.398886735322799323e-08 8.485577653880980111e-09 1.083380826177187913e-08 9.143707436722857058e-09
3.453453453453453648e+01 1.264152547392088549e-08 7.972532655342561456e-09 9.021291516127985882e-09 8.541531575533197788e-09
3.459459459459459651e+01 1.044503675298563681e-08 7.427661358151915382e-09 7.262330195493266230e-09 8.352364167325420738e-09
3.465465465465465655e+01 1.006731927363709474e-08 7.059130071099291089e-09 7.026935051220647070e-09 8.266131704547814188e-09
3.471471471471471659e+01 9.180249540768612537e-09 6.333338967769914175e-09 6.965581446360691403e-09 7.814157106470230054e-09
3.477477477477477663e+01 8.379648943516018401e-09 6.064617186032552047e-09 6.306056211403895804e-09 7.086455466226557384e-09
3.483483483483483667e+01 7.721862174879401946e-09 5.875769014780662849e-09 6.722475594393430167e-09 6.692536433502887124e-09
3.489489489489489671e+01 9.043474277152393970e-09 5.403523517733527536e-09 7.290430402557396103e-09 5.814326985853004603e-09
3.495495495495495675e+01 8.922755358788016949e-09 5.092744043738877192e-09 7.777769330155712437e-09 5.671374926173056206e-09
3.501501501501501679e+01 7.222359190379638448e-09 5.080966067380852273e-09 6.466868722688012848e-09 5.657013671480962353e-09
3.507507507507507682e+01 6.370527739230095634e-09 4.635840301059167222e-09 5.672015322650049964e-09 4.832267440573344601e-09
3.513513513513513686e+01 6.646721245603039111e-09 4.331237827840655845e-09 6.273754036186691563e-09 4.694642923565035957e-09
3.519519519519519690e+01 6.612907528159106265e-09 3.858635623914490134e-09 6.139157231250112673e-09 5.032015576282107198e-09
3.525525525525525694e+01 7.057129166131314567e-09 3.301787659651908696e-09 6.119016109433372254e-09 5.156335169591140125e-09
3.531531531531531698e+01 7.191586322721141448e-09 3.138672984560594047e-09 6.381717753844576533e-09 4.793319018077202045e-09
3.537537537537537702e+01 6.090816028736608339e-09 3.433603753782542846e-09 5.539550009086065313e-09 4.226539607779712288e-09
3.543543543543543706e+01 6.057607651350204647e-09 3.187087592302921511e-09 5.541221453836831845e-09 3.943921692617998975e-09
3.549549549549549710e+01 5.828314653835314253e-09 3.142151556595520508e-09 5.723653756622391581e-09 3.627429051159687637e-09
3.555555555555555713e+01 5.151460393674226052e-09 3.218640891447103261e-09 4.695919450257367614e-09 3.580757339125777718e-09
3.561561561561561717e+01 4.923327393636448877e-09 3.122659544899824280e-09 4.228545464780613301e-09 3.760973900361258407e-09
3.567567567567567721e+01 4.723532171451287633e-09 3.134324554864918627e-09 4.033775840136894028e-09 3.683578435425263447e-09
3.573573573573573725e+01 4.803340339453470545e-09 3.430189937754897258e-09 4.179250105787195498e-09 4.181338040682939249e-09
3.579579579579579729e+01 4.241249813785235343e-09 3.305580108646847442e-09 3.145232687208023579e-09 4.178107615153621071e-09
3.585585585585585733e+01 3.847382066802642037e-09 3.463632885245275069e-09 2.702838026719659210e-09 4.301877333821743520e-09
3.591591591591591737e+01 4.122726443742102797e-09 3.135793059830342328e-09 2.563373259388942713e-09 4.131540908430201557e-09
3.597597597597597741e+01 4.787275611045316538e-09 3.128328929178092334e-09 3.214430467015436251e-09 3.995584577368230688e-09
3.603603603603603744e+01 5.061382490083211348e-09 3.018099583077936517e-09 4.096855265177647951e-09 3.918342923613303293e-09
3.609609609609609748e+01 2.695304856161470566e-09 2.914856172522626764e-09 2.236188209787400104e-09 3.222025173675889394e-09
3.615615615615615752e+01 2.637538180834524459e-09 2.641362662860663452e-09 2.147112580528220952e-09 3.154399391554443346e-09
3.621621621621621756e+01 2.912755550463291048e-09 2.553786098793383085e-09 2.277096338190422217e-09 3.046958840126870268e-09
3.627627627627627760e+01 2.910343330131949627e-09 2.665153711637612294e-09 2.467084610578991466e-09 3.018195490754944325e-09
3.633633633633633764e+01 2.547906786235588418e-09 2.459323060071877576e-09 2.255445159176222874e-09 3.090947991804850506e-09
3.639639639639639768e+01 2.490460126571096541e-09 2.539096750278168689e-09 2.403091244978415844e-09 3.016336704621336622e-09
3.645645645645645772e+01 2.571354758807271653e-09 2.593157468086683130e-09 2.462171199102171502e-09 3.078662512436558112e-09
3.651651651651651775e+01 2.458734372050240845e-09 2.511028043384434001e-09 2.377877529053527557e-09 2.957995623325986382e-09
3.657657657657657779e+01 2.318697187619485825e-09 2.415482132123994872e-09 2.397205478661752012e-09 2.806689089056519688e-09
3.663663663663663783e+01 2.592604864758135265e-09 2.401560209157178262e-09 2.260130224893227320e-09 2.518190240076707975e-09
3.669669669669669787e+01 2.149549215615719958e-09 2.382082524796079389e-09 1.950190186269431239e-09 2.460747581268745940e-09
3.675675675675675791e+01 2.037649133571198379e-09 2.215883826286582645e-09 1.789955572441873155e-09 1.969431419215264929e-09
3.681681681681681795e+01 2.201066405300521067e-09 2.443585262986635912e-09 1.927384718079949140e-09 2.144534994570439169e-09
3.687687687687687799e+01 2.254255107437176461e-09 2.114469865409563754e-09 2.044736816842108984e-09 1.842176639757896504e-09
3.693693693693693803e+01 1.730519060337411404e-09 1.636402546602594938e-09 1.311427673641861223e-09 1.716688019384592165e-09
3.699699699699699806e+01 1.646775093060962646e-09 1.527712638518119028e-09 1.311411043546231237e-09 1.516843385001344365e-09
3.705705705705705810e+01 1.618016049367515726e-09 1.509921611683221174e-09 1.357330411550615687e-09 1.677055511926080392e-09
3.711711711711711814e+01 1.616706444904165416e-09 1.556504027583562978e-09 1.461205994575075467e-09 1.734015160130453747e-09
3.717717717717717818e+01 1.505881370139335966e-09 1.414280992215283220e-09 1.255084436494231652e-09 1.566296199484456465e-09
3.723723723723723822e+01 1.176375595686154949e-09 1.546626489624131758e-09 1.321317143842613171e-09 1.311951851816914596e-09
3.729729729729729826e+01 1.148092515670789346e-09 1.392730390227547758e-09 1.096187638157624704e-09 1.052772798201835223e-09
3.735735735735735830e+01 1.911948734131163037e-09 1.321416772423294940e-09 2.181176587014548024e-09 1.179806992625177320e-09
3.741741741741741833e+01 3.029370214191615495e-09 1.312446232893541382e-09 2.952878748503936181e-09 1.150398194673528771e-09
3.747747747747747837e+01 2.563356170512432420e-09 1.275492211589347133e-09 2.335307143781698484e-09 1.135771842904809976e-09
3.753753753753753841e+01 2.506808820716551065e-09 1.044715445721534514e-09 1.925513739031371932e-09 9.587172077838726627e-10
3.759759759759759845e+01 1.579116685495094315e-09 1.223569846609249872e-09 1.020060626515556476e-09 9.717727553075190906e-10
3.765765765765765849e+01 1.006563896789079341e-09 1.099223972413015258e-09 4.222809806139161686e-10 8.627793801967260090e-10
3.771771771771771853e+01 1.032944934563883822e-09 1.137125744273375753e-09 4.702177941750785788e-10 8.360167934343853965e-10
3.777777777777777857e+01 1.004962362128231263e-09 7.648678487470521592e-10 4.020082091121789613e-10 8.706714736983326730e-10
3.783783783783783861e+01 1.085583195888491605e-09 8.976783926434035159e-10 5.351461517298192987e-10 8.855832752287539716e-10
3.789789789789789864e+01 1.003368447783053949e-09 7.659089373721130874e-10 3.998927413314345216e-10 8.688318799496978926e-10
3.795795795795795868e+01 1.273540364344839662e-09 5.951718752529662050e-10 4.664441021991241354e-10 9.170871072415860598e-10
3.801801801801801872e+01 1.678661886428546184e-09 5.278229303587016681e-10 8.837709942274451814e-10 1.107352471842496164e-09
3.807807807807807876e+01 4.815581849516790659e-09 5.475580470627857849e-10 4.296592354524935485e-09 7.485754499994763028e-10
3.813813813813813880e+01 1.270528439676519890e-09 5.148353355189788594e-10 5.807127559669164639e-10 7.104539205981721970e-10
3.819819819819819884e+01 2.106878252828754548e-09 4.969416995041413772e-10 1.462207841604977047e-09 6.452586880759015455e-10
3.825825825825825888e+01 2.105223852689195069e-09 6.594402067787552645e-10 1.829227163143461343e-09 8.451999814612987705e-10
3.831831831831831892e+01 1.105724449909827134e-09 5.833702938748184662e-10 7.330717396029741190e-10 6.725717241140989903e-10
3.837837837837837895e+01 7.814855719359065925e-10 6.714882012266844150e-10 5.773616494679859351e-10 5.761344517807876410e-10
3.843843843843843899e+01 7.539480804953120234e-10 6.311277254419119052e-10 5.390194024637167994e-10 5.588643878082379201e-10
3.849849849849849903e+01 7.533597479199595289e-10 5.350352448793198899e-10 4.354382315821210835e-10 4.385350956841360988e-10
3.855855855855855907e+01 6.452338204193729313e-10 4.602296856525240782e-10 3.472985943968720376e-10 2.960863568273149247e-10
3.861861861861861911e+01 6.715957168344291138e-10 4.937201247571369449e-10 3.684947383069050167e-10 3.639471078348598840e-10
3.867867867867867915e+01 8.321318703779780679e-10 4.958261595093871734e-10 2.850861241518159277e-10 5.193684940106469603e-10
3.873873873873873919e+01 8.314865566939642009e-10 4.819358070875691734e-10 3.079636307177728229e-10 5.210568295931873020e-10
3.879879879879879923e+01 1.125657908511814618e-09 5.404099980826007149e-10 4.837220995303753498e-10 6.546837797997109769e-10
3.885885885885885926e+01 1.124787666473336099e-09 4.328622295547465639e-10 5.941319910262986696e-10 4.162800757779070732e-10
3.891891891891891930e+01 4.816797598551430985e-10 2.918474403828094692e-10 3.076079508496919231e-10 4.119868165706226495e-10
3.897897897897897934e+01 4.278297982140945670e-10 5.237201808782366323e-11 2.560356763076580806e-10 3.398560578395257614e-10
3.903903903903903938e+01 2.671878573093692011e-10 3.160159121953151174e-11 1.948047052934148288e-10 1.258449798775614051e-10
3.909909909909909942e+01 1.601895390202315359e-10 1.892116488396769980e-11 1.171076612440961750e-10 7.547728515824440477e-11
3.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.006006006006006004e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.012012012012012008e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.018018018018018012e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.024024024024024015e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.030030030030030019e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.036036036036036023e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.042042042042042027e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048048048048048031e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.054054054054054035e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.060060060060060039e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.066066066066066043e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.072072072072072046e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.078078078078078050e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.084084084084084054e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.090090090090090058e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096096096096096062e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.102102102102102066e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.108108108108108070e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.114114114114114074e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.120120120120120077e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.126126126126126081e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.132132132132132085e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.138138138138138089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.150150150150150097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.156156156156156101e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.162162162162162105e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.180180180180180116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.186186186186186120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.192192192192192124e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.198198198198198128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.210210210210210136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.216216216216216139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.222222222222222143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.240240240240240155e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246246246246246159e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.252252252252252163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.258258258258258167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.270270270270270174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.276276276276276178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.282282282282282182e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.294294294294294190e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300300300300300194e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.306306306306306197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.312312312312312201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.318318318318318205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.324324324324324209e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.330330330330330213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.336336336336336217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.342342342342342221e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.354354354354354228e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.360360360360360232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.366366366366366236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.372372372372372240e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384248e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.390390390390390252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.396396396396396256e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.402402402402402259e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.414414414414414267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.420420420420420271e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.426426426426426275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.432432432432432279e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.438438438438438283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.444444444444444287e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.450450450450450290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.462462462462462298e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.474474474474474306e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.480480480480480310e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.486486486486486314e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.492492492492492318e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.498498498498498321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.504504504504504325e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.522522522522522337e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534534345e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.546546546546546352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.552552552552552356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.558558558558558360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.564564564564564364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.570570570570570368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.576576576576576372e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.582582582582582376e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.588588588588588379e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.594594594594594383e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.600600600600600387e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.606606606606606391e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.612612612612612395e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.618618618618618399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.624624624624624403e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.630630630630630407e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636636636636636410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.642642642642642414e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648648648648648418e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654654422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.660660660660660426e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.672672672672672434e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.678678678678678438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.684684684684684441e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.690690690690690445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.702702702702702453e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.708708708708708457e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714714461e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.720720720720720465e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.726726726726726469e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.732732732732732472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.738738738738738476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744744480e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750750750750750484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.762762762762762492e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.768768768768768496e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774774500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.780780780780780503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.786786786786786507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.792792792792792511e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.798798798798798515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804804519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.810810810810810523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.822822822822822530e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.828828828828828534e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834834538e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.840840840840840542e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.846846846846846546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.852852852852852550e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.858858858858858554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864864558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.870870870870870561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.876876876876876565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882882882882882569e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.888888888888888573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894894577e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900900900900900581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.906906906906906585e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912912912912912589e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.918918918918918592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924924596e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.930930930930930600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.936936936936936604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.942942942942942608e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.948948948948948612e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954954616e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.960960960960960620e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966966966966966623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972972972972972627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.978978978978978631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984984635e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990990990990990639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.996996996996996643e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.003003003003002647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.009009009009008651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015014654e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.021021021021020658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.027027027027026662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033033033033032666e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.039039039039038670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045044674e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051051051051050678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.057057057057056682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063063063063062685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.069069069069068689e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075074693e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.081081081081080697e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.087087087087086701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.093093093093092705e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.099099099099098709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105104712e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.111111111111110716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.117117117117116720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.123123123123122724e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.129129129129129439e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.141141141141141446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.153153153153153454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.171171171171171466e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.177177177177177470e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.183183183183183473e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.189189189189189477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_100Td_0_final.csv <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 8.160386002947098150e-02 2.698678528658319305e-03 9.192612240439959137e-04 5.931593226294100624e-04
1.201201201201201191e-01 7.510354426639188896e-02 3.845382799423470617e-03 6.865713841065992527e-04 6.303348120608724030e-04
1.801801801801801717e-01 7.261545730616253413e-02 4.883339041991697008e-03 5.233024234534047314e-04 6.450455693675594083e-04
2.402402402402402382e-01 7.107188444241011038e-02 5.781289284074166319e-03 3.134541706953620989e-04 6.220500604274962000e-04
3.003003003003003046e-01 6.995639470621067835e-02 6.554850315268779051e-03 3.987681827522012042e-04 6.111973774257322247e-04
3.603603603603603434e-01 6.901308117714133328e-02 7.220292983638913059e-03 6.579912039896763020e-04 5.576048625696157328e-04
4.204204204204204376e-01 6.824055842665138760e-02 7.784397106113633696e-03 8.903556153588462448e-04 4.829989235471959666e-04
4.804804804804804763e-01 6.744035740587638050e-02 8.261347666909767476e-03 1.216214758315402843e-03 4.002439163591819450e-04
5.405405405405405705e-01 6.673368196779971839e-02 8.660172055486926521e-03 1.476108015571894749e-03 3.117075503245900323e-04
6.006006006006006093e-01 6.599058207455112124e-02 8.996584762616768524e-03 1.784029601177206234e-03 2.511806311588663724e-04
6.606606606606606480e-01 6.524566758120864396e-02 9.273058102858012727e-03 2.095710390627016171e-03 1.825670254207527310e-04
7.207207207207206867e-01 6.450931324752987028e-02 9.492988543519599934e-03 2.383869261401494032e-03 1.863156100683875389e-04
7.807807807807807254e-01 6.379411457792021067e-02 9.670331356349613772e-03 2.652134268016357373e-03 2.399362164597165802e-04
8.408408408408408752e-01 6.314487627198303588e-02 9.804788996789097488e-03 2.840771923774801627e-03 3.411211032186355183e-04
9.009009009009009139e-01 6.256890912871458654e-02 9.896267750987147727e-03 2.952055390644381730e-03 4.503745453531356646e-04
9.609609609609609526e-01 6.193307870274479543e-02 9.965776998620274121e-03 3.128272982946087022e-03 5.578322134936982736e-04
1.021021021021021102e+00 6.133868595121760858e-02 1.000064609652665491e-02 3.259463564573652789e-03 6.744142496408583572e-04
1.081081081081081141e+00 6.074166551979794798e-02 1.000820475408368930e-02 3.398260112261051753e-03 7.986777357049743963e-04
1.141141141141141180e+00 6.013901777542060567e-02 9.998512058664437221e-03 3.533047555223469294e-03 9.098797814934697029e-04
1.201201201201201219e+00 5.956691687574831862e-02 9.967816831700152327e-03 3.638832031251195906e-03 1.021493435736470830e-03
1.261261261261261257e+00 5.901982274621736524e-02 9.917234694870167080e-03 3.718838261648718668e-03 1.120965649210316174e-03
1.321321321321321296e+00 5.848586045502507380e-02 9.853339777011685049e-03 3.777889985571674606e-03 1.213460975642707438e-03
1.381381381381381335e+00 5.796020651465646351e-02 9.773180084275788840e-03 3.830650282986301173e-03 1.301879109489627361e-03
1.441441441441441373e+00 5.745888771321334965e-02 9.685377249043121417e-03 3.861491644473753326e-03 1.384121713460774276e-03
1.501501501501501412e+00 5.694529301593471982e-02 9.586502207472442222e-03 3.909139751362151159e-03 1.448409498537067642e-03
1.561561561561561451e+00 5.649006146692247404e-02 9.481956130677503258e-03 3.890998920141072823e-03 1.521534470380378262e-03
1.621621621621621712e+00 5.600186840284126361e-02 9.372576058367776408e-03 3.917213576257397821e-03 1.576924237711284415e-03
1.681681681681681750e+00 5.553998186338238163e-02 9.254497657838032729e-03 3.917989294120531943e-03 1.626686679104631704e-03
1.741741741741741789e+00 5.509528303844506841e-02 9.132598999831520112e-03 3.906411078402059409e-03 1.667201897977041566e-03
1.801801801801801828e+00 5.466668906433112818e-02 9.006942046098663501e-03 3.883329492508889608e-03 1.704916534500810045e-03
1.861861861861861867e+00 5.424545874053890437e-02 8.877324147887822453e-03 3.858048259790771567e-03 1.746572303497175797e-03
1.921921921921921905e+00 5.381078562785566316e-02 8.745522628781322513e-03 3.852220547438667698e-03 1.777322403100672433e-03
1.981981981981981944e+00 5.342570370224956899e-02 8.610701340295092571e-03 3.797699099768304595e-03 1.801715817033226188e-03
2.042042042042042205e+00 5.302377616675722771e-02 8.477431760690580520e-03 3.764676200603766024e-03 1.815060224314562218e-03
2.102102102102102243e+00 5.259233657720021465e-02 8.342542145755818539e-03 3.767091914091296768e-03 1.829234278064083806e-03
2.162162162162162282e+00 5.218753422009642096e-02 8.208607992467432599e-03 3.746812889752594924e-03 1.834399025361127923e-03
2.222222222222222321e+00 5.180178786733664886e-02 8.074465089520017555e-03 3.705493732438543651e-03 1.842880078341681748e-03
2.282282282282282360e+00 5.143562235625856460e-02 7.938855481301741387e-03 3.643956431373911262e-03 1.847255854936980272e-03
2.342342342342342398e+00 5.107662443232509342e-02 7.804546421545061757e-03 3.584933636424265501e-03 1.843444015620048296e-03
2.402402402402402437e+00 5.071836419851057098e-02 7.671964146215935927e-03 3.531516573366727963e-03 1.838036712640679681e-03
2.462462462462462476e+00 5.037921254586068959e-02 7.541245327721302592e-03 3.457511141853564403e-03 1.835692681365174881e-03
2.522522522522522515e+00 5.003577459627586016e-02 7.411153632389698084e-03 3.393944544575038143e-03 1.828009039538584877e-03
2.582582582582582553e+00 4.970852031962558898e-02 7.282300247161144213e-03 3.319866048010970943e-03 1.816674195142134332e-03
2.642642642642642592e+00 4.935836338712497329e-02 7.153236956009582578e-03 3.277647437941765603e-03 1.804262058266687535e-03
2.702702702702702631e+00 4.901933819630468342e-02 7.028421923249112552e-03 3.230544785651444633e-03 1.785647663653346486e-03
2.762762762762762669e+00 4.869799582128107873e-02 6.905888027533106654e-03 3.166854533962138157e-03 1.763363871450185881e-03
2.822822822822822708e+00 4.839583251384457774e-02 6.785249790322029316e-03 3.080459762875922391e-03 1.735175997860246948e-03
2.882882882882882747e+00 4.807902580996212955e-02 6.667798071315543702e-03 3.020402891831247029e-03 1.710170667847663679e-03
2.942942942942942786e+00 4.777425422999096588e-02 6.549462443149903744e-03 2.949089113657481654e-03 1.684554632282375328e-03
3.003003003003002824e+00 4.747435889366746070e-02 6.434883214594790471e-03 2.876055019480700230e-03 1.658513825869949816e-03
3.063063063063062863e+00 4.715795447460521123e-02 6.322595370930170558e-03 2.824882730102441526e-03 1.628877768524584612e-03
3.123123123123122902e+00 4.686880933218796896e-02 6.211736841229085343e-03 2.750864662223665661e-03 1.600637038456886353e-03
3.183183183183182940e+00 4.658086532668879315e-02 6.105261785893932244e-03 2.679097193599008428e-03 1.565503960800486037e-03
3.243243243243243423e+00 4.631013810186233870e-02 6.001132583530282422e-03 2.598087829760449378e-03 1.528940492777824739e-03
3.303303303303303462e+00 4.602904813611757850e-02 5.897060582611392265e-03 2.528881435754227157e-03 1.502432919660480959e-03
3.363363363363363501e+00 4.574917786825363764e-02 5.794436713432443362e-03 2.468132366131975917e-03 1.472091383474271676e-03
3.423423423423423539e+00 4.548719827486791961e-02 5.694778281737220525e-03 2.390773913696633227e-03 1.440479082563159152e-03
3.483483483483483578e+00 4.520698088604248321e-02 5.598612391165855989e-03 2.332915022718465205e-03 1.406915326566579886e-03
3.543543543543543617e+00 4.490714242194226991e-02 5.505081566906847197e-03 2.299088033707165444e-03 1.371889720681581520e-03
3.603603603603603656e+00 4.463532862524563494e-02 5.410786593763813185e-03 2.239674325304821367e-03 1.341335667830838730e-03
3.663663663663663694e+00 4.436452732728724674e-02 5.319778561045400943e-03 2.184645864313936210e-03 1.314056417056159217e-03
3.723723723723723733e+00 4.412170569235234624e-02 5.232407620088714434e-03 2.104183596680149222e-03 1.278439915144591321e-03
3.783783783783783772e+00 4.383452012420310101e-02 5.144867185784412177e-03 2.073147836717442738e-03 1.246069307463281654e-03
3.843843843843843811e+00 4.358562214028995768e-02 5.060172132534949963e-03 2.004112821981269676e-03 1.215474173028876191e-03
3.903903903903903849e+00 4.332848719447794650e-02 4.977203734060730959e-03 1.949662485610456370e-03 1.183963165037492252e-03
3.963963963963963888e+00 4.306722962470217742e-02 4.896647976912553088e-03 1.900218871472689761e-03 1.148875295879180905e-03
4.024024024024024371e+00 4.280179584390075842e-02 4.816274354820689919e-03 1.856504797247449622e-03 1.117964130298639003e-03
4.084084084084084409e+00 4.254996921933448112e-02 4.738861646311237630e-03 1.798122936863470137e-03 1.085680108908152787e-03
4.144144144144144448e+00 4.230200568493882457e-02 4.661020519058727517e-03 1.740977712986376642e-03 1.054737046125240598e-03
4.204204204204204487e+00 4.204398744471486010e-02 4.586275962910992161e-03 1.699995580243380405e-03 1.019938796399234718e-03
4.264264264264264526e+00 4.177270121130123581e-02 4.513775188366563919e-03 1.674968646696201784e-03 9.891622017052321882e-04
4.324324324324324564e+00 4.153988977747921640e-02 4.443418645732204013e-03 1.606175332717453465e-03 9.598626499272785734e-04
4.384384384384384603e+00 4.129043056365298836e-02 4.372756257243843626e-03 1.562598800920635481e-03 9.318181818580452804e-04
4.444444444444444642e+00 4.104561514367661978e-02 4.304555404671352691e-03 1.517362561977806052e-03 9.033030557811227166e-04
4.504504504504504681e+00 4.080615419979593400e-02 4.239903005303840428e-03 1.466187318381999023e-03 8.730268116011401886e-04
4.564564564564564719e+00 4.055168470538273590e-02 4.176244316179573805e-03 1.430524352014555601e-03 8.437118457741121227e-04
4.624624624624624758e+00 4.029963531572655633e-02 4.113721085986217149e-03 1.396726682336946754e-03 8.148348932343025619e-04
4.684684684684684797e+00 4.005801482232203975e-02 4.050548103442002529e-03 1.351888260008910761e-03 7.908642297470663786e-04
4.744744744744744835e+00 3.980025288120482563e-02 3.989252266194370788e-03 1.327851903341052036e-03 7.627697434222810392e-04
4.804804804804804874e+00 3.956604748153448592e-02 3.929940385772114596e-03 1.279901847836522298e-03 7.363808939846231121e-04
4.864864864864864913e+00 3.933641464062496290e-02 3.871471400982343276e-03 1.229641243192585711e-03 7.117448538227474702e-04
4.924924924924924952e+00 3.910139166080833784e-02 3.814077372231124315e-03 1.189220835178634314e-03 6.906297113139783176e-04
4.984984984984984990e+00 3.886530425781286463e-02 3.760207995602161263e-03 1.150395296843762048e-03 6.658557651871284226e-04
5.045045045045045029e+00 3.863627318526199894e-02 3.705100413490185901e-03 1.112191061608046360e-03 6.442456938441042374e-04
5.105105105105105068e+00 3.840863820114518573e-02 3.652274657470240202e-03 1.069724109031082102e-03 6.218755805999693926e-04
5.165165165165165106e+00 3.817211572431958300e-02 3.599423708459848544e-03 1.038262880823359428e-03 5.999218774734655290e-04
5.225225225225225145e+00 3.792039008877428480e-02 3.547674484921030207e-03 1.024078199152927537e-03 5.800693850307080601e-04
5.285285285285285184e+00 3.769569702502480885e-02 3.497137281859990631e-03 9.857146860664006867e-04 5.563420776840584392e-04
5.345345345345345223e+00 3.747145836262371493e-02 3.447905994400281976e-03 9.446427017905212982e-04 5.389618172437265955e-04
5.405405405405405261e+00 3.724368347411215197e-02 3.398996598078710303e-03 9.071362026673924269e-04 5.180410490978976318e-04
5.465465465465465300e+00 3.700971378848918331e-02 3.352816835762867115e-03 8.776124016283109574e-04 4.989128708073545118e-04
5.525525525525525339e+00 3.677150400163652078e-02 3.307055762314263514e-03 8.505445609947177550e-04 4.823695789805064579e-04
5.585585585585585378e+00 3.653199327388274853e-02 3.261639707351292761e-03 8.286243795451500018e-04 4.661880104037868029e-04
5.645645645645645416e+00 3.628198223291938945e-02 3.217572254023981244e-03 8.211997175041459368e-04 4.470709348558275027e-04
5.705705705705705455e+00 3.605823587029723110e-02 3.174524778884339586e-03 7.876958055530200540e-04 4.266883649128731305e-04
5.765765765765765494e+00 3.583236039321451710e-02 3.132254721759556316e-03 7.586276574987660436e-04 4.094103357171937621e-04
5.825825825825825532e+00 3.558972888489425612e-02 3.091287085949617937e-03 7.467061460017242495e-04 3.938301261704984894e-04
5.885885885885885571e+00 3.535820272552435417e-02 3.050837826092723994e-03 7.202692466107560657e-04 3.815406840283984131e-04
5.945945945945945610e+00 3.514508414619549326e-02 3.011622067541052869e-03 6.785610834830128717e-04 3.677037975011967943e-04
6.006006006006005649e+00 3.490010708969016467e-02 2.973338669370223595e-03 6.722700237009094932e-04 3.540581298525970763e-04
6.066066066066065687e+00 3.467677305040581942e-02 2.934648498546166360e-03 6.417951810805343736e-04 3.408972458419733511e-04
6.126126126126125726e+00 3.445386346880373318e-02 2.897302546214263960e-03 6.137725643584405729e-04 3.269040186671867600e-04
6.186186186186185765e+00 3.421993647043227588e-02 2.860296529244704504e-03 5.938302786356542068e-04 3.111858556682102332e-04
6.246246246246245803e+00 3.399379056992618553e-02 2.824698808536090563e-03 5.692679862237586203e-04 2.955462246869705730e-04
6.306306306306305842e+00 3.375993973363231732e-02 2.788452603258937020e-03 5.528575944361257795e-04 2.813539907921722930e-04
6.366366366366365881e+00 3.351518924879843403e-02 2.753821675688660885e-03 5.479602285178048360e-04 2.698132750526843369e-04
6.426426426426426808e+00 3.327144262926317458e-02 2.719721864127801897e-03 5.459972366113460731e-04 2.580768478477960806e-04
6.486486486486486847e+00 3.304378077501181343e-02 2.685962383951090611e-03 5.269308699958687474e-04 2.450457877881917729e-04
6.546546546546546885e+00 3.281606358463799722e-02 2.653767136543262826e-03 5.085893155030430084e-04 2.324303470864329951e-04
6.606606606606606924e+00 3.257933863787926959e-02 2.620880275650725681e-03 4.981809651726874094e-04 2.210851756614194805e-04
6.666666666666666963e+00 3.235747119150550466e-02 2.589442584257546816e-03 4.717477975660175783e-04 2.101611172159956946e-04
6.726726726726727001e+00 3.212270892764954033e-02 2.558527722827801196e-03 4.623352055280884423e-04 2.010831819186157364e-04
6.786786786786787040e+00 3.187948317297784051e-02 2.527798545203342045e-03 4.586579056371639044e-04 1.872655018003812125e-04
6.846846846846847079e+00 3.166319167793985728e-02 2.497678909378728274e-03 4.310774353166875700e-04 1.808246927288513885e-04
6.906906906906907118e+00 3.143306684571837983e-02 2.467706206312337072e-03 4.168995020323764799e-04 1.735768461160663639e-04
6.966966966966967156e+00 3.120874343916692217e-02 2.439137644001334107e-03 3.984760513346131397e-04 1.673981767771812981e-04
7.027027027027027195e+00 3.096182278765348753e-02 2.410458197437268229e-03 4.055258694152629319e-04 1.604987641236118451e-04
7.087087087087087234e+00 3.073717847826911917e-02 2.383450712271504863e-03 3.881314595478331107e-04 1.542361741087105271e-04
7.147147147147147273e+00 3.051242768477053710e-02 2.356010026426390985e-03 3.713287339816741381e-04 1.501086133366153353e-04
7.207207207207207311e+00 3.028678314208750610e-02 2.328074117899025033e-03 3.591070097472117751e-04 1.454545658053739280e-04
7.267267267267267350e+00 3.004861722598808210e-02 2.301211261716183069e-03 3.596382956015338798e-04 1.376304816068345130e-04
7.327327327327327389e+00 2.982118034321352626e-02 2.275170084704654285e-03 3.421840601591927202e-04 1.341881169523314286e-04
7.387387387387387427e+00 2.958910168353770173e-02 2.249709848206098151e-03 3.289723162874594060e-04 1.283504876127674135e-04
7.447447447447447466e+00 2.935870799169026241e-02 2.224912417318715505e-03 3.179217980557637606e-04 1.193980558479197245e-04
7.507507507507507505e+00 2.913257979731402603e-02 2.199406500328893871e-03 3.013172824374278852e-04 1.146388974010080193e-04
7.567567567567567544e+00 2.890079273479279065e-02 2.173950470914341824e-03 2.980980452372979615e-04 1.053076582188667946e-04
7.627627627627627582e+00 2.868244031051007253e-02 2.151534990446598520e-03 2.759820718204728830e-04 9.981881478203708576e-05
7.687687687687687621e+00 2.844634036792203363e-02 2.127737724187370866e-03 2.688704979834808870e-04 9.277129960293032491e-05
7.747747747747747660e+00 2.821215593978246283e-02 2.104518224012172194e-03 2.656136894042400681e-04 8.718884226740307290e-05
7.807807807807807698e+00 2.797409327269990975e-02 2.080805291276067309e-03 2.635663519637840898e-04 8.500922605433539189e-05
7.867867867867867737e+00 2.775114080978171097e-02 2.058621833291123231e-03 2.477979692940976354e-04 8.299703225165535811e-05
7.927927927927927776e+00 2.751703439631927525e-02 2.036731360472746229e-03 2.442862734714218030e-04 8.237844958058031372e-05
7.987987987987987815e+00 2.729046664627673979e-02 2.014713048313494272e-03 2.309208586703201144e-04 7.890169974153679047e-05
8.048048048048048742e+00 2.705569680853880249e-02 1.993135311607171969e-03 2.231083309742230641e-04 7.553839821414006926e-05
8.108108108108108780e+00 2.681618733025732670e-02 1.973206337995422801e-03 2.225459838511490871e-04 7.134032821910441999e-05
8.168168168168168819e+00 2.657944667313180687e-02 1.951965198009474002e-03 2.221204896284300527e-04 6.952632067973483977e-05
8.228228228228228858e+00 2.634787342361859935e-02 1.931257650198590307e-03 2.159266116953523760e-04 7.036527555137211964e-05
8.288288288288288896e+00 2.611436547046652040e-02 1.910908326604422985e-03 2.099040102187839233e-04 6.795614464248873941e-05
8.348348348348348935e+00 2.588692982536286782e-02 1.892159861767001537e-03 2.007349721082187844e-04 6.528020434976001228e-05
8.408408408408408974e+00 2.566174484358232574e-02 1.872550746029136423e-03 1.862382784580026698e-04 5.931752256719186506e-05
8.468468468468469013e+00 2.542904545857640336e-02 1.853858373441560990e-03 1.838581449996476924e-04 5.783150798835894030e-05
8.528528528528529051e+00 2.520091610739827112e-02 1.835317768518963250e-03 1.757037232382690595e-04 5.435672964671530002e-05
8.588588588588589090e+00 2.496570617698319269e-02 1.817116857661923600e-03 1.759774321101295917e-04 5.304593809748944382e-05
8.648648648648649129e+00 2.474547487809147447e-02 1.798495050667100071e-03 1.652997396573325519e-04 5.057320703763796801e-05
8.708708708708709167e+00 2.451465431543247211e-02 1.781140623667763984e-03 1.627615098525332486e-04 4.988472205384993714e-05
8.768768768768769206e+00 2.427952806742598307e-02 1.763157568811557973e-03 1.635623079261314962e-04 4.770069912753489074e-05
8.828828828828829245e+00 2.405836613750109848e-02 1.746111418465335361e-03 1.498349411131936712e-04 4.528457150843058206e-05
8.888888888888889284e+00 2.381271588369517772e-02 1.728819827431458565e-03 1.627347784444508174e-04 4.352387709839973165e-05
8.948948948948949322e+00 2.358066054785998983e-02 1.712335766890839836e-03 1.616087003680784077e-04 4.497786581095939226e-05
9.009009009009009361e+00 2.335030159209000936e-02 1.695503453672088075e-03 1.597935674246675074e-04 4.106899010154961652e-05
9.069069069069069400e+00 2.312291229321310551e-02 1.679781419637597873e-03 1.535349211293940170e-04 4.207805998556469860e-05
9.129129129129129439e+00 2.289504154719540149e-02 1.662936065298250155e-03 1.471460457403460441e-04 4.036509429625927473e-05
9.189189189189189477e+00 2.266826300957981016e-02 1.647090827601801685e-03 1.434770331218039737e-04 3.810838266447449078e-05
9.249249249249249516e+00 2.244057048992909725e-02 1.632053030774293116e-03 1.416534081918026182e-04 3.569232539504966698e-05
9.309309309309309555e+00 2.220981011058459006e-02 1.616731051694337553e-03 1.443051164658048092e-04 3.412365065571729817e-05
9.369369369369369593e+00 2.197962952128777736e-02 1.602313583301043926e-03 1.431913178471610581e-04 3.121165674056240096e-05
9.429429429429429632e+00 2.176458141660759724e-02 1.587606878096497077e-03 1.285500052368801374e-04 3.027165512290461323e-05
9.489489489489489671e+00 2.153621991687828391e-02 1.572539753581240997e-03 1.299751642761785180e-04 3.064538655088591370e-05
9.549549549549549710e+00 2.131156987695135424e-02 1.557903801776064617e-03 1.287834954992576083e-04 2.856459787129015079e-05
9.609609609609609748e+00 2.108224755590600366e-02 1.543467089108462986e-03 1.319764536638867692e-04 3.088384252940566720e-05
9.669669669669669787e+00 2.086468215850599550e-02 1.528885303281244095e-03 1.241158981411942834e-04 2.895319656150358370e-05
9.729729729729729826e+00 2.064638642229463250e-02 1.514520480972519076e-03 1.192434351281716770e-04 2.601537489283500080e-05
9.789789789789789864e+00 2.042499474026497966e-02 1.500919155058647644e-03 1.142899013128929891e-04 2.815465967717996584e-05
9.849849849849849903e+00 2.020414825516302082e-02 1.487893221269282092e-03 1.094763982451347388e-04 3.130486819465982463e-05
9.909909909909909942e+00 1.998431937543030182e-02 1.474397644697285478e-03 1.048607538786755863e-04 3.030918106868442019e-05
9.969969969969969981e+00 1.976833373189980023e-02 1.461471635556823310e-03 9.888003142830726494e-05 2.860728851050612392e-05
1.003003003003003002e+01 1.955164773567362804e-02 1.448615410058443249e-03 9.433968344443710412e-05 3.072339493571044761e-05
1.009009009009009006e+01 1.931871117678790259e-02 1.436343619757836712e-03 1.065022479492167185e-04 3.191662114929385592e-05
1.015015015015015010e+01 1.910192076835389233e-02 1.423653773216013770e-03 1.036509150920851140e-04 3.232611367752548392e-05
1.021021021021021014e+01 1.888872507402530876e-02 1.411491943251512882e-03 9.975399122131527847e-05 3.120611841895363776e-05
1.027027027027027017e+01 1.866652925164349539e-02 1.399398364730512550e-03 1.050196052820007278e-04 3.109104197969056146e-05
1.033033033033033021e+01 1.845482228190970658e-02 1.387318567380537533e-03 9.807788135445521399e-05 2.629573296221025857e-05
1.039039039039039025e+01 1.824395060229802579e-02 1.375745889475254568e-03 9.322905810196391188e-05 2.896843134589634637e-05
1.045045045045045029e+01 1.802894242879015882e-02 1.364262782873828465e-03 9.550705170954454305e-05 2.967652372189963405e-05
1.051051051051051033e+01 1.782002280210511977e-02 1.353073698527880279e-03 8.998387450664931478e-05 2.722046125054923684e-05
1.057057057057057037e+01 1.760796075597876459e-02 1.341018360791071526e-03 8.837021919830301850e-05 2.794533506484252086e-05
1.063063063063063041e+01 1.739920162570552167e-02 1.329583060921249449e-03 8.417843434107092823e-05 2.722779733101010020e-05
1.069069069069069045e+01 1.719635399230312958e-02 1.318750942704886853e-03 7.992883883150725020e-05 2.568161923793337112e-05
1.075075075075075048e+01 1.698290467774571030e-02 1.308224707320533066e-03 8.233886482464712706e-05 2.522591924622813128e-05
1.081081081081081052e+01 1.677451463991195754e-02 1.297408398591439914e-03 8.331586370926992826e-05 2.466264215098794768e-05
1.087087087087087056e+01 1.656992232407199575e-02 1.286713242509574797e-03 8.076320380192489312e-05 2.339661436520690905e-05
1.093093093093093060e+01 1.635908697590468877e-02 1.275900882342374245e-03 8.460558266420194196e-05 2.562670670962597120e-05
1.099099099099099064e+01 1.616025607344171583e-02 1.265666209845526082e-03 7.793270940179641913e-05 2.655044465823828810e-05
1.105105105105105068e+01 1.596277367940090661e-02 1.255288161405323805e-03 7.378913257760454222e-05 2.552743900748907798e-05
1.111111111111111072e+01 1.575692921786979450e-02 1.245622809021191451e-03 7.572847262531665416e-05 2.516073264456206965e-05
1.117117117117117076e+01 1.555900748185403207e-02 1.235378532230671294e-03 7.287875575715493969e-05 2.429041287023982708e-05
1.123123123123123079e+01 1.535641837201413146e-02 1.225753773533477288e-03 7.552686933660538284e-05 2.415700528185032802e-05
1.129129129129129083e+01 1.515392033332379172e-02 1.216073247347948571e-03 7.765468239613621947e-05 2.374207949111298605e-05
1.135135135135135087e+01 1.496053877052997902e-02 1.206767026174788548e-03 7.240604801705787029e-05 2.169498089462841307e-05
1.141141141141141091e+01 1.476594454166974511e-02 1.197642037916475362e-03 6.879456550805994124e-05 2.180322793172999299e-05
1.147147147147147095e+01 1.456891761312936392e-02 1.188314224493389366e-03 6.857959874665091446e-05 2.136774802609768146e-05
1.153153153153153099e+01 1.437483253795684979e-02 1.178943712694913507e-03 6.411148666152457934e-05 2.004543217457121403e-05
1.159159159159159103e+01 1.417764830095769903e-02 1.170406733522676547e-03 6.706993096866524040e-05 2.295363910365115064e-05
1.165165165165165106e+01 1.399442727876313783e-02 1.161550431134709006e-03 5.817736494110277082e-05 2.237660104275464998e-05
1.171171171171171110e+01 1.380462955800940660e-02 1.152795834118889489e-03 5.748719511274419212e-05 2.250113738302846644e-05
1.177177177177177114e+01 1.361365475869275553e-02 1.144297930725708809e-03 5.861348974442897361e-05 2.129865059487207212e-05
1.183183183183183118e+01 1.342636729263928415e-02 1.135579371244184108e-03 5.811383863754714037e-05 2.028245409382733902e-05
1.189189189189189122e+01 1.323911270421148853e-02 1.127198519649784403e-03 5.519199735859130462e-05 1.962753215827400043e-05
1.195195195195195126e+01 1.305805586648249236e-02 1.118724754558641891e-03 5.426552401897787796e-05 1.816637118660467196e-05
1.201201201201201130e+01 1.287073182937952323e-02 1.110606587914321269e-03 5.787436750714159615e-05 2.011939314564007488e-05
1.207207207207207134e+01 1.269171248518510819e-02 1.102476864884043744e-03 5.386009934570190150e-05 2.173232938062697858e-05
1.213213213213213137e+01 1.250169219155888509e-02 1.094412299410174290e-03 6.273827370892097412e-05 2.238592190031284704e-05
1.219219219219219141e+01 1.232374733627356923e-02 1.086170314909454000e-03 5.815927441213189633e-05 2.304153347617873438e-05
1.225225225225225145e+01 1.214594881962149236e-02 1.078462467071100413e-03 5.987100054207447912e-05 2.080243351435388899e-05
1.231231231231231149e+01 1.196598084348387062e-02 1.070550703618289475e-03 5.968197261153495756e-05 2.123858208857692649e-05
1.237237237237237153e+01 1.179264229932043204e-02 1.062758687488891138e-03 5.887767778136038645e-05 2.106428050446865875e-05
1.243243243243243157e+01 1.161816562741393999e-02 1.055081688911536355e-03 6.090377620156395023e-05 1.924134477264138616e-05
1.249249249249249161e+01 1.145506833388628548e-02 1.047800804363756147e-03 5.505592955168239956e-05 2.073499993839811659e-05
1.255255255255255165e+01 1.128228365648769292e-02 1.040495633322241010e-03 5.375701113876272353e-05 2.061212703455548759e-05
1.261261261261261168e+01 1.111358725977054651e-02 1.033221259085195754e-03 5.039896793467891524e-05 1.974530145930070683e-05
1.267267267267267172e+01 1.094186486285702968e-02 1.026433959800697893e-03 5.262179233800753166e-05 1.808669969955775325e-05
1.273273273273273176e+01 1.077275117582505125e-02 1.019361598472306746e-03 5.270192301589165330e-05 1.837134702094671482e-05
1.279279279279279180e+01 1.061001299460320041e-02 1.012520218750602528e-03 4.898838336969751830e-05 1.838476295198798654e-05
1.285285285285285362e+01 1.044165882247392527e-02 1.005607413308156955e-03 5.232469457999790364e-05 1.726165708336806261e-05
1.291291291291291365e+01 1.028021828316523847e-02 9.987136554336654894e-04 5.036443126490335390e-05 1.807140669809407301e-05
1.297297297297297369e+01 1.012368011156659225e-02 9.924247228221870845e-04 4.574948831979215298e-05 1.786704824178684720e-05
1.303303303303303373e+01 9.958345182504825879e-03 9.856616228847503783e-04 5.091638904588393993e-05 1.802228786439479468e-05
1.309309309309309377e+01 9.795368466804933727e-03 9.787236286733906089e-04 5.304171585841569288e-05 1.879589731211968692e-05
1.315315315315315381e+01 9.641003281777730041e-03 9.725492077823482545e-04 4.784097780348198453e-05 1.776255076292349196e-05
1.321321321321321385e+01 9.485465902992006038e-03 9.661841502482181954e-04 4.561629870166473288e-05 1.612345601076270422e-05
1.327327327327327389e+01 9.336149467952931796e-03 9.598314209474608817e-04 4.050459841588662408e-05 1.607239460681356898e-05
1.333333333333333393e+01 9.178390114805432334e-03 9.536925213704895493e-04 4.549154812838470356e-05 1.662216739535540090e-05
1.339339339339339396e+01 9.027612737823171446e-03 9.478055645428910825e-04 4.510166951545255292e-05 1.527335123081941001e-05
1.345345345345345400e+01 8.876550465799298850e-03 9.419587706556730757e-04 4.453523243762707451e-05 1.361564001829568632e-05
1.351351351351351404e+01 8.726910679357989184e-03 9.360845348376723102e-04 4.258746000814655520e-05 1.358403853419829222e-05
1.357357357357357408e+01 8.571795798006544634e-03 9.304254453500999207e-04 4.491139128421184985e-05 1.351154181629938316e-05
1.363363363363363412e+01 8.422644000734554742e-03 9.245051970547388991e-04 4.646199422535144216e-05 1.256261421311917881e-05
1.369369369369369416e+01 8.278309838910357168e-03 9.185919762084994141e-04 4.450442962132300002e-05 1.162110125009968189e-05
1.375375375375375420e+01 8.137262179225134007e-03 9.129721549199281902e-04 4.208062327349196432e-05 1.193083439249512930e-05
1.381381381381381424e+01 7.994829569978887177e-03 9.074517860492549654e-04 3.988839124238750843e-05 1.233562925933176125e-05
1.387387387387387427e+01 7.855771597185439228e-03 9.015757434574059358e-04 3.809929046099945921e-05 1.170653913633289427e-05
1.393393393393393431e+01 7.711518584201392662e-03 8.966203620829814270e-04 4.121255691637430886e-05 1.254792298404065600e-05
1.399399399399399435e+01 7.570175190749286326e-03 8.908501926352115985e-04 4.201573306467655782e-05 1.350488252599201799e-05
1.405405405405405439e+01 7.431135568825681173e-03 8.856251456057331103e-04 4.274971027375220792e-05 1.407698315255415515e-05
1.411411411411411443e+01 7.291458628109557215e-03 8.805970208472438518e-04 4.606973905491554180e-05 1.488383622625911884e-05
1.417417417417417447e+01 7.159833534189514667e-03 8.753469473943389142e-04 4.540094702402387662e-05 1.537198107606835547e-05
1.423423423423423451e+01 7.027934030486889493e-03 8.705645665042262282e-04 4.016090445960206391e-05 1.453529548140314152e-05
1.429429429429429455e+01 6.895469397286604213e-03 8.657071879904194118e-04 3.841279429582688989e-05 1.465228333695579197e-05
1.435435435435435458e+01 6.764963992249196575e-03 8.608165304815701630e-04 3.846627764232040341e-05 1.366688773976527654e-05
1.441441441441441462e+01 6.627165829169319108e-03 8.563735039710703963e-04 4.106240290947616925e-05 1.251535539547446608e-05
1.447447447447447466e+01 6.497095746374924145e-03 8.512722056477907114e-04 3.963098981565330096e-05 1.460591797593500397e-05
1.453453453453453470e+01 6.369067345091638382e-03 8.467649161233767709e-04 3.968480647354923226e-05 1.421865172610696536e-05
1.459459459459459474e+01 6.237530138206387985e-03 8.420947536080559959e-04 4.407330559787284987e-05 1.290003732487305255e-05
1.465465465465465478e+01 6.116645544473485810e-03 8.371111349192523945e-04 3.778585475437089812e-05 1.280540835488012129e-05
1.471471471471471482e+01 5.992337169454311184e-03 8.325596562212780232e-04 3.774495558863964680e-05 1.295716378695666859e-05
1.477477477477477485e+01 5.862682098167600921e-03 8.282219491554914780e-04 4.088956080929462712e-05 1.405292682419424885e-05
1.483483483483483489e+01 5.739693504209312028e-03 8.237210417888797803e-04 3.912330201625268262e-05 1.359262513161567171e-05
1.489489489489489493e+01 5.615081158374122909e-03 8.191964073633679812e-04 4.110880202558847975e-05 1.290541425449604491e-05
1.495495495495495497e+01 5.495839644131232486e-03 8.151635549597399883e-04 3.925260861339781396e-05 1.316134971951646493e-05
1.501501501501501501e+01 5.375013516696353771e-03 8.105748267580156676e-04 3.972741544768780173e-05 1.182525950633113520e-05
1.507507507507507505e+01 5.255014480615677157e-03 8.062263979661289659e-04 4.005493845493043767e-05 1.099399078607942071e-05
1.513513513513513509e+01 5.134512149828824625e-03 8.018329862925639403e-04 4.109650772549228566e-05 1.035794679429483998e-05
1.519519519519519513e+01 5.018098634113384547e-03 7.978656506572534774e-04 3.914431542031828555e-05 1.047733610562575452e-05
1.525525525525525516e+01 4.900178508508586626e-03 7.935039353645001372e-04 4.029684886727125603e-05 1.000876567445826557e-05
1.531531531531531520e+01 4.784844601635414134e-03 7.895640073894152292e-04 3.947906506286701957e-05 1.049688654617888524e-05
1.537537537537537524e+01 4.667889603989645343e-03 7.851556126255178607e-04 4.298319835848886649e-05 1.122035116350765326e-05
1.543543543543543528e+01 4.554187160816217453e-03 7.813930631405285225e-04 4.327185871126324905e-05 1.198095622345539314e-05
1.549549549549549532e+01 4.444283695122419088e-03 7.774544416870657337e-04 4.022491741926487803e-05 1.154673582720492731e-05
1.555555555555555536e+01 4.331303235333917173e-03 7.735793079587988032e-04 4.221250431399825137e-05 1.215689615479779306e-05
1.561561561561561540e+01 4.218886670825844343e-03 7.695467136058765055e-04 4.582235012511594828e-05 1.238187346354119981e-05
1.567567567567567544e+01 4.110489211482337875e-03 7.659425618949332847e-04 4.436154770103887087e-05 1.304007415085542569e-05
1.573573573573573547e+01 3.997898664732639322e-03 7.621718089304622924e-04 4.773792840480772391e-05 1.574806547337482865e-05
1.579579579579579551e+01 3.887190572816493460e-03 7.574177528153881820e-04 5.086297116448328641e-05 1.727428670430621510e-05
1.585585585585585555e+01 3.776458546925673485e-03 7.513716387118883101e-04 5.452493059938402618e-05 1.835615763113504484e-05
1.591591591591591559e+01 3.665183181541476539e-03 7.438293578517088736e-04 6.008998242048301121e-05 1.806716838775485225e-05
1.597597597597597563e+01 3.557316997110424647e-03 7.356631774393064191e-04 6.305647178970306293e-05 1.786535500076865562e-05
1.603603603603603744e+01 3.450917004874465375e-03 7.262692641003669911e-04 6.523519744339703510e-05 1.740946029951990714e-05
1.609609609609609748e+01 3.344215215438969390e-03 7.163027729209781296e-04 7.029031281486720960e-05 1.685436448573530312e-05
1.615615615615615752e+01 3.244375247950625606e-03 7.052746858443612130e-04 7.022249092301081322e-05 1.571388988544376910e-05
1.621621621621621756e+01 3.142445602569082525e-03 6.939689840948109513e-04 7.310910477218958902e-05 1.492728598320939827e-05
1.627627627627627760e+01 3.043517260621790132e-03 6.819708931283912897e-04 7.408299690156570536e-05 1.335468274231246335e-05
1.633633633633633764e+01 2.943570953117620372e-03 6.691686213101905121e-04 7.876325321712880178e-05 1.282677580349277429e-05
1.639639639639639768e+01 2.849091157102745520e-03 6.565319765929804405e-04 7.985811892309644788e-05 1.102366634719240948e-05
1.645645645645645772e+01 2.756222121380636457e-03 6.433712829456403369e-04 8.116962072337017317e-05 1.029251063973568991e-05
1.651651651651651775e+01 2.664285199103052799e-03 6.298580214636358404e-04 8.343012185013190551e-05 9.466298325281203148e-06
1.657657657657657779e+01 2.576034701955176327e-03 6.163991068979604322e-04 8.466380377811309060e-05 8.629111249642348004e-06
1.663663663663663783e+01 2.489843132752952125e-03 6.028037309800351367e-04 8.580369041261986141e-05 8.188553656257572833e-06
1.669669669669669787e+01 2.407359610785552318e-03 5.890065517635606138e-04 8.466567595360883136e-05 7.812792179235214781e-06
1.675675675675675791e+01 2.323543053106222507e-03 5.754847871147552316e-04 8.694094569612079648e-05 7.611350596591575881e-06
1.681681681681681795e+01 2.243384845701103508e-03 5.614629543541848570e-04 8.838867660540875287e-05 7.403719523439061787e-06
1.687687687687687799e+01 2.166671707037033743e-03 5.477443954272424561e-04 8.841166281213824112e-05 6.707893740493885776e-06
1.693693693693693803e+01 2.093074269361665241e-03 5.339351279765436721e-04 8.648538692881634874e-05 6.094598238956941210e-06
1.699699699699699806e+01 2.021200445678098066e-03 5.201961335761986095e-04 8.581153054036003917e-05 6.656331409350814812e-06
1.705705705705705810e+01 1.951125837080307365e-03 5.067943178753839739e-04 8.572045000747536073e-05 7.342053184613250986e-06
1.711711711711711814e+01 1.882633841754423418e-03 4.932077114417831535e-04 8.506148693747045213e-05 8.046147875695262486e-06
1.717717717717717818e+01 1.816790130459043726e-03 4.801378096244191570e-04 8.443676083602253703e-05 8.114628787644839953e-06
1.723723723723723822e+01 1.750961801714092997e-03 4.671522152649447337e-04 8.516615468102089863e-05 7.666903506408511321e-06
1.729729729729729826e+01 1.688733532659657905e-03 4.540892144982756635e-04 8.407143127639964521e-05 7.361577523604429848e-06
1.735735735735735830e+01 1.628602719195394039e-03 4.415143600694117340e-04 8.291212098625413182e-05 7.604137675621648643e-06
1.741741741741741833e+01 1.568244726690003199e-03 4.290342585489431725e-04 8.365610621660112055e-05 7.550958029738801092e-06
1.747747747747747837e+01 1.512358176091885102e-03 4.167497425419607027e-04 8.122814679986307994e-05 8.229446922757006997e-06
1.753753753753753841e+01 1.459126043862210564e-03 4.046969692154081966e-04 7.825893673399807648e-05 8.877833289286854373e-06
1.759759759759759845e+01 1.404127707159172388e-03 3.928732809808276527e-04 7.896882058777000932e-05 8.885108131423247773e-06
1.765765765765765849e+01 1.353932401270067703e-03 3.813428048791221822e-04 7.634294206167689927e-05 9.500055877415762557e-06
1.771771771771771853e+01 1.304136996431080019e-03 3.697913893417987207e-04 7.536088476120165027e-05 1.003735560902993503e-05
1.777777777777777857e+01 1.254966363707613010e-03 3.586751638860853977e-04 7.518512730057033255e-05 9.983191970878991362e-06
1.783783783783783861e+01 1.208652377640161493e-03 3.477924107107939673e-04 7.399781984818169691e-05 1.007080838733436735e-05
1.789789789789789864e+01 1.163748936133643082e-03 3.371108966300353040e-04 7.264266407931627677e-05 1.075884689130530134e-05
1.795795795795795868e+01 1.120216265498329318e-03 3.267828355473939854e-04 7.107768492724080272e-05 1.050620040431826805e-05
1.801801801801801872e+01 1.078131008656355982e-03 3.166655268603049407e-04 7.020845601898947246e-05 1.056642237682321271e-05
1.807807807807807876e+01 1.038575570741750217e-03 3.065454742096945968e-04 6.772696265072097280e-05 1.078718836677745276e-05
1.813813813813813880e+01 9.990653463347988830e-04 2.967903143984698872e-04 6.652588573993635632e-05 1.123829911092940266e-05
1.819819819819819884e+01 9.616902606010481903e-04 2.874069436848621117e-04 6.467363240641157615e-05 1.119462552445093004e-05
1.825825825825825888e+01 9.259321530298793203e-04 2.781161327726245649e-04 6.262604350760636476e-05 1.097325785146491958e-05
1.831831831831831892e+01 8.901464869470852729e-04 2.691530201521055731e-04 6.195061689442021889e-05 1.095101650241795802e-05
1.837837837837837895e+01 8.555073416719028269e-04 2.603858122293103614e-04 6.136149179722692271e-05 1.086095490942655868e-05
1.843843843843843899e+01 8.228590157994785910e-04 2.518660527776955750e-04 5.987097192781219978e-05 1.078084082292673815e-05
1.849849849849849903e+01 7.923039845985823055e-04 2.437045825401154531e-04 5.722924220151067543e-05 1.057414933239807322e-05
1.855855855855855907e+01 7.625621749429440776e-04 2.356467878433799173e-04 5.510843511522399738e-05 1.052454576143158454e-05
1.861861861861861911e+01 7.338260330443635007e-04 2.277833641651529593e-04 5.333927739988232635e-05 1.045282887228857546e-05
1.867867867867867915e+01 7.040376028065403833e-04 2.202717612034693086e-04 5.403587639376344844e-05 1.046219208176754731e-05
1.873873873873873919e+01 6.770911951811400212e-04 2.129120160049660128e-04 5.248885902610352870e-05 1.041142004526092568e-05
1.879879879879879923e+01 6.496480283663224860e-04 2.057878139787737068e-04 5.281679052063619888e-05 1.001038939811135666e-05
1.885885885885885926e+01 6.261173571699554319e-04 1.987465235663131587e-04 4.989930570438104419e-05 9.942427314134838820e-06
1.891891891891891930e+01 6.020394653067104394e-04 1.919374413407629151e-04 4.839447328238755569e-05 9.826908503544625162e-06
1.897897897897897934e+01 5.786603687641272455e-04 1.853658481204986338e-04 4.689635478038021055e-05 1.003765158372697012e-05
1.903903903903903938e+01 5.557357268795426854e-04 1.789263127403629451e-04 4.602140341984876107e-05 9.856008324115143407e-06
1.909909909909909942e+01 5.344335289124633711e-04 1.727715760574229846e-04 4.466044483867040498e-05 9.420617145264587576e-06
1.915915915915915946e+01 5.139731427517234535e-04 1.668695870469129165e-04 4.313458145962172736e-05 9.047382932814447063e-06
1.921921921921921950e+01 4.935294748798518425e-04 1.610747020946139564e-04 4.222109939498808407e-05 8.720773619603598771e-06
1.927927927927927954e+01 4.742580363339312234e-04 1.555035382523062835e-04 4.084369842359260951e-05 8.615559915363510654e-06
1.933933933933933957e+01 4.556033716814834509e-04 1.501087493175890495e-04 3.947798836076757254e-05 8.196327304717665322e-06
1.939939939939939961e+01 4.378241106618113807e-04 1.449171563760869605e-04 3.837567812837873839e-05 8.007031225168590721e-06
1.945945945945945965e+01 4.205757455593171009e-04 1.397798765984749380e-04 3.732954356042924606e-05 7.873388533520548003e-06
1.951951951951951969e+01 4.041725070231532314e-04 1.349491109954917268e-04 3.632944379382004285e-05 7.952183941612612288e-06
1.957957957957957973e+01 3.874724179987270277e-04 1.301528923041718184e-04 3.604046225843777292e-05 8.084507324905832436e-06
1.963963963963963977e+01 3.728004176301438549e-04 1.255831490429726457e-04 3.437072372494366028e-05 7.990138597395558554e-06
1.969969969969969981e+01 3.577728704458646544e-04 1.210993962195183905e-04 3.346032298141853495e-05 7.732922077065063611e-06
1.975975975975975985e+01 3.438230491330419728e-04 1.168521748433568866e-04 3.242792924393166624e-05 7.486774112848929611e-06
1.981981981981981988e+01 3.300114330157162285e-04 1.126595164624421554e-04 3.163516649651245023e-05 7.167944509594607817e-06
1.987987987987987992e+01 3.165031471438226138e-04 1.086827583207948170e-04 3.095288741653333495e-05 6.997289381951369860e-06
1.993993993993993996e+01 3.048021319677386709e-04 1.047320347223279041e-04 2.930869011935325648e-05 6.844071915878248777e-06
2.000000000000000000e+01 2.929203749915864014e-04 1.009646679751372028e-04 2.836165223694213762e-05 6.554384941286488342e-06
2.006006006006006004e+01 2.813292026096790100e-04 9.738801029030663507e-05 2.758454499770004434e-05 6.256722096495999053e-06
2.012012012012012008e+01 2.704453644388596953e-04 9.380777117994308363e-05 2.645629850009454108e-05 6.086581108095265757e-06
2.018018018018018012e+01 2.596397580767736491e-04 9.040527135450563713e-05 2.590294626937521846e-05 5.887886091801463883e-06
2.024024024024024015e+01 2.489389994019065356e-04 8.718074065072511968e-05 2.536412783689772420e-05 5.925429932975536103e-06
2.030030030030030019e+01 2.388958642904516082e-04 8.397885784805660244e-05 2.454415730110557630e-05 5.860973760417410192e-06
2.036036036036036023e+01 2.293685736653271320e-04 8.091622960949963566e-05 2.369822643064587608e-05 5.681114829664289846e-06
2.042042042042042027e+01 2.199059776968253577e-04 7.794594002290296925e-05 2.321825706102468518e-05 5.484214535254473941e-06
2.048048048048048031e+01 2.110976945827348764e-04 7.502334831027263594e-05 2.264907498815433028e-05 5.388155335371456777e-06
2.054054054054054035e+01 2.033039041952102973e-04 7.228695889229173302e-05 2.129477960024896027e-05 5.289324026111093484e-06
2.060060060060060039e+01 1.947816694059705596e-04 6.959826897627217034e-05 2.096759238998203648e-05 5.135093574900976195e-06
2.066066066066066043e+01 1.869432595182542601e-04 6.707262701928574694e-05 2.050098924365253294e-05 5.262975173097186749e-06
2.072072072072072046e+01 1.798053281212763557e-04 6.458601989228369695e-05 1.946528376112548843e-05 5.224206350229657155e-06
2.078078078078078050e+01 1.728004363069116328e-04 6.222299960101230327e-05 1.852537471381326490e-05 5.134309099951675598e-06
2.084084084084084054e+01 1.657042377752017067e-04 5.994036090518515078e-05 1.804606290715498259e-05 4.975581140929181632e-06
2.090090090090090058e+01 1.588005420642124837e-04 5.774500725670707291e-05 1.784011582849963923e-05 4.910960274388045875e-06
2.096096096096096062e+01 1.519388600699652335e-04 5.561383012646450738e-05 1.772540068724962251e-05 4.743475974622601267e-06
2.102102102102102066e+01 1.465243491791437514e-04 5.354919579314337472e-05 1.642435376711203740e-05 4.673904088980230417e-06
2.108108108108108070e+01 1.406052208813093364e-04 5.153714073992103102e-05 1.591581774029549731e-05 4.487726433312011253e-06
2.114114114114114074e+01 1.349611931892955995e-04 4.962288959966591843e-05 1.545852362500223101e-05 4.400759331705593092e-06
2.120120120120120077e+01 1.296117697574866094e-04 4.775558846023096203e-05 1.483927745617348920e-05 4.187348555705429126e-06
2.126126126126126081e+01 1.242842718717469895e-04 4.597749459470292503e-05 1.441062718388692202e-05 4.033025633734622666e-06
2.132132132132132085e+01 1.195570398599375017e-04 4.424909923020814602e-05 1.364886024883804730e-05 4.024424788907556507e-06
2.138138138138138089e+01 1.146207209792002210e-04 4.256176922646057886e-05 1.318984673586512401e-05 3.928215056732677906e-06
2.144144144144144093e+01 1.100033674682582524e-04 4.094773199888520487e-05 1.273312974507300229e-05 3.701542852784738822e-06
2.150150150150150097e+01 1.054422206927025545e-04 3.940112310976675653e-05 1.228538264971892111e-05 3.656820854574745655e-06
2.156156156156156101e+01 1.013658506586237576e-04 3.788982701707538278e-05 1.176055386649679397e-05 3.596853427004125436e-06
2.162162162162162105e+01 9.727778441439077967e-05 3.642313451775603116e-05 1.138053988882734747e-05 3.539560239504545166e-06
2.168168168168168108e+01 9.349006350314641373e-05 3.504147731280849180e-05 1.085778928846501150e-05 3.510253040727310338e-06
2.174174174174174112e+01 8.975612445836714118e-05 3.372260134101071175e-05 1.052109466645871649e-05 3.295781021933769055e-06
2.180180180180180116e+01 8.628500937463189427e-05 3.241104007479349167e-05 9.975067423874419740e-06 3.252114367034584231e-06
2.186186186186186120e+01 8.262055801262665729e-05 3.118839732290300623e-05 9.842643328951645803e-06 3.137546263013501524e-06
2.192192192192192124e+01 7.943586812919770708e-05 3.000177352227305201e-05 9.250626480588036021e-06 3.039991470100908185e-06
2.198198198198198128e+01 7.603438383009946961e-05 2.883842300376619763e-05 9.043640485095538872e-06 2.862898497713464845e-06
2.204204204204204132e+01 7.288103513940303387e-05 2.776646083448559388e-05 8.710526089698956295e-06 2.721473267742627900e-06
2.210210210210210136e+01 6.997103563817249196e-05 2.669872932240485478e-05 8.286283489582667511e-06 2.595256757836134706e-06
2.216216216216216139e+01 6.681929950503647929e-05 2.566393549562009138e-05 8.158017104431595335e-06 2.497728133869099548e-06
2.222222222222222143e+01 6.400321933298504609e-05 2.468272655720577533e-05 7.939754618047946411e-06 2.423750499908428111e-06
2.228228228228228147e+01 6.152658158744947123e-05 2.375434962629137845e-05 7.445316636116467342e-06 2.299420249581732099e-06
2.234234234234234151e+01 5.885919692739395424e-05 2.283857710471958342e-05 7.256467485755418290e-06 2.209618952848195625e-06
2.240240240240240155e+01 5.639410978029879985e-05 2.197167857833111964e-05 6.994686282034960571e-06 2.168932026854982375e-06
2.246246246246246159e+01 5.378864459884181998e-05 2.110509328586985525e-05 7.075272289081407917e-06 2.101908171446396358e-06
2.252252252252252163e+01 5.149632978555847697e-05 2.031793793291720778e-05 7.076549963647231434e-06 2.135715079642753911e-06
2.258258258258258167e+01 4.966488993617126181e-05 1.952992935732314949e-05 6.575607118369460497e-06 2.082826101773188523e-06
2.264264264264264170e+01 4.771715143154895187e-05 1.878104116835989466e-05 6.322604414210911582e-06 1.964082703374743476e-06
2.270270270270270174e+01 4.574699121184841834e-05 1.805439959862699148e-05 6.048076741658919603e-06 1.907797997180108014e-06
2.276276276276276178e+01 4.381625975373040847e-05 1.732582799439977319e-05 5.883583651584151159e-06 1.826916744243856336e-06
2.282282282282282182e+01 4.223284358213630607e-05 1.667994043390230924e-05 5.441921956177693076e-06 1.765894902599602169e-06
2.288288288288288186e+01 4.028087389173297178e-05 1.602566913290928477e-05 5.413776901362004634e-06 1.732017353335508322e-06
2.294294294294294190e+01 3.853950783630670989e-05 1.542431542038025797e-05 5.237233921876726675e-06 1.732044607725476122e-06
2.300300300300300194e+01 3.677695661801342925e-05 1.481098424496647409e-05 5.276695919785913526e-06 1.645735122526210859e-06
2.306306306306306197e+01 3.520041342488653064e-05 1.424519461467453781e-05 5.055150468185375493e-06 1.567543666543039417e-06
2.312312312312312201e+01 3.361238861929284274e-05 1.367733840100021787e-05 4.989481831293541907e-06 1.512094168127475191e-06
2.318318318318318205e+01 3.222017835319091952e-05 1.316397515598924328e-05 4.775493434656095586e-06 1.529370591308972065e-06
2.324324324324324209e+01 3.103694441049163576e-05 1.262514032464674078e-05 4.429493364611222966e-06 1.430169386651482260e-06
2.330330330330330213e+01 2.991440931990945745e-05 1.211179302824653692e-05 4.087436754903822433e-06 1.359937983990240095e-06
2.336336336336336217e+01 2.876440610949749577e-05 1.165887386698062121e-05 3.974261563095050456e-06 1.355832463903831720e-06
2.342342342342342221e+01 2.744740473779629030e-05 1.119725365346278645e-05 3.981950375301249208e-06 1.320984612591138168e-06
2.348348348348348225e+01 2.646384001195716267e-05 1.076925874640169820e-05 3.736711162048217126e-06 1.377296589627991649e-06
2.354354354354354228e+01 2.537918644678115941e-05 1.036854760455775956e-05 3.628764159381689982e-06 1.351533903195731900e-06
2.360360360360360232e+01 2.440400946538891049e-05 9.957432321084567329e-06 3.368180373041519919e-06 1.273192208775535369e-06
2.366366366366366236e+01 2.336902969027961587e-05 9.574563136327964263e-06 3.282524826515330158e-06 1.240235332439102569e-06
2.372372372372372240e+01 2.234596847153434617e-05 9.197723520545835469e-06 3.226529711707766157e-06 1.190759929578892502e-06
2.378378378378378244e+01 2.137738463626621594e-05 8.827733133639310828e-06 3.124517305673399128e-06 1.206875505834927594e-06
2.384384384384384248e+01 2.053375713102375446e-05 8.473831404431640441e-06 2.950102212408592928e-06 1.193508268047137399e-06
2.390390390390390252e+01 1.960382711285884347e-05 8.145247203786469014e-06 2.936341218613755804e-06 1.144595079712629209e-06
2.396396396396396256e+01 1.858611212510486655e-05 7.842699105689140003e-06 3.043133216095919208e-06 1.101647163387219683e-06
2.402402402402402259e+01 1.784762128835996883e-05 7.531792687574122194e-06 2.911455919692900763e-06 1.027896250241938327e-06
2.408408408408408263e+01 1.714998248294084005e-05 7.256701267323771522e-06 2.832172159047375484e-06 1.003651785579215668e-06
2.414414414414414267e+01 1.657371463444216026e-05 7.007604984792026538e-06 2.643397337147103730e-06 1.002894356012452894e-06
2.420420420420420271e+01 1.592710436265686800e-05 6.723670977819487182e-06 2.481613907953114754e-06 9.894763820704308904e-07
2.426426426426426275e+01 1.541486988172188289e-05 6.486002600622811824e-06 2.283836825854578017e-06 9.657042762653959347e-07
2.432432432432432279e+01 1.466937314884587262e-05 6.237253598484682422e-06 2.358646440194733792e-06 9.252815574414842338e-07
2.438438438438438283e+01 1.407972374860275650e-05 5.995940260487066376e-06 2.242642500901339551e-06 8.751043411437902668e-07
2.444444444444444287e+01 1.345040944480896301e-05 5.761769574469767437e-06 2.207701795580582960e-06 8.622818995130730248e-07
2.450450450450450290e+01 1.288657614201421539e-05 5.538055604328447046e-06 2.137782027157590708e-06 8.510992831126877124e-07
2.456456456456456294e+01 1.248635109366268125e-05 5.328050613110349932e-06 1.902560672657334056e-06 7.944456756662253518e-07
2.462462462462462298e+01 1.190102235503792754e-05 5.110940967169394425e-06 1.911588349078515322e-06 7.519760093039683240e-07
2.468468468468468302e+01 1.158708384858816554e-05 4.933667202905014167e-06 1.690545571131907787e-06 7.323454369235365702e-07
2.474474474474474306e+01 1.101769104039328681e-05 4.727879173337785542e-06 1.777586694182068828e-06 7.115530971804233119e-07
2.480480480480480310e+01 1.066578351316070696e-05 4.534982462981832211e-06 1.625566047288155021e-06 6.596608817223340125e-07
2.486486486486486314e+01 1.016579121098611260e-05 4.367988619296114935e-06 1.650424988735141291e-06 6.359697257760702258e-07
2.492492492492492318e+01 9.684122398189955920e-06 4.182200742696244883e-06 1.570281541259259508e-06 6.178225674612449660e-07
2.498498498498498321e+01 9.321702804439249739e-06 4.015071525458439476e-06 1.473807102889794462e-06 6.298918917636742262e-07
2.504504504504504325e+01 8.887090515107866690e-06 3.852056701499147504e-06 1.468745306523581808e-06 5.860873312899561948e-07
2.510510510510510329e+01 8.540957746132409758e-06 3.701667715701178905e-06 1.398430802922086797e-06 5.959153613712270242e-07
2.516516516516516333e+01 8.126204944048646321e-06 3.549720183773828681e-06 1.424630658696344009e-06 5.829289293695867052e-07
2.522522522522522337e+01 7.906523437385071999e-06 3.427317594759815521e-06 1.268290112894760626e-06 5.651325199155314539e-07
2.528528528528528341e+01 7.581297523810135516e-06 3.297124050179490040e-06 1.211056204758920862e-06 5.238442227564556645e-07
2.534534534534534345e+01 7.232271432839743285e-06 3.156277404778917043e-06 1.194503292059014095e-06 5.196698744620819501e-07
2.540540540540540349e+01 6.968248272052274879e-06 3.043063685568285429e-06 1.151856038677469359e-06 5.216224856183478650e-07
2.546546546546546352e+01 6.633604415276350352e-06 2.931644406152067355e-06 1.170779705299028512e-06 5.042295830543738296e-07
2.552552552552552356e+01 6.310771595037061270e-06 2.814441066333273792e-06 1.131784804455700599e-06 4.665022821771908962e-07
2.558558558558558360e+01 6.041698579042594888e-06 2.699551045494172291e-06 1.108652328805295550e-06 4.602299533440932389e-07
2.564564564564564719e+01 5.914816311695996894e-06 2.599694737263942387e-06 9.416370140226412182e-07 4.519561258976938331e-07
2.570570570570570723e+01 5.593946608368381839e-06 2.488284776141149787e-06 1.004928940692188183e-06 4.264549604945838646e-07
2.576576576576576727e+01 5.389728485255817640e-06 2.389985841740379406e-06 9.678106149605038491e-07 4.267885761501050328e-07
2.582582582582582731e+01 5.220577768936695907e-06 2.298807686936572852e-06 8.967051941737042466e-07 3.975368965842267493e-07
2.588588588588588735e+01 5.123668958386630742e-06 2.205722425487009471e-06 7.702760384968516999e-07 3.929546623097295139e-07
2.594594594594594739e+01 4.805236399305277206e-06 2.106311040260315969e-06 8.469038227771605516e-07 3.746494940935904709e-07
2.600600600600600742e+01 4.710625791447924907e-06 2.030914042081908738e-06 7.492666779672578406e-07 3.995780358386068762e-07
2.606606606606606746e+01 4.485605594302824074e-06 1.950079989270178432e-06 7.520355346499543228e-07 3.816790579679376701e-07
2.612612612612612750e+01 4.260546150016386728e-06 1.865633258083063145e-06 7.454712996449112634e-07 3.526743331801094221e-07
2.618618618618618754e+01 4.071704771382020290e-06 1.794907759747882917e-06 7.079276033841318773e-07 3.382406150062639649e-07
2.624624624624624758e+01 3.934349144896340575e-06 1.713604624666632754e-06 6.499780338476546289e-07 3.147533123012169661e-07
2.630630630630630762e+01 3.743068502589700193e-06 1.642312829503634553e-06 6.399854349276167062e-07 3.240285571750607233e-07
2.636636636636636766e+01 3.627075256958153500e-06 1.583050650551150634e-06 6.063299757056777786e-07 3.045997081684392388e-07
2.642642642642642770e+01 3.422443395566690472e-06 1.521486896467287607e-06 6.372417819426185599e-07 2.869614404802288292e-07
2.648648648648648773e+01 3.314319632710448709e-06 1.461572932387476677e-06 5.898559941342522763e-07 2.410301327629690937e-07
2.654654654654654777e+01 3.153936519546306614e-06 1.410447536626936454e-06 5.915619257080860127e-07 2.509853809850311009e-07
2.660660660660660781e+01 3.072705293611978620e-06 1.353737540484929824e-06 5.693414214899949093e-07 2.562205352304052792e-07
2.666666666666666785e+01 2.905347499960005529e-06 1.305487902004364111e-06 5.449692886050536868e-07 2.332367131772611562e-07
2.672672672672672789e+01 2.774222343070547149e-06 1.253006936020745820e-06 5.416537734029654009e-07 2.066988496416026273e-07
2.678678678678678793e+01 2.649178359389381826e-06 1.192172869966308890e-06 5.298589898599922270e-07 2.363726500522329709e-07
2.684684684684684797e+01 2.599294867231045551e-06 1.147050843720740843e-06 4.649008914077540276e-07 2.298791704020509626e-07
2.690690690690690801e+01 2.490971147040091342e-06 1.096149902447244772e-06 4.141611689206876494e-07 2.133281642765375453e-07
2.696696696696696804e+01 2.390577369230461990e-06 1.055826406211826831e-06 4.527270695299207659e-07 2.244694683868434411e-07
2.702702702702702808e+01 2.273986030271755798e-06 1.014430646609654478e-06 4.666339637625452947e-07 2.141842068012304482e-07
2.708708708708708812e+01 2.237546284199242837e-06 9.744836408562193344e-07 3.752831727012929627e-07 2.050186892358397023e-07
2.714714714714714816e+01 2.143152494503656714e-06 9.365414855902016331e-07 3.864901667290843854e-07 1.945826126197746542e-07
2.720720720720720820e+01 2.013325114347527984e-06 9.004630225437286683e-07 3.850378638284794210e-07 1.938063931692750393e-07
2.726726726726726824e+01 1.936294526101228738e-06 8.615897258919682928e-07 3.399996075659616645e-07 1.972448165300424982e-07
2.732732732732732828e+01 1.903260606554729168e-06 8.283341092129288721e-07 3.275018089992649197e-07 2.129764622444543926e-07
2.738738738738738832e+01 1.798110184309228520e-06 7.929593722467178009e-07 3.276964964376520747e-07 1.914057080951318979e-07
2.744744744744744835e+01 1.716045523494597390e-06 7.529001074390615297e-07 3.111580158569343795e-07 1.797394056224677368e-07
2.750750750750750839e+01 1.642796070726198937e-06 7.185816113855964898e-07 3.287625411906943205e-07 1.739471251998442346e-07
2.756756756756756843e+01 1.556552514973228746e-06 6.870142073722454866e-07 3.194974076536324418e-07 1.760000112944089602e-07
2.762762762762762847e+01 1.480208610405571159e-06 6.542058051450545072e-07 3.215559530124626728e-07 1.739805298274336240e-07
2.768768768768768851e+01 1.407277585510407615e-06 6.247269817324870574e-07 3.313969642856286828e-07 1.578102998207419521e-07
2.774774774774774855e+01 1.328969630254455317e-06 5.992724690031748929e-07 2.931771933114717667e-07 1.563936750459139798e-07
2.780780780780780859e+01 1.290456614205973771e-06 5.723326472657144047e-07 2.855349567058055770e-07 1.572389869208652870e-07
2.786786786786786863e+01 1.248684314487859916e-06 5.561617034711413862e-07 2.499986213150907134e-07 1.485485324634468627e-07
2.792792792792792866e+01 1.163579735741967654e-06 5.335271468229812983e-07 2.722350574439423792e-07 1.355092619354569333e-07
2.798798798798798870e+01 1.102415145629248083e-06 5.192668917099333742e-07 2.434460906598868183e-07 1.260807647108369249e-07
2.804804804804804874e+01 1.023702904097726414e-06 4.902981607838489336e-07 2.657840099855831049e-07 1.213457379810316064e-07
2.810810810810810878e+01 9.958997732414202598e-07 4.744433728221145166e-07 2.536027150581262559e-07 1.128965859276086356e-07
2.816816816816816882e+01 1.003297105194115359e-06 4.511134955032909298e-07 2.735158124991392891e-07 1.105472742617087013e-07
2.822822822822822886e+01 9.357076448300569073e-07 4.393538527788127255e-07 2.347679914031409856e-07 1.088744949300541980e-07
2.828828828828828890e+01 8.911347050889026001e-07 4.195209271337353469e-07 2.223860317471905767e-07 1.071228725345661438e-07
2.834834834834834894e+01 8.591622014250194959e-07 4.042878070598815913e-07 1.984966070041772334e-07 1.064012974549843230e-07
2.840840840840840897e+01 8.339181531401612573e-07 3.890406107517377015e-07 1.761225224740687049e-07 1.138891285911879783e-07
2.846846846846846901e+01 7.938045082830870619e-07 3.736762950859973511e-07 1.924645433940439157e-07 1.066852900082210356e-07
2.852852852852852905e+01 7.683610995592459288e-07 3.561197848712966288e-07 1.814003035735339863e-07 1.048992656170399442e-07
2.858858858858858909e+01 7.055076557812047091e-07 3.448861746220289726e-07 1.767060819282563099e-07 9.586970495673474765e-08
2.864864864864864913e+01 6.937266196325696278e-07 3.337975641976204518e-07 1.872657502173509543e-07 9.612706884091917555e-08
2.870870870870870917e+01 6.612368637941506816e-07 3.196315201209744289e-07 1.847471442541502236e-07 1.016772332517973545e-07
2.876876876876876921e+01 6.375443133051653824e-07 3.036102228432874352e-07 1.646446054789720642e-07 1.005063385197159464e-07
2.882882882882882924e+01 6.102211009959124219e-07 2.924411960840308441e-07 1.606422986881497487e-07 9.491559827457943982e-08
2.888888888888888928e+01 5.888456557979740662e-07 2.846531803651960242e-07 1.625056951619325211e-07 9.184907375928207188e-08
2.894894894894894932e+01 5.754677279989823638e-07 2.718985688272481498e-07 1.741906344709964790e-07 8.414776942709840654e-08
2.900900900900900936e+01 5.223968870002758180e-07 2.577957112953951683e-07 1.539855781261573959e-07 8.305502490166802086e-08
2.906906906906906940e+01 5.048460567178261289e-07 2.455652932995658739e-07 1.491040198900203713e-07 8.460483640380770727e-08
2.912912912912912944e+01 4.924157706489791408e-07 2.363689131497860962e-07 1.493631049571124678e-07 8.584312234541440012e-08
2.918918918918918948e+01 4.683629120267531865e-07 2.258605487534626616e-07 1.390744073494800890e-07 8.051656788408985443e-08
2.924924924924924952e+01 4.570255794115936516e-07 2.158616399587778664e-07 1.390716858110924509e-07 8.000988557382720111e-08
2.930930930930930955e+01 4.399350237912720858e-07 2.088658932517698445e-07 1.242043924490997646e-07 7.956516912282283696e-08
2.936936936936936959e+01 4.009640858523804849e-07 2.015158741872478915e-07 1.256460132809556734e-07 8.092014013710397317e-08
2.942942942942942963e+01 4.123326305304435818e-07 1.938746109403931788e-07 1.317505074892308627e-07 8.165090427623943078e-08
2.948948948948948967e+01 3.942813412276009837e-07 1.824310145140359453e-07 1.244045488110156599e-07 7.150615182994539131e-08
2.954954954954954971e+01 3.661016198140319870e-07 1.765108903409683048e-07 1.157946358093141715e-07 6.859091620363400790e-08
2.960960960960960975e+01 3.649543830725525672e-07 1.680603099968205794e-07 1.046665421553099889e-07 6.378659311928556546e-08
2.966966966966966979e+01 3.543341635667357002e-07 1.628761441552065073e-07 1.028373165350556559e-07 5.898713618523820540e-08
2.972972972972972983e+01 3.351142368191466653e-07 1.570042209179978952e-07 1.014964450128927785e-07 6.277637959638072187e-08
2.978978978978978986e+01 3.152655052467040004e-07 1.486507038814602905e-07 9.385130351516755452e-08 6.414002669391270262e-08
2.984984984984984990e+01 3.024808930356173147e-07 1.438493405949362973e-07 9.868859149621395294e-08 6.478713630131225106e-08
2.990990990990990994e+01 2.799338952806054322e-07 1.358195196441091682e-07 9.020036485947334390e-08 5.779321676863620602e-08
2.996996996996996998e+01 2.799686976678573910e-07 1.309152443321607572e-07 9.697692623555428248e-08 5.796304529909588216e-08
3.003003003003003002e+01 2.611663976214241418e-07 1.251894696473261670e-07 7.507278407446520478e-08 6.102639228809030414e-08
3.009009009009009006e+01 2.652079941604170879e-07 1.199044193381665196e-07 8.761462906940189425e-08 5.605085498664490452e-08
3.015015015015015010e+01 2.445016020185449262e-07 1.113659168667387378e-07 7.881299839178892071e-08 5.606850447946518823e-08
3.021021021021021014e+01 2.424780775585576631e-07 1.075367331044207291e-07 8.924387125270992088e-08 5.715865460743955812e-08
3.027027027027027017e+01 2.202665486076649811e-07 1.050692211747041919e-07 7.659361006627755434e-08 5.671196048914005908e-08
3.033033033033033021e+01 2.039175143939328658e-07 1.000106727348482734e-07 7.232975875836955722e-08 5.061117527195207261e-08
3.039039039039039025e+01 1.999221283144961827e-07 9.674073141235295934e-08 7.612948339611009867e-08 5.235852676900998994e-08
3.045045045045045029e+01 1.942658154361228033e-07 9.265035658868981091e-08 7.121740995988101243e-08 5.153140948773905565e-08
3.051051051051051033e+01 1.888292575794592449e-07 8.738499984359810390e-08 7.468807853495403917e-08 4.677833741530353161e-08
3.057057057057057037e+01 1.771570945085926477e-07 8.301591628224851064e-08 6.804092058864286787e-08 4.222489882115941581e-08
3.063063063063063041e+01 1.534433301188621604e-07 8.097530872290721820e-08 6.409989449508442895e-08 3.932329359524982112e-08
3.069069069069069045e+01 1.488598766524750621e-07 7.615325920732368207e-08 6.558557280479825497e-08 3.931240074017930754e-08
3.075075075075075048e+01 1.430398959403361992e-07 7.259244112535193346e-08 5.755001323836601331e-08 4.080181899806118349e-08
3.081081081081081052e+01 1.422782049363890179e-07 7.116931255789666294e-08 6.137626010002237193e-08 3.939995978953874525e-08
3.087087087087087056e+01 1.300184890394170425e-07 6.822701532995270562e-08 5.670665662992782391e-08 3.915113810265046899e-08
3.093093093093093060e+01 1.247862081034381051e-07 6.500265851837653377e-08 5.845751856513793226e-08 3.964332979108899065e-08
3.099099099099099064e+01 1.171170750224538341e-07 6.325536753821662043e-08 5.124252227958003006e-08 3.753629968928323062e-08
3.105105105105105068e+01 1.144212698947296098e-07 6.180712380326350074e-08 5.338256263245161744e-08 3.299701867966498087e-08
3.111111111111111072e+01 1.080499947782165854e-07 6.003546572002005299e-08 4.997309112861548062e-08 3.131280515083368934e-08
3.117117117117117076e+01 1.012443408571952042e-07 5.568775163682804194e-08 4.911487157751912238e-08 3.096812645473052801e-08
3.123123123123123079e+01 9.596256197874050180e-08 5.514935827262286259e-08 4.624588703981634180e-08 3.235406444213252432e-08
3.129129129129129083e+01 9.425829081649454002e-08 5.319296144744371450e-08 4.279367207051264132e-08 3.079783376696382795e-08
3.135135135135135087e+01 9.026143064854574619e-08 5.146424294173682367e-08 4.257038102581443655e-08 3.035613531193391578e-08
3.141141141141141091e+01 9.103097338079025009e-08 4.937999731882851366e-08 4.332910025678862838e-08 3.247965167115459092e-08
3.147147147147147095e+01 8.639515665167232578e-08 4.785337642036970570e-08 3.827465101540185969e-08 3.218458138896684884e-08
3.153153153153153099e+01 8.207578498325087721e-08 4.516562751757442582e-08 3.838060637969296574e-08 3.374311161790489575e-08
3.159159159159159103e+01 8.107602269647412922e-08 4.286102410272341460e-08 4.144696558660184736e-08 3.324766952192228456e-08
3.165165165165165106e+01 8.601247969607238622e-08 4.147657926305992173e-08 4.418627609003701293e-08 3.341341648954606321e-08
3.171171171171171110e+01 7.707212494549633525e-08 3.991645312121697300e-08 3.632593732377407610e-08 3.003992721748422210e-08
3.177177177177177114e+01 7.757792922513415969e-08 3.692421914172743271e-08 3.768580159725598421e-08 3.049948610598766774e-08
3.183183183183183118e+01 6.832249155818766031e-08 3.584315607288456676e-08 3.333591273290605722e-08 3.148472859000847533e-08
3.189189189189189122e+01 6.560798611012860636e-08 3.433516235332075698e-08 3.554464089398644128e-08 3.113269559958429261e-08
3.195195195195195126e+01 6.171059821656280628e-08 3.273752144679295348e-08 3.447586058590868946e-08 3.126725204774898656e-08
3.201201201201201485e+01 5.822753221726392455e-08 3.269583415178411244e-08 3.490722176490342547e-08 2.949697900537345058e-08
3.207207207207207489e+01 5.759701634422223336e-08 3.182388812037258500e-08 3.018381954743413740e-08 2.794084393657076005e-08
3.213213213213213493e+01 5.896481677474492530e-08 2.944576406361778128e-08 3.467941381778024587e-08 2.709460768862667134e-08
3.219219219219219497e+01 5.363428332461334975e-08 2.836556084161344787e-08 3.021138407443447110e-08 2.682265479265804135e-08
3.225225225225225500e+01 4.811101730741689217e-08 2.813414635854051922e-08 3.028361881182395722e-08 2.348592737220756127e-08
3.231231231231231504e+01 4.793126601862152927e-08 2.797812294439605263e-08 2.880718731102342206e-08 2.308558180408385827e-08
3.237237237237237508e+01 4.667275113654374974e-08 2.708413642641768046e-08 2.889982345313784829e-08 2.254378536227835813e-08
3.243243243243243512e+01 4.369832495220717806e-08 2.620952356570974200e-08 2.920387512394888667e-08 2.160580647585539986e-08
3.249249249249249516e+01 4.019086820520018015e-08 2.547976683023227577e-08 2.654641554579064418e-08 1.997697282887736363e-08
3.255255255255255520e+01 4.186888561816953749e-08 2.436216417145666664e-08 2.779654258841919727e-08 1.938441117766948061e-08
3.261261261261261524e+01 4.364464144613735481e-08 2.373187487721710188e-08 2.781286596352318053e-08 2.017518286612278897e-08
3.267267267267267528e+01 4.007989458831507632e-08 2.290488496356194495e-08 2.471175898406445397e-08 2.033749829869495095e-08
3.273273273273273531e+01 4.601268259938505199e-08 2.167491902494867504e-08 2.946476340896270393e-08 2.130111485884609877e-08
3.279279279279279535e+01 4.231834968525442971e-08 2.051346677092214609e-08 2.856510307582044475e-08 1.976937240481526597e-08
3.285285285285285539e+01 3.437941434097948481e-08 1.960995336458047683e-08 2.447918927113288835e-08 1.802375598380079410e-08
3.291291291291291543e+01 3.324434639458747370e-08 1.906062921392244432e-08 2.511535513426544330e-08 1.744478921641551573e-08
3.297297297297297547e+01 3.191088824802825151e-08 1.851597445459179320e-08 2.263593570374329603e-08 1.640280720899001012e-08
3.303303303303303551e+01 2.877713901614928682e-08 1.719117371107584153e-08 2.085851270865001316e-08 1.482823822089194720e-08
3.309309309309309555e+01 2.424824464944370040e-08 1.632117762278990591e-08 1.900547223461969777e-08 1.553558443662710835e-08
3.315315315315315559e+01 2.345982747604496120e-08 1.535921305533835369e-08 1.821732175395403857e-08 1.424996569922095554e-08
3.321321321321321562e+01 1.977632420135810680e-08 1.463758643814109518e-08 1.505047602307314635e-08 1.267440677267274066e-08
3.327327327327327566e+01 2.052352597636732099e-08 1.470202244094526538e-08 1.473136529235756616e-08 1.250279921057165778e-08
3.333333333333333570e+01 1.894305664014252369e-08 1.371305703616483442e-08 1.366775389122962697e-08 1.213784368576039747e-08
3.339339339339339574e+01 1.802951845776370498e-08 1.358824508860723582e-08 1.301738236069132627e-08 1.268040799175372505e-08
3.345345345345345578e+01 1.934027526002156347e-08 1.354404266761802052e-08 1.533232644418412645e-08 1.308848019227467275e-08
3.351351351351351582e+01 1.468278097664692729e-08 1.304463165023973139e-08 1.221766974840914182e-08 1.169212266212782101e-08
3.357357357357357586e+01 1.453718475583132378e-08 1.258479492899860705e-08 1.221624055222664092e-08 1.110711688619916878e-08
3.363363363363363590e+01 1.505355511105323316e-08 1.216287516983450419e-08 1.237886943022068064e-08 1.158184188324173767e-08
3.369369369369369593e+01 1.451124863391433882e-08 1.201196392584942594e-08 1.164248097761620188e-08 1.172467409995470966e-08
3.375375375375375597e+01 1.363966134776596429e-08 1.182995908541383548e-08 1.118198249303813680e-08 1.199292584431540037e-08
3.381381381381381601e+01 1.425447554006073342e-08 1.182812034446442421e-08 1.087076192359218574e-08 1.308060950133131847e-08
3.387387387387387605e+01 1.331875121951604454e-08 1.173755207103357105e-08 1.041237005481148681e-08 1.207742566362203389e-08
3.393393393393393609e+01 1.264819912312750251e-08 1.148812275902906048e-08 9.869427219993275777e-09 1.162512801997847906e-08
3.399399399399399613e+01 1.158393579087290806e-08 1.063764324566463586e-08 9.520271590919557761e-09 1.075581446469982012e-08
3.405405405405405617e+01 1.443426533945258672e-08 9.898757264924698404e-09 9.921225223552497830e-09 1.223790230480864286e-08
3.411411411411411621e+01 1.386308789635263777e-08 9.790529485610942140e-09 1.010937429771886907e-08 1.238767387787954277e-08
3.417417417417417624e+01 1.306317162195088631e-08 8.712076091112371107e-09 9.219819707875081641e-09 1.102440216077039116e-08
3.423423423423423628e+01 1.259260237432167970e-08 9.060178085543080142e-09 1.035023809876579507e-08 1.037037541225156075e-08
3.429429429429429632e+01 1.277815778796116309e-08 8.746881583842304712e-09 1.020811933506796916e-08 9.594376272572388852e-09
3.435435435435435636e+01 1.731726693348019769e-08 8.413776911891351739e-09 1.552056781724144003e-08 1.038979168458479991e-08
3.441441441441441640e+01 1.105505946536704410e-08 8.068606489062511331e-09 9.554217486107872754e-09 9.403692570082117004e-09
3.447447447447447644e+01 1.241793390952424148e-08 8.107161172667060244e-09 9.911289826380521793e-09 9.802744937359959693e-09
3.453453453453453648e+01 1.534566203517982472e-08 7.924499384040384602e-09 1.160261169548185681e-08 9.861841958500317393e-09
3.459459459459459651e+01 1.392958978572551748e-08 7.030500745043658571e-09 9.819019085633771548e-09 8.241722352081755806e-09
3.465465465465465655e+01 9.484769391598551025e-09 6.400296516359282946e-09 7.964205791874155321e-09 8.011024408378473617e-09
3.471471471471471659e+01 9.346299014741798603e-09 6.748321411503653046e-09 7.588233523070487332e-09 7.362678477647860546e-09
3.477477477477477663e+01 1.015165864298703709e-08 6.231671348718146603e-09 8.370096379009573101e-09 6.943855810087187520e-09
3.483483483483483667e+01 9.037587037436904421e-09 6.291068916385367979e-09 7.143927873911149801e-09 6.657535154863076559e-09
3.489489489489489671e+01 8.964843440646804214e-09 6.012810726887214496e-09 6.762453829822968305e-09 7.375922645626513625e-09
3.495495495495495675e+01 1.041754136970750655e-08 6.325213512125835604e-09 8.062511493452778358e-09 7.335405626942691422e-09
3.501501501501501679e+01 1.397541414273772139e-08 5.781500054421730729e-09 1.230582751073698046e-08 7.109440404776725603e-09
3.507507507507507682e+01 1.454660382880845305e-08 5.116039481462968801e-09 1.343959696296250218e-08 6.740043755087666359e-09
3.513513513513513686e+01 9.322582781050970869e-09 4.762797737769179498e-09 8.191066608275652595e-09 6.809266806854242528e-09
3.519519519519519690e+01 8.085611946579369898e-09 4.338271813347604230e-09 7.057314852780106268e-09 6.885971606828272194e-09
3.525525525525525694e+01 8.369555761489621101e-09 4.365698363251695444e-09 7.409056345060809569e-09 7.476821604830363299e-09
3.531531531531531698e+01 6.651203734919538630e-09 3.970851505292956123e-09 5.769805031390251493e-09 6.297484717969696340e-09
3.537537537537537702e+01 9.484433082770878204e-09 3.731284961608533074e-09 8.968788844181163703e-09 5.603760270408748256e-09
3.543543543543543706e+01 9.282996263452002317e-09 3.871620162531867718e-09 9.418955421168864293e-09 5.640983059645231415e-09
3.549549549549549710e+01 6.956354477787908497e-09 3.744707876679963842e-09 6.539203613765714999e-09 4.991823835357300311e-09
3.555555555555555713e+01 8.076711344858544684e-09 3.219417170889205139e-09 6.953020124827650801e-09 4.728991915939895731e-09
3.561561561561561717e+01 7.169670715031463155e-09 3.184553742523371785e-09 6.134215726257002086e-09 4.404818502707101203e-09
3.567567567567567721e+01 4.979206860807357111e-09 3.266839348142985378e-09 4.489143730165839310e-09 3.617210289491844350e-09
3.573573573573573725e+01 4.076307442026624895e-09 2.864804537888658949e-09 4.001809315217946589e-09 3.026412517744310887e-09
3.579579579579579729e+01 3.880466460861305421e-09 2.671066333608050937e-09 4.017895396871802825e-09 3.474547420295615166e-09
3.585585585585585733e+01 3.813128926406442077e-09 2.917127349992482810e-09 4.064465515265073443e-09 3.853065768636701080e-09
3.591591591591591737e+01 2.945499335232052128e-09 2.310531043733540454e-09 2.606693685846357552e-09 3.251962932858610497e-09
3.597597597597597741e+01 2.719112699444234887e-09 2.386381183277783070e-09 3.139893977139175531e-09 3.172767217143175436e-09
3.603603603603603744e+01 2.748808719356281252e-09 2.245657978146492949e-09 2.948859928083099908e-09 3.192786287237219143e-09
3.609609609609609748e+01 2.778457194385464314e-09 2.051833221466908252e-09 2.652816305113804674e-09 3.219294492857826194e-09
3.615615615615615752e+01 3.510072874943891661e-09 2.078887846159829083e-09 3.193911014362961181e-09 3.450138522267987650e-09
3.621621621621621756e+01 3.188328326432507429e-09 1.920257491073232032e-09 2.839604968453170196e-09 2.830143986639702529e-09
3.627627627627627760e+01 2.930832857366795241e-09 1.757863002199574467e-09 2.564099794441333261e-09 2.336444594716376876e-09
3.633633633633633764e+01 3.374037239682498481e-09 1.936035737565445240e-09 3.254307927398593267e-09 2.237116120803902828e-09
3.639639639639639768e+01 3.021405301519003833e-09 1.689977479990048948e-09 3.204787158152870763e-09 2.221886467370019214e-09
3.645645645645645772e+01 3.209583819620865129e-09 1.814177841861759940e-09 3.138506036778754681e-09 2.361915911113952785e-09
3.651651651651651775e+01 3.492710495395559693e-09 1.787414068747646142e-09 3.505954640234245417e-09 2.398096442319273490e-09
3.657657657657657779e+01 2.284260047252389464e-09 1.703751288983501726e-09 2.421019055524981352e-09 2.018537931551477764e-09
3.663663663663663783e+01 2.726184394544533287e-09 1.703780830045268761e-09 2.420229051587315893e-09 2.115980464633156431e-09
3.669669669669669787e+01 2.692278693868518469e-09 1.544719713422008317e-09 2.076814460811079544e-09 2.075121608127387276e-09
3.675675675675675791e+01 2.436894387999162348e-09 1.545874769897630308e-09 1.785367854467351383e-09 1.949448538173851388e-09
3.681681681681681795e+01 2.719505288402060101e-09 1.467746718646198668e-09 2.022380350577834780e-09 1.771241336011015329e-09
3.687687687687687799e+01 3.286024880599320081e-09 1.354156602129231302e-09 2.638195931630208083e-09 2.019837240688952978e-09
3.693693693693693803e+01 3.314922923277308762e-09 1.400921339803950678e-09 3.271258176674681300e-09 1.748707023035049345e-09
3.699699699699699806e+01 1.104077048733540436e-09 1.274463608663911523e-09 1.222821352859543048e-09 1.434402222232052268e-09
3.705705705705705810e+01 1.008623517198294331e-09 1.189190390665632224e-09 1.047021596865165455e-09 1.318271924607008592e-09
3.711711711711711814e+01 9.448192016005951097e-10 1.115412458681655232e-09 1.001580770751519525e-09 1.260686194659391863e-09
3.717717717717717818e+01 2.548950420272360985e-09 1.216886288850943289e-09 2.933957145972346746e-09 1.482230719304866014e-09
3.723723723723723822e+01 2.672666528048968468e-09 1.068598323841219528e-09 3.069804795449132030e-09 1.404307606963044624e-09
3.729729729729729826e+01 4.712671333459624339e-10 5.899178573716302391e-10 8.199239457732147227e-10 7.554719332932109453e-10
3.735735735735735830e+01 3.453179758299144739e-10 5.756319441059735637e-10 6.872799781916148936e-10 7.202815571213639461e-10
3.741741741741741833e+01 3.450407232955884574e-10 5.779238469015356871e-10 6.970992988871047788e-10 7.432283628405609308e-10
3.747747747747747837e+01 3.134219431827295536e-10 5.231511503379182236e-10 6.263969601657769527e-10 6.596662791962199454e-10
3.753753753753753841e+01 3.758053263034143681e-10 6.284730722822778833e-10 7.555632672748495560e-10 8.011189901299843702e-10
3.759759759759759845e+01 3.129208686126054127e-10 5.225629890339213744e-10 6.263084913887644655e-10 6.606077162161128842e-10
3.765765765765765849e+01 3.439383539499228702e-10 5.760227102334024698e-10 6.946714715247237984e-10 7.404173852065431184e-10
3.771771771771771853e+01 3.436644085827220042e-10 5.730947577773654258e-10 6.847957981683917107e-10 7.185982261982226432e-10
3.777777777777777857e+01 3.121737425120810682e-10 5.239045950025593143e-10 6.345776162916396514e-10 6.812276001753645583e-10
3.783783783783783861e+01 3.431184758971505590e-10 5.722534081391791005e-10 6.839621654201185306e-10 7.180133224320615359e-10
3.789789789789789864e+01 3.740143455318856677e-10 6.256963342914712399e-10 7.527666097636731257e-10 7.990623540382583762e-10
3.795795795795795868e+01 2.802887482244235062e-10 4.689266938228448682e-10 5.642233404196176936e-10 5.990311135319720151e-10
3.801801801801801872e+01 3.423044332890934362e-10 5.710031864052813383e-10 6.827350815570483529e-10 7.171762641724076658e-10
3.807807807807807876e+01 3.420343705777901391e-10 5.705914290203019156e-10 6.823390780950655836e-10 7.169228630307475403e-10
3.813813813813813880e+01 2.796258649592637126e-10 4.678981735498253568e-10 5.631854614314177863e-10 5.982642472122604774e-10
3.819819819819819884e+01 3.725412624328091291e-10 6.234076108975010191e-10 7.504487726762534635e-10 7.973332497131562816e-10
3.825825825825825888e+01 2.791865467540047556e-10 4.672140143809350108e-10 5.624883969496454445e-10 5.977360056745164007e-10
3.831831831831831892e+01 3.719568836221722903e-10 6.224974449451078430e-10 7.495211888513048709e-10 7.966298809250018042e-10
3.837837837837837895e+01 3.406935799578423398e-10 5.685278558006086337e-10 6.803022362164905281e-10 7.155107993881620977e-10
3.843843843843843899e+01 3.094793718597852604e-10 5.196761256335656661e-10 6.301817210504580628e-10 6.777192613015891918e-10
3.849849849849849903e+01 3.710854488827070409e-10 5.741397581810299473e-10 5.988818317652921300e-10 5.372773116014726826e-10
3.855855855855855907e+01 3.089969407451857497e-10 4.895407412817618905e-10 5.371947139530375985e-10 6.021438492732205415e-10
3.861861861861861911e+01 1.852539418158349519e-10 3.128873472523391925e-10 3.840276412518881217e-10 4.210621676013216944e-10
3.867867867867867915e+01 2.159617311102720362e-10 3.635619396913503673e-10 4.431895815943831213e-10 4.806129907776786502e-10
3.873873873873873919e+01 2.157942539768154445e-10 3.656987977892228305e-10 4.519802247632111681e-10 5.010487215139955273e-10
3.879879879879879923e+01 2.156271658728021771e-10 3.630310852479988920e-10 4.426226441312060641e-10 4.801320377149937575e-10
3.885885885885885926e+01 2.462405317650807491e-10 4.159591111737972525e-10 5.107014525037238763e-10 5.602289255177955281e-10
3.891891891891891930e+01 1.845378434966441177e-10 3.117407168283851174e-10 3.827755312883748917e-10 4.199468454499754893e-10
3.897897897897897934e+01 1.843956177772521985e-10 3.138902956252164109e-10 3.915074993981687236e-10 4.401939568908550534e-10
3.903903903903903938e+01 9.212686019871219571e-11 1.592041075464993115e-10 2.045926238137747904e-10 2.404154627008975975e-10
3.909909909909909942e+01 9.205607504788562057e-11 1.590822749703080253e-10 2.044373235173046474e-10 2.402352152709988696e-10
3.915915915915915946e+01 9.198545280883858882e-11 1.589607221771925073e-10 2.042823782764942000e-10 2.400553771174182456e-10
3.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.006006006006006004e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.012012012012012008e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.018018018018018012e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.024024024024024015e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.030030030030030019e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.036036036036036023e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.042042042042042027e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048048048048048031e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.054054054054054035e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.060060060060060039e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.066066066066066043e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.072072072072072046e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.078078078078078050e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.084084084084084054e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.090090090090090058e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096096096096096062e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.102102102102102066e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.108108108108108070e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.114114114114114074e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.120120120120120077e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.126126126126126081e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.132132132132132085e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.138138138138138089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.150150150150150097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.156156156156156101e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.162162162162162105e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.180180180180180116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.186186186186186120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.192192192192192124e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.198198198198198128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.210210210210210136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.216216216216216139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.222222222222222143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.240240240240240155e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246246246246246159e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.252252252252252163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.258258258258258167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.270270270270270174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.276276276276276178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.282282282282282182e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.294294294294294190e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300300300300300194e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.306306306306306197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.312312312312312201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.318318318318318205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.324324324324324209e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.330330330330330213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.336336336336336217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.342342342342342221e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.354354354354354228e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.360360360360360232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.366366366366366236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.372372372372372240e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384248e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.390390390390390252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.396396396396396256e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.402402402402402259e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.414414414414414267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.420420420420420271e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.426426426426426275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.432432432432432279e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.438438438438438283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.444444444444444287e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.450450450450450290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.462462462462462298e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.474474474474474306e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.480480480480480310e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.486486486486486314e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.492492492492492318e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.498498498498498321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.504504504504504325e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.522522522522522337e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534534345e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.546546546546546352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.552552552552552356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.558558558558558360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.564564564564564364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.570570570570570368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.576576576576576372e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.582582582582582376e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.588588588588588379e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.594594594594594383e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.600600600600600387e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.606606606606606391e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.612612612612612395e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.618618618618618399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.624624624624624403e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.630630630630630407e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636636636636636410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.642642642642642414e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648648648648648418e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654654422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.660660660660660426e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.672672672672672434e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.678678678678678438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.684684684684684441e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.690690690690690445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.702702702702702453e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.708708708708708457e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714714461e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.720720720720720465e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.726726726726726469e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.732732732732732472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.738738738738738476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744744480e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750750750750750484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.762762762762762492e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.768768768768768496e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774774500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.780780780780780503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.786786786786786507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.792792792792792511e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.798798798798798515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804804519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.810810810810810523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.822822822822822530e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.828828828828828534e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834834538e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.840840840840840542e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.846846846846846546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.852852852852852550e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.858858858858858554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864864558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.870870870870870561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.876876876876876565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882882882882882569e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.888888888888888573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894894577e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900900900900900581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.906906906906906585e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912912912912912589e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.918918918918918592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924924596e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.930930930930930600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.936936936936936604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.942942942942942608e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.948948948948948612e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954954616e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.960960960960960620e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966966966966966623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972972972972972627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.978978978978978631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984984635e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990990990990990639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.996996996996996643e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.003003003003002647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.009009009009008651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015014654e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.021021021021020658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.027027027027026662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033033033033032666e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.039039039039038670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045044674e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051051051051050678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.057057057057056682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063063063063062685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.069069069069068689e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075074693e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.081081081081080697e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.087087087087086701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.093093093093092705e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.099099099099098709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105104712e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.111111111111110716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.117117117117116720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.123123123123122724e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.129129129129129439e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.141141141141141446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.153153153153153454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.171171171171171466e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.177177177177177470e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.183183183183183473e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.189189189189189477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_100Td_0_final.txt <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 8.160386002947098150e-02 2.698678528658319305e-03 9.192612240439959137e-04 5.931593226294100624e-04
1.201201201201201191e-01 7.510354426639188896e-02 3.845382799423470617e-03 6.865713841065992527e-04 6.303348120608724030e-04
1.801801801801801717e-01 7.261545730616253413e-02 4.883339041991697008e-03 5.233024234534047314e-04 6.450455693675594083e-04
2.402402402402402382e-01 7.107188444241011038e-02 5.781289284074166319e-03 3.134541706953620989e-04 6.220500604274962000e-04
3.003003003003003046e-01 6.995639470621067835e-02 6.554850315268779051e-03 3.987681827522012042e-04 6.111973774257322247e-04
3.603603603603603434e-01 6.901308117714133328e-02 7.220292983638913059e-03 6.579912039896763020e-04 5.576048625696157328e-04
4.204204204204204376e-01 6.824055842665138760e-02 7.784397106113633696e-03 8.903556153588462448e-04 4.829989235471959666e-04
4.804804804804804763e-01 6.744035740587638050e-02 8.261347666909767476e-03 1.216214758315402843e-03 4.002439163591819450e-04
5.405405405405405705e-01 6.673368196779971839e-02 8.660172055486926521e-03 1.476108015571894749e-03 3.117075503245900323e-04
6.006006006006006093e-01 6.599058207455112124e-02 8.996584762616768524e-03 1.784029601177206234e-03 2.511806311588663724e-04
6.606606606606606480e-01 6.524566758120864396e-02 9.273058102858012727e-03 2.095710390627016171e-03 1.825670254207527310e-04
7.207207207207206867e-01 6.450931324752987028e-02 9.492988543519599934e-03 2.383869261401494032e-03 1.863156100683875389e-04
7.807807807807807254e-01 6.379411457792021067e-02 9.670331356349613772e-03 2.652134268016357373e-03 2.399362164597165802e-04
8.408408408408408752e-01 6.314487627198303588e-02 9.804788996789097488e-03 2.840771923774801627e-03 3.411211032186355183e-04
9.009009009009009139e-01 6.256890912871458654e-02 9.896267750987147727e-03 2.952055390644381730e-03 4.503745453531356646e-04
9.609609609609609526e-01 6.193307870274479543e-02 9.965776998620274121e-03 3.128272982946087022e-03 5.578322134936982736e-04
1.021021021021021102e+00 6.133868595121760858e-02 1.000064609652665491e-02 3.259463564573652789e-03 6.744142496408583572e-04
1.081081081081081141e+00 6.074166551979794798e-02 1.000820475408368930e-02 3.398260112261051753e-03 7.986777357049743963e-04
1.141141141141141180e+00 6.013901777542060567e-02 9.998512058664437221e-03 3.533047555223469294e-03 9.098797814934697029e-04
1.201201201201201219e+00 5.956691687574831862e-02 9.967816831700152327e-03 3.638832031251195906e-03 1.021493435736470830e-03
1.261261261261261257e+00 5.901982274621736524e-02 9.917234694870167080e-03 3.718838261648718668e-03 1.120965649210316174e-03
1.321321321321321296e+00 5.848586045502507380e-02 9.853339777011685049e-03 3.777889985571674606e-03 1.213460975642707438e-03
1.381381381381381335e+00 5.796020651465646351e-02 9.773180084275788840e-03 3.830650282986301173e-03 1.301879109489627361e-03
1.441441441441441373e+00 5.745888771321334965e-02 9.685377249043121417e-03 3.861491644473753326e-03 1.384121713460774276e-03
1.501501501501501412e+00 5.694529301593471982e-02 9.586502207472442222e-03 3.909139751362151159e-03 1.448409498537067642e-03
1.561561561561561451e+00 5.649006146692247404e-02 9.481956130677503258e-03 3.890998920141072823e-03 1.521534470380378262e-03
1.621621621621621712e+00 5.600186840284126361e-02 9.372576058367776408e-03 3.917213576257397821e-03 1.576924237711284415e-03
1.681681681681681750e+00 5.553998186338238163e-02 9.254497657838032729e-03 3.917989294120531943e-03 1.626686679104631704e-03
1.741741741741741789e+00 5.509528303844506841e-02 9.132598999831520112e-03 3.906411078402059409e-03 1.667201897977041566e-03
1.801801801801801828e+00 5.466668906433112818e-02 9.006942046098663501e-03 3.883329492508889608e-03 1.704916534500810045e-03
1.861861861861861867e+00 5.424545874053890437e-02 8.877324147887822453e-03 3.858048259790771567e-03 1.746572303497175797e-03
1.921921921921921905e+00 5.381078562785566316e-02 8.745522628781322513e-03 3.852220547438667698e-03 1.777322403100672433e-03
1.981981981981981944e+00 5.342570370224956899e-02 8.610701340295092571e-03 3.797699099768304595e-03 1.801715817033226188e-03
2.042042042042042205e+00 5.302377616675722771e-02 8.477431760690580520e-03 3.764676200603766024e-03 1.815060224314562218e-03
2.102102102102102243e+00 5.259233657720021465e-02 8.342542145755818539e-03 3.767091914091296768e-03 1.829234278064083806e-03
2.162162162162162282e+00 5.218753422009642096e-02 8.208607992467432599e-03 3.746812889752594924e-03 1.834399025361127923e-03
2.222222222222222321e+00 5.180178786733664886e-02 8.074465089520017555e-03 3.705493732438543651e-03 1.842880078341681748e-03
2.282282282282282360e+00 5.143562235625856460e-02 7.938855481301741387e-03 3.643956431373911262e-03 1.847255854936980272e-03
2.342342342342342398e+00 5.107662443232509342e-02 7.804546421545061757e-03 3.584933636424265501e-03 1.843444015620048296e-03
2.402402402402402437e+00 5.071836419851057098e-02 7.671964146215935927e-03 3.531516573366727963e-03 1.838036712640679681e-03
2.462462462462462476e+00 5.037921254586068959e-02 7.541245327721302592e-03 3.457511141853564403e-03 1.835692681365174881e-03
2.522522522522522515e+00 5.003577459627586016e-02 7.411153632389698084e-03 3.393944544575038143e-03 1.828009039538584877e-03
2.582582582582582553e+00 4.970852031962558898e-02 7.282300247161144213e-03 3.319866048010970943e-03 1.816674195142134332e-03
2.642642642642642592e+00 4.935836338712497329e-02 7.153236956009582578e-03 3.277647437941765603e-03 1.804262058266687535e-03
2.702702702702702631e+00 4.901933819630468342e-02 7.028421923249112552e-03 3.230544785651444633e-03 1.785647663653346486e-03
2.762762762762762669e+00 4.869799582128107873e-02 6.905888027533106654e-03 3.166854533962138157e-03 1.763363871450185881e-03
2.822822822822822708e+00 4.839583251384457774e-02 6.785249790322029316e-03 3.080459762875922391e-03 1.735175997860246948e-03
2.882882882882882747e+00 4.807902580996212955e-02 6.667798071315543702e-03 3.020402891831247029e-03 1.710170667847663679e-03
2.942942942942942786e+00 4.777425422999096588e-02 6.549462443149903744e-03 2.949089113657481654e-03 1.684554632282375328e-03
3.003003003003002824e+00 4.747435889366746070e-02 6.434883214594790471e-03 2.876055019480700230e-03 1.658513825869949816e-03
3.063063063063062863e+00 4.715795447460521123e-02 6.322595370930170558e-03 2.824882730102441526e-03 1.628877768524584612e-03
3.123123123123122902e+00 4.686880933218796896e-02 6.211736841229085343e-03 2.750864662223665661e-03 1.600637038456886353e-03
3.183183183183182940e+00 4.658086532668879315e-02 6.105261785893932244e-03 2.679097193599008428e-03 1.565503960800486037e-03
3.243243243243243423e+00 4.631013810186233870e-02 6.001132583530282422e-03 2.598087829760449378e-03 1.528940492777824739e-03
3.303303303303303462e+00 4.602904813611757850e-02 5.897060582611392265e-03 2.528881435754227157e-03 1.502432919660480959e-03
3.363363363363363501e+00 4.574917786825363764e-02 5.794436713432443362e-03 2.468132366131975917e-03 1.472091383474271676e-03
3.423423423423423539e+00 4.548719827486791961e-02 5.694778281737220525e-03 2.390773913696633227e-03 1.440479082563159152e-03
3.483483483483483578e+00 4.520698088604248321e-02 5.598612391165855989e-03 2.332915022718465205e-03 1.406915326566579886e-03
3.543543543543543617e+00 4.490714242194226991e-02 5.505081566906847197e-03 2.299088033707165444e-03 1.371889720681581520e-03
3.603603603603603656e+00 4.463532862524563494e-02 5.410786593763813185e-03 2.239674325304821367e-03 1.341335667830838730e-03
3.663663663663663694e+00 4.436452732728724674e-02 5.319778561045400943e-03 2.184645864313936210e-03 1.314056417056159217e-03
3.723723723723723733e+00 4.412170569235234624e-02 5.232407620088714434e-03 2.104183596680149222e-03 1.278439915144591321e-03
3.783783783783783772e+00 4.383452012420310101e-02 5.144867185784412177e-03 2.073147836717442738e-03 1.246069307463281654e-03
3.843843843843843811e+00 4.358562214028995768e-02 5.060172132534949963e-03 2.004112821981269676e-03 1.215474173028876191e-03
3.903903903903903849e+00 4.332848719447794650e-02 4.977203734060730959e-03 1.949662485610456370e-03 1.183963165037492252e-03
3.963963963963963888e+00 4.306722962470217742e-02 4.896647976912553088e-03 1.900218871472689761e-03 1.148875295879180905e-03
4.024024024024024371e+00 4.280179584390075842e-02 4.816274354820689919e-03 1.856504797247449622e-03 1.117964130298639003e-03
4.084084084084084409e+00 4.254996921933448112e-02 4.738861646311237630e-03 1.798122936863470137e-03 1.085680108908152787e-03
4.144144144144144448e+00 4.230200568493882457e-02 4.661020519058727517e-03 1.740977712986376642e-03 1.054737046125240598e-03
4.204204204204204487e+00 4.204398744471486010e-02 4.586275962910992161e-03 1.699995580243380405e-03 1.019938796399234718e-03
4.264264264264264526e+00 4.177270121130123581e-02 4.513775188366563919e-03 1.674968646696201784e-03 9.891622017052321882e-04
4.324324324324324564e+00 4.153988977747921640e-02 4.443418645732204013e-03 1.606175332717453465e-03 9.598626499272785734e-04
4.384384384384384603e+00 4.129043056365298836e-02 4.372756257243843626e-03 1.562598800920635481e-03 9.318181818580452804e-04
4.444444444444444642e+00 4.104561514367661978e-02 4.304555404671352691e-03 1.517362561977806052e-03 9.033030557811227166e-04
4.504504504504504681e+00 4.080615419979593400e-02 4.239903005303840428e-03 1.466187318381999023e-03 8.730268116011401886e-04
4.564564564564564719e+00 4.055168470538273590e-02 4.176244316179573805e-03 1.430524352014555601e-03 8.437118457741121227e-04
4.624624624624624758e+00 4.029963531572655633e-02 4.113721085986217149e-03 1.396726682336946754e-03 8.148348932343025619e-04
4.684684684684684797e+00 4.005801482232203975e-02 4.050548103442002529e-03 1.351888260008910761e-03 7.908642297470663786e-04
4.744744744744744835e+00 3.980025288120482563e-02 3.989252266194370788e-03 1.327851903341052036e-03 7.627697434222810392e-04
4.804804804804804874e+00 3.956604748153448592e-02 3.929940385772114596e-03 1.279901847836522298e-03 7.363808939846231121e-04
4.864864864864864913e+00 3.933641464062496290e-02 3.871471400982343276e-03 1.229641243192585711e-03 7.117448538227474702e-04
4.924924924924924952e+00 3.910139166080833784e-02 3.814077372231124315e-03 1.189220835178634314e-03 6.906297113139783176e-04
4.984984984984984990e+00 3.886530425781286463e-02 3.760207995602161263e-03 1.150395296843762048e-03 6.658557651871284226e-04
5.045045045045045029e+00 3.863627318526199894e-02 3.705100413490185901e-03 1.112191061608046360e-03 6.442456938441042374e-04
5.105105105105105068e+00 3.840863820114518573e-02 3.652274657470240202e-03 1.069724109031082102e-03 6.218755805999693926e-04
5.165165165165165106e+00 3.817211572431958300e-02 3.599423708459848544e-03 1.038262880823359428e-03 5.999218774734655290e-04
5.225225225225225145e+00 3.792039008877428480e-02 3.547674484921030207e-03 1.024078199152927537e-03 5.800693850307080601e-04
5.285285285285285184e+00 3.769569702502480885e-02 3.497137281859990631e-03 9.857146860664006867e-04 5.563420776840584392e-04
5.345345345345345223e+00 3.747145836262371493e-02 3.447905994400281976e-03 9.446427017905212982e-04 5.389618172437265955e-04
5.405405405405405261e+00 3.724368347411215197e-02 3.398996598078710303e-03 9.071362026673924269e-04 5.180410490978976318e-04
5.465465465465465300e+00 3.700971378848918331e-02 3.352816835762867115e-03 8.776124016283109574e-04 4.989128708073545118e-04
5.525525525525525339e+00 3.677150400163652078e-02 3.307055762314263514e-03 8.505445609947177550e-04 4.823695789805064579e-04
5.585585585585585378e+00 3.653199327388274853e-02 3.261639707351292761e-03 8.286243795451500018e-04 4.661880104037868029e-04
5.645645645645645416e+00 3.628198223291938945e-02 3.217572254023981244e-03 8.211997175041459368e-04 4.470709348558275027e-04
5.705705705705705455e+00 3.605823587029723110e-02 3.174524778884339586e-03 7.876958055530200540e-04 4.266883649128731305e-04
5.765765765765765494e+00 3.583236039321451710e-02 3.132254721759556316e-03 7.586276574987660436e-04 4.094103357171937621e-04
5.825825825825825532e+00 3.558972888489425612e-02 3.091287085949617937e-03 7.467061460017242495e-04 3.938301261704984894e-04
5.885885885885885571e+00 3.535820272552435417e-02 3.050837826092723994e-03 7.202692466107560657e-04 3.815406840283984131e-04
5.945945945945945610e+00 3.514508414619549326e-02 3.011622067541052869e-03 6.785610834830128717e-04 3.677037975011967943e-04
6.006006006006005649e+00 3.490010708969016467e-02 2.973338669370223595e-03 6.722700237009094932e-04 3.540581298525970763e-04
6.066066066066065687e+00 3.467677305040581942e-02 2.934648498546166360e-03 6.417951810805343736e-04 3.408972458419733511e-04
6.126126126126125726e+00 3.445386346880373318e-02 2.897302546214263960e-03 6.137725643584405729e-04 3.269040186671867600e-04
6.186186186186185765e+00 3.421993647043227588e-02 2.860296529244704504e-03 5.938302786356542068e-04 3.111858556682102332e-04
6.246246246246245803e+00 3.399379056992618553e-02 2.824698808536090563e-03 5.692679862237586203e-04 2.955462246869705730e-04
6.306306306306305842e+00 3.375993973363231732e-02 2.788452603258937020e-03 5.528575944361257795e-04 2.813539907921722930e-04
6.366366366366365881e+00 3.351518924879843403e-02 2.753821675688660885e-03 5.479602285178048360e-04 2.698132750526843369e-04
6.426426426426426808e+00 3.327144262926317458e-02 2.719721864127801897e-03 5.459972366113460731e-04 2.580768478477960806e-04
6.486486486486486847e+00 3.304378077501181343e-02 2.685962383951090611e-03 5.269308699958687474e-04 2.450457877881917729e-04
6.546546546546546885e+00 3.281606358463799722e-02 2.653767136543262826e-03 5.085893155030430084e-04 2.324303470864329951e-04
6.606606606606606924e+00 3.257933863787926959e-02 2.620880275650725681e-03 4.981809651726874094e-04 2.210851756614194805e-04
6.666666666666666963e+00 3.235747119150550466e-02 2.589442584257546816e-03 4.717477975660175783e-04 2.101611172159956946e-04
6.726726726726727001e+00 3.212270892764954033e-02 2.558527722827801196e-03 4.623352055280884423e-04 2.010831819186157364e-04
6.786786786786787040e+00 3.187948317297784051e-02 2.527798545203342045e-03 4.586579056371639044e-04 1.872655018003812125e-04
6.846846846846847079e+00 3.166319167793985728e-02 2.497678909378728274e-03 4.310774353166875700e-04 1.808246927288513885e-04
6.906906906906907118e+00 3.143306684571837983e-02 2.467706206312337072e-03 4.168995020323764799e-04 1.735768461160663639e-04
6.966966966966967156e+00 3.120874343916692217e-02 2.439137644001334107e-03 3.984760513346131397e-04 1.673981767771812981e-04
7.027027027027027195e+00 3.096182278765348753e-02 2.410458197437268229e-03 4.055258694152629319e-04 1.604987641236118451e-04
7.087087087087087234e+00 3.073717847826911917e-02 2.383450712271504863e-03 3.881314595478331107e-04 1.542361741087105271e-04
7.147147147147147273e+00 3.051242768477053710e-02 2.356010026426390985e-03 3.713287339816741381e-04 1.501086133366153353e-04
7.207207207207207311e+00 3.028678314208750610e-02 2.328074117899025033e-03 3.591070097472117751e-04 1.454545658053739280e-04
7.267267267267267350e+00 3.004861722598808210e-02 2.301211261716183069e-03 3.596382956015338798e-04 1.376304816068345130e-04
7.327327327327327389e+00 2.982118034321352626e-02 2.275170084704654285e-03 3.421840601591927202e-04 1.341881169523314286e-04
7.387387387387387427e+00 2.958910168353770173e-02 2.249709848206098151e-03 3.289723162874594060e-04 1.283504876127674135e-04
7.447447447447447466e+00 2.935870799169026241e-02 2.224912417318715505e-03 3.179217980557637606e-04 1.193980558479197245e-04
7.507507507507507505e+00 2.913257979731402603e-02 2.199406500328893871e-03 3.013172824374278852e-04 1.146388974010080193e-04
7.567567567567567544e+00 2.890079273479279065e-02 2.173950470914341824e-03 2.980980452372979615e-04 1.053076582188667946e-04
7.627627627627627582e+00 2.868244031051007253e-02 2.151534990446598520e-03 2.759820718204728830e-04 9.981881478203708576e-05
7.687687687687687621e+00 2.844634036792203363e-02 2.127737724187370866e-03 2.688704979834808870e-04 9.277129960293032491e-05
7.747747747747747660e+00 2.821215593978246283e-02 2.104518224012172194e-03 2.656136894042400681e-04 8.718884226740307290e-05
7.807807807807807698e+00 2.797409327269990975e-02 2.080805291276067309e-03 2.635663519637840898e-04 8.500922605433539189e-05
7.867867867867867737e+00 2.775114080978171097e-02 2.058621833291123231e-03 2.477979692940976354e-04 8.299703225165535811e-05
7.927927927927927776e+00 2.751703439631927525e-02 2.036731360472746229e-03 2.442862734714218030e-04 8.237844958058031372e-05
7.987987987987987815e+00 2.729046664627673979e-02 2.014713048313494272e-03 2.309208586703201144e-04 7.890169974153679047e-05
8.048048048048048742e+00 2.705569680853880249e-02 1.993135311607171969e-03 2.231083309742230641e-04 7.553839821414006926e-05
8.108108108108108780e+00 2.681618733025732670e-02 1.973206337995422801e-03 2.225459838511490871e-04 7.134032821910441999e-05
8.168168168168168819e+00 2.657944667313180687e-02 1.951965198009474002e-03 2.221204896284300527e-04 6.952632067973483977e-05
8.228228228228228858e+00 2.634787342361859935e-02 1.931257650198590307e-03 2.159266116953523760e-04 7.036527555137211964e-05
8.288288288288288896e+00 2.611436547046652040e-02 1.910908326604422985e-03 2.099040102187839233e-04 6.795614464248873941e-05
8.348348348348348935e+00 2.588692982536286782e-02 1.892159861767001537e-03 2.007349721082187844e-04 6.528020434976001228e-05
8.408408408408408974e+00 2.566174484358232574e-02 1.872550746029136423e-03 1.862382784580026698e-04 5.931752256719186506e-05
8.468468468468469013e+00 2.542904545857640336e-02 1.853858373441560990e-03 1.838581449996476924e-04 5.783150798835894030e-05
8.528528528528529051e+00 2.520091610739827112e-02 1.835317768518963250e-03 1.757037232382690595e-04 5.435672964671530002e-05
8.588588588588589090e+00 2.496570617698319269e-02 1.817116857661923600e-03 1.759774321101295917e-04 5.304593809748944382e-05
8.648648648648649129e+00 2.474547487809147447e-02 1.798495050667100071e-03 1.652997396573325519e-04 5.057320703763796801e-05
8.708708708708709167e+00 2.451465431543247211e-02 1.781140623667763984e-03 1.627615098525332486e-04 4.988472205384993714e-05
8.768768768768769206e+00 2.427952806742598307e-02 1.763157568811557973e-03 1.635623079261314962e-04 4.770069912753489074e-05
8.828828828828829245e+00 2.405836613750109848e-02 1.746111418465335361e-03 1.498349411131936712e-04 4.528457150843058206e-05
8.888888888888889284e+00 2.381271588369517772e-02 1.728819827431458565e-03 1.627347784444508174e-04 4.352387709839973165e-05
8.948948948948949322e+00 2.358066054785998983e-02 1.712335766890839836e-03 1.616087003680784077e-04 4.497786581095939226e-05
9.009009009009009361e+00 2.335030159209000936e-02 1.695503453672088075e-03 1.597935674246675074e-04 4.106899010154961652e-05
9.069069069069069400e+00 2.312291229321310551e-02 1.679781419637597873e-03 1.535349211293940170e-04 4.207805998556469860e-05
9.129129129129129439e+00 2.289504154719540149e-02 1.662936065298250155e-03 1.471460457403460441e-04 4.036509429625927473e-05
9.189189189189189477e+00 2.266826300957981016e-02 1.647090827601801685e-03 1.434770331218039737e-04 3.810838266447449078e-05
9.249249249249249516e+00 2.244057048992909725e-02 1.632053030774293116e-03 1.416534081918026182e-04 3.569232539504966698e-05
9.309309309309309555e+00 2.220981011058459006e-02 1.616731051694337553e-03 1.443051164658048092e-04 3.412365065571729817e-05
9.369369369369369593e+00 2.197962952128777736e-02 1.602313583301043926e-03 1.431913178471610581e-04 3.121165674056240096e-05
9.429429429429429632e+00 2.176458141660759724e-02 1.587606878096497077e-03 1.285500052368801374e-04 3.027165512290461323e-05
9.489489489489489671e+00 2.153621991687828391e-02 1.572539753581240997e-03 1.299751642761785180e-04 3.064538655088591370e-05
9.549549549549549710e+00 2.131156987695135424e-02 1.557903801776064617e-03 1.287834954992576083e-04 2.856459787129015079e-05
9.609609609609609748e+00 2.108224755590600366e-02 1.543467089108462986e-03 1.319764536638867692e-04 3.088384252940566720e-05
9.669669669669669787e+00 2.086468215850599550e-02 1.528885303281244095e-03 1.241158981411942834e-04 2.895319656150358370e-05
9.729729729729729826e+00 2.064638642229463250e-02 1.514520480972519076e-03 1.192434351281716770e-04 2.601537489283500080e-05
9.789789789789789864e+00 2.042499474026497966e-02 1.500919155058647644e-03 1.142899013128929891e-04 2.815465967717996584e-05
9.849849849849849903e+00 2.020414825516302082e-02 1.487893221269282092e-03 1.094763982451347388e-04 3.130486819465982463e-05
9.909909909909909942e+00 1.998431937543030182e-02 1.474397644697285478e-03 1.048607538786755863e-04 3.030918106868442019e-05
9.969969969969969981e+00 1.976833373189980023e-02 1.461471635556823310e-03 9.888003142830726494e-05 2.860728851050612392e-05
1.003003003003003002e+01 1.955164773567362804e-02 1.448615410058443249e-03 9.433968344443710412e-05 3.072339493571044761e-05
1.009009009009009006e+01 1.931871117678790259e-02 1.436343619757836712e-03 1.065022479492167185e-04 3.191662114929385592e-05
1.015015015015015010e+01 1.910192076835389233e-02 1.423653773216013770e-03 1.036509150920851140e-04 3.232611367752548392e-05
1.021021021021021014e+01 1.888872507402530876e-02 1.411491943251512882e-03 9.975399122131527847e-05 3.120611841895363776e-05
1.027027027027027017e+01 1.866652925164349539e-02 1.399398364730512550e-03 1.050196052820007278e-04 3.109104197969056146e-05
1.033033033033033021e+01 1.845482228190970658e-02 1.387318567380537533e-03 9.807788135445521399e-05 2.629573296221025857e-05
1.039039039039039025e+01 1.824395060229802579e-02 1.375745889475254568e-03 9.322905810196391188e-05 2.896843134589634637e-05
1.045045045045045029e+01 1.802894242879015882e-02 1.364262782873828465e-03 9.550705170954454305e-05 2.967652372189963405e-05
1.051051051051051033e+01 1.782002280210511977e-02 1.353073698527880279e-03 8.998387450664931478e-05 2.722046125054923684e-05
1.057057057057057037e+01 1.760796075597876459e-02 1.341018360791071526e-03 8.837021919830301850e-05 2.794533506484252086e-05
1.063063063063063041e+01 1.739920162570552167e-02 1.329583060921249449e-03 8.417843434107092823e-05 2.722779733101010020e-05
1.069069069069069045e+01 1.719635399230312958e-02 1.318750942704886853e-03 7.992883883150725020e-05 2.568161923793337112e-05
1.075075075075075048e+01 1.698290467774571030e-02 1.308224707320533066e-03 8.233886482464712706e-05 2.522591924622813128e-05
1.081081081081081052e+01 1.677451463991195754e-02 1.297408398591439914e-03 8.331586370926992826e-05 2.466264215098794768e-05
1.087087087087087056e+01 1.656992232407199575e-02 1.286713242509574797e-03 8.076320380192489312e-05 2.339661436520690905e-05
1.093093093093093060e+01 1.635908697590468877e-02 1.275900882342374245e-03 8.460558266420194196e-05 2.562670670962597120e-05
1.099099099099099064e+01 1.616025607344171583e-02 1.265666209845526082e-03 7.793270940179641913e-05 2.655044465823828810e-05
1.105105105105105068e+01 1.596277367940090661e-02 1.255288161405323805e-03 7.378913257760454222e-05 2.552743900748907798e-05
1.111111111111111072e+01 1.575692921786979450e-02 1.245622809021191451e-03 7.572847262531665416e-05 2.516073264456206965e-05
1.117117117117117076e+01 1.555900748185403207e-02 1.235378532230671294e-03 7.287875575715493969e-05 2.429041287023982708e-05
1.123123123123123079e+01 1.535641837201413146e-02 1.225753773533477288e-03 7.552686933660538284e-05 2.415700528185032802e-05
1.129129129129129083e+01 1.515392033332379172e-02 1.216073247347948571e-03 7.765468239613621947e-05 2.374207949111298605e-05
1.135135135135135087e+01 1.496053877052997902e-02 1.206767026174788548e-03 7.240604801705787029e-05 2.169498089462841307e-05
1.141141141141141091e+01 1.476594454166974511e-02 1.197642037916475362e-03 6.879456550805994124e-05 2.180322793172999299e-05
1.147147147147147095e+01 1.456891761312936392e-02 1.188314224493389366e-03 6.857959874665091446e-05 2.136774802609768146e-05
1.153153153153153099e+01 1.437483253795684979e-02 1.178943712694913507e-03 6.411148666152457934e-05 2.004543217457121403e-05
1.159159159159159103e+01 1.417764830095769903e-02 1.170406733522676547e-03 6.706993096866524040e-05 2.295363910365115064e-05
1.165165165165165106e+01 1.399442727876313783e-02 1.161550431134709006e-03 5.817736494110277082e-05 2.237660104275464998e-05
1.171171171171171110e+01 1.380462955800940660e-02 1.152795834118889489e-03 5.748719511274419212e-05 2.250113738302846644e-05
1.177177177177177114e+01 1.361365475869275553e-02 1.144297930725708809e-03 5.861348974442897361e-05 2.129865059487207212e-05
1.183183183183183118e+01 1.342636729263928415e-02 1.135579371244184108e-03 5.811383863754714037e-05 2.028245409382733902e-05
1.189189189189189122e+01 1.323911270421148853e-02 1.127198519649784403e-03 5.519199735859130462e-05 1.962753215827400043e-05
1.195195195195195126e+01 1.305805586648249236e-02 1.118724754558641891e-03 5.426552401897787796e-05 1.816637118660467196e-05
1.201201201201201130e+01 1.287073182937952323e-02 1.110606587914321269e-03 5.787436750714159615e-05 2.011939314564007488e-05
1.207207207207207134e+01 1.269171248518510819e-02 1.102476864884043744e-03 5.386009934570190150e-05 2.173232938062697858e-05
1.213213213213213137e+01 1.250169219155888509e-02 1.094412299410174290e-03 6.273827370892097412e-05 2.238592190031284704e-05
1.219219219219219141e+01 1.232374733627356923e-02 1.086170314909454000e-03 5.815927441213189633e-05 2.304153347617873438e-05
1.225225225225225145e+01 1.214594881962149236e-02 1.078462467071100413e-03 5.987100054207447912e-05 2.080243351435388899e-05
1.231231231231231149e+01 1.196598084348387062e-02 1.070550703618289475e-03 5.968197261153495756e-05 2.123858208857692649e-05
1.237237237237237153e+01 1.179264229932043204e-02 1.062758687488891138e-03 5.887767778136038645e-05 2.106428050446865875e-05
1.243243243243243157e+01 1.161816562741393999e-02 1.055081688911536355e-03 6.090377620156395023e-05 1.924134477264138616e-05
1.249249249249249161e+01 1.145506833388628548e-02 1.047800804363756147e-03 5.505592955168239956e-05 2.073499993839811659e-05
1.255255255255255165e+01 1.128228365648769292e-02 1.040495633322241010e-03 5.375701113876272353e-05 2.061212703455548759e-05
1.261261261261261168e+01 1.111358725977054651e-02 1.033221259085195754e-03 5.039896793467891524e-05 1.974530145930070683e-05
1.267267267267267172e+01 1.094186486285702968e-02 1.026433959800697893e-03 5.262179233800753166e-05 1.808669969955775325e-05
1.273273273273273176e+01 1.077275117582505125e-02 1.019361598472306746e-03 5.270192301589165330e-05 1.837134702094671482e-05
1.279279279279279180e+01 1.061001299460320041e-02 1.012520218750602528e-03 4.898838336969751830e-05 1.838476295198798654e-05
1.285285285285285362e+01 1.044165882247392527e-02 1.005607413308156955e-03 5.232469457999790364e-05 1.726165708336806261e-05
1.291291291291291365e+01 1.028021828316523847e-02 9.987136554336654894e-04 5.036443126490335390e-05 1.807140669809407301e-05
1.297297297297297369e+01 1.012368011156659225e-02 9.924247228221870845e-04 4.574948831979215298e-05 1.786704824178684720e-05
1.303303303303303373e+01 9.958345182504825879e-03 9.856616228847503783e-04 5.091638904588393993e-05 1.802228786439479468e-05
1.309309309309309377e+01 9.795368466804933727e-03 9.787236286733906089e-04 5.304171585841569288e-05 1.879589731211968692e-05
1.315315315315315381e+01 9.641003281777730041e-03 9.725492077823482545e-04 4.784097780348198453e-05 1.776255076292349196e-05
1.321321321321321385e+01 9.485465902992006038e-03 9.661841502482181954e-04 4.561629870166473288e-05 1.612345601076270422e-05
1.327327327327327389e+01 9.336149467952931796e-03 9.598314209474608817e-04 4.050459841588662408e-05 1.607239460681356898e-05
1.333333333333333393e+01 9.178390114805432334e-03 9.536925213704895493e-04 4.549154812838470356e-05 1.662216739535540090e-05
1.339339339339339396e+01 9.027612737823171446e-03 9.478055645428910825e-04 4.510166951545255292e-05 1.527335123081941001e-05
1.345345345345345400e+01 8.876550465799298850e-03 9.419587706556730757e-04 4.453523243762707451e-05 1.361564001829568632e-05
1.351351351351351404e+01 8.726910679357989184e-03 9.360845348376723102e-04 4.258746000814655520e-05 1.358403853419829222e-05
1.357357357357357408e+01 8.571795798006544634e-03 9.304254453500999207e-04 4.491139128421184985e-05 1.351154181629938316e-05
1.363363363363363412e+01 8.422644000734554742e-03 9.245051970547388991e-04 4.646199422535144216e-05 1.256261421311917881e-05
1.369369369369369416e+01 8.278309838910357168e-03 9.185919762084994141e-04 4.450442962132300002e-05 1.162110125009968189e-05
1.375375375375375420e+01 8.137262179225134007e-03 9.129721549199281902e-04 4.208062327349196432e-05 1.193083439249512930e-05
1.381381381381381424e+01 7.994829569978887177e-03 9.074517860492549654e-04 3.988839124238750843e-05 1.233562925933176125e-05
1.387387387387387427e+01 7.855771597185439228e-03 9.015757434574059358e-04 3.809929046099945921e-05 1.170653913633289427e-05
1.393393393393393431e+01 7.711518584201392662e-03 8.966203620829814270e-04 4.121255691637430886e-05 1.254792298404065600e-05
1.399399399399399435e+01 7.570175190749286326e-03 8.908501926352115985e-04 4.201573306467655782e-05 1.350488252599201799e-05
1.405405405405405439e+01 7.431135568825681173e-03 8.856251456057331103e-04 4.274971027375220792e-05 1.407698315255415515e-05
1.411411411411411443e+01 7.291458628109557215e-03 8.805970208472438518e-04 4.606973905491554180e-05 1.488383622625911884e-05
1.417417417417417447e+01 7.159833534189514667e-03 8.753469473943389142e-04 4.540094702402387662e-05 1.537198107606835547e-05
1.423423423423423451e+01 7.027934030486889493e-03 8.705645665042262282e-04 4.016090445960206391e-05 1.453529548140314152e-05
1.429429429429429455e+01 6.895469397286604213e-03 8.657071879904194118e-04 3.841279429582688989e-05 1.465228333695579197e-05
1.435435435435435458e+01 6.764963992249196575e-03 8.608165304815701630e-04 3.846627764232040341e-05 1.366688773976527654e-05
1.441441441441441462e+01 6.627165829169319108e-03 8.563735039710703963e-04 4.106240290947616925e-05 1.251535539547446608e-05
1.447447447447447466e+01 6.497095746374924145e-03 8.512722056477907114e-04 3.963098981565330096e-05 1.460591797593500397e-05
1.453453453453453470e+01 6.369067345091638382e-03 8.467649161233767709e-04 3.968480647354923226e-05 1.421865172610696536e-05
1.459459459459459474e+01 6.237530138206387985e-03 8.420947536080559959e-04 4.407330559787284987e-05 1.290003732487305255e-05
1.465465465465465478e+01 6.116645544473485810e-03 8.371111349192523945e-04 3.778585475437089812e-05 1.280540835488012129e-05
1.471471471471471482e+01 5.992337169454311184e-03 8.325596562212780232e-04 3.774495558863964680e-05 1.295716378695666859e-05
1.477477477477477485e+01 5.862682098167600921e-03 8.282219491554914780e-04 4.088956080929462712e-05 1.405292682419424885e-05
1.483483483483483489e+01 5.739693504209312028e-03 8.237210417888797803e-04 3.912330201625268262e-05 1.359262513161567171e-05
1.489489489489489493e+01 5.615081158374122909e-03 8.191964073633679812e-04 4.110880202558847975e-05 1.290541425449604491e-05
1.495495495495495497e+01 5.495839644131232486e-03 8.151635549597399883e-04 3.925260861339781396e-05 1.316134971951646493e-05
1.501501501501501501e+01 5.375013516696353771e-03 8.105748267580156676e-04 3.972741544768780173e-05 1.182525950633113520e-05
1.507507507507507505e+01 5.255014480615677157e-03 8.062263979661289659e-04 4.005493845493043767e-05 1.099399078607942071e-05
1.513513513513513509e+01 5.134512149828824625e-03 8.018329862925639403e-04 4.109650772549228566e-05 1.035794679429483998e-05
1.519519519519519513e+01 5.018098634113384547e-03 7.978656506572534774e-04 3.914431542031828555e-05 1.047733610562575452e-05
1.525525525525525516e+01 4.900178508508586626e-03 7.935039353645001372e-04 4.029684886727125603e-05 1.000876567445826557e-05
1.531531531531531520e+01 4.784844601635414134e-03 7.895640073894152292e-04 3.947906506286701957e-05 1.049688654617888524e-05
1.537537537537537524e+01 4.667889603989645343e-03 7.851556126255178607e-04 4.298319835848886649e-05 1.122035116350765326e-05
1.543543543543543528e+01 4.554187160816217453e-03 7.813930631405285225e-04 4.327185871126324905e-05 1.198095622345539314e-05
1.549549549549549532e+01 4.444283695122419088e-03 7.774544416870657337e-04 4.022491741926487803e-05 1.154673582720492731e-05
1.555555555555555536e+01 4.331303235333917173e-03 7.735793079587988032e-04 4.221250431399825137e-05 1.215689615479779306e-05
1.561561561561561540e+01 4.218886670825844343e-03 7.695467136058765055e-04 4.582235012511594828e-05 1.238187346354119981e-05
1.567567567567567544e+01 4.110489211482337875e-03 7.659425618949332847e-04 4.436154770103887087e-05 1.304007415085542569e-05
1.573573573573573547e+01 3.997898664732639322e-03 7.621718089304622924e-04 4.773792840480772391e-05 1.574806547337482865e-05
1.579579579579579551e+01 3.887190572816493460e-03 7.574177528153881820e-04 5.086297116448328641e-05 1.727428670430621510e-05
1.585585585585585555e+01 3.776458546925673485e-03 7.513716387118883101e-04 5.452493059938402618e-05 1.835615763113504484e-05
1.591591591591591559e+01 3.665183181541476539e-03 7.438293578517088736e-04 6.008998242048301121e-05 1.806716838775485225e-05
1.597597597597597563e+01 3.557316997110424647e-03 7.356631774393064191e-04 6.305647178970306293e-05 1.786535500076865562e-05
1.603603603603603744e+01 3.450917004874465375e-03 7.262692641003669911e-04 6.523519744339703510e-05 1.740946029951990714e-05
1.609609609609609748e+01 3.344215215438969390e-03 7.163027729209781296e-04 7.029031281486720960e-05 1.685436448573530312e-05
1.615615615615615752e+01 3.244375247950625606e-03 7.052746858443612130e-04 7.022249092301081322e-05 1.571388988544376910e-05
1.621621621621621756e+01 3.142445602569082525e-03 6.939689840948109513e-04 7.310910477218958902e-05 1.492728598320939827e-05
1.627627627627627760e+01 3.043517260621790132e-03 6.819708931283912897e-04 7.408299690156570536e-05 1.335468274231246335e-05
1.633633633633633764e+01 2.943570953117620372e-03 6.691686213101905121e-04 7.876325321712880178e-05 1.282677580349277429e-05
1.639639639639639768e+01 2.849091157102745520e-03 6.565319765929804405e-04 7.985811892309644788e-05 1.102366634719240948e-05
1.645645645645645772e+01 2.756222121380636457e-03 6.433712829456403369e-04 8.116962072337017317e-05 1.029251063973568991e-05
1.651651651651651775e+01 2.664285199103052799e-03 6.298580214636358404e-04 8.343012185013190551e-05 9.466298325281203148e-06
1.657657657657657779e+01 2.576034701955176327e-03 6.163991068979604322e-04 8.466380377811309060e-05 8.629111249642348004e-06
1.663663663663663783e+01 2.489843132752952125e-03 6.028037309800351367e-04 8.580369041261986141e-05 8.188553656257572833e-06
1.669669669669669787e+01 2.407359610785552318e-03 5.890065517635606138e-04 8.466567595360883136e-05 7.812792179235214781e-06
1.675675675675675791e+01 2.323543053106222507e-03 5.754847871147552316e-04 8.694094569612079648e-05 7.611350596591575881e-06
1.681681681681681795e+01 2.243384845701103508e-03 5.614629543541848570e-04 8.838867660540875287e-05 7.403719523439061787e-06
1.687687687687687799e+01 2.166671707037033743e-03 5.477443954272424561e-04 8.841166281213824112e-05 6.707893740493885776e-06
1.693693693693693803e+01 2.093074269361665241e-03 5.339351279765436721e-04 8.648538692881634874e-05 6.094598238956941210e-06
1.699699699699699806e+01 2.021200445678098066e-03 5.201961335761986095e-04 8.581153054036003917e-05 6.656331409350814812e-06
1.705705705705705810e+01 1.951125837080307365e-03 5.067943178753839739e-04 8.572045000747536073e-05 7.342053184613250986e-06
1.711711711711711814e+01 1.882633841754423418e-03 4.932077114417831535e-04 8.506148693747045213e-05 8.046147875695262486e-06
1.717717717717717818e+01 1.816790130459043726e-03 4.801378096244191570e-04 8.443676083602253703e-05 8.114628787644839953e-06
1.723723723723723822e+01 1.750961801714092997e-03 4.671522152649447337e-04 8.516615468102089863e-05 7.666903506408511321e-06
1.729729729729729826e+01 1.688733532659657905e-03 4.540892144982756635e-04 8.407143127639964521e-05 7.361577523604429848e-06
1.735735735735735830e+01 1.628602719195394039e-03 4.415143600694117340e-04 8.291212098625413182e-05 7.604137675621648643e-06
1.741741741741741833e+01 1.568244726690003199e-03 4.290342585489431725e-04 8.365610621660112055e-05 7.550958029738801092e-06
1.747747747747747837e+01 1.512358176091885102e-03 4.167497425419607027e-04 8.122814679986307994e-05 8.229446922757006997e-06
1.753753753753753841e+01 1.459126043862210564e-03 4.046969692154081966e-04 7.825893673399807648e-05 8.877833289286854373e-06
1.759759759759759845e+01 1.404127707159172388e-03 3.928732809808276527e-04 7.896882058777000932e-05 8.885108131423247773e-06
1.765765765765765849e+01 1.353932401270067703e-03 3.813428048791221822e-04 7.634294206167689927e-05 9.500055877415762557e-06
1.771771771771771853e+01 1.304136996431080019e-03 3.697913893417987207e-04 7.536088476120165027e-05 1.003735560902993503e-05
1.777777777777777857e+01 1.254966363707613010e-03 3.586751638860853977e-04 7.518512730057033255e-05 9.983191970878991362e-06
1.783783783783783861e+01 1.208652377640161493e-03 3.477924107107939673e-04 7.399781984818169691e-05 1.007080838733436735e-05
1.789789789789789864e+01 1.163748936133643082e-03 3.371108966300353040e-04 7.264266407931627677e-05 1.075884689130530134e-05
1.795795795795795868e+01 1.120216265498329318e-03 3.267828355473939854e-04 7.107768492724080272e-05 1.050620040431826805e-05
1.801801801801801872e+01 1.078131008656355982e-03 3.166655268603049407e-04 7.020845601898947246e-05 1.056642237682321271e-05
1.807807807807807876e+01 1.038575570741750217e-03 3.065454742096945968e-04 6.772696265072097280e-05 1.078718836677745276e-05
1.813813813813813880e+01 9.990653463347988830e-04 2.967903143984698872e-04 6.652588573993635632e-05 1.123829911092940266e-05
1.819819819819819884e+01 9.616902606010481903e-04 2.874069436848621117e-04 6.467363240641157615e-05 1.119462552445093004e-05
1.825825825825825888e+01 9.259321530298793203e-04 2.781161327726245649e-04 6.262604350760636476e-05 1.097325785146491958e-05
1.831831831831831892e+01 8.901464869470852729e-04 2.691530201521055731e-04 6.195061689442021889e-05 1.095101650241795802e-05
1.837837837837837895e+01 8.555073416719028269e-04 2.603858122293103614e-04 6.136149179722692271e-05 1.086095490942655868e-05
1.843843843843843899e+01 8.228590157994785910e-04 2.518660527776955750e-04 5.987097192781219978e-05 1.078084082292673815e-05
1.849849849849849903e+01 7.923039845985823055e-04 2.437045825401154531e-04 5.722924220151067543e-05 1.057414933239807322e-05
1.855855855855855907e+01 7.625621749429440776e-04 2.356467878433799173e-04 5.510843511522399738e-05 1.052454576143158454e-05
1.861861861861861911e+01 7.338260330443635007e-04 2.277833641651529593e-04 5.333927739988232635e-05 1.045282887228857546e-05
1.867867867867867915e+01 7.040376028065403833e-04 2.202717612034693086e-04 5.403587639376344844e-05 1.046219208176754731e-05
1.873873873873873919e+01 6.770911951811400212e-04 2.129120160049660128e-04 5.248885902610352870e-05 1.041142004526092568e-05
1.879879879879879923e+01 6.496480283663224860e-04 2.057878139787737068e-04 5.281679052063619888e-05 1.001038939811135666e-05
1.885885885885885926e+01 6.261173571699554319e-04 1.987465235663131587e-04 4.989930570438104419e-05 9.942427314134838820e-06
1.891891891891891930e+01 6.020394653067104394e-04 1.919374413407629151e-04 4.839447328238755569e-05 9.826908503544625162e-06
1.897897897897897934e+01 5.786603687641272455e-04 1.853658481204986338e-04 4.689635478038021055e-05 1.003765158372697012e-05
1.903903903903903938e+01 5.557357268795426854e-04 1.789263127403629451e-04 4.602140341984876107e-05 9.856008324115143407e-06
1.909909909909909942e+01 5.344335289124633711e-04 1.727715760574229846e-04 4.466044483867040498e-05 9.420617145264587576e-06
1.915915915915915946e+01 5.139731427517234535e-04 1.668695870469129165e-04 4.313458145962172736e-05 9.047382932814447063e-06
1.921921921921921950e+01 4.935294748798518425e-04 1.610747020946139564e-04 4.222109939498808407e-05 8.720773619603598771e-06
1.927927927927927954e+01 4.742580363339312234e-04 1.555035382523062835e-04 4.084369842359260951e-05 8.615559915363510654e-06
1.933933933933933957e+01 4.556033716814834509e-04 1.501087493175890495e-04 3.947798836076757254e-05 8.196327304717665322e-06
1.939939939939939961e+01 4.378241106618113807e-04 1.449171563760869605e-04 3.837567812837873839e-05 8.007031225168590721e-06
1.945945945945945965e+01 4.205757455593171009e-04 1.397798765984749380e-04 3.732954356042924606e-05 7.873388533520548003e-06
1.951951951951951969e+01 4.041725070231532314e-04 1.349491109954917268e-04 3.632944379382004285e-05 7.952183941612612288e-06
1.957957957957957973e+01 3.874724179987270277e-04 1.301528923041718184e-04 3.604046225843777292e-05 8.084507324905832436e-06
1.963963963963963977e+01 3.728004176301438549e-04 1.255831490429726457e-04 3.437072372494366028e-05 7.990138597395558554e-06
1.969969969969969981e+01 3.577728704458646544e-04 1.210993962195183905e-04 3.346032298141853495e-05 7.732922077065063611e-06
1.975975975975975985e+01 3.438230491330419728e-04 1.168521748433568866e-04 3.242792924393166624e-05 7.486774112848929611e-06
1.981981981981981988e+01 3.300114330157162285e-04 1.126595164624421554e-04 3.163516649651245023e-05 7.167944509594607817e-06
1.987987987987987992e+01 3.165031471438226138e-04 1.086827583207948170e-04 3.095288741653333495e-05 6.997289381951369860e-06
1.993993993993993996e+01 3.048021319677386709e-04 1.047320347223279041e-04 2.930869011935325648e-05 6.844071915878248777e-06
2.000000000000000000e+01 2.929203749915864014e-04 1.009646679751372028e-04 2.836165223694213762e-05 6.554384941286488342e-06
2.006006006006006004e+01 2.813292026096790100e-04 9.738801029030663507e-05 2.758454499770004434e-05 6.256722096495999053e-06
2.012012012012012008e+01 2.704453644388596953e-04 9.380777117994308363e-05 2.645629850009454108e-05 6.086581108095265757e-06
2.018018018018018012e+01 2.596397580767736491e-04 9.040527135450563713e-05 2.590294626937521846e-05 5.887886091801463883e-06
2.024024024024024015e+01 2.489389994019065356e-04 8.718074065072511968e-05 2.536412783689772420e-05 5.925429932975536103e-06
2.030030030030030019e+01 2.388958642904516082e-04 8.397885784805660244e-05 2.454415730110557630e-05 5.860973760417410192e-06
2.036036036036036023e+01 2.293685736653271320e-04 8.091622960949963566e-05 2.369822643064587608e-05 5.681114829664289846e-06
2.042042042042042027e+01 2.199059776968253577e-04 7.794594002290296925e-05 2.321825706102468518e-05 5.484214535254473941e-06
2.048048048048048031e+01 2.110976945827348764e-04 7.502334831027263594e-05 2.264907498815433028e-05 5.388155335371456777e-06
2.054054054054054035e+01 2.033039041952102973e-04 7.228695889229173302e-05 2.129477960024896027e-05 5.289324026111093484e-06
2.060060060060060039e+01 1.947816694059705596e-04 6.959826897627217034e-05 2.096759238998203648e-05 5.135093574900976195e-06
2.066066066066066043e+01 1.869432595182542601e-04 6.707262701928574694e-05 2.050098924365253294e-05 5.262975173097186749e-06
2.072072072072072046e+01 1.798053281212763557e-04 6.458601989228369695e-05 1.946528376112548843e-05 5.224206350229657155e-06
2.078078078078078050e+01 1.728004363069116328e-04 6.222299960101230327e-05 1.852537471381326490e-05 5.134309099951675598e-06
2.084084084084084054e+01 1.657042377752017067e-04 5.994036090518515078e-05 1.804606290715498259e-05 4.975581140929181632e-06
2.090090090090090058e+01 1.588005420642124837e-04 5.774500725670707291e-05 1.784011582849963923e-05 4.910960274388045875e-06
2.096096096096096062e+01 1.519388600699652335e-04 5.561383012646450738e-05 1.772540068724962251e-05 4.743475974622601267e-06
2.102102102102102066e+01 1.465243491791437514e-04 5.354919579314337472e-05 1.642435376711203740e-05 4.673904088980230417e-06
2.108108108108108070e+01 1.406052208813093364e-04 5.153714073992103102e-05 1.591581774029549731e-05 4.487726433312011253e-06
2.114114114114114074e+01 1.349611931892955995e-04 4.962288959966591843e-05 1.545852362500223101e-05 4.400759331705593092e-06
2.120120120120120077e+01 1.296117697574866094e-04 4.775558846023096203e-05 1.483927745617348920e-05 4.187348555705429126e-06
2.126126126126126081e+01 1.242842718717469895e-04 4.597749459470292503e-05 1.441062718388692202e-05 4.033025633734622666e-06
2.132132132132132085e+01 1.195570398599375017e-04 4.424909923020814602e-05 1.364886024883804730e-05 4.024424788907556507e-06
2.138138138138138089e+01 1.146207209792002210e-04 4.256176922646057886e-05 1.318984673586512401e-05 3.928215056732677906e-06
2.144144144144144093e+01 1.100033674682582524e-04 4.094773199888520487e-05 1.273312974507300229e-05 3.701542852784738822e-06
2.150150150150150097e+01 1.054422206927025545e-04 3.940112310976675653e-05 1.228538264971892111e-05 3.656820854574745655e-06
2.156156156156156101e+01 1.013658506586237576e-04 3.788982701707538278e-05 1.176055386649679397e-05 3.596853427004125436e-06
2.162162162162162105e+01 9.727778441439077967e-05 3.642313451775603116e-05 1.138053988882734747e-05 3.539560239504545166e-06
2.168168168168168108e+01 9.349006350314641373e-05 3.504147731280849180e-05 1.085778928846501150e-05 3.510253040727310338e-06
2.174174174174174112e+01 8.975612445836714118e-05 3.372260134101071175e-05 1.052109466645871649e-05 3.295781021933769055e-06
2.180180180180180116e+01 8.628500937463189427e-05 3.241104007479349167e-05 9.975067423874419740e-06 3.252114367034584231e-06
2.186186186186186120e+01 8.262055801262665729e-05 3.118839732290300623e-05 9.842643328951645803e-06 3.137546263013501524e-06
2.192192192192192124e+01 7.943586812919770708e-05 3.000177352227305201e-05 9.250626480588036021e-06 3.039991470100908185e-06
2.198198198198198128e+01 7.603438383009946961e-05 2.883842300376619763e-05 9.043640485095538872e-06 2.862898497713464845e-06
2.204204204204204132e+01 7.288103513940303387e-05 2.776646083448559388e-05 8.710526089698956295e-06 2.721473267742627900e-06
2.210210210210210136e+01 6.997103563817249196e-05 2.669872932240485478e-05 8.286283489582667511e-06 2.595256757836134706e-06
2.216216216216216139e+01 6.681929950503647929e-05 2.566393549562009138e-05 8.158017104431595335e-06 2.497728133869099548e-06
2.222222222222222143e+01 6.400321933298504609e-05 2.468272655720577533e-05 7.939754618047946411e-06 2.423750499908428111e-06
2.228228228228228147e+01 6.152658158744947123e-05 2.375434962629137845e-05 7.445316636116467342e-06 2.299420249581732099e-06
2.234234234234234151e+01 5.885919692739395424e-05 2.283857710471958342e-05 7.256467485755418290e-06 2.209618952848195625e-06
2.240240240240240155e+01 5.639410978029879985e-05 2.197167857833111964e-05 6.994686282034960571e-06 2.168932026854982375e-06
2.246246246246246159e+01 5.378864459884181998e-05 2.110509328586985525e-05 7.075272289081407917e-06 2.101908171446396358e-06
2.252252252252252163e+01 5.149632978555847697e-05 2.031793793291720778e-05 7.076549963647231434e-06 2.135715079642753911e-06
2.258258258258258167e+01 4.966488993617126181e-05 1.952992935732314949e-05 6.575607118369460497e-06 2.082826101773188523e-06
2.264264264264264170e+01 4.771715143154895187e-05 1.878104116835989466e-05 6.322604414210911582e-06 1.964082703374743476e-06
2.270270270270270174e+01 4.574699121184841834e-05 1.805439959862699148e-05 6.048076741658919603e-06 1.907797997180108014e-06
2.276276276276276178e+01 4.381625975373040847e-05 1.732582799439977319e-05 5.883583651584151159e-06 1.826916744243856336e-06
2.282282282282282182e+01 4.223284358213630607e-05 1.667994043390230924e-05 5.441921956177693076e-06 1.765894902599602169e-06
2.288288288288288186e+01 4.028087389173297178e-05 1.602566913290928477e-05 5.413776901362004634e-06 1.732017353335508322e-06
2.294294294294294190e+01 3.853950783630670989e-05 1.542431542038025797e-05 5.237233921876726675e-06 1.732044607725476122e-06
2.300300300300300194e+01 3.677695661801342925e-05 1.481098424496647409e-05 5.276695919785913526e-06 1.645735122526210859e-06
2.306306306306306197e+01 3.520041342488653064e-05 1.424519461467453781e-05 5.055150468185375493e-06 1.567543666543039417e-06
2.312312312312312201e+01 3.361238861929284274e-05 1.367733840100021787e-05 4.989481831293541907e-06 1.512094168127475191e-06
2.318318318318318205e+01 3.222017835319091952e-05 1.316397515598924328e-05 4.775493434656095586e-06 1.529370591308972065e-06
2.324324324324324209e+01 3.103694441049163576e-05 1.262514032464674078e-05 4.429493364611222966e-06 1.430169386651482260e-06
2.330330330330330213e+01 2.991440931990945745e-05 1.211179302824653692e-05 4.087436754903822433e-06 1.359937983990240095e-06
2.336336336336336217e+01 2.876440610949749577e-05 1.165887386698062121e-05 3.974261563095050456e-06 1.355832463903831720e-06
2.342342342342342221e+01 2.744740473779629030e-05 1.119725365346278645e-05 3.981950375301249208e-06 1.320984612591138168e-06
2.348348348348348225e+01 2.646384001195716267e-05 1.076925874640169820e-05 3.736711162048217126e-06 1.377296589627991649e-06
2.354354354354354228e+01 2.537918644678115941e-05 1.036854760455775956e-05 3.628764159381689982e-06 1.351533903195731900e-06
2.360360360360360232e+01 2.440400946538891049e-05 9.957432321084567329e-06 3.368180373041519919e-06 1.273192208775535369e-06
2.366366366366366236e+01 2.336902969027961587e-05 9.574563136327964263e-06 3.282524826515330158e-06 1.240235332439102569e-06
2.372372372372372240e+01 2.234596847153434617e-05 9.197723520545835469e-06 3.226529711707766157e-06 1.190759929578892502e-06
2.378378378378378244e+01 2.137738463626621594e-05 8.827733133639310828e-06 3.124517305673399128e-06 1.206875505834927594e-06
2.384384384384384248e+01 2.053375713102375446e-05 8.473831404431640441e-06 2.950102212408592928e-06 1.193508268047137399e-06
2.390390390390390252e+01 1.960382711285884347e-05 8.145247203786469014e-06 2.936341218613755804e-06 1.144595079712629209e-06
2.396396396396396256e+01 1.858611212510486655e-05 7.842699105689140003e-06 3.043133216095919208e-06 1.101647163387219683e-06
2.402402402402402259e+01 1.784762128835996883e-05 7.531792687574122194e-06 2.911455919692900763e-06 1.027896250241938327e-06
2.408408408408408263e+01 1.714998248294084005e-05 7.256701267323771522e-06 2.832172159047375484e-06 1.003651785579215668e-06
2.414414414414414267e+01 1.657371463444216026e-05 7.007604984792026538e-06 2.643397337147103730e-06 1.002894356012452894e-06
2.420420420420420271e+01 1.592710436265686800e-05 6.723670977819487182e-06 2.481613907953114754e-06 9.894763820704308904e-07
2.426426426426426275e+01 1.541486988172188289e-05 6.486002600622811824e-06 2.283836825854578017e-06 9.657042762653959347e-07
2.432432432432432279e+01 1.466937314884587262e-05 6.237253598484682422e-06 2.358646440194733792e-06 9.252815574414842338e-07
2.438438438438438283e+01 1.407972374860275650e-05 5.995940260487066376e-06 2.242642500901339551e-06 8.751043411437902668e-07
2.444444444444444287e+01 1.345040944480896301e-05 5.761769574469767437e-06 2.207701795580582960e-06 8.622818995130730248e-07
2.450450450450450290e+01 1.288657614201421539e-05 5.538055604328447046e-06 2.137782027157590708e-06 8.510992831126877124e-07
2.456456456456456294e+01 1.248635109366268125e-05 5.328050613110349932e-06 1.902560672657334056e-06 7.944456756662253518e-07
2.462462462462462298e+01 1.190102235503792754e-05 5.110940967169394425e-06 1.911588349078515322e-06 7.519760093039683240e-07
2.468468468468468302e+01 1.158708384858816554e-05 4.933667202905014167e-06 1.690545571131907787e-06 7.323454369235365702e-07
2.474474474474474306e+01 1.101769104039328681e-05 4.727879173337785542e-06 1.777586694182068828e-06 7.115530971804233119e-07
2.480480480480480310e+01 1.066578351316070696e-05 4.534982462981832211e-06 1.625566047288155021e-06 6.596608817223340125e-07
2.486486486486486314e+01 1.016579121098611260e-05 4.367988619296114935e-06 1.650424988735141291e-06 6.359697257760702258e-07
2.492492492492492318e+01 9.684122398189955920e-06 4.182200742696244883e-06 1.570281541259259508e-06 6.178225674612449660e-07
2.498498498498498321e+01 9.321702804439249739e-06 4.015071525458439476e-06 1.473807102889794462e-06 6.298918917636742262e-07
2.504504504504504325e+01 8.887090515107866690e-06 3.852056701499147504e-06 1.468745306523581808e-06 5.860873312899561948e-07
2.510510510510510329e+01 8.540957746132409758e-06 3.701667715701178905e-06 1.398430802922086797e-06 5.959153613712270242e-07
2.516516516516516333e+01 8.126204944048646321e-06 3.549720183773828681e-06 1.424630658696344009e-06 5.829289293695867052e-07
2.522522522522522337e+01 7.906523437385071999e-06 3.427317594759815521e-06 1.268290112894760626e-06 5.651325199155314539e-07
2.528528528528528341e+01 7.581297523810135516e-06 3.297124050179490040e-06 1.211056204758920862e-06 5.238442227564556645e-07
2.534534534534534345e+01 7.232271432839743285e-06 3.156277404778917043e-06 1.194503292059014095e-06 5.196698744620819501e-07
2.540540540540540349e+01 6.968248272052274879e-06 3.043063685568285429e-06 1.151856038677469359e-06 5.216224856183478650e-07
2.546546546546546352e+01 6.633604415276350352e-06 2.931644406152067355e-06 1.170779705299028512e-06 5.042295830543738296e-07
2.552552552552552356e+01 6.310771595037061270e-06 2.814441066333273792e-06 1.131784804455700599e-06 4.665022821771908962e-07
2.558558558558558360e+01 6.041698579042594888e-06 2.699551045494172291e-06 1.108652328805295550e-06 4.602299533440932389e-07
2.564564564564564719e+01 5.914816311695996894e-06 2.599694737263942387e-06 9.416370140226412182e-07 4.519561258976938331e-07
2.570570570570570723e+01 5.593946608368381839e-06 2.488284776141149787e-06 1.004928940692188183e-06 4.264549604945838646e-07
2.576576576576576727e+01 5.389728485255817640e-06 2.389985841740379406e-06 9.678106149605038491e-07 4.267885761501050328e-07
2.582582582582582731e+01 5.220577768936695907e-06 2.298807686936572852e-06 8.967051941737042466e-07 3.975368965842267493e-07
2.588588588588588735e+01 5.123668958386630742e-06 2.205722425487009471e-06 7.702760384968516999e-07 3.929546623097295139e-07
2.594594594594594739e+01 4.805236399305277206e-06 2.106311040260315969e-06 8.469038227771605516e-07 3.746494940935904709e-07
2.600600600600600742e+01 4.710625791447924907e-06 2.030914042081908738e-06 7.492666779672578406e-07 3.995780358386068762e-07
2.606606606606606746e+01 4.485605594302824074e-06 1.950079989270178432e-06 7.520355346499543228e-07 3.816790579679376701e-07
2.612612612612612750e+01 4.260546150016386728e-06 1.865633258083063145e-06 7.454712996449112634e-07 3.526743331801094221e-07
2.618618618618618754e+01 4.071704771382020290e-06 1.794907759747882917e-06 7.079276033841318773e-07 3.382406150062639649e-07
2.624624624624624758e+01 3.934349144896340575e-06 1.713604624666632754e-06 6.499780338476546289e-07 3.147533123012169661e-07
2.630630630630630762e+01 3.743068502589700193e-06 1.642312829503634553e-06 6.399854349276167062e-07 3.240285571750607233e-07
2.636636636636636766e+01 3.627075256958153500e-06 1.583050650551150634e-06 6.063299757056777786e-07 3.045997081684392388e-07
2.642642642642642770e+01 3.422443395566690472e-06 1.521486896467287607e-06 6.372417819426185599e-07 2.869614404802288292e-07
2.648648648648648773e+01 3.314319632710448709e-06 1.461572932387476677e-06 5.898559941342522763e-07 2.410301327629690937e-07
2.654654654654654777e+01 3.153936519546306614e-06 1.410447536626936454e-06 5.915619257080860127e-07 2.509853809850311009e-07
2.660660660660660781e+01 3.072705293611978620e-06 1.353737540484929824e-06 5.693414214899949093e-07 2.562205352304052792e-07
2.666666666666666785e+01 2.905347499960005529e-06 1.305487902004364111e-06 5.449692886050536868e-07 2.332367131772611562e-07
2.672672672672672789e+01 2.774222343070547149e-06 1.253006936020745820e-06 5.416537734029654009e-07 2.066988496416026273e-07
2.678678678678678793e+01 2.649178359389381826e-06 1.192172869966308890e-06 5.298589898599922270e-07 2.363726500522329709e-07
2.684684684684684797e+01 2.599294867231045551e-06 1.147050843720740843e-06 4.649008914077540276e-07 2.298791704020509626e-07
2.690690690690690801e+01 2.490971147040091342e-06 1.096149902447244772e-06 4.141611689206876494e-07 2.133281642765375453e-07
2.696696696696696804e+01 2.390577369230461990e-06 1.055826406211826831e-06 4.527270695299207659e-07 2.244694683868434411e-07
2.702702702702702808e+01 2.273986030271755798e-06 1.014430646609654478e-06 4.666339637625452947e-07 2.141842068012304482e-07
2.708708708708708812e+01 2.237546284199242837e-06 9.744836408562193344e-07 3.752831727012929627e-07 2.050186892358397023e-07
2.714714714714714816e+01 2.143152494503656714e-06 9.365414855902016331e-07 3.864901667290843854e-07 1.945826126197746542e-07
2.720720720720720820e+01 2.013325114347527984e-06 9.004630225437286683e-07 3.850378638284794210e-07 1.938063931692750393e-07
2.726726726726726824e+01 1.936294526101228738e-06 8.615897258919682928e-07 3.399996075659616645e-07 1.972448165300424982e-07
2.732732732732732828e+01 1.903260606554729168e-06 8.283341092129288721e-07 3.275018089992649197e-07 2.129764622444543926e-07
2.738738738738738832e+01 1.798110184309228520e-06 7.929593722467178009e-07 3.276964964376520747e-07 1.914057080951318979e-07
2.744744744744744835e+01 1.716045523494597390e-06 7.529001074390615297e-07 3.111580158569343795e-07 1.797394056224677368e-07
2.750750750750750839e+01 1.642796070726198937e-06 7.185816113855964898e-07 3.287625411906943205e-07 1.739471251998442346e-07
2.756756756756756843e+01 1.556552514973228746e-06 6.870142073722454866e-07 3.194974076536324418e-07 1.760000112944089602e-07
2.762762762762762847e+01 1.480208610405571159e-06 6.542058051450545072e-07 3.215559530124626728e-07 1.739805298274336240e-07
2.768768768768768851e+01 1.407277585510407615e-06 6.247269817324870574e-07 3.313969642856286828e-07 1.578102998207419521e-07
2.774774774774774855e+01 1.328969630254455317e-06 5.992724690031748929e-07 2.931771933114717667e-07 1.563936750459139798e-07
2.780780780780780859e+01 1.290456614205973771e-06 5.723326472657144047e-07 2.855349567058055770e-07 1.572389869208652870e-07
2.786786786786786863e+01 1.248684314487859916e-06 5.561617034711413862e-07 2.499986213150907134e-07 1.485485324634468627e-07
2.792792792792792866e+01 1.163579735741967654e-06 5.335271468229812983e-07 2.722350574439423792e-07 1.355092619354569333e-07
2.798798798798798870e+01 1.102415145629248083e-06 5.192668917099333742e-07 2.434460906598868183e-07 1.260807647108369249e-07
2.804804804804804874e+01 1.023702904097726414e-06 4.902981607838489336e-07 2.657840099855831049e-07 1.213457379810316064e-07
2.810810810810810878e+01 9.958997732414202598e-07 4.744433728221145166e-07 2.536027150581262559e-07 1.128965859276086356e-07
2.816816816816816882e+01 1.003297105194115359e-06 4.511134955032909298e-07 2.735158124991392891e-07 1.105472742617087013e-07
2.822822822822822886e+01 9.357076448300569073e-07 4.393538527788127255e-07 2.347679914031409856e-07 1.088744949300541980e-07
2.828828828828828890e+01 8.911347050889026001e-07 4.195209271337353469e-07 2.223860317471905767e-07 1.071228725345661438e-07
2.834834834834834894e+01 8.591622014250194959e-07 4.042878070598815913e-07 1.984966070041772334e-07 1.064012974549843230e-07
2.840840840840840897e+01 8.339181531401612573e-07 3.890406107517377015e-07 1.761225224740687049e-07 1.138891285911879783e-07
2.846846846846846901e+01 7.938045082830870619e-07 3.736762950859973511e-07 1.924645433940439157e-07 1.066852900082210356e-07
2.852852852852852905e+01 7.683610995592459288e-07 3.561197848712966288e-07 1.814003035735339863e-07 1.048992656170399442e-07
2.858858858858858909e+01 7.055076557812047091e-07 3.448861746220289726e-07 1.767060819282563099e-07 9.586970495673474765e-08
2.864864864864864913e+01 6.937266196325696278e-07 3.337975641976204518e-07 1.872657502173509543e-07 9.612706884091917555e-08
2.870870870870870917e+01 6.612368637941506816e-07 3.196315201209744289e-07 1.847471442541502236e-07 1.016772332517973545e-07
2.876876876876876921e+01 6.375443133051653824e-07 3.036102228432874352e-07 1.646446054789720642e-07 1.005063385197159464e-07
2.882882882882882924e+01 6.102211009959124219e-07 2.924411960840308441e-07 1.606422986881497487e-07 9.491559827457943982e-08
2.888888888888888928e+01 5.888456557979740662e-07 2.846531803651960242e-07 1.625056951619325211e-07 9.184907375928207188e-08
2.894894894894894932e+01 5.754677279989823638e-07 2.718985688272481498e-07 1.741906344709964790e-07 8.414776942709840654e-08
2.900900900900900936e+01 5.223968870002758180e-07 2.577957112953951683e-07 1.539855781261573959e-07 8.305502490166802086e-08
2.906906906906906940e+01 5.048460567178261289e-07 2.455652932995658739e-07 1.491040198900203713e-07 8.460483640380770727e-08
2.912912912912912944e+01 4.924157706489791408e-07 2.363689131497860962e-07 1.493631049571124678e-07 8.584312234541440012e-08
2.918918918918918948e+01 4.683629120267531865e-07 2.258605487534626616e-07 1.390744073494800890e-07 8.051656788408985443e-08
2.924924924924924952e+01 4.570255794115936516e-07 2.158616399587778664e-07 1.390716858110924509e-07 8.000988557382720111e-08
2.930930930930930955e+01 4.399350237912720858e-07 2.088658932517698445e-07 1.242043924490997646e-07 7.956516912282283696e-08
2.936936936936936959e+01 4.009640858523804849e-07 2.015158741872478915e-07 1.256460132809556734e-07 8.092014013710397317e-08
2.942942942942942963e+01 4.123326305304435818e-07 1.938746109403931788e-07 1.317505074892308627e-07 8.165090427623943078e-08
2.948948948948948967e+01 3.942813412276009837e-07 1.824310145140359453e-07 1.244045488110156599e-07 7.150615182994539131e-08
2.954954954954954971e+01 3.661016198140319870e-07 1.765108903409683048e-07 1.157946358093141715e-07 6.859091620363400790e-08
2.960960960960960975e+01 3.649543830725525672e-07 1.680603099968205794e-07 1.046665421553099889e-07 6.378659311928556546e-08
2.966966966966966979e+01 3.543341635667357002e-07 1.628761441552065073e-07 1.028373165350556559e-07 5.898713618523820540e-08
2.972972972972972983e+01 3.351142368191466653e-07 1.570042209179978952e-07 1.014964450128927785e-07 6.277637959638072187e-08
2.978978978978978986e+01 3.152655052467040004e-07 1.486507038814602905e-07 9.385130351516755452e-08 6.414002669391270262e-08
2.984984984984984990e+01 3.024808930356173147e-07 1.438493405949362973e-07 9.868859149621395294e-08 6.478713630131225106e-08
2.990990990990990994e+01 2.799338952806054322e-07 1.358195196441091682e-07 9.020036485947334390e-08 5.779321676863620602e-08
2.996996996996996998e+01 2.799686976678573910e-07 1.309152443321607572e-07 9.697692623555428248e-08 5.796304529909588216e-08
3.003003003003003002e+01 2.611663976214241418e-07 1.251894696473261670e-07 7.507278407446520478e-08 6.102639228809030414e-08
3.009009009009009006e+01 2.652079941604170879e-07 1.199044193381665196e-07 8.761462906940189425e-08 5.605085498664490452e-08
3.015015015015015010e+01 2.445016020185449262e-07 1.113659168667387378e-07 7.881299839178892071e-08 5.606850447946518823e-08
3.021021021021021014e+01 2.424780775585576631e-07 1.075367331044207291e-07 8.924387125270992088e-08 5.715865460743955812e-08
3.027027027027027017e+01 2.202665486076649811e-07 1.050692211747041919e-07 7.659361006627755434e-08 5.671196048914005908e-08
3.033033033033033021e+01 2.039175143939328658e-07 1.000106727348482734e-07 7.232975875836955722e-08 5.061117527195207261e-08
3.039039039039039025e+01 1.999221283144961827e-07 9.674073141235295934e-08 7.612948339611009867e-08 5.235852676900998994e-08
3.045045045045045029e+01 1.942658154361228033e-07 9.265035658868981091e-08 7.121740995988101243e-08 5.153140948773905565e-08
3.051051051051051033e+01 1.888292575794592449e-07 8.738499984359810390e-08 7.468807853495403917e-08 4.677833741530353161e-08
3.057057057057057037e+01 1.771570945085926477e-07 8.301591628224851064e-08 6.804092058864286787e-08 4.222489882115941581e-08
3.063063063063063041e+01 1.534433301188621604e-07 8.097530872290721820e-08 6.409989449508442895e-08 3.932329359524982112e-08
3.069069069069069045e+01 1.488598766524750621e-07 7.615325920732368207e-08 6.558557280479825497e-08 3.931240074017930754e-08
3.075075075075075048e+01 1.430398959403361992e-07 7.259244112535193346e-08 5.755001323836601331e-08 4.080181899806118349e-08
3.081081081081081052e+01 1.422782049363890179e-07 7.116931255789666294e-08 6.137626010002237193e-08 3.939995978953874525e-08
3.087087087087087056e+01 1.300184890394170425e-07 6.822701532995270562e-08 5.670665662992782391e-08 3.915113810265046899e-08
3.093093093093093060e+01 1.247862081034381051e-07 6.500265851837653377e-08 5.845751856513793226e-08 3.964332979108899065e-08
3.099099099099099064e+01 1.171170750224538341e-07 6.325536753821662043e-08 5.124252227958003006e-08 3.753629968928323062e-08
3.105105105105105068e+01 1.144212698947296098e-07 6.180712380326350074e-08 5.338256263245161744e-08 3.299701867966498087e-08
3.111111111111111072e+01 1.080499947782165854e-07 6.003546572002005299e-08 4.997309112861548062e-08 3.131280515083368934e-08
3.117117117117117076e+01 1.012443408571952042e-07 5.568775163682804194e-08 4.911487157751912238e-08 3.096812645473052801e-08
3.123123123123123079e+01 9.596256197874050180e-08 5.514935827262286259e-08 4.624588703981634180e-08 3.235406444213252432e-08
3.129129129129129083e+01 9.425829081649454002e-08 5.319296144744371450e-08 4.279367207051264132e-08 3.079783376696382795e-08
3.135135135135135087e+01 9.026143064854574619e-08 5.146424294173682367e-08 4.257038102581443655e-08 3.035613531193391578e-08
3.141141141141141091e+01 9.103097338079025009e-08 4.937999731882851366e-08 4.332910025678862838e-08 3.247965167115459092e-08
3.147147147147147095e+01 8.639515665167232578e-08 4.785337642036970570e-08 3.827465101540185969e-08 3.218458138896684884e-08
3.153153153153153099e+01 8.207578498325087721e-08 4.516562751757442582e-08 3.838060637969296574e-08 3.374311161790489575e-08
3.159159159159159103e+01 8.107602269647412922e-08 4.286102410272341460e-08 4.144696558660184736e-08 3.324766952192228456e-08
3.165165165165165106e+01 8.601247969607238622e-08 4.147657926305992173e-08 4.418627609003701293e-08 3.341341648954606321e-08
3.171171171171171110e+01 7.707212494549633525e-08 3.991645312121697300e-08 3.632593732377407610e-08 3.003992721748422210e-08
3.177177177177177114e+01 7.757792922513415969e-08 3.692421914172743271e-08 3.768580159725598421e-08 3.049948610598766774e-08
3.183183183183183118e+01 6.832249155818766031e-08 3.584315607288456676e-08 3.333591273290605722e-08 3.148472859000847533e-08
3.189189189189189122e+01 6.560798611012860636e-08 3.433516235332075698e-08 3.554464089398644128e-08 3.113269559958429261e-08
3.195195195195195126e+01 6.171059821656280628e-08 3.273752144679295348e-08 3.447586058590868946e-08 3.126725204774898656e-08
3.201201201201201485e+01 5.822753221726392455e-08 3.269583415178411244e-08 3.490722176490342547e-08 2.949697900537345058e-08
3.207207207207207489e+01 5.759701634422223336e-08 3.182388812037258500e-08 3.018381954743413740e-08 2.794084393657076005e-08
3.213213213213213493e+01 5.896481677474492530e-08 2.944576406361778128e-08 3.467941381778024587e-08 2.709460768862667134e-08
3.219219219219219497e+01 5.363428332461334975e-08 2.836556084161344787e-08 3.021138407443447110e-08 2.682265479265804135e-08
3.225225225225225500e+01 4.811101730741689217e-08 2.813414635854051922e-08 3.028361881182395722e-08 2.348592737220756127e-08
3.231231231231231504e+01 4.793126601862152927e-08 2.797812294439605263e-08 2.880718731102342206e-08 2.308558180408385827e-08
3.237237237237237508e+01 4.667275113654374974e-08 2.708413642641768046e-08 2.889982345313784829e-08 2.254378536227835813e-08
3.243243243243243512e+01 4.369832495220717806e-08 2.620952356570974200e-08 2.920387512394888667e-08 2.160580647585539986e-08
3.249249249249249516e+01 4.019086820520018015e-08 2.547976683023227577e-08 2.654641554579064418e-08 1.997697282887736363e-08
3.255255255255255520e+01 4.186888561816953749e-08 2.436216417145666664e-08 2.779654258841919727e-08 1.938441117766948061e-08
3.261261261261261524e+01 4.364464144613735481e-08 2.373187487721710188e-08 2.781286596352318053e-08 2.017518286612278897e-08
3.267267267267267528e+01 4.007989458831507632e-08 2.290488496356194495e-08 2.471175898406445397e-08 2.033749829869495095e-08
3.273273273273273531e+01 4.601268259938505199e-08 2.167491902494867504e-08 2.946476340896270393e-08 2.130111485884609877e-08
3.279279279279279535e+01 4.231834968525442971e-08 2.051346677092214609e-08 2.856510307582044475e-08 1.976937240481526597e-08
3.285285285285285539e+01 3.437941434097948481e-08 1.960995336458047683e-08 2.447918927113288835e-08 1.802375598380079410e-08
3.291291291291291543e+01 3.324434639458747370e-08 1.906062921392244432e-08 2.511535513426544330e-08 1.744478921641551573e-08
3.297297297297297547e+01 3.191088824802825151e-08 1.851597445459179320e-08 2.263593570374329603e-08 1.640280720899001012e-08
3.303303303303303551e+01 2.877713901614928682e-08 1.719117371107584153e-08 2.085851270865001316e-08 1.482823822089194720e-08
3.309309309309309555e+01 2.424824464944370040e-08 1.632117762278990591e-08 1.900547223461969777e-08 1.553558443662710835e-08
3.315315315315315559e+01 2.345982747604496120e-08 1.535921305533835369e-08 1.821732175395403857e-08 1.424996569922095554e-08
3.321321321321321562e+01 1.977632420135810680e-08 1.463758643814109518e-08 1.505047602307314635e-08 1.267440677267274066e-08
3.327327327327327566e+01 2.052352597636732099e-08 1.470202244094526538e-08 1.473136529235756616e-08 1.250279921057165778e-08
3.333333333333333570e+01 1.894305664014252369e-08 1.371305703616483442e-08 1.366775389122962697e-08 1.213784368576039747e-08
3.339339339339339574e+01 1.802951845776370498e-08 1.358824508860723582e-08 1.301738236069132627e-08 1.268040799175372505e-08
3.345345345345345578e+01 1.934027526002156347e-08 1.354404266761802052e-08 1.533232644418412645e-08 1.308848019227467275e-08
3.351351351351351582e+01 1.468278097664692729e-08 1.304463165023973139e-08 1.221766974840914182e-08 1.169212266212782101e-08
3.357357357357357586e+01 1.453718475583132378e-08 1.258479492899860705e-08 1.221624055222664092e-08 1.110711688619916878e-08
3.363363363363363590e+01 1.505355511105323316e-08 1.216287516983450419e-08 1.237886943022068064e-08 1.158184188324173767e-08
3.369369369369369593e+01 1.451124863391433882e-08 1.201196392584942594e-08 1.164248097761620188e-08 1.172467409995470966e-08
3.375375375375375597e+01 1.363966134776596429e-08 1.182995908541383548e-08 1.118198249303813680e-08 1.199292584431540037e-08
3.381381381381381601e+01 1.425447554006073342e-08 1.182812034446442421e-08 1.087076192359218574e-08 1.308060950133131847e-08
3.387387387387387605e+01 1.331875121951604454e-08 1.173755207103357105e-08 1.041237005481148681e-08 1.207742566362203389e-08
3.393393393393393609e+01 1.264819912312750251e-08 1.148812275902906048e-08 9.869427219993275777e-09 1.162512801997847906e-08
3.399399399399399613e+01 1.158393579087290806e-08 1.063764324566463586e-08 9.520271590919557761e-09 1.075581446469982012e-08
3.405405405405405617e+01 1.443426533945258672e-08 9.898757264924698404e-09 9.921225223552497830e-09 1.223790230480864286e-08
3.411411411411411621e+01 1.386308789635263777e-08 9.790529485610942140e-09 1.010937429771886907e-08 1.238767387787954277e-08
3.417417417417417624e+01 1.306317162195088631e-08 8.712076091112371107e-09 9.219819707875081641e-09 1.102440216077039116e-08
3.423423423423423628e+01 1.259260237432167970e-08 9.060178085543080142e-09 1.035023809876579507e-08 1.037037541225156075e-08
3.429429429429429632e+01 1.277815778796116309e-08 8.746881583842304712e-09 1.020811933506796916e-08 9.594376272572388852e-09
3.435435435435435636e+01 1.731726693348019769e-08 8.413776911891351739e-09 1.552056781724144003e-08 1.038979168458479991e-08
3.441441441441441640e+01 1.105505946536704410e-08 8.068606489062511331e-09 9.554217486107872754e-09 9.403692570082117004e-09
3.447447447447447644e+01 1.241793390952424148e-08 8.107161172667060244e-09 9.911289826380521793e-09 9.802744937359959693e-09
3.453453453453453648e+01 1.534566203517982472e-08 7.924499384040384602e-09 1.160261169548185681e-08 9.861841958500317393e-09
3.459459459459459651e+01 1.392958978572551748e-08 7.030500745043658571e-09 9.819019085633771548e-09 8.241722352081755806e-09
3.465465465465465655e+01 9.484769391598551025e-09 6.400296516359282946e-09 7.964205791874155321e-09 8.011024408378473617e-09
3.471471471471471659e+01 9.346299014741798603e-09 6.748321411503653046e-09 7.588233523070487332e-09 7.362678477647860546e-09
3.477477477477477663e+01 1.015165864298703709e-08 6.231671348718146603e-09 8.370096379009573101e-09 6.943855810087187520e-09
3.483483483483483667e+01 9.037587037436904421e-09 6.291068916385367979e-09 7.143927873911149801e-09 6.657535154863076559e-09
3.489489489489489671e+01 8.964843440646804214e-09 6.012810726887214496e-09 6.762453829822968305e-09 7.375922645626513625e-09
3.495495495495495675e+01 1.041754136970750655e-08 6.325213512125835604e-09 8.062511493452778358e-09 7.335405626942691422e-09
3.501501501501501679e+01 1.397541414273772139e-08 5.781500054421730729e-09 1.230582751073698046e-08 7.109440404776725603e-09
3.507507507507507682e+01 1.454660382880845305e-08 5.116039481462968801e-09 1.343959696296250218e-08 6.740043755087666359e-09
3.513513513513513686e+01 9.322582781050970869e-09 4.762797737769179498e-09 8.191066608275652595e-09 6.809266806854242528e-09
3.519519519519519690e+01 8.085611946579369898e-09 4.338271813347604230e-09 7.057314852780106268e-09 6.885971606828272194e-09
3.525525525525525694e+01 8.369555761489621101e-09 4.365698363251695444e-09 7.409056345060809569e-09 7.476821604830363299e-09
3.531531531531531698e+01 6.651203734919538630e-09 3.970851505292956123e-09 5.769805031390251493e-09 6.297484717969696340e-09
3.537537537537537702e+01 9.484433082770878204e-09 3.731284961608533074e-09 8.968788844181163703e-09 5.603760270408748256e-09
3.543543543543543706e+01 9.282996263452002317e-09 3.871620162531867718e-09 9.418955421168864293e-09 5.640983059645231415e-09
3.549549549549549710e+01 6.956354477787908497e-09 3.744707876679963842e-09 6.539203613765714999e-09 4.991823835357300311e-09
3.555555555555555713e+01 8.076711344858544684e-09 3.219417170889205139e-09 6.953020124827650801e-09 4.728991915939895731e-09
3.561561561561561717e+01 7.169670715031463155e-09 3.184553742523371785e-09 6.134215726257002086e-09 4.404818502707101203e-09
3.567567567567567721e+01 4.979206860807357111e-09 3.266839348142985378e-09 4.489143730165839310e-09 3.617210289491844350e-09
3.573573573573573725e+01 4.076307442026624895e-09 2.864804537888658949e-09 4.001809315217946589e-09 3.026412517744310887e-09
3.579579579579579729e+01 3.880466460861305421e-09 2.671066333608050937e-09 4.017895396871802825e-09 3.474547420295615166e-09
3.585585585585585733e+01 3.813128926406442077e-09 2.917127349992482810e-09 4.064465515265073443e-09 3.853065768636701080e-09
3.591591591591591737e+01 2.945499335232052128e-09 2.310531043733540454e-09 2.606693685846357552e-09 3.251962932858610497e-09
3.597597597597597741e+01 2.719112699444234887e-09 2.386381183277783070e-09 3.139893977139175531e-09 3.172767217143175436e-09
3.603603603603603744e+01 2.748808719356281252e-09 2.245657978146492949e-09 2.948859928083099908e-09 3.192786287237219143e-09
3.609609609609609748e+01 2.778457194385464314e-09 2.051833221466908252e-09 2.652816305113804674e-09 3.219294492857826194e-09
3.615615615615615752e+01 3.510072874943891661e-09 2.078887846159829083e-09 3.193911014362961181e-09 3.450138522267987650e-09
3.621621621621621756e+01 3.188328326432507429e-09 1.920257491073232032e-09 2.839604968453170196e-09 2.830143986639702529e-09
3.627627627627627760e+01 2.930832857366795241e-09 1.757863002199574467e-09 2.564099794441333261e-09 2.336444594716376876e-09
3.633633633633633764e+01 3.374037239682498481e-09 1.936035737565445240e-09 3.254307927398593267e-09 2.237116120803902828e-09
3.639639639639639768e+01 3.021405301519003833e-09 1.689977479990048948e-09 3.204787158152870763e-09 2.221886467370019214e-09
3.645645645645645772e+01 3.209583819620865129e-09 1.814177841861759940e-09 3.138506036778754681e-09 2.361915911113952785e-09
3.651651651651651775e+01 3.492710495395559693e-09 1.787414068747646142e-09 3.505954640234245417e-09 2.398096442319273490e-09
3.657657657657657779e+01 2.284260047252389464e-09 1.703751288983501726e-09 2.421019055524981352e-09 2.018537931551477764e-09
3.663663663663663783e+01 2.726184394544533287e-09 1.703780830045268761e-09 2.420229051587315893e-09 2.115980464633156431e-09
3.669669669669669787e+01 2.692278693868518469e-09 1.544719713422008317e-09 2.076814460811079544e-09 2.075121608127387276e-09
3.675675675675675791e+01 2.436894387999162348e-09 1.545874769897630308e-09 1.785367854467351383e-09 1.949448538173851388e-09
3.681681681681681795e+01 2.719505288402060101e-09 1.467746718646198668e-09 2.022380350577834780e-09 1.771241336011015329e-09
3.687687687687687799e+01 3.286024880599320081e-09 1.354156602129231302e-09 2.638195931630208083e-09 2.019837240688952978e-09
3.693693693693693803e+01 3.314922923277308762e-09 1.400921339803950678e-09 3.271258176674681300e-09 1.748707023035049345e-09
3.699699699699699806e+01 1.104077048733540436e-09 1.274463608663911523e-09 1.222821352859543048e-09 1.434402222232052268e-09
3.705705705705705810e+01 1.008623517198294331e-09 1.189190390665632224e-09 1.047021596865165455e-09 1.318271924607008592e-09
3.711711711711711814e+01 9.448192016005951097e-10 1.115412458681655232e-09 1.001580770751519525e-09 1.260686194659391863e-09
3.717717717717717818e+01 2.548950420272360985e-09 1.216886288850943289e-09 2.933957145972346746e-09 1.482230719304866014e-09
3.723723723723723822e+01 2.672666528048968468e-09 1.068598323841219528e-09 3.069804795449132030e-09 1.404307606963044624e-09
3.729729729729729826e+01 4.712671333459624339e-10 5.899178573716302391e-10 8.199239457732147227e-10 7.554719332932109453e-10
3.735735735735735830e+01 3.453179758299144739e-10 5.756319441059735637e-10 6.872799781916148936e-10 7.202815571213639461e-10
3.741741741741741833e+01 3.450407232955884574e-10 5.779238469015356871e-10 6.970992988871047788e-10 7.432283628405609308e-10
3.747747747747747837e+01 3.134219431827295536e-10 5.231511503379182236e-10 6.263969601657769527e-10 6.596662791962199454e-10
3.753753753753753841e+01 3.758053263034143681e-10 6.284730722822778833e-10 7.555632672748495560e-10 8.011189901299843702e-10
3.759759759759759845e+01 3.129208686126054127e-10 5.225629890339213744e-10 6.263084913887644655e-10 6.606077162161128842e-10
3.765765765765765849e+01 3.439383539499228702e-10 5.760227102334024698e-10 6.946714715247237984e-10 7.404173852065431184e-10
3.771771771771771853e+01 3.436644085827220042e-10 5.730947577773654258e-10 6.847957981683917107e-10 7.185982261982226432e-10
3.777777777777777857e+01 3.121737425120810682e-10 5.239045950025593143e-10 6.345776162916396514e-10 6.812276001753645583e-10
3.783783783783783861e+01 3.431184758971505590e-10 5.722534081391791005e-10 6.839621654201185306e-10 7.180133224320615359e-10
3.789789789789789864e+01 3.740143455318856677e-10 6.256963342914712399e-10 7.527666097636731257e-10 7.990623540382583762e-10
3.795795795795795868e+01 2.802887482244235062e-10 4.689266938228448682e-10 5.642233404196176936e-10 5.990311135319720151e-10
3.801801801801801872e+01 3.423044332890934362e-10 5.710031864052813383e-10 6.827350815570483529e-10 7.171762641724076658e-10
3.807807807807807876e+01 3.420343705777901391e-10 5.705914290203019156e-10 6.823390780950655836e-10 7.169228630307475403e-10
3.813813813813813880e+01 2.796258649592637126e-10 4.678981735498253568e-10 5.631854614314177863e-10 5.982642472122604774e-10
3.819819819819819884e+01 3.725412624328091291e-10 6.234076108975010191e-10 7.504487726762534635e-10 7.973332497131562816e-10
3.825825825825825888e+01 2.791865467540047556e-10 4.672140143809350108e-10 5.624883969496454445e-10 5.977360056745164007e-10
3.831831831831831892e+01 3.719568836221722903e-10 6.224974449451078430e-10 7.495211888513048709e-10 7.966298809250018042e-10
3.837837837837837895e+01 3.406935799578423398e-10 5.685278558006086337e-10 6.803022362164905281e-10 7.155107993881620977e-10
3.843843843843843899e+01 3.094793718597852604e-10 5.196761256335656661e-10 6.301817210504580628e-10 6.777192613015891918e-10
3.849849849849849903e+01 3.710854488827070409e-10 5.741397581810299473e-10 5.988818317652921300e-10 5.372773116014726826e-10
3.855855855855855907e+01 3.089969407451857497e-10 4.895407412817618905e-10 5.371947139530375985e-10 6.021438492732205415e-10
3.861861861861861911e+01 1.852539418158349519e-10 3.128873472523391925e-10 3.840276412518881217e-10 4.210621676013216944e-10
3.867867867867867915e+01 2.159617311102720362e-10 3.635619396913503673e-10 4.431895815943831213e-10 4.806129907776786502e-10
3.873873873873873919e+01 2.157942539768154445e-10 3.656987977892228305e-10 4.519802247632111681e-10 5.010487215139955273e-10
3.879879879879879923e+01 2.156271658728021771e-10 3.630310852479988920e-10 4.426226441312060641e-10 4.801320377149937575e-10
3.885885885885885926e+01 2.462405317650807491e-10 4.159591111737972525e-10 5.107014525037238763e-10 5.602289255177955281e-10
3.891891891891891930e+01 1.845378434966441177e-10 3.117407168283851174e-10 3.827755312883748917e-10 4.199468454499754893e-10
3.897897897897897934e+01 1.843956177772521985e-10 3.138902956252164109e-10 3.915074993981687236e-10 4.401939568908550534e-10
3.903903903903903938e+01 9.212686019871219571e-11 1.592041075464993115e-10 2.045926238137747904e-10 2.404154627008975975e-10
3.909909909909909942e+01 9.205607504788562057e-11 1.590822749703080253e-10 2.044373235173046474e-10 2.402352152709988696e-10
3.915915915915915946e+01 9.198545280883858882e-11 1.589607221771925073e-10 2.042823782764942000e-10 2.400553771174182456e-10
3.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.006006006006006004e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.012012012012012008e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.018018018018018012e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.024024024024024015e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.030030030030030019e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.036036036036036023e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.042042042042042027e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048048048048048031e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.054054054054054035e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.060060060060060039e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.066066066066066043e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.072072072072072046e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.078078078078078050e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.084084084084084054e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.090090090090090058e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096096096096096062e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.102102102102102066e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.108108108108108070e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.114114114114114074e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.120120120120120077e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.126126126126126081e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.132132132132132085e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.138138138138138089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.150150150150150097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.156156156156156101e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.162162162162162105e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.180180180180180116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.186186186186186120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.192192192192192124e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.198198198198198128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.210210210210210136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.216216216216216139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.222222222222222143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.240240240240240155e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246246246246246159e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.252252252252252163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.258258258258258167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.270270270270270174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.276276276276276178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.282282282282282182e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.294294294294294190e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300300300300300194e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.306306306306306197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.312312312312312201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.318318318318318205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.324324324324324209e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.330330330330330213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.336336336336336217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.342342342342342221e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.354354354354354228e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.360360360360360232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.366366366366366236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.372372372372372240e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384248e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.390390390390390252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.396396396396396256e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.402402402402402259e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.414414414414414267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.420420420420420271e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.426426426426426275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.432432432432432279e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.438438438438438283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.444444444444444287e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.450450450450450290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.462462462462462298e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.474474474474474306e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.480480480480480310e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.486486486486486314e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.492492492492492318e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.498498498498498321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.504504504504504325e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.522522522522522337e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534534345e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.546546546546546352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.552552552552552356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.558558558558558360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.564564564564564364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.570570570570570368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.576576576576576372e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.582582582582582376e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.588588588588588379e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.594594594594594383e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.600600600600600387e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.606606606606606391e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.612612612612612395e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.618618618618618399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.624624624624624403e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.630630630630630407e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636636636636636410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.642642642642642414e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648648648648648418e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654654422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.660660660660660426e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.672672672672672434e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.678678678678678438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.684684684684684441e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.690690690690690445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.702702702702702453e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.708708708708708457e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714714461e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.720720720720720465e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.726726726726726469e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.732732732732732472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.738738738738738476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744744480e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750750750750750484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.762762762762762492e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.768768768768768496e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774774500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.780780780780780503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.786786786786786507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.792792792792792511e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.798798798798798515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804804519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.810810810810810523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.822822822822822530e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.828828828828828534e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834834538e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.840840840840840542e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.846846846846846546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.852852852852852550e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.858858858858858554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864864558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.870870870870870561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.876876876876876565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882882882882882569e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.888888888888888573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894894577e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900900900900900581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.906906906906906585e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912912912912912589e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.918918918918918592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924924596e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.930930930930930600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.936936936936936604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.942942942942942608e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.948948948948948612e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954954616e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.960960960960960620e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966966966966966623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972972972972972627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.978978978978978631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984984635e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990990990990990639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.996996996996996643e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.003003003003002647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.009009009009008651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015014654e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.021021021021020658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.027027027027026662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033033033033032666e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.039039039039038670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045044674e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051051051051050678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.057057057057056682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063063063063062685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.069069069069068689e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075074693e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.081081081081080697e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.087087087087086701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.093093093093092705e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.099099099099098709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105104712e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.111111111111110716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.117117117117116720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.123123123123122724e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.129129129129129439e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.141141141141141446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.153153153153153454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.171171171171171466e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.177177177177177470e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.183183183183183473e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.189189189189189477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_100Td_0_sanity.csv <==
ev	f0	f1	f2	f3
1.001001001001001062e-01 8.190182834497042319e-02 4.218884577411323618e-03 6.724779848165235701e-04 7.026811186376339270e-04
2.002002002002002123e-01 7.502096580525563496e-02 5.743050294166479781e-03 3.716257136072188285e-04 6.574709388614425340e-04
3.003003003003003046e-01 7.196997333969427924e-02 6.987391790252014782e-03 4.317300347214562484e-04 6.223006124159250483e-04
4.004004004004004247e-01 6.983598782255714954e-02 7.971249777967944969e-03 9.720682083238639960e-04 5.300014923876891033e-04
5.005005005005005447e-01 6.814452221345622396e-02 8.712608086258606319e-03 1.525912482026469666e-03 3.576030175780614139e-04
6.006006006006006093e-01 6.679249314022173145e-02 9.256263323332462184e-03 1.899214874760850758e-03 2.188536130212411911e-04
7.007007007007007848e-01 6.540620485961985697e-02 9.636901903053681981e-03 2.394284350875921629e-03 2.094162458034183388e-04
8.008008008008008494e-01 6.423331319183898935e-02 9.896896838429239743e-03 2.691926531303891808e-03 3.135467110916820613e-04
9.009009009009009139e-01 6.306424819291486794e-02 1.005165925974568775e-02 3.009332906109178120e-03 4.956323565331396822e-04
1.001001001001001089e+00 6.193360664748313177e-02 1.011974846345815165e-02 3.300611336821962852e-03 6.986927424373877166e-04
1.101101101101101154e+00 6.088576649682954367e-02 1.010656574466440444e-02 3.516095850946214865e-03 8.976139059608557189e-04
1.201201201201201219e+00 5.990192429380605116e-02 1.004131534340554910e-02 3.657650638180295639e-03 1.074702055389489081e-03
1.301301301301301283e+00 5.901594817530645548e-02 9.936418072778998786e-03 3.703939934142881814e-03 1.217371625192178921e-03
1.401401401401401570e+00 5.807619880056388850e-02 9.802422428471064056e-03 3.840554947630559889e-03 1.343294699556056614e-03
1.501501501501501634e+00 5.714552489171360883e-02 9.635106216675147495e-03 3.975028753353864776e-03 1.464560546266593976e-03
1.601601601601601699e+00 5.636948324822113610e-02 9.442373761036399263e-03 3.937360787543384665e-03 1.565845400233778582e-03
1.701701701701701763e+00 5.557904665962987156e-02 9.236679030249545300e-03 3.934830653942647700e-03 1.646388781296745764e-03
1.801801801801801828e+00 5.480707785795298909e-02 9.021268998844729839e-03 3.926803791140435693e-03 1.706188662531910819e-03
1.901901901901902114e+00 5.407394495733298945e-02 8.797191295744515027e-03 3.895317658342852159e-03 1.764244847043333142e-03
2.002002002002002179e+00 5.337426191077931231e-02 8.570090045488924085e-03 3.835290255111145196e-03 1.810335435176696267e-03
2.102102102102102243e+00 5.263298888532845499e-02 8.343362696166018930e-03 3.840010083968812844e-03 1.832627019281347219e-03
2.202202202202202308e+00 5.200581437684344277e-02 8.114478219955317470e-03 3.734005591797841077e-03 1.846931053597107011e-03
2.302302302302302373e+00 5.139962489741380092e-02 7.887470402809713260e-03 3.617443612912638745e-03 1.850309083057855800e-03
2.402402402402402437e+00 5.078591498733429910e-02 7.662042397230088217e-03 3.530698178446976462e-03 1.843590146883183336e-03
2.502502502502502502e+00 5.022210789893907790e-02 7.439250846831120534e-03 3.404797778255936463e-03 1.829347174539082887e-03
2.602602602602602566e+00 4.963973936248772950e-02 7.225521023361681887e-03 3.317492309489202939e-03 1.802930036095317604e-03
2.702702702702703075e+00 4.907368271499445989e-02 7.013679047771262734e-03 3.223260002527884079e-03 1.775002299263120061e-03
2.802802802802803139e+00 4.850327805133228948e-02 6.810025000176161102e-03 3.144690857194297647e-03 1.738307277454345006e-03
2.902902902902903204e+00 4.799426991086482713e-02 6.612412283758460976e-03 3.012301503804455400e-03 1.694250433136693405e-03
3.003003003003003268e+00 4.746301224798268187e-02 6.418236722565635703e-03 2.914963250678268090e-03 1.647596434455194346e-03
3.103103103103103333e+00 4.697430159560961327e-02 6.233215230447220617e-03 2.791458253660532383e-03 1.601826246171890369e-03
3.203203203203203397e+00 4.648569746273069347e-02 6.053495385761268298e-03 2.683666029231150402e-03 1.556013828869546754e-03
3.303303303303303462e+00 4.602036481137325441e-02 5.881067577194237957e-03 2.555718903581805524e-03 1.506302370078201535e-03
3.403403403403403527e+00 4.557314256374087741e-02 5.715797997334632306e-03 2.428431553733243278e-03 1.459654812290472848e-03
3.503503503503503591e+00 4.509016289050258447e-02 5.553151527880908350e-03 2.340257075275002912e-03 1.415271042045415390e-03
3.603603603603603656e+00 4.464012353820331902e-02 5.396167954173845295e-03 2.225727456074723387e-03 1.357608686585069129e-03
3.703703703703703720e+00 4.418879987676931076e-02 5.244053241164040383e-03 2.129742238495593073e-03 1.296915130684003596e-03
3.803803803803804229e+00 4.372567607583061761e-02 5.099150318945197720e-03 2.049656431278616079e-03 1.248466819736174065e-03
3.903903903903904293e+00 4.327940024141060243e-02 4.959887581465228026e-03 1.968388307197216185e-03 1.197369375472713679e-03
4.004004004004004358e+00 4.285910641770908358e-02 4.825368381907624467e-03 1.861718878962293844e-03 1.149629741703985441e-03
4.104104104104104422e+00 4.245380092735287492e-02 4.695948958786913714e-03 1.754123274254885088e-03 1.101331693997434488e-03
4.204204204204204487e+00 4.202816389661215984e-02 4.570134999785572041e-03 1.676608697689105929e-03 1.043630496455303768e-03
4.304304304304304551e+00 4.159725058824748772e-02 4.450017391274352016e-03 1.604739312990963434e-03 9.937416434458667090e-04
4.404404404404404616e+00 4.117336035704140251e-02 4.335179179281812255e-03 1.538068581377905744e-03 9.396962837528288065e-04
4.504504504504504681e+00 4.076409074433835766e-02 4.223420163196417616e-03 1.460809929651822082e-03 8.904274270468761103e-04
4.604604604604604745e+00 4.036360457118895462e-02 4.117062494164126611e-03 1.382586178646789954e-03 8.376452058184393661e-04
4.704704704704704810e+00 3.995590831751419381e-02 4.015622286284957487e-03 1.321307612415777676e-03 7.875504631253733715e-04
4.804804804804804874e+00 3.954168650056310436e-02 3.917445752740835244e-03 1.267376099025110990e-03 7.520401418527815178e-04
4.904904904904904939e+00 3.913195472807057956e-02 3.821349394482869907e-03 1.213082397988851386e-03 7.111258232245337403e-04
5.005005005005005003e+00 3.875944027519214602e-02 3.729081259752347211e-03 1.130827181642108737e-03 6.674356539102539298e-04
5.105105105105105068e+00 3.836131546693750949e-02 3.639933935862114077e-03 1.081556454905043983e-03 6.258579184379465263e-04
5.205205205205205132e+00 3.795124430075941940e-02 3.553141664380825206e-03 1.037243162158611384e-03 5.896771688665352696e-04
5.305305305305305197e+00 3.756795984867422611e-02 3.471585334819069727e-03 9.677723711119985434e-04 5.616138901287651619e-04
5.405405405405406150e+00 3.716336861915955220e-02 3.390685188998961500e-03 9.304059083223938965e-04 5.250648147528738912e-04
5.505505505505506214e+00 3.678098120862441367e-02 3.313771939384728502e-03 8.765056412466004946e-04 4.934005777339235937e-04
5.605605605605606279e+00 3.637811097676067751e-02 3.238867582222617648e-03 8.444011480343171670e-04 4.671475333070710897e-04
5.705705705705706343e+00 3.600398119318890672e-02 3.166218987156012039e-03 7.884505525190949309e-04 4.339331145662408333e-04
5.805805805805806408e+00 3.563042325724079251e-02 3.096137781888962538e-03 7.319358035033162553e-04 4.013107404383370997e-04
5.905905905905906472e+00 3.523855216042685867e-02 3.028506970681255246e-03 6.910020858864615936e-04 3.757390796850444670e-04
6.006006006006006537e+00 3.484218791111921842e-02 2.963283075705058257e-03 6.662419805578732130e-04 3.552413219437944953e-04
6.106106106106106601e+00 3.445791838285083841e-02 2.899797708938452179e-03 6.301904650465094213e-04 3.296994655506430417e-04
6.206206206206206666e+00 3.408090447151403135e-02 2.838003268929783357e-03 5.841940477864809465e-04 3.065165198677754599e-04
6.306306306306306730e+00 3.369573796139917199e-02 2.778524243414472704e-03 5.553818030054442304e-04 2.853709719636648946e-04
6.406406406406406795e+00 3.328939760972925155e-02 2.721775442082510852e-03 5.505654407333794098e-04 2.608236571851219477e-04
6.506506506506506859e+00 3.290878446286749776e-02 2.666349346317138311e-03 5.245210469533458488e-04 2.397744174955139345e-04
6.606606606606606924e+00 3.252655295996120105e-02 2.612693645023122287e-03 4.970911817959936928e-04 2.236526502159352585e-04
6.706706706706706989e+00 3.215189290821332535e-02 2.560239892467660715e-03 4.644247911589018032e-04 2.083952718836889833e-04
6.806806806806807053e+00 3.178561610630185885e-02 2.509665319872444404e-03 4.298810505541351642e-04 1.985100678861661931e-04
6.906906906906907118e+00 3.141052259774805566e-02 2.460572772656546229e-03 3.994585690775581308e-04 1.817917010242374063e-04
7.007007007007007182e+00 3.101354688147086106e-02 2.412018403257647908e-03 3.897993799636060696e-04 1.701221969144555617e-04
7.107107107107107247e+00 3.062440524138224443e-02 2.366180690198654585e-03 3.739214026843699933e-04 1.613985079681693336e-04
7.207207207207207311e+00 3.026194270338914208e-02 2.320873880564722040e-03 3.296523266304102130e-04 1.488714008109700713e-04
7.307307307307307376e+00 2.986561639450651534e-02 2.277496150585014024e-03 3.282864840467605806e-04 1.367958852660704585e-04
7.407407407407407440e+00 2.947862614759749408e-02 2.234758648031021089e-03 3.158253461413653459e-04 1.242202816331194675e-04
7.507507507507508393e+00 2.909506388841601524e-02 2.193208349684445339e-03 2.977189620682900353e-04 1.146129059485797246e-04
7.607607607607608458e+00 2.872083733564106262e-02 2.153274676814290536e-03 2.716954355041815115e-04 1.091287513158863793e-04
7.707707707707708522e+00 2.833377066833302552e-02 2.114487691710081538e-03 2.686532563025899279e-04 1.031422463121408728e-04
7.807807807807808587e+00 2.794639237277535965e-02 2.076611651054736506e-03 2.591145779173645845e-04 9.659639508034563069e-05
7.907907907907908651e+00 2.756050514557683781e-02 2.039760122417774539e-03 2.448290508278431381e-04 9.012757320596587348e-05
8.008008008008008716e+00 2.717663924030749856e-02 2.004485964184711099e-03 2.283681818068945238e-04 8.432465246116995915e-05
8.108108108108108780e+00 2.677254166003029123e-02 1.969382358523362898e-03 2.341354512956332764e-04 7.837023859055041656e-05
8.208208208208208845e+00 2.640718241145913539e-02 1.935777150084452966e-03 2.045246831094421223e-04 7.057052517112282701e-05
8.308308308308308909e+00 2.601154361922083935e-02 1.902710264165070842e-03 2.040414043741693153e-04 6.503879557538274996e-05
8.408408408408408974e+00 2.561288467599893634e-02 1.869778826822374564e-03 2.090156445111525407e-04 6.269807653596869948e-05
8.508508508508509038e+00 2.523313353790345923e-02 1.838028296037348729e-03 1.976199204440912322e-04 5.792716819550281643e-05
8.608608608608609103e+00 2.484621197167747111e-02 1.807421294791592206e-03 1.887178482194041412e-04 5.573674017280267040e-05
8.708708708708709167e+00 2.447342649696748404e-02 1.777516905194300844e-03 1.685179781658734674e-04 5.581264984041730377e-05
8.808808808808809232e+00 2.410396735038208837e-02 1.748307163691931046e-03 1.521500688212912072e-04 5.113948842634919004e-05
8.908908908908909297e+00 2.371456707209928724e-02 1.719433047522392517e-03 1.529340947643727504e-04 4.761389133045941166e-05
9.009009009009009361e+00 2.332798000133455910e-02 1.690913817621356304e-03 1.544456411325663241e-04 4.205262989335741344e-05
9.109109109109109426e+00 2.294379092621760124e-02 1.664902552954644318e-03 1.425808268561014986e-04 3.711698352954887522e-05
9.209209209209209490e+00 2.256177181771247542e-02 1.638400133241716414e-03 1.316927838777714891e-04 3.635024571616171462e-05
9.309309309309309555e+00 2.218926183800308538e-02 1.612550765301469903e-03 1.229319227022099726e-04 3.805589339042441782e-05
9.409409409409409619e+00 2.182229034070352902e-02 1.587321421788045724e-03 1.152137646698905138e-04 3.659116699495418339e-05
9.509509509509509684e+00 2.144720070175944182e-02 1.562531645255539354e-03 1.131865785602802611e-04 3.412997953449858207e-05
9.609609609609609748e+00 2.107317973242460452e-02 1.539575068791440484e-03 1.095687606841758377e-04 3.128101239401874810e-05
9.709709709709709813e+00 2.069534214615995765e-02 1.516368578557029251e-03 1.128854393275758385e-04 2.922628728890742350e-05
9.809809809809809877e+00 2.033194486200708487e-02 1.493967791048430660e-03 1.065843282298890908e-04 2.915496833756449344e-05
9.909909909909909942e+00 1.996393643523528688e-02 1.471959684052195211e-03 1.011304061001755980e-04 2.738227247911177297e-05
1.001001001001001001e+01 1.960241807016206358e-02 1.449902132629972635e-03 9.438127866886741738e-05 2.591734083054487100e-05
1.011011011011011007e+01 1.923481336198321068e-02 1.429183359392636413e-03 1.016646111758813423e-04 2.806322483271187483e-05
1.021021021021021014e+01 1.887122499285226809e-02 1.409121977626960880e-03 1.009053959924992864e-04 2.945569967446552611e-05
1.031031031031031020e+01 1.852291259409615670e-02 1.388685802932629202e-03 8.974629043802596939e-05 3.002239533737335035e-05
1.041041041041041026e+01 1.816661321566635096e-02 1.369090562638751018e-03 8.632772074646603822e-05 3.023886489933115104e-05
1.051051051051051033e+01 1.781047006070635499e-02 1.350060808246536037e-03 9.252491727910588633e-05 2.854426582898643059e-05
1.061061061061061039e+01 1.746341674233861663e-02 1.331268704684052898e-03 8.583287322236761137e-05 2.715209499775713819e-05
1.071071071071071223e+01 1.710512705452170781e-02 1.313069666929286795e-03 9.226046860311006524e-05 2.615958970431848284e-05
1.081081081081081230e+01 1.675255849716615966e-02 1.294918368513883842e-03 9.007206983398729442e-05 2.746890913630954800e-05
1.091091091091091236e+01 1.640919986163710126e-02 1.277044888481120672e-03 8.848659494567057539e-05 2.112232452639210638e-05
1.101101101101101243e+01 1.607798974463152397e-02 1.260295223026727546e-03 7.749904735789906710e-05 2.032816662437883092e-05
1.111111111111111249e+01 1.573711806698250074e-02 1.243527054944648571e-03 8.078908340488919816e-05 2.415792391798317551e-05
1.121121121121121256e+01 1.540359181044892271e-02 1.227422309915941583e-03 8.053917325574817712e-05 2.562399089463656137e-05
1.131131131131131262e+01 1.507376544642058044e-02 1.211192751847896916e-03 7.927664490176414335e-05 2.779865302710005692e-05
1.141141141141141269e+01 1.475486190513068500e-02 1.195831137624896352e-03 6.917246155776604123e-05 2.439790070153400060e-05
1.151151151151151275e+01 1.442603579204540520e-02 1.180629198515270074e-03 6.517238939485485352e-05 2.003271790456305775e-05
1.161161161161161282e+01 1.411431468908422825e-02 1.165261124775801137e-03 5.619639703225050298e-05 1.938080120932585829e-05
1.171171171171171288e+01 1.379295188229046759e-02 1.150874165809030649e-03 6.684577017153033908e-05 2.064726044076336064e-05
1.181181181181181294e+01 1.347995148920680050e-02 1.136849644232342058e-03 6.406520813185301072e-05 2.241107900181983894e-05
1.191191191191191301e+01 1.317312663917489905e-02 1.122724936699782483e-03 5.913028668961446970e-05 2.208033744904452933e-05
1.201201201201201307e+01 1.287087239665736862e-02 1.108683538730738253e-03 5.018171775776308192e-05 2.102384529168365582e-05
1.211211211211211314e+01 1.256424537434930842e-02 1.095422053904294632e-03 5.383787256782571239e-05 1.948984684150514602e-05
1.221221221221221320e+01 1.226545817708383883e-02 1.082129086399907444e-03 5.130130782389453000e-05 2.051753457403663494e-05
1.231231231231231327e+01 1.196827763853278853e-02 1.069196553054941592e-03 5.647101785675687371e-05 2.233876272285830651e-05
1.241241241241241333e+01 1.167315009532762099e-02 1.056064853421633063e-03 5.323975384330427045e-05 2.031266219216223010e-05
1.251251251251251340e+01 1.138617807245250607e-02 1.043752138143571673e-03 5.119896246527747978e-05 1.794615477337361899e-05
1.261261261261261346e+01 1.109940492999716456e-02 1.031433175203902821e-03 5.353064073835087636e-05 1.904233089580385517e-05
1.271271271271271353e+01 1.081840505889147125e-02 1.019593744771733713e-03 5.221924542409145940e-05 1.712088404237897289e-05
1.281281281281281359e+01 1.054480069731399128e-02 1.008072197723069302e-03 4.715916692653874723e-05 1.895333435901406423e-05
1.291291291291291365e+01 1.026651206336814080e-02 9.967904406753983013e-04 5.024818599755597739e-05 1.744400287202863524e-05
1.301301301301301372e+01 9.999951619572134895e-03 9.857664215527930061e-04 4.467920270455846447e-05 1.653424943563585735e-05
1.311311311311311378e+01 9.733810749579503360e-03 9.748361708294458333e-04 4.317996025351287555e-05 1.589190780128323604e-05
1.321321321321321385e+01 9.472496227580527728e-03 9.641554282188190880e-04 4.145326335128599363e-05 1.670954756954382049e-05
1.331331331331331391e+01 9.213222814453273998e-03 9.540267469111412971e-04 4.089646341158573265e-05 1.549093385252516781e-05
1.341341341341341398e+01 8.960653915081072396e-03 9.438963754303320627e-04 3.793462400877695536e-05 1.523816762835321862e-05
1.351351351351351404e+01 8.712885628186995551e-03 9.339329390325599913e-04 3.465970751947700768e-05 1.580662550654248096e-05
1.361361361361361411e+01 8.460835739289972873e-03 9.240751089866826393e-04 3.990699243581085265e-05 1.683076595860613872e-05
1.371371371371371417e+01 8.218094073365584881e-03 9.148258782201561809e-04 3.720213420170845564e-05 1.795034470533144375e-05
1.381381381381381424e+01 7.979686854570868654e-03 9.053977542373080854e-04 3.380043530599218183e-05 1.544391896079707051e-05
1.391391391391391430e+01 7.734428106083666814e-03 8.960171023229896370e-04 4.173343264167422406e-05 1.377719536266704851e-05
1.401401401401401436e+01 7.508976115614388394e-03 8.872702608552652387e-04 3.398840206102793121e-05 1.451431438454757183e-05
1.411411411411411443e+01 7.273639006782570311e-03 8.786514776064097577e-04 3.955303922542164968e-05 1.287594594750009392e-05
1.421421421421421449e+01 7.042756020264414989e-03 8.701270760763048142e-04 4.414295903821942953e-05 1.421120844908396895e-05
1.431431431431431456e+01 6.818420700498530225e-03 8.617827227677429640e-04 4.372311703764359569e-05 1.458416713289116828e-05
1.441441441441441462e+01 6.596320378515595738e-03 8.532585391419748476e-04 4.436719668997481754e-05 1.395445587294562164e-05
1.451451451451451469e+01 6.382734888289168934e-03 8.453008136306641458e-04 4.129579282378237738e-05 1.362358966769334072e-05
1.461461461461461475e+01 6.168648269955068382e-03 8.375971200170235923e-04 4.290146412436365820e-05 1.248366567296700712e-05
1.471471471471471482e+01 5.963157075939386036e-03 8.299387401489697908e-04 4.004980212236760689e-05 1.268644061340016466e-05
1.481481481481481488e+01 5.758614855329892424e-03 8.227101151555696931e-04 3.843364176928296252e-05 1.309206328843986358e-05
1.491491491491491495e+01 5.555064289416718204e-03 8.152448983917654022e-04 3.888816618484938086e-05 1.342111166715597285e-05
1.501501501501501679e+01 5.351176073208107134e-03 8.083581232634180422e-04 4.033854340503934205e-05 1.201730222809559121e-05
1.511511511511511685e+01 5.146960128468742492e-03 8.009898572189895830e-04 4.204370191926663092e-05 1.205624944020995031e-05
1.521521521521521692e+01 4.948124989444978999e-03 7.941301969715034402e-04 4.265960863691044204e-05 1.241057876008449265e-05
1.531531531531531698e+01 4.760741903855382658e-03 7.873435024937890103e-04 3.655410404271850801e-05 1.136453937275179625e-05
1.541541541541541704e+01 4.569837509741897334e-03 7.807097415436757299e-04 3.818595395174821671e-05 1.040239053311692611e-05
1.551551551551551711e+01 4.380870938262546033e-03 7.741447303944903793e-04 4.056924746135831398e-05 1.117803286024571721e-05
1.561561561561561717e+01 4.190052480136843144e-03 7.679222151935480778e-04 4.542768684259690745e-05 1.226441845042443006e-05
1.571571571571571724e+01 4.003933582345017145e-03 7.616726220112459171e-04 4.856789095577500207e-05 1.400801847280699757e-05
1.581581581581581730e+01 3.820790499454659612e-03 7.531470143064775699e-04 5.031971970654838317e-05 1.573737042994890356e-05
1.591591591591591737e+01 3.637055034492206115e-03 7.412867594286595696e-04 5.845568570824884419e-05 1.494627698077984659e-05
1.601601601601601743e+01 3.457223280786554751e-03 7.263170524882927703e-04 6.358301318470346896e-05 1.462838901700459501e-05
1.611611611611611750e+01 3.281864405781573495e-03 7.089972291566100848e-04 6.942109696447717657e-05 1.304121667447561228e-05
1.621621621621621756e+01 3.112812974342577498e-03 6.900620137303020186e-04 7.276709011735113877e-05 1.328985795467462973e-05
1.631631631631631763e+01 2.947603231342731892e-03 6.697378656568661777e-04 7.803111447193504936e-05 1.202457053457771891e-05
1.641641641641641769e+01 2.790108738120932342e-03 6.482100662667714510e-04 8.105667945938838863e-05 1.124818552084535088e-05
1.651651651651651775e+01 2.639555816416138279e-03 6.258070862971833008e-04 8.321418342907228513e-05 9.726044433041562489e-06
1.661661661661661782e+01 2.493099956174399130e-03 6.033577798968718046e-04 8.719694314697680080e-05 7.853444442096849871e-06
1.671671671671671788e+01 2.354330918106125378e-03 5.804113386628302791e-04 8.906911032219235087e-05 6.876058856776109128e-06
1.681681681681681795e+01 2.221492942012663445e-03 5.574770038394149130e-04 8.918004910873674059e-05 7.986014571496625461e-06
1.691691691691691801e+01 2.096547295767506661e-03 5.346327291992223263e-04 8.689006547940872295e-05 8.231321748920125941e-06
1.701701701701701808e+01 1.975574136931787430e-03 5.119054817805961024e-04 8.689663601044102540e-05 6.078930968344915247e-06
1.711711711711711814e+01 1.862610087954553366e-03 4.897575134952439997e-04 8.540316283513488401e-05 6.135926210487911289e-06
1.721721721721721821e+01 1.755105787048801642e-03 4.678598866264660873e-04 8.354413266927591345e-05 6.806286239007941051e-06
1.731731731731731827e+01 1.651437908816592469e-03 4.465914952529119572e-04 8.310285713150560136e-05 7.757777209586397827e-06
1.741741741741741833e+01 1.552871893023953769e-03 4.256116494423014250e-04 8.167984791348707849e-05 7.968152537161559136e-06
1.751751751751751840e+01 1.459851473147592794e-03 4.052757742124556725e-04 7.961296546647646938e-05 8.392576434544159140e-06
1.761761761761761846e+01 1.371396900026535491e-03 3.855626895244969538e-04 7.811788867482763910e-05 8.185128270517983567e-06
1.771771771771771853e+01 1.287618981990311471e-03 3.665145747397239879e-04 7.655723729932922665e-05 8.109101430130944834e-06
1.781781781781781859e+01 1.209188594890059018e-03 3.480961985707850277e-04 7.433424941745909499e-05 9.026483768739151743e-06
1.791791791791791866e+01 1.135799471815381306e-03 3.305369997989458168e-04 7.185302385982378945e-05 9.191780032017988664e-06
1.801801801801801872e+01 1.066174524972549401e-03 3.137941655991197012e-04 6.885456798431099370e-05 9.074414471947875156e-06
1.811811811811811879e+01 9.998070576305900965e-04 2.973735056138801102e-04 6.640805533108359220e-05 8.908763862460919471e-06
1.821821821821821885e+01 9.375547472196621782e-04 2.817849459039386563e-04 6.353442143924673284e-05 9.320612842865300866e-06
1.831831831831831892e+01 8.797641526045140966e-04 2.667802715892292321e-04 6.055012966609292090e-05 1.032482806670657008e-05
1.841841841841841898e+01 8.251216034720452877e-04 2.522422961419946226e-04 5.742388531228093216e-05 1.049811290573951824e-05
1.851851851851851904e+01 7.735500099831136385e-04 2.384783368858807938e-04 5.521636548589622825e-05 1.017452412733901617e-05
1.861861861861861911e+01 7.237771633129268679e-04 2.253419988011432971e-04 5.380992450962155391e-05 1.023618289257310897e-05
1.871871871871871917e+01 6.786925377476508243e-04 2.129425768168312599e-04 5.123471954404200249e-05 9.910276314972403202e-06
1.881881881881881924e+01 6.343510159470028449e-04 2.011720112687179511e-04 5.124020395578734202e-05 9.803444813306275949e-06
1.891891891891891930e+01 5.936134417812698747e-04 1.899052643327867843e-04 4.947189387043119969e-05 9.759222079491822725e-06
1.901901901901901937e+01 5.562809478256136022e-04 1.792216386104348214e-04 4.651260902940032772e-05 9.548497210030499938e-06
1.911911911911911943e+01 5.213108838246004011e-04 1.690911986352525989e-04 4.389153606096556564e-05 9.136361863457779522e-06
1.921921921921921950e+01 4.886213969120948349e-04 1.595167421157513198e-04 4.119887676443567855e-05 8.831727721161058812e-06
1.931931931931931956e+01 4.566730345906174220e-04 1.504306955945891523e-04 4.036928679225236017e-05 8.713873970163781374e-06
1.941941941941941963e+01 4.268115339323328935e-04 1.418023421044853740e-04 3.922170359410007205e-05 8.394257219663660654e-06
1.951951951951951969e+01 4.003152383519193022e-04 1.335638138533839722e-04 3.669006858672256718e-05 8.627522328359974265e-06
1.961961961961961975e+01 3.739279655577382286e-04 1.257774671390666989e-04 3.518545743252926285e-05 8.252335674184952378e-06
1.971971971971971982e+01 3.496542684965921167e-04 1.184187345159102970e-04 3.297366838500214120e-05 7.981890802689356134e-06
1.981981981981981988e+01 3.272022576639270486e-04 1.114893247666225872e-04 3.054316243621061619e-05 7.630643785828616923e-06
1.991991991991991995e+01 3.056512732086508438e-04 1.048959582097446549e-04 2.888303355440692460e-05 7.232319644505881837e-06
2.002002002002002001e+01 2.847509264627311404e-04 9.865607986507974464e-05 2.820677241231808730e-05 6.946052958944533329e-06
2.012012012012012008e+01 2.659512591364557310e-04 9.274362787583581276e-05 2.688203766119049898e-05 6.636836098186985915e-06
2.022022022022022014e+01 2.484818517447743148e-04 8.723550903250424542e-05 2.535461703595126581e-05 6.215134993057813593e-06
2.032032032032032021e+01 2.323008101828800758e-04 8.199602865403059714e-05 2.377130820859065118e-05 5.911027335203361155e-06
2.042042042042042027e+01 2.171393094803279842e-04 7.709967207746933505e-05 2.255263203375488203e-05 5.263254096569752899e-06
2.052052052052052034e+01 2.035742808066942622e-04 7.245885660705371197e-05 2.062053852812662907e-05 4.978010495667441720e-06
2.062062062062062040e+01 1.894275269583105519e-04 6.802927482975642778e-05 2.040904775932013684e-05 5.142486959081082354e-06
2.072072072072072046e+01 1.772674684878115282e-04 6.393830244165957667e-05 1.913374361855012663e-05 4.756070378971517137e-06
2.082082082082082053e+01 1.653086272427213013e-04 6.012342461866202267e-05 1.847205411574772281e-05 4.580071140356018446e-06
2.092092092092092059e+01 1.545845245771917259e-04 5.635413087958431342e-05 1.734357601494169044e-05 4.387609074180170494e-06
2.102102102102102066e+01 1.446646659043472844e-04 5.293123013580528820e-05 1.607611938727852586e-05 4.364589550065086115e-06
2.112112112112112072e+01 1.348922938530688670e-04 4.960502118898653634e-05 1.534831060375027944e-05 4.252980566506100279e-06
2.122122122122122079e+01 1.263344796223786785e-04 4.661541788966755862e-05 1.403243891301125762e-05 3.964048312764151192e-06
2.132132132132132085e+01 1.178511409783145736e-04 4.376215607695850540e-05 1.317339391684524434e-05 3.720270472236170380e-06
2.142142142142142447e+01 1.096787363312133037e-04 4.099213808408046873e-05 1.255293012546633868e-05 3.575873322367289511e-06
2.152152152152152453e+01 1.018721396768745754e-04 3.849741011544704919e-05 1.252821215292420845e-05 3.405060808744642696e-06
2.162162162162162460e+01 9.528896101217390504e-05 3.614370330163700358e-05 1.159098532152808108e-05 3.150082748500497598e-06
2.172172172172172466e+01 8.902351763637329069e-05 3.393217914725523728e-05 1.099288826395940512e-05 3.091997971115141157e-06
2.182182182182182473e+01 8.323836209626324313e-05 3.185180571229296253e-05 1.030669054725056383e-05 3.113457792050332093e-06
2.192192192192192479e+01 7.803769314920496966e-05 2.987624188878982418e-05 9.373899734008235950e-06 3.054374575154478189e-06
2.202202202202202486e+01 7.292692515361779001e-05 2.800525871492263755e-05 8.589255595754995235e-06 2.824518110201358435e-06
2.212212212212212492e+01 6.759299175222500706e-05 2.623045130749914161e-05 8.427309970496067531e-06 2.588926493384304955e-06
2.222222222222222499e+01 6.289087977757944442e-05 2.454278213131860336e-05 8.030202773172387723e-06 2.448707626399356003e-06
2.232232232232232505e+01 5.868935293769700552e-05 2.297544119569722745e-05 7.523368979026452055e-06 2.204480997888373046e-06
2.242242242242242511e+01 5.478600452192807288e-05 2.149329460349382753e-05 6.941963127759131633e-06 2.051661065086098664e-06
2.252252252252252518e+01 5.114774538643701817e-05 2.011573693142170105e-05 6.514881091936332450e-06 1.912585409047905243e-06
2.262262262262262524e+01 4.775286912732962810e-05 1.882824377581100321e-05 6.053814841866429480e-06 1.793902985517859868e-06
2.272272272272272531e+01 4.465053350703199008e-05 1.761753252498194679e-05 5.662418258782484951e-06 1.780911614262449515e-06
2.282282282282282537e+01 4.145869866258385686e-05 1.649788354955251322e-05 5.537851685714971113e-06 1.687158453778097251e-06
2.292292292292292544e+01 3.866151852124756705e-05 1.545311668057692585e-05 5.272527256823514763e-06 1.572789903033217359e-06
2.302302302302302550e+01 3.586184319850019292e-05 1.448850085814721581e-05 5.146002465838815342e-06 1.386707304202808932e-06
2.312312312312312557e+01 3.340106331675663735e-05 1.358715851175713995e-05 4.904084257492101732e-06 1.228606965186236648e-06
2.322322322322322563e+01 3.138455830168529497e-05 1.271726525739201177e-05 4.333034427370981274e-06 1.211517752197450351e-06
2.332332332332332570e+01 2.945670320344622483e-05 1.189474907834623675e-05 3.888536578265635076e-06 1.096276433438894302e-06
2.342342342342342576e+01 2.742507750690040930e-05 1.114789996325111350e-05 3.735998340474402199e-06 1.110571351299454895e-06
2.352352352352352582e+01 2.558663110601295106e-05 1.045323016481652692e-05 3.483716403045093590e-06 1.075678960899514732e-06
2.362362362362362589e+01 2.379238733789119763e-05 9.734658153763509016e-06 3.278650590087226781e-06 1.079976226390903992e-06
2.372372372372372595e+01 2.196543665143538751e-05 9.098057281622555365e-06 3.219425868599152848e-06 1.015318809730346095e-06
2.382382382382382602e+01 2.063724303263724045e-05 8.497625345906820450e-06 2.849045837992756811e-06 9.735318808295471168e-07
2.392392392392392608e+01 1.933101462551116838e-05 7.908596834425717198e-06 2.636572319956235345e-06 9.264037045662607158e-07
2.402402402402402615e+01 1.798388182326559281e-05 7.411660217923577318e-06 2.653027730233537841e-06 9.437356808809801268e-07
2.412412412412412621e+01 1.693915119529261224e-05 6.929353788604118049e-06 2.239034725617261436e-06 8.937583495020264988e-07
2.422422422422422628e+01 1.574952300549175351e-05 6.487200766992959718e-06 2.110184475860525594e-06 8.368347118631485955e-07
2.432432432432432634e+01 1.451659961841867330e-05 6.069080703820268436e-06 2.141933402186184640e-06 8.554361249216640252e-07
2.442442442442442641e+01 1.338238174818713525e-05 5.686249577022665364e-06 2.165241827830785414e-06 8.344227286629485204e-07
2.452452452452452647e+01 1.242632571854990422e-05 5.323350066533118785e-06 2.118562380537981797e-06 7.509180773118678061e-07
2.462462462462462653e+01 1.175631821037618108e-05 4.986225646934227230e-06 1.837250941443700411e-06 6.838220989102774351e-07
2.472472472472472660e+01 1.095911202898498564e-05 4.668011410466576791e-06 1.684457960070592886e-06 6.783412352807132878e-07
2.482482482482482666e+01 1.015640419630085705e-05 4.377353353524415348e-06 1.674721535876156600e-06 6.435558176481163588e-07
2.492492492492492673e+01 9.490584286679003834e-06 4.090696683982639958e-06 1.575204329795143607e-06 6.098862408914285212e-07
2.502502502502502679e+01 8.898772251272795076e-06 3.822198419543474017e-06 1.390448977631151309e-06 5.438847612821064235e-07
2.512512512512512686e+01 8.262265486182405181e-06 3.563561260524164462e-06 1.314400156099335366e-06 5.382595180551789048e-07
2.522522522522522692e+01 7.682941972556529400e-06 3.328404707003961150e-06 1.250906449325800164e-06 5.126189242692948637e-07
2.532532532532532699e+01 7.102876974540854162e-06 3.121794680375326745e-06 1.237462778443497647e-06 5.132414115102022408e-07
2.542542542542542705e+01 6.632823604419640360e-06 2.919647479430958434e-06 1.152822410845224085e-06 4.667083708095519426e-07
2.552552552552552712e+01 6.241190743232457650e-06 2.740942390049114907e-06 1.057955564480773817e-06 4.020361518052742555e-07
2.562562562562562718e+01 5.817349004437368502e-06 2.564510570155029670e-06 9.927084879166141801e-07 3.849588954600726050e-07
2.572572572572572724e+01 5.473762214765087114e-06 2.392483441098996905e-06 8.902917746720687527e-07 3.848854668493815758e-07
2.582582582582582731e+01 5.174943788762892313e-06 2.246092694497248941e-06 7.271131930863723659e-07 3.473786043051976137e-07
2.592592592592592737e+01 4.792019205333293197e-06 2.092260058635056197e-06 7.442351340976984509e-07 3.155939324325115450e-07
2.602602602602602744e+01 4.493623665250215472e-06 1.964147931543842038e-06 6.925655212337879941e-07 3.195642966458412384e-07
2.612612612612612750e+01 4.166791486999395852e-06 1.824818915847527389e-06 6.898971315712761027e-07 3.168091041150972406e-07
2.622622622622622757e+01 3.878279282158843890e-06 1.712140179692523594e-06 6.481549989403299359e-07 3.007404723141302119e-07
2.632632632632632763e+01 3.650789462739081083e-06 1.603507986120797212e-06 5.808167489989614267e-07 2.893851883349433904e-07
2.642642642642642770e+01 3.252702282531009000e-06 1.485098390312593552e-06 6.701831102631783134e-07 2.357847671033905805e-07
2.652652652652652776e+01 3.079766812595485793e-06 1.389434819191853577e-06 5.542284166312849521e-07 2.365248417318691443e-07
2.662662662662662783e+01 2.954249029947543887e-06 1.304407019459272386e-06 5.186391869015631840e-07 2.377560317576264309e-07
2.672672672672672789e+01 2.678278933881606680e-06 1.207846918942285028e-06 5.171826690413210432e-07 2.139059393516875770e-07
2.682682682682682795e+01 2.484749860011692158e-06 1.135512172505126906e-06 4.765086338717011284e-07 2.074454347053374659e-07
2.692692692692692802e+01 2.375901873667406381e-06 1.055322296805437561e-06 4.063228525662608720e-07 2.031211523011315997e-07
2.702702702702702808e+01 2.161660913648119937e-06 9.827670005635469826e-07 4.143407624597266039e-07 2.241922524353130098e-07
2.712712712712712815e+01 2.033976729959312775e-06 9.108282033568222146e-07 3.966307140996572591e-07 1.874184835953460500e-07
2.722722722722722821e+01 1.919481036959269715e-06 8.599043053007570107e-07 3.738633026058142173e-07 1.718429091255793575e-07
2.732732732732732828e+01 1.751478471412911856e-06 8.007832037235517164e-07 3.442503360280768957e-07 1.782687320280089182e-07
2.742742742742742834e+01 1.729530911360333453e-06 7.473325968568227450e-07 2.686228477858945692e-07 1.838183202688905906e-07
2.752752752752752841e+01 1.546152405533041169e-06 6.936618501278796541e-07 2.848144950076904975e-07 1.756732979354624255e-07
2.762762762762762847e+01 1.362300923161515977e-06 6.525315733890759774e-07 3.190398692033353723e-07 1.705674238662546333e-07
2.772772772772772854e+01 1.279126068288192025e-06 6.073824271371203332e-07 2.980271058784436383e-07 1.599903456706266887e-07
2.782782782782782860e+01 1.210385895688554631e-06 5.658972268695794299e-07 2.627877544331620527e-07 1.436898874793354406e-07
2.792792792792792866e+01 1.125667609624761976e-06 5.279662746808417137e-07 2.602688720951156838e-07 1.550532745115340165e-07
2.802802802802802873e+01 1.069757159455996623e-06 4.934859271273922754e-07 2.303554120900365973e-07 1.367288780045994291e-07
2.812812812812812879e+01 1.005737248974266800e-06 4.602942336827333878e-07 1.942496354607459359e-07 1.296322563458001762e-07
2.822822822822822886e+01 9.310481240231866137e-07 4.310555382785849644e-07 1.983119503141578893e-07 1.106631533001306290e-07
2.832832832832832892e+01 8.701799259836261883e-07 3.981962051073817583e-07 1.949384976847546409e-07 1.093466608335597538e-07
2.842842842842842899e+01 8.029897708608791089e-07 3.704965972171510105e-07 1.898526290057538190e-07 1.227398111388112054e-07
2.852852852852852905e+01 7.073755842084432084e-07 3.433037598861313933e-07 1.844969759329508372e-07 1.071646123140179594e-07
2.862862862862862912e+01 6.717578504051797564e-07 3.222435164547500209e-07 1.936956579847534529e-07 9.529940962110695935e-08
2.872872872872872918e+01 6.123022809765756871e-07 2.981942824647592693e-07 1.618589478057580243e-07 9.465105700885939549e-08
2.882882882882882924e+01 5.590266804389345619e-07 2.818109584973840344e-07 1.562301773084568649e-07 9.193489106260385839e-08
2.892892892892892931e+01 5.447209951896192104e-07 2.684756822237386039e-07 1.308176590422849247e-07 9.043277802244757937e-08
2.902902902902902937e+01 5.062545043775086648e-07 2.516719527177373547e-07 1.428967591927951659e-07 8.606240535446207955e-08
2.912912912912912944e+01 5.212003545414059853e-07 2.358192118593046282e-07 1.541584357275839502e-07 7.864350587677626140e-08
2.922922922922922950e+01 4.386176443140982625e-07 2.196775260120409882e-07 1.185107533196233685e-07 7.432917500246988481e-08
2.932932932932932957e+01 4.158899827435620375e-07 2.043004906753380722e-07 1.128014160320755684e-07 6.962794099950050623e-08
2.942942942942942963e+01 3.808667679820893533e-07 1.889733928991628224e-07 1.123925294321350915e-07 7.445609430449485686e-08
2.952952952952952970e+01 3.516423658203212276e-07 1.741379217261932669e-07 1.167729911070360098e-07 7.533926590884027200e-08
2.962962962962962976e+01 3.200882187560888170e-07 1.621266521401411922e-07 1.067089826383375224e-07 6.776974136417926549e-08
2.972972972972972983e+01 2.995931678930229701e-07 1.462555264239932049e-07 9.551320786304214740e-08 5.638329731142459495e-08
2.982982982982982989e+01 2.884869037177546495e-07 1.360403332826748357e-07 9.341510360414604725e-08 6.055760245595651620e-08
2.992992992992993351e+01 2.673826509983057595e-07 1.256643787441486471e-07 8.908839932551337349e-08 6.126595232011497828e-08
3.003003003003003357e+01 2.523465426501925051e-07 1.179332695724247443e-07 1.014143851723998362e-07 5.809680552832209829e-08
3.013013013013013364e+01 2.304615616469076607e-07 1.120583786333028886e-07 8.819373378594479848e-08 5.542620023885798430e-08
3.023023023023023370e+01 2.090142565220328080e-07 1.054344545502135001e-07 8.643876543838575834e-08 4.280063763981668044e-08
3.033033033033033377e+01 1.991361437342020506e-07 9.813329041132658670e-08 7.096259197728059165e-08 4.628944664015299984e-08
3.043043043043043383e+01 1.859855177489217068e-07 8.874973602687125254e-08 6.694382078346962551e-08 4.653174786347593277e-08
3.053053053053053389e+01 1.727697846891923431e-07 8.240909666707543528e-08 6.386187385748262952e-08 4.756452729108802154e-08
3.063063063063063396e+01 1.532254497124496936e-07 7.692755440769725568e-08 5.887880579025651547e-08 4.725632237476010559e-08
3.073073073073073402e+01 1.414446805128842837e-07 7.030009321076002905e-08 6.224108014224571729e-08 3.996335925358161077e-08
3.083083083083083409e+01 1.423697125487090131e-07 6.756886196981958422e-08 6.182212142394140441e-08 3.727126040830137318e-08
3.093093093093093415e+01 1.287719485329274877e-07 5.981159528613600778e-08 5.589401475343976572e-08 3.656376599989801912e-08
3.103103103103103422e+01 1.166213655755373377e-07 5.381520616771136083e-08 4.249648573449377877e-08 3.602392603906758324e-08
3.113113113113113428e+01 1.050848445581232381e-07 5.227362120316720884e-08 4.226354769028861858e-08 2.988895668816491313e-08
3.123123123123123435e+01 1.044143123156299579e-07 4.775398305112135984e-08 4.487490783515470971e-08 3.407828864302276729e-08
3.133133133133133441e+01 1.106912458037177440e-07 4.508252283568445997e-08 4.718527850375754380e-08 3.591507903898329812e-08
3.143143143143143448e+01 1.001138685915426673e-07 4.068192034048537504e-08 4.269321148097890584e-08 3.269607489648272494e-08
3.153153153153153454e+01 9.328165983494767465e-08 3.875233552459936005e-08 4.709355311075140196e-08 3.352075254201362998e-08
3.163163163163163460e+01 8.632882536420653062e-08 3.526490951716264881e-08 3.823090568864033335e-08 3.097994630408288862e-08
3.173173173173173467e+01 8.071436300119938267e-08 3.520248233342529624e-08 3.890639168998354942e-08 3.067254318935307320e-08
3.183183183183183473e+01 7.593466822545598849e-08 3.517474536040026066e-08 3.234852856441474891e-08 2.764145280753929590e-08
3.193193193193193480e+01 7.567371106503279787e-08 3.324694707000050295e-08 3.886194149863349140e-08 3.048424235615295042e-08
3.203203203203203486e+01 6.606669917603831341e-08 3.294090817081703240e-08 3.848491026589111450e-08 3.088336245069768373e-08
3.213213213213213493e+01 5.702007839469230847e-08 3.160061809318416929e-08 3.128603151263533091e-08 2.957530952537975692e-08
3.223223223223223499e+01 5.724912758851068591e-08 2.822436086384992690e-08 3.248571161328834344e-08 2.487588459643439841e-08
3.233233233233233506e+01 4.644726092322794402e-08 2.711465132146414042e-08 2.368465114877646137e-08 2.172930066098634780e-08
3.243243243243243512e+01 3.951420148783352517e-08 2.695452124250847591e-08 2.197140379756465952e-08 2.174381288770688603e-08
3.253253253253253519e+01 3.815347537092689136e-08 2.535978358202818162e-08 2.463943759505795021e-08 1.946065490935898502e-08
3.263263263263263525e+01 3.465725034284515254e-08 2.441411906097221516e-08 2.247842177486989562e-08 1.675900681691717717e-08
3.273273273273273531e+01 3.583007491962617983e-08 2.171895231893432682e-08 2.272339046072043671e-08 1.682768171794773114e-08
3.283283283283283538e+01 2.892108264993603784e-08 2.042489490704424082e-08 1.630456652795814077e-08 1.390521257020094024e-08
3.293293293293293544e+01 3.139118436771859387e-08 2.052082600807279942e-08 1.878319880636960242e-08 1.505414921841943115e-08
3.303303303303303551e+01 2.545141011418209839e-08 1.827786575873772322e-08 1.522186122330544419e-08 1.327855496978309363e-08
3.313313313313313557e+01 2.315013922964711951e-08 1.595683045625697772e-08 1.543511986542869014e-08 1.352368581040512474e-08
3.323323323323323564e+01 2.627838750581607057e-08 1.560146350000213650e-08 1.731394660353423661e-08 1.567066237932346924e-08
3.333333333333333570e+01 2.835606078578624993e-08 1.441636494733726049e-08 1.734713477820826727e-08 1.611487577978589537e-08
3.343343343343343577e+01 3.365053360906174864e-08 1.314056571425721609e-08 2.279539855551473088e-08 1.500942489240460300e-08
3.353353353353353583e+01 1.986257031994201192e-08 1.290752632392590148e-08 1.225341378590471182e-08 1.414167265345907168e-08
3.363363363363363590e+01 1.817448294901488289e-08 1.238933587375618348e-08 1.108373740714502320e-08 1.338349448215833815e-08
3.373373373373373596e+01 1.714697036161075799e-08 1.111595861984290330e-08 1.071314737874816872e-08 1.155741110114639875e-08
3.383383383383383602e+01 2.442495903071721524e-08 1.147950615241887278e-08 1.737727885021313904e-08 1.121957422201038818e-08
3.393393393393393609e+01 1.547956041602221299e-08 1.167685447393929021e-08 9.249162382007482759e-09 9.484011264411939889e-09
3.403403403403403615e+01 1.882292270515287469e-08 1.093091126152281891e-08 1.351637015154866551e-08 8.329898742946403406e-09
3.413413413413413622e+01 1.303323920096954844e-08 9.908052412339020384e-09 8.995358318365218355e-09 8.189725847016017417e-09
3.423423423423423628e+01 1.208947972483644429e-08 9.925798090745485941e-09 9.076212394791995973e-09 8.541208937404527217e-09
3.433433433433433635e+01 1.142208441960021840e-08 8.371168845696961164e-09 9.334070111233326377e-09 8.478234819255759091e-09
3.443443443443443641e+01 7.444289109052225254e-09 7.541403068425459491e-09 7.505706912791279838e-09 7.203789438110523838e-09
3.453453453453453648e+01 7.979069882800310068e-09 6.630378177588112321e-09 6.923961787531989240e-09 6.549796991227717075e-09
3.463463463463463654e+01 1.062337478891094965e-08 6.368559902503026352e-09 8.503906421925543319e-09 6.544914461243716415e-09
3.473473473473473661e+01 8.874047087157350026e-09 6.085076545085469322e-09 7.693756293749562907e-09 6.425889260032475150e-09
3.483483483483483667e+01 6.790258886427661600e-09 5.719822329213473703e-09 5.542814865648328314e-09 5.901419476113349034e-09
3.493493493493493673e+01 5.932958275328931288e-09 5.556092559606974045e-09 4.733567958003087394e-09 5.072146241714931015e-09
3.503503503503503680e+01 4.942706156915558931e-09 5.656151067677219108e-09 4.512686805251521420e-09 4.792816486396383398e-09
3.513513513513513686e+01 6.423119494207543570e-09 5.964755164434410558e-09 5.205887855521899019e-09 4.596465527186160780e-09
3.523523523523523693e+01 6.447747093957860557e-09 5.800795188560806178e-09 4.349242506215309533e-09 4.563655177268979632e-09
3.533533533533533699e+01 6.472317819190784146e-09 5.077335876749556989e-09 5.102326882361427206e-09 5.007985808642958444e-09
3.543543543543543706e+01 6.126546242316444347e-09 4.900473979183134414e-09 5.180408129045365377e-09 4.670169264389897789e-09
3.553553553553553712e+01 6.050681425044363842e-09 4.627318642135268154e-09 5.075171848193539421e-09 4.811264358520992559e-09
3.563563563563563719e+01 7.351315715947035199e-09 4.871645811747593551e-09 4.163006882263763212e-09 5.822070925871767118e-09
3.573573573573573725e+01 9.385769451638177204e-09 4.796489161605900672e-09 6.235571497846231239e-09 5.847492378260910966e-09
3.583583583583583732e+01 5.255379685392769597e-09 3.497008194262443194e-09 2.726229119500957607e-09 3.539932872635581439e-09
3.593593593593593738e+01 5.114346700375892384e-09 3.337549351669971486e-09 3.657523015577730123e-09 3.922401784423949364e-09
3.603603603603603744e+01 7.877831936781180333e-09 3.418978338777170384e-09 6.937561087744361058e-09 3.797404589577726068e-09
3.613613613613613751e+01 3.500109706706912477e-09 2.428875598606628977e-09 2.248339710143266714e-09 2.175392698864592767e-09
3.623623623623623757e+01 3.528560262096705553e-09 2.029907909015633222e-09 2.656921036100183841e-09 1.850653205021103985e-09
3.633633633633633764e+01 2.725878528449864739e-09 1.438188461933603688e-09 1.740363560355734723e-09 1.608498084931569031e-09
3.643643643643643770e+01 2.058197074462846782e-09 1.356408878841662228e-09 1.216900673844478743e-09 1.405410225862855546e-09
3.653653653653653777e+01 2.055375692636917811e-09 1.313624358623523322e-09 1.149017861564826791e-09 1.438294641517089562e-09
3.663663663663663783e+01 2.019459980445164501e-09 1.356219415320549317e-09 1.284723240492930414e-09 1.562102402127059328e-09
3.673673673673673790e+01 3.273015947321283002e-09 1.336299199483874846e-09 2.735928168251142900e-09 1.137366101832278438e-09
3.683683683683683796e+01 2.938407718924846942e-09 8.511844740935394309e-10 2.544610369800263757e-09 1.146933249497254607e-09
3.693693693693693803e+01 1.450726192801549478e-09 1.608691335081924905e-10 4.739737434076968657e-10 8.263857428396064291e-10
3.703703703703703809e+01 1.317058568713858264e-09 6.310266742771521862e-11 9.321926032135684163e-10 7.344208514309390130e-10
3.713713713713713815e+01 9.206976516161101298e-10 1.240644485956892760e-10 3.390357912555545097e-10 4.565280238903467368e-10
3.723723723723723822e+01 8.537836561444760003e-10 2.908012435858453894e-11 3.045743744697299877e-10 4.986826874228274683e-10
3.733733733733733828e+01 2.557915217767605376e-09 2.783824773995380014e-11 2.532442745726384230e-09 3.933537848259950600e-10
3.743743743743743835e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.763763763763763848e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.773773773773773854e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.793793793793793867e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.803803803803803874e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.823823823823823886e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.833833833833833893e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.853853853853853906e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.863863863863863912e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.883883883883883925e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.893893893893893932e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.913913913913913944e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.923923923923923951e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.943943943943943964e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.953953953953953970e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.973973973973973983e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.983983983983983990e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.004004004004004003e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.014014014014014009e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.024024024024024015e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.034034034034034022e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.044044044044044028e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.054054054054054035e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.064064064064064041e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.074074074074074048e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.084084084084084054e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.094094094094094061e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.104104104104104067e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.114114114114114074e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.124124124124124080e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.134134134134134086e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.154154154154154099e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.164164164164164106e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.184184184184184119e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.194194194194194125e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.214214214214214138e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.224224224224224145e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.244244244244244157e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.254254254254254164e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.274274274274274887e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.284284284284284894e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.294294294294294900e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.304304304304304907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.314314314314314913e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.324324324324324920e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.334334334334334926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.344344344344344933e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.354354354354354939e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.364364364364364945e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.374374374374374952e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384958e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.394394394394394965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.404404404404404971e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.414414414414414978e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.424424424424424984e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.434434434434434991e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.444444444444444997e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.454454454454455004e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.464464464464465010e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.474474474474475016e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.484484484484485023e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.494494494494495029e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.504504504504505036e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.514514514514515042e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.524524524524525049e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534535055e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.544544544544545062e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.554554554554555068e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.564564564564565075e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.574574574574575081e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.584584584584585087e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.594594594594595094e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.604604604604605100e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.614614614614615107e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.624624624624625113e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.634634634634635120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.644644644644645126e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654655133e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.664664664664665139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.674674674674675146e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.684684684684685152e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.694694694694695158e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.704704704704705165e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714715171e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.724724724724725178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.734734734734735184e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744745191e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.754754754754755197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.764764764764765204e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774775210e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.784784784784785217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.794794794794795223e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804805229e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.814814814814815236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.824824824824825242e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834835249e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.844844844844845255e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.854854854854855262e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864865268e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.874874874874875275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.884884884884885281e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894895288e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.904904904904905294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.914914914914915300e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924925307e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.934934934934935313e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.944944944944945320e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954955326e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.964964964964965333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.974974974974975339e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984985346e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.994994994994995352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.005005005005005358e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015015365e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.025025025025025371e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.035035035035035378e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045045384e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.055055055055055391e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.065065065065065397e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075075404e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.085085085085085410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.095095095095095417e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105105423e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.115115115115115429e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.125125125125125436e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.145145145145145449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.155155155155155455e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.175175175175175468e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.185185185185185475e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.205205205205205488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.215215215215215494e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.235235235235235507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.245245245245245513e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.265265265265265526e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.275275275275275533e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.295295295295295546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.305305305305305552e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.325325325325325565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.335335335335335571e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.355355355355355584e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.365365365365365591e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.385385385385385604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.395395395395395610e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.415415415415415623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.425425425425425630e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.445445445445445642e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.455455455455455649e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.475475475475475662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.485485485485485668e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.505505505505505681e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.515515515515515688e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.535535535535535701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.545545545545545707e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.565565565565565720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.575575575575575726e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.595595595595595739e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.605605605605605746e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625625625625625759e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.635635635635635765e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.655655655655655778e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.665665665665665784e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.685685685685685797e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.695695695695695804e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.715715715715715817e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.725725725725725823e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.745745745745745836e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.755755755755755843e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.775775775775775855e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.785785785785785862e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.805805805805805875e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.815815815815815881e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.835835835835835894e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.845845845845845901e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.865865865865865914e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.875875875875875920e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.895895895895895933e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.905905905905905939e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.925925925925925952e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.935935935935935959e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.955955955955955972e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.965965965965965978e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.985985985985986702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.995995995995996708e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.006006006006006714e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.016016016016016721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.026026026026026727e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.036036036036036734e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.046046046046046740e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.056056056056056747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.066066066066066753e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.076076076076076760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.086086086086086766e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.096096096096096772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.106106106106106779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.116116116116116785e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.126126126126126792e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.136136136136136798e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.146146146146146805e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.156156156156156811e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.166166166166166818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.176176176176176824e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.186186186186186831e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.196196196196196837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.206206206206206843e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.216216216216216850e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.226226226226226856e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.236236236236236863e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.246246246246246869e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.256256256256256876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.266266266266266882e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.276276276276276889e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.286286286286286895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.296296296296296902e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.306306306306306908e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.316316316316316914e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.326326326326326921e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.336336336336336927e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.346346346346346934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.356356356356356940e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.366366366366366947e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.376376376376376953e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.386386386386386960e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.396396396396396966e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406406406406406973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.416416416416416268e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.426426426426426985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.436436436436436281e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.446446446446446998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.466466466466467011e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.476476476476476307e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.486486486486487024e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.496496496496496320e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.506506506506507037e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.526526526526527050e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.536536536536536346e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.546546546546547063e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.556556556556556359e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.566566566566567076e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.576576576576576372e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.586586586586587089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.596596596596596385e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.606606606606607102e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.616616616616616398e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.626626626626627115e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.636636636636636410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.646646646646647127e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.656656656656656423e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.666666666666667140e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.676676676676676436e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.686686686686687153e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.706706706706707166e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.716716716716716462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.726726726726727179e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.736736736736736475e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.746746746746747192e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.766766766766767205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.776776776776776501e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.786786786786787218e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.796796796796796514e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.806806806806807231e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.826826826826827244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.836836836836837961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.846846846846847257e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.856856856856857974e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.866866866866867269e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.876876876876877986e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.886886886886887282e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.896896896896897999e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.906906906906907295e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.916916916916918012e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.926926926926927308e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.936936936936938025e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.946946946946947321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.956956956956958038e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.966966966966967334e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.976976976976978051e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.986986986986987347e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.996996996996998064e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.007007007007007360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.017017017017018077e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.027027027027027373e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.037037037037038090e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.047047047047047386e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.057057057057058103e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.067067067067067399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.077077077077078116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.087087087087087411e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.097097097097098128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.107107107107107424e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.117117117117118141e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.127127127127127437e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.137137137137138154e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.157157157157158167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.167167167167167463e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.177177177177178180e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187187187187187476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.197197197197198193e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.217217217217218206e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.227227227227227502e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.237237237237238219e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.247247247247247515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.257257257257258232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.277277277277278245e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.287287287287287540e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.297297297297298257e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.307307307307307553e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.317317317317318270e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.337337337337338283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.347347347347347579e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.357357357357358296e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.367367367367367592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.377377377377378309e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.397397397397398322e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.407407407407407618e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.417417417417418335e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.427427427427427631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.437437437437438348e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.457457457457458361e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.467467467467467657e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.477477477477478374e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.487487487487487670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.497497497497498387e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.517517517517518399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.527527527527527695e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.537537537537538412e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.547547547547547708e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.557557557557558425e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.577577577577578438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.587587587587587734e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.597597597597598451e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.607607607607607747e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.617617617617618464e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.637637637637638477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.647647647647647773e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.657657657657658490e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.667667667667667786e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.677677677677678503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.697697697697698516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.707707707707707812e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.717717717717718529e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.727727727727727824e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.737737737737738541e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.757757757757758554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.767767767767767850e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.777777777777778567e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.787787787787787863e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.797797797797798580e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.817817817817818593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.827827827827827889e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.837837837837838606e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.847847847847847902e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.857857857857858619e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.877877877877878632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.887887887887887928e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.897897897897898645e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.907907907907907941e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.917917917917918658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.937937937937938671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.947947947947947966e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.957957957957958683e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.967967967967967979e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.977977977977978696e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.997997997997998709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.008008008008008005e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.018018018018018722e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.028028028028028018e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.038038038038038735e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.048048048048048031e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.058058058058058748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.068068068068068044e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.078078078078078761e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.088088088088088057e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.098098098098098774e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.108108108108108070e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.118118118118118787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.128128128128128083e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.138138138138138800e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.148148148148148096e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.158158158158158813e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.178178178178178825e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.188188188188188121e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.198198198198198838e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.208208208208208134e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.218218218218218851e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.238238238238238864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.248248248248248160e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.258258258258258877e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.268268268268268173e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.278278278278278890e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.298298298298298903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.308308308308308199e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.318318318318318916e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.328328328328328212e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.338338338338338929e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.358358358358358942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.368368368368368237e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.378378378378378954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.388388388388388250e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.398398398398398967e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.418418418418418980e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.428428428428428276e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.438438438438438993e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.448448448448448289e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.458458458458459006e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.478478478478479019e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.488488488488488315e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.498498498498499032e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.508508508508508328e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.518518518518519045e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.538538538538539058e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.548548548548549775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.558558558558559071e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.568568568568569788e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.578578578578579084e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.588588588588589801e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.598598598598599096e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.608608608608609813e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.618618618618619109e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.628628628628629826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.638638638638639122e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.648648648648649839e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.658658658658659135e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.668668668668669852e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.678678678678679148e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.688688688688689865e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.698698698698699161e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.708708708708709878e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.718718718718719174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.728728728728729891e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.738738738738739187e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.748748748748749904e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.758758758758759200e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.768768768768769917e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.778778778778779213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.788788788788789930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.798798798798799226e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.808808808808809943e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.818818818818819238e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.828828828828829955e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.838838838838839251e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.848848848848849968e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.858858858858859264e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.868868868868869981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.878878878878879277e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.888888888888889994e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.898898898898899290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.908908908908910007e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.918918918918919303e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.928928928928930020e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.938938938938939316e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.948948948948950033e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.958958958958959329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.968968968968970046e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.978978978978979342e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.988988988988990059e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.998998998998999355e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.009009009009010072e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.019019019019019368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.029029029029030085e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.039039039039039380e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.049049049049050097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.059059059059059393e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.069069069069070110e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.079079079079079406e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.089089089089090123e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.099099099099099419e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.109109109109110136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.119119119119119432e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.129129129129130149e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.139139139139139445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.149149149149150162e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.169169169169170175e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.179179179179179471e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.189189189189190188e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.199199199199199484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.209209209209210201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.229229229229230214e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.239239239239239510e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.249249249249250227e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.259259259259259522e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.269269269269270239e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.289289289289290252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.299299299299299548e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.309309309309310265e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.319319319319319561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.329329329329330278e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.349349349349350291e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.359359359359359587e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.369369369369370304e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.379379379379379600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.389389389389390317e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.409409409409410330e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.419419419419419626e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.429429429429430343e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.439439439439439639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.449449449449450356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.469469469469470368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.479479479479479664e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.489489489489490381e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.499499499499499677e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.509509509509510394e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.529529529529530407e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.539539539539539703e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.549549549549550420e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.559559559559559716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.569569569569570433e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.589589589589590446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.599599599599599742e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.609609609609610459e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.619619619619619755e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.629629629629630472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.649649649649650485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.659659659659659781e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.669669669669670498e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.679679679679679793e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.689689689689690510e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.709709709709710523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.719719719719719819e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.729729729729730536e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.739739739739739832e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.749749749749750549e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.769769769769770562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.779779779779779858e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.789789789789790575e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.799799799799799871e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.809809809809810588e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.829829829829830601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.839839839839839897e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.849849849849850614e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.859859859859859910e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.869869869869870627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.889889889889890640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.899899899899899935e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.909909909909910652e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.919919919919919948e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.929929929929930665e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949949949949950678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.959959959959959974e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.969969969969970691e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.979979979979979987e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.989989989989990704e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_100Td_1em1_NEW.csv <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 2.074405983924026420e-01 5.813608119238675848e-03 1.555729465735500457e-04 1.130946192054135314e-04
1.201201201201201191e-01 1.867447592840311144e-01 6.736513650405417421e-03 1.350775733123469181e-04 7.974369115323329043e-05
1.801801801801801717e-01 1.774978900242376034e-01 7.560920989630907224e-03 1.907006477070552269e-04 6.591275489314128504e-05
2.402402402402402382e-01 1.713990306711573874e-01 8.278851684787818729e-03 2.005896537078597484e-04 7.866599353516695895e-05
3.003003003003003046e-01 1.666409122107244123e-01 8.865723301723568706e-03 2.396101160912909769e-04 7.536705363345688649e-05
3.603603603603603434e-01 1.625667375515284785e-01 9.385508382253909820e-03 2.719277792525889295e-04 6.418073824405891423e-05
4.204204204204204376e-01 1.589318756490920026e-01 9.850313654918046308e-03 3.121439805757727842e-04 6.876833902861365750e-05
4.804804804804804763e-01 1.555713801042487854e-01 1.024366236588817800e-02 3.540648700888590519e-04 5.174046281544288035e-05
5.405405405405405705e-01 1.524095756766259968e-01 1.058632151970375322e-02 3.697913685938002950e-04 6.188699249107154263e-05
6.006006006006006093e-01 1.494332861692530545e-01 1.089215245722387031e-02 3.945825951953937146e-04 5.568205578439908610e-05
6.606606606606606480e-01 1.465684264088913669e-01 1.115417678075868689e-02 4.420779029107079817e-04 5.901469661070970297e-05
7.207207207207206867e-01 1.437887986219869296e-01 1.138689907643824183e-02 4.634437583207782563e-04 5.727489116648388346e-05
7.807807807807807254e-01 1.411314206625793322e-01 1.160674473966757589e-02 4.849939749331527326e-04 5.654900262735328777e-05
8.408408408408408752e-01 1.385293206813809075e-01 1.177486862247397945e-02 5.149956081622384220e-04 5.159110013185850126e-05
9.009009009009009139e-01 1.360048738914435007e-01 1.193256128282213328e-02 5.340507626452556476e-04 4.494815068789086664e-05
9.609609609609609526e-01 1.335505133316271520e-01 1.206396031344364288e-02 5.575065186651438588e-04 4.815831860824096132e-05
1.021021021021021102e+00 1.311547198477845400e-01 1.217472111793248962e-02 5.862166881505861829e-04 4.226050387191395856e-05
1.081081081081081141e+00 1.288091238260401783e-01 1.227549856226099398e-02 6.009982630353571074e-04 4.254307509985632207e-05
1.141141141141141180e+00 1.265251992097992939e-01 1.234150721785219791e-02 6.202943129673868907e-04 4.608279951188652918e-05
1.201201201201201219e+00 1.242887942004925333e-01 1.240582670889188617e-02 6.312887863408216983e-04 4.390428076873943990e-05
1.261261261261261257e+00 1.220868110851337784e-01 1.246627412277161694e-02 6.504541188142459480e-04 4.533845858214080609e-05
1.321321321321321296e+00 1.199440257258612280e-01 1.249157694904517307e-02 6.704524658464669625e-04 4.612555250595423950e-05
1.381381381381381335e+00 1.178357158217506057e-01 1.252332285117867955e-02 6.910800803357782353e-04 4.660330361505474282e-05
1.441441441441441373e+00 1.157672952059227989e-01 1.253356217929111130e-02 7.097968585413798673e-04 4.939232124458506188e-05
1.501501501501501412e+00 1.137406793604606725e-01 1.254056862844150043e-02 7.177157721558561363e-04 4.674692680864883177e-05
1.561561561561561451e+00 1.117635728908523973e-01 1.252669861914471917e-02 7.291075039656019947e-04 4.907619863501625428e-05
1.621621621621621712e+00 1.098093402911782118e-01 1.251228346010469471e-02 7.343510327343812354e-04 4.167854945840657204e-05
1.681681681681681750e+00 1.079033545420944457e-01 1.249143162766202901e-02 7.478330846293100099e-04 4.579872629885838769e-05
1.741741741741741789e+00 1.060226982465507922e-01 1.245912411361220669e-02 7.607284579689190928e-04 4.259840036920695242e-05
1.801801801801801828e+00 1.041829009582710686e-01 1.241976900395947749e-02 7.733954671226931374e-04 4.349677910342285422e-05
1.861861861861861867e+00 1.023774680894015410e-01 1.237156302327522585e-02 7.807477954977774977e-04 4.531748376918148623e-05
1.921921921921921905e+00 1.006030152476957706e-01 1.232433458873722666e-02 7.971866142539762090e-04 4.695320683731934899e-05
1.981981981981981944e+00 9.884923592582786633e-02 1.226526550763641817e-02 8.052861009749987626e-04 4.454926100146795265e-05
2.042042042042042205e+00 9.715150481812719063e-02 1.220259320129078902e-02 8.123666901046444578e-04 4.686546706428973652e-05
2.102102102102102243e+00 9.546758833089845353e-02 1.213013260794254533e-02 8.164062755735307809e-04 4.230085364495767762e-05
2.162162162162162282e+00 9.381780986495848185e-02 1.206273639043714020e-02 8.238197588456755817e-04 4.653857610000304378e-05
2.222222222222222321e+00 9.219401969424728671e-02 1.199010943460725870e-02 8.322934174888726912e-04 4.692804220255201547e-05
2.282282282282282360e+00 9.060188392730698925e-02 1.191407118009482277e-02 8.365677979901679513e-04 4.195339491124644801e-05
2.342342342342342398e+00 8.903984511765536403e-02 1.182803237702111966e-02 8.436894677683273334e-04 4.311021769026240804e-05
2.402402402402402437e+00 8.750568090283490641e-02 1.174073431784110333e-02 8.486643322469897451e-04 4.748282860746710199e-05
2.462462462462462476e+00 8.599506364719274043e-02 1.165583146351414218e-02 8.540610360804843379e-04 4.196204547852426249e-05
2.522522522522522515e+00 8.450627393562369638e-02 1.156250927664033423e-02 8.525896800956015310e-04 5.385882719976842507e-05
2.582582582582582553e+00 8.305779399992148371e-02 1.146547945336768258e-02 8.495218146107600321e-04 4.316854482011920599e-05
2.642642642642642592e+00 8.162597247117331367e-02 1.137015222059550162e-02 8.589909276110142735e-04 4.272596172606063400e-05
2.702702702702702631e+00 8.021806878394217855e-02 1.127750914873562084e-02 8.560059069840602990e-04 4.847897352464993815e-05
2.762762762762762669e+00 7.883579881128839617e-02 1.117254728734815884e-02 8.586224886298431504e-04 4.923116312756536006e-05
2.822822822822822708e+00 7.748004093487012578e-02 1.106506120356418911e-02 8.564500379005700803e-04 4.813498659141824548e-05
2.882882882882882747e+00 7.614974927625657586e-02 1.096668158509767413e-02 8.577655266356929787e-04 4.363665164713763161e-05
2.942942942942942786e+00 7.483551229127065330e-02 1.086431572532441797e-02 8.656874427438055603e-04 4.820172838877164926e-05
3.003003003003002824e+00 7.355034613614050421e-02 1.075949036850055475e-02 8.620410401147666742e-04 4.871122031596608821e-05
3.063063063063062863e+00 7.228829896735779192e-02 1.064873282684561211e-02 8.613692399574004793e-04 4.552062635935850884e-05
3.123123123123122902e+00 7.104226516209362352e-02 1.053839475476431309e-02 8.548205121539759720e-04 4.712878727614859683e-05
3.183183183183182940e+00 6.981965624339346588e-02 1.042786802619136317e-02 8.625475072016457754e-04 5.041380653480245213e-05
3.243243243243243423e+00 6.861571260316669252e-02 1.031595215704746334e-02 8.602760830970159096e-04 4.906852402291900922e-05
3.303303303303303462e+00 6.744167546158683080e-02 1.020329699136697868e-02 8.561628045870176094e-04 5.290928890831648465e-05
3.363363363363363501e+00 6.628514516588923655e-02 1.009225558383987018e-02 8.512424855253298943e-04 4.951095134216734137e-05
3.423423423423423539e+00 6.514242253377656999e-02 9.981722067501747411e-03 8.470407245648064500e-04 5.096914454434550669e-05
3.483483483483483578e+00 6.402914984389573849e-02 9.872371309200997716e-03 8.465336648135768100e-04 4.419848171914802988e-05
3.543543543543543617e+00 6.292790848569880524e-02 9.756631250449234252e-03 8.461737101944542209e-04 5.280318644560534250e-05
3.603603603603603656e+00 6.184721322632741325e-02 9.647184102891429372e-03 8.450467131446754874e-04 4.985842842119749408e-05
3.663663663663663694e+00 6.078114982978148617e-02 9.525602239611019595e-03 8.365265037832928397e-04 5.240374901220272436e-05
3.723723723723723733e+00 5.973932875037963469e-02 9.415750078607808271e-03 8.345917594385984664e-04 5.024316336291695064e-05
3.783783783783783772e+00 5.871705994110047733e-02 9.302004051905779156e-03 8.291467264210558010e-04 4.948982663017122802e-05
3.843843843843843811e+00 5.770258597279723234e-02 9.188523683335666353e-03 8.250452068663915832e-04 4.792555059784218041e-05
3.903903903903903849e+00 5.671656999705999153e-02 9.071785283278555739e-03 8.249359963850498275e-04 4.617866370488550197e-05
3.963963963963963888e+00 5.574130751431165265e-02 8.960642282471254286e-03 8.214732211433005849e-04 4.672208401453530291e-05
4.024024024024024371e+00 5.478888315511018514e-02 8.856010684716286371e-03 8.175266200778633563e-04 4.774149030545167110e-05
4.084084084084084409e+00 5.384411647742856633e-02 8.739134462166215853e-03 8.108481170952104534e-04 4.677736489248053250e-05
4.144144144144144448e+00 5.292309137503461297e-02 8.621886891785500093e-03 8.035075503893737963e-04 4.961134019908849409e-05
4.204204204204204487e+00 5.201500736264672020e-02 8.512634119092782337e-03 8.009630325296093452e-04 4.919450686808406848e-05
4.264264264264264526e+00 5.112090591317067223e-02 8.399570308706296937e-03 7.939087483933792398e-04 5.147352383141922706e-05
4.324324324324324564e+00 5.024379494111401445e-02 8.290994426562109734e-03 7.922169462131021123e-04 5.120061672382976496e-05
4.384384384384384603e+00 4.937824729858483752e-02 8.182054295409302291e-03 7.859420693345591218e-04 5.483875523373741813e-05
4.444444444444444642e+00 4.853503149822203933e-02 8.070771225731344228e-03 7.801492556613550972e-04 5.079664327246657057e-05
4.504504504504504681e+00 4.770013909349597042e-02 7.959624385731407098e-03 7.771264079716789543e-04 4.912879429665783300e-05
4.564564564564564719e+00 4.688217834035122294e-02 7.850571400187651011e-03 7.692781049652951120e-04 5.265870223971231287e-05
4.624624624624624758e+00 4.607944922178332237e-02 7.745304622067366966e-03 7.683367387324057567e-04 5.427396100588303252e-05
4.684684684684684797e+00 4.528899285920194584e-02 7.637810871957408272e-03 7.576257657220440917e-04 5.362096034443154607e-05
4.744744744744744835e+00 4.451115909850441449e-02 7.525323092365913090e-03 7.525991735281374519e-04 5.327675077151388283e-05
4.804804804804804874e+00 4.374756476420595119e-02 7.424580015116081198e-03 7.461459054827416625e-04 4.988310305187415952e-05
4.864864864864864913e+00 4.299769519591524480e-02 7.318568148729250392e-03 7.390329866883265644e-04 5.204986634001335495e-05
4.924924924924924952e+00 4.226109197492261549e-02 7.212660844015813047e-03 7.338103266948621311e-04 5.050899682009477482e-05
4.984984984984984990e+00 4.153758088384876951e-02 7.108002015133124338e-03 7.266650216096601700e-04 5.523756425094745890e-05
5.045045045045045029e+00 4.082532712634156374e-02 7.007058380406700968e-03 7.200716355047399484e-04 4.897040209174393429e-05
5.105105105105105068e+00 4.012373621628893827e-02 6.908201570598543340e-03 7.167969320632142744e-04 4.922687589488592406e-05
5.165165165165165106e+00 3.943179543982291979e-02 6.803343332235935702e-03 7.079731808672753458e-04 5.203156282139387767e-05
5.225225225225225145e+00 3.875795383017102691e-02 6.701072067203609622e-03 6.962670824909331178e-04 5.138337472014742081e-05
5.285285285285285184e+00 3.809423596816581548e-02 6.602060186620832376e-03 6.912606985239813520e-04 5.175914008111429408e-05
5.345345345345345223e+00 3.744256837822518974e-02 6.505601197133812491e-03 6.848239267493737336e-04 4.923691103225157864e-05
5.405405405405405261e+00 3.679845641120697841e-02 6.408327343502837406e-03 6.819441282516122129e-04 4.895981426357983791e-05
5.465465465465465300e+00 3.616878227951402652e-02 6.313422408867138021e-03 6.762201614421738116e-04 4.932126880094506876e-05
5.525525525525525339e+00 3.554605827709304833e-02 6.219058031149555556e-03 6.668520835558794510e-04 5.188551211406835763e-05
5.585585585585585378e+00 3.493532922861692508e-02 6.123895982774451088e-03 6.579852290068250419e-04 5.120566363742467874e-05
5.645645645645645416e+00 3.433902387987305266e-02 6.025961644996282764e-03 6.506119145827162506e-04 4.832281804813264736e-05
5.705705705705705455e+00 3.375088689205901771e-02 5.933338318401015429e-03 6.474661654589676778e-04 5.173080273035483801e-05
5.765765765765765494e+00 3.317232812266684289e-02 5.844170863501933245e-03 6.367978591334242690e-04 5.087251420706151656e-05
5.825825825825825532e+00 3.260205737256640507e-02 5.753654321467070384e-03 6.314060381890436620e-04 4.594870030627472946e-05
5.885885885885885571e+00 3.204001446043821394e-02 5.664543355193911792e-03 6.276093465940747306e-04 4.610788109553379764e-05
5.945945945945945610e+00 3.149140169850286886e-02 5.576891449658752560e-03 6.187789527334733352e-04 4.685736555926667707e-05
6.006006006006005649e+00 3.095083688899929325e-02 5.487519352968764190e-03 6.102005123798455617e-04 4.492668780510882361e-05
6.066066066066065687e+00 3.042040071399304199e-02 5.400386517324558266e-03 6.042062178988753026e-04 4.976988834862315517e-05
6.126126126126125726e+00 2.989735131165041637e-02 5.315479044721428507e-03 5.973805946031970860e-04 4.692553893160234354e-05
6.186186186186185765e+00 2.938466151321878286e-02 5.229958512077273643e-03 5.899625717866134730e-04 4.483994876186263453e-05
6.246246246246245803e+00 2.888343326107340250e-02 5.146711578933866986e-03 5.846895007330234033e-04 4.347464123373631347e-05
6.306306306306305842e+00 2.838877490000981177e-02 5.063219771156992309e-03 5.800227895228873051e-04 4.555214723643870577e-05
6.366366366366365881e+00 2.790108952817686380e-02 4.980881759416864833e-03 5.696345335320482546e-04 4.597975791899434450e-05
6.426426426426426808e+00 2.742193239531133184e-02 4.901196848444830043e-03 5.644563407151462729e-04 4.399029886312885598e-05
6.486486486486486847e+00 2.695223833394620738e-02 4.821119620010388095e-03 5.620305783839037433e-04 4.609294798819616736e-05
6.546546546546546885e+00 2.648933589471979058e-02 4.742629146515181006e-03 5.511777554952127477e-04 4.415667166895677662e-05
6.606606606606606924e+00 2.603689876320349622e-02 4.664411414899254961e-03 5.448666813580510049e-04 4.174569321375860674e-05
6.666666666666666963e+00 2.558916298263174197e-02 4.587538709870692989e-03 5.401550812816327454e-04 4.269943302310619493e-05
6.726726726726727001e+00 2.515200729173362043e-02 4.510650170871143352e-03 5.317040312218891457e-04 4.044771193730365989e-05
6.786786786786787040e+00 2.471693282551094481e-02 4.435161000866919348e-03 5.228342285913970206e-04 4.085583571440345617e-05
6.846846846846847079e+00 2.429491864881884108e-02 4.362151321016333183e-03 5.181779009742559046e-04 4.344845265033957547e-05
6.906906906906907118e+00 2.387657379796603863e-02 4.289196205518021332e-03 5.136430641531354287e-04 4.366593902424515072e-05
6.966966966966967156e+00 2.346700482830020931e-02 4.215118769061392164e-03 5.058998252899407459e-04 4.207317091352808316e-05
7.027027027027027195e+00 2.306449166703338979e-02 4.145304331441571066e-03 4.974644824025178675e-04 4.088163882237355726e-05
7.087087087087087234e+00 2.266723270897245610e-02 4.075215498921717396e-03 4.933543663411272401e-04 4.111972152008839008e-05
7.147147147147147273e+00 2.227928187264810456e-02 4.006609018824300143e-03 4.846068563193332065e-04 3.716499042122290499e-05
7.207207207207207311e+00 2.189744949189637024e-02 3.937571549578832916e-03 4.784061717705644198e-04 3.907705176729684170e-05
7.267267267267267350e+00 2.151962780647380738e-02 3.871504610684017682e-03 4.719738258391707460e-04 4.059711747022359606e-05
7.327327327327327389e+00 2.115115364273272361e-02 3.802043826402564178e-03 4.648846144674469117e-04 3.967871797979420455e-05
7.387387387387387427e+00 2.078691950314083894e-02 3.740962910151826755e-03 4.587510031644720203e-04 4.130460336645235095e-05
7.447447447447447466e+00 2.043273616032309503e-02 3.677440727112813671e-03 4.528044107147089978e-04 3.899280348207244943e-05
7.507507507507507505e+00 2.008085752318414241e-02 3.613546745883564146e-03 4.475795686875022323e-04 3.788018396232124352e-05
7.567567567567567544e+00 1.973507835306644032e-02 3.548801789974326271e-03 4.405610814763769815e-04 3.644039918954252252e-05
7.627627627627627582e+00 1.939614727122017726e-02 3.485069913320088322e-03 4.336824080259396542e-04 3.611219354768723850e-05
7.687687687687687621e+00 1.906465367102036859e-02 3.425058103747109783e-03 4.273041059472017906e-04 3.699226923297642237e-05
7.747747747747747660e+00 1.873593103204353183e-02 3.365893804882766783e-03 4.232295081644856525e-04 3.865524613946997988e-05
7.807807807807807698e+00 1.841316662788660893e-02 3.308190353024705304e-03 4.183676422280344261e-04 3.739293836147553491e-05
7.867867867867867737e+00 1.809843226246968251e-02 3.249750521998665247e-03 4.092135417814629682e-04 3.667569316127678694e-05
7.927927927927927776e+00 1.778682754613425399e-02 3.192899904896313173e-03 4.038355103225355438e-04 3.537247272347606553e-05
7.987987987987987815e+00 1.748130583792014900e-02 3.137720320434133313e-03 3.990609930196312768e-04 3.510681519591868181e-05
8.048048048048048742e+00 1.718199483081266424e-02 3.082590653897030342e-03 3.934059468659555341e-04 3.443370719424355497e-05
8.108108108108108780e+00 1.688615459965184251e-02 3.024897648460626691e-03 3.883150291983755134e-04 3.549786750115529755e-05
8.168168168168168819e+00 1.659500980686889546e-02 2.971371418987352620e-03 3.809121743029985903e-04 3.607241987749011317e-05
8.228228228228228858e+00 1.630939418409860925e-02 2.920349024307308805e-03 3.756357646772798069e-04 3.533215356729721803e-05
8.288288288288288896e+00 1.603000222073086220e-02 2.867175334533687229e-03 3.704420620323091548e-04 3.369733773867987053e-05
8.348348348348348935e+00 1.575533364252913737e-02 2.817753557423896636e-03 3.665516484882169095e-04 3.446951435161214238e-05
8.408408408408408974e+00 1.548343128728475217e-02 2.766157421791955520e-03 3.600035014293386589e-04 2.994220672874889832e-05
8.468468468468469013e+00 1.521715096385780480e-02 2.716393050569821006e-03 3.546478044457043667e-04 3.305624921427774421e-05
8.528528528528529051e+00 1.495472229821357725e-02 2.666671657841036651e-03 3.491800944784694688e-04 3.166333042472582759e-05
8.588588588588589090e+00 1.469928964661803769e-02 2.621341554170126143e-03 3.434238246335795559e-04 3.228786073560629521e-05
8.648648648648649129e+00 1.444515348773622518e-02 2.573534885972848622e-03 3.390634760520683331e-04 3.079001486893690072e-05
8.708708708708709167e+00 1.419825716393479861e-02 2.527741796557925105e-03 3.344290523555267804e-04 3.122030355516288802e-05
8.768768768768769206e+00 1.395026873088419869e-02 2.482359430093177607e-03 3.296502144913440822e-04 3.041630602407116717e-05
8.828828828828829245e+00 1.371351723393388414e-02 2.438313805747500951e-03 3.244588730800989024e-04 3.178606991906950699e-05
8.888888888888889284e+00 1.347605868443529399e-02 2.391301767194826521e-03 3.178591173195588872e-04 3.036081673979534675e-05
8.948948948948949322e+00 1.324330657209875708e-02 2.347827458724143120e-03 3.128913878309655676e-04 3.082498593768781677e-05
9.009009009009009361e+00 1.301663744003854484e-02 2.307881648454399026e-03 3.086862868715849369e-04 2.759829117014006754e-05
9.069069069069069400e+00 1.279115166233915982e-02 2.263009204257284985e-03 3.033832468600400106e-04 2.967204781587101347e-05
9.129129129129129439e+00 1.256951483615866179e-02 2.220785908743596725e-03 2.975542634840716420e-04 2.821900284962701360e-05
9.189189189189189477e+00 1.235440980477227856e-02 2.181251889903286414e-03 2.955378521988110980e-04 2.861269885897128290e-05
9.249249249249249516e+00 1.214120790253127476e-02 2.141702043727377290e-03 2.907356665223816941e-04 2.697569980110431755e-05
9.309309309309309555e+00 1.193141180680234656e-02 2.103039276414477802e-03 2.850868817454197215e-04 2.803455926326768802e-05
9.369369369369369593e+00 1.172554981649563156e-02 2.062895491828147573e-03 2.799007969904423110e-04 2.748967673630827837e-05
9.429429429429429632e+00 1.152308195872997834e-02 2.025664970849370018e-03 2.752996353882470703e-04 2.731740891218511111e-05
9.489489489489489671e+00 1.132550620849239430e-02 1.990279420962229665e-03 2.703369261499347738e-04 2.767574734834345684e-05
9.549549549549549710e+00 1.112835105597811611e-02 1.951245153364800783e-03 2.676342176667967430e-04 2.747226578926774187e-05
9.609609609609609748e+00 1.093823555303229111e-02 1.917336567921927972e-03 2.629136422683598967e-04 2.606695701284508050e-05
9.669669669669669787e+00 1.075029058070391466e-02 1.880146534924122649e-03 2.580810145857411007e-04 2.647564619564765347e-05
9.729729729729729826e+00 1.056336008351599354e-02 1.844341885807639905e-03 2.554727776186845284e-04 2.620890359578337538e-05
9.789789789789789864e+00 1.038161153948764272e-02 1.811695217165771362e-03 2.507578650559193103e-04 2.385540472065790794e-05
9.849849849849849903e+00 1.020377951983833346e-02 1.780375332081224121e-03 2.465552887614902780e-04 2.473330274994318275e-05
9.909909909909909942e+00 1.002595550350932410e-02 1.747384874683099000e-03 2.423493239317676604e-04 2.362143523972607510e-05
9.969969969969969981e+00 9.853511475741169243e-03 1.713895237309480228e-03 2.384428836934937112e-04 2.434397205817949756e-05
1.003003003003003002e+01 9.684011697713667405e-03 1.683571648603155151e-03 2.345683306030015122e-04 2.306284120479893380e-05
1.009009009009009006e+01 9.515800365793324056e-03 1.651298425102908649e-03 2.295404914230370574e-04 2.305410366142500778e-05
1.015015015015015010e+01 9.351472718909089807e-03 1.620519169736237388e-03 2.262400388185988097e-04 2.406460537532937604e-05
1.021021021021021014e+01 9.189560509248677345e-03 1.591572845100121909e-03 2.240284115750424158e-04 2.243312711472987843e-05
1.027027027027027017e+01 9.030074638391262509e-03 1.561781402911049292e-03 2.211155077259850069e-04 2.226376710755571670e-05
1.033033033033033021e+01 8.874132986158966840e-03 1.532932889099573783e-03 2.168338025492722802e-04 2.320018226503198710e-05
1.039039039039039025e+01 8.721292440648257746e-03 1.505243689368127979e-03 2.121824127686737017e-04 2.242402725326315410e-05
1.045045045045045029e+01 8.570571978712110406e-03 1.476697212884853531e-03 2.085585867933873632e-04 2.073779477989926069e-05
1.051051051051051033e+01 8.421907010771809837e-03 1.448744617571075949e-03 2.046766748398602253e-04 2.323333895705569384e-05
1.057057057057057037e+01 8.275861769533073356e-03 1.422372317925139429e-03 2.007842021101967096e-04 2.089601707058130834e-05
1.063063063063063041e+01 8.131605954809580442e-03 1.395855150825694481e-03 1.965464575339737052e-04 1.923072096200173893e-05
1.069069069069069045e+01 7.991846034403339918e-03 1.369748340345062305e-03 1.948405228793192946e-04 2.013637938293672949e-05
1.075075075075075048e+01 7.853716686247604051e-03 1.344179477802069861e-03 1.907362162588807555e-04 1.906007760934087680e-05
1.081081081081081052e+01 7.716780417671178366e-03 1.319522222166848776e-03 1.892273820890352798e-04 2.058873732202804821e-05
1.087087087087087056e+01 7.584146963487454693e-03 1.295420866585550966e-03 1.851281098961500755e-04 1.935929820205867347e-05
1.093093093093093060e+01 7.451929476734179408e-03 1.272458967022125319e-03 1.816147706781766032e-04 1.841226592258652853e-05
1.099099099099099064e+01 7.322634255890383276e-03 1.248963865999842653e-03 1.789743967921026042e-04 1.820498262537356625e-05
1.105105105105105068e+01 7.197343277371320500e-03 1.226080299453608880e-03 1.758128234613081102e-04 1.936308521712571176e-05
1.111111111111111072e+01 7.071279850834288200e-03 1.202966192058414719e-03 1.732627100148999646e-04 1.957257371518345893e-05
1.117117117117117076e+01 6.948171110527558841e-03 1.179577617087596312e-03 1.700155826542068690e-04 1.900504996543122196e-05
1.123123123123123079e+01 6.828010906898506621e-03 1.159150980646700630e-03 1.678037963698192706e-04 1.742056700568902930e-05
1.129129129129129083e+01 6.708615888150871662e-03 1.137966735043665712e-03 1.637844564048639509e-04 1.753367714062394736e-05
1.135135135135135087e+01 6.593158913876150974e-03 1.117092572755452960e-03 1.608421541494387810e-04 1.715272287135652439e-05
1.141141141141141091e+01 6.478290647479138277e-03 1.097339461743328595e-03 1.594110499601368396e-04 1.658593521424251902e-05
1.147147147147147095e+01 6.365265695931218194e-03 1.076702897482468028e-03 1.558789202568778090e-04 1.673689075817801704e-05
1.153153153153153099e+01 6.255029632913756618e-03 1.057032800606176907e-03 1.536193324290206655e-04 1.731537976402086171e-05
1.159159159159159103e+01 6.147316250041717257e-03 1.038818009653015746e-03 1.501438350400641566e-04 1.708161561439467432e-05
1.165165165165165106e+01 6.039307237274071753e-03 1.018501180151995100e-03 1.484111607316040645e-04 1.642750938684542169e-05
1.171171171171171110e+01 5.934146955331127092e-03 1.000477520468836265e-03 1.463820226018565525e-04 1.638780529827905033e-05
1.177177177177177114e+01 5.831502596977292813e-03 9.813285157995541713e-04 1.429422616109230436e-04 1.595295676173802462e-05
1.183183183183183118e+01 5.729753111987716599e-03 9.639595776297695548e-04 1.409154595572042774e-04 1.549122985489735443e-05
1.189189189189189122e+01 5.629494391318542318e-03 9.456473959455633177e-04 1.374387887766066740e-04 1.488036984875903699e-05
1.195195195195195126e+01 5.532096370387131791e-03 9.284266993168863993e-04 1.356413858893916328e-04 1.469408831904027825e-05
1.201201201201201130e+01 5.435224387407898081e-03 9.110972685075730904e-04 1.323975380629094671e-04 1.478287618797751718e-05
1.207207207207207134e+01 5.341803140866538922e-03 8.951129846606869622e-04 1.295526717064622981e-04 1.467275639968359822e-05
1.213213213213213137e+01 5.249665662050712577e-03 8.794573931629903838e-04 1.287820520460874389e-04 1.482406749815475432e-05
1.219219219219219141e+01 5.156154710211154242e-03 8.635309070798347954e-04 1.263753305714943812e-04 1.379866842587871435e-05
1.225225225225225145e+01 5.065794044170208489e-03 8.477885987215171698e-04 1.237576795974773341e-04 1.382030975802157190e-05
1.231231231231231149e+01 4.977102087608308370e-03 8.309927394174987077e-04 1.214781676022076571e-04 1.417342324700105186e-05
1.237237237237237153e+01 4.890791908789374719e-03 8.159770932259047087e-04 1.197566699520091489e-04 1.356007499972801511e-05
1.243243243243243157e+01 4.805319088672968010e-03 8.018271693077393429e-04 1.178664174889117541e-04 1.238054246489811684e-05
1.249249249249249161e+01 4.720880071164537152e-03 7.861249199444210120e-04 1.153374874300967432e-04 1.287645532720358239e-05
1.255255255255255165e+01 4.639193962683890726e-03 7.727558908441326977e-04 1.135442177446226348e-04 1.271636866610136482e-05
1.261261261261261168e+01 4.557744297720699514e-03 7.595006616460747099e-04 1.113574342313603395e-04 1.230348092839598651e-05
1.267267267267267172e+01 4.478226994508451367e-03 7.446708475090105727e-04 1.099758554340086390e-04 1.254044798417861620e-05
1.273273273273273176e+01 4.399687192961339831e-03 7.323733679734111034e-04 1.077425720198633876e-04 1.251497304172526557e-05
1.279279279279279180e+01 4.322378758799866674e-03 7.183391213601091584e-04 1.057063429694625570e-04 1.232269214306154347e-05
1.285285285285285362e+01 4.246704758583758760e-03 7.048785015910084568e-04 1.040325477058179647e-04 1.243233671377465911e-05
1.291291291291291365e+01 4.173074411653835726e-03 6.927609027028661798e-04 1.027268556814053081e-04 1.197020892036243220e-05
1.297297297297297369e+01 4.100048289045723354e-03 6.810638765818323838e-04 9.952464522980733214e-05 1.153391160555997970e-05
1.303303303303303373e+01 4.027202231836194898e-03 6.685231496278952208e-04 9.796985911647854291e-05 1.120951095513905997e-05
1.309309309309309377e+01 3.956867644319215366e-03 6.571984350394530347e-04 9.612096143885324865e-05 1.188602888172630645e-05
1.315315315315315381e+01 3.887779849132243747e-03 6.457689691759363514e-04 9.498623527950079905e-05 1.132700648386313933e-05
1.321321321321321385e+01 3.819237990710336750e-03 6.334580500448346420e-04 9.397290288177142343e-05 1.086542059037840913e-05
1.327327327327327389e+01 3.752487010682912984e-03 6.225009902058728159e-04 9.194842327053053097e-05 1.128853479522670806e-05
1.333333333333333393e+01 3.686573720601625959e-03 6.108820016700578469e-04 8.996041153158464729e-05 1.040139253074657554e-05
1.339339339339339396e+01 3.621904941067627479e-03 6.011343742778795440e-04 8.915211664596343975e-05 1.096682025542859197e-05
1.345345345345345400e+01 3.558140890978086449e-03 5.893785695872338177e-04 8.706027383416616787e-05 1.020506387981981256e-05
1.351351351351351404e+01 3.495340133831255098e-03 5.788251589211966660e-04 8.620558359643251060e-05 9.879325655763289345e-06
1.357357357357357408e+01 3.433688349010073724e-03 5.683130819070488296e-04 8.357015821612976032e-05 9.087182887570284702e-06
1.363363363363363412e+01 3.372718650030658016e-03 5.585404415430639952e-04 8.227847332420391499e-05 9.441299074812024606e-06
1.369369369369369416e+01 3.313338173713558168e-03 5.480129203627881083e-04 8.085663428512745890e-05 9.601823435746909108e-06
1.375375375375375420e+01 3.254884197957805952e-03 5.383649663770874536e-04 7.961800731098829043e-05 9.394079800830335358e-06
1.381381381381381424e+01 3.197586018226989454e-03 5.288686281160945562e-04 7.854038012825489946e-05 9.212762403775989970e-06
1.387387387387387427e+01 3.140600504889198494e-03 5.206339215796452254e-04 7.667311606627554401e-05 9.339381017696827707e-06
1.393393393393393431e+01 3.085870249700808313e-03 5.113731113352863386e-04 7.623936670104429893e-05 9.334074914973481812e-06
1.399399399399399435e+01 3.031496078462096472e-03 5.011821333521184916e-04 7.411717296788508658e-05 8.806308694537098782e-06
1.405405405405405439e+01 2.978355628360172726e-03 4.928250415441239474e-04 7.301056703376403937e-05 8.657295947500179639e-06
1.411411411411411443e+01 2.925511724882227590e-03 4.842897958423817936e-04 7.134851499817326575e-05 8.527135568844221135e-06
1.417417417417417447e+01 2.873047016362504334e-03 4.759036145252617460e-04 6.935006967790741063e-05 8.075797059061618535e-06
1.423423423423423451e+01 2.822134740182311290e-03 4.676921727235492428e-04 6.856990881146864006e-05 7.955795594992885273e-06
1.429429429429429455e+01 2.772592099637595855e-03 4.594352005454890235e-04 6.699503692875831461e-05 8.225814569258649869e-06
1.435435435435435458e+01 2.723337409530503846e-03 4.518701952790298124e-04 6.562596609995823460e-05 8.107221364913562366e-06
1.441441441441441462e+01 2.674934416892987919e-03 4.428681688349939073e-04 6.540899876322425950e-05 7.556487003939373896e-06
1.447447447447447466e+01 2.627243221119509014e-03 4.353723102835555816e-04 6.372034423184339458e-05 7.334750383646276574e-06
1.453453453453453470e+01 2.580647993503277192e-03 4.280177545553463109e-04 6.271130992885980116e-05 7.841373377537040374e-06
1.459459459459459474e+01 2.534795856317484213e-03 4.205841304764026825e-04 6.151460338047497255e-05 7.757616081820084862e-06
1.465465465465465478e+01 2.490009978300098976e-03 4.134118609517028098e-04 6.079192655862353549e-05 7.874832583051212995e-06
1.471471471471471482e+01 2.445796549061781365e-03 4.059912490859769111e-04 5.966496863552954330e-05 7.753904097768808112e-06
1.477477477477477485e+01 2.401620364200281188e-03 3.986698666754252070e-04 5.893511065981277882e-05 7.311600543413056857e-06
1.483483483483483489e+01 2.359443153896718416e-03 3.918031819672208893e-04 5.798043166782496978e-05 7.193693238209836825e-06
1.489489489489489493e+01 2.316260172319686405e-03 3.840987473632600721e-04 5.617986744639912663e-05 7.524134829371793800e-06
1.495495495495495497e+01 2.275805698050197608e-03 3.783899375972952389e-04 5.522705051092133087e-05 7.011054720965715557e-06
1.501501501501501501e+01 2.234822409415129427e-03 3.726720761375364871e-04 5.453006873551513801e-05 7.272720847023939453e-06
1.507507507507507505e+01 2.195529605313239520e-03 3.663772604400596881e-04 5.370767732096165921e-05 7.189854659598043731e-06
1.513513513513513509e+01 2.156045316739140655e-03 3.599139123518392135e-04 5.290787682170264696e-05 6.885480041586212334e-06
1.519519519519519513e+01 2.117226256204003156e-03 3.528766072275421888e-04 5.157642952697404244e-05 6.606248351165190178e-06
1.525525525525525516e+01 2.079220192048829210e-03 3.468806159609310095e-04 5.147968060208753238e-05 6.888803865763932188e-06
1.531531531531531520e+01 2.042332451725983877e-03 3.414182219355765954e-04 5.069326206014656346e-05 6.663480418231246490e-06
1.537537537537537524e+01 2.005261533183175932e-03 3.350821486757083020e-04 4.985133853061762902e-05 6.683949432878353080e-06
1.543543543543543528e+01 1.969121066202673444e-03 3.293736351168881642e-04 4.898477328093808590e-05 6.292650168546637355e-06
1.549549549549549532e+01 1.933200722572752002e-03 3.235300557846933667e-04 4.842922352424251802e-05 6.074669606389326531e-06
1.555555555555555536e+01 1.899033668593094575e-03 3.181087718371753336e-04 4.767886071406164173e-05 6.293393656911307954e-06
1.561561561561561540e+01 1.864716832353433560e-03 3.129014516205416685e-04 4.647237071516911153e-05 6.288005711103890122e-06
1.567567567567567544e+01 1.830486353860720549e-03 3.070565113663726903e-04 4.467672977131695468e-05 6.269035967644953922e-06
1.573573573573573547e+01 1.797730116776952896e-03 3.016695809943384290e-04 4.429041725254590747e-05 5.545352339418808978e-06
1.579579579579579551e+01 1.765673250710945432e-03 2.967373965606365845e-04 4.337874346233445153e-05 6.077757796413155006e-06
1.585585585585585555e+01 1.733465182913469533e-03 2.914742592864897480e-04 4.305113778261853081e-05 5.884062812276969939e-06
1.591591591591591559e+01 1.702124084005684958e-03 2.868453497164968457e-04 4.233335668228198622e-05 5.879657534570130376e-06
1.597597597597597563e+01 1.670494324517229510e-03 2.815181295429871472e-04 4.150240980797380053e-05 5.589639704110169183e-06
1.603603603603603744e+01 1.640130795848233729e-03 2.766621464587442768e-04 4.038663827871115093e-05 5.748497628381766613e-06
1.609609609609609748e+01 1.610497902615604451e-03 2.720345547599236453e-04 3.992467072498473429e-05 5.630083321409701846e-06
1.615615615615615752e+01 1.581212347083830452e-03 2.674047736688824344e-04 3.886851130097723262e-05 5.464520664794158972e-06
1.621621621621621756e+01 1.553063487636279372e-03 2.628721277578749036e-04 3.796403100281181314e-05 4.898950336567590285e-06
1.627627627627627760e+01 1.524350074679945658e-03 2.585052041522920962e-04 3.812445462872763853e-05 5.432676970016048508e-06
1.633633633633633764e+01 1.496721497964310964e-03 2.538205243337271857e-04 3.703647487950884005e-05 4.795108864148123209e-06
1.639639639639639768e+01 1.469279079773653813e-03 2.497429140947211488e-04 3.636344407130011493e-05 5.166481973950880181e-06
1.645645645645645772e+01 1.441671372739867889e-03 2.448228036083727253e-04 3.607297967851877233e-05 4.753825787758525378e-06
1.651651651651651775e+01 1.415953560602330576e-03 2.408232089559063783e-04 3.512708840647921736e-05 4.579785960152081873e-06
1.657657657657657779e+01 1.390019251318337168e-03 2.368801513593923273e-04 3.512157252843148156e-05 4.777477857011599306e-06
1.663663663663663783e+01 1.364801039437930907e-03 2.322542749249442630e-04 3.432899880636530710e-05 4.971534066638962985e-06
1.669669669669669787e+01 1.339918822601199018e-03 2.285828621245851694e-04 3.391889507132357358e-05 4.787800983225469156e-06
1.675675675675675791e+01 1.315093845536229608e-03 2.252119679088194549e-04 3.307327417842337324e-05 4.567029469245030247e-06
1.681681681681681795e+01 1.290845735322418072e-03 2.210322487781072394e-04 3.254517078267815471e-05 4.594044136869631353e-06
1.687687687687687799e+01 1.267117856932548905e-03 2.167781863260878769e-04 3.199722296693966248e-05 4.736386552953515585e-06
1.693693693693693803e+01 1.243920133045001803e-03 2.135480645791594935e-04 3.157259228299057842e-05 4.254575815501595055e-06
1.699699699699699806e+01 1.220576892671747194e-03 2.087958226953614161e-04 3.087571172774289505e-05 4.450144192671166219e-06
1.705705705705705810e+01 1.198405645079270209e-03 2.060227139974676359e-04 3.061510598352027004e-05 4.845959514370016338e-06
1.711711711711711814e+01 1.176612391067825315e-03 2.024333564015030548e-04 2.941423892731689601e-05 4.006616020607250607e-06
1.717717717717717818e+01 1.154624404084890477e-03 1.990679545144517825e-04 2.902182886713634976e-05 4.326908564211893938e-06
1.723723723723723822e+01 1.133493079442538876e-03 1.956042179592620139e-04 2.838042884208942933e-05 4.359191030072514051e-06
1.729729729729729826e+01 1.112604684270627900e-03 1.919056499029427683e-04 2.821910991889822119e-05 4.046272163820270563e-06
1.735735735735735830e+01 1.091916180578699847e-03 1.887137041473747878e-04 2.764928327655796138e-05 4.161225931750574750e-06
1.741741741741741833e+01 1.071529967037084191e-03 1.852851899691965274e-04 2.699674854844347568e-05 3.857225042443894490e-06
1.747747747747747837e+01 1.052339273117537709e-03 1.822974972602610095e-04 2.702738347557889797e-05 3.798502102102659051e-06
1.753753753753753841e+01 1.032514274541256050e-03 1.790020189998110746e-04 2.645231554139625168e-05 4.073281717077246960e-06
1.759759759759759845e+01 1.013447585236825366e-03 1.760249546128017238e-04 2.617169242340379481e-05 3.712674909694823646e-06
1.765765765765765849e+01 9.946665104525991962e-04 1.734171804821103596e-04 2.553769337994410472e-05 3.444694441533454871e-06
1.771771771771771853e+01 9.765419972632844716e-04 1.702547011926270194e-04 2.467408363149634545e-05 3.663279419707215893e-06
1.777777777777777857e+01 9.585887177800815921e-04 1.673096046530749036e-04 2.467459537609799261e-05 3.669318025421786217e-06
1.783783783783783861e+01 9.407607587341155868e-04 1.645598700102837535e-04 2.447997973604977971e-05 3.578050489734827302e-06
1.789789789789789864e+01 9.234241547929479370e-04 1.618278562206316887e-04 2.397397026316413693e-05 3.666506464545260213e-06
1.795795795795795868e+01 9.058323703092997954e-04 1.589131488852221048e-04 2.342760794709052504e-05 3.466296938276324031e-06
1.801801801801801872e+01 8.893371434970741675e-04 1.563117335617998606e-04 2.255072077398990687e-05 3.365324254414876196e-06
1.807807807807807876e+01 8.730074048887948805e-04 1.533788718230956981e-04 2.230042703432158325e-05 3.558440965037304542e-06
1.813813813813813880e+01 8.563583882381688162e-04 1.511150247961035172e-04 2.203826294226353145e-05 3.296955714553657600e-06
1.819819819819819884e+01 8.404795811918861631e-04 1.483185688589480774e-04 2.188315846777848445e-05 3.074248378903542838e-06
1.825825825825825888e+01 8.251867447695306577e-04 1.459101047700754183e-04 2.159150338983592600e-05 3.323801425152613981e-06
1.831831831831831892e+01 8.098309042854651835e-04 1.435974348509020597e-04 2.103179477500088362e-05 3.324046236229167591e-06
1.837837837837837895e+01 7.949130743967771067e-04 1.410940006977580961e-04 2.119404892557625111e-05 3.253678786192521052e-06
1.843843843843843899e+01 7.797473122137865221e-04 1.387156561914978969e-04 2.063247608789832375e-05 3.207271191960616656e-06
1.849849849849849903e+01 7.654046403180237747e-04 1.365557103095830799e-04 2.017927431946668274e-05 2.949471620598026285e-06
1.855855855855855907e+01 7.514231531529504777e-04 1.337099442719581819e-04 1.999944332483735341e-05 3.090432689696339413e-06
1.861861861861861911e+01 7.369569937489529009e-04 1.319601877058987338e-04 1.974412801761030574e-05 3.219770763938412979e-06
1.867867867867867915e+01 7.231815390550248336e-04 1.292250348806267990e-04 1.896082761558010038e-05 2.869714361415226274e-06
1.873873873873873919e+01 7.099426576542251051e-04 1.273511409711327918e-04 1.863469598844433477e-05 2.674707519491005359e-06
1.879879879879879923e+01 6.964838914784230025e-04 1.248071854264161645e-04 1.892680227086593933e-05 2.836695864923573930e-06
1.885885885885885926e+01 6.831723136731250286e-04 1.225732340634092595e-04 1.812565320734562855e-05 3.036656697868189730e-06
1.891891891891891930e+01 6.706146603647237733e-04 1.207207080518264355e-04 1.789887296681002887e-05 2.823517973426120279e-06
1.897897897897897934e+01 6.578632449636406939e-04 1.185159612146662787e-04 1.755433031249476852e-05 2.614693212917076299e-06
1.903903903903903938e+01 6.458503279368003327e-04 1.164656329090876780e-04 1.735617694648891585e-05 2.824957184851860785e-06
1.909909909909909942e+01 6.336606444432835421e-04 1.144994051593836525e-04 1.707023389686777317e-05 2.964126463011817474e-06
1.915915915915915946e+01 6.221232615701315820e-04 1.123381527972983405e-04 1.679735562553945555e-05 2.922721475285606446e-06
1.921921921921921950e+01 6.102892115777680798e-04 1.104901667025798620e-04 1.644252645149584720e-05 2.814376911876126303e-06
1.927927927927927954e+01 5.990797087694616071e-04 1.087990860147107752e-04 1.602125519240238757e-05 2.489361215294123573e-06
1.933933933933933957e+01 5.876303350781864531e-04 1.064766640448834133e-04 1.573901644656867520e-05 2.541169058397644389e-06
1.939939939939939961e+01 5.767229905330163936e-04 1.051119650908719275e-04 1.560306220372496529e-05 2.783463845051012707e-06
1.945945945945945965e+01 5.658566861607396614e-04 1.031788441079422561e-04 1.568274767158158852e-05 2.519763464556406650e-06
1.951951951951951969e+01 5.549038794785181522e-04 1.012385349836471537e-04 1.514975878414379377e-05 2.730634859304506317e-06
1.957957957957957973e+01 5.447818736601236708e-04 9.970650555939568154e-05 1.484447622750675713e-05 2.683108562929408722e-06
1.963963963963963977e+01 5.347796113862095463e-04 9.806693783047914766e-05 1.494446193506965439e-05 2.788775439614647169e-06
1.969969969969969981e+01 5.245474154571074009e-04 9.645663397914138717e-05 1.451058285766938091e-05 2.360625079642030565e-06
1.975975975975975985e+01 5.151087569460829777e-04 9.487261371861125910e-05 1.409953939265302516e-05 2.312090687860765949e-06
1.981981981981981988e+01 5.051572173234589267e-04 9.289584635298971018e-05 1.401022680768752782e-05 2.494050360554160617e-06
1.987987987987987992e+01 4.956233285681568889e-04 9.155985510079600685e-05 1.382759554865592783e-05 2.659244285096516771e-06
1.993993993993993996e+01 4.865959317826247304e-04 8.990146071336211915e-05 1.344504599964239796e-05 2.526978354301625625e-06
2.000000000000000000e+01 4.771372935948899182e-04 8.850510174895089260e-05 1.348884830287544795e-05 2.402896886163410691e-06
2.006006006006006004e+01 4.681845700508780448e-04 8.672516194695598850e-05 1.297927885808440232e-05 2.250192050145430719e-06
2.012012012012012008e+01 4.595542627244582757e-04 8.532511012428728025e-05 1.298582139547109520e-05 2.401571024610343500e-06
2.018018018018018012e+01 4.505764241060486236e-04 8.389986236518996330e-05 1.235156677657719812e-05 2.209686490793163037e-06
2.024024024024024015e+01 4.418483864263458936e-04 8.254338354529395323e-05 1.225069286020575046e-05 2.214384271641594147e-06
2.030030030030030019e+01 4.339116421587182223e-04 8.125820461830774431e-05 1.209316313274253469e-05 2.276641708867678566e-06
2.036036036036036023e+01 4.257285271193701260e-04 7.952653843021855297e-05 1.202404456216812425e-05 2.302554295583511783e-06
2.042042042042042027e+01 4.177755809569666198e-04 7.829085653658707027e-05 1.189636140061493225e-05 2.088489808121580013e-06
2.048048048048048031e+01 4.096919447558785687e-04 7.677460138928116832e-05 1.156724608108726107e-05 2.091561233177108126e-06
2.054054054054054035e+01 4.017271516074616628e-04 7.556569805914283727e-05 1.136298962692915167e-05 2.207927727997032277e-06
2.060060060060060039e+01 3.943873110377924766e-04 7.432567332212958264e-05 1.119359478345396063e-05 2.225948174658847416e-06
2.066066066066066043e+01 3.866836833663324043e-04 7.285953773090783083e-05 1.105356705457020612e-05 2.060696806150516991e-06
2.072072072072072046e+01 3.794887469305354712e-04 7.190588478022557663e-05 1.093263245095622473e-05 2.004523669144488389e-06
2.078078078078078050e+01 3.724459573653715518e-04 7.050032611823107227e-05 1.075623575115152426e-05 1.910883638867401056e-06
2.084084084084084054e+01 3.653743004056603781e-04 6.915950191003272037e-05 1.040745742780841050e-05 1.915985018233532939e-06
2.090090090090090058e+01 3.584210261471837996e-04 6.825456238709781578e-05 1.038944552013749881e-05 2.022920531279878088e-06
2.096096096096096062e+01 3.516449248119076876e-04 6.693980099277060947e-05 1.016246247162912994e-05 1.959639385713850022e-06
2.102102102102102066e+01 3.450917038187793599e-04 6.576178058307908646e-05 9.970968529322780108e-06 2.065449037955626022e-06
2.108108108108108070e+01 3.382994239800011941e-04 6.454125914765293959e-05 9.694006298380715515e-06 2.041680563897240593e-06
2.114114114114114074e+01 3.317472902838264565e-04 6.342131993993652453e-05 9.613623422085643713e-06 1.811219899259431150e-06
2.120120120120120077e+01 3.259954601056867167e-04 6.242698159335176864e-05 9.521816023439354546e-06 1.803819613047383964e-06
2.126126126126126081e+01 3.196277260833767534e-04 6.130090279283122764e-05 9.179645444762564549e-06 1.627781996209671594e-06
2.132132132132132085e+01 3.134362409181626970e-04 6.028468990870614687e-05 8.922507010418881862e-06 1.698775417631761450e-06
2.138138138138138089e+01 3.074597313575170264e-04 5.930012160960018204e-05 9.027453800885837731e-06 1.541139154200927329e-06
2.144144144144144093e+01 3.016806643638301425e-04 5.825711713202823993e-05 8.796032257894004900e-06 1.637945837271527170e-06
2.150150150150150097e+01 2.957459877749290525e-04 5.712269104051772938e-05 8.477001879689468770e-06 1.596745621212415215e-06
2.156156156156156101e+01 2.903557153829874481e-04 5.615077830798462634e-05 8.671183581996069805e-06 1.781717532722066884e-06
2.162162162162162105e+01 2.847522963516108271e-04 5.522574872223100451e-05 8.476963114000379609e-06 1.640584457360469123e-06
2.168168168168168108e+01 2.795381407693175546e-04 5.423305651360317147e-05 8.204936643116446742e-06 1.519639298794590029e-06
2.174174174174174112e+01 2.741484799335676512e-04 5.337015383507628859e-05 8.109598138949834854e-06 1.618523715996417153e-06
2.180180180180180116e+01 2.688087233337345351e-04 5.238386882043151585e-05 7.923796900162837458e-06 1.559279137038702699e-06
2.186186186186186120e+01 2.637405034046309609e-04 5.151551441009053042e-05 7.974323600446835386e-06 1.490641800629557004e-06
2.192192192192192124e+01 2.585451918096784906e-04 5.058004628791061812e-05 7.809444196253737986e-06 1.430316758297531656e-06
2.198198198198198128e+01 2.535130025677450856e-04 4.957764607720858827e-05 7.552592321672245055e-06 1.464036760411366658e-06
2.204204204204204132e+01 2.487891110189664463e-04 4.858287221103435100e-05 7.333583827302663785e-06 1.397475449359597620e-06
2.210210210210210136e+01 2.439444041459025967e-04 4.798748245834459647e-05 7.562374404395859697e-06 1.676254895810564275e-06
2.216216216216216139e+01 2.393054197816718662e-04 4.719477883460877369e-05 7.398826977124595289e-06 1.241550265607868541e-06
2.222222222222222143e+01 2.348696298314484603e-04 4.633326023050185244e-05 7.044920265727526145e-06 1.349133789477361291e-06
2.228228228228228147e+01 2.304484694876743095e-04 4.548386968325731955e-05 6.980325804929156084e-06 1.327085603991514049e-06
2.234234234234234151e+01 2.258114643511437961e-04 4.459582259577529170e-05 6.847016187545170948e-06 1.339028304567798142e-06
2.240240240240240155e+01 2.216727384566705833e-04 4.398048853616290822e-05 6.801927331484897756e-06 1.326264272047585362e-06
2.246246246246246159e+01 2.175368232925296895e-04 4.313958891664734270e-05 6.624216082718115944e-06 1.190224664889461838e-06
2.252252252252252163e+01 2.132526183738855008e-04 4.239631677420305857e-05 6.298539314100532664e-06 1.300134704457674295e-06
2.258258258258258167e+01 2.091400270532526977e-04 4.165964823520603463e-05 6.455078322600060338e-06 1.282395572124389779e-06
2.264264264264264170e+01 2.050527664371254639e-04 4.085411380832443056e-05 6.188310152952405631e-06 1.319638057950250605e-06
2.270270270270270174e+01 2.012305171267355264e-04 4.034821169230135045e-05 6.183225193022522348e-06 1.244467960224329831e-06
2.276276276276276178e+01 1.973409770980855246e-04 3.948859907978212539e-05 6.118619139382968404e-06 1.247704234438561303e-06
2.282282282282282182e+01 1.935169458963313899e-04 3.880008872874355128e-05 6.064184347273559000e-06 1.307059083819217723e-06
2.288288288288288186e+01 1.897183108865565853e-04 3.810570839015277957e-05 5.955328530308120429e-06 1.340082803517008446e-06
2.294294294294294190e+01 1.861476556385637362e-04 3.745891335677957137e-05 5.613571666120407694e-06 1.057926625605035195e-06
2.300300300300300194e+01 1.825869673230550068e-04 3.688475679279027455e-05 5.818407851210945780e-06 1.231315698911033647e-06
2.306306306306306197e+01 1.789350647732417768e-04 3.616321555711199474e-05 5.797228273849066376e-06 1.297760203750661817e-06
2.312312312312312201e+01 1.757746164664233609e-04 3.562202376561415665e-05 5.425176605190352766e-06 1.185429401981902766e-06
2.318318318318318205e+01 1.723875066338071197e-04 3.497249147338387114e-05 5.337820758433538646e-06 1.184734898472543404e-06
2.324324324324324209e+01 1.688474776190378710e-04 3.434496935432695920e-05 5.392289800525380949e-06 1.149268921700589392e-06
2.330330330330330213e+01 1.657074694407215565e-04 3.378611654323773880e-05 5.318552028875617173e-06 1.112160969908855866e-06
2.336336336336336217e+01 1.624584183919258230e-04 3.309916073282358548e-05 5.112969058224754470e-06 1.105928937458266542e-06
2.342342342342342221e+01 1.593958870658245236e-04 3.254049886498762569e-05 5.042299389830539728e-06 1.285351652365598017e-06
2.348348348348348225e+01 1.562854948663983329e-04 3.186952021541377192e-05 5.037981543064636605e-06 1.114893333234482192e-06
2.354354354354354228e+01 1.530473887911451526e-04 3.125885843816106168e-05 4.910931434567547819e-06 1.097874978192312242e-06
2.360360360360360232e+01 1.503314244125829259e-04 3.091933440373601161e-05 4.796102418596277951e-06 1.130676374258473467e-06
2.366366366366366236e+01 1.474112363136902842e-04 3.032299966346647225e-05 4.632733111753379971e-06 1.021992853656039863e-06
2.372372372372372240e+01 1.444654983823123414e-04 2.974008430340519896e-05 4.776556635965461349e-06 1.150579509189173945e-06
2.378378378378378244e+01 1.418136773499552241e-04 2.923224878692952801e-05 4.499593397514013216e-06 1.035721884328965644e-06
2.384384384384384248e+01 1.389828596264412698e-04 2.873399111227831177e-05 4.621022472818703596e-06 1.062761847033417142e-06
2.390390390390390252e+01 1.362941325897462500e-04 2.817048132140103983e-05 4.436486937311311869e-06 8.741719820661339388e-07
2.396396396396396256e+01 1.336856104123392236e-04 2.782325472202877957e-05 4.463378824859055479e-06 9.058247181459481800e-07
2.402402402402402259e+01 1.310408292834164788e-04 2.721084696346581455e-05 4.369552663540605623e-06 9.734675634631036653e-07
2.408408408408408263e+01 1.284831304971814842e-04 2.672784402350068060e-05 4.171680960861007911e-06 9.429387164795157799e-07
2.414414414414414267e+01 1.259597685834103534e-04 2.620630617959280765e-05 4.260011272793066886e-06 9.321070777449746733e-07
2.420420420420420271e+01 1.234659866143679604e-04 2.580836297920456921e-05 4.031443304825351889e-06 9.489880880518967844e-07
2.426426426426426275e+01 1.209693534238840985e-04 2.529766129492459369e-05 4.086066933036387634e-06 9.541884814778686112e-07
2.432432432432432279e+01 1.187872750246365142e-04 2.483980478305455978e-05 4.056444999402106976e-06 9.029388817556143503e-07
2.438438438438438283e+01 1.164848516544493605e-04 2.447037861800166410e-05 3.935763312454895209e-06 8.986826998925848914e-07
2.444444444444444287e+01 1.142482569373414061e-04 2.405597095997019403e-05 3.986667876681207006e-06 8.743092398732820657e-07
2.450450450450450290e+01 1.120916090451114168e-04 2.367904401357482291e-05 3.841378253203032070e-06 8.911063875641221560e-07
2.456456456456456294e+01 1.099112293441393813e-04 2.316476706255711545e-05 3.792127625127975055e-06 8.976643220083152832e-07
2.462462462462462298e+01 1.077955680552562426e-04 2.273315080025896224e-05 3.634959584310442934e-06 9.067889046066678967e-07
2.468468468468468302e+01 1.056616921072687165e-04 2.228668218612382687e-05 3.574349578054935042e-06 9.426574922884905873e-07
2.474474474474474306e+01 1.035589073310903878e-04 2.176203922081768044e-05 3.590534134043745141e-06 8.634309274956910103e-07
2.480480480480480310e+01 1.015588468100797457e-04 2.152946247240684655e-05 3.438067942835136926e-06 8.027055652851517607e-07
2.486486486486486314e+01 9.947599366006100376e-05 2.114369095081814753e-05 3.434368267956598222e-06 7.490592248501679778e-07
2.492492492492492318e+01 9.767196469384818139e-05 2.072246237057378678e-05 3.337058118350933057e-06 8.421951010081491726e-07
2.498498498498498321e+01 9.579804906560985818e-05 2.042173317037398740e-05 3.298626253265786556e-06 7.903251106075272940e-07
2.504504504504504325e+01 9.395573355761398910e-05 2.000247503206252329e-05 3.116907465562646339e-06 7.870611730930133512e-07
2.510510510510510329e+01 9.208336944980782931e-05 1.971316479896199225e-05 3.194144931532813456e-06 7.083027789336627937e-07
2.516516516516516333e+01 9.040180151462075069e-05 1.938674697893682202e-05 3.149774461520266591e-06 7.252296770916552475e-07
2.522522522522522337e+01 8.860031389134536914e-05 1.903081664211136534e-05 3.007918279422508883e-06 7.631497970234583186e-07
2.528528528528528341e+01 8.679005117579111756e-05 1.864751037073210572e-05 2.966967771218117560e-06 7.752526079927967734e-07
2.534534534534534345e+01 8.510159909942757587e-05 1.827958721323610743e-05 3.052496658005947809e-06 7.919132867890176594e-07
2.540540540540540349e+01 8.344363588925816737e-05 1.809441625827255766e-05 2.958403073705226025e-06 7.167205859374209773e-07
2.546546546546546352e+01 8.181786623875920950e-05 1.763855631372973181e-05 2.899708616520045485e-06 7.266541894905381810e-07
2.552552552552552356e+01 8.025613245024587877e-05 1.734892853862065747e-05 2.873289778917262630e-06 6.773995737788734803e-07
2.558558558558558360e+01 7.863099385533186506e-05 1.698497691396028508e-05 2.752798357004404150e-06 6.800040842804154908e-07
2.564564564564564719e+01 7.712288362678306960e-05 1.672053259383840868e-05 2.752645705239793127e-06 6.034308148053041725e-07
2.570570570570570723e+01 7.565664785695477802e-05 1.634375308372068133e-05 2.709126195311829543e-06 6.287439796105788148e-07
2.576576576576576727e+01 7.415537862359596044e-05 1.612748452429188707e-05 2.605861147796071733e-06 6.678789588764976246e-07
2.582582582582582731e+01 7.277958822039764500e-05 1.579885167254943689e-05 2.627928823539581924e-06 6.534146798289426050e-07
2.588588588588588735e+01 7.122193609106337549e-05 1.548470810125987459e-05 2.602003442005355602e-06 6.750654497817093736e-07
2.594594594594594739e+01 6.994886048972725795e-05 1.528218972326721102e-05 2.530447785202880024e-06 6.353030468771322789e-07
2.600600600600600742e+01 6.854861861505946838e-05 1.489397334458716823e-05 2.497085841242557178e-06 6.528694374830022391e-07
2.606606606606606746e+01 6.734098849516117493e-05 1.471031692616515469e-05 2.440004683635532717e-06 6.528914761878593337e-07
2.612612612612612750e+01 6.588318263604908535e-05 1.444716965441480873e-05 2.411991510991941080e-06 6.297143953957560277e-07
2.618618618618618754e+01 6.462246413918653579e-05 1.418912627643754106e-05 2.369323105909188837e-06 5.509289720003560190e-07
2.624624624624624758e+01 6.334688815713168826e-05 1.387106133148593229e-05 2.207608979838133498e-06 6.096642017151405076e-07
2.630630630630630762e+01 6.212044796952284013e-05 1.367564215486904078e-05 2.259210770878861275e-06 6.117474676906115104e-07
2.636636636636636766e+01 6.092859525278109721e-05 1.349277922184908755e-05 2.274681278620754092e-06 5.877800436993634833e-07
2.642642642642642770e+01 5.962401382242071016e-05 1.317217637392633515e-05 2.306376301141297337e-06 6.343547700284673523e-07
2.648648648648648773e+01 5.846073585578285512e-05 1.291952514192083341e-05 2.138959740580701483e-06 5.831282680050831753e-07
2.654654654654654777e+01 5.743056214444488904e-05 1.274973596233699618e-05 2.116114849379496517e-06 5.708043058858034999e-07
2.660660660660660781e+01 5.633800631464702880e-05 1.257791621246248956e-05 2.110751170451564150e-06 5.792798568503994699e-07
2.666666666666666785e+01 5.519368825218053316e-05 1.227260670751042196e-05 2.116690925394642395e-06 5.328026018777786733e-07
2.672672672672672789e+01 5.408431728197978184e-05 1.214782831357408810e-05 1.971290831364240223e-06 5.421816021302632278e-07
2.678678678678678793e+01 5.295169145253424890e-05 1.184287407319818370e-05 1.987423060879894465e-06 5.246201348949092661e-07
2.684684684684684797e+01 5.196112985993464031e-05 1.168753367385159759e-05 1.979266310980449341e-06 6.223027574199017630e-07
2.690690690690690801e+01 5.087549076694760535e-05 1.141865873772988085e-05 1.961640672696506018e-06 5.399743377749049087e-07
2.696696696696696804e+01 4.993306147899197292e-05 1.119746091202363352e-05 1.921125129195562236e-06 5.591767652115920855e-07
2.702702702702702808e+01 4.900750291313039089e-05 1.107060936672338374e-05 1.883739002616349121e-06 4.649805518714272436e-07
2.708708708708708812e+01 4.798516659419725433e-05 1.081702115044305901e-05 1.881848549151775132e-06 4.977699215341266625e-07
2.714714714714714816e+01 4.697291000659118299e-05 1.060393214738030176e-05 1.775643183126512460e-06 4.820304190429164268e-07
2.720720720720720820e+01 4.613737253212733412e-05 1.045771640129616374e-05 1.880833199629520920e-06 5.617765581731048939e-07
2.726726726726726824e+01 4.515390266498094221e-05 1.029167724947021766e-05 1.839324691856198484e-06 4.848409357616429696e-07
2.732732732732732828e+01 4.425638138253785991e-05 1.002081046312129787e-05 1.692921968337701011e-06 4.537603169716941639e-07
2.738738738738738832e+01 4.340916491238311722e-05 9.903627222573588897e-06 1.735542341615912924e-06 5.246361112242312660e-07
2.744744744744744835e+01 4.254278653593479857e-05 9.776853458155512587e-06 1.761996588893004958e-06 5.122500686994972576e-07
2.750750750750750839e+01 4.177428978891967767e-05 9.609546223527860479e-06 1.767670271182324136e-06 4.837630295675731286e-07
2.756756756756756843e+01 4.094272939454376200e-05 9.395896135508503700e-06 1.685141181807127700e-06 4.903639139210219749e-07
2.762762762762762847e+01 4.012935791401527400e-05 9.236472694062426164e-06 1.644944611537037585e-06 5.089793870581820533e-07
2.768768768768768851e+01 3.933865145499074336e-05 9.046924803768408829e-06 1.554474440567014795e-06 4.367685542987002480e-07
2.774774774774774855e+01 3.863140292197539643e-05 8.945823774496047080e-06 1.545336508668951395e-06 4.797603253443666614e-07
2.780780780780780859e+01 3.781580692943898133e-05 8.768416721225299508e-06 1.472999351643659062e-06 3.996045532472892079e-07
2.786786786786786863e+01 3.709445063323525015e-05 8.542361076595945688e-06 1.447142230116769596e-06 4.740732355064060506e-07
2.792792792792792866e+01 3.632485641293938493e-05 8.453767511227921160e-06 1.516735352491712091e-06 4.871292090398556905e-07
2.798798798798798870e+01 3.565184642167536509e-05 8.233868954102484093e-06 1.504574769065642109e-06 4.608208555904154727e-07
2.804804804804804874e+01 3.488591114344372952e-05 8.145188870346721109e-06 1.391150050220347345e-06 4.136965956926834688e-07
2.810810810810810878e+01 3.414332550120560092e-05 7.866379500702556595e-06 1.363293526217532625e-06 3.817868328941471718e-07
2.816816816816816882e+01 3.349446309135849497e-05 7.801963279234032980e-06 1.456802542097774791e-06 3.763978183217094477e-07
2.822822822822822886e+01 3.287373787528752479e-05 7.690644030357246685e-06 1.366495142074533732e-06 4.284949096292062097e-07
2.828828828828828890e+01 3.225556225850321980e-05 7.478802226846789533e-06 1.330571834891902100e-06 3.944737606546282407e-07
2.834834834834834894e+01 3.166025060613576297e-05 7.361171477153814946e-06 1.302969113744080684e-06 3.965194507573980379e-07
2.840840840840840897e+01 3.097004485699300132e-05 7.230293930575244475e-06 1.296115230263059366e-06 4.187964869880260046e-07
2.846846846846846901e+01 3.038715333061380930e-05 7.137969186709266344e-06 1.240073339379483626e-06 4.029108680490744666e-07
2.852852852852852905e+01 2.971516511568736077e-05 6.950023926052434860e-06 1.241116007891544747e-06 3.722063889120576507e-07
2.858858858858858909e+01 2.911477277465983785e-05 6.878156764331991947e-06 1.181012207602402762e-06 3.649801689651123085e-07
2.864864864864864913e+01 2.862721410086026616e-05 6.742567784129897227e-06 1.159956680816262456e-06 3.841821176787212997e-07
2.870870870870870917e+01 2.801868603448569111e-05 6.578950385354023290e-06 1.152927324556836093e-06 3.790603543984436312e-07
2.876876876876876921e+01 2.744194173012905920e-05 6.543564239559003519e-06 1.136221191979226757e-06 3.723628919981246583e-07
2.882882882882882924e+01 2.686848288418818920e-05 6.289818110477518374e-06 1.127582144639704095e-06 3.151382089612867989e-07
2.888888888888888928e+01 2.632107190510785897e-05 6.228451145026090178e-06 1.090028083187007360e-06 3.794077543377920139e-07
2.894894894894894932e+01 2.583078808130953924e-05 6.082823850046846354e-06 1.126490340495923854e-06 3.339180823780347143e-07
2.900900900900900936e+01 2.529724052424349556e-05 6.044175109149222537e-06 1.040640899085842830e-06 3.338029296807449960e-07
2.906906906906906940e+01 2.486617047025927241e-05 5.913985156807109304e-06 1.055841965071824150e-06 3.520520886437969039e-07
2.912912912912912944e+01 2.434278826433860723e-05 5.865998042301147029e-06 1.110836720606556084e-06 3.480495712965998381e-07
2.918918918918918948e+01 2.386038408503221017e-05 5.650871780637878584e-06 1.032314246239985670e-06 3.447069548569706383e-07
2.924924924924924952e+01 2.338270213011356898e-05 5.592050574965078702e-06 1.047600428607212087e-06 3.251552192865265258e-07
2.930930930930930955e+01 2.285312241331067864e-05 5.470970168985893835e-06 9.685378178549054682e-07 3.483259140588542289e-07
2.936936936936936959e+01 2.248945062762911184e-05 5.398312534000818648e-06 9.569958488807830609e-07 3.014170425915031962e-07
2.942942942942942963e+01 2.197918335274403983e-05 5.254313222719263671e-06 9.243205412065758359e-07 2.998077266317798978e-07
2.948948948948948967e+01 2.156162142181281371e-05 5.249344718377676409e-06 9.048145813332885734e-07 3.142930878802015054e-07
2.954954954954954971e+01 2.112754322893912264e-05 5.112806828666540585e-06 9.694616573015963800e-07 3.297253893816172256e-07
2.960960960960960975e+01 2.072373851152517561e-05 4.995833091709753005e-06 9.284112402917929885e-07 3.178824809860672461e-07
2.966966966966966979e+01 2.025442749938693345e-05 4.853672480245089745e-06 9.127590729367517862e-07 3.005267349998426305e-07
2.972972972972972983e+01 1.992326866649421911e-05 4.790680027962183906e-06 8.372433665534012262e-07 2.839523715564424886e-07
2.978978978978978986e+01 1.949094101174403271e-05 4.762369208666584046e-06 8.518315286890978929e-07 3.227319727724671930e-07
2.984984984984984990e+01 1.912136991967106550e-05 4.678441097173770787e-06 8.165065926222508602e-07 2.690721733930149838e-07
2.990990990990990994e+01 1.873622451870631501e-05 4.609191557977558638e-06 8.957447664337052507e-07 3.032448062054921759e-07
2.996996996996996998e+01 1.836565881060801768e-05 4.487126857453143258e-06 8.630430218700652862e-07 3.235822718646687777e-07
3.003003003003003002e+01 1.797442990757941583e-05 4.322370122114081088e-06 7.325907352900094071e-07 2.735133122633523526e-07
3.009009009009009006e+01 1.761404881889481672e-05 4.317300234626817876e-06 7.995456712229006402e-07 2.998645025011471612e-07
3.015015015015015010e+01 1.724701335529521179e-05 4.216117379912889552e-06 8.006058719281312939e-07 2.724560480484218065e-07
3.021021021021021014e+01 1.689336488490188765e-05 4.150401426641196304e-06 7.725197132936370500e-07 2.612274563541225585e-07
3.027027027027027017e+01 1.660812312984998211e-05 4.036656384860390659e-06 7.564723206099260271e-07 2.576609482549131793e-07
3.033033033033033021e+01 1.627164084915831685e-05 4.047770629775474432e-06 7.364617999285819767e-07 2.897547816777211089e-07
3.039039039039039025e+01 1.592935740977038524e-05 3.917235219336482479e-06 6.824657496792840881e-07 2.572635699732849996e-07
3.045045045045045029e+01 1.564502340649272385e-05 3.859172396679388679e-06 6.935865670198223641e-07 2.426242464225278091e-07
3.051051051051051033e+01 1.530799348927129301e-05 3.811560397589899450e-06 7.359495479348119975e-07 2.957252390944372943e-07
3.057057057057057037e+01 1.499066954868451651e-05 3.717589742558494611e-06 6.981239290439818869e-07 2.824114663217034010e-07
3.063063063063063041e+01 1.474184450046482129e-05 3.667316188112395219e-06 6.826041751815169787e-07 2.714474062649897832e-07
3.069069069069069045e+01 1.442681103508493368e-05 3.543028886551048472e-06 6.459344643851709823e-07 2.583775627373461629e-07
3.075075075075075048e+01 1.412809725938388528e-05 3.476375245984552731e-06 6.520085402498508149e-07 2.560244042142543104e-07
3.081081081081081052e+01 1.382245835694279800e-05 3.461709446689145578e-06 6.616261974563394218e-07 2.698773822083730807e-07
3.087087087087087056e+01 1.355827455717449576e-05 3.355045680943707956e-06 6.585439098392554491e-07 2.265901106058463189e-07
3.093093093093093060e+01 1.331701741768299455e-05 3.307036659710195571e-06 6.422503405726646154e-07 2.109081480965159162e-07
3.099099099099099064e+01 1.303841310810544721e-05 3.265088793824438964e-06 6.370476548370287107e-07 2.411415969935750667e-07
3.105105105105105068e+01 1.276197877255949875e-05 3.199317337290072480e-06 6.628803809552365549e-07 1.999150752864650153e-07
3.111111111111111072e+01 1.252279724727985085e-05 3.138788756494549713e-06 6.387802668114327003e-07 2.291076936060400174e-07
3.117117117117117076e+01 1.224263152352561656e-05 3.041886703376116709e-06 5.601171015202238477e-07 2.050367113733138322e-07
3.123123123123123079e+01 1.199003031141502658e-05 2.934613434968903261e-06 5.452849403916990535e-07 2.187669028335389759e-07
3.129129129129129083e+01 1.178984140687486204e-05 2.903965251615941932e-06 5.610289071222879936e-07 1.951602285944888714e-07
3.135135135135135087e+01 1.151160671506103798e-05 2.833361862823745245e-06 5.136587454728658924e-07 2.148310823589334468e-07
3.141141141141141091e+01 1.134246468076827246e-05 2.826856170195255943e-06 5.224964092363976546e-07 2.337290425161152088e-07
3.147147147147147095e+01 1.105065342460229755e-05 2.735966292027694434e-06 5.323077024248381184e-07 2.027016695120670462e-07
3.153153153153153099e+01 1.083845737070354453e-05 2.710366893298449090e-06 5.067864862199756859e-07 2.215981803309828238e-07
3.159159159159159103e+01 1.065611919934620376e-05 2.649071894067043589e-06 5.203639777780888157e-07 2.324035299151602371e-07
3.165165165165165106e+01 1.041545275985521942e-05 2.590609380890392096e-06 5.004523158717160611e-07 1.881287637376145452e-07
3.171171171171171110e+01 1.023485916425652788e-05 2.548222931218676248e-06 5.346149682459108331e-07 2.104742210443323183e-07
3.177177177177177114e+01 1.000022072726670092e-05 2.515039938881575256e-06 4.849560105308091856e-07 1.878496414574228313e-07
3.183183183183183118e+01 9.787730661081163179e-06 2.471651049082210239e-06 5.003741037475107921e-07 1.971179346798658111e-07
3.189189189189189122e+01 9.611135586119285424e-06 2.400291697621129231e-06 4.574714614871482211e-07 1.803664487241234894e-07
3.195195195195195126e+01 9.431779200288634092e-06 2.358023292348428609e-06 4.631979756940312468e-07 2.039046420627821583e-07
3.201201201201201485e+01 9.240430304086595881e-06 2.312908903580396843e-06 4.755510059118219012e-07 1.972783242486810767e-07
3.207207207207207489e+01 9.023675452945260811e-06 2.308170961991963878e-06 4.591889995431367358e-07 2.120939356066197668e-07
3.213213213213213493e+01 8.857063689292216384e-06 2.209764553807831476e-06 4.408893254692211134e-07 2.030091878624761892e-07
3.219219219219219497e+01 8.687945200553368242e-06 2.196944909081955358e-06 4.369586790223348714e-07 1.749757803495915811e-07
3.225225225225225500e+01 8.491743300598118230e-06 2.130964450859552532e-06 3.894799269189135003e-07 1.967968899649555834e-07
3.231231231231231504e+01 8.349676331336505523e-06 2.126963229395334889e-06 3.921711711621104692e-07 1.930836819199610195e-07
3.237237237237237508e+01 8.155782049054589910e-06 2.031947181159795226e-06 3.886731635205747875e-07 1.746082261125368736e-07
3.243243243243243512e+01 8.000287386019120988e-06 2.020157748962535831e-06 4.002780714785327711e-07 1.910310640858013727e-07
3.249249249249249516e+01 7.870429057401553665e-06 1.973198599177640716e-06 3.612327924193558239e-07 1.782949608493454894e-07
3.255255255255255520e+01 7.667145086710716657e-06 1.935626243056914426e-06 3.944614993067566722e-07 1.859700333247935173e-07
3.261261261261261524e+01 7.529307736123660206e-06 1.885237111267404928e-06 3.622414291847417392e-07 1.834806350839191802e-07
3.267267267267267528e+01 7.396989250753653749e-06 1.894470203126103768e-06 3.592098214053357429e-07 1.872492762878014998e-07
3.273273273273273531e+01 7.213634658082884713e-06 1.809949472563771493e-06 3.421278920459876786e-07 1.532569769755917958e-07
3.279279279279279535e+01 7.072557815107380721e-06 1.783137665178841972e-06 3.577804166516151855e-07 1.936363647788275229e-07
3.285285285285285539e+01 6.945730205063111189e-06 1.755488548690621887e-06 3.424725220203904243e-07 1.821184786194476915e-07
3.291291291291291543e+01 6.786042931327732189e-06 1.751110167425187020e-06 3.406975123259549023e-07 1.787615825363529241e-07
3.297297297297297547e+01 6.646893949108570793e-06 1.697303001693155667e-06 3.179293508691353323e-07 1.704080196247282924e-07
3.303303303303303551e+01 6.539849279541440591e-06 1.641626207443758412e-06 3.246385345893759569e-07 1.506968852011002553e-07
3.309309309309309555e+01 6.380460515596403696e-06 1.643721075832071314e-06 3.334609980513114990e-07 1.484745116887145062e-07
3.315315315315315559e+01 6.277806814828868115e-06 1.579162481126993758e-06 3.139744514370671457e-07 1.534272060479704082e-07
3.321321321321321562e+01 6.149148615050550907e-06 1.543677001324152564e-06 3.006741389062270844e-07 1.573056403404041817e-07
3.327327327327327566e+01 6.001822816820677136e-06 1.508664356950997702e-06 2.950661668508967641e-07 1.497644168169449246e-07
3.333333333333333570e+01 5.871428395878491753e-06 1.501451809983107876e-06 2.731030902255409081e-07 1.423320355932900945e-07
3.339339339339339574e+01 5.784766433118810528e-06 1.486036087228739743e-06 2.971226572133373772e-07 1.252510301128031270e-07
3.345345345345345578e+01 5.642568804573653809e-06 1.434809368836330374e-06 2.675072220447436410e-07 1.428092182213079131e-07
3.351351351351351582e+01 5.537670512652168901e-06 1.403632553751456105e-06 2.671316048663146785e-07 1.449237259012033409e-07
3.357357357357357586e+01 5.422761734472305873e-06 1.384572702481908090e-06 2.545802806966393925e-07 1.235288158259944599e-07
3.363363363363363590e+01 5.323209145566899406e-06 1.388297453992609836e-06 2.584887794022867559e-07 1.342328150140510579e-07
3.369369369369369593e+01 5.196765927612344379e-06 1.354121496651925398e-06 2.634028772516319390e-07 1.353281205123077258e-07
3.375375375375375597e+01 5.104843972511865900e-06 1.335601478709737625e-06 2.665008784175223054e-07 1.468739215691182610e-07
3.381381381381381601e+01 4.987874399299253476e-06 1.306167394083065317e-06 2.701178373190976150e-07 1.448035850828744257e-07
3.387387387387387605e+01 4.897169840776022111e-06 1.266970129854366201e-06 2.504983427897366152e-07 1.537400338126797124e-07
3.393393393393393609e+01 4.809697272851314844e-06 1.242676145400665801e-06 2.500582283378085264e-07 1.340726013105003027e-07
3.399399399399399613e+01 4.679619823051547531e-06 1.238625941368014283e-06 2.475422554725873481e-07 1.257614241534678776e-07
3.405405405405405617e+01 4.598682571131894145e-06 1.227583787834749339e-06 2.387768356723690145e-07 1.516304096316053272e-07
3.411411411411411621e+01 4.525096716756229784e-06 1.182409653917624114e-06 2.457344088060719887e-07 1.382861593307859198e-07
3.417417417417417624e+01 4.440502696871156999e-06 1.144548007421086957e-06 2.109193521336109413e-07 1.221394332077135371e-07
3.423423423423423628e+01 4.337108840184797427e-06 1.142162387377970117e-06 2.208864698494414233e-07 1.257257356067518175e-07
3.429429429429429632e+01 4.262444937681091470e-06 1.118140577220914723e-06 2.228769889404255831e-07 1.324598991038055425e-07
3.435435435435435636e+01 4.165919175648709496e-06 1.116990178922634035e-06 2.033908796454830811e-07 1.340781982044480727e-07
3.441441441441441640e+01 4.072981245032322198e-06 1.119411904845682368e-06 2.176671187980473816e-07 1.314559560579169186e-07
3.447447447447447644e+01 4.003104478330171104e-06 1.059609687396264962e-06 2.061244817949936231e-07 1.361532507482064322e-07
3.453453453453453648e+01 3.922951569625020040e-06 1.060870321192082187e-06 2.135104521708310698e-07 1.289436815623591504e-07
3.459459459459459651e+01 3.827949486746965703e-06 1.019009064796482401e-06 2.224044087261947590e-07 1.332907323963864644e-07
3.465465465465465655e+01 3.755355756569354043e-06 1.002864354204780419e-06 2.250364851719160205e-07 1.353186907966006413e-07
3.471471471471471659e+01 3.677193471138871322e-06 9.820549438544383643e-07 1.883157548223985934e-07 1.145173939984229625e-07
3.477477477477477663e+01 3.574616321449446546e-06 9.571907435614616179e-07 1.910055304180437398e-07 1.264795120248616958e-07
3.483483483483483667e+01 3.516245479906298375e-06 9.334382481772289089e-07 1.915124576645486634e-07 1.319151223525559373e-07
3.489489489489489671e+01 3.454019947159822757e-06 9.206297758301009011e-07 1.829459485688383156e-07 1.069901341110147488e-07
3.495495495495495675e+01 3.389107615693643826e-06 9.158562559881763938e-07 1.892992487502647596e-07 1.179647239508264709e-07
3.501501501501501679e+01 3.329530264947038886e-06 8.818527102810974744e-07 1.719051356533602037e-07 1.003753582261956740e-07
3.507507507507507682e+01 3.234218205501736326e-06 8.374022758255057255e-07 1.828980925561446184e-07 1.104809392767594911e-07
3.513513513513513686e+01 3.170992241618305170e-06 8.466947320369379750e-07 1.763811956492347024e-07 1.161487286691779810e-07
3.519519519519519690e+01 3.129382816506235996e-06 8.324077785634867759e-07 1.757499235439569428e-07 1.127623512665076178e-07
3.525525525525525694e+01 3.053589707271830566e-06 8.033863282447894151e-07 1.655546177906693528e-07 1.094628067411198713e-07
3.531531531531531698e+01 2.990854562819684532e-06 8.147230205836809564e-07 1.656372691197985292e-07 1.159962593715765077e-07
3.537537537537537702e+01 2.925729261569588946e-06 7.961243453870135853e-07 1.644621877343981561e-07 1.144960102244875190e-07
3.543543543543543706e+01 2.856929260328627147e-06 7.686553329117194867e-07 1.556307212529376364e-07 1.082366617081449213e-07
3.549549549549549710e+01 2.807112143486060420e-06 7.767243812002485875e-07 1.637891792727700457e-07 9.568399848776622991e-08
3.555555555555555713e+01 2.745478487779076985e-06 7.575045750742834389e-07 1.443570137531465392e-07 1.064831010723383975e-07
3.561561561561561717e+01 2.691478209134343262e-06 7.056152845177816390e-07 1.454085859134912105e-07 1.065040034822631282e-07
3.567567567567567721e+01 2.670115482187354059e-06 7.288457080017001142e-07 1.459281012778709357e-07 1.098068841969265191e-07
3.573573573573573725e+01 2.601634916516719561e-06 7.171163411100656517e-07 1.519956172595864223e-07 9.463269714533346024e-08
3.579579579579579729e+01 2.544380307927419735e-06 6.983016562450632790e-07 1.427328217561440332e-07 1.010773025521900388e-07
3.585585585585585733e+01 2.493833162663700256e-06 6.781960832535150588e-07 1.496115969945175764e-07 9.990103780955396700e-08
3.591591591591591737e+01 2.434538949396799241e-06 6.546289634014949700e-07 1.388093328211323430e-07 9.687822790556643636e-08
3.597597597597597741e+01 2.392496419266267980e-06 6.600674324251000638e-07 1.476537805504778476e-07 9.419912518215209153e-08
3.603603603603603744e+01 2.348800895182798425e-06 6.521498338401814064e-07 1.406460417072741958e-07 1.070287493166819826e-07
3.609609609609609748e+01 2.279940977402742848e-06 6.401700797306170729e-07 1.336741891279765210e-07 8.583206800582879674e-08
3.615615615615615752e+01 2.232082357737374408e-06 6.344392307342626018e-07 1.308412714717887527e-07 8.457717255068633970e-08
3.621621621621621756e+01 2.189493939137080949e-06 6.181970709274303790e-07 1.273640884167022819e-07 9.497224261366745853e-08
3.627627627627627760e+01 2.145508067701359985e-06 5.909853351780580701e-07 1.183917577080012481e-07 7.942241217286681868e-08
3.633633633633633764e+01 2.106389218443976475e-06 5.829299554057731334e-07 1.228096819053131618e-07 9.361411623016155386e-08
3.639639639639639768e+01 2.078298134243975852e-06 5.757680033011940456e-07 1.228308119008942363e-07 8.713996979953902058e-08
3.645645645645645772e+01 2.023758124934429101e-06 5.693396542479109301e-07 1.174173015094094577e-07 9.100875292736280397e-08
3.651651651651651775e+01 1.982878320371175157e-06 5.614009353761115746e-07 1.272518021171386248e-07 7.642774825803173963e-08
3.657657657657657779e+01 1.937566142312196108e-06 5.486359460621049647e-07 1.168598652066627799e-07 8.730070717490438046e-08
3.663663663663663783e+01 1.895695617891208889e-06 5.313649966538177233e-07 1.151681704672833250e-07 7.531995291530463665e-08
3.669669669669669787e+01 1.847885208713076639e-06 5.213156023897035998e-07 1.173831060692304648e-07 9.055050050490033963e-08
3.675675675675675791e+01 1.820840583571326835e-06 5.239280211085817638e-07 1.199155780992366639e-07 7.893873340443173663e-08
3.681681681681681795e+01 1.777162624039489790e-06 4.949477898339184899e-07 1.232185667794648647e-07 8.120512382313491955e-08
3.687687687687687799e+01 1.730999522897689953e-06 5.019524463087817286e-07 1.207583150935665214e-07 7.993112650905047937e-08
3.693693693693693803e+01 1.709999945132367584e-06 4.883464834733735767e-07 1.143392808606377114e-07 8.526449895207848760e-08
3.699699699699699806e+01 1.672562307742684888e-06 4.778631410142652301e-07 1.160551511908744355e-07 8.539530276408497115e-08
3.705705705705705810e+01 1.647257129004623645e-06 4.728050472267484859e-07 1.040473406644728570e-07 7.132593458457471797e-08
3.711711711711711814e+01 1.603272264657725467e-06 4.525653357491733785e-07 1.148736827606554238e-07 7.457542030384863090e-08
3.717717717717717818e+01 1.572780124776555682e-06 4.428853082678031682e-07 1.069061930848471611e-07 7.628800909246385773e-08
3.723723723723723822e+01 1.545622247100649316e-06 4.294448992825971864e-07 1.057536481389553733e-07 6.762241579816650966e-08
3.729729729729729826e+01 1.505110209817725898e-06 4.238467919058289780e-07 9.388360353138672625e-08 7.608458623940470706e-08
3.735735735735735830e+01 1.477533355799703516e-06 4.217812223134183847e-07 9.692100235669512185e-08 7.801695887839382224e-08
3.741741741741741833e+01 1.438999520932643481e-06 4.057490728580641872e-07 9.987409722620826750e-08 7.374448359214600984e-08
3.747747747747747837e+01 1.394499767433916611e-06 3.861519398405508088e-07 9.392182620337927076e-08 7.912677057672835284e-08
3.753753753753753841e+01 1.386024299960955170e-06 3.853707287294412256e-07 8.391217704372993946e-08 7.805779741895701575e-08
3.759759759759759845e+01 1.362747246249166347e-06 3.914959680048943320e-07 8.790509983988902551e-08 7.205485451857042374e-08
3.765765765765765849e+01 1.319887203955377051e-06 3.696563202387714221e-07 9.331821019051968935e-08 7.254892906204502164e-08
3.771771771771771853e+01 1.295369281901442291e-06 3.614221349626954303e-07 9.472376917791844094e-08 7.407339511937683439e-08
3.777777777777777857e+01 1.266924325498744365e-06 3.477963636038054441e-07 8.437347927821109598e-08 7.817821759949826883e-08
3.783783783783783861e+01 1.238308165736748559e-06 3.530435890995763324e-07 9.135376592580153857e-08 8.062015283350875477e-08
3.789789789789789864e+01 1.212043985138981797e-06 3.356822550167184978e-07 8.142092543339251140e-08 7.590996409875738241e-08
3.795795795795795868e+01 1.200269517507078003e-06 3.389461834068274614e-07 8.610728073765966041e-08 7.272006177485307595e-08
3.801801801801801872e+01 1.164328112721721548e-06 3.220983961309623156e-07 8.220857168055040558e-08 7.513676073395419042e-08
3.807807807807807876e+01 1.148416631668703677e-06 3.089199081802872305e-07 8.605260589614747061e-08 8.495853230214247199e-08
3.813813813813813880e+01 1.120686703038534774e-06 3.172197273780189922e-07 8.362746382229639264e-08 6.730724252628532626e-08
3.819819819819819884e+01 1.096270568656423381e-06 3.131195824656222761e-07 7.665216270384390268e-08 6.207811045656113181e-08
3.825825825825825888e+01 1.063874722136497969e-06 2.883474722830165770e-07 7.726979542823333597e-08 6.724251416344707666e-08
3.831831831831831892e+01 1.045828681235329015e-06 3.020898513582739885e-07 8.051203022595117667e-08 6.657847593773378272e-08
3.837837837837837895e+01 1.034523806030593736e-06 2.906087411913125211e-07 8.077109946914893526e-08 6.655119462884043688e-08
3.843843843843843899e+01 1.006375429451013418e-06 2.888565312725004218e-07 7.019560052473432365e-08 6.351577409151785862e-08
3.849849849849849903e+01 9.850541394581180628e-07 2.814292479246950897e-07 6.698810529578463418e-08 6.005588760525425371e-08
3.855855855855855907e+01 9.695488548000312694e-07 2.832008314971338987e-07 7.836390260928665567e-08 6.643516714579986983e-08
3.861861861861861911e+01 9.565943423861768187e-07 2.756006681293558483e-07 7.894230406700422104e-08 5.589130763633595265e-08
3.867867867867867915e+01 9.259919101234270889e-07 2.650397691667637991e-07 6.751766299153555138e-08 5.974595995664803147e-08
3.873873873873873919e+01 9.053382295563377120e-07 2.624795923838261583e-07 6.264268083228475806e-08 6.068389233894000351e-08
3.879879879879879923e+01 8.855214016710170169e-07 2.572204973601305358e-07 6.808743900455976080e-08 6.182112315090374135e-08
3.885885885885885926e+01 8.630835766382952018e-07 2.458818961007436347e-07 6.902422984769350730e-08 5.405874282932227416e-08
3.891891891891891930e+01 8.491666974791991051e-07 2.504410368407517320e-07 6.800407057782517111e-08 6.431119905243641488e-08
3.897897897897897934e+01 8.273275136078913681e-07 2.363488112182357065e-07 6.026156751528303532e-08 5.573913237791850243e-08
3.903903903903903938e+01 8.087832366761704729e-07 2.298455608606077596e-07 6.278836301483965929e-08 5.840695873314620569e-08
3.909909909909909942e+01 7.949417169149630053e-07 2.303698640610355006e-07 7.228309492006355522e-08 5.220181616606836057e-08
3.915915915915915946e+01 7.828298649755833912e-07 2.187361222523808781e-07 6.504478603666068682e-08 5.960795897320907278e-08
3.921921921921921950e+01 7.516706068888895384e-07 2.248803473232947949e-07 7.454472720152767938e-08 5.765296637667407851e-08
3.927927927927927954e+01 7.439812497393200554e-07 2.140642717771778297e-07 6.173669410701134397e-08 5.005139647984296999e-08
3.933933933933933957e+01 7.347864169167232179e-07 2.017115032959213333e-07 5.684453222872849576e-08 5.126816743387140825e-08
3.939939939939939961e+01 7.172253732077468161e-07 2.063985706953677766e-07 6.221997614488355916e-08 5.275784171742637857e-08
3.945945945945945965e+01 7.075606652597317952e-07 1.976751847089743927e-07 5.824371531794015669e-08 5.241655697642552446e-08
3.951951951951951969e+01 6.836191904716672820e-07 1.953146978117398223e-07 5.970449385952138078e-08 4.850741545563359605e-08
3.957957957957957973e+01 6.761190684244402716e-07 1.872667866998742041e-07 5.382642627758633389e-08 4.678356280734520188e-08
3.963963963963963977e+01 6.649172715689404381e-07 1.991223152969425725e-07 5.462993280479077723e-08 4.833787041860285275e-08
3.969969969969969981e+01 6.465766080256285047e-07 1.833974362682046756e-07 6.179201607800906778e-08 4.725118495195904422e-08
3.975975975975975985e+01 6.203716749924357612e-07 1.868158439616057038e-07 5.872707669465354459e-08 4.663156684965413461e-08
3.981981981981981988e+01 6.147166112091017593e-07 1.759971455943726351e-07 5.684210577018212847e-08 4.749233668607097248e-08
3.987987987987987992e+01 6.022741755963802908e-07 1.706165358019123814e-07 5.961431843766034470e-08 4.591929975408041367e-08
3.993993993993993996e+01 5.930746117859994591e-07 1.709132358343426950e-07 5.971618303880638329e-08 4.527746303328118287e-08
4.000000000000000000e+01 5.723239068384094239e-07 1.728734271275159160e-07 5.221499206941055704e-08 4.348934553302825890e-08
4.006006006006006004e+01 5.641375296329568090e-07 1.639593603388452883e-07 5.577816510360218919e-08 4.973331466284627498e-08
4.012012012012012008e+01 5.537490536114139491e-07 1.622802509740901938e-07 5.688286813754832851e-08 5.041169743123981374e-08
4.018018018018018012e+01 5.364739003619593580e-07 1.563532844545493207e-07 4.847263195986502644e-08 4.060825048246439058e-08
4.024024024024024015e+01 5.372580607088651827e-07 1.609209133218155744e-07 5.291028080149468110e-08 3.615854014695521886e-08
4.030030030030030019e+01 5.223102241561416185e-07 1.532728031046098119e-07 5.301772919617036391e-08 3.979195805507979614e-08
4.036036036036036023e+01 5.045459794752774132e-07 1.405647703437477029e-07 5.461371121026951593e-08 4.513727088709782651e-08
4.042042042042042027e+01 4.968687339289248715e-07 1.447962971541027030e-07 5.420781583496136655e-08 4.040783639607308351e-08
4.048048048048048031e+01 4.877857899292271452e-07 1.491930936919635529e-07 5.035549190691885584e-08 4.055835523449278205e-08
4.054054054054054035e+01 4.771691182682146312e-07 1.377122482903141193e-07 5.070665559103281433e-08 3.822960023299068970e-08
4.060060060060060039e+01 4.756628662731933572e-07 1.423640944852856237e-07 4.805292004772044777e-08 3.970618211377514310e-08
4.066066066066066043e+01 4.597549304263483304e-07 1.369624035239791458e-07 4.628505592225841466e-08 3.713764257819556536e-08
4.072072072072072046e+01 4.560921528562872330e-07 1.330705731546898160e-07 4.728268044015050451e-08 4.160861153337285241e-08
4.078078078078078050e+01 4.343909682745556497e-07 1.239318243306997392e-07 4.638356890962110664e-08 3.952541569711720283e-08
4.084084084084084054e+01 4.357177343047039816e-07 1.283073086253659248e-07 4.632128343161608975e-08 3.846134835379262026e-08
4.090090090090090058e+01 4.197825075229724942e-07 1.263804786747059314e-07 4.425753367181121028e-08 3.905058276160841308e-08
4.096096096096096062e+01 4.084372033008852025e-07 1.278729127499219910e-07 5.091781235828704806e-08 3.643890993097351564e-08
4.102102102102102066e+01 4.139786927523692053e-07 1.221077115430608088e-07 4.397230032622170454e-08 4.236860079528461279e-08
4.108108108108108070e+01 4.025504614013219798e-07 1.177419696441653699e-07 4.473540623033620410e-08 3.825100086891067293e-08
4.114114114114114074e+01 3.823389657058431151e-07 1.190668560562197312e-07 4.167154755921202070e-08 4.083996011185574408e-08
4.120120120120120077e+01 3.770128861412947298e-07 1.172739372408053043e-07 4.432768550279089642e-08 3.990155159342332342e-08
4.126126126126126081e+01 3.749185288166681715e-07 1.176891652081869529e-07 4.256304286568978315e-08 3.339603193796858139e-08
4.132132132132132085e+01 3.628514056988531734e-07 1.058441032021604877e-07 3.834519617854552556e-08 3.524931810657901476e-08
4.138138138138138089e+01 3.556825436750364281e-07 1.040252820576749736e-07 4.392625057473808561e-08 3.602834138012461977e-08
4.144144144144144093e+01 3.461635880754359235e-07 1.099079577452858773e-07 3.917535955531471124e-08 3.105648841651462169e-08
4.150150150150150097e+01 3.443835756744532289e-07 1.060061751068455327e-07 4.155003581909655598e-08 3.328885300953017015e-08
4.156156156156156101e+01 3.308718051240441970e-07 1.021288957007107225e-07 4.044724970887908904e-08 3.871993000087970607e-08
4.162162162162162105e+01 3.296752384284538903e-07 1.000860358551154497e-07 4.011893155491974335e-08 3.841467238124564334e-08
4.168168168168168108e+01 3.267733698320934557e-07 9.779686659174938227e-08 3.838142969335310519e-08 3.668650628915687582e-08
4.174174174174174112e+01 3.150099738902845351e-07 9.243568974773546490e-08 3.923441379407394113e-08 3.422436618837570054e-08
4.180180180180180116e+01 3.097210187081448857e-07 9.418225730148269827e-08 4.061263405269810542e-08 3.570361665855937812e-08
4.186186186186186120e+01 3.006198005219605655e-07 9.361122786614038911e-08 3.925134886788060223e-08 3.336812720319071249e-08
4.192192192192192124e+01 2.946526687576931512e-07 8.791526446461876877e-08 3.700291965655235793e-08 3.553475126644788216e-08
4.198198198198198128e+01 2.865807653773658685e-07 8.872492468759111577e-08 3.730849003156191303e-08 3.270778434016303320e-08
4.204204204204204132e+01 2.807355256061329960e-07 8.605104645156320575e-08 3.612755845364739668e-08 3.001600934304877556e-08
4.210210210210210136e+01 2.799175226077377144e-07 9.221907707757972267e-08 3.856965007955765713e-08 3.394419828256374548e-08
4.216216216216216139e+01 2.694562638119367479e-07 8.312403174420352170e-08 3.395628526175671695e-08 2.960507498753154282e-08
4.222222222222222143e+01 2.599095519622145142e-07 7.878826484911910530e-08 3.123492304076259375e-08 3.251094402799700095e-08
4.228228228228228147e+01 2.562577837930350711e-07 7.997230786017569406e-08 2.942591121805762052e-08 3.095797612954908748e-08
4.234234234234234151e+01 2.488387116798129530e-07 7.867406359210752635e-08 3.439497501288384750e-08 3.276794011142200944e-08
4.240240240240240155e+01 2.499190657934729367e-07 7.716381489153784723e-08 3.226178730613209634e-08 3.140460109153183364e-08
4.246246246246246159e+01 2.471282283381129417e-07 7.626758767591073471e-08 3.236346750831666428e-08 3.006631040824237740e-08
4.252252252252252163e+01 2.363768647929985013e-07 7.270451683134182679e-08 3.652270093784624056e-08 2.900072884631557858e-08
4.258258258258258167e+01 2.340092343552318436e-07 7.248623109011592349e-08 3.195721843379891385e-08 2.974947679925953143e-08
4.264264264264264170e+01 2.277578803207010024e-07 7.122308413144549987e-08 3.036971646070989095e-08 3.035780164419964417e-08
4.270270270270270174e+01 2.225121038280750304e-07 7.094902332198516173e-08 3.111783624917389409e-08 2.783358542688853133e-08
4.276276276276276178e+01 2.174270356800748918e-07 6.647442716735660163e-08 3.223558792768311221e-08 2.908747374930565034e-08
4.282282282282282182e+01 2.184484138311805811e-07 7.200615888518444322e-08 3.191629337823682872e-08 2.699721161809780994e-08
4.288288288288288186e+01 2.100073010187281523e-07 6.751024117828027973e-08 2.900918952082039517e-08 2.974414620319216788e-08
4.294294294294294190e+01 2.073884474876654129e-07 6.544485695823091158e-08 3.257214676081102402e-08 2.700109229995395848e-08
4.300300300300300194e+01 2.020230106957183381e-07 6.379848441783977332e-08 3.147239160499192045e-08 2.555702159048492033e-08
4.306306306306306197e+01 1.946547379150826649e-07 5.798514945903133155e-08 3.084347775567157998e-08 2.705394434385392551e-08
4.312312312312312201e+01 1.920523629855090113e-07 6.246319836342618135e-08 2.764459424957323527e-08 2.698808655252805601e-08
4.318318318318318205e+01 1.867091021528898512e-07 5.379391757573610465e-08 2.762137376494629555e-08 2.561640020182324941e-08
4.324324324324324209e+01 1.807638702845791894e-07 5.535103339085982415e-08 2.818324319102370044e-08 2.601889086415404830e-08
4.330330330330330213e+01 1.780499450026382382e-07 5.491592154684072345e-08 2.588176173957960455e-08 2.569494249426684691e-08
4.336336336336336217e+01 1.783323609053115609e-07 5.790625954347914501e-08 2.660026098795262105e-08 2.426246886845725212e-08
4.342342342342342221e+01 1.734952711572677965e-07 5.547160968719664537e-08 2.575994153421749064e-08 2.342972580248492399e-08
4.348348348348348225e+01 1.724383850790600359e-07 5.552983622171168353e-08 2.727726099650711785e-08 2.632198407307628248e-08
4.354354354354354228e+01 1.665999043274476830e-07 5.280069562169029002e-08 2.493569953390951242e-08 2.350791838605183063e-08
4.360360360360360232e+01 1.630456647358454354e-07 5.085194566603945995e-08 2.454920306048463970e-08 2.140753039304028568e-08
4.366366366366366236e+01 1.626807625925694363e-07 5.502057914051665303e-08 2.449111557413437114e-08 2.327077173780430673e-08
4.372372372372372240e+01 1.555479924336460166e-07 5.082989513362876031e-08 2.200681142833841292e-08 2.082522514573825067e-08
4.378378378378378244e+01 1.566022211525868934e-07 4.826995953203452809e-08 2.847248482759877275e-08 2.708580285139749451e-08
4.384384384384384248e+01 1.493574426476924192e-07 4.504637078692078980e-08 2.584170542279558836e-08 2.445575587032290436e-08
4.390390390390390252e+01 1.461552149985325020e-07 4.638398177665411542e-08 2.372385043103901927e-08 2.230308409829451233e-08
4.396396396396396256e+01 1.451486413170674010e-07 4.700131551295642585e-08 2.549340929346060967e-08 2.017276147372866413e-08
4.402402402402402259e+01 1.421048113308286926e-07 4.440458213652605953e-08 2.171099009977117882e-08 2.249503743143642936e-08
4.408408408408408263e+01 1.353678587625558758e-07 4.110237201839401447e-08 2.550927835612616467e-08 2.201734668638262277e-08
4.414414414414414267e+01 1.353260101321067394e-07 4.426432595847646949e-08 2.214945842356002544e-08 2.041053494976229120e-08
4.420420420420420271e+01 1.290550753224221589e-07 3.997657009015718418e-08 2.026514853856162408e-08 2.128268378331250913e-08
4.426426426426426275e+01 1.288670884037960511e-07 3.780104979116489195e-08 2.098795160746259868e-08 2.061760159619457722e-08
4.432432432432432279e+01 1.239887624919900046e-07 3.788768224460569746e-08 1.859809607033686453e-08 2.178819066480713682e-08
4.438438438438438283e+01 1.234285766753373672e-07 3.948578467765594867e-08 2.108181343862785216e-08 1.721842252228401053e-08
4.444444444444444287e+01 1.234203001552071995e-07 3.623108691138871355e-08 1.877606289076800664e-08 1.959402830242287228e-08
4.450450450450450290e+01 1.194318634348163031e-07 3.432942289064958347e-08 2.386724360002662145e-08 2.105858004844531352e-08
4.456456456456456294e+01 1.213276209496293738e-07 4.051952000924878655e-08 2.071578748438980327e-08 2.060452040716762012e-08
4.462462462462462298e+01 1.152961452605309618e-07 3.796036617413996968e-08 2.160667106569916478e-08 1.968376391572301131e-08
4.468468468468468302e+01 1.093727634589376544e-07 3.437008986100633858e-08 1.907098027374158276e-08 1.851732684367641807e-08
4.474474474474474306e+01 1.088249881421315259e-07 3.428187499999663045e-08 2.017173560597841346e-08 1.654370960665810829e-08
4.480480480480480310e+01 1.049348510698895307e-07 3.436637889396369398e-08 2.223160459954576850e-08 1.766872198304024475e-08
4.486486486486486314e+01 1.007009222852636810e-07 3.087937225918261318e-08 1.969987894620456912e-08 1.469396536514239522e-08
4.492492492492492318e+01 1.001851078483433845e-07 3.190966204141816145e-08 2.148096022035503168e-08 1.666385947589310424e-08
4.498498498498498321e+01 9.832549031232369853e-08 3.038935000325802694e-08 2.213449909215624014e-08 1.732241545446856412e-08
4.504504504504504325e+01 9.706557117981476752e-08 2.907935630014590931e-08 2.136484413725498858e-08 1.806836216073889433e-08
4.510510510510510329e+01 9.461382242759262668e-08 2.904330552792201479e-08 1.830665323168136988e-08 1.672127186107235127e-08
4.516516516516516333e+01 9.057503451938143219e-08 2.870729709355928122e-08 1.954693694002061038e-08 1.695081541301201568e-08
4.522522522522522337e+01 8.984439122167692240e-08 2.813356718967954213e-08 1.669725215631481991e-08 1.796519533535862287e-08
4.528528528528528341e+01 8.980960908521621879e-08 2.919500314929426063e-08 1.717372735035948978e-08 1.667014106443281195e-08
4.534534534534534345e+01 8.865892603367592190e-08 2.912754357394702473e-08 1.989549307750830782e-08 1.488969745100386804e-08
4.540540540540540349e+01 8.404014400149446692e-08 2.789037121383558122e-08 1.708507472500331356e-08 1.672188925915122920e-08
4.546546546546546352e+01 8.267197035260634060e-08 2.531082699218500130e-08 1.702292439332021085e-08 1.515298763785938773e-08
4.552552552552552356e+01 7.912758831613874871e-08 2.379820554871192520e-08 1.799325629444106672e-08 1.573233723088917712e-08
4.558558558558558360e+01 7.845708830162971692e-08 2.595406734281116467e-08 1.809162243358421071e-08 1.617741363081171287e-08
4.564564564564564364e+01 7.702124753313555477e-08 2.495680991287217807e-08 1.640099285172805735e-08 1.630707850284271396e-08
4.570570570570570368e+01 7.756346739916773508e-08 2.755908956985053813e-08 1.644980594133514271e-08 1.448265127002395174e-08
4.576576576576576372e+01 7.403189666384195940e-08 2.390473283495155610e-08 1.566120705872231953e-08 1.575143627846416912e-08
4.582582582582582376e+01 7.154110186244908018e-08 2.487690559813062280e-08 1.557519388647806804e-08 1.551818182333277532e-08
4.588588588588588379e+01 7.285019218166728765e-08 2.692840471249282239e-08 1.803662156624205755e-08 1.746822357386035790e-08
4.594594594594594383e+01 7.090550718866501985e-08 2.445292163189241718e-08 1.603466384702820529e-08 1.428395215286867182e-08
4.600600600600600387e+01 6.790469031003539204e-08 2.315848087212158550e-08 1.560652938196683491e-08 1.453663340238055666e-08
4.606606606606606391e+01 6.606424922972580919e-08 2.180858686000682583e-08 1.398381353766174484e-08 1.345005627190082290e-08
4.612612612612612395e+01 6.459506783295414321e-08 2.004836990981836823e-08 1.579758069872422670e-08 1.584692828494904992e-08
4.618618618618618399e+01 6.455305477626047891e-08 2.104440841459779645e-08 1.531855632961724376e-08 1.546321158676717370e-08
4.624624624624624403e+01 6.180985842233520345e-08 2.058590412197018909e-08 1.514100549825120766e-08 1.601061377151511533e-08
4.630630630630630407e+01 6.176976120214227855e-08 2.039140139958320287e-08 1.419281400234097279e-08 1.472786158517917681e-08
4.636636636636636410e+01 5.996393285076342425e-08 2.027183245830410075e-08 1.425774862099777003e-08 1.451887426583961997e-08
4.642642642642642414e+01 5.857712465130974113e-08 1.939821501671346727e-08 1.456721373722836293e-08 1.377402189398341925e-08
4.648648648648648418e+01 5.709416016809079619e-08 2.107881411381017240e-08 1.329452539331032587e-08 1.494928056444182207e-08
4.654654654654654422e+01 5.458507453435510148e-08 2.073568725557250892e-08 1.365475894233924934e-08 1.235963149702451006e-08
4.660660660660660426e+01 5.454989240080357044e-08 1.767051939866301031e-08 1.285725996561738493e-08 1.183857494451860363e-08
4.666666666666666430e+01 5.395251816399971212e-08 1.868365193071178376e-08 1.330175916675706530e-08 1.269030253196360581e-08
4.672672672672672434e+01 5.330707383556571820e-08 1.857985865495356155e-08 1.313243063665912738e-08 1.254902163832457878e-08
4.678678678678678438e+01 5.241833372443170792e-08 1.892107772822170292e-08 1.438686954797579209e-08 1.262198657726050006e-08
4.684684684684684441e+01 5.177474565477129148e-08 1.979469698883130705e-08 1.350842566799075989e-08 1.489642133504068445e-08
4.690690690690690445e+01 5.010790035811454082e-08 1.893351181785635704e-08 1.535629410628221650e-08 1.404234758425876046e-08
4.696696696696696449e+01 4.722481791102255311e-08 1.843058537295300542e-08 1.384251212589749661e-08 1.328635462060349033e-08
4.702702702702702453e+01 4.534388127869717676e-08 1.769470138861437973e-08 1.151336485380992600e-08 1.185638167000037073e-08
4.708708708708708457e+01 4.602071834573289055e-08 1.899879200749737660e-08 1.331431072099395554e-08 1.313618866000630863e-08
4.714714714714714461e+01 4.504286949569290843e-08 1.761031995079171651e-08 1.249483354047361178e-08 1.212222694159241185e-08
4.720720720720720465e+01 4.462531551294266067e-08 1.833612146011019788e-08 1.245520160541616468e-08 1.159888811150829344e-08
4.726726726726726469e+01 4.406256879575638851e-08 1.660533003045742355e-08 1.196100641201789115e-08 1.184879043688657105e-08
4.732732732732732472e+01 4.010207363529945718e-08 1.622304140612693247e-08 1.203716937183828028e-08 1.161569371009372062e-08
4.738738738738738476e+01 3.934886810629034110e-08 1.713473946873830910e-08 1.175762197561161899e-08 1.225116287854630713e-08
4.744744744744744480e+01 3.910575883081975249e-08 1.459979221423154150e-08 1.068398692616443982e-08 1.158428482963538607e-08
4.750750750750750484e+01 4.029247112323720148e-08 1.574826927537934092e-08 1.168931681925569732e-08 1.170166459064330030e-08
4.756756756756756488e+01 3.784567740053527845e-08 1.469568166285126822e-08 1.082991184293135543e-08 9.894712274240993079e-09
4.762762762762762492e+01 3.593434688465063383e-08 1.485542407814266473e-08 1.020866348053112727e-08 1.145923768889485865e-08
4.768768768768768496e+01 3.429145205521933279e-08 1.372923411589197779e-08 1.070885946139713023e-08 9.337020935031505460e-09
4.774774774774774500e+01 3.441488485522371305e-08 1.389017211375079663e-08 1.139069315502108709e-08 8.357374556661334548e-09
4.780780780780780503e+01 3.564919434779969498e-08 1.413607770805657367e-08 1.197341849729200107e-08 9.065849217207876158e-09
4.786786786786786507e+01 3.531303633545653774e-08 1.471989922155891559e-08 1.132284742210371936e-08 1.069565865255497380e-08
4.792792792792792511e+01 3.394005545835907383e-08 1.396665530539403442e-08 1.061360395631042219e-08 9.836159285758099551e-09
4.798798798798798515e+01 3.288220075701446168e-08 1.358192171529584700e-08 9.904091532273961960e-09 8.901850065290777979e-09
4.804804804804804519e+01 3.131974768459327059e-08 1.252152024884536472e-08 9.714483960923280389e-09 9.092148044007992645e-09
4.810810810810810523e+01 3.255219882159428088e-08 1.352309872516688718e-08 1.001214122052630584e-08 1.105053512950106388e-08
4.816816816816816527e+01 3.039037522508002020e-08 1.131202020993980802e-08 9.132267973171830878e-09 1.002556086462801883e-08
4.822822822822822530e+01 2.912099879463905183e-08 1.235692411069540399e-08 9.063166924069225453e-09 9.076049723080804720e-09
4.828828828828828534e+01 2.989594265813615603e-08 1.325962607882946122e-08 9.898462746829598493e-09 8.518037216794171070e-09
4.834834834834834538e+01 2.872454349137817325e-08 1.167316355006238569e-08 1.138784764914378969e-08 8.778008776472459234e-09
4.840840840840840542e+01 2.885073240447697821e-08 1.210044348891393179e-08 1.006041283178064275e-08 8.855368913943868638e-09
4.846846846846846546e+01 2.744158252069721309e-08 1.302739483101210287e-08 1.025948745421168451e-08 9.143319118765734059e-09
4.852852852852852550e+01 2.675336471332804046e-08 1.251101813955946725e-08 9.356276905953965110e-09 9.069885281385006051e-09
4.858858858858858554e+01 2.688057113417601742e-08 1.112861040994497229e-08 8.860264396987101659e-09 9.130295228628788330e-09
4.864864864864864558e+01 2.648088610466556247e-08 1.154317379101862380e-08 8.804050716177543706e-09 9.088131145788651118e-09
4.870870870870870561e+01 2.507672119208281013e-08 1.020486212398265937e-08 8.245603585811145186e-09 8.158840355244914069e-09
4.876876876876876565e+01 2.398517073433048278e-08 1.123434111976025403e-08 7.786799898103403485e-09 8.082423809961794293e-09
4.882882882882882569e+01 2.447228826727161632e-08 1.154346885201689225e-08 9.192735854184358642e-09 7.743743006666287129e-09
4.888888888888888573e+01 2.426617925201450783e-08 1.141274993173828884e-08 9.153112605518707971e-09 7.551883965004087477e-09
4.894894894894894577e+01 2.389324679478140043e-08 1.008813743787702032e-08 8.148761205143300547e-09 9.067153876464283452e-09
4.900900900900900581e+01 2.282899296479830653e-08 9.515988648270649393e-09 8.278208036954589871e-09 8.778948523106559704e-09
4.906906906906906585e+01 2.286269774235502117e-08 8.949895680785796009e-09 8.240017590391921962e-09 8.620167949329596779e-09
4.912912912912912589e+01 2.084737108997103611e-08 9.365635276566135874e-09 7.675846834621384321e-09 8.166485724369967831e-09
4.918918918918918592e+01 2.104893902274392568e-08 8.757336920639835583e-09 8.027066975805108890e-09 7.825722959005621466e-09
4.924924924924924596e+01 2.105989688206781938e-08 9.446307951806746498e-09 7.791655597040402982e-09 7.850911412950291864e-09
4.930930930930930600e+01 2.016713333123375991e-08 9.223093978273801231e-09 7.188980953958230062e-09 7.501599698053673522e-09
4.936936936936936604e+01 1.963197690201051967e-08 9.084567368154583070e-09 8.211331292798336888e-09 7.702663570260881530e-09
4.942942942942942608e+01 2.154404588218334748e-08 1.053153540755799433e-08 8.599961751082057589e-09 9.477100056412974843e-09
4.948948948948948612e+01 1.989300119158129180e-08 8.198315916430658889e-09 7.830544691127089560e-09 7.954033746223311327e-09
4.954954954954954616e+01 2.094853347791199764e-08 8.389713607495332391e-09 8.522220501218969041e-09 8.861884746591642685e-09
4.960960960960960620e+01 1.958438416072289885e-08 8.780696237134286830e-09 7.239924189727753983e-09 6.805031106294068939e-09
4.966966966966966623e+01 1.817450139139670836e-08 7.792169722270391145e-09 6.983233587576328290e-09 6.514146131486271731e-09
4.972972972972972627e+01 1.652951649074964865e-08 7.951702861434595130e-09 7.369411503722152442e-09 7.166876054701366987e-09
4.978978978978978631e+01 1.687454845660820336e-08 7.692367861678381682e-09 6.599615750113750047e-09 7.416151606956009481e-09
4.984984984984984635e+01 1.691168541601223983e-08 8.660098311275649017e-09 7.240724074834933059e-09 7.680599529609178981e-09
4.990990990990990639e+01 1.720880697484041175e-08 7.871136787646557569e-09 6.508275341004395488e-09 7.555300935499149614e-09
4.996996996996996643e+01 1.450529627621150485e-08 6.027917438251997561e-09 5.870970750755040407e-09 6.000099349968167806e-09
5.003003003003002647e+01 1.558265052242880783e-08 7.857234269849006000e-09 6.043116619866066587e-09 6.434634971953475681e-09
5.009009009009008651e+01 1.514857908726835897e-08 6.995838267853661995e-09 5.853616679536550961e-09 6.311976155504163572e-09
5.015015015015014654e+01 1.490368752376361220e-08 6.893081541874650773e-09 6.769948456963225936e-09 7.194253707507020976e-09
5.021021021021020658e+01 1.484763581608393943e-08 7.116351335309474313e-09 6.637289955574888712e-09 6.703304490923997292e-09
5.027027027027026662e+01 1.387306629555292731e-08 6.887121657044128445e-09 6.871023180245716709e-09 6.639688556532779041e-09
5.033033033033032666e+01 1.315860027740564979e-08 6.744975489115413029e-09 5.428028925263941328e-09 6.022546452018935865e-09
5.039039039039038670e+01 1.345658764096146303e-08 6.852640615962660777e-09 5.759355561224173875e-09 5.880725579822195435e-09
5.045045045045044674e+01 1.215544313378017284e-08 6.890353354850266296e-09 6.162348890222340092e-09 5.602709985772561274e-09
5.051051051051050678e+01 1.414550280704742504e-08 7.544084188350011376e-09 7.377473077728553178e-09 6.435092796557656467e-09
5.057057057057056682e+01 1.277505415425996044e-08 6.856916462870698350e-09 5.712312527442313700e-09 6.030160568204074717e-09
5.063063063063062685e+01 1.208685570882383798e-08 6.476274641708050626e-09 5.211642950821213451e-09 5.382515452953114544e-09
5.069069069069068689e+01 1.156366740121901115e-08 6.414273360618529778e-09 6.554548200451426085e-09 5.713570165531983799e-09
5.075075075075074693e+01 1.214286875839091381e-08 6.319316257728555356e-09 6.004260275343843461e-09 5.743005793126304377e-09
5.081081081081080697e+01 1.169055851351267209e-08 7.541363903666520772e-09 5.884030629610316984e-09 5.554479518056975866e-09
5.087087087087086701e+01 1.170706945813731153e-08 7.139192063290203643e-09 5.472819582590142710e-09 6.164072771870688320e-09
5.093093093093092705e+01 1.158316302202140996e-08 6.373860183889975780e-09 5.195916772650630239e-09 5.442492560740935163e-09
5.099099099099098709e+01 1.166988553798507291e-08 5.654196819496367854e-09 5.491551321787459767e-09 5.819039554411925022e-09
5.105105105105104712e+01 1.196686506245998176e-08 6.489634486824246005e-09 5.143209849246703180e-09 5.300019876976048071e-09
5.111111111111110716e+01 1.100211101847984734e-08 5.799462311220545837e-09 4.795312904097148567e-09 4.894738366214795846e-09
5.117117117117116720e+01 1.045870979454712914e-08 5.845670600682212994e-09 5.425755061425494002e-09 5.506317973432184037e-09
5.123123123123122724e+01 1.026592428293809765e-08 6.401130442055533996e-09 5.441789175257264987e-09 5.228072338150116234e-09
5.129129129129129439e+01 1.093613350266220701e-08 6.894159906801424833e-09 6.191338643079143832e-09 6.100299900768367746e-09
5.135135135135135442e+01 1.069669281540122730e-08 5.269291780690985095e-09 6.328127592035952837e-09 4.969907217905435460e-09
5.141141141141141446e+01 9.456034479420225975e-09 5.817629443843472265e-09 4.480013558792326499e-09 4.975731754289160482e-09
5.147147147147147450e+01 9.473793062333324514e-09 5.756704040925987326e-09 5.229983812900915772e-09 5.194677827102576303e-09
5.153153153153153454e+01 8.398146645089726600e-09 4.639793207985656173e-09 4.495955431836486920e-09 4.232671601547706333e-09
5.159159159159159458e+01 9.393007715259909938e-09 5.534194031067872238e-09 5.425770926121642285e-09 4.400197511150396925e-09
5.165165165165165462e+01 7.946882217653154731e-09 4.691215221012924086e-09 3.924920412857813574e-09 4.247967045257660694e-09
5.171171171171171466e+01 8.847962958455315966e-09 5.324708556813891469e-09 5.301419632254755266e-09 4.375635562535722240e-09
5.177177177177177470e+01 8.030495845278001268e-09 4.429967186164292620e-09 4.327756905936936024e-09 3.815726048081431908e-09
5.183183183183183473e+01 7.585116415337310417e-09 4.774965285045105838e-09 4.005155473558097279e-09 4.246424547550293973e-09
5.189189189189189477e+01 7.998013257749515988e-09 5.254638824716373003e-09 3.892282689985836511e-09 4.180135602367299349e-09
5.195195195195195481e+01 7.900711820262736910e-09 4.994606446243293578e-09 4.883421124336413816e-09 4.400142234470609160e-09
5.201201201201201485e+01 8.289798542178058953e-09 5.006653718369955301e-09 4.246190413323117628e-09 4.702345115478811279e-09
5.207207207207207489e+01 7.937878865788584886e-09 5.066053301537776852e-09 4.861239239629545490e-09 4.810081095165335224e-09
5.213213213213213493e+01 7.817659191171365481e-09 4.555435710606188409e-09 4.243023886510519410e-09 4.077226133801984641e-09
5.219219219219219497e+01 8.136781822923107330e-09 4.758597027811356088e-09 4.977810635695817956e-09 4.959637284541757503e-09
5.225225225225225500e+01 6.722847478960605938e-09 4.149203037127668262e-09 4.069421581716794959e-09 3.338999645892763337e-09
5.231231231231231504e+01 6.718987101106286740e-09 4.055074910739284702e-09 4.157415636391215215e-09 3.442498005534681853e-09
5.237237237237237508e+01 7.084350320531460673e-09 4.788396119304997692e-09 3.994140011838145729e-09 4.114316947480180974e-09
5.243243243243243512e+01 6.918851808000844610e-09 3.971589845387082440e-09 3.691659454352076251e-09 3.805031885987757527e-09
5.249249249249249516e+01 6.868793238469914985e-09 4.730774210463108780e-09 4.482091139054010908e-09 4.092921304645542653e-09
5.255255255255255520e+01 5.897335488159193295e-09 3.741688888164804632e-09 3.812227029466633508e-09 3.473830772242009466e-09
5.261261261261261524e+01 5.571642067319864425e-09 4.011481734702068012e-09 3.318259841966259794e-09 3.160122248636321556e-09
5.267267267267267528e+01 5.361372966813259663e-09 3.454659397960394661e-09 3.292948783866847091e-09 2.976635550862142227e-09
5.273273273273273531e+01 5.358318923291834222e-09 3.313803527955449492e-09 3.081535813441910356e-09 2.767037535976389799e-09
5.279279279279279535e+01 5.562126019268609959e-09 3.706837087592286570e-09 3.303305482833487302e-09 3.194413885808936495e-09
5.285285285285285539e+01 5.696790396172303456e-09 4.009710846662859412e-09 3.391102317296463152e-09 3.596415727480471628e-09
5.291291291291291543e+01 5.486935343293676862e-09 3.354630710775835945e-09 3.339797697301511515e-09 3.061161605683742758e-09
5.297297297297297547e+01 5.231430382481513749e-09 3.123840077995097192e-09 3.501062746834500929e-09 2.788568981587468807e-09
5.303303303303303551e+01 5.067944121472055092e-09 3.542978667324850513e-09 2.949658645576850519e-09 2.866334059331072954e-09
5.309309309309309555e+01 4.744212230804215086e-09 3.721410562625335490e-09 3.242786561884249303e-09 2.818212453653611980e-09
5.315315315315315559e+01 5.337085761672942964e-09 4.040586274067130163e-09 4.000593259489717844e-09 3.395295544643435067e-09
5.321321321321321562e+01 4.349673271522917079e-09 3.087034184831575035e-09 3.101148395276435254e-09 2.554789762661460022e-09
5.327327327327327566e+01 4.118419590216014045e-09 3.396413309197106155e-09 3.062717697569170577e-09 3.026616522787582788e-09
5.333333333333333570e+01 4.573444452274236365e-09 3.064668278895249953e-09 2.892384321039941502e-09 2.501136670973514407e-09
5.339339339339339574e+01 4.525162772665071966e-09 3.339332023696207132e-09 3.200013463837991590e-09 2.696728033361992225e-09
5.345345345345345578e+01 4.568302860483153254e-09 3.602428713055518929e-09 3.437143595264561695e-09 3.090008757420935658e-09
5.351351351351351582e+01 3.949363853472756176e-09 2.877131544188983454e-09 2.866685495529407632e-09 2.789008005371304185e-09
5.357357357357357586e+01 3.969965356551358814e-09 2.933434483963978921e-09 2.690866910433969887e-09 2.779396359517812490e-09
5.363363363363363590e+01 3.853726336866938369e-09 3.151615824097926282e-09 2.829831713759630498e-09 2.778589574600565945e-09
5.369369369369369593e+01 4.580861843680209849e-09 3.125908330498258258e-09 2.971556099513896168e-09 2.613277884332998244e-09
5.375375375375375597e+01 4.213860038469016834e-09 2.927863774052913585e-09 2.830816620918617354e-09 2.761527957344759836e-09
5.381381381381381601e+01 3.505795763407588901e-09 2.411417837794444726e-09 2.265051565462374516e-09 1.825969009330461181e-09
5.387387387387387605e+01 4.777965054846204986e-09 3.359438351074843475e-09 3.564335572748130188e-09 2.841741061319199550e-09
5.393393393393393609e+01 3.547368668565430583e-09 2.633190945965291707e-09 2.622584312906849389e-09 2.463775914781279018e-09
5.399399399399399613e+01 3.113584217232066827e-09 2.307087029109259601e-09 2.288757078553687193e-09 2.268496600801048659e-09
5.405405405405405617e+01 3.702424793406045789e-09 2.880585859339596411e-09 2.889346017218961093e-09 2.406392805465636081e-09
5.411411411411411621e+01 3.496054717174388741e-09 2.605447389290596350e-09 2.181961047481491982e-09 2.226868140510028988e-09
5.417417417417417624e+01 3.017645838176344573e-09 2.316342734196849986e-09 2.105185760652374994e-09 1.701948847321283891e-09
5.423423423423423628e+01 2.879915476204624700e-09 2.350065049647227328e-09 1.776964175462845314e-09 2.140374416383355809e-09
5.429429429429429632e+01 3.127625656183071001e-09 2.291123116910554534e-09 2.052523624279352990e-09 2.485310716137008094e-09
5.435435435435435636e+01 2.989988634316487994e-09 2.647169838348773976e-09 2.005634685299786710e-09 2.004378920751856106e-09
5.441441441441441640e+01 2.943060225019777514e-09 2.349859443845211920e-09 2.287101775347313534e-09 2.105325476093109266e-09
5.447447447447447644e+01 3.190328216687086241e-09 2.733674016280920124e-09 2.118538370906826095e-09 2.639921316435137564e-09
5.453453453453453648e+01 2.781519334177952210e-09 2.153506509172841209e-09 2.106969618095500782e-09 2.216874863387067782e-09
5.459459459459459651e+01 3.051207356185670926e-09 2.642167698746577641e-09 2.047305598306671825e-09 1.891100467293378636e-09
5.465465465465465655e+01 2.665515467559030541e-09 1.927877191130801247e-09 1.911428473639058986e-09 2.081748702394178508e-09
5.471471471471471659e+01 3.251046636096183739e-09 2.351218777632350197e-09 2.535586474429346337e-09 2.389230811805145621e-09
5.477477477477477663e+01 2.143611518347940769e-09 1.538088201162473161e-09 1.793846695567787552e-09 1.493176284085782308e-09
5.483483483483483667e+01 2.458164854284078835e-09 1.685557039256281876e-09 2.030425184139096003e-09 1.935109168014060298e-09
5.489489489489489671e+01 2.073646033545876027e-09 1.899272699904167642e-09 1.608959562628647740e-09 1.991003971470894173e-09
5.495495495495495675e+01 2.230203758725874895e-09 1.811643986035456243e-09 1.672751101083085042e-09 1.594058296266083606e-09
5.501501501501501679e+01 2.138926023087760411e-09 1.522147863512229293e-09 1.241672475013823095e-09 1.682739018676803118e-09
5.507507507507507682e+01 2.227770366011351469e-09 2.103893082798274185e-09 1.717182495470338524e-09 1.649708276323755075e-09
5.513513513513513686e+01 2.518932778967206362e-09 1.972566439082201550e-09 1.904504235501261665e-09 1.680038539938931976e-09
5.519519519519519690e+01 2.180388458180326233e-09 1.792487035800694710e-09 1.840959960661257536e-09 1.563728725311472733e-09
5.525525525525525694e+01 1.797280942077333074e-09 1.281675865588499662e-09 1.430283479499815816e-09 1.428771330451031343e-09
5.531531531531531698e+01 1.953481638047713160e-09 1.569184849892414665e-09 1.347755374930399866e-09 1.300875538505227914e-09
5.537537537537537702e+01 2.333929721810734775e-09 1.809606414232357753e-09 2.025883460708322766e-09 1.665486882659450978e-09
5.543543543543543706e+01 2.287806118387089070e-09 1.663460068584960804e-09 1.678370409706459690e-09 1.555909654789522932e-09
5.549549549549549710e+01 1.838221166863540939e-09 1.269860682492329851e-09 1.190754615630581320e-09 1.462791006405864900e-09
5.555555555555555713e+01 2.061279370606323002e-09 1.666548485139428915e-09 1.279675306630777833e-09 1.615355350660189452e-09
5.561561561561561717e+01 1.589910769975701839e-09 1.324047633683542369e-09 1.322389640640826405e-09 1.347997459307760003e-09
5.567567567567567721e+01 1.566671953620277267e-09 1.322848818798308767e-09 1.457773781986360822e-09 1.197703816882337419e-09
5.573573573573573725e+01 2.393479352909313835e-09 1.935464725725966080e-09 2.054230404163351368e-09 1.913299132035814377e-09
5.579579579579579729e+01 2.012123106201130308e-09 1.622227912326516493e-09 1.443243252886843043e-09 1.513894395752270170e-09
5.585585585585585733e+01 1.787592025444968215e-09 1.412994484131865180e-09 1.355671972749178007e-09 1.429745146507303953e-09
5.591591591591591737e+01 1.719633038995935998e-09 1.336994733531704008e-09 1.398610524158385038e-09 1.496037569797211985e-09
5.597597597597597741e+01 1.383896558078312951e-09 1.237025297383770999e-09 1.051575514899088907e-09 8.937583460484230881e-10
5.603603603603603744e+01 1.695479980851415076e-09 1.214197103929265809e-09 1.235021928909818818e-09 1.305988165306826259e-09
5.609609609609609748e+01 2.006730110423332871e-09 1.567605588699419092e-09 1.540643922007575055e-09 1.335383766842345583e-09
5.615615615615615752e+01 1.871946258591561453e-09 1.127411680226892308e-09 1.358263975845147851e-09 1.058974037754281689e-09
5.621621621621621756e+01 1.358663181241642809e-09 1.194545240403471476e-09 9.083293614527812886e-10 1.030806096995243758e-09
5.627627627627627760e+01 1.736379712983047076e-09 1.381767448351453534e-09 1.180647344685945281e-09 1.128044103064646090e-09
5.633633633633633764e+01 1.468460984373236003e-09 1.133646146169745676e-09 9.266867811519395372e-10 1.045705413380178164e-09
5.639639639639639768e+01 1.467678847974542482e-09 1.398939262405799744e-09 1.102703284265418928e-09 1.249814288073180506e-09
5.645645645645645772e+01 1.333543599998201542e-09 1.065342799632109796e-09 8.985271423465171928e-10 1.109160535710436196e-09
5.651651651651651775e+01 1.732685283876238459e-09 1.038710303466322604e-09 1.248594737535937262e-09 1.225441637759743154e-09
5.657657657657657779e+01 1.554148395814133741e-09 9.670211734192109055e-10 1.014610993821782197e-09 9.823963978861253957e-10
5.663663663663663783e+01 1.353611029737828703e-09 9.544473834360888875e-10 9.768045940407429155e-10 9.341489866934875425e-10
5.669669669669669787e+01 1.197643766846524931e-09 9.715951138841396496e-10 1.009400499002235309e-09 7.760028708777868743e-10
5.675675675675675791e+01 1.396511579363185468e-09 1.157214464800999488e-09 9.712887363052809906e-10 8.491466477949900966e-10
5.681681681681681795e+01 1.728100239364093833e-09 1.530020932612347902e-09 1.124103828075715655e-09 1.052828996279909945e-09
5.687687687687687799e+01 1.727187590639566253e-09 1.249369381326477922e-09 1.065531585733802126e-09 1.075167722813804881e-09
5.693693693693693803e+01 1.217246169869627246e-09 8.144263574891984750e-10 8.864620278253147726e-10 7.646728712505780466e-10
5.699699699699699806e+01 1.083884160427233313e-09 8.437902160587083267e-10 6.361687957625482297e-10 7.699295459701742780e-10
5.705705705705705810e+01 1.392831700557577802e-09 9.005948788682981324e-10 9.089475272599551300e-10 7.286660299828521566e-10
5.711711711711711814e+01 1.325808770926885754e-09 1.120477031342006500e-09 7.195371467386060330e-10 8.786952909282117115e-10
5.717717717717717818e+01 1.038004603537818756e-09 8.129692181465068043e-10 8.177163321376492875e-10 5.697826037370267203e-10
5.723723723723723822e+01 1.236122388969355874e-09 1.017936130186574340e-09 8.284630485479251645e-10 7.150697698726355910e-10
5.729729729729729826e+01 1.169288229991682261e-09 7.017028662904129326e-10 7.006747860300365622e-10 6.122549015934169780e-10
5.735735735735735830e+01 1.300978806312795748e-09 9.727660701393865616e-10 7.796541211207120029e-10 9.031730241779561038e-10
5.741741741741741833e+01 1.630882488182546246e-09 1.265636310467806709e-09 1.037536996262543626e-09 9.257054375131627129e-10
5.747747747747747837e+01 1.497865575184614051e-09 1.360275165203924682e-09 1.092747632280722408e-09 9.266180587194284518e-10
5.753753753753753841e+01 1.761274828313208402e-09 1.290128408865481589e-09 1.176117419691699190e-09 1.105420968107627349e-09
5.759759759759759845e+01 1.606325125221647668e-09 1.179033983132481858e-09 1.038752006095274289e-09 1.062932471802272917e-09
5.765765765765765849e+01 1.979369111794837923e-09 1.237121953143446972e-09 1.479688855765312313e-09 1.094682889093817269e-09
5.771771771771771853e+01 1.780505095582167083e-09 1.221706344490304610e-09 1.150743453093634773e-09 9.267467663847487278e-10
5.777777777777777857e+01 1.471997805512309481e-09 9.264047153776239139e-10 1.033376172784684819e-09 7.883951158373121698e-10
5.783783783783783861e+01 1.273604972101304114e-09 9.761156349776165239e-10 9.690882085976839114e-10 8.782723575285621481e-10
5.789789789789789864e+01 1.667995870823609504e-09 1.200234804683278232e-09 1.078077438930875711e-09 7.964274632370731678e-10
5.795795795795795868e+01 1.535515763382868253e-09 1.085613654830805359e-09 9.183599598220068090e-10 1.062043955016061495e-09
5.801801801801801872e+01 1.052379961489366059e-09 7.281626053815263241e-10 6.920088980282506417e-10 6.311341028922634146e-10
5.807807807807807876e+01 1.139488646737413699e-09 9.430465823622793826e-10 5.316439429733581090e-10 7.897428472918462258e-10
5.813813813813813880e+01 1.423624894754239140e-09 9.865803518533256941e-10 1.093192212670286821e-09 7.760321320866576356e-10
5.819819819819819884e+01 1.313437034368675171e-09 1.072005682437236484e-09 8.712559531988151686e-10 7.605517980025343690e-10
5.825825825825825888e+01 1.334639160893856577e-09 1.070478275288922480e-09 7.622016120287129274e-10 8.959228281264837198e-10
5.831831831831831892e+01 1.443292040101791477e-09 1.171196604732040550e-09 1.056956048866676348e-09 8.755932882645589935e-10
5.837837837837837895e+01 1.114697275127745480e-09 7.217124955780834758e-10 7.211988571310554015e-10 6.612363874292719940e-10
5.843843843843843899e+01 9.830508646252692518e-10 7.391231425905816706e-10 7.293425758754734640e-10 5.306932281582844035e-10
5.849849849849849903e+01 1.113552233967672056e-09 8.286388531702921100e-10 6.345464585420147552e-10 7.975580562745552547e-10
5.855855855855855907e+01 9.383957746425468058e-10 6.665117707795869487e-10 6.165868853360829839e-10 4.368426136863794700e-10
5.861861861861861911e+01 8.506670167464279366e-10 6.693781941612638211e-10 4.250297919277436677e-10 5.796490368184204037e-10
5.867867867867867915e+01 1.264446933619685994e-09 9.822646717098149969e-10 5.507811062240840960e-10 7.387912311625684250e-10
5.873873873873873919e+01 8.933760904148030822e-10 4.580981022913420620e-10 4.978029362314411718e-10 4.883974965070322895e-10
5.879879879879879923e+01 1.067147939084506593e-09 6.712363677379978021e-10 6.748389777200008465e-10 7.241831554793769814e-10
5.885885885885885926e+01 1.175440412078105166e-09 8.797689379289777529e-10 8.163449987850093407e-10 8.254766097243099269e-10
5.891891891891891930e+01 7.614711197316441871e-10 5.738169703002652548e-10 5.453565690762363204e-10 4.863093099496957101e-10
5.897897897897897934e+01 6.741023572358804916e-10 3.697915447933199576e-10 5.195847360326814126e-10 2.671370345190373277e-10
5.903903903903903938e+01 8.041644330443926752e-10 5.669544964000422269e-10 6.260263776679307973e-10 6.583388332204248309e-10
5.909909909909909942e+01 1.042710109020678213e-09 7.828370407602029763e-10 7.219118725841469737e-10 7.341634354181735849e-10
5.915915915915915946e+01 8.033476076095816454e-10 5.540763839429110906e-10 5.837671240875926477e-10 4.142998219693813094e-10
5.921921921921921950e+01 6.293314510360051336e-10 4.988837428308161122e-10 5.160055329273752322e-10 3.515840662415601557e-10
5.927927927927927954e+01 7.157729130850621573e-10 6.587422772174887703e-10 4.817836077028242283e-10 4.899219316140037187e-10
5.933933933933933957e+01 6.286941532006034371e-10 5.360310872470433029e-10 4.698784720973404758e-10 4.155196220285315063e-10
5.939939939939939961e+01 5.850399377748172743e-10 4.855416213485083397e-10 3.724338549403504382e-10 4.334181969752747450e-10
5.945945945945945965e+01 7.580019849710439434e-10 7.600605209638956799e-10 5.637078648159190322e-10 4.708424343877943127e-10
5.951951951951951969e+01 8.009119852047787247e-10 6.810005893427048809e-10 5.984056065043933485e-10 6.465375745443724526e-10
5.957957957957957973e+01 9.952264082519725836e-10 7.460278594950318142e-10 5.610114147020060188e-10 6.688516439271508901e-10
5.963963963963963977e+01 4.973625804867565432e-10 4.769672177923183081e-10 3.362013450834279185e-10 4.057480454492083903e-10
5.969969969969969981e+01 7.348617128265904601e-10 6.338590851431669511e-10 5.033663452156585413e-10 4.726970924336412499e-10
5.975975975975975985e+01 6.480814789006617415e-10 6.368038596882926439e-10 3.776026344260625117e-10 5.666479506360654646e-10
5.981981981981981988e+01 8.204910031134719829e-10 8.037626587889789252e-10 7.139379399938475780e-10 6.078952580377116085e-10
5.987987987987987992e+01 7.769173452070640931e-10 8.001763930326984512e-10 6.542397842733260512e-10 5.506968979596592561e-10
5.993993993993993996e+01 7.549577879929078947e-10 5.982163046971190392e-10 6.482757398155449330e-10 4.430444733086880813e-10


==> pde_runs/dsmc_100Td_1em1_final.csv <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 2.074880976367060592e-01 5.832777602708592163e-03 1.208793351114036932e-04 1.240555433839287043e-04
1.201201201201201191e-01 1.867909915985485891e-01 6.749913389449637216e-03 1.305528629402730374e-04 9.639080804259337091e-05
1.801801801801801717e-01 1.775371322366555427e-01 7.583207967961642926e-03 1.592001802561404113e-04 7.674547406827806673e-05
2.402402402402402382e-01 1.714456847567841780e-01 8.275886779902971724e-03 2.058765529718920636e-04 7.972325409813465927e-05
3.003003003003003046e-01 1.666830412536636774e-01 8.882538775824285610e-03 2.268206008608828590e-04 5.830190083636284436e-05
3.603603603603603434e-01 1.625854218500705217e-01 9.397440798093431580e-03 2.655544803897881556e-04 6.773990278656788369e-05
4.204204204204204376e-01 1.589526859754260557e-01 9.844686756108243786e-03 3.174651687213208878e-04 6.043687302203984825e-05
4.804804804804804763e-01 1.556053406243649850e-01 1.024834985416733790e-02 3.320007409188049257e-04 5.342565337439185311e-05
5.405405405405405705e-01 1.524480308390714911e-01 1.059442421853681524e-02 3.699448289811133896e-04 5.825335962049090383e-05
6.006006006006006093e-01 1.494545637865733745e-01 1.090042348771707616e-02 4.095398613698052865e-04 5.730087373240161190e-05
6.606606606606606480e-01 1.465802084157441232e-01 1.117040717558812242e-02 4.242880151285853291e-04 5.289714305801685400e-05
7.207207207207206867e-01 1.438202284589063240e-01 1.139552490455014722e-02 4.582463119521029194e-04 5.635913346674979838e-05
7.807807807807807254e-01 1.411548359350852100e-01 1.160222610587694110e-02 4.858557529853924518e-04 6.137300720727376915e-05
8.408408408408408752e-01 1.385732381794755608e-01 1.178943538916858713e-02 5.164039367911817590e-04 5.407790507506736634e-05
9.009009009009009139e-01 1.360561581382240537e-01 1.193585218524857890e-02 5.335307853615757359e-04 5.028366216478505953e-05
9.609609609609609526e-01 1.335932277379117128e-01 1.206231202679643524e-02 5.615307835291303293e-04 5.671819410482394449e-05
1.021021021021021102e+00 1.311866180624969569e-01 1.218612811502518128e-02 5.855069474932000700e-04 4.207026875546878916e-05
1.081081081081081141e+00 1.288419115006589899e-01 1.227531223958327512e-02 5.997388157689044095e-04 4.959206302718136982e-05
1.141141141141141180e+00 1.265547639145473136e-01 1.234565147513868623e-02 6.187726121793823454e-04 5.116010404003602455e-05
1.201201201201201219e+00 1.243043312456487415e-01 1.242111636539648331e-02 6.399496767966032524e-04 5.363135867398903024e-05
1.261261261261261257e+00 1.221205055261731370e-01 1.245879296719655353e-02 6.518747508455849122e-04 4.831914470528221725e-05
1.321321321321321296e+00 1.199650817556960763e-01 1.250014105107895290e-02 6.783983088687493487e-04 4.801528599254734596e-05
1.381381381381381335e+00 1.178683806946515256e-01 1.252591663434136568e-02 6.842006756115248840e-04 4.073497064973859090e-05
1.441441441441441373e+00 1.157961445349051099e-01 1.253462222559042528e-02 6.964902926242874529e-04 4.496776469667922030e-05
1.501501501501501412e+00 1.137634839468383285e-01 1.253679830286773093e-02 7.136638086806057837e-04 5.147383330622242614e-05
1.561561561561561451e+00 1.117768982126918775e-01 1.252244555865649443e-02 7.273124624025818601e-04 4.591582384798886254e-05
1.621621621621621712e+00 1.098353311548838224e-01 1.251651620780499553e-02 7.380180201917754508e-04 4.897297230736742321e-05
1.681681681681681750e+00 1.079195162197057606e-01 1.247992093127591774e-02 7.496999085421729653e-04 4.348171678143154437e-05
1.741741741741741789e+00 1.060456322107024701e-01 1.245830877872455486e-02 7.583282173166880358e-04 4.916875577469414431e-05
1.801801801801801828e+00 1.042032138859506213e-01 1.242654114002268544e-02 7.718163900042279528e-04 5.288942185125083891e-05
1.861861861861861867e+00 1.023949773633327925e-01 1.237089034151449100e-02 7.798913680095267194e-04 4.699238757116203991e-05
1.921921921921921905e+00 1.006216772442421331e-01 1.232834655281331293e-02 7.862702090077062621e-04 4.651332013094316422e-05
1.981981981981981944e+00 9.887193915555018975e-02 1.227096016770672787e-02 8.020031418055167905e-04 5.295277612267892589e-05
2.042042042042042205e+00 9.716081697851103316e-02 1.221066866262142912e-02 8.077977951806293144e-04 4.573547647833157092e-05
2.102102102102102243e+00 9.548554209055548636e-02 1.214103266581850055e-02 8.137630995581991494e-04 4.347859597424850753e-05
2.162162162162162282e+00 9.382730220532312093e-02 1.207572565974236213e-02 8.224629988557202905e-04 4.432629626565855348e-05
2.222222222222222321e+00 9.221102072447591447e-02 1.199333352353059053e-02 8.293897133149650755e-04 4.325730861968176755e-05
2.282282282282282360e+00 9.061786569685073567e-02 1.191732079376447810e-02 8.359918471855399408e-04 4.876665745627175696e-05
2.342342342342342398e+00 8.905003246384934901e-02 1.183855213142838599e-02 8.414852990514330288e-04 4.393247660062585968e-05
2.402402402402402437e+00 8.751672533567503298e-02 1.174899365460088836e-02 8.396377856521793385e-04 4.530506097496137500e-05
2.462462462462462476e+00 8.601164206153411040e-02 1.166309586270423797e-02 8.422865029887432456e-04 5.029378836835523848e-05
2.522522522522522515e+00 8.452095620303716472e-02 1.157112622462139022e-02 8.449382189873758065e-04 4.621333143017356134e-05
2.582582582582582553e+00 8.305858311793197502e-02 1.147133071359161989e-02 8.453944982270148378e-04 4.564089230233816158e-05
2.642642642642642592e+00 8.164255156509522826e-02 1.137992257595386338e-02 8.493841904721246292e-04 4.984105852938797349e-05
2.702702702702702631e+00 8.023274525729544304e-02 1.127422672086464753e-02 8.520659976749007502e-04 4.901885199865153837e-05
2.762762762762762669e+00 7.884339100327725225e-02 1.117856232669936153e-02 8.510196164907430630e-04 5.150678694183485467e-05
2.822822822822822708e+00 7.748963329609276363e-02 1.107462171063010314e-02 8.574662862062761058e-04 5.064641861263569430e-05
2.882882882882882747e+00 7.615620769245975974e-02 1.097170968337263415e-02 8.510378317512372380e-04 4.574275612624685046e-05
2.942942942942942786e+00 7.484612115147253053e-02 1.086391275422161559e-02 8.613404849819897248e-04 4.638048668559317962e-05
3.003003003003002824e+00 7.356787240571413533e-02 1.075652070982484332e-02 8.540918974239644244e-04 4.397206602589549026e-05
3.063063063063062863e+00 7.229560484758626449e-02 1.064404156626920679e-02 8.526061020338898027e-04 4.789835934698610142e-05
3.123123123123122902e+00 7.105430038665282166e-02 1.053936175548000551e-02 8.481691427839131280e-04 4.868323473574746966e-05
3.183183183183182940e+00 6.983262089698047403e-02 1.042856307249663550e-02 8.467292523070379506e-04 4.925092591141710886e-05
3.243243243243243423e+00 6.863107315775018868e-02 1.032175846603633138e-02 8.461251544290667370e-04 4.455781479978442673e-05
3.303303303303303462e+00 6.744591980387613928e-02 1.020993697240804576e-02 8.494682995973732017e-04 4.671493643424361810e-05
3.363363363363363501e+00 6.628846747054667476e-02 1.009491580912091034e-02 8.428629666339480103e-04 5.010664690117010752e-05
3.423423423423423539e+00 6.515017175082021827e-02 9.989044234289005605e-03 8.454618657076096990e-04 5.067390248990533879e-05
3.483483483483483578e+00 6.403182145159169725e-02 9.874512176391288948e-03 8.394448772153246391e-04 4.607901546568587828e-05
3.543543543543543617e+00 6.293056177895552106e-02 9.768744848102375866e-03 8.396497238089026087e-04 5.057879215836472462e-05
3.603603603603603656e+00 6.185532073740743209e-02 9.648914038141380434e-03 8.353049598165905023e-04 4.826379350752935295e-05
3.663663663663663694e+00 6.079202234179365005e-02 9.533834848082286401e-03 8.265906683461484838e-04 4.758027525537800168e-05
3.723723723723723733e+00 5.974306335938736612e-02 9.416638334013406955e-03 8.306706087558633593e-04 4.908606922315094452e-05
3.783783783783783772e+00 5.871701573168443267e-02 9.299850416643240872e-03 8.275450417249915775e-04 4.792032517184042443e-05
3.843843843843843811e+00 5.771417634154241139e-02 9.190293345832966851e-03 8.231015935328186159e-04 5.130468041891327871e-05
3.903903903903903849e+00 5.672269001587444681e-02 9.076128675315195404e-03 8.202088314954216744e-04 5.232926123477324063e-05
3.963963963963963888e+00 5.574316585570312371e-02 8.958368089472991055e-03 8.175917700251227656e-04 4.913389342422361212e-05
4.024024024024024371e+00 5.478974766576887728e-02 8.848687634886017936e-03 8.053532576499626431e-04 5.190843657352746317e-05
4.084084084084084409e+00 5.385081380606065310e-02 8.736266341822267883e-03 8.057092733150006706e-04 5.474983441894345305e-05
4.144144144144144448e+00 5.292392545981126212e-02 8.629227237603412370e-03 8.026038790233813594e-04 4.892430794949677558e-05
4.204204204204204487e+00 5.201985020294011552e-02 8.514942026304374648e-03 7.946226051146779113e-04 5.462025787773195409e-05
4.264264264264264526e+00 5.112787527035193152e-02 8.403785714528393472e-03 7.890864857323543358e-04 5.010209874056379634e-05
4.324324324324324564e+00 5.025012573890050294e-02 8.292112944533563262e-03 7.844207644509988957e-04 4.888188707829873100e-05
4.384384384384384603e+00 4.938871416385103019e-02 8.177155984525829105e-03 7.808664690106310738e-04 5.307548034437238041e-05
4.444444444444444642e+00 4.853983418227080654e-02 8.069920942447610795e-03 7.757680930080442221e-04 5.286180907792114995e-05
4.504504504504504681e+00 4.770612740955702119e-02 7.958380752572697878e-03 7.683954751628355694e-04 5.059478951292573643e-05
4.564564564564564719e+00 4.688666987017753307e-02 7.849568812572763760e-03 7.602488496995450347e-04 5.429077813067759205e-05
4.624624624624624758e+00 4.608508856087849270e-02 7.743699566592902525e-03 7.590432155186951652e-04 4.692437176404526172e-05
4.684684684684684797e+00 4.529537534759512513e-02 7.640962491326681871e-03 7.535191949482369358e-04 4.554198878665390363e-05
4.744744744744744835e+00 4.451946193869359830e-02 7.529042691963318788e-03 7.454747347463291929e-04 4.726191289417104406e-05
4.804804804804804874e+00 4.375385231953813486e-02 7.425182456982730959e-03 7.381620078484499694e-04 4.942726006784083808e-05
4.864864864864864913e+00 4.300106750739213224e-02 7.318288701334160068e-03 7.340858246951842024e-04 4.777887009735569233e-05
4.924924924924924952e+00 4.226246217249438053e-02 7.215990538680563948e-03 7.295122644991532427e-04 4.814279761697216588e-05
4.984984984984984990e+00 4.154234872984011867e-02 7.111451822933048499e-03 7.190329429171037545e-04 4.695363109711561591e-05
5.045045045045045029e+00 4.082431020552443335e-02 7.011847894804643447e-03 7.126333847268411566e-04 5.002606601943903919e-05
5.105105105105105068e+00 4.012517264790176064e-02 6.902464406721057523e-03 7.092997298181310997e-04 4.589694974255470445e-05
5.165165165165165106e+00 3.943878251610090369e-02 6.802758383647977865e-03 7.014014758553375984e-04 4.629311482859448736e-05
5.225225225225225145e+00 3.875810393594071590e-02 6.705624738895687997e-03 6.969812456976991113e-04 4.420805194255729838e-05
5.285285285285285184e+00 3.809321213764156611e-02 6.603324824417589577e-03 6.853596588368380269e-04 4.640228433101964650e-05
5.345345345345345223e+00 3.744038617164317101e-02 6.506473784465470478e-03 6.815128610671466244e-04 4.705435817267209094e-05
5.405405405405405261e+00 3.680046472029406546e-02 6.410212664905681063e-03 6.757511553380308924e-04 4.535955769868415345e-05
5.465465465465465300e+00 3.616731594899939145e-02 6.314354818156536764e-03 6.715089695249769255e-04 4.922647202445048402e-05
5.525525525525525339e+00 3.554746906499135078e-02 6.216893187928678073e-03 6.648010488568427455e-04 4.740299416793148859e-05
5.585585585585585378e+00 3.493801392496708597e-02 6.121568826046183687e-03 6.550356015234853110e-04 4.730312449115034359e-05
5.645645645645645416e+00 3.434079392811253961e-02 6.025227837713706749e-03 6.517210007271203665e-04 4.374483251099556567e-05
5.705705705705705455e+00 3.375216144976564414e-02 5.935916391043787911e-03 6.449865130756182946e-04 4.688759578723827702e-05
5.765765765765765494e+00 3.316865364595938948e-02 5.841925369126825009e-03 6.371916244163735926e-04 4.488490661320304191e-05
5.825825825825825532e+00 3.260111790453092129e-02 5.752496780789903390e-03 6.322614790783512729e-04 4.732866791060988783e-05
5.885885885885885571e+00 3.204005383057707129e-02 5.662028928182225897e-03 6.219218079224872638e-04 4.298418209261212095e-05
5.945945945945945610e+00 3.149043331270440227e-02 5.574721938991151690e-03 6.168842074106265947e-04 4.634358322838523075e-05
6.006006006006005649e+00 3.095326230253993630e-02 5.488445237602193778e-03 6.157875268015582321e-04 4.429925690564118722e-05
6.066066066066065687e+00 3.042199477314483716e-02 5.400253726593575061e-03 6.029105081754249302e-04 4.611502145738318077e-05
6.126126126126125726e+00 2.989700415299217928e-02 5.314972089795790867e-03 5.967054345398482233e-04 4.536146194555060662e-05
6.186186186186185765e+00 2.938552350594431442e-02 5.232083171162888770e-03 5.919915355557225358e-04 4.307056196524585530e-05
6.246246246246245803e+00 2.888422552775216090e-02 5.150432753052023443e-03 5.857822870780494528e-04 4.592967338823390695e-05
6.306306306306305842e+00 2.838789177511021056e-02 5.063179968562567940e-03 5.771636332813829574e-04 4.112060715769874397e-05
6.366366366366365881e+00 2.789809867046879124e-02 4.978191406849991930e-03 5.689151964693747558e-04 4.332328366750457757e-05
6.426426426426426808e+00 2.741871136168628348e-02 4.902270966840813378e-03 5.646027854566915355e-04 4.082670924564875474e-05
6.486486486486486847e+00 2.695150178514675587e-02 4.822215016513301498e-03 5.587944418524291466e-04 4.068942976105410536e-05
6.546546546546546885e+00 2.648593113721840753e-02 4.740644152939708228e-03 5.515874051233224514e-04 4.132970591241011334e-05
6.606606606606606924e+00 2.602928160326624385e-02 4.662412198519376612e-03 5.455175204188671004e-04 3.936768722074276641e-05
6.666666666666666963e+00 2.558882828744103374e-02 4.589189197680548608e-03 5.362488203764366164e-04 4.391645531789798622e-05
6.726726726726727001e+00 2.514658686759915079e-02 4.509695686002327189e-03 5.332794283167182486e-04 4.351643322138900742e-05
6.786786786786787040e+00 2.471495838608157164e-02 4.434313981561167906e-03 5.262694392047696660e-04 4.186276504096464040e-05
6.846846846846847079e+00 2.429169894071606106e-02 4.362085586974913907e-03 5.173496009508217214e-04 4.019289595356763427e-05
6.906906906906907118e+00 2.387380232046331166e-02 4.291345839195320234e-03 5.115717953108597565e-04 3.968054572171425033e-05
6.966966966966967156e+00 2.346432581743393073e-02 4.218018018312065867e-03 5.074708695927516392e-04 4.159803090954117261e-05
7.027027027027027195e+00 2.306170874916278063e-02 4.146081625965138476e-03 4.986808136546540043e-04 4.215631410520385004e-05
7.087087087087087234e+00 2.266563360666505253e-02 4.074081773474695981e-03 4.903244817810231606e-04 3.999150631189488651e-05
7.147147147147147273e+00 2.227658997599038862e-02 4.005625958362566026e-03 4.840057037401471283e-04 3.935167906240494290e-05
7.207207207207207311e+00 2.189342853344636297e-02 3.937382094834718758e-03 4.753904293306354559e-04 3.863712319283758688e-05
7.267267267267267350e+00 2.151957174451282415e-02 3.871657443967477501e-03 4.712040610945812951e-04 3.794650774335105175e-05
7.327327327327327389e+00 2.114767862971662568e-02 3.805173815882853701e-03 4.682391251387506130e-04 3.781753971126500588e-05
7.387387387387387427e+00 2.078533842648474725e-02 3.740501203206245042e-03 4.612709681023381019e-04 4.202597639279089707e-05
7.447447447447447466e+00 2.042747996242737923e-02 3.673833236017819050e-03 4.528459869655408212e-04 3.837794611828167614e-05
7.507507507507507505e+00 2.007594184720075739e-02 3.612635650205819199e-03 4.468331797972132464e-04 3.732223272796350729e-05
7.567567567567567544e+00 1.972980992330088459e-02 3.548549121420113348e-03 4.426650277135043068e-04 3.922606048281439506e-05
7.627627627627627582e+00 1.939081071558078004e-02 3.486519245825280694e-03 4.350095389048216823e-04 3.662189922135825049e-05
7.687687687687687621e+00 1.906039840495045434e-02 3.429866290353759430e-03 4.297153789616564362e-04 3.595565548473797089e-05
7.747747747747747660e+00 1.873212803715274336e-02 3.368234465473875922e-03 4.229870847571532214e-04 3.871849903233509920e-05
7.807807807807807698e+00 1.840963222109992525e-02 3.309530166397501878e-03 4.182991364322107583e-04 3.736934371162640848e-05
7.867867867867867737e+00 1.809204837313223291e-02 3.251156169119733680e-03 4.123422501079365894e-04 3.600129740732083995e-05
7.927927927927927776e+00 1.778285047576345923e-02 3.190611815370096842e-03 4.047009534255531591e-04 3.645087650870631893e-05
7.987987987987987815e+00 1.747741388522775635e-02 3.137228585952888359e-03 4.000277655765283437e-04 3.678378641481598848e-05
8.048048048048048742e+00 1.717556304486321864e-02 3.080473350343368270e-03 3.930484244600264887e-04 3.637251583226148430e-05
8.108108108108108780e+00 1.688212500174157693e-02 3.027687123720463822e-03 3.873181327946503241e-04 3.353435428118684697e-05
8.168168168168168819e+00 1.659169016628221985e-02 2.970437293030534116e-03 3.815651354621854108e-04 3.232383775100519300e-05
8.228228228228228858e+00 1.630608756460594222e-02 2.919308405082669897e-03 3.759848677067362667e-04 3.380716289365672374e-05
8.288288288288288896e+00 1.602482471430697816e-02 2.867091601686076827e-03 3.706412801872867877e-04 3.380979824499233069e-05
8.348348348348348935e+00 1.574804122308376755e-02 2.817047231435105496e-03 3.662149870244970338e-04 3.304916413957609158e-05
8.408408408408408974e+00 1.547894360823950238e-02 2.766143373311075616e-03 3.613554153536746843e-04 3.302712351271177096e-05
8.468468468468469013e+00 1.521313428268456294e-02 2.718452719860149028e-03 3.548295739479093549e-04 3.236113292375666147e-05
8.528528528528529051e+00 1.495072177197594339e-02 2.668084642325113925e-03 3.505538425693374639e-04 3.306300658708769197e-05
8.588588588588589090e+00 1.469414484013324002e-02 2.620028476906503378e-03 3.442670472753302864e-04 3.280854244168744888e-05
8.648648648648649129e+00 1.443910857682651969e-02 2.572239601989391097e-03 3.374494335730949895e-04 3.152182267192199121e-05
8.708708708708709167e+00 1.419053265303813795e-02 2.522881476027339330e-03 3.343984619162137400e-04 3.200707333668356192e-05
8.768768768768769206e+00 1.394689793912129092e-02 2.478988030609896673e-03 3.277276495254960388e-04 2.946661702288259837e-05
8.828828828828829245e+00 1.370551894046450128e-02 2.436143554051367708e-03 3.250411762557996491e-04 3.172994384633154319e-05
8.888888888888889284e+00 1.347050342505246717e-02 2.391678614659850741e-03 3.178239298441498748e-04 2.863622129239492244e-05
8.948948948948949322e+00 1.323816821073633271e-02 2.346592238868990335e-03 3.139970994687823818e-04 3.102275561214868564e-05
9.009009009009009361e+00 1.301150892060195206e-02 2.305821214296853699e-03 3.084944014204187468e-04 2.970302661791050572e-05
9.069069069069069400e+00 1.278723436030978523e-02 2.265338602353548537e-03 3.040722410550237729e-04 2.917124623695326773e-05
9.129129129129129439e+00 1.256643396680364247e-02 2.222700623764173322e-03 2.988343196060277247e-04 2.868404371635962214e-05
9.189189189189189477e+00 1.234911872566422930e-02 2.183596163789193467e-03 2.928705378288751649e-04 2.865053596322872904e-05
9.249249249249249516e+00 1.213563177243332306e-02 2.141098021150722799e-03 2.884859120679540939e-04 2.732788578519064691e-05
9.309309309309309555e+00 1.192763114623512574e-02 2.103293762217680468e-03 2.850461822559131691e-04 2.629422503047154760e-05
9.369369369369369593e+00 1.172053985351893465e-02 2.062639627581240240e-03 2.802758883536180120e-04 2.651684276944654348e-05
9.429429429429429632e+00 1.151798150066995520e-02 2.024050083261322210e-03 2.750250537829746324e-04 2.590340244720877003e-05
9.489489489489489671e+00 1.132053526866268547e-02 1.989198410269648731e-03 2.715748632595376506e-04 2.705684334554327156e-05
9.549549549549549710e+00 1.112644482900980447e-02 1.951436918786269908e-03 2.687514169466990793e-04 2.593725750910670218e-05
9.609609609609609748e+00 1.093366447629265034e-02 1.916351442728511136e-03 2.638475748801845226e-04 2.564294747718694092e-05
9.669669669669669787e+00 1.074501662031960951e-02 1.881458809673805348e-03 2.598309641657015534e-04 2.497839799047802062e-05
9.729729729729729826e+00 1.056101040710079667e-02 1.846097947835272611e-03 2.567010026302918389e-04 2.555229136303974896e-05
9.789789789789789864e+00 1.037873647837545335e-02 1.812642612072237454e-03 2.510651374207392532e-04 2.435706861789422803e-05
9.849849849849849903e+00 1.019962026260808757e-02 1.779413679476780051e-03 2.470481927048726587e-04 2.259346783477722364e-05
9.909909909909909942e+00 1.002284084303158886e-02 1.743999313709558964e-03 2.424387295496777887e-04 2.394986045443750939e-05
9.969969969969969981e+00 9.848425349751431870e-03 1.714837222906674110e-03 2.391640075655761114e-04 2.473051584205858449e-05
1.003003003003003002e+01 9.679369325461798304e-03 1.682151465341863352e-03 2.335830329925710398e-04 2.203252835317195214e-05
1.009009009009009006e+01 9.511685353495544226e-03 1.651102622106889002e-03 2.297107698939759857e-04 2.401049256160087367e-05
1.015015015015015010e+01 9.348153883462679420e-03 1.621586557011566159e-03 2.250218445937481558e-04 2.282084051660524158e-05
1.021021021021021014e+01 9.187152370512126701e-03 1.591195541233169503e-03 2.238363920829549325e-04 2.310654609052295548e-05
1.027027027027027017e+01 9.026510840909274247e-03 1.561539660682013031e-03 2.183504225753224936e-04 2.129640880471884732e-05
1.033033033033033021e+01 8.870605857413702694e-03 1.531977818092394080e-03 2.147435840633906020e-04 2.149251790418307451e-05
1.039039039039039025e+01 8.718824811532749006e-03 1.503265352412902619e-03 2.125165869816183096e-04 2.101846522429005168e-05
1.045045045045045029e+01 8.567067067317406248e-03 1.475867031130342726e-03 2.082553835775785176e-04 2.036754427443936076e-05
1.051051051051051033e+01 8.417934087047447556e-03 1.447577343344499555e-03 2.047202680396129711e-04 1.982149249091755305e-05
1.057057057057057037e+01 8.272776034693073849e-03 1.421488500487942588e-03 2.006483710753399915e-04 2.089246011014592579e-05
1.063063063063063041e+01 8.130296603939310418e-03 1.396283835487533440e-03 1.999498614719357988e-04 2.024270946757337767e-05
1.069069069069069045e+01 7.989512445130526885e-03 1.370528404177211428e-03 1.948230641069181261e-04 1.984905643760077388e-05
1.075075075075075048e+01 7.850831668510541150e-03 1.345214374329693936e-03 1.927067466002658038e-04 1.911769063685802601e-05
1.081081081081081052e+01 7.714568299729850955e-03 1.321591456553295602e-03 1.890984393799343300e-04 1.957623605413959399e-05
1.087087087087087056e+01 7.581926522960667943e-03 1.296753015779237824e-03 1.850142415048943985e-04 1.896749530480578244e-05
1.093093093093093060e+01 7.450334554569555505e-03 1.270819171949580080e-03 1.807396827977052493e-04 1.986127080417535390e-05
1.099099099099099064e+01 7.320579440069183152e-03 1.249283378456011876e-03 1.783758197508118943e-04 1.944506765498384672e-05
1.105105105105105068e+01 7.193017863252399585e-03 1.225087317053488853e-03 1.759556978397849728e-04 1.920058484749166981e-05
1.111111111111111072e+01 7.069320162451348845e-03 1.202772002211511962e-03 1.733983861766052700e-04 1.922412528109596037e-05
1.117117117117117076e+01 6.945283444425890199e-03 1.181280161696965760e-03 1.689395667346410448e-04 1.892161349291218296e-05
1.123123123123123079e+01 6.825470783396576056e-03 1.159826236699690099e-03 1.654304294730162797e-04 1.718557236004439548e-05
1.129129129129129083e+01 6.708159017986599186e-03 1.138632185966619590e-03 1.641164159813306655e-04 1.685624195311495222e-05
1.135135135135135087e+01 6.589861612838591315e-03 1.116534508462694881e-03 1.615221086733040689e-04 1.667778275422842840e-05
1.141141141141141091e+01 6.476117179056030404e-03 1.096769798472367261e-03 1.581524639771322675e-04 1.708190553061460142e-05
1.147147147147147095e+01 6.363318829590382253e-03 1.075185561057796996e-03 1.556782306114608044e-04 1.690379178505079064e-05
1.153153153153153099e+01 6.252709597729945792e-03 1.055764451683765745e-03 1.521117603227731328e-04 1.616789501702413012e-05
1.159159159159159103e+01 6.144755558491891631e-03 1.036707890730774722e-03 1.514331611140750961e-04 1.738762214557148503e-05
1.165165165165165106e+01 6.037256436049595262e-03 1.019019602876995636e-03 1.471386647055084897e-04 1.617917425536872226e-05
1.171171171171171110e+01 5.932423122033412925e-03 9.996055830803764978e-04 1.445443111614138319e-04 1.526923613751174466e-05
1.177177177177177114e+01 5.828968886803169436e-03 9.808980701567337340e-04 1.427905232311662458e-04 1.574845188352945501e-05
1.183183183183183118e+01 5.726916501609429638e-03 9.635728988622336644e-04 1.403047907231055403e-04 1.551007147004325121e-05
1.189189189189189122e+01 5.628144075512728738e-03 9.463703925182414146e-04 1.383175172479372416e-04 1.617291189751568302e-05
1.195195195195195126e+01 5.530273694454084996e-03 9.282376819726611194e-04 1.345576918204626177e-04 1.541235387955164641e-05
1.201201201201201130e+01 5.433717686795444535e-03 9.119670511402559483e-04 1.332901590754662525e-04 1.595406754822528014e-05
1.207207207207207134e+01 5.339594972325614579e-03 8.948287365379787922e-04 1.315135594253797854e-04 1.446439205082429913e-05
1.213213213213213137e+01 5.246087085552097497e-03 8.785191256019967082e-04 1.276783674757393924e-04 1.491556685941911542e-05
1.219219219219219141e+01 5.154904360979089585e-03 8.622892202542002107e-04 1.246065158000991715e-04 1.365193822958232517e-05
1.225225225225225145e+01 5.065211537608865430e-03 8.467417963749306574e-04 1.233771978036905359e-04 1.402988351907485755e-05
1.231231231231231149e+01 4.976290879139848126e-03 8.309038241363064228e-04 1.224381962845013435e-04 1.391631924123873018e-05
1.237237237237237153e+01 4.889086202523934208e-03 8.166941713251548796e-04 1.194878458275409449e-04 1.385476486666597640e-05
1.243243243243243157e+01 4.802640308377870496e-03 8.011735594496950880e-04 1.169449103635517923e-04 1.296125963391287144e-05
1.249249249249249161e+01 4.720204098028127696e-03 7.873804868055730250e-04 1.155993795374394022e-04 1.349288478979564156e-05
1.255255255255255165e+01 4.638002340166700807e-03 7.730811179281262555e-04 1.130960902058638723e-04 1.229072405960054810e-05
1.261261261261261168e+01 4.555370241842491771e-03 7.591154829297089030e-04 1.125023155553544715e-04 1.235531622526402016e-05
1.267267267267267172e+01 4.475599143125064995e-03 7.461558882426681935e-04 1.088991406624458317e-04 1.285986444507244248e-05
1.273273273273273176e+01 4.398094332731388410e-03 7.321182749159963529e-04 1.062303940026899078e-04 1.157456392014469916e-05
1.279279279279279180e+01 4.321064727771685259e-03 7.188117162795107200e-04 1.057563631955998787e-04 1.112571661322714043e-05
1.285285285285285362e+01 4.245325742877351961e-03 7.065626777476876046e-04 1.038105569892613781e-04 1.111640501296962737e-05
1.291291291291291365e+01 4.170781593385936015e-03 6.926560130181912784e-04 1.017739242449287217e-04 1.092869150379166098e-05
1.297297297297297369e+01 4.097301956559893168e-03 6.802815398868035856e-04 1.005981371635216175e-04 1.119201789591478707e-05
1.303303303303303373e+01 4.026392276433440540e-03 6.678412296615466887e-04 9.877381811352727915e-05 1.124163203588317534e-05
1.309309309309309377e+01 3.955454811226502380e-03 6.565798482626772391e-04 9.677762402959917893e-05 1.117806401772232343e-05
1.315315315315315381e+01 3.885882457729530719e-03 6.449415727514783018e-04 9.493794899811975479e-05 1.059404874637498416e-05
1.321321321321321385e+01 3.817459152441269286e-03 6.324515324266785036e-04 9.309159800813372819e-05 1.071306940491715240e-05
1.327327327327327389e+01 3.749884161815819628e-03 6.217306250240842722e-04 9.141288093650741476e-05 1.012451708767681495e-05
1.333333333333333393e+01 3.684181002524108874e-03 6.103090182555478580e-04 8.931226299067464920e-05 9.668205083935097209e-06
1.339339339339339396e+01 3.619840609640802287e-03 5.992422919834924444e-04 8.823462844893265988e-05 9.612977365405554360e-06
1.345345345345345400e+01 3.555885573226127538e-03 5.891591343221338345e-04 8.650900532294933767e-05 9.899453177559426004e-06
1.351351351351351404e+01 3.493859735846886229e-03 5.783308493781153144e-04 8.430048327821848542e-05 9.428489446447631991e-06
1.357357357357357408e+01 3.431866545113345084e-03 5.680048104259298068e-04 8.393888222666820648e-05 9.471783122847566650e-06
1.363363363363363412e+01 3.371583869714968925e-03 5.591960689085278408e-04 8.245907387421828416e-05 9.943428127479038236e-06
1.369369369369369416e+01 3.312023631881997124e-03 5.487015928214291705e-04 8.021425041711141915e-05 9.074607176430442762e-06
1.375375375375375420e+01 3.253767815705414963e-03 5.380875079207990885e-04 7.882295203367009097e-05 8.852420783336096581e-06
1.381381381381381424e+01 3.196089210195231494e-03 5.286296453568618868e-04 7.728179363974874876e-05 9.083895970762210180e-06
1.387387387387387427e+01 3.139721429013918839e-03 5.197673624359904800e-04 7.580494193768775506e-05 8.749140219600603222e-06
1.393393393393393431e+01 3.084299867520116489e-03 5.103352744048417298e-04 7.450472543034585644e-05 9.908286209959856801e-06
1.399399399399399435e+01 3.029374265657048051e-03 5.017563095621531584e-04 7.346431792336325403e-05 8.727978209541619291e-06
1.405405405405405439e+01 2.976659198540348213e-03 4.935238929129136904e-04 7.210571604266160747e-05 8.435492084121783474e-06
1.411411411411411443e+01 2.923690850520497403e-03 4.843020297541266654e-04 7.149702480875788212e-05 8.352428559630400680e-06
1.417417417417417447e+01 2.870842958107008847e-03 4.752474982970703661e-04 7.019641685527943785e-05 7.477242278963105693e-06
1.423423423423423451e+01 2.820785603158028863e-03 4.675165635091242514e-04 6.861721062656833485e-05 7.767941818965474899e-06
1.429429429429429455e+01 2.770493064295641468e-03 4.588186300505762700e-04 6.803234390096349446e-05 7.843528889219721648e-06
1.435435435435435458e+01 2.721948771381625751e-03 4.512384836948619060e-04 6.694708952763405287e-05 8.290897857408991402e-06
1.441441441441441462e+01 2.673522884619349352e-03 4.429202762127722941e-04 6.484255704457225322e-05 7.096501186918340005e-06
1.447447447447447466e+01 2.626389788112610136e-03 4.351432990341997775e-04 6.411285277209704972e-05 8.060046478006531632e-06
1.453453453453453470e+01 2.578582878498585779e-03 4.278254471403933465e-04 6.265356974523499740e-05 7.688504813219563375e-06
1.459459459459459474e+01 2.532613543632956325e-03 4.201579606817871550e-04 6.210965843316257741e-05 7.298666966108521775e-06
1.465465465465465478e+01 2.487499951975379823e-03 4.122589589555884760e-04 6.072313522925586106e-05 7.567009736454370803e-06
1.471471471471471482e+01 2.443552659640054695e-03 4.055478217191594301e-04 5.994155219512945968e-05 7.724339723838095150e-06
1.477477477477477485e+01 2.399600456988312640e-03 3.988957217111858988e-04 5.919543813037521948e-05 6.972630793943484754e-06
1.483483483483483489e+01 2.357762872435331669e-03 3.923094055873841812e-04 5.747253705850275329e-05 7.634601391666937857e-06
1.489489489489489493e+01 2.314980184041080455e-03 3.851668088308225139e-04 5.662953611867953008e-05 7.262867205874742675e-06
1.495495495495495497e+01 2.274245385800510288e-03 3.788672364393717330e-04 5.639036990118002636e-05 6.574747465789484302e-06
1.501501501501501501e+01 2.233782147921309878e-03 3.715912588608180894e-04 5.530670044321517033e-05 6.868560980785570640e-06
1.507507507507507505e+01 2.192887337756655678e-03 3.651935100053296194e-04 5.392704160894130249e-05 6.741325302086658067e-06
1.513513513513513509e+01 2.154099834222776393e-03 3.583904577656502445e-04 5.319445898332315610e-05 6.595875862892525952e-06
1.519519519519519513e+01 2.115502609183850073e-03 3.519002749757352039e-04 5.155276033279933582e-05 6.557497812892364886e-06
1.525525525525525516e+01 2.077423767516586427e-03 3.464038882906162039e-04 5.112168232727691498e-05 6.413316217662134899e-06
1.531531531531531520e+01 2.040803347574950046e-03 3.401136270294772375e-04 4.969411387283073633e-05 6.636054686002438640e-06
1.537537537537537524e+01 2.004220957523403582e-03 3.348855699144653278e-04 4.944598085683311086e-05 6.480937566758093821e-06
1.543543543543543528e+01 1.967551432801437159e-03 3.290555851509634091e-04 4.767786164970141591e-05 6.542546508622898900e-06
1.549549549549549532e+01 1.932481085968586199e-03 3.234845501744756067e-04 4.721167155581942990e-05 6.271544357344680448e-06
1.555555555555555536e+01 1.897404344957707252e-03 3.176788660478764830e-04 4.676088969031987638e-05 5.860246360114346755e-06
1.561561561561561540e+01 1.863450159653786070e-03 3.117599985722206745e-04 4.600681629147121166e-05 5.764799023122536664e-06
1.567567567567567544e+01 1.829984525986772794e-03 3.070395149919526731e-04 4.543351955659181751e-05 5.854205298099475707e-06
1.573573573573573547e+01 1.796437702087839159e-03 3.012702916378783100e-04 4.430740046095730383e-05 5.619089303785454464e-06
1.579579579579579551e+01 1.764352801290337749e-03 2.960980367386401892e-04 4.371298672570834716e-05 6.341602895822136532e-06
1.585585585585585555e+01 1.732648783712186337e-03 2.912663660479713253e-04 4.270984357875577962e-05 5.643223840462862534e-06
1.591591591591591559e+01 1.700672994945715520e-03 2.861854872451590403e-04 4.231561917586951574e-05 6.056594755195363374e-06
1.597597597597597563e+01 1.669341623352073051e-03 2.812681824478618768e-04 4.178130142057998183e-05 5.533991408756091298e-06
1.603603603603603744e+01 1.639558407580637370e-03 2.767647617844703383e-04 4.117789390436323905e-05 5.324503752047089597e-06
1.609609609609609748e+01 1.609470329387214550e-03 2.719465374949208195e-04 4.029796938656259584e-05 5.158967885566889019e-06
1.615615615615615752e+01 1.580276065122713028e-03 2.669494644809455083e-04 3.903716142424975297e-05 5.118409059049704660e-06
1.621621621621621756e+01 1.551749406837113964e-03 2.623372532730376531e-04 3.873446619428515351e-05 4.948626540811800259e-06
1.627627627627627760e+01 1.522881377185290397e-03 2.584147926129177868e-04 3.824011408873932369e-05 4.994625203282315711e-06
1.633633633633633764e+01 1.495577049525862682e-03 2.544630346452737032e-04 3.763455507823400677e-05 4.888189075330013696e-06
1.639639639639639768e+01 1.468093823976379707e-03 2.495481302205297702e-04 3.704469428579061538e-05 4.870165062463255105e-06
1.645645645645645772e+01 1.441885396132274724e-03 2.457527129041669209e-04 3.634113564230918945e-05 5.068290645620200999e-06
1.651651651651651775e+01 1.415304405717270151e-03 2.405919221322125627e-04 3.590801811799534704e-05 4.743192362591639592e-06
1.657657657657657779e+01 1.389179241668502636e-03 2.366586813911747357e-04 3.549184902871555392e-05 4.416686571663726641e-06
1.663663663663663783e+01 1.363512860396022758e-03 2.325227043538081692e-04 3.455477987976614160e-05 4.481175762350824458e-06
1.669669669669669787e+01 1.338541871752019479e-03 2.286771941777731101e-04 3.393861434748088627e-05 4.836685514294353657e-06
1.675675675675675791e+01 1.314384624029185569e-03 2.249137302012066354e-04 3.289888620477875929e-05 4.556200526154009328e-06
1.681681681681681795e+01 1.290044178134173167e-03 2.204198626350290739e-04 3.245685903063288426e-05 4.390488585697624943e-06
1.687687687687687799e+01 1.266358059731543693e-03 2.169217006990754415e-04 3.234746061531418131e-05 4.288998497493328809e-06
1.693693693693693803e+01 1.243466517940731032e-03 2.132312781398969432e-04 3.164900020924683974e-05 4.078799578867321689e-06
1.699699699699699806e+01 1.220441746459664106e-03 2.100529572127577749e-04 3.162239022850886559e-05 4.111700867599101984e-06
1.705705705705705810e+01 1.198312072765835446e-03 2.060784187634176338e-04 3.068332593982828638e-05 4.434715115619278450e-06
1.711711711711711814e+01 1.175936410704913043e-03 2.024316494470431685e-04 3.015042683882491982e-05 4.259629535947744253e-06
1.717717717717717818e+01 1.154399787627762453e-03 1.993462302749871061e-04 2.962074350486094742e-05 3.984242432502319001e-06
1.723723723723723822e+01 1.132667961080786314e-03 1.955482048580792361e-04 2.902059757449564759e-05 3.870785291553564372e-06
1.729729729729729826e+01 1.111999472515508725e-03 1.923425998356865423e-04 2.835360498524912051e-05 3.889688198342875515e-06
1.735735735735735830e+01 1.091427229011765997e-03 1.889948975683762859e-04 2.806480979614534637e-05 3.532365974670951605e-06
1.741741741741741833e+01 1.071715140111514399e-03 1.862507524566056236e-04 2.801465194827929071e-05 4.251378635359454704e-06
1.747747747747747837e+01 1.051773693671018833e-03 1.821765868431477105e-04 2.712412169063929194e-05 3.823416105016745815e-06
1.753753753753753841e+01 1.032334653375191827e-03 1.797965658075703361e-04 2.688420996140496397e-05 3.670073257619964692e-06
1.759759759759759845e+01 1.013375900865122253e-03 1.765860665721888216e-04 2.612185020451137320e-05 3.267631011564343119e-06
1.765765765765765849e+01 9.948566207862901203e-04 1.737005759838415348e-04 2.553825359602659911e-05 3.464077125581846341e-06
1.771771771771771853e+01 9.765181277791637731e-04 1.707252194864281535e-04 2.512733533412776690e-05 3.517614601309849653e-06
1.777777777777777857e+01 9.580615769479228824e-04 1.675685349373128355e-04 2.494777763496419052e-05 3.139959981378906211e-06
1.783783783783783861e+01 9.405540341563359838e-04 1.646438311360810629e-04 2.451020170238056429e-05 3.550788157079493280e-06
1.789789789789789864e+01 9.229183992872230791e-04 1.620194516981145487e-04 2.434737195404402765e-05 2.928161841941908411e-06
1.795795795795795868e+01 9.061518568185360483e-04 1.592563326305379762e-04 2.390330139463960399e-05 2.953240596153879878e-06
1.801801801801801872e+01 8.887493524284928404e-04 1.562090698569773073e-04 2.308761413043655574e-05 3.175451247073020374e-06
1.807807807807807876e+01 8.725598938172121578e-04 1.532044340904695082e-04 2.272651616756305996e-05 3.231052888236197743e-06
1.813813813813813880e+01 8.562724867697582261e-04 1.510444078020385563e-04 2.258023283499724802e-05 3.255132057493386636e-06
1.819819819819819884e+01 8.406276235186914718e-04 1.482074310182163429e-04 2.223755599536657898e-05 3.224497088418322282e-06
1.825825825825825888e+01 8.243730217428930657e-04 1.456633125096420836e-04 2.187377347408027482e-05 3.128233937366085669e-06
1.831831831831831892e+01 8.091522560923398739e-04 1.430891179528166746e-04 2.092995094378874942e-05 3.108610670189068484e-06
1.837837837837837895e+01 7.945337975125285005e-04 1.406519447502900359e-04 2.059931560986435101e-05 3.018962727755089448e-06
1.843843843843843899e+01 7.796149762242008492e-04 1.381615280522664985e-04 2.048596992053479900e-05 2.854182977355460028e-06
1.849849849849849903e+01 7.650934527125325020e-04 1.360813128912556570e-04 2.068629569755669928e-05 3.012357789240008304e-06
1.855855855855855907e+01 7.506135297991150786e-04 1.335414913267717898e-04 1.985350398480836229e-05 2.671716781875902339e-06
1.861861861861861911e+01 7.370606133726826086e-04 1.313250368401925521e-04 1.984238794740240711e-05 2.737511511295680549e-06
1.867867867867867915e+01 7.233070852656367468e-04 1.292609768790526042e-04 1.908705774982981924e-05 2.579702364005713394e-06
1.873873873873873919e+01 7.095260398419541001e-04 1.265622340181675953e-04 1.888271726179554383e-05 2.780610002049787084e-06
1.879879879879879923e+01 6.963443107456018842e-04 1.247086528639221976e-04 1.843537837482095220e-05 2.673140107131913296e-06
1.885885885885885926e+01 6.834307365629583653e-04 1.224244711388189225e-04 1.805668386641015366e-05 2.702793098207429831e-06
1.891891891891891930e+01 6.705270889956235596e-04 1.202607809155001697e-04 1.782466515887667552e-05 2.537995137434231577e-06
1.897897897897897934e+01 6.582439420831886741e-04 1.183425495362181796e-04 1.777016317279157045e-05 2.752274397053544423e-06
1.903903903903903938e+01 6.458798671179811785e-04 1.165782183198651914e-04 1.756496733137003454e-05 2.624241922265829044e-06
1.909909909909909942e+01 6.336660644852446867e-04 1.147909277213600914e-04 1.733815067235586403e-05 3.038303571979312943e-06
1.915915915915915946e+01 6.218756789011077807e-04 1.124713832247790327e-04 1.652307860529053107e-05 2.537163979531053577e-06
1.921921921921921950e+01 6.100764065068603774e-04 1.105530366177045793e-04 1.653686158697905426e-05 2.381778050434187399e-06
1.927927927927927954e+01 5.988802514838833992e-04 1.086480951780369002e-04 1.654957818657529819e-05 2.317516986879221723e-06
1.933933933933933957e+01 5.874106018469119495e-04 1.071213518286913364e-04 1.605900656656428509e-05 2.878749721618036650e-06
1.939939939939939961e+01 5.763991375672116455e-04 1.047946657575653012e-04 1.574076883834714879e-05 2.382889605734472825e-06
1.945945945945945965e+01 5.656731702171614818e-04 1.032381191131444812e-04 1.530487625790719468e-05 2.404268396294827314e-06
1.951951951951951969e+01 5.549100785294031795e-04 1.014451242263619195e-04 1.513110690635523135e-05 2.361774102587433716e-06
1.957957957957957973e+01 5.447086046216955682e-04 9.977879591989137443e-05 1.490286437909464294e-05 2.538807258765294281e-06
1.963963963963963977e+01 5.343864846314417237e-04 9.811401307140665796e-05 1.456676623273169705e-05 2.004010169608585272e-06
1.969969969969969981e+01 5.244097426306746062e-04 9.651967450776039771e-05 1.448870579311997377e-05 2.432002670697521802e-06
1.975975975975975985e+01 5.145129116234334896e-04 9.494230069900738776e-05 1.436148775114242836e-05 2.543928511283339391e-06
1.981981981981981988e+01 5.050655887008183081e-04 9.312849991264220010e-05 1.389067740775234625e-05 2.202355558072733253e-06
1.987987987987987992e+01 4.955058722436593869e-04 9.131201807196847806e-05 1.368557739718099649e-05 1.991130689286010125e-06
1.993993993993993996e+01 4.860121358862338190e-04 8.992038605384270866e-05 1.333502574104882246e-05 1.954010015245159989e-06
2.000000000000000000e+01 4.766713911815843212e-04 8.848757967160254291e-05 1.324472175030046622e-05 2.188379430052156275e-06
2.006006006006006004e+01 4.682221061908416735e-04 8.709463442107722635e-05 1.304286729462015966e-05 1.995664615229055791e-06
2.012012012012012008e+01 4.590194405719340959e-04 8.529278152014835616e-05 1.266294917926436334e-05 1.822781567983002581e-06
2.018018018018018012e+01 4.505460597850304070e-04 8.389924004689499053e-05 1.268047583810155395e-05 2.002568679499851179e-06
2.024024024024024015e+01 4.417824597623886350e-04 8.249445644330475637e-05 1.244768910692251156e-05 2.085906552736884632e-06
2.030030030030030019e+01 4.336798947200083340e-04 8.082465348519569535e-05 1.233389990764701073e-05 2.010271309630673255e-06
2.036036036036036023e+01 4.251116105570637181e-04 7.960077434664418906e-05 1.189675510495561489e-05 2.079484261654334786e-06
2.042042042042042027e+01 4.172200700166282306e-04 7.808391201351057439e-05 1.196043416647607183e-05 2.201144366812098116e-06
2.048048048048048031e+01 4.094687818810781831e-04 7.716499394489604213e-05 1.151336179763266328e-05 1.839968197275808435e-06
2.054054054054054035e+01 4.017426562094491551e-04 7.521427299591832642e-05 1.152368445228884355e-05 1.812276106410973539e-06
2.060060060060060039e+01 3.940373357905248568e-04 7.431187370209258120e-05 1.084287927301639482e-05 1.880336902696559291e-06
2.066066066066066043e+01 3.866493869254994842e-04 7.328227799272232800e-05 1.082477156252223993e-05 1.686736969678737498e-06
2.072072072072072046e+01 3.793460357043315504e-04 7.174746895972739056e-05 1.088080816091406378e-05 1.717268275070433397e-06
2.078078078078078050e+01 3.720438272609071450e-04 7.029028457666249344e-05 1.055354596127689678e-05 1.719003274069188184e-06
2.084084084084084054e+01 3.649228807795219082e-04 6.944679271868607531e-05 1.026000312671119907e-05 1.859987094826369752e-06
2.090090090090090058e+01 3.581534859136696505e-04 6.804066642599360549e-05 1.025112935334410042e-05 1.622538040883038683e-06
2.096096096096096062e+01 3.511444202261788440e-04 6.680608590321476857e-05 9.988049293050117142e-06 1.669808763093786884e-06
2.102102102102102066e+01 3.444669749912725371e-04 6.596575413259631840e-05 9.651105647406902412e-06 1.912577954819077876e-06
2.108108108108108070e+01 3.379164731346451862e-04 6.460934458612009959e-05 9.575665423102560552e-06 1.629927480102989679e-06
2.114114114114114074e+01 3.317426477045073746e-04 6.380055445088062634e-05 9.629820753541912945e-06 1.603258247698807282e-06
2.120120120120120077e+01 3.251276987549176758e-04 6.260061555283873928e-05 9.203867736078801958e-06 1.834642536058447930e-06
2.126126126126126081e+01 3.192955176033049824e-04 6.139398444611196342e-05 9.146198316384856217e-06 1.772099814092838312e-06
2.132132132132132085e+01 3.132139209878765772e-04 6.002983163623805516e-05 9.114915564735631906e-06 1.571498556589593760e-06
2.138138138138138089e+01 3.071897865492164673e-04 5.916364685125429825e-05 8.998522797637138938e-06 1.662538149228645075e-06
2.144144144144144093e+01 3.015510862090609945e-04 5.827206002670343659e-05 8.843696374972585572e-06 1.764772218529923762e-06
2.150150150150150097e+01 2.958742565676603532e-04 5.721104556306412986e-05 8.689141168423514567e-06 1.461402673566401143e-06
2.156156156156156101e+01 2.903185307126637782e-04 5.613469009676019453e-05 8.683933122463503696e-06 1.559291509288910501e-06
2.162162162162162105e+01 2.845738624697245322e-04 5.527748616189806480e-05 8.478321011282437082e-06 1.622176040035614578e-06
2.168168168168168108e+01 2.789925830579080947e-04 5.407214068640026013e-05 8.193815081709926454e-06 1.424882682141509320e-06
2.174174174174174112e+01 2.737747060307760098e-04 5.331916409378464417e-05 8.253235438531587753e-06 1.687505261363428449e-06
2.180180180180180116e+01 2.687162482345434420e-04 5.244735373345983567e-05 8.157409178512670155e-06 1.654229596335163288e-06
2.186186186186186120e+01 2.635782138738095482e-04 5.164108963554624128e-05 7.805404717067317849e-06 1.532593203818240140e-06
2.192192192192192124e+01 2.585169117276873551e-04 5.058359487721794711e-05 7.797431125636484505e-06 1.658033028675838910e-06
2.198198198198198128e+01 2.537838179955314373e-04 4.966481904196243019e-05 7.449573866448643353e-06 1.472732987928701338e-06
2.204204204204204132e+01 2.488027046286845636e-04 4.856135598451383071e-05 7.355132445009496887e-06 1.311365425676814156e-06
2.210210210210210136e+01 2.441817197980618651e-04 4.775257634715318237e-05 7.042039703299320486e-06 1.276173731019515910e-06
2.216216216216216139e+01 2.392574142851747318e-04 4.713391954330265138e-05 6.933290443873614032e-06 1.209280593708972103e-06
2.222222222222222143e+01 2.348345630337610342e-04 4.630652177536458022e-05 7.108737370724308086e-06 1.422148344943101876e-06
2.228228228228228147e+01 2.301733412345778596e-04 4.535342928579240397e-05 6.796033717627937756e-06 1.181052059751308122e-06
2.234234234234234151e+01 2.257380917122424682e-04 4.454408755231083217e-05 6.683877898404100518e-06 1.142017572715498086e-06
2.240240240240240155e+01 2.216212312902664239e-04 4.385375019008849810e-05 6.627799392569360097e-06 1.196030071511741509e-06
2.246246246246246159e+01 2.171418126058395105e-04 4.312954010962743952e-05 6.524565810307529320e-06 1.215824661757421372e-06
2.252252252252252163e+01 2.130000535339521197e-04 4.240384813163616394e-05 6.375633213473572399e-06 1.201108528189513081e-06
2.258258258258258167e+01 2.090309768579626801e-04 4.150290240266274352e-05 6.330333483220079272e-06 1.193432878849346324e-06
2.264264264264264170e+01 2.050553012916364636e-04 4.092999844910495677e-05 6.300909662026966773e-06 1.218291834645775875e-06
2.270270270270270174e+01 2.010531387523180130e-04 4.029667663215531607e-05 6.035496647701654433e-06 1.314401711946791647e-06
2.276276276276276178e+01 1.973545934565903016e-04 3.944463040776927782e-05 6.003845892786650554e-06 1.169865918457682019e-06
2.282282282282282182e+01 1.934143222695519615e-04 3.864859102786696719e-05 5.902129542472628725e-06 1.109324113846546566e-06
2.288288288288288186e+01 1.897041501445656834e-04 3.805072698596557746e-05 5.895717098996377690e-06 1.205824268816162730e-06
2.294294294294294190e+01 1.860493622808124799e-04 3.731145366004783042e-05 5.822962043905469370e-06 1.247112889174481746e-06
2.300300300300300194e+01 1.824248167952747949e-04 3.672806886928077318e-05 5.875814754749672946e-06 1.365493121603763628e-06
2.306306306306306197e+01 1.788752665355815535e-04 3.607501743414995841e-05 5.473648907598304317e-06 1.095349622564139748e-06
2.312312312312312201e+01 1.754941845374341047e-04 3.558749376614721500e-05 5.609132961919205907e-06 1.179143529880111595e-06
2.318318318318318205e+01 1.720304011646687494e-04 3.482975046184621175e-05 5.615061348174331882e-06 1.156341973301475279e-06
2.324324324324324209e+01 1.687940933412809905e-04 3.428678931985149427e-05 5.346768904207025077e-06 1.135582383729457280e-06
2.330330330330330213e+01 1.655581306231537352e-04 3.361791626156458647e-05 5.273979595357836289e-06 1.025922509720089827e-06
2.336336336336336217e+01 1.623417816283054922e-04 3.290607484829567226e-05 5.261682921407559370e-06 1.147157853721493033e-06
2.342342342342342221e+01 1.591759341605202666e-04 3.246845489336475847e-05 5.115974789922672717e-06 1.184555740857636972e-06
2.348348348348348225e+01 1.562191692074732313e-04 3.200824383588606200e-05 5.107970065301127190e-06 1.137233559778928288e-06
2.354354354354354228e+01 1.532321856483671754e-04 3.132228293194878698e-05 4.957875244380208508e-06 9.514637851399954251e-07
2.360360360360360232e+01 1.502610965221826925e-04 3.081586263059790296e-05 5.018273310644807053e-06 9.307643978291548014e-07
2.366366366366366236e+01 1.472809919733998108e-04 3.035591593024325108e-05 4.849148921299160799e-06 9.586960224900000873e-07
2.372372372372372240e+01 1.444850067499182478e-04 2.987632950996905052e-05 4.708930392215004973e-06 1.006871140436369744e-06
2.378378378378378244e+01 1.416531521053664903e-04 2.913751472655964268e-05 4.693555712496108585e-06 9.649186707427625894e-07
2.384384384384384248e+01 1.389679162571903315e-04 2.877071404558836064e-05 4.609641394015241409e-06 9.049952722112609415e-07
2.390390390390390252e+01 1.362219253255654203e-04 2.821384476206136450e-05 4.412391701913403653e-06 9.300482771706511886e-07
2.396396396396396256e+01 1.336356294435527307e-04 2.772743020443999777e-05 4.389936430786594930e-06 9.357866367376561289e-07
2.402402402402402259e+01 1.310011756740824061e-04 2.716761938511780286e-05 4.367941697003594904e-06 9.679199715635267863e-07
2.408408408408408263e+01 1.285216364551869318e-04 2.670394650272312701e-05 4.240562970047597147e-06 9.834320731217145727e-07
2.414414414414414267e+01 1.261038491825622625e-04 2.628723118805609615e-05 4.241067021977907636e-06 9.151108230699907701e-07
2.420420420420420271e+01 1.235847270608056729e-04 2.562532805141002441e-05 4.167371706641578086e-06 9.049202185228468389e-07
2.426426426426426275e+01 1.211622112892744098e-04 2.531592866468212151e-05 4.167239315972890279e-06 9.399843496007633889e-07
2.432432432432432279e+01 1.187538639118888780e-04 2.475896802110127165e-05 3.958289582346301350e-06 9.059775403156921840e-07
2.438438438438438283e+01 1.165953335381313360e-04 2.436206878138806074e-05 3.950797583529403805e-06 8.000275557597073139e-07
2.444444444444444287e+01 1.141768153373948344e-04 2.377264369473603811e-05 3.760520317379282870e-06 9.337056283694538914e-07
2.450450450450450290e+01 1.120526625337985114e-04 2.363508537665688885e-05 3.659478522856783655e-06 8.880905714361494541e-07
2.456456456456456294e+01 1.099238458714445004e-04 2.307773687328998211e-05 3.718649852853152610e-06 8.351202988456188245e-07
2.462462462462462298e+01 1.078379653263081782e-04 2.267957377268933810e-05 3.764123260628431299e-06 8.892831804976540655e-07
2.468468468468468302e+01 1.056594024036732350e-04 2.242398042628582352e-05 3.620219082539457979e-06 8.568960496030629653e-07
2.474474474474474306e+01 1.035378278220483591e-04 2.197319489091168512e-05 3.419493526075215317e-06 7.889349476068481885e-07
2.480480480480480310e+01 1.016405536938841273e-04 2.163061838161151260e-05 3.380074254949593428e-06 7.562075315174715488e-07
2.486486486486486314e+01 9.965827709694280358e-05 2.126052975716590605e-05 3.319121847522198632e-06 7.556511655460893517e-07
2.492492492492492318e+01 9.763187194531136473e-05 2.089922603017830248e-05 3.285288038207150942e-06 7.359383229015401647e-07
2.498498498498498321e+01 9.574900608178150269e-05 2.056350616491126732e-05 3.161406835890213672e-06 7.263971632245733409e-07
2.504504504504504325e+01 9.394430353811091320e-05 1.998368155607660587e-05 3.093286742799006252e-06 6.537726139077628401e-07
2.510510510510510329e+01 9.216437018225131486e-05 1.984673178827130950e-05 3.168465854639222563e-06 7.871985813014717271e-07
2.516516516516516333e+01 9.031785453873806613e-05 1.950307791274858910e-05 3.232490432936811651e-06 7.858392741615862664e-07
2.522522522522522337e+01 8.840645593866428530e-05 1.903521491153856374e-05 3.057788932491090913e-06 6.819616727506203521e-07
2.528528528528528341e+01 8.687959814367471984e-05 1.886812373101845561e-05 3.105894565879083261e-06 7.798702576762337699e-07
2.534534534534534345e+01 8.513334701849954733e-05 1.847556509866846316e-05 3.015967248503516402e-06 6.142297789224397414e-07
2.540540540540540349e+01 8.354463226295051669e-05 1.796801390591622167e-05 2.785737494761595405e-06 7.333838752538351222e-07
2.546546546546546352e+01 8.182719630804683201e-05 1.781637569469664260e-05 2.869526566951534609e-06 6.900133541296951568e-07
2.552552552552552356e+01 8.026941818327792304e-05 1.739906372599598752e-05 2.775262013985433135e-06 6.950245057632903691e-07
2.558558558558558360e+01 7.869913176846292141e-05 1.702486798294097265e-05 2.784065339583007167e-06 5.903552854404156242e-07
2.564564564564564719e+01 7.723273413194471052e-05 1.685724560603845846e-05 2.691141081731662189e-06 6.430043419726934593e-07
2.570570570570570723e+01 7.559726039126119402e-05 1.648686637988906249e-05 2.668800283852865659e-06 6.309806075934048472e-07
2.576576576576576727e+01 7.411990426142366052e-05 1.623957613921140023e-05 2.665928886836218592e-06 6.088674609990330324e-07
2.582582582582582731e+01 7.268484143384757650e-05 1.589408696527583887e-05 2.576730356071423764e-06 6.479133864560864094e-07
2.588588588588588735e+01 7.123400892853590542e-05 1.562269079442862133e-05 2.513910451104061900e-06 6.221509788672256799e-07
2.594594594594594739e+01 6.988775364653099567e-05 1.531668717065542740e-05 2.495092140317732558e-06 5.693884563205283343e-07
2.600600600600600742e+01 6.839342963013421059e-05 1.504210849318251076e-05 2.459374430800131365e-06 5.607074947077577134e-07
2.606606606606606746e+01 6.717007514819953477e-05 1.473707675248674098e-05 2.265349998922121186e-06 5.692792602015867891e-07
2.612612612612612750e+01 6.590041825864096769e-05 1.457826523406818840e-05 2.308320086936627653e-06 5.703714120779618966e-07
2.618618618618618754e+01 6.460374205556318721e-05 1.419336848379246247e-05 2.284359543116034182e-06 5.657852209897741034e-07
2.624624624624624758e+01 6.336414400202953741e-05 1.390565419095188097e-05 2.317948380963920556e-06 5.667015005559608223e-07
2.630630630630630762e+01 6.210519618152947948e-05 1.367676975885508554e-05 2.257173680626738726e-06 6.175279874270339913e-07
2.636636636636636766e+01 6.087643364886147370e-05 1.345250035979720929e-05 2.172984069854028073e-06 5.775340570956665052e-07
2.642642642642642770e+01 5.975017478103041696e-05 1.320335883330820790e-05 2.150879239623644729e-06 5.669484714200296527e-07
2.648648648648648773e+01 5.848004961599306573e-05 1.304196795764778236e-05 2.146523004954958204e-06 5.355184628291471581e-07
2.654654654654654777e+01 5.740297530407878100e-05 1.276196534782016139e-05 2.067973248398605537e-06 5.676396740780617107e-07
2.660660660660660781e+01 5.623698687390128514e-05 1.242842377444729813e-05 2.137267004360653511e-06 5.231021873502538523e-07
2.666666666666666785e+01 5.514609948326167256e-05 1.234046092384795163e-05 2.065167166827203323e-06 5.117462869703276856e-07
2.672672672672672789e+01 5.405908860078207804e-05 1.210284377863505678e-05 2.000065965280281313e-06 5.853286940817726020e-07
2.678678678678678793e+01 5.299999109774244824e-05 1.185953739203665178e-05 1.945196473149061962e-06 5.572635929185893463e-07
2.684684684684684797e+01 5.200300695291765581e-05 1.163828085250630507e-05 1.976818054845099089e-06 4.924517724704316316e-07
2.690690690690690801e+01 5.099760719683184279e-05 1.150637644120252139e-05 1.925476820797122602e-06 4.942229064123093221e-07
2.696696696696696804e+01 4.994914565469540967e-05 1.119822199039695959e-05 1.842559793001658802e-06 5.213245189421847009e-07
2.702702702702702808e+01 4.894309001146915984e-05 1.102323321626523479e-05 1.915080249233525207e-06 5.210197674049940779e-07
2.708708708708708812e+01 4.800026754357962451e-05 1.080023677100937923e-05 1.808478234337165863e-06 4.972398864354158383e-07
2.714714714714714816e+01 4.703502714020172689e-05 1.062459823826310501e-05 1.788085441494473163e-06 4.792739687884514311e-07
2.720720720720720820e+01 4.610429743995797622e-05 1.039010216067331671e-05 1.700406372250497380e-06 4.830425557938351159e-07
2.726726726726726824e+01 4.526951685188945599e-05 1.021260388397672392e-05 1.729176295157016387e-06 5.183744239671294667e-07
2.732732732732732828e+01 4.429793495391544855e-05 1.003421769229279368e-05 1.657251855069627113e-06 4.468480086042962089e-07
2.738738738738738832e+01 4.336216335593396628e-05 9.833495145141083951e-06 1.656191365978753384e-06 4.803287094622792846e-07
2.744744744744744835e+01 4.252751250755379902e-05 9.705258498048061573e-06 1.589290041133342840e-06 5.142546527229040041e-07
2.750750750750750839e+01 4.171062331824748625e-05 9.491250837248830689e-06 1.664810319049142505e-06 4.326528604203604270e-07
2.756756756756756843e+01 4.090296363390542747e-05 9.264357449559265249e-06 1.566445268923007185e-06 4.164050626007814000e-07
2.762762762762762847e+01 4.006917538411706553e-05 9.236424118026645771e-06 1.590826635017088712e-06 5.269869208765456731e-07
2.768768768768768851e+01 3.935620797231403315e-05 9.015812239643375065e-06 1.562300200775499259e-06 4.791964401338989746e-07
2.774774774774774855e+01 3.850033561240687110e-05 8.740862345432633642e-06 1.512384168850356783e-06 4.033594531629463298e-07
2.780780780780780859e+01 3.773464229646798703e-05 8.689079165818231363e-06 1.559918793447318917e-06 4.323346390571164909e-07
2.786786786786786863e+01 3.701376409725993079e-05 8.475306678000517392e-06 1.476169358501064633e-06 4.399942992828933228e-07
2.792792792792792866e+01 3.628352882444806977e-05 8.375497110755791830e-06 1.439167716298445827e-06 3.961468798586413929e-07
2.798798798798798870e+01 3.558148370889445530e-05 8.277317039485764937e-06 1.444496964581290226e-06 3.956515446249975687e-07
2.804804804804804874e+01 3.490951582682876129e-05 8.092672028884436442e-06 1.417787699766374827e-06 4.623156320880781491e-07
2.810810810810810878e+01 3.416839582054619583e-05 7.914990320646277734e-06 1.376763609819885876e-06 4.615043101696500195e-07
2.816816816816816882e+01 3.345857478543098608e-05 7.713141005237582034e-06 1.322488401067648077e-06 4.402111560121621296e-07
2.822822822822822886e+01 3.280246832267873496e-05 7.638663941393986979e-06 1.423774351205351125e-06 4.330720450431896338e-07
2.828828828828828890e+01 3.216955737852173126e-05 7.408277836665758936e-06 1.318443554251347677e-06 4.148727564405377069e-07
2.834834834834834894e+01 3.158778095404756549e-05 7.313265321573248837e-06 1.244888376609927366e-06 4.129074534443231315e-07
2.840840840840840897e+01 3.093191452922260695e-05 7.221595701407223791e-06 1.274088343219660810e-06 4.202614187330213476e-07
2.846846846846846901e+01 3.032660905316532051e-05 7.049634084898334974e-06 1.244194090188475246e-06 3.853136245764546955e-07
2.852852852852852905e+01 2.970403166592910081e-05 6.940862644893967385e-06 1.212681172210027477e-06 3.900275102969824828e-07
2.858858858858858909e+01 2.916866732920722947e-05 6.878152305660812491e-06 1.160376702518201965e-06 3.993858875894062227e-07
2.864864864864864913e+01 2.860535707058333812e-05 6.702463278721233921e-06 1.154223534456431039e-06 4.009225658887142274e-07
2.870870870870870917e+01 2.804463535430828960e-05 6.562359086055797528e-06 1.235234148052579824e-06 4.269056983265162335e-07
2.876876876876876921e+01 2.745075239730871878e-05 6.442453312856182370e-06 1.182594102263709634e-06 3.714352938844910416e-07
2.882882882882882924e+01 2.687068980198202949e-05 6.345286115472487444e-06 1.184965824025846358e-06 3.775989008864552103e-07
2.888888888888888928e+01 2.636359171647540011e-05 6.225933827809300135e-06 1.084836755800976589e-06 3.536151297654958336e-07
2.894894894894894932e+01 2.584252255523963673e-05 6.108822015884306408e-06 1.101648352092506611e-06 4.034404014748722304e-07
2.900900900900900936e+01 2.533777851972036129e-05 5.990536601161743236e-06 1.093848090395802162e-06 3.201498617578283508e-07
2.906906906906906940e+01 2.478792414128182532e-05 5.824100117330223590e-06 1.053294627429737328e-06 3.502815018100536354e-07
2.912912912912912944e+01 2.431235419010764306e-05 5.726601428316683635e-06 9.991248446035711256e-07 3.341481421331916373e-07
2.918918918918918948e+01 2.380949794082570995e-05 5.664848928684107843e-06 9.439991233896905083e-07 3.551471505052281392e-07
2.924924924924924952e+01 2.337560972682654596e-05 5.593930700601824435e-06 1.008447615065962887e-06 3.049025339852817083e-07
2.930930930930930955e+01 2.290102115651342381e-05 5.485655006828551850e-06 9.793786043680597351e-07 3.333800569186010136e-07
2.936936936936936959e+01 2.241922115555578594e-05 5.383613370354210133e-06 9.782843883581106326e-07 3.064626061878792493e-07
2.942942942942942963e+01 2.196041109072734978e-05 5.292863193966506485e-06 9.633966285374309780e-07 3.323783650024266045e-07
2.948948948948948967e+01 2.159676488787210666e-05 5.160192380815608075e-06 9.068277357087805114e-07 3.230809052826872464e-07
2.954954954954954971e+01 2.111579701856860591e-05 5.093642039765746114e-06 9.277818109987182458e-07 3.114441965712993334e-07
2.960960960960960975e+01 2.064089587193022765e-05 4.974244651808992733e-06 8.527182026202226878e-07 3.435218941396850866e-07
2.966966966966966979e+01 2.021326034579823847e-05 4.871552308866503989e-06 9.153907574170601631e-07 2.957264495750617304e-07
2.972972972972972983e+01 1.986996896900452306e-05 4.755586891815287669e-06 8.508985135174058226e-07 2.979068162126282882e-07
2.978978978978978986e+01 1.947152298511899086e-05 4.668271524818484855e-06 8.626732094634884105e-07 3.133020554522735296e-07
2.984984984984984990e+01 1.907503683666643421e-05 4.607711669371000249e-06 8.592787911812882489e-07 2.732643684072479511e-07
2.990990990990990994e+01 1.872844587405373353e-05 4.521169844991115258e-06 8.716242214262200220e-07 2.729994761419545439e-07
2.996996996996996998e+01 1.838430743177076426e-05 4.433536447905235714e-06 8.202882896535222179e-07 3.126290671023271036e-07
3.003003003003003002e+01 1.790715416354773820e-05 4.288885241380884314e-06 8.093097631258538223e-07 3.033973387307902306e-07
3.009009009009009006e+01 1.760719027028874445e-05 4.283830765993233449e-06 7.837811044337967826e-07 2.912285484147972967e-07
3.015015015015015010e+01 1.723013147518517277e-05 4.151288702021636882e-06 8.011298597004515059e-07 3.149441546349731341e-07
3.021021021021021014e+01 1.685804511093750427e-05 4.070309648285212163e-06 7.430423900888581527e-07 2.589761906687882606e-07
3.027027027027027017e+01 1.659688869194636537e-05 4.039471630828058387e-06 7.417111505245801353e-07 2.809784310426051665e-07
3.033033033033033021e+01 1.624274083054594114e-05 3.949845950006639780e-06 7.246409044387299854e-07 2.775507786147944169e-07
3.039039039039039025e+01 1.590047773381512021e-05 3.886581109493828849e-06 7.234393764865733495e-07 2.941616273489408416e-07
3.045045045045045029e+01 1.554926208513177793e-05 3.778099295273306582e-06 7.067921277218884659e-07 2.707513712188275831e-07
3.051051051051051033e+01 1.523039913248531402e-05 3.734392299331174528e-06 6.681356790643506233e-07 2.317149648169465578e-07
3.057057057057057037e+01 1.493894487500990570e-05 3.644807932770925132e-06 7.082101986153356512e-07 2.826408511128230002e-07
3.063063063063063041e+01 1.464105851997578564e-05 3.576826936398047977e-06 7.117137883333917858e-07 2.909890065476879380e-07
3.069069069069069045e+01 1.436831058196779474e-05 3.547996952459517612e-06 6.406275265214358765e-07 3.120378947112275896e-07
3.075075075075075048e+01 1.413053829733962206e-05 3.469356398823980306e-06 6.880068514810758465e-07 2.883644551357034496e-07
3.081081081081081052e+01 1.381724528376676268e-05 3.418864344780466572e-06 6.537818000850062544e-07 2.709750742176016854e-07
3.087087087087087056e+01 1.352289237857007333e-05 3.301140873896435266e-06 6.374405145385895333e-07 2.521387351378813437e-07
3.093093093093093060e+01 1.321508575761970943e-05 3.269792465803729341e-06 6.103574621361582954e-07 2.592025715346931484e-07
3.099099099099099064e+01 1.292428607829714316e-05 3.220258579135415679e-06 5.643968313022863559e-07 2.483931641160983646e-07
3.105105105105105068e+01 1.269442921499334121e-05 3.164057621311590622e-06 5.844008915743813213e-07 2.288841853750242702e-07
3.111111111111111072e+01 1.243149609120163176e-05 3.073194715382214363e-06 5.261400829668263335e-07 2.571248002896585437e-07
3.117117117117117076e+01 1.223569892533968629e-05 3.038583371020818734e-06 5.437411460131753313e-07 2.164569533852796119e-07
3.123123123123123079e+01 1.196970538301868521e-05 2.986493818614485911e-06 5.251490027491289024e-07 2.143090693688307318e-07
3.129129129129129083e+01 1.173076020954125020e-05 2.953201821033097908e-06 5.412377866318675835e-07 2.211079723910801424e-07
3.135135135135135087e+01 1.145690329301699099e-05 2.878561599139380958e-06 5.045313356070573471e-07 2.278102517318731109e-07
3.141141141141141091e+01 1.127777005775527890e-05 2.811915508882112876e-06 5.587864044063313081e-07 1.883785019613405583e-07
3.147147147147147095e+01 1.101267983456369020e-05 2.740018328373140476e-06 5.328045390047753144e-07 2.073723558795107610e-07
3.153153153153153099e+01 1.081900990760305075e-05 2.726210342680279557e-06 5.119517865617363111e-07 2.105004293406870871e-07
3.159159159159159103e+01 1.061376235274526082e-05 2.681791085287300076e-06 4.954616404941800228e-07 2.288558931113215734e-07
3.165165165165165106e+01 1.040339068638278148e-05 2.607329317898089075e-06 4.657546170368011109e-07 1.988851951598903759e-07
3.171171171171171110e+01 1.019715203351636180e-05 2.566061920181847617e-06 4.972795123199749477e-07 2.165685892821530572e-07
3.177177177177177114e+01 9.970948827040809087e-06 2.523045452647446518e-06 4.528820857858673307e-07 2.133943111970486641e-07
3.183183183183183118e+01 9.746937356056900495e-06 2.438122658949800309e-06 4.532180022181707357e-07 2.103399387611950548e-07
3.189189189189189122e+01 9.563629581894254032e-06 2.417640624175397576e-06 4.404462547775378316e-07 2.364055705701086886e-07
3.195195195195195126e+01 9.404348817128991528e-06 2.383208165515986827e-06 4.538023515461709791e-07 2.143743595427320362e-07
3.201201201201201485e+01 9.213039260976698696e-06 2.348603595086124475e-06 4.320395545797961365e-07 2.056164567706683142e-07
3.207207207207207489e+01 9.024497050532447290e-06 2.319462810251881732e-06 4.504865779490701128e-07 2.230313653112151326e-07
3.213213213213213493e+01 8.855571275387612076e-06 2.275208356617264747e-06 4.347774962661256838e-07 2.018925251898050660e-07
3.219219219219219497e+01 8.691452941676585352e-06 2.249194484366844357e-06 4.125770672143623410e-07 1.784928468166625341e-07
3.225225225225225500e+01 8.471151157452175043e-06 2.156028107829944672e-06 4.147647239321653929e-07 1.799043215426668717e-07
3.231231231231231504e+01 8.299100796270166038e-06 2.161738434216932619e-06 4.038088952081358236e-07 1.822391500513060923e-07
3.237237237237237508e+01 8.107817402255171140e-06 2.095504542940417750e-06 4.473252446042417282e-07 2.038011781266437309e-07
3.243243243243243512e+01 7.967574034889663478e-06 2.068951076505134020e-06 3.801343798443534176e-07 1.935566115939224651e-07
3.249249249249249516e+01 7.808754905050270444e-06 1.982425196769229359e-06 4.033936377623800765e-07 1.854570796305819491e-07
3.255255255255255520e+01 7.650474021050231968e-06 1.944514736002344442e-06 3.681302445753048704e-07 1.740589641919376250e-07
3.261261261261261524e+01 7.480213927824977257e-06 1.903987996865843194e-06 3.826039539777986258e-07 1.633483070253550213e-07
3.267267267267267528e+01 7.309016238313233270e-06 1.886115395608307592e-06 3.881010971235292171e-07 1.819619162651370469e-07
3.273273273273273531e+01 7.192081182170594828e-06 1.882288771735929744e-06 3.620826407971590301e-07 1.730825709719373958e-07
3.279279279279279535e+01 7.055356057257390845e-06 1.817586401023541037e-06 3.400173546850844633e-07 1.692286351988818659e-07
3.285285285285285539e+01 6.927324404823652881e-06 1.767916597130004319e-06 3.446514039926864694e-07 1.797072312273945708e-07
3.291291291291291543e+01 6.763274620109729679e-06 1.714083263450393026e-06 3.324043095754568722e-07 1.551791855842704615e-07
3.297297297297297547e+01 6.623442603526107875e-06 1.713353277281198212e-06 3.422809474732101091e-07 1.864096766893667131e-07
3.303303303303303551e+01 6.509890781217518526e-06 1.668410352458447744e-06 3.309056442188941363e-07 1.600210482998936986e-07
3.309309309309309555e+01 6.347663470717584355e-06 1.677495435673752972e-06 3.411605020863983005e-07 1.444959747394490003e-07
3.315315315315315559e+01 6.251376527518298679e-06 1.608453800201099651e-06 3.164536257753511683e-07 1.662237592388344847e-07
3.321321321321321562e+01 6.114592208381751375e-06 1.600685763805942854e-06 3.309683138187369381e-07 1.690887517909718959e-07
3.327327327327327566e+01 5.994491114135984903e-06 1.563152292252242885e-06 3.378094789788245417e-07 1.583852031315560424e-07
3.333333333333333570e+01 5.846118455604784437e-06 1.521133307539767029e-06 2.988025882034038648e-07 1.432401444294529276e-07
3.339339339339339574e+01 5.733778338249557971e-06 1.477587721339985555e-06 3.028796359862358993e-07 1.423042449167414427e-07
3.345345345345345578e+01 5.620200804398516242e-06 1.469594964880618889e-06 2.908413231758343095e-07 1.329812765080619688e-07
3.351351351351351582e+01 5.508240596617605954e-06 1.458271282690248300e-06 3.223064853312268740e-07 1.353705530263794595e-07
3.357357357357357586e+01 5.404731039832288374e-06 1.423082003451122781e-06 3.097197766472801102e-07 1.583559607624915740e-07
3.363363363363363590e+01 5.277934714201042675e-06 1.381205123963953625e-06 3.096651767193800698e-07 1.506468524122305055e-07
3.369369369369369593e+01 5.162410471384585446e-06 1.343163610234138578e-06 2.806991304832845340e-07 1.455383375556232733e-07
3.375375375375375597e+01 5.096471868804392728e-06 1.317856902929918994e-06 2.862429308609896565e-07 1.451418498542778567e-07
3.381381381381381601e+01 4.979218384729021242e-06 1.295914429930591359e-06 2.830443446619670020e-07 1.580109070383967493e-07
3.387387387387387605e+01 4.868550664139739296e-06 1.255598595401952476e-06 2.755663180118261246e-07 1.498043356561971722e-07
3.393393393393393609e+01 4.765417814789293858e-06 1.248251203938259130e-06 2.839474075166309268e-07 1.431722913211510894e-07
3.399399399399399613e+01 4.672497816796679660e-06 1.224395083079077232e-06 2.648935053257629362e-07 1.355192699030437491e-07
3.405405405405405617e+01 4.592725492718554802e-06 1.214632058152126289e-06 2.633999744451984536e-07 1.320538037779470070e-07
3.411411411411411621e+01 4.470001733176246186e-06 1.187219564508821022e-06 2.646954731072310069e-07 1.272593702729785030e-07
3.417417417417417624e+01 4.382980029888439818e-06 1.155956141166623729e-06 2.476317227211218711e-07 1.284865769456703061e-07
3.423423423423423628e+01 4.294023266773019422e-06 1.144792075977941021e-06 2.519061612365267318e-07 1.418941486087397564e-07
3.429429429429429632e+01 4.198062030719724105e-06 1.111825585607025999e-06 2.387579615750666726e-07 1.222666662244957313e-07
3.435435435435435636e+01 4.121689784373726250e-06 1.112815976137315577e-06 2.321013492928435266e-07 1.218833299826134439e-07
3.441441441441441640e+01 4.053598495713710571e-06 1.064725483217648456e-06 2.011098869197911871e-07 1.246232459467157606e-07
3.447447447447447644e+01 3.942891592400423784e-06 1.047499453723570011e-06 2.127288663406336534e-07 1.235812787249784403e-07
3.453453453453453648e+01 3.882516817376018262e-06 1.046137850979529129e-06 2.033180501872617700e-07 1.161147536732494558e-07
3.459459459459459651e+01 3.800951321779239427e-06 9.965889008695215520e-07 1.917810864291733926e-07 1.376994734266988455e-07
3.465465465465465655e+01 3.735762432599240628e-06 9.927047674453962572e-07 2.016526329174601909e-07 1.045645856676374707e-07
3.471471471471471659e+01 3.646790438130037564e-06 9.612030137094811778e-07 1.816622136756247205e-07 1.268543362820556519e-07
3.477477477477477663e+01 3.587485058655704898e-06 9.364330875908385179e-07 2.018459036709022779e-07 1.049001541600732483e-07
3.483483483483483667e+01 3.513410743358696650e-06 9.310361176362213763e-07 1.871509162682697265e-07 1.093626318308562817e-07
3.489489489489489671e+01 3.420692942031057461e-06 9.157504249097183953e-07 1.833483345461134836e-07 1.196394850373738093e-07
3.495495495495495675e+01 3.353366205391798122e-06 8.908406671738533396e-07 1.918974149003810483e-07 1.021977164985103903e-07
3.501501501501501679e+01 3.291638829594612570e-06 8.645165246349960948e-07 1.889791657543535972e-07 1.213889310753736144e-07
3.507507507507507682e+01 3.214770415995653404e-06 8.436622697791869820e-07 1.892617271649811400e-07 1.145289440233376517e-07
3.513513513513513686e+01 3.150716323627218356e-06 8.359013001155800460e-07 1.840752945985726338e-07 1.083582116722554089e-07
3.519519519519519690e+01 3.066738235926414440e-06 8.294240379934576317e-07 1.791777450311379564e-07 1.092848658405024974e-07
3.525525525525525694e+01 3.051727755946696041e-06 8.187902915787881331e-07 1.892654121282849200e-07 1.004652090206329388e-07
3.531531531531531698e+01 2.971511086257897425e-06 8.037008823600156313e-07 1.800740187803012705e-07 1.078885260231205404e-07
3.537537537537537702e+01 2.921671016055201788e-06 7.946821152558682340e-07 1.592547174935475809e-07 9.898194114008318587e-08
3.543543543543543706e+01 2.843923715926789723e-06 7.736315298606222284e-07 1.817807140545223195e-07 9.894379439845701344e-08
3.549549549549549710e+01 2.786228283222382042e-06 7.719930894377830511e-07 1.786629005887695288e-07 1.097427502650062203e-07
3.555555555555555713e+01 2.733159855922974640e-06 7.489698681698401778e-07 1.715594932177656289e-07 1.021187509317587107e-07
3.561561561561561717e+01 2.689165160821465527e-06 7.355113504691780875e-07 1.778199850092691993e-07 1.083659151899735570e-07
3.567567567567567721e+01 2.611689104738439288e-06 7.186582199162836636e-07 1.521226993446229101e-07 1.002337138164117803e-07
3.573573573573573725e+01 2.572942772044789944e-06 7.052447513809722948e-07 1.623370346471849439e-07 9.625883114107455261e-08
3.579579579579579729e+01 2.517415409682818373e-06 6.874932091091682709e-07 1.527247653876204157e-07 8.886334283168289992e-08
3.585585585585585733e+01 2.487639035367758359e-06 6.871289104544583780e-07 1.501512389168871940e-07 1.052152957554177752e-07
3.591591591591591737e+01 2.412478328949355729e-06 6.618598382178408532e-07 1.442437649776095565e-07 1.064186529158580169e-07
3.597597597597597741e+01 2.373873359087318373e-06 6.379950123723634991e-07 1.502178586083302383e-07 1.000322370098231782e-07
3.603603603603603744e+01 2.308933682146950084e-06 6.372579809776656057e-07 1.410166763769857120e-07 1.014492319012467632e-07
3.609609609609609748e+01 2.275169938036643754e-06 6.191439272572178880e-07 1.281085046988816966e-07 1.021431404897357179e-07
3.615615615615615752e+01 2.218627744944061502e-06 6.205738604733857275e-07 1.411106165140075003e-07 9.702205984488979090e-08
3.621621621621621756e+01 2.187192722115190195e-06 6.046679116548173155e-07 1.430973913441933102e-07 1.029368980458588976e-07
3.627627627627627760e+01 2.139172066579502554e-06 5.684465728879771341e-07 1.199744791550719365e-07 8.690101403429458021e-08
3.633633633633633764e+01 2.086818188771694859e-06 5.811914384396204825e-07 1.394446297261664740e-07 9.995523344148847016e-08
3.639639639639639768e+01 2.051421488462660811e-06 5.665604853778903273e-07 1.320314604994244964e-07 8.806882228746194761e-08
3.645645645645645772e+01 2.010262360244496365e-06 5.477987655900085701e-07 1.308601244723409565e-07 8.063152924326159149e-08
3.651651651651651775e+01 1.954677068021200741e-06 5.525420582067535401e-07 1.399262869946107667e-07 9.141843522344401729e-08
3.657657657657657779e+01 1.927187773118543911e-06 5.343522770124980952e-07 1.308494420511521588e-07 9.172447242592902155e-08
3.663663663663663783e+01 1.884920417980990782e-06 5.319790842366472301e-07 1.340060743460163399e-07 8.949306884501884971e-08
3.669669669669669787e+01 1.837946427664560848e-06 5.121581317501653045e-07 1.144399662777324751e-07 8.199766267177662475e-08
3.675675675675675791e+01 1.808541650219599879e-06 5.017727730815163594e-07 1.314904457944406131e-07 8.216282212955015104e-08
3.681681681681681795e+01 1.746536946591287767e-06 4.909780734797277151e-07 1.134783340226547558e-07 8.211332978687428950e-08
3.687687687687687799e+01 1.737118384559635986e-06 4.846735863782404416e-07 1.193978587859110854e-07 8.870334483393293495e-08
3.693693693693693803e+01 1.686012583439035011e-06 4.613746574314658384e-07 1.088677352691103322e-07 7.307926541179990086e-08
3.699699699699699806e+01 1.666123576148040602e-06 4.803417874739194296e-07 1.205941905174670144e-07 8.040091014829312612e-08
3.705705705705705810e+01 1.622562485480298075e-06 4.584023289905597184e-07 1.214867779090917356e-07 7.317896624400630852e-08
3.711711711711711814e+01 1.592462272821552863e-06 4.554901794107014724e-07 1.213059114629066912e-07 6.926906409896786256e-08
3.717717717717717818e+01 1.569865475737558397e-06 4.423113514969194740e-07 1.090274904171575903e-07 7.687404247832368507e-08
3.723723723723723822e+01 1.522289564693764309e-06 4.370164526935780783e-07 1.191145245794526968e-07 7.638808194694184477e-08
3.729729729729729826e+01 1.491773646270829429e-06 4.232230980027963358e-07 1.042489755406899935e-07 6.239796255392522457e-08
3.735735735735735830e+01 1.451933714990383246e-06 4.121492492808354381e-07 1.138686022837437397e-07 6.934407850513206241e-08
3.741741741741741833e+01 1.431018831740339149e-06 4.015301638519863747e-07 1.150059224504958222e-07 7.231944919376597467e-08
3.747747747747747837e+01 1.408139702530376601e-06 3.849221565457112672e-07 1.072280184916212295e-07 7.494761968804830230e-08
3.753753753753753841e+01 1.376517161213407799e-06 3.990282656021338051e-07 9.838053002544254208e-08 6.448591412444337234e-08
3.759759759759759845e+01 1.346783197459578792e-06 3.836376945725196398e-07 9.353275798034455095e-08 7.380195507762004482e-08
3.765765765765765849e+01 1.306241744421972229e-06 3.657041971775696877e-07 1.124341139955332142e-07 7.895702557204803692e-08
3.771771771771771853e+01 1.291887465553139010e-06 3.572208818209948217e-07 9.370035501335146530e-08 6.786451381434757320e-08
3.777777777777777857e+01 1.250255109737423303e-06 3.522664575077814050e-07 1.002803200763442754e-07 5.889745653469642449e-08
3.783783783783783861e+01 1.236980108987939867e-06 3.471545396386011504e-07 9.091893184249080874e-08 6.820111717704272774e-08
3.789789789789789864e+01 1.214577699135618742e-06 3.370098113149935280e-07 9.219077326202946214e-08 6.832113744652008932e-08
3.795795795795795868e+01 1.179854062573042285e-06 3.310415531635056819e-07 8.874969019071260249e-08 7.425027891696586252e-08
3.801801801801801872e+01 1.154415337814214400e-06 3.192125188910709177e-07 8.279068688388632094e-08 6.431474468772468623e-08
3.807807807807807876e+01 1.134934672080921418e-06 3.256841647911246493e-07 8.717311324456463887e-08 5.802240654100736031e-08
3.813813813813813880e+01 1.123033315048963507e-06 3.152725661906435393e-07 8.493992390311975351e-08 6.095106239648643555e-08
3.819819819819819884e+01 1.093239215036174050e-06 3.115435502534387785e-07 8.979583431837051406e-08 5.453110297199900665e-08
3.825825825825825888e+01 1.060540982820645179e-06 2.997946649954168052e-07 8.701264701164450900e-08 5.632502956601838079e-08
3.831831831831831892e+01 1.046594528165788188e-06 2.862911847549837708e-07 9.014548587352524267e-08 6.896255900283907765e-08
3.837837837837837895e+01 1.034269459304870298e-06 2.950529112734114984e-07 9.075261448105417249e-08 6.631257125356975361e-08
3.843843843843843899e+01 1.009778289034940712e-06 2.913343996471886770e-07 7.757024813778991878e-08 5.783547942483111366e-08
3.849849849849849903e+01 9.847625352838649033e-07 2.751951011593971409e-07 7.896244502840355797e-08 6.550804746648300581e-08
3.855855855855855907e+01 9.628515869898827826e-07 2.822770413726724444e-07 8.742929402600224652e-08 5.139004333096698970e-08
3.861861861861861911e+01 9.512889245436778958e-07 2.742109825688672549e-07 8.239539663318469449e-08 5.672107396071134214e-08
3.867867867867867915e+01 9.304073170109194058e-07 2.663779370232441867e-07 8.060890894864234579e-08 6.101499416337996210e-08
3.873873873873873919e+01 9.152691552855085168e-07 2.619218905663043437e-07 7.977717099998943709e-08 5.296997564585848554e-08
3.879879879879879923e+01 8.887116861466328347e-07 2.530267921895610433e-07 7.928045857204048446e-08 5.073124384874489430e-08
3.885885885885885926e+01 8.789580638049806120e-07 2.525835996106731497e-07 7.158254746854263845e-08 6.232714964815572315e-08
3.891891891891891930e+01 8.551792618361834392e-07 2.469296059196180573e-07 7.559242025858446251e-08 5.324702055686803369e-08
3.897897897897897934e+01 8.388103572466872315e-07 2.378688997659698576e-07 7.762620178957770746e-08 4.995579143782541147e-08
3.903903903903903938e+01 8.213481072536378700e-07 2.270031618082916054e-07 7.250708852288565774e-08 5.373464546341515369e-08
3.909909909909909942e+01 7.993472635075458928e-07 2.329836085259583036e-07 7.258495171148594936e-08 5.672688545452494899e-08
3.915915915915915946e+01 7.780324348956602892e-07 2.215676093861810615e-07 6.694476631715656453e-08 5.168713611045645985e-08
3.921921921921921950e+01 7.629533505405722068e-07 2.139661807274565545e-07 6.481909420322741376e-08 4.861812525401154477e-08
3.927927927927927954e+01 7.465032652462505362e-07 2.080763720881525082e-07 6.688806266940367599e-08 4.415119536781472878e-08
3.933933933933933957e+01 7.328966301867184169e-07 2.094167527471027551e-07 7.226906252606579639e-08 4.612047355161619177e-08
3.939939939939939961e+01 7.207654585937026538e-07 2.057333162173153700e-07 6.714347360089535339e-08 5.603998343464711066e-08
3.945945945945945965e+01 7.075091975917786282e-07 2.083354392164236910e-07 6.532798806146226960e-08 4.981362330957127305e-08
3.951951951951951969e+01 6.919254840642854653e-07 2.107673330679873254e-07 6.792224486733545617e-08 4.494889757891435370e-08
3.957957957957957973e+01 6.759336328795235277e-07 2.093118744204565751e-07 6.921102773555540643e-08 4.541889764322920497e-08
3.963963963963963977e+01 6.632980247146596929e-07 1.856418606970778712e-07 6.665773311259756998e-08 5.520368305098656334e-08
3.969969969969969981e+01 6.515758482035359708e-07 1.793479638055100923e-07 6.335914151750962905e-08 4.992969773476382928e-08
3.975975975975975985e+01 6.296764459750262755e-07 1.763208610414913859e-07 5.891177819305045580e-08 4.675748670121240957e-08
3.981981981981981988e+01 6.214452585356285369e-07 1.765480503962859755e-07 5.796831637375666434e-08 5.065804234199261257e-08
3.987987987987987992e+01 6.042770828807073358e-07 1.819776378981159394e-07 6.526663240729299999e-08 4.447903438817956439e-08
3.993993993993993996e+01 5.971844537214193488e-07 1.739498621912647990e-07 5.633882660202961014e-08 4.470794065786270988e-08
4.000000000000000000e+01 5.791090221871540487e-07 1.635241107501013334e-07 5.676409925763774967e-08 4.826474754570281375e-08
4.006006006006006004e+01 5.744707760357721511e-07 1.625315408119485925e-07 5.543190726044953184e-08 4.652205829688238440e-08
4.012012012012012008e+01 5.565934174785779996e-07 1.604549472331630335e-07 4.411590036168931269e-08 3.805050440660361633e-08
4.018018018018018012e+01 5.478431929169521811e-07 1.583740098698839296e-07 5.872447673254625008e-08 3.890028827564918764e-08
4.024024024024024015e+01 5.311765084634592728e-07 1.536371941138144971e-07 5.469112184082394299e-08 4.638982150718126593e-08
4.030030030030030019e+01 5.175944069568483993e-07 1.504885532159480438e-07 6.037946650639607717e-08 4.257357012034973316e-08
4.036036036036036023e+01 5.124705615040711127e-07 1.430669547551326106e-07 5.324269757485452193e-08 4.395068543702360160e-08
4.042042042042042027e+01 5.060410198692680263e-07 1.434876847611991673e-07 5.840300183266583968e-08 4.063559775207684276e-08
4.048048048048048031e+01 4.900971486934172807e-07 1.370822180648870181e-07 5.384075178807138303e-08 4.357779616550205477e-08
4.054054054054054035e+01 4.824741419611676110e-07 1.298143830824013370e-07 5.335481532125700584e-08 4.345309142884851753e-08
4.060060060060060039e+01 4.696809236406434376e-07 1.302635673940919241e-07 5.397796049292465867e-08 3.933429900317152898e-08
4.066066066066066043e+01 4.540742392129152972e-07 1.247481513877023241e-07 4.615870543930770741e-08 3.959262982824005234e-08
4.072072072072072046e+01 4.508174007303485484e-07 1.258720697238217241e-07 4.425025079384920712e-08 3.733658129751504286e-08
4.078078078078078050e+01 4.433989527652212874e-07 1.219300337728022566e-07 4.206739079292810961e-08 3.777577693284708762e-08
4.084084084084084054e+01 4.346240601180354381e-07 1.239562894061523159e-07 4.696654019304124248e-08 3.733243708245635128e-08
4.090090090090090058e+01 4.138058660591284154e-07 1.237491790742543685e-07 4.758336439926208244e-08 3.672239202725091811e-08
4.096096096096096062e+01 4.086165800846268472e-07 1.152741045702151128e-07 5.188725571545177069e-08 3.988362428390431533e-08
4.102102102102102066e+01 4.134724758982278708e-07 1.184131440675698390e-07 4.617136593058864223e-08 3.342440486464602972e-08
4.108108108108108070e+01 3.943827725560626892e-07 1.152917503844139957e-07 4.342051428257599414e-08 3.670779975100298138e-08
4.114114114114114074e+01 3.897344701772577365e-07 1.153561143366182327e-07 4.867929389271068068e-08 3.981553773286064701e-08
4.120120120120120077e+01 3.831566462528901641e-07 1.104684743429145579e-07 4.538253279706358833e-08 3.355425715705194862e-08
4.126126126126126081e+01 3.749256308266932638e-07 1.041156856813912070e-07 4.747547093530380335e-08 3.331978450448558444e-08
4.132132132132132085e+01 3.620538369923488953e-07 1.114363894849712693e-07 4.782218468094252034e-08 3.937264312439048078e-08
4.138138138138138089e+01 3.577754639932985151e-07 1.047245243281870317e-07 4.063428120224443422e-08 3.623783756076075980e-08
4.144144144144144093e+01 3.572747513201119600e-07 1.076842207868013118e-07 4.803611227677670102e-08 3.465593550971755940e-08
4.150150150150150097e+01 3.448663737942685276e-07 1.058032060836298565e-07 4.009346676065623644e-08 3.593093477943217226e-08
4.156156156156156101e+01 3.365130726715497569e-07 9.697484545048937761e-08 3.981050709459404877e-08 3.229087005790663255e-08
4.162162162162162105e+01 3.232348286860118321e-07 9.574658663397947536e-08 4.247200802617800386e-08 3.447866768444739200e-08
4.168168168168168108e+01 3.296803069997500988e-07 9.884824188419496951e-08 3.665513294958872070e-08 3.280317304274436447e-08
4.174174174174174112e+01 3.153442381425828404e-07 8.960491828254375550e-08 3.673928740355154091e-08 3.282143952216206056e-08
4.180180180180180116e+01 3.015997014071320256e-07 8.979869109445334512e-08 3.862428611956655622e-08 3.216359152749910645e-08
4.186186186186186120e+01 2.989217713409525704e-07 9.141180248144371485e-08 3.556175389136771224e-08 3.051552393297049164e-08
4.192192192192192124e+01 2.944780264799750973e-07 8.630070313445102958e-08 3.697069070209853040e-08 3.290945918001653521e-08
4.198198198198198128e+01 2.877326980177454886e-07 8.622844915944938343e-08 3.573078699459819865e-08 3.471071898151113558e-08
4.204204204204204132e+01 2.780317276191110720e-07 8.456574026477821205e-08 3.616772806214585707e-08 2.858578869562049141e-08
4.210210210210210136e+01 2.747203673870696737e-07 8.192473702506985873e-08 3.577227179468941602e-08 3.314241053309141342e-08
4.216216216216216139e+01 2.692602636902924830e-07 8.353980664901312492e-08 4.009350813782150200e-08 2.959396078726098272e-08
4.222222222222222143e+01 2.629113725267490545e-07 8.060202532787319988e-08 4.028565816276396292e-08 2.739818717308219127e-08
4.228228228228228147e+01 2.538237238812290286e-07 8.019091317763290256e-08 3.582703621945859880e-08 2.979568023200330843e-08
4.234234234234234151e+01 2.546286090754865515e-07 7.946703934634597724e-08 3.452054760343239250e-08 3.087662212034002661e-08
4.240240240240240155e+01 2.455003216093460470e-07 7.176340495074290877e-08 3.134242522348008439e-08 2.557865119509999871e-08
4.246246246246246159e+01 2.432104694851420109e-07 7.460278371661433481e-08 3.752250635831056635e-08 3.040348352678196214e-08
4.252252252252252163e+01 2.411026803484676495e-07 7.608329181806017590e-08 4.073729191960832453e-08 3.077193949645204841e-08
4.258258258258258167e+01 2.323310437942857322e-07 7.598089715546884179e-08 3.729510385521148101e-08 2.937563332308940515e-08
4.264264264264264170e+01 2.296095461814741853e-07 7.464118609541185537e-08 3.653045141107946078e-08 3.533889682714586726e-08
4.270270270270270174e+01 2.256437004229464493e-07 7.464857270531121096e-08 3.376556925940942951e-08 2.928085730539037056e-08
4.276276276276276178e+01 2.210301320244912069e-07 7.234505625748805831e-08 3.644622730197608377e-08 3.110719726107896867e-08
4.282282282282282182e+01 2.149688506671564045e-07 6.776823717967828125e-08 2.999313241838645666e-08 3.122751914546603929e-08
4.288288288288288186e+01 2.055350736439715358e-07 6.677517006137974818e-08 3.206831345800585881e-08 2.805610973547727367e-08
4.294294294294294190e+01 2.058062244366414099e-07 6.298114215968201484e-08 3.110051564592981179e-08 2.492394588154785344e-08
4.300300300300300194e+01 2.032042198030439303e-07 6.240458149098934215e-08 3.328632425400231939e-08 3.122554059787694530e-08
4.306306306306306197e+01 1.999252232967435672e-07 6.537291939836541493e-08 3.095773412273296930e-08 2.812940493624049158e-08
4.312312312312312201e+01 1.896709554942250110e-07 5.311851802855725849e-08 3.170661687813046884e-08 2.749619126713447970e-08
4.318318318318318205e+01 1.917852235946013874e-07 5.871628478143648477e-08 3.227325126757067152e-08 2.764172734143285258e-08
4.324324324324324209e+01 1.854791981641497372e-07 5.437443987269246575e-08 2.949201579707300690e-08 2.587073044305893371e-08
4.330330330330330213e+01 1.829893739696832929e-07 6.049888670720179829e-08 2.880649148043742948e-08 2.980077242873465658e-08
4.336336336336336217e+01 1.805030886183168064e-07 5.878545145360390594e-08 2.882916872123353321e-08 2.714355280758211728e-08
4.342342342342342221e+01 1.750140273977498373e-07 5.419487034000025073e-08 2.796244568235391876e-08 2.280698429521293735e-08
4.348348348348348225e+01 1.695915430469630907e-07 5.317496556922747201e-08 3.011172928687608473e-08 2.662761003397130525e-08
4.354354354354354228e+01 1.695628416537400022e-07 5.496205185063333272e-08 2.642152107441168837e-08 2.423884312886398189e-08
4.360360360360360232e+01 1.649753064993936634e-07 5.303100463545338292e-08 2.829297282566072606e-08 2.476366315474700119e-08
4.366366366366366236e+01 1.603941641145647393e-07 4.931658991387872496e-08 2.790160429016669383e-08 2.173783182335174063e-08
4.372372372372372240e+01 1.572880034609199493e-07 4.698883918032660741e-08 2.388457292498210153e-08 2.271136444677553273e-08
4.378378378378378244e+01 1.515151465681620309e-07 5.069359490843924940e-08 2.599595676207007251e-08 2.154716916052831626e-08
4.384384384384384248e+01 1.532299120950938493e-07 5.149752072732614981e-08 2.650960861844015024e-08 2.167913012217626080e-08
4.390390390390390252e+01 1.455333004692974794e-07 4.531019720650513039e-08 2.265686220564388449e-08 2.080090472323770024e-08
4.396396396396396256e+01 1.466934065224082509e-07 4.381738073844484203e-08 2.451971762755110964e-08 2.129338530429362280e-08
4.402402402402402259e+01 1.429050584778987881e-07 5.131872502083039918e-08 2.406687658058135287e-08 2.009991591196930278e-08
4.408408408408408263e+01 1.375130882352773475e-07 4.872304338028562864e-08 2.465748986634593777e-08 2.220784677835244535e-08
4.414414414414414267e+01 1.351686480736539662e-07 4.574505917403364518e-08 2.065760887504267531e-08 2.108660995922502200e-08
4.420420420420420271e+01 1.335285485764239521e-07 4.073483347204953269e-08 1.969867969293128047e-08 1.928723367527579910e-08
4.426426426426426275e+01 1.289131246142200232e-07 4.032127610257884264e-08 2.151949938273145265e-08 1.986433142157346080e-08
4.432432432432432279e+01 1.260543680892531685e-07 4.222876899514614682e-08 2.157428207297959017e-08 2.193132153322077568e-08
4.438438438438438283e+01 1.214503751504029844e-07 3.945754013872131278e-08 2.156152022568852144e-08 2.074955404761752939e-08
4.444444444444444287e+01 1.213100202440106430e-07 4.345574391664800732e-08 2.087897924694319910e-08 2.048557224711679157e-08
4.450450450450450290e+01 1.169484693340858781e-07 3.405877957127683814e-08 1.991388168944293126e-08 2.047445043995774684e-08
4.456456456456456294e+01 1.137275103681770256e-07 3.703457154727690687e-08 1.914374170106250815e-08 1.787985060205777124e-08
4.462462462462462298e+01 1.105400151782234851e-07 3.623215142445099079e-08 1.846170218643188662e-08 2.036162967155410911e-08
4.468468468468468302e+01 1.051777599283466575e-07 3.417728668425157896e-08 1.992120818561215314e-08 1.847200366738238025e-08
4.474474474474474306e+01 1.069653950291530167e-07 3.729355284959823857e-08 1.888341425878646296e-08 1.800263349875661497e-08
4.480480480480480310e+01 1.028605021167357949e-07 3.344045765484258477e-08 1.847713790786773822e-08 1.513253358161466760e-08
4.486486486486486314e+01 1.047923697608814692e-07 3.535561742465998407e-08 1.780459171118389233e-08 1.634541932280146993e-08
4.492492492492492318e+01 1.014768919336705387e-07 3.368734013667999420e-08 1.702232910924438442e-08 1.878210733935623958e-08
4.498498498498498321e+01 9.616782215106392631e-08 2.910581450443037089e-08 1.699698163789481545e-08 1.473300278200767144e-08
4.504504504504504325e+01 9.430952185347182532e-08 2.933071154813272870e-08 1.622584718974708318e-08 1.370889381333905973e-08
4.510510510510510329e+01 9.427563054721573367e-08 2.845571614118775196e-08 1.800109539528550808e-08 1.809809051617263008e-08
4.516516516516516333e+01 8.889538702366856608e-08 2.952283457642202656e-08 1.777395563495521003e-08 1.473504800277937451e-08
4.522522522522522337e+01 9.311065017557594733e-08 2.987526434839732952e-08 1.891911574136440832e-08 1.616569178518578252e-08
4.528528528528528341e+01 8.609330788810894048e-08 2.793320537108202256e-08 1.476454154118792463e-08 1.542492131190279868e-08
4.534534534534534345e+01 8.563248280304903784e-08 2.936739159260638170e-08 1.673737092677353723e-08 1.538209750567584338e-08
4.540540540540540349e+01 8.350056453273060664e-08 2.894525366294386887e-08 1.728715307314802197e-08 1.774672257575736874e-08
4.546546546546546352e+01 8.583613192075235600e-08 3.018495893203646402e-08 1.714014663048250591e-08 1.655724041925753013e-08
4.552552552552552356e+01 7.858322689524767285e-08 2.810562157280595643e-08 1.962605328701446740e-08 1.597003442226732931e-08
4.558558558558558360e+01 7.726573399974673688e-08 2.899158564242901131e-08 1.774362695743278621e-08 1.752630251881429223e-08
4.564564564564564364e+01 7.919843891621114004e-08 2.739080814869110690e-08 1.670020606206188912e-08 1.962285256931548942e-08
4.570570570570570368e+01 7.503824331862185370e-08 2.461084895194396226e-08 1.543971205543606520e-08 1.651725055055215090e-08
4.576576576576576372e+01 7.516124594566312711e-08 2.570845663113637952e-08 1.765319786914088363e-08 1.521665944311177059e-08
4.582582582582582376e+01 7.146827054794528452e-08 2.526371314618491810e-08 1.748445392651275695e-08 1.729629066514768111e-08
4.588588588588588379e+01 7.041796939690833221e-08 2.612539907302938620e-08 1.575205678653782341e-08 1.419447640425496007e-08
4.594594594594594383e+01 6.919715383313471813e-08 2.439127153730738950e-08 1.556829911330040439e-08 1.466946141406430913e-08
4.600600600600600387e+01 6.809250003227195440e-08 2.309151347360007879e-08 1.508425333070526954e-08 1.477090733703712503e-08
4.606606606606606391e+01 6.366989704016509530e-08 2.130493129405664192e-08 1.453033438977092652e-08 1.597008926526048925e-08
4.612612612612612395e+01 6.517267237364255033e-08 2.257106504857270892e-08 1.527587755770432758e-08 1.673521105596168845e-08
4.618618618618618399e+01 6.275827243158982843e-08 2.165282040410768733e-08 1.610857286007645533e-08 1.623358488781357487e-08
4.624624624624624403e+01 6.240334833379567147e-08 1.932754646273281559e-08 1.617272458345726144e-08 1.538858510826335047e-08
4.630630630630630407e+01 5.970851985937224302e-08 1.780275356885764077e-08 1.502275358064307945e-08 1.450528104859452512e-08
4.636636636636636410e+01 5.721686951723441247e-08 1.767413057809707322e-08 1.477129558232462962e-08 1.577082322847909987e-08
4.642642642642642414e+01 5.632471560008908250e-08 1.963276665829297243e-08 1.179337807242234254e-08 1.426871693281713449e-08
4.648648648648648418e+01 5.455067290928654484e-08 1.728727331482700137e-08 1.353258940782736293e-08 1.349577480195334886e-08
4.654654654654654422e+01 5.482861124446435528e-08 1.812907841098215100e-08 1.545156789959309453e-08 1.336102467711382416e-08
4.660660660660660426e+01 5.220438960602294747e-08 1.807429712035372261e-08 1.372913225115957655e-08 1.420432774519096259e-08
4.666666666666666430e+01 5.472957033876618475e-08 2.050769649239977679e-08 1.657514203324538156e-08 1.425682764741328086e-08
4.672672672672672434e+01 5.119962762677603722e-08 1.843583695545456850e-08 1.216891017065143414e-08 1.362699520296524595e-08
4.678678678678678438e+01 5.119514909370360942e-08 1.824237009329059513e-08 1.281823522656907426e-08 1.381744831884012326e-08
4.684684684684684441e+01 4.937461942740325443e-08 1.980968453300624390e-08 1.297064859338859150e-08 1.219940306408241825e-08
4.690690690690690445e+01 4.843554197013222596e-08 1.787205935216023946e-08 1.317999720439436425e-08 1.183445003658585254e-08
4.696696696696696449e+01 4.724262681422763399e-08 1.846547907135342755e-08 1.352157341676127978e-08 1.275234750196996759e-08
4.702702702702702453e+01 4.658936975341436902e-08 1.724285625533637270e-08 1.282982863810806494e-08 1.299108981404899682e-08
4.708708708708708457e+01 4.848430179279948491e-08 1.903149476211382998e-08 1.468039835442229965e-08 1.275276947151096442e-08
4.714714714714714461e+01 4.452169743322941955e-08 1.631734386977696305e-08 1.216044937813569439e-08 1.033797162764857041e-08
4.720720720720720465e+01 4.587848424454502042e-08 1.619079110340898710e-08 1.177037641370839418e-08 1.152051468410125797e-08
4.726726726726726469e+01 4.548208066266987578e-08 1.841742547554660257e-08 1.166069781755243241e-08 1.170860788655803537e-08
4.732732732732732472e+01 4.138783183263452088e-08 1.488551275948947665e-08 1.164505003658862092e-08 1.143024383788972966e-08
4.738738738738738476e+01 4.147445113587172740e-08 1.578886580001664638e-08 1.186346494612480134e-08 1.084429952914316170e-08
4.744744744744744480e+01 4.240685886353404066e-08 1.826724994053315627e-08 1.302711370986972514e-08 1.266616391986589718e-08
4.750750750750750484e+01 3.761792516761427336e-08 1.520162435271477163e-08 1.090004336002455031e-08 1.194863746286240977e-08
4.756756756756756488e+01 3.739704599292048744e-08 1.733465676379102151e-08 1.222899022377303519e-08 1.170421997096080462e-08
4.762762762762762492e+01 3.816145369962172113e-08 1.639719202912272932e-08 1.120472002818316529e-08 1.277181724641061083e-08
4.768768768768768496e+01 3.574679531527777280e-08 1.613107358839295296e-08 1.104943120840780986e-08 1.148781329125130778e-08
4.774774774774774500e+01 3.670805948821957594e-08 1.817887880813794640e-08 1.105289966090291881e-08 1.008992817902419683e-08
4.780780780780780503e+01 3.558950070791316150e-08 1.539506683467382772e-08 1.263791243865603991e-08 1.061547558311233404e-08
4.786786786786786507e+01 3.601631780952327258e-08 1.630714734530000098e-08 1.365069417405691714e-08 1.245269718238695257e-08
4.792792792792792511e+01 3.498378715344040127e-08 1.538501656977385803e-08 1.173113619960011743e-08 1.132537040214714029e-08
4.798798798798798515e+01 3.356004812847169684e-08 1.516606510411850003e-08 1.172666879810466289e-08 1.214698649463429957e-08
4.804804804804804519e+01 3.309075821492165731e-08 1.566049957524394313e-08 1.153027184532494672e-08 1.068753891649996498e-08
4.810810810810810523e+01 3.293008698673564504e-08 1.438935234331206905e-08 1.080071380672445725e-08 1.095966292022197387e-08
4.816816816816816527e+01 3.307745647413211730e-08 1.584447518520131076e-08 1.157077942837917286e-08 1.088370954970880524e-08
4.822822822822822530e+01 3.246954937262041855e-08 1.512101795516009011e-08 9.666293441642270062e-09 9.194973730434556038e-09
4.828828828828828534e+01 3.116367433358606146e-08 1.586698531416236376e-08 1.054941091897526119e-08 8.630952449061547274e-09
4.834834834834834538e+01 2.941252065924754867e-08 1.329543982223207758e-08 9.850653044712399553e-09 1.178636490430384155e-08
4.840840840840840542e+01 3.045503086057589901e-08 1.468330076425988960e-08 1.079473223624292256e-08 9.643750099474736949e-09
4.846846846846846546e+01 2.912497394615965374e-08 1.547677626049758954e-08 9.852280513137672477e-09 9.830566970240354124e-09
4.852852852852852550e+01 2.874450267862206526e-08 1.428282519343179893e-08 9.765434130685662260e-09 1.054091854056257685e-08
4.858858858858858554e+01 2.691563807327932632e-08 1.338838333940147158e-08 9.744786526949104641e-09 1.000888603314018115e-08
4.864864864864864558e+01 2.639779440632404378e-08 1.275113112089699095e-08 1.052034635443398385e-08 9.336865646864635268e-09
4.870870870870870561e+01 2.782860183955924050e-08 1.276641202121322939e-08 1.030503631609572236e-08 9.367306802288179066e-09
4.876876876876876565e+01 2.672681375376948626e-08 1.439586772114757994e-08 9.647616874350805145e-09 9.221923812082136181e-09
4.882882882882882569e+01 2.657139978515429033e-08 1.412916348794174765e-08 1.008170135000683960e-08 9.290409552136450189e-09
4.888888888888888573e+01 2.469399595987621275e-08 1.304767608640057312e-08 8.513619847140156794e-09 9.324689870092129748e-09
4.894894894894894577e+01 2.637221545348750880e-08 1.274289219626239175e-08 1.117704477332158475e-08 8.668720227705330893e-09
4.900900900900900581e+01 2.319332492742974318e-08 1.202099216139816062e-08 9.560611456216432475e-09 9.056008475472274602e-09
4.906906906906906585e+01 2.245824445916527137e-08 1.317504764011287556e-08 9.863571605077261672e-09 7.872065279071144575e-09
4.912912912912912589e+01 2.499376602533919264e-08 1.362999243438163760e-08 8.475233006861957451e-09 8.628951655085907770e-09
4.918918918918918592e+01 2.265234498012946475e-08 1.113833847390912098e-08 9.363211770886459061e-09 7.234957401949991030e-09
4.924924924924924596e+01 2.297063391151272801e-08 1.311632516419389988e-08 9.726606347184074797e-09 9.206226966745161654e-09
4.930930930930930600e+01 2.414596014050642130e-08 1.332538652905932905e-08 9.142336482842032239e-09 8.584864612709789225e-09
4.936936936936936604e+01 2.158822517654827833e-08 1.123262058297290587e-08 9.212788249042616867e-09 8.825152477577082681e-09
4.942942942942942608e+01 2.193423029934725725e-08 1.223396103836986265e-08 9.659640387122779451e-09 8.529575411185920006e-09
4.948948948948948612e+01 2.216939051936645403e-08 1.167742735759205955e-08 9.338854522164559340e-09 8.513116610987098261e-09
4.954954954954954616e+01 2.066601106836356075e-08 1.174013695647888161e-08 8.344289657639509918e-09 8.232322956754900885e-09
4.960960960960960620e+01 2.035017519343151411e-08 1.096039787697275551e-08 8.279440474165164914e-09 9.801494865162837010e-09
4.966966966966966623e+01 1.923554439805224577e-08 1.164820373857641976e-08 8.275329141817843233e-09 7.643151472877208951e-09
4.972972972972972627e+01 2.049083146859410169e-08 1.207783000895227411e-08 8.877304286000373521e-09 8.466038649714284621e-09
4.978978978978978631e+01 1.962519943425846865e-08 1.032339362003772301e-08 8.347561694187362744e-09 7.663805629335228443e-09
4.984984984984984635e+01 1.898068399533608924e-08 1.008274797380410562e-08 7.757519999869139932e-09 8.292239330140662488e-09
4.990990990990990639e+01 1.784210123240825254e-08 1.000801245352839103e-08 6.520320738631586497e-09 6.734909533961768345e-09
4.996996996996996643e+01 1.964473582167791574e-08 9.869304993505499130e-09 7.510888230052599254e-09 6.810777901071543083e-09
5.003003003003002647e+01 1.773829329618066783e-08 9.825035188758891691e-09 7.744915991093966930e-09 7.210564863712984749e-09
5.009009009009008651e+01 1.860580576256149010e-08 1.073478093521806771e-08 8.591749601496440563e-09 7.879466243157162785e-09
5.015015015015014654e+01 1.683941296670263066e-08 9.796268146612287543e-09 6.793319479015466089e-09 7.012909303456410292e-09
5.021021021021020658e+01 1.595223945718950042e-08 9.005708900526463626e-09 7.095801683178675058e-09 6.202178089448700408e-09
5.027027027027026662e+01 1.744932041782488442e-08 1.008898760235049284e-08 7.831786868917722486e-09 8.231614543485389443e-09
5.033033033033032666e+01 1.639859451577091132e-08 9.363994811816022267e-09 7.826592997635079548e-09 7.748050580769570003e-09
5.039039039039038670e+01 1.677186308098654946e-08 9.550397223179910625e-09 8.045010083764383637e-09 7.604168057018193655e-09
5.045045045045044674e+01 1.555874050760948812e-08 9.202050843067032788e-09 7.255869246559914917e-09 6.512774337464735612e-09
5.051051051051050678e+01 1.571345409070741393e-08 8.910019069308642446e-09 6.987681547531226196e-09 6.633962758047264391e-09
5.057057057057056682e+01 1.477552882826382659e-08 9.089732748510059791e-09 6.495863875512064440e-09 6.379942944114609842e-09
5.063063063063062685e+01 1.413897044491508727e-08 8.434130890461532191e-09 6.256255450103222484e-09 6.288190930979898608e-09
5.069069069069068689e+01 1.407603352554788569e-08 7.869439014387849047e-09 6.570543892683933182e-09 6.101138434261810004e-09
5.075075075075074693e+01 1.300444549597737924e-08 7.835537935585710065e-09 5.888348006117951497e-09 5.725661578160404356e-09
5.081081081081080697e+01 1.408663221369319507e-08 8.374517991278559101e-09 6.281752664468312215e-09 7.098706385269254435e-09
5.087087087087086701e+01 1.312523679383473283e-08 6.978707032583905842e-09 5.401593427859786730e-09 5.233452405621795614e-09
5.093093093093092705e+01 1.251877170979213876e-08 7.520004288547866617e-09 5.842337121096637077e-09 5.334533417869772643e-09
5.099099099099098709e+01 1.281058245803324371e-08 7.195957882235287379e-09 6.344208758458183121e-09 6.208872404587048428e-09
5.105105105105104712e+01 1.231375627482382866e-08 7.045515445301838372e-09 5.887471885107267292e-09 5.623705055731279574e-09
5.111111111111110716e+01 1.244235281981113926e-08 7.583860734406090086e-09 7.094797792431474481e-09 6.758751018673495168e-09
5.117117117117116720e+01 1.056164627339458788e-08 6.574301612283641223e-09 6.350170486976436190e-09 5.329757848310552405e-09
5.123123123123122724e+01 1.196646536389984841e-08 7.178260311007632462e-09 5.986687168862028751e-09 5.540846339328616148e-09
5.129129129129129439e+01 1.144419712436037282e-08 6.242076202330519384e-09 6.018515650141742645e-09 5.376056396918003034e-09
5.135135135135135442e+01 1.070571930827894791e-08 6.247718740386889517e-09 6.066664404918032496e-09 5.517414932080280778e-09
5.141141141141141446e+01 1.032024262633906224e-08 7.294570102814556067e-09 5.149358684547667785e-09 5.612506195783237672e-09
5.147147147147147450e+01 9.583290766992747886e-09 6.764152155598759483e-09 6.598858203950936735e-09 5.351880988027520823e-09
5.153153153153153454e+01 1.082226493845232222e-08 6.957272420565924231e-09 6.411824635409026297e-09 6.016077877992067286e-09
5.159159159159159458e+01 1.078892385532524443e-08 6.246497063450653017e-09 6.155734180860308171e-09 6.060296882788610315e-09
5.165165165165165462e+01 9.674657858251444148e-09 5.829348460946374549e-09 5.484311687904598416e-09 4.647913385363071505e-09
5.171171171171171466e+01 1.018219919016817467e-08 5.632736116748682037e-09 5.825108207042005073e-09 4.878136305165502556e-09
5.177177177177177470e+01 8.934621829296342259e-09 6.230725630028954860e-09 5.667021170197052806e-09 4.973268198876807404e-09
5.183183183183183473e+01 9.253169899434180106e-09 4.886495462952120412e-09 5.309578484202866676e-09 4.651648941700520377e-09
5.189189189189189477e+01 8.358082176902183317e-09 5.164946462121242212e-09 5.058039102252788929e-09 4.552730682813132058e-09
5.195195195195195481e+01 8.595763214097783406e-09 5.435127355395149484e-09 5.590367907680217049e-09 5.254643762059524383e-09
5.201201201201201485e+01 8.402286040930905013e-09 6.304093908537529517e-09 5.168275774263884694e-09 4.941417011987706534e-09
5.207207207207207489e+01 8.720417458249566109e-09 5.389402162413097736e-09 4.823574330154933593e-09 5.268679213307040011e-09
5.213213213213213493e+01 7.235927913619463857e-09 4.512381799985946448e-09 4.333100955141471535e-09 3.766844632921092731e-09
5.219219219219219497e+01 7.419950500829870147e-09 5.242747809790886963e-09 3.945523595497424883e-09 4.050333350090675792e-09
5.225225225225225500e+01 7.711237595839671946e-09 5.346240254188869106e-09 4.796204949379724109e-09 4.559850407979110178e-09
5.231231231231231504e+01 7.733662662264716923e-09 5.018157178253224315e-09 4.187262443511267535e-09 3.853610942648403547e-09
5.237237237237237508e+01 7.192475079024655175e-09 4.865203980233225288e-09 4.470337783483015328e-09 3.914548777219354859e-09
5.243243243243243512e+01 6.866487877870713441e-09 4.642037486926029769e-09 4.654529948487115651e-09 3.981950017715522334e-09
5.249249249249249516e+01 7.398695944130762764e-09 4.717960567340760707e-09 4.422578344069479521e-09 3.824227536624600111e-09
5.255255255255255520e+01 6.081681117378778850e-09 4.363847109911513315e-09 4.268331873902449678e-09 3.807334545610190256e-09
5.261261261261261524e+01 6.720838857227280676e-09 4.697509764564742454e-09 4.252097063895626081e-09 3.362141543396026781e-09
5.267267267267267528e+01 6.931093885210220236e-09 4.087409395501562976e-09 3.814707640234051773e-09 3.488322164751307149e-09
5.273273273273273531e+01 6.205010791854453179e-09 4.291255769264185107e-09 3.623771088907244661e-09 3.023731533271829628e-09
5.279279279279279535e+01 6.094558129761412405e-09 4.467359565333600901e-09 3.442298571940691482e-09 3.476459600274530993e-09
5.285285285285285539e+01 6.545254870352475614e-09 3.804581294897026547e-09 4.005518732865477271e-09 3.892550997849810661e-09
5.291291291291291543e+01 6.167736905365149585e-09 3.622605688624411665e-09 3.280935935205416896e-09 3.441360808116821886e-09
5.297297297297297547e+01 6.351034599533370414e-09 4.000643206618053020e-09 3.491519179178785864e-09 3.631778349542082673e-09
5.303303303303303551e+01 6.267427584578052722e-09 4.474742086367521748e-09 3.608253627931083214e-09 3.201977882653729208e-09
5.309309309309309555e+01 5.490892005169033104e-09 4.099498184901959492e-09 2.802794057180253259e-09 3.571970014943031023e-09
5.315315315315315559e+01 5.514428681558061960e-09 4.204029702502454118e-09 3.276012634468434294e-09 3.538146313654059324e-09
5.321321321321321562e+01 5.564565251135893601e-09 4.121632517036378563e-09 3.428243192847366688e-09 3.148733109213181812e-09
5.327327327327327566e+01 5.827524648974640961e-09 3.985236282605339503e-09 3.803116607124171759e-09 4.103184336775792856e-09
5.333333333333333570e+01 5.797647746363096370e-09 3.801135090973087635e-09 3.356058761746878427e-09 2.865996308072588658e-09
5.339339339339339574e+01 5.608327791639995670e-09 3.758790075586470668e-09 3.578974409368290953e-09 3.219161748386799299e-09
5.345345345345345578e+01 4.569148339080496656e-09 3.663494751599056339e-09 2.737921693749333307e-09 2.704143063042317471e-09
5.351351351351351582e+01 4.593133467372986239e-09 3.096834941863885277e-09 2.953431445327101057e-09 2.729452110296478912e-09
5.357357357357357586e+01 5.094723461545867045e-09 3.343000212771534444e-09 3.106898369695646825e-09 3.108405697485314582e-09
5.363363363363363590e+01 4.349305688017918686e-09 2.894297849951750101e-09 2.533291577007859891e-09 2.861311839173850307e-09
5.369369369369369593e+01 5.142032115275115193e-09 3.568342138410097780e-09 3.148137395025815402e-09 2.899073793244428728e-09
5.375375375375375597e+01 4.000066798889767317e-09 2.986782933922071417e-09 2.759807170728929147e-09 2.459005453065411376e-09
5.381381381381381601e+01 4.183164048366264840e-09 3.200081409434578470e-09 2.995114568835220819e-09 2.641613015457045651e-09
5.387387387387387605e+01 4.074987806464209205e-09 3.109459680582496818e-09 3.072706405380524012e-09 2.369470897388567195e-09
5.393393393393393609e+01 4.125610695092324191e-09 3.389576403474760640e-09 3.125097338981382531e-09 2.588764560254936763e-09
5.399399399399399613e+01 3.488959270249473300e-09 3.104301950917709248e-09 2.459314694963291986e-09 2.166050763244662746e-09
5.405405405405405617e+01 3.302102671235614383e-09 2.346219791280875825e-09 2.039175976321787410e-09 2.179481765431018081e-09
5.411411411411411621e+01 3.458682642548953404e-09 3.098137901956819783e-09 2.529558225062811911e-09 2.470078788838443207e-09
5.417417417417417624e+01 3.509539917376520500e-09 2.672987789148115399e-09 2.411950738100998990e-09 2.173184213887931349e-09
5.423423423423423628e+01 3.428477402934522621e-09 3.094051972683762236e-09 2.726875336767167980e-09 1.946321862622178640e-09
5.429429429429429632e+01 3.821955280689968273e-09 3.182616876430137121e-09 2.925619453424944951e-09 3.014058567877435803e-09
5.435435435435435636e+01 3.266624460861363491e-09 2.645182413046501174e-09 2.655570208805125680e-09 2.335004881306828039e-09
5.441441441441441640e+01 3.449125612281811372e-09 2.648719687485289041e-09 2.137789356776513094e-09 2.335151460601833490e-09
5.447447447447447644e+01 3.868258650805063481e-09 3.066385639849614234e-09 2.564735746143132530e-09 2.525227978623695613e-09
5.453453453453453648e+01 2.919321116900559447e-09 2.127496859487969428e-09 2.051680042575071423e-09 2.158228441474147087e-09
5.459459459459459651e+01 2.286857614784745193e-09 2.008530009336308879e-09 1.581135240728795620e-09 1.731858771452511531e-09
5.465465465465465655e+01 2.916111307115307307e-09 2.369345335683654740e-09 1.986803942702464801e-09 2.078917933112680826e-09
5.471471471471471659e+01 3.072051468435748200e-09 2.732157681378044652e-09 2.280509572759186214e-09 2.233707106873975569e-09
5.477477477477477663e+01 2.860427159699224701e-09 2.273044057482464362e-09 1.744066482834946266e-09 2.029922384204257764e-09
5.483483483483483667e+01 3.016228684640918694e-09 2.351808629090809254e-09 2.297072106730732307e-09 1.696399185326928706e-09
5.489489489489489671e+01 2.490303744796171538e-09 1.553215960054691459e-09 1.524351514812172554e-09 1.358459507093718464e-09
5.495495495495495675e+01 2.226948598321474364e-09 1.540785857659034793e-09 1.482600562274148882e-09 1.019438934146638975e-09
5.501501501501501679e+01 2.356658135026126161e-09 1.820810384877681702e-09 1.914930239092394227e-09 1.364015859937907040e-09
5.507507507507507682e+01 2.303031184067426096e-09 1.758723549660272370e-09 1.563323350328400389e-09 1.352667149613847238e-09
5.513513513513513686e+01 2.040210960266328236e-09 1.401915334929336293e-09 1.705055556140908147e-09 1.407982751535638039e-09
5.519519519519519690e+01 1.699250534411795077e-09 1.685446930539429272e-09 1.430394080769133045e-09 1.499876805483578399e-09
5.525525525525525694e+01 1.567686256243798975e-09 9.476257713848849515e-10 1.264083925116797957e-09 9.520405371034749655e-10
5.531531531531531698e+01 1.436265367884522493e-09 1.227835880579713838e-09 9.313538290260210868e-10 1.199996965619339507e-09
5.537537537537537702e+01 1.670384024204740511e-09 1.404036312196991237e-09 1.293002066556769193e-09 1.132899897272966317e-09
5.543543543543543706e+01 2.165105464300062662e-09 1.395258268160540719e-09 1.675804337620112705e-09 1.842657683753473610e-09
5.549549549549549710e+01 2.085719087491826658e-09 1.505023350256187423e-09 1.785126499767336777e-09 1.439739939759590683e-09
5.555555555555555713e+01 1.824017446034951804e-09 1.419714007675004914e-09 1.565182182411645654e-09 1.617588179366495201e-09
5.561561561561561717e+01 1.927205563040330132e-09 1.629424824970202299e-09 1.712053731120321394e-09 1.283474668121739630e-09
5.567567567567567721e+01 1.457638981779890794e-09 1.309033164391816192e-09 1.160497119895012651e-09 1.100925937935215278e-09
5.573573573573573725e+01 1.899112473410712281e-09 1.586457621108520523e-09 1.546905597129362360e-09 1.693608568439692877e-09
5.579579579579579729e+01 1.378065393961653452e-09 1.096350847426501637e-09 1.018057636422814769e-09 1.076650549137716498e-09
5.585585585585585733e+01 1.325349797455002157e-09 8.754184500662805188e-10 1.208706561255070427e-09 9.516917519120966296e-10
5.591591591591591737e+01 1.480477561211494854e-09 1.124514062399223273e-09 1.216676664907542830e-09 9.986080417423735355e-10
5.597597597597597741e+01 1.817154684737602966e-09 1.721664019247686416e-09 1.520112863156159696e-09 1.664512092129311663e-09
5.603603603603603744e+01 1.297271857243438002e-09 1.252806055274881261e-09 1.215421464500145859e-09 9.962586092527800858e-10
5.609609609609609748e+01 1.063193304198407046e-09 1.172776984721061739e-09 8.233293179802863949e-10 9.858136995845620528e-10
5.615615615615615752e+01 9.589539068916317864e-10 7.646155380631233817e-10 8.654235281535128469e-10 8.372576471751612894e-10
5.621621621621621756e+01 1.036152981939523287e-09 7.730013232149519173e-10 8.408969633690174694e-10 6.444189154407544619e-10
5.627627627627627760e+01 9.838199283039984188e-10 8.328246598473273790e-10 6.929036842341957049e-10 9.587240219039289504e-10
5.633633633633633764e+01 1.086800139366455352e-09 9.643018338363668530e-10 1.060252988989590006e-09 8.436166814697198557e-10
5.639639639639639768e+01 1.034496461324737861e-09 8.762598629171487226e-10 6.803094849333750293e-10 8.859474255747926416e-10
5.645645645645645772e+01 8.530054919304938664e-10 6.755156618537579321e-10 6.382700818562725529e-10 6.369013541137058355e-10
5.651651651651651775e+01 6.975426496091292115e-10 4.878027468748075851e-10 5.903807038027487278e-10 4.381684694229562776e-10
5.657657657657657779e+01 8.520994847795285170e-10 6.789978991151904223e-10 7.625114445144369277e-10 7.626347921144430303e-10
5.663663663663663783e+01 8.516475624540360541e-10 8.107027761628756907e-10 6.715503587405718913e-10 5.801822264091405777e-10
5.669669669669669787e+01 6.448457260725512130e-10 4.340949440612103391e-10 5.943839418131931827e-10 4.703692015752739216e-10
5.675675675675675791e+01 6.702846254504154682e-10 5.263770583057224813e-10 4.793764426758392383e-10 4.852960935565241762e-10
5.681681681681681795e+01 7.214633555436369154e-10 7.761227406038763909e-10 8.723781210912498969e-10 7.147816296707740608e-10
5.687687687687687799e+01 5.665646913680691158e-10 4.864367211733183684e-10 4.569459376046849865e-10 4.890665836779461109e-10
5.693693693693693803e+01 4.890477290086595031e-10 4.664073204974159614e-10 4.133087164561006180e-10 3.640767408174086141e-10
5.699699699699699806e+01 6.945963105703028400e-10 5.882262061838223197e-10 6.299002653854705164e-10 3.784627577798391140e-10
5.705705705705705810e+01 5.913816540044713919e-10 5.082511529225842337e-10 3.325340324461619279e-10 5.630650023722569675e-10
5.711711711711711814e+01 3.340834086163044097e-10 2.586152667305424735e-10 2.860886639574982665e-10 3.366156872191711917e-10
5.717717717717717818e+01 6.164453511493843590e-10 5.004889551694315014e-10 4.658697457133245433e-10 4.851769722219590365e-10
5.723723723723723822e+01 5.391066123426155172e-10 3.906885197567060668e-10 4.128412454845335622e-10 4.363640324875623095e-10
5.729729729729729826e+01 7.954068388745804850e-10 5.685492294042487535e-10 7.283625750313569170e-10 7.102865239561434207e-10
5.735735735735735830e+01 4.359624151388889152e-10 3.533940408961983525e-10 3.930764182034661016e-10 3.444995092031977902e-10
5.741741741741741833e+01 5.895229328411392431e-10 4.410009821993484472e-10 5.488501444650260536e-10 5.793134856437221401e-10
5.747747747747747837e+01 6.660689570552214847e-10 4.818393453669184402e-10 6.020962374892998596e-10 5.170205651519874825e-10
5.753753753753753841e+01 6.145119056619850838e-10 5.022902017623907971e-10 5.661792092364049675e-10 4.471596201170764529e-10
5.759759759759759845e+01 5.118261917250761357e-10 4.196519756835081831e-10 5.241140050875141758e-10 4.257601583536658652e-10
5.765765765765765849e+01 7.161833645771031876e-10 6.231851411447281746e-10 5.512861294193041064e-10 5.294396048681366384e-10
5.771771771771771853e+01 6.391166460456027272e-10 5.424359483514595330e-10 5.411674479005002317e-10 4.271306721270338259e-10
5.777777777777777857e+01 5.621302530501366697e-10 4.360720198131168186e-10 4.551952062100478090e-10 5.405368570024590174e-10
5.783783783783783861e+01 6.129145234288559374e-10 5.010680560784471956e-10 5.521126931575042786e-10 3.041546779470823129e-10
5.789789789789789864e+01 6.891711066212669386e-10 5.744546916076052777e-10 4.801688758970421783e-10 6.037412229199826986e-10
5.795795795795795868e+01 3.316511517654103174e-10 3.936849136686894115e-10 3.854921349476399095e-10 3.380368173267712590e-10
5.801801801801801872e+01 4.844699584124332068e-10 3.780439669461492915e-10 4.071697255353620110e-10 3.358523691144188273e-10
5.807807807807807876e+01 4.587341609242354710e-10 3.121817314049802857e-10 3.388005614221854526e-10 4.525030502736560887e-10
5.813813813813813880e+01 4.330250863318206301e-10 3.715328807465147513e-10 2.998318036662620599e-10 3.839736767404582691e-10
5.819819819819819884e+01 4.837194235567901540e-10 3.224431613582370688e-10 3.518109736417092554e-10 3.731607464444312037e-10
5.825825825825825888e+01 5.343616003361232875e-10 4.583257065864706908e-10 3.520184264283643714e-10 3.749654364929997750e-10
5.831831831831831892e+01 3.560575793344656608e-10 3.390587179670895465e-10 3.278788903522546847e-10 3.177858080746271029e-10
5.837837837837837895e+01 4.321331696560571051e-10 3.622425630727927153e-10 3.207305173413356612e-10 3.614438810676137488e-10
5.843843843843843899e+01 3.810979855629067218e-10 1.695166326847301792e-10 2.701964823272307695e-10 1.844079483017613723e-10
5.849849849849849903e+01 3.809022998064552018e-10 2.415485422055857187e-10 3.056499250744935089e-10 2.921727314551235010e-10
5.855855855855855907e+01 3.553264541701092639e-10 2.807719932162234195e-10 2.620646740398848601e-10 2.769132121989436545e-10
5.861861861861861911e+01 4.566141971025364815e-10 4.795801886141070989e-10 4.985793798198840869e-10 4.051704516183501721e-10
5.867867867867867915e+01 5.577983344959530515e-10 4.297041371585518378e-10 3.957895971753082428e-10 4.137462520143127327e-10
5.873873873873873919e+01 3.294395523480679358e-10 2.946071365185966769e-10 2.799446893114770606e-10 2.335289796470305292e-10
5.879879879879879923e+01 2.786141399203242251e-10 1.658791161950640844e-10 1.767278382840146339e-10 2.086852097954346087e-10
5.885885885885885926e+01 3.291032178526770804e-10 2.186463267559735461e-10 2.442640504540642442e-10 2.590960757776944855e-10
5.891891891891891930e+01 2.277245329206083318e-10 1.421634238299392811e-10 1.531868666713860589e-10 1.566054358255691071e-10
5.897897897897897934e+01 1.517390360213642885e-10 1.345984584380743944e-10 9.747461187955614421e-11 1.344208073362111467e-10
5.903903903903903938e+01 2.274927521654654033e-10 1.939110223537240798e-10 2.360969005950995673e-10 2.279198872504121211e-10
5.909909909909909942e+01 3.031695024946663447e-10 1.606362357666690728e-10 2.181482553158796724e-10 2.200351360149408274e-10
5.915915915915915946e+01 2.272616777003831346e-10 1.640952661561641531e-10 1.096057957183822115e-10 1.832689924135728746e-10
5.921921921921921950e+01 7.571546806898029001e-11 8.293477104357313403e-11 1.131993280377530730e-10 7.924177054004268921e-11
5.927927927927927954e+01 3.531598092486836162e-10 3.601443697594543646e-10 3.630798698023027389e-10 3.130107671131775626e-10
5.933933933933933957e+01 1.512775883151961096e-10 1.729966335420488562e-10 1.503405715615450211e-10 1.472725263653068660e-10
5.939939939939939961e+01 2.772019963125517698e-10 1.898776883459813235e-10 2.488665221950304586e-10 2.470892981372725535e-10
5.945945945945945965e+01 1.511247054178125585e-10 1.370738660562784418e-10 1.164641778309404119e-10 1.576955415040011603e-10
5.951951951951951969e+01 2.517473959713624958e-10 2.163162342019317639e-10 1.900930346662019012e-10 1.997243665126264014e-10
5.957957957957957973e+01 2.012963801350038083e-10 2.451058207981663072e-10 1.935452913044488349e-10 2.501312436275008865e-10
5.963963963963963977e+01 2.514937461377149024e-11 2.309471443318058480e-11 4.406684229161949130e-12 2.812583768836169028e-11
5.969969969969969981e+01 2.513672083957987540e-11 1.073883871214486121e-11 2.297437373844738445e-11 2.211082055048889808e-11
5.975975975975975985e+01 1.004963445849037520e-10 7.283069170202189185e-11 1.047488243245963157e-10 9.492625678068519015e-11
5.981981981981981988e+01 1.506688229148239012e-10 1.702187632194606047e-10 1.447674352270050436e-10 1.591591084828633205e-10
5.987987987987987992e+01 2.258898642951888952e-10 1.963765777579325474e-10 2.168105199922866847e-10 2.104906427463359964e-10
5.993993993993993996e+01 1.505177764378414031e-10 9.841714103708075415e-11 8.144453027163856162e-11 1.399317040527280884e-10


==> pde_runs/dsmc_100Td_1em1_final.txt <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 2.074880976367060592e-01 5.832777602708592163e-03 1.208793351114036932e-04 1.240555433839287043e-04
1.201201201201201191e-01 1.867909915985485891e-01 6.749913389449637216e-03 1.305528629402730374e-04 9.639080804259337091e-05
1.801801801801801717e-01 1.775371322366555427e-01 7.583207967961642926e-03 1.592001802561404113e-04 7.674547406827806673e-05
2.402402402402402382e-01 1.714456847567841780e-01 8.275886779902971724e-03 2.058765529718920636e-04 7.972325409813465927e-05
3.003003003003003046e-01 1.666830412536636774e-01 8.882538775824285610e-03 2.268206008608828590e-04 5.830190083636284436e-05
3.603603603603603434e-01 1.625854218500705217e-01 9.397440798093431580e-03 2.655544803897881556e-04 6.773990278656788369e-05
4.204204204204204376e-01 1.589526859754260557e-01 9.844686756108243786e-03 3.174651687213208878e-04 6.043687302203984825e-05
4.804804804804804763e-01 1.556053406243649850e-01 1.024834985416733790e-02 3.320007409188049257e-04 5.342565337439185311e-05
5.405405405405405705e-01 1.524480308390714911e-01 1.059442421853681524e-02 3.699448289811133896e-04 5.825335962049090383e-05
6.006006006006006093e-01 1.494545637865733745e-01 1.090042348771707616e-02 4.095398613698052865e-04 5.730087373240161190e-05
6.606606606606606480e-01 1.465802084157441232e-01 1.117040717558812242e-02 4.242880151285853291e-04 5.289714305801685400e-05
7.207207207207206867e-01 1.438202284589063240e-01 1.139552490455014722e-02 4.582463119521029194e-04 5.635913346674979838e-05
7.807807807807807254e-01 1.411548359350852100e-01 1.160222610587694110e-02 4.858557529853924518e-04 6.137300720727376915e-05
8.408408408408408752e-01 1.385732381794755608e-01 1.178943538916858713e-02 5.164039367911817590e-04 5.407790507506736634e-05
9.009009009009009139e-01 1.360561581382240537e-01 1.193585218524857890e-02 5.335307853615757359e-04 5.028366216478505953e-05
9.609609609609609526e-01 1.335932277379117128e-01 1.206231202679643524e-02 5.615307835291303293e-04 5.671819410482394449e-05
1.021021021021021102e+00 1.311866180624969569e-01 1.218612811502518128e-02 5.855069474932000700e-04 4.207026875546878916e-05
1.081081081081081141e+00 1.288419115006589899e-01 1.227531223958327512e-02 5.997388157689044095e-04 4.959206302718136982e-05
1.141141141141141180e+00 1.265547639145473136e-01 1.234565147513868623e-02 6.187726121793823454e-04 5.116010404003602455e-05
1.201201201201201219e+00 1.243043312456487415e-01 1.242111636539648331e-02 6.399496767966032524e-04 5.363135867398903024e-05
1.261261261261261257e+00 1.221205055261731370e-01 1.245879296719655353e-02 6.518747508455849122e-04 4.831914470528221725e-05
1.321321321321321296e+00 1.199650817556960763e-01 1.250014105107895290e-02 6.783983088687493487e-04 4.801528599254734596e-05
1.381381381381381335e+00 1.178683806946515256e-01 1.252591663434136568e-02 6.842006756115248840e-04 4.073497064973859090e-05
1.441441441441441373e+00 1.157961445349051099e-01 1.253462222559042528e-02 6.964902926242874529e-04 4.496776469667922030e-05
1.501501501501501412e+00 1.137634839468383285e-01 1.253679830286773093e-02 7.136638086806057837e-04 5.147383330622242614e-05
1.561561561561561451e+00 1.117768982126918775e-01 1.252244555865649443e-02 7.273124624025818601e-04 4.591582384798886254e-05
1.621621621621621712e+00 1.098353311548838224e-01 1.251651620780499553e-02 7.380180201917754508e-04 4.897297230736742321e-05
1.681681681681681750e+00 1.079195162197057606e-01 1.247992093127591774e-02 7.496999085421729653e-04 4.348171678143154437e-05
1.741741741741741789e+00 1.060456322107024701e-01 1.245830877872455486e-02 7.583282173166880358e-04 4.916875577469414431e-05
1.801801801801801828e+00 1.042032138859506213e-01 1.242654114002268544e-02 7.718163900042279528e-04 5.288942185125083891e-05
1.861861861861861867e+00 1.023949773633327925e-01 1.237089034151449100e-02 7.798913680095267194e-04 4.699238757116203991e-05
1.921921921921921905e+00 1.006216772442421331e-01 1.232834655281331293e-02 7.862702090077062621e-04 4.651332013094316422e-05
1.981981981981981944e+00 9.887193915555018975e-02 1.227096016770672787e-02 8.020031418055167905e-04 5.295277612267892589e-05
2.042042042042042205e+00 9.716081697851103316e-02 1.221066866262142912e-02 8.077977951806293144e-04 4.573547647833157092e-05
2.102102102102102243e+00 9.548554209055548636e-02 1.214103266581850055e-02 8.137630995581991494e-04 4.347859597424850753e-05
2.162162162162162282e+00 9.382730220532312093e-02 1.207572565974236213e-02 8.224629988557202905e-04 4.432629626565855348e-05
2.222222222222222321e+00 9.221102072447591447e-02 1.199333352353059053e-02 8.293897133149650755e-04 4.325730861968176755e-05
2.282282282282282360e+00 9.061786569685073567e-02 1.191732079376447810e-02 8.359918471855399408e-04 4.876665745627175696e-05
2.342342342342342398e+00 8.905003246384934901e-02 1.183855213142838599e-02 8.414852990514330288e-04 4.393247660062585968e-05
2.402402402402402437e+00 8.751672533567503298e-02 1.174899365460088836e-02 8.396377856521793385e-04 4.530506097496137500e-05
2.462462462462462476e+00 8.601164206153411040e-02 1.166309586270423797e-02 8.422865029887432456e-04 5.029378836835523848e-05
2.522522522522522515e+00 8.452095620303716472e-02 1.157112622462139022e-02 8.449382189873758065e-04 4.621333143017356134e-05
2.582582582582582553e+00 8.305858311793197502e-02 1.147133071359161989e-02 8.453944982270148378e-04 4.564089230233816158e-05
2.642642642642642592e+00 8.164255156509522826e-02 1.137992257595386338e-02 8.493841904721246292e-04 4.984105852938797349e-05
2.702702702702702631e+00 8.023274525729544304e-02 1.127422672086464753e-02 8.520659976749007502e-04 4.901885199865153837e-05
2.762762762762762669e+00 7.884339100327725225e-02 1.117856232669936153e-02 8.510196164907430630e-04 5.150678694183485467e-05
2.822822822822822708e+00 7.748963329609276363e-02 1.107462171063010314e-02 8.574662862062761058e-04 5.064641861263569430e-05
2.882882882882882747e+00 7.615620769245975974e-02 1.097170968337263415e-02 8.510378317512372380e-04 4.574275612624685046e-05
2.942942942942942786e+00 7.484612115147253053e-02 1.086391275422161559e-02 8.613404849819897248e-04 4.638048668559317962e-05
3.003003003003002824e+00 7.356787240571413533e-02 1.075652070982484332e-02 8.540918974239644244e-04 4.397206602589549026e-05
3.063063063063062863e+00 7.229560484758626449e-02 1.064404156626920679e-02 8.526061020338898027e-04 4.789835934698610142e-05
3.123123123123122902e+00 7.105430038665282166e-02 1.053936175548000551e-02 8.481691427839131280e-04 4.868323473574746966e-05
3.183183183183182940e+00 6.983262089698047403e-02 1.042856307249663550e-02 8.467292523070379506e-04 4.925092591141710886e-05
3.243243243243243423e+00 6.863107315775018868e-02 1.032175846603633138e-02 8.461251544290667370e-04 4.455781479978442673e-05
3.303303303303303462e+00 6.744591980387613928e-02 1.020993697240804576e-02 8.494682995973732017e-04 4.671493643424361810e-05
3.363363363363363501e+00 6.628846747054667476e-02 1.009491580912091034e-02 8.428629666339480103e-04 5.010664690117010752e-05
3.423423423423423539e+00 6.515017175082021827e-02 9.989044234289005605e-03 8.454618657076096990e-04 5.067390248990533879e-05
3.483483483483483578e+00 6.403182145159169725e-02 9.874512176391288948e-03 8.394448772153246391e-04 4.607901546568587828e-05
3.543543543543543617e+00 6.293056177895552106e-02 9.768744848102375866e-03 8.396497238089026087e-04 5.057879215836472462e-05
3.603603603603603656e+00 6.185532073740743209e-02 9.648914038141380434e-03 8.353049598165905023e-04 4.826379350752935295e-05
3.663663663663663694e+00 6.079202234179365005e-02 9.533834848082286401e-03 8.265906683461484838e-04 4.758027525537800168e-05
3.723723723723723733e+00 5.974306335938736612e-02 9.416638334013406955e-03 8.306706087558633593e-04 4.908606922315094452e-05
3.783783783783783772e+00 5.871701573168443267e-02 9.299850416643240872e-03 8.275450417249915775e-04 4.792032517184042443e-05
3.843843843843843811e+00 5.771417634154241139e-02 9.190293345832966851e-03 8.231015935328186159e-04 5.130468041891327871e-05
3.903903903903903849e+00 5.672269001587444681e-02 9.076128675315195404e-03 8.202088314954216744e-04 5.232926123477324063e-05
3.963963963963963888e+00 5.574316585570312371e-02 8.958368089472991055e-03 8.175917700251227656e-04 4.913389342422361212e-05
4.024024024024024371e+00 5.478974766576887728e-02 8.848687634886017936e-03 8.053532576499626431e-04 5.190843657352746317e-05
4.084084084084084409e+00 5.385081380606065310e-02 8.736266341822267883e-03 8.057092733150006706e-04 5.474983441894345305e-05
4.144144144144144448e+00 5.292392545981126212e-02 8.629227237603412370e-03 8.026038790233813594e-04 4.892430794949677558e-05
4.204204204204204487e+00 5.201985020294011552e-02 8.514942026304374648e-03 7.946226051146779113e-04 5.462025787773195409e-05
4.264264264264264526e+00 5.112787527035193152e-02 8.403785714528393472e-03 7.890864857323543358e-04 5.010209874056379634e-05
4.324324324324324564e+00 5.025012573890050294e-02 8.292112944533563262e-03 7.844207644509988957e-04 4.888188707829873100e-05
4.384384384384384603e+00 4.938871416385103019e-02 8.177155984525829105e-03 7.808664690106310738e-04 5.307548034437238041e-05
4.444444444444444642e+00 4.853983418227080654e-02 8.069920942447610795e-03 7.757680930080442221e-04 5.286180907792114995e-05
4.504504504504504681e+00 4.770612740955702119e-02 7.958380752572697878e-03 7.683954751628355694e-04 5.059478951292573643e-05
4.564564564564564719e+00 4.688666987017753307e-02 7.849568812572763760e-03 7.602488496995450347e-04 5.429077813067759205e-05
4.624624624624624758e+00 4.608508856087849270e-02 7.743699566592902525e-03 7.590432155186951652e-04 4.692437176404526172e-05
4.684684684684684797e+00 4.529537534759512513e-02 7.640962491326681871e-03 7.535191949482369358e-04 4.554198878665390363e-05
4.744744744744744835e+00 4.451946193869359830e-02 7.529042691963318788e-03 7.454747347463291929e-04 4.726191289417104406e-05
4.804804804804804874e+00 4.375385231953813486e-02 7.425182456982730959e-03 7.381620078484499694e-04 4.942726006784083808e-05
4.864864864864864913e+00 4.300106750739213224e-02 7.318288701334160068e-03 7.340858246951842024e-04 4.777887009735569233e-05
4.924924924924924952e+00 4.226246217249438053e-02 7.215990538680563948e-03 7.295122644991532427e-04 4.814279761697216588e-05
4.984984984984984990e+00 4.154234872984011867e-02 7.111451822933048499e-03 7.190329429171037545e-04 4.695363109711561591e-05
5.045045045045045029e+00 4.082431020552443335e-02 7.011847894804643447e-03 7.126333847268411566e-04 5.002606601943903919e-05
5.105105105105105068e+00 4.012517264790176064e-02 6.902464406721057523e-03 7.092997298181310997e-04 4.589694974255470445e-05
5.165165165165165106e+00 3.943878251610090369e-02 6.802758383647977865e-03 7.014014758553375984e-04 4.629311482859448736e-05
5.225225225225225145e+00 3.875810393594071590e-02 6.705624738895687997e-03 6.969812456976991113e-04 4.420805194255729838e-05
5.285285285285285184e+00 3.809321213764156611e-02 6.603324824417589577e-03 6.853596588368380269e-04 4.640228433101964650e-05
5.345345345345345223e+00 3.744038617164317101e-02 6.506473784465470478e-03 6.815128610671466244e-04 4.705435817267209094e-05
5.405405405405405261e+00 3.680046472029406546e-02 6.410212664905681063e-03 6.757511553380308924e-04 4.535955769868415345e-05
5.465465465465465300e+00 3.616731594899939145e-02 6.314354818156536764e-03 6.715089695249769255e-04 4.922647202445048402e-05
5.525525525525525339e+00 3.554746906499135078e-02 6.216893187928678073e-03 6.648010488568427455e-04 4.740299416793148859e-05
5.585585585585585378e+00 3.493801392496708597e-02 6.121568826046183687e-03 6.550356015234853110e-04 4.730312449115034359e-05
5.645645645645645416e+00 3.434079392811253961e-02 6.025227837713706749e-03 6.517210007271203665e-04 4.374483251099556567e-05
5.705705705705705455e+00 3.375216144976564414e-02 5.935916391043787911e-03 6.449865130756182946e-04 4.688759578723827702e-05
5.765765765765765494e+00 3.316865364595938948e-02 5.841925369126825009e-03 6.371916244163735926e-04 4.488490661320304191e-05
5.825825825825825532e+00 3.260111790453092129e-02 5.752496780789903390e-03 6.322614790783512729e-04 4.732866791060988783e-05
5.885885885885885571e+00 3.204005383057707129e-02 5.662028928182225897e-03 6.219218079224872638e-04 4.298418209261212095e-05
5.945945945945945610e+00 3.149043331270440227e-02 5.574721938991151690e-03 6.168842074106265947e-04 4.634358322838523075e-05
6.006006006006005649e+00 3.095326230253993630e-02 5.488445237602193778e-03 6.157875268015582321e-04 4.429925690564118722e-05
6.066066066066065687e+00 3.042199477314483716e-02 5.400253726593575061e-03 6.029105081754249302e-04 4.611502145738318077e-05
6.126126126126125726e+00 2.989700415299217928e-02 5.314972089795790867e-03 5.967054345398482233e-04 4.536146194555060662e-05
6.186186186186185765e+00 2.938552350594431442e-02 5.232083171162888770e-03 5.919915355557225358e-04 4.307056196524585530e-05
6.246246246246245803e+00 2.888422552775216090e-02 5.150432753052023443e-03 5.857822870780494528e-04 4.592967338823390695e-05
6.306306306306305842e+00 2.838789177511021056e-02 5.063179968562567940e-03 5.771636332813829574e-04 4.112060715769874397e-05
6.366366366366365881e+00 2.789809867046879124e-02 4.978191406849991930e-03 5.689151964693747558e-04 4.332328366750457757e-05
6.426426426426426808e+00 2.741871136168628348e-02 4.902270966840813378e-03 5.646027854566915355e-04 4.082670924564875474e-05
6.486486486486486847e+00 2.695150178514675587e-02 4.822215016513301498e-03 5.587944418524291466e-04 4.068942976105410536e-05
6.546546546546546885e+00 2.648593113721840753e-02 4.740644152939708228e-03 5.515874051233224514e-04 4.132970591241011334e-05
6.606606606606606924e+00 2.602928160326624385e-02 4.662412198519376612e-03 5.455175204188671004e-04 3.936768722074276641e-05
6.666666666666666963e+00 2.558882828744103374e-02 4.589189197680548608e-03 5.362488203764366164e-04 4.391645531789798622e-05
6.726726726726727001e+00 2.514658686759915079e-02 4.509695686002327189e-03 5.332794283167182486e-04 4.351643322138900742e-05
6.786786786786787040e+00 2.471495838608157164e-02 4.434313981561167906e-03 5.262694392047696660e-04 4.186276504096464040e-05
6.846846846846847079e+00 2.429169894071606106e-02 4.362085586974913907e-03 5.173496009508217214e-04 4.019289595356763427e-05
6.906906906906907118e+00 2.387380232046331166e-02 4.291345839195320234e-03 5.115717953108597565e-04 3.968054572171425033e-05
6.966966966966967156e+00 2.346432581743393073e-02 4.218018018312065867e-03 5.074708695927516392e-04 4.159803090954117261e-05
7.027027027027027195e+00 2.306170874916278063e-02 4.146081625965138476e-03 4.986808136546540043e-04 4.215631410520385004e-05
7.087087087087087234e+00 2.266563360666505253e-02 4.074081773474695981e-03 4.903244817810231606e-04 3.999150631189488651e-05
7.147147147147147273e+00 2.227658997599038862e-02 4.005625958362566026e-03 4.840057037401471283e-04 3.935167906240494290e-05
7.207207207207207311e+00 2.189342853344636297e-02 3.937382094834718758e-03 4.753904293306354559e-04 3.863712319283758688e-05
7.267267267267267350e+00 2.151957174451282415e-02 3.871657443967477501e-03 4.712040610945812951e-04 3.794650774335105175e-05
7.327327327327327389e+00 2.114767862971662568e-02 3.805173815882853701e-03 4.682391251387506130e-04 3.781753971126500588e-05
7.387387387387387427e+00 2.078533842648474725e-02 3.740501203206245042e-03 4.612709681023381019e-04 4.202597639279089707e-05
7.447447447447447466e+00 2.042747996242737923e-02 3.673833236017819050e-03 4.528459869655408212e-04 3.837794611828167614e-05
7.507507507507507505e+00 2.007594184720075739e-02 3.612635650205819199e-03 4.468331797972132464e-04 3.732223272796350729e-05
7.567567567567567544e+00 1.972980992330088459e-02 3.548549121420113348e-03 4.426650277135043068e-04 3.922606048281439506e-05
7.627627627627627582e+00 1.939081071558078004e-02 3.486519245825280694e-03 4.350095389048216823e-04 3.662189922135825049e-05
7.687687687687687621e+00 1.906039840495045434e-02 3.429866290353759430e-03 4.297153789616564362e-04 3.595565548473797089e-05
7.747747747747747660e+00 1.873212803715274336e-02 3.368234465473875922e-03 4.229870847571532214e-04 3.871849903233509920e-05
7.807807807807807698e+00 1.840963222109992525e-02 3.309530166397501878e-03 4.182991364322107583e-04 3.736934371162640848e-05
7.867867867867867737e+00 1.809204837313223291e-02 3.251156169119733680e-03 4.123422501079365894e-04 3.600129740732083995e-05
7.927927927927927776e+00 1.778285047576345923e-02 3.190611815370096842e-03 4.047009534255531591e-04 3.645087650870631893e-05
7.987987987987987815e+00 1.747741388522775635e-02 3.137228585952888359e-03 4.000277655765283437e-04 3.678378641481598848e-05
8.048048048048048742e+00 1.717556304486321864e-02 3.080473350343368270e-03 3.930484244600264887e-04 3.637251583226148430e-05
8.108108108108108780e+00 1.688212500174157693e-02 3.027687123720463822e-03 3.873181327946503241e-04 3.353435428118684697e-05
8.168168168168168819e+00 1.659169016628221985e-02 2.970437293030534116e-03 3.815651354621854108e-04 3.232383775100519300e-05
8.228228228228228858e+00 1.630608756460594222e-02 2.919308405082669897e-03 3.759848677067362667e-04 3.380716289365672374e-05
8.288288288288288896e+00 1.602482471430697816e-02 2.867091601686076827e-03 3.706412801872867877e-04 3.380979824499233069e-05
8.348348348348348935e+00 1.574804122308376755e-02 2.817047231435105496e-03 3.662149870244970338e-04 3.304916413957609158e-05
8.408408408408408974e+00 1.547894360823950238e-02 2.766143373311075616e-03 3.613554153536746843e-04 3.302712351271177096e-05
8.468468468468469013e+00 1.521313428268456294e-02 2.718452719860149028e-03 3.548295739479093549e-04 3.236113292375666147e-05
8.528528528528529051e+00 1.495072177197594339e-02 2.668084642325113925e-03 3.505538425693374639e-04 3.306300658708769197e-05
8.588588588588589090e+00 1.469414484013324002e-02 2.620028476906503378e-03 3.442670472753302864e-04 3.280854244168744888e-05
8.648648648648649129e+00 1.443910857682651969e-02 2.572239601989391097e-03 3.374494335730949895e-04 3.152182267192199121e-05
8.708708708708709167e+00 1.419053265303813795e-02 2.522881476027339330e-03 3.343984619162137400e-04 3.200707333668356192e-05
8.768768768768769206e+00 1.394689793912129092e-02 2.478988030609896673e-03 3.277276495254960388e-04 2.946661702288259837e-05
8.828828828828829245e+00 1.370551894046450128e-02 2.436143554051367708e-03 3.250411762557996491e-04 3.172994384633154319e-05
8.888888888888889284e+00 1.347050342505246717e-02 2.391678614659850741e-03 3.178239298441498748e-04 2.863622129239492244e-05
8.948948948948949322e+00 1.323816821073633271e-02 2.346592238868990335e-03 3.139970994687823818e-04 3.102275561214868564e-05
9.009009009009009361e+00 1.301150892060195206e-02 2.305821214296853699e-03 3.084944014204187468e-04 2.970302661791050572e-05
9.069069069069069400e+00 1.278723436030978523e-02 2.265338602353548537e-03 3.040722410550237729e-04 2.917124623695326773e-05
9.129129129129129439e+00 1.256643396680364247e-02 2.222700623764173322e-03 2.988343196060277247e-04 2.868404371635962214e-05
9.189189189189189477e+00 1.234911872566422930e-02 2.183596163789193467e-03 2.928705378288751649e-04 2.865053596322872904e-05
9.249249249249249516e+00 1.213563177243332306e-02 2.141098021150722799e-03 2.884859120679540939e-04 2.732788578519064691e-05
9.309309309309309555e+00 1.192763114623512574e-02 2.103293762217680468e-03 2.850461822559131691e-04 2.629422503047154760e-05
9.369369369369369593e+00 1.172053985351893465e-02 2.062639627581240240e-03 2.802758883536180120e-04 2.651684276944654348e-05
9.429429429429429632e+00 1.151798150066995520e-02 2.024050083261322210e-03 2.750250537829746324e-04 2.590340244720877003e-05
9.489489489489489671e+00 1.132053526866268547e-02 1.989198410269648731e-03 2.715748632595376506e-04 2.705684334554327156e-05
9.549549549549549710e+00 1.112644482900980447e-02 1.951436918786269908e-03 2.687514169466990793e-04 2.593725750910670218e-05
9.609609609609609748e+00 1.093366447629265034e-02 1.916351442728511136e-03 2.638475748801845226e-04 2.564294747718694092e-05
9.669669669669669787e+00 1.074501662031960951e-02 1.881458809673805348e-03 2.598309641657015534e-04 2.497839799047802062e-05
9.729729729729729826e+00 1.056101040710079667e-02 1.846097947835272611e-03 2.567010026302918389e-04 2.555229136303974896e-05
9.789789789789789864e+00 1.037873647837545335e-02 1.812642612072237454e-03 2.510651374207392532e-04 2.435706861789422803e-05
9.849849849849849903e+00 1.019962026260808757e-02 1.779413679476780051e-03 2.470481927048726587e-04 2.259346783477722364e-05
9.909909909909909942e+00 1.002284084303158886e-02 1.743999313709558964e-03 2.424387295496777887e-04 2.394986045443750939e-05
9.969969969969969981e+00 9.848425349751431870e-03 1.714837222906674110e-03 2.391640075655761114e-04 2.473051584205858449e-05
1.003003003003003002e+01 9.679369325461798304e-03 1.682151465341863352e-03 2.335830329925710398e-04 2.203252835317195214e-05
1.009009009009009006e+01 9.511685353495544226e-03 1.651102622106889002e-03 2.297107698939759857e-04 2.401049256160087367e-05
1.015015015015015010e+01 9.348153883462679420e-03 1.621586557011566159e-03 2.250218445937481558e-04 2.282084051660524158e-05
1.021021021021021014e+01 9.187152370512126701e-03 1.591195541233169503e-03 2.238363920829549325e-04 2.310654609052295548e-05
1.027027027027027017e+01 9.026510840909274247e-03 1.561539660682013031e-03 2.183504225753224936e-04 2.129640880471884732e-05
1.033033033033033021e+01 8.870605857413702694e-03 1.531977818092394080e-03 2.147435840633906020e-04 2.149251790418307451e-05
1.039039039039039025e+01 8.718824811532749006e-03 1.503265352412902619e-03 2.125165869816183096e-04 2.101846522429005168e-05
1.045045045045045029e+01 8.567067067317406248e-03 1.475867031130342726e-03 2.082553835775785176e-04 2.036754427443936076e-05
1.051051051051051033e+01 8.417934087047447556e-03 1.447577343344499555e-03 2.047202680396129711e-04 1.982149249091755305e-05
1.057057057057057037e+01 8.272776034693073849e-03 1.421488500487942588e-03 2.006483710753399915e-04 2.089246011014592579e-05
1.063063063063063041e+01 8.130296603939310418e-03 1.396283835487533440e-03 1.999498614719357988e-04 2.024270946757337767e-05
1.069069069069069045e+01 7.989512445130526885e-03 1.370528404177211428e-03 1.948230641069181261e-04 1.984905643760077388e-05
1.075075075075075048e+01 7.850831668510541150e-03 1.345214374329693936e-03 1.927067466002658038e-04 1.911769063685802601e-05
1.081081081081081052e+01 7.714568299729850955e-03 1.321591456553295602e-03 1.890984393799343300e-04 1.957623605413959399e-05
1.087087087087087056e+01 7.581926522960667943e-03 1.296753015779237824e-03 1.850142415048943985e-04 1.896749530480578244e-05
1.093093093093093060e+01 7.450334554569555505e-03 1.270819171949580080e-03 1.807396827977052493e-04 1.986127080417535390e-05
1.099099099099099064e+01 7.320579440069183152e-03 1.249283378456011876e-03 1.783758197508118943e-04 1.944506765498384672e-05
1.105105105105105068e+01 7.193017863252399585e-03 1.225087317053488853e-03 1.759556978397849728e-04 1.920058484749166981e-05
1.111111111111111072e+01 7.069320162451348845e-03 1.202772002211511962e-03 1.733983861766052700e-04 1.922412528109596037e-05
1.117117117117117076e+01 6.945283444425890199e-03 1.181280161696965760e-03 1.689395667346410448e-04 1.892161349291218296e-05
1.123123123123123079e+01 6.825470783396576056e-03 1.159826236699690099e-03 1.654304294730162797e-04 1.718557236004439548e-05
1.129129129129129083e+01 6.708159017986599186e-03 1.138632185966619590e-03 1.641164159813306655e-04 1.685624195311495222e-05
1.135135135135135087e+01 6.589861612838591315e-03 1.116534508462694881e-03 1.615221086733040689e-04 1.667778275422842840e-05
1.141141141141141091e+01 6.476117179056030404e-03 1.096769798472367261e-03 1.581524639771322675e-04 1.708190553061460142e-05
1.147147147147147095e+01 6.363318829590382253e-03 1.075185561057796996e-03 1.556782306114608044e-04 1.690379178505079064e-05
1.153153153153153099e+01 6.252709597729945792e-03 1.055764451683765745e-03 1.521117603227731328e-04 1.616789501702413012e-05
1.159159159159159103e+01 6.144755558491891631e-03 1.036707890730774722e-03 1.514331611140750961e-04 1.738762214557148503e-05
1.165165165165165106e+01 6.037256436049595262e-03 1.019019602876995636e-03 1.471386647055084897e-04 1.617917425536872226e-05
1.171171171171171110e+01 5.932423122033412925e-03 9.996055830803764978e-04 1.445443111614138319e-04 1.526923613751174466e-05
1.177177177177177114e+01 5.828968886803169436e-03 9.808980701567337340e-04 1.427905232311662458e-04 1.574845188352945501e-05
1.183183183183183118e+01 5.726916501609429638e-03 9.635728988622336644e-04 1.403047907231055403e-04 1.551007147004325121e-05
1.189189189189189122e+01 5.628144075512728738e-03 9.463703925182414146e-04 1.383175172479372416e-04 1.617291189751568302e-05
1.195195195195195126e+01 5.530273694454084996e-03 9.282376819726611194e-04 1.345576918204626177e-04 1.541235387955164641e-05
1.201201201201201130e+01 5.433717686795444535e-03 9.119670511402559483e-04 1.332901590754662525e-04 1.595406754822528014e-05
1.207207207207207134e+01 5.339594972325614579e-03 8.948287365379787922e-04 1.315135594253797854e-04 1.446439205082429913e-05
1.213213213213213137e+01 5.246087085552097497e-03 8.785191256019967082e-04 1.276783674757393924e-04 1.491556685941911542e-05
1.219219219219219141e+01 5.154904360979089585e-03 8.622892202542002107e-04 1.246065158000991715e-04 1.365193822958232517e-05
1.225225225225225145e+01 5.065211537608865430e-03 8.467417963749306574e-04 1.233771978036905359e-04 1.402988351907485755e-05
1.231231231231231149e+01 4.976290879139848126e-03 8.309038241363064228e-04 1.224381962845013435e-04 1.391631924123873018e-05
1.237237237237237153e+01 4.889086202523934208e-03 8.166941713251548796e-04 1.194878458275409449e-04 1.385476486666597640e-05
1.243243243243243157e+01 4.802640308377870496e-03 8.011735594496950880e-04 1.169449103635517923e-04 1.296125963391287144e-05
1.249249249249249161e+01 4.720204098028127696e-03 7.873804868055730250e-04 1.155993795374394022e-04 1.349288478979564156e-05
1.255255255255255165e+01 4.638002340166700807e-03 7.730811179281262555e-04 1.130960902058638723e-04 1.229072405960054810e-05
1.261261261261261168e+01 4.555370241842491771e-03 7.591154829297089030e-04 1.125023155553544715e-04 1.235531622526402016e-05
1.267267267267267172e+01 4.475599143125064995e-03 7.461558882426681935e-04 1.088991406624458317e-04 1.285986444507244248e-05
1.273273273273273176e+01 4.398094332731388410e-03 7.321182749159963529e-04 1.062303940026899078e-04 1.157456392014469916e-05
1.279279279279279180e+01 4.321064727771685259e-03 7.188117162795107200e-04 1.057563631955998787e-04 1.112571661322714043e-05
1.285285285285285362e+01 4.245325742877351961e-03 7.065626777476876046e-04 1.038105569892613781e-04 1.111640501296962737e-05
1.291291291291291365e+01 4.170781593385936015e-03 6.926560130181912784e-04 1.017739242449287217e-04 1.092869150379166098e-05
1.297297297297297369e+01 4.097301956559893168e-03 6.802815398868035856e-04 1.005981371635216175e-04 1.119201789591478707e-05
1.303303303303303373e+01 4.026392276433440540e-03 6.678412296615466887e-04 9.877381811352727915e-05 1.124163203588317534e-05
1.309309309309309377e+01 3.955454811226502380e-03 6.565798482626772391e-04 9.677762402959917893e-05 1.117806401772232343e-05
1.315315315315315381e+01 3.885882457729530719e-03 6.449415727514783018e-04 9.493794899811975479e-05 1.059404874637498416e-05
1.321321321321321385e+01 3.817459152441269286e-03 6.324515324266785036e-04 9.309159800813372819e-05 1.071306940491715240e-05
1.327327327327327389e+01 3.749884161815819628e-03 6.217306250240842722e-04 9.141288093650741476e-05 1.012451708767681495e-05
1.333333333333333393e+01 3.684181002524108874e-03 6.103090182555478580e-04 8.931226299067464920e-05 9.668205083935097209e-06
1.339339339339339396e+01 3.619840609640802287e-03 5.992422919834924444e-04 8.823462844893265988e-05 9.612977365405554360e-06
1.345345345345345400e+01 3.555885573226127538e-03 5.891591343221338345e-04 8.650900532294933767e-05 9.899453177559426004e-06
1.351351351351351404e+01 3.493859735846886229e-03 5.783308493781153144e-04 8.430048327821848542e-05 9.428489446447631991e-06
1.357357357357357408e+01 3.431866545113345084e-03 5.680048104259298068e-04 8.393888222666820648e-05 9.471783122847566650e-06
1.363363363363363412e+01 3.371583869714968925e-03 5.591960689085278408e-04 8.245907387421828416e-05 9.943428127479038236e-06
1.369369369369369416e+01 3.312023631881997124e-03 5.487015928214291705e-04 8.021425041711141915e-05 9.074607176430442762e-06
1.375375375375375420e+01 3.253767815705414963e-03 5.380875079207990885e-04 7.882295203367009097e-05 8.852420783336096581e-06
1.381381381381381424e+01 3.196089210195231494e-03 5.286296453568618868e-04 7.728179363974874876e-05 9.083895970762210180e-06
1.387387387387387427e+01 3.139721429013918839e-03 5.197673624359904800e-04 7.580494193768775506e-05 8.749140219600603222e-06
1.393393393393393431e+01 3.084299867520116489e-03 5.103352744048417298e-04 7.450472543034585644e-05 9.908286209959856801e-06
1.399399399399399435e+01 3.029374265657048051e-03 5.017563095621531584e-04 7.346431792336325403e-05 8.727978209541619291e-06
1.405405405405405439e+01 2.976659198540348213e-03 4.935238929129136904e-04 7.210571604266160747e-05 8.435492084121783474e-06
1.411411411411411443e+01 2.923690850520497403e-03 4.843020297541266654e-04 7.149702480875788212e-05 8.352428559630400680e-06
1.417417417417417447e+01 2.870842958107008847e-03 4.752474982970703661e-04 7.019641685527943785e-05 7.477242278963105693e-06
1.423423423423423451e+01 2.820785603158028863e-03 4.675165635091242514e-04 6.861721062656833485e-05 7.767941818965474899e-06
1.429429429429429455e+01 2.770493064295641468e-03 4.588186300505762700e-04 6.803234390096349446e-05 7.843528889219721648e-06
1.435435435435435458e+01 2.721948771381625751e-03 4.512384836948619060e-04 6.694708952763405287e-05 8.290897857408991402e-06
1.441441441441441462e+01 2.673522884619349352e-03 4.429202762127722941e-04 6.484255704457225322e-05 7.096501186918340005e-06
1.447447447447447466e+01 2.626389788112610136e-03 4.351432990341997775e-04 6.411285277209704972e-05 8.060046478006531632e-06
1.453453453453453470e+01 2.578582878498585779e-03 4.278254471403933465e-04 6.265356974523499740e-05 7.688504813219563375e-06
1.459459459459459474e+01 2.532613543632956325e-03 4.201579606817871550e-04 6.210965843316257741e-05 7.298666966108521775e-06
1.465465465465465478e+01 2.487499951975379823e-03 4.122589589555884760e-04 6.072313522925586106e-05 7.567009736454370803e-06
1.471471471471471482e+01 2.443552659640054695e-03 4.055478217191594301e-04 5.994155219512945968e-05 7.724339723838095150e-06
1.477477477477477485e+01 2.399600456988312640e-03 3.988957217111858988e-04 5.919543813037521948e-05 6.972630793943484754e-06
1.483483483483483489e+01 2.357762872435331669e-03 3.923094055873841812e-04 5.747253705850275329e-05 7.634601391666937857e-06
1.489489489489489493e+01 2.314980184041080455e-03 3.851668088308225139e-04 5.662953611867953008e-05 7.262867205874742675e-06
1.495495495495495497e+01 2.274245385800510288e-03 3.788672364393717330e-04 5.639036990118002636e-05 6.574747465789484302e-06
1.501501501501501501e+01 2.233782147921309878e-03 3.715912588608180894e-04 5.530670044321517033e-05 6.868560980785570640e-06
1.507507507507507505e+01 2.192887337756655678e-03 3.651935100053296194e-04 5.392704160894130249e-05 6.741325302086658067e-06
1.513513513513513509e+01 2.154099834222776393e-03 3.583904577656502445e-04 5.319445898332315610e-05 6.595875862892525952e-06
1.519519519519519513e+01 2.115502609183850073e-03 3.519002749757352039e-04 5.155276033279933582e-05 6.557497812892364886e-06
1.525525525525525516e+01 2.077423767516586427e-03 3.464038882906162039e-04 5.112168232727691498e-05 6.413316217662134899e-06
1.531531531531531520e+01 2.040803347574950046e-03 3.401136270294772375e-04 4.969411387283073633e-05 6.636054686002438640e-06
1.537537537537537524e+01 2.004220957523403582e-03 3.348855699144653278e-04 4.944598085683311086e-05 6.480937566758093821e-06
1.543543543543543528e+01 1.967551432801437159e-03 3.290555851509634091e-04 4.767786164970141591e-05 6.542546508622898900e-06
1.549549549549549532e+01 1.932481085968586199e-03 3.234845501744756067e-04 4.721167155581942990e-05 6.271544357344680448e-06
1.555555555555555536e+01 1.897404344957707252e-03 3.176788660478764830e-04 4.676088969031987638e-05 5.860246360114346755e-06
1.561561561561561540e+01 1.863450159653786070e-03 3.117599985722206745e-04 4.600681629147121166e-05 5.764799023122536664e-06
1.567567567567567544e+01 1.829984525986772794e-03 3.070395149919526731e-04 4.543351955659181751e-05 5.854205298099475707e-06
1.573573573573573547e+01 1.796437702087839159e-03 3.012702916378783100e-04 4.430740046095730383e-05 5.619089303785454464e-06
1.579579579579579551e+01 1.764352801290337749e-03 2.960980367386401892e-04 4.371298672570834716e-05 6.341602895822136532e-06
1.585585585585585555e+01 1.732648783712186337e-03 2.912663660479713253e-04 4.270984357875577962e-05 5.643223840462862534e-06
1.591591591591591559e+01 1.700672994945715520e-03 2.861854872451590403e-04 4.231561917586951574e-05 6.056594755195363374e-06
1.597597597597597563e+01 1.669341623352073051e-03 2.812681824478618768e-04 4.178130142057998183e-05 5.533991408756091298e-06
1.603603603603603744e+01 1.639558407580637370e-03 2.767647617844703383e-04 4.117789390436323905e-05 5.324503752047089597e-06
1.609609609609609748e+01 1.609470329387214550e-03 2.719465374949208195e-04 4.029796938656259584e-05 5.158967885566889019e-06
1.615615615615615752e+01 1.580276065122713028e-03 2.669494644809455083e-04 3.903716142424975297e-05 5.118409059049704660e-06
1.621621621621621756e+01 1.551749406837113964e-03 2.623372532730376531e-04 3.873446619428515351e-05 4.948626540811800259e-06
1.627627627627627760e+01 1.522881377185290397e-03 2.584147926129177868e-04 3.824011408873932369e-05 4.994625203282315711e-06
1.633633633633633764e+01 1.495577049525862682e-03 2.544630346452737032e-04 3.763455507823400677e-05 4.888189075330013696e-06
1.639639639639639768e+01 1.468093823976379707e-03 2.495481302205297702e-04 3.704469428579061538e-05 4.870165062463255105e-06
1.645645645645645772e+01 1.441885396132274724e-03 2.457527129041669209e-04 3.634113564230918945e-05 5.068290645620200999e-06
1.651651651651651775e+01 1.415304405717270151e-03 2.405919221322125627e-04 3.590801811799534704e-05 4.743192362591639592e-06
1.657657657657657779e+01 1.389179241668502636e-03 2.366586813911747357e-04 3.549184902871555392e-05 4.416686571663726641e-06
1.663663663663663783e+01 1.363512860396022758e-03 2.325227043538081692e-04 3.455477987976614160e-05 4.481175762350824458e-06
1.669669669669669787e+01 1.338541871752019479e-03 2.286771941777731101e-04 3.393861434748088627e-05 4.836685514294353657e-06
1.675675675675675791e+01 1.314384624029185569e-03 2.249137302012066354e-04 3.289888620477875929e-05 4.556200526154009328e-06
1.681681681681681795e+01 1.290044178134173167e-03 2.204198626350290739e-04 3.245685903063288426e-05 4.390488585697624943e-06
1.687687687687687799e+01 1.266358059731543693e-03 2.169217006990754415e-04 3.234746061531418131e-05 4.288998497493328809e-06
1.693693693693693803e+01 1.243466517940731032e-03 2.132312781398969432e-04 3.164900020924683974e-05 4.078799578867321689e-06
1.699699699699699806e+01 1.220441746459664106e-03 2.100529572127577749e-04 3.162239022850886559e-05 4.111700867599101984e-06
1.705705705705705810e+01 1.198312072765835446e-03 2.060784187634176338e-04 3.068332593982828638e-05 4.434715115619278450e-06
1.711711711711711814e+01 1.175936410704913043e-03 2.024316494470431685e-04 3.015042683882491982e-05 4.259629535947744253e-06
1.717717717717717818e+01 1.154399787627762453e-03 1.993462302749871061e-04 2.962074350486094742e-05 3.984242432502319001e-06
1.723723723723723822e+01 1.132667961080786314e-03 1.955482048580792361e-04 2.902059757449564759e-05 3.870785291553564372e-06
1.729729729729729826e+01 1.111999472515508725e-03 1.923425998356865423e-04 2.835360498524912051e-05 3.889688198342875515e-06
1.735735735735735830e+01 1.091427229011765997e-03 1.889948975683762859e-04 2.806480979614534637e-05 3.532365974670951605e-06
1.741741741741741833e+01 1.071715140111514399e-03 1.862507524566056236e-04 2.801465194827929071e-05 4.251378635359454704e-06
1.747747747747747837e+01 1.051773693671018833e-03 1.821765868431477105e-04 2.712412169063929194e-05 3.823416105016745815e-06
1.753753753753753841e+01 1.032334653375191827e-03 1.797965658075703361e-04 2.688420996140496397e-05 3.670073257619964692e-06
1.759759759759759845e+01 1.013375900865122253e-03 1.765860665721888216e-04 2.612185020451137320e-05 3.267631011564343119e-06
1.765765765765765849e+01 9.948566207862901203e-04 1.737005759838415348e-04 2.553825359602659911e-05 3.464077125581846341e-06
1.771771771771771853e+01 9.765181277791637731e-04 1.707252194864281535e-04 2.512733533412776690e-05 3.517614601309849653e-06
1.777777777777777857e+01 9.580615769479228824e-04 1.675685349373128355e-04 2.494777763496419052e-05 3.139959981378906211e-06
1.783783783783783861e+01 9.405540341563359838e-04 1.646438311360810629e-04 2.451020170238056429e-05 3.550788157079493280e-06
1.789789789789789864e+01 9.229183992872230791e-04 1.620194516981145487e-04 2.434737195404402765e-05 2.928161841941908411e-06
1.795795795795795868e+01 9.061518568185360483e-04 1.592563326305379762e-04 2.390330139463960399e-05 2.953240596153879878e-06
1.801801801801801872e+01 8.887493524284928404e-04 1.562090698569773073e-04 2.308761413043655574e-05 3.175451247073020374e-06
1.807807807807807876e+01 8.725598938172121578e-04 1.532044340904695082e-04 2.272651616756305996e-05 3.231052888236197743e-06
1.813813813813813880e+01 8.562724867697582261e-04 1.510444078020385563e-04 2.258023283499724802e-05 3.255132057493386636e-06
1.819819819819819884e+01 8.406276235186914718e-04 1.482074310182163429e-04 2.223755599536657898e-05 3.224497088418322282e-06
1.825825825825825888e+01 8.243730217428930657e-04 1.456633125096420836e-04 2.187377347408027482e-05 3.128233937366085669e-06
1.831831831831831892e+01 8.091522560923398739e-04 1.430891179528166746e-04 2.092995094378874942e-05 3.108610670189068484e-06
1.837837837837837895e+01 7.945337975125285005e-04 1.406519447502900359e-04 2.059931560986435101e-05 3.018962727755089448e-06
1.843843843843843899e+01 7.796149762242008492e-04 1.381615280522664985e-04 2.048596992053479900e-05 2.854182977355460028e-06
1.849849849849849903e+01 7.650934527125325020e-04 1.360813128912556570e-04 2.068629569755669928e-05 3.012357789240008304e-06
1.855855855855855907e+01 7.506135297991150786e-04 1.335414913267717898e-04 1.985350398480836229e-05 2.671716781875902339e-06
1.861861861861861911e+01 7.370606133726826086e-04 1.313250368401925521e-04 1.984238794740240711e-05 2.737511511295680549e-06
1.867867867867867915e+01 7.233070852656367468e-04 1.292609768790526042e-04 1.908705774982981924e-05 2.579702364005713394e-06
1.873873873873873919e+01 7.095260398419541001e-04 1.265622340181675953e-04 1.888271726179554383e-05 2.780610002049787084e-06
1.879879879879879923e+01 6.963443107456018842e-04 1.247086528639221976e-04 1.843537837482095220e-05 2.673140107131913296e-06
1.885885885885885926e+01 6.834307365629583653e-04 1.224244711388189225e-04 1.805668386641015366e-05 2.702793098207429831e-06
1.891891891891891930e+01 6.705270889956235596e-04 1.202607809155001697e-04 1.782466515887667552e-05 2.537995137434231577e-06
1.897897897897897934e+01 6.582439420831886741e-04 1.183425495362181796e-04 1.777016317279157045e-05 2.752274397053544423e-06
1.903903903903903938e+01 6.458798671179811785e-04 1.165782183198651914e-04 1.756496733137003454e-05 2.624241922265829044e-06
1.909909909909909942e+01 6.336660644852446867e-04 1.147909277213600914e-04 1.733815067235586403e-05 3.038303571979312943e-06
1.915915915915915946e+01 6.218756789011077807e-04 1.124713832247790327e-04 1.652307860529053107e-05 2.537163979531053577e-06
1.921921921921921950e+01 6.100764065068603774e-04 1.105530366177045793e-04 1.653686158697905426e-05 2.381778050434187399e-06
1.927927927927927954e+01 5.988802514838833992e-04 1.086480951780369002e-04 1.654957818657529819e-05 2.317516986879221723e-06
1.933933933933933957e+01 5.874106018469119495e-04 1.071213518286913364e-04 1.605900656656428509e-05 2.878749721618036650e-06
1.939939939939939961e+01 5.763991375672116455e-04 1.047946657575653012e-04 1.574076883834714879e-05 2.382889605734472825e-06
1.945945945945945965e+01 5.656731702171614818e-04 1.032381191131444812e-04 1.530487625790719468e-05 2.404268396294827314e-06
1.951951951951951969e+01 5.549100785294031795e-04 1.014451242263619195e-04 1.513110690635523135e-05 2.361774102587433716e-06
1.957957957957957973e+01 5.447086046216955682e-04 9.977879591989137443e-05 1.490286437909464294e-05 2.538807258765294281e-06
1.963963963963963977e+01 5.343864846314417237e-04 9.811401307140665796e-05 1.456676623273169705e-05 2.004010169608585272e-06
1.969969969969969981e+01 5.244097426306746062e-04 9.651967450776039771e-05 1.448870579311997377e-05 2.432002670697521802e-06
1.975975975975975985e+01 5.145129116234334896e-04 9.494230069900738776e-05 1.436148775114242836e-05 2.543928511283339391e-06
1.981981981981981988e+01 5.050655887008183081e-04 9.312849991264220010e-05 1.389067740775234625e-05 2.202355558072733253e-06
1.987987987987987992e+01 4.955058722436593869e-04 9.131201807196847806e-05 1.368557739718099649e-05 1.991130689286010125e-06
1.993993993993993996e+01 4.860121358862338190e-04 8.992038605384270866e-05 1.333502574104882246e-05 1.954010015245159989e-06
2.000000000000000000e+01 4.766713911815843212e-04 8.848757967160254291e-05 1.324472175030046622e-05 2.188379430052156275e-06
2.006006006006006004e+01 4.682221061908416735e-04 8.709463442107722635e-05 1.304286729462015966e-05 1.995664615229055791e-06
2.012012012012012008e+01 4.590194405719340959e-04 8.529278152014835616e-05 1.266294917926436334e-05 1.822781567983002581e-06
2.018018018018018012e+01 4.505460597850304070e-04 8.389924004689499053e-05 1.268047583810155395e-05 2.002568679499851179e-06
2.024024024024024015e+01 4.417824597623886350e-04 8.249445644330475637e-05 1.244768910692251156e-05 2.085906552736884632e-06
2.030030030030030019e+01 4.336798947200083340e-04 8.082465348519569535e-05 1.233389990764701073e-05 2.010271309630673255e-06
2.036036036036036023e+01 4.251116105570637181e-04 7.960077434664418906e-05 1.189675510495561489e-05 2.079484261654334786e-06
2.042042042042042027e+01 4.172200700166282306e-04 7.808391201351057439e-05 1.196043416647607183e-05 2.201144366812098116e-06
2.048048048048048031e+01 4.094687818810781831e-04 7.716499394489604213e-05 1.151336179763266328e-05 1.839968197275808435e-06
2.054054054054054035e+01 4.017426562094491551e-04 7.521427299591832642e-05 1.152368445228884355e-05 1.812276106410973539e-06
2.060060060060060039e+01 3.940373357905248568e-04 7.431187370209258120e-05 1.084287927301639482e-05 1.880336902696559291e-06
2.066066066066066043e+01 3.866493869254994842e-04 7.328227799272232800e-05 1.082477156252223993e-05 1.686736969678737498e-06
2.072072072072072046e+01 3.793460357043315504e-04 7.174746895972739056e-05 1.088080816091406378e-05 1.717268275070433397e-06
2.078078078078078050e+01 3.720438272609071450e-04 7.029028457666249344e-05 1.055354596127689678e-05 1.719003274069188184e-06
2.084084084084084054e+01 3.649228807795219082e-04 6.944679271868607531e-05 1.026000312671119907e-05 1.859987094826369752e-06
2.090090090090090058e+01 3.581534859136696505e-04 6.804066642599360549e-05 1.025112935334410042e-05 1.622538040883038683e-06
2.096096096096096062e+01 3.511444202261788440e-04 6.680608590321476857e-05 9.988049293050117142e-06 1.669808763093786884e-06
2.102102102102102066e+01 3.444669749912725371e-04 6.596575413259631840e-05 9.651105647406902412e-06 1.912577954819077876e-06
2.108108108108108070e+01 3.379164731346451862e-04 6.460934458612009959e-05 9.575665423102560552e-06 1.629927480102989679e-06
2.114114114114114074e+01 3.317426477045073746e-04 6.380055445088062634e-05 9.629820753541912945e-06 1.603258247698807282e-06
2.120120120120120077e+01 3.251276987549176758e-04 6.260061555283873928e-05 9.203867736078801958e-06 1.834642536058447930e-06
2.126126126126126081e+01 3.192955176033049824e-04 6.139398444611196342e-05 9.146198316384856217e-06 1.772099814092838312e-06
2.132132132132132085e+01 3.132139209878765772e-04 6.002983163623805516e-05 9.114915564735631906e-06 1.571498556589593760e-06
2.138138138138138089e+01 3.071897865492164673e-04 5.916364685125429825e-05 8.998522797637138938e-06 1.662538149228645075e-06
2.144144144144144093e+01 3.015510862090609945e-04 5.827206002670343659e-05 8.843696374972585572e-06 1.764772218529923762e-06
2.150150150150150097e+01 2.958742565676603532e-04 5.721104556306412986e-05 8.689141168423514567e-06 1.461402673566401143e-06
2.156156156156156101e+01 2.903185307126637782e-04 5.613469009676019453e-05 8.683933122463503696e-06 1.559291509288910501e-06
2.162162162162162105e+01 2.845738624697245322e-04 5.527748616189806480e-05 8.478321011282437082e-06 1.622176040035614578e-06
2.168168168168168108e+01 2.789925830579080947e-04 5.407214068640026013e-05 8.193815081709926454e-06 1.424882682141509320e-06
2.174174174174174112e+01 2.737747060307760098e-04 5.331916409378464417e-05 8.253235438531587753e-06 1.687505261363428449e-06
2.180180180180180116e+01 2.687162482345434420e-04 5.244735373345983567e-05 8.157409178512670155e-06 1.654229596335163288e-06
2.186186186186186120e+01 2.635782138738095482e-04 5.164108963554624128e-05 7.805404717067317849e-06 1.532593203818240140e-06
2.192192192192192124e+01 2.585169117276873551e-04 5.058359487721794711e-05 7.797431125636484505e-06 1.658033028675838910e-06
2.198198198198198128e+01 2.537838179955314373e-04 4.966481904196243019e-05 7.449573866448643353e-06 1.472732987928701338e-06
2.204204204204204132e+01 2.488027046286845636e-04 4.856135598451383071e-05 7.355132445009496887e-06 1.311365425676814156e-06
2.210210210210210136e+01 2.441817197980618651e-04 4.775257634715318237e-05 7.042039703299320486e-06 1.276173731019515910e-06
2.216216216216216139e+01 2.392574142851747318e-04 4.713391954330265138e-05 6.933290443873614032e-06 1.209280593708972103e-06
2.222222222222222143e+01 2.348345630337610342e-04 4.630652177536458022e-05 7.108737370724308086e-06 1.422148344943101876e-06
2.228228228228228147e+01 2.301733412345778596e-04 4.535342928579240397e-05 6.796033717627937756e-06 1.181052059751308122e-06
2.234234234234234151e+01 2.257380917122424682e-04 4.454408755231083217e-05 6.683877898404100518e-06 1.142017572715498086e-06
2.240240240240240155e+01 2.216212312902664239e-04 4.385375019008849810e-05 6.627799392569360097e-06 1.196030071511741509e-06
2.246246246246246159e+01 2.171418126058395105e-04 4.312954010962743952e-05 6.524565810307529320e-06 1.215824661757421372e-06
2.252252252252252163e+01 2.130000535339521197e-04 4.240384813163616394e-05 6.375633213473572399e-06 1.201108528189513081e-06
2.258258258258258167e+01 2.090309768579626801e-04 4.150290240266274352e-05 6.330333483220079272e-06 1.193432878849346324e-06
2.264264264264264170e+01 2.050553012916364636e-04 4.092999844910495677e-05 6.300909662026966773e-06 1.218291834645775875e-06
2.270270270270270174e+01 2.010531387523180130e-04 4.029667663215531607e-05 6.035496647701654433e-06 1.314401711946791647e-06
2.276276276276276178e+01 1.973545934565903016e-04 3.944463040776927782e-05 6.003845892786650554e-06 1.169865918457682019e-06
2.282282282282282182e+01 1.934143222695519615e-04 3.864859102786696719e-05 5.902129542472628725e-06 1.109324113846546566e-06
2.288288288288288186e+01 1.897041501445656834e-04 3.805072698596557746e-05 5.895717098996377690e-06 1.205824268816162730e-06
2.294294294294294190e+01 1.860493622808124799e-04 3.731145366004783042e-05 5.822962043905469370e-06 1.247112889174481746e-06
2.300300300300300194e+01 1.824248167952747949e-04 3.672806886928077318e-05 5.875814754749672946e-06 1.365493121603763628e-06
2.306306306306306197e+01 1.788752665355815535e-04 3.607501743414995841e-05 5.473648907598304317e-06 1.095349622564139748e-06
2.312312312312312201e+01 1.754941845374341047e-04 3.558749376614721500e-05 5.609132961919205907e-06 1.179143529880111595e-06
2.318318318318318205e+01 1.720304011646687494e-04 3.482975046184621175e-05 5.615061348174331882e-06 1.156341973301475279e-06
2.324324324324324209e+01 1.687940933412809905e-04 3.428678931985149427e-05 5.346768904207025077e-06 1.135582383729457280e-06
2.330330330330330213e+01 1.655581306231537352e-04 3.361791626156458647e-05 5.273979595357836289e-06 1.025922509720089827e-06
2.336336336336336217e+01 1.623417816283054922e-04 3.290607484829567226e-05 5.261682921407559370e-06 1.147157853721493033e-06
2.342342342342342221e+01 1.591759341605202666e-04 3.246845489336475847e-05 5.115974789922672717e-06 1.184555740857636972e-06
2.348348348348348225e+01 1.562191692074732313e-04 3.200824383588606200e-05 5.107970065301127190e-06 1.137233559778928288e-06
2.354354354354354228e+01 1.532321856483671754e-04 3.132228293194878698e-05 4.957875244380208508e-06 9.514637851399954251e-07
2.360360360360360232e+01 1.502610965221826925e-04 3.081586263059790296e-05 5.018273310644807053e-06 9.307643978291548014e-07
2.366366366366366236e+01 1.472809919733998108e-04 3.035591593024325108e-05 4.849148921299160799e-06 9.586960224900000873e-07
2.372372372372372240e+01 1.444850067499182478e-04 2.987632950996905052e-05 4.708930392215004973e-06 1.006871140436369744e-06
2.378378378378378244e+01 1.416531521053664903e-04 2.913751472655964268e-05 4.693555712496108585e-06 9.649186707427625894e-07
2.384384384384384248e+01 1.389679162571903315e-04 2.877071404558836064e-05 4.609641394015241409e-06 9.049952722112609415e-07
2.390390390390390252e+01 1.362219253255654203e-04 2.821384476206136450e-05 4.412391701913403653e-06 9.300482771706511886e-07
2.396396396396396256e+01 1.336356294435527307e-04 2.772743020443999777e-05 4.389936430786594930e-06 9.357866367376561289e-07
2.402402402402402259e+01 1.310011756740824061e-04 2.716761938511780286e-05 4.367941697003594904e-06 9.679199715635267863e-07
2.408408408408408263e+01 1.285216364551869318e-04 2.670394650272312701e-05 4.240562970047597147e-06 9.834320731217145727e-07
2.414414414414414267e+01 1.261038491825622625e-04 2.628723118805609615e-05 4.241067021977907636e-06 9.151108230699907701e-07
2.420420420420420271e+01 1.235847270608056729e-04 2.562532805141002441e-05 4.167371706641578086e-06 9.049202185228468389e-07
2.426426426426426275e+01 1.211622112892744098e-04 2.531592866468212151e-05 4.167239315972890279e-06 9.399843496007633889e-07
2.432432432432432279e+01 1.187538639118888780e-04 2.475896802110127165e-05 3.958289582346301350e-06 9.059775403156921840e-07
2.438438438438438283e+01 1.165953335381313360e-04 2.436206878138806074e-05 3.950797583529403805e-06 8.000275557597073139e-07
2.444444444444444287e+01 1.141768153373948344e-04 2.377264369473603811e-05 3.760520317379282870e-06 9.337056283694538914e-07
2.450450450450450290e+01 1.120526625337985114e-04 2.363508537665688885e-05 3.659478522856783655e-06 8.880905714361494541e-07
2.456456456456456294e+01 1.099238458714445004e-04 2.307773687328998211e-05 3.718649852853152610e-06 8.351202988456188245e-07
2.462462462462462298e+01 1.078379653263081782e-04 2.267957377268933810e-05 3.764123260628431299e-06 8.892831804976540655e-07
2.468468468468468302e+01 1.056594024036732350e-04 2.242398042628582352e-05 3.620219082539457979e-06 8.568960496030629653e-07
2.474474474474474306e+01 1.035378278220483591e-04 2.197319489091168512e-05 3.419493526075215317e-06 7.889349476068481885e-07
2.480480480480480310e+01 1.016405536938841273e-04 2.163061838161151260e-05 3.380074254949593428e-06 7.562075315174715488e-07
2.486486486486486314e+01 9.965827709694280358e-05 2.126052975716590605e-05 3.319121847522198632e-06 7.556511655460893517e-07
2.492492492492492318e+01 9.763187194531136473e-05 2.089922603017830248e-05 3.285288038207150942e-06 7.359383229015401647e-07
2.498498498498498321e+01 9.574900608178150269e-05 2.056350616491126732e-05 3.161406835890213672e-06 7.263971632245733409e-07
2.504504504504504325e+01 9.394430353811091320e-05 1.998368155607660587e-05 3.093286742799006252e-06 6.537726139077628401e-07
2.510510510510510329e+01 9.216437018225131486e-05 1.984673178827130950e-05 3.168465854639222563e-06 7.871985813014717271e-07
2.516516516516516333e+01 9.031785453873806613e-05 1.950307791274858910e-05 3.232490432936811651e-06 7.858392741615862664e-07
2.522522522522522337e+01 8.840645593866428530e-05 1.903521491153856374e-05 3.057788932491090913e-06 6.819616727506203521e-07
2.528528528528528341e+01 8.687959814367471984e-05 1.886812373101845561e-05 3.105894565879083261e-06 7.798702576762337699e-07
2.534534534534534345e+01 8.513334701849954733e-05 1.847556509866846316e-05 3.015967248503516402e-06 6.142297789224397414e-07
2.540540540540540349e+01 8.354463226295051669e-05 1.796801390591622167e-05 2.785737494761595405e-06 7.333838752538351222e-07
2.546546546546546352e+01 8.182719630804683201e-05 1.781637569469664260e-05 2.869526566951534609e-06 6.900133541296951568e-07
2.552552552552552356e+01 8.026941818327792304e-05 1.739906372599598752e-05 2.775262013985433135e-06 6.950245057632903691e-07
2.558558558558558360e+01 7.869913176846292141e-05 1.702486798294097265e-05 2.784065339583007167e-06 5.903552854404156242e-07
2.564564564564564719e+01 7.723273413194471052e-05 1.685724560603845846e-05 2.691141081731662189e-06 6.430043419726934593e-07
2.570570570570570723e+01 7.559726039126119402e-05 1.648686637988906249e-05 2.668800283852865659e-06 6.309806075934048472e-07
2.576576576576576727e+01 7.411990426142366052e-05 1.623957613921140023e-05 2.665928886836218592e-06 6.088674609990330324e-07
2.582582582582582731e+01 7.268484143384757650e-05 1.589408696527583887e-05 2.576730356071423764e-06 6.479133864560864094e-07
2.588588588588588735e+01 7.123400892853590542e-05 1.562269079442862133e-05 2.513910451104061900e-06 6.221509788672256799e-07
2.594594594594594739e+01 6.988775364653099567e-05 1.531668717065542740e-05 2.495092140317732558e-06 5.693884563205283343e-07
2.600600600600600742e+01 6.839342963013421059e-05 1.504210849318251076e-05 2.459374430800131365e-06 5.607074947077577134e-07
2.606606606606606746e+01 6.717007514819953477e-05 1.473707675248674098e-05 2.265349998922121186e-06 5.692792602015867891e-07
2.612612612612612750e+01 6.590041825864096769e-05 1.457826523406818840e-05 2.308320086936627653e-06 5.703714120779618966e-07
2.618618618618618754e+01 6.460374205556318721e-05 1.419336848379246247e-05 2.284359543116034182e-06 5.657852209897741034e-07
2.624624624624624758e+01 6.336414400202953741e-05 1.390565419095188097e-05 2.317948380963920556e-06 5.667015005559608223e-07
2.630630630630630762e+01 6.210519618152947948e-05 1.367676975885508554e-05 2.257173680626738726e-06 6.175279874270339913e-07
2.636636636636636766e+01 6.087643364886147370e-05 1.345250035979720929e-05 2.172984069854028073e-06 5.775340570956665052e-07
2.642642642642642770e+01 5.975017478103041696e-05 1.320335883330820790e-05 2.150879239623644729e-06 5.669484714200296527e-07
2.648648648648648773e+01 5.848004961599306573e-05 1.304196795764778236e-05 2.146523004954958204e-06 5.355184628291471581e-07
2.654654654654654777e+01 5.740297530407878100e-05 1.276196534782016139e-05 2.067973248398605537e-06 5.676396740780617107e-07
2.660660660660660781e+01 5.623698687390128514e-05 1.242842377444729813e-05 2.137267004360653511e-06 5.231021873502538523e-07
2.666666666666666785e+01 5.514609948326167256e-05 1.234046092384795163e-05 2.065167166827203323e-06 5.117462869703276856e-07
2.672672672672672789e+01 5.405908860078207804e-05 1.210284377863505678e-05 2.000065965280281313e-06 5.853286940817726020e-07
2.678678678678678793e+01 5.299999109774244824e-05 1.185953739203665178e-05 1.945196473149061962e-06 5.572635929185893463e-07
2.684684684684684797e+01 5.200300695291765581e-05 1.163828085250630507e-05 1.976818054845099089e-06 4.924517724704316316e-07
2.690690690690690801e+01 5.099760719683184279e-05 1.150637644120252139e-05 1.925476820797122602e-06 4.942229064123093221e-07
2.696696696696696804e+01 4.994914565469540967e-05 1.119822199039695959e-05 1.842559793001658802e-06 5.213245189421847009e-07
2.702702702702702808e+01 4.894309001146915984e-05 1.102323321626523479e-05 1.915080249233525207e-06 5.210197674049940779e-07
2.708708708708708812e+01 4.800026754357962451e-05 1.080023677100937923e-05 1.808478234337165863e-06 4.972398864354158383e-07
2.714714714714714816e+01 4.703502714020172689e-05 1.062459823826310501e-05 1.788085441494473163e-06 4.792739687884514311e-07
2.720720720720720820e+01 4.610429743995797622e-05 1.039010216067331671e-05 1.700406372250497380e-06 4.830425557938351159e-07
2.726726726726726824e+01 4.526951685188945599e-05 1.021260388397672392e-05 1.729176295157016387e-06 5.183744239671294667e-07
2.732732732732732828e+01 4.429793495391544855e-05 1.003421769229279368e-05 1.657251855069627113e-06 4.468480086042962089e-07
2.738738738738738832e+01 4.336216335593396628e-05 9.833495145141083951e-06 1.656191365978753384e-06 4.803287094622792846e-07
2.744744744744744835e+01 4.252751250755379902e-05 9.705258498048061573e-06 1.589290041133342840e-06 5.142546527229040041e-07
2.750750750750750839e+01 4.171062331824748625e-05 9.491250837248830689e-06 1.664810319049142505e-06 4.326528604203604270e-07
2.756756756756756843e+01 4.090296363390542747e-05 9.264357449559265249e-06 1.566445268923007185e-06 4.164050626007814000e-07
2.762762762762762847e+01 4.006917538411706553e-05 9.236424118026645771e-06 1.590826635017088712e-06 5.269869208765456731e-07
2.768768768768768851e+01 3.935620797231403315e-05 9.015812239643375065e-06 1.562300200775499259e-06 4.791964401338989746e-07
2.774774774774774855e+01 3.850033561240687110e-05 8.740862345432633642e-06 1.512384168850356783e-06 4.033594531629463298e-07
2.780780780780780859e+01 3.773464229646798703e-05 8.689079165818231363e-06 1.559918793447318917e-06 4.323346390571164909e-07
2.786786786786786863e+01 3.701376409725993079e-05 8.475306678000517392e-06 1.476169358501064633e-06 4.399942992828933228e-07
2.792792792792792866e+01 3.628352882444806977e-05 8.375497110755791830e-06 1.439167716298445827e-06 3.961468798586413929e-07
2.798798798798798870e+01 3.558148370889445530e-05 8.277317039485764937e-06 1.444496964581290226e-06 3.956515446249975687e-07
2.804804804804804874e+01 3.490951582682876129e-05 8.092672028884436442e-06 1.417787699766374827e-06 4.623156320880781491e-07
2.810810810810810878e+01 3.416839582054619583e-05 7.914990320646277734e-06 1.376763609819885876e-06 4.615043101696500195e-07
2.816816816816816882e+01 3.345857478543098608e-05 7.713141005237582034e-06 1.322488401067648077e-06 4.402111560121621296e-07
2.822822822822822886e+01 3.280246832267873496e-05 7.638663941393986979e-06 1.423774351205351125e-06 4.330720450431896338e-07
2.828828828828828890e+01 3.216955737852173126e-05 7.408277836665758936e-06 1.318443554251347677e-06 4.148727564405377069e-07
2.834834834834834894e+01 3.158778095404756549e-05 7.313265321573248837e-06 1.244888376609927366e-06 4.129074534443231315e-07
2.840840840840840897e+01 3.093191452922260695e-05 7.221595701407223791e-06 1.274088343219660810e-06 4.202614187330213476e-07
2.846846846846846901e+01 3.032660905316532051e-05 7.049634084898334974e-06 1.244194090188475246e-06 3.853136245764546955e-07
2.852852852852852905e+01 2.970403166592910081e-05 6.940862644893967385e-06 1.212681172210027477e-06 3.900275102969824828e-07
2.858858858858858909e+01 2.916866732920722947e-05 6.878152305660812491e-06 1.160376702518201965e-06 3.993858875894062227e-07
2.864864864864864913e+01 2.860535707058333812e-05 6.702463278721233921e-06 1.154223534456431039e-06 4.009225658887142274e-07
2.870870870870870917e+01 2.804463535430828960e-05 6.562359086055797528e-06 1.235234148052579824e-06 4.269056983265162335e-07
2.876876876876876921e+01 2.745075239730871878e-05 6.442453312856182370e-06 1.182594102263709634e-06 3.714352938844910416e-07
2.882882882882882924e+01 2.687068980198202949e-05 6.345286115472487444e-06 1.184965824025846358e-06 3.775989008864552103e-07
2.888888888888888928e+01 2.636359171647540011e-05 6.225933827809300135e-06 1.084836755800976589e-06 3.536151297654958336e-07
2.894894894894894932e+01 2.584252255523963673e-05 6.108822015884306408e-06 1.101648352092506611e-06 4.034404014748722304e-07
2.900900900900900936e+01 2.533777851972036129e-05 5.990536601161743236e-06 1.093848090395802162e-06 3.201498617578283508e-07
2.906906906906906940e+01 2.478792414128182532e-05 5.824100117330223590e-06 1.053294627429737328e-06 3.502815018100536354e-07
2.912912912912912944e+01 2.431235419010764306e-05 5.726601428316683635e-06 9.991248446035711256e-07 3.341481421331916373e-07
2.918918918918918948e+01 2.380949794082570995e-05 5.664848928684107843e-06 9.439991233896905083e-07 3.551471505052281392e-07
2.924924924924924952e+01 2.337560972682654596e-05 5.593930700601824435e-06 1.008447615065962887e-06 3.049025339852817083e-07
2.930930930930930955e+01 2.290102115651342381e-05 5.485655006828551850e-06 9.793786043680597351e-07 3.333800569186010136e-07
2.936936936936936959e+01 2.241922115555578594e-05 5.383613370354210133e-06 9.782843883581106326e-07 3.064626061878792493e-07
2.942942942942942963e+01 2.196041109072734978e-05 5.292863193966506485e-06 9.633966285374309780e-07 3.323783650024266045e-07
2.948948948948948967e+01 2.159676488787210666e-05 5.160192380815608075e-06 9.068277357087805114e-07 3.230809052826872464e-07
2.954954954954954971e+01 2.111579701856860591e-05 5.093642039765746114e-06 9.277818109987182458e-07 3.114441965712993334e-07
2.960960960960960975e+01 2.064089587193022765e-05 4.974244651808992733e-06 8.527182026202226878e-07 3.435218941396850866e-07
2.966966966966966979e+01 2.021326034579823847e-05 4.871552308866503989e-06 9.153907574170601631e-07 2.957264495750617304e-07
2.972972972972972983e+01 1.986996896900452306e-05 4.755586891815287669e-06 8.508985135174058226e-07 2.979068162126282882e-07
2.978978978978978986e+01 1.947152298511899086e-05 4.668271524818484855e-06 8.626732094634884105e-07 3.133020554522735296e-07
2.984984984984984990e+01 1.907503683666643421e-05 4.607711669371000249e-06 8.592787911812882489e-07 2.732643684072479511e-07
2.990990990990990994e+01 1.872844587405373353e-05 4.521169844991115258e-06 8.716242214262200220e-07 2.729994761419545439e-07
2.996996996996996998e+01 1.838430743177076426e-05 4.433536447905235714e-06 8.202882896535222179e-07 3.126290671023271036e-07
3.003003003003003002e+01 1.790715416354773820e-05 4.288885241380884314e-06 8.093097631258538223e-07 3.033973387307902306e-07
3.009009009009009006e+01 1.760719027028874445e-05 4.283830765993233449e-06 7.837811044337967826e-07 2.912285484147972967e-07
3.015015015015015010e+01 1.723013147518517277e-05 4.151288702021636882e-06 8.011298597004515059e-07 3.149441546349731341e-07
3.021021021021021014e+01 1.685804511093750427e-05 4.070309648285212163e-06 7.430423900888581527e-07 2.589761906687882606e-07
3.027027027027027017e+01 1.659688869194636537e-05 4.039471630828058387e-06 7.417111505245801353e-07 2.809784310426051665e-07
3.033033033033033021e+01 1.624274083054594114e-05 3.949845950006639780e-06 7.246409044387299854e-07 2.775507786147944169e-07
3.039039039039039025e+01 1.590047773381512021e-05 3.886581109493828849e-06 7.234393764865733495e-07 2.941616273489408416e-07
3.045045045045045029e+01 1.554926208513177793e-05 3.778099295273306582e-06 7.067921277218884659e-07 2.707513712188275831e-07
3.051051051051051033e+01 1.523039913248531402e-05 3.734392299331174528e-06 6.681356790643506233e-07 2.317149648169465578e-07
3.057057057057057037e+01 1.493894487500990570e-05 3.644807932770925132e-06 7.082101986153356512e-07 2.826408511128230002e-07
3.063063063063063041e+01 1.464105851997578564e-05 3.576826936398047977e-06 7.117137883333917858e-07 2.909890065476879380e-07
3.069069069069069045e+01 1.436831058196779474e-05 3.547996952459517612e-06 6.406275265214358765e-07 3.120378947112275896e-07
3.075075075075075048e+01 1.413053829733962206e-05 3.469356398823980306e-06 6.880068514810758465e-07 2.883644551357034496e-07
3.081081081081081052e+01 1.381724528376676268e-05 3.418864344780466572e-06 6.537818000850062544e-07 2.709750742176016854e-07
3.087087087087087056e+01 1.352289237857007333e-05 3.301140873896435266e-06 6.374405145385895333e-07 2.521387351378813437e-07
3.093093093093093060e+01 1.321508575761970943e-05 3.269792465803729341e-06 6.103574621361582954e-07 2.592025715346931484e-07
3.099099099099099064e+01 1.292428607829714316e-05 3.220258579135415679e-06 5.643968313022863559e-07 2.483931641160983646e-07
3.105105105105105068e+01 1.269442921499334121e-05 3.164057621311590622e-06 5.844008915743813213e-07 2.288841853750242702e-07
3.111111111111111072e+01 1.243149609120163176e-05 3.073194715382214363e-06 5.261400829668263335e-07 2.571248002896585437e-07
3.117117117117117076e+01 1.223569892533968629e-05 3.038583371020818734e-06 5.437411460131753313e-07 2.164569533852796119e-07
3.123123123123123079e+01 1.196970538301868521e-05 2.986493818614485911e-06 5.251490027491289024e-07 2.143090693688307318e-07
3.129129129129129083e+01 1.173076020954125020e-05 2.953201821033097908e-06 5.412377866318675835e-07 2.211079723910801424e-07
3.135135135135135087e+01 1.145690329301699099e-05 2.878561599139380958e-06 5.045313356070573471e-07 2.278102517318731109e-07
3.141141141141141091e+01 1.127777005775527890e-05 2.811915508882112876e-06 5.587864044063313081e-07 1.883785019613405583e-07
3.147147147147147095e+01 1.101267983456369020e-05 2.740018328373140476e-06 5.328045390047753144e-07 2.073723558795107610e-07
3.153153153153153099e+01 1.081900990760305075e-05 2.726210342680279557e-06 5.119517865617363111e-07 2.105004293406870871e-07
3.159159159159159103e+01 1.061376235274526082e-05 2.681791085287300076e-06 4.954616404941800228e-07 2.288558931113215734e-07
3.165165165165165106e+01 1.040339068638278148e-05 2.607329317898089075e-06 4.657546170368011109e-07 1.988851951598903759e-07
3.171171171171171110e+01 1.019715203351636180e-05 2.566061920181847617e-06 4.972795123199749477e-07 2.165685892821530572e-07
3.177177177177177114e+01 9.970948827040809087e-06 2.523045452647446518e-06 4.528820857858673307e-07 2.133943111970486641e-07
3.183183183183183118e+01 9.746937356056900495e-06 2.438122658949800309e-06 4.532180022181707357e-07 2.103399387611950548e-07
3.189189189189189122e+01 9.563629581894254032e-06 2.417640624175397576e-06 4.404462547775378316e-07 2.364055705701086886e-07
3.195195195195195126e+01 9.404348817128991528e-06 2.383208165515986827e-06 4.538023515461709791e-07 2.143743595427320362e-07
3.201201201201201485e+01 9.213039260976698696e-06 2.348603595086124475e-06 4.320395545797961365e-07 2.056164567706683142e-07
3.207207207207207489e+01 9.024497050532447290e-06 2.319462810251881732e-06 4.504865779490701128e-07 2.230313653112151326e-07
3.213213213213213493e+01 8.855571275387612076e-06 2.275208356617264747e-06 4.347774962661256838e-07 2.018925251898050660e-07
3.219219219219219497e+01 8.691452941676585352e-06 2.249194484366844357e-06 4.125770672143623410e-07 1.784928468166625341e-07
3.225225225225225500e+01 8.471151157452175043e-06 2.156028107829944672e-06 4.147647239321653929e-07 1.799043215426668717e-07
3.231231231231231504e+01 8.299100796270166038e-06 2.161738434216932619e-06 4.038088952081358236e-07 1.822391500513060923e-07
3.237237237237237508e+01 8.107817402255171140e-06 2.095504542940417750e-06 4.473252446042417282e-07 2.038011781266437309e-07
3.243243243243243512e+01 7.967574034889663478e-06 2.068951076505134020e-06 3.801343798443534176e-07 1.935566115939224651e-07
3.249249249249249516e+01 7.808754905050270444e-06 1.982425196769229359e-06 4.033936377623800765e-07 1.854570796305819491e-07
3.255255255255255520e+01 7.650474021050231968e-06 1.944514736002344442e-06 3.681302445753048704e-07 1.740589641919376250e-07
3.261261261261261524e+01 7.480213927824977257e-06 1.903987996865843194e-06 3.826039539777986258e-07 1.633483070253550213e-07
3.267267267267267528e+01 7.309016238313233270e-06 1.886115395608307592e-06 3.881010971235292171e-07 1.819619162651370469e-07
3.273273273273273531e+01 7.192081182170594828e-06 1.882288771735929744e-06 3.620826407971590301e-07 1.730825709719373958e-07
3.279279279279279535e+01 7.055356057257390845e-06 1.817586401023541037e-06 3.400173546850844633e-07 1.692286351988818659e-07
3.285285285285285539e+01 6.927324404823652881e-06 1.767916597130004319e-06 3.446514039926864694e-07 1.797072312273945708e-07
3.291291291291291543e+01 6.763274620109729679e-06 1.714083263450393026e-06 3.324043095754568722e-07 1.551791855842704615e-07
3.297297297297297547e+01 6.623442603526107875e-06 1.713353277281198212e-06 3.422809474732101091e-07 1.864096766893667131e-07
3.303303303303303551e+01 6.509890781217518526e-06 1.668410352458447744e-06 3.309056442188941363e-07 1.600210482998936986e-07
3.309309309309309555e+01 6.347663470717584355e-06 1.677495435673752972e-06 3.411605020863983005e-07 1.444959747394490003e-07
3.315315315315315559e+01 6.251376527518298679e-06 1.608453800201099651e-06 3.164536257753511683e-07 1.662237592388344847e-07
3.321321321321321562e+01 6.114592208381751375e-06 1.600685763805942854e-06 3.309683138187369381e-07 1.690887517909718959e-07
3.327327327327327566e+01 5.994491114135984903e-06 1.563152292252242885e-06 3.378094789788245417e-07 1.583852031315560424e-07
3.333333333333333570e+01 5.846118455604784437e-06 1.521133307539767029e-06 2.988025882034038648e-07 1.432401444294529276e-07
3.339339339339339574e+01 5.733778338249557971e-06 1.477587721339985555e-06 3.028796359862358993e-07 1.423042449167414427e-07
3.345345345345345578e+01 5.620200804398516242e-06 1.469594964880618889e-06 2.908413231758343095e-07 1.329812765080619688e-07
3.351351351351351582e+01 5.508240596617605954e-06 1.458271282690248300e-06 3.223064853312268740e-07 1.353705530263794595e-07
3.357357357357357586e+01 5.404731039832288374e-06 1.423082003451122781e-06 3.097197766472801102e-07 1.583559607624915740e-07
3.363363363363363590e+01 5.277934714201042675e-06 1.381205123963953625e-06 3.096651767193800698e-07 1.506468524122305055e-07
3.369369369369369593e+01 5.162410471384585446e-06 1.343163610234138578e-06 2.806991304832845340e-07 1.455383375556232733e-07
3.375375375375375597e+01 5.096471868804392728e-06 1.317856902929918994e-06 2.862429308609896565e-07 1.451418498542778567e-07
3.381381381381381601e+01 4.979218384729021242e-06 1.295914429930591359e-06 2.830443446619670020e-07 1.580109070383967493e-07
3.387387387387387605e+01 4.868550664139739296e-06 1.255598595401952476e-06 2.755663180118261246e-07 1.498043356561971722e-07
3.393393393393393609e+01 4.765417814789293858e-06 1.248251203938259130e-06 2.839474075166309268e-07 1.431722913211510894e-07
3.399399399399399613e+01 4.672497816796679660e-06 1.224395083079077232e-06 2.648935053257629362e-07 1.355192699030437491e-07
3.405405405405405617e+01 4.592725492718554802e-06 1.214632058152126289e-06 2.633999744451984536e-07 1.320538037779470070e-07
3.411411411411411621e+01 4.470001733176246186e-06 1.187219564508821022e-06 2.646954731072310069e-07 1.272593702729785030e-07
3.417417417417417624e+01 4.382980029888439818e-06 1.155956141166623729e-06 2.476317227211218711e-07 1.284865769456703061e-07
3.423423423423423628e+01 4.294023266773019422e-06 1.144792075977941021e-06 2.519061612365267318e-07 1.418941486087397564e-07
3.429429429429429632e+01 4.198062030719724105e-06 1.111825585607025999e-06 2.387579615750666726e-07 1.222666662244957313e-07
3.435435435435435636e+01 4.121689784373726250e-06 1.112815976137315577e-06 2.321013492928435266e-07 1.218833299826134439e-07
3.441441441441441640e+01 4.053598495713710571e-06 1.064725483217648456e-06 2.011098869197911871e-07 1.246232459467157606e-07
3.447447447447447644e+01 3.942891592400423784e-06 1.047499453723570011e-06 2.127288663406336534e-07 1.235812787249784403e-07
3.453453453453453648e+01 3.882516817376018262e-06 1.046137850979529129e-06 2.033180501872617700e-07 1.161147536732494558e-07
3.459459459459459651e+01 3.800951321779239427e-06 9.965889008695215520e-07 1.917810864291733926e-07 1.376994734266988455e-07
3.465465465465465655e+01 3.735762432599240628e-06 9.927047674453962572e-07 2.016526329174601909e-07 1.045645856676374707e-07
3.471471471471471659e+01 3.646790438130037564e-06 9.612030137094811778e-07 1.816622136756247205e-07 1.268543362820556519e-07
3.477477477477477663e+01 3.587485058655704898e-06 9.364330875908385179e-07 2.018459036709022779e-07 1.049001541600732483e-07
3.483483483483483667e+01 3.513410743358696650e-06 9.310361176362213763e-07 1.871509162682697265e-07 1.093626318308562817e-07
3.489489489489489671e+01 3.420692942031057461e-06 9.157504249097183953e-07 1.833483345461134836e-07 1.196394850373738093e-07
3.495495495495495675e+01 3.353366205391798122e-06 8.908406671738533396e-07 1.918974149003810483e-07 1.021977164985103903e-07
3.501501501501501679e+01 3.291638829594612570e-06 8.645165246349960948e-07 1.889791657543535972e-07 1.213889310753736144e-07
3.507507507507507682e+01 3.214770415995653404e-06 8.436622697791869820e-07 1.892617271649811400e-07 1.145289440233376517e-07
3.513513513513513686e+01 3.150716323627218356e-06 8.359013001155800460e-07 1.840752945985726338e-07 1.083582116722554089e-07
3.519519519519519690e+01 3.066738235926414440e-06 8.294240379934576317e-07 1.791777450311379564e-07 1.092848658405024974e-07
3.525525525525525694e+01 3.051727755946696041e-06 8.187902915787881331e-07 1.892654121282849200e-07 1.004652090206329388e-07
3.531531531531531698e+01 2.971511086257897425e-06 8.037008823600156313e-07 1.800740187803012705e-07 1.078885260231205404e-07
3.537537537537537702e+01 2.921671016055201788e-06 7.946821152558682340e-07 1.592547174935475809e-07 9.898194114008318587e-08
3.543543543543543706e+01 2.843923715926789723e-06 7.736315298606222284e-07 1.817807140545223195e-07 9.894379439845701344e-08
3.549549549549549710e+01 2.786228283222382042e-06 7.719930894377830511e-07 1.786629005887695288e-07 1.097427502650062203e-07
3.555555555555555713e+01 2.733159855922974640e-06 7.489698681698401778e-07 1.715594932177656289e-07 1.021187509317587107e-07
3.561561561561561717e+01 2.689165160821465527e-06 7.355113504691780875e-07 1.778199850092691993e-07 1.083659151899735570e-07
3.567567567567567721e+01 2.611689104738439288e-06 7.186582199162836636e-07 1.521226993446229101e-07 1.002337138164117803e-07
3.573573573573573725e+01 2.572942772044789944e-06 7.052447513809722948e-07 1.623370346471849439e-07 9.625883114107455261e-08
3.579579579579579729e+01 2.517415409682818373e-06 6.874932091091682709e-07 1.527247653876204157e-07 8.886334283168289992e-08
3.585585585585585733e+01 2.487639035367758359e-06 6.871289104544583780e-07 1.501512389168871940e-07 1.052152957554177752e-07
3.591591591591591737e+01 2.412478328949355729e-06 6.618598382178408532e-07 1.442437649776095565e-07 1.064186529158580169e-07
3.597597597597597741e+01 2.373873359087318373e-06 6.379950123723634991e-07 1.502178586083302383e-07 1.000322370098231782e-07
3.603603603603603744e+01 2.308933682146950084e-06 6.372579809776656057e-07 1.410166763769857120e-07 1.014492319012467632e-07
3.609609609609609748e+01 2.275169938036643754e-06 6.191439272572178880e-07 1.281085046988816966e-07 1.021431404897357179e-07
3.615615615615615752e+01 2.218627744944061502e-06 6.205738604733857275e-07 1.411106165140075003e-07 9.702205984488979090e-08
3.621621621621621756e+01 2.187192722115190195e-06 6.046679116548173155e-07 1.430973913441933102e-07 1.029368980458588976e-07
3.627627627627627760e+01 2.139172066579502554e-06 5.684465728879771341e-07 1.199744791550719365e-07 8.690101403429458021e-08
3.633633633633633764e+01 2.086818188771694859e-06 5.811914384396204825e-07 1.394446297261664740e-07 9.995523344148847016e-08
3.639639639639639768e+01 2.051421488462660811e-06 5.665604853778903273e-07 1.320314604994244964e-07 8.806882228746194761e-08
3.645645645645645772e+01 2.010262360244496365e-06 5.477987655900085701e-07 1.308601244723409565e-07 8.063152924326159149e-08
3.651651651651651775e+01 1.954677068021200741e-06 5.525420582067535401e-07 1.399262869946107667e-07 9.141843522344401729e-08
3.657657657657657779e+01 1.927187773118543911e-06 5.343522770124980952e-07 1.308494420511521588e-07 9.172447242592902155e-08
3.663663663663663783e+01 1.884920417980990782e-06 5.319790842366472301e-07 1.340060743460163399e-07 8.949306884501884971e-08
3.669669669669669787e+01 1.837946427664560848e-06 5.121581317501653045e-07 1.144399662777324751e-07 8.199766267177662475e-08
3.675675675675675791e+01 1.808541650219599879e-06 5.017727730815163594e-07 1.314904457944406131e-07 8.216282212955015104e-08
3.681681681681681795e+01 1.746536946591287767e-06 4.909780734797277151e-07 1.134783340226547558e-07 8.211332978687428950e-08
3.687687687687687799e+01 1.737118384559635986e-06 4.846735863782404416e-07 1.193978587859110854e-07 8.870334483393293495e-08
3.693693693693693803e+01 1.686012583439035011e-06 4.613746574314658384e-07 1.088677352691103322e-07 7.307926541179990086e-08
3.699699699699699806e+01 1.666123576148040602e-06 4.803417874739194296e-07 1.205941905174670144e-07 8.040091014829312612e-08
3.705705705705705810e+01 1.622562485480298075e-06 4.584023289905597184e-07 1.214867779090917356e-07 7.317896624400630852e-08
3.711711711711711814e+01 1.592462272821552863e-06 4.554901794107014724e-07 1.213059114629066912e-07 6.926906409896786256e-08
3.717717717717717818e+01 1.569865475737558397e-06 4.423113514969194740e-07 1.090274904171575903e-07 7.687404247832368507e-08
3.723723723723723822e+01 1.522289564693764309e-06 4.370164526935780783e-07 1.191145245794526968e-07 7.638808194694184477e-08
3.729729729729729826e+01 1.491773646270829429e-06 4.232230980027963358e-07 1.042489755406899935e-07 6.239796255392522457e-08
3.735735735735735830e+01 1.451933714990383246e-06 4.121492492808354381e-07 1.138686022837437397e-07 6.934407850513206241e-08
3.741741741741741833e+01 1.431018831740339149e-06 4.015301638519863747e-07 1.150059224504958222e-07 7.231944919376597467e-08
3.747747747747747837e+01 1.408139702530376601e-06 3.849221565457112672e-07 1.072280184916212295e-07 7.494761968804830230e-08
3.753753753753753841e+01 1.376517161213407799e-06 3.990282656021338051e-07 9.838053002544254208e-08 6.448591412444337234e-08
3.759759759759759845e+01 1.346783197459578792e-06 3.836376945725196398e-07 9.353275798034455095e-08 7.380195507762004482e-08
3.765765765765765849e+01 1.306241744421972229e-06 3.657041971775696877e-07 1.124341139955332142e-07 7.895702557204803692e-08
3.771771771771771853e+01 1.291887465553139010e-06 3.572208818209948217e-07 9.370035501335146530e-08 6.786451381434757320e-08
3.777777777777777857e+01 1.250255109737423303e-06 3.522664575077814050e-07 1.002803200763442754e-07 5.889745653469642449e-08
3.783783783783783861e+01 1.236980108987939867e-06 3.471545396386011504e-07 9.091893184249080874e-08 6.820111717704272774e-08
3.789789789789789864e+01 1.214577699135618742e-06 3.370098113149935280e-07 9.219077326202946214e-08 6.832113744652008932e-08
3.795795795795795868e+01 1.179854062573042285e-06 3.310415531635056819e-07 8.874969019071260249e-08 7.425027891696586252e-08
3.801801801801801872e+01 1.154415337814214400e-06 3.192125188910709177e-07 8.279068688388632094e-08 6.431474468772468623e-08
3.807807807807807876e+01 1.134934672080921418e-06 3.256841647911246493e-07 8.717311324456463887e-08 5.802240654100736031e-08
3.813813813813813880e+01 1.123033315048963507e-06 3.152725661906435393e-07 8.493992390311975351e-08 6.095106239648643555e-08
3.819819819819819884e+01 1.093239215036174050e-06 3.115435502534387785e-07 8.979583431837051406e-08 5.453110297199900665e-08
3.825825825825825888e+01 1.060540982820645179e-06 2.997946649954168052e-07 8.701264701164450900e-08 5.632502956601838079e-08
3.831831831831831892e+01 1.046594528165788188e-06 2.862911847549837708e-07 9.014548587352524267e-08 6.896255900283907765e-08
3.837837837837837895e+01 1.034269459304870298e-06 2.950529112734114984e-07 9.075261448105417249e-08 6.631257125356975361e-08
3.843843843843843899e+01 1.009778289034940712e-06 2.913343996471886770e-07 7.757024813778991878e-08 5.783547942483111366e-08
3.849849849849849903e+01 9.847625352838649033e-07 2.751951011593971409e-07 7.896244502840355797e-08 6.550804746648300581e-08
3.855855855855855907e+01 9.628515869898827826e-07 2.822770413726724444e-07 8.742929402600224652e-08 5.139004333096698970e-08
3.861861861861861911e+01 9.512889245436778958e-07 2.742109825688672549e-07 8.239539663318469449e-08 5.672107396071134214e-08
3.867867867867867915e+01 9.304073170109194058e-07 2.663779370232441867e-07 8.060890894864234579e-08 6.101499416337996210e-08
3.873873873873873919e+01 9.152691552855085168e-07 2.619218905663043437e-07 7.977717099998943709e-08 5.296997564585848554e-08
3.879879879879879923e+01 8.887116861466328347e-07 2.530267921895610433e-07 7.928045857204048446e-08 5.073124384874489430e-08
3.885885885885885926e+01 8.789580638049806120e-07 2.525835996106731497e-07 7.158254746854263845e-08 6.232714964815572315e-08
3.891891891891891930e+01 8.551792618361834392e-07 2.469296059196180573e-07 7.559242025858446251e-08 5.324702055686803369e-08
3.897897897897897934e+01 8.388103572466872315e-07 2.378688997659698576e-07 7.762620178957770746e-08 4.995579143782541147e-08
3.903903903903903938e+01 8.213481072536378700e-07 2.270031618082916054e-07 7.250708852288565774e-08 5.373464546341515369e-08
3.909909909909909942e+01 7.993472635075458928e-07 2.329836085259583036e-07 7.258495171148594936e-08 5.672688545452494899e-08
3.915915915915915946e+01 7.780324348956602892e-07 2.215676093861810615e-07 6.694476631715656453e-08 5.168713611045645985e-08
3.921921921921921950e+01 7.629533505405722068e-07 2.139661807274565545e-07 6.481909420322741376e-08 4.861812525401154477e-08
3.927927927927927954e+01 7.465032652462505362e-07 2.080763720881525082e-07 6.688806266940367599e-08 4.415119536781472878e-08
3.933933933933933957e+01 7.328966301867184169e-07 2.094167527471027551e-07 7.226906252606579639e-08 4.612047355161619177e-08
3.939939939939939961e+01 7.207654585937026538e-07 2.057333162173153700e-07 6.714347360089535339e-08 5.603998343464711066e-08
3.945945945945945965e+01 7.075091975917786282e-07 2.083354392164236910e-07 6.532798806146226960e-08 4.981362330957127305e-08
3.951951951951951969e+01 6.919254840642854653e-07 2.107673330679873254e-07 6.792224486733545617e-08 4.494889757891435370e-08
3.957957957957957973e+01 6.759336328795235277e-07 2.093118744204565751e-07 6.921102773555540643e-08 4.541889764322920497e-08
3.963963963963963977e+01 6.632980247146596929e-07 1.856418606970778712e-07 6.665773311259756998e-08 5.520368305098656334e-08
3.969969969969969981e+01 6.515758482035359708e-07 1.793479638055100923e-07 6.335914151750962905e-08 4.992969773476382928e-08
3.975975975975975985e+01 6.296764459750262755e-07 1.763208610414913859e-07 5.891177819305045580e-08 4.675748670121240957e-08
3.981981981981981988e+01 6.214452585356285369e-07 1.765480503962859755e-07 5.796831637375666434e-08 5.065804234199261257e-08
3.987987987987987992e+01 6.042770828807073358e-07 1.819776378981159394e-07 6.526663240729299999e-08 4.447903438817956439e-08
3.993993993993993996e+01 5.971844537214193488e-07 1.739498621912647990e-07 5.633882660202961014e-08 4.470794065786270988e-08
4.000000000000000000e+01 5.791090221871540487e-07 1.635241107501013334e-07 5.676409925763774967e-08 4.826474754570281375e-08
4.006006006006006004e+01 5.744707760357721511e-07 1.625315408119485925e-07 5.543190726044953184e-08 4.652205829688238440e-08
4.012012012012012008e+01 5.565934174785779996e-07 1.604549472331630335e-07 4.411590036168931269e-08 3.805050440660361633e-08
4.018018018018018012e+01 5.478431929169521811e-07 1.583740098698839296e-07 5.872447673254625008e-08 3.890028827564918764e-08
4.024024024024024015e+01 5.311765084634592728e-07 1.536371941138144971e-07 5.469112184082394299e-08 4.638982150718126593e-08
4.030030030030030019e+01 5.175944069568483993e-07 1.504885532159480438e-07 6.037946650639607717e-08 4.257357012034973316e-08
4.036036036036036023e+01 5.124705615040711127e-07 1.430669547551326106e-07 5.324269757485452193e-08 4.395068543702360160e-08
4.042042042042042027e+01 5.060410198692680263e-07 1.434876847611991673e-07 5.840300183266583968e-08 4.063559775207684276e-08
4.048048048048048031e+01 4.900971486934172807e-07 1.370822180648870181e-07 5.384075178807138303e-08 4.357779616550205477e-08
4.054054054054054035e+01 4.824741419611676110e-07 1.298143830824013370e-07 5.335481532125700584e-08 4.345309142884851753e-08
4.060060060060060039e+01 4.696809236406434376e-07 1.302635673940919241e-07 5.397796049292465867e-08 3.933429900317152898e-08
4.066066066066066043e+01 4.540742392129152972e-07 1.247481513877023241e-07 4.615870543930770741e-08 3.959262982824005234e-08
4.072072072072072046e+01 4.508174007303485484e-07 1.258720697238217241e-07 4.425025079384920712e-08 3.733658129751504286e-08
4.078078078078078050e+01 4.433989527652212874e-07 1.219300337728022566e-07 4.206739079292810961e-08 3.777577693284708762e-08
4.084084084084084054e+01 4.346240601180354381e-07 1.239562894061523159e-07 4.696654019304124248e-08 3.733243708245635128e-08
4.090090090090090058e+01 4.138058660591284154e-07 1.237491790742543685e-07 4.758336439926208244e-08 3.672239202725091811e-08
4.096096096096096062e+01 4.086165800846268472e-07 1.152741045702151128e-07 5.188725571545177069e-08 3.988362428390431533e-08
4.102102102102102066e+01 4.134724758982278708e-07 1.184131440675698390e-07 4.617136593058864223e-08 3.342440486464602972e-08
4.108108108108108070e+01 3.943827725560626892e-07 1.152917503844139957e-07 4.342051428257599414e-08 3.670779975100298138e-08
4.114114114114114074e+01 3.897344701772577365e-07 1.153561143366182327e-07 4.867929389271068068e-08 3.981553773286064701e-08
4.120120120120120077e+01 3.831566462528901641e-07 1.104684743429145579e-07 4.538253279706358833e-08 3.355425715705194862e-08
4.126126126126126081e+01 3.749256308266932638e-07 1.041156856813912070e-07 4.747547093530380335e-08 3.331978450448558444e-08
4.132132132132132085e+01 3.620538369923488953e-07 1.114363894849712693e-07 4.782218468094252034e-08 3.937264312439048078e-08
4.138138138138138089e+01 3.577754639932985151e-07 1.047245243281870317e-07 4.063428120224443422e-08 3.623783756076075980e-08
4.144144144144144093e+01 3.572747513201119600e-07 1.076842207868013118e-07 4.803611227677670102e-08 3.465593550971755940e-08
4.150150150150150097e+01 3.448663737942685276e-07 1.058032060836298565e-07 4.009346676065623644e-08 3.593093477943217226e-08
4.156156156156156101e+01 3.365130726715497569e-07 9.697484545048937761e-08 3.981050709459404877e-08 3.229087005790663255e-08
4.162162162162162105e+01 3.232348286860118321e-07 9.574658663397947536e-08 4.247200802617800386e-08 3.447866768444739200e-08
4.168168168168168108e+01 3.296803069997500988e-07 9.884824188419496951e-08 3.665513294958872070e-08 3.280317304274436447e-08
4.174174174174174112e+01 3.153442381425828404e-07 8.960491828254375550e-08 3.673928740355154091e-08 3.282143952216206056e-08
4.180180180180180116e+01 3.015997014071320256e-07 8.979869109445334512e-08 3.862428611956655622e-08 3.216359152749910645e-08
4.186186186186186120e+01 2.989217713409525704e-07 9.141180248144371485e-08 3.556175389136771224e-08 3.051552393297049164e-08
4.192192192192192124e+01 2.944780264799750973e-07 8.630070313445102958e-08 3.697069070209853040e-08 3.290945918001653521e-08
4.198198198198198128e+01 2.877326980177454886e-07 8.622844915944938343e-08 3.573078699459819865e-08 3.471071898151113558e-08
4.204204204204204132e+01 2.780317276191110720e-07 8.456574026477821205e-08 3.616772806214585707e-08 2.858578869562049141e-08
4.210210210210210136e+01 2.747203673870696737e-07 8.192473702506985873e-08 3.577227179468941602e-08 3.314241053309141342e-08
4.216216216216216139e+01 2.692602636902924830e-07 8.353980664901312492e-08 4.009350813782150200e-08 2.959396078726098272e-08
4.222222222222222143e+01 2.629113725267490545e-07 8.060202532787319988e-08 4.028565816276396292e-08 2.739818717308219127e-08
4.228228228228228147e+01 2.538237238812290286e-07 8.019091317763290256e-08 3.582703621945859880e-08 2.979568023200330843e-08
4.234234234234234151e+01 2.546286090754865515e-07 7.946703934634597724e-08 3.452054760343239250e-08 3.087662212034002661e-08
4.240240240240240155e+01 2.455003216093460470e-07 7.176340495074290877e-08 3.134242522348008439e-08 2.557865119509999871e-08
4.246246246246246159e+01 2.432104694851420109e-07 7.460278371661433481e-08 3.752250635831056635e-08 3.040348352678196214e-08
4.252252252252252163e+01 2.411026803484676495e-07 7.608329181806017590e-08 4.073729191960832453e-08 3.077193949645204841e-08
4.258258258258258167e+01 2.323310437942857322e-07 7.598089715546884179e-08 3.729510385521148101e-08 2.937563332308940515e-08
4.264264264264264170e+01 2.296095461814741853e-07 7.464118609541185537e-08 3.653045141107946078e-08 3.533889682714586726e-08
4.270270270270270174e+01 2.256437004229464493e-07 7.464857270531121096e-08 3.376556925940942951e-08 2.928085730539037056e-08
4.276276276276276178e+01 2.210301320244912069e-07 7.234505625748805831e-08 3.644622730197608377e-08 3.110719726107896867e-08
4.282282282282282182e+01 2.149688506671564045e-07 6.776823717967828125e-08 2.999313241838645666e-08 3.122751914546603929e-08
4.288288288288288186e+01 2.055350736439715358e-07 6.677517006137974818e-08 3.206831345800585881e-08 2.805610973547727367e-08
4.294294294294294190e+01 2.058062244366414099e-07 6.298114215968201484e-08 3.110051564592981179e-08 2.492394588154785344e-08
4.300300300300300194e+01 2.032042198030439303e-07 6.240458149098934215e-08 3.328632425400231939e-08 3.122554059787694530e-08
4.306306306306306197e+01 1.999252232967435672e-07 6.537291939836541493e-08 3.095773412273296930e-08 2.812940493624049158e-08
4.312312312312312201e+01 1.896709554942250110e-07 5.311851802855725849e-08 3.170661687813046884e-08 2.749619126713447970e-08
4.318318318318318205e+01 1.917852235946013874e-07 5.871628478143648477e-08 3.227325126757067152e-08 2.764172734143285258e-08
4.324324324324324209e+01 1.854791981641497372e-07 5.437443987269246575e-08 2.949201579707300690e-08 2.587073044305893371e-08
4.330330330330330213e+01 1.829893739696832929e-07 6.049888670720179829e-08 2.880649148043742948e-08 2.980077242873465658e-08
4.336336336336336217e+01 1.805030886183168064e-07 5.878545145360390594e-08 2.882916872123353321e-08 2.714355280758211728e-08
4.342342342342342221e+01 1.750140273977498373e-07 5.419487034000025073e-08 2.796244568235391876e-08 2.280698429521293735e-08
4.348348348348348225e+01 1.695915430469630907e-07 5.317496556922747201e-08 3.011172928687608473e-08 2.662761003397130525e-08
4.354354354354354228e+01 1.695628416537400022e-07 5.496205185063333272e-08 2.642152107441168837e-08 2.423884312886398189e-08
4.360360360360360232e+01 1.649753064993936634e-07 5.303100463545338292e-08 2.829297282566072606e-08 2.476366315474700119e-08
4.366366366366366236e+01 1.603941641145647393e-07 4.931658991387872496e-08 2.790160429016669383e-08 2.173783182335174063e-08
4.372372372372372240e+01 1.572880034609199493e-07 4.698883918032660741e-08 2.388457292498210153e-08 2.271136444677553273e-08
4.378378378378378244e+01 1.515151465681620309e-07 5.069359490843924940e-08 2.599595676207007251e-08 2.154716916052831626e-08
4.384384384384384248e+01 1.532299120950938493e-07 5.149752072732614981e-08 2.650960861844015024e-08 2.167913012217626080e-08
4.390390390390390252e+01 1.455333004692974794e-07 4.531019720650513039e-08 2.265686220564388449e-08 2.080090472323770024e-08
4.396396396396396256e+01 1.466934065224082509e-07 4.381738073844484203e-08 2.451971762755110964e-08 2.129338530429362280e-08
4.402402402402402259e+01 1.429050584778987881e-07 5.131872502083039918e-08 2.406687658058135287e-08 2.009991591196930278e-08
4.408408408408408263e+01 1.375130882352773475e-07 4.872304338028562864e-08 2.465748986634593777e-08 2.220784677835244535e-08
4.414414414414414267e+01 1.351686480736539662e-07 4.574505917403364518e-08 2.065760887504267531e-08 2.108660995922502200e-08
4.420420420420420271e+01 1.335285485764239521e-07 4.073483347204953269e-08 1.969867969293128047e-08 1.928723367527579910e-08
4.426426426426426275e+01 1.289131246142200232e-07 4.032127610257884264e-08 2.151949938273145265e-08 1.986433142157346080e-08
4.432432432432432279e+01 1.260543680892531685e-07 4.222876899514614682e-08 2.157428207297959017e-08 2.193132153322077568e-08
4.438438438438438283e+01 1.214503751504029844e-07 3.945754013872131278e-08 2.156152022568852144e-08 2.074955404761752939e-08
4.444444444444444287e+01 1.213100202440106430e-07 4.345574391664800732e-08 2.087897924694319910e-08 2.048557224711679157e-08
4.450450450450450290e+01 1.169484693340858781e-07 3.405877957127683814e-08 1.991388168944293126e-08 2.047445043995774684e-08
4.456456456456456294e+01 1.137275103681770256e-07 3.703457154727690687e-08 1.914374170106250815e-08 1.787985060205777124e-08
4.462462462462462298e+01 1.105400151782234851e-07 3.623215142445099079e-08 1.846170218643188662e-08 2.036162967155410911e-08
4.468468468468468302e+01 1.051777599283466575e-07 3.417728668425157896e-08 1.992120818561215314e-08 1.847200366738238025e-08
4.474474474474474306e+01 1.069653950291530167e-07 3.729355284959823857e-08 1.888341425878646296e-08 1.800263349875661497e-08
4.480480480480480310e+01 1.028605021167357949e-07 3.344045765484258477e-08 1.847713790786773822e-08 1.513253358161466760e-08
4.486486486486486314e+01 1.047923697608814692e-07 3.535561742465998407e-08 1.780459171118389233e-08 1.634541932280146993e-08
4.492492492492492318e+01 1.014768919336705387e-07 3.368734013667999420e-08 1.702232910924438442e-08 1.878210733935623958e-08
4.498498498498498321e+01 9.616782215106392631e-08 2.910581450443037089e-08 1.699698163789481545e-08 1.473300278200767144e-08
4.504504504504504325e+01 9.430952185347182532e-08 2.933071154813272870e-08 1.622584718974708318e-08 1.370889381333905973e-08
4.510510510510510329e+01 9.427563054721573367e-08 2.845571614118775196e-08 1.800109539528550808e-08 1.809809051617263008e-08
4.516516516516516333e+01 8.889538702366856608e-08 2.952283457642202656e-08 1.777395563495521003e-08 1.473504800277937451e-08
4.522522522522522337e+01 9.311065017557594733e-08 2.987526434839732952e-08 1.891911574136440832e-08 1.616569178518578252e-08
4.528528528528528341e+01 8.609330788810894048e-08 2.793320537108202256e-08 1.476454154118792463e-08 1.542492131190279868e-08
4.534534534534534345e+01 8.563248280304903784e-08 2.936739159260638170e-08 1.673737092677353723e-08 1.538209750567584338e-08
4.540540540540540349e+01 8.350056453273060664e-08 2.894525366294386887e-08 1.728715307314802197e-08 1.774672257575736874e-08
4.546546546546546352e+01 8.583613192075235600e-08 3.018495893203646402e-08 1.714014663048250591e-08 1.655724041925753013e-08
4.552552552552552356e+01 7.858322689524767285e-08 2.810562157280595643e-08 1.962605328701446740e-08 1.597003442226732931e-08
4.558558558558558360e+01 7.726573399974673688e-08 2.899158564242901131e-08 1.774362695743278621e-08 1.752630251881429223e-08
4.564564564564564364e+01 7.919843891621114004e-08 2.739080814869110690e-08 1.670020606206188912e-08 1.962285256931548942e-08
4.570570570570570368e+01 7.503824331862185370e-08 2.461084895194396226e-08 1.543971205543606520e-08 1.651725055055215090e-08
4.576576576576576372e+01 7.516124594566312711e-08 2.570845663113637952e-08 1.765319786914088363e-08 1.521665944311177059e-08
4.582582582582582376e+01 7.146827054794528452e-08 2.526371314618491810e-08 1.748445392651275695e-08 1.729629066514768111e-08
4.588588588588588379e+01 7.041796939690833221e-08 2.612539907302938620e-08 1.575205678653782341e-08 1.419447640425496007e-08
4.594594594594594383e+01 6.919715383313471813e-08 2.439127153730738950e-08 1.556829911330040439e-08 1.466946141406430913e-08
4.600600600600600387e+01 6.809250003227195440e-08 2.309151347360007879e-08 1.508425333070526954e-08 1.477090733703712503e-08
4.606606606606606391e+01 6.366989704016509530e-08 2.130493129405664192e-08 1.453033438977092652e-08 1.597008926526048925e-08
4.612612612612612395e+01 6.517267237364255033e-08 2.257106504857270892e-08 1.527587755770432758e-08 1.673521105596168845e-08
4.618618618618618399e+01 6.275827243158982843e-08 2.165282040410768733e-08 1.610857286007645533e-08 1.623358488781357487e-08
4.624624624624624403e+01 6.240334833379567147e-08 1.932754646273281559e-08 1.617272458345726144e-08 1.538858510826335047e-08
4.630630630630630407e+01 5.970851985937224302e-08 1.780275356885764077e-08 1.502275358064307945e-08 1.450528104859452512e-08
4.636636636636636410e+01 5.721686951723441247e-08 1.767413057809707322e-08 1.477129558232462962e-08 1.577082322847909987e-08
4.642642642642642414e+01 5.632471560008908250e-08 1.963276665829297243e-08 1.179337807242234254e-08 1.426871693281713449e-08
4.648648648648648418e+01 5.455067290928654484e-08 1.728727331482700137e-08 1.353258940782736293e-08 1.349577480195334886e-08
4.654654654654654422e+01 5.482861124446435528e-08 1.812907841098215100e-08 1.545156789959309453e-08 1.336102467711382416e-08
4.660660660660660426e+01 5.220438960602294747e-08 1.807429712035372261e-08 1.372913225115957655e-08 1.420432774519096259e-08
4.666666666666666430e+01 5.472957033876618475e-08 2.050769649239977679e-08 1.657514203324538156e-08 1.425682764741328086e-08
4.672672672672672434e+01 5.119962762677603722e-08 1.843583695545456850e-08 1.216891017065143414e-08 1.362699520296524595e-08
4.678678678678678438e+01 5.119514909370360942e-08 1.824237009329059513e-08 1.281823522656907426e-08 1.381744831884012326e-08
4.684684684684684441e+01 4.937461942740325443e-08 1.980968453300624390e-08 1.297064859338859150e-08 1.219940306408241825e-08
4.690690690690690445e+01 4.843554197013222596e-08 1.787205935216023946e-08 1.317999720439436425e-08 1.183445003658585254e-08
4.696696696696696449e+01 4.724262681422763399e-08 1.846547907135342755e-08 1.352157341676127978e-08 1.275234750196996759e-08
4.702702702702702453e+01 4.658936975341436902e-08 1.724285625533637270e-08 1.282982863810806494e-08 1.299108981404899682e-08
4.708708708708708457e+01 4.848430179279948491e-08 1.903149476211382998e-08 1.468039835442229965e-08 1.275276947151096442e-08
4.714714714714714461e+01 4.452169743322941955e-08 1.631734386977696305e-08 1.216044937813569439e-08 1.033797162764857041e-08
4.720720720720720465e+01 4.587848424454502042e-08 1.619079110340898710e-08 1.177037641370839418e-08 1.152051468410125797e-08
4.726726726726726469e+01 4.548208066266987578e-08 1.841742547554660257e-08 1.166069781755243241e-08 1.170860788655803537e-08
4.732732732732732472e+01 4.138783183263452088e-08 1.488551275948947665e-08 1.164505003658862092e-08 1.143024383788972966e-08
4.738738738738738476e+01 4.147445113587172740e-08 1.578886580001664638e-08 1.186346494612480134e-08 1.084429952914316170e-08
4.744744744744744480e+01 4.240685886353404066e-08 1.826724994053315627e-08 1.302711370986972514e-08 1.266616391986589718e-08
4.750750750750750484e+01 3.761792516761427336e-08 1.520162435271477163e-08 1.090004336002455031e-08 1.194863746286240977e-08
4.756756756756756488e+01 3.739704599292048744e-08 1.733465676379102151e-08 1.222899022377303519e-08 1.170421997096080462e-08
4.762762762762762492e+01 3.816145369962172113e-08 1.639719202912272932e-08 1.120472002818316529e-08 1.277181724641061083e-08
4.768768768768768496e+01 3.574679531527777280e-08 1.613107358839295296e-08 1.104943120840780986e-08 1.148781329125130778e-08
4.774774774774774500e+01 3.670805948821957594e-08 1.817887880813794640e-08 1.105289966090291881e-08 1.008992817902419683e-08
4.780780780780780503e+01 3.558950070791316150e-08 1.539506683467382772e-08 1.263791243865603991e-08 1.061547558311233404e-08
4.786786786786786507e+01 3.601631780952327258e-08 1.630714734530000098e-08 1.365069417405691714e-08 1.245269718238695257e-08
4.792792792792792511e+01 3.498378715344040127e-08 1.538501656977385803e-08 1.173113619960011743e-08 1.132537040214714029e-08
4.798798798798798515e+01 3.356004812847169684e-08 1.516606510411850003e-08 1.172666879810466289e-08 1.214698649463429957e-08
4.804804804804804519e+01 3.309075821492165731e-08 1.566049957524394313e-08 1.153027184532494672e-08 1.068753891649996498e-08
4.810810810810810523e+01 3.293008698673564504e-08 1.438935234331206905e-08 1.080071380672445725e-08 1.095966292022197387e-08
4.816816816816816527e+01 3.307745647413211730e-08 1.584447518520131076e-08 1.157077942837917286e-08 1.088370954970880524e-08
4.822822822822822530e+01 3.246954937262041855e-08 1.512101795516009011e-08 9.666293441642270062e-09 9.194973730434556038e-09
4.828828828828828534e+01 3.116367433358606146e-08 1.586698531416236376e-08 1.054941091897526119e-08 8.630952449061547274e-09
4.834834834834834538e+01 2.941252065924754867e-08 1.329543982223207758e-08 9.850653044712399553e-09 1.178636490430384155e-08
4.840840840840840542e+01 3.045503086057589901e-08 1.468330076425988960e-08 1.079473223624292256e-08 9.643750099474736949e-09
4.846846846846846546e+01 2.912497394615965374e-08 1.547677626049758954e-08 9.852280513137672477e-09 9.830566970240354124e-09
4.852852852852852550e+01 2.874450267862206526e-08 1.428282519343179893e-08 9.765434130685662260e-09 1.054091854056257685e-08
4.858858858858858554e+01 2.691563807327932632e-08 1.338838333940147158e-08 9.744786526949104641e-09 1.000888603314018115e-08
4.864864864864864558e+01 2.639779440632404378e-08 1.275113112089699095e-08 1.052034635443398385e-08 9.336865646864635268e-09
4.870870870870870561e+01 2.782860183955924050e-08 1.276641202121322939e-08 1.030503631609572236e-08 9.367306802288179066e-09
4.876876876876876565e+01 2.672681375376948626e-08 1.439586772114757994e-08 9.647616874350805145e-09 9.221923812082136181e-09
4.882882882882882569e+01 2.657139978515429033e-08 1.412916348794174765e-08 1.008170135000683960e-08 9.290409552136450189e-09
4.888888888888888573e+01 2.469399595987621275e-08 1.304767608640057312e-08 8.513619847140156794e-09 9.324689870092129748e-09
4.894894894894894577e+01 2.637221545348750880e-08 1.274289219626239175e-08 1.117704477332158475e-08 8.668720227705330893e-09
4.900900900900900581e+01 2.319332492742974318e-08 1.202099216139816062e-08 9.560611456216432475e-09 9.056008475472274602e-09
4.906906906906906585e+01 2.245824445916527137e-08 1.317504764011287556e-08 9.863571605077261672e-09 7.872065279071144575e-09
4.912912912912912589e+01 2.499376602533919264e-08 1.362999243438163760e-08 8.475233006861957451e-09 8.628951655085907770e-09
4.918918918918918592e+01 2.265234498012946475e-08 1.113833847390912098e-08 9.363211770886459061e-09 7.234957401949991030e-09
4.924924924924924596e+01 2.297063391151272801e-08 1.311632516419389988e-08 9.726606347184074797e-09 9.206226966745161654e-09
4.930930930930930600e+01 2.414596014050642130e-08 1.332538652905932905e-08 9.142336482842032239e-09 8.584864612709789225e-09
4.936936936936936604e+01 2.158822517654827833e-08 1.123262058297290587e-08 9.212788249042616867e-09 8.825152477577082681e-09
4.942942942942942608e+01 2.193423029934725725e-08 1.223396103836986265e-08 9.659640387122779451e-09 8.529575411185920006e-09
4.948948948948948612e+01 2.216939051936645403e-08 1.167742735759205955e-08 9.338854522164559340e-09 8.513116610987098261e-09
4.954954954954954616e+01 2.066601106836356075e-08 1.174013695647888161e-08 8.344289657639509918e-09 8.232322956754900885e-09
4.960960960960960620e+01 2.035017519343151411e-08 1.096039787697275551e-08 8.279440474165164914e-09 9.801494865162837010e-09
4.966966966966966623e+01 1.923554439805224577e-08 1.164820373857641976e-08 8.275329141817843233e-09 7.643151472877208951e-09
4.972972972972972627e+01 2.049083146859410169e-08 1.207783000895227411e-08 8.877304286000373521e-09 8.466038649714284621e-09
4.978978978978978631e+01 1.962519943425846865e-08 1.032339362003772301e-08 8.347561694187362744e-09 7.663805629335228443e-09
4.984984984984984635e+01 1.898068399533608924e-08 1.008274797380410562e-08 7.757519999869139932e-09 8.292239330140662488e-09
4.990990990990990639e+01 1.784210123240825254e-08 1.000801245352839103e-08 6.520320738631586497e-09 6.734909533961768345e-09
4.996996996996996643e+01 1.964473582167791574e-08 9.869304993505499130e-09 7.510888230052599254e-09 6.810777901071543083e-09
5.003003003003002647e+01 1.773829329618066783e-08 9.825035188758891691e-09 7.744915991093966930e-09 7.210564863712984749e-09
5.009009009009008651e+01 1.860580576256149010e-08 1.073478093521806771e-08 8.591749601496440563e-09 7.879466243157162785e-09
5.015015015015014654e+01 1.683941296670263066e-08 9.796268146612287543e-09 6.793319479015466089e-09 7.012909303456410292e-09
5.021021021021020658e+01 1.595223945718950042e-08 9.005708900526463626e-09 7.095801683178675058e-09 6.202178089448700408e-09
5.027027027027026662e+01 1.744932041782488442e-08 1.008898760235049284e-08 7.831786868917722486e-09 8.231614543485389443e-09
5.033033033033032666e+01 1.639859451577091132e-08 9.363994811816022267e-09 7.826592997635079548e-09 7.748050580769570003e-09
5.039039039039038670e+01 1.677186308098654946e-08 9.550397223179910625e-09 8.045010083764383637e-09 7.604168057018193655e-09
5.045045045045044674e+01 1.555874050760948812e-08 9.202050843067032788e-09 7.255869246559914917e-09 6.512774337464735612e-09
5.051051051051050678e+01 1.571345409070741393e-08 8.910019069308642446e-09 6.987681547531226196e-09 6.633962758047264391e-09
5.057057057057056682e+01 1.477552882826382659e-08 9.089732748510059791e-09 6.495863875512064440e-09 6.379942944114609842e-09
5.063063063063062685e+01 1.413897044491508727e-08 8.434130890461532191e-09 6.256255450103222484e-09 6.288190930979898608e-09
5.069069069069068689e+01 1.407603352554788569e-08 7.869439014387849047e-09 6.570543892683933182e-09 6.101138434261810004e-09
5.075075075075074693e+01 1.300444549597737924e-08 7.835537935585710065e-09 5.888348006117951497e-09 5.725661578160404356e-09
5.081081081081080697e+01 1.408663221369319507e-08 8.374517991278559101e-09 6.281752664468312215e-09 7.098706385269254435e-09
5.087087087087086701e+01 1.312523679383473283e-08 6.978707032583905842e-09 5.401593427859786730e-09 5.233452405621795614e-09
5.093093093093092705e+01 1.251877170979213876e-08 7.520004288547866617e-09 5.842337121096637077e-09 5.334533417869772643e-09
5.099099099099098709e+01 1.281058245803324371e-08 7.195957882235287379e-09 6.344208758458183121e-09 6.208872404587048428e-09
5.105105105105104712e+01 1.231375627482382866e-08 7.045515445301838372e-09 5.887471885107267292e-09 5.623705055731279574e-09
5.111111111111110716e+01 1.244235281981113926e-08 7.583860734406090086e-09 7.094797792431474481e-09 6.758751018673495168e-09
5.117117117117116720e+01 1.056164627339458788e-08 6.574301612283641223e-09 6.350170486976436190e-09 5.329757848310552405e-09
5.123123123123122724e+01 1.196646536389984841e-08 7.178260311007632462e-09 5.986687168862028751e-09 5.540846339328616148e-09
5.129129129129129439e+01 1.144419712436037282e-08 6.242076202330519384e-09 6.018515650141742645e-09 5.376056396918003034e-09
5.135135135135135442e+01 1.070571930827894791e-08 6.247718740386889517e-09 6.066664404918032496e-09 5.517414932080280778e-09
5.141141141141141446e+01 1.032024262633906224e-08 7.294570102814556067e-09 5.149358684547667785e-09 5.612506195783237672e-09
5.147147147147147450e+01 9.583290766992747886e-09 6.764152155598759483e-09 6.598858203950936735e-09 5.351880988027520823e-09
5.153153153153153454e+01 1.082226493845232222e-08 6.957272420565924231e-09 6.411824635409026297e-09 6.016077877992067286e-09
5.159159159159159458e+01 1.078892385532524443e-08 6.246497063450653017e-09 6.155734180860308171e-09 6.060296882788610315e-09
5.165165165165165462e+01 9.674657858251444148e-09 5.829348460946374549e-09 5.484311687904598416e-09 4.647913385363071505e-09
5.171171171171171466e+01 1.018219919016817467e-08 5.632736116748682037e-09 5.825108207042005073e-09 4.878136305165502556e-09
5.177177177177177470e+01 8.934621829296342259e-09 6.230725630028954860e-09 5.667021170197052806e-09 4.973268198876807404e-09
5.183183183183183473e+01 9.253169899434180106e-09 4.886495462952120412e-09 5.309578484202866676e-09 4.651648941700520377e-09
5.189189189189189477e+01 8.358082176902183317e-09 5.164946462121242212e-09 5.058039102252788929e-09 4.552730682813132058e-09
5.195195195195195481e+01 8.595763214097783406e-09 5.435127355395149484e-09 5.590367907680217049e-09 5.254643762059524383e-09
5.201201201201201485e+01 8.402286040930905013e-09 6.304093908537529517e-09 5.168275774263884694e-09 4.941417011987706534e-09
5.207207207207207489e+01 8.720417458249566109e-09 5.389402162413097736e-09 4.823574330154933593e-09 5.268679213307040011e-09
5.213213213213213493e+01 7.235927913619463857e-09 4.512381799985946448e-09 4.333100955141471535e-09 3.766844632921092731e-09
5.219219219219219497e+01 7.419950500829870147e-09 5.242747809790886963e-09 3.945523595497424883e-09 4.050333350090675792e-09
5.225225225225225500e+01 7.711237595839671946e-09 5.346240254188869106e-09 4.796204949379724109e-09 4.559850407979110178e-09
5.231231231231231504e+01 7.733662662264716923e-09 5.018157178253224315e-09 4.187262443511267535e-09 3.853610942648403547e-09
5.237237237237237508e+01 7.192475079024655175e-09 4.865203980233225288e-09 4.470337783483015328e-09 3.914548777219354859e-09
5.243243243243243512e+01 6.866487877870713441e-09 4.642037486926029769e-09 4.654529948487115651e-09 3.981950017715522334e-09
5.249249249249249516e+01 7.398695944130762764e-09 4.717960567340760707e-09 4.422578344069479521e-09 3.824227536624600111e-09
5.255255255255255520e+01 6.081681117378778850e-09 4.363847109911513315e-09 4.268331873902449678e-09 3.807334545610190256e-09
5.261261261261261524e+01 6.720838857227280676e-09 4.697509764564742454e-09 4.252097063895626081e-09 3.362141543396026781e-09
5.267267267267267528e+01 6.931093885210220236e-09 4.087409395501562976e-09 3.814707640234051773e-09 3.488322164751307149e-09
5.273273273273273531e+01 6.205010791854453179e-09 4.291255769264185107e-09 3.623771088907244661e-09 3.023731533271829628e-09
5.279279279279279535e+01 6.094558129761412405e-09 4.467359565333600901e-09 3.442298571940691482e-09 3.476459600274530993e-09
5.285285285285285539e+01 6.545254870352475614e-09 3.804581294897026547e-09 4.005518732865477271e-09 3.892550997849810661e-09
5.291291291291291543e+01 6.167736905365149585e-09 3.622605688624411665e-09 3.280935935205416896e-09 3.441360808116821886e-09
5.297297297297297547e+01 6.351034599533370414e-09 4.000643206618053020e-09 3.491519179178785864e-09 3.631778349542082673e-09
5.303303303303303551e+01 6.267427584578052722e-09 4.474742086367521748e-09 3.608253627931083214e-09 3.201977882653729208e-09
5.309309309309309555e+01 5.490892005169033104e-09 4.099498184901959492e-09 2.802794057180253259e-09 3.571970014943031023e-09
5.315315315315315559e+01 5.514428681558061960e-09 4.204029702502454118e-09 3.276012634468434294e-09 3.538146313654059324e-09
5.321321321321321562e+01 5.564565251135893601e-09 4.121632517036378563e-09 3.428243192847366688e-09 3.148733109213181812e-09
5.327327327327327566e+01 5.827524648974640961e-09 3.985236282605339503e-09 3.803116607124171759e-09 4.103184336775792856e-09
5.333333333333333570e+01 5.797647746363096370e-09 3.801135090973087635e-09 3.356058761746878427e-09 2.865996308072588658e-09
5.339339339339339574e+01 5.608327791639995670e-09 3.758790075586470668e-09 3.578974409368290953e-09 3.219161748386799299e-09
5.345345345345345578e+01 4.569148339080496656e-09 3.663494751599056339e-09 2.737921693749333307e-09 2.704143063042317471e-09
5.351351351351351582e+01 4.593133467372986239e-09 3.096834941863885277e-09 2.953431445327101057e-09 2.729452110296478912e-09
5.357357357357357586e+01 5.094723461545867045e-09 3.343000212771534444e-09 3.106898369695646825e-09 3.108405697485314582e-09
5.363363363363363590e+01 4.349305688017918686e-09 2.894297849951750101e-09 2.533291577007859891e-09 2.861311839173850307e-09
5.369369369369369593e+01 5.142032115275115193e-09 3.568342138410097780e-09 3.148137395025815402e-09 2.899073793244428728e-09
5.375375375375375597e+01 4.000066798889767317e-09 2.986782933922071417e-09 2.759807170728929147e-09 2.459005453065411376e-09
5.381381381381381601e+01 4.183164048366264840e-09 3.200081409434578470e-09 2.995114568835220819e-09 2.641613015457045651e-09
5.387387387387387605e+01 4.074987806464209205e-09 3.109459680582496818e-09 3.072706405380524012e-09 2.369470897388567195e-09
5.393393393393393609e+01 4.125610695092324191e-09 3.389576403474760640e-09 3.125097338981382531e-09 2.588764560254936763e-09
5.399399399399399613e+01 3.488959270249473300e-09 3.104301950917709248e-09 2.459314694963291986e-09 2.166050763244662746e-09
5.405405405405405617e+01 3.302102671235614383e-09 2.346219791280875825e-09 2.039175976321787410e-09 2.179481765431018081e-09
5.411411411411411621e+01 3.458682642548953404e-09 3.098137901956819783e-09 2.529558225062811911e-09 2.470078788838443207e-09
5.417417417417417624e+01 3.509539917376520500e-09 2.672987789148115399e-09 2.411950738100998990e-09 2.173184213887931349e-09
5.423423423423423628e+01 3.428477402934522621e-09 3.094051972683762236e-09 2.726875336767167980e-09 1.946321862622178640e-09
5.429429429429429632e+01 3.821955280689968273e-09 3.182616876430137121e-09 2.925619453424944951e-09 3.014058567877435803e-09
5.435435435435435636e+01 3.266624460861363491e-09 2.645182413046501174e-09 2.655570208805125680e-09 2.335004881306828039e-09
5.441441441441441640e+01 3.449125612281811372e-09 2.648719687485289041e-09 2.137789356776513094e-09 2.335151460601833490e-09
5.447447447447447644e+01 3.868258650805063481e-09 3.066385639849614234e-09 2.564735746143132530e-09 2.525227978623695613e-09
5.453453453453453648e+01 2.919321116900559447e-09 2.127496859487969428e-09 2.051680042575071423e-09 2.158228441474147087e-09
5.459459459459459651e+01 2.286857614784745193e-09 2.008530009336308879e-09 1.581135240728795620e-09 1.731858771452511531e-09
5.465465465465465655e+01 2.916111307115307307e-09 2.369345335683654740e-09 1.986803942702464801e-09 2.078917933112680826e-09
5.471471471471471659e+01 3.072051468435748200e-09 2.732157681378044652e-09 2.280509572759186214e-09 2.233707106873975569e-09
5.477477477477477663e+01 2.860427159699224701e-09 2.273044057482464362e-09 1.744066482834946266e-09 2.029922384204257764e-09
5.483483483483483667e+01 3.016228684640918694e-09 2.351808629090809254e-09 2.297072106730732307e-09 1.696399185326928706e-09
5.489489489489489671e+01 2.490303744796171538e-09 1.553215960054691459e-09 1.524351514812172554e-09 1.358459507093718464e-09
5.495495495495495675e+01 2.226948598321474364e-09 1.540785857659034793e-09 1.482600562274148882e-09 1.019438934146638975e-09
5.501501501501501679e+01 2.356658135026126161e-09 1.820810384877681702e-09 1.914930239092394227e-09 1.364015859937907040e-09
5.507507507507507682e+01 2.303031184067426096e-09 1.758723549660272370e-09 1.563323350328400389e-09 1.352667149613847238e-09
5.513513513513513686e+01 2.040210960266328236e-09 1.401915334929336293e-09 1.705055556140908147e-09 1.407982751535638039e-09
5.519519519519519690e+01 1.699250534411795077e-09 1.685446930539429272e-09 1.430394080769133045e-09 1.499876805483578399e-09
5.525525525525525694e+01 1.567686256243798975e-09 9.476257713848849515e-10 1.264083925116797957e-09 9.520405371034749655e-10
5.531531531531531698e+01 1.436265367884522493e-09 1.227835880579713838e-09 9.313538290260210868e-10 1.199996965619339507e-09
5.537537537537537702e+01 1.670384024204740511e-09 1.404036312196991237e-09 1.293002066556769193e-09 1.132899897272966317e-09
5.543543543543543706e+01 2.165105464300062662e-09 1.395258268160540719e-09 1.675804337620112705e-09 1.842657683753473610e-09
5.549549549549549710e+01 2.085719087491826658e-09 1.505023350256187423e-09 1.785126499767336777e-09 1.439739939759590683e-09
5.555555555555555713e+01 1.824017446034951804e-09 1.419714007675004914e-09 1.565182182411645654e-09 1.617588179366495201e-09
5.561561561561561717e+01 1.927205563040330132e-09 1.629424824970202299e-09 1.712053731120321394e-09 1.283474668121739630e-09
5.567567567567567721e+01 1.457638981779890794e-09 1.309033164391816192e-09 1.160497119895012651e-09 1.100925937935215278e-09
5.573573573573573725e+01 1.899112473410712281e-09 1.586457621108520523e-09 1.546905597129362360e-09 1.693608568439692877e-09
5.579579579579579729e+01 1.378065393961653452e-09 1.096350847426501637e-09 1.018057636422814769e-09 1.076650549137716498e-09
5.585585585585585733e+01 1.325349797455002157e-09 8.754184500662805188e-10 1.208706561255070427e-09 9.516917519120966296e-10
5.591591591591591737e+01 1.480477561211494854e-09 1.124514062399223273e-09 1.216676664907542830e-09 9.986080417423735355e-10
5.597597597597597741e+01 1.817154684737602966e-09 1.721664019247686416e-09 1.520112863156159696e-09 1.664512092129311663e-09
5.603603603603603744e+01 1.297271857243438002e-09 1.252806055274881261e-09 1.215421464500145859e-09 9.962586092527800858e-10
5.609609609609609748e+01 1.063193304198407046e-09 1.172776984721061739e-09 8.233293179802863949e-10 9.858136995845620528e-10
5.615615615615615752e+01 9.589539068916317864e-10 7.646155380631233817e-10 8.654235281535128469e-10 8.372576471751612894e-10
5.621621621621621756e+01 1.036152981939523287e-09 7.730013232149519173e-10 8.408969633690174694e-10 6.444189154407544619e-10
5.627627627627627760e+01 9.838199283039984188e-10 8.328246598473273790e-10 6.929036842341957049e-10 9.587240219039289504e-10
5.633633633633633764e+01 1.086800139366455352e-09 9.643018338363668530e-10 1.060252988989590006e-09 8.436166814697198557e-10
5.639639639639639768e+01 1.034496461324737861e-09 8.762598629171487226e-10 6.803094849333750293e-10 8.859474255747926416e-10
5.645645645645645772e+01 8.530054919304938664e-10 6.755156618537579321e-10 6.382700818562725529e-10 6.369013541137058355e-10
5.651651651651651775e+01 6.975426496091292115e-10 4.878027468748075851e-10 5.903807038027487278e-10 4.381684694229562776e-10
5.657657657657657779e+01 8.520994847795285170e-10 6.789978991151904223e-10 7.625114445144369277e-10 7.626347921144430303e-10
5.663663663663663783e+01 8.516475624540360541e-10 8.107027761628756907e-10 6.715503587405718913e-10 5.801822264091405777e-10
5.669669669669669787e+01 6.448457260725512130e-10 4.340949440612103391e-10 5.943839418131931827e-10 4.703692015752739216e-10
5.675675675675675791e+01 6.702846254504154682e-10 5.263770583057224813e-10 4.793764426758392383e-10 4.852960935565241762e-10
5.681681681681681795e+01 7.214633555436369154e-10 7.761227406038763909e-10 8.723781210912498969e-10 7.147816296707740608e-10
5.687687687687687799e+01 5.665646913680691158e-10 4.864367211733183684e-10 4.569459376046849865e-10 4.890665836779461109e-10
5.693693693693693803e+01 4.890477290086595031e-10 4.664073204974159614e-10 4.133087164561006180e-10 3.640767408174086141e-10
5.699699699699699806e+01 6.945963105703028400e-10 5.882262061838223197e-10 6.299002653854705164e-10 3.784627577798391140e-10
5.705705705705705810e+01 5.913816540044713919e-10 5.082511529225842337e-10 3.325340324461619279e-10 5.630650023722569675e-10
5.711711711711711814e+01 3.340834086163044097e-10 2.586152667305424735e-10 2.860886639574982665e-10 3.366156872191711917e-10
5.717717717717717818e+01 6.164453511493843590e-10 5.004889551694315014e-10 4.658697457133245433e-10 4.851769722219590365e-10
5.723723723723723822e+01 5.391066123426155172e-10 3.906885197567060668e-10 4.128412454845335622e-10 4.363640324875623095e-10
5.729729729729729826e+01 7.954068388745804850e-10 5.685492294042487535e-10 7.283625750313569170e-10 7.102865239561434207e-10
5.735735735735735830e+01 4.359624151388889152e-10 3.533940408961983525e-10 3.930764182034661016e-10 3.444995092031977902e-10
5.741741741741741833e+01 5.895229328411392431e-10 4.410009821993484472e-10 5.488501444650260536e-10 5.793134856437221401e-10
5.747747747747747837e+01 6.660689570552214847e-10 4.818393453669184402e-10 6.020962374892998596e-10 5.170205651519874825e-10
5.753753753753753841e+01 6.145119056619850838e-10 5.022902017623907971e-10 5.661792092364049675e-10 4.471596201170764529e-10
5.759759759759759845e+01 5.118261917250761357e-10 4.196519756835081831e-10 5.241140050875141758e-10 4.257601583536658652e-10
5.765765765765765849e+01 7.161833645771031876e-10 6.231851411447281746e-10 5.512861294193041064e-10 5.294396048681366384e-10
5.771771771771771853e+01 6.391166460456027272e-10 5.424359483514595330e-10 5.411674479005002317e-10 4.271306721270338259e-10
5.777777777777777857e+01 5.621302530501366697e-10 4.360720198131168186e-10 4.551952062100478090e-10 5.405368570024590174e-10
5.783783783783783861e+01 6.129145234288559374e-10 5.010680560784471956e-10 5.521126931575042786e-10 3.041546779470823129e-10
5.789789789789789864e+01 6.891711066212669386e-10 5.744546916076052777e-10 4.801688758970421783e-10 6.037412229199826986e-10
5.795795795795795868e+01 3.316511517654103174e-10 3.936849136686894115e-10 3.854921349476399095e-10 3.380368173267712590e-10
5.801801801801801872e+01 4.844699584124332068e-10 3.780439669461492915e-10 4.071697255353620110e-10 3.358523691144188273e-10
5.807807807807807876e+01 4.587341609242354710e-10 3.121817314049802857e-10 3.388005614221854526e-10 4.525030502736560887e-10
5.813813813813813880e+01 4.330250863318206301e-10 3.715328807465147513e-10 2.998318036662620599e-10 3.839736767404582691e-10
5.819819819819819884e+01 4.837194235567901540e-10 3.224431613582370688e-10 3.518109736417092554e-10 3.731607464444312037e-10
5.825825825825825888e+01 5.343616003361232875e-10 4.583257065864706908e-10 3.520184264283643714e-10 3.749654364929997750e-10
5.831831831831831892e+01 3.560575793344656608e-10 3.390587179670895465e-10 3.278788903522546847e-10 3.177858080746271029e-10
5.837837837837837895e+01 4.321331696560571051e-10 3.622425630727927153e-10 3.207305173413356612e-10 3.614438810676137488e-10
5.843843843843843899e+01 3.810979855629067218e-10 1.695166326847301792e-10 2.701964823272307695e-10 1.844079483017613723e-10
5.849849849849849903e+01 3.809022998064552018e-10 2.415485422055857187e-10 3.056499250744935089e-10 2.921727314551235010e-10
5.855855855855855907e+01 3.553264541701092639e-10 2.807719932162234195e-10 2.620646740398848601e-10 2.769132121989436545e-10
5.861861861861861911e+01 4.566141971025364815e-10 4.795801886141070989e-10 4.985793798198840869e-10 4.051704516183501721e-10
5.867867867867867915e+01 5.577983344959530515e-10 4.297041371585518378e-10 3.957895971753082428e-10 4.137462520143127327e-10
5.873873873873873919e+01 3.294395523480679358e-10 2.946071365185966769e-10 2.799446893114770606e-10 2.335289796470305292e-10
5.879879879879879923e+01 2.786141399203242251e-10 1.658791161950640844e-10 1.767278382840146339e-10 2.086852097954346087e-10
5.885885885885885926e+01 3.291032178526770804e-10 2.186463267559735461e-10 2.442640504540642442e-10 2.590960757776944855e-10
5.891891891891891930e+01 2.277245329206083318e-10 1.421634238299392811e-10 1.531868666713860589e-10 1.566054358255691071e-10
5.897897897897897934e+01 1.517390360213642885e-10 1.345984584380743944e-10 9.747461187955614421e-11 1.344208073362111467e-10
5.903903903903903938e+01 2.274927521654654033e-10 1.939110223537240798e-10 2.360969005950995673e-10 2.279198872504121211e-10
5.909909909909909942e+01 3.031695024946663447e-10 1.606362357666690728e-10 2.181482553158796724e-10 2.200351360149408274e-10
5.915915915915915946e+01 2.272616777003831346e-10 1.640952661561641531e-10 1.096057957183822115e-10 1.832689924135728746e-10
5.921921921921921950e+01 7.571546806898029001e-11 8.293477104357313403e-11 1.131993280377530730e-10 7.924177054004268921e-11
5.927927927927927954e+01 3.531598092486836162e-10 3.601443697594543646e-10 3.630798698023027389e-10 3.130107671131775626e-10
5.933933933933933957e+01 1.512775883151961096e-10 1.729966335420488562e-10 1.503405715615450211e-10 1.472725263653068660e-10
5.939939939939939961e+01 2.772019963125517698e-10 1.898776883459813235e-10 2.488665221950304586e-10 2.470892981372725535e-10
5.945945945945945965e+01 1.511247054178125585e-10 1.370738660562784418e-10 1.164641778309404119e-10 1.576955415040011603e-10
5.951951951951951969e+01 2.517473959713624958e-10 2.163162342019317639e-10 1.900930346662019012e-10 1.997243665126264014e-10
5.957957957957957973e+01 2.012963801350038083e-10 2.451058207981663072e-10 1.935452913044488349e-10 2.501312436275008865e-10
5.963963963963963977e+01 2.514937461377149024e-11 2.309471443318058480e-11 4.406684229161949130e-12 2.812583768836169028e-11
5.969969969969969981e+01 2.513672083957987540e-11 1.073883871214486121e-11 2.297437373844738445e-11 2.211082055048889808e-11
5.975975975975975985e+01 1.004963445849037520e-10 7.283069170202189185e-11 1.047488243245963157e-10 9.492625678068519015e-11
5.981981981981981988e+01 1.506688229148239012e-10 1.702187632194606047e-10 1.447674352270050436e-10 1.591591084828633205e-10
5.987987987987987992e+01 2.258898642951888952e-10 1.963765777579325474e-10 2.168105199922866847e-10 2.104906427463359964e-10
5.993993993993993996e+01 1.505177764378414031e-10 9.841714103708075415e-11 8.144453027163856162e-11 1.399317040527280884e-10


==> pde_runs/dsmc_20Td_0_final.csv <==
ev	f0	f1	f2	f3
6.006006006006005954e-02 9.098978802411693267e-02 4.370626188933034867e-03 1.530866518229818734e-03 1.145047190323603614e-03
1.201201201201201191e-01 8.245235657149932451e-02 5.718374431574215627e-03 1.293393296986950760e-03 9.099043999068689124e-04
1.801801801801801717e-01 7.835269887095909491e-02 6.599736556234447535e-03 1.721738853170438595e-03 7.446354954698235912e-04
2.402402402402402382e-01 7.587117900520715108e-02 7.137147734194549710e-03 2.089616887590883473e-03 6.498292746280213755e-04
3.003003003003003046e-01 7.402892714480102665e-02 7.405063650614297603e-03 2.436549167904290825e-03 6.533390191773444594e-04
3.603603603603603434e-01 7.242038979895842887e-02 7.427733788721040467e-03 2.855083547044241950e-03 7.898568731267277326e-04
4.204204204204204376e-01 7.105396616974439528e-02 7.301339571220325821e-03 3.152481067724774520e-03 1.036957700617968398e-03
4.804804804804804763e-01 6.991047143387889296e-02 7.092478254793217057e-03 3.288569140416203705e-03 1.244575540104912335e-03
5.405405405405405705e-01 6.882162303953315297e-02 6.813382891311444561e-03 3.451173166448963207e-03 1.473589658364274965e-03
6.006006006006006093e-01 6.777929185831700620e-02 6.503384885332900815e-03 3.613207693902672959e-03 1.663784599030944606e-03
6.606606606606606480e-01 6.701263011406467796e-02 6.177033647702904508e-03 3.508640622858925830e-03 1.797982264958708672e-03
7.207207207207206867e-01 6.630582422910301366e-02 5.851340617369331885e-03 3.392588947876762524e-03 1.871652994168226166e-03
7.807807807807807254e-01 6.567978292836502974e-02 5.540145892928440181e-03 3.215322684986126906e-03 1.904449276925225705e-03
8.408408408408408752e-01 6.519591443934902308e-02 5.244527951003076331e-03 2.924835256256269871e-03 1.891457741898443972e-03
9.009009009009009139e-01 6.459283762339330937e-02 4.961322413096257503e-03 2.806016982316819185e-03 1.856723904607067866e-03
9.609609609609609526e-01 6.409137465755848639e-02 4.698587075418739559e-03 2.619140143572215151e-03 1.808655469201113234e-03
1.021021021021021102e+00 6.349447162328786254e-02 4.456461775196052418e-03 2.583789781454285360e-03 1.747053365029320286e-03
1.081081081081081141e+00 6.303261621814358617e-02 4.231434794544566488e-03 2.414381933664464051e-03 1.647371740944360242e-03
1.141141141141141180e+00 6.256021980804798988e-02 4.023344237618395325e-03 2.275676538421253243e-03 1.583681886083361176e-03
1.201201201201201219e+00 6.216870021430433157e-02 3.830336770916010873e-03 2.089178726282467889e-03 1.499999647939833855e-03
1.261261261261261257e+00 6.176701784236168780e-02 3.652512349364894773e-03 1.943825514711521605e-03 1.410020730246478197e-03
1.321321321321321296e+00 6.140478336422888067e-02 3.489522550656071632e-03 1.773539457876617455e-03 1.310571215716130680e-03
1.381381381381381335e+00 6.102832023667049272e-02 3.338234957347249472e-03 1.623703700824679751e-03 1.213837943264340713e-03
1.441441441441441373e+00 6.063275188727255960e-02 3.196501722745804207e-03 1.509384127553536209e-03 1.153591370452351555e-03
1.501501501501501412e+00 6.031393202473581128e-02 3.064748140645031597e-03 1.330181880739616379e-03 1.073619195445817348e-03
1.561561561561561451e+00 5.991439648122561662e-02 2.942577600341964115e-03 1.276000509852666170e-03 1.012588470025799344e-03
1.621621621621621712e+00 5.952797819733951501e-02 2.830712098437720634e-03 1.212070287708888168e-03 9.348409750048386263e-04
1.681681681681681750e+00 5.916071783447200000e-02 2.726840670399579072e-03 1.121820204667409691e-03 8.612933332573872438e-04
1.741741741741741789e+00 5.888248142461153384e-02 2.629099488017448260e-03 9.617858776535388688e-04 7.747530108847789591e-04
1.801801801801801828e+00 5.854998385490640250e-02 2.537403496585564477e-03 8.819232809130381169e-04 7.136680051053323742e-04
1.861861861861861867e+00 5.822492905856627848e-02 2.452031850364087221e-03 7.639411854563609577e-04 6.491104157979750953e-04
1.921921921921921905e+00 5.776885172528185147e-02 2.370591057209354025e-03 8.153978452045282594e-04 5.911141205506784948e-04
1.981981981981981944e+00 5.745644432368266635e-02 2.293359617923011393e-03 7.263710152744294688e-04 5.186159777979893262e-04
2.042042042042042205e+00 5.714667029526814684e-02 2.220739058376326562e-03 6.550162966366581806e-04 4.750671204454116436e-04
2.102102102102102243e+00 5.678745960426040407e-02 2.151193570379991531e-03 6.264202556013567401e-04 4.277155111191405625e-04
2.162162162162162282e+00 5.645399251516849265e-02 2.085324775204130000e-03 5.861359370929197527e-04 3.900142239507931822e-04
2.222222222222222321e+00 5.604223380708992647e-02 2.023546332042907691e-03 6.003849504457522968e-04 3.578090006601095563e-04
2.282282282282282360e+00 5.566812481785710781e-02 1.966463434185275732e-03 6.155135642242000630e-04 3.491467057053661543e-04
2.342342342342342398e+00 5.530124845544225759e-02 1.912519559069042691e-03 5.992460019166506507e-04 3.402651520670472909e-04
2.402402402402402437e+00 5.500857828976216807e-02 1.860975271047199181e-03 5.227162832012301544e-04 3.078655299434654067e-04
2.462462462462462476e+00 5.468727992427714624e-02 1.811178419735180300e-03 5.086555660958262497e-04 3.002079297086978661e-04
2.522522522522522515e+00 5.440916752315154425e-02 1.763980600101432584e-03 4.194796234876261112e-04 2.791462483926892028e-04
2.582582582582582553e+00 5.406946910698784414e-02 1.718839906196660246e-03 4.034691313588420394e-04 2.452602884559909927e-04
2.642642642642642592e+00 5.381499740807420273e-02 1.675719462125404560e-03 3.623714814811078628e-04 2.387147951605473294e-04
2.702702702702702631e+00 5.349847930958370745e-02 1.634303778129331296e-03 3.586224954121365626e-04 2.348733715214183922e-04
2.762762762762762669e+00 5.316686854437827070e-02 1.595851425249816173e-03 3.834035700554189814e-04 2.084100160256312532e-04
2.822822822822822708e+00 5.284046989307224912e-02 1.558014930931899420e-03 3.361851776283861421e-04 2.050805693160525343e-04
2.882882882882882747e+00 5.251389725745655296e-02 1.521554834171912800e-03 3.279163571131435092e-04 1.949023836757702709e-04
2.942942942942942786e+00 5.216936586724977426e-02 1.486561677961892097e-03 3.368254665988568435e-04 1.901485698174741666e-04
3.003003003003002824e+00 5.188293328909224233e-02 1.453511450522096404e-03 3.252811119102179275e-04 1.772807679159102868e-04
3.063063063063062863e+00 5.155735919228715547e-02 1.421708056166407289e-03 2.817831049455511868e-04 1.901496975920938975e-04
3.123123123123122902e+00 5.123244675970534123e-02 1.390211564308355824e-03 3.292361588362400626e-04 1.953149887302815476e-04
3.183183183183182940e+00 5.092230652126723822e-02 1.361007052156179998e-03 2.833225229249183418e-04 1.988798134087503534e-04
3.243243243243243423e+00 5.059910898650567951e-02 1.332287970414996331e-03 2.785158587448886337e-04 1.976366135358176399e-04
3.303303303303303462e+00 5.032323621538969255e-02 1.305399322647981522e-03 2.842598997826961899e-04 1.861704802057122048e-04
3.363363363363363501e+00 5.004021865974178640e-02 1.278608516216881829e-03 2.621659633570961570e-04 1.906967444961612450e-04
3.423423423423423539e+00 4.975802077834117626e-02 1.253641079344508394e-03 2.292646003870102553e-04 2.041351480653015658e-04
3.483483483483483578e+00 4.943079519289209772e-02 1.228819797915178293e-03 2.656803175693599325e-04 1.906458214031291640e-04
3.543543543543543617e+00 4.914145686008473263e-02 1.205595440584999751e-03 2.402471097186615028e-04 1.827603089819905113e-04
3.603603603603603656e+00 4.883073842915586910e-02 1.181868366760670860e-03 2.238126598775788667e-04 1.741607511892461955e-04
3.663663663663663694e+00 4.856318812198889834e-02 1.159834350266091517e-03 2.337332857884360409e-04 1.516032305374181944e-04
3.723723723723723733e+00 4.829699699285752712e-02 1.138299227062378400e-03 2.250376038539472399e-04 1.475900059761881466e-04
3.783783783783783772e+00 4.796414393260862302e-02 1.116604918668710322e-03 2.214644211516740742e-04 1.534199949124644689e-04
3.843843843843843811e+00 4.771208170818275196e-02 1.096571053058530620e-03 2.201163482084688046e-04 1.482408896561433819e-04
3.903903903903903849e+00 4.741436138124253269e-02 1.076897176051170657e-03 2.103491804769610683e-04 1.279196794274009704e-04
3.963963963963963888e+00 4.714394410177696892e-02 1.057519013094024166e-03 2.028135403351267508e-04 1.377769450384601021e-04
4.024024024024024371e+00 4.690105370673093577e-02 1.038918833187997114e-03 1.986606914977429624e-04 1.475792578706209928e-04
4.084084084084084409e+00 4.659070461502029525e-02 1.020797322951434629e-03 2.209151864183824887e-04 1.491446101609521257e-04
4.144144144144144448e+00 4.632489562768694197e-02 1.004590166358996324e-03 2.231624649564555279e-04 1.372892202169871624e-04
4.204204204204204487e+00 4.608785882265372530e-02 9.872023261484129224e-04 2.179849253557895308e-04 1.408552136972062851e-04
4.264264264264264526e+00 4.578662087869296571e-02 9.711662231845427651e-04 2.037770248650747995e-04 1.333684980849191492e-04
4.324324324324324564e+00 4.547829220718058868e-02 9.555281640744202592e-04 2.124922538444242652e-04 1.268056773530820875e-04
4.384384384384384603e+00 4.518656284266234224e-02 9.411734787312972354e-04 2.026012098674576480e-04 1.267971269459659454e-04
4.444444444444444642e+00 4.494676327232099977e-02 9.257105170201540643e-04 1.993233925526362597e-04 1.161844584179553132e-04
4.504504504504504681e+00 4.467973197202677188e-02 9.109292711637435782e-04 1.684843101433951458e-04 1.125001474094648670e-04
4.564564564564564719e+00 4.441047900561100048e-02 8.967453810067635813e-04 1.748322966383979637e-04 1.238418948456446005e-04
4.624624624624624758e+00 4.413410732925367869e-02 8.829274751981771793e-04 1.886080907174232592e-04 1.250328061850284754e-04
4.684684684684684797e+00 4.382103112658218558e-02 8.700212882774669039e-04 2.124144345962051227e-04 1.118255362743369026e-04
4.744744744744744835e+00 4.356019084729107621e-02 8.571655563934818620e-04 1.852398453510121384e-04 1.181705006905057001e-04
4.804804804804804874e+00 4.326988645013851026e-02 8.441277329175140773e-04 1.541676172473921717e-04 1.234488248365095474e-04
4.864864864864864913e+00 4.300443433056534703e-02 8.322783165726718203e-04 1.938061698003856466e-04 1.204427267898657813e-04
4.924924924924924952e+00 4.275039116178643017e-02 8.203641925285566497e-04 1.776242887632728203e-04 1.204096669278871350e-04
4.984984984984984990e+00 4.249184475977390435e-02 8.092491754524735710e-04 1.582927491565401426e-04 1.208389549544033523e-04
5.045045045045045029e+00 4.219002992887482123e-02 7.978862401216916655e-04 1.537667716372697918e-04 1.167572564184868198e-04
5.105105105105105068e+00 4.192789540079758931e-02 7.860512342635996887e-04 1.648630246697330908e-04 1.209685075978019641e-04
5.165165165165165106e+00 4.165152090953093411e-02 7.753630416216793523e-04 1.377123412079825891e-04 1.206624042393736009e-04
5.225225225225225145e+00 4.139989143555028450e-02 7.645159841001976072e-04 1.597571682421970653e-04 1.199562867311800062e-04
5.285285285285285184e+00 4.114409713144319414e-02 7.546878169420889347e-04 1.755235049962923348e-04 1.251715291617420782e-04
5.345345345345345223e+00 4.085982454307657968e-02 7.448325061016719236e-04 1.599740877203654869e-04 1.158442228424542579e-04
5.405405405405405261e+00 4.058965032706360332e-02 7.354999999427730330e-04 1.420883206943362521e-04 1.105915078422134982e-04
5.465465465465465300e+00 4.034303716695124969e-02 7.264613879132866391e-04 1.249356631236856103e-04 1.071561457869810407e-04
5.525525525525525339e+00 4.008624680755265568e-02 7.179568062468058174e-04 1.544772971154516317e-04 1.032064463421748503e-04
5.585585585585585378e+00 3.983259720996201736e-02 7.094433190153050890e-04 1.536595651090897859e-04 9.471935724943886562e-05
5.645645645645645416e+00 3.955910641650864368e-02 7.013519932837791347e-04 1.503104249116231556e-04 9.163596911874766649e-05
5.705705705705705455e+00 3.930351818688847254e-02 6.922830344933980726e-04 1.234639642132374991e-04 9.736816086125756238e-05
5.765765765765765494e+00 3.903680237241669709e-02 6.841668754230728405e-04 1.483412867435666299e-04 1.041085741345526713e-04
5.825825825825825532e+00 3.878623082769473707e-02 6.762244482435989315e-04 1.537679440566006007e-04 1.023751229780720158e-04
5.885885885885885571e+00 3.850030100124930688e-02 6.683284108700579627e-04 1.290461287763723349e-04 9.218878136844855988e-05
5.945945945945945610e+00 3.821035661988909926e-02 6.612194718622883913e-04 1.420470426125170751e-04 9.862026643285772443e-05
6.006006006006005649e+00 3.797061571299979732e-02 6.535379958718208135e-04 1.475626750994704205e-04 1.041697201234725563e-04
6.066066066066065687e+00 3.773270723753730654e-02 6.466850504876315783e-04 1.369358958095935532e-04 1.066946221184950848e-04
6.126126126126125726e+00 3.744779625698649306e-02 6.399271145208215239e-04 1.049457168742493399e-04 1.105440909313454111e-04
6.186186186186185765e+00 3.719350869206806270e-02 6.323209614430009683e-04 1.285452992822713931e-04 1.153226012227463569e-04
6.246246246246245803e+00 3.696660074585171596e-02 6.251374108749026791e-04 1.324076439086696783e-04 1.092131765159396140e-04
6.306306306306305842e+00 3.670389303100358297e-02 6.185532199125735962e-04 1.348796812279907053e-04 9.988114263130002844e-05
6.366366366366365881e+00 3.643454216115885047e-02 6.119960077548594309e-04 1.166660968922536849e-04 9.579387825142753846e-05
6.426426426426426808e+00 3.616316984101663329e-02 6.051776427073314027e-04 1.198593964579261457e-04 9.738030604914764659e-05
6.486486486486486847e+00 3.590511680342527157e-02 5.982957605274566481e-04 1.329228600935443449e-04 9.258027871198489921e-05
6.546546546546546885e+00 3.562433734818554881e-02 5.912311479417398097e-04 1.276972923221002493e-04 9.248275164880663188e-05
6.606606606606606924e+00 3.536940666273722528e-02 5.847515456568222426e-04 1.065690773282557802e-04 9.523564975713425136e-05
6.666666666666666963e+00 3.511577141233115928e-02 5.783925888575598825e-04 1.075072642924187327e-04 1.016012552086093234e-04
6.726726726726727001e+00 3.484826777644776247e-02 5.723608268621686347e-04 1.055528355696062307e-04 9.137917281386424590e-05
6.786786786786787040e+00 3.460076547949367254e-02 5.670124722046321515e-04 1.203709354216695950e-04 9.188940562693609306e-05
6.846846846846847079e+00 3.434844727587833130e-02 5.611629830573354374e-04 1.293179652205841729e-04 8.865357754617899234e-05
6.906906906906907118e+00 3.408211882950477889e-02 5.552585587596205923e-04 9.763499709659518460e-05 8.199644589477773091e-05
6.966966966966967156e+00 3.381943735889656605e-02 5.492412843551493533e-04 9.624812549986441106e-05 9.101180235876424080e-05
7.027027027027027195e+00 3.353824814968209972e-02 5.432101942265396078e-04 9.674765471705924096e-05 9.713557816266026881e-05
7.087087087087087234e+00 3.326624094526856035e-02 5.383117329994841112e-04 1.034091370862900045e-04 9.013873059654125598e-05
7.147147147147147273e+00 3.300576798115221339e-02 5.325739392534731189e-04 1.054209847501003556e-04 7.936950631304676466e-05
7.207207207207207311e+00 3.274702701319375658e-02 5.277481573746933309e-04 9.904643428990201411e-05 7.520844667266066673e-05
7.267267267267267350e+00 3.247579999411730894e-02 5.224047410599609760e-04 1.231789493675528794e-04 7.826880836768744824e-05
7.327327327327327389e+00 3.219337494939870231e-02 5.173460532439283803e-04 1.085568483564213897e-04 7.730714203418646532e-05
7.387387387387387427e+00 3.192461153516899797e-02 5.127235241083888265e-04 1.088938561631255867e-04 8.245896938946427833e-05
7.447447447447447466e+00 3.167192570238753363e-02 5.076953016426417019e-04 1.116350994475408709e-04 8.715840532725443437e-05
7.507507507507507505e+00 3.140940110397414525e-02 5.030351452825560432e-04 1.122148441442699131e-04 7.418162225849952898e-05
7.567567567567567544e+00 3.109983621826189343e-02 4.981267053175077349e-04 1.072013318991380074e-04 7.634421481894800281e-05
7.627627627627627582e+00 3.084372525954410735e-02 4.935508455958440401e-04 1.002877794720780937e-04 8.115419679182415838e-05
7.687687687687687621e+00 3.059741836210072216e-02 4.890125437912229206e-04 1.018184144201083170e-04 8.646276929206371292e-05
7.747747747747747660e+00 3.032500170281313134e-02 4.847970310707822592e-04 9.578323531281404853e-05 7.930170777298510933e-05
7.807807807807807698e+00 3.004055433381813342e-02 4.806617293852313150e-04 1.008444724598024129e-04 7.841741278927600526e-05
7.867867867867867737e+00 2.973962987991022808e-02 4.757883374239852835e-04 1.001987068692983431e-04 7.609427630239255303e-05
7.927927927927927776e+00 2.946340583925288747e-02 4.718073699545966113e-04 9.296267909198126548e-05 7.194612572278373801e-05
7.987987987987987815e+00 2.919145082212420972e-02 4.673555047880671677e-04 1.011406359177281544e-04 7.459892315081485782e-05
8.048048048048048742e+00 2.893510337886065487e-02 4.635462957379565406e-04 9.469546805929410953e-05 7.620156628682840812e-05
8.108108108108108780e+00 2.867767501012362039e-02 4.590212502412171201e-04 9.830515076413735484e-05 7.522662985130609467e-05
8.168168168168168819e+00 2.840281727522461774e-02 4.555764804336471466e-04 9.648401966341017539e-05 6.233709880257898891e-05
8.228228228228228858e+00 2.813079385106834196e-02 4.522572378433502294e-04 9.674780968719169779e-05 6.978203720426702820e-05
8.288288288288288896e+00 2.788390559218162021e-02 4.480782599946262802e-04 8.939121063704243391e-05 7.221587579685104187e-05
8.348348348348348935e+00 2.762637789669712338e-02 4.444237451505732403e-04 1.084623142633976055e-04 6.809211072891845030e-05
8.408408408408408974e+00 2.738163185788126258e-02 4.407155959355781179e-04 1.094758421004475243e-04 6.287476249575659252e-05
8.468468468468469013e+00 2.711163471330903588e-02 4.368833095040968828e-04 8.428753263330425753e-05 6.465923429505818654e-05
8.528528528528529051e+00 2.684100323627264598e-02 4.340526008013289184e-04 9.853687738713247715e-05 7.257149756782322692e-05
8.588588588588589090e+00 2.655783363008729428e-02 4.308506560623577976e-04 9.409198318470809042e-05 6.746355943692452085e-05
8.648648648648649129e+00 2.627205640843831638e-02 4.274222845119509469e-04 8.682673328954521302e-05 6.010615307873826038e-05
8.708708708708709167e+00 2.597725092627335003e-02 4.241133747601454930e-04 9.718878561012388910e-05 7.056222920566572476e-05
8.768768768768769206e+00 2.570776931567964746e-02 4.204053740093911633e-04 9.173367544694361318e-05 6.756971898380821628e-05
8.828828828828829245e+00 2.541946901513355075e-02 4.167738450145735615e-04 9.344990164332578971e-05 5.490006109485275494e-05
8.888888888888889284e+00 2.513559542511535280e-02 4.135474683832796473e-04 9.324800847141115291e-05 7.183416512664865940e-05
8.948948948948949322e+00 2.486866754638636032e-02 4.103561544063165215e-04 8.327863976835839178e-05 6.509468016031394553e-05
9.009009009009009361e+00 2.461071452736036599e-02 4.070782759212057049e-04 7.442783599384534101e-05 6.783606651349396424e-05
9.069069069069069400e+00 2.434522016750225587e-02 4.038144633093441300e-04 6.894749037173485194e-05 6.326803541506948207e-05
9.129129129129129439e+00 2.404467286865093201e-02 4.010925061583354339e-04 7.399321840437730088e-05 6.487087343223010014e-05
9.189189189189189477e+00 2.378152069866222226e-02 3.982325283233424770e-04 7.901616957916316126e-05 6.368681463568188236e-05
9.249249249249249516e+00 2.351674689665583448e-02 3.955190659765776004e-04 7.881193186347062605e-05 5.745072835841131761e-05
9.309309309309309555e+00 2.323014355655380128e-02 3.918994348766383583e-04 8.068960029086534147e-05 6.278450997007335938e-05
9.369369369369369593e+00 2.296105953196230301e-02 3.883444434813440897e-04 7.371447732503092029e-05 6.367752630665034100e-05
9.429429429429429632e+00 2.269806137295924536e-02 3.857797544668001722e-04 6.625922892422110892e-05 5.988995390383544659e-05
9.489489489489489671e+00 2.240787344467222442e-02 3.830418153989858339e-04 6.936300127666474784e-05 5.512005878112527242e-05
9.549549549549549710e+00 2.213647781309293835e-02 3.800171649232443496e-04 7.388852873915974966e-05 6.001969723570997969e-05
9.609609609609609748e+00 2.186022321667963064e-02 3.766557284329048066e-04 6.929031202889443086e-05 5.757167993365195838e-05
9.669669669669669787e+00 2.157434181153073879e-02 3.739335202657969280e-04 7.426394122586794672e-05 5.511990629649485415e-05
9.729729729729729826e+00 2.129836967397406855e-02 3.713336158857100566e-04 7.254327243722462164e-05 5.821428320543901473e-05
9.789789789789789864e+00 2.103122761702520480e-02 3.685929332546832200e-04 7.870570254846931011e-05 4.991472452688806009e-05
9.849849849849849903e+00 2.074230065196796743e-02 3.660287795646125289e-04 6.976608054167412879e-05 4.732643511314915186e-05
9.909909909909909942e+00 2.047817441132456992e-02 3.631905202149413254e-04 6.902628093457494627e-05 4.878615034324739006e-05
9.969969969969969981e+00 2.023317481055985148e-02 3.603037301521214045e-04 6.079081767000514899e-05 5.300313650757976984e-05
1.003003003003003002e+01 1.994905085661899044e-02 3.574760187180795129e-04 6.996334716156310844e-05 6.090439945605126301e-05
1.009009009009009006e+01 1.967347216997887213e-02 3.544674130869562086e-04 7.203038660508784101e-05 5.699619196906305639e-05
1.015015015015015010e+01 1.940769879362387249e-02 3.517484622254021939e-04 7.156406318678023833e-05 5.112165453395556644e-05
1.021021021021021014e+01 1.916897002897832367e-02 3.494431284632900899e-04 6.678207168716154948e-05 5.367625110064289524e-05
1.027027027027027017e+01 1.889592717522382490e-02 3.466380764861719667e-04 6.624337056428732671e-05 5.225695115030543802e-05
1.033033033033033021e+01 1.863475767137446476e-02 3.441063995567656048e-04 7.427253749240306658e-05 5.070173875832129616e-05
1.039039039039039025e+01 1.839878834816956188e-02 3.412839903561221480e-04 5.701228311844135880e-05 4.655181766166588902e-05
1.045045045045045029e+01 1.814703164584754655e-02 3.387918946619075081e-04 6.347873364625139297e-05 5.199965620754439953e-05
1.051051051051051033e+01 1.788396993387951148e-02 3.365492815291567098e-04 6.311689331745545957e-05 5.338775387437152731e-05
1.057057057057057037e+01 1.760018987700207385e-02 3.336220313320349467e-04 5.819409168975961123e-05 4.453005324206616041e-05
1.063063063063063041e+01 1.733259592517382222e-02 3.308230277958659239e-04 6.513952666469620314e-05 5.008502938046119097e-05
1.069069069069069045e+01 1.707346867316669736e-02 3.285202744438630402e-04 6.598638642108797326e-05 4.837735801156488688e-05
1.075075075075075048e+01 1.681649066841438972e-02 3.260252765805884793e-04 6.465623515873654436e-05 4.540164121873707811e-05
1.081081081081081052e+01 1.654024069653918169e-02 3.233976046192639509e-04 5.851123315854570944e-05 4.630581031324278608e-05
1.087087087087087056e+01 1.629272507247075952e-02 3.206318826553971636e-04 5.432889244658200645e-05 4.599417122142318245e-05
1.093093093093093060e+01 1.604018049703017507e-02 3.180605530734684260e-04 6.338734280153953641e-05 4.667176399128692863e-05
1.099099099099099064e+01 1.577664271688704670e-02 3.156262087213085234e-04 6.282442382963083561e-05 4.651293061084765096e-05
1.105105105105105068e+01 1.551461104498220306e-02 3.127601006387013458e-04 5.507118781171566453e-05 4.245709338157506598e-05
1.111111111111111072e+01 1.526090982648592095e-02 3.106563115450418550e-04 5.325930634119803393e-05 4.765624417293916397e-05
1.117117117117117076e+01 1.499892653875816405e-02 3.076400411154234867e-04 5.457537271282303251e-05 4.547947053965871938e-05
1.123123123123123079e+01 1.476347173017674916e-02 3.052430778022866584e-04 5.109369073557626026e-05 4.595972654888357472e-05
1.129129129129129083e+01 1.450665471627453698e-02 3.027088719862389143e-04 5.749532169029108840e-05 4.563566945216136880e-05
1.135135135135135087e+01 1.427156023531603486e-02 3.000138441460432296e-04 4.710780340448930627e-05 4.348850130353747352e-05
1.141141141141141091e+01 1.403514419762461052e-02 2.974209882526914405e-04 5.028561014687660317e-05 3.980805931800809519e-05
1.147147147147147095e+01 1.379163321633703268e-02 2.950458907522723081e-04 5.021974363039824750e-05 3.683131702745377512e-05
1.153153153153153099e+01 1.354913363106736990e-02 2.926284125719594699e-04 5.038823333212670428e-05 3.915630197799793493e-05
1.159159159159159103e+01 1.329855352523366847e-02 2.901725449133921858e-04 4.226552337315123056e-05 4.114120925463388893e-05
1.165165165165165106e+01 1.306711393539964315e-02 2.875202252784153732e-04 4.541708312766104099e-05 3.983546175788725780e-05
1.171171171171171110e+01 1.282290697719201678e-02 2.851998915186358566e-04 4.509230408636968586e-05 3.868189686718022439e-05
1.177177177177177114e+01 1.258269723157182975e-02 2.824758149019447736e-04 4.604776277629758416e-05 3.698586046723344151e-05
1.183183183183183118e+01 1.236262461869898008e-02 2.801253451671232284e-04 5.068702667314365159e-05 3.369063590294991674e-05
1.189189189189189122e+01 1.213883380976476384e-02 2.775831588253182690e-04 4.486168859612027189e-05 3.537736024672165797e-05
1.195195195195195126e+01 1.190470293127841167e-02 2.752359525321015107e-04 4.773155617540771810e-05 3.628387799998494297e-05
1.201201201201201130e+01 1.169490206050527274e-02 2.728633425324249293e-04 4.357754805793295945e-05 3.990860893008967898e-05
1.207207207207207134e+01 1.147047618553603994e-02 2.708065096065155239e-04 5.391805289694352006e-05 3.776825859487292682e-05
1.213213213213213137e+01 1.124438537641922128e-02 2.681559786089019316e-04 4.300260165622854031e-05 3.397443203179620607e-05
1.219219219219219141e+01 1.102718867000092827e-02 2.660686812588394898e-04 4.412787950452281920e-05 3.527189842457718053e-05
1.225225225225225145e+01 1.081609833698699355e-02 2.638971690937975284e-04 3.980219667923262254e-05 3.583595851917017528e-05
1.231231231231231149e+01 1.060968982527400392e-02 2.617648740013697544e-04 4.322467159749626887e-05 3.351697494063031154e-05
1.237237237237237153e+01 1.039754144610475182e-02 2.596407272609146315e-04 4.599787653095343794e-05 2.983264739477653547e-05
1.243243243243243157e+01 1.016550390426347074e-02 2.574293053740514493e-04 4.288150119197127144e-05 2.809037281520285653e-05
1.249249249249249161e+01 9.958854282530644336e-03 2.553133750743490885e-04 4.249210783994413371e-05 3.709695181464910233e-05
1.255255255255255165e+01 9.747974079540035544e-03 2.530996129424778712e-04 4.132093173743104199e-05 3.171911668074733849e-05
1.261261261261261168e+01 9.535518341451084193e-03 2.508015927323126539e-04 4.177033381604034287e-05 2.550175487954400421e-05
1.267267267267267172e+01 9.322580005850804666e-03 2.484243438764002472e-04 4.145276343651130350e-05 3.292072958380309737e-05
1.273273273273273176e+01 9.120152289332180903e-03 2.462610633592139317e-04 4.031086781871232982e-05 2.989628789383535107e-05
1.279279279279279180e+01 8.919433397958805715e-03 2.444155011607357375e-04 4.010948433402070274e-05 3.266856468125796322e-05
1.285285285285285362e+01 8.721500236013347840e-03 2.420255942943953396e-04 4.155246329187257584e-05 2.602736278359837226e-05
1.291291291291291365e+01 8.519885534150660814e-03 2.396967081703129624e-04 3.707060031164309663e-05 2.873475173151875185e-05
1.297297297297297369e+01 8.331462716756535616e-03 2.378733621641234157e-04 3.688975818627527654e-05 3.333638698889261230e-05
1.303303303303303373e+01 8.138215272119036364e-03 2.354465777556185701e-04 3.973255014659285775e-05 3.027951993144460075e-05
1.309309309309309377e+01 7.949058420989106588e-03 2.332704372796589286e-04 3.746888062879434763e-05 2.867961756967378286e-05
1.315315315315315381e+01 7.759469960091163430e-03 2.311407933070179629e-04 3.419494573908757323e-05 2.924284237112184681e-05
1.321321321321321385e+01 7.579850735056303107e-03 2.292238539507934032e-04 3.344046244025851569e-05 3.108535417005939408e-05
1.327327327327327389e+01 7.385266307275681168e-03 2.270984999398359351e-04 3.064723364859500541e-05 2.681413600381331500e-05
1.333333333333333393e+01 7.207616620776732992e-03 2.252001840212061767e-04 3.386485627522214779e-05 2.473024447580888223e-05
1.339339339339339396e+01 7.022918995853105230e-03 2.231833609576799860e-04 3.694535972812962820e-05 2.816822294522224244e-05
1.345345345345345400e+01 6.852414100757069602e-03 2.213369625008833124e-04 3.913546068538567650e-05 2.702583053712430018e-05
1.351351351351351404e+01 6.675283807168204409e-03 2.193247451416457494e-04 3.464286751822165167e-05 2.668027991878054632e-05
1.357357357357357408e+01 6.507292685909753932e-03 2.175342812561207098e-04 3.382258067821921547e-05 2.471368573976049271e-05
1.363363363363363412e+01 6.327905979400366351e-03 2.158237994342000689e-04 3.148204919019402667e-05 2.618220302682655294e-05
1.369369369369369416e+01 6.159665454064626108e-03 2.137784088555656130e-04 2.832773845609760997e-05 2.634464160867919791e-05
1.375375375375375420e+01 6.002779238260953255e-03 2.120755214712593672e-04 2.997680261175960487e-05 2.370350485247090750e-05
1.381381381381381424e+01 5.836320741388963118e-03 2.103797490189906702e-04 3.356449155695650827e-05 2.274174837657108277e-05
1.387387387387387427e+01 5.677513743968504341e-03 2.086240968473460067e-04 3.452936347210271097e-05 2.094663976213062385e-05
1.393393393393393431e+01 5.510610906934636753e-03 2.068985030734012251e-04 2.485135146936759008e-05 2.334812545240557517e-05
1.399399399399399435e+01 5.347613035019917714e-03 2.050139502628927171e-04 2.839937852469468895e-05 2.168930481234202185e-05
1.405405405405405439e+01 5.187320076460413126e-03 2.034742169704268245e-04 2.616164281451119035e-05 2.030403130795095974e-05
1.411411411411411443e+01 5.017835461424307621e-03 2.016612278262133317e-04 2.966348578691446920e-05 2.002873362945807806e-05
1.417417417417417447e+01 4.875145254426372331e-03 1.997167632994068995e-04 2.705110169089072975e-05 2.015942453778733155e-05
1.423423423423423451e+01 4.717917052168832046e-03 1.981520330554668613e-04 2.658341125204265662e-05 2.030102355943280389e-05
1.429429429429429455e+01 4.570502710929131261e-03 1.963840111648586110e-04 2.568179701054687186e-05 2.302461119176111014e-05
1.435435435435435458e+01 4.420289057931135572e-03 1.948945357837719304e-04 2.561039550816014836e-05 2.158420195363452228e-05
1.441441441441441462e+01 4.268027458524942599e-03 1.933128340979145792e-04 2.720409845986802131e-05 2.245012821707760407e-05
1.447447447447447466e+01 4.120969281264689858e-03 1.916401644312684346e-04 2.389937285768019577e-05 1.897317852486942035e-05
1.453453453453453470e+01 3.980399611822555209e-03 1.901060649966226392e-04 3.033484414838962852e-05 2.250455354194372726e-05
1.459459459459459474e+01 3.833187282980186211e-03 1.884557001533731287e-04 2.311194138654283859e-05 2.396025760456512842e-05
1.465465465465465478e+01 3.692089201000912056e-03 1.869374706376589472e-04 2.204001028164345898e-05 2.066702410433248993e-05
1.471471471471471482e+01 3.552858457441002496e-03 1.854974230079975970e-04 2.277755954795141212e-05 1.935478625823772115e-05
1.477477477477477485e+01 3.411665022684315287e-03 1.839942063897789793e-04 2.333437521688862696e-05 1.777047669883505284e-05
1.483483483483483489e+01 3.274491033369879376e-03 1.824210418002235681e-04 2.225470120628105576e-05 1.922464234937937665e-05
1.489489489489489493e+01 3.137152414181986274e-03 1.809977473923047447e-04 2.349741876637328510e-05 1.658524141053512504e-05
1.495495495495495497e+01 2.998131998809073443e-03 1.794672129448356959e-04 2.367247395196165428e-05 1.784218071760086343e-05
1.501501501501501501e+01 2.870998149068953401e-03 1.780724558776512333e-04 2.168825701919454863e-05 1.562009391332473465e-05
1.507507507507507505e+01 2.737452755036399316e-03 1.766794758841736814e-04 2.208178205458699085e-05 1.551933371355367623e-05
1.513513513513513509e+01 2.607634478401958840e-03 1.752398680543202313e-04 1.820007017867056513e-05 1.551582873560064833e-05
1.519519519519519513e+01 2.475818840684692723e-03 1.738532171222408583e-04 1.913716432357035873e-05 1.467600897839781488e-05
1.525525525525525516e+01 2.354093049430639514e-03 1.725411184161694078e-04 1.988935391253758407e-05 1.379610784046686888e-05
1.531531531531531520e+01 2.226756633823263713e-03 1.711738223943734083e-04 1.553395135070610760e-05 1.477907574225121131e-05
1.537537537537537524e+01 2.105245066927715920e-03 1.699354291503270557e-04 2.021112564443641063e-05 1.415654350318893308e-05
1.543543543543543528e+01 1.983878817194544789e-03 1.686309136634033608e-04 1.711259839836214700e-05 1.315658389839996831e-05
1.549549549549549532e+01 1.859332640459629557e-03 1.673862708307625742e-04 1.689274010520891661e-05 1.120477125373588578e-05
1.555555555555555536e+01 1.735295558915661345e-03 1.659965082091892645e-04 1.459472896057678139e-05 1.124369142529065104e-05
1.561561561561561540e+01 1.619557528733989735e-03 1.647914703011353990e-04 1.590263166792255250e-05 1.045620518896937301e-05
1.567567567567567544e+01 1.505238693743420888e-03 1.634433204707602129e-04 1.579714608295135014e-05 1.299472467220544021e-05
1.573573573573573547e+01 1.388553452925725407e-03 1.621902146332058385e-04 1.325794453113028596e-05 1.167291207456545298e-05
1.579579579579579551e+01 1.277413983421767226e-03 1.593662369039102584e-04 1.232684084254486665e-05 1.191048643038731243e-05
1.585585585585585555e+01 1.163155010977056855e-03 1.544838892305726036e-04 1.493945806706425878e-05 1.033243952435496120e-05
1.591591591591591559e+01 1.055344069694412511e-03 1.479547666540294857e-04 1.451034188615982105e-05 9.993032217320190475e-06
1.597597597597597563e+01 9.536113837935370320e-04 1.399831171276283881e-04 1.411081243573652984e-05 9.562888775911858072e-06
1.603603603603603744e+01 8.596647083565076746e-04 1.314304406216898848e-04 1.566832604839408041e-05 8.765028197229465085e-06
1.609609609609609748e+01 7.732020062981772180e-04 1.223804919609326888e-04 1.515655753141720107e-05 8.177397495786816278e-06
1.615615615615615752e+01 6.925344782262157555e-04 1.132523787448224165e-04 1.227930270941336975e-05 8.840346191308775948e-06
1.621621621621621756e+01 6.165961321167315800e-04 1.040994250020764401e-04 1.233152137593547477e-05 7.397070651576468841e-06
1.627627627627627760e+01 5.454860706366206589e-04 9.494584127294481411e-05 1.217570625972230660e-05 5.741168465016329566e-06
1.633633633633633764e+01 4.803432757332260655e-04 8.595065001714464494e-05 1.238117206924927454e-05 6.429082967546853508e-06
1.639639639639639768e+01 4.226686449770617349e-04 7.767538248126918147e-05 1.116522856255626380e-05 6.423752962333171579e-06
1.645645645645645772e+01 3.722829045137230741e-04 6.991100715721981936e-05 9.616116803892903382e-06 5.141397206606106122e-06
1.651651651651651775e+01 3.262694598288647801e-04 6.261542873190904714e-05 1.049829808312311609e-05 5.274908363102874740e-06
1.657657657657657779e+01 2.867896411351584401e-04 5.597573945500838622e-05 9.939959590621678844e-06 4.594782986263520784e-06
1.663663663663663783e+01 2.511625866744089555e-04 4.988740555791962284e-05 7.444050019200566893e-06 4.702787880980050338e-06
1.669669669669669787e+01 2.190846551619975483e-04 4.416945812447553327e-05 7.218423404880992173e-06 4.120166881842082453e-06
1.675675675675675791e+01 1.893082749300170229e-04 3.898162273050727501e-05 7.370141645019970645e-06 3.915773312712977722e-06
1.681681681681681795e+01 1.639604680726556630e-04 3.434248923845872973e-05 6.167636599361492832e-06 4.057831947947140683e-06
1.687687687687687799e+01 1.418596220578878780e-04 3.026091672644847360e-05 5.554146167461460347e-06 3.294685078431026542e-06
1.693693693693693803e+01 1.223503401521282448e-04 2.655229609606845985e-05 5.079227596277642314e-06 3.332628292264551897e-06
1.699699699699699806e+01 1.048079145723452123e-04 2.324714215980213839e-05 5.271757634355995585e-06 2.969551207397548610e-06
1.705705705705705810e+01 9.023036795069489153e-05 2.038129756926799357e-05 4.776059436402165022e-06 2.932014598097360784e-06
1.711711711711711814e+01 7.741260446772901414e-05 1.783826612190123648e-05 4.116099714925344412e-06 2.544357578851449592e-06
1.717717717717717818e+01 6.662388459893738371e-05 1.556524952104826397e-05 3.469111387614753083e-06 2.484030158524043383e-06
1.723723723723723822e+01 5.628566469096677811e-05 1.358179566023368036e-05 3.164889378796646537e-06 2.165133900706276372e-06
1.729729729729729826e+01 4.827910790140835175e-05 1.176642814090302238e-05 2.945722636429548588e-06 2.015907862442899529e-06
1.735735735735735830e+01 4.172126560213995460e-05 1.018768994840018607e-05 2.639005529850005714e-06 2.099262537194917856e-06
1.741741741741741833e+01 3.524654199471260720e-05 8.791769855093383543e-06 2.654623070116993040e-06 1.771050635815771973e-06
1.747747747747747837e+01 3.000375102216556973e-05 7.620071999145175378e-06 2.616961855662738385e-06 1.713396490814012165e-06
1.753753753753753841e+01 2.569977258993709328e-05 6.585054595234223668e-06 2.282806376492230143e-06 1.492565148875523224e-06
1.759759759759759845e+01 2.260499375115201137e-05 5.731728498466550345e-06 2.045169630089109213e-06 1.523793591783963792e-06
1.765765765765765849e+01 1.934212085425243986e-05 4.902603747440636293e-06 1.770182161579763126e-06 1.299793332325060736e-06
1.771771771771771853e+01 1.634494425325180289e-05 4.238412844524243461e-06 1.520124566525675664e-06 1.207662481036568585e-06
1.777777777777777857e+01 1.386992039618326473e-05 3.660117224599755783e-06 1.404816582435486841e-06 1.009110313957603819e-06
1.783783783783783861e+01 1.210476470838935565e-05 3.142731357488835979e-06 1.361964396376181797e-06 1.021085804029460037e-06
1.789789789789789864e+01 1.005428792605748141e-05 2.708064042339862827e-06 1.261726923526440153e-06 9.487938006260330332e-07
1.795795795795795868e+01 8.460463469467494505e-06 2.304927689512326728e-06 1.103453483238569192e-06 8.816185540444009623e-07
1.801801801801801872e+01 7.278765542502349225e-06 1.967012071401260925e-06 1.127679250252744602e-06 8.541146227489413445e-07
1.807807807807807876e+01 6.216549410069062819e-06 1.681264495812392855e-06 9.852355799320686000e-07 7.110410145237707294e-07
1.813813813813813880e+01 5.114143183228412102e-06 1.429477105505163561e-06 8.662554252972885037e-07 6.682180561438888482e-07
1.819819819819819884e+01 4.323797501297312104e-06 1.209677596017880526e-06 8.975987521071937300e-07 6.106244437822170014e-07
1.825825825825825888e+01 3.647290594778694940e-06 1.049575064732503975e-06 6.907961189159212022e-07 5.349435516893489379e-07
1.831831831831831892e+01 3.035009399411272249e-06 9.022588712328356076e-07 7.051173595760426548e-07 5.071672716765824507e-07
1.837837837837837895e+01 2.540426450163260814e-06 7.646773150550284913e-07 5.725091878135157459e-07 4.228851969407435779e-07
1.843843843843843899e+01 2.163900595792307719e-06 6.556913448547737385e-07 5.318114757045280705e-07 3.810180853232571491e-07
1.849849849849849903e+01 1.939877560727822133e-06 5.585860067208450411e-07 4.645060578734437642e-07 3.673293296395372405e-07
1.855855855855855907e+01 1.485851397003722094e-06 4.703134862246263880e-07 4.133227513639369418e-07 3.444693854427911907e-07
1.861861861861861911e+01 1.209766022343830614e-06 3.980073169491834861e-07 4.081989496410098794e-07 3.185790238680365991e-07
1.867867867867867915e+01 1.083815719572496290e-06 3.453858315135793848e-07 3.458659716002560479e-07 3.030123189492890436e-07
1.873873873873873919e+01 9.656862587625514083e-07 2.957376489115603585e-07 3.392698533462328064e-07 2.585766830901587839e-07
1.879879879879879923e+01 7.961242923968528454e-07 2.520137243901069008e-07 2.554063868317966259e-07 2.448741512439267132e-07
1.885885885885885926e+01 6.701533376331315951e-07 2.190811250487616800e-07 2.577803247168514810e-07 2.182195700455792464e-07
1.891891891891891930e+01 5.758719319378547823e-07 1.879771126195783684e-07 2.188504295225116746e-07 1.732459797766941318e-07
1.897897897897897934e+01 4.317735192986364089e-07 1.619727036694208041e-07 1.782907516875885124e-07 1.696092146156911786e-07
1.903903903903903938e+01 3.607571646776104677e-07 1.355792563509451803e-07 1.445545798947302670e-07 1.421157777024933511e-07
1.909909909909909942e+01 3.088656977438516226e-07 1.127968936082832477e-07 1.392077129279907143e-07 1.393714073801177927e-07
1.915915915915915946e+01 2.789333415550430812e-07 1.016108259148682918e-07 1.371222132188618326e-07 1.163764195745447184e-07
1.921921921921921950e+01 2.268139813151757377e-07 8.234927741968287269e-08 1.119795284444331674e-07 8.157632958302006111e-08
1.927927927927927954e+01 2.003395822320852525e-07 7.526168738877045953e-08 9.493811191289673881e-08 8.858087989944774510e-08
1.933933933933933957e+01 1.802088676086134384e-07 6.925905543815078030e-08 8.816641475631168504e-08 6.730310260941657131e-08
1.939939939939939961e+01 2.104687636062349708e-07 5.594123123499578034e-08 9.921686804707990960e-08 6.236234976045255630e-08
1.945945945945945965e+01 1.439520227924744083e-07 4.713011039582469133e-08 6.969545252240501742e-08 5.154726133178719819e-08
1.951951951951951969e+01 1.080061818413096673e-07 4.381494294828363971e-08 4.499503779804648630e-08 4.456746826834792066e-08
1.957957957957957973e+01 8.580465566849453424e-08 3.641152410029992667e-08 3.213755954738348284e-08 3.422557838193806415e-08
1.963963963963963977e+01 7.748195377907567271e-08 3.199836059862326593e-08 3.301759989714559304e-08 3.647706550231045015e-08
1.969969969969969981e+01 7.823300651010111297e-08 2.330919805546166008e-08 4.407839947993380866e-08 3.315196589325026448e-08
1.975975975975975985e+01 7.610199306946236939e-08 1.582128768988427652e-08 4.033239100453180064e-08 2.922713259024363646e-08
1.981981981981981988e+01 4.608829520705596011e-08 1.464205691792326973e-08 2.594195884972267868e-08 2.056996229916904525e-08
1.987987987987987992e+01 2.202600747644142192e-08 1.021948459597141966e-08 1.482170970593745322e-08 1.499814978808842164e-08
1.993993993993993996e+01 1.142840702099746422e-08 9.726023250307597539e-09 1.138093395677912472e-08 1.366512107364111471e-08
2.000000000000000000e+01 1.231315321464642555e-08 9.798356794838934654e-09 7.775241680032277996e-09 1.182900923009111101e-08
2.006006006006006004e+01 1.178569002030097024e-08 9.280851980352660172e-09 7.199361603722613785e-09 9.989929692808286161e-09
2.012012012012012008e+01 1.118163680829868999e-08 8.193371638877045732e-09 6.586835957677465611e-09 5.430622717229218049e-09
2.018018018018018012e+01 6.089991855758633054e-09 7.771059950040648306e-09 5.597344564650145610e-09 5.849067093248980167e-09
2.024024024024024015e+01 7.211382475140997002e-09 6.407294563993786975e-09 3.412713276358937087e-09 5.385817350039343917e-09
2.030030030030030019e+01 1.015883506602103234e-08 5.932664144452105984e-09 1.044668904132140976e-08 4.579236097956704237e-09
2.036036036036036023e+01 3.653337179809984590e-09 4.728886264854846762e-09 3.023234140947455102e-09 3.491338503266863388e-09
2.042042042042042027e+01 3.686768761128220936e-09 4.781321132787982534e-09 3.081461572544244186e-09 3.590150045627175939e-09
2.048048048048048031e+01 2.751331442827918398e-09 3.799485567181786959e-09 2.962120307801487562e-09 2.607551397832187284e-09
2.054054054054054035e+01 1.470389171595091822e-09 1.624855045457440871e-09 1.235661871343303169e-09 9.609166212429857360e-11
2.060060060060060039e+01 1.197778148965177618e-09 1.599184346755018841e-09 1.047971378456668950e-09 3.549991984949665815e-11
2.066066066066066043e+01 1.157454121239550331e-09 1.546882041587262119e-09 1.017276612083517438e-09 2.736090959146267996e-11
2.072072072072072046e+01 2.311550868351926478e-09 1.606372998461603739e-09 6.246517413730150805e-10 8.303610452472845243e-10
2.078078078078078050e+01 1.030999600067185402e-08 1.615640773260777959e-09 6.745686167819458638e-09 1.153558016397407332e-09
2.084084084084084054e+01 1.037195870383612560e-09 1.544875652926295763e-09 1.413033249133904088e-09 8.230542135806536348e-10
2.090090090090090058e+01 1.265861146400637472e-09 1.586938939643796729e-09 9.475283596452847586e-10 1.038497314116431378e-10
2.096096096096096062e+01 6.013795989455131766e-09 1.513177471745177426e-09 4.404577346470385261e-09 2.310280406486809229e-09
2.102102102102102066e+01 5.966949033725547423e-09 1.577004430342774049e-09 4.321859118201520764e-09 2.721915281683763474e-09
2.108108108108108070e+01 1.756976794910139191e-09 1.568364210014164939e-09 3.202655283991933049e-10 1.762368835279773851e-09
2.114114114114114074e+01 3.852226320297844773e-09 1.554101477860833611e-09 2.288391266540644099e-09 8.101199738156107278e-10
2.120120120120120077e+01 5.903452832561729462e-09 1.627728180317107010e-09 3.898907302200614861e-09 8.977878642012872584e-11
2.126126126126126081e+01 2.129845733065009653e-09 6.389950520022953522e-10 6.561892156510269212e-10 1.502085700588811360e-09
2.132132132132132085e+01 2.810472210322578763e-09 9.455583050852635933e-11 3.795634020627725831e-10 2.313621559310978030e-09
2.138138138138138089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.150150150150150097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.156156156156156101e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.162162162162162105e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.180180180180180116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.186186186186186120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.192192192192192124e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.198198198198198128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.210210210210210136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.216216216216216139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.222222222222222143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240240240240240155e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.246246246246246159e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.252252252252252163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.258258258258258167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.270270270270270174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.276276276276276178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.282282282282282182e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.294294294294294190e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300300300300300194e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.306306306306306197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312312312312312201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.318318318318318205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.324324324324324209e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.330330330330330213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.336336336336336217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.342342342342342221e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.354354354354354228e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360360360360360232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.366366366366366236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.372372372372372240e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.384384384384384248e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.390390390390390252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.396396396396396256e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.402402402402402259e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.414414414414414267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.420420420420420271e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.426426426426426275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.432432432432432279e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.438438438438438283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.444444444444444287e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.450450450450450290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.462462462462462298e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.474474474474474306e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.480480480480480310e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.486486486486486314e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.492492492492492318e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.498498498498498321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.504504504504504325e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.522522522522522337e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.534534534534534345e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.546546546546546352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.552552552552552356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.558558558558558360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.564564564564564719e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.570570570570570723e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.576576576576576727e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.582582582582582731e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.588588588588588735e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.594594594594594739e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600600600600600742e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.606606606606606746e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.612612612612612750e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.618618618618618754e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.624624624624624758e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.630630630630630762e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.636636636636636766e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.642642642642642770e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.648648648648648773e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.654654654654654777e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.660660660660660781e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.666666666666666785e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.672672672672672789e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.678678678678678793e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.684684684684684797e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.690690690690690801e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.696696696696696804e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.702702702702702808e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.708708708708708812e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.714714714714714816e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.720720720720720820e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.726726726726726824e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.732732732732732828e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.738738738738738832e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.744744744744744835e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750750750750750839e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.756756756756756843e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.762762762762762847e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.768768768768768851e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.774774774774774855e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.780780780780780859e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.786786786786786863e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.792792792792792866e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.798798798798798870e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.804804804804804874e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.810810810810810878e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.816816816816816882e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.822822822822822886e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.828828828828828890e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.834834834834834894e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.840840840840840897e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.846846846846846901e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.852852852852852905e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.858858858858858909e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.864864864864864913e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.870870870870870917e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.876876876876876921e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.882882882882882924e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.888888888888888928e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.894894894894894932e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.900900900900900936e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.906906906906906940e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.912912912912912944e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.918918918918918948e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.924924924924924952e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.930930930930930955e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.936936936936936959e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.942942942942942963e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.948948948948948967e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.954954954954954971e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.960960960960960975e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.966966966966966979e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.972972972972972983e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.978978978978978986e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.984984984984984990e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.990990990990990994e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.996996996996996998e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.003003003003003002e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.009009009009009006e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.015015015015015010e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.021021021021021014e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.027027027027027017e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.033033033033033021e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.039039039039039025e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.045045045045045029e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.051051051051051033e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.057057057057057037e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.063063063063063041e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.069069069069069045e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.075075075075075048e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.081081081081081052e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.087087087087087056e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.093093093093093060e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.099099099099099064e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.105105105105105068e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.111111111111111072e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.117117117117117076e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.123123123123123079e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.129129129129129083e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.135135135135135087e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.141141141141141091e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.147147147147147095e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.153153153153153099e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.159159159159159103e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.165165165165165106e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.171171171171171110e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.177177177177177114e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.183183183183183118e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.189189189189189122e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.195195195195195126e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.006006006006006004e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.012012012012012008e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.018018018018018012e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.024024024024024015e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.030030030030030019e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.036036036036036023e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.042042042042042027e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.048048048048048031e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.054054054054054035e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.060060060060060039e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.066066066066066043e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.072072072072072046e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.078078078078078050e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.084084084084084054e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.090090090090090058e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096096096096096062e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.102102102102102066e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.108108108108108070e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.114114114114114074e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.120120120120120077e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.126126126126126081e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.132132132132132085e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.138138138138138089e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.144144144144144093e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.150150150150150097e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.156156156156156101e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.162162162162162105e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.168168168168168108e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.174174174174174112e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.180180180180180116e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.186186186186186120e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.192192192192192124e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.198198198198198128e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.204204204204204132e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.210210210210210136e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.216216216216216139e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.222222222222222143e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.228228228228228147e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.234234234234234151e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.240240240240240155e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.246246246246246159e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.252252252252252163e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.258258258258258167e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.264264264264264170e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.270270270270270174e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.276276276276276178e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.282282282282282182e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.288288288288288186e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.294294294294294190e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.300300300300300194e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.306306306306306197e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.312312312312312201e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.318318318318318205e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.324324324324324209e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.330330330330330213e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.336336336336336217e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.342342342342342221e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.348348348348348225e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.354354354354354228e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.360360360360360232e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.366366366366366236e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.372372372372372240e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384248e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.390390390390390252e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.396396396396396256e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.402402402402402259e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.408408408408408263e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.414414414414414267e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.420420420420420271e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.426426426426426275e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.432432432432432279e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.438438438438438283e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.444444444444444287e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.450450450450450290e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.456456456456456294e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.462462462462462298e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.468468468468468302e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.474474474474474306e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.480480480480480310e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.486486486486486314e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.492492492492492318e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.498498498498498321e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.504504504504504325e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.516516516516516333e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.522522522522522337e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534534345e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.546546546546546352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.552552552552552356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.558558558558558360e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.564564564564564364e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.570570570570570368e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.576576576576576372e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.582582582582582376e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.588588588588588379e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.594594594594594383e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.600600600600600387e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.606606606606606391e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.612612612612612395e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.618618618618618399e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.624624624624624403e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.630630630630630407e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.636636636636636410e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.642642642642642414e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.648648648648648418e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654654422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.660660660660660426e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.672672672672672434e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.678678678678678438e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.684684684684684441e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.690690690690690445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.702702702702702453e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.708708708708708457e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714714461e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.720720720720720465e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.726726726726726469e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.732732732732732472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.738738738738738476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744744480e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750750750750750484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.762762762762762492e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.768768768768768496e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774774500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.780780780780780503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.786786786786786507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.792792792792792511e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.798798798798798515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804804519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.810810810810810523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.822822822822822530e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.828828828828828534e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834834538e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.840840840840840542e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.846846846846846546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.852852852852852550e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.858858858858858554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864864558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.870870870870870561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.876876876876876565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882882882882882569e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.888888888888888573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894894577e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900900900900900581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.906906906906906585e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912912912912912589e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.918918918918918592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924924596e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.930930930930930600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.936936936936936604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.942942942942942608e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.948948948948948612e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954954616e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.960960960960960620e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966966966966966623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972972972972972627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.978978978978978631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984984635e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990990990990990639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.996996996996996643e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.003003003003002647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.009009009009008651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015014654e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.021021021021020658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.027027027027026662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033033033033032666e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.039039039039038670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045044674e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051051051051050678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.057057057057056682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063063063063062685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.069069069069068689e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075074693e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.081081081081080697e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.087087087087086701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.093093093093092705e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.099099099099098709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105104712e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.111111111111110716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.117117117117116720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.123123123123122724e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.129129129129129439e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.141141141141141446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.153153153153153454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.171171171171171466e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.177177177177177470e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.183183183183183473e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.189189189189189477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_20Td_1em1_final.csv <==
0.000000000000000000e+00 inf inf inf inf
6.006006006006005954e-02 4.045671487508621933e-01 4.910365453816452168e-03 1.481332236627967789e-04 1.539939950575397573e-04
1.201201201201201191e-01 3.605778054749266825e-01 5.605917250748148999e-03 1.275686782991125384e-04 1.199475290832053702e-04
1.801801801801801717e-01 3.393143225597855528e-01 6.215637482393829294e-03 1.432550387215583048e-04 1.059367575064313575e-04
2.402402402402402382e-01 3.243643754811762481e-01 6.746395984146473165e-03 1.366004087512498206e-04 1.023935615741722354e-04
3.003003003003003046e-01 3.121723907182147872e-01 7.173597664560309867e-03 1.272513475105004294e-04 9.037167277324299188e-05
3.603603603603603434e-01 3.015043462676058050e-01 7.515368523263591012e-03 1.200580132033074741e-04 1.053472160882799392e-04
4.204204204204204376e-01 2.918109687730338631e-01 7.796915519746070583e-03 1.327426257670637471e-04 8.598480757507558721e-05
4.804804804804804763e-01 2.827881119403108379e-01 8.026056695834775379e-03 1.275636062255556201e-04 8.325363289589588541e-05
5.405405405405405705e-01 2.742937252660725411e-01 8.214221690079834270e-03 1.298415042343601365e-04 8.056157712458742164e-05
6.006006006006006093e-01 2.662200656993569670e-01 8.374763567339143025e-03 1.277993953288582730e-04 7.315466521250360923e-05
6.606606606606606480e-01 2.585118987967024440e-01 8.504898002478713734e-03 1.422469562146275862e-04 7.261650287993231395e-05
7.207207207207206867e-01 2.510878637634487154e-01 8.595290432255557958e-03 1.517099327523994685e-04 7.773592312614644687e-05
7.807807807807807254e-01 2.439611849216304085e-01 8.677258131188823886e-03 1.549986912445143147e-04 6.374263412134449148e-05
8.408408408408408752e-01 2.370938866458318361e-01 8.724317551920804728e-03 1.550018668445419362e-04 6.697985488311575090e-05
9.009009009009009139e-01 2.304606816791018309e-01 8.762294059646088748e-03 1.572807169687908812e-04 5.909767109805070677e-05
9.609609609609609526e-01 2.240330552041845669e-01 8.778539764421207023e-03 1.595681336106607171e-04 6.375744877445354522e-05
1.021021021021021102e+00 2.178026804303359321e-01 8.766586675820720390e-03 1.608543105919683382e-04 5.685745741576757030e-05
1.081081081081081141e+00 2.117810655773385564e-01 8.756002560196728124e-03 1.731361391449431843e-04 5.683275003737937994e-05
1.141141141141141180e+00 2.059388643226598703e-01 8.729958894746928794e-03 1.825637062129949098e-04 5.195154575819283373e-05
1.201201201201201219e+00 2.002818045782549239e-01 8.697663525543759128e-03 1.792110989909705338e-04 5.588294969038423991e-05
1.261261261261261257e+00 1.947718148409374739e-01 8.634628662036578431e-03 1.761419796358992763e-04 5.946285875158369919e-05
1.321321321321321296e+00 1.894297778289068812e-01 8.572187367611531703e-03 1.799885646994116740e-04 5.622841683077043880e-05
1.381381381381381335e+00 1.842431922395775523e-01 8.502619759192845197e-03 1.790584155852984936e-04 5.673086461536952166e-05
1.441441441441441373e+00 1.792136391012585650e-01 8.443658290877396541e-03 1.992887843145899388e-04 5.124355358620621026e-05
1.501501501501501412e+00 1.743237725573826002e-01 8.375204957117290613e-03 1.956211987328030440e-04 4.770270841098364715e-05
1.561561561561561451e+00 1.695637028990730211e-01 8.283942560355998450e-03 1.962223659346635856e-04 4.627130353932619293e-05
1.621621621621621712e+00 1.649444304301047881e-01 8.200219104636106981e-03 2.002391936504928631e-04 4.886357151412486010e-05
1.681681681681681750e+00 1.604567128075670424e-01 8.102574603972224204e-03 2.075397051251054057e-04 5.083672640388002572e-05
1.741741741741741789e+00 1.560960552174852911e-01 8.001121189999795338e-03 2.027485557407645417e-04 4.840167196628900807e-05
1.801801801801801828e+00 1.518595105839777859e-01 7.898143591712298781e-03 2.051300359564454316e-04 4.119941595926913431e-05
1.861861861861861867e+00 1.477197912962505411e-01 7.795705224907653261e-03 2.196964968608787938e-04 4.954576359047369586e-05
1.921921921921921905e+00 1.437176581365253170e-01 7.694680740163118912e-03 2.092743603537971923e-04 4.509785355716638587e-05
1.981981981981981944e+00 1.398143674995442065e-01 7.587242686611462249e-03 2.086444437467042750e-04 4.015067424550158035e-05
2.042042042042042205e+00 1.360316976525066668e-01 7.478074589501371681e-03 2.117857009522329493e-04 4.330332033559500661e-05
2.102102102102102243e+00 1.323417375544266583e-01 7.369161013835278350e-03 2.085828695091233290e-04 4.149641576954225905e-05
2.162162162162162282e+00 1.287536765796444826e-01 7.260633049353053606e-03 2.042292329952114210e-04 3.974740612997569605e-05
2.222222222222222321e+00 1.252607634845538387e-01 7.145425062536760012e-03 2.000539629744570690e-04 3.756015750844371269e-05
2.282282282282282360e+00 1.218732593205227588e-01 7.031844150515807051e-03 2.006296726849642292e-04 3.525058054304377585e-05
2.342342342342342398e+00 1.185640169488953594e-01 6.917990221376566981e-03 1.999453155684440540e-04 3.685439067186764849e-05
2.402402402402402437e+00 1.153705157062655529e-01 6.804935378715851017e-03 2.116281836301106025e-04 3.179862702609263103e-05
2.462462462462462476e+00 1.122435605446954615e-01 6.684163192387978722e-03 2.049733946141951929e-04 3.343897463168562015e-05
2.522522522522522515e+00 1.092118018150416842e-01 6.568057655227204500e-03 1.995281167570024541e-04 3.240696273532576711e-05
2.582582582582582553e+00 1.062569006099170904e-01 6.449861502234808738e-03 2.026230118938778381e-04 3.385437925137728290e-05
2.642642642642642592e+00 1.033824697453521457e-01 6.334977764225291873e-03 1.990887839308664177e-04 3.441991679063150612e-05
2.702702702702702631e+00 1.005936381172406607e-01 6.223166311404015015e-03 1.974572828864796798e-04 3.067802951928300055e-05
2.762762762762762669e+00 9.787251604373280178e-02 6.106417731862010499e-03 1.981217253620680407e-04 3.905509156931637703e-05
2.822822822822822708e+00 9.522835748646120424e-02 6.000885648280183081e-03 1.976615535929702832e-04 3.376727082154742232e-05
2.882882882882882747e+00 9.265311662826436478e-02 5.886876399748755886e-03 1.950891969033958389e-04 2.894595946867156442e-05
2.942942942942942786e+00 9.015797752679800825e-02 5.778940262888433883e-03 1.947360643531189847e-04 3.314754082373371711e-05
3.003003003003002824e+00 8.771763297933607428e-02 5.657762008238669503e-03 1.888354218915575141e-04 2.897891658666176004e-05
3.063063063063062863e+00 8.535287384136136524e-02 5.555688052271732548e-03 1.898699197247515525e-04 2.851373658563348016e-05
3.123123123123122902e+00 8.304365556178439078e-02 5.437823450387182893e-03 1.850011220206330585e-04 2.584782923961271141e-05
3.183183183183182940e+00 8.080817523110299383e-02 5.336994065515242823e-03 1.844917142240212944e-04 3.015190169241931169e-05
3.243243243243243423e+00 7.862103123825481266e-02 5.227338753358732812e-03 1.776506853829333858e-04 2.841284242692584730e-05
3.303303303303303462e+00 7.650010224732280151e-02 5.119755252221290867e-03 1.789527074176921236e-04 2.688321594562637079e-05
3.363363363363363501e+00 7.443297362593538635e-02 5.015991334073648111e-03 1.766830062553000319e-04 2.600973723941158629e-05
3.423423423423423539e+00 7.242757935799182256e-02 4.911972930350999925e-03 1.731992311438536162e-04 2.783288692836449264e-05
3.483483483483483578e+00 7.047615336125458152e-02 4.810769589934754155e-03 1.714999963412224221e-04 3.053331934099095467e-05
3.543543543543543617e+00 6.857376380661539539e-02 4.706118435904154372e-03 1.696535648013568036e-04 2.771212639355265903e-05
3.603603603603603656e+00 6.672463052182327214e-02 4.610375419195429127e-03 1.674690240672814306e-04 2.331256193921314515e-05
3.663663663663663694e+00 6.492205740831044625e-02 4.518017095927452653e-03 1.684405282415315781e-04 2.513260026663411729e-05
3.723723723723723733e+00 6.317293090259422372e-02 4.419240490052683823e-03 1.606798032975274523e-04 2.613634073158728818e-05
3.783783783783783772e+00 6.146667079089884744e-02 4.326085515988215176e-03 1.609972115581756718e-04 2.544109375252250204e-05
3.843843843843843811e+00 5.980830200131488639e-02 4.231332680114494212e-03 1.561540833368334560e-04 2.599277246609624692e-05
3.903903903903903849e+00 5.819897893617409501e-02 4.135292907214826313e-03 1.603720570911595336e-04 2.764927885543998256e-05
3.963963963963963888e+00 5.662885466309388466e-02 4.044913552447444369e-03 1.531520841718731797e-04 2.004772456915072105e-05
4.024024024024024371e+00 5.510511627479332264e-02 3.954246808724149083e-03 1.514373672759587307e-04 2.273411832784759436e-05
4.084084084084084409e+00 5.361330720540653100e-02 3.869913366160354640e-03 1.468055768919321346e-04 2.356406177561752956e-05
4.144144144144144448e+00 5.217424986391971942e-02 3.780976534912543208e-03 1.464393680105621266e-04 2.042279525238052752e-05
4.204204204204204487e+00 5.076454770505010872e-02 3.692452269777774052e-03 1.417990169477933364e-04 2.214689629072895017e-05
4.264264264264264526e+00 4.939914877260069559e-02 3.610612712846255137e-03 1.441367508935433386e-04 2.008461414849165775e-05
4.324324324324324564e+00 4.805867332347328602e-02 3.528663108021096867e-03 1.403518275502155948e-04 2.053274305426798307e-05
4.384384384384384603e+00 4.676698148823101031e-02 3.448944863810233640e-03 1.357229233907275817e-04 1.990530370061153418e-05
4.444444444444444642e+00 4.550741341600664930e-02 3.369408942019058630e-03 1.354555750111250149e-04 1.955150921044974239e-05
4.504504504504504681e+00 4.427884644457748958e-02 3.289677022219859165e-03 1.351936814603374914e-04 1.853578374320160872e-05
4.564564564564564719e+00 4.308778061077670612e-02 3.213839359761962427e-03 1.304951821797753107e-04 1.737551874689294038e-05
4.624624624624624758e+00 4.192709029334641679e-02 3.139411596484764297e-03 1.285950667264313307e-04 2.011742376476844448e-05
4.684684684684684797e+00 4.079759390618045711e-02 3.065448759470928118e-03 1.249011232747838159e-04 2.005354119462276962e-05
4.744744744744744835e+00 3.970407344459702531e-02 2.995943429823847565e-03 1.224253607535028161e-04 1.916979778841090061e-05
4.804804804804804874e+00 3.862542419743979910e-02 2.923993487772840513e-03 1.204120488852321644e-04 2.019029194183344817e-05
4.864864864864864913e+00 3.759025181231921697e-02 2.857660195615331807e-03 1.145737068237617133e-04 1.854072178183285480e-05
4.924924924924924952e+00 3.657670790043498349e-02 2.784839069961623191e-03 1.170415427300433272e-04 1.926956711386702435e-05
4.984984984984984990e+00 3.559409390835191478e-02 2.723481889426016597e-03 1.153384173828084902e-04 1.687627317532072510e-05
5.045045045045045029e+00 3.463335507281944947e-02 2.654964721766535102e-03 1.148259019229669477e-04 1.948624250291088918e-05
5.105105105105105068e+00 3.369874210316496643e-02 2.592037229625202693e-03 1.090765089326090791e-04 1.557855727768923764e-05
5.165165165165165106e+00 3.279144444484262400e-02 2.529536363542070343e-03 1.119880373370988794e-04 1.855576379302741562e-05
5.225225225225225145e+00 3.190808082784462457e-02 2.468199722199215275e-03 1.091855870150197692e-04 1.639804487556556538e-05
5.285285285285285184e+00 3.104970225606014378e-02 2.403408075189942920e-03 1.043078680296561722e-04 1.689967248633594734e-05
5.345345345345345223e+00 3.021014959784061593e-02 2.345497477710557083e-03 1.023192128926067086e-04 1.742868023823323072e-05
5.405405405405405261e+00 2.939396794299415847e-02 2.288054889883302766e-03 9.853412389745689855e-05 1.644348337947870844e-05
5.465465465465465300e+00 2.860666582421463391e-02 2.230780913969446048e-03 9.941924237947977281e-05 1.766953652663968491e-05
5.525525525525525339e+00 2.783210569309466087e-02 2.175623376062742805e-03 9.686581907030486840e-05 1.750456214856414215e-05
5.585585585585585378e+00 2.708605785408013666e-02 2.121519600380018800e-03 9.440650283496156592e-05 1.723433978839053747e-05
5.645645645645645416e+00 2.635352081045336942e-02 2.069824014604148676e-03 9.219527367120224396e-05 1.602296692256623879e-05
5.705705705705705455e+00 2.564224041396959836e-02 2.017318453648215063e-03 9.361219743215001257e-05 1.601343433469051491e-05
5.765765765765765494e+00 2.495478236837347236e-02 1.968353648809215064e-03 9.215204484158578849e-05 1.560808808869939394e-05
5.825825825825825532e+00 2.427896793879472451e-02 1.917621954968501624e-03 8.941826813044840324e-05 1.522187367691520948e-05
5.885885885885885571e+00 2.362894585679938680e-02 1.868907771220064320e-03 8.751761631865738705e-05 1.542672185187823658e-05
5.945945945945945610e+00 2.299153833837641256e-02 1.822560482907225254e-03 8.394800565647441055e-05 1.410584828407330809e-05
6.006006006006005649e+00 2.237274757598477215e-02 1.776941509990329461e-03 8.214443340024680758e-05 1.456981740544109089e-05
6.066066066066065687e+00 2.176947194529414015e-02 1.729761221432218497e-03 7.827074639518215944e-05 1.492562398004910508e-05
6.126126126126125726e+00 2.118159335302729693e-02 1.682687822930635946e-03 7.822283032111849933e-05 1.343725509615371258e-05
6.186186186186185765e+00 2.061143811447624027e-02 1.641455649061458657e-03 7.714969971624878497e-05 1.285086365554416112e-05
6.246246246246245803e+00 2.005629836938925548e-02 1.598460503432627949e-03 7.244752384955433064e-05 1.394357183140986039e-05
6.306306306306305842e+00 1.951826746033269097e-02 1.556751400344698680e-03 7.155161933481469529e-05 1.083950333370538051e-05
6.366366366366365881e+00 1.899210971440480622e-02 1.517288406713700579e-03 7.288801086117378770e-05 1.330783924468927172e-05
6.426426426426426808e+00 1.848180829537017164e-02 1.477219206313298361e-03 7.059743604067881271e-05 1.549681460868021580e-05
6.486486486486486847e+00 1.798304098888537858e-02 1.439452995039210668e-03 6.781943363585764544e-05 1.156830973551877476e-05
6.546546546546546885e+00 1.749911227534594813e-02 1.401763628635709557e-03 6.808024576324490441e-05 1.200055179355154198e-05
6.606606606606606924e+00 1.702709116335873393e-02 1.366397487068127898e-03 6.709717072393453995e-05 1.095150400988416065e-05
6.666666666666666963e+00 1.656865195827971968e-02 1.332181310190893794e-03 6.534558023656711887e-05 1.134011449074646971e-05
6.726726726726727001e+00 1.612256765205373477e-02 1.293830610726975656e-03 6.115918719636621154e-05 1.228816716688988863e-05
6.786786786786787040e+00 1.568574127026043860e-02 1.261423912585691275e-03 6.012790872884154016e-05 1.258834860358592789e-05
6.846846846846847079e+00 1.526486750784601838e-02 1.225902104416833321e-03 5.892922584269737175e-05 9.717847738472346761e-06
6.906906906906907118e+00 1.485318656584008572e-02 1.192674676927406611e-03 5.676486179409627057e-05 1.072348302352051429e-05
6.966966966966967156e+00 1.445447844759421493e-02 1.163367573741084160e-03 5.639152437089733959e-05 1.000465191392936673e-05
7.027027027027027195e+00 1.406531885547544249e-02 1.131156788658050456e-03 5.440223615295795243e-05 9.111905087459936650e-06
7.087087087087087234e+00 1.368724745937532038e-02 1.099438547654211368e-03 5.167207596180951092e-05 8.945263499615827235e-06
7.147147147147147273e+00 1.331757132133934429e-02 1.070538526678629313e-03 5.383350631650782856e-05 9.425054479903785342e-06
7.207207207207207311e+00 1.295932999398861571e-02 1.041629957862645617e-03 5.129191393344409574e-05 9.549977086869614143e-06
7.267267267267267350e+00 1.261109525409835792e-02 1.013575668232822007e-03 4.875630630523184193e-05 1.087527599594665264e-05
7.327327327327327389e+00 1.227103768022661141e-02 9.864613856165379419e-04 4.635977439827455138e-05 9.497414690559331048e-06
7.387387387387387427e+00 1.193921086751154395e-02 9.588052454988241430e-04 4.680884065756900478e-05 9.464560532143974808e-06
7.447447447447447466e+00 1.161905398660831312e-02 9.337624229861656066e-04 4.613086771047342016e-05 9.027111142043058403e-06
7.507507507507507505e+00 1.130374861352073310e-02 9.071097265701728602e-04 4.596672758072337838e-05 8.779816482519274881e-06
7.567567567567567544e+00 1.099981984274966788e-02 8.811620619864858270e-04 4.391942036237871940e-05 1.020467904409640474e-05
7.627627627627627582e+00 1.070525998214922302e-02 8.594516068694403425e-04 4.199856064077791596e-05 9.298920438392284512e-06
7.687687687687687621e+00 1.041647469730379479e-02 8.336780465554891962e-04 4.229161344541256228e-05 8.718647230727685435e-06
7.747747747747747660e+00 1.013635198997662329e-02 8.108741993754174909e-04 4.260235510084348125e-05 9.521712107798703591e-06
7.807807807807807698e+00 9.862439556124306950e-03 7.874853798020491720e-04 3.972064202091734518e-05 9.190790582623097857e-06
7.867867867867867737e+00 9.597493084730944826e-03 7.662224317674310500e-04 3.996539638146991835e-05 8.400222083146915549e-06
7.927927927927927776e+00 9.339636648682215700e-03 7.451087726684195575e-04 3.832016071254153367e-05 9.530345983329715712e-06
7.987987987987987815e+00 9.087539326292698103e-03 7.242678608112465121e-04 3.919476958424580149e-05 8.314915658088939781e-06
8.048048048048048742e+00 8.843087315675421042e-03 7.054529327878991890e-04 3.791282549086491267e-05 8.679485188622005650e-06
8.108108108108108780e+00 8.602964026386187776e-03 6.849962367960107500e-04 3.631507972438313540e-05 7.934876801074428846e-06
8.168168168168168819e+00 8.373216640937437838e-03 6.652392751991891527e-04 3.631716182873008839e-05 7.895705606537457507e-06
8.228228228228228858e+00 8.145500404152530849e-03 6.465885194971618920e-04 3.543282870907024071e-05 7.871725319320299155e-06
8.288288288288288896e+00 7.926606990536088151e-03 6.293263213698410425e-04 3.358655057749865866e-05 7.627970638946052862e-06
8.348348348348348935e+00 7.714473633710208778e-03 6.112794223590222679e-04 3.304923482576314523e-05 8.000208547399958640e-06
8.408408408408408974e+00 7.506780289359637169e-03 5.953701701050343473e-04 3.132139474504118653e-05 8.009932998379086858e-06
8.468468468468469013e+00 7.304465234137087759e-03 5.763293238928519826e-04 3.088863791524611873e-05 7.375766020509960155e-06
8.528528528528529051e+00 7.107417605640434927e-03 5.606685454141327549e-04 3.107832977398894880e-05 7.688816277102583782e-06
8.588588588588589090e+00 6.915325105785665762e-03 5.463368654339524969e-04 3.275492734763754200e-05 7.532840377556965182e-06
8.648648648648649129e+00 6.730460766156017710e-03 5.294382201030488734e-04 2.920690630708639731e-05 8.197128758196607539e-06
8.708708708708709167e+00 6.548738053443450315e-03 5.149423881703618514e-04 2.876794239685300235e-05 6.290581486652209793e-06
8.768768768768769206e+00 6.371030389101387144e-03 5.002209560374745604e-04 2.707790620486335488e-05 7.234071187894356357e-06
8.828828828828829245e+00 6.200389941398083346e-03 4.862563219949074230e-04 2.715478303691418351e-05 6.674540300431701644e-06
8.888888888888889284e+00 6.032661207650105370e-03 4.723697297258540057e-04 2.623361843916613740e-05 5.561557457491037261e-06
8.948948948948949322e+00 5.869287902605957799e-03 4.579671842272491663e-04 2.558380940271227230e-05 6.577471293030560175e-06
9.009009009009009361e+00 5.711480471319397255e-03 4.447172942012894334e-04 2.458439461538376955e-05 6.738357594557357687e-06
9.069069069069069400e+00 5.557313269445953753e-03 4.330671155950206221e-04 2.374579758430885729e-05 8.074796763173183907e-06
9.129129129129129439e+00 5.408978712488667073e-03 4.210105332225427084e-04 2.297877075925802533e-05 6.514312377191308258e-06
9.189189189189189477e+00 5.262525174231857776e-03 4.087817087165192698e-04 2.334901406835451990e-05 5.559159957463900014e-06
9.249249249249249516e+00 5.120848199465192520e-03 3.972502633812654530e-04 2.294957195898804166e-05 5.458466054335027173e-06
9.309309309309309555e+00 4.982293113939092154e-03 3.849134801076213759e-04 2.164228860486595146e-05 6.361497738848390789e-06
9.369369369369369593e+00 4.846886016102966085e-03 3.731136957070603781e-04 2.183587161814089014e-05 5.799062721812044417e-06
9.429429429429429632e+00 4.717423213684353300e-03 3.634743796566116195e-04 2.108686862156160154e-05 6.150430294178737933e-06
9.489489489489489671e+00 4.590503981874822885e-03 3.523135481257798308e-04 2.145763158013011863e-05 6.360266737209733667e-06
9.549549549549549710e+00 4.466310000363906199e-03 3.420424060206600481e-04 1.986214247204399984e-05 5.668180939379375676e-06
9.609609609609609748e+00 4.346680301333056065e-03 3.331987097015357566e-04 1.907149118471314632e-05 5.284513501418424672e-06
9.669669669669669787e+00 4.228560983123819464e-03 3.210063783410728087e-04 1.931570533626635996e-05 6.142233218683681204e-06
9.729729729729729826e+00 4.115043182235406105e-03 3.125077664071478772e-04 1.758734635633884215e-05 5.610282009223186144e-06
9.789789789789789864e+00 4.003316057889508978e-03 3.042116317494968775e-04 1.752164131295922672e-05 5.463637863912293769e-06
9.849849849849849903e+00 3.895327578455494519e-03 2.943572013911180027e-04 1.790165183324720247e-05 5.140900133951753049e-06
9.909909909909909942e+00 3.791747160184549912e-03 2.864449904939344411e-04 1.733415908987509697e-05 5.291302169399427902e-06
9.969969969969969981e+00 3.689341768918285875e-03 2.784480178782729057e-04 1.660608804729825943e-05 5.501280583973232104e-06
1.003003003003003002e+01 3.589040711494418875e-03 2.696541479285034077e-04 1.696707065883972285e-05 4.668875535014016885e-06
1.009009009009009006e+01 3.491779179656867484e-03 2.618024287781653154e-04 1.628572389774181659e-05 4.764922715961190359e-06
1.015015015015015010e+01 3.398176529940831383e-03 2.550290921557931290e-04 1.483089277418815990e-05 4.340943271697652089e-06
1.021021021021021014e+01 3.306742615716042923e-03 2.463609933610653806e-04 1.448630270762925176e-05 4.249664663739653289e-06
1.027027027027027017e+01 3.217438651802696867e-03 2.395469470942487703e-04 1.447125960107065709e-05 3.776472370348662592e-06
1.033033033033033021e+01 3.131265152644435550e-03 2.329876136317126463e-04 1.356302218604299307e-05 3.866688410711085707e-06
1.039039039039039025e+01 3.047337678846714741e-03 2.269678691825912276e-04 1.356453557597345207e-05 4.518837530267010431e-06
1.045045045045045029e+01 2.963962350311047638e-03 2.187295301624158121e-04 1.301985019219766637e-05 4.619927723981854648e-06
1.051051051051051033e+01 2.885309202318326119e-03 2.130980812157280701e-04 1.288245002150516767e-05 4.291942691275879800e-06
1.057057057057057037e+01 2.806276274574836301e-03 2.073114839869090161e-04 1.235232112940684705e-05 4.326315113991037506e-06
1.063063063063063041e+01 2.731534176914348060e-03 2.011348037229667362e-04 1.235005301036978254e-05 3.965198178131359264e-06
1.069069069069069045e+01 2.657073383047599529e-03 1.950718203017231167e-04 1.136130681328014345e-05 4.484289787936170357e-06
1.075075075075075048e+01 2.585600922029947148e-03 1.889886300212547440e-04 1.116930858135348765e-05 3.967733813206345572e-06
1.081081081081081052e+01 2.516043010560099595e-03 1.845112913358303746e-04 1.164535815996561828e-05 3.964694022764574336e-06
1.087087087087087056e+01 2.447887301825408569e-03 1.779930484524647389e-04 1.091601858430765829e-05 3.992439080054096162e-06
1.093093093093093060e+01 2.382173636405660825e-03 1.725024500455250669e-04 1.049027511631660578e-05 3.737549427463471487e-06
1.099099099099099064e+01 2.318130570674394736e-03 1.684111165692130335e-04 1.053409111060344471e-05 3.128837261079819271e-06
1.105105105105105068e+01 2.255259287469896321e-03 1.627959269477569711e-04 1.030780581065352607e-05 3.324535402020740859e-06
1.111111111111111072e+01 2.193880226661632220e-03 1.580848749321230485e-04 8.909056111792596362e-06 3.284486370230048602e-06
1.117117117117117076e+01 2.135291534941553826e-03 1.542437946150388957e-04 9.541504525175158199e-06 3.340259102520198190e-06
1.123123123123123079e+01 2.077431817226632095e-03 1.495529333884474050e-04 9.671449971459748689e-06 3.390672679137440510e-06
1.129129129129129083e+01 2.021048955006926086e-03 1.451683646547660353e-04 9.238895835165106200e-06 3.640522411376007456e-06
1.135135135135135087e+01 1.965525188025351883e-03 1.413808175806868588e-04 8.872689077028949743e-06 3.227309752879077698e-06
1.141141141141141091e+01 1.912720587407362033e-03 1.366969239296503779e-04 8.726502775250705464e-06 3.451395634014128662e-06
1.147147147147147095e+01 1.861071621857548694e-03 1.324196244660837357e-04 8.477198484548213197e-06 3.224526175217615871e-06
1.153153153153153099e+01 1.810516550519085041e-03 1.285604811523965464e-04 8.195660068272118371e-06 3.242339630977061653e-06
1.159159159159159103e+01 1.761818393688116893e-03 1.251370318922016801e-04 7.731968514524533378e-06 3.543770705183254087e-06
1.165165165165165106e+01 1.714256728316009004e-03 1.218939561587391058e-04 7.960617736230676323e-06 3.236937267208036015e-06
1.171171171171171110e+01 1.667974619496883932e-03 1.186763512637036168e-04 7.611101760251660575e-06 3.041872216055965643e-06
1.177177177177177114e+01 1.622914246335396783e-03 1.149849531136332603e-04 7.091628036635315002e-06 2.572520274886151044e-06
1.183183183183183118e+01 1.578984482592103939e-03 1.117078131603445941e-04 6.714266230235836768e-06 3.581522939114575843e-06
1.189189189189189122e+01 1.536475416356657955e-03 1.075367229900711674e-04 6.675998972526502327e-06 3.100224991934327424e-06
1.195195195195195126e+01 1.494511845440272494e-03 1.045438067356389768e-04 6.546907802551357547e-06 2.950139936804293311e-06
1.201201201201201130e+01 1.454125375116435432e-03 1.013771098359453267e-04 6.881884513448341486e-06 3.409929904010971841e-06
1.207207207207207134e+01 1.414613088369570020e-03 9.847975897838911964e-05 6.087761943947171816e-06 2.915345501889689157e-06
1.213213213213213137e+01 1.376265865198652086e-03 9.635351714899900244e-05 6.375493259352122177e-06 2.818235996992500794e-06
1.219219219219219141e+01 1.338740770430910196e-03 9.332345483656870496e-05 6.029526027378605206e-06 2.914561547825982028e-06
1.225225225225225145e+01 1.302626862729577102e-03 9.009799475458625409e-05 5.807166351680703289e-06 2.927028300849539582e-06
1.231231231231231149e+01 1.267472711802186160e-03 8.800179143685604689e-05 5.572923837225663558e-06 2.455989846109385075e-06
1.237237237237237153e+01 1.233485369098845548e-03 8.532617281822236816e-05 5.443399945480595864e-06 3.002985315121956304e-06
1.243243243243243157e+01 1.200313053970643220e-03 8.292477869495467572e-05 5.451737174605254379e-06 2.938291680622953969e-06
1.249249249249249161e+01 1.167274052226016526e-03 8.067795786160229148e-05 4.844415440165328808e-06 2.656601930679172317e-06
1.255255255255255165e+01 1.135750791272062887e-03 7.837888964764006255e-05 5.114238486150014771e-06 2.650384689610944016e-06
1.261261261261261168e+01 1.105085819159595199e-03 7.595796118170335316e-05 4.928741550380013794e-06 2.695507309616448139e-06
1.267267267267267172e+01 1.075362431988693577e-03 7.392519500420583834e-05 4.620951459191755224e-06 2.410641542434816714e-06
1.273273273273273176e+01 1.045568650439516892e-03 7.143067870788358102e-05 4.470838059111903776e-06 2.675269253444106776e-06
1.279279279279279180e+01 1.017429123422823210e-03 6.908243149978056830e-05 4.124429059850439200e-06 2.226381423581144682e-06
1.285285285285285362e+01 9.897248389510316779e-04 6.734263202514529333e-05 4.165391854301671903e-06 2.448123182868451799e-06
1.291291291291291365e+01 9.634326695139992141e-04 6.596947081032763214e-05 3.974495204797937846e-06 2.616948120291527089e-06
1.297297297297297369e+01 9.370799270774533840e-04 6.394956609431147617e-05 4.359011894063400683e-06 2.436980164384111403e-06
1.303303303303303373e+01 9.115170410268576186e-04 6.191248388098352607e-05 3.428187308771834391e-06 2.546170384857961795e-06
1.309309309309309377e+01 8.870183175809485693e-04 6.028111004040129835e-05 3.653250563402461091e-06 2.303614134630979069e-06
1.315315315315315381e+01 8.628073633793030420e-04 5.866399490611206858e-05 3.571323088533473538e-06 2.346284884559833825e-06
1.321321321321321385e+01 8.392390434919957910e-04 5.719047565733329050e-05 3.577658439752423362e-06 2.099840274451102619e-06
1.327327327327327389e+01 8.164146869194411488e-04 5.580455463921669181e-05 3.335522685018269758e-06 2.127101756350755866e-06
1.333333333333333393e+01 7.941986706487911413e-04 5.372290236541122542e-05 3.171229524001443949e-06 2.057160902518871865e-06
1.339339339339339396e+01 7.728309323593115674e-04 5.256953291607042143e-05 3.759940895078974389e-06 2.185446641598589253e-06
1.345345345345345400e+01 7.518755378051981009e-04 5.062113663166509719e-05 3.115979092624234346e-06 2.155570436308281524e-06
1.351351351351351404e+01 7.315266550315106158e-04 4.938175338874218668e-05 3.072441415510311093e-06 2.256232132382354251e-06
1.357357357357357408e+01 7.110971925103341156e-04 4.799452604291188897e-05 3.123205133845696647e-06 1.857804780584881969e-06
1.363363363363363412e+01 6.920709969237683968e-04 4.647225290062647105e-05 2.995352684861985236e-06 1.852385179333005882e-06
1.369369369369369416e+01 6.731593580837788799e-04 4.481385253020132706e-05 2.970882492240038786e-06 1.898950483275605038e-06
1.375375375375375420e+01 6.549028917363749125e-04 4.374311410868398633e-05 2.954956650260382755e-06 2.029473701588153426e-06
1.381381381381381424e+01 6.370649672580549127e-04 4.246684273194672939e-05 2.539831744059129437e-06 2.215189500679169240e-06
1.387387387387387427e+01 6.201006570387305539e-04 4.123757157479976355e-05 2.397817897576097768e-06 1.922091140700498611e-06
1.393393393393393431e+01 6.031509856000231420e-04 4.022994821075990055e-05 2.729927112716023202e-06 1.841439877070079252e-06
1.399399399399399435e+01 5.866506727413545695e-04 3.913698770043263109e-05 2.549157032106888012e-06 1.772346051324282786e-06
1.405405405405405439e+01 5.706799718606332455e-04 3.805201433902584434e-05 2.746289090983146792e-06 1.825943418788330932e-06
1.411411411411411443e+01 5.550519566289272054e-04 3.711331840388834021e-05 2.558409290302765537e-06 1.944513340269616389e-06
1.417417417417417447e+01 5.403400468860632220e-04 3.590175184459532367e-05 2.506590739504767932e-06 1.945701804958841764e-06
1.423423423423423451e+01 5.254985098952094993e-04 3.502991072779557938e-05 2.510265046975994528e-06 1.695170452244105211e-06
1.429429429429429455e+01 5.109327384742966532e-04 3.388048977759573939e-05 2.718696270693619750e-06 1.821593908743735145e-06
1.435435435435435458e+01 4.969131255228067525e-04 3.284078800083234156e-05 2.212723561869811176e-06 1.622832954319471237e-06
1.441441441441441462e+01 4.832715996937694304e-04 3.203556654914927691e-05 2.144694940835471208e-06 1.691297136915267166e-06
1.447447447447447466e+01 4.701687934072986568e-04 3.099912459738800926e-05 2.098542938010596819e-06 1.854261875823240911e-06
1.453453453453453470e+01 4.572592199144714063e-04 3.008601417862256667e-05 2.022646235699528113e-06 1.778559903582798827e-06
1.459459459459459474e+01 4.448736071069143636e-04 2.922053250996052613e-05 2.143148290929527088e-06 1.568139536321306195e-06
1.465465465465465478e+01 4.325871215126615428e-04 2.863925234482863486e-05 2.167025489729943127e-06 1.644023005829072218e-06
1.471471471471471482e+01 4.209980722205279081e-04 2.783104697041670033e-05 2.109496777720171491e-06 1.664161402659016036e-06
1.477477477477477485e+01 4.090744038930054600e-04 2.671489851585825574e-05 2.048822744679603015e-06 1.419778764082425400e-06
1.483483483483483489e+01 3.980306376793569189e-04 2.595287762161923548e-05 2.419197175691346260e-06 1.568966809229764376e-06
1.489489489489489493e+01 3.869536212079808819e-04 2.566590478117161445e-05 1.822848289093786116e-06 1.447649876275600165e-06
1.495495495495495497e+01 3.767170551474628682e-04 2.488736617442083673e-05 1.943328527672947694e-06 1.437432976109077062e-06
1.501501501501501501e+01 3.660514384915831000e-04 2.394070464565745086e-05 1.839514147090073795e-06 1.630135338647506012e-06
1.507507507507507505e+01 3.560629035867189911e-04 2.353241952279520351e-05 2.009328649327968646e-06 1.450317276749680166e-06
1.513513513513513509e+01 3.464970491257066219e-04 2.291048913416523160e-05 1.684183743024164059e-06 1.487630866670026254e-06
1.519519519519519513e+01 3.368370798435268510e-04 2.195798140329779059e-05 1.701688366236875823e-06 1.251783798155991615e-06
1.525525525525525516e+01 3.276682993767216900e-04 2.163954159355310709e-05 1.506187538366235214e-06 1.495602242158273829e-06
1.531531531531531520e+01 3.186680791285953105e-04 2.082482406832853838e-05 1.736415693416248587e-06 1.228917385666255641e-06
1.537537537537537524e+01 3.097026504972952678e-04 2.023159341104947891e-05 1.720951188585756618e-06 1.350902060826808039e-06
1.543543543543543528e+01 3.010351758700885731e-04 1.949206825541147065e-05 1.643884379787218475e-06 1.176207596165410377e-06
1.549549549549549532e+01 2.927088744206516398e-04 1.927269217792429255e-05 1.605700560841440047e-06 1.279045851906949033e-06
1.555555555555555536e+01 2.847091958336261312e-04 1.874515870258456287e-05 1.574748074358878374e-06 1.172974311149979381e-06
1.561561561561561540e+01 2.767795363848526589e-04 1.820461388843142578e-05 1.484480122080731380e-06 1.322717556694619113e-06
1.567567567567567544e+01 2.690689309513628392e-04 1.747980248852884125e-05 1.575775947967282093e-06 1.229940688782165121e-06
1.573573573573573547e+01 2.616596199260905740e-04 1.732539624965098845e-05 1.538975756317065970e-06 1.371354382591249771e-06
1.579579579579579551e+01 2.544344145547636151e-04 1.653894772457806871e-05 1.425018326100119401e-06 1.036600421953634264e-06
1.585585585585585555e+01 2.472201696242503364e-04 1.600776786020175071e-05 1.410084221350115666e-06 1.144478921176067331e-06
1.591591591591591559e+01 2.405940505011044993e-04 1.567451419951965976e-05 1.414644282362296627e-06 1.058517760244403475e-06
1.597597597597597563e+01 2.337822620954388094e-04 1.529335420525476441e-05 1.367199120454275838e-06 1.111193792783387081e-06
1.603603603603603744e+01 2.273853899221118028e-04 1.465933166692899087e-05 1.364422967252095641e-06 1.320071695750574948e-06
1.609609609609609748e+01 2.211251171222855245e-04 1.442380678545944107e-05 1.424366110452787563e-06 1.041539221033738144e-06
1.615615615615615752e+01 2.149045708026646841e-04 1.396324921373436412e-05 1.286704153945573191e-06 9.885056675382706516e-07
1.621621621621621756e+01 2.089049779140328910e-04 1.367534646952995132e-05 1.280967761790536001e-06 1.029434071142415750e-06
1.627627627627627760e+01 2.029885286588743829e-04 1.305580907982244444e-05 1.384683409291782005e-06 1.060240523949341571e-06
1.633633633633633764e+01 1.972771474466211445e-04 1.279657378796993097e-05 1.227185992161471888e-06 1.135159666044496720e-06
1.639639639639639768e+01 1.917826111435428239e-04 1.255557035729816709e-05 1.269125348170908904e-06 1.069522184526742783e-06
1.645645645645645772e+01 1.865289537916230340e-04 1.199429948370720264e-05 1.319819778782925481e-06 1.091001171040345584e-06
1.651651651651651775e+01 1.812020144163293406e-04 1.171421438131910016e-05 1.187887872774761067e-06 9.533917549728684788e-07
1.657657657657657779e+01 1.761711238475619033e-04 1.137077542839861694e-05 1.144544757888952450e-06 9.919759465111051637e-07
1.663663663663663783e+01 1.711277019580610714e-04 1.109924093902627150e-05 1.068090983796049819e-06 8.313989243207808082e-07
1.669669669669669787e+01 1.663832461746560275e-04 1.081170138767558863e-05 1.153314449640673951e-06 1.009859836201000977e-06
1.675675675675675791e+01 1.616552479541316699e-04 1.050194148518863320e-05 1.127982824298811194e-06 9.332324371219020688e-07
1.681681681681681795e+01 1.570480684539966398e-04 1.033404177303657265e-05 1.112248159834999166e-06 1.119030856644734709e-06
1.687687687687687799e+01 1.527537346541629900e-04 1.000111917216378688e-05 1.002205071825064922e-06 8.799395733495498670e-07
1.693693693693693803e+01 1.483713108128554127e-04 9.597152229358057370e-06 1.087904392039090826e-06 9.886332085486661435e-07
1.699699699699699806e+01 1.442837641997444338e-04 9.493016218867683358e-06 1.044761247469617582e-06 9.433443304058115916e-07
1.705705705705705810e+01 1.402561612211670659e-04 9.243199503795204133e-06 9.467437580482250726e-07 8.826346613868136656e-07
1.711711711711711814e+01 1.363560228145455208e-04 8.825945679863047652e-06 1.001137754722422524e-06 8.851500987092213681e-07
1.717717717717717818e+01 1.323884338026751445e-04 8.606020297583089537e-06 1.016656675507763438e-06 8.252005546404229258e-07
1.723723723723723822e+01 1.287466480975371207e-04 8.453635273353790619e-06 1.077543838864259743e-06 8.213072853608094981e-07
1.729729729729729826e+01 1.251935922406969734e-04 8.289895462669810659e-06 8.727949138662279876e-07 8.139352685657226993e-07
1.735735735735735830e+01 1.216782265961998619e-04 7.861667766669836840e-06 8.958733158534308475e-07 6.601845964043838742e-07
1.741741741741741833e+01 1.182409314867137776e-04 7.788759789175882586e-06 9.462525355077248135e-07 9.050260265272797919e-07
1.747747747747747837e+01 1.149381101795396757e-04 7.607955039372176010e-06 8.426403185957060120e-07 7.255535267420041053e-07
1.753753753753753841e+01 1.117716811262955539e-04 7.386491119789931067e-06 8.487236481696702720e-07 7.416268421583366995e-07
1.759759759759759845e+01 1.086315183582242205e-04 7.038253386744866497e-06 7.863057359079865416e-07 8.993059137284067985e-07
1.765765765765765849e+01 1.055686571914211589e-04 6.927059110677915446e-06 8.404843276955133037e-07 7.347021869867332672e-07
1.771771771771771853e+01 1.025507147794623564e-04 6.801024671811944613e-06 7.988174392421793488e-07 7.183759501277336047e-07
1.777777777777777857e+01 9.947900818372535888e-05 6.448220562193978373e-06 8.755702182032694790e-07 6.919658768153944574e-07
1.783783783783783861e+01 9.680005379957926114e-05 6.289619366038914432e-06 7.469629910356713204e-07 6.822245651750645244e-07
1.789789789789789864e+01 9.414544760748203153e-05 6.047827638118269966e-06 8.160239704379196591e-07 6.829337801390376942e-07
1.795795795795795868e+01 9.147393091841669009e-05 5.984414381814825586e-06 7.973359053719380829e-07 6.609762558495584297e-07
1.801801801801801872e+01 8.881709240357234280e-05 5.682247208064683387e-06 6.977551990098359822e-07 6.387388172224285334e-07
1.807807807807807876e+01 8.625112763460668483e-05 5.691245637235338033e-06 7.414215656369060863e-07 5.816072416188306001e-07
1.813813813813813880e+01 8.377218017396737665e-05 5.519451129678384784e-06 6.908577515911087993e-07 6.240451998911899737e-07
1.819819819819819884e+01 8.155929573001958403e-05 5.274967592452008616e-06 7.695705463777883382e-07 5.980798453929042657e-07
1.825825825825825888e+01 7.920295750388082123e-05 5.255752516580856924e-06 7.395530054608864786e-07 5.704988730776817303e-07
1.831831831831831892e+01 7.694652949874909156e-05 5.078114951045882347e-06 6.494449523328655130e-07 6.251652832206871495e-07
1.837837837837837895e+01 7.486246412013403758e-05 5.009585508921805434e-06 7.281808374101190777e-07 5.141877292763615931e-07
1.843843843843843899e+01 7.262968990214937787e-05 4.978137428234172913e-06 6.627610110192627483e-07 6.537098176052568353e-07
1.849849849849849903e+01 7.053646704940655875e-05 4.714939471357049890e-06 6.226516988192367130e-07 6.265311056910423249e-07
1.855855855855855907e+01 6.853884429282517386e-05 4.516345051836443672e-06 6.082868449240908060e-07 6.824666935488411563e-07
1.861861861861861911e+01 6.658607430226944491e-05 4.312324466990684453e-06 6.527577221962606822e-07 6.005732015646719749e-07
1.867867867867867915e+01 6.480657947185681307e-05 4.324015838958993425e-06 6.532585132250032052e-07 5.802824391496777217e-07
1.873873873873873919e+01 6.275886427052738980e-05 4.137841044395442230e-06 5.888345956888654311e-07 5.445335493560323820e-07
1.879879879879879923e+01 6.113269001429080547e-05 3.950290426023151000e-06 5.661119253380518284e-07 5.897244814616551031e-07
1.885885885885885926e+01 5.936339620142327332e-05 4.027434140396639630e-06 5.354812102043077580e-07 5.638714076570251943e-07
1.891891891891891930e+01 5.774588428492696390e-05 3.816160904656235855e-06 5.877941970385012761e-07 4.848099291810366880e-07
1.897897897897897934e+01 5.596928514946182168e-05 3.600224085961440710e-06 4.881007460273152139e-07 4.595438713856123422e-07
1.903903903903903938e+01 5.441236875568326972e-05 3.579974672742184299e-06 4.880360983021150545e-07 5.446577149402803433e-07
1.909909909909909942e+01 5.292756299906730495e-05 3.477083918328268918e-06 4.895588999580563358e-07 5.361690480479009875e-07
1.915915915915915946e+01 5.125463464685395086e-05 3.406158083932226445e-06 5.227684991175108626e-07 5.049353667603958686e-07
1.921921921921921950e+01 4.990663498700115112e-05 3.245551585743721531e-06 5.153125935345885486e-07 5.328703446895147930e-07
1.927927927927927954e+01 4.848032583925524581e-05 3.181583523456082568e-06 4.972313637768417958e-07 4.399014900903970703e-07
1.933933933933933957e+01 4.710505656606184954e-05 3.183932643447825110e-06 4.917212192699098941e-07 5.301671490574523090e-07
1.939939939939939961e+01 4.575645498515940507e-05 3.017383218135069579e-06 4.696832475249363147e-07 4.816013821405811137e-07
1.945945945945945965e+01 4.443633796339222267e-05 2.962733267576047308e-06 4.444774739954401197e-07 4.181375765074655970e-07
1.951951951951951969e+01 4.309006424018977608e-05 2.859010958094690459e-06 4.928991327648027780e-07 5.019740715802547176e-07
1.957957957957957973e+01 4.190012299652487974e-05 2.864480626744869000e-06 4.969228197825424402e-07 4.739258294141652496e-07
1.963963963963963977e+01 4.075640799410020903e-05 2.702491876214200369e-06 4.325355676728933432e-07 5.111392111792459422e-07
1.969969969969969981e+01 3.954359128689304150e-05 2.608264685143885260e-06 4.533074931731980534e-07 4.397614716328736938e-07
1.975975975975975985e+01 3.838761929644780640e-05 2.614200676348147707e-06 4.635233341991922729e-07 4.260148155707457130e-07
1.981981981981981988e+01 3.732365016385607030e-05 2.497988518202117004e-06 4.566136999910732111e-07 4.579457587386535586e-07
1.987987987987987992e+01 3.626578253567812863e-05 2.365232705734033858e-06 4.755716079725457820e-07 4.642976463295974927e-07
1.993993993993993996e+01 3.526573993001844241e-05 2.388601592295169534e-06 4.980545515307902660e-07 4.276631907782979015e-07
2.000000000000000000e+01 3.422303380573108990e-05 2.243175622643465784e-06 5.009946170128975664e-07 3.791568745814483652e-07
2.006006006006006004e+01 3.324046775389625813e-05 2.253243836195617671e-06 4.153828100326229250e-07 3.583352320228928456e-07
2.012012012012012008e+01 3.232399039997200380e-05 2.120890697622304434e-06 4.996108296752575785e-07 4.224615153788256147e-07
2.018018018018018012e+01 3.136324556598603429e-05 2.167240408815282996e-06 4.240750561361444347e-07 3.915141442534865612e-07
2.024024024024024015e+01 3.047799594461982138e-05 2.064701023730667890e-06 4.090534458585418252e-07 3.730777024198908334e-07
2.030030030030030019e+01 2.958081888516539036e-05 2.025885468766908887e-06 4.200962368132966450e-07 3.830167462848537387e-07
2.036036036036036023e+01 2.868456649613537979e-05 1.964014848646554469e-06 4.303011467263605140e-07 4.294811616815714481e-07
2.042042042042042027e+01 2.798743960791619584e-05 1.941809258618254540e-06 4.063816471402484949e-07 3.777452742943638147e-07
2.048048048048048031e+01 2.715084936377170437e-05 1.839929130820763232e-06 4.099195709320564031e-07 3.625349822710629022e-07
2.054054054054054035e+01 2.633219010488314086e-05 1.861685917861376764e-06 4.371581429945461851e-07 3.189846759411251054e-07
2.060060060060060039e+01 2.561228809746768744e-05 1.785824739960048501e-06 3.885675584763497571e-07 3.906940824153698140e-07
2.066066066066066043e+01 2.493390864579014384e-05 1.746900472017392733e-06 3.324329845203500655e-07 3.546128598391391479e-07
2.072072072072072046e+01 2.423474885664286964e-05 1.608404956849732555e-06 4.155649311316130286e-07 3.705312475813605277e-07
2.078078078078078050e+01 2.350036990522296355e-05 1.613309915345894316e-06 3.690162191428974235e-07 3.500534621539931305e-07
2.084084084084084054e+01 2.281370893536474479e-05 1.574406813995686549e-06 3.438536201771842059e-07 3.467292376374313822e-07
2.090090090090090058e+01 2.212396199779474259e-05 1.537595062867895566e-06 3.791697877292066886e-07 3.240283944161067565e-07
2.096096096096096062e+01 2.152684739654399406e-05 1.493146192116165278e-06 3.826100078021881462e-07 3.015716313432187100e-07
2.102102102102102066e+01 2.086602100248874261e-05 1.439080566298847552e-06 3.552034749611008691e-07 3.253806293216149934e-07
2.108108108108108070e+01 2.028530770549950792e-05 1.486347395475036768e-06 2.961358156104210328e-07 3.041604636883595661e-07
2.114114114114114074e+01 1.972171908287210086e-05 1.430686607216196407e-06 3.031105040297879725e-07 3.008297995023105356e-07
2.120120120120120077e+01 1.916415542648188056e-05 1.371993691991617277e-06 3.166831638563649077e-07 3.096025146560985194e-07
2.126126126126126081e+01 1.859777114525165676e-05 1.381016498717817770e-06 3.155516581253316228e-07 2.928249933324834119e-07
2.132132132132132085e+01 1.802640353249450504e-05 1.265826562251595913e-06 2.981639775993297472e-07 2.859269909643946628e-07
2.138138138138138089e+01 1.749629356308960861e-05 1.227063205027929545e-06 3.281870422307325617e-07 2.871746741300174507e-07
2.144144144144144093e+01 1.700301626627040088e-05 1.253774813887365452e-06 3.282140782193482560e-07 2.707281413352488867e-07
2.150150150150150097e+01 1.646539875908297978e-05 1.203518340969844499e-06 2.987426896844936250e-07 2.739361623003592370e-07
2.156156156156156101e+01 1.596323971715711093e-05 1.197953540993316418e-06 3.099620432589694216e-07 2.709028124587300753e-07
2.162162162162162105e+01 1.558299442582131801e-05 1.147983779017616787e-06 3.009323973119972227e-07 3.073617731414911828e-07
2.168168168168168108e+01 1.511070927934430905e-05 1.124810671872773296e-06 3.070326204569857019e-07 2.833379032813625452e-07
2.174174174174174112e+01 1.469565503246485772e-05 1.043981493089127743e-06 2.941695445820434344e-07 2.910621026023726838e-07
2.180180180180180116e+01 1.418980873507942977e-05 1.054777006678237351e-06 2.799998662013489525e-07 2.817329635491814582e-07
2.186186186186186120e+01 1.380073322919140997e-05 1.056702629974483547e-06 2.789349290260498728e-07 2.537670537964525127e-07
2.192192192192192124e+01 1.343536987249212881e-05 1.021405153741331738e-06 2.633348668902193842e-07 2.895065036432829537e-07
2.198198198198198128e+01 1.300817505696769741e-05 9.937771036965772065e-07 2.689446286711564333e-07 2.407826907322253935e-07
2.204204204204204132e+01 1.263255862724603758e-05 9.522804738487854285e-07 2.295986458020656351e-07 2.419154390507024496e-07
2.210210210210210136e+01 1.225275770570283493e-05 8.968780520484968144e-07 2.657057598823098410e-07 2.268459833104369231e-07
2.216216216216216139e+01 1.194731722381244209e-05 9.050208955585124598e-07 2.450873497315192509e-07 2.638340915629222326e-07
2.222222222222222143e+01 1.154809502753361242e-05 8.262363186320707585e-07 2.328506829424161458e-07 2.711699656241341007e-07
2.228228228228228147e+01 1.121962060162936728e-05 8.194895388440342451e-07 2.353183686936262822e-07 2.432482437779506243e-07
2.234234234234234151e+01 1.090602126330993868e-05 8.048281873106436975e-07 2.136909741583266466e-07 2.142561884980319241e-07
2.240240240240240155e+01 1.061131693770225074e-05 8.046729125796171219e-07 2.418146759236604552e-07 2.374339812199909117e-07
2.246246246246246159e+01 1.025546265644136045e-05 7.755562716817372372e-07 2.306190775652112652e-07 2.311478363243993122e-07
2.252252252252252163e+01 9.953903690703831168e-06 7.677491718009264422e-07 2.315657003791209828e-07 2.497517155384086021e-07
2.258258258258258167e+01 9.693781837904903422e-06 7.434853966428622435e-07 2.311289729137363242e-07 2.274512331808879766e-07
2.264264264264264170e+01 9.388601451555286489e-06 7.143859085115239504e-07 2.098935064069096727e-07 2.318841640103849942e-07
2.270270270270270174e+01 9.119778690182477903e-06 7.127748928830990347e-07 2.054655746953648273e-07 2.271890521740536376e-07
2.276276276276276178e+01 8.859522839263692361e-06 6.515348140427925321e-07 2.262287672459830089e-07 2.099568797756723965e-07
2.282282282282282182e+01 8.628238558080929060e-06 6.653523323871777025e-07 2.126458220115612585e-07 2.190877759246831712e-07
2.288288288288288186e+01 8.326277965446507296e-06 6.217881956210438967e-07 2.385625757684198826e-07 2.018616384347020152e-07
2.294294294294294190e+01 8.123571852895301534e-06 6.181540813265632233e-07 2.275512449481650901e-07 2.231689998209564567e-07
2.300300300300300194e+01 7.891529086825520438e-06 5.861880135493391171e-07 2.178837580637898822e-07 1.918531156396628021e-07
2.306306306306306197e+01 7.653851254854731728e-06 5.613951896367607795e-07 2.196180867369982017e-07 2.142732906476467868e-07
2.312312312312312201e+01 7.402268365887009263e-06 5.390135996628891885e-07 1.930159685925719968e-07 1.991200036436594465e-07
2.318318318318318205e+01 7.212775620862730027e-06 5.412537508159457299e-07 2.005653021941986416e-07 1.956654082870186194e-07
2.324324324324324209e+01 6.992966704091935399e-06 5.352617838227381887e-07 2.004253654288409726e-07 1.956038306115248077e-07
2.330330330330330213e+01 6.777338469185869518e-06 5.103077615934987270e-07 1.869697946057980498e-07 1.898543179374166954e-07
2.336336336336336217e+01 6.578627147216043702e-06 4.856567712871846767e-07 1.834312537406087246e-07 2.065170447343699119e-07
2.342342342342342221e+01 6.388021074811671520e-06 4.658748343866584580e-07 1.730414037868946141e-07 1.798471897546213414e-07
2.348348348348348225e+01 6.203820997228521487e-06 4.531445238920573432e-07 1.919942440460268210e-07 1.800543603671502570e-07
2.354354354354354228e+01 6.028209334001724055e-06 4.470654722699432377e-07 1.864429736194315203e-07 1.642222617078069559e-07
2.360360360360360232e+01 5.850235232944121792e-06 4.443108627029801612e-07 1.688452600171824514e-07 1.815295626623230773e-07
2.366366366366366236e+01 5.675430635868835754e-06 4.210188303973164591e-07 1.741331221361833177e-07 2.041190053256536696e-07
2.372372372372372240e+01 5.505837894918121356e-06 4.072702274322745788e-07 1.761474890158425297e-07 1.696959739840834813e-07
2.378378378378378244e+01 5.351771880012444405e-06 4.105775107027724184e-07 1.560518788179579400e-07 1.766948916193229194e-07
2.384384384384384248e+01 5.185154900955926880e-06 3.861396293644445741e-07 1.641266431243935909e-07 1.785009552907874566e-07
2.390390390390390252e+01 5.068573022312083175e-06 3.745454091366652699e-07 1.578047629137495630e-07 1.735441765309923669e-07
2.396396396396396256e+01 4.899086757877840759e-06 3.827975208546823597e-07 1.550448327139608112e-07 1.604828433008182005e-07
2.402402402402402259e+01 4.757157004564883997e-06 3.598671835790847196e-07 1.499771191618318403e-07 1.791733698947245294e-07
2.408408408408408263e+01 4.602705746726215854e-06 3.404822494624411260e-07 1.537092374740565767e-07 1.449144368545767449e-07
2.414414414414414267e+01 4.441497835243206494e-06 3.221058639426118723e-07 1.548278760188662712e-07 1.494249806609028138e-07
2.420420420420420271e+01 4.328389913052649951e-06 3.239251168065878993e-07 1.416240210634813027e-07 1.378850122865885526e-07
2.426426426426426275e+01 4.183230918211039694e-06 3.145633191834543148e-07 1.497742787273123618e-07 1.190232024521743623e-07
2.432432432432432279e+01 4.092101165526034624e-06 3.046552065477844161e-07 1.363070491520396578e-07 1.393239425094323874e-07
2.438438438438438283e+01 3.954646578087859749e-06 2.948223670580412377e-07 1.431225920958214288e-07 1.480905635925055044e-07
2.444444444444444287e+01 3.820697599789184811e-06 2.844244336946440326e-07 1.428450410683500493e-07 1.352252773205825621e-07
2.450450450450450290e+01 3.716494890125271732e-06 2.887684005328771924e-07 1.476675024229594329e-07 1.203701848044713326e-07
2.456456456456456294e+01 3.609576280769741679e-06 2.558006674544970595e-07 1.369357596520711905e-07 1.379505180023422190e-07
2.462462462462462298e+01 3.511524413562080166e-06 2.733752843060884537e-07 1.324714014103247768e-07 1.354068371963805725e-07
2.468468468468468302e+01 3.387310973529339315e-06 2.567543679413462860e-07 1.410649742667488710e-07 1.166634695731644160e-07
2.474474474474474306e+01 3.310855663254610196e-06 2.635528021482551716e-07 1.169976986676459170e-07 1.306786094313651731e-07
2.480480480480480310e+01 3.180884666010104651e-06 2.441943811242977193e-07 1.386513836600213090e-07 1.107661812612331753e-07
2.486486486486486314e+01 3.106247251500107303e-06 2.326761827025866819e-07 1.339786434071496665e-07 1.096621087840858799e-07
2.492492492492492318e+01 3.010441286415841570e-06 2.163570773502615681e-07 1.182727701697121723e-07 1.268717569323109152e-07
2.498498498498498321e+01 2.918805481686183284e-06 2.304653068949191519e-07 1.367663893234724099e-07 1.169679789009602050e-07
2.504504504504504325e+01 2.838729166918988556e-06 2.127814898400346072e-07 1.133657485111563090e-07 1.423792390858996765e-07
2.510510510510510329e+01 2.734908421367596853e-06 2.123251237087290767e-07 1.164692970581297545e-07 1.153813836394865344e-07
2.516516516516516333e+01 2.669045261882637080e-06 2.046715377088363283e-07 1.193489962997149628e-07 1.102792907692824274e-07
2.522522522522522337e+01 2.583585904847990339e-06 1.988847027404668601e-07 1.054393756605146834e-07 1.020832079019607953e-07
2.528528528528528341e+01 2.523934623657561852e-06 1.903455678541739580e-07 1.107430755742649474e-07 1.021332311903130529e-07
2.534534534534534345e+01 2.458358399171986242e-06 1.997285227476628149e-07 1.002259768648866871e-07 1.133463582411940640e-07
2.540540540540540349e+01 2.370466505596227283e-06 1.961162939992121155e-07 1.153150117161831759e-07 1.122424927080159063e-07
2.546546546546546352e+01 2.290581285250004650e-06 2.067338183283253014e-07 1.093124055452050449e-07 1.047085095840880136e-07
2.552552552552552356e+01 2.237793093238831765e-06 1.844206246576594024e-07 1.151439276078777889e-07 1.059563649098752972e-07
2.558558558558558360e+01 2.166764642212808146e-06 1.614400424181502968e-07 9.940075536056873293e-08 9.424744076936405414e-08
2.564564564564564719e+01 2.111928023038655369e-06 1.725401502875382214e-07 7.999791712334753454e-08 9.335317445626009202e-08
2.570570570570570723e+01 2.053585391125975151e-06 1.729028535601227901e-07 1.040265210333968599e-07 1.022168001828207695e-07
2.576576576576576727e+01 1.976317447567416262e-06 1.663910201431293417e-07 8.707226500612628046e-08 1.003579171588160780e-07
2.582582582582582731e+01 1.923458044842543823e-06 1.509126530755640290e-07 9.660745424063209964e-08 8.677972414184250107e-08
2.588588588588588735e+01 1.844696681368001536e-06 1.587661871469716484e-07 8.928258100754644973e-08 8.847321241617002678e-08
2.594594594594594739e+01 1.784739013582720973e-06 1.459543775987122973e-07 9.560117839822587710e-08 1.009457294249750568e-07
2.600600600600600742e+01 1.746791264014131705e-06 1.529721336556536425e-07 8.786879257012160193e-08 8.712691676770763306e-08
2.606606606606606746e+01 1.696411956601259703e-06 1.337957677064264484e-07 8.623680566342945092e-08 9.139101159079832174e-08
2.612612612612612750e+01 1.634537183021522971e-06 1.209312401311614734e-07 9.435830989513120975e-08 8.681413463285114608e-08
2.618618618618618754e+01 1.585711161170676986e-06 1.318521804146525645e-07 9.038328303596822539e-08 9.162221297460704068e-08
2.624624624624624758e+01 1.532919613778057430e-06 1.337402886142570877e-07 7.896252692471540245e-08 9.495737359883034795e-08
2.630630630630630762e+01 1.490078213451187758e-06 1.131348376121972759e-07 7.754597445422167935e-08 1.002899189026396415e-07
2.636636636636636766e+01 1.452090677282759499e-06 1.051603504310969643e-07 7.055079185690309508e-08 1.008812761825177302e-07
2.642642642642642770e+01 1.417437051985102721e-06 1.086061556343312544e-07 7.915592702868749459e-08 8.422616445352183685e-08
2.648648648648648773e+01 1.378871251145563509e-06 1.361452341204050264e-07 8.817974606994650302e-08 8.420559649104525885e-08
2.654654654654654777e+01 1.331804703326787761e-06 1.096440307379053932e-07 6.923941117054253753e-08 8.152354644433794985e-08
2.660660660660660781e+01 1.288319148511754878e-06 1.076291052546572404e-07 7.833252316916893801e-08 7.124744353907170757e-08
2.666666666666666785e+01 1.251531209351284497e-06 1.012146378323524007e-07 8.152107616588776671e-08 8.116299651164891072e-08
2.672672672672672789e+01 1.215812797170378574e-06 9.310094186853090027e-08 7.438074684012061699e-08 7.837364657623472453e-08
2.678678678678678793e+01 1.192290383549437401e-06 1.033546733218941653e-07 6.688674832602024945e-08 7.559413854165546035e-08
2.684684684684684797e+01 1.137129757870015000e-06 1.014001513878410472e-07 6.577033343484735538e-08 6.436337393609764951e-08
2.690690690690690801e+01 1.097025087006278727e-06 1.042059183270362914e-07 7.443276071221794438e-08 6.807502675617444356e-08
2.696696696696696804e+01 1.076051877347071734e-06 1.045125722476263235e-07 7.852885079955034465e-08 6.609996551602541028e-08
2.702702702702702808e+01 1.043032549414650605e-06 9.322845273647199112e-08 7.440639115847844855e-08 6.872528483171103396e-08
2.708708708708708812e+01 1.010998916529627281e-06 9.228327361053366311e-08 7.501108512152600048e-08 6.698424421550677896e-08
2.714714714714714816e+01 9.798127493131941411e-07 9.898493142011313210e-08 6.398356611618880609e-08 6.734982921788193362e-08
2.720720720720720820e+01 9.587641439204735468e-07 8.732868007402179028e-08 6.415703266940268066e-08 6.069685650501925228e-08
2.726726726726726824e+01 9.205428795447925574e-07 8.044511179020323937e-08 7.010046259347180220e-08 5.258973226959862643e-08
2.732732732732732828e+01 9.011871576046285774e-07 8.926438746159053718e-08 6.523975688713753086e-08 6.288569937539418082e-08
2.738738738738738832e+01 8.669075050151110948e-07 8.564652988445501967e-08 6.954517523265357801e-08 6.574568690995515806e-08
2.744744744744744835e+01 8.321676227158472598e-07 8.549934443832362264e-08 6.673436980714342189e-08 6.697716198560665715e-08
2.750750750750750839e+01 8.079523291539780000e-07 7.555221240594444616e-08 6.800317154212653870e-08 6.717287856116968670e-08
2.756756756756756843e+01 7.817169370698888946e-07 8.102100792758513892e-08 6.289210529864509182e-08 6.720946854106170415e-08
2.762762762762762847e+01 7.670337123679167269e-07 7.637697526117077555e-08 5.655563565092298879e-08 6.545344880719966886e-08
2.768768768768768851e+01 7.512150849869653121e-07 7.449493002893320673e-08 6.422133862907041746e-08 6.290964223376111923e-08
2.774774774774774855e+01 7.166273993289385947e-07 8.408822387566625406e-08 6.662703336733247937e-08 5.886259719275674306e-08
2.780780780780780859e+01 6.945380218392831701e-07 6.831861600338553893e-08 5.168526871733877159e-08 5.361822306791328758e-08
2.786786786786786863e+01 6.780530140050660392e-07 7.270048954568494505e-08 5.172656051536673715e-08 6.538338777495038869e-08
2.792792792792792866e+01 6.433925512019791706e-07 7.026990662342474240e-08 5.487917623969147870e-08 5.923307691769050622e-08
2.798798798798798870e+01 6.295556709928608891e-07 7.040088792538668111e-08 5.259076621692787319e-08 5.942413527720709287e-08
2.804804804804804874e+01 6.102443092579387949e-07 6.977342908195542051e-08 5.165677372365230277e-08 6.107442147989325285e-08
2.810810810810810878e+01 5.955463971155325565e-07 6.302223402857475766e-08 5.483693964964727835e-08 6.053447036490556782e-08
2.816816816816816882e+01 5.732034095023580380e-07 6.645399597689301340e-08 4.980818284615206955e-08 5.595730807812750827e-08
2.822822822822822886e+01 5.541481341410029573e-07 6.435916963255146483e-08 5.403467979230884253e-08 5.789852066937987700e-08
2.828828828828828890e+01 5.496631075120743053e-07 5.510254047800305192e-08 5.440867967688990363e-08 5.304702542057324242e-08
2.834834834834834894e+01 5.223950697139027398e-07 5.735798433335320918e-08 5.202822798496072584e-08 5.089020700753945108e-08
2.840840840840840897e+01 5.062568122760889709e-07 6.029390437840509328e-08 5.104998621397176488e-08 4.786004861917849884e-08
2.846846846846846901e+01 4.952551937893523680e-07 5.812656810293241278e-08 5.072169964783304839e-08 4.913485932198100069e-08
2.852852852852852905e+01 4.772735725770853720e-07 5.848253418456957637e-08 5.314717769741161764e-08 4.709664102441458933e-08
2.858858858858858909e+01 4.733887460573979533e-07 4.967105819748344914e-08 4.523902514264948403e-08 5.703759739664749487e-08
2.864864864864864913e+01 4.491360953894926752e-07 5.184993453467707064e-08 4.044558155937715611e-08 4.471759422993048175e-08
2.870870870870870917e+01 4.382426197161438144e-07 5.853102835354997605e-08 5.449069940465623424e-08 4.994511897122329616e-08
2.876876876876876921e+01 4.301556139909176958e-07 5.923176128116564896e-08 4.330437489530009599e-08 4.624974803980458584e-08
2.882882882882882924e+01 4.133524526472957818e-07 5.380726493053693410e-08 4.495359260174535695e-08 4.370970926432179497e-08
2.888888888888888928e+01 3.973362501554462015e-07 4.954911801774727957e-08 3.997757209229265527e-08 4.270357708803219766e-08
2.894894894894894932e+01 3.826594103397182242e-07 5.582711950467484524e-08 4.265051580473175474e-08 4.406521591897432435e-08
2.900900900900900936e+01 3.746980313650642035e-07 5.276688679683231078e-08 4.035454925080747299e-08 4.518331279475052203e-08
2.906906906906906940e+01 3.618348074005957341e-07 4.860472977632557540e-08 4.346637653425727759e-08 4.336961858008177351e-08
2.912912912912912944e+01 3.564177879104656339e-07 5.239243393925744386e-08 4.024339434506550459e-08 4.079710516106089461e-08
2.918918918918918948e+01 3.400573918254273614e-07 4.469435717336610555e-08 4.252200814864079367e-08 3.659317450626966497e-08
2.924924924924924952e+01 3.304855276614298341e-07 4.545874063722963614e-08 4.482581591935870612e-08 3.774739857422080880e-08
2.930930930930930955e+01 3.282003131297105603e-07 4.873636505025392312e-08 4.679599090077530947e-08 4.093105146495990720e-08
2.936936936936936959e+01 3.154201586840123961e-07 4.677586438501733503e-08 3.919252335019184475e-08 3.766452190757376320e-08
2.942942942942942963e+01 3.100801352277873241e-07 4.945055104620579588e-08 3.965804983857584198e-08 3.708857761579332615e-08
2.948948948948948967e+01 2.917501505578965733e-07 3.787975770230284062e-08 3.480174594754693018e-08 3.415383230892016397e-08
2.954954954954954971e+01 2.916150473752788401e-07 4.808432506464081976e-08 3.530519687765466442e-08 3.523249280800983375e-08
2.960960960960960975e+01 2.803454535902481484e-07 4.435758188386543513e-08 3.725901134823639051e-08 3.187807923938981277e-08
2.966966966966966979e+01 2.719041135519638158e-07 3.828962318633338122e-08 3.810171634862333727e-08 3.125487000165226601e-08
2.972972972972972983e+01 2.596470984708601961e-07 3.961053571220755368e-08 3.596818502778420693e-08 2.881515432063110688e-08
2.978978978978978986e+01 2.567788237902341132e-07 4.050638392233352631e-08 3.741185581644772692e-08 3.348238751049912335e-08
2.984984984984984990e+01 2.485483034525635335e-07 4.116785433420911963e-08 3.296609387165087334e-08 3.507962419565786073e-08
2.990990990990990994e+01 2.473673511289227525e-07 4.212468944151872142e-08 4.165877503295320181e-08 3.582531486142271918e-08
2.996996996996996998e+01 2.373026007578492675e-07 3.958595473045378421e-08 3.716142958800762382e-08 3.512514419076774604e-08
3.003003003003003002e+01 2.293734607101116062e-07 4.022002079018530898e-08 3.348180615975446308e-08 3.279795571955073907e-08
3.009009009009009006e+01 2.208520725478460552e-07 3.602578085903890191e-08 2.903746687407482171e-08 3.510053667266331592e-08
3.015015015015015010e+01 2.166018905577021304e-07 3.263975938124201782e-08 3.152810716583557185e-08 3.475279819815705361e-08
3.021021021021021014e+01 2.103473352693573194e-07 3.745919399507398105e-08 3.140442542794197029e-08 3.402850591981201412e-08
3.027027027027027017e+01 2.037223530293602922e-07 3.369407066521621303e-08 3.008297502735690839e-08 2.947667886582713575e-08
3.033033033033033021e+01 1.970150335571256325e-07 3.577006765214574745e-08 3.817594549938231911e-08 2.927993025918742218e-08
3.039039039039039025e+01 1.945583227560185599e-07 3.393875042965915995e-08 3.125698852813270831e-08 3.184523713526125310e-08
3.045045045045045029e+01 1.873326299411594884e-07 3.249127236028289349e-08 3.095496788961196438e-08 3.092125996323577196e-08
3.051051051051051033e+01 1.824742220084813223e-07 3.288516829517501450e-08 3.004592051186426408e-08 3.547251488064441897e-08
3.057057057057057037e+01 1.761326265094581036e-07 3.045782877502094431e-08 2.630912996351030961e-08 3.066663846884038243e-08
3.063063063063063041e+01 1.681217949081497315e-07 3.180229336963007047e-08 2.550987095206953229e-08 2.754200109292510246e-08
3.069069069069069045e+01 1.666891314958869587e-07 2.935862378922102688e-08 2.594045296054765855e-08 2.838380078047841573e-08
3.075075075075075048e+01 1.591152488337821809e-07 3.446098049017270596e-08 2.777912256071708965e-08 2.823563880330267694e-08
3.081081081081081052e+01 1.600674951811958013e-07 3.276614648339373950e-08 2.516592678856101028e-08 3.026058492970074424e-08
3.087087087087087056e+01 1.515352334178674370e-07 2.851696459605241137e-08 2.781451614807731962e-08 2.775290526501608842e-08
3.093093093093093060e+01 1.519564560152368529e-07 2.893019263636763438e-08 2.765177403535448931e-08 2.505258539123261964e-08
3.099099099099099064e+01 1.429441424030079249e-07 3.080820573011776659e-08 2.610079835842338300e-08 2.559103819933823856e-08
3.105105105105105068e+01 1.364077773842986609e-07 2.712601128789150467e-08 2.421114742736496592e-08 2.545023907995722983e-08
3.111111111111111072e+01 1.384171669090978385e-07 3.127702707223630788e-08 2.768910238426948002e-08 2.684365617298523241e-08
3.117117117117117076e+01 1.295387838463930533e-07 2.624895634243291947e-08 2.394687834783752428e-08 2.406099479997542730e-08
3.123123123123123079e+01 1.249516098869100182e-07 2.239406688272940025e-08 2.250207258636286078e-08 2.581499233659823801e-08
3.129129129129129083e+01 1.208757049559222767e-07 2.497029737544124594e-08 2.398001813681538159e-08 2.197015804429802809e-08
3.135135135135135087e+01 1.167136283881453266e-07 2.312712588005510842e-08 2.521070126946181425e-08 2.148433167375964443e-08
3.141141141141141091e+01 1.169466922754065583e-07 2.735469429689761868e-08 2.598520186966085205e-08 2.678469694823650699e-08
3.147147147147147095e+01 1.149566716420318092e-07 2.331485114449863882e-08 2.668090509691881874e-08 2.384337396234429396e-08
3.153153153153153099e+01 1.099367337283338905e-07 2.336921323589262159e-08 2.441670332886633947e-08 2.420975767136834111e-08
3.159159159159159103e+01 1.088635334412871070e-07 2.347552388886289319e-08 2.421739467364490021e-08 2.188168316455310906e-08
3.165165165165165106e+01 1.058257957175735648e-07 2.289869863262665561e-08 2.392336541521481200e-08 2.545344458237864664e-08
3.171171171171171110e+01 9.749204145664345599e-08 2.544577813879293315e-08 2.309471285049580011e-08 2.224440199643904004e-08
3.177177177177177114e+01 9.696363863832698473e-08 2.320428355481498600e-08 2.236158172562182285e-08 2.152215702624840573e-08
3.183183183183183118e+01 9.568923453018881777e-08 2.385214774621835595e-08 2.141979632902843666e-08 2.068464165034168715e-08
3.189189189189189122e+01 9.124519445237112389e-08 2.375590294954698538e-08 2.156827306594471710e-08 2.215246368071028313e-08
3.195195195195195126e+01 9.128367737717640449e-08 2.242151231356727967e-08 2.180834065971911018e-08 2.029561963011924395e-08
3.201201201201201485e+01 8.620042901954008268e-08 2.300697313052097458e-08 2.011018126550738502e-08 1.961920469274042067e-08
3.207207207207207489e+01 7.939012557242940697e-08 1.776702891975156143e-08 1.906931983256002880e-08 1.933937238774735235e-08
3.213213213213213493e+01 8.260006824595960774e-08 2.034691105007104729e-08 2.180629926921551857e-08 2.107134215105799338e-08
3.219219219219219497e+01 7.732273217120824594e-08 1.815632161966709971e-08 1.950597602003643704e-08 1.974337886714747991e-08
3.225225225225225500e+01 7.833307927754875432e-08 1.989509707949424555e-08 2.424832537719150474e-08 2.164525189463320139e-08
3.231231231231231504e+01 7.387297519595451226e-08 2.003843360630455862e-08 2.118140320344810142e-08 1.778536921479322727e-08
3.237237237237237508e+01 7.062505346574403642e-08 1.814309179974081310e-08 1.528200746963924373e-08 1.595579340299528491e-08
3.243243243243243512e+01 6.667391572730662823e-08 1.995591390920775521e-08 2.020157161783777960e-08 1.834430562267795405e-08
3.249249249249249516e+01 6.553389929411169070e-08 1.674905171058193453e-08 1.755392398675291605e-08 1.688200977411791076e-08
3.255255255255255520e+01 6.279537759416174806e-08 1.726172451729575684e-08 1.684949664165289846e-08 1.618445658681725020e-08
3.261261261261261524e+01 6.021572570768038018e-08 1.605792503235705217e-08 1.785552506943126621e-08 1.799720349170829122e-08
3.267267267267267528e+01 5.711853921582603852e-08 1.461275897491010903e-08 1.484102571014094672e-08 1.590478801307590344e-08
3.273273273273273531e+01 5.623728816461139870e-08 1.466879847431336935e-08 1.533284997113158279e-08 1.405859445027884684e-08
3.279279279279279535e+01 5.658446333017486328e-08 1.318738489280623306e-08 1.690348582186234577e-08 1.674752195513188920e-08
3.285285285285285539e+01 5.392822880233610863e-08 1.546660086856712907e-08 1.613613128757666060e-08 1.752774953755420602e-08
3.291291291291291543e+01 5.418513243789915349e-08 1.625570300560256847e-08 1.765524090575404764e-08 1.764192314165990638e-08
3.297297297297297547e+01 5.306527985868244810e-08 1.645127296813857168e-08 1.593501618338475585e-08 1.629549285967216047e-08
3.303303303303303551e+01 4.687498771788818333e-08 1.304311736831085542e-08 1.452295340136399646e-08 1.483915809681930079e-08
3.309309309309309555e+01 4.808414640155268682e-08 1.442044673536403703e-08 1.424300950514849648e-08 1.599749438489925181e-08
3.315315315315315559e+01 4.398381274914817041e-08 1.250509318080987970e-08 1.415868079010295810e-08 1.550217545545300881e-08
3.321321321321321562e+01 4.336501355809010272e-08 1.188286185381572567e-08 1.397711393370756357e-08 1.368044963952348720e-08
3.327327327327327566e+01 4.496998731096682932e-08 1.424729983586503901e-08 1.352940500455972061e-08 1.529649523669191795e-08
3.333333333333333570e+01 4.258716165222772861e-08 1.364138110204988119e-08 1.186275187273052079e-08 1.458499567151330577e-08
3.339339339339339574e+01 4.060375647853776764e-08 1.222192754002239468e-08 1.409750597051918993e-08 1.400827713693990697e-08
3.345345345345345578e+01 3.853285396772980970e-08 1.130235225291104695e-08 1.357499028790624491e-08 1.220193285847480281e-08
3.351351351351351582e+01 3.901404865019106311e-08 1.264211451326713173e-08 1.222273272749903927e-08 1.195830006500692157e-08
3.357357357357357586e+01 3.958534415719288777e-08 1.388269084028805508e-08 1.265774453818155812e-08 1.281169387959908991e-08
3.363363363363363590e+01 3.915630146188446220e-08 1.335334172662075356e-08 1.168035637228714875e-08 1.284362362073230915e-08
3.369369369369369593e+01 3.670088376794105189e-08 1.337460020001547549e-08 1.209284794469249635e-08 1.211176075844883621e-08
3.375375375375375597e+01 3.515674905323402010e-08 1.353477548801021853e-08 1.228173410947002026e-08 1.193287762860328262e-08
3.381381381381381601e+01 3.319255221197860530e-08 1.210533144515321839e-08 1.350197594971857878e-08 1.255389756491770179e-08
3.387387387387387605e+01 3.162415156141232337e-08 1.308531974341526635e-08 1.153415929824966472e-08 1.094483108612476536e-08
3.393393393393393609e+01 3.250062322656837290e-08 1.395209872656516824e-08 1.339476567404268519e-08 1.258385931796037101e-08
3.399399399399399613e+01 2.955003120688133529e-08 1.252220730811919574e-08 1.165847960754549680e-08 1.083081971953004688e-08
3.405405405405405617e+01 3.075788851291758570e-08 1.101622732333975348e-08 1.175871215573158377e-08 1.155469247902674407e-08
3.411411411411411621e+01 2.853574376644659895e-08 1.145003884325676072e-08 1.234696292109330851e-08 9.214830086550920614e-09
3.417417417417417624e+01 3.007288519583201274e-08 1.307551452560525494e-08 1.166430103768112862e-08 1.243213374413137577e-08
3.423423423423423628e+01 2.785529104051404949e-08 1.134111613693749653e-08 1.195031140621268670e-08 1.028450232279476267e-08
3.429429429429429632e+01 2.822076104132147825e-08 1.048027136788190431e-08 1.060130237314249161e-08 8.784549921434209465e-09
3.435435435435435636e+01 2.645817235675969905e-08 1.005678674008634558e-08 1.137240803751308767e-08 9.782808648440870460e-09
3.441441441441441640e+01 2.496812280518808184e-08 1.077531681715941904e-08 9.988421610713143904e-09 1.077137082122458106e-08
3.447447447447447644e+01 2.398918944709046063e-08 9.643139915774918917e-09 1.043133042423131339e-08 9.257493392996741412e-09
3.453453453453453648e+01 2.322117805379866943e-08 9.939138602353924450e-09 9.006597524994038031e-09 9.415030464201892933e-09
3.459459459459459651e+01 2.329059122177039643e-08 9.172879818759012249e-09 1.095981911758937247e-08 9.207095697644492420e-09
3.465465465465465655e+01 2.344940305832632130e-08 1.136205758553711716e-08 1.122972021712861799e-08 1.087176294195985512e-08
3.471471471471471659e+01 2.167043572539521879e-08 9.599614969910131908e-09 8.459959660524077181e-09 8.825043067899120668e-09
3.477477477477477663e+01 2.114541528728164160e-08 9.412218783056833479e-09 9.083838229125960959e-09 9.774689883739892583e-09
3.483483483483483667e+01 1.957983595770323571e-08 8.278408027022183159e-09 9.258582586491973190e-09 8.750209177486861297e-09
3.489489489489489671e+01 2.018732896431260573e-08 8.593857052903690803e-09 9.152217858775970017e-09 1.009246695400359992e-08
3.495495495495495675e+01 1.779354504678439008e-08 7.350869777754567896e-09 8.085392016832219031e-09 7.033335732602193405e-09
3.501501501501501679e+01 1.840155670045908945e-08 8.938991163240644825e-09 8.439978972652773404e-09 8.476664191226964674e-09
3.507507507507507682e+01 1.921612142741650813e-08 9.131762673836182040e-09 9.003298961231830379e-09 8.849431441959150726e-09
3.513513513513513686e+01 1.546641724023194903e-08 6.925043318836147167e-09 7.548989344569121912e-09 7.540021740907760909e-09
3.519519519519519690e+01 1.527559184277030946e-08 7.716879325225506520e-09 7.899946844366051372e-09 8.228641065593756777e-09
3.525525525525525694e+01 1.576541148311018590e-08 7.468526056266176902e-09 7.734676544487388551e-09 7.766269281099056683e-09
3.531531531531531698e+01 1.548601858112687490e-08 8.170244192668836991e-09 7.978500114061575071e-09 7.601614058953063211e-09
3.537537537537537702e+01 1.408503348279509571e-08 7.052123877574230153e-09 7.250990891546303763e-09 7.604269368585484891e-09
3.543543543543543706e+01 1.419110530132433267e-08 7.054851761669415784e-09 7.028412259902252756e-09 6.936939464720086867e-09
3.549549549549549710e+01 1.544666395948540965e-08 8.183742610630292969e-09 8.289218660368938961e-09 8.477301455387182200e-09
3.555555555555555713e+01 1.275334754915928594e-08 6.849534715413526238e-09 5.944752591968839091e-09 7.287703241449273714e-09
3.561561561561561717e+01 1.297801867804472550e-08 7.517034881227840709e-09 5.910682142350234901e-09 7.274252164495028785e-09
3.567567567567567721e+01 1.408443542619591871e-08 7.682097219343602195e-09 7.288099797745802165e-09 7.276411710660215518e-09
3.573573573573573725e+01 1.272115562348112165e-08 8.025354265317203165e-09 6.862010066500042561e-09 7.377617660045744251e-09
3.579579579579579729e+01 1.312144140331659117e-08 8.114212431955663534e-09 8.058011398142245405e-09 8.294654616070504553e-09
3.585585585585585733e+01 1.252385012025717712e-08 6.940130318453462884e-09 6.536877628311732085e-09 6.262415542037429762e-09
3.591591591591591737e+01 1.072574939340785103e-08 6.477594959946564890e-09 5.913101312550324827e-09 6.086282644100558433e-09
3.597597597597597741e+01 1.074607346150210374e-08 6.380211361804655904e-09 5.854970364323348443e-09 6.106030341498028350e-09
3.603603603603603744e+01 1.149778218991047094e-08 7.495323469913256540e-09 7.035838990907401646e-09 6.847964695594112471e-09
3.609609609609609748e+01 1.116665963875158431e-08 5.823475472731702884e-09 5.385575229304501554e-09 5.944156687310518000e-09
3.615615615615615752e+01 8.908380237330316797e-09 6.069364920451805859e-09 4.741813500547127517e-09 5.033273620404512337e-09
3.621621621621621756e+01 7.879565321428228401e-09 5.460029121055937021e-09 5.360252363421174078e-09 5.178203027278759233e-09
3.627627627627627760e+01 8.164633867054479564e-09 5.080010644194436094e-09 4.838858085580564185e-09 4.401922399716679447e-09
3.633633633633633764e+01 9.119348279785197054e-09 5.210828147338951817e-09 5.505441934794142044e-09 5.493155293575547744e-09
3.639639639639639768e+01 7.830925999409029427e-09 4.895503245147861203e-09 5.466108721831783549e-09 5.625164058622816176e-09
3.645645645645645772e+01 7.737211046132543853e-09 4.879561894923579178e-09 4.717625878849997908e-09 5.055397623239224682e-09
3.651651651651651775e+01 8.689935456033889324e-09 4.731318776779021249e-09 5.505337071932269005e-09 5.132917380015637028e-09
3.657657657657657779e+01 6.708114789378893183e-09 4.251986614859210792e-09 3.864825205159379323e-09 4.400187883459417747e-09
3.663663663663663783e+01 7.369973922714886620e-09 4.472750649635667149e-09 4.953947522358394864e-09 4.020662027035457679e-09
3.669669669669669787e+01 6.552167422734476932e-09 4.414425306935424478e-09 4.435280285024918753e-09 4.568987464064312457e-09
3.675675675675675791e+01 6.575780351653248585e-09 3.943443760771433583e-09 3.880922447925911026e-09 3.795771259098244343e-09
3.681681681681681795e+01 5.933634291490809208e-09 4.159009121816264771e-09 3.489816247020669033e-09 3.815810247540835834e-09
3.687687687687687799e+01 6.044484282443877240e-09 4.341419494896400189e-09 3.813824300542171908e-09 4.308414570831334613e-09
3.693693693693693803e+01 6.473029891390189575e-09 4.275735741229857107e-09 4.287964573574593226e-09 4.374591017551873241e-09
3.699699699699699806e+01 5.745923934144423724e-09 3.180166674679072911e-09 3.581805145312642677e-09 3.697446729127425782e-09
3.705705705705705810e+01 4.818047099695401317e-09 3.149199864088924208e-09 3.363054627008553459e-09 2.972980003286177441e-09
3.711711711711711814e+01 5.188901416339584195e-09 3.502504993290346582e-09 3.775833856166653144e-09 3.716133505168220690e-09
3.717717717717717818e+01 4.262982432626521335e-09 3.139511655264587448e-09 2.965259779861608968e-09 3.182069496587886797e-09
3.723723723723723822e+01 4.835157096230766649e-09 3.238045499685821308e-09 3.292204693023986484e-09 2.674794736869874576e-09
3.729729729729729826e+01 4.658717397774057608e-09 2.957802231496492636e-09 3.660209647104608960e-09 2.381938634699430654e-09
3.735735735735735830e+01 3.735470508756636824e-09 2.218677006952023648e-09 2.352601478367133372e-09 2.338123339491509099e-09
3.741741741741741833e+01 4.134429786286238488e-09 2.500959497836361313e-09 2.804257950569222436e-09 2.592974780742546992e-09
3.747747747747747837e+01 4.274557127940678451e-09 3.364024152135344635e-09 3.308349343856189884e-09 2.891709054943944621e-09
3.753753753753753841e+01 3.583167880272366805e-09 2.472555592385311358e-09 2.658375916814466351e-09 2.612180872966787821e-09
3.759759759759759845e+01 3.494377466479768898e-09 2.495128662657083287e-09 2.367214651921913591e-09 2.736735056372155942e-09
3.765765765765765849e+01 3.462970181337335219e-09 2.432098408366672796e-09 1.905809014440155387e-09 2.361065560047549719e-09
3.771771771771771853e+01 3.660389491316514209e-09 2.244761065206261311e-09 1.886821253986291619e-09 1.902961827636562490e-09
3.777777777777777857e+01 4.028941319158168399e-09 2.256104708726610648e-09 1.761819499986604087e-09 2.189323309218549762e-09
3.783783783783783861e+01 3.397612444956023614e-09 2.125165280215617115e-09 2.159352356475832735e-09 1.711446263893457879e-09
3.789789789789789864e+01 3.451976597463375024e-09 2.149251273323300132e-09 1.995022729444162716e-09 1.876953840798278467e-09
3.795795795795795868e+01 3.449244522165983442e-09 2.237917068233079386e-09 2.586874690985496145e-09 2.284806365693894035e-09
3.801801801801801872e+01 3.531969805942109929e-09 2.318503823053515998e-09 2.194675678198561825e-09 2.126776703538282600e-09
3.807807807807807876e+01 3.443799776037267499e-09 2.355287239480226742e-09 1.897062805336282055e-09 1.874597215259149297e-09
3.813813813813813880e+01 3.099822222422472578e-09 1.891836044148614443e-09 1.902108825269455530e-09 1.907385275567305393e-09
3.819819819819819884e+01 2.472224163329560672e-09 1.510904598990818396e-09 1.777586683906124652e-09 1.460911746098924842e-09
3.825825825825825888e+01 2.782617496813028695e-09 1.808242921515250263e-09 1.809261728465443964e-09 1.877754214670096294e-09
3.831831831831831892e+01 2.241371802507018835e-09 1.760590527801501067e-09 1.766080979807588885e-09 1.473465113305635839e-09
3.837837837837837895e+01 2.920007370728462190e-09 1.809330295602583878e-09 1.787480321843802639e-09 1.952286805349170123e-09
3.843843843843843899e+01 2.747760647051412789e-09 1.819129013255288277e-09 1.597956840449197244e-09 1.789033236770390482e-09
3.849849849849849903e+01 2.689005822529438484e-09 2.283432171138108077e-09 1.832714231995667109e-09 1.705480848285501555e-09
3.855855855855855907e+01 2.573777680238699285e-09 2.066947249029490219e-09 1.791238768840022511e-09 1.593815026727954294e-09
3.861861861861861911e+01 3.221784716307312665e-09 2.352500864669135117e-09 1.848928324061066488e-09 2.009717376330481091e-09
3.867867867867867915e+01 2.004991644558490185e-09 1.608930945186953279e-09 1.310012474099029367e-09 1.162227512889074183e-09
3.873873873873873919e+01 3.075698725618223669e-09 1.956555732667848055e-09 2.355574536759843713e-09 2.000660231504914077e-09
3.879879879879879923e+01 2.593992525974854719e-09 2.353087892371318468e-09 1.767078253339767906e-09 1.692835073638426384e-09
3.885885885885885926e+01 2.507465800656236431e-09 1.761841664332446491e-09 1.512898128260696591e-09 1.420964365915969485e-09
3.891891891891891930e+01 2.083249896266788091e-09 1.461030062438838564e-09 1.100116343843275879e-09 1.326758720710532598e-09
3.897897897897897934e+01 1.884732008992630524e-09 1.352043776754718272e-09 1.108138321464054287e-09 1.259023097383628567e-09
3.903903903903903938e+01 2.361129241733794985e-09 1.814554604701297475e-09 1.679458341438440778e-09 1.661942282219340033e-09
3.909909909909909942e+01 1.966095901220509129e-09 1.697075107864636587e-09 1.507161761797953552e-09 1.204615927607150730e-09
3.915915915915915946e+01 1.431342380005110317e-09 1.044270865844272211e-09 1.162841499719208114e-09 8.019629584057548933e-10
3.921921921921921950e+01 1.822862530965235558e-09 1.448827150402573679e-09 1.434186978585274835e-09 1.397760012111455010e-09
3.927927927927927954e+01 1.345084336274059405e-09 9.623592703810591838e-10 7.746029419951162719e-10 8.199354426645524646e-10
3.933933933933933957e+01 1.652070261793423918e-09 1.731997207704110574e-09 1.516008313066888897e-09 1.459983289728281025e-09
3.939939939939939961e+01 1.510911379819506556e-09 1.171269159455120218e-09 9.230469354606886544e-10 1.310915203190506944e-09
3.945945945945945965e+01 9.226317744674918254e-10 7.411369811718264236e-10 5.602947312289785431e-10 7.150717360042810857e-10
3.951951951951951969e+01 1.508613414413824288e-09 1.200111654852656525e-09 1.031744646681483762e-09 1.243106013442504719e-09
3.957957957957957973e+01 1.088727146454130394e-09 9.182746592706665313e-10 6.839434491175694936e-10 7.898658999397862341e-10
3.963963963963963977e+01 1.450536054003670611e-09 9.106453338182387558e-10 1.050990648411111886e-09 9.952772520778322578e-10
3.969969969969969981e+01 1.282195516731997456e-09 9.282613893068498882e-10 1.038710169301696357e-09 9.031610707220083422e-10
3.975975975975975985e+01 1.253373970225110678e-09 9.614108033380554522e-10 1.142975867819907927e-09 1.112702867874239151e-09
3.981981981981981988e+01 1.419418835535807613e-09 1.158905638275067342e-09 9.573968987583721911e-10 1.069847097911357050e-09
3.987987987987987992e+01 8.621340665299077794e-10 8.005835206728399862e-10 7.016261037200458508e-10 7.823017306497755285e-10
3.993993993993993996e+01 9.448551758954239384e-10 9.002245310583627418e-10 7.797672233069435049e-10 5.967146522974236691e-10
4.000000000000000000e+01 7.775316365681365863e-10 6.093937262844352503e-10 7.666229914600569826e-10 4.207314962719104378e-10
4.006006006006006004e+01 9.711857008039818233e-10 7.708577351527834699e-10 1.009964367637481514e-09 7.687569544634933655e-10
4.012012012012012008e+01 6.654572524379652885e-10 5.069170587214824275e-10 7.049156906565498092e-10 5.769204519438594964e-10
4.018018018018018012e+01 9.143196070741483556e-10 8.766420967115632565e-10 7.888586745620680378e-10 8.169453670989379111e-10
4.024024024024024015e+01 9.966949355115991731e-10 8.420669003262198845e-10 8.656908271853911090e-10 8.722085736977099950e-10
4.030030030030030019e+01 1.023617297259435027e-09 9.814076061567990657e-10 1.093904961017535847e-09 9.288435551032468083e-10
4.036036036036036023e+01 7.187632496233723726e-10 6.783861599774430199e-10 6.980380310358281471e-10 5.152247291414055323e-10
4.042042042042042027e+01 1.077343577502041261e-09 1.092374008673173035e-09 1.001880958294684029e-09 8.196113582373594730e-10
4.048048048048048031e+01 6.624886550971819965e-10 6.490782934657309765e-10 5.123758730564516465e-10 5.468048515035574200e-10
4.054054054054054035e+01 7.447474584816737910e-10 7.273229178662056230e-10 5.871873625938704234e-10 5.935523498336444737e-10
4.060060060060060039e+01 7.993220655992204750e-10 9.692016560572612653e-10 9.817946978091991475e-10 6.832189648008778622e-10
4.066066066066066043e+01 8.538164376400539367e-10 9.945039535927608109e-10 9.903308104584008734e-10 8.515676604628519160e-10
4.072072072072072046e+01 7.981422537892192501e-10 9.743489492307930926e-10 1.008693368094531016e-09 8.970250912017796921e-10
4.078078078078078050e+01 6.600449409223900426e-10 8.315775886454307979e-10 6.659329015041215365e-10 7.583330959054168444e-10
4.084084084084084054e+01 4.946695763996434437e-10 5.617142257063529132e-10 4.878316991520193973e-10 4.581856891106347697e-10
4.090090090090090058e+01 4.393833328436616918e-10 6.413138768866381173e-10 6.392657296289184119e-10 6.072488169393329508e-10
4.096096096096096062e+01 6.311503113141182363e-10 6.181906685775894200e-10 4.190754709385488992e-10 5.007898225413176403e-10
4.102102102102102066e+01 3.838971039704660550e-10 4.257548794029542456e-10 4.587647056675930668e-10 4.069328622068578331e-10
4.108108108108108070e+01 5.206222229282699006e-10 6.967649996646394962e-10 6.914989125691444465e-10 6.101552129472549176e-10
4.114114114114114074e+01 4.107174220371911545e-10 4.718643862760049396e-10 4.286584069372742875e-10 4.741285961711723995e-10
4.120120120120120077e+01 6.566687298255786243e-10 7.009248494479987926e-10 6.620137040081068766e-10 5.814702721172136754e-10
4.126126126126126081e+01 5.468255257848276035e-10 4.865279772105878160e-10 4.700971288427009058e-10 3.617082414434886944e-10
4.132132132132132085e+01 5.191065800530834317e-10 4.339098728964815793e-10 4.453253666155461706e-10 4.024792627641525935e-10
4.138138138138138089e+01 5.733328629235906166e-10 6.068374112390270017e-10 6.525540757398407230e-10 6.099859839528576717e-10
4.144144144144144093e+01 2.728177398521974637e-10 2.791844090618009558e-10 2.041467261416990094e-10 2.709754092872557967e-10
4.150150150150150097e+01 5.179784948804905168e-10 5.582047722225917540e-10 5.699576503354708936e-10 5.218457385367587094e-10
4.156156156156156101e+01 3.541501720791963225e-10 3.467337896604675146e-10 2.970706422971524701e-10 2.547578511952057206e-10
4.162162162162162105e+01 1.633359508749991771e-10 1.470736002894335979e-10 1.278518110251216255e-10 8.942242182274538151e-11
4.168168168168168108e+01 2.720303854257873421e-10 2.390560258556355472e-10 2.035400501077366483e-10 1.706004071448419037e-10
4.174174174174174112e+01 4.349353754627926361e-10 4.279374916989920745e-10 3.298718671072171791e-10 2.567430208648438991e-10
4.180180180180180116e+01 2.988031815834172966e-10 3.295050605462390568e-10 2.969522185615070216e-10 2.678931614742522694e-10
4.186186186186186120e+01 2.714443228733572939e-10 3.629014122014076961e-10 2.417385658418494740e-10 8.865838568224917194e-11
4.192192192192192124e+01 3.526247514694725368e-10 3.750297492643961595e-10 2.900094902765963416e-10 1.108593938564477207e-10
4.198198198198198128e+01 3.523724260336053354e-10 3.462878162371772191e-10 2.092697998414185220e-10 1.544065281382078172e-10
4.204204204204204132e+01 2.437758287227322639e-10 2.934105131614765674e-10 2.411054409514391795e-10 1.356881753093779942e-10
4.210210210210210136e+01 5.413375321602224276e-11 7.342518838073239148e-11 5.082401389474921809e-11 3.716905794088093472e-12
4.216216216216216139e+01 2.975235046899114671e-10 3.843535803899023817e-10 2.760607119235133214e-10 1.671489423238653620e-10
4.222222222222222143e+01 2.702834722675943341e-10 2.767555785228203358e-10 1.960188077406742983e-10 1.485262704017155165e-10
4.228228228228228147e+01 2.971005854929136267e-10 1.426709606992465537e-10 1.754063462875683211e-10 2.298301704442883786e-10
4.234234234234234151e+01 1.619398915009329343e-10 9.360131177718361197e-11 9.661724780239447386e-11 9.685431553561605160e-11
4.240240240240240155e+01 3.236503251034194599e-10 2.688521511966288597e-10 2.391525149296348800e-10 2.734659036641232615e-10
4.246246246246246159e+01 1.347588975852106232e-10 1.283332941681310893e-10 7.415272710851556386e-11 8.992828995904648326e-11
4.252252252252252163e+01 1.885291733411828202e-10 1.759934795493191964e-10 1.718329977231376098e-10 1.013034461218381989e-10
4.258258258258258167e+01 1.883961721441412403e-10 2.410040637679842279e-10 1.850489565880494588e-10 1.110762904527060843e-10
4.264264264264264170e+01 8.068433658624718079e-11 1.148498065453431825e-10 9.361337406605584842e-11 3.822605331977434038e-11
4.270270270270270174e+01 2.150068708843300609e-10 2.493365209288127235e-10 1.903374964283531934e-10 1.198925188100722478e-10
4.276276276276276178e+01 2.148558298605014747e-10 2.018985265899762428e-10 1.698758357024576917e-10 1.262851275608455892e-10
4.282282282282282182e+01 5.367627667657692862e-11 3.463896779256013857e-11 3.499988641655321627e-11 6.096118918156071295e-11
4.288288288288288186e+01 3.486513880011009572e-10 3.517668540217616974e-10 3.629135789965215715e-10 2.892154826802707769e-10
4.294294294294294190e+01 1.340028809742253413e-10 1.264352302128735132e-10 9.357605690875632398e-11 9.579545589759015013e-11
4.300300300300300194e+01 1.339092708468567172e-10 1.665952109537579993e-10 1.286968618782623721e-10 6.629800255341063882e-11
4.306306306306306197e+01 1.070526852999373835e-10 1.525828011949766674e-10 1.259072899144155067e-10 8.376281251344763843e-11
4.312312312312312201e+01 1.069781101008484608e-10 1.687942489629159259e-10 1.781897276261000219e-10 1.483199758368911214e-10
4.318318318318318205e+01 1.069036905369890564e-10 1.257275404780404360e-10 8.757879460035209954e-11 9.014151651187308373e-11
4.324324324324324209e+01 1.602441391016568255e-10 2.074208309851467452e-10 1.616483961146319659e-10 9.784854119309066504e-11
4.330330330330330213e+01 1.601329742328481806e-10 1.669556635639827486e-10 1.795445648854174937e-10 1.151454100637155619e-10
4.336336336336336217e+01 5.334068013200880890e-11 7.850324821228426028e-11 7.104821033637440836e-11 5.106488790657133294e-11
4.342342342342342221e+01 2.665188946534155396e-11 4.224902291388627929e-11 4.508133453235392797e-11 3.834068999733606269e-11
4.348348348348348225e+01 7.990043131281955809e-11 1.214039413551126008e-10 1.175603474113421900e-10 8.195532755687223563e-11
4.354354354354354228e+01 2.661510285089309292e-11 4.225382605336093787e-11 4.524300880965126753e-11 3.874975604489187700e-11
4.360360360360360232e+01 5.319353314786246678e-11 6.184943504259301789e-11 5.860420343291312861e-11 6.987715218814935761e-11
4.366366366366366236e+01 5.315693628549945860e-11 8.202372985758835887e-11 8.256319317264257032e-11 6.323842005560855949e-11
4.372372372372372240e+01 5.312041485467797637e-11 5.247634926545897190e-11 7.387469189526225520e-11 6.488090883067062378e-11
4.378378378378378244e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.384384384384384248e+01 7.957139588072889948e-11 1.281001544528641187e-10 1.416773891745936394e-10 1.295021712995989871e-10
4.390390390390390252e+01 7.951695085493545355e-11 2.580004585356263755e-11 7.974499195071261143e-11 9.293390585368817883e-11
4.396396396396396256e+01 5.297507828997084211e-11 1.982221187522287719e-11 5.059640806008881595e-11 4.145233226435263398e-11
4.402402402402402259e+01 2.646946508000466473e-11 2.948046601622698505e-11 7.115743558378089706e-12 2.099821583645878295e-11
4.408408408408408263e+01 7.935428389114760077e-11 1.167293984146023572e-10 1.032572181595631763e-10 5.407280185964504937e-11
4.414414414414414267e+01 7.930028301120121654e-11 5.320849839927049334e-11 9.313302887990930118e-11 8.924287684992455056e-11
4.420420420420420271e+01 2.641546407493770997e-11 3.893700595876658493e-11 3.463511059695036378e-11 1.847484061566028474e-11
4.426426426426426275e+01 1.055901482112064318e-10 1.292578602713786563e-10 1.439092323636005958e-10 9.951577161376149151e-11
4.432432432432432279e+01 1.846575253603969301e-10 2.795585422780355797e-10 2.668755354027065493e-10 1.758082431282878663e-10
4.438438438438438283e+01 2.636179223335477599e-11 3.899939714455140369e-11 3.503198885298835495e-11 1.929146331941743819e-11
4.444444444444444287e+01 7.903192256979356349e-11 1.202846652394992074e-10 1.163589381566768423e-10 7.928058292756069541e-11
4.450450450450450290e+01 1.579571533656082677e-10 3.071643708460553536e-11 1.374799137426981699e-10 1.353837576314596171e-10
4.456456456456456294e+01 1.315422311237865390e-10 1.662918629191710621e-10 1.849159110656759866e-10 1.216036320349210339e-10
4.462462462462462298e+01 7.887220818109199193e-11 8.154553490578151728e-12 7.017401685752206919e-11 6.503493445834265687e-12
4.468468468468468302e+01 5.254612322791205957e-11 7.928425609808593742e-11 7.500132755408115249e-11 4.811057887662019612e-11
4.474474474474474306e+01 1.837879593594388344e-10 2.149168404730292862e-10 2.529779875034593920e-10 1.714356856065223664e-10
4.480480480480480310e+01 5.247563879212342996e-11 7.994753445490469885e-11 7.750884163844152832e-11 5.303313454602034847e-11
4.486486486486486314e+01 7.866075415938475220e-11 1.003491953675970238e-10 9.405510174066481520e-11 9.071751659070540344e-11
4.492492492492492318e+01 7.860815585583739478e-11 8.750453272993197403e-11 1.052002181827967104e-10 7.088157170056872971e-11
4.498498498498498321e+01 1.832965468239199048e-10 1.533915327026335839e-10 2.229793142923961909e-10 1.544988127418923158e-10
4.504504504504504325e+01 7.850327501412583828e-11 1.933725226013388330e-11 5.688732881432891312e-11 6.691760578628571465e-11
4.510510510510510329e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.516516516516516333e+01 5.226587523914577429e-11 8.195656554391755706e-11 8.531491292290512521e-11 6.909481740073765076e-11
4.522522522522522337e+01 2.611557930638589257e-11 2.956430845352023187e-11 8.220775365855247910e-12 1.951103686924826489e-11
4.528528528528528341e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.534534534534534345e+01 1.304048309866485944e-10 1.356015151350626493e-10 1.919030178305701994e-10 1.737347907212906793e-10
4.540540540540540349e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.546546546546546352e+01 2.604649035119874770e-11 4.018344280918959601e-11 4.018980587057467826e-11 2.967289039728356535e-11
4.552552552552552356e+01 7.808791085593088450e-11 1.224046250334149815e-10 1.272835206809870521e-10 1.027573756006132636e-10
4.558558558558558360e+01 2.601215086316066172e-11 4.115835440045014451e-11 4.372815423309020488e-11 3.686258289711614858e-11
4.564564564564564364e+01 5.199006394589273096e-11 9.662431585575325767e-12 5.304997504493264357e-11 4.758624982227290489e-11
4.570570570570570368e+01 7.793384051013490095e-11 1.223299786115645663e-10 1.275627927413953198e-10 1.034476923248829543e-10
4.576576576576576372e+01 1.038435813747146845e-10 5.044264440564820626e-11 7.829541157612381089e-11 8.656826968113986610e-11
4.582582582582582376e+01 2.594387738357804028e-11 3.070048500891074834e-11 1.161112080942625296e-11 1.562024600564990523e-11
4.588588588588588379e+01 5.185378569329122764e-11 8.324609421171029007e-11 9.144575207748789692e-11 8.238181337350223588e-11
4.594594594594594383e+01 5.181988324723923682e-11 8.246250141753559090e-11 8.877762254911409136e-11 7.687233551695995169e-11
4.600600600600600387e+01 2.589302360573767483e-11 4.158456380432107968e-11 4.571906703829645507e-11 4.125092956798847862e-11
4.606606606606606391e+01 2.587613868473388026e-11 4.080118878098700024e-11 4.299812502991729090e-11 3.564258507897639885e-11
4.612612612612612395e+01 5.171857350567180037e-11 8.192173791981333913e-11 8.725662172201951157e-11 7.393817667489374000e-11
4.618618618618618399e+01 5.168493540552412081e-11 7.826161236320468955e-11 7.489616709185041817e-11 5.007829636358376968e-11
4.624624624624624403e+01 2.582568142771849060e-11 3.741627545993619568e-11 3.173322503076183605e-11 1.424211951592882280e-11
4.630630630630630407e+01 5.161785564279254899e-11 8.124839340254739362e-11 8.527271725454841073e-11 7.008018035567341308e-11
4.636636636636636410e+01 5.158441355593725156e-11 7.900616766381485635e-11 7.761514031526424998e-11 5.489048153695339625e-11
4.642642642642642414e+01 1.031020727683523080e-10 8.559715820741336201e-11 1.275673163187480587e-10 8.680498838976994471e-11
4.648648648648648418e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.654654654654654422e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.660660660660660426e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.666666666666666430e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.672672672672672434e+01 1.284627923596659087e-10 1.590636179572227157e-10 7.657721848492139153e-11 5.402135133704230396e-11
4.678678678678678438e+01 2.567606244553149819e-11 3.796462403311135262e-11 3.405355757144919551e-11 1.866652372159375510e-11
4.684684684684684441e+01 2.565959815243388281e-11 3.102715763223073943e-11 1.325756070111475220e-11 1.334461811801634377e-11
4.690690690690690445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.696696696696696449e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.702702702702702453e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.708708708708708457e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.714714714714714461e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.720720720720720465e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.726726726726726469e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.732732732732732472e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.738738738738738476e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.744744744744744480e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750750750750750484e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.756756756756756488e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.762762762762762492e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.768768768768768496e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.774774774774774500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.780780780780780503e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.786786786786786507e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.792792792792792511e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.798798798798798515e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.804804804804804519e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.810810810810810523e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.816816816816816527e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.822822822822822530e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.828828828828828534e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.834834834834834538e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.840840840840840542e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.846846846846846546e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.852852852852852550e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.858858858858858554e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.864864864864864558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.870870870870870561e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.876876876876876565e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882882882882882569e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.888888888888888573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.894894894894894577e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.900900900900900581e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.906906906906906585e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.912912912912912589e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.918918918918918592e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.924924924924924596e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.930930930930930600e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.936936936936936604e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.942942942942942608e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.948948948948948612e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.954954954954954616e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.960960960960960620e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.966966966966966623e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.972972972972972627e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.978978978978978631e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.984984984984984635e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990990990990990639e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.996996996996996643e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.003003003003002647e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.009009009009008651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.015015015015014654e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.021021021021020658e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.027027027027026662e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.033033033033032666e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.039039039039038670e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.045045045045044674e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.051051051051050678e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.057057057057056682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.063063063063062685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.069069069069068689e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.075075075075074693e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.081081081081080697e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.087087087087086701e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.093093093093092705e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.099099099099098709e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.105105105105104712e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.111111111111110716e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.117117117117116720e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.123123123123122724e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.129129129129129439e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.135135135135135442e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.141141141141141446e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.147147147147147450e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.153153153153153454e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.159159159159159458e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.165165165165165462e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.171171171171171466e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.177177177177177470e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.183183183183183473e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.189189189189189477e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.195195195195195481e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.201201201201201485e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.207207207207207489e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.213213213213213493e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.219219219219219497e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.225225225225225500e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.231231231231231504e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.237237237237237508e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.243243243243243512e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.249249249249249516e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.255255255255255520e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.261261261261261524e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.267267267267267528e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.273273273273273531e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.279279279279279535e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.285285285285285539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.291291291291291543e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.297297297297297547e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.303303303303303551e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.309309309309309555e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.315315315315315559e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.321321321321321562e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.327327327327327566e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.333333333333333570e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.339339339339339574e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.345345345345345578e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.351351351351351582e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.357357357357357586e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.363363363363363590e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.369369369369369593e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.375375375375375597e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.381381381381381601e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.387387387387387605e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.393393393393393609e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.399399399399399613e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.405405405405405617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.411411411411411621e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.417417417417417624e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.423423423423423628e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.429429429429429632e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.435435435435435636e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.441441441441441640e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.447447447447447644e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.453453453453453648e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.459459459459459651e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.465465465465465655e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.471471471471471659e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.477477477477477663e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.483483483483483667e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.489489489489489671e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.495495495495495675e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.501501501501501679e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.507507507507507682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.513513513513513686e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.519519519519519690e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.525525525525525694e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.531531531531531698e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.537537537537537702e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.543543543543543706e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.549549549549549710e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.555555555555555713e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.561561561561561717e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.567567567567567721e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.573573573573573725e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.579579579579579729e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.585585585585585733e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.591591591591591737e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.597597597597597741e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.603603603603603744e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.609609609609609748e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.615615615615615752e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.621621621621621756e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.627627627627627760e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.633633633633633764e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.639639639639639768e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.645645645645645772e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.651651651651651775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.657657657657657779e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.663663663663663783e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.669669669669669787e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.675675675675675791e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.681681681681681795e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.687687687687687799e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.693693693693693803e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.699699699699699806e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.705705705705705810e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.711711711711711814e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.717717717717717818e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.723723723723723822e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.729729729729729826e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.735735735735735830e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.741741741741741833e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.747747747747747837e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.753753753753753841e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.759759759759759845e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.765765765765765849e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.771771771771771853e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783783783783783861e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.789789789789789864e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.795795795795795868e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.801801801801801872e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.807807807807807876e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.813813813813813880e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.819819819819819884e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.825825825825825888e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.831831831831831892e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.837837837837837895e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.843843843843843899e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849849849849849903e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.855855855855855907e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.861861861861861911e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.867867867867867915e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.873873873873873919e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.879879879879879923e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.885885885885885926e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.891891891891891930e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.897897897897897934e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.903903903903903938e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.909909909909909942e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915915915915915946e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.921921921921921950e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.927927927927927954e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.933933933933933957e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.939939939939939961e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.945945945945945965e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.951951951951951969e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.957957957957957973e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.963963963963963977e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.969969969969969981e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.975975975975975985e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.981981981981981988e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.987987987987987992e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.993993993993993996e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> pde_runs/dsmc_500Td_0_75B_final.csv <==
ev	f0	f1	f2	f3
1.001001001001001062e-01 4.699453941208330682e-02 1.357563207383966119e-03 4.554872376079079294e-04 2.484834892491409012e-04
2.002002002002002123e-01 4.334036759627615809e-02 2.012499881836121111e-03 4.408233423457509409e-04 3.210352808664373178e-04
3.003003003003003046e-01 4.203336334914841571e-02 2.610307410961387829e-03 3.775063480023435223e-04 3.715764477790088941e-04
4.004004004004004247e-01 4.128345023057251179e-02 3.140048321691615938e-03 2.669337949671550525e-04 3.991299410821948310e-04
5.005005005005005447e-01 4.078528762598982588e-02 3.613687474137663135e-03 1.810128008261570776e-04 4.094775066708507250e-04
6.006006006006006093e-01 4.035331638062631537e-02 4.039766703863627295e-03 1.096172344608645053e-04 4.083584355360232580e-04
7.007007007007007848e-01 3.996740724506901016e-02 4.419102132923175344e-03 1.372233734358850360e-04 3.920669767149219365e-04
8.008008008008008494e-01 3.960744507315402951e-02 4.758583148649879122e-03 2.502889568883945705e-04 3.708819148431739148e-04
9.009009009009009139e-01 3.927676391619668028e-02 5.063127119394336163e-03 3.767361080744511008e-04 3.401801983185729207e-04
1.001001001001001089e+00 3.895856642765355843e-02 5.335785691309999704e-03 5.006100500646781717e-04 3.042590208940262300e-04
1.101101101101101154e+00 3.863464894556736806e-02 5.578984697219466563e-03 6.336617202575727578e-04 2.619725291305730888e-04
1.201201201201201219e+00 3.832372967319654794e-02 5.797717524613542686e-03 7.543543509050656872e-04 2.207370805735188696e-04
1.301301301301301283e+00 3.801926775098062733e-02 5.995317955746766458e-03 8.675081776159857374e-04 1.756256355758828848e-04
1.401401401401401570e+00 3.772592197516029533e-02 6.171300754807120675e-03 9.703831628947530343e-04 1.308389501345014953e-04
1.501501501501501634e+00 3.742472335730202132e-02 6.328628686813515987e-03 1.080776972456447922e-03 8.543993098242719676e-05
1.601601601601601699e+00 3.711824997984829871e-02 6.468058484179996064e-03 1.194259450598067355e-03 4.985697358334316789e-05
1.701701701701701763e+00 3.682705169751246399e-02 6.593208221143137364e-03 1.288825817661034320e-03 4.017314904944477988e-05
1.801801801801801828e+00 3.652489727293296157e-02 6.703713768271723182e-03 1.391501370136700435e-03 5.900338544256160004e-05
1.901901901901902114e+00 3.624173413580181885e-02 6.802643086045645146e-03 1.469456415993882414e-03 1.015342015955909767e-04
2.002002002002002179e+00 3.595039636300576685e-02 6.889383956202519733e-03 1.557968990230313398e-03 1.503036322507710933e-04
2.102102102102102243e+00 3.566533449140435463e-02 6.963092927136183517e-03 1.636728808897766315e-03 1.991400078609653450e-04
2.202202202202202308e+00 3.537876156213123902e-02 7.027884076570864967e-03 1.713632877882278463e-03 2.450406645799065399e-04
2.302302302302302373e+00 3.509650109456081274e-02 7.083382658391227001e-03 1.787068999954365568e-03 2.897816751099379197e-04
2.402402402402402437e+00 3.481229358700326654e-02 7.130968769072697569e-03 1.860747999299004491e-03 3.348386189872701400e-04
2.502502502502502502e+00 3.454674924164456012e-02 7.168336349391289317e-03 1.911146534481504696e-03 3.801932492030336125e-04
2.602602602602602566e+00 3.427387787349928105e-02 7.200569634602475150e-03 1.971963912057443646e-03 4.225110068067623281e-04
2.702702702702703075e+00 3.400871742469791653e-02 7.224395633399535721e-03 2.019369270013179809e-03 4.632618632686882724e-04
2.802802802802803139e+00 3.374475313703594742e-02 7.244430723527867447e-03 2.066823399263658344e-03 5.041084829119557228e-04
2.902902902902903204e+00 3.348270991524645440e-02 7.258334124822045895e-03 2.111431515018679164e-03 5.418091861979384451e-04
3.003003003003003268e+00 3.321618098479225262e-02 7.266679663267106883e-03 2.159614789656327978e-03 5.772470639806589034e-04
3.103103103103103333e+00 3.295924515103941521e-02 7.269796430211161210e-03 2.197854854062780521e-03 6.104119651860410566e-04
3.203203203203203397e+00 3.270952908890088079e-02 7.269296586961489573e-03 2.225707516604337379e-03 6.440290722476001107e-04
3.303303303303303462e+00 3.244993207537559543e-02 7.263146408460514382e-03 2.265154481514946097e-03 6.759078211721961105e-04
3.403403403403403527e+00 3.220121102483507886e-02 7.252918696641612144e-03 2.291543403083536219e-03 7.072869369714776229e-04
3.503503503503503591e+00 3.195866690119426867e-02 7.238979025785164355e-03 2.312489990120384590e-03 7.377341413492418624e-04
3.603603603603603656e+00 3.171398675725805444e-02 7.221391510930186795e-03 2.335527710945770139e-03 7.673204391961121421e-04
3.703703703703703720e+00 3.147646721227551070e-02 7.201648170802425752e-03 2.349924963530947934e-03 7.928212603881085131e-04
3.803803803803804229e+00 3.123656238397907667e-02 7.177194213188855046e-03 2.365873079925842528e-03 8.197216190015642334e-04
3.903903903903904293e+00 3.099994597503392957e-02 7.150980839375543387e-03 2.378710194516815007e-03 8.446086542675511084e-04
4.004004004004004358e+00 3.076895978145290783e-02 7.122350828829487196e-03 2.386378276919797620e-03 8.665887704618044406e-04
4.104104104104104422e+00 3.052915849932331255e-02 7.091672547042744690e-03 2.400907870927390404e-03 8.872300433427818657e-04
4.204204204204204487e+00 3.030254987788622012e-02 7.059479834305212170e-03 2.403714141263596244e-03 9.077906553395290699e-04
4.304304304304304551e+00 3.007752155374351921e-02 7.024391190292631967e-03 2.402957859145663736e-03 9.251676686699767706e-04
4.404404404404404616e+00 2.985084594135625768e-02 6.988647573376557780e-03 2.403578060977507730e-03 9.421026083830365489e-04
4.504504504504504681e+00 2.961875183713824980e-02 6.951719635855641878e-03 2.411571711353113507e-03 9.583413070805751931e-04
4.604604604604604745e+00 2.940050927593490515e-02 6.911222020101862734e-03 2.401121459820713174e-03 9.706489731219592691e-04
4.704704704704704810e+00 2.917903149276039609e-02 6.870691730155241775e-03 2.396709424343415346e-03 9.848951164330324408e-04
4.804804804804804874e+00 2.895271608693496257e-02 6.828418458105845086e-03 2.395967172898413183e-03 9.956395690529154519e-04
4.904904904904904939e+00 2.873810062783616406e-02 6.785432149276602459e-03 2.383937096890985288e-03 1.006936902669775674e-03
5.005005005005005003e+00 2.851934531121132904e-02 6.740513549285563275e-03 2.375067932079493686e-03 1.016149666021781608e-03
5.105105105105105068e+00 2.830134285850004205e-02 6.695409844225119755e-03 2.365116193015513735e-03 1.023440531685571031e-03
5.205205205205205132e+00 2.808798201446393444e-02 6.648828235758416118e-03 2.351963659924286108e-03 1.031175880410324782e-03
5.305305305305305197e+00 2.787640349097129239e-02 6.601128201290681549e-03 2.336180822189785206e-03 1.037623287371583448e-03
5.405405405405406150e+00 2.766540677388587555e-02 6.553340355315558606e-03 2.318149560493877690e-03 1.042122447641096426e-03
5.505505505505506214e+00 2.744588872767067186e-02 6.505448290620328630e-03 2.311325779496959960e-03 1.045887839416419956e-03
5.605605605605606279e+00 2.723262430497738057e-02 6.455536142482532283e-03 2.295599810137577412e-03 1.048421907349532649e-03
5.705705705705706343e+00 2.702957447307181849e-02 6.407061602676446428e-03 2.268220607575180750e-03 1.049854263007331430e-03
5.805805805805806408e+00 2.681757053370101979e-02 6.355987941812286587e-03 2.249897430972302818e-03 1.049817665672619004e-03
5.905905905905906472e+00 2.659938890575455628e-02 6.305615112918059109e-03 2.236631954592357627e-03 1.048086624684452109e-03
6.006006006006006537e+00 2.639221920889419509e-02 6.255020344873651363e-03 2.212868919946685883e-03 1.046224528315074093e-03
6.106106106106106601e+00 2.618675327778266157e-02 6.204740186446872086e-03 2.188045459680086104e-03 1.044563528626738392e-03
6.206206206206206666e+00 2.597757779899869182e-02 6.153272018826791250e-03 2.164436103376938571e-03 1.040674783939553576e-03
6.306306306306306730e+00 2.577136047969283417e-02 6.102133406385222385e-03 2.137646937591109342e-03 1.036839422689184772e-03
6.406406406406406795e+00 2.556068607663116235e-02 6.050463585575018011e-03 2.115594444603053313e-03 1.032103509334383190e-03
6.506506506506506859e+00 2.535347320964829315e-02 5.998949307494580094e-03 2.089120564607609230e-03 1.025232382655897473e-03
6.606606606606606924e+00 2.514415206214594065e-02 5.947984764849946308e-03 2.066704953263793360e-03 1.018825880654089262e-03
6.706706706706706989e+00 2.493466146459153224e-02 5.896547274909400178e-03 2.042435980434044712e-03 1.011959357469453553e-03
6.806806806806807053e+00 2.472959083828037141e-02 5.844765005117611226e-03 2.011383252671254413e-03 1.003782776596357906e-03
6.906906906906907118e+00 2.452294558288538318e-02 5.792867367846463514e-03 1.980863001651723704e-03 9.944900432206286826e-04
7.007007007007007182e+00 2.431782467804255096e-02 5.742122793492963721e-03 1.950495532597595373e-03 9.854581090390306629e-04
7.107107107107107247e+00 2.410774277999463283e-02 5.690682003475572986e-03 1.924357982094642393e-03 9.746943998493266250e-04
7.207207207207207311e+00 2.389632891701566619e-02 5.639624616183586993e-03 1.898087677083347413e-03 9.628397432682699042e-04
7.307307307307307376e+00 2.368721404216421467e-02 5.588988418607085222e-03 1.868807915841418218e-03 9.505014698657423145e-04
7.407407407407407440e+00 2.347890608589626310e-02 5.538850770743615308e-03 1.838787060555789263e-03 9.393521794387489762e-04
7.507507507507508393e+00 2.326914053062477741e-02 5.487578418504588523e-03 1.809143811378358417e-03 9.259249496470680751e-04
7.607607607607608458e+00 2.305145364282463333e-02 5.438297397539319962e-03 1.787809764451090333e-03 9.137421936179887690e-04
7.707707707707708522e+00 2.284659967664638344e-02 5.387989006476577233e-03 1.751764877802390727e-03 9.011450899364984671e-04
7.807807807807808587e+00 2.263478587163236799e-02 5.337904546879821896e-03 1.725327601534615111e-03 8.868885061328150854e-04
7.907907907907908651e+00 2.242357570004309061e-02 5.287755735014636714e-03 1.692744669295105598e-03 8.720535879683518699e-04
8.008008008008008716e+00 2.221248055785491129e-02 5.238837115844465625e-03 1.664039181927311076e-03 8.580810966697925181e-04
8.108108108108108780e+00 2.199765903384196669e-02 5.190258139587810605e-03 1.636173744717679332e-03 8.426795547820014123e-04
8.208208208208208845e+00 2.178177667946665230e-02 5.140678793603191063e-03 1.611255294860115513e-03 8.281861489646052607e-04
8.308308308308308909e+00 2.156787549972877596e-02 5.092968089250079350e-03 1.582411789889035187e-03 8.133255419147494532e-04
8.408408408408408974e+00 2.135185494860900729e-02 5.045212561073660062e-03 1.556098669744696451e-03 7.980470585268060937e-04
8.508508508508509038e+00 2.113310869361375438e-02 4.997038462715769867e-03 1.530633794390900059e-03 7.829292896523698227e-04
8.608608608608609103e+00 2.092110794624391784e-02 4.950304819767267078e-03 1.499325682621086529e-03 7.677798469252870720e-04
8.708708708708709167e+00 2.070532877714626255e-02 4.902575391114627826e-03 1.469879794848458860e-03 7.519036288394469322e-04
8.808808808808809232e+00 2.048870447659251193e-02 4.856636318924000169e-03 1.443137778623349108e-03 7.376897563437630418e-04
8.908908908908909297e+00 2.026822102252505073e-02 4.810171649991178307e-03 1.418448043126891052e-03 7.214396339039968282e-04
9.009009009009009361e+00 2.004758440209975998e-02 4.764338434871420030e-03 1.394849644361325020e-03 7.057095035591802500e-04
9.109109109109109426e+00 1.983097680458798320e-02 4.718810752442858386e-03 1.365350154128193048e-03 6.912574639980305618e-04
9.209209209209209490e+00 1.961109968454123956e-02 4.673414484234754591e-03 1.341695657588504653e-03 6.768462042554612224e-04
9.309309309309309555e+00 1.939092555757797320e-02 4.629320162239286378e-03 1.316884683088569803e-03 6.607423020576515390e-04
9.409409409409409619e+00 1.917408681354369759e-02 4.585136996018464826e-03 1.288641752326483321e-03 6.446048726863613364e-04
9.509509509509509684e+00 1.895238357971270465e-02 4.541172857212996336e-03 1.265919957316927018e-03 6.288413560521820874e-04
9.609609609609609748e+00 1.873666687376583304e-02 4.498467925512568411e-03 1.236949067239370747e-03 6.129725185360443288e-04
9.709709709709709813e+00 1.851624193871638860e-02 4.454811057276284771e-03 1.214293519930735154e-03 5.969749505623491099e-04
9.809809809809809877e+00 1.829190187443106158e-02 4.413101218849684905e-03 1.195929659743907598e-03 5.830047199322917640e-04
9.909909909909909942e+00 1.807257303069507992e-02 4.370820452884303930e-03 1.172594393152081096e-03 5.675194128726907331e-04
1.001001001001001001e+01 1.785649547209778448e-02 4.328955985244456982e-03 1.147064953575134810e-03 5.526045079439857515e-04
1.011011011011011007e+01 1.763692072665186059e-02 4.288096948428206552e-03 1.125936938511490652e-03 5.383043603608495334e-04
1.021021021021021014e+01 1.741580426018107114e-02 4.247197724610103121e-03 1.107106501565890662e-03 5.242055714721164002e-04
1.031031031031031020e+01 1.720008474988107827e-02 4.206866278618927486e-03 1.083968433963995639e-03 5.093418295461247863e-04
1.041041041041041026e+01 1.698134595411656886e-02 4.167199230129219403e-03 1.065073981131986133e-03 4.960429663132858227e-04
1.051051051051051033e+01 1.676299161740603047e-02 4.128130709192066004e-03 1.046792239654542253e-03 4.832328501141230827e-04
1.061061061061061039e+01 1.654611242970793414e-02 4.088776262062577931e-03 1.026595145045007627e-03 4.696591582654012021e-04
1.071071071071071223e+01 1.633161619516462770e-02 4.050284905342656228e-03 1.006669849399172492e-03 4.564058889002841138e-04
1.081081081081081230e+01 1.611713397210999196e-02 4.012289580904736253e-03 9.887026376524392542e-04 4.442972106133936060e-04
1.091091091091091236e+01 1.590140880512503144e-02 3.974306126709297067e-03 9.715632886941104416e-04 4.311003627232426797e-04
1.101101101101101243e+01 1.568544363662107213e-02 3.937314149673142721e-03 9.560605427791691625e-04 4.196376479057818622e-04
1.111111111111111249e+01 1.547219927917072718e-02 3.900400885090256776e-03 9.403422753828714984e-04 4.079357672657294158e-04
1.121121121121121256e+01 1.526063374009439116e-02 3.863817204981123080e-03 9.252291141709691885e-04 3.965004634872119774e-04
1.131131131131131262e+01 1.505189731669722385e-02 3.828063597799057690e-03 9.079776958320465207e-04 3.849190060948730384e-04
1.141141141141141269e+01 1.484140121100773618e-02 3.792902720786947828e-03 8.948414012961434030e-04 3.748760601237361291e-04
1.151151151151151275e+01 1.463686584072240032e-02 3.757163483837067195e-03 8.765767954241849647e-04 3.637695174727495527e-04
1.161161161161161282e+01 1.442772032247350081e-02 3.722928693083976844e-03 8.656202313962750756e-04 3.536078292307416669e-04
1.171171171171171288e+01 1.422433399470853996e-02 3.688405891263271154e-03 8.510015468613701993e-04 3.437526162801041087e-04
1.181181181181181294e+01 1.402062872844279766e-02 3.654673323058212336e-03 8.383518790654012924e-04 3.343472356438468586e-04
1.191191191191191301e+01 1.382072143579122364e-02 3.621008081762517108e-03 8.234657947727195377e-04 3.252395655552126411e-04
1.201201201201201307e+01 1.361860935407592683e-02 3.587873917671668793e-03 8.140203989976612341e-04 3.152296296224920422e-04
1.211211211211211314e+01 1.342041026362987728e-02 3.554991712086462245e-03 8.030195803986115268e-04 3.060560490498823454e-04
1.221221221221221320e+01 1.322295920585934460e-02 3.522606645912855494e-03 7.916276621069651088e-04 2.981055476933609934e-04
1.231231231231231327e+01 1.302907367214320607e-02 3.491199314950532186e-03 7.801288715873958392e-04 2.897424391451948770e-04
1.241241241241241333e+01 1.283369286695433195e-02 3.459603814704056719e-03 7.713885431107625479e-04 2.816529140144415728e-04
1.251251251251251340e+01 1.264303156205367519e-02 3.428913124427825261e-03 7.611967771558171385e-04 2.739422009150855133e-04
1.261261261261261346e+01 1.245425771636396971e-02 3.397771306093258330e-03 7.495591885404045453e-04 2.661894753832807635e-04
1.271271271271271353e+01 1.226791856963857334e-02 3.367611371774515208e-03 7.397782437997190916e-04 2.588580961362218612e-04
1.281281281281281359e+01 1.208395993482757301e-02 3.337806167431401228e-03 7.291069694353865486e-04 2.526666603890264187e-04
1.291291291291291365e+01 1.189804256882102257e-02 3.308067986365758641e-03 7.222068185979105704e-04 2.457831055723974645e-04
1.301301301301301372e+01 1.171744504380231935e-02 3.279025579858038837e-03 7.129846881659136337e-04 2.387814328792520321e-04
1.311311311311311378e+01 1.153886398177585669e-02 3.250325086737436767e-03 7.040899959897967955e-04 2.316163455514300802e-04
1.321321321321321385e+01 1.136172980762791516e-02 3.221715347911626587e-03 6.959497664642957460e-04 2.254432451081502236e-04
1.331331331331331391e+01 1.118657297671974554e-02 3.193431522048494758e-03 6.875031543306272782e-04 2.201027943738397257e-04
1.341341341341341398e+01 1.101112186781137529e-02 3.165984116388392139e-03 6.829241095425817205e-04 2.139788874848407203e-04
1.351351351351351404e+01 1.084061537077138024e-02 3.138460905585453448e-03 6.737734075427675605e-04 2.087003630239520763e-04
1.361361361361361411e+01 1.067125886612784597e-02 3.111533466840475659e-03 6.675532584703392988e-04 2.027853880897824554e-04
1.371371371371371417e+01 1.050180205718844080e-02 3.084928607314919077e-03 6.629076507814186774e-04 1.970647828815411660e-04
1.381381381381381424e+01 1.033954555509743536e-02 3.058433880626143346e-03 6.531400798261423031e-04 1.919060521657777081e-04
1.391391391391391430e+01 1.017496503480419534e-02 3.032856566638197741e-03 6.486278861789954555e-04 1.871078501532398217e-04
1.401401401401401436e+01 1.001416694298524167e-02 3.006781408682858425e-03 6.421413488330256604e-04 1.819261609083278465e-04
1.411411411411411443e+01 9.855719568233688166e-03 2.981843375981430965e-03 6.359335292601201979e-04 1.767404476843394611e-04
1.421421421421421449e+01 9.695075398605083883e-03 2.956545804818769014e-03 6.341178085900280644e-04 1.717992640670828834e-04
1.431431431431431456e+01 9.540513292698482237e-03 2.932197054344061471e-03 6.275658209271032725e-04 1.672265710013328332e-04
1.441441441441441462e+01 9.389905837850870754e-03 2.908077124938101762e-03 6.197243105931754103e-04 1.622833225143136947e-04
1.451451451451451469e+01 9.236846928884507452e-03 2.883742494717762752e-03 6.167211581417375316e-04 1.578034646217938179e-04
1.461461461461461475e+01 9.085135704017317793e-03 2.860178547926106943e-03 6.146709208582091253e-04 1.534056187422511055e-04
1.471471471471471482e+01 8.937105520088476501e-03 2.836628244522071754e-03 6.104244671739873567e-04 1.490424655820219108e-04
1.481481481481481488e+01 8.789990182148633979e-03 2.813979120653473196e-03 6.084430354042208574e-04 1.445413878675512118e-04
1.491491491491491495e+01 8.645881542132581241e-03 2.790849532412636742e-03 6.033342310112619527e-04 1.394105734228559600e-04
1.501501501501501679e+01 8.501248572976750559e-03 2.768248078262630380e-03 6.028198129050589028e-04 1.356439520193817195e-04
1.511511511511511685e+01 8.359766805428192268e-03 2.746168227940915061e-03 6.008685106121825891e-04 1.310319241652264282e-04
1.521521521521521692e+01 8.220593196664356672e-03 2.724107099262332212e-03 5.972530632143892987e-04 1.271189775026260822e-04
1.531531531531531698e+01 8.083708471120942818e-03 2.702689181132405822e-03 5.942211787373928621e-04 1.225888294954290223e-04
1.541541541541541704e+01 7.946572672724094150e-03 2.681383677484519730e-03 5.935611719611855706e-04 1.180664815744320831e-04
1.551551551551551711e+01 7.810722586286864520e-03 2.660094215337602350e-03 5.929892560934124646e-04 1.135558994728455367e-04
1.561561561561561717e+01 7.678403624724707173e-03 2.639631760481500611e-03 5.908800129509527094e-04 1.086665600009192049e-04
1.571571571571571724e+01 7.544983686893783938e-03 2.619186483844132638e-03 5.915033840226714690e-04 1.036158096768102885e-04
1.581581581581581730e+01 7.414379184483836649e-03 2.597935429858044560e-03 5.915200888534641929e-04 9.961145632000618748e-05
1.591591591591591737e+01 7.282497837274666021e-03 2.575805103066993763e-03 5.944566206658682440e-04 9.652330180688935962e-05
1.601601601601601743e+01 7.153039972420693372e-03 2.552346296024024779e-03 5.965281656660043844e-04 9.428182000447259538e-05
1.611611611611611750e+01 7.024490644605536904e-03 2.528332758555794455e-03 5.980131137958493662e-04 9.257237016322145270e-05
1.621621621621621756e+01 6.895892785056974110e-03 2.503082544618824221e-03 6.010210922368597287e-04 9.183929836902878343e-05
1.631631631631631763e+01 6.769627208709697377e-03 2.477552288650050963e-03 6.039573082128456716e-04 9.144541495950350186e-05
1.641641641641641769e+01 6.648249780803212189e-03 2.451372703151783166e-03 6.035921962110574017e-04 9.168751195045311820e-05
1.651651651651651775e+01 6.523768580593478777e-03 2.424403715931788567e-03 6.075911697110983551e-04 9.217315431821161090e-05
1.661661661661661782e+01 6.406406426474193540e-03 2.397878252770336335e-03 6.063271572324049766e-04 9.294753486073254346e-05
1.671671671671671788e+01 6.287175879180820909e-03 2.370465328315311555e-03 6.078957471565499607e-04 9.382508928366028924e-05
1.681681681681681795e+01 6.168982080565891570e-03 2.342914789028902739e-03 6.108878458026011961e-04 9.477192180086452592e-05
1.691691691691691801e+01 6.055985472135119903e-03 2.315207601169971992e-03 6.094790589240366672e-04 9.604619648961161776e-05
1.701701701701701808e+01 5.945516447374281366e-03 2.287797473978002080e-03 6.076179437833347614e-04 9.770436727905548789e-05
1.711711711711711814e+01 5.834979205553598135e-03 2.259257650945408445e-03 6.075319773633652831e-04 9.935772892347099854e-05
1.721721721721721821e+01 5.725202805950940083e-03 2.231507683941292251e-03 6.082043228497601567e-04 1.008732159514621107e-04
1.731731731731731827e+01 5.619474511607318312e-03 2.203626189323950376e-03 6.069216536285877359e-04 1.026715404109318313e-04
1.741741741741741833e+01 5.515322859379164638e-03 2.175358742263012405e-03 6.051550675473119437e-04 1.042457620646327000e-04
1.751751751751751840e+01 5.412785583591213368e-03 2.147455900009777145e-03 6.039919317731744708e-04 1.059197538555581915e-04
1.761761761761761846e+01 5.311407937639861347e-03 2.119767202651769329e-03 6.034223052853225720e-04 1.081440122044381708e-04
1.771771771771771853e+01 5.212306198865228855e-03 2.091969708085159030e-03 6.014710713925526921e-04 1.096863012097083458e-04
1.781781781781781859e+01 5.115186887974459452e-03 2.064347871798152129e-03 5.991249897494691553e-04 1.111974543036355496e-04
1.791791791791791866e+01 5.018741172813086932e-03 2.036673867211051363e-03 5.979783381493278607e-04 1.130351089872695718e-04
1.801801801801801872e+01 4.925623430543254327e-03 2.009449734742761815e-03 5.951659274878335357e-04 1.142038967860473764e-04
1.811811811811811879e+01 4.834237149334254940e-03 1.982070240372113112e-03 5.920662516685252456e-04 1.156156387752847525e-04
1.821821821821821885e+01 4.744682179983852541e-03 1.955037570661315692e-03 5.889192052292121279e-04 1.170142893260275473e-04
1.831831831831831892e+01 4.656859733485567594e-03 1.928287446029822334e-03 5.853977585884268626e-04 1.184038433848771113e-04
1.841841841841841898e+01 4.569090867137290402e-03 1.901615474027039572e-03 5.835766594706506523e-04 1.192934605323393393e-04
1.851851851851851904e+01 4.484253361940908345e-03 1.875181501624941091e-03 5.798300373890725610e-04 1.205642584746553818e-04
1.861861861861861911e+01 4.402085575446548077e-03 1.849315621365500316e-03 5.749979576953077659e-04 1.219652581515928913e-04
1.871871871871871917e+01 4.320821315228104767e-03 1.822845462677579647e-03 5.703620573680541397e-04 1.228495658400700734e-04
1.881881881881881924e+01 4.240687139387309783e-03 1.797490394752335749e-03 5.671983958175163361e-04 1.243001568032400014e-04
1.891891891891891930e+01 4.162452812864342322e-03 1.771829512065037013e-03 5.629560589383486493e-04 1.253008816067376009e-04
1.901901901901901937e+01 4.083925653797698674e-03 1.746635642455678138e-03 5.603725145566947324e-04 1.259555229158177119e-04
1.911911911911911943e+01 4.008547310795152960e-03 1.721823004242187694e-03 5.565018413286834144e-04 1.274440891571881104e-04
1.921921921921921950e+01 3.934065194823048797e-03 1.697123477731699503e-03 5.525170880651322086e-04 1.280243359866204084e-04
1.931931931931931956e+01 3.861544143085260828e-03 1.672335692844824319e-03 5.480633882104200827e-04 1.287495042831430451e-04
1.941941941941941963e+01 3.790247374181870445e-03 1.648421699893699160e-03 5.441085767883583561e-04 1.298713866954299804e-04
1.951951951951951969e+01 3.719675294454923530e-03 1.624504210690416424e-03 5.403011199012836474e-04 1.304566438460605176e-04
1.961961961961961975e+01 3.651378387272311704e-03 1.600611676835497202e-03 5.355471322923468233e-04 1.310030344006379160e-04
1.971971971971971982e+01 3.583816261012697652e-03 1.577705054197863638e-03 5.317540590218454129e-04 1.317008933156387765e-04
1.981981981981981988e+01 3.517319564510298403e-03 1.554046344444173170e-03 5.277712020344882187e-04 1.318912698054264016e-04
1.991991991991991995e+01 3.452488824275367664e-03 1.531473413810616625e-03 5.231312250820878721e-04 1.324729262928549614e-04
2.002002002002002001e+01 3.389943176820524665e-03 1.509029115322663801e-03 5.176667837161953072e-04 1.327920950844103552e-04
2.012012012012012008e+01 3.327241135428031082e-03 1.486724530601250035e-03 5.134101497793484891e-04 1.329967270325569317e-04
2.022022022022022014e+01 3.266537875563344830e-03 1.464504910076988098e-03 5.081580128290087792e-04 1.329141468101642401e-04
2.032032032032032021e+01 3.206571586321716513e-03 1.443006412957192029e-03 5.033173586983748010e-04 1.331838853213625142e-04
2.042042042042042027e+01 3.147045463051788543e-03 1.421521174707356897e-03 4.996048433580620521e-04 1.333483694303444272e-04
2.052052052052052034e+01 3.089114564231487930e-03 1.400176499684891492e-03 4.952838969073238094e-04 1.334306816886486732e-04
2.062062062062062040e+01 3.033211062925232800e-03 1.379488080132523775e-03 4.903089787285920499e-04 1.338004382522748291e-04
2.072072072072072046e+01 2.978745054185717202e-03 1.358737668431196297e-03 4.843334536560363877e-04 1.336889644108222772e-04
2.082082082082082053e+01 2.924173714608543310e-03 1.338552977083999878e-03 4.805447161264103542e-04 1.341212919139688126e-04
2.092092092092092059e+01 2.870396502354135605e-03 1.318563006244343611e-03 4.765102752891287085e-04 1.339940541057633452e-04
2.102102102102102066e+01 2.818456657056551528e-03 1.298329310562016834e-03 4.703452436807516808e-04 1.334964037583026271e-04
2.112112112112112072e+01 2.767471901677140585e-03 1.279335196155894847e-03 4.657625903909459199e-04 1.334290492504654267e-04
2.122122122122122079e+01 2.718060666685658509e-03 1.259829145389037468e-03 4.598303136161987050e-04 1.330679071911000785e-04
2.132132132132132085e+01 2.668815130764554296e-03 1.240769586039712491e-03 4.546726696407605260e-04 1.328993561949483359e-04
2.142142142142142447e+01 2.620065597639140414e-03 1.221919855670716487e-03 4.502585597324947129e-04 1.325606587246678755e-04
2.152152152152152453e+01 2.571863454888961321e-03 1.203497888680010643e-03 4.464939482056389615e-04 1.322663592166105557e-04
2.162162162162162460e+01 2.524707949181371688e-03 1.185062995515294513e-03 4.420617273164704998e-04 1.318065372448595936e-04
2.172172172172172466e+01 2.479583335698044063e-03 1.167343963748547269e-03 4.369164458229402807e-04 1.316465216265308891e-04
2.182182182182182473e+01 2.434055874020059958e-03 1.149479238018056779e-03 4.329366885482760431e-04 1.312963862636326085e-04
2.192192192192192479e+01 2.390071997803350484e-03 1.131837187652293348e-03 4.280093656957588595e-04 1.307481964629411328e-04
2.202202202202202486e+01 2.346851443529963683e-03 1.114514735743695395e-03 4.236836562083726903e-04 1.303525154163389776e-04
2.212212212212212492e+01 2.304225724584715602e-03 1.097472102108921523e-03 4.191478885276148504e-04 1.297204543872247846e-04
2.222222222222222499e+01 2.262587154028653045e-03 1.080961330540933458e-03 4.147716919461045030e-04 1.293789367186783253e-04
2.232232232232232505e+01 2.221957724572247786e-03 1.063944509303138769e-03 4.096795414523276679e-04 1.287025806925614344e-04
2.242242242242242511e+01 2.182780262683922407e-03 1.047923954237316201e-03 4.045276680913811114e-04 1.279650730704487655e-04
2.252252252252252518e+01 2.143487662354493211e-03 1.031858462440059633e-03 4.001150597259762673e-04 1.274819063150943791e-04
2.262262262262262524e+01 2.104921722165847137e-03 1.015909315933769333e-03 3.955396184810459274e-04 1.268498897525086001e-04
2.272272272272272531e+01 2.067780998390204242e-03 1.000523579290078487e-03 3.907049859806209524e-04 1.263996539674921862e-04
2.282282282282282537e+01 2.030926797783341297e-03 9.850491766888948460e-04 3.860238796403744161e-04 1.254755180375049562e-04
2.292292292292292544e+01 1.994763911387969092e-03 9.698922294207803097e-04 3.813352994951626725e-04 1.249670804084275272e-04
2.302302302302302550e+01 1.959235654938335479e-03 9.550085206022619578e-04 3.771361937810953661e-04 1.243087221408279331e-04
2.312312312312312557e+01 1.924803335689451817e-03 9.403288140946969688e-04 3.723906705172669849e-04 1.237793521061700621e-04
2.322322322322322563e+01 1.890399729849271586e-03 9.258127029780820281e-04 3.679472231720267903e-04 1.229945236616243392e-04
2.332332332332332570e+01 1.856233300169305746e-03 9.116761133815104966e-04 3.643193137947823602e-04 1.223160582798909221e-04
2.342342342342342576e+01 1.822531621413960717e-03 8.974767834192007385e-04 3.604371652603462792e-04 1.214618085173353387e-04
2.352352352352352582e+01 1.790095224264449687e-03 8.837189082038856029e-04 3.566210109511943238e-04 1.205664878827468814e-04
2.362362362362362589e+01 1.758301092913923391e-03 8.700727430343986038e-04 3.520667134982818328e-04 1.199163511190978081e-04
2.372372372372372595e+01 1.727194996180628694e-03 8.565387947142918826e-04 3.479766317654699116e-04 1.189788676413182329e-04
2.382382382382382602e+01 1.696784633529885679e-03 8.435238207943867705e-04 3.437479533699462891e-04 1.186313065106128398e-04
2.392392392392392608e+01 1.666116108852487175e-03 8.301972979545466352e-04 3.397690949314731835e-04 1.175606786660693528e-04
2.402402402402402615e+01 1.636815076045385498e-03 8.174962940334346657e-04 3.356769387924017569e-04 1.167337583242470875e-04
2.412412412412412621e+01 1.607959534421702155e-03 8.048601102189771898e-04 3.315773176902363684e-04 1.156578714933784060e-04
2.422422422422422628e+01 1.579733368200979303e-03 7.923097934893337481e-04 3.271326646032366456e-04 1.152863054319077594e-04
2.432432432432432634e+01 1.552140790940175581e-03 7.801095181002822617e-04 3.229400170707084753e-04 1.142714304572906389e-04
2.442442442442442641e+01 1.525318229466050444e-03 7.680402259657632437e-04 3.185507748820113846e-04 1.134682030083311523e-04
2.452452452452452647e+01 1.498500593816074486e-03 7.559213543006334298e-04 3.144768985928516605e-04 1.125770231197228277e-04
2.462462462462462653e+01 1.472443528865636543e-03 7.445042199944158041e-04 3.104152259686642195e-04 1.117199358702427713e-04
2.472472472472472660e+01 1.446224913002528908e-03 7.326718288290685888e-04 3.066195584704153659e-04 1.108306684274372553e-04
2.482482482482482666e+01 1.420658814634351286e-03 7.215334874754639714e-04 3.032760857185052661e-04 1.102356703391732529e-04
2.492492492492492673e+01 1.394843406723325369e-03 7.100953812706038443e-04 3.000666348412275842e-04 1.093336210755329945e-04
2.502502502502502679e+01 1.370758376022391742e-03 6.991211856489733300e-04 2.960237498900783861e-04 1.082066041437865255e-04
2.512512512512512686e+01 1.346488169248163513e-03 6.884333396504026519e-04 2.925855371545022930e-04 1.075618358038316308e-04
2.522522522522522692e+01 1.323073134628685935e-03 6.775902846046618277e-04 2.883827353379395781e-04 1.063882506483635539e-04
2.532532532532532699e+01 1.299787998306040863e-03 6.671238709642462973e-04 2.851325370189925412e-04 1.057721465496607290e-04
2.542542542542542705e+01 1.277014428371044509e-03 6.567145965364084605e-04 2.815646191909816805e-04 1.046214445311745522e-04
2.552552552552552712e+01 1.254669326798480127e-03 6.465929981932751940e-04 2.779773180450709636e-04 1.037443959276732302e-04
2.562562562562562718e+01 1.232969480763304593e-03 6.363507168550694903e-04 2.741920299844025815e-04 1.029302630770012969e-04
2.572572572572572724e+01 1.211238757363653894e-03 6.264580243308406036e-04 2.706764489802803309e-04 1.021061879685316508e-04
2.582582582582582731e+01 1.190394321063935855e-03 6.168472268031220847e-04 2.672143766238600218e-04 1.011901803253457185e-04
2.592592592592592737e+01 1.169595917107771072e-03 6.072015145704851014e-04 2.635590564898578373e-04 1.002891878145105410e-04
2.602602602602602744e+01 1.149044350248283608e-03 5.976276634542662322e-04 2.603880791055770299e-04 9.946797994056727835e-05
2.612612612612612750e+01 1.129281640459423117e-03 5.882365299695117540e-04 2.567495468299134539e-04 9.867968069709918630e-05
2.622622622622622757e+01 1.109491421447747787e-03 5.792732282130506113e-04 2.536776720908357342e-04 9.776168870385624750e-05
2.632632632632632763e+01 1.090188705613685067e-03 5.701311338545973079e-04 2.505577387396342370e-04 9.703067706469036219e-05
2.642642642642642770e+01 1.071275551789117224e-03 5.612824326634939780e-04 2.471852493082921901e-04 9.598723738981852413e-05
2.652652652652652776e+01 1.053261622312035668e-03 5.525291094405638788e-04 2.434752809816301299e-04 9.503318063736965540e-05
2.662662662662662783e+01 1.035157180486862526e-03 5.439387200961022083e-04 2.401030392505277156e-04 9.424180935764018782e-05
2.672672672672672789e+01 1.017455538245970372e-03 5.354604172361715833e-04 2.367978506586512560e-04 9.335237892449174267e-05
2.682682682682682795e+01 9.999113199119918916e-04 5.270292501719475416e-04 2.334993852563645926e-04 9.257044889692510065e-05
2.692692692692692802e+01 9.823492044335904814e-04 5.189189290742342612e-04 2.309898091812803787e-04 9.169515936800426230e-05
2.702702702702702808e+01 9.651361646860235092e-04 5.107842468435726214e-04 2.280349150477879814e-04 9.077951438298617625e-05
2.712712712712712815e+01 9.488577021615293315e-04 5.028736352775350395e-04 2.247469723898327227e-04 8.997955459066394733e-05
2.722722722722722821e+01 9.323629323357733112e-04 4.950319996019783911e-04 2.220449610443050537e-04 8.903588493101539188e-05
2.732732732732732828e+01 9.162125531228911468e-04 4.873143365647636654e-04 2.189085139867497532e-04 8.816173023457194639e-05
2.742742742742742834e+01 9.008582413860819534e-04 4.796731778820258001e-04 2.157223193030342141e-04 8.723630489035790446e-05
2.752752752752752841e+01 8.854229260983278744e-04 4.722460136445052895e-04 2.126149424762877082e-04 8.639186494140180630e-05
2.762762762762762847e+01 8.702164443396963756e-04 4.648778288152906920e-04 2.099861614630637631e-04 8.544810067068906920e-05
2.772772772772772854e+01 8.550914853092480726e-04 4.576342450540833110e-04 2.071540556903612876e-04 8.465442904528765308e-05
2.782782782782782860e+01 8.402928067629899340e-04 4.505633395133792863e-04 2.047171190561349714e-04 8.373900898834260099e-05
2.792792792792792866e+01 8.256369918633823688e-04 4.434116725415171607e-04 2.019636693410336529e-04 8.274359406117406317e-05
2.802802802802802873e+01 8.119033930361887683e-04 4.365960597639872488e-04 1.988909651234663765e-04 8.196956233393526327e-05
2.812812812812812879e+01 7.981243359482859991e-04 4.296020361479740567e-04 1.959537186677590235e-04 8.097820734630735624e-05
2.822822822822822886e+01 7.844567868887955498e-04 4.231197149542170982e-04 1.932909684787968208e-04 8.015226645958782093e-05
2.832832832832832892e+01 7.710549201382036616e-04 4.164642044494820997e-04 1.907235476069922596e-04 7.931807394087111442e-05
2.842842842842842899e+01 7.580131125465250320e-04 4.098452994193938371e-04 1.879377231341259572e-04 7.831721969191670642e-05
2.852852852852852905e+01 7.452965002085255343e-04 4.036241657625318983e-04 1.852693686770418892e-04 7.760629651702900421e-05
2.862862862862862912e+01 7.325874023578215783e-04 3.971353250985777358e-04 1.824484353658582044e-04 7.660084512287217476e-05
2.872872872872872918e+01 7.200575047949669700e-04 3.911699889415964416e-04 1.802188673711531473e-04 7.578750919877695917e-05
2.882882882882882924e+01 7.076901277941548924e-04 3.848761650448876206e-04 1.775974543508720440e-04 7.488612405396789123e-05
2.892892892892892931e+01 6.955653667039008456e-04 3.788359427629364035e-04 1.755232906256608185e-04 7.420313038901300308e-05
2.902902902902902937e+01 6.839370044021738509e-04 3.730207152439357502e-04 1.729652952594314282e-04 7.340963258433944483e-05
2.912912912912912944e+01 6.723708481378306255e-04 3.671303054608449491e-04 1.704273658632900895e-04 7.251084811798242811e-05
2.922922922922922950e+01 6.610490155770693986e-04 3.613913642330739552e-04 1.679154297944131745e-04 7.169495557665461023e-05
2.932932932932932957e+01 6.496268858144823568e-04 3.558353453817201151e-04 1.660221785868179045e-04 7.096598621998506759e-05
2.942942942942942963e+01 6.385484125817785959e-04 3.501506853650219239e-04 1.636363200905707651e-04 6.998969770238334552e-05
2.952952952952952970e+01 6.279295964595876106e-04 3.447762521823371671e-04 1.613793407432018438e-04 6.926471795106442346e-05
2.962962962962962976e+01 6.170182006751870731e-04 3.394207018476512851e-04 1.593996440302373259e-04 6.848981203737161769e-05
2.972972972972972983e+01 6.064415380522612635e-04 3.339367160232489481e-04 1.571479755381269012e-04 6.753366856846872656e-05
2.982982982982982989e+01 5.963139994344804958e-04 3.289318657979306082e-04 1.551065017225074141e-04 6.687885477719182322e-05
2.992992992992993351e+01 5.862730788092004874e-04 3.236568284151903610e-04 1.526985773793956987e-04 6.602684874856864085e-05
3.003003003003003357e+01 5.763873635573381338e-04 3.186716055725039519e-04 1.506167582497127560e-04 6.538505132342620652e-05
3.013013013013013364e+01 5.667472672943299396e-04 3.137406545750856101e-04 1.487082393918176483e-04 6.469808777862076686e-05
3.023023023023023370e+01 5.567886195763810950e-04 3.087557656089867653e-04 1.467046494820134419e-04 6.393386478750829921e-05
3.033033033033033377e+01 5.475460092437384706e-04 3.039566170045777211e-04 1.446727192278307616e-04 6.326701363176671141e-05
3.043043043043043383e+01 5.383650998977277443e-04 2.992033321498348188e-04 1.426988777515313654e-04 6.253706654019536542e-05
3.053053053053053389e+01 5.293047113271460297e-04 2.944959671958378294e-04 1.404292609851148061e-04 6.178385086769925660e-05
3.063063063063063396e+01 5.206440409255523464e-04 2.899434367037877409e-04 1.383323537956840095e-04 6.109583828720459579e-05
3.073073073073073402e+01 5.117810253034249350e-04 2.853357392930840042e-04 1.364468030635323137e-04 6.038270940301998226e-05
3.083083083083083409e+01 5.029114864190337240e-04 2.809755707707525330e-04 1.347239136253384735e-04 5.965174579645148023e-05
3.093093093093093415e+01 4.943651103324969102e-04 2.764705153805023952e-04 1.328795381242716778e-04 5.890037302420789893e-05
3.103103103103103422e+01 4.864090977356766324e-04 2.721914966386131248e-04 1.307462571157477175e-04 5.826438846096665088e-05
3.113113113113113428e+01 4.781382078322598877e-04 2.679482138251030265e-04 1.290717508467515795e-04 5.772211856900686766e-05
3.123123123123123435e+01 4.702819013210659789e-04 2.638048442674479689e-04 1.270428562854485066e-04 5.693385302309684554e-05
3.133133133133133441e+01 4.623474937745462583e-04 2.596342790241833848e-04 1.252700871397684082e-04 5.631864056082700186e-05
3.143143143143143448e+01 4.544885085011677304e-04 2.556547067773727003e-04 1.236787301397664410e-04 5.563681196103811258e-05
3.153153153153153454e+01 4.467850738513974357e-04 2.516082639176369924e-04 1.219331677786459429e-04 5.489759597021096602e-05
3.163163163163163460e+01 4.391904850144098208e-04 2.477451827861576364e-04 1.205161600386041369e-04 5.434814714350616932e-05
3.173173173173173467e+01 4.318629623589839857e-04 2.438536656039418744e-04 1.186167379957064335e-04 5.363954636572159230e-05
3.183183183183183473e+01 4.247424302743087296e-04 2.399890897170646649e-04 1.168741359465334692e-04 5.303821537883248805e-05
3.193193193193193480e+01 4.179723874157866958e-04 2.362718190559571466e-04 1.149141487979242905e-04 5.236947507246700822e-05
3.203203203203203486e+01 4.106336579040094120e-04 2.326894946066893261e-04 1.137388911660325438e-04 5.174478560173599904e-05
3.213213213213213493e+01 4.038079692464308416e-04 2.289546417270719981e-04 1.119378175715408995e-04 5.109532674848692136e-05
3.223223223223223499e+01 3.969895102706262526e-04 2.254529162410163622e-04 1.106433592715090993e-04 5.049635706454101941e-05
3.233233233233233506e+01 3.902729078865694104e-04 2.218539598472690679e-04 1.090418089890864969e-04 4.990221205047637811e-05
3.243243243243243512e+01 3.839354003380529264e-04 2.184084266399292365e-04 1.074087221624903018e-04 4.929498494270242288e-05
3.253253253253253519e+01 3.777008257463430126e-04 2.150159495414766025e-04 1.056147726769706736e-04 4.869246472732705608e-05
3.263263263263263525e+01 3.715569079098263042e-04 2.116469633472958822e-04 1.040365458328904470e-04 4.831159751994649077e-05
3.273273273273273531e+01 3.652646853127022213e-04 2.083473135999327542e-04 1.026263581428107940e-04 4.763565574368850265e-05
3.283283283283283538e+01 3.591775670724959148e-04 2.051095980480859655e-04 1.013053714971723731e-04 4.714475242492000554e-05
3.293293293293293544e+01 3.532202904613788086e-04 2.019459649812284743e-04 9.965929843047033386e-05 4.647890856663062679e-05
3.303303303303303551e+01 3.472488791623360100e-04 1.987778133740386111e-04 9.837658290109606524e-05 4.590467377554832056e-05
3.313313313313313557e+01 3.413914725890371022e-04 1.956926866691203234e-04 9.707897541736448181e-05 4.538586654125864990e-05
3.323323323323323564e+01 3.358205615484034464e-04 1.926675506036850587e-04 9.566521340655802263e-05 4.478970637346026763e-05
3.333333333333333570e+01 3.303051988127914010e-04 1.896367540000979247e-04 9.411325395585822624e-05 4.418165828107068805e-05
3.343343343343343577e+01 3.246459010665829806e-04 1.866917259999878616e-04 9.292034682332998168e-05 4.363640795873969332e-05
3.353353353353353583e+01 3.193142874138701686e-04 1.837824857775449900e-04 9.170004906084439620e-05 4.302853073889795497e-05
3.363363363363363590e+01 3.138227180846384144e-04 1.808986806618734374e-04 9.041908118856745494e-05 4.258819735151099398e-05
3.373373373373373596e+01 3.086047630343371866e-04 1.780783850869816962e-04 8.917026740291509289e-05 4.197340937433194526e-05
3.383383383383383602e+01 3.034936574001947766e-04 1.753205230472470837e-04 8.783956500747827363e-05 4.155359666237134570e-05
3.393393393393393609e+01 2.985520548285483826e-04 1.726701463937707073e-04 8.659480048887497890e-05 4.092694222286041047e-05
3.403403403403403615e+01 2.935860986954474624e-04 1.698979165579969424e-04 8.521039952455312211e-05 4.039154919669093877e-05
3.413413413413413622e+01 2.887005025502564250e-04 1.673003816684042388e-04 8.416041881975523783e-05 3.990752823138713466e-05
3.423423423423423628e+01 2.840348939044028760e-04 1.647387129051713591e-04 8.285143881492922785e-05 3.950493298217068027e-05
3.433433433433433635e+01 2.795255262481331012e-04 1.621207611792165537e-04 8.130397971270828938e-05 3.886069776888133440e-05
3.443443443443443641e+01 2.748580790843360342e-04 1.596541318616889532e-04 8.023225025393226895e-05 3.839970273642147927e-05
3.453453453453453648e+01 2.702072916263142531e-04 1.571018699638325120e-04 7.908319573540991039e-05 3.774240270943604841e-05
3.463463463463463654e+01 2.657955881829237926e-04 1.546961311686359682e-04 7.794613539366022047e-05 3.733255384432643346e-05
3.473473473473473661e+01 2.614649860854949856e-04 1.523014820244646182e-04 7.666369358775151704e-05 3.684018914868817372e-05
3.483483483483483667e+01 2.572443472287697769e-04 1.498895007692121225e-04 7.546957670805764368e-05 3.640340058560911430e-05
3.493493493493493673e+01 2.530489114200004186e-04 1.475660379349448613e-04 7.445131374988388446e-05 3.587437285703891360e-05
3.503503503503503680e+01 2.486593796914577780e-04 1.452657608558846972e-04 7.349964523801812155e-05 3.536381273000213996e-05
3.513513513513513686e+01 2.444560440783577092e-04 1.430671151939255019e-04 7.266935441514360040e-05 3.495534516629549536e-05
3.523523523523523693e+01 2.403933270751662001e-04 1.408257543798655084e-04 7.156690843898500562e-05 3.447005472026203364e-05
3.533533533533533699e+01 2.366743045670038914e-04 1.385855738324860470e-04 7.039888422032515927e-05 3.403128872112907662e-05
3.543543543543543706e+01 2.324774918056846953e-04 1.364260335693615489e-04 6.962496634799018999e-05 3.358449739409961757e-05
3.553553553553553712e+01 2.288692575799662881e-04 1.343434177304618320e-04 6.846144021631032494e-05 3.314269508675143054e-05
3.563563563563563719e+01 2.252106726709586688e-04 1.322905473859816708e-04 6.737751344778697502e-05 3.268150937354176016e-05
3.573573573573573725e+01 2.214365866920669568e-04 1.301183842754107575e-04 6.641859704959825119e-05 3.220010859612502257e-05
3.583583583583583732e+01 2.179280160551268371e-04 1.281509962479680169e-04 6.540155241960084642e-05 3.180109028498459642e-05
3.593593593593593738e+01 2.144181055669573492e-04 1.261858294009665659e-04 6.440624361636103161e-05 3.138325964718293256e-05
3.603603603603603744e+01 2.109565756436010007e-04 1.242183193554793940e-04 6.342977955064527324e-05 3.095010366757116384e-05
3.613613613613613751e+01 2.075123904730872420e-04 1.223051194361986585e-04 6.252528692414634996e-05 3.054844235015238390e-05
3.623623623623623757e+01 2.041458156256442853e-04 1.203638225968088653e-04 6.147662929511314950e-05 3.009341672185296952e-05
3.633633633633633764e+01 2.008133329308902845e-04 1.185593520050220962e-04 6.066383839196154605e-05 2.972838611164229657e-05
3.643643643643643770e+01 1.975702633233458153e-04 1.166791021138052168e-04 5.981471686202990159e-05 2.934154559089918962e-05
3.653653653653653777e+01 1.943011810481454107e-04 1.148534398752884626e-04 5.884617558979873537e-05 2.892041137588920882e-05
3.663663663663663783e+01 1.911197049009208480e-04 1.130576767140125972e-04 5.805546360035499675e-05 2.855563299027242131e-05
3.673673673673673790e+01 1.877010722544883328e-04 1.113503861479314162e-04 5.749510278036948574e-05 2.816548787999581145e-05
3.683683683683683796e+01 1.847176521359250546e-04 1.095732484783318392e-04 5.651636031383023054e-05 2.779565250263533525e-05
3.693693693693693803e+01 1.816063138714021040e-04 1.078580624069086844e-04 5.578011786153988196e-05 2.738681535039759227e-05
3.703703703703703809e+01 1.786538085121922536e-04 1.062106626037552986e-04 5.497178208961655188e-05 2.703463996797152575e-05
3.713713713713713815e+01 1.758408970304674811e-04 1.045486562751280483e-04 5.405857906258829479e-05 2.664707389148033084e-05
3.723723723723723822e+01 1.729981445924080603e-04 1.029823392458054088e-04 5.329147351346574400e-05 2.634151809631160449e-05
3.733733733733733828e+01 1.701498275212319044e-04 1.012834202552700090e-04 5.250865685752501618e-05 2.595191213288176049e-05
3.743743743743743835e+01 1.673990970440765382e-04 9.973401504841590038e-05 5.168442859407999416e-05 2.559737910140434750e-05
3.753753753753753841e+01 1.646180432235613963e-04 9.825434380587306485e-05 5.108977522997334655e-05 2.525489223880825348e-05
3.763763763763763848e+01 1.619224525967700654e-04 9.670054632030906591e-05 5.033617927542905651e-05 2.487654903050602590e-05
3.773773773773773854e+01 1.591675324144806018e-04 9.515745679915588499e-05 4.962739305319683979e-05 2.454154725371482528e-05
3.783783783783783861e+01 1.567797330443418185e-04 9.377099795208309046e-05 4.883038518277668422e-05 2.427486313416084962e-05
3.793793793793793867e+01 1.542082525290599442e-04 9.225861548741037007e-05 4.809089920382585582e-05 2.394938151733348318e-05
3.803803803803803874e+01 1.515739111627393144e-04 9.080186551168159851e-05 4.745735593812533789e-05 2.361006806744398397e-05
3.813813813813813880e+01 1.492043495022385684e-04 8.941297450069012130e-05 4.663071134242847548e-05 2.331569139063340078e-05
3.823823823823823886e+01 1.468175822286739787e-04 8.804512722996964396e-05 4.594267707587865494e-05 2.300485416964001962e-05
3.833833833833833893e+01 1.445319185921603068e-04 8.670734441036244780e-05 4.513306837458332170e-05 2.272595750565081362e-05
3.843843843843843899e+01 1.421183924319880255e-04 8.527448150293168020e-05 4.443471411948452237e-05 2.237522229664593639e-05
3.853853853853853906e+01 1.397491517543363038e-04 8.400232127770182987e-05 4.385893828942265228e-05 2.204216113718905818e-05
3.863863863863863912e+01 1.374061365894049260e-04 8.270376528895511553e-05 4.334260415422579898e-05 2.176250383797438589e-05
3.873873873873873919e+01 1.352127969655420416e-04 8.142011859802846863e-05 4.263536614842834341e-05 2.144759125633865807e-05
3.883883883883883925e+01 1.330458542051112783e-04 8.017173370123738133e-05 4.207680819669620744e-05 2.118878658999598946e-05
3.893893893893893932e+01 1.309558898659400313e-04 7.891565263220060022e-05 4.125233767199560053e-05 2.083513437952630825e-05
3.903903903903903938e+01 1.287655063781558828e-04 7.768998780288863357e-05 4.080589794944094518e-05 2.050452124096266640e-05
3.913913913913913944e+01 1.266712372813312689e-04 7.650084602556078142e-05 4.015640296725252938e-05 2.024346592281496012e-05
3.923923923923923951e+01 1.246290532873471797e-04 7.531951601052161275e-05 3.960282696749784171e-05 1.997740128882241473e-05
3.933933933933933957e+01 1.226330144637801658e-04 7.415604814563309609e-05 3.892111507377825374e-05 1.969338980872150147e-05
3.943943943943943964e+01 1.205328229921906089e-04 7.296511618934514959e-05 3.844301413792556915e-05 1.942079696414376441e-05
3.953953953953953970e+01 1.185308946322951440e-04 7.188370055182729884e-05 3.793531416143561041e-05 1.918281768185423996e-05
3.963963963963963977e+01 1.165023309847643395e-04 7.077573998212806231e-05 3.754163770903056618e-05 1.893413024603375462e-05
3.973973973973973983e+01 1.147443456414781781e-04 6.968314443474132446e-05 3.684872380120515935e-05 1.862518413959016783e-05
3.983983983983983990e+01 1.128189800221253718e-04 6.858086966984094034e-05 3.636437577886093565e-05 1.838715869884520484e-05
3.993993993993993996e+01 1.109678646434727968e-04 6.753461955635814233e-05 3.585254095893791103e-05 1.813688221787920169e-05
4.004004004004004003e+01 1.091723823628276566e-04 6.646681476828607998e-05 3.531485552203081661e-05 1.790572034268508685e-05
4.014014014014014009e+01 1.075074509432029032e-04 6.546898892258956007e-05 3.475755394807097980e-05 1.769132231914782641e-05
4.024024024024024015e+01 1.056621548386201486e-04 6.447312564550806730e-05 3.439431452944447122e-05 1.746734744145009220e-05
4.034034034034034022e+01 1.040657493349599137e-04 6.345528546518241163e-05 3.373242679075464870e-05 1.716795264043476839e-05
4.044044044044044028e+01 1.022805449732509781e-04 6.245093937842582195e-05 3.334973713111306145e-05 1.694267582976501972e-05
4.054054054054054035e+01 1.006486721808448284e-04 6.149923234179104504e-05 3.282544331102787933e-05 1.674607980168470200e-05
4.064064064064064041e+01 9.902651121946570950e-05 6.054138316897729580e-05 3.235710328945829410e-05 1.652013000397833757e-05
4.074074074074074048e+01 9.746642601977068097e-05 5.958382424276533742e-05 3.183195238388157757e-05 1.634191695659326131e-05
4.084084084084084054e+01 9.578331991233550143e-05 5.865576690260508017e-05 3.146986276376806803e-05 1.610806172623802161e-05
4.094094094094094061e+01 9.429518141576431907e-05 5.774672926326460939e-05 3.094113670441821939e-05 1.592240759941029296e-05
4.104104104104104067e+01 9.288945969959614963e-05 5.688945255964745514e-05 3.042970020647887126e-05 1.569590499301383517e-05
4.114114114114114074e+01 9.138131321932920121e-05 5.597065541468310536e-05 2.989854059835728549e-05 1.549939337844483429e-05
4.124124124124124080e+01 8.979515405851928162e-05 5.510570790353586812e-05 2.961881760198789947e-05 1.529471866712253636e-05
4.134134134134134086e+01 8.832736315611329112e-05 5.426915499510228844e-05 2.922154768124633596e-05 1.507527493953296683e-05
4.144144144144144093e+01 8.689118558147536342e-05 5.342911756714745030e-05 2.882504104240388030e-05 1.488971185305945371e-05
4.154154154154154099e+01 8.537426426420318467e-05 5.259708401091398684e-05 2.847269618006141524e-05 1.465725349000477800e-05
4.164164164164164106e+01 8.411967377544828854e-05 5.179503193037253189e-05 2.793284723229385590e-05 1.448752366893752876e-05
4.174174174174174112e+01 8.284146314025767348e-05 5.099315255226151102e-05 2.749431501074746205e-05 1.427919186343728440e-05
4.184184184184184119e+01 8.143958116650275726e-05 5.020132984781356869e-05 2.711567826186855529e-05 1.409799383854241136e-05
4.194194194194194125e+01 8.014284280438600664e-05 4.944306811671569891e-05 2.674885849935433775e-05 1.389512258741318695e-05
4.204204204204204132e+01 7.880539388703472557e-05 4.866793634799761864e-05 2.641945401145576576e-05 1.369871135876205493e-05
4.214214214214214138e+01 7.761430560426004367e-05 4.793726314567566519e-05 2.597610552280387377e-05 1.349680599046118828e-05
4.224224224224224145e+01 7.637377313853956702e-05 4.715893451907726003e-05 2.550122237931022314e-05 1.325489950881960797e-05
4.234234234234234151e+01 7.510878998331368224e-05 4.643565683158784992e-05 2.516462688186186196e-05 1.307847237466943742e-05
4.244244244244244157e+01 7.395490582640019300e-05 4.575637891157723834e-05 2.477042588456944026e-05 1.292591005917245458e-05
4.254254254254254164e+01 7.284776160675540658e-05 4.502277814236593518e-05 2.431379568078108851e-05 1.274475844252457275e-05
4.264264264264264170e+01 7.159196137993822256e-05 4.435951271141237490e-05 2.412376306514172250e-05 1.257368851799377140e-05
4.274274274274274887e+01 7.047494112303890538e-05 4.366706872174536976e-05 2.371423452090443951e-05 1.237437847620740948e-05
4.284284284284284894e+01 6.941491393815646101e-05 4.296894899452017311e-05 2.322532518915738296e-05 1.218325035175158577e-05
4.294294294294294900e+01 6.829134214243900124e-05 4.233308560199144720e-05 2.291469593388663061e-05 1.202488103981070137e-05
4.304304304304304907e+01 6.719969462688353784e-05 4.166432426752803041e-05 2.256692420989149278e-05 1.183407306957542542e-05
4.314314314314314913e+01 6.611540363731339216e-05 4.101951882113105761e-05 2.223361999348047354e-05 1.167783779906355693e-05
4.324324324324324920e+01 6.499555783100031503e-05 4.042694553620562910e-05 2.195156646667940104e-05 1.153563919286279539e-05
4.334334334334334926e+01 6.391994000432953821e-05 3.976865314661656053e-05 2.166299648013737168e-05 1.134880122510924965e-05
4.344344344344344933e+01 6.286514386740011859e-05 3.920194524422029132e-05 2.139840159379840831e-05 1.120394023808236978e-05
4.354354354354354939e+01 6.180036997447401501e-05 3.853564244796265666e-05 2.108228360080726597e-05 1.104746115472884560e-05
4.364364364364364945e+01 6.091555372620711403e-05 3.798306006569992371e-05 2.068838259579317739e-05 1.089240344212138034e-05
4.374374374374374952e+01 5.993760242784863281e-05 3.735880380371740388e-05 2.032161211747534661e-05 1.070477893084514237e-05
4.384384384384384958e+01 5.896993733858164806e-05 3.679604850120265201e-05 2.007079589438436989e-05 1.060284516292533487e-05
4.394394394394394965e+01 5.803843509422029832e-05 3.622615703584874291e-05 1.980702588841920777e-05 1.047246375316291516e-05
4.404404404404404971e+01 5.704180296797081940e-05 3.570182007635291086e-05 1.958001747669816100e-05 1.032640110983413987e-05
4.414414414414414978e+01 5.620459104226239306e-05 3.512062059619657287e-05 1.918669376750508276e-05 1.019457226831212017e-05
4.424424424424424984e+01 5.528016746963945331e-05 3.456754135738071993e-05 1.893753641252445051e-05 1.007074449762343736e-05
4.434434434434434991e+01 5.435309977052456450e-05 3.405997657003414933e-05 1.871041309063413660e-05 9.907089483615807827e-06
4.444444444444444997e+01 5.348460815209214644e-05 3.352564527713398061e-05 1.841111821476443453e-05 9.785956108907134605e-06
4.454454454454455004e+01 5.257920181314141997e-05 3.300934467121725548e-05 1.822441232250529493e-05 9.648363298429468024e-06
4.464464464464465010e+01 5.171449124312950776e-05 3.249126379451539737e-05 1.791856707446372475e-05 9.516415029064434906e-06
4.474474474474475016e+01 5.094162331849297695e-05 3.199657899297319810e-05 1.763264062611082087e-05 9.394577345031862942e-06
4.484484484484485023e+01 5.007809252473897991e-05 3.150939680784764724e-05 1.742070446817413603e-05 9.285322604108428796e-06
4.494494494494495029e+01 4.929266061104077979e-05 3.099472848124519759e-05 1.717362035330823256e-05 9.131502001520779257e-06
4.504504504504505036e+01 4.854554006134857101e-05 3.054868693179234551e-05 1.686462058493771671e-05 8.986866107551600842e-06
4.514514514514515042e+01 4.775401601851799789e-05 3.004362584463726350e-05 1.661821983056397203e-05 8.883921849890828504e-06
4.524524524524525049e+01 4.702996527306433304e-05 2.961676805835909950e-05 1.631893411235033178e-05 8.752170010010586307e-06
4.534534534534535055e+01 4.624773066949446521e-05 2.913894796726240472e-05 1.610807105932303648e-05 8.646527240381219733e-06
4.544544544544545062e+01 4.555622773102957929e-05 2.869007819787020816e-05 1.581176920291475730e-05 8.518453002681961717e-06
4.554554554554555068e+01 4.479319060016084711e-05 2.825864323788758887e-05 1.560565760080955753e-05 8.410806313886461840e-06
4.564564564564565075e+01 4.408624645637524385e-05 2.783479012743474067e-05 1.537097061776544876e-05 8.277378094975234020e-06
4.574574574574575081e+01 4.332295985268908728e-05 2.740592068041792023e-05 1.523739435167891930e-05 8.142856596317579008e-06
4.584584584584585087e+01 4.264005835420598035e-05 2.697726273043428072e-05 1.497262260122709096e-05 8.017111588731030909e-06
4.594594594594595094e+01 4.196605777513269135e-05 2.656474179702487975e-05 1.472508230583604982e-05 7.910862214421169640e-06
4.604604604604605100e+01 4.125252266574615018e-05 2.616538713975002424e-05 1.457650579371357894e-05 7.807788714158233752e-06
4.614614614614615107e+01 4.055847279190517477e-05 2.576639250620039364e-05 1.438858456393479804e-05 7.686387196878269340e-06
4.624624624624625113e+01 3.989989020011120167e-05 2.533903870314503775e-05 1.417484100487785678e-05 7.578767784101566235e-06
4.634634634634635120e+01 3.939067047246731410e-05 2.495660731970017525e-05 1.384858565405833062e-05 7.468693021947879153e-06
4.644644644644645126e+01 3.869850881476244626e-05 2.458506058368043273e-05 1.371721846829722578e-05 7.381808724105202425e-06
4.654654654654655133e+01 3.811728901993604359e-05 2.418081858580419148e-05 1.345732098553373588e-05 7.263346870061554269e-06
4.664664664664665139e+01 3.754451287782693738e-05 2.383247611280315563e-05 1.323873843904530290e-05 7.167141241915890323e-06
4.674674674674675146e+01 3.693627037642098639e-05 2.345827850838791642e-05 1.302634866681813668e-05 7.018601500624065034e-06
4.684684684684685152e+01 3.639155408863414408e-05 2.309621944585634371e-05 1.281408992320769907e-05 6.931271787270955957e-06
4.694694694694695158e+01 3.571328003100571663e-05 2.274614867059028577e-05 1.271033656847991423e-05 6.844383674894935970e-06
4.704704704704705165e+01 3.514525696071722701e-05 2.240072415626822363e-05 1.251479659771310715e-05 6.733003677077231885e-06
4.714714714714715171e+01 3.459360795853729220e-05 2.204634296272542436e-05 1.232222255832904544e-05 6.644484729860248838e-06
4.724724724724725178e+01 3.403950983276253891e-05 2.171624215936091297e-05 1.212192409366517157e-05 6.544495233588138754e-06
4.734734734734735184e+01 3.348717738444548372e-05 2.135366250355144580e-05 1.196867367789757665e-05 6.459067285169827074e-06
4.744744744744745191e+01 3.295011499938566653e-05 2.104099841383996771e-05 1.181038574984853083e-05 6.363655119907982987e-06
4.754754754754755197e+01 3.239402223293198904e-05 2.068804190073612491e-05 1.165699721315859284e-05 6.294978920843136230e-06
4.764764764764765204e+01 3.194988291468067244e-05 2.039881409546908371e-05 1.142184509332072442e-05 6.185245892937948079e-06
4.774774774774775210e+01 3.138613407570939784e-05 2.006651654985901916e-05 1.129080564828650605e-05 6.105961592586279018e-06
4.784784784784785217e+01 3.096273992041863587e-05 1.977600008772613006e-05 1.106038332115353147e-05 6.011243734453895918e-06
4.794794794794795223e+01 3.040858964577818879e-05 1.946480126656750245e-05 1.095485342843790330e-05 5.931448249309762152e-06
4.804804804804805229e+01 2.994084459474684367e-05 1.915263378052088497e-05 1.077979720455818722e-05 5.860958195841045646e-06
4.814814814814815236e+01 2.943126645269097944e-05 1.889069289641938284e-05 1.067526161935154058e-05 5.765450009220150990e-06
4.824824824824825242e+01 2.899872069732442281e-05 1.858415329922223771e-05 1.046651664709740244e-05 5.703591642552693103e-06
4.834834834834835249e+01 2.854974122502628041e-05 1.829846517085114855e-05 1.029174359904940441e-05 5.588086617228083066e-06
4.844844844844845255e+01 2.813370315867457652e-05 1.802165746610644181e-05 1.011234941933289872e-05 5.514752156810999952e-06
4.854854854854855262e+01 2.767849913379642307e-05 1.776066292988599365e-05 9.997373293570340093e-06 5.444114155376558549e-06
4.864864864864865268e+01 2.719328944387989030e-05 1.748933256500359636e-05 9.906444672869164203e-06 5.374928439329060783e-06
4.874874874874875275e+01 2.683081401724963857e-05 1.722377829212392238e-05 9.671779056684190576e-06 5.294034034124017536e-06
4.884884884884885281e+01 2.637423578025575781e-05 1.693088957494058482e-05 9.521098172629269171e-06 5.219012054411823421e-06
4.894894894894895288e+01 2.601793212295616447e-05 1.669940184576265276e-05 9.354526624258909157e-06 5.149495627228493821e-06
4.904904904904905294e+01 2.556725161969345563e-05 1.644172642654394550e-05 9.265187428917435320e-06 5.083416529900341425e-06
4.914914914914915300e+01 2.514673495401529286e-05 1.617096355786483726e-05 9.123946947444639094e-06 5.015888984130196135e-06
4.924924924924925307e+01 2.480269793965017992e-05 1.593842264473228044e-05 8.977390204681533138e-06 4.935205460269128302e-06
4.934934934934935313e+01 2.439023528188746716e-05 1.569305246181404437e-05 8.850023364886489032e-06 4.859820657964861488e-06
4.944944944944945320e+01 2.394285802441420262e-05 1.543950055460502064e-05 8.768028998823029836e-06 4.805254873102347481e-06
4.954954954954955326e+01 2.363203603313987798e-05 1.520550135084878330e-05 8.583324347358367741e-06 4.723084881861202368e-06
4.964964964964965333e+01 2.327108496909190716e-05 1.498433905017226854e-05 8.435995253272590271e-06 4.664714303601950208e-06
4.974974974974975339e+01 2.287577713155324524e-05 1.474048039042524184e-05 8.349056421195773481e-06 4.592946042886788907e-06
4.984984984984985346e+01 2.250778222154461051e-05 1.452112022583693607e-05 8.245328923305571007e-06 4.518992900431940566e-06
4.994994994994995352e+01 2.212082242845045770e-05 1.427993816091599138e-05 8.132255779611616912e-06 4.467232464624488809e-06
5.005005005005005358e+01 2.177840725179908737e-05 1.407899327812081631e-05 8.024576611028861982e-06 4.405542249036164760e-06
5.015015015015015365e+01 2.146184965123424344e-05 1.386848016599479130e-05 7.882850765671201154e-06 4.343973394230461661e-06
5.025025025025025371e+01 2.113892477709156399e-05 1.363328532033436847e-05 7.714211035215103260e-06 4.284188988560490878e-06
5.035035035035035378e+01 2.075768488851553446e-05 1.343760209592477741e-05 7.657694086055301413e-06 4.221627770674179881e-06
5.045045045045045384e+01 2.039534906914777359e-05 1.322948250816252762e-05 7.575187405695011565e-06 4.155512863239778968e-06
5.055055055055055391e+01 2.009479807097079744e-05 1.302758963045530337e-05 7.441886718330812266e-06 4.100984381930930908e-06
5.065065065065065397e+01 1.976291615846302599e-05 1.283528816188450600e-05 7.354251574986820415e-06 4.028668283429955090e-06
5.075075075075075404e+01 1.946948032376104342e-05 1.262195575721758237e-05 7.225382817167254410e-06 3.974127891387723665e-06
5.085085085085085410e+01 1.919334884324594019e-05 1.244374289222051753e-05 7.102462689310395905e-06 3.922859801404951559e-06
5.095095095095095417e+01 1.891150838643283451e-05 1.224726600494551616e-05 6.972061811246724798e-06 3.862349725454665390e-06
5.105105105105105423e+01 1.861354646027166225e-05 1.206852940374843978e-05 6.863372779910670371e-06 3.821256770683823928e-06
5.115115115115115429e+01 1.832410098406721778e-05 1.187974818124064812e-05 6.754327339004455427e-06 3.743638217084660593e-06
5.125125125125125436e+01 1.802163121237700981e-05 1.171747674740895563e-05 6.672412486990825719e-06 3.697554037919602071e-06
5.135135135135135442e+01 1.773694554103562651e-05 1.151838164534238758e-05 6.551425092237265402e-06 3.633074665626394730e-06
5.145145145145145449e+01 1.747962644324427647e-05 1.135095115549087443e-05 6.440415100696786589e-06 3.588531084040559883e-06
5.155155155155155455e+01 1.717916802709125673e-05 1.116996164999367457e-05 6.353529626384529165e-06 3.541414526704456608e-06
5.165165165165165462e+01 1.688055421841472295e-05 1.100016298182825890e-05 6.294624242174327324e-06 3.487275324790053367e-06
5.175175175175175468e+01 1.660021185065308898e-05 1.083605963326545070e-05 6.214601343917293560e-06 3.446094256290816741e-06
5.185185185185185475e+01 1.636488847686881940e-05 1.067122819829107229e-05 6.107547104527911752e-06 3.395760001541228025e-06
5.195195195195195481e+01 1.607580733064462554e-05 1.049392564827110760e-05 6.016245812417326196e-06 3.336484142882141635e-06
5.205205205205205488e+01 1.582981255142467769e-05 1.034925643849174573e-05 5.950462137185803675e-06 3.281999739586343827e-06
5.215215215215215494e+01 1.560280770699785366e-05 1.018418138704422547e-05 5.839297541892290358e-06 3.245913684492372843e-06
5.225225225225225500e+01 1.536904064201317346e-05 1.003803205596604721e-05 5.725275686240870918e-06 3.200200392225647058e-06
5.235235235235235507e+01 1.511615792067397822e-05 9.877481357295425513e-06 5.680902026219873281e-06 3.165637292176903241e-06
5.245245245245245513e+01 1.485959135319598254e-05 9.736339928736090538e-06 5.611945268044717301e-06 3.119295352208156666e-06
5.255255255255255520e+01 1.462533724730383038e-05 9.584397404177763828e-06 5.524720233569614238e-06 3.072994557940213034e-06
5.265265265265265526e+01 1.442566804858430613e-05 9.445234726805743245e-06 5.414273055997445001e-06 3.028975896496251984e-06
5.275275275275275533e+01 1.420525713691237785e-05 9.285766244861809484e-06 5.317892875855055231e-06 2.974889351557466800e-06
5.285285285285285539e+01 1.399764461900414601e-05 9.145374078234928740e-06 5.224315024466531745e-06 2.933556891607118240e-06
5.295295295295295546e+01 1.377066412515642446e-05 9.011020750233802149e-06 5.180132356559482858e-06 2.890085600741255407e-06
5.305305305305305552e+01 1.355252891903895317e-05 8.875304999349769967e-06 5.081701903138875079e-06 2.835070380968692597e-06
5.315315315315315559e+01 1.332423566952578803e-05 8.734869761817319776e-06 5.013828727225221705e-06 2.799817835345317407e-06
5.325325325325325565e+01 1.311229486784194135e-05 8.606795153404891922e-06 4.932390093597419058e-06 2.759779354573734054e-06
5.335335335335335571e+01 1.289613176720769990e-05 8.474956146952281996e-06 4.882537619583991560e-06 2.725362307983779585e-06
5.345345345345345578e+01 1.267705407370610179e-05 8.351202642525460944e-06 4.816205817112807820e-06 2.687300085320517982e-06
5.355355355355355584e+01 1.247239293004692370e-05 8.213019512660041553e-06 4.751660820772218269e-06 2.645132452582921586e-06
5.365365365365365591e+01 1.229522720327394076e-05 8.085894524458430316e-06 4.658652616975720998e-06 2.597420022765117557e-06
5.375375375375375597e+01 1.211396734885786915e-05 7.972803853097687070e-06 4.587455607102088776e-06 2.568424090191129364e-06
5.385385385385385604e+01 1.192842696801582554e-05 7.856370865379090813e-06 4.532188324386741680e-06 2.522301266074131173e-06
5.395395395395395610e+01 1.172958464453684958e-05 7.724969261270295764e-06 4.462029583247375194e-06 2.495302608862128975e-06
5.405405405405405617e+01 1.155543690012656955e-05 7.612103788326159472e-06 4.390204188909817851e-06 2.453460179936799767e-06
5.415415415415415623e+01 1.136133497394957612e-05 7.492560001097144636e-06 4.343533727283468103e-06 2.430220585744791058e-06
5.425425425425425630e+01 1.116150663156447526e-05 7.368453693523192238e-06 4.283942558229178508e-06 2.395401298478262985e-06
5.435435435435435636e+01 1.098928676764100482e-05 7.266557965458088868e-06 4.236626258970878036e-06 2.357975165476698846e-06
5.445445445445445642e+01 1.086716595566950433e-05 7.149708850824394344e-06 4.125535787453294809e-06 2.325776704403090294e-06
5.455455455455455649e+01 1.068312852501778459e-05 7.037298335894538730e-06 4.064697328693880778e-06 2.287598216402196029e-06
5.465465465465465655e+01 1.053661854131052595e-05 6.940516699481253194e-06 4.007628603571992947e-06 2.257516989874596343e-06
5.475475475475475662e+01 1.035386106248244337e-05 6.823545717327707419e-06 3.931594498631991532e-06 2.226798156808643815e-06
5.485485485485485668e+01 1.017761378593442568e-05 6.730742545517004616e-06 3.906344931019010614e-06 2.181726633346737759e-06
5.495495495495495675e+01 1.003295093564137072e-05 6.625117850762628289e-06 3.821809759988550892e-06 2.153927443984664744e-06
5.505505505505505681e+01 9.868812634014215911e-06 6.519998406976117148e-06 3.778110158489510172e-06 2.124625566804023734e-06
5.515515515515515688e+01 9.718452446664490438e-06 6.420398597914306281e-06 3.712236537639123719e-06 2.099166717761017623e-06
5.525525525525525694e+01 9.528560828593437548e-06 6.325405953723568926e-06 3.695486020035923648e-06 2.067077091377327013e-06
5.535535535535535701e+01 9.378849851002421230e-06 6.225920433633987938e-06 3.637637601304620193e-06 2.040429468282985386e-06
5.545545545545545707e+01 9.240943068482079339e-06 6.129388904430280571e-06 3.572467069297607113e-06 2.001159291094371570e-06
5.555555555555555713e+01 9.103486794092114319e-06 6.039227604920087314e-06 3.508502606747446735e-06 1.965672322751127487e-06
5.565565565565565720e+01 8.964450145871977421e-06 5.941912845656850047e-06 3.449288641368406325e-06 1.955319174404700520e-06
5.575575575575575726e+01 8.806647460632218926e-06 5.856694480875458170e-06 3.427353172345661824e-06 1.917628094682909853e-06
5.585585585585585733e+01 8.694686071018374612e-06 5.758764369956844474e-06 3.354493732722997626e-06 1.900277688892973894e-06
5.595595595595595739e+01 8.562024799361871321e-06 5.672173222333400787e-06 3.288978345732643146e-06 1.878452726810403991e-06
5.605605605605605746e+01 8.416472949030284639e-06 5.586090667342005539e-06 3.264366374515186432e-06 1.841838035571816378e-06
5.615615615615615752e+01 8.277511734309224995e-06 5.497301132762453480e-06 3.222440696374048564e-06 1.827118683635281228e-06
5.625625625625625759e+01 8.161428743428821532e-06 5.419718590966456819e-06 3.164821342746357030e-06 1.800234645260708200e-06
5.635635635635635765e+01 8.046382774831625559e-06 5.331936042461929227e-06 3.094748827390719756e-06 1.767331386202000982e-06
5.645645645645645772e+01 7.917355643635350866e-06 5.256440297213463463e-06 3.057704951627012993e-06 1.742973916936243000e-06
5.655655655655655778e+01 7.784624658968248713e-06 5.170404722871546563e-06 3.014286589217281357e-06 1.714001662172501981e-06
5.665665665665665784e+01 7.687970657465111390e-06 5.099356406257687204e-06 2.952291563965071310e-06 1.692223002709713745e-06
5.675675675675675791e+01 7.524340054315290154e-06 5.016544613383598462e-06 2.950838263704858650e-06 1.661785170439456054e-06
5.685685685685685797e+01 7.398819339922424973e-06 4.940400536205491457e-06 2.911321838125505080e-06 1.641151342364923763e-06
5.695695695695695804e+01 7.280781612269118913e-06 4.869808372390747131e-06 2.873705263317181060e-06 1.618500951093051231e-06
5.705705705705705810e+01 7.171914820415082432e-06 4.790944958999791928e-06 2.821385856267131894e-06 1.597863784515407800e-06
5.715715715715715817e+01 7.076321420453419809e-06 4.721709278180540865e-06 2.764640843739664956e-06 1.582411938133664958e-06
5.725725725725725823e+01 6.940520825834185498e-06 4.646941383137724394e-06 2.739233274974097382e-06 1.555749660238296760e-06
5.735735735735735830e+01 6.854137646120461348e-06 4.570325020571302353e-06 2.668804164326183957e-06 1.536267965635629572e-06
5.745745745745745836e+01 6.747139029825155962e-06 4.512531630847179655e-06 2.638568832903732956e-06 1.518956204113895582e-06
5.755755755755755843e+01 6.626328567048927542e-06 4.436242034808230995e-06 2.609261102874691836e-06 1.495108595522786867e-06
5.765765765765765849e+01 6.524907876348982839e-06 4.376343501269651316e-06 2.577467555514019015e-06 1.477713046603599225e-06
5.775775775775775855e+01 6.398568329747700356e-06 4.300840490189056583e-06 2.547279574694640675e-06 1.459562092689567080e-06
5.785785785785785862e+01 6.299936010369087403e-06 4.236786635136999683e-06 2.505927458653337143e-06 1.429433700098147703e-06
5.795795795795795868e+01 6.203640415104816892e-06 4.166418234074475697e-06 2.463988015258943771e-06 1.412351929407265326e-06
5.805805805805805875e+01 6.105165910041769538e-06 4.109853072678315259e-06 2.430710652709431143e-06 1.389220668443472341e-06
5.815815815815815881e+01 5.994816456760690807e-06 4.046869752114055236e-06 2.422269577426438047e-06 1.371161623245101598e-06
5.825825825825825888e+01 5.891939656371773070e-06 3.986148170171496936e-06 2.394577769444225634e-06 1.351634681398460419e-06
5.835835835835835894e+01 5.807424325903128251e-06 3.928563778919946034e-06 2.353524082540960879e-06 1.330491390481823374e-06
5.845845845845845901e+01 5.723695169738571741e-06 3.861593972678109332e-06 2.301891078718747657e-06 1.306956780406227119e-06
5.855855855855855907e+01 5.637309328325425152e-06 3.801785217354912965e-06 2.269890733064462401e-06 1.295460949974706894e-06
5.865865865865865914e+01 5.539369744160162285e-06 3.752597143247278337e-06 2.261750319772992083e-06 1.276793682909450331e-06
5.875875875875875920e+01 5.463738334215150841e-06 3.698468956260868653e-06 2.210982745958865087e-06 1.251925436542572436e-06
5.885885885885885926e+01 5.374683781678830740e-06 3.635049552292195978e-06 2.169530638037550781e-06 1.226822837206225832e-06
5.895895895895895933e+01 5.308775500702940318e-06 3.582791616176782025e-06 2.116697998100514156e-06 1.206339098423698954e-06
5.905905905905905939e+01 5.243942135992451511e-06 3.523597231093575794e-06 2.069805108925931915e-06 1.187595632012235077e-06
5.915915915915915946e+01 5.157451181478183985e-06 3.469981007894111939e-06 2.044600036453221075e-06 1.176207798973074389e-06
5.925925925925925952e+01 5.083269105612541350e-06 3.419726469386749566e-06 2.011518763606531191e-06 1.165001875364448620e-06
5.935935935935935959e+01 5.003748080544543055e-06 3.367305262577236185e-06 1.970193035055689068e-06 1.143912208250529681e-06
5.945945945945945965e+01 4.917552706756726854e-06 3.310915129326925564e-06 1.945047869796253232e-06 1.127236117395112730e-06
5.955955955955955972e+01 4.831079351144630406e-06 3.256898137756056546e-06 1.927090237751033402e-06 1.120434658068796695e-06
5.965965965965965978e+01 4.765599105144967346e-06 3.215590304455617912e-06 1.898956904760522400e-06 1.101557290226261600e-06
5.975975975975975985e+01 4.708882948081636516e-06 3.161280009960884262e-06 1.842181202947189632e-06 1.083597414297615433e-06
5.985985985985986702e+01 4.647194480833236094e-06 3.118808475676459610e-06 1.809865367752713362e-06 1.063294229649995060e-06
5.995995995995996708e+01 4.564293074764014974e-06 3.072090972281060839e-06 1.796474323929576735e-06 1.057163685763064346e-06
6.006006006006006714e+01 4.485032417369510930e-06 3.027181531255108140e-06 1.779865117972890698e-06 1.035368229022759055e-06
6.016016016016016721e+01 4.414681744337109911e-06 2.981473685315282500e-06 1.756889533787457630e-06 1.024953942029409548e-06
6.026026026026026727e+01 4.352167240688279684e-06 2.931495296219791174e-06 1.725204377913683970e-06 1.007254277334357918e-06
6.036036036036036734e+01 4.294436183042788276e-06 2.893523545818978032e-06 1.689887808407347186e-06 1.000322304479067429e-06
6.046046046046046740e+01 4.222615987450016425e-06 2.850344882028431951e-06 1.666474106520478384e-06 9.801521904474387507e-07
6.056056056056056747e+01 4.152135479724855301e-06 2.800974581383413237e-06 1.649310179777477358e-06 9.711179920019051343e-07
6.066066066066066753e+01 4.091763599336262054e-06 2.763848683095703503e-06 1.612695734961242229e-06 9.592051380314334619e-07
6.076076076076076760e+01 4.008559328005257421e-06 2.718768815119390328e-06 1.608060734225000303e-06 9.381375578093976195e-07
6.086086086086086766e+01 3.939382617021005436e-06 2.677552610534248068e-06 1.584635740482684993e-06 9.325373719705083316e-07
6.096096096096096772e+01 3.880607366438318791e-06 2.633458008780407875e-06 1.557957322287166122e-06 9.131018034202038001e-07
6.106106106106106779e+01 3.801613658790480734e-06 2.590700432652317341e-06 1.554609857358623142e-06 9.039058031244342431e-07
6.116116116116116785e+01 3.758438332318555977e-06 2.563069863804195229e-06 1.526142134558601968e-06 8.891999871556630041e-07
6.126126126126126792e+01 3.677139117156347284e-06 2.517494282710206892e-06 1.521104550181462538e-06 8.801762552829981594e-07
6.136136136136136798e+01 3.620511471599939568e-06 2.478702279380487613e-06 1.493071427140139434e-06 8.612479810602077316e-07
6.146146146146146805e+01 3.571820423400846818e-06 2.441366523952222412e-06 1.464000400360313471e-06 8.482078999776329853e-07
6.156156156156156811e+01 3.505912454997159624e-06 2.405913700618726496e-06 1.454296385577364029e-06 8.319490938537281344e-07
6.166166166166166818e+01 3.452016868658971659e-06 2.368445785634581433e-06 1.434615620930400165e-06 8.165670940380632312e-07
6.176176176176176824e+01 3.400221118093398745e-06 2.335595440314981594e-06 1.409737028895731083e-06 8.027157290610624422e-07
6.186186186186186831e+01 3.361550084294223156e-06 2.294949553343530636e-06 1.366126512889756619e-06 7.904741828955405521e-07
6.196196196196196837e+01 3.302858135641379735e-06 2.263008794457278048e-06 1.357302241153206754e-06 7.773151214834735533e-07
6.206206206206206843e+01 3.252701935080170538e-06 2.229074300258556300e-06 1.341749465454025726e-06 7.738824045585308029e-07
6.216216216216216850e+01 3.202996017340770598e-06 2.190763689882273911e-06 1.313193504879579686e-06 7.571053062329060030e-07
6.226226226226226856e+01 3.153138579737121327e-06 2.155571981838144247e-06 1.285167386252560932e-06 7.437689786329248234e-07
6.236236236236236863e+01 3.103363270342121869e-06 2.122761867609281897e-06 1.270409116344055652e-06 7.398960028791686402e-07
6.246246246246246869e+01 3.058183825517280358e-06 2.091042194764260815e-06 1.245867100810665257e-06 7.283956521291060204e-07
6.256256256256256876e+01 3.008634839744770387e-06 2.061574410508785176e-06 1.239055946488590617e-06 7.223241088023381401e-07
6.266266266266266882e+01 2.963208162297178994e-06 2.030034863786963474e-06 1.213050119338432737e-06 7.093454716134106903e-07
6.276276276276276889e+01 2.908583563451893530e-06 1.997681332065415501e-06 1.203018777067836320e-06 7.041628967117572827e-07
6.286286286286286895e+01 2.866019220886570764e-06 1.970946912309244925e-06 1.186666903507348290e-06 6.916588115777505480e-07
6.296296296296296902e+01 2.822396255233362171e-06 1.938999424642464763e-06 1.160298092347609399e-06 6.802718373422963730e-07
6.306306306306306908e+01 2.790100456294970055e-06 1.910618263865754748e-06 1.135036390026083544e-06 6.752496894962497617e-07
6.316316316316316914e+01 2.755240475533012287e-06 1.884884442778312788e-06 1.112989867062234855e-06 6.665507453888325380e-07
6.326326326326326921e+01 2.711334267169455810e-06 1.855546876036326344e-06 1.093378367867985333e-06 6.567368854708905692e-07
6.336336336336336927e+01 2.657146309728450133e-06 1.825548914766845096e-06 1.097230459424411691e-06 6.476291453470949427e-07
6.346346346346346934e+01 2.605953958632062096e-06 1.794887013862360185e-06 1.085418027611834004e-06 6.388826754766717911e-07
6.356356356356356940e+01 2.581808091017416922e-06 1.771652294762878605e-06 1.050897090448368419e-06 6.266068693747289593e-07
6.366366366366366947e+01 2.536071541528056594e-06 1.742432109828906383e-06 1.043564044025642719e-06 6.189301155797883260e-07
6.376376376376376953e+01 2.499195511769094965e-06 1.714192813839639103e-06 1.023092779676858900e-06 6.141621608766737423e-07
6.386386386386386960e+01 2.468935193325922883e-06 1.688733768842873928e-06 1.003603425576307715e-06 6.044107911470279338e-07
6.396396396396396966e+01 2.417177262110135688e-06 1.663382254606821425e-06 1.004370486988351662e-06 5.991821222615606679e-07
6.406406406406406973e+01 2.374070853835655918e-06 1.637011348636028396e-06 9.932734380565988247e-07 5.956448555483813470e-07
6.416416416416416268e+01 2.338757452812179852e-06 1.614142939711169439e-06 9.807568693306699365e-07 5.838344192226492242e-07
6.426426426426426985e+01 2.298935265037817103e-06 1.586245042613259974e-06 9.694917348551823287e-07 5.784531299240373111e-07
6.436436436436436281e+01 2.264296062648477388e-06 1.569989512658782067e-06 9.607491424485938715e-07 5.676619396463978230e-07
6.446446446446446998e+01 2.232532215810797601e-06 1.540084200678489854e-06 9.333043158339008745e-07 5.555146589269717199e-07
6.456456456456456294e+01 2.190104154823778966e-06 1.514321125008678410e-06 9.274743764853659970e-07 5.489902837766669180e-07
6.466466466466467011e+01 2.152163271990512470e-06 1.492471514758233093e-06 9.211838978992126076e-07 5.358643291071732943e-07
6.476476476476476307e+01 2.120842006536589233e-06 1.470432709671899673e-06 8.967419801673928256e-07 5.253088406029318800e-07
6.486486486486487024e+01 2.104036220892382865e-06 1.447454819927445191e-06 8.715224736353290617e-07 5.214574016405861968e-07
6.496496496496496320e+01 2.072296586749378252e-06 1.428230719148803664e-06 8.577278379715130485e-07 5.172755692523675415e-07
6.506506506506507037e+01 2.039823669451787607e-06 1.405019171872611729e-06 8.484403876631364498e-07 5.113983404572008566e-07
6.516516516516516333e+01 2.012098546919998686e-06 1.384302138608833678e-06 8.286483690448356888e-07 5.001981518519304473e-07
6.526526526526527050e+01 1.967437394164672857e-06 1.363242218559265119e-06 8.328867268526080362e-07 4.953692086592806371e-07
6.536536536536536346e+01 1.945299941687925358e-06 1.343686706012619308e-06 8.174490947620482258e-07 4.871671138449882067e-07
6.546546546546547063e+01 1.916852035933945290e-06 1.324486691920604414e-06 8.027810883044492329e-07 4.784935754501224567e-07
6.556556556556556359e+01 1.883928989112410690e-06 1.298362160287297364e-06 7.838694157142168439e-07 4.716455662793034242e-07
6.566566566566567076e+01 1.856856947811497965e-06 1.279498070122522021e-06 7.772620431808561579e-07 4.658966282532860454e-07
6.576576576576576372e+01 1.834859526246354379e-06 1.264374701712990346e-06 7.651056542860294318e-07 4.619554797113728388e-07
6.586586586586587089e+01 1.799027751904616184e-06 1.241456338359634842e-06 7.590384020591969352e-07 4.534895421607471062e-07
6.596596596596596385e+01 1.771874399545510307e-06 1.223529507820626070e-06 7.479961883936636612e-07 4.477760037808569728e-07
6.606606606606607102e+01 1.748099678072406216e-06 1.210406464104238450e-06 7.354455417518121595e-07 4.428633547630479102e-07
6.616616616616616398e+01 1.713583377001329991e-06 1.186493519372669601e-06 7.291693065287474871e-07 4.370566931236878724e-07
6.626626626626627115e+01 1.699933368917813499e-06 1.175835814908549491e-06 7.143406477848721049e-07 4.336393343040421886e-07
6.636636636636636410e+01 1.664521764489997838e-06 1.151874614670115041e-06 7.073498966515602268e-07 4.235644634550918028e-07
6.646646646646647127e+01 1.639789497799440359e-06 1.133674858107329139e-06 6.920673950776405249e-07 4.137806393903238782e-07
6.656656656656656423e+01 1.616353933198485830e-06 1.119644666188165693e-06 6.844016252653921836e-07 4.090453266198243653e-07
6.666666666666667140e+01 1.588746345535705364e-06 1.099808106808204333e-06 6.743953081226848645e-07 4.042903519451634399e-07
6.676676676676676436e+01 1.563436627516738507e-06 1.083490972657202648e-06 6.643371389846939852e-07 3.935592181488602243e-07
6.686686686686687153e+01 1.550111184719074124e-06 1.070450390131960102e-06 6.405191606468743943e-07 3.878543616634561974e-07
6.696696696696696449e+01 1.532736533823359881e-06 1.050330607151486218e-06 6.212040185006130362e-07 3.871008065852461695e-07
6.706706706706707166e+01 1.503830777042999468e-06 1.035110439558830106e-06 6.221891261927059189e-07 3.809369171677860649e-07
6.716716716716716462e+01 1.488429762430393936e-06 1.014912119755680693e-06 5.977981682645968315e-07 3.753268327824508764e-07
6.726726726726727179e+01 1.456808851863862428e-06 1.004255495150586878e-06 6.014063737541820511e-07 3.670254101129435826e-07
6.736736736736736475e+01 1.424321537604929280e-06 9.862642061250484824e-07 6.021321029435327715e-07 3.668789869855507743e-07
6.746746746746747192e+01 1.409256743558895525e-06 9.728806484173358150e-07 5.888411459945378538e-07 3.602099055199465626e-07
6.756756756756756488e+01 1.378391907475690929e-06 9.580967791060204128e-07 5.882857531478377773e-07 3.541380815445184062e-07
6.766766766766767205e+01 1.358135819621272182e-06 9.442084342302880284e-07 5.789997500645200113e-07 3.471345310707028300e-07
6.776776776776776501e+01 1.329226944258420888e-06 9.295244605974625842e-07 5.831766043717126013e-07 3.432319610514693251e-07
6.786786786786787218e+01 1.316772784061948170e-06 9.167985524417313800e-07 5.654176242173966178e-07 3.375628159718561235e-07
6.796796796796796514e+01 1.301591182941975755e-06 8.987167119344731350e-07 5.420114387407421139e-07 3.304829693045272460e-07
6.806806806806807231e+01 1.276013134651073293e-06 8.879397644024222163e-07 5.469365720454810157e-07 3.222436178100320572e-07
6.816816816816816527e+01 1.251509763692480935e-06 8.715245210212588858e-07 5.421331880978035808e-07 3.190073037714851850e-07
6.826826826826827244e+01 1.237335697128903164e-06 8.613909034548312347e-07 5.355950416644520466e-07 3.148677895377752226e-07
6.836836836836837961e+01 1.226940481663090688e-06 8.470927194095664367e-07 5.183372189807095574e-07 3.124998908665864353e-07
6.846846846846847257e+01 1.208399495533131552e-06 8.352239723456562451e-07 5.095439992682564953e-07 3.054359849141905411e-07
6.856856856856857974e+01 1.184290143532643713e-06 8.195719845403969319e-07 5.061022588002133573e-07 3.041873006636131232e-07
6.866866866866867269e+01 1.178327104578223727e-06 8.128032470443558316e-07 4.850969854540280740e-07 2.995847455560459422e-07
6.876876876876877986e+01 1.158387636473285839e-06 7.965235671918595902e-07 4.769853800502473258e-07 2.962510342743647857e-07
6.886886886886887282e+01 1.127627282714414779e-06 7.847468716366544885e-07 4.845237447478551590e-07 2.908064220685237336e-07
6.896896896896897999e+01 1.113065176014472482e-06 7.742780448288840163e-07 4.760389052921391404e-07 2.845673081842317723e-07
6.906906906906907295e+01 1.092774746133541330e-06 7.593532891821095952e-07 4.618527185982716353e-07 2.789944096459336586e-07
6.916916916916918012e+01 1.082233178594591570e-06 7.487118948545800906e-07 4.504162143248493743e-07 2.756296090862385402e-07
6.926926926926927308e+01 1.057519220805972481e-06 7.357672335565141441e-07 4.491390707614210758e-07 2.707663556822603640e-07
6.936936936936938025e+01 1.048837150489558043e-06 7.281227759394992913e-07 4.379975362267372071e-07 2.706123215416301504e-07
6.946946946946947321e+01 1.027848369210378362e-06 7.134494216663580040e-07 4.298687861821245384e-07 2.636226667252082321e-07
6.956956956956958038e+01 1.011451692286263961e-06 7.053610000243523417e-07 4.309464732759884226e-07 2.637633239717924941e-07
6.966966966966967334e+01 9.963408638473319438e-07 6.962373157344632684e-07 4.231711704866361571e-07 2.585035484729199330e-07
6.976976976976978051e+01 9.822766807917856524e-07 6.853903489947536570e-07 4.169410271651135019e-07 2.532431823275460112e-07
6.986986986986987347e+01 9.592718361494629631e-07 6.740719165855723148e-07 4.171516795729025947e-07 2.517192561110121723e-07
6.996996996996998064e+01 9.469865152959087324e-07 6.669573592803670981e-07 4.112136555585345955e-07 2.486568676171084693e-07
7.007007007007007360e+01 9.316997061157036456e-07 6.543502919841640110e-07 4.039135564294631250e-07 2.463118056274802831e-07
7.017017017017018077e+01 9.207412488540129741e-07 6.458269450654478426e-07 3.917910679728233178e-07 2.388090981721375454e-07
7.027027027027027373e+01 9.069249889849223532e-07 6.369183817128241420e-07 3.871433884797303106e-07 2.364659576196567174e-07
7.037037037037038090e+01 8.924697436327352704e-07 6.255947488516453563e-07 3.797031178389713869e-07 2.344680450584025081e-07
7.047047047047047386e+01 8.769220746445883136e-07 6.162948209725258377e-07 3.784058632576005464e-07 2.267973259405029307e-07
7.057057057057058103e+01 8.617416761304788915e-07 6.071966564178007254e-07 3.794011546230711096e-07 2.268220270480123783e-07
7.067067067067067399e+01 8.391448337076624016e-07 6.010069019380168734e-07 3.834850874586000162e-07 2.240156031129970554e-07
7.077077077077078116e+01 8.310554424065908640e-07 5.895135702693324650e-07 3.694135785312530620e-07 2.202950533892078097e-07
7.087087087087087411e+01 8.219927287014696073e-07 5.800951295485656141e-07 3.586383869895834661e-07 2.146489507428428217e-07
7.097097097097098128e+01 8.153028344373263516e-07 5.755400168714487075e-07 3.519118527043935790e-07 2.106344975773708317e-07
7.107107107107107424e+01 7.919765415107355896e-07 5.637694832187489610e-07 3.534741759173475928e-07 2.109570553831195023e-07
7.117117117117118141e+01 7.865351546471116232e-07 5.506531743558324499e-07 3.358025996639702616e-07 2.047327713251391827e-07
7.127127127127127437e+01 7.766108314327314649e-07 5.479793509887587501e-07 3.364611243195795331e-07 2.049222376759544203e-07
7.137137137137138154e+01 7.694745433643212417e-07 5.394714872378860204e-07 3.263164249724356702e-07 2.027383927864524275e-07
7.147147147147147450e+01 7.551077480297283418e-07 5.294739857967270704e-07 3.221254732807724989e-07 1.976487825766071457e-07
7.157157157157158167e+01 7.410104047428792606e-07 5.212632381892688141e-07 3.211192578644225445e-07 1.921082291660950602e-07
7.167167167167167463e+01 7.232322175794390334e-07 5.156681129619618103e-07 3.232741847597696998e-07 1.913691516903014545e-07
7.177177177177178180e+01 7.171335874089952107e-07 5.047075961245105997e-07 3.127963467170794336e-07 1.889052003840751991e-07
7.187187187187187476e+01 7.032330382830711981e-07 4.988826703817353313e-07 3.104261520459869262e-07 1.821895035859727765e-07
7.197197197197198193e+01 6.858452075577937955e-07 4.904277908351246253e-07 3.116586960041102877e-07 1.793783105318549186e-07
7.207207207207207489e+01 6.816936532864791702e-07 4.841040616195083183e-07 3.019971845279111999e-07 1.776121984699598388e-07
7.217217217217218206e+01 6.755801944319524792e-07 4.783048322232546906e-07 2.955346230284600304e-07 1.760221500241702450e-07
7.227227227227227502e+01 6.572111840024291320e-07 4.701811748853133995e-07 2.959580430408399113e-07 1.705686145841032792e-07
7.237237237237238219e+01 6.491430319414222603e-07 4.637288258533076184e-07 2.875611017042695532e-07 1.661766614419429417e-07
7.247247247247247515e+01 6.515244650600792502e-07 4.535524306160958284e-07 2.695542043923487631e-07 1.648992690118000651e-07
7.257257257257258232e+01 6.375997766576330714e-07 4.476082278090420338e-07 2.732762111057451705e-07 1.608546149444885574e-07
7.267267267267267528e+01 6.310298060860261394e-07 4.409091251182326683e-07 2.632050446508217959e-07 1.587512150499906692e-07
7.277277277277278245e+01 6.172315946715924531e-07 4.346495844641015452e-07 2.640236206423020732e-07 1.577350639838324669e-07
7.287287287287287540e+01 6.041620234953966006e-07 4.282971897219812490e-07 2.648358482827076300e-07 1.558868341851378490e-07
7.297297297297298257e+01 6.001105637269849487e-07 4.220194179812821827e-07 2.595519099518317358e-07 1.574205623089492224e-07
7.307307307307307553e+01 5.914910788945930042e-07 4.142678336196972887e-07 2.495890371349165205e-07 1.533292468993197105e-07
7.317317317317318270e+01 5.812369763338862241e-07 4.092236203839578216e-07 2.514188212464445756e-07 1.529327262956671427e-07
7.327327327327327566e+01 5.724428037450533166e-07 4.009868641488100823e-07 2.473525976455176668e-07 1.507343023769285120e-07
7.337337337337338283e+01 5.604795915386988184e-07 3.943175896854885066e-07 2.473177789843030076e-07 1.476089962496257121e-07
7.347347347347347579e+01 5.449084179631447550e-07 3.873756009167395159e-07 2.483376571235037398e-07 1.452073828034397288e-07
7.357357357357358296e+01 5.420666206052444317e-07 3.838881538328886636e-07 2.426652301522510455e-07 1.464257692165008268e-07
7.367367367367367592e+01 5.392442749977063930e-07 3.806987115934850136e-07 2.360025367823148490e-07 1.451337938360501837e-07
7.377377377377378309e+01 5.288851776870675402e-07 3.717913981349400892e-07 2.285201789973407649e-07 1.417423573290576069e-07
7.387387387387387605e+01 5.235641844194042823e-07 3.680072570092511618e-07 2.253250114767099586e-07 1.410059653643622511e-07
7.397397397397398322e+01 5.097404219201632860e-07 3.599276559054559707e-07 2.243996257950323908e-07 1.348203276865283636e-07
7.407407407407407618e+01 5.019621295390464438e-07 3.532439444168148732e-07 2.212181299161781335e-07 1.329734496376189500e-07
7.417417417417418335e+01 4.945002797058787651e-07 3.483956055288618172e-07 2.227436406297710248e-07 1.352563452515002661e-07
7.427427427427427631e+01 4.876444495925571281e-07 3.459285315997516768e-07 2.189849220411257062e-07 1.306531204041825071e-07
7.437437437437438348e+01 4.815002589026043965e-07 3.404089055003426934e-07 2.152147413449909329e-07 1.309395671536237691e-07
7.447447447447447644e+01 4.726949910378358821e-07 3.324052707604239783e-07 2.083520611239411644e-07 1.265081780593898946e-07
7.457457457457458361e+01 4.730483923196700302e-07 3.294412474837983669e-07 2.010036260808708522e-07 1.262260709927689866e-07
7.467467467467467657e+01 4.665918628169664829e-07 3.209251115300499274e-07 1.930836875851308230e-07 1.231307953553903450e-07
7.477477477477478374e+01 4.570993998445908194e-07 3.188735852676048434e-07 1.944597611503021473e-07 1.202572896179485512e-07
7.487487487487487670e+01 4.481218952244981521e-07 3.129264421719578471e-07 1.935880108322619460e-07 1.208849763126783007e-07
7.497497497497498387e+01 4.422277160889488719e-07 3.098029188223800849e-07 1.912079187382894489e-07 1.205372745850711510e-07
7.507507507507507682e+01 4.317987470465575857e-07 3.044009963768752521e-07 1.900255259166265055e-07 1.153953873923828607e-07
7.517517517517518399e+01 4.275331277265175545e-07 3.002337464915916302e-07 1.879188042733004285e-07 1.164102386665053161e-07
7.527527527527527695e+01 4.201476815379756839e-07 2.940888687868300588e-07 1.817475177269533104e-07 1.122900182780148819e-07
7.537537537537538412e+01 4.124538086219206143e-07 2.915880812527179505e-07 1.831613262781443376e-07 1.102852149458481086e-07
7.547547547547547708e+01 4.089222850881296641e-07 2.852491318758160409e-07 1.738547668333518983e-07 1.045647830117859380e-07
7.557557557557558425e+01 3.994595311850668498e-07 2.822225563473146396e-07 1.752019876177744690e-07 1.050531553802833835e-07
7.567567567567567721e+01 3.947309953291091437e-07 2.780430144267477933e-07 1.742718224035352608e-07 1.033940733552037356e-07
7.577577577577578438e+01 3.888141599444146819e-07 2.741529138267118678e-07 1.699882586953887010e-07 1.016654366397952169e-07
7.587587587587587734e+01 3.795199724177449010e-07 2.695063461175813178e-07 1.688686973091346409e-07 9.883471929762643778e-08
7.597597597597598451e+01 3.727755296504133740e-07 2.636901805479426674e-07 1.659240664989874519e-07 9.650204255823106151e-08
7.607607607607607747e+01 3.677607527202467599e-07 2.615733168006832950e-07 1.660925403429731192e-07 9.305256799258319499e-08
7.617617617617618464e+01 3.621644812486172039e-07 2.571406950989670829e-07 1.594435079654584698e-07 9.244809395166082751e-08
7.627627627627627760e+01 3.557918996270623470e-07 2.538298866552926936e-07 1.600608049948555458e-07 9.111999144211392085e-08
7.637637637637638477e+01 3.536606698897637443e-07 2.495774027346343630e-07 1.533630735778706474e-07 9.280828426444334616e-08
7.647647647647647773e+01 3.485367108182567495e-07 2.464087047126762152e-07 1.513309582300893799e-07 9.022904873961751845e-08
7.657657657657658490e+01 3.421709688551173642e-07 2.404792082190296233e-07 1.476420486360596005e-07 8.788315878116304392e-08
7.667667667667667786e+01 3.376929344623150334e-07 2.378483152446675095e-07 1.453935585321110965e-07 8.635053106497917583e-08
7.677677677677678503e+01 3.334162001483151085e-07 2.332559042034631673e-07 1.419953473294916178e-07 8.568033856550577668e-08
7.687687687687687799e+01 3.247159384147267011e-07 2.292556352377852012e-07 1.408338678552020470e-07 8.651454245755685872e-08
7.697697697697698516e+01 3.169274120368764813e-07 2.287116639761359739e-07 1.469268368090674384e-07 8.568314269428075861e-08
7.707707707707707812e+01 3.135726264097375419e-07 2.231404691756341665e-07 1.405259794445756983e-07 8.345679519157041252e-08
7.717717717717718529e+01 3.101174309897188980e-07 2.187731729950403725e-07 1.344100760595891201e-07 8.083147290554587330e-08
7.727727727727727824e+01 3.040611197276742196e-07 2.169611580872792779e-07 1.363423634923136120e-07 8.312269596659302549e-08
7.737737737737738541e+01 2.976535980632129015e-07 2.125521941049160142e-07 1.337753984196826499e-07 8.079654860835931903e-08
7.747747747747747837e+01 2.952178429036231386e-07 2.112408269629426922e-07 1.324469235469151782e-07 8.049290297980470667e-08
7.757757757757758554e+01 2.891384301387745192e-07 2.074637633427327424e-07 1.287664598043545839e-07 8.021061871843327520e-08
7.767767767767767850e+01 2.879363682932116545e-07 2.031629162222733209e-07 1.246182304154539096e-07 7.771491905800062281e-08
7.777777777777778567e+01 2.834818512949730158e-07 2.000873926536103560e-07 1.200383012915114570e-07 7.449825643748892928e-08
7.787787787787787863e+01 2.768253802645190135e-07 1.984808061318962118e-07 1.237064162366629474e-07 7.674327576232456307e-08
7.797797797797798580e+01 2.726970248546074378e-07 1.949271997737726338e-07 1.217246706528539334e-07 7.476459735302573204e-08
7.807807807807807876e+01 2.672332187753505257e-07 1.923057012344504105e-07 1.219639080024582516e-07 7.452822242726377586e-08
7.817817817817818593e+01 2.642927458063752047e-07 1.895708919716662740e-07 1.202592085056851598e-07 7.335758904272928394e-08
7.827827827827827889e+01 2.609841594309792547e-07 1.861809671654785841e-07 1.149365455975010340e-07 7.127592739894837134e-08
7.837837837837838606e+01 2.533825166348592187e-07 1.827730412576780185e-07 1.174654289775807264e-07 7.062159540912700707e-08
7.847847847847847902e+01 2.513038801062155225e-07 1.805566988446885286e-07 1.151481020841826268e-07 6.967789482480067125e-08
7.857857857857858619e+01 2.478765624203596242e-07 1.781893674116154386e-07 1.146036456805146022e-07 6.908895257941090436e-08
7.867867867867867915e+01 2.449137937646759690e-07 1.756529069902147824e-07 1.115130088761082432e-07 6.734928449249971131e-08
7.877877877877878632e+01 2.415840904566659916e-07 1.730878697984352218e-07 1.086762400551136647e-07 6.822293857959976580e-08
7.887887887887887928e+01 2.297357091959399658e-07 1.678146702116033008e-07 1.115771291251538546e-07 6.437024380662953661e-08
7.897897897897898645e+01 2.303899902111012607e-07 1.685951135852976703e-07 1.097478960993816389e-07 6.537961230014951550e-08
7.907907907907907941e+01 2.301256968658336785e-07 1.652880663306357031e-07 1.038361040955813527e-07 6.400948359392444734e-08
7.917917917917918658e+01 2.263259493512870210e-07 1.637178257474216719e-07 1.042097794163624040e-07 6.467342415968446670e-08
7.927927927927927954e+01 2.233590605619948869e-07 1.601469413544660391e-07 9.942105676851290570e-08 6.328776030345214102e-08
7.937937937937938671e+01 2.153574527234017512e-07 1.589034806330438351e-07 1.036750197474531166e-07 6.193256808929188135e-08
7.947947947947947966e+01 2.135974790420267248e-07 1.541921995907064730e-07 1.002273787546353073e-07 5.913350811553827912e-08
7.957957957957958683e+01 2.151159066878837235e-07 1.541606614299085690e-07 1.006838317909477319e-07 6.170915946620544651e-08
7.967967967967967979e+01 2.097157261015208778e-07 1.498478544731691539e-07 9.584935683621690018e-08 5.915252672048526025e-08
7.977977977977978696e+01 2.095841191063808671e-07 1.493138963791195621e-07 9.152688737558683305e-08 5.746791499391381502e-08
7.987987987987987992e+01 2.072875306212308897e-07 1.469189610806084573e-07 9.069296001751219843e-08 5.688751607624510577e-08
7.997997997997998709e+01 2.040370847518896302e-07 1.440866118510198025e-07 8.800881168606035099e-08 5.501506932736871702e-08
8.008008008008008005e+01 1.996433243606925631e-07 1.429632002195918278e-07 8.901280104108394062e-08 5.705926003157274789e-08
8.018018018018018722e+01 1.964018741613018145e-07 1.409340821647074785e-07 8.856057176891840447e-08 5.758960972518704533e-08
8.028028028028028018e+01 1.909312586927961227e-07 1.378579021099446958e-07 8.836966696193510656e-08 5.514143020886394706e-08
8.038038038038038735e+01 1.899313242753267286e-07 1.358241864233218402e-07 8.610093044961593642e-08 5.324384648522220252e-08
8.048048048048048031e+01 1.866581782369788150e-07 1.337009728097604187e-07 8.537042531980897162e-08 5.276392694523974521e-08
8.058058058058058748e+01 1.863368917045851513e-07 1.327618013129848157e-07 8.543727209861708807e-08 5.254240296994398978e-08
8.068068068068068044e+01 1.850927373377687615e-07 1.312642054391117324e-07 8.137699525503908902e-08 5.231122556291770836e-08
8.078078078078078761e+01 1.771857736519619275e-07 1.270643250419884487e-07 8.428842168861165909e-08 5.123022375373975684e-08
8.088088088088088057e+01 1.757147594372267422e-07 1.269459337835676264e-07 8.221470164610921407e-08 5.046745659178249117e-08
8.098098098098098774e+01 1.708224535087800490e-07 1.234647695074105971e-07 8.104016830364376579e-08 4.943001100555219520e-08
8.108108108108108070e+01 1.691672619292297284e-07 1.232826141644928808e-07 8.139323088538112666e-08 5.176029776475436406e-08
8.118118118118118787e+01 1.659800305468220088e-07 1.212830541758529325e-07 8.110455833911044317e-08 5.057097057243479891e-08
8.128128128128128083e+01 1.641255643835008935e-07 1.198188678742743372e-07 7.853835342729982066e-08 4.983156654395157506e-08
8.138138138138138800e+01 1.596175285711113844e-07 1.171460495805548481e-07 7.924306989255129586e-08 4.801949825897520302e-08
8.148148148148148096e+01 1.591548540496715452e-07 1.141402298580026710e-07 7.404071005589108647e-08 4.717512283845868725e-08
8.158158158158158813e+01 1.567689050719626936e-07 1.144770770490200612e-07 7.455347668092603964e-08 4.840693262066356691e-08
8.168168168168168108e+01 1.523175566644540742e-07 1.134897194470119290e-07 7.504492204121865107e-08 4.795363680406533181e-08
8.178178178178178825e+01 1.490217334638046497e-07 1.108618155622436696e-07 7.595877985763114703e-08 4.701898480013112548e-08
8.188188188188188121e+01 1.472866622776553673e-07 1.102725152019840706e-07 7.302680876050444316e-08 4.580664166824096395e-08
8.198198198198198838e+01 1.483162487276850412e-07 1.067099826151544303e-07 6.830801122634563191e-08 4.441912501592898964e-08
8.208208208208208134e+01 1.446803387204467099e-07 1.059958584958033831e-07 6.777172841762784661e-08 4.428585085428742261e-08
8.218218218218218851e+01 1.406132639158149783e-07 1.044467813526552939e-07 6.964568376301328946e-08 4.416119843507907333e-08
8.228228228228228147e+01 1.390619111475486655e-07 1.030594139637666068e-07 6.939378073866921839e-08 4.403168749963629675e-08
8.238238238238238864e+01 1.361636232384844389e-07 1.026123151548340332e-07 6.864590650936701612e-08 4.297898637137358804e-08
8.248248248248248160e+01 1.341821028813799243e-07 9.886368190526984914e-08 6.621048618569597075e-08 4.334618404125039427e-08
8.258258258258258877e+01 1.348975086334433822e-07 9.788991753059061168e-08 6.217429226498026680e-08 4.156695854933349436e-08
8.268268268268268173e+01 1.308199968977816970e-07 9.605903895424882159e-08 6.344815763536470821e-08 4.149869815344200652e-08
8.278278278278278890e+01 1.309723820899161728e-07 9.544923260383561792e-08 6.318965704926928460e-08 4.271588897175320930e-08
8.288288288288288186e+01 1.297653769723979908e-07 9.324001225418553181e-08 5.938722138620111407e-08 4.127759340261713348e-08
8.298298298298298903e+01 1.277361447821858975e-07 9.296593008922836738e-08 5.960805818292409585e-08 4.002688905743429921e-08
8.308308308308308199e+01 1.259693742626102979e-07 9.148399345815365087e-08 5.873877877134540120e-08 4.130183778722674259e-08
8.318318318318318916e+01 1.226026001204519573e-07 8.934360445283297414e-08 5.672601455837804758e-08 3.790893735158345983e-08
8.328328328328328212e+01 1.191389419451846668e-07 8.811840890548066213e-08 5.781839547906106827e-08 3.860466198911385849e-08
8.338338338338338929e+01 1.172797394537855217e-07 8.612120072928020530e-08 5.709704770743937986e-08 3.685092644486411245e-08
8.348348348348348225e+01 1.145151032586311672e-07 8.481228788917715181e-08 5.732403146409177803e-08 3.667112730694467142e-08
8.358358358358358942e+01 1.150368866083019750e-07 8.368704123819896919e-08 5.469203532358737676e-08 3.656238273687108743e-08
8.368368368368368237e+01 1.121906405529053683e-07 8.307971446812320886e-08 5.364490303302582830e-08 3.484032104276149158e-08
8.378378378378378954e+01 1.118359571020413437e-07 8.169259388660808181e-08 5.247778500577159260e-08 3.497183974842843438e-08
8.388388388388388250e+01 1.119991870821149598e-07 7.975324940837017737e-08 4.931353883389554469e-08 3.330854796783013752e-08
8.398398398398398967e+01 1.092317932994785688e-07 7.849719466920823371e-08 5.017593782157319675e-08 3.303559105446649240e-08
8.408408408408408263e+01 1.068122905435280161e-07 7.790271551759207341e-08 5.159596511442160418e-08 3.353535520317858006e-08
8.418418418418418980e+01 1.031043885094406994e-07 7.612010732748511946e-08 5.064727138269076987e-08 3.172361165883021872e-08
8.428428428428428276e+01 1.007488356258646456e-07 7.541289045212166271e-08 5.067377833034002018e-08 3.122123586495516278e-08
8.438438438438438993e+01 1.005170906933330435e-07 7.382262348965921940e-08 4.838277834275101447e-08 3.059059204773495342e-08
8.448448448448448289e+01 9.883909039886369690e-08 7.274604640631565958e-08 4.786702650791647374e-08 3.164532172976209223e-08
8.458458458458459006e+01 1.005412046135488305e-07 7.241020471767466787e-08 4.563476181317730299e-08 3.024219960298538534e-08
8.468468468468468302e+01 1.000955172834009254e-07 7.194476516613239142e-08 4.458011524756259057e-08 2.982399987468869136e-08
8.478478478478479019e+01 9.863530133199022540e-08 6.966358642185081115e-08 4.477300389439516269e-08 2.941240794451654604e-08
8.488488488488488315e+01 9.221869472084843923e-08 6.832914006385174658e-08 4.493193382342458731e-08 2.823718341651610574e-08
8.498498498498499032e+01 9.155032021527746546e-08 6.675830412353345448e-08 4.462521820021712264e-08 2.747686954117166254e-08
8.508508508508508328e+01 9.146790765552879255e-08 6.684047082990679396e-08 4.450581572383871405e-08 2.882918278603411578e-08
8.518518518518519045e+01 9.082935090529193753e-08 6.606115000587529837e-08 4.320690342699848369e-08 2.871049997877491364e-08
8.528528528528528341e+01 8.865203216151751213e-08 6.546127299819375915e-08 4.400914141901415188e-08 2.836978846829775279e-08
8.538538538538539058e+01 8.565099100611791805e-08 6.331775558488864745e-08 4.208192336588984222e-08 2.588308170761572497e-08
8.548548548548549775e+01 8.597102590144820400e-08 6.220844603995544424e-08 4.081357025688530604e-08 2.616924166025390893e-08
8.558558558558559071e+01 8.234900591582001315e-08 6.125537286849628673e-08 4.102024143274961593e-08 2.665519147799729940e-08
8.568568568568569788e+01 8.338173886073111212e-08 6.070098846888978351e-08 4.206341008848192444e-08 2.629301416691846698e-08
8.578578578578579084e+01 8.049040017323193241e-08 5.894501463198282334e-08 4.044903447993494076e-08 2.583711089500783162e-08
8.588588588588589801e+01 7.812804938857593005e-08 5.879890921063956113e-08 4.034163435505755095e-08 2.456299035377538703e-08
8.598598598598599096e+01 7.656349926949857263e-08 5.707195025623014038e-08 4.023154808992344699e-08 2.472910642584137061e-08
8.608608608608609813e+01 7.528456683325826199e-08 5.717696955139139963e-08 4.047564987508612447e-08 2.444757938334049631e-08
8.618618618618619109e+01 7.389370345124417103e-08 5.589760177246574230e-08 4.015454030921030733e-08 2.472410441517012890e-08
8.628628628628629826e+01 7.341149404018140339e-08 5.491564793923533916e-08 3.823810553702116337e-08 2.370301007212971972e-08
8.638638638638639122e+01 7.417629069724141252e-08 5.479869882904116962e-08 3.934990730186226501e-08 2.351697406400780133e-08
8.648648648648649839e+01 7.293011846598671533e-08 5.312455837124683705e-08 3.742645421498250699e-08 2.306362955272851229e-08
8.658658658658659135e+01 7.162882211662630077e-08 5.289242263127695011e-08 3.605956517884408854e-08 2.304550329838914403e-08
8.668668668668669852e+01 6.832126761045940708e-08 5.215908642232208936e-08 3.644408685782815014e-08 2.330215306681841402e-08
8.678678678678679148e+01 6.744811574000881545e-08 5.088831882494991250e-08 3.607923701913788337e-08 2.246125638150693225e-08
8.688688688688689865e+01 6.437279915187723159e-08 4.975429892529123353e-08 3.596416479875193986e-08 2.135682446372355011e-08
8.698698698698699161e+01 6.540848305362957762e-08 4.985894526619007185e-08 3.515219576540739505e-08 2.269449738897584402e-08
8.708708708708709878e+01 6.364985235395133519e-08 4.736053860828366942e-08 3.220762857446785644e-08 2.155248667811983334e-08
8.718718718718719174e+01 6.388117865347734118e-08 4.813014901471269035e-08 3.364685503849077878e-08 2.213393565069207724e-08
8.728728728728729891e+01 6.180140105597750649e-08 4.755389725894294212e-08 3.418140979578149311e-08 2.203877820668508358e-08
8.738738738738739187e+01 6.110411581586202497e-08 4.640941275355614598e-08 3.287194695632803783e-08 2.037919274063737536e-08
8.748748748748749904e+01 6.001356356012364474e-08 4.575209238133997138e-08 3.272164270945453912e-08 2.044767975687387934e-08
8.758758758758759200e+01 6.062631610139526797e-08 4.488054251686867910e-08 3.155623107379466079e-08 2.101140251310582607e-08
8.768768768768769917e+01 5.897498620760050199e-08 4.485828122764685831e-08 3.107511986753560495e-08 2.013361170370711295e-08
8.778778778778779213e+01 5.770491984146998910e-08 4.449037440879713555e-08 3.126515046060282246e-08 1.930081591773071019e-08
8.788788788788789930e+01 5.639419245499347221e-08 4.291442245900210354e-08 2.955841212526732341e-08 1.828972684948461034e-08
8.798798798798799226e+01 5.859357250981590036e-08 4.237523958652178432e-08 2.934480076766049226e-08 1.865932163257845397e-08
8.808808808808809943e+01 5.655449428879445733e-08 4.209429360384460369e-08 2.860242451659693391e-08 1.847633608522841946e-08
8.818818818818819238e+01 5.474204532633720337e-08 4.131587055350184773e-08 2.722628406592205265e-08 1.823509108147155638e-08
8.828828828828829955e+01 5.518736062940697446e-08 4.059354737799862100e-08 2.606053510715088699e-08 1.713207774204269948e-08
8.838838838838839251e+01 5.452598644984138762e-08 3.982117387517996649e-08 2.597733922761714251e-08 1.696255577883422336e-08
8.848848848848849968e+01 5.302569978832446617e-08 3.953161881329216756e-08 2.551822963073043904e-08 1.654324057743292328e-08
8.858858858858859264e+01 5.266005169391902605e-08 3.904045783986676491e-08 2.620209127590696801e-08 1.683195189693171347e-08
8.868868868868869981e+01 5.215504494629625556e-08 3.811212395139094031e-08 2.552412159747758866e-08 1.608439339496182153e-08
8.878878878878879277e+01 5.091016379315083190e-08 3.779854785052916612e-08 2.391877320436330938e-08 1.582647925012733318e-08
8.888888888888889994e+01 4.923384578531177685e-08 3.712664686025548742e-08 2.460145513098381096e-08 1.581450136737846450e-08
8.898898898898899290e+01 4.814554979825147110e-08 3.674308838337852880e-08 2.421515127931392584e-08 1.516762083215557639e-08
8.908908908908910007e+01 4.916454835484128429e-08 3.604479939883525864e-08 2.383529790203506153e-08 1.517058048224647822e-08
8.918918918918919303e+01 4.885815986423640566e-08 3.566515777180310309e-08 2.344703727363346091e-08 1.467949393405026017e-08
8.928928928928930020e+01 4.759084004122615340e-08 3.521383244975222688e-08 2.451707822291219048e-08 1.497626180512909748e-08
8.938938938938939316e+01 4.548951860793967766e-08 3.375107269085977727e-08 2.292534864525694432e-08 1.432290292305282298e-08
8.948948948948950033e+01 4.549190222902964543e-08 3.430148798251444140e-08 2.264330292117513408e-08 1.405895086661864290e-08
8.958958958958959329e+01 4.403391794291866419e-08 3.332235296295097962e-08 2.206799484602262642e-08 1.343488964339563738e-08
8.968968968968970046e+01 4.217445775870950096e-08 3.213860814394433063e-08 2.196662645814149372e-08 1.416281357900624470e-08
8.978978978978979342e+01 4.103951364569827390e-08 3.211750625425824547e-08 2.282482403719575555e-08 1.381963546942331857e-08
8.988988988988990059e+01 4.089169065449212142e-08 3.160800692372035508e-08 2.212906698465588303e-08 1.374986299965840919e-08
8.998998998998999355e+01 4.035547767016320632e-08 3.123952140492567207e-08 2.194614037880062337e-08 1.305640309247195567e-08
9.009009009009010072e+01 4.009726703888574809e-08 3.049085748449110874e-08 2.100648856787251664e-08 1.255008946416034057e-08
9.019019019019019368e+01 4.054631694152805473e-08 3.041742851170105832e-08 2.098619870186937749e-08 1.207118278274073232e-08
9.029029029029030085e+01 3.887517292119407415e-08 2.924329534995359836e-08 2.095191310805960952e-08 1.206946213035721628e-08
9.039039039039039380e+01 3.806438353053957843e-08 2.990050814728191636e-08 2.100877027366502532e-08 1.214199853031206662e-08
9.049049049049050097e+01 3.692236794739927005e-08 2.916455735890427548e-08 2.087592310873129645e-08 1.163694088374012354e-08
9.059059059059059393e+01 3.746904735315611482e-08 2.828649523095182963e-08 2.085664094062111183e-08 1.227592274573704653e-08
9.069069069069070110e+01 3.591393429831941756e-08 2.864597849352412737e-08 2.027506434218142374e-08 1.188480250887742488e-08
9.079079079079079406e+01 3.575597001251508027e-08 2.771635328357192498e-08 1.951017148427082059e-08 1.128976207339760758e-08
9.089089089089090123e+01 3.432781301839255748e-08 2.770019617272777205e-08 2.011943833166414508e-08 1.159510356656087355e-08
9.099099099099099419e+01 3.392250169582960721e-08 2.676346752631930350e-08 1.911140782863507623e-08 1.101575061460442867e-08
9.109109109109110136e+01 3.377971840464466377e-08 2.678158319303960670e-08 1.926547986090924080e-08 1.083116610419206153e-08
9.119119119119119432e+01 3.479510072214849434e-08 2.626137411312736741e-08 1.871262781575252717e-08 1.042225486200855149e-08
9.129129129129130149e+01 3.407333421257007558e-08 2.591725623114728282e-08 1.779547302550259050e-08 1.084403216740337271e-08
9.139139139139139445e+01 3.391696310507171405e-08 2.564577173102238499e-08 1.794000625328280524e-08 1.117107309444048077e-08
9.149149149149150162e+01 3.371948417797990736e-08 2.453778581833570134e-08 1.797207383874524983e-08 1.038808622102559226e-08
9.159159159159159458e+01 3.341218702294958849e-08 2.465509655522962270e-08 1.723044951932683889e-08 1.032615456731199993e-08
9.169169169169170175e+01 3.237659036658760862e-08 2.448928921421880922e-08 1.641803607340279002e-08 1.030664056025914194e-08
9.179179179179179471e+01 3.131465225299245026e-08 2.428019412216464898e-08 1.636097360072754662e-08 1.089863019653439292e-08
9.189189189189190188e+01 3.021268175890386898e-08 2.368069564164641733e-08 1.631503348584983148e-08 1.032468820859759751e-08
9.199199199199199484e+01 2.972957032626960772e-08 2.322271709698551533e-08 1.682492513660595924e-08 1.064456626289497340e-08
9.209209209209210201e+01 3.053649466775640721e-08 2.259640124374317838e-08 1.604200534660784467e-08 9.849964957029430577e-09
9.219219219219219497e+01 2.997148616739740769e-08 2.287281874965214742e-08 1.567297926648787182e-08 1.054427050347670813e-08
9.229229229229230214e+01 2.883156460103164299e-08 2.213586802247884633e-08 1.542780846444454903e-08 1.030342472036296097e-08
9.239239239239239510e+01 2.932268619602520838e-08 2.206450599086529634e-08 1.516791945858151465e-08 9.772827590792209760e-09
9.249249249249250227e+01 2.854026554753821511e-08 2.140912139706155567e-08 1.478039049879854935e-08 9.683784693726698715e-09
9.259259259259259522e+01 2.987925079337221827e-08 2.168516073946863033e-08 1.580030353710038223e-08 9.493810858763357148e-09
9.269269269269270239e+01 2.890596187510578472e-08 2.127202668710432083e-08 1.450859398742481556e-08 1.023545106133907556e-08
9.279279279279279535e+01 2.774240495026149536e-08 2.103295408266609019e-08 1.437809815812920726e-08 9.367820066970096271e-09
9.289289289289290252e+01 2.714012320893221032e-08 2.003857621452219678e-08 1.390636846398888618e-08 8.483080232859820655e-09
9.299299299299299548e+01 2.686613378109744413e-08 2.051014210963752134e-08 1.417234456691373348e-08 8.828782914930503642e-09
9.309309309309310265e+01 2.694719478302409878e-08 1.996576645403144743e-08 1.356246792851420566e-08 9.260432059743292062e-09
9.319319319319319561e+01 2.641451957215815045e-08 1.991671448894407822e-08 1.299889682410265139e-08 8.364505704362809015e-09
9.329329329329330278e+01 2.560983378783005460e-08 1.907778815650482092e-08 1.259416905065416116e-08 8.177517796138284797e-09
9.339339339339339574e+01 2.510570660903545833e-08 1.895070922316127093e-08 1.329011227106897058e-08 8.445021386347118354e-09
9.349349349349350291e+01 2.438428825555229293e-08 1.865507021913743542e-08 1.311023309030898136e-08 8.533387615367444653e-09
9.359359359359359587e+01 2.488833455030867157e-08 1.835968243135285337e-08 1.288702732872915921e-08 8.315222409491535322e-09
9.369369369369370304e+01 2.414061717096885693e-08 1.861857546411946416e-08 1.320089536055066136e-08 8.209266969095218751e-09
9.379379379379379600e+01 2.301309861921655111e-08 1.771362114642515022e-08 1.255982183713865000e-08 8.145262837573015573e-09
9.389389389389390317e+01 2.348991850161874223e-08 1.803182105254631898e-08 1.260325630142528454e-08 8.168660759305560649e-09
9.399399399399399613e+01 2.302931327653032133e-08 1.715976341389660136e-08 1.266012330875560766e-08 8.240038337136646130e-09
9.409409409409410330e+01 2.331563074092438845e-08 1.727917919909798233e-08 1.235746584567425552e-08 7.910422644867252569e-09
9.419419419419419626e+01 2.234018284774867882e-08 1.703793634577507129e-08 1.230800129934692653e-08 8.335416632058083090e-09
9.429429429429430343e+01 2.174537234457760534e-08 1.672899477474881835e-08 1.233222552777346085e-08 8.358091548960342859e-09
9.439439439439439639e+01 2.148994344302909606e-08 1.608990669956423350e-08 1.167157119456477241e-08 8.081212281610073847e-09
9.449449449449450356e+01 2.111290793635407899e-08 1.601897527584960814e-08 1.156144189831311437e-08 8.006772407513682263e-09
9.459459459459459651e+01 2.118294670400093999e-08 1.590018517650400707e-08 1.122372445420390306e-08 7.958712327764632852e-09
9.469469469469470368e+01 2.092823876398253174e-08 1.563351935719822930e-08 1.145979846822923676e-08 8.375357552598382300e-09
9.479479479479479664e+01 2.143098897927876659e-08 1.534997350358535973e-08 1.065850561519480749e-08 7.934280287089270823e-09
9.489489489489490381e+01 2.110886083811406321e-08 1.505142556299121173e-08 1.096578432856638578e-08 7.799123138202933345e-09
9.499499499499499677e+01 2.043589947570345999e-08 1.506418647410042576e-08 1.097982048862569126e-08 7.634166134297587344e-09
9.509509509509510394e+01 2.012814612863167095e-08 1.476613371779960092e-08 1.048711920785099766e-08 8.110302296365505610e-09
9.519519519519519690e+01 1.942943490415515599e-08 1.392433557671766386e-08 1.003757930151131045e-08 7.194430199811392484e-09
9.529529529529530407e+01 1.940574211306244651e-08 1.431403345490437195e-08 1.061233786897825658e-08 7.318684483093053203e-09
9.539539539539539703e+01 1.915294508730720488e-08 1.404289809596571544e-08 1.019387945923724066e-08 7.491785969593545237e-09
9.549549549549550420e+01 1.817296115300982573e-08 1.383762383556130559e-08 9.838751321139389443e-09 6.931239255813738342e-09
9.559559559559559716e+01 1.746329643886880748e-08 1.314879853215328244e-08 9.074005905954989980e-09 7.050937597008089083e-09
9.569569569569570433e+01 1.757527652030021066e-08 1.333095638273635653e-08 1.009394844549669660e-08 6.775734635869311194e-09
9.579579579579579729e+01 1.756609163515747164e-08 1.327276387651707031e-08 9.469362625137884879e-09 6.826754147900105136e-09
9.589589589589590446e+01 1.735527196434364474e-08 1.278010627710278212e-08 1.024153202959440609e-08 6.685370491813859798e-09
9.599599599599599742e+01 1.659379001040319790e-08 1.295653217705710140e-08 9.461342582111504078e-09 6.415421386309700321e-09
9.609609609609610459e+01 1.639713541688984160e-08 1.232515444752022001e-08 9.272884107240742862e-09 6.280688412377788471e-09
9.619619619619619755e+01 1.593224444331933136e-08 1.243330967070494930e-08 9.738714012280644528e-09 6.655652973414718266e-09
9.629629629629630472e+01 1.577639319420951210e-08 1.256304805825419644e-08 9.567029951715965689e-09 6.711653578653548386e-09
9.639639639639639768e+01 1.524527479974961915e-08 1.183392723441899546e-08 8.524393709189848091e-09 6.325039412976588306e-09
9.649649649649650485e+01 1.519716131736038080e-08 1.155310103370783501e-08 8.868477528851590335e-09 6.040968661395748896e-09
9.659659659659659781e+01 1.521607396212153942e-08 1.150897593631560252e-08 8.685115154620371989e-09 6.373340876260065017e-09
9.669669669669670498e+01 1.574369597109372774e-08 1.150198999430307095e-08 8.933687209918866993e-09 6.707346843604946570e-09
9.679679679679679793e+01 1.479891329924610547e-08 1.128316351445206128e-08 8.436599635863242101e-09 6.303853239130241362e-09
9.689689689689690510e+01 1.448367309186230223e-08 1.102744459263928818e-08 7.909891715115960960e-09 5.916644426924981341e-09
9.699699699699699806e+01 1.426232953790348502e-08 1.090717589479965394e-08 8.046778170986272379e-09 6.331827651868380682e-09
9.709709709709710523e+01 1.424161606092456139e-08 1.074122602445809052e-08 8.418985358031171289e-09 6.288704307242339459e-09
9.719719719719719819e+01 1.411410383902710742e-08 1.099201638944727016e-08 8.202571348604798341e-09 6.540562866289307238e-09
9.729729729729730536e+01 1.422695664781572291e-08 1.019146902061849488e-08 7.969241470584753631e-09 5.862545021282020276e-09
9.739739739739739832e+01 1.337927094581567187e-08 1.004173775760445977e-08 7.726338608916520193e-09 5.892673764093180301e-09
9.749749749749750549e+01 1.337240097311839133e-08 1.070622016971501105e-08 8.053313247781963969e-09 6.056219470030938950e-09
9.759759759759759845e+01 1.260598437429353490e-08 1.007803040031137468e-08 7.731490203885421821e-09 6.100379918119615018e-09
9.769769769769770562e+01 1.255956852593012306e-08 1.023772387781283727e-08 8.008770079863404965e-09 5.953060412871012883e-09
9.779779779779779858e+01 1.216709362079525021e-08 9.505344374440078057e-09 7.475493793363393639e-09 5.495285538336417302e-09
9.789789789789790575e+01 1.196129496642905858e-08 9.532546201396336457e-09 7.326597063190685891e-09 5.388520865799857541e-09
9.799799799799799871e+01 1.223444906882761900e-08 1.006177339318173874e-08 7.848795082130025677e-09 5.929039898285081709e-09
9.809809809809810588e+01 1.232124610313492914e-08 9.044325679881228156e-09 7.549107130352384768e-09 5.424842400936774593e-09
9.819819819819819884e+01 1.287292411932887941e-08 9.374042585097562502e-09 7.739334194703965878e-09 5.338287472277877437e-09
9.829829829829830601e+01 1.212280081644642990e-08 9.068051122847744575e-09 7.548704551125512815e-09 4.789447123857591354e-09
9.839839839839839897e+01 1.250149869216776334e-08 9.559036357114801080e-09 7.596053643611009534e-09 5.617563161222920155e-09
9.849849849849850614e+01 1.216353256966096612e-08 8.829045581511934771e-09 7.873703930894859853e-09 5.304966458325714561e-09
9.859859859859859910e+01 1.171985087443525907e-08 8.769230605397457419e-09 6.890059399858008556e-09 4.918746606399769375e-09
9.869869869869870627e+01 1.178016136332331996e-08 8.415758399756398420e-09 6.984729977284431030e-09 4.890164132860777668e-09
9.879879879879879923e+01 1.199934547221403847e-08 8.583926092733425681e-09 7.241165658555610125e-09 5.382320240991362227e-09
9.889889889889890640e+01 1.167556883818601674e-08 8.724194612362624597e-09 7.142427089091937851e-09 5.154231140736250723e-09
9.899899899899899935e+01 1.144473912230149453e-08 8.401587498832636984e-09 6.930009990260656083e-09 5.133124536281837738e-09
9.909909909909910652e+01 1.081741875994486212e-08 8.109031100717226809e-09 6.348903167252379516e-09 4.710315865230571643e-09
9.919919919919919948e+01 1.112918085971737258e-08 7.985090353867977491e-09 6.392552147900377458e-09 5.018901568192673095e-09
9.929929929929930665e+01 1.113678086988091166e-08 8.124235112478090004e-09 6.303617577126370175e-09 4.449827107816584267e-09
9.939939939939939961e+01 1.020687522157070475e-08 7.975353849372414508e-09 6.431679530557387424e-09 4.390431356314069092e-09
9.949949949949950678e+01 9.819009478380248166e-09 8.041076781324905771e-09 6.564326211827347529e-09 4.894665073569428866e-09
9.959959959959959974e+01 9.840455981919554537e-09 7.447190470848054960e-09 6.524259868397998489e-09 4.076288449553341200e-09
9.969969969969970691e+01 9.400431661088699476e-09 7.535763458845970701e-09 6.188402951041982834e-09 4.423098640766915023e-09
9.979979979979979987e+01 1.014684630010953901e-08 7.696386869890348574e-09 6.638741732762031156e-09 4.544200534201972219e-09
9.989989989989990704e+01 9.707114517023266765e-09 7.756883717359657915e-09 6.185589333762407909e-09 4.501894459052145799e-09


==> pde_runs/pde_vs_bolsig/pde_runs_lmax1_Tg0.00E+00.csv_qois.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2	rel_energy	rel_mobility	rel_diffusion	rel_g0	rel_g2	rel_energy_vs_bolsig	rel_mobility_vs_bolsig	rel_diffusion_vs_bolsig	rel_g0_vs_bolsig	rel_g2_vs_bolsig
1.0	32.199999999999996	256.0	2.4671014866710204	1.1784379548398804e+25	3.0971271203990797e+24	2.467	1.178e+25	3.097e+24	0.00017623184554786247	0.000310752587949559	0.0	0.0	1.6268289178281952e-06	9.488979128433786e-20	3.420243089466937e-14	3.42e-14	0.0	0.0	0.0	0.0	0.0	0.0	nan	4.113768586155864e-05	4.104630257661945e-05	0.0003717783021057741	7.10787915021438e-05	nan
1.0	32.199999999999996	256.0	2.337043961799976	1.5018143593665334e+25	5.747367177503383e+24	2.319	8.933e+24	5.738e+24	0.0096962864679698	0.030959497729870236	0.0	0.0001	0.00256265093208136	7.044776748831913e-14	3.516558766253338e-14	3.478e-14	7.513056718403044e-20	7.893e-20	0.0	0.0	0.0	0.0	0.0	0.007780923587743072	0.0016324812658388144	0.6811982081792605	0.011086476783593424	0.04813673908487981
1.0	32.199999999999996	256.0	2.047242168822339	1.6332485149297402e+25	5.30810080238506e+24	2.034	7.146e+24	5.266e+24	0.007316384036180517	0.02856651984115801	0.0	0.001	0.021773692028872648	2.185714245436674e-25	2.906064307336988e-14	2.879e-14	1.178775658975989e-19	1.184e-19	0.0	0.0	0.0	0.0	0.0	0.006510407483942604	0.007994835242130627	1.2855422822974254	0.009400593031256621	0.004412450189198558
1.0	32.199999999999996	256.0	1.8721734657427587	1.7261941185792758e+25	4.5154485768018455e+24	1.866	5.561e+24	4.471e+24	0.0038558396387875804	0.023106521881246376	0.0	0.01	0.14691813797238912	6.617268480564355e-23	2.5533809038909114e-14	2.541e-14	1.0978275281465307e-19	1.085e-19	0.0	0.0	0.0	0.0	0.0	0.0033083953605350658	0.009941529143781214	2.1041073882022583	0.0048724533218855726	0.01182260658666423
1.0	32.199999999999996	256.0	1.8029324248388805	1.766928340345079e+25	3.9641293245517874e+24	1.801	4.735e+24	3.943e+24	0.0011597422359061738	0.013263908740520589	0.0	0.1	0.9246777035803166	2.9195259767677757e-24	2.4180169217395066e-14	2.414e-14	9.168327324759627e-20	9.101e-20	0.0	0.0	0.0	0.0	0.0	0.0010729732586787222	0.0053586925061595014	2.731633242545045	0.0016640106625960271	0.007397794172028016
1.0	32.199999999999996	256.0	1.7840245042582399	1.7785008416559064e+25	3.8035464111547546e+24	1.786	4.512e+24	3.79e+24	0.0012552235004976678	0.011878072945033673	0.0	1.0	8.596379526106848	1.114056322317025e-27	2.3814767358990938e-14	2.385e-14	8.372153412402437e-20	8.51e-20	0.0	0.0	0.0	0.0	0.0	0.0011061006392834027	0.0035742509643152953	2.9417128582799346	0.0014772595810927935	0.016198188906881628
5.0	160.99999999999997	256.0	5.403014361204991	7.739073221349458e+24	9.062974793849329e+23	5.403	7.739e+24	9.063e+23	0.00014765305634593424	0.002341913695310139	0.0	0.0	6.200940079503672e-06	5.4037044262186724e-14	1.1105423143187824e-13	1.111e-13	1.709522941809902e-20	1.71e-20	0.0	0.0	0.0	0.0	0.0	2.6580057359559817e-06	2.781214903491147e-06	9.461345064964988e-06	0.0004119583089267076	0.0002789813977182032
5.0	160.99999999999997	256.0	3.808510235231794	1.0954625887055585e+25	2.8978401171340685e+24	3.757	7.957e+24	2.95e+24	0.021866718546275317	0.022137038216411938	0.0	0.0001	0.0014928792765312288	2.27176280075161e-21	7.077070010635816e-14	6.946e-14	3.0287979271397427e-18	3.121e-18	0.0	0.0	0.0	0.0	0.0	0.013710469851422324	0.01768131622573943	0.37672814968651314	0.0188698546841084	0.029542477686721358
5.0	160.99999999999997	256.0	3.040516503493979	1.2813618027891474e+25	3.3973775665563435e+24	3.009	6.886e+24	3.398e+24	0.013271543696699351	0.018026462410949053	0.0	0.001	0.015443186068284109	2.3825607384067095e-24	5.158103517905407e-14	5.081e-14	4.079143499695248e-18	4.096e-18	0.0	0.0	0.0	0.0	0.0	0.010474078927876107	0.00018317641072884694	0.8608216712012016	0.015174870676128105	0.00411535651971473
5.0	160.99999999999997	256.0	2.6271804923832907	1.404149850917886e+25	3.102380217717911e+24	2.613	5.359e+24	3.073e+24	0.006385389183195324	0.023255858513986004	0.0	0.01	0.1385815052313983	5.099168077747212e-14	4.1785414870154394e-14	4.146e-14	3.896705465530689e-18	3.863e-18	0.0	0.0	0.0	0.0	0.0	0.005426901026900355	0.009560760728249518	1.6201713956295691	0.007848887365035973	0.00872520464164861
5.0	160.99999999999997	256.0	2.4704900129889857	1.457796398536023e+25	2.633197332141012e+24	2.466	4.297e+24	2.613e+24	0.0019778204945441378	0.015970587862695614	0.0	0.1	0.8056644307936743	9.257040138296319e-27	3.8212737896232866e-14	3.812e-14	3.3311633164512756e-18	3.305e-18	0.0	0.0	0.0	0.0	0.0	0.00182076763543626	0.0077295568851938334	2.3925911066698236	0.0024327884636112795	0.007916283343804897
5.0	160.99999999999997	256.0	2.4320886333230485	1.4716955770183069e+25	2.439814782102111e+24	2.432	3.946e+24	2.434e+24	0.0002974999255080999	0.008008236505716778	0.0	1.0	4.817703808585304	1.0379872378929849e-24	3.735113778276981e-14	3.734e-14	3.0802685979797277e-18	3.076e-18	0.0	0.0	0.0	0.0	0.0	3.644462296392703e-05	0.002388981964712711	2.7295883857534387	0.00029828020272648637	0.0013877106566084763
20.0	643.9999999999999	256.0	6.483411368189628	7.419024669040758e+24	1.0083086277904955e+24	6.482	7.388e+24	1.009e+24	0.00033288765034954546	0.010491643825609897	0.0	0.0	2.7488759068627e-05	2.8442053981658623e-14	1.4529574617251206e-13	1.452e-13	1.6490380643182286e-17	1.65e-17	0.0	0.0	0.0	0.0	0.0	0.00021773653033441143	0.0006852053612532716	0.004199332571840575	0.000659408901598102	0.0005829913222856753
20.0	643.9999999999999	256.0	5.430584456347607	8.491694785027189e+24	1.4727520766225696e+24	5.373	7.048e+24	1.507e+24	0.021105642965247483	0.039930924858537054	0.0	0.0001	0.0008926356064175775	2.8868480117642447e-22	1.1450465311962522e-13	1.129e-13	2.655251107483353e-17	2.73e-17	0.0	0.0	0.0	0.0	0.0	0.010717375087959669	0.022725894742820385	0.20483751206401646	0.014213048003766326	0.027380546709394493
20.0	643.9999999999999	256.0	4.382214635036772	1.01208583564402e+25	2.0890997048339325e+24	4.328	6.525e+24	2.113e+24	0.02115076486775538	0.012913284614106544	0.0	0.001	0.011928089545770243	1.769249248768532e-14	8.584003370839878e-14	8.441e-14	4.059703514052813e-17	4.12e-17	0.0	0.0	0.0	0.0	0.0	0.012526486838440709	0.011311072014229762	0.5510894032858547	0.016941520061589443	0.014635069404657086
20.0	643.9999999999999	256.0	3.624723711581752	1.1580777943390772e+25	2.1602901690103987e+24	3.596	5.192e+24	2.147e+24	0.010502477657615502	0.019146157853620373	0.0	0.01	0.10107146120270478	2.4152050065933437e-18	6.607713302146181e-14	6.534e-14	4.3939772496619413e-17	4.374e-17	0.0	0.0	0.0	0.0	0.0	0.007987683977128013	0.0061901113229616556	1.2305042263849715	0.011281497114505878	0.004567272442144832
20.0	643.9999999999999	256.0	3.2985860541024263	1.2288577771746369e+25	1.846404143897159e+24	3.29	4.018e+24	1.831e+24	0.003263557331892936	0.018627702403635298	0.0	0.1	0.6254409381915857	3.769900652552702e-23	5.785113313346733e-14	5.763e-14	3.822183213835326e-17	3.792e-17	0.0	0.0	0.0	0.0	0.0	0.0026097428882754237	0.008412967721004305	2.0583817251733123	0.0038371184013070714	0.007959708289906553
20.0	643.9999999999999	256.0	3.2129648770234325	1.248434291794847e+25	1.675326595177438e+24	3.212	3.582e+24	1.673e+24	0.0004447097596096656	0.00730900968204058	0.0	1.0	4.225559321289653	3.9611320724575546e-18	5.5733774892943966e-14	5.57e-14	3.481584999588647e-17	3.477e-17	0.0	0.0	0.0	0.0	0.0	0.00030039757890176766	0.0013906725507699669	2.4852995304155416	0.0006063715070729891	0.0013186653979426755
100.0	3219.9999999999995	256.0	7.109453105817912	7.202941747207213e+24	9.079132209364065e+23	7.101	6.834e+24	9.123e+23	0.0014694406912371324	0.01665417621371224	0.0	0.0	8.645473385369523e-05	1.8724054673919235e-18	1.5863308839836125e-13	1.584e-13	3.950991855718857e-16	3.972e-16	0.0	0.0	0.0	0.0	0.0	0.001190410620745208	0.004808483024875021	0.053986208253908874	0.001471517666421951	0.00528905948669256
100.0	3219.9999999999995	256.0	7.028347441498021	7.269798462877388e+24	9.269463264739611e+23	7.301	6.466e+24	8.506e+23	0.09520999877261503	0.43801424955485263	0.0	0.0001	0.0007278308851323169	5.767358422875147e-14	1.5617520936435574e-13	1.636e-13	4.048959236252234e-16	4.488e-16	0.0	0.0	0.0	0.0	0.0	0.03734454985645508	0.08975585054545165	0.12431154699619351	0.04538380584134638	0.0978254821184863
100.0	3219.9999999999995	256.0	6.644181605606227	7.644389565733418e+24	1.0375915246308324e+24	6.603	5.98e+24	1.055e+24	0.015579674344716741	0.023852925472428156	0.0	0.001	0.005056162048270176	1.4464442274898895e-15	1.4460577051625374e-13	1.433e-13	4.613991313905037e-16	4.702e-16	0.0	0.0	0.0	0.0	0.0	0.006236802302927114	0.016500924520538085	0.2783260143366919	0.00911214596129617	0.01871728755741442
100.0	3219.9999999999995	256.0	5.811117342649764	8.722496337521794e+24	1.2234365969509374e+24	5.76	5.023e+24	1.233e+24	0.019778000554828114	0.005250642603262451	0.0	0.01	0.03254839172315632	3.311717459052698e-23	1.2062334679212821e-13	1.192e-13	5.657242539248374e-16	5.714e-16	0.0	0.0	0.0	0.0	0.0	0.008874538654472852	0.00775620685244327	0.7365113154532736	0.01194082879302183	0.009933052284148758


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.696999999999999849e-03	6.293999999999999595e-02	2.071290278739317615e-05	6.293930780115253310e-02	-1.100060216891819346e-05
2.308999999999999941e-02	6.292999999999999983e-02	2.820140482400806589e-05	6.293543188310020409e-02	-2.989882680612827973e-05
3.849000000000000338e-02	6.292999999999999983e-02	4.319952375128264366e-05	6.293064550407440061e-02	-4.510184443519148391e-05
5.390000000000000346e-02	6.292000000000000370e-02	5.525318286380252476e-05	6.292600281948469709e-02	-5.704605624494769363e-05
6.930999999999999661e-02	6.292000000000000370e-02	6.462551762965463296e-05	6.292191132679172960e-02	-6.614324954468608301e-05
8.472000000000000364e-02	6.292000000000000370e-02	7.149129774882536173e-05	6.291849275201925884e-02	-7.280054870183256719e-05
1.000999999999999945e-01	6.290999999999999370e-02	7.620167920204120541e-05	6.291574097724392245e-02	-7.739334883975876496e-05
1.155999999999999944e-01	6.290999999999999370e-02	7.925265205855764044e-05	6.291356373576362238e-02	-8.030264016002678577e-05
1.310000000000000053e-01	6.290999999999999370e-02	8.088710180311998392e-05	6.291189823324999653e-02	-8.180186792378938223e-05
1.464000000000000024e-01	6.290999999999999370e-02	8.143191838464079670e-05	6.291063193895213290e-02	-8.219286506206092632e-05
1.618999999999999884e-01	6.290999999999999370e-02	8.103238622485887726e-05	6.290967011075457305e-02	-8.170932906750134287e-05
1.773000000000000131e-01	6.290999999999999370e-02	7.997907416725201230e-05	6.290894504926659858e-02	-8.056456512677310578e-05
1.927999999999999992e-01	6.290999999999999370e-02	7.845358773899381512e-05	6.290838027962611378e-02	-7.891658130613993054e-05
2.081999999999999962e-01	6.290999999999999370e-02	7.652856915095367139e-05	6.290792811967020615e-02	-7.692922649792190745e-05
2.237000000000000099e-01	6.290999999999999370e-02	7.438562393030523508e-05	6.290753886123945371e-02	-7.469256457998413193e-05
2.391000000000000070e-01	6.290999999999999370e-02	7.206107318248319903e-05	6.290718305147093015e-02	-7.232819471487209062e-05
2.545999999999999930e-01	6.290999999999999370e-02	6.966388022379172307e-05	6.290683008033305657e-02	-6.987771171079905494e-05
2.701000000000000068e-01	6.290999999999999370e-02	6.723036615966552717e-05	6.290646217346743119e-02	-6.741352844594485322e-05
2.854999999999999760e-01	6.290999999999999370e-02	6.483317320097405122e-05	6.290606784115106154e-02	-6.499299842092929669e-05
3.009999999999999898e-01	6.289999999999999758e-02	6.249868625501926571e-05	6.290563151251812868e-02	-6.261640341646448448e-05
3.165000000000000036e-01	6.289999999999999758e-02	6.024713567523356118e-05	6.290514873739068424e-02	-6.032138148599483290e-05
3.320000000000000173e-01	6.289999999999999758e-02	5.806821575931190639e-05	6.290461509227662784e-02	-5.812269041973984273e-05
3.474999999999999756e-01	6.289999999999999758e-02	5.599824183918634653e-05	6.290402777804064705e-02	-5.603000267220877169e-05
3.629999999999999893e-01	6.289999999999999758e-02	5.400089858292484319e-05	6.290338578847083639e-02	-5.404735967828385335e-05
3.785000000000000031e-01	6.289999999999999758e-02	5.214881665439143255e-05	6.290268863576417568e-02	-5.217709910133486406e-05
3.940000000000000169e-01	6.289999999999999758e-02	5.040568072165411685e-05	6.290193694745793707e-02	-5.041778114233732568e-05
4.094999999999999751e-01	6.289999999999999758e-02	4.877149078471288253e-05	6.290113164783078803e-02	-4.876695978804880202e-05
4.250999999999999779e-01	6.289999999999999758e-02	4.720993151163569796e-05	6.290026822612773683e-02	-4.721143544788550554e-05
4.405999999999999917e-01	6.289999999999999758e-02	4.579363356628662641e-05	6.289935927717545117e-02	-4.576620375441681698e-05
4.561000000000000054e-01	6.289999999999999758e-02	4.441365095286958650e-05	6.289840089094521358e-02	-4.441624188186906326e-05
4.716000000000000192e-01	6.289999999999999758e-02	4.317892966718065286e-05	6.289739462852160512e-02	-4.315626721149998175e-05
4.872000000000000219e-01	6.289999999999999758e-02	4.198052371342374408e-05	6.289633511101345997e-02	-4.197360815389063584e-05
5.027000000000000357e-01	6.289000000000000146e-02	4.088456279143184882e-05	6.289523738475095993e-02	-4.087838712231109265e-05
5.182999999999999829e-01	6.289000000000000146e-02	3.986789515541045884e-05	6.289408868714578549e-02	-3.985134069945144768e-05
5.338000000000000522e-01	6.289000000000000146e-02	3.892384663624772845e-05	6.289290504962295747e-02	-3.890081480603438787e-05
5.493999999999999995e-01	6.289000000000000146e-02	3.801610767551433462e-05	6.289167241459425739e-02	-3.801002355031963674e-05
5.648999999999999577e-01	6.289000000000000146e-02	3.721729739006896404e-05	6.289040765922217224e-02	-3.718612392675746620e-05
5.805000000000000160e-01	6.289000000000000146e-02	3.641848710462357313e-05	6.288909546959838004e-02	-3.641447223345341890e-05
5.960999999999999632e-01	6.289000000000000146e-02	3.571771262693739706e-05	6.288774479947283058e-02	-3.569683805454866170e-05
6.117000000000000215e-01	6.289000000000000146e-02	3.504961675183762592e-05	6.288635639142332867e-02	-3.502977157442756532e-05
6.271999999999999797e-01	6.288000000000000533e-02	3.442687924593619569e-05	6.288494017039511497e-02	-3.441389421589693758e-05
6.428000000000000380e-01	6.288000000000000533e-02	3.385327944409522631e-05	6.288347847897966802e-02	-3.383829289288240941e-05
6.583999999999999853e-01	6.288000000000000533e-02	3.331961380567356257e-05	6.288198078825002479e-02	-3.330438248984805393e-05
6.740000000000000435e-01	6.288000000000000533e-02	3.282588233067120447e-05	6.288044747179746818e-02	-3.280966461942040190e-05
6.895999999999999908e-01	6.288000000000000533e-02	3.236845464059550140e-05	6.287887888619275722e-02	-3.235179938399103107e-05
7.052000000000000490e-01	6.288000000000000533e-02	3.194370035695376890e-05	6.287727525054481736e-02	-3.192865240090505798e-05
7.207999999999999963e-01	6.286999999999999533e-02	3.155023152969887697e-05	6.287563665658001122e-02	-3.153827869765809313e-05
7.365000000000000435e-01	6.286999999999999533e-02	3.119088121660175536e-05	6.287395235751692957e-02	-3.117664130766956750e-05
7.520999999999999908e-01	6.286999999999999533e-02	3.086056931264379358e-05	6.287224385328286924e-02	-3.084663863648731029e-05
7.677000000000000490e-01	6.286999999999999533e-02	3.055566601668260174e-05	6.287050040593454570e-02	-3.054434429926779774e-05
7.832999999999999963e-01	6.286999999999999533e-02	3.027980112986056635e-05	6.286872187826592073e-02	-3.026833125213266635e-05
7.990000000000000435e-01	6.286999999999999533e-02	3.002934485103530090e-05	6.286689640449269478e-02	-3.001571933374417114e-05
8.145999999999999908e-01	6.285999999999999921e-02	2.979955655714648329e-05	6.286504698990932893e-02	-2.978848740099264674e-05
8.302000000000000490e-01	6.285999999999999921e-02	2.959269080099530193e-05	6.286316176685401158e-02	-2.958382046679798456e-05
8.458999999999999853e-01	6.285999999999999921e-02	2.941122961138900124e-05	6.286122797273041574e-02	-2.939954246306712216e-05
8.616000000000000325e-01	6.285999999999999921e-02	2.924791454074333638e-05	6.285925724049143404e-02	-2.923600919510651493e-05
8.771999999999999797e-01	6.285999999999999921e-02	2.910637481285041961e-05	6.285726199374962186e-02	-2.909314569485355861e-05
8.929000000000000270e-01	6.285000000000000309e-02	2.897837048466839148e-05	6.285521613471971303e-02	-2.896825837598147275e-05
9.084999999999999742e-01	6.285000000000000309e-02	2.886951109141268885e-05	6.285314524732492358e-02	-2.886212370550439297e-05
9.242000000000000215e-01	6.285000000000000309e-02	2.878242357680812268e-05	6.285102227839685363e-02	-2.877260772775532151e-05
9.398999999999999577e-01	6.285000000000000309e-02	2.870985064797098985e-05	6.284885972045886615e-02	-2.869974053305882159e-05
9.556000000000000050e-01	6.285000000000000309e-02	2.865542095134313515e-05	6.284665691475181670e-02	-2.864285410490887671e-05
9.713000000000000522e-01	6.283999999999999309e-02	2.860732478716829265e-05	6.284441324284656405e-02	-2.860130983739045770e-05
9.869999999999999885e-01	6.283999999999999309e-02	2.858192830352717357e-05	6.284212805963854120e-02	-2.857450707429689670e-05
1.002999999999999892e+00	6.283999999999999309e-02	2.857104409625241454e-05	6.283975569257016502e-02	-2.856179245465109709e-05
1.018000000000000016e+00	6.283999999999999309e-02	2.857467216534399863e-05	6.283749098412640122e-02	-2.856277200320353664e-05
1.034000000000000030e+00	6.282999999999999696e-02	2.858463492158913664e-05	6.283503124632391912e-02	-2.857707602270892846e-05
1.050000000000000044e+00	6.282999999999999696e-02	2.861002736377836985e-05	6.283252527098992513e-02	-2.860457808606921024e-05
1.064999999999999947e+00	6.282999999999999696e-02	2.864992977293286949e-05	6.283013309945582880e-02	-2.864193979615525700e-05
1.080999999999999961e+00	6.282999999999999696e-02	2.870434214905264573e-05	6.282753490355577619e-02	-2.869372871408837773e-05
1.096999999999999975e+00	6.282000000000000084e-02	2.876143112102038486e-05	6.282488780652670246e-02	-2.875742832619881874e-05
1.112999999999999989e+00	6.282000000000000084e-02	2.883759632323242345e-05	6.282219094694622974e-02	-2.883263860945855871e-05
1.127999999999999892e+00	6.282000000000000084e-02	2.892464226861760605e-05	6.281961656052563459e-02	-2.891327566513564887e-05
1.143999999999999906e+00	6.282000000000000084e-02	2.901894204278488354e-05	6.281682044098810258e-02	-2.900976115575343270e-05
1.159999999999999920e+00	6.281000000000000472e-02	2.911948643746372118e-05	6.281397165993005127e-02	-2.911672894899978837e-05
1.175999999999999934e+00	6.281000000000000472e-02	2.923915555980946172e-05	6.281106929447541343e-02	-2.923385675759955057e-05
1.191000000000000059e+00	6.281000000000000472e-02	2.936245101919598052e-05	6.280829874706923832e-02	-2.935262413010891579e-05
1.207000000000000073e+00	6.279999999999999472e-02	2.949555508230576072e-05	6.280528957699536841e-02	-2.948859872580003063e-05
1.223000000000000087e+00	6.279999999999999472e-02	2.963695971023568853e-05	6.280222372652390084e-02	-2.963389544035834207e-05
1.239000000000000101e+00	6.279999999999999472e-02	2.979286737692764936e-05	6.279910019919265896e-02	-2.978825096293998432e-05
1.254000000000000004e+00	6.278999999999999859e-02	2.994763131273635399e-05	6.279611859850932343e-02	-2.994096440626845522e-05
1.270000000000000018e+00	6.278999999999999859e-02	3.011801488272771552e-05	6.279288029172062913e-02	-3.011217855809814297e-05
1.286000000000000032e+00	6.278999999999999859e-02	3.029927399973980024e-05	6.278958108909926672e-02	-3.029176358490634586e-05
1.302000000000000046e+00	6.278999999999999859e-02	3.048415829909212151e-05	6.278621992086590164e-02	-3.047950468628952560e-05
1.318000000000000060e+00	6.278000000000000247e-02	3.067503203013702002e-05	6.278279574993197998e-02	-3.067519460040942240e-05
1.332999999999999963e+00	6.278000000000000247e-02	3.087800990957548442e-05	6.277952735407738016e-02	-3.086570037451566331e-05
1.348999999999999977e+00	6.277000000000000635e-02	3.108328506573504219e-05	6.277597781601054749e-02	-3.107624835230274476e-05
1.364999999999999991e+00	6.277000000000000635e-02	3.129710269647753790e-05	6.277236186663985584e-02	-3.129420048972229943e-05
1.381000000000000005e+00	6.277000000000000635e-02	3.152179241013914517e-05	6.276867840644836938e-02	-3.151938395956023953e-05
1.397000000000000020e+00	6.275999999999999635e-02	3.174867143602150949e-05	6.276492633708931346e-02	-3.175163306586958455e-05
1.411999999999999922e+00	6.275999999999999635e-02	3.198781915512416136e-05	6.276134537465316576e-02	-3.197564705949776381e-05
1.427999999999999936e+00	6.275999999999999635e-02	3.223059032451624058e-05	6.275745690455850068e-02	-3.222115470267445351e-05
1.443999999999999950e+00	6.275000000000000022e-02	3.247905589961334655e-05	6.275349629454862743e-02	-3.247329317253359161e-05
1.459999999999999964e+00	6.275000000000000022e-02	3.273627987829404954e-05	6.274946241994987239e-02	-3.273192340432157579e-05
1.475999999999999979e+00	6.274000000000000410e-02	3.299549051925104308e-05	6.274535412441817339e-02	-3.299691249358261411e-05
1.491999999999999993e+00	6.274000000000000410e-02	3.326716268841822328e-05	6.274117013856779501e-02	-3.326813587513117472e-05
1.506999999999999895e+00	6.274000000000000410e-02	3.354245715317429586e-05	6.273717780456739002e-02	-3.352796255802459167e-05
1.522999999999999909e+00	6.272999999999999410e-02	3.381960491229446568e-05	6.273284367532412642e-02	-3.381092479160881421e-05
1.538999999999999924e+00	6.272999999999999410e-02	3.410934237138458786e-05	6.272843033520462963e-02	-3.409977653891478144e-05
1.554999999999999938e+00	6.271999999999999797e-02	3.439721729850630610e-05	6.272393658429158136e-02	-3.439440925819280847e-05
1.570999999999999952e+00	6.271999999999999797e-02	3.469777199223996031e-05	6.271936112224922588e-02	-3.469472164651779463e-05
1.586999999999999966e+00	6.271000000000000185e-02	3.499636715915999016e-05	6.271470268102419254e-02	-3.500061545081427806e-05
1.602999999999999980e+00	6.271000000000000185e-02	3.531135618697366150e-05	6.270996003708326216e-02	-3.531199494718913190e-05
1.618999999999999995e+00	6.270000000000000573e-02	3.562066408813851224e-05	6.270513200826596800e-02	-3.562876688031273669e-05
1.633999999999999897e+00	6.270000000000000573e-02	3.594284285885438883e-05	6.270052709166488991e-02	-3.593055869216250328e-05
1.649999999999999911e+00	6.268999999999999573e-02	3.626647655224863936e-05	6.269553003505279332e-02	-3.625752954388880930e-05
1.665999999999999925e+00	6.268999999999999573e-02	3.659222334762810984e-05	6.269044381230190477e-02	-3.658964312583275869e-05
1.681999999999999940e+00	6.267999999999999960e-02	3.694826948513465971e-05	6.268526716519501329e-02	-3.692681962267790636e-05
1.697999999999999954e+00	6.267999999999999960e-02	3.727396431898992191e-05	6.267999887726768971e-02	-3.726898114412934395e-05
1.713999999999999968e+00	6.267000000000000348e-02	3.762984302491840258e-05	6.267463771082464052e-02	-3.761605301430919049e-05
1.729999999999999982e+00	6.267000000000000348e-02	3.795548589724942939e-05	6.266918231366451486e-02	-3.796796573247669183e-05
1.745999999999999996e+00	6.265999999999999348e-02	3.831119717159984763e-05	6.266363135295312248e-02	-3.832465193507941510e-05
1.762000000000000011e+00	6.265999999999999348e-02	3.867296485027407011e-05	6.265798353837817580e-02	-3.868604580000793285e-05
1.778000000000000025e+00	6.264999999999999736e-02	3.902850291954373084e-05	6.265223762063708290e-02	-3.905208299769171853e-05
1.794000000000000039e+00	6.264999999999999736e-02	3.942638385755576561e-05	6.264639235790722682e-02	-3.942270110380974296e-05
1.810000000000000053e+00	6.264000000000000123e-02	3.978174294824198052e-05	6.264044638639713891e-02	-3.979784138898750673e-05
1.824999999999999956e+00	6.263000000000000511e-02	4.017314601623370065e-05	6.263477935317782186e-02	-4.015359200357992650e-05
1.840999999999999970e+00	6.263000000000000511e-02	4.053474048982716563e-05	6.262863439059170034e-02	-4.053733368514022368e-05
1.856999999999999984e+00	6.261999999999999511e-02	4.092595880573273809e-05	6.262238480595595791e-02	-4.092543437917873649e-05
1.872999999999999998e+00	6.260999999999999899e-02	4.131705010457910012e-05	6.261602934076115901e-02	-4.131784094461268315e-05
1.889000000000000012e+00	6.260999999999999899e-02	4.171467700847269371e-05	6.260956665883461725e-02	-4.171450325454898947e-05
1.905000000000000027e+00	6.260000000000000286e-02	4.210557778173022655e-05	6.260299534919776254e-02	-4.211537409579088371e-05
1.921000000000000041e+00	6.260000000000000286e-02	4.253928330394547551e-05	6.259631403714024933e-02	-4.252040729662763757e-05
1.937000000000000055e+00	6.259000000000000674e-02	4.292998777811147729e-05	6.258952138790729869e-02	-4.292955761678161506e-05
1.953000000000000069e+00	6.257999999999999674e-02	4.335669581506413229e-05	6.258261610540580278e-02	-4.334278072088250736e-05
1.969000000000000083e+00	6.257000000000000062e-02	4.374714048160900458e-05	6.257559688798133846e-02	-4.376003360123559174e-05
1.985000000000000098e+00	6.257000000000000062e-02	4.418063815772733911e-05	6.256846230889247240e-02	-4.418127578750396123e-05
2.000999999999999890e+00	6.256000000000000449e-02	4.460700555802119449e-05	6.256121094307237618e-02	-4.460646798871590810e-05
2.016999999999999904e+00	6.254999999999999449e-02	4.503323439425043574e-05	6.255384140512595947e-02	-4.503557166248257449e-05
2.032999999999999918e+00	6.254999999999999449e-02	4.546659350630416290e-05	6.254635234809724498e-02	-4.546854899467383734e-05
2.048999999999999932e+00	6.253999999999999837e-02	4.592872198227161370e-05	6.253874245954835209e-02	-4.590536291378330278e-05
2.064999999999999947e+00	6.253000000000000225e-02	4.635459863483665162e-05	6.253101036148821235e-02	-4.634597830139039552e-05
2.080999999999999961e+00	6.252000000000000612e-02	4.678033672333709573e-05	6.252315458420024119e-02	-4.679036228545092435e-05
2.096999999999999975e+00	6.250999999999999612e-02	4.724202641309995090e-05	6.251517368888022397e-02	-4.723848268543544174e-05
2.112999999999999989e+00	6.250999999999999612e-02	4.771119856235151563e-05	6.250706627501741164e-02	-4.769030789085369423e-05
2.129000000000000004e+00	6.250000000000000000e-02	4.817266308550940501e-05	6.249883097925777037e-02	-4.814580684665846261e-05
2.145000000000000018e+00	6.248999999999999694e-02	4.863397749759729686e-05	6.249046646185694998e-02	-4.860494913507160765e-05
2.161000000000000032e+00	6.248000000000000081e-02	4.909514179861520475e-05	6.248197127606770762e-02	-4.906770596017510705e-05
2.177999999999999936e+00	6.246999999999999775e-02	4.955615598856312189e-05	6.247280029041415994e-02	-4.956331467127068869e-05
2.193999999999999950e+00	6.246000000000000163e-02	5.001702006744104828e-05	6.246403090547535814e-02	-5.003343980650652148e-05
2.209999999999999964e+00	6.244999999999999857e-02	5.047773403524897715e-05	6.245512637566986297e-02	-5.050709638698514745e-05
2.225999999999999979e+00	6.244999999999999857e-02	5.098251137560147180e-05	6.244608531369375687e-02	-5.098425818885155637e-05
2.241999999999999993e+00	6.244000000000000244e-02	5.144299440330173979e-05	6.243690634015746505e-02	-5.146489967338666629e-05
2.258000000000000007e+00	6.242999999999999938e-02	5.193937129723751549e-05	6.242758794973927994e-02	-5.194899723690295056e-05
2.274000000000000021e+00	6.242000000000000326e-02	5.243558653309792384e-05	6.241812861552940850e-02	-5.243652820222791854e-05
2.290000000000000036e+00	6.241000000000000020e-02	5.293164011088295805e-05	6.240852684789747334e-02	-5.292747024210569493e-05
2.306000000000000050e+00	6.239999999999999714e-02	5.342753203059261136e-05	6.239878119356172259e-02	-5.342180137031641462e-05
2.322000000000000064e+00	6.239000000000000101e-02	5.392326229222691087e-05	6.238889023460014033e-02	-5.391949993391030615e-05
2.338000000000000078e+00	6.237999999999999795e-02	5.441883089578582270e-05	6.237885255856955719e-02	-5.442054476949395765e-05
2.354000000000000092e+00	6.237000000000000183e-02	5.495024717755872225e-05	6.236866662204509915e-02	-5.492491596355777322e-05
2.370000000000000107e+00	6.235999999999999877e-02	5.544548669146419752e-05	6.235833085968109368e-02	-5.543259422261557839e-05
2.387000000000000011e+00	6.235000000000000264e-02	5.597656233657827713e-05	6.234718323828167957e-02	-5.597560466787502057e-05
2.403000000000000025e+00	6.233999999999999958e-02	5.647147276083032261e-05	6.233653367223644659e-02	-5.649004399062191201e-05
2.419000000000000039e+00	6.232000000000000040e-02	5.699306254102160467e-05	6.232572971070002993e-02	-5.700773298487549147e-05
2.435000000000000053e+00	6.230999999999999733e-02	5.752353774185572130e-05	6.231476990741949967e-02	-5.752865361563929585e-05
2.451000000000000068e+00	6.230000000000000121e-02	5.805383973760908718e-05	6.230365268699925713e-02	-5.805278926123837537e-05
2.467000000000000082e+00	6.228999999999999815e-02	5.858396852828170234e-05	6.229237644290544496e-02	-5.858012400047024973e-05
2.483000000000000096e+00	6.228000000000000203e-02	5.911392411387354643e-05	6.228093960458310624e-02	-5.911064212116879941e-05
2.500000000000000000e+00	6.226999999999999896e-02	5.967965809564707794e-05	6.226861028362164208e-02	-5.967778832179445768e-05
2.516000000000000014e+00	6.226000000000000284e-02	6.020926149757472548e-05	6.225683740945526373e-02	-6.021482340940180911e-05
2.532000000000000028e+00	6.223999999999999672e-02	6.072893447487230509e-05	6.224489933494051219e-02	-6.075499505542527213e-05
2.548000000000000043e+00	6.223000000000000059e-02	6.129403337134972348e-05	6.223279446790751235e-02	-6.129828898714516252e-05
2.564000000000000057e+00	6.221999999999999753e-02	6.185894751574100097e-05	6.222052115183984711e-02	-6.184469150415336275e-05
2.580000000000000071e+00	6.221000000000000141e-02	6.242367690804614434e-05	6.220807776422197788e-02	-6.239418907805159543e-05
2.596999999999999975e+00	6.219000000000000222e-02	6.294218941130266354e-05	6.219466854188061833e-02	-6.298140656516235396e-05
2.612999999999999989e+00	6.217999999999999916e-02	6.350646269689513282e-05	6.218186940624337300e-02	-6.353724565510788039e-05
2.629000000000000004e+00	6.217000000000000304e-02	6.410644509663700956e-05	6.216889544250178701e-02	-6.409613937157183710e-05
2.645000000000000018e+00	6.214999999999999691e-02	6.465993925270370859e-05	6.215574506334076849e-02	-6.465807535154900548e-05
2.661000000000000032e+00	6.214000000000000079e-02	6.522356013249200660e-05	6.214241656548459558e-02	-6.522304214747730322e-05
2.677000000000000046e+00	6.212999999999999773e-02	6.582286703241890466e-05	6.212890826888392559e-02	-6.579102849877162815e-05
2.693999999999999950e+00	6.210999999999999854e-02	6.637542588104952939e-05	6.211435685811029367e-02	-6.639781007444270063e-05
2.709999999999999964e+00	6.210000000000000242e-02	6.697424780675032539e-05	6.210047256885497385e-02	-6.697198920701531147e-05
2.725999999999999979e+00	6.208999999999999936e-02	6.757287343335958356e-05	6.208640354915412329e-02	-6.754915414810984452e-05
2.741999999999999993e+00	6.207000000000000017e-02	6.812448542754873028e-05	6.207214822083966660e-02	-6.812929420035084634e-05
2.758999999999999897e+00	6.205999999999999711e-02	6.872262607993188640e-05	6.205679586534822156e-02	-6.874894151283197170e-05
2.774999999999999911e+00	6.203999999999999793e-02	6.930939870551468588e-05	6.204215080329188170e-02	-6.933518599373137499e-05
2.790999999999999925e+00	6.203000000000000180e-02	6.994286164736684855e-05	6.202731414085194822e-02	-6.992437515895678717e-05
2.806999999999999940e+00	6.201000000000000262e-02	7.052893567912394324e-05	6.201228420129689667e-02	-7.051649931662657940e-05
2.822999999999999954e+00	6.199999999999999956e-02	7.112608906254676256e-05	6.199705934120951223e-02	-7.111154886839474859e-05
2.839999999999999858e+00	6.198000000000000037e-02	7.174726021716787091e-05	6.198066754767042608e-02	-7.174698376080887213e-05
2.855999999999999872e+00	6.196000000000000119e-02	7.233224305691618515e-05	6.196503548363042208e-02	-7.234803745304680051e-05
2.871999999999999886e+00	6.194999999999999812e-02	7.296437231964653667e-05	6.194920327583469666e-02	-7.295198903443587924e-05
2.887999999999999901e+00	6.192999999999999894e-02	7.358441186774001934e-05	6.193316913966466497e-02	-7.355883018546105533e-05
2.904999999999999805e+00	6.192000000000000282e-02	7.421602151522811188e-05	6.191590965917072309e-02	-7.420675579413184265e-05
2.920999999999999819e+00	6.189999999999999669e-02	7.483533360198242113e-05	6.189945355514158559e-02	-7.481953071111946310e-05
2.936999999999999833e+00	6.187999999999999751e-02	7.545422999654294218e-05	6.188279026721089926e-02	-7.543517015777583467e-05
2.954000000000000181e+00	6.185999999999999832e-02	7.607271069890963436e-05	6.186485664226886588e-02	-7.609241678253361827e-05
2.970000000000000195e+00	6.185000000000000220e-02	7.670317719286472461e-05	6.184776060914716489e-02	-7.671393928948975669e-05
2.986000000000000210e+00	6.183000000000000301e-02	7.735662800103622002e-05	6.183045192901229226e-02	-7.733830247658242027e-05
3.001999999999999780e+00	6.180999999999999689e-02	7.797395400286451976e-05	6.181292876965276128e-02	-7.796549880964177425e-05
3.019000000000000128e+00	6.178999999999999770e-02	7.862653878563225472e-05	6.179407339627947249e-02	-7.863499084093160743e-05
3.035000000000000142e+00	6.178000000000000158e-02	7.929151927867948767e-05	6.177610223078008889e-02	-7.926800699721487417e-05
3.051000000000000156e+00	6.176000000000000240e-02	7.990767903296403191e-05	6.175791118218910275e-02	-7.990383359364148510e-05
3.068000000000000060e+00	6.174000000000000321e-02	8.055906870067454275e-05	6.173834030972167458e-02	-8.058247069383644165e-05
3.084000000000000075e+00	6.171999999999999709e-02	8.121001958218047152e-05	6.171969005930226515e-02	-8.122407144120967167e-05
3.100000000000000089e+00	6.169999999999999790e-02	8.189615418909079270e-05	6.170081423005670251e-02	-8.186846143814719638e-05
3.116999999999999993e+00	6.167999999999999872e-02	8.254621595118218069e-05	6.168050938466341365e-02	-8.255617454999163488e-05
3.133000000000000007e+00	6.165999999999999953e-02	8.319583892706894595e-05	6.166116237894293112e-02	-8.320629639107467699e-05
3.149000000000000021e+00	6.164000000000000035e-02	8.388061098734401447e-05	6.164158412236386830e-02	-8.385918723170431379e-05
3.165999999999999925e+00	6.162000000000000116e-02	8.452934484381622541e-05	6.162052684511944156e-02	-8.455591046147576252e-05
3.181999999999999940e+00	6.160000000000000198e-02	8.521320469066597284e-05	6.160046594649405682e-02	-8.521449179640461311e-05
3.197999999999999954e+00	6.158000000000000279e-02	8.589660265730034432e-05	6.158016807423392913e-02	-8.587582217063673422e-05
3.214999999999999858e+00	6.155999999999999667e-02	8.657953874371935340e-05	6.155833971260134957e-02	-8.658149055603358256e-05
3.230999999999999872e+00	6.153999999999999748e-02	8.726201294992301364e-05	6.153754685146182318e-02	-8.724847035076745095e-05
3.246999999999999886e+00	6.151000000000000217e-02	8.792973008324622339e-05	6.151651104456549307e-02	-8.791817942633845927e-05
3.263999999999999790e+00	6.149000000000000299e-02	8.861116505896535211e-05	6.149389219791484562e-02	-8.863272868718300964e-05
3.279999999999999805e+00	6.146999999999999686e-02	8.932762787551620776e-05	6.147234940468364328e-02	-8.930804686643861972e-05
3.297000000000000153e+00	6.144999999999999768e-02	9.000812754379924863e-05	6.144918764405248729e-02	-9.002854156869292588e-05
3.313000000000000167e+00	6.142999999999999849e-02	9.072363195890326322e-05	6.142712965750444370e-02	-9.070944212285045772e-05
3.329000000000000181e+00	6.140000000000000319e-02	9.138831222981051467e-05	6.140481873040859462e-02	-9.139303974123661172e-05
3.346000000000000085e+00	6.137999999999999706e-02	9.210273699991113896e-05	6.138083396408945680e-02	-9.212231048676655621e-05
3.362000000000000099e+00	6.135999999999999788e-02	9.281667679578563409e-05	6.135799500567086506e-02	-9.281145134665783221e-05
3.379000000000000004e+00	6.133000000000000257e-02	9.351488379682475920e-05	6.133344475773758880e-02	-9.354659797952307777e-05
3.395000000000000018e+00	6.131000000000000338e-02	9.422773240069047388e-05	6.131006946478556596e-02	-9.424125618134864414e-05
3.411000000000000032e+00	6.128000000000000114e-02	9.495998574710369099e-05	6.128643115165139515e-02	-9.493858009292758279e-05
3.427999999999999936e+00	6.126000000000000195e-02	9.567173161195526216e-05	6.126102486555844162e-02	-9.568240027402134915e-05
3.443999999999999950e+00	6.124000000000000277e-02	9.638299250258074483e-05	6.123683733533023810e-02	-9.638520157290183621e-05
3.460999999999999854e+00	6.121000000000000052e-02	9.711324821706253515e-05	6.121084272461675690e-02	-9.713482673287245029e-05
3.476999999999999869e+00	6.117999999999999827e-02	9.784274182918902224e-05	6.118609705003937027e-02	-9.784307776714488796e-05
3.494000000000000217e+00	6.115999999999999909e-02	9.858759295847594991e-05	6.115950478502523574e-02	-9.859847874689970173e-05
3.509999999999999787e+00	6.112999999999999684e-02	9.931568938295095965e-05	6.113419232891669636e-02	-9.931215227820583327e-05
3.525999999999999801e+00	6.110999999999999766e-02	1.000593973587048986e-04	6.110860200079477195e-02	-1.000284451265360386e-04
3.543000000000000149e+00	6.108000000000000235e-02	1.007860965955284852e-04	6.108110536287506692e-02	-1.007923686849387728e-04
3.559000000000000163e+00	6.105000000000000010e-02	1.015120337299967821e-04	6.105493497832728544e-02	-1.015140423730028022e-04
3.576000000000000068e+00	6.103000000000000091e-02	1.022891991538502266e-04	6.102681705723267402e-02	-1.022836676352789805e-04
3.592000000000000082e+00	6.099999999999999867e-02	1.030137217801589948e-04	6.100005732833949784e-02	-1.030106932163306295e-04
3.608999999999999986e+00	6.097000000000000336e-02	1.037726833500249036e-04	6.097130841189549871e-02	-1.037859896690103271e-04
3.625000000000000000e+00	6.094000000000000111e-02	1.045308481765193386e-04	6.094395034224172475e-02	-1.045183386497987055e-04
3.641999999999999904e+00	6.090999999999999887e-02	1.052882162596422864e-04	6.091456100503847559e-02	-1.052992761875916187e-04
3.657999999999999918e+00	6.088999999999999968e-02	1.060622062570152127e-04	6.088659563550276321e-02	-1.060369195724085347e-04
3.674999999999999822e+00	6.085999999999999743e-02	1.068181136439570983e-04	6.085655592709560135e-02	-1.068234653842926570e-04
3.690999999999999837e+00	6.083000000000000212e-02	1.075732242875275372e-04	6.082797356692147550e-02	-1.075663707246828381e-04
3.708000000000000185e+00	6.079999999999999988e-02	1.083275381877264753e-04	6.079727320174854732e-02	-1.083584900574302454e-04
3.724000000000000199e+00	6.076999999999999763e-02	1.091161409204125633e-04	6.076806431570389022e-02	-1.091066249132699028e-04
3.741000000000000103e+00	6.074000000000000232e-02	1.099039122687110476e-04	6.073669331727329229e-02	-1.099042835926900181e-04
3.757000000000000117e+00	6.071000000000000008e-02	1.106558012977793942e-04	6.070684865803483571e-02	-1.106576160692639707e-04
3.774000000000000021e+00	6.067000000000000171e-02	1.114235616857477519e-04	6.067479722811132403e-02	-1.114607799821987493e-04
3.790000000000000036e+00	6.063999999999999946e-02	1.122087176373267952e-04	6.064430727131214088e-02	-1.122192763989278381e-04
3.806999999999999940e+00	6.060999999999999721e-02	1.130280354043337778e-04	6.061156483289355940e-02	-1.130279075266938906e-04
3.822999999999999954e+00	6.058000000000000190e-02	1.138115112666295085e-04	6.058041950172425583e-02	-1.137915312931411365e-04
3.839999999999999858e+00	6.054999999999999966e-02	1.145941557445375814e-04	6.054697548081303116e-02	-1.146055910006338666e-04
3.855999999999999872e+00	6.051000000000000129e-02	1.153918401969580485e-04	6.051516497028499447e-02	-1.153743060808467950e-04
3.873000000000000220e+00	6.047999999999999904e-02	1.161726660215181675e-04	6.048100910263300156e-02	-1.161937564219597813e-04
3.890000000000000124e+00	6.044999999999999679e-02	1.169875612854631589e-04	6.044648258930892387e-02	-1.170159689897732572e-04
3.906000000000000139e+00	6.040999999999999842e-02	1.177820934054138474e-04	6.041364588154790605e-02	-1.177923291016459863e-04
3.923000000000000043e+00	6.038000000000000311e-02	1.185951122809840018e-04	6.037839156169947513e-02	-1.186198701857419963e-04
3.939000000000000057e+00	6.033999999999999780e-02	1.193874793374252079e-04	6.034486462373080118e-02	-1.194012238770872424e-04
3.955999999999999961e+00	6.031000000000000250e-02	1.202334418193553244e-04	6.030887145059319471e-02	-1.202340480139046886e-04
3.971999999999999975e+00	6.026999999999999719e-02	1.210236207182763219e-04	6.027464403314627961e-02	-1.210203528947656726e-04
3.988999999999999879e+00	6.024000000000000188e-02	1.218676490768046372e-04	6.023790127224180890e-02	-1.218584154695075231e-04
4.006000000000000227e+00	6.019999999999999657e-02	1.226556398182054126e-04	6.020076827009138848e-02	-1.226991594929380475e-04
4.022000000000000242e+00	6.015999999999999820e-02	1.234772092512622429e-04	6.016546054347241684e-02	-1.234928865527562319e-04
4.038999999999999702e+00	6.013000000000000289e-02	1.243182527088988623e-04	6.012756171361288010e-02	-1.243387993157211839e-04
4.054999999999999716e+00	6.008999999999999758e-02	1.251375704759058450e-04	6.009152777903544601e-02	-1.251373663091420274e-04
4.072000000000000064e+00	6.004999999999999921e-02	1.259903572380177640e-04	6.005285162470124644e-02	-1.259883951761303449e-04
4.089000000000000412e+00	6.001000000000000084e-02	1.268072501338941686e-04	6.001377063159985675e-02	-1.268420392984576930e-04
4.105000000000000426e+00	5.997999999999999859e-02	1.276442232721329865e-04	5.997661607286333685e-02	-1.276478458724658138e-04
4.121999999999999886e+00	5.994000000000000022e-02	1.284934708770947803e-04	5.993674087389195410e-02	-1.285065278734364152e-04
4.137999999999999901e+00	5.990000000000000185e-02	1.293414714054751146e-04	5.989883372446130894e-02	-1.293170521180548758e-04
4.155000000000000249e+00	5.985999999999999654e-02	1.301882248572739894e-04	5.985815337486774523e-02	-1.301807200007629260e-04
4.171999999999999709e+00	5.981999999999999817e-02	1.310337312324914318e-04	5.981705365697995158e-02	-1.310469327479548340e-04
4.187999999999999723e+00	5.977999999999999980e-02	1.318779905311274418e-04	5.977798565294345501e-02	-1.318645016462348428e-04
4.205000000000000071e+00	5.974000000000000143e-02	1.327210027531819652e-04	5.973606290064037427e-02	-1.327356071595239741e-04
4.222000000000000419e+00	5.969000000000000000e-02	1.335748576132918979e-04	5.969371162531042496e-02	-1.336092091673124591e-04
4.238000000000000433e+00	5.965000000000000163e-02	1.344496356471572512e-04	5.965345743507918103e-02	-1.344336889211844685e-04
4.254999999999999893e+00	5.961000000000000326e-02	1.352887045668732242e-04	5.961026571278330716e-02	-1.353120912062504054e-04
4.272000000000000242e+00	5.956999999999999795e-02	1.361609191655433447e-04	5.956663666148687836e-02	-1.361929428876672624e-04
4.288000000000000256e+00	5.952000000000000346e-02	1.370088215443779507e-04	5.952517170188906942e-02	-1.370242011126055674e-04
4.304999999999999716e+00	5.947999999999999815e-02	1.379126287497781436e-04	5.948068458661566471e-02	-1.379097545439787276e-04
4.322000000000000064e+00	5.943999999999999978e-02	1.387807788025532051e-04	5.943575064358826154e-02	-1.387977014764692706e-04
4.338000000000000078e+00	5.938999999999999835e-02	1.396241258877638669e-04	5.939304882831962507e-02	-1.396355854845103344e-04
4.355000000000000426e+00	5.934999999999999998e-02	1.405237934917339987e-04	5.934723840409394241e-02	-1.405281239767480913e-04
4.371999999999999886e+00	5.929999999999999855e-02	1.413982770769620589e-04	5.930097184845230240e-02	-1.414230000456327186e-04
4.387999999999999901e+00	5.926000000000000018e-02	1.422950983441050954e-04	5.925700742176660124e-02	-1.422673550214945007e-04
4.405000000000000249e+00	5.920999999999999874e-02	1.431664007293498948e-04	5.920984665586194462e-02	-1.431667154653086527e-04
4.421999999999999709e+00	5.915999999999999731e-02	1.440360287988140834e-04	5.916222052688757671e-02	-1.440683557474605869e-04
4.437999999999999723e+00	5.911000000000000282e-02	1.449381097269094166e-04	5.911696779887997549e-02	-1.449190202372938280e-04
4.455000000000000071e+00	5.906999999999999751e-02	1.458290477948093861e-04	5.906842870094388548e-02	-1.458250201456157602e-04
4.472000000000000419e+00	5.902000000000000302e-02	1.467278666938837952e-04	5.901941441315315673e-02	-1.467332323829559154e-04
4.488999999999999879e+00	5.897000000000000158e-02	1.476249535421506292e-04	5.896992167852070643e-02	-1.476436344521651304e-04
4.504999999999999893e+00	5.892000000000000015e-02	1.485203083396099152e-04	5.892290034275672606e-02	-1.485024639147798642e-04
4.522000000000000242e+00	5.886999999999999872e-02	1.494139310862615990e-04	5.887246971804424578e-02	-1.494170534775578272e-04
4.538999999999999702e+00	5.881999999999999729e-02	1.503058217821057348e-04	5.882155128858677223e-02	-1.503337677559271916e-04
4.556000000000000050e+00	5.877000000000000279e-02	1.512299113024626214e-04	5.877014170008473121e-02	-1.512525815642667092e-04
4.572000000000000064e+00	5.872000000000000136e-02	1.521183090291781384e-04	5.872130442666286670e-02	-1.521192411431969752e-04
4.589000000000000412e+00	5.866999999999999993e-02	1.530388478453794418e-04	5.866893154619333417e-02	-1.530420533811887001e-04
4.605999999999999872e+00	5.861999999999999850e-02	1.539575968757462600e-04	5.861605742336905428e-02	-1.539668861835937744e-04
4.623000000000000220e+00	5.856000000000000094e-02	1.548481134779497394e-04	5.856267871359586985e-02	-1.548937132322652360e-04
4.639000000000000234e+00	5.850999999999999951e-02	1.557968847223144358e-04	5.851197603203493747e-02	-1.557678194441882466e-04
4.655999999999999694e+00	5.845999999999999808e-02	1.567100565490809380e-04	5.845760843904980464e-02	-1.566984435547963633e-04
4.673000000000000043e+00	5.840000000000000052e-02	1.576281704941516362e-04	5.840272665260107243e-02	-1.576309858791711540e-04
4.690000000000000391e+00	5.834999999999999909e-02	1.585375549031522264e-04	5.834732727365056493e-02	-1.585654175036110261e-04
4.706000000000000405e+00	5.829000000000000153e-02	1.594514541912578614e-04	5.829471068749229878e-02	-1.594465799511293204e-04
4.722999999999999865e+00	5.824000000000000010e-02	1.603906760621701415e-04	5.823829648016492361e-02	-1.603845884624055551e-04
4.740000000000000213e+00	5.818000000000000255e-02	1.613339162909560283e-04	5.818135436105988101e-02	-1.613243934596551724e-04
4.756999999999999673e+00	5.811999999999999805e-02	1.622413146150305954e-04	5.812388090346007341e-02	-1.622659639789379932e-04
4.774000000000000021e+00	5.806999999999999662e-02	1.632081222818047720e-04	5.806587272241944819e-02	-1.632092693707463461e-04
4.791000000000000369e+00	5.800999999999999907e-02	1.641112366668819348e-04	5.800732647418325311e-02	-1.641542792958872133e-04
4.807000000000000384e+00	5.795000000000000151e-02	1.650455914750249668e-04	5.795172964099956636e-02	-1.650452305528939448e-04
4.823999999999999844e+00	5.788999999999999702e-02	1.660110827831853971e-04	5.789212937691864957e-02	-1.659934610940869517e-04
4.841000000000000192e+00	5.782999999999999946e-02	1.669408303361803172e-04	5.783198093673902473e-02	-1.669432987587444051e-04
4.857999999999999652e+00	5.777000000000000191e-02	1.678682915821092057e-04	5.777128074335273478e-02	-1.678947067534212242e-04
4.875000000000000000e+00	5.770999999999999741e-02	1.688267854050070488e-04	5.771002526221571949e-02	-1.688476486558131628e-04
4.891000000000000014e+00	5.764999999999999986e-02	1.697829236388066006e-04	5.765186266377341634e-02	-1.697459040730437589e-04
4.908000000000000362e+00	5.759000000000000230e-02	1.707367062835078611e-04	5.758951933811438939e-02	-1.707017209570712419e-04
4.924999999999999822e+00	5.752999999999999781e-02	1.716881333391108574e-04	5.752661057020613117e-02	-1.716589667301486935e-04
4.942000000000000171e+00	5.745999999999999719e-02	1.726071652711095650e-04	5.746313298771772021e-02	-1.726176063868442654e-04
4.958999999999999631e+00	5.739999999999999963e-02	1.735536848494244680e-04	5.739908319911853768e-02	-1.735776038522629874e-04
4.975999999999999979e+00	5.732999999999999902e-02	1.745005161968846477e-04	5.733445760297931071e-02	-1.745389174080406362e-04
4.993000000000000327e+00	5.727000000000000146e-02	1.754751585068117575e-04	5.726925257368271210e-02	-1.755015041631095070e-04
5.009000000000000341e+00	5.720000000000000084e-02	1.764165338942281299e-04	5.720735061520259429e-02	-1.764085931924988873e-04
5.025999999999999801e+00	5.714000000000000329e-02	1.773861243892998032e-04	5.714101061103081525e-02	-1.773735306060231329e-04
5.043000000000000149e+00	5.707000000000000267e-02	1.783549931965350049e-04	5.707408075156722438e-02	-1.783396175191337971e-04
5.059999999999999609e+00	5.700999999999999818e-02	1.793194972357350849e-04	5.700655757360337250e-02	-1.793068126899426389e-04
5.076999999999999957e+00	5.693999999999999756e-02	1.802827946128726048e-04	5.693843765380952882e-02	-1.802750752821458374e-04
5.094000000000000306e+00	5.686999999999999694e-02	1.812431821446533768e-04	5.686971759840370177e-02	-1.812443645739739845e-04
5.110999999999999766e+00	5.680000000000000326e-02	1.822006598310774823e-04	5.680039387694017783e-02	-1.822146351222584835e-04
5.128000000000000114e+00	5.673000000000000265e-02	1.831552276721448399e-04	5.673046284767434277e-02	-1.831858375117725412e-04
5.144999999999999574e+00	5.666000000000000203e-02	1.841395983341077847e-04	5.665992090505389545e-02	-1.841579226650304571e-04
5.161999999999999922e+00	5.659000000000000141e-02	1.850883060699428284e-04	5.658876448421849142e-02	-1.851308419829868429e-04
5.179000000000000270e+00	5.652000000000000079e-02	1.860667357976357960e-04	5.651699006047708473e-02	-1.861045473391645031e-04
5.195000000000000284e+00	5.645000000000000018e-02	1.870421748509343523e-04	5.644886999755790308e-02	-1.870216512622150523e-04
5.211999999999999744e+00	5.637000000000000344e-02	1.880138207129643626e-04	5.637588600755096685e-02	-1.879967468175588107e-04
5.229000000000000092e+00	5.630000000000000282e-02	1.889830243833556757e-04	5.630227387584042786e-02	-1.889724895467944656e-04
5.246000000000000441e+00	5.623000000000000220e-02	1.899817017849891258e-04	5.622803017881718157e-02	-1.899488311689460928e-04
5.262999999999999901e+00	5.614999999999999852e-02	1.909108835347202127e-04	5.615315132999595948e-02	-1.909257163249852146e-04
5.280000000000000249e+00	5.607999999999999791e-02	1.919032389509060408e-04	5.607763373424397291e-02	-1.919030883747838319e-04
5.296999999999999709e+00	5.600000000000000117e-02	1.928904155351772085e-04	5.600147383607258222e-02	-1.928808912206363352e-04
5.314000000000000057e+00	5.591999999999999749e-02	1.938417040267155771e-04	5.592466811914083291e-02	-1.938590693007532075e-04
5.331000000000000405e+00	5.584999999999999687e-02	1.948566107444159301e-04	5.584721310576627740e-02	-1.948375675828514916e-04
5.347999999999999865e+00	5.577000000000000013e-02	1.958332506862744125e-04	5.576910535644355460e-02	-1.958163315578421320e-04
5.365000000000000213e+00	5.569000000000000339e-02	1.967741353259620080e-04	5.569034146936992918e-02	-1.967953072336088766e-04
5.381999999999999673e+00	5.560999999999999971e-02	1.977757225729521518e-04	5.561091807715907304e-02	-1.977744409872008108e-04
5.399000000000000021e+00	5.553000000000000297e-02	1.987415545177714088e-04	5.553083174564333452e-02	-1.987536744962048192e-04
5.416000000000000369e+00	5.544999999999999929e-02	1.997357978693374775e-04	5.545007894696910022e-02	-1.997329434034670996e-04
5.432999999999999829e+00	5.537000000000000255e-02	2.006943782947756994e-04	5.536865618296486768e-02	-2.007121835335694987e-04
5.450000000000000178e+00	5.528999999999999887e-02	2.017131994473011613e-04	5.528655999317291098e-02	-2.016913313127859260e-04
5.466999999999999638e+00	5.519999999999999907e-02	2.026596439700810350e-04	5.520378695438941941e-02	-2.026703237620489182e-04
5.483999999999999986e+00	5.512000000000000233e-02	2.036388762146482188e-04	5.512033368021126284e-02	-2.036490984900217493e-04
5.501000000000000334e+00	5.503999999999999865e-02	2.046144134174925034e-04	5.503619682058968898e-02	-2.046275936862678758e-04
5.517999999999999794e+00	5.494999999999999885e-02	2.055805744519651835e-04	5.495137306139048078e-02	-2.056057481145197492e-04
5.535000000000000142e+00	5.487000000000000210e-02	2.065801236525051366e-04	5.486585911424380485e-02	-2.065835003625061321e-04
5.551999999999999602e+00	5.478000000000000230e-02	2.075696269583611811e-04	5.477965162133555110e-02	-2.075607815826062234e-04
5.568999999999999950e+00	5.469000000000000250e-02	2.085231902099600964e-04	5.469274719686487152e-02	-2.085375186899853439e-04
5.586000000000000298e+00	5.460000000000000270e-02	2.095040159412702276e-04	5.460514248996219122e-02	-2.095136392025386213e-04
5.602999999999999758e+00	5.451999999999999902e-02	2.105190900905486498e-04	5.451683418517666579e-02	-2.104890713032060798e-04
5.620000000000000107e+00	5.442999999999999922e-02	2.114914287729016630e-04	5.442781900205521939e-02	-2.114637438323966690e-04
5.636999999999999567e+00	5.433999999999999941e-02	2.124594026872196086e-04	5.433809369472750173e-02	-2.124375862805199535e-04
5.653999999999999915e+00	5.424999999999999961e-02	2.134543330856060190e-04	5.424765505149681255e-02	-2.134105287806232424e-04
5.671000000000000263e+00	5.414999999999999675e-02	2.143739365943712481e-04	5.415649989443700740e-02	-2.143825021011303619e-04
5.687999999999999723e+00	5.405999999999999694e-02	2.153597333114990440e-04	5.406462506962086967e-02	-2.153534361496432803e-04
5.705000000000000071e+00	5.396999999999999714e-02	2.163410613375433829e-04	5.397202739662364246e-02	-2.163232520070279931e-04
5.722999999999999865e+00	5.387000000000000122e-02	2.173086888416998405e-04	5.387319139919449079e-02	-2.173488060482086412e-04
5.740000000000000213e+00	5.378000000000000141e-02	2.182807792634370669e-04	5.377909556267380237e-02	-2.183160626382517648e-04
5.756999999999999673e+00	5.369000000000000161e-02	2.192793989300436341e-04	5.368426728335434078e-02	-2.192819527812705095e-04
5.774000000000000021e+00	5.358999999999999875e-02	2.202323501903572097e-04	5.358870349048473064e-02	-2.202463967867855621e-04
5.791000000000000369e+00	5.349000000000000282e-02	2.211802207683019887e-04	5.349240114518576811e-02	-2.212093156765812996e-04
5.807999999999999829e+00	5.338999999999999996e-02	2.221538353947499300e-04	5.339535724008233342e-02	-2.221706311768381669e-04
5.825000000000000178e+00	5.330000000000000016e-02	2.231333505409489491e-04	5.329756879894035487e-02	-2.231302657103726903e-04
5.841999999999999638e+00	5.319999999999999729e-02	2.240968904051995132e-04	5.319903287763795563e-02	-2.240881401496659609e-04
5.858999999999999986e+00	5.310000000000000137e-02	2.250552341170274063e-04	5.309974656869614895e-02	-2.250441655806123271e-04
5.876000000000000334e+00	5.299999999999999850e-02	2.260389812406995806e-04	5.299970699647305744e-02	-2.259982508060552186e-04
5.894000000000000128e+00	5.288999999999999951e-02	2.269439662406489463e-04	5.289295855025182014e-02	-2.270062434886654023e-04
5.910999999999999588e+00	5.278999999999999665e-02	2.279168822732711422e-04	5.279135921304065060e-02	-2.279560504208319764e-04
5.927999999999999936e+00	5.269000000000000072e-02	2.288844866834168195e-04	5.268899799914256166e-02	-2.289036431354467271e-04
5.945000000000000284e+00	5.258999999999999786e-02	2.298467794710859242e-04	5.258587215121791891e-02	-2.298489336389166653e-04
5.961999999999999744e+00	5.247999999999999887e-02	2.307900889819040435e-04	5.248197894024360377e-02	-2.307918347055770301e-04
5.979000000000000092e+00	5.236999999999999988e-02	2.317274286909388255e-04	5.237731566519383819e-02	-2.317322598694370958e-04
5.996000000000000441e+00	5.226999999999999702e-02	2.327033180774473406e-04	5.227187967065077129e-02	-2.326701212199007148e-04
6.014000000000000234e+00	5.215999999999999803e-02	2.336289895375417980e-04	5.215939650027003049e-02	-2.336602474036230965e-04
6.030999999999999694e+00	5.204999999999999905e-02	2.345486911958527825e-04	5.205236167597739050e-02	-2.345925188759731322e-04
6.048000000000000043e+00	5.194000000000000006e-02	2.354924106253620966e-04	5.194454650335720430e-02	-2.355219223952662163e-04
6.065000000000000391e+00	5.183000000000000107e-02	2.364300332360287139e-04	5.183594854925310108e-02	-2.364483591696752264e-04
6.081999999999999851e+00	5.172000000000000208e-02	2.373615590278527155e-04	5.172656540555924803e-02	-2.373717312544488948e-04
6.099000000000000199e+00	5.161000000000000310e-02	2.382869880008341016e-04	5.161639468894191340e-02	-2.382919415429802048e-04
6.116999999999999993e+00	5.149999999999999717e-02	2.392360536938360099e-04	5.149888229363451531e-02	-2.392627286168941280e-04
6.134000000000000341e+00	5.138999999999999818e-02	2.401788955509361599e-04	5.138708270279290086e-02	-2.401761270799495761e-04
6.150999999999999801e+00	5.127000000000000307e-02	2.410684941662116299e-04	5.127448842813349394e-02	-2.410860700787291445e-04
6.168000000000000149e+00	5.115999999999999714e-02	2.419986054498761299e-04	5.116109739147891439e-02	-2.419924510521021454e-04
6.184999999999999609e+00	5.104000000000000203e-02	2.429043756461915927e-04	5.104690760612257128e-02	-2.428951600444031566e-04
6.203000000000000291e+00	5.093000000000000305e-02	2.438216928478908444e-04	5.092512798195308887e-02	-2.438468460690821000e-04
6.219999999999999751e+00	5.081000000000000100e-02	2.447139645949125979e-04	5.080928754749408638e-02	-2.447416527777220474e-04
6.237000000000000099e+00	5.068999999999999895e-02	2.456285740238493007e-04	5.069264241653834158e-02	-2.456324568498975615e-04
6.253999999999999559e+00	5.056999999999999690e-02	2.465069200823783021e-04	5.057519068591316558e-02	-2.465191520209817971e-04
6.270999999999999908e+00	5.045000000000000179e-02	2.474074652587575709e-04	5.045693047242073848e-02	-2.474016329145397458e-04
6.288999999999999702e+00	5.032999999999999974e-02	2.483009436678420201e-04	5.033083048684041522e-02	-2.483313149146700971e-04
6.306000000000000050e+00	5.020999999999999769e-02	2.491873553096314868e-04	5.021089992455520651e-02	-2.492047904920961462e-04
6.323000000000000398e+00	5.009000000000000258e-02	2.500956196591098686e-04	5.009015553467380949e-02	-2.500737236373809362e-04
6.339999999999999858e+00	4.995999999999999747e-02	2.509176047843605277e-04	4.996859595338899729e-02	-2.509379956315322020e-04
6.357999999999999652e+00	4.984000000000000236e-02	2.518112275310122657e-04	4.983899578322425333e-02	-2.518478956950192691e-04
6.375000000000000000e+00	4.972000000000000031e-02	2.527263508016885257e-04	4.971575364742754355e-02	-2.527022011631981264e-04
6.392000000000000348e+00	4.959000000000000213e-02	2.535543634637495137e-04	4.959169225270396858e-02	-2.535514880107490247e-04
6.408999999999999808e+00	4.945999999999999702e-02	2.544031260944852190e-04	4.946681029960003223e-02	-2.543956413139809576e-04
6.426999999999999602e+00	4.932999999999999885e-02	2.552439328385114011e-04	4.933368654141442183e-02	-2.552837286495939243e-04
6.443999999999999950e+00	4.920999999999999680e-02	2.561288318225956651e-04	4.920711117398901546e-02	-2.561169550162768608e-04
6.461000000000000298e+00	4.907999999999999863e-02	2.569540327888457419e-04	4.907971136772468213e-02	-2.569447019993797944e-04
6.479000000000000092e+00	4.895000000000000046e-02	2.577995391640631843e-04	4.894391774034713427e-02	-2.578150368710718939e-04
6.496000000000000441e+00	4.880999999999999922e-02	2.585839618808003252e-04	4.881481781683584542e-02	-2.586311233439108205e-04
6.512999999999999901e+00	4.868000000000000105e-02	2.594410499024177134e-04	4.868489120589222785e-02	-2.594413534562325018e-04
6.530000000000000249e+00	4.855000000000000288e-02	2.602618514596165928e-04	4.855413733030580770e-02	-2.602456023368332288e-04
6.548000000000000043e+00	4.841999999999999776e-02	2.611025023190700553e-04	4.841478972878604514e-02	-2.610905029980299555e-04
6.565000000000000391e+00	4.828000000000000347e-02	2.618806550118839044e-04	4.828233088078084240e-02	-2.618820486528502601e-04
6.581999999999999851e+00	4.814000000000000223e-02	2.626499165105521832e-04	4.814904305621585390e-02	-2.626672373101944557e-04
6.599999999999999645e+00	4.800999999999999712e-02	2.634651639581613372e-04	4.800701061290544441e-02	-2.634915503333045100e-04
6.616999999999999993e+00	4.787000000000000283e-02	2.642445983685727485e-04	4.787201437307234825e-02	-2.642632715797178485e-04
6.634000000000000341e+00	4.773000000000000159e-02	2.650149799267632628e-04	4.773618764795058145e-02	-2.650282668873396997e-04
6.652000000000000135e+00	4.759000000000000036e-02	2.658037847320435633e-04	4.759146610436502250e-02	-2.658307857415359034e-04
6.668999999999999595e+00	4.744999999999999912e-02	2.665559797567545932e-04	4.745393025798445158e-02	-2.665815204089887983e-04
6.685999999999999943e+00	4.730999999999999789e-02	2.673264363704800283e-04	4.731556477009010719e-02	-2.673251270595176443e-04
6.703999999999999737e+00	4.716999999999999665e-02	2.680876784739092398e-04	4.716815622319963514e-02	-2.681045612022461529e-04
6.721000000000000085e+00	4.703000000000000236e-02	2.688397060670422276e-04	4.702808369378689429e-02	-2.688330833949711105e-04
6.738000000000000433e+00	4.687999999999999806e-02	2.695520927906926070e-04	4.688718254003898522e-02	-2.695540822418082271e-04
6.756000000000000227e+00	4.673999999999999683e-02	2.703932228508695509e-04	4.673709028414181621e-02	-2.703091512652960144e-04
6.772999999999999687e+00	4.658999999999999947e-02	2.708704028483548132e-04	4.659448419706862382e-02	-2.710142614855557872e-04
6.791000000000000369e+00	4.644999999999999823e-02	2.716655296390827357e-04	4.644258750099573840e-02	-2.717522249569345326e-04
6.807999999999999829e+00	4.630000000000000088e-02	2.723921249528578922e-04	4.629827851883160789e-02	-2.724409082630451103e-04
6.825000000000000178e+00	4.614999999999999658e-02	2.731083279617875980e-04	4.615314426552415833e-02	-2.731214067652672781e-04
6.842999999999999972e+00	4.599999999999999922e-02	2.738141386658719074e-04	4.599857473873902869e-02	-2.738328625266821335e-04
6.860000000000000320e+00	4.585000000000000187e-02	2.745095570651108745e-04	4.585174578961170866e-02	-2.744960834972997817e-04
6.876999999999999780e+00	4.569999999999999757e-02	2.751945831595043368e-04	4.570409582212386912e-02	-2.751507075450477179e-04
6.894999999999999574e+00	4.555000000000000021e-02	2.758692169490524026e-04	4.554686721115842885e-02	-2.758343211630361904e-04
6.911999999999999922e+00	4.538999999999999979e-02	2.764725479803555822e-04	4.539753124084203173e-02	-2.764708291779339024e-04
6.929999999999999716e+00	4.524000000000000243e-02	2.771260507500513401e-04	4.523852051841774358e-02	-2.771349670225507463e-04
6.947000000000000064e+00	4.508999999999999814e-02	2.777691612149016474e-04	4.508750432665700747e-02	-2.777528056701651107e-04
6.964999999999999858e+00	4.492999999999999772e-02	2.783399296910224691e-04	4.492671778327994581e-02	-2.783968848278897592e-04
6.982000000000000206e+00	4.476999999999999730e-02	2.788996130419748643e-04	4.477402855789736763e-02	-2.789954972937577489e-04
6.998999999999999666e+00	4.461999999999999994e-02	2.795108537719659522e-04	4.462053061399060688e-02	-2.795845619810210028e-04
7.017000000000000348e+00	4.445999999999999952e-02	2.803054032124247192e-04	4.445712481233012048e-02	-2.801977194193996370e-04
7.033999999999999808e+00	4.429999999999999910e-02	2.808312538376026252e-04	4.430197008335332032e-02	-2.807666991477489739e-04
7.051999999999999602e+00	4.413999999999999868e-02	2.813460193376121046e-04	4.413681585812852248e-02	-2.813582880591283071e-04
7.068999999999999950e+00	4.397999999999999826e-02	2.818496997124531576e-04	4.398001530343070842e-02	-2.819066143929671738e-04
7.086999999999999744e+00	4.381999999999999784e-02	2.825952898500846489e-04	4.381312418852120055e-02	-2.824760375804597238e-04
7.104000000000000092e+00	4.365000000000000130e-02	2.830110397789280404e-04	4.365468863553215867e-02	-2.830031508756624282e-04
7.121999999999999886e+00	4.349000000000000088e-02	2.834801946076715199e-04	4.348607203302416735e-02	-2.835498203326358236e-04
7.139000000000000234e+00	4.333000000000000046e-02	2.841884301828864886e-04	4.332601273235501399e-02	-2.840551670206699895e-04
7.155999999999999694e+00	4.315999999999999698e-02	2.845685576001209327e-04	4.316517029998973715e-02	-2.845497371211951261e-04
7.174000000000000377e+00	4.299000000000000044e-02	2.849369070718639203e-04	4.299401741164060597e-02	-2.850615044833479730e-04
7.190999999999999837e+00	4.283000000000000002e-02	2.856073839394738059e-04	4.283157523091350727e-02	-2.855334664172365171e-04
7.208999999999999631e+00	4.265999999999999653e-02	2.859515424349377334e-04	4.265873739063967551e-02	-2.860209983013255056e-04
7.225999999999999979e+00	4.248999999999999999e-02	2.865292391142889097e-04	4.249471221766731172e-02	-2.864697924035087195e-04
7.243999999999999773e+00	4.232000000000000345e-02	2.868488602233122621e-04	4.232020705306330233e-02	-2.869325007491180029e-04
7.261000000000000121e+00	4.214999999999999997e-02	2.874000565253075935e-04	4.215461542922366994e-02	-2.873575758648456296e-04
7.278999999999999915e+00	4.198000000000000342e-02	2.876951402478904792e-04	4.197846034248485514e-02	-2.877948815395100796e-04
7.296000000000000263e+00	4.180999999999999994e-02	2.882198361725299657e-04	4.181131863605839355e-02	-2.881956948238476425e-04
7.314000000000000057e+00	4.163000000000000034e-02	2.886614513934330551e-04	4.163353189682732908e-02	-2.886070261781706575e-04
7.331000000000000405e+00	4.145999999999999686e-02	2.889188918784647863e-04	4.146485998707430398e-02	-2.889830386116963405e-04
7.349000000000000199e+00	4.127999999999999725e-02	2.893328520214736655e-04	4.128546538802412014e-02	-2.893678258446262010e-04
7.366999999999999993e+00	4.111000000000000071e-02	2.898027574055671665e-04	4.110525346701348476e-02	-2.897387422545176657e-04
7.384000000000000341e+00	4.093000000000000110e-02	2.899517137750180296e-04	4.093430865745355945e-02	-2.900761828216294230e-04
7.402000000000000135e+00	4.075999999999999762e-02	2.903947146365672876e-04	4.075252591735627899e-02	-2.904197066344657704e-04
7.418999999999999595e+00	4.057999999999999802e-02	2.907523253933032552e-04	4.058010895550417246e-02	-2.907310158085690452e-04
7.437000000000000277e+00	4.039999999999999841e-02	2.910953869232558089e-04	4.039677945589337932e-02	-2.910465972389973980e-04
7.453999999999999737e+00	4.021999999999999881e-02	2.914238992264246773e-04	4.022291291632237864e-02	-2.913312596679193075e-04
7.472000000000000419e+00	4.003999999999999920e-02	2.915066912550264965e-04	4.003806052254843539e-02	-2.916183573601619145e-04
7.488999999999999879e+00	3.985999999999999960e-02	2.918071443351128108e-04	3.986276821538091431e-02	-2.918758683335162356e-04
7.506999999999999673e+00	3.967999999999999999e-02	2.920930481884154942e-04	3.967642145405268772e-02	-2.921339586315181095e-04
7.524000000000000021e+00	3.948999999999999733e-02	2.922903865104244775e-04	3.949973288793299370e-02	-2.923638325991380371e-04
7.541999999999999815e+00	3.930999999999999772e-02	2.925467877649716095e-04	3.931192361773395982e-02	-2.925924068127009779e-04
7.559999999999999609e+00	3.912999999999999812e-02	2.927886397927351105e-04	3.912337447398152313e-02	-2.928056057223864597e-04
7.576999999999999957e+00	3.894000000000000239e-02	2.929407138536397172e-04	3.894462837074349343e-02	-2.929927239437800346e-04
7.594999999999999751e+00	3.876000000000000278e-02	2.931530632826476667e-04	3.875466418762889970e-02	-2.931756508061944284e-04
7.612000000000000099e+00	3.857000000000000012e-02	2.932748264544197091e-04	3.857459626678991921e-02	-2.933339465183980072e-04
7.629999999999999893e+00	3.837999999999999745e-02	2.933812321090313244e-04	3.838324787781122183e-02	-2.934861113608562750e-04
7.647999999999999687e+00	3.819000000000000172e-02	2.934722802464826211e-04	3.819119966899790775e-02	-2.936222682316143306e-04
7.665000000000000036e+00	3.801000000000000212e-02	2.938446711701099144e-04	3.800918698079635422e-02	-2.937360558398230078e-04
7.682999999999999829e+00	3.781999999999999945e-02	2.939043114529171644e-04	3.781580653086906441e-02	-2.938407531303612627e-04
7.700000000000000178e+00	3.762999999999999678e-02	2.939485942185639873e-04	3.763255422403952166e-02	-2.939246279190903537e-04
7.717999999999999972e+00	3.744000000000000106e-02	2.939775194670504375e-04	3.743788081614440877e-02	-2.939974416158696300e-04
7.735999999999999766e+00	3.724000000000000227e-02	2.939121634165781354e-04	3.724255758953296663e-02	-2.940536949832727115e-04
7.753000000000000114e+00	3.704999999999999960e-02	2.941238777602899921e-04	3.705749816476296837e-02	-2.940915184788752443e-04
7.770999999999999908e+00	3.685999999999999693e-02	2.941052293465951182e-04	3.686094050206943640e-02	-2.941152580669465682e-04
7.788999999999999702e+00	3.667000000000000121e-02	2.940712234157399256e-04	3.666376282078586540e-02	-2.941221168401510666e-04
7.806000000000000050e+00	3.647000000000000242e-02	2.941518215133187802e-04	3.647697914968938554e-02	-2.941129977969035515e-04
7.823999999999999844e+00	3.627999999999999975e-02	2.940855994374426906e-04	3.627862457787212058e-02	-2.940867279461988060e-04
7.841999999999999638e+00	3.608000000000000096e-02	2.939225557214235319e-04	3.607968113882809025e-02	-2.940432798348147341e-04
7.858999999999999986e+00	3.588999999999999829e-02	2.940324254776503516e-04	3.589126060006934960e-02	-2.939863972671454906e-04
7.876999999999999780e+00	3.568999999999999950e-02	2.938362995912066167e-04	3.569120761898613575e-02	-2.939093094464097613e-04
7.894999999999999574e+00	3.549000000000000071e-02	2.938289095077610351e-04	3.549060211084759109e-02	-2.938148003471919385e-04
7.911999999999999922e+00	3.529999999999999805e-02	2.936824934794944890e-04	3.530064499785524196e-02	-2.937094721196972487e-04
7.929999999999999716e+00	3.509999999999999926e-02	2.936397695595744837e-04	3.509899993458565765e-02	-2.935808562408019390e-04
7.948000000000000398e+00	3.490000000000000047e-02	2.933770751870931983e-04	3.489683798560150318e-02	-2.934345815801662105e-04
7.964999999999999858e+00	3.470000000000000168e-02	2.932985555504834339e-04	3.470544341386528481e-02	-2.932801472143898593e-04
7.982999999999999652e+00	3.450000000000000289e-02	2.930023748623891743e-04	3.450231053743377241e-02	-2.930993091452884229e-04
8.000999999999999446e+00	3.429999999999999716e-02	2.928880595090895965e-04	3.429869584438195729e-02	-2.929005814809738494e-04
8.018000000000000682e+00	3.409999999999999837e-02	2.927552689471759565e-04	3.410596266921993303e-02	-2.926964147592096745e-04
8.035999999999999588e+00	3.389999999999999958e-02	2.924082814353930258e-04	3.390145014381177463e-02	-2.924627453676525882e-04
8.054000000000000270e+00	3.370000000000000079e-02	2.922396951567896809e-04	3.369649682425975706e-02	-2.922110386728258582e-04
8.071999999999999176e+00	3.348999999999999894e-02	2.919654537789245796e-04	3.349111682350375957e-02	-2.919412495549265712e-04
8.089000000000000412e+00	3.329000000000000015e-02	2.915672552982644713e-04	3.329676767615798172e-02	-2.916698049276370648e-04
8.106999999999999318e+00	3.309000000000000136e-02	2.913439362141419155e-04	3.309059806969212592e-02	-2.913647277662884875e-04
8.125000000000000000e+00	3.289000000000000257e-02	2.911021419214053518e-04	3.288404280127305013e-02	-2.910414374597891716e-04
8.143000000000000682e+00	3.268000000000000071e-02	2.907529027435725192e-04	3.267711562256678248e-02	-2.906998903250852524e-04
8.160000000000000142e+00	3.248000000000000193e-02	2.902861727859596449e-04	3.248135521986997287e-02	-2.903605153805059367e-04
8.178000000000000824e+00	3.227000000000000007e-02	2.898998099858179304e-04	3.227374394936612795e-02	-2.899833457435932655e-04
8.195999999999999730e+00	3.207000000000000128e-02	2.895843457987327583e-04	3.206580195894793289e-02	-2.895878118953158472e-04
8.214000000000000412e+00	3.185999999999999943e-02	2.891596469407168592e-04	3.185754513774875091e-02	-2.891739107200271604e-04
8.230999999999999872e+00	3.166000000000000064e-02	2.888067704561881732e-04	3.166058335254244571e-02	-2.887661372971360419e-04
8.249000000000000554e+00	3.144999999999999879e-02	2.883437355402980354e-04	3.145175966591867711e-02	-2.883165165603839269e-04
8.266999999999999460e+00	3.124000000000000041e-02	2.878613016553631648e-04	3.124266755018882680e-02	-2.878485231810352777e-04
8.285000000000000142e+00	3.104000000000000162e-02	2.874520757845616214e-04	3.103332256371729367e-02	-2.873621555060730157e-04
8.301999999999999602e+00	3.082999999999999977e-02	2.869313058417525121e-04	3.083538959791786577e-02	-2.868859353755237422e-04
8.320000000000000284e+00	3.062000000000000138e-02	2.863911369298987241e-04	3.062559707938648096e-02	-2.863638354564182215e-04
8.337999999999999190e+00	3.040999999999999953e-02	2.858315690490001492e-04	3.041559692087222183e-02	-2.858233568121537073e-04
8.355999999999999872e+00	3.021000000000000074e-02	2.853470567030961884e-04	3.020540429216297951e-02	-2.852644981418352068e-04
8.374000000000000554e+00	2.999999999999999889e-02	2.847491527643234289e-04	2.999503491484577927e-02	-2.846872717356427156e-04
8.391000000000000014e+00	2.979000000000000051e-02	2.841318498565058824e-04	2.979620584175634093e-02	-2.841252867901133397e-04
8.409000000000000696e+00	2.957999999999999866e-02	2.834951479796436031e-04	2.958554182916843175e-02	-2.835124724278683425e-04
8.426999999999999602e+00	2.937000000000000027e-02	2.828390471337364825e-04	2.937475150482918990e-02	-2.828814248826640632e-04
8.445000000000000284e+00	2.915999999999999842e-02	2.821635473187846291e-04	2.916385185232075322e-02	-2.822321908411425215e-04
8.462999999999999190e+00	2.895999999999999963e-02	2.815658743201195102e-04	2.895285974711528029e-02	-2.815648167537668765e-04
8.480999999999999872e+00	2.875000000000000125e-02	2.808520384472934723e-04	2.874179195743567852e-02	-2.808793488365391821e-04
8.497999999999999332e+00	2.853999999999999940e-02	2.802835793722493812e-04	2.854239567890052426e-02	-2.802153899802637392e-04
8.516000000000000014e+00	2.833000000000000101e-02	2.795297331257684667e-04	2.833122832687733419e-02	-2.794948710419609757e-04
8.534000000000000696e+00	2.811999999999999916e-02	2.787564879102428193e-04	2.812003404879052579e-02	-2.787563930089254375e-04
8.551999999999999602e+00	2.791000000000000078e-02	2.779638437256723850e-04	2.790882938240808048e-02	-2.780000063468046818e-04
8.570000000000000284e+00	2.769999999999999893e-02	2.771518005720571636e-04	2.769763201281525561e-02	-2.772257962808329134e-04
8.587999999999999190e+00	2.749000000000000055e-02	2.764790720383974304e-04	2.748646003401006635e-02	-2.764338621149942219e-04
8.605999999999999872e+00	2.727999999999999869e-02	2.756270185111273324e-04	2.727533142796280743e-02	-2.756243026357960645e-04
8.622999999999999332e+00	2.707000000000000031e-02	2.747555660148125016e-04	2.707598811936962405e-02	-2.748436234745288247e-04
8.641000000000000014e+00	2.685999999999999846e-02	2.740197908317573055e-04	2.686499490141626423e-02	-2.740000732353527245e-04
8.659000000000000696e+00	2.665000000000000008e-02	2.731083279617875980e-04	2.665409735108355271e-02	-2.731391853104874834e-04
8.676999999999999602e+00	2.644000000000000170e-02	2.721774661227731578e-04	2.644331301028365194e-02	-2.722610562968170761e-04
8.695000000000000284e+00	2.622999999999999984e-02	2.713786442903223903e-04	2.623265931150631572e-02	-2.713657822463951290e-04
8.712999999999999190e+00	2.602000000000000146e-02	2.704077720776531277e-04	2.602215357866908066e-02	-2.704534586705278627e-04
8.730999999999999872e+00	2.581999999999999920e-02	2.695218858246085404e-04	2.581181304386875874e-02	-2.695241811861329813e-04
8.749000000000000554e+00	2.561000000000000082e-02	2.686605369580045825e-04	2.560165543528039947e-02	-2.685780692205562100e-04
8.766999999999999460e+00	2.539999999999999897e-02	2.676307172828509915e-04	2.539169914513761048e-02	-2.676152727638634893e-04
8.784000000000000696e+00	2.519000000000000059e-02	2.667269331714615518e-04	2.519360846577074070e-02	-2.666907813825886609e-04
8.801999999999999602e+00	2.497999999999999873e-02	2.656571031226531926e-04	2.498409599640039058e-02	-2.656959748227257249e-04
8.820000000000000284e+00	2.477000000000000035e-02	2.645678741048000464e-04	2.477483849153881701e-02	-2.646849263864510591e-04
8.837999999999999190e+00	2.455999999999999850e-02	2.636010433440150896e-04	2.456585394947676665e-02	-2.636577846845102263e-04
8.855999999999999872e+00	2.435999999999999971e-02	2.625795952477648506e-04	2.435716025779745275e-02	-2.626146974706800507e-04
8.874000000000000554e+00	2.415000000000000133e-02	2.615708488574367387e-04	2.414877519422213223e-02	-2.615558116481698017e-04
8.891999999999999460e+00	2.393999999999999947e-02	2.604020609724892288e-04	2.394071642744736994e-02	-2.604812732759599278e-04
8.910000000000000142e+00	2.373000000000000109e-02	2.593508793373756893e-04	2.373300151797443081e-02	-2.593912275750834360e-04
8.928000000000000824e+00	2.352999999999999883e-02	2.583876858832866402e-04	2.352564800741581766e-02	-2.582858253198473198e-04
8.945999999999999730e+00	2.332000000000000045e-02	2.571587381002896078e-04	2.331867385451998759e-02	-2.571652542485885541e-04
8.964000000000000412e+00	2.310999999999999860e-02	2.560438169954574669e-04	2.311209710090624328e-02	-2.560297148912083084e-04
8.981999999999999318e+00	2.290999999999999981e-02	2.548861142356784377e-04	2.290593567871059000e-02	-2.548794066374210658e-04
9.000000000000000000e+00	2.270000000000000143e-02	2.537292775013032502e-04	2.270020741111611687e-02	-2.537145277239332818e-04
9.018000000000000682e+00	2.249999999999999917e-02	2.525330077435422875e-04	2.249493001317291394e-02	-2.525352752429753508e-04
9.035999999999999588e+00	2.229000000000000078e-02	2.513342553796238908e-04	2.229012109261000948e-02	-2.513418451507522570e-04
9.054000000000000270e+00	2.208999999999999853e-02	2.500994186238811030e-04	2.208579815063992438e-02	-2.501344322758169221e-04
9.071999999999999176e+00	2.188999999999999974e-02	2.489724886334498651e-04	2.188197858275576363e-02	-2.489132303273674423e-04
9.089999999999999858e+00	2.168000000000000135e-02	2.477105164150552479e-04	2.167867967952080699e-02	-2.476784319034661531e-04
9.108000000000000540e+00	2.147999999999999909e-02	2.464174827521780991e-04	2.147591862765938636e-02	-2.464302286958695984e-04
9.125999999999999446e+00	2.128000000000000030e-02	2.452288340179705210e-04	2.127371253893257583e-02	-2.451688294171640542e-04
9.144000000000000128e+00	2.108000000000000151e-02	2.438976952373269366e-04	2.107207847321245636e-02	-2.438944740329223779e-04
9.162000000000000810e+00	2.086999999999999966e-02	2.425524113750881735e-04	2.087103339334946822e-02	-2.426074045044622777e-04
9.179999999999999716e+00	2.067000000000000087e-02	2.413020438971042012e-04	2.067059416060793367e-02	-2.413078614052444016e-04
9.198000000000000398e+00	2.046999999999999861e-02	2.399127082093262557e-04	2.047077753541661632e-02	-2.399960839309791616e-04
9.215999999999999304e+00	2.026999999999999982e-02	2.386219262124990358e-04	2.027160017811263301e-02	-2.386723099096438132e-04
9.233999999999999986e+00	2.008000000000000063e-02	2.374286009411110321e-04	2.007307864967818045e-02	-2.373367758114057512e-04
9.252000000000000668e+00	1.987999999999999837e-02	2.359819921066294503e-04	1.987522941247115565e-02	-2.359897167584604791e-04
9.269999999999999574e+00	1.967999999999999958e-02	2.346305305965104354e-04	1.967806883094855297e-02	-2.346313665347764450e-04
9.288000000000000256e+00	1.948000000000000079e-02	2.332582844767005191e-04	1.948161317238352591e-02	-2.332619575957537654e-04
9.305999999999999162e+00	1.929000000000000159e-02	2.318741449413453260e-04	1.928587858595677551e-02	-2.318817225476981305e-04
9.323999999999999844e+00	1.908999999999999933e-02	2.304620039179344076e-04	1.909088076983172372e-02	-2.304909168409337099e-04
9.342000000000000526e+00	1.890000000000000013e-02	2.291503218413625204e-04	1.889663503858188265e-02	-2.290898142422247261e-04
9.359999999999999432e+00	1.870000000000000134e-02	2.275891667134737474e-04	1.870315660769401866e-02	-2.276786875475575542e-04
9.378000000000000114e+00	1.850999999999999868e-02	2.262385712287584387e-04	1.851046060282715566e-02	-2.262578080084362813e-04
9.396000000000000796e+00	1.831999999999999948e-02	2.248682303648368551e-04	1.831856206046391516e-02	-2.248274453429263621e-04
9.413999999999999702e+00	1.812000000000000069e-02	2.232502639704598624e-04	1.812747592855599998e-02	-2.233878677465995317e-04
9.432000000000000384e+00	1.793000000000000149e-02	2.218410096983949387e-04	1.793721706716359249e-02	-2.219393419033793510e-04
9.451000000000000512e+00	1.773999999999999883e-02	2.204120100471236587e-04	1.773730207753035013e-02	-2.204009276545983913e-04
9.468999999999999417e+00	1.754999999999999963e-02	2.189632650166461309e-04	1.754879001391319859e-02	-2.189348393355519088e-04
9.487000000000000099e+00	1.736000000000000043e-02	2.173945466002310189e-04	1.736115008856588260e-02	-2.174606083827542715e-04
9.505000000000000782e+00	1.718000000000000083e-02	2.160331546654818615e-04	1.717439668306149428e-02	-2.159784985904068604e-04
9.522999999999999687e+00	1.699000000000000163e-02	2.145267900781392366e-04	1.698854319690272507e-02	-2.144887941664739943e-04
9.541000000000000369e+00	1.679999999999999896e-02	2.129036852663664017e-04	1.680360256811387273e-02	-2.129917870684792599e-04
9.558999999999999275e+00	1.661999999999999936e-02	2.114861748854520275e-04	1.661958765768541471e-02	-2.114877676576336980e-04
9.576999999999999957e+00	1.643000000000000016e-02	2.099221907412442785e-04	1.643651125155847284e-02	-2.099770246750682213e-04
9.595000000000000639e+00	1.625000000000000056e-02	2.083729290289008365e-04	1.625438606115948981e-02	-2.084598452532032361e-04
9.614000000000000767e+00	1.607000000000000095e-02	2.068998198170634911e-04	1.606318871908273341e-02	-2.068517108259678046e-04
9.631999999999999673e+00	1.589000000000000135e-02	2.054080044565044429e-04	1.588305841132110416e-02	-2.053221958961385816e-04
9.650000000000000355e+00	1.570999999999999827e-02	2.038067812199338832e-04	1.570391770356998479e-02	-2.037871120256432706e-04
9.667999999999999261e+00	1.553000000000000040e-02	2.022785927924158932e-04	1.552577901043891186e-02	-2.022467399371802408e-04
9.685999999999999943e+00	1.535000000000000080e-02	2.007316982161761463e-04	1.534865467465322195e-02	-2.007013588007056060e-04
9.704000000000000625e+00	1.516999999999999946e-02	1.991660974912145882e-04	1.517255667611017503e-02	-1.991512490676535505e-04
9.721999999999999531e+00	1.498999999999999985e-02	1.974952458121798343e-04	1.499749555465544788e-02	-1.975967029221001618e-04
9.740999999999999659e+00	1.481999999999999984e-02	1.960255429669307289e-04	1.481384483176805336e-02	-1.959513055018328510e-04
9.759000000000000341e+00	1.464000000000000024e-02	1.943208585621214316e-04	1.464094664721543940e-02	-1.943885630519047794e-04
9.776999999999999247e+00	1.447000000000000022e-02	1.928162837606132649e-04	1.446911594430227641e-02	-1.928222788977216674e-04
9.794999999999999929e+00	1.430000000000000021e-02	1.912940420408678862e-04	1.429836262156648427e-02	-1.912527425980321838e-04
9.813000000000000611e+00	1.413000000000000020e-02	1.896725538098488332e-04	1.412869652029405745e-02	-1.896802421249526964e-04
9.832000000000000739e+00	1.396000000000000019e-02	1.881159597490866928e-04	1.395079483617679000e-02	-1.880174811867472528e-04
9.849999999999999645e+00	1.379000000000000017e-02	1.865416987700873404e-04	1.378339424399767019e-02	-1.864397853698931376e-04
9.868000000000000327e+00	1.362000000000000016e-02	1.848711357661871372e-04	1.361711059330143747e-02	-1.848599955768799423e-04
9.885999999999999233e+00	1.345000000000000015e-02	1.832625224461710231e-04	1.345195349724616872e-02	-1.832783934558068241e-04
9.903999999999999915e+00	1.328999999999999973e-02	1.816962866359133721e-04	1.328793206120244645e-02	-1.816952599053008142e-04
9.923000000000000043e+00	1.311999999999999972e-02	1.800538405901227416e-04	1.311603847459170448e-02	-1.800228250438833425e-04
9.941000000000000725e+00	1.295999999999999930e-02	1.784566588054365690e-04	1.295437401108315810e-02	-1.784374292876786871e-04
9.958999999999999631e+00	1.278999999999999929e-02	1.767803800338713950e-04	1.279386666683299777e-02	-1.768513614408828705e-04
9.977000000000000313e+00	1.263000000000000060e-02	1.751522522747567007e-04	1.263452324998981177e-02	-1.752648998869292768e-04
9.994999999999999218e+00	1.247000000000000018e-02	1.735813399273186241e-04	1.247635052904267662e-02	-1.736783215048346362e-04
1.000999999999999979e+01	1.230999999999999976e-02	1.719937998921279077e-04	1.234543906573424762e-02	-1.723562823305546882e-04
1.002999999999999936e+01	1.216000000000000067e-02	1.704596647568372252e-04	1.217216905084304336e-02	-1.705940087361571293e-04
1.005000000000000071e+01	1.200000000000000025e-02	1.688403127218141724e-04	1.200036866173850685e-02	-1.688325866955559332e-04
1.007000000000000028e+01	1.183999999999999983e-02	1.671359747271663630e-04	1.183004696917003447e-02	-1.670723878991577701e-04
1.008999999999999986e+01	1.169000000000000074e-02	1.656259728331278575e-04	1.166121298164339050e-02	-1.653137818066022528e-04
1.009999999999999964e+01	1.153999999999999991e-02	1.640337562607566883e-04	1.157735647644342510e-02	-1.644351901187070123e-04
1.011999999999999922e+01	1.139000000000000082e-02	1.624934434775856997e-04	1.141076789529829605e-02	-1.626796499429336389e-04
1.014000000000000057e+01	1.123000000000000040e-02	1.607295229351575234e-04	1.124568264265808637e-02	-1.609265913039095470e-04
1.016000000000000014e+01	1.108999999999999916e-02	1.592379962497330530e-04	1.108210559669707551e-02	-1.591763611156209353e-04
1.017999999999999972e+01	1.094000000000000007e-02	1.576526501455652741e-04	1.092004160242210711e-02	-1.574293042371335328e-04
1.019999999999999929e+01	1.078999999999999924e-02	1.559894194900837965e-04	1.075949547192764019e-02	-1.556857634877431042e-04
1.021000000000000085e+01	1.064000000000000015e-02	1.543737624967835616e-04	1.067979310044030530e-02	-1.548154182384361673e-04
1.023000000000000043e+01	1.050000000000000065e-02	1.528275030058399075e-04	1.052153271691886466e-02	-1.530777900437815331e-04
1.025000000000000000e+01	1.035999999999999942e-02	1.512683108688664044e-04	1.036480208507409642e-02	-1.513445262006419580e-04
1.026999999999999957e+01	1.021000000000000033e-02	1.496086597850538702e-04	1.020960590378086792e-02	-1.496159625064345767e-04
1.028999999999999915e+01	1.007000000000000083e-02	1.480223321854284835e-04	1.005594884006434479e-02	-1.478924327848336862e-04
1.031000000000000050e+01	9.934000000000000122e-03	1.465394080190149243e-04	9.903834748046548564e-03	-1.461742625405544822e-04
1.032000000000000028e+01	9.795999999999999153e-03	1.449561865638377420e-04	9.828356693528179228e-03	-1.453172817460936098e-04
1.033999999999999986e+01	9.658999999999999184e-03	1.433750608901377419e-04	9.678558864101962159e-03	-1.436077132165631967e-04
1.035999999999999943e+01	9.523000000000000215e-03	1.417961695619794702e-04	9.530305797828398165e-03	-1.419042467125329057e-04
1.038000000000000078e+01	9.388999999999999777e-03	1.402345871948915460e-04	9.383597956961456724e-03	-1.402071742685624656e-04
1.040000000000000036e+01	9.256000000000000338e-03	1.387290482184338363e-04	9.238435796779203082e-03	-1.385167862149553220e-04
1.041999999999999993e+01	9.124000000000000166e-03	1.371720500124832436e-04	9.094819765644152759e-03	-1.368333711900809467e-04
1.042999999999999972e+01	8.992999999999999258e-03	1.356179385578785914e-04	9.023591686706498166e-03	-1.359943683032797056e-04
1.044999999999999929e+01	8.864000000000000351e-03	1.340819789957372937e-04	8.882295674842220420e-03	-1.343219503473787172e-04
1.047000000000000064e+01	8.736000000000000709e-03	1.325997130086306347e-04	8.742546883069111235e-03	-1.326572196938202383e-04
1.049000000000000021e+01	8.609000000000000333e-03	1.310696712867485069e-04	8.604345736014746768e-03	-1.310004591546866425e-04
1.050999999999999979e+01	8.482999999999999222e-03	1.295431687220165043e-04	8.467692302865989853e-03	-1.293519457151804720e-04
1.052999999999999936e+01	8.359000000000000111e-03	1.280356609811408636e-04	8.332584118849628574e-03	-1.277119243801409245e-04
1.053999999999999915e+01	8.236000000000000265e-03	1.265320619015876434e-04	8.265608379401392924e-03	-1.268951702445061253e-04
1.056000000000000050e+01	8.113999999999999685e-03	1.250325100474213903e-04	8.132811379049521144e-03	-1.252683182490984550e-04
1.058000000000000007e+01	7.993999999999999370e-03	1.235525996494130226e-04	8.001550726380039086e-03	-1.236505312718607025e-04
1.059999999999999964e+01	7.874000000000000790e-03	1.220616041262362014e-04	7.871822886926510207e-03	-1.220420361417291034e-04
1.061999999999999922e+01	7.755999999999999873e-03	1.205906195633894796e-04	7.743624342113614514e-03	-1.204430583800794423e-04
1.064000000000000057e+01	7.640000000000000090e-03	1.191399230890020857e-04	7.616951589154594311e-03	-1.188538222100135155e-04
1.066000000000000014e+01	7.524000000000000306e-03	1.176785109936185470e-04	7.491801140949616751e-03	-1.172745505655644683e-04
1.066999999999999993e+01	7.409999999999999920e-03	1.162377564908666043e-04	7.429795695675752570e-03	-1.164887207570988205e-04
1.068999999999999950e+01	7.296999999999999667e-03	1.148022039140400482e-04	7.306922200356948463e-03	-1.149248111049846089e-04
1.071000000000000085e+01	7.185000000000000414e-03	1.133719918272035199e-04	7.185562298576518049e-03	-1.133714167669551035e-04
1.073000000000000043e+01	7.074999999999999692e-03	1.119630839653000705e-04	7.065710839145143349e-03	-1.118287292031285040e-04
1.075000000000000000e+01	6.965999999999999970e-03	1.105598860975589171e-04	6.947360891685460359e-03	-1.102969103922310593e-04
1.076999999999999957e+01	6.858000000000000380e-03	1.091229421065836262e-04	6.830505469509389437e-03	-1.087761199489086379e-04
1.077999999999999936e+01	6.751000000000000056e-03	1.077321976841488945e-04	6.772636031644332401e-03	-1.080199099937618188e-04
1.080000000000000071e+01	6.644999999999999865e-03	1.063475731745675722e-04	6.658009373891198707e-03	-1.065159593752097332e-04
1.082000000000000028e+01	6.540999999999999939e-03	1.049474929982800134e-04	6.544859927393118990e-03	-1.050234321632814933e-04
1.083999999999999986e+01	6.438000000000000146e-03	1.035922613909031378e-04	6.433180827004226533e-03	-1.035424847913547032e-04
1.085999999999999943e+01	6.335999999999999618e-03	1.022436519911138522e-04	6.322965241785173315e-03	-1.020732727981446119e-04
1.088000000000000078e+01	6.236000000000000223e-03	1.009179864910221807e-04	6.214206374775844803e-03	-1.006159508339491446e-04
1.089000000000000057e+01	6.135999999999999961e-03	9.954765717410598723e-05	6.160371095785420817e-03	-9.989179669954727269e-05
1.091000000000000014e+01	6.037999999999999964e-03	9.823663327684094596e-05	6.053784635554688293e-03	-9.845259781977552024e-05
1.092999999999999972e+01	5.941000000000000100e-03	9.693287244596233000e-05	5.948637497125801137e-03	-9.702566085826772697e-05
1.094999999999999929e+01	5.845000000000000369e-03	9.560276712230057522e-05	5.844920425016778692e-03	-9.561108651517419190e-05
1.097000000000000064e+01	5.751000000000000036e-03	9.433089912029198607e-05	5.742623744728373239e-03	-9.420896569934845304e-05
1.099000000000000021e+01	5.656999999999999702e-03	9.301768706550670915e-05	5.641737831083249929e-03	-9.281938879179920429e-05
1.100999999999999979e+01	5.564999999999999634e-03	9.176197332403003429e-05	5.542253107897753689e-03	-9.144244564936205449e-05
1.101999999999999957e+01	5.473999999999999699e-03	9.048269214456504264e-05	5.493033213486509317e-03	-9.075873967788945535e-05
1.103999999999999915e+01	5.383999999999999897e-03	8.921262547539632890e-05	5.395632427019151842e-03	-8.940091452700661841e-05
1.106000000000000050e+01	5.296000000000000360e-03	8.799908139758128413e-05	5.299609102769564824e-03	-8.805594551387294902e-05
1.108000000000000007e+01	5.207999999999999956e-03	8.674733982595662831e-05	5.204953833485785608e-03	-8.672392068917477749e-05
1.109999999999999964e+01	5.120999999999999684e-03	8.553474837608572275e-05	5.111657259465525807e-03	-8.540492759555772179e-05
1.111999999999999922e+01	5.035999999999999678e-03	8.431854271352970333e-05	5.019710068242801311e-03	-8.409905327113128973e-05
1.114000000000000057e+01	4.951999999999999805e-03	8.314084054042593765e-05	4.929102616047495444e-03	-8.280637494479852281e-05
1.115000000000000036e+01	4.869000000000000064e-03	8.194410312894699199e-05	4.884297826262136086e-03	-8.216499683770148946e-05
1.116999999999999993e+01	4.786999999999999589e-03	8.078516483959187987e-05	4.795678912819753212e-03	-8.089218019047472112e-05
1.118999999999999950e+01	4.706000000000000114e-03	7.960840374742690390e-05	4.708371321686766024e-03	-7.963263943975782951e-05
1.121000000000000085e+01	4.625999999999999904e-03	7.844205228061540284e-05	4.622363624886174915e-03	-7.838640219619861865e-05
1.123000000000000043e+01	4.547999999999999959e-03	7.730322887463887455e-05	4.537644452447180815e-03	-7.715349589100657342e-05
1.125000000000000000e+01	4.470000000000000015e-03	7.615810080372278912e-05	4.454202492024870487e-03	-7.593394777722042746e-05
1.126999999999999957e+01	4.393000000000000203e-03	7.502374608882978564e-05	4.372026488523100655e-03	-7.472778493096604092e-05
1.127999999999999936e+01	4.317999999999999790e-03	7.391740440899784343e-05	4.331409718961741311e-03	-7.412973139638529094e-05
1.130000000000000071e+01	4.244000000000000376e-03	7.282215940133975854e-05	4.251111671847582901e-03	-7.294369683523500478e-05
1.132000000000000028e+01	4.170000000000000095e-03	7.174500855111803682e-05	4.172051691930058794e-03	-7.177111446609625708e-05
1.133999999999999986e+01	4.098000000000000080e-03	7.067186451176451817e-05	4.094218710232177053e-03	-7.061201039747054412e-05
1.135999999999999943e+01	4.027000000000000197e-03	6.961018664875709796e-05	4.017601092969608559e-03	-6.946639094685856056e-05
1.138000000000000078e+01	3.956000000000000315e-03	6.854276992407392667e-05	3.942186336497362394e-03	-6.833423300626331807e-05
1.140000000000000036e+01	3.886999999999999830e-03	6.750434772990946514e-05	3.867961924111883859e-03	-6.721551115045304534e-05
1.141000000000000014e+01	3.818999999999999912e-03	6.647775544276069554e-05	3.831292202738549937e-03	-6.666118083704399271e-05
1.142999999999999972e+01	3.752000000000000127e-03	6.546311430618416709e-05	3.758829975516902490e-03	-6.556256566049731770e-05
1.144999999999999929e+01	3.684999999999999908e-03	6.444305762408262226e-05	3.687527075660579703e-03	-6.447732345345447678e-05
1.147000000000000064e+01	3.619999999999999954e-03	6.343174202505661634e-05	3.617371205431644220e-03	-6.340542914734142229e-05
1.149000000000000021e+01	3.556000000000000133e-03	6.245401089118936711e-05	3.548350128748226084e-03	-6.234685777414093071e-05
1.150999999999999979e+01	3.491999999999999878e-03	6.147110669891018642e-05	3.480451670787914221e-03	-6.130158446580149568e-05
1.152999999999999936e+01	3.429999999999999889e-03	6.051831709667193068e-05	3.413663717594537551e-03	-6.026958445365404073e-05
1.153999999999999915e+01	3.367999999999999900e-03	5.956051609409710406e-05	3.380682411221136007e-03	-5.975855422047445138e-05
1.156000000000000050e+01	3.308000000000000176e-03	5.863315299771397097e-05	3.315537598927354671e-03	-5.874641636251390033e-05
1.158000000000000007e+01	3.248000000000000019e-03	5.770094015906962080e-05	3.251472689534968229e-03	-5.774746417399991748e-05
1.159999999999999964e+01	3.190000000000000127e-03	5.679948854276771242e-05	3.188474846968204508e-03	-5.676163127861712937e-05
1.161999999999999922e+01	3.131999999999999802e-03	5.587526623184894741e-05	3.126531289349955556e-03	-5.578885117469156995e-05
1.164000000000000057e+01	3.075000000000000042e-03	5.498265384816834007e-05	3.065629298401294830e-03	-5.482905767461008259e-05
1.166000000000000014e+01	3.018999999999999982e-03	5.410335516169523332e-05	3.005756219037000396e-03	-5.388218490286082117e-05
1.166999999999999993e+01	2.964000000000000055e-03	5.322037875400738039e-05	2.976201583665551154e-03	-5.341357328887446005e-05
1.168999999999999950e+01	2.909000000000000127e-03	5.235038695387361183e-05	2.917848280642362877e-03	-5.248595877097711731e-05
1.171000000000000085e+01	2.856000000000000032e-03	5.149553327779799280e-05	2.860492525337102014e-03	-5.157110164534897575e-05
1.173000000000000043e+01	2.802999999999999936e-03	5.065319078205571235e-05	2.804121880703019324e-03	-5.066893711361691334e-05
1.175000000000000000e+01	2.750999999999999973e-03	4.980879291935511532e-05	2.748723971106121090e-03	-4.977940068087754788e-05
1.176999999999999957e+01	2.700999999999999842e-03	4.901266731266145906e-05	2.694286480908119480e-03	-4.890242805804723343e-05
1.178999999999999915e+01	2.650000000000000012e-03	4.817901393847048890e-05	2.640797043403253063e-03	-4.803794486658289118e-05
1.181000000000000050e+01	2.601000000000000013e-03	4.739327486311956111e-05	2.588243142552367100e-03	-4.718585753311572078e-05
1.182000000000000028e+01	2.553000000000000148e-03	4.662183675393645715e-05	2.562313116677777339e-03	-4.676443251850808454e-05
1.183999999999999986e+01	2.504999999999999848e-03	4.583205622670120325e-05	2.511139144180434424e-03	-4.593076045424403849e-05
1.185999999999999943e+01	2.458000000000000115e-03	4.507147230257886492e-05	2.460869628685710773e-03	-4.510924688891475309e-05
1.188000000000000078e+01	2.412000000000000081e-03	4.431154078426071817e-05	2.411492244853418246e-03	-4.429979767278003245e-05
1.190000000000000036e+01	2.366000000000000048e-03	4.354842229245662916e-05	2.362994727642312928e-03	-4.350231910553805943e-05
1.191999999999999993e+01	2.321999999999999845e-03	4.283240403561303712e-05	2.315364871934213944e-03	-4.271671793354756127e-05
1.193999999999999950e+01	2.278000000000000077e-03	4.209967726197910134e-05	2.268590532161124211e-03	-4.194290134707272992e-05
1.196000000000000085e+01	2.233999999999999875e-03	4.136390207892383744e-05	2.222659621935204818e-03	-4.118077697754877602e-05
1.197000000000000064e+01	2.191999999999999938e-03	4.067483453264602195e-05	2.200006691997896495e-03	-4.080407062893141873e-05
1.199000000000000021e+01	2.150000000000000001e-03	3.996995913599779365e-05	2.155318393417636393e-03	-4.005931223630345995e-05
1.200999999999999979e+01	2.109000000000000197e-03	3.928079921367690433e-05	2.111443616866595738e-03	-3.932600900955167259e-05
1.202999999999999936e+01	2.069000000000000093e-03	3.861940406580135051e-05	2.068370612649946764e-03	-3.860404959796134286e-05
1.205000000000000071e+01	2.028999999999999988e-03	3.794306131945646956e-05	2.026087695377292407e-03	-3.789332203418504906e-05
1.207000000000000028e+01	1.990000000000000015e-03	3.729417157841155247e-05	1.984583236160839849e-03	-3.719371488470271924e-05
1.208999999999999986e+01	1.951999999999999959e-03	3.664964083189902144e-05	1.943845662267782532e-03	-3.650511724655277517e-05
1.210999999999999943e+01	1.913999999999999903e-03	3.600247736815898438e-05	1.903863456775543167e-03	-3.582741874409153338e-05
1.211999999999999922e+01	1.876999999999999979e-03	3.537152589997780562e-05	1.884152033317735989e-03	-3.549262231975123757e-05
1.214000000000000057e+01	1.840000000000000056e-03	3.473801099660140757e-05	1.845281407440123788e-03	-3.483106671208500619e-05
1.216000000000000014e+01	1.804999999999999964e-03	3.415018182002598456e-05	1.807137599587145451e-03	-3.418013658695705773e-05
1.217999999999999972e+01	1.770000000000000089e-03	3.354930452736688552e-05	1.769709285494141734e-03	-3.353972338915792688e-05
1.219999999999999929e+01	1.734999999999999997e-03	3.294600236357718811e-05	1.732985195187212351e-03	-3.290971907650964653e-05
1.222000000000000064e+01	1.701000000000000038e-03	3.235929902002668892e-05	1.696954150374036224e-03	-3.229001515982262701e-05
1.224000000000000021e+01	1.667999999999999995e-03	3.178929841976384517e-05	1.661605330322158541e-03	-3.168049594657717637e-05
1.225999999999999979e+01	1.634999999999999952e-03	3.121701151243501718e-05	1.626928112791143320e-03	-3.108104256489955836e-05
1.226999999999999957e+01	1.603000000000000041e-03	3.067082083727355480e-05	1.609838049664043648e-03	-3.078505355940116075e-05
1.228999999999999915e+01	1.570999999999999914e-03	3.011297346017714784e-05	1.576148431608564082e-03	-3.020047722156409366e-05
1.231000000000000050e+01	1.539999999999999919e-03	2.957211172800030613e-05	1.543104083561862294e-03	-2.962567192300239103e-05
1.233000000000000007e+01	1.510000000000000057e-03	2.905705755285624208e-05	1.510694559995974431e-03	-2.906052071726629226e-05
1.234999999999999964e+01	1.479999999999999979e-03	2.853103372259757858e-05	1.478909464917845581e-03	-2.850490720746128400e-05
1.236999999999999922e+01	1.449999999999999900e-03	2.800293143136982495e-05	1.447738451571234462e-03	-2.795871554295154275e-05
1.239000000000000057e+01	1.420999999999999954e-03	2.749209768669353622e-05	1.417171222140827056e-03	-2.742183041608752474e-05
1.241000000000000014e+01	1.392999999999999924e-03	2.699863641161716281e-05	1.387197527458573949e-03	-2.689413705895823831e-05
1.242999999999999972e+01	1.364999999999999894e-03	2.650323523963631341e-05	1.357807166960584835e-03	-2.637552123857967324e-05
1.243999999999999950e+01	1.337999999999999997e-03	2.602534510131998332e-05	1.343327591647750603e-03	-2.611958166646598836e-05
1.246000000000000085e+01	1.311000000000000099e-03	2.554558434813148431e-05	1.314793698225857205e-03	-2.561436601795027165e-05
1.248000000000000043e+01	1.284999999999999901e-03	2.508347319267210181e-05	1.286819016424835477e-03	-2.511793717514732482e-05
1.250000000000000000e+01	1.258999999999999920e-03	2.462682954426195073e-05	1.259394227053927144e-03	-2.463017819054067126e-05
1.251999999999999957e+01	1.234000000000000071e-03	2.418056088018914136e-05	1.232510054562122644e-03	-2.415097266085415990e-05
1.253999999999999915e+01	1.209000000000000005e-03	2.373256016530876026e-05	1.206157266778983472e-03	-2.368020472382659930e-05
1.256000000000000050e+01	1.183999999999999940e-03	2.328966322680801372e-05	1.180326674657361432e-03	-2.321775905500994596e-05
1.258000000000000007e+01	1.160000000000000007e-03	2.285775903743263678e-05	1.155009132018101339e-03	-2.276352086459242598e-05
1.259999999999999964e+01	1.136999999999999990e-03	2.244393168498558521e-05	1.130195535296525276e-03	-2.231737589424337797e-05
1.260999999999999943e+01	1.113000000000000057e-03	2.200873659907583588e-05	1.117974883381360994e-03	-2.209730280542226548e-05
1.263000000000000078e+01	1.090999999999999956e-03	2.161149651986260254e-05	1.093900228953095062e-03	-2.166308458572276013e-05
1.265000000000000036e+01	1.069000000000000072e-03	2.121890411031635338e-05	1.070306946322784926e-03	-2.123667624500686564e-05
1.266999999999999993e+01	1.046999999999999971e-03	2.081848860462257470e-05	1.047186174466868767e-03	-2.081796548868765665e-05
1.268999999999999950e+01	1.025000000000000086e-03	2.041654889421814551e-05	1.024529639453106069e-03	-2.040684127246396125e-05
1.271000000000000085e+01	1.003999999999999901e-03	2.003303820440623825e-05	1.002329299584175330e-03	-2.000319332305877201e-05
1.273000000000000043e+01	9.836000000000000559e-04	1.966006531170758854e-05	9.805771504816606070e-04	-1.960691187377162291e-05
1.275000000000000000e+01	9.633000000000000503e-04	1.929324293142661595e-05	9.592652246340411300e-04	-1.921788766120920472e-05
1.276999999999999957e+01	9.435000000000000027e-04	1.892936676956931671e-05	9.383855911815296418e-04	-1.883601192235235766e-05
1.277999999999999936e+01	9.240000000000000166e-04	1.857548280882087802e-05	9.281054156791517223e-04	-1.864772087822473131e-05
1.280000000000000071e+01	9.049000000000000403e-04	1.822285573960847301e-05	9.078594301077896715e-04	-1.827636500667682628e-05
1.282000000000000028e+01	8.861000000000000170e-04	1.788007306983601448e-05	8.880260687358951070e-04	-1.791188787137468685e-05
1.283999999999999986e+01	8.677000000000000034e-04	1.754385833672585760e-05	8.685975273132332582e-04	-1.755418243782455028e-05
1.285999999999999943e+01	8.496999999999999996e-04	1.720935429246331149e-05	8.495660372924308118e-04	-1.720314215897258644e-05
1.288000000000000078e+01	8.319999999999999488e-04	1.687968959815710693e-05	8.309238656279488910e-04	-1.685866097242167961e-05
1.290000000000000036e+01	8.145999999999999595e-04	1.655959852601461362e-05	8.126634752145063447e-04	-1.652063425466270398e-05
1.291999999999999993e+01	7.975999999999999800e-04	1.624164364986812058e-05	7.947779433342450116e-04	-1.618896131239376760e-05
1.293999999999999950e+01	7.808999999999999535e-04	1.593313884292771966e-05	7.772605095900873536e-04	-1.586354268779896910e-05
1.296000000000000085e+01	7.644999999999999886e-04	1.562941738296755258e-05	7.601044442472542706e-04	-1.554427937265672466e-05
1.297000000000000064e+01	7.485000000000000334e-04	1.532824261504478702e-05	7.516598300250742874e-04	-1.538692513836187147e-05
1.299000000000000021e+01	7.326999999999999746e-04	1.503429223104038873e-05	7.350332656722767749e-04	-1.507671012412851595e-05
1.300999999999999979e+01	7.173000000000000339e-04	1.474728852547488057e-05	7.187513783789902530e-04	-1.477240484889051286e-05
1.302999999999999936e+01	7.022000000000000464e-04	1.446522001001040619e-05	7.028075443501028167e-04	-1.447391185781865200e-05
1.305000000000000071e+01	6.872999999999999552e-04	1.418605903050156404e-05	6.871951696703174376e-04	-1.418113413421781367e-05
1.307000000000000028e+01	6.727999999999999823e-04	1.391396597298814770e-05	6.719076901336349349e-04	-1.389397509702943107e-05
1.308999999999999986e+01	6.585000000000000141e-04	1.364484511466051731e-05	6.569385710740981979e-04	-1.361233859835258057e-05
1.310999999999999943e+01	6.444999999999999991e-04	1.338079685579798803e-05	6.422813072859814626e-04	-1.333612892176640587e-05
1.313000000000000078e+01	6.308000000000000456e-04	1.312185756946751922e-05	6.279296015249593438e-04	-1.306525236714495252e-05
1.315000000000000036e+01	6.172999999999999885e-04	1.286597939426429179e-05	6.138777380080045120e-04	-1.279962056781746047e-05
1.316000000000000014e+01	6.042000000000000495e-04	1.261736313074693269e-05	6.069625012609830865e-04	-1.266874424094755787e-05
1.317999999999999972e+01	5.913000000000000070e-04	1.237528651372868255e-05	5.933499397671853628e-04	-1.241081652392435239e-05
1.319999999999999929e+01	5.785999999999999694e-04	1.213287272415322748e-05	5.800233083343487618e-04	-1.215791672527490845e-05
1.322000000000000064e+01	5.661999999999999932e-04	1.189573533868789532e-05	5.669770854340738537e-04	-1.190995878408537657e-05
1.324000000000000021e+01	5.540000000000000219e-04	1.166500423180949235e-05	5.542057740972200237e-04	-1.166685702125169489e-05
1.325999999999999979e+01	5.421000000000000037e-04	1.143634696709801770e-05	5.417039017757510101e-04	-1.142852613733362275e-05
1.327999999999999936e+01	5.303999999999999904e-04	1.121401746133686017e-05	5.294660202055719456e-04	-1.119488121042422415e-05
1.330000000000000071e+01	5.190000000000000386e-04	1.099696378233556145e-05	5.174867052703147497e-04	-1.096583769403406242e-05
1.332000000000000028e+01	5.077000000000000349e-04	1.078098051073333785e-05	5.057605568660864014e-04	-1.074131141499035693e-05
1.333999999999999986e+01	4.966999999999999844e-04	1.057033772912111491e-05	4.942821987735825226e-04	-1.052121857142233389e-05
1.335999999999999943e+01	4.859999999999999954e-04	1.036507700671828299e-05	4.830464222278225256e-04	-1.030547733353982478e-05
1.336999999999999922e+01	4.754000000000000088e-04	1.016096521135113317e-05	4.775180341776434807e-04	-1.019921480660623528e-05
1.339000000000000057e+01	4.650000000000000270e-04	9.960158168924831048e-06	4.666374203961733288e-04	-9.989859561469855115e-06
1.341000000000000014e+01	4.548999999999999984e-04	9.764830180553133566e-06	4.559879200763331387e-04	-9.784669131347894681e-06
1.342999999999999972e+01	4.449000000000000263e-04	9.573289032597051838e-06	4.455650270207741075e-04	-9.583569883369801184e-06
1.344999999999999929e+01	4.352000000000000074e-04	9.384666967601994192e-06	4.353642547719086897e-04	-9.386488506573356031e-06
1.347000000000000064e+01	4.256999999999999933e-04	9.201928679200247374e-06	4.253811365025923362e-04	-9.193352010123147708e-06
1.349000000000000021e+01	4.162999999999999817e-04	9.017966408227817986e-06	4.156112249075769125e-04	-9.004087721541729808e-06
1.350999999999999979e+01	4.070999999999999749e-04	8.839827869420704143e-06	4.060500920956647839e-04	-8.818623284951992099e-06
1.352999999999999936e+01	3.981999999999999754e-04	8.667263070112347150e-06	3.966933294826703051e-04	-8.636886659332923170e-06
1.355000000000000071e+01	3.893999999999999784e-04	8.495955162340017061e-06	3.875365476850617017e-04	-8.458806116786255757e-06
1.357000000000000028e+01	3.806999999999999837e-04	8.325919734560981443e-06	3.785753764143593987e-04	-8.284310240815546524e-06
1.358000000000000007e+01	3.722999999999999964e-04	8.163706248228925138e-06	3.741667907756837533e-04	-8.198384403686289387e-06
1.359999999999999964e+01	3.640000000000000115e-04	8.000619808289856331e-06	3.654911779992344530e-04	-8.029136068981657711e-06
1.361999999999999922e+01	3.558999999999999772e-04	7.843131933911116950e-06	3.570012732423502610e-04	-7.863307209764940162e-06
1.364000000000000057e+01	3.480000000000000020e-04	7.689127791056667681e-06	3.486934468213963604e-04	-7.700836093853211613e-06
1.366000000000000014e+01	3.401999999999999751e-04	7.536426727759781387e-06	3.405640847135869625e-04	-7.541661254995688491e-06
1.367999999999999972e+01	3.326000000000000072e-04	7.387267131014102962e-06	3.326095884715773348e-04	-7.385721491424230098e-06
1.369999999999999929e+01	3.250999999999999875e-04	7.239456801847521042e-06	3.248263751386346303e-04	-7.232955864413640091e-06
1.372000000000000064e+01	3.178000000000000269e-04	7.097080493414551962e-06	3.172108771643908798e-04	-7.083303696851872337e-06
1.374000000000000021e+01	3.106000000000000145e-04	6.954223252207348916e-06	3.097595423211699055e-04	-6.936704571819981012e-06
1.375999999999999979e+01	3.036000000000000070e-04	6.816776937722988557e-06	3.024688336208641425e-04	-6.793098331181351662e-06
1.377999999999999936e+01	2.967000000000000019e-04	6.680693169873917287e-06	2.953352292323988275e-04	-6.652425074180970433e-06
1.380000000000000071e+01	2.900000000000000017e-04	6.548249018121816024e-06	2.883552223997242468e-04	-6.514625156053576151e-06
1.382000000000000028e+01	2.834000000000000039e-04	6.417218219828692425e-06	2.815253464735668768e-04	-6.379639542808979518e-06
1.383000000000000007e+01	2.769000000000000085e-04	6.289218510448814257e-06	2.781657163437272601e-04	-6.313184969612232842e-06
1.384999999999999964e+01	2.706000000000000180e-04	6.164874582973445373e-06	2.715552652961638193e-04	-6.182320547939501178e-06
1.386999999999999922e+01	2.643999999999999758e-04	6.041942854256511580e-06	2.650874997815557180e-04	-6.054140348630855335e-06
1.389000000000000057e+01	2.582999999999999901e-04	5.920444108907708895e-06	2.587595583687551568e-04	-5.928594066290082258e-06
1.391000000000000014e+01	2.524000000000000093e-04	5.804155372388073811e-06	2.525685917605432346e-04	-5.805631608568073912e-06
1.392999999999999972e+01	2.465999999999999768e-04	5.689288072231182217e-06	2.465117627286294807e-04	-5.685203095022042455e-06
1.394999999999999929e+01	2.407999999999999984e-04	5.573550127868353951e-06	2.405862460490805683e-04	-5.567258855982274859e-06
1.397000000000000064e+01	2.353000000000000003e-04	5.463907847647627508e-06	2.347892284381857442e-04	-5.451749431426548102e-06
1.399000000000000021e+01	2.298000000000000021e-04	5.353439956541962125e-06	2.291179084887560481e-04	-5.338625569862189663e-06
1.400999999999999979e+01	2.244000000000000064e-04	5.245779142445096085e-06	2.235694966068194013e-04	-5.227838227215000699e-06
1.402999999999999936e+01	2.191999999999999884e-04	5.141936923028649255e-06	2.181412149487681868e-04	-5.119338565726206533e-06
1.405000000000000071e+01	2.139999999999999975e-04	5.037254081620263393e-06	2.128302992255684837e-04	-5.013077981210468181e-06
1.407000000000000028e+01	2.090000000000000115e-04	4.937661160185052873e-06	2.076341604564881549e-04	-4.909010559904523408e-06
1.408000000000000007e+01	2.041000000000000008e-04	4.839573390901620448e-06	2.050784147915815929e-04	-4.857786333517288709e-06
1.409999999999999964e+01	1.991999999999999901e-04	4.740636916722477236e-06	2.000501629803618832e-04	-4.756931375839572418e-06
1.411999999999999922e+01	1.945000000000000114e-04	4.646751680048475882e-06	1.951310268285164312e-04	-4.658167237739390502e-06
1.414000000000000057e+01	1.899000000000000080e-04	4.554396421587826896e-06	1.903187700930185182e-04	-4.561453458682224704e-06
1.416000000000000014e+01	1.854000000000000071e-04	4.463598854153451240e-06	1.856111658526588047e-04	-4.466749746618932669e-06
1.417999999999999972e+01	1.809000000000000061e-04	4.373014328968406612e-06	1.810059964589939916e-04	-4.374015977099513460e-06
1.419999999999999929e+01	1.766000000000000100e-04	4.286400818934848616e-06	1.765010534875862097e-04	-4.283212192392086569e-06
1.422000000000000064e+01	1.722999999999999868e-04	4.199937997321547994e-06	1.720941376895821981e-04	-4.194298600608028011e-06
1.424000000000000021e+01	1.680999999999999931e-04	4.115029402632906536e-06	1.677830589436070103e-04	-4.107235574832801009e-06
1.425999999999999979e+01	1.640000000000000019e-04	4.031706211783459374e-06	1.635656362079642508e-04	-4.021983652262297496e-06
1.427999999999999936e+01	1.600999999999999884e-04	3.953392689219771353e-06	1.594396974731547415e-04	-3.938503533344948736e-06
1.430000000000000071e+01	1.560999999999999996e-04	3.871743236800704750e-06	1.554031180892088515e-04	-3.856756702385380431e-06
1.432000000000000028e+01	1.522999999999999886e-04	3.795078049255553000e-06	1.514540377405264467e-04	-3.776708941255924988e-06
1.433999999999999986e+01	1.485000000000000046e-04	3.717535289301233277e-06	1.475907081786203613e-04	-3.698327863417105050e-06
1.435999999999999943e+01	1.448999999999999984e-04	3.644981413022979643e-06	1.438113886514966557e-04	-3.621581220361922183e-06
1.436999999999999922e+01	1.412999999999999922e-04	3.571554583137712659e-06	1.419526906209713391e-04	-3.583810770406069919e-06
1.439000000000000057e+01	1.377000000000000131e-04	3.498049810966104880e-06	1.382961378577097231e-04	-3.509455602728450996e-06
1.441000000000000014e+01	1.343000000000000118e-04	3.428736601748813536e-06	1.347192744319136585e-04	-3.436654825749486501e-06
1.442999999999999972e+01	1.309000000000000105e-04	3.360071179533553233e-06	1.312203844409615214e-04	-3.365376650917666814e-06
1.444999999999999929e+01	1.276000000000000116e-04	3.292307578438766429e-06	1.277977589996037234e-04	-3.295589419571683390e-06
1.447000000000000064e+01	1.243999999999999880e-04	3.227697464514293567e-06	1.244496962037570801e-04	-3.227261602270473127e-06
1.449000000000000021e+01	1.212000000000000051e-04	3.162163590159117932e-06	1.211745010945187051e-04	-3.160361798127305209e-06
1.450999999999999979e+01	1.180999999999999975e-04	3.098329434996435890e-06	1.179704856224211791e-04	-3.094858734148348318e-06
1.452999999999999936e+01	1.150000000000000035e-04	3.034928292535646355e-06	1.148359697636235646e-04	-3.030721283977286992e-06
1.455000000000000071e+01	1.121000000000000008e-04	2.975869978799701492e-06	1.117693863786057391e-04	-2.967920234299086822e-06
1.457000000000000028e+01	1.090999999999999956e-04	2.913867178690889106e-06	1.087693646698177142e-04	-2.906429690719558459e-06
1.458999999999999986e+01	1.062999999999999953e-04	2.856882129771603383e-06	1.058345591425969591e-04	-2.846224196362420893e-06
1.460999999999999943e+01	1.034999999999999950e-04	2.798959464015154404e-06	1.029636297397352627e-04	-2.787278397156356211e-06
1.463000000000000078e+01	1.007999999999999971e-04	2.743984171382918370e-06	1.001552418137401936e-04	-2.729567041310695354e-06
1.465000000000000036e+01	9.807000000000000125e-05	2.687220363086786722e-06	9.740806609926736252e-05	-2.673064978794317521e-06
1.466999999999999993e+01	9.545000000000000262e-05	2.633615295848418455e-06	9.472077868573087339e-05	-2.617747160817934314e-06
1.467999999999999972e+01	9.288000000000000520e-05	2.580400979272237397e-06	9.339918082724395752e-05	-2.590524543342185853e-06
1.469999999999999929e+01	9.035999999999999545e-05	2.528649379603047964e-06	9.079925517935301285e-05	-2.536936345896957315e-06
1.472000000000000064e+01	8.789999999999999528e-05	2.478077999354136812e-06	8.825593130479936601e-05	-2.484470210583033774e-06
1.474000000000000021e+01	8.548000000000000151e-05	2.428113529708197410e-06	8.576790382143427405e-05	-2.433101438927202469e-06
1.475999999999999979e+01	8.312000000000000378e-05	2.379312189914567190e-06	8.333387258073720856e-05	-2.382805431408433129e-06
1.477999999999999936e+01	8.080999999999999371e-05	2.331384092403086598e-06	8.095255301214630969e-05	-2.333557869670913560e-06
1.480000000000000071e+01	7.854999999999999840e-05	2.284776510427296617e-06	7.862280628767663289e-05	-2.285337009738377100e-06
1.482000000000000028e+01	7.632999999999999594e-05	2.238712619200002251e-06	7.634359932711062857e-05	-2.238122977349567988e-06
1.483999999999999986e+01	7.415999999999999470e-05	2.193478842189748463e-06	7.411390539162500792e-05	-2.191896016577480468e-06
1.485999999999999943e+01	7.202999999999999984e-05	2.149192381501181664e-06	7.193270182334389484e-05	-2.146636449971536090e-06
1.488000000000000078e+01	6.995000000000000620e-05	2.106111716849817338e-06	6.979897002486232618e-05	-2.102324678163901004e-06
1.490000000000000036e+01	6.792000000000000023e-05	2.064205498116037909e-06	6.771169543890392202e-05	-2.058941179478385866e-06
1.491999999999999993e+01	6.592000000000000583e-05	2.022451526648244305e-06	6.566986752809570403e-05	-2.016466509541587830e-06
1.493999999999999950e+01	6.396999999999999909e-05	1.981829969998438815e-06	6.367247975488295208e-05	-1.974881300896743475e-06
1.496000000000000085e+01	6.205999999999999874e-05	1.942005387660223171e-06	6.171852956155349744e-05	-1.934166262619662047e-06
1.498000000000000043e+01	6.018999999999999801e-05	1.902949027590191058e-06	5.980701835040234574e-05	-1.894302179937383601e-06
1.500000000000000000e+01	5.835000000000000207e-05	1.864652287269331856e-06	5.793695146400270073e-05	-1.855269913848848633e-06
1.501999999999999957e+01	5.656000000000000057e-05	1.827369951371438577e-06	5.610733982162550011e-05	-1.817050430575137601e-06
1.503999999999999915e+01	5.479999999999999710e-05	1.790439394992562534e-06	5.431727554615657915e-05	-1.779626163674208592e-06
1.505000000000000071e+01	5.308000000000000001e-05	1.754469318521510537e-06	5.343682436758791341e-05	-1.761207367880407644e-06
1.507000000000000028e+01	5.140000000000000254e-05	1.719416074277931494e-06	5.170459313881531739e-05	-1.724946858009289763e-06
1.508999999999999986e+01	4.975000000000000310e-05	1.684614266076584919e-06	5.000993793581767863e-05	-1.689443042753163210e-06
1.510999999999999943e+01	4.814000000000000326e-05	1.650942332352042114e-06	4.835207886167286202e-05	-1.654680677216533079e-06
1.513000000000000078e+01	4.654999999999999985e-05	1.617376919752164822e-06	4.673023906590771691e-05	-1.620644576024651320e-06
1.515000000000000036e+01	4.500999999999999766e-05	1.585178672589728489e-06	4.514364472948254791e-05	-1.587319613030198340e-06
1.516999999999999993e+01	4.348999999999999866e-05	1.553240463988535243e-06	4.359152504986767498e-05	-1.554690721021758822e-06
1.518999999999999950e+01	4.200999999999999927e-05	1.521968921743175292e-06	4.207311222621441419e-05	-1.522742891434144084e-06
1.521000000000000085e+01	4.055999999999999791e-05	1.491449551428515335e-06	4.058764144461167635e-05	-1.491461174060387321e-06
1.523000000000000043e+01	3.914000000000000134e-05	1.461605623193780890e-06	3.913435086343915463e-05	-1.460830676765625831e-06
1.525000000000000000e+01	3.774000000000000119e-05	1.431986168743707021e-06	3.771248159880618450e-05	-1.430836565202656338e-06
1.526999999999999957e+01	3.638000000000000066e-05	1.403277426608252702e-06	3.632128124473006702e-05	-1.401464128546424286e-06
1.528999999999999915e+01	3.504999999999999815e-05	1.375247186509150280e-06	3.496007633289840061e-05	-1.372700132823633932e-06
1.531000000000000050e+01	3.373999999999999883e-05	1.347417633363617818e-06	3.362826916989905416e-05	-1.344532761828949369e-06
1.533000000000000007e+01	3.245999999999999754e-05	1.320288637034720573e-06	3.232526733491608540e-05	-1.316950300330625097e-06
1.534999999999999964e+01	3.121000000000000103e-05	1.293951707540124390e-06	3.105048068750109727e-05	-1.289941078172093657e-06
1.536999999999999922e+01	2.998000000000000095e-05	1.267708308789136992e-06	2.980332135649098744e-05	-1.263493470052931599e-06
1.539000000000000057e+01	2.877999999999999889e-05	1.242222682266460528e-06	2.858320372900566121e-05	-1.237595895311421671e-06
1.541000000000000014e+01	2.761000000000000162e-05	1.217546154411027097e-06	2.738954443949877200e-05	-1.212236817708150727e-06
1.542999999999999972e+01	2.646000000000000077e-05	1.193109342387360730e-06	2.622176235888188270e-05	-1.187404745211061141e-06
1.544999999999999929e+01	2.532999999999999973e-05	1.168918885723557506e-06	2.507927858371331999e-05	-1.163088229781784413e-06
1.547000000000000064e+01	2.423000000000000010e-05	1.145575344169628952e-06	2.396151642545183682e-05	-1.139275867163254229e-06
1.549000000000000021e+01	2.315000000000000028e-05	1.122448020291511643e-06	2.286790139977304011e-05	-1.115956296668555117e-06
1.550000000000000000e+01	2.209000000000000026e-05	1.099748743902971563e-06	2.232997013540208173e-05	-1.104477770115027509e-06
1.551999999999999957e+01	2.106000000000000165e-05	1.077895054718686639e-06	2.127150670600775961e-05	-1.081876242252407318e-06
1.553999999999999915e+01	2.004999999999999946e-05	1.056414160603217131e-06	2.023582824836762782e-05	-1.059740499356562379e-06
1.556000000000000050e+01	1.906000000000000047e-05	1.035284179981361529e-06	1.922247871971737059e-05	-1.038061403072972444e-06
1.558000000000000007e+01	1.807999999999999969e-05	1.013995197095371034e-06	1.823100543102903494e-05	-1.016829880055794823e-06
1.559999999999999964e+01	1.713000000000000032e-05	9.939460161774381331e-07	1.726095740844944338e-05	-9.960368913255562288e-07
1.561999999999999922e+01	1.620000000000000075e-05	9.736550409667687358e-07	1.631188538510121311e-05	-9.756734321048893701e-07
1.564000000000000057e+01	1.529000000000000099e-05	9.542728150798039257e-07	1.538334179293011136e-05	-9.557305316551974709e-07
1.566000000000000014e+01	1.439999999999999935e-05	9.353074360871937226e-07	1.447488075460729844e-05	-9.361992531144245913e-07
1.567999999999999972e+01	1.352999999999999921e-05	9.162947143725102755e-07	1.358605807547218433e-05	-9.170706933356319000e-07
1.569999999999999929e+01	1.267000000000000067e-05	8.975539246346150111e-07	1.271643123552796393e-05	-8.983359827266333736e-07
1.572000000000000064e+01	1.184000000000000014e-05	8.804545417120257762e-07	1.186555938148352567e-05	-8.799862850905607963e-07
1.574000000000000021e+01	1.101999999999999952e-05	8.621051954566411483e-07	1.103300331884208589e-05	-8.620127974673640961e-07
1.575999999999999979e+01	1.021000000000000050e-05	8.441276627746145599e-07	1.021832207201116017e-05	-8.444052761284616439e-07
1.577999999999999936e+01	9.429999999999999499e-06	8.226508101110296591e-07	9.422354061165488106e-06	-8.227956083322555942e-07
1.580000000000000071e+01	8.669999999999999999e-06	7.948935412192000300e-07	8.650695674698654172e-06	-7.939471760976874218e-07
1.582000000000000028e+01	7.938999999999999714e-06	7.622499837941377820e-07	7.909651492789791793e-06	-7.595073000683390442e-07
1.583999999999999986e+01	7.242000000000000289e-06	7.250149906183182764e-07	7.203620452822646887e-06	-7.209023236096880811e-07
1.585999999999999943e+01	6.581999999999999831e-06	6.847815288194622420e-07	6.536141510323752086e-06	-6.794465662313134184e-07
1.588000000000000078e+01	5.961000000000000187e-06	6.425439110311684114e-07	5.909205542646539495e-06	-6.362298431374686693e-07
1.590000000000000036e+01	5.382000000000000309e-06	5.993980057993854347e-07	5.324139513769053461e-06	-5.922339875641267622e-07
1.591999999999999993e+01	4.843000000000000049e-06	5.561457526480176953e-07	4.781163349156941644e-06	-5.482349081005299953e-07
1.593999999999999950e+01	4.344999999999999904e-06	5.135077424480407892e-07	4.280028512197488041e-06	-5.049131318889224472e-07
1.596000000000000085e+01	3.885999999999999725e-06	4.718255356187072355e-07	3.819734140281756829e-06	-4.627770594944833731e-07
1.598000000000000043e+01	3.465999999999999934e-06	4.318365239238261928e-07	3.398972560101511787e-06	-4.222562639087537173e-07
1.600000000000000000e+01	3.082999999999999959e-06	3.935515615484583050e-07	3.015995760563997608e-06	-3.836433889120946274e-07
1.601999999999999957e+01	2.735000000000000072e-06	3.570238801874229763e-07	2.668880794052788763e-06	-3.471692576622818357e-07
1.603999999999999915e+01	2.420000000000000123e-06	3.227503474823846709e-07	2.355484251995624001e-06	-3.129647622081605509e-07
1.605999999999999872e+01	2.135999999999999963e-06	2.907933172624158235e-07	2.073585342314595996e-06	-2.811152062454878224e-07
1.607999999999999829e+01	1.881000000000000075e-06	2.611820034511375034e-07	1.820917019655963082e-06	-2.516358239032794131e-07
1.610000000000000142e+01	1.652000000000000023e-06	2.337721262162792926e-07	1.595208165391748572e-06	-2.245099013538014814e-07
1.612000000000000099e+01	1.447999999999999943e-06	2.085827958517512184e-07	1.394240687014186981e-06	-1.996775574435694798e-07
1.614000000000000057e+01	1.266999999999999897e-06	1.856554083718543475e-07	1.215838964931309722e-06	-1.770586922710610436e-07
1.616000000000000014e+01	1.106000000000000083e-06	1.647457446127213823e-07	1.057952741926530653e-06	-1.565482540964379584e-07
1.617000000000000171e+01	9.629999999999999278e-07	1.457245358490806728e-07	9.860807306698712953e-07	-1.470475682082829952e-07
1.619000000000000128e+01	8.370999999999999982e-07	1.286061061411109718e-07	8.553119382909071026e-07	-1.294779360064606868e-07
1.621000000000000085e+01	7.262000000000000309e-07	1.132033766810866979e-07	7.403786652444855163e-07	-1.137083569936935216e-07
1.623000000000000043e+01	6.288000000000000190e-07	9.943606691407701357e-08	6.396099563646402661e-07	-9.960740114924273053e-08
1.625000000000000000e+01	5.434999999999999632e-07	8.710806827414629970e-08	5.514964236230630130e-07	-8.704210257054023621e-08
1.626999999999999957e+01	4.689000000000000231e-07	7.615340694603427469e-08	4.746208087049140176e-07	-7.588204772782621795e-08
1.628999999999999915e+01	4.038000000000000027e-07	6.639657422140995103e-08	4.077192704746546581e-07	-6.600224927370865259e-08
1.630999999999999872e+01	3.471999999999999856e-07	5.779146868127855353e-08	3.496122915074239984e-07	-5.728182148903728007e-08
1.632999999999999829e+01	2.979999999999999950e-07	5.020430094776077567e-08	2.992705401937821388e-07	-4.960756457105517037e-08
1.635000000000000142e+01	2.554000000000000238e-07	4.352879238330418540e-08	2.557355489476496445e-07	-4.287144210426685984e-08
1.637000000000000099e+01	2.185000000000000044e-07	3.765608359465306814e-08	2.181766468754347512e-07	-3.697585128159292877e-08
1.639000000000000057e+01	1.865999999999999901e-07	3.251398847765066559e-08	1.858235585923456198e-07	-3.182822851422420500e-08
1.641000000000000014e+01	1.591999999999999962e-07	2.802462825448597179e-08	1.580221575787725018e-07	-2.734565740538027268e-08
1.642999999999999972e+01	1.354999999999999891e-07	2.410295923050735842e-08	1.341674659356764595e-07	-2.345009307711024794e-08
1.644999999999999929e+01	1.152999999999999935e-07	2.070945600628611287e-08	1.137457077540808097e-07	-2.007370368093181743e-08
1.646999999999999886e+01	9.788000000000000031e-08	1.775577013422975430e-08	9.628351168070004523e-08	-1.715302241811926426e-08
1.648999999999999844e+01	8.300000000000000207e-08	1.520024694711679143e-08	8.138685260539986362e-08	-1.463271630218754692e-08
1.651000000000000156e+01	7.029000000000000274e-08	1.299028232987055055e-08	6.869490104176213120e-08	-1.246128412060418674e-08
1.653000000000000114e+01	5.944000000000000153e-08	1.108461710020392818e-08	5.790443670239919978e-08	-1.059509516091972340e-08
1.655000000000000071e+01	5.019999999999999953e-08	9.442656028639398360e-09	4.873884445684737936e-08	-8.993967748898043036e-09
1.657000000000000028e+01	4.234000000000000061e-08	8.032630416614805541e-09	4.097051427812740479e-08	-7.623308526942427864e-09
1.658999999999999986e+01	3.567000000000000111e-08	6.822820062990596725e-09	3.439455401270536985e-08	-6.451347914352102489e-09
1.660999999999999943e+01	3.001000000000000204e-08	5.786978047179144131e-09	2.883864866767473114e-08	-5.451554908074145702e-09
1.662999999999999901e+01	2.522000000000000018e-08	4.902612534743627892e-09	2.414788717524599418e-08	-4.600057780527802825e-09
1.664999999999999858e+01	2.117000000000000031e-08	4.148318264453841207e-09	2.019517920534769030e-08	-3.876281889068891713e-09
1.667000000000000171e+01	1.775000000000000012e-08	3.503780012387811433e-09	1.686918822088366761e-08	-3.261637369349535346e-09
1.669000000000000128e+01	1.486000000000000038e-08	2.955611912554375422e-09	1.407512299357599109e-08	-2.740671956730359613e-09
1.671000000000000085e+01	1.242999999999999947e-08	2.490232954571385636e-09	1.172924906862183686e-08	-2.299950785637366429e-09
1.673000000000000043e+01	1.039000000000000072e-08	2.096534919259634054e-09	9.762561571498916625e-09	-1.927735997689142095e-09
1.675000000000000000e+01	8.667000000000000780e-09	1.760870574161096705e-09	8.116971984551844705e-09	-1.613592026308773057e-09
1.676999999999999957e+01	7.225999999999999656e-09	1.478533071206205199e-09	6.741907663008291543e-09	-1.348817824033078835e-09
1.678999999999999915e+01	6.017999999999999691e-09	1.239699430649994300e-09	5.593358571141302292e-09	-1.126210301882600699e-09
1.680999999999999872e+01	5.006999999999999770e-09	1.038083693701634993e-09	4.634691504978629615e-09	-9.393289431967452892e-10
1.682999999999999829e+01	4.161000000000000003e-09	8.682109054934290990e-10	3.836754743607349161e-09	-7.824948477882300382e-10
1.685000000000000142e+01	3.455000000000000167e-09	7.254888219842421565e-10	3.173442551484726892e-09	-6.509306615927794778e-10
1.687000000000000099e+01	2.865999999999999822e-09	6.056150289680730688e-10	2.622072825067945748e-09	-5.409465349469569916e-10
1.689000000000000057e+01	2.375000000000000174e-09	5.050154973385306544e-10	2.163497666434256389e-09	-4.491563194160538870e-10
1.691000000000000014e+01	1.966000000000000035e-09	4.205436681285309945e-10	1.783638979444304470e-09	-3.725322686555671528e-10
1.692999999999999972e+01	1.625999999999999969e-09	3.498801521016589157e-10	1.469576997966779592e-09	-3.084893965910700487e-10
1.694999999999999929e+01	1.343000000000000015e-09	2.906904911794731309e-10	1.209743153293758932e-09	-2.552196074469050680e-10
1.696999999999999886e+01	1.108999999999999996e-09	2.413861060962981897e-10	9.941717036493291788e-10	-2.110405765238804416e-10
1.698999999999999844e+01	9.147999999999999843e-10	2.002254659531452811e-10	8.163182162047120887e-10	-1.743553849463240928e-10
1.701000000000000156e+01	7.538999999999999505e-10	1.659227770595128285e-10	6.701878337838318224e-10	-1.437633627542774033e-10
1.703000000000000114e+01	6.207999999999999655e-10	1.373820207583820860e-10	5.499010159505739429e-10	-1.184144428500478138e-10
1.705000000000000071e+01	5.107000000000000045e-10	1.136362623659196891e-10	4.501977912123184753e-10	-9.754590887030354603e-11
1.707000000000000028e+01	4.197999999999999876e-10	9.389477450044882137e-11	3.681286987231319519e-10	-8.032179713251526188e-11
1.708999999999999986e+01	3.447000000000000091e-10	7.749552115529516924e-11	3.012228501487587124e-10	-6.596468248495081496e-11
1.710999999999999943e+01	2.828999999999999743e-10	6.392829789757583951e-11	2.465179532068423475e-10	-5.408345308165037006e-11
1.712999999999999901e+01	2.320000000000000002e-10	5.268067172236891792e-11	2.011257382217945901e-10	-4.439128756045396327e-11
1.714999999999999858e+01	1.900999999999999949e-10	4.338586932416629000e-11	1.637067982787782930e-10	-3.646217895564296983e-11
1.717000000000000171e+01	1.556000000000000107e-10	3.568274078908177686e-11	1.335004137754666026e-10	-2.984110616423390836e-11
1.719000000000000128e+01	1.272999999999999895e-10	2.933987835572147404e-11	1.090861559730191123e-10	-2.433856213595613612e-11
1.721000000000000085e+01	1.040000000000000028e-10	2.408382006908372790e-11	8.876326124506993840e-11	-1.989882468904770269e-11
1.723000000000000043e+01	8.497000000000000488e-11	1.976524756109882655e-11	7.184683825373307725e-11	-1.632555688186620490e-11
1.725000000000000000e+01	6.934999999999999833e-11	1.620788482492806210e-11	5.834090126335230810e-11	-1.333142491718152618e-11
1.726999999999999957e+01	5.656000000000000295e-11	1.327749503623350599e-11	4.767734124751597541e-11	-1.080293762074762225e-11
1.728999999999999915e+01	4.608999999999999930e-11	1.087021519098901284e-11	3.877077434023285982e-11	-8.784083449190971559e-12
1.730999999999999872e+01	3.754000000000000039e-11	8.892731051936821609e-12	3.115441847063987523e-11	-7.212853826303196089e-12
1.732999999999999829e+01	3.055000000000000049e-11	7.268640703254519517e-12	2.511671199169924726e-11	-5.895284439135208475e-12
1.735000000000000142e+01	2.484000000000000159e-11	5.935897466212839691e-12	2.057729920477668361e-11	-4.737237827854885116e-12
1.737000000000000099e+01	2.019000000000000020e-11	4.845690994353953820e-12	1.680680775838508329e-11	-3.813482474670487108e-12
1.739000000000000057e+01	1.639999999999999959e-11	3.952170438699896121e-12	1.337945348354280985e-11	-3.141887241648659411e-12
1.741000000000000014e+01	1.331000000000000044e-11	3.220587395949223663e-12	1.062863864818277211e-11	-2.589057452859259262e-12
1.742999999999999972e+01	1.079000000000000067e-11	2.622042598377646676e-12	8.748865051358563003e-12	-2.059801299567323259e-12
1.744999999999999929e+01	8.747999999999999479e-12	2.134408981448419149e-12	7.257600197806957806e-12	-1.623854116818075399e-12
1.746999999999999886e+01	7.086000000000000301e-12	1.735855430372783265e-12	5.723627028489463653e-12	-1.343602566028071437e-12
1.748999999999999844e+01	5.735999999999999793e-12	1.410776167374541401e-12	4.407000670302508842e-12	-1.133412466105552580e-12
1.751000000000000156e+01	4.639999999999999616e-12	1.145499884489445517e-12	3.635029897449160030e-12	-8.957630223559276141e-13
1.753000000000000114e+01	3.750999999999999668e-12	9.297096210822119736e-13	3.130986591931097711e-12	-6.764763614348836729e-13
1.755000000000000071e+01	3.030999999999999909e-12	7.540528801422373913e-13	2.472179225896525278e-12	-5.569684788497407041e-13
1.757000000000000028e+01	2.448000000000000070e-12	6.112753710072082228e-13	1.788188036759559206e-12	-4.952077864859763339e-13
1.758999999999999986e+01	1.974999999999999965e-12	4.951038365922176187e-13	1.443803532272183581e-12	-3.970529980331903065e-13
1.760999999999999943e+01	1.592999999999999977e-12	4.008135309693524254e-13	1.346068029732984091e-12	-2.763256816494280451e-13
1.762999999999999901e+01	1.283999999999999981e-12	3.242523819427083464e-13	1.107657101920844336e-12	-2.163777839025128753e-13
1.764999999999999858e+01	1.034000000000000037e-12	2.620742982921700820e-13	7.176749850257697663e-13	-2.140735177104785823e-13
1.767000000000000171e+01	8.326999999999999758e-13	2.117745902124257110e-13	5.169203040676559711e-13	-1.854901589824247123e-13
1.769000000000000128e+01	6.701000000000000426e-13	1.710407158412523512e-13	5.642336343991698780e-13	-1.135146027493729314e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_1.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.707000000000000309e-03	5.441000000000000281e-01	8.343459635738962460e-04	5.439351454155681997e-01	-7.128327933607537690e-04
2.315000000000000044e-02	5.390000000000000346e-01	1.040625362791688718e-03	5.387793263147888645e-01	-1.223692614501065232e-03
3.862999999999999767e-02	5.339000000000000412e-01	1.454310802542569834e-03	5.336600159753225325e-01	-1.565668249942552860e-03
5.417000000000000287e-02	5.288000000000000478e-01	1.753354108741544135e-03	5.285697690004771410e-01	-1.836289160853719730e-03
6.975000000000000644e-02	5.237000000000000544e-01	1.995867375768381382e-03	5.235151528585502145e-01	-2.063702913617727203e-03
8.538999999999999369e-02	5.187000000000000499e-01	2.202912976528415001e-03	5.184896897206850985e-01	-2.261391672871238510e-03
1.010999999999999954e-01	5.137000000000000455e-01	2.384245474759711693e-03	5.134902982473182886e-01	-2.436835230176911428e-03
1.168000000000000010e-01	5.087000000000000410e-01	2.546068672309795364e-03	5.085422492765746538e-01	-2.593898108551285879e-03
1.325999999999999956e-01	5.038000000000000256e-01	2.692284071357741414e-03	5.036108201486160230e-01	-2.736889096613423153e-03
1.484000000000000041e-01	4.989000000000000101e-01	2.825384843570990633e-03	4.987272121353505394e-01	-2.867188504040323049e-03
1.643000000000000016e-01	4.939999999999999947e-01	2.946229970680044451e-03	4.938604994326219466e-01	-2.987342106793887571e-03
1.801999999999999991e-01	4.892000000000000237e-01	3.058822510776328454e-03	4.890412783247594097e-01	-3.097921245087513660e-03
1.962000000000000133e-01	4.843999999999999972e-01	3.163050400172593129e-03	4.842392205244633319e-01	-3.200680596869736813e-03
2.121999999999999997e-01	4.796000000000000263e-01	3.259079915746365252e-03	4.794843131157364713e-01	-3.295833632664404989e-03
2.283000000000000029e-01	4.748999999999999888e-01	3.350524115482233275e-03	4.747468159716718983e-01	-3.384685709968734534e-03
2.444000000000000061e-01	4.702000000000000068e-01	3.434096721647969877e-03	4.700561284524337191e-01	-3.467278489709955600e-03
2.605000000000000093e-01	4.656000000000000139e-01	3.510714566471048736e-03	4.654117844083038857e-01	-3.544170610523869440e-03
2.767000000000000015e-01	4.608999999999999764e-01	3.584376955266144627e-03	4.607849112211760412e-01	-3.616271524775181972e-03
2.929999999999999827e-01	4.562999999999999834e-01	3.651346699740795881e-03	4.561758989199783954e-01	-3.683909762454876113e-03
3.093000000000000194e-01	4.517999999999999794e-01	3.717067635583189492e-03	4.516129896134770672e-01	-3.747000826841340084e-03
3.256999999999999895e-01	4.471999999999999864e-01	3.774753010379001527e-03	4.470681466535427750e-01	-3.806224495976925741e-03
3.421000000000000152e-01	4.426999999999999824e-01	3.831338532912007162e-03	4.425690415354029961e-01	-3.861478987693665790e-03
3.584999999999999853e-01	4.381999999999999784e-01	3.883471530169023151e-03	4.381152131364935420e-01	-3.913030743324602892e-03
3.750000000000000000e-01	4.338000000000000189e-01	3.932136384359016974e-03	4.336794588094058378e-01	-3.961401840302461105e-03
3.916000000000000036e-01	4.294000000000000039e-01	3.979022999719906278e-03	4.292621393094262494e-01	-4.006749886449668431e-03
4.082000000000000073e-01	4.249999999999999889e-01	4.019223898963579511e-03	4.248898135040548585e-01	-4.048973607977221500e-03
4.248000000000000109e-01	4.207000000000000184e-01	4.061141837907822870e-03	4.205620224038242871e-01	-4.088256852568398006e-03
4.415000000000000036e-01	4.163999999999999924e-01	4.096563431623145325e-03	4.162526402552185756e-01	-4.124979535612138815e-03
4.582999999999999852e-01	4.121000000000000218e-01	4.132775417856988584e-03	4.119620067084822645e-01	-4.159249057590687706e-03
4.751000000000000223e-01	4.077999999999999958e-01	4.162640015231360013e-03	4.077155999556973942e-01	-4.190984051020818675e-03
4.919000000000000039e-01	4.036000000000000143e-01	4.192004049922344079e-03	4.035129643712205283e-01	-4.220319263771686071e-03
5.088000000000000300e-01	3.993999999999999773e-01	4.219864664512358587e-03	3.993290189924328937e-01	-4.247534412580063722e-03
5.256999999999999451e-01	3.952999999999999847e-01	4.247296307852365359e-03	3.951884567198959974e-01	-4.272565351208396436e-03
5.426999999999999602e-01	3.911999999999999922e-01	4.268743138301952546e-03	3.910667070633130349e-01	-4.295651644764122458e-03
5.597999999999999643e-01	3.870999999999999996e-01	4.291051952703439296e-03	3.869640803288573183e-01	-4.316860833580020602e-03
5.767999999999999794e-01	3.830000000000000071e-01	4.309729233911724182e-03	3.829281099804620614e-01	-4.336042075293120718e-03
5.939999999999999725e-01	3.790000000000000036e-01	4.328175575012332098e-03	3.788874951453270468e-01	-4.353609869654394109e-03
6.110999999999999766e-01	3.750000000000000000e-01	4.343117399978960180e-03	3.749126394728888867e-01	-4.369328014987771888e-03
6.283999999999999586e-01	3.709999999999999964e-01	4.358907929841296380e-03	3.709337253434997761e-01	-4.383540022323817280e-03
6.455999999999999517e-01	3.670999999999999819e-01	4.370311752358329270e-03	3.670196744836284886e-01	-4.396062295295660380e-03
6.630000000000000338e-01	3.632000000000000228e-01	4.382596611386146458e-03	3.631021339056444974e-01	-4.407173737194322420e-03
6.803000000000000158e-01	3.593000000000000083e-01	4.391546117908855067e-03	3.592485630100645810e-01	-4.416739610626828003e-03
6.977999999999999758e-01	3.554999999999999827e-01	4.400517563741792454e-03	3.553920518706306653e-01	-4.424980159724993881e-03
7.151999999999999469e-01	3.517000000000000126e-01	4.408304286822353237e-03	3.515986228160378202e-01	-4.431805593225566359e-03
7.328000000000000069e-01	3.478999999999999870e-01	4.412897685564025514e-03	3.478027806441114089e-01	-4.437383107013978013e-03
7.502999999999999670e-01	3.442000000000000060e-01	4.419620929448738432e-03	3.440691394070145015e-01	-4.441664161335776018e-03
7.679000000000000270e-01	3.403999999999999804e-01	4.419960411407022720e-03	3.403545847675973901e-01	-4.444753370993609169e-03
7.855999999999999650e-01	3.366999999999999993e-01	4.422459760722344604e-03	3.366593695503347083e-01	-4.446683153827793271e-03
8.033000000000000140e-01	3.331000000000000072e-01	4.425176771089150279e-03	3.330042737281535548e-01	-4.447483658574645678e-03
8.211000000000000520e-01	3.295000000000000151e-01	4.424910612615054820e-03	3.293685448156850049e-01	-4.447199056935639133e-03
8.388999999999999790e-01	3.259000000000000230e-01	4.423605223656416896e-03	3.257725128165522843e-01	-4.445868532583188877e-03
8.567000000000000171e-01	3.222999999999999754e-01	4.421260604213237376e-03	3.222157416537120844e-01	-4.443536973577082334e-03
8.746000000000000441e-01	3.186999999999999833e-01	4.417876754285517127e-03	3.186781465312078510e-01	-4.440226020115132025e-03
8.925999999999999490e-01	3.151999999999999802e-01	4.413034517577823189e-03	3.151599553710802137e-01	-4.435961032455481429e-03
9.105999999999999650e-01	3.118000000000000216e-01	4.408636263227137635e-03	3.116806036253610412e-01	-4.430798131930886036e-03
9.285999999999999810e-01	3.083000000000000185e-01	4.403647956901339533e-03	3.082396623032602756e-01	-4.424775707118541387e-03
9.466999999999999860e-01	3.049000000000000044e-01	4.397331744956403839e-03	3.048179117179057873e-01	-4.417890041127721726e-03
9.648999999999999799e-01	3.014999999999999902e-01	4.388332586310545250e-03	3.014155540425503821e-01	-4.410163402701870912e-03
9.830999999999999739e-01	2.980999999999999761e-01	4.380151532996128666e-03	2.980511719732810705e-01	-4.401666222550334323e-03
1.000999999999999890e+00	2.948000000000000065e-01	4.370809428290371723e-03	2.947788815063356882e-01	-4.392589600043790392e-03
1.020000000000000018e+00	2.914999999999999813e-01	4.362273881910671940e-03	2.913447957024254409e-01	-4.382208587804563987e-03
1.038000000000000034e+00	2.882000000000000117e-01	4.351159889228771623e-03	2.881283606009322207e-01	-4.371695474292031959e-03
1.056000000000000050e+00	2.848999999999999866e-01	4.339169478838241119e-03	2.849474377972589512e-01	-4.360550884377540314e-03
1.074999999999999956e+00	2.817000000000000060e-01	4.327838979805395322e-03	2.816278855008788051e-01	-4.348132055860562915e-03
1.092999999999999972e+00	2.785000000000000253e-01	4.315658621176301363e-03	2.785187244333831580e-01	-4.335773411779431097e-03
1.112000000000000099e+00	2.753999999999999782e-01	4.302601267488308928e-03	2.752740661146054757e-01	-4.322129703914796318e-03
1.129999999999999893e+00	2.721999999999999975e-01	4.288752943931526534e-03	2.722350528870740582e-01	-4.308662194449152522e-03
1.149000000000000021e+00	2.691000000000000059e-01	4.274089979144917069e-03	2.690635941580834523e-01	-4.293900338865127599e-03
1.167999999999999927e+00	2.660000000000000142e-01	4.258639508591134312e-03	2.659290848776355021e-01	-4.278602968146826002e-03
1.185999999999999943e+00	2.630000000000000115e-01	4.244015226272560871e-03	2.629932402521452661e-01	-4.263639352405141150e-03
1.205000000000000071e+00	2.599000000000000199e-01	4.227002445890350353e-03	2.599294459199482099e-01	-4.247369797371642643e-03
1.223999999999999977e+00	2.569000000000000172e-01	4.210841257155193730e-03	2.569013459261304533e-01	-4.230635344283326625e-03
1.243000000000000105e+00	2.540000000000000036e-01	4.195569765184859606e-03	2.539085233786112505e-01	-4.213458125518666428e-03
1.262000000000000011e+00	2.510000000000000009e-01	4.176447924269298916e-03	2.509505635603898610e-01	-4.195859449840088490e-03
1.280999999999999917e+00	2.480999999999999872e-01	4.159707075863876280e-03	2.480270638996072974e-01	-4.177859747158752315e-03
1.300000000000000044e+00	2.452000000000000013e-01	4.140813865654915937e-03	2.451376244191402765e-01	-4.159478681593562280e-03
1.318999999999999950e+00	2.422999999999999876e-01	4.122616362520327080e-03	2.422818436295377520e-01	-4.140735222120075359e-03
1.338000000000000078e+00	2.394999999999999907e-01	4.104013559496768465e-03	2.394593309634344136e-01	-4.121647588226237668e-03
1.356999999999999984e+00	2.366999999999999937e-01	4.084731792556642142e-03	2.366697028607537556e-01	-4.102233303358182592e-03
1.375999999999999890e+00	2.338999999999999968e-01	4.064771061699948979e-03	2.339125717930377046e-01	-4.082509283902266070e-03
1.395999999999999908e+00	2.310999999999999999e-01	4.044131366926689841e-03	2.310450191790657803e-01	-4.061430430322223589e-03
1.415000000000000036e+00	2.283999999999999919e-01	4.024574781258428990e-03	2.283534143562661878e-01	-4.041120970676255128e-03
1.433999999999999941e+00	2.257000000000000117e-01	4.003060400827348000e-03	2.256931664479796817e-01	-4.020549610630213058e-03
1.453999999999999959e+00	2.230000000000000038e-01	3.982209973205833205e-03	2.229263765871538350e-01	-3.998628583121073728e-03
1.473000000000000087e+00	2.202999999999999958e-01	3.959432927736033538e-03	2.203293499793378962e-01	-3.977564602391757409e-03
1.493000000000000105e+00	2.177000000000000046e-01	3.939098073904905885e-03	2.176283186581347562e-01	-3.955155474150740501e-03
1.512000000000000011e+00	2.151000000000000134e-01	3.916890873150795718e-03	2.150930133413578305e-01	-3.933655670268345478e-03
1.532000000000000028e+00	2.124999999999999944e-01	3.894083228116728204e-03	2.124561710107018830e-01	-3.910816043126612643e-03
1.550999999999999934e+00	2.099999999999999922e-01	3.873731631127793739e-03	2.099811209850707960e-01	-3.888933145625996304e-03
1.570999999999999952e+00	2.074000000000000010e-01	3.849719633432197897e-03	2.074069485522500866e-01	-3.865716494723629628e-03
1.590999999999999970e+00	2.048999999999999988e-01	3.826974919577471809e-03	2.048643305355679900e-01	-3.842325982575935280e-03
1.610999999999999988e+00	2.023999999999999966e-01	3.803652855453557632e-03	2.023528835487066746e-01	-3.818774191660791878e-03
1.629999999999999893e+00	2.000000000000000111e-01	3.781644263192049122e-03	1.999955343226815785e-01	-3.796261639623114449e-03
1.649999999999999911e+00	1.975000000000000089e-01	3.756038778753488950e-03	1.975437746250149340e-01	-3.772429757090136997e-03
1.669999999999999929e+00	1.950999999999999956e-01	3.732923983376213763e-03	1.951220696185781422e-01	-3.748471029695368308e-03
1.689999999999999947e+00	1.927000000000000102e-01	3.709254931740515841e-03	1.927300551067231971e-01	-3.724396315629981396e-03
1.709999999999999964e+00	1.904000000000000137e-01	3.685868781736720192e-03	1.903673647400604962e-01	-3.700216038538723523e-03
1.729999999999999982e+00	1.880000000000000004e-01	3.661116620996023117e-03	1.880336364115207382e-01	-3.675940239825411637e-03
1.750999999999999890e+00	1.857000000000000040e-01	3.636697014010378294e-03	1.856140063689319109e-01	-3.650358459968490628e-03
1.770999999999999908e+00	1.834000000000000075e-01	3.611772802889462453e-03	1.833385525579130648e-01	-3.625916788641461025e-03
1.790999999999999925e+00	1.811000000000000110e-01	3.587389568970777032e-03	1.810909922977411990e-01	-3.601408045934275434e-03
1.810999999999999943e+00	1.789000000000000035e-01	3.563434728951830627e-03	1.788709831748604429e-01	-3.576840872830259858e-03
1.830999999999999961e+00	1.766000000000000070e-01	3.536994396024022071e-03	1.766781910488073870e-01	-3.552223626660260328e-03
1.852000000000000091e+00	1.743999999999999995e-01	3.512063256699875496e-03	1.744046860633197138e-01	-3.526330390616320802e-03
1.872000000000000108e+00	1.723000000000000087e-01	3.488674219944734502e-03	1.722666459036354958e-01	-3.501635198494567908e-03
1.893000000000000016e+00	1.701000000000000012e-01	3.462788720625617836e-03	1.700499058927759932e-01	-3.475676802681966059e-03
1.913000000000000034e+00	1.680000000000000104e-01	3.438467263185735964e-03	1.679652528784872367e-01	-3.450934913507662863e-03
1.933999999999999941e+00	1.658000000000000029e-01	3.411627403871647906e-03	1.658038659999753472e-01	-3.424942954545112488e-03
1.953999999999999959e+00	1.637000000000000122e-01	3.386373525747024722e-03	1.637712633417776065e-01	-3.400183221155273980e-03
1.975000000000000089e+00	1.617000000000000104e-01	3.361804962391929524e-03	1.616638429689230549e-01	-3.374186843255222532e-03
1.995999999999999996e+00	1.595999999999999919e-01	3.335652727248446942e-03	1.595835434637914163e-01	-3.348198834964622762e-03
2.016999999999999904e+00	1.575999999999999901e-01	3.311140744219732025e-03	1.575300123274423758e-01	-3.322225954411425590e-03
2.036999999999999922e+00	1.555999999999999883e-01	3.285291617967573893e-03	1.555988391181814257e-01	-3.297509916875506191e-03
2.057999999999999829e+00	1.535999999999999865e-01	3.259913609535074891e-03	1.535965826688106828e-01	-3.271585197464404668e-03
2.079000000000000181e+00	1.516000000000000125e-01	3.233221551889900632e-03	1.516200931504482208e-01	-3.245694208532489376e-03
2.100000000000000089e+00	1.496999999999999997e-01	3.208256926250140865e-03	1.496690357631580703e-01	-3.219842700827998169e-03
2.120999999999999996e+00	1.476999999999999980e-01	3.181596622869771462e-03	1.477430832786358061e-01	-3.194036243101723571e-03
2.141999999999999904e+00	1.458000000000000129e-01	3.155820820101800858e-03	1.458419157666772659e-01	-3.168280227670986545e-03
2.162999999999999812e+00	1.439999999999999891e-01	3.131824988213741372e-03	1.439652135999487381e-01	-3.142579766190895831e-03
2.184000000000000163e+00	1.421000000000000041e-01	3.105269762582364788e-03	1.421126593396987714e-01	-3.116939730640334687e-03
2.205999999999999961e+00	1.401999999999999913e-01	3.078319629366861945e-03	1.401974505225197509e-01	-3.090148699013300828e-03
2.226999999999999869e+00	1.383999999999999952e-01	3.053180643945807224e-03	1.383933810951116505e-01	-3.064646968058568066e-03
2.248000000000000220e+00	1.365999999999999992e-01	3.027667535550317580e-03	1.366125269151640120e-01	-3.039219461158084064e-03
2.269000000000000128e+00	1.348000000000000032e-01	3.001780304180393447e-03	1.348545872672697876e-01	-3.013870281145047871e-03
2.290999999999999925e+00	1.330999999999999961e-01	2.977756182129143604e-03	1.330371933297935239e-01	-2.987402347319648849e-03
2.311999999999999833e+00	1.313000000000000000e-01	2.951131097115195293e-03	1.313252626992319760e-01	-2.962225829215170674e-03
2.334000000000000075e+00	1.295999999999999930e-01	2.926389906029611739e-03	1.295554344548832393e-01	-2.935946927551744655e-03
2.354999999999999982e+00	1.279000000000000137e-01	2.901295376579285032e-03	1.278883057731471651e-01	-2.910958201031105773e-03
2.376999999999999780e+00	1.262000000000000066e-01	2.875847508764213870e-03	1.261647943514798420e-01	-2.884883457022861374e-03
2.398000000000000131e+00	1.244999999999999996e-01	2.849327501499257509e-03	1.245412982441460037e-01	-2.860096454464109046e-03
2.419999999999999929e+00	1.228999999999999954e-01	2.825481780681187577e-03	1.228628951895896770e-01	-2.834239804213988488e-03
2.442000000000000171e+00	1.212000000000000022e-01	2.798294356505047920e-03	1.212071099086730608e-01	-2.808499628663120584e-03
2.463999999999999968e+00	1.195999999999999980e-01	2.773782373476333003e-03	1.195736389828845891e-01	-2.782879098234383123e-03
2.484999999999999876e+00	1.179999999999999938e-01	2.748256563374921503e-03	1.180349582755861326e-01	-2.758537533979413779e-03
2.507000000000000117e+00	1.164000000000000035e-01	2.723088710440407702e-03	1.164442389898407842e-01	-2.733159367955745930e-03
2.528999999999999915e+00	1.149000000000000021e-01	2.699274743887142627e-03	1.148749559171747259e-01	-2.707909197707481994e-03
2.551000000000000156e+00	1.132999999999999979e-01	2.673461413351674310e-03	1.133268214625209741e-01	-2.682789614041115357e-03
2.572999999999999954e+00	1.117999999999999966e-01	2.649040074315222888e-03	1.117995524412906672e-01	-2.657803085905025963e-03
2.595000000000000195e+00	1.102999999999999953e-01	2.624324286641483914e-03	1.102928656722310108e-01	-2.632951851585997594e-03
2.616999999999999993e+00	1.087999999999999939e-01	2.599942207423337238e-03	1.088064827585006056e-01	-2.608238051798308400e-03
2.640000000000000124e+00	1.073000000000000065e-01	2.574628862220987129e-03	1.072739504796218074e-01	-2.582550101040259789e-03
2.661999999999999922e+00	1.058000000000000052e-01	2.549021068381350768e-03	1.058282540137614053e-01	-2.558123782291002631e-03
2.684000000000000163e+00	1.044000000000000067e-01	2.525537923532331346e-03	1.044020405009166708e-01	-2.533840799102200520e-03
2.705999999999999961e+00	1.029999999999999943e-01	2.501779959955178264e-03	1.029950464425956197e-01	-2.509702828752010968e-03
2.729000000000000092e+00	1.015999999999999959e-01	2.477747177649891087e-03	1.015443678050399479e-01	-2.484624495722607875e-03
2.750999999999999890e+00	1.001999999999999974e-01	2.453439576616469817e-03	1.001758869690620724e-01	-2.460788127087462293e-03
2.774000000000000021e+00	9.879000000000000281e-02	2.428611321110292227e-03	9.876491738033790768e-02	-2.436028265137882374e-03
2.795999999999999819e+00	9.743000000000000271e-02	2.404740370085459503e-03	9.743389312246204803e-02	-2.412499260989140696e-03
2.818999999999999950e+00	9.607999999999999874e-02	2.380850251031688385e-03	9.606154290657581418e-02	-2.388063472891910691e-03
2.841000000000000192e+00	9.475000000000000089e-02	2.357192688666348047e-03	9.476695221456006568e-02	-2.364846964373061317e-03
2.863999999999999879e+00	9.343999999999999528e-02	2.333773571962181534e-03	9.343216709622761962e-02	-2.340740233829858696e-03
2.886000000000000121e+00	9.213999999999999968e-02	2.309816076131996666e-03	9.217301077459083558e-02	-2.317840468860254272e-03
2.908999999999999808e+00	9.085999999999999632e-02	2.286646201539040048e-03	9.087475969151272148e-02	-2.294066849674755888e-03
2.931999999999999940e+00	8.959000000000000297e-02	2.263477712586729491e-03	8.959479554034041615e-02	-2.270464933944441131e-03
2.955000000000000071e+00	8.834000000000000186e-02	2.240057152506890956e-03	8.833285986807723478e-02	-2.247035503788460693e-03
2.978000000000000203e+00	8.709999999999999687e-02	2.217163020402498994e-03	8.708869759506629449e-02	-2.223779249092891659e-03
3.000999999999999890e+00	8.587000000000000188e-02	2.194281012653761034e-03	8.586205872252332394e-02	-2.200696835738123053e-03
3.024000000000000021e+00	8.466999999999999527e-02	2.171438264723326954e-03	8.465269790043344900e-02	-2.177788894716597631e-03
3.047000000000000153e+00	8.347000000000000253e-02	2.148855728559217158e-03	8.346037129773443974e-02	-2.155055904475444099e-03
3.069999999999999840e+00	8.229000000000000203e-02	2.126079375909740304e-03	8.228483781918816131e-02	-2.132498244787396548e-03
3.092999999999999972e+00	8.112999999999999379e-02	2.104071996083796935e-03	8.112586102844825120e-02	-2.110116278324697912e-03
3.116000000000000103e+00	7.996999999999999942e-02	2.081375202301414661e-03	7.998320895334432024e-02	-2.087910348016563597e-03
3.138999999999999790e+00	7.883999999999999342e-02	2.059702858836681520e-03	7.885665171260354545e-02	-2.065880680660170561e-03
3.162999999999999812e+00	7.771000000000000130e-02	2.037360038504339253e-03	7.769802702498163072e-02	-2.043081248808930901e-03
3.185999999999999943e+00	7.660000000000000142e-02	2.015334645349997535e-03	7.660365522860969334e-02	-2.021412107712495382e-03
3.209000000000000075e+00	7.550999999999999379e-02	1.994068179124505041e-03	7.552469787341296870e-02	-1.999919534875347314e-03
3.233000000000000096e+00	7.442000000000000004e-02	1.972158082818920889e-03	7.441502934083250864e-02	-1.977680763888929865e-03
3.255999999999999783e+00	7.334999999999999853e-02	1.950578461807419900e-03	7.336689910983178187e-02	-1.956548907505899215e-03
3.279999999999999805e+00	7.230000000000000315e-02	1.929334858652587614e-03	7.228893369976811811e-02	-1.934686270677217317e-03
3.302999999999999936e+00	7.124999999999999389e-02	1.907897265807307566e-03	7.127074873367533758e-02	-1.913914601296316624e-03
3.326999999999999957e+00	7.022000000000000464e-02	1.887208496261166737e-03	7.022358244275697658e-02	-1.892427474654546915e-03
3.350000000000000089e+00	6.920999999999999375e-02	1.866457430620979815e-03	6.923448852104568951e-02	-1.872015171638739123e-03
3.374000000000000110e+00	6.819999999999999674e-02	1.845519765373791364e-03	6.821723993925167540e-02	-1.850902350800685565e-03
3.398000000000000131e+00	6.721000000000000585e-02	1.824938556182800460e-03	6.721493734705406842e-02	-1.829980116141213115e-03
3.422000000000000153e+00	6.622999999999999721e-02	1.804446894018560486e-03	6.622736205143942012e-02	-1.809248079617656497e-03
3.446000000000000174e+00	6.525999999999999857e-02	1.784047550162364427e-03	6.525429717533995366e-02	-1.788705728332196879e-03
3.468999999999999861e+00	6.431000000000000605e-02	1.764017595008395521e-03	6.433519486958177991e-02	-1.769196781901873983e-03
3.492999999999999883e+00	6.335999999999999965e-02	1.743812125372592916e-03	6.338993040715175387e-02	-1.749024270948300753e-03
3.516999999999999904e+00	6.242999999999999938e-02	1.723983434522463913e-03	6.245855490410111288e-02	-1.729039789107267300e-03
3.540999999999999925e+00	6.151000000000000217e-02	1.703904866475829463e-03	6.154086431433022225e-02	-1.709242693768910949e-03
3.565999999999999837e+00	6.060999999999999721e-02	1.684572639122176039e-03	6.059927122928880638e-02	-1.688819200938185619e-03
3.589999999999999858e+00	5.970999999999999919e-02	1.665074134890996487e-03	5.970889801493094867e-02	-1.669402446769900541e-03
3.613999999999999879e+00	5.883000000000000035e-02	1.645968921663188735e-03	5.883160699169195235e-02	-1.650170897973933341e-03
3.637999999999999901e+00	5.795000000000000151e-02	1.626701126599577104e-03	5.796720630743072700e-02	-1.631123801252351525e-03
3.661999999999999922e+00	5.709000000000000186e-02	1.607504403354102990e-03	5.711550597957462672e-02	-1.612260306292713757e-03
3.686999999999999833e+00	5.623999999999999833e-02	1.588765865282257533e-03	5.624162187209102992e-02	-1.592805149378838598e-03
3.710999999999999854e+00	5.539999999999999786e-02	1.570153709184337687e-03	5.541527473698503597e-02	-1.574313871850005530e-03
3.736000000000000210e+00	5.457000000000000045e-02	1.551355646299738909e-03	5.456740498518698745e-02	-1.555244605356976683e-03
3.759999999999999787e+00	5.376000000000000223e-02	1.533294513298733746e-03	5.376565727392795813e-02	-1.537121916668402442e-03
3.785000000000000142e+00	5.294999999999999707e-02	1.514778024140418441e-03	5.294302694308349044e-02	-1.518434527722448786e-03
3.809000000000000163e+00	5.215000000000000191e-02	1.496709270115859948e-03	5.216514540690340290e-02	-1.500676445015796182e-03
3.834000000000000075e+00	5.136999999999999900e-02	1.478771978747596026e-03	5.136700338521804632e-02	-1.482366798691138986e-03
3.858000000000000096e+00	5.059000000000000302e-02	1.460991668917524695e-03	5.061227848893119774e-02	-1.464969324356329766e-03
3.883000000000000007e+00	4.982000000000000317e-02	1.443069330921232423e-03	4.983789585918455695e-02	-1.447033080921829697e-03
3.907999999999999918e+00	4.907000000000000250e-02	1.425877976100761507e-03	4.907536127280912042e-02	-1.429285600262867597e-03
3.932999999999999829e+00	4.832000000000000184e-02	1.408269081565612308e-03	4.832449371165849911e-02	-1.411725721765435789e-03
3.958000000000000185e+00	4.759000000000000036e-02	1.391389669095584531e-03	4.758511491366793078e-02	-1.394352263438878095e-03
3.982000000000000206e+00	4.685999999999999888e-02	1.374104841266531605e-03	4.688595642100905347e-02	-1.377847956579621256e-03
4.006999999999999673e+00	4.614999999999999658e-02	1.357281778182776576e-03	4.616858745383109475e-02	-1.360836225122436134e-03
4.032000000000000028e+00	4.544000000000000122e-02	1.340335739491684474e-03	4.546219434404545623e-02	-1.344007202871170962e-03
4.057999999999999829e+00	4.474000000000000199e-02	1.323820865981622640e-03	4.473900849041375499e-02	-1.326697513040875137e-03
4.083000000000000185e+00	4.404999999999999888e-02	1.307219158991074952e-03	4.405448861508642205e-02	-1.310237330190547550e-03
4.107999999999999652e+00	4.338000000000000189e-02	1.291093188622339637e-03	4.338044198642764665e-02	-1.293955954453446895e-03
4.133000000000000007e+00	4.270999999999999797e-02	1.274851170849497116e-03	4.271670835099088820e-02	-1.277852082613254456e-03
4.158000000000000362e+00	4.204999999999999710e-02	1.258792461787121893e-03	4.206313006804272836e-02	-1.261924429596019120e-03
4.184000000000000163e+00	4.139999999999999930e-02	1.243158682522870970e-03	4.139401454126353380e-02	-1.245545194785910520e-03
4.208999999999999631e+00	4.075000000000000150e-02	1.227169544167933547e-03	4.076067395332594323e-02	-1.229972909978755292e-03
4.233999999999999986e+00	4.012000000000000288e-02	1.211671846362130222e-03	4.013702357688125888e-02	-1.214572765874035332e-03
4.259999999999999787e+00	3.948999999999999733e-02	1.196065029355449774e-03	3.949854726096211494e-02	-1.198737792308188959e-03
4.285000000000000142e+00	3.887999999999999790e-02	1.180956581101134375e-03	3.889420781740950128e-02	-1.183684696510033845e-03
4.310999999999999943e+00	3.826999999999999846e-02	1.165742477747557220e-03	3.827550157659504598e-02	-1.168207732027952243e-03
4.336000000000000298e+00	3.767000000000000209e-02	1.150728195322146211e-03	3.768987508440253126e-02	-1.153496004297096698e-03
4.362000000000000099e+00	3.708000000000000185e-02	1.135916331901113416e-03	3.709032658620931705e-02	-1.138371089849153726e-03
4.387999999999999901e+00	3.649999999999999772e-02	1.121309485560669384e-03	3.650031534350037937e-02	-1.123423401302614099e-03
4.413000000000000256e+00	3.592000000000000054e-02	1.106394796056693998e-03	3.594184968788805001e-02	-1.109216326191324493e-03
4.439000000000000057e+00	3.536000000000000254e-02	1.092208145242166495e-03	3.537010776337323054e-02	-1.094611772847601128e-03
4.464999999999999858e+00	3.479999999999999760e-02	1.077924499582415220e-03	3.480746077235559455e-02	-1.080179836044834179e-03
4.490999999999999659e+00	3.425000000000000266e-02	1.063854473522264079e-03	3.425376401929851322e-02	-1.065918980978344463e-03
4.517000000000000348e+00	3.370000000000000079e-02	1.049689184667696416e-03	3.370887510675433379e-02	-1.051827683286387510e-03
4.543000000000000149e+00	3.316999999999999810e-02	1.035861818925685627e-03	3.317265396943123307e-02	-1.037904374707962658e-03
4.568999999999999950e+00	3.264000000000000234e-02	1.022137221531590817e-03	3.264496276102015621e-02	-1.024147486858886531e-03
4.594999999999999751e+00	3.212000000000000272e-02	1.008634846256106863e-03	3.212566577407421214e-02	-1.010555473977516744e-03
4.621000000000000441e+00	3.160000000000000309e-02	9.950424043386292203e-04	3.161462939920844234e-02	-9.971268117360931448e-04
4.647000000000000242e+00	3.109999999999999917e-02	9.818118455698797084e-04	3.111172222186925351e-02	-9.838599621609933621e-04
4.673000000000000043e+00	3.059999999999999873e-02	9.686771269458157663e-04	3.061681503533872362e-02	-9.707533596408717512e-04
4.700000000000000178e+00	3.011000000000000135e-02	9.555993927933207743e-04	3.011120403488655450e-02	-9.573106094820509364e-04
4.725999999999999979e+00	2.962000000000000050e-02	9.426134573336270462e-04	2.963221257529710662e-02	-9.445258970972779606e-04
4.751999999999999780e+00	2.913999999999999924e-02	9.296935130097014419e-04	2.916084050210964243e-02	-9.318967912159174197e-04
4.778999999999999915e+00	2.867000000000000104e-02	9.171813511809047631e-04	2.867927353200469195e-02	-9.189449986412516046e-04
4.804999999999999716e+00	2.820999999999999897e-02	9.047456882627755333e-04	2.822306031853431818e-02	-9.066283232541332395e-04
4.831999999999999851e+00	2.775000000000000036e-02	8.923958773296748748e-04	2.775698017178587079e-02	-8.939976821389237962e-04
4.857999999999999652e+00	2.730000000000000135e-02	8.801312255612796492e-04	2.731543825513176732e-02	-8.819871347794348837e-04
4.884999999999999787e+00	2.685999999999999846e-02	8.682721046219632303e-04	2.686434648204327758e-02	-8.696711673860021150e-04
4.911999999999999922e+00	2.641999999999999904e-02	8.561842375059937815e-04	2.642070416068088151e-02	-8.575129985320774969e-04
4.937999999999999723e+00	2.598999999999999921e-02	8.445001691682956727e-04	2.600041896500963207e-02	-8.459527036002571256e-04
4.964999999999999858e+00	2.555999999999999939e-02	8.325940519170671938e-04	2.557104384958779758e-02	-8.340994230159170381e-04
4.991999999999999993e+00	2.513999999999999915e-02	8.209449710056819938e-04	2.514875931228092304e-02	-8.223990272392250065e-04
5.019000000000000128e+00	2.472999999999999851e-02	8.095553513052705695e-04	2.473344836368810556e-02	-8.108498612868331830e-04
5.046000000000000263e+00	2.432000000000000134e-02	7.982398633794231431e-04	2.432499605264113254e-02	-7.994502702545588013e-04
5.073000000000000398e+00	2.392000000000000029e-02	7.870443488395132466e-04	2.392328912435582461e-02	-7.881986222283599193e-04
5.099999999999999645e+00	2.352999999999999883e-02	7.761140112782420695e-04	2.352821598426815819e-02	-7.770933081080737444e-04
5.126999999999999780e+00	2.314000000000000085e-02	7.651206270675755920e-04	2.313966690759700073e-02	-7.661327270837475821e-04
5.153999999999999915e+00	2.274999999999999939e-02	7.540641962075134890e-04	2.275753441687968989e-02	-7.553152623661317511e-04
5.181000000000000050e+00	2.238000000000000059e-02	7.436092488578930617e-04	2.238171269655419779e-02	-7.446393131594103605e-04
5.208000000000000185e+00	2.199999999999999872e-02	7.328884317093109935e-04	2.201209745221040237e-02	-7.341033007396563243e-04
5.235000000000000320e+00	2.163999999999999951e-02	7.226448522932409080e-04	2.164858590464987034e-02	-7.237056669968077718e-04
5.262999999999999901e+00	2.128000000000000030e-02	7.123430759700366240e-04	2.127795019038365015e-02	-7.130674277862269692e-04
5.290000000000000036e+00	2.092000000000000109e-02	7.019831027396980332e-04	2.092656240372557305e-02	-7.029468452684008205e-04
5.317000000000000171e+00	2.057000000000000148e-02	6.919012968690549208e-04	2.058097767848138249e-02	-6.929599162389418580e-04
5.344999999999999751e+00	2.021999999999999839e-02	6.817629106720312021e-04	2.022862031045327344e-02	-6.827426440591820344e-04
5.371999999999999886e+00	1.987999999999999837e-02	6.719059249962105801e-04	1.989456123694858733e-02	-6.730232811078833057e-04
5.400000000000000355e+00	1.955000000000000140e-02	6.622198927350971334e-04	1.955395532216785623e-02	-6.630802366841147179e-04
5.426999999999999602e+00	1.922000000000000097e-02	6.525952905426252865e-04	1.923103789725340296e-02	-6.536221788258241277e-04
5.455000000000000071e+00	1.890000000000000013e-02	6.432576891689676052e-04	1.890179221640077983e-02	-6.439469062853287427e-04
5.482999999999999652e+00	1.857999999999999929e-02	6.338683572111904196e-04	1.857818327320848867e-02	-6.344055258081539566e-04
5.509999999999999787e+00	1.825999999999999845e-02	6.244272946692939466e-04	1.827137966747573519e-02	-6.253301966252876711e-04
5.538000000000000256e+00	1.795000000000000068e-02	6.152772743980961618e-04	1.795856348426794202e-02	-6.160470962810546272e-04
5.565999999999999837e+00	1.764999999999999902e-02	6.063188189462152084e-04	1.765110310906394323e-02	-6.068930959294247278e-04
5.594000000000000306e+00	1.734000000000000125e-02	5.970711687444973416e-04	1.734890672834200551e-02	-5.978666121498150618e-04
5.621999999999999886e+00	1.704999999999999918e-02	5.884636845212568501e-04	1.705188384937806473e-02	-5.889660817731147673e-04
5.650000000000000355e+00	1.676000000000000059e-02	5.797125555510420410e-04	1.675994595932312273e-02	-5.801899452669483179e-04
5.677999999999999936e+00	1.646999999999999853e-02	5.710129839598658162e-04	1.647300635502325222e-02	-5.715366498719493156e-04
5.706000000000000405e+00	1.618999999999999953e-02	5.626140386538567174e-04	1.619097953862815020e-02	-5.630046630894552841e-04
5.733999999999999986e+00	1.591000000000000053e-02	5.540779726589150408e-04	1.591378117891054794e-02	-5.545924727298552799e-04
5.761999999999999567e+00	1.563000000000000153e-02	5.455901154114506726e-04	1.564132825860351309e-02	-5.462985833706548089e-04
5.790000000000000036e+00	1.536999999999999998e-02	5.376680036927652126e-04	1.537353980298981210e-02	-5.381215018230853849e-04
5.817999999999999616e+00	1.510000000000000057e-02	5.294434759030782226e-04	1.511033623998073519e-02	-5.300597485329428113e-04
5.847000000000000419e+00	1.484000000000000076e-02	5.214410547619485400e-04	1.484248224909112158e-02	-5.218300980290938853e-04
5.875000000000000000e+00	1.457999999999999921e-02	5.134837824118693595e-04	1.458837076039111447e-02	-5.139986282437065089e-04
5.902999999999999581e+00	1.433000000000000072e-02	5.057547366232009907e-04	1.433860945801857315e-02	-5.062781061732225373e-04
5.932000000000000384e+00	1.408000000000000050e-02	4.979881630670352334e-04	1.408443507702631867e-02	-4.983972958043287639e-04
5.959999999999999964e+00	1.383000000000000028e-02	4.902639092856010293e-04	1.384330170994175352e-02	-4.908982532894621328e-04
5.988999999999999879e+00	1.358999999999999965e-02	4.827760804393999602e-04	1.359790781962106829e-02	-4.832438351094672097e-04
6.017000000000000348e+00	1.335000000000000075e-02	4.752522249364015457e-04	1.336510396055269785e-02	-4.759605212406118062e-04
6.046000000000000263e+00	1.311999999999999972e-02	4.681248358632556102e-04	1.312818633596042617e-02	-4.685266076153116687e-04
6.075000000000000178e+00	1.289000000000000042e-02	4.608858449830753883e-04	1.289546857573025014e-02	-4.612026516221646132e-04
6.102999999999999758e+00	1.265999999999999938e-02	4.536123285567974844e-04	1.267469097206246238e-02	-4.542341924587387533e-04
6.131999999999999673e+00	1.243999999999999967e-02	4.466633407168311347e-04	1.245001243597746235e-02	-4.471220630267937917e-04
6.160999999999999588e+00	1.221999999999999996e-02	4.396813284414672002e-04	1.222931632311828089e-02	-4.401155552532374691e-04
6.190000000000000391e+00	1.200999999999999984e-02	4.330961867411441428e-04	1.201253223208645707e-02	-4.332132360027180201e-04
6.219000000000000306e+00	1.179000000000000013e-02	4.260476059797426579e-04	1.179959117368981937e-02	-4.264136865141037553e-04
6.248000000000000220e+00	1.158000000000000002e-02	4.193281148717791429e-04	1.159042506304078755e-02	-4.197155061130146457e-04
6.277000000000000135e+00	1.137999999999999949e-02	4.129399650833036621e-04	1.138496669996854130e-02	-4.131173119418826527e-04
6.306000000000000050e+00	1.118000000000000070e-02	4.065217930808302490e-04	1.118315001801084563e-02	-4.066177372306899207e-04
6.334999999999999964e+00	1.098000000000000018e-02	4.000735988643590118e-04	1.098491081134118398e-02	-4.002154269853996633e-04
6.363999999999999879e+00	1.077999999999999965e-02	3.935953824338898422e-04	1.079018593866266570e-02	-3.939090419387948432e-04
6.392999999999999794e+00	1.059000000000000045e-02	3.874530106550083479e-04	1.059891306504333851e-02	-3.876972595933734340e-04
6.423000000000000043e+00	1.039999999999999952e-02	3.812220733448331536e-04	1.040461168383349094e-02	-3.813694400514430934e-04
6.451999999999999957e+00	1.021000000000000033e-02	3.750237563248671460e-04	1.022017320155649278e-02	-3.753461096962343356e-04
6.480999999999999872e+00	1.003000000000000072e-02	3.691649789982116587e-04	1.003900423225207589e-02	-3.694134632810144848e-04
6.511000000000000121e+00	9.849999999999999381e-03	3.632791816789579997e-04	9.854967153204090974e-03	-3.633703282344484227e-04
6.540000000000000036e+00	9.672999999999999307e-03	3.574772329392986885e-04	9.680272428104170351e-03	-3.576182980482538057e-04
6.570000000000000284e+00	9.497999999999999499e-03	3.516679403042154649e-04	9.502811564698218638e-03	-3.517593561846279527e-04
6.599000000000000199e+00	9.327000000000000221e-03	3.460366274366151744e-04	9.334358808829929313e-03	-3.461828477083797834e-04
6.628999999999999559e+00	9.157999999999999474e-03	3.404539967437130127e-04	9.163239138981040324e-03	-3.405028925328731438e-04
6.658999999999999808e+00	8.991999999999999993e-03	3.349058338618814330e-04	8.995256731286295493e-03	-3.349119909913505231e-04
6.687999999999999723e+00	8.829000000000000042e-03	3.294975860442853587e-04	8.835801630377271981e-03	-3.295908836663456027e-04
6.717999999999999972e+00	8.668000000000000357e-03	3.241396600761517043e-04	8.673821600972079354e-03	-3.241713516210518791e-04
6.748000000000000220e+00	8.510000000000000203e-03	3.188208438152531177e-04	8.514810827874707416e-03	-3.188370726271836557e-04
6.777999999999999581e+00	8.354999999999999580e-03	3.136409726701375883e-04	8.358715252269659224e-03	-3.135867983654123839e-04
6.807999999999999829e+00	8.201999999999999222e-03	3.084657087801702521e-04	8.205481496157738738e-03	-3.084192958283347454e-04
6.838000000000000078e+00	8.052000000000000129e-03	3.034287664676953654e-04	8.055056843863138763e-03	-3.033333470646745029e-04
6.868000000000000327e+00	7.905000000000000568e-03	2.984369440787576749e-04	7.907389422791200398e-03	-2.983277495513948340e-04
6.897999999999999687e+00	7.759000000000000272e-03	2.934625749884574850e-04	7.762428981181233520e-03	-2.934013184813594405e-04
6.927999999999999936e+00	7.616999999999999639e-03	2.886635183073967686e-04	7.620126197113854388e-03	-2.885528843525601741e-04
6.958000000000000185e+00	7.477000000000000139e-03	2.838759220291795166e-04	7.480432350703977544e-03	-2.837812917240959288e-04
6.988000000000000433e+00	7.339000000000000037e-03	2.791449984533858836e-04	7.343299314616906492e-03	-2.790853989954992804e-04
7.017999999999999794e+00	7.203000000000000201e-03	2.745127498120994848e-04	7.208679853903051521e-03	-2.744640797195999331e-04
7.048000000000000043e+00	7.069999999999999896e-03	2.699338252416753751e-04	7.076528245308555051e-03	-2.699162254993543600e-04
7.078999999999999737e+00	6.938999999999999856e-03	2.654129705613263754e-04	6.942516407980298988e-03	-2.652927928831213351e-04
7.108999999999999986e+00	6.810000000000000081e-03	2.609506014632463145e-04	6.815244575442169425e-03	-2.608909563424255027e-04
7.139999999999999680e+00	6.682999999999999705e-03	2.565471336396289129e-04	6.686180808884823606e-03	-2.564161128372933075e-04
7.169999999999999929e+00	6.558999999999999726e-03	2.522793084882550161e-04	6.563607675479575000e-03	-2.521558798474868063e-04
7.200999999999999623e+00	6.435999999999999881e-03	2.479942494313457741e-04	6.439308973590637288e-03	-2.478251305931146301e-04
7.230999999999999872e+00	6.316000000000000433e-03	2.438079519114841180e-04	6.321261829245911415e-03	-2.437022177075924242e-04
7.261999999999999567e+00	6.198000000000000384e-03	2.396823685459304137e-04	6.201552929138014723e-03	-2.395111957512125259e-04
7.291999999999999815e+00	6.081999999999999733e-03	2.356179150268785446e-04	6.087864296335869160e-03	-2.355214273534463423e-04
7.323000000000000398e+00	5.968000000000000214e-03	2.316150070465222580e-04	5.972574831202883891e-03	-2.314658736225570616e-04
7.354000000000000092e+00	5.854999999999999961e-03	2.276013776716670706e-04	5.859468748399742841e-03	-2.274775756050255752e-04
7.384999999999999787e+00	5.745000000000000107e-03	2.237233736485472690e-04	5.748504849080226034e-03	-2.235554816627108386e-04
7.416000000000000369e+00	5.636999999999999650e-03	2.199081506936991599e-04	5.639642423763776072e-03	-2.196985524963725959e-04
7.447000000000000064e+00	5.530000000000000193e-03	2.161170436595951359e-04	5.532841292139089109e-03	-2.159057614067976514e-04
7.477000000000000313e+00	5.426000000000000267e-03	2.124285606358395034e-04	5.431411265258978549e-03	-2.122954370382783014e-04
7.508000000000000007e+00	5.322999999999999607e-03	2.087648863531509590e-04	5.328553405694702420e-03	-2.086259267498036230e-04
7.540000000000000036e+00	5.222000000000000079e-03	2.051353681123877198e-04	5.224420505246475319e-03	-2.049022190032687239e-04
7.570999999999999730e+00	5.122999999999999950e-03	2.016012916446241509e-04	5.125482814855571688e-03	-2.013560514105744751e-04
7.602000000000000313e+00	5.024999999999999953e-03	1.980929188108448990e-04	5.028418440941168771e-03	-1.978691209594735697e-04
7.633000000000000007e+00	4.929000000000000221e-03	1.946214906207911917e-04	4.933192055902263159e-03	-1.944404913246581385e-04
7.663999999999999702e+00	4.834999999999999888e-03	1.912448806654464114e-04	4.839769168683030927e-03	-1.910692415080029235e-04
7.695999999999999730e+00	4.742999999999999820e-03	1.879071090627100233e-04	4.745188202593195702e-03	-1.876484625995814199e-04
7.727000000000000313e+00	4.651999999999999885e-03	1.846241915090493545e-04	4.655325861137975252e-03	-1.843910288861735133e-04
7.758000000000000007e+00	4.563000000000000216e-03	1.813818328117992765e-04	4.567164962194799824e-03	-1.811882471657238558e-04
7.790000000000000036e+00	4.474999999999999811e-03	1.781938200953879948e-04	4.477910885634564693e-03	-1.779385539715437029e-04
7.820999999999999730e+00	4.388999999999999672e-03	1.750480520981733182e-04	4.393109831099971038e-03	-1.748441770066745172e-04
7.852999999999999758e+00	4.304999999999999799e-03	1.719712543641160440e-04	4.307257575797003926e-03	-1.717045733324811083e-04
7.884000000000000341e+00	4.220999999999999926e-03	1.689081571519466510e-04	4.225688436614020993e-03	-1.687151097938090270e-04
7.916000000000000369e+00	4.139999999999999583e-03	1.659297745447753933e-04	4.143107632647662596e-03	-1.656820347497063172e-04
7.948000000000000398e+00	4.060000000000000241e-03	1.629812467200239989e-04	4.062140581479600256e-03	-1.627017452812041414e-04
7.979000000000000092e+00	3.981000000000000164e-03	1.600627642032812089e-04	3.985213123025434928e-03	-1.598641041601042744e-04
8.010999999999999233e+00	3.903999999999999918e-03	1.572373274559210068e-04	3.907332063954042922e-03	-1.569851980133262241e-04
8.042999999999999261e+00	3.827999999999999806e-03	1.544194655440925745e-04	3.830972923259026719e-03	-1.541565180564256584e-04
8.074999999999999289e+00	3.752999999999999826e-03	1.516323533076012074e-04	3.756105699487820564e-03	-1.513772247953677427e-04
8.106999999999999318e+00	3.680000000000000111e-03	1.489166477524031973e-04	3.682701526290463063e-03	-1.486464996868273154e-04
8.138999999999999346e+00	3.608000000000000096e-03	1.462321999407791213e-04	3.610732027592107596e-03	-1.459635357075086655e-04
8.170999999999999375e+00	3.537999999999999912e-03	1.436197938957444950e-04	3.540169144693433145e-03	-1.433275347795262230e-04
8.202999999999999403e+00	3.468000000000000162e-03	1.409984966565644069e-04	3.470985132416643838e-03	-1.407377076531703738e-04
8.234999999999999432e+00	3.399999999999999811e-03	1.384497492522106373e-04	3.403152842179120712e-03	-1.381932782780081364e-04
8.266999999999999460e+00	3.334000000000000158e-03	1.359739327338609126e-04	3.336646152050913930e-03	-1.356934904736943365e-04
8.298999999999999488e+00	3.268000000000000071e-03	1.334897330896025677e-04	3.271439340494348112e-03	-1.332375980818069783e-04
8.332000000000000739e+00	3.203999999999999817e-03	1.310604740969602939e-04	3.205529341956186822e-03	-1.307501525204417042e-04
8.364000000000000767e+00	3.139999999999999996e-03	1.286419538193249315e-04	3.142884888615327891e-03	-1.283811590783952349e-04
8.396000000000000796e+00	3.078000000000000007e-03	1.262973690171620292e-04	3.081464384244286033e-03	-1.260538539336311030e-04
8.429000000000000270e+00	3.017000000000000150e-03	1.239860049494882765e-04	3.019381402686907058e-03	-1.236967449225812369e-04
8.461000000000000298e+00	2.958000000000000126e-03	1.217321334216204512e-04	2.960374644562252522e-03	-1.214519802077369993e-04
8.493999999999999773e+00	2.899000000000000101e-03	1.194881865448799716e-04	2.900731554718479627e-03	-1.191785334587122658e-04
8.525999999999999801e+00	2.841000000000000209e-03	1.172780262058924748e-04	2.844043485900905541e-03	-1.170134977290344870e-04
8.558999999999999275e+00	2.785000000000000149e-03	1.151271077780265318e-04	2.786743711882768825e-03	-1.148208521087438100e-04
8.590999999999999304e+00	2.729000000000000089e-03	1.129854789159918417e-04	2.732283020916203078e-03	-1.127328242975441665e-04
8.624000000000000554e+00	2.674999999999999861e-03	1.109042235716062904e-04	2.677235080871527388e-03	-1.106182334011491738e-04
8.657000000000000028e+00	2.621000000000000066e-03	1.088318651948689842e-04	2.623296299062650300e-03	-1.085422432974427853e-04
8.689999999999999503e+00	2.569000000000000103e-03	1.068209888482976621e-04	2.570444062405326420e-03	-1.065041723867050851e-04
8.723000000000000753e+00	2.517000000000000140e-03	1.048041080589267915e-04	2.518656403285995937e-03	-1.045033539178163849e-04
8.755000000000000782e+00	2.467000000000000009e-03	1.028788585307789801e-04	2.469434728934195074e-03	-1.025981289006761801e-04
8.788000000000000256e+00	2.416999999999999878e-03	1.009333035936637761e-04	2.419682306320987929e-03	-1.006687954168753292e-04
8.820999999999999730e+00	2.367999999999999879e-03	9.902379263385407721e-05	2.370932340036240992e-03	-9.877480855783039003e-05
8.853999999999999204e+00	2.320000000000000014e-03	9.716389338267585247e-05	2.323164379208445852e-03	-9.691554053691803076e-05
8.887000000000000455e+00	2.273999999999999980e-03	9.536865736164685907e-05	2.276358583116004728e-03	-9.509037795372034913e-05
8.920999999999999375e+00	2.227999999999999946e-03	9.356810971814132007e-05	2.229120568468530728e-03	-9.324494815353222667e-05
8.954000000000000625e+00	2.181999999999999912e-03	9.176225045215924902e-05	2.184209676671325200e-03	-9.148720092034659025e-05
8.987000000000000099e+00	2.138000000000000143e-03	9.003530342097001808e-05	2.140203684019969816e-03	-8.976177072441942207e-05
9.019999999999999574e+00	2.095000000000000074e-03	8.834544537107351218e-05	2.097084116415150884e-03	-8.806808027372336231e-05
9.054000000000000270e+00	2.052000000000000005e-03	8.665062210886197570e-05	2.053566125486018870e-03	-8.635566804319897479e-05
9.086999999999999744e+00	2.010000000000000068e-03	8.499311876805087256e-05	2.012191901994712408e-03	-8.472470223009153745e-05
9.119999999999999218e+00	1.968999999999999830e-03	8.337310855372093317e-05	1.971651391564801029e-03	-8.312380657661933394e-05
9.153999999999999915e+00	1.928999999999999942e-03	8.179076467095292859e-05	1.930736550833983848e-03	-8.150528328425194521e-05
9.186999999999999389e+00	1.889999999999999970e-03	8.024626032482758923e-05	1.891837032225213112e-03	-7.996379582871659974e-05
9.221000000000000085e+00	1.850999999999999998e-03	7.869725264660260879e-05	1.852578082271060748e-03	-7.840536949134777501e-05
9.255000000000000782e+00	1.812999999999999941e-03	7.717584808474756261e-05	1.814133855699763325e-03	-7.687661611208553101e-05
9.288000000000000256e+00	1.776000000000000018e-03	7.570336818470366235e-05	1.777583548279772826e-03	-7.542068803828314645e-05
9.321999999999999176e+00	1.739000000000000094e-03	7.422661589266772090e-05	1.740695752541755043e-03	-7.394882237306141725e-05
9.355999999999999872e+00	1.703000000000000087e-03	7.278833244906791693e-05	1.704573256929891450e-03	-7.250503200341757337e-05
9.390000000000000568e+00	1.667999999999999995e-03	7.137906085649488763e-05	1.669200178531518803e-03	-7.108879940336298487e-05
9.423000000000000043e+00	1.634000000000000036e-03	7.001843102410107412e-05	1.635569647105540288e-03	-6.974009786745641434e-05
9.457000000000000739e+00	1.600000000000000077e-03	6.864463760556975753e-05	1.601628661678658602e-03	-6.837670209347204838e-05
9.490999999999999659e+00	1.567000000000000033e-03	6.731931274213688566e-05	1.568392052048719551e-03	-6.703938445378301077e-05
9.525000000000000355e+00	1.533999999999999990e-03	6.599017736692737565e-05	1.535844986662031125e-03	-6.572765745446302558e-05
9.558999999999999275e+00	1.502000000000000080e-03	6.469163578248222468e-05	1.503973154370840358e-03	-6.444104719386195231e-05
9.592999999999999972e+00	1.471000000000000085e-03	6.343289095209230692e-05	1.472762750377421513e-03	-6.317909301517172257e-05
9.628000000000000114e+00	1.440000000000000091e-03	6.217923835107664373e-05	1.441310892140219239e-03	-6.190529647501417346e-05
9.662000000000000810e+00	1.410000000000000012e-03	6.095710330125604404e-05	1.411400986516868567e-03	-6.069198384062776658e-05
9.695999999999999730e+00	1.381000000000000066e-03	5.978310771688048639e-05	1.382111599253463144e-03	-5.950196140287801493e-05
9.730000000000000426e+00	1.351999999999999903e-03	5.859795772530415451e-05	1.353429856788097461e-03	-5.833479604417629691e-05
9.765000000000000568e+00	1.322999999999999957e-03	5.740979396532268532e-05	1.324526152033568376e-03	-5.715673376936963954e-05
9.798999999999999488e+00	1.296000000000000060e-03	5.630550765244906648e-05	1.297039543393185531e-03	-5.603466585009112748e-05
9.833000000000000185e+00	1.268000000000000030e-03	5.515491784798645148e-05	1.270123366424459523e-03	-5.493419346982711995e-05
9.868000000000000327e+00	1.242000000000000048e-03	5.409568795012038964e-05	1.242998704152775517e-03	-5.382348188636877645e-05
9.901999999999999247e+00	1.216000000000000067e-03	5.302643525158120635e-05	1.217203664311023760e-03	-5.276559480256292337e-05
9.936999999999999389e+00	1.190000000000000085e-03	5.195448055378221674e-05	1.191209001617185917e-03	-5.169789448086004383e-05
9.971999999999999531e+00	1.165000000000000020e-03	5.092353504560375615e-05	1.165769569212082510e-03	-5.065139345561186840e-05
1.000999999999999979e+01	1.139999999999999954e-03	4.988999146121394644e-05	1.138764390714753095e-03	-4.953871738415587618e-05
1.003999999999999915e+01	1.116000000000000021e-03	4.889766491254158020e-05	1.117886992098053893e-03	-4.867725773168734595e-05
1.008000000000000007e+01	1.092000000000000089e-03	4.790284421070632883e-05	1.090644462316043076e-03	-4.755147335652971984e-05
1.010999999999999943e+01	1.069000000000000072e-03	4.694944839068541503e-05	1.070649146104151036e-03	-4.672394497090736400e-05
1.015000000000000036e+01	1.046000000000000055e-03	4.599366234055007332e-05	1.044557889772196237e-03	-4.564253493447478267e-05
1.017999999999999972e+01	1.023999999999999954e-03	4.507359695156948180e-05	1.025407584329501983e-03	-4.484764309361147076e-05
1.022000000000000064e+01	1.002000000000000069e-03	4.415728433933862506e-05	1.000418693250201916e-03	-4.380889895300594519e-05
1.025000000000000000e+01	9.806999999999999312e-04	4.326957019534181112e-05	9.820773507207159608e-04	-4.304538219092998496e-05
1.028999999999999915e+01	9.596999999999999628e-04	4.239289441114162268e-05	9.581442499866496196e-04	-4.204766569844512478e-05
1.032000000000000028e+01	9.391000000000000042e-04	4.152630435879392729e-05	9.405780225713684592e-04	-4.131432718333718368e-05
1.035999999999999943e+01	9.190000000000000035e-04	4.068524993150220549e-05	9.176563491885979425e-04	-4.035606684305736601e-05
1.039000000000000057e+01	8.991999999999999559e-04	3.985540360498626185e-05	9.008323076142598675e-04	-3.965173990299161499e-05
1.042999999999999972e+01	8.798999999999999747e-04	3.904060706793728656e-05	8.788789106644512208e-04	-3.873140426714184942e-05
1.046000000000000085e+01	8.608999999999999465e-04	3.824232274858713752e-05	8.627656772259501613e-04	-3.805496995043053279e-05
1.050000000000000000e+01	8.423000000000000365e-04	3.745985320781063810e-05	8.417400347466408956e-04	-3.717110658137091298e-05
1.052999999999999936e+01	8.241000000000000278e-04	3.668850285586844784e-05	8.263077702141608709e-04	-3.652149317533609122e-05
1.057000000000000028e+01	8.063000000000000288e-04	3.593795270207436040e-05	8.061704975669079648e-04	-3.567268732025399511e-05
1.059999999999999964e+01	7.887999999999999829e-04	3.519438559978611228e-05	7.913901249774035317e-04	-3.504884895634975927e-05
1.064000000000000057e+01	7.716999999999999468e-04	3.446706744347394251e-05	7.721036175999441715e-04	-3.423374195303978743e-05
1.066999999999999993e+01	7.550000000000000287e-04	3.376041265329607740e-05	7.579478625443962850e-04	-3.363468805820020186e-05
1.071000000000000085e+01	7.385000000000000071e-04	3.305671216444564382e-05	7.394764403395932178e-04	-3.285198130267594587e-05
1.075000000000000000e+01	7.223999999999999953e-04	3.237358151098589933e-05	7.214550398346789278e-04	-3.208721587408008591e-05
1.077999999999999936e+01	7.066999999999999931e-04	3.170264391786117278e-05	7.082276747229805788e-04	-3.152517284950004698e-05
1.082000000000000028e+01	6.913000000000000525e-04	3.104372791204151584e-05	6.909676456014765891e-04	-3.079084524620516244e-05
1.084999999999999964e+01	6.761000000000000083e-04	3.039237981355039195e-05	6.782992707411907973e-04	-3.025118681288605846e-05
1.089000000000000057e+01	6.612999999999999738e-04	2.976144508852701062e-05	6.617686900145915499e-04	-2.954612003747427880e-05
1.091999999999999993e+01	6.468000000000000008e-04	2.913875492534765226e-05	6.496356030698405629e-04	-2.902797213286968840e-05
1.096000000000000085e+01	6.325999999999999809e-04	2.852825435840169343e-05	6.338033132995113915e-04	-2.835101611041832448e-05
1.100000000000000000e+01	6.187000000000000225e-04	2.792998495690852107e-05	6.183568320112572264e-04	-2.768963171479284701e-05
1.102999999999999936e+01	6.051000000000000172e-04	2.734398829008751876e-05	6.070195510516844094e-04	-2.720360294418067422e-05
1.107000000000000028e+01	5.917999999999999650e-04	2.677030592715804973e-05	5.922258806659411482e-04	-2.656863420773949378e-05
1.110999999999999943e+01	5.787000000000000260e-04	2.620445127917826018e-05	5.777926410172894199e-04	-2.594828946215683272e-05
1.114000000000000057e+01	5.659000000000000401e-04	2.565098483592447110e-05	5.671989054796493625e-04	-2.549242782098841268e-05
1.117999999999999972e+01	5.534000000000000074e-04	2.510994816661606268e-05	5.533754160175917338e-04	-2.489688597305369708e-05
1.121000000000000085e+01	5.410999999999999794e-04	2.457684082590470750e-05	5.432293649284289459e-04	-2.445926279342656049e-05
1.125000000000000000e+01	5.291000000000000130e-04	2.405623715997319339e-05	5.299901014047557262e-04	-2.388755942398425872e-05
1.128999999999999915e+01	5.173999999999999997e-04	2.354817873804089715e-05	5.170734119414462874e-04	-2.332905211816560100e-05
1.132000000000000028e+01	5.058000000000000430e-04	2.304359538737885688e-05	5.075927892413470421e-04	-2.291864984920640174e-05
1.135999999999999943e+01	4.945999999999999876e-04	2.255618243372251258e-05	4.952217588814947615e-04	-2.238251971585948353e-05
1.140000000000000036e+01	4.834999999999999888e-04	2.207229997696226448e-05	4.831522596904345599e-04	-2.185878387354880714e-05
1.142999999999999972e+01	4.726999999999999974e-04	2.159837219354338603e-05	4.742935846838453734e-04	-2.147394634196584604e-05
1.147000000000000064e+01	4.622000000000000132e-04	2.113995954390843641e-05	4.627340992927068877e-04	-2.097122503164047710e-05
1.150999999999999979e+01	4.517999999999999772e-04	2.068515533345592251e-05	4.514561800691792759e-04	-2.048013401658745669e-05
1.153999999999999915e+01	4.417000000000000028e-04	2.024313943146596192e-05	4.431784515429298011e-04	-2.011929115522839058e-05
1.158000000000000007e+01	4.317999999999999790e-04	1.980687278345659067e-05	4.323771107854747719e-04	-1.964792894134728289e-05
1.161999999999999922e+01	4.221000000000000143e-04	1.938142510214156065e-05	4.218390421612533544e-04	-1.918749006605431753e-05
1.165000000000000036e+01	4.126000000000000002e-04	1.896427394419478897e-05	4.141043468353694979e-04	-1.884917791819319766e-05
1.168999999999999950e+01	4.032999999999999910e-04	1.855311856879354694e-05	4.040114391912876315e-04	-1.840725270510037403e-05
1.173000000000000043e+01	3.941999999999999866e-04	1.815269613489654501e-05	3.941644486131837266e-04	-1.797557751641198800e-05
1.175999999999999979e+01	3.852999999999999871e-04	1.776065220810602344e-05	3.869370329766293063e-04	-1.765840872337475509e-05
1.180000000000000071e+01	3.764999999999999901e-04	1.737022659412003543e-05	3.775062179290503486e-04	-1.724411686359726291e-05
1.183999999999999986e+01	3.680000000000000003e-04	1.699506727595196604e-05	3.683052143690096632e-04	-1.683944551522070218e-05
1.188000000000000078e+01	3.597000000000000154e-04	1.662629171971032488e-05	3.593283242587742496e-04	-1.644417166797753941e-05
1.191000000000000014e+01	3.514999999999999787e-04	1.626350097635909746e-05	3.527394845740066515e-04	-1.615375549198952743e-05
1.194999999999999929e+01	3.435000000000000011e-04	1.590723255899891239e-05	3.441419161194329834e-04	-1.577441956556359522e-05
1.199000000000000021e+01	3.356999999999999741e-04	1.556152561011300557e-05	3.357539134292633750e-04	-1.540390708345713901e-05
1.202999999999999936e+01	3.280000000000000038e-04	1.521784458332169110e-05	3.275703109136487317e-04	-1.504201403138731673e-05
1.206000000000000050e+01	3.204999999999999841e-04	1.488467883698312474e-05	3.215636848459591012e-04	-1.477612972323058630e-05
1.209999999999999964e+01	3.132000000000000235e-04	1.455830965801346116e-05	3.137257565769213880e-04	-1.442884435543888069e-05
1.214000000000000057e+01	3.060000000000000111e-04	1.423600271553781547e-05	3.060788607460243615e-04	-1.408964737311441167e-05
1.217999999999999972e+01	2.990000000000000036e-04	1.392415274113773011e-05	2.986183600393522335e-04	-1.375835379677816235e-05
1.221000000000000085e+01	2.920999999999999985e-04	1.361463122037328511e-05	2.931425415630124049e-04	-1.351495993859482331e-05
1.225000000000000000e+01	2.853999999999999983e-04	1.331388195959891075e-05	2.859972190877063843e-04	-1.319705793576399387e-05
1.228999999999999915e+01	2.789000000000000029e-04	1.302353943742667900e-05	2.790259660683577629e-04	-1.288656665195713097e-05
1.233000000000000007e+01	2.724000000000000076e-04	1.273102376884121509e-05	2.722246202817515818e-04	-1.258331848442113039e-05
1.235999999999999943e+01	2.662000000000000195e-04	1.245201578715371461e-05	2.672326324611898709e-04	-1.236053577528405455e-05
1.240000000000000036e+01	2.599999999999999772e-04	1.217250666543255332e-05	2.607187329869557518e-04	-1.206956471514371570e-05
1.243999999999999950e+01	2.539999999999999940e-04	1.190333442293097027e-05	2.543635100722993567e-04	-1.178538444561094884e-05
1.248000000000000043e+01	2.481000000000000132e-04	1.163686648909026853e-05	2.481631008941162790e-04	-1.150783866835568294e-05
1.251999999999999957e+01	2.424000000000000102e-04	1.137931053400477296e-05	2.421138076805611221e-04	-1.123677712074936554e-05
1.255000000000000071e+01	2.367000000000000072e-04	1.112129385340446858e-05	2.376738052249429160e-04	-1.103764672367318301e-05
1.258999999999999986e+01	2.312000000000000090e-04	1.087222148317444894e-05	2.318801807912902865e-04	-1.077757556125741894e-05
1.263000000000000078e+01	2.258000000000000133e-04	1.062871476953941947e-05	2.262276943655048872e-04	-1.052358307271265279e-05
1.266999999999999993e+01	2.205999999999999953e-04	1.039285910167168678e-05	2.207128934314404260e-04	-1.027552841417961934e-05
1.271000000000000085e+01	2.154000000000000044e-04	1.015658312280798712e-05	2.153324928033185969e-04	-1.003327693375533846e-05
1.275000000000000000e+01	2.103999999999999913e-04	9.929325355149024143e-06	2.100832455037312911e-04	-9.796695503462670614e-06
1.277999999999999936e+01	2.055000000000000077e-04	9.706386744853874563e-06	2.062304428115450093e-04	-9.622900998622233192e-06
1.282000000000000028e+01	2.006999999999999995e-04	9.487779416278184155e-06	2.012029901892592432e-04	-9.395925472346660279e-06
1.285999999999999943e+01	1.959999999999999937e-04	9.273515493777607165e-06	1.962979901359514809e-04	-9.174262915594076539e-06
1.290000000000000036e+01	1.913999999999999903e-04	9.063607101707796143e-06	1.915125209474285517e-04	-8.957792594349963571e-06
1.293999999999999950e+01	1.868999999999999893e-04	8.858066364424405336e-06	1.868437024873744910e-04	-8.746395419459856120e-06
1.298000000000000043e+01	1.824999999999999908e-04	8.656905406283087296e-06	1.822886804501518316e-04	-8.539953368034490134e-06
1.300999999999999979e+01	1.781999999999999947e-04	8.460136351639492878e-06	1.789453902029291741e-04	-8.388303226354454768e-06
1.305000000000000071e+01	1.740000000000000010e-04	8.267771324849279717e-06	1.745827633138722094e-04	-8.190253414457652700e-06
1.308999999999999986e+01	1.699000000000000098e-04	8.079822450268096977e-06	1.703264387405843585e-04	-7.996847937329442418e-06
1.313000000000000078e+01	1.657999999999999914e-04	7.891542176632397612e-06	1.661738643944157823e-04	-7.807980423229589405e-06
1.316999999999999993e+01	1.619000000000000051e-04	7.712457938084352571e-06	1.621225107524935254e-04	-7.623545439476232543e-06
1.321000000000000085e+01	1.580999999999999940e-04	7.537826224812296451e-06	1.581698706238401616e-04	-7.443438482640475710e-06
1.325000000000000000e+01	1.543000000000000101e-04	7.362887361197033045e-06	1.543134988267926954e-04	-7.267557474095150802e-06
1.328999999999999915e+01	1.506000000000000014e-04	7.192417188665296142e-06	1.505510949158313412e-04	-7.095805879278027279e-06
1.333000000000000007e+01	1.470999999999999977e-04	7.031207714451361351e-06	1.468804022556765795e-04	-6.928088900111285486e-06
1.335999999999999943e+01	1.435999999999999939e-04	6.869715338605523530e-06	1.441862218577659688e-04	-6.804892320721903253e-06
1.340000000000000036e+01	1.400999999999999902e-04	6.707131193400647947e-06	1.406706528807141114e-04	-6.644010286843602973e-06
1.343999999999999950e+01	1.367999999999999913e-04	6.554676081318435319e-06	1.372407055720436966e-04	-6.486906992941301412e-06
1.348000000000000043e+01	1.334999999999999924e-04	6.401954233411856395e-06	1.338943196768402452e-04	-6.333495448195385950e-06
1.351999999999999957e+01	1.302999999999999959e-04	6.253765162468685983e-06	1.306294992189546125e-04	-6.183691200184488889e-06
1.356000000000000050e+01	1.272000000000000019e-04	6.110120992844577479e-06	1.274442655552064814e-04	-6.037410528151774823e-06
1.359999999999999964e+01	1.241000000000000078e-04	5.966226253203639415e-06	1.243366570065971134e-04	-5.894570428112201530e-06
1.364000000000000057e+01	1.212000000000000051e-04	5.831704217832725660e-06	1.213047393698283584e-04	-5.755089017228972104e-06
1.367999999999999972e+01	1.181999999999999999e-04	5.691449671639028467e-06	1.183466861347371292e-04	-5.618888624309808152e-06
1.372000000000000064e+01	1.153999999999999996e-04	5.561290672252380726e-06	1.154607324548645377e-04	-5.485894015401966536e-06
1.375999999999999979e+01	1.125999999999999994e-04	5.430905351560211069e-06	1.126451287967831106e-04	-5.356030607017236918e-06
1.380000000000000071e+01	1.099000000000000015e-04	5.305120935163213572e-06	1.098981404159769522e-04	-5.229224445287395209e-06
1.383999999999999986e+01	1.072000000000000036e-04	5.178499360875890364e-06	1.072180538779843111e-04	-5.105402464658097068e-06
1.388000000000000078e+01	1.045999999999999946e-04	5.057128787286845764e-06	1.046032500409366874e-04	-4.984495387675635600e-06
1.391999999999999993e+01	1.021000000000000016e-04	4.940386830805896830e-06	1.020521759117342671e-04	-4.866436606153343161e-06
1.396000000000000085e+01	9.961000000000000344e-05	4.823927083136527925e-06	9.956329239839113937e-05	-4.751160104489779486e-06
1.400000000000000000e+01	9.718999999999999612e-05	4.710097743293584990e-06	9.713507323653243659e-05	-4.638600416584931061e-06
1.403999999999999915e+01	9.482999999999999839e-05	4.599558087549458497e-06	9.476600757818250055e-05	-4.528692725879932680e-06
1.408000000000000007e+01	9.252000000000000187e-05	4.491254855808065112e-06	9.245465331998802656e-05	-4.421374936718768717e-06
1.411999999999999922e+01	9.026000000000000657e-05	4.385194110247231111e-06	9.019963307574580588e-05	-4.316587517348918098e-06
1.416000000000000014e+01	8.805999999999999375e-05	4.281359742794444980e-06	8.799958285759315873e-05	-4.214271505578528489e-06
1.419999999999999929e+01	8.590000000000000088e-05	4.179815031039212739e-06	8.585314989114018261e-05	-4.114368423379056838e-06
1.424000000000000021e+01	8.380000000000000404e-05	4.081017698274945212e-06	8.375899335713922771e-05	-4.016820307412911086e-06
1.427999999999999936e+01	8.174999999999999487e-05	3.984487620017786119e-06	8.171582910050797458e-05	-3.921571561279340806e-06
1.432000000000000028e+01	7.974000000000000565e-05	3.889282676098470567e-06	7.972245100777831754e-05	-3.828569841057167355e-06
1.435999999999999943e+01	7.778000000000000408e-05	3.796827997921467270e-06	7.777766821897814052e-05	-3.737763453586901836e-06
1.440000000000000036e+01	7.587000000000000373e-05	3.706657663819539388e-06	7.588029952859497293e-05	-3.649101124291802619e-06
1.443999999999999950e+01	7.399999999999999623e-05	3.617861538828336117e-06	7.402917332182570149e-05	-3.562531994212707336e-06
1.448000000000000043e+01	7.216999999999999511e-05	3.531309516598446325e-06	7.222314681683634694e-05	-3.478006344455594167e-06
1.451999999999999957e+01	7.038999999999999522e-05	3.447058119721223365e-06	7.046113769427732798e-05	-3.395476787369223892e-06
1.456000000000000050e+01	6.865000000000000171e-05	3.364226946771179488e-06	6.874208069850503452e-05	-3.314896630838361098e-06
1.459999999999999964e+01	6.695000000000000105e-05	3.283623364364750855e-06	6.706491909795435358e-05	-3.236219555995576616e-06
1.464000000000000057e+01	6.529000000000000678e-05	3.204845825389715098e-06	6.542860459847571974e-05	-3.159399613427814273e-06
1.467999999999999972e+01	6.367000000000000535e-05	3.127531580671940135e-06	6.383211041922630152e-05	-3.084391797166222864e-06
1.472000000000000064e+01	6.208999999999999676e-05	3.052429799920726067e-06	6.227449108173921833e-05	-3.011154669197203097e-06
1.475999999999999979e+01	6.055000000000000134e-05	2.979168380887581964e-06	6.075483384849300850e-05	-2.939648227820473716e-06
1.480000000000000071e+01	5.903999999999999716e-05	2.906918883671245299e-06	5.927223320752135943e-05	-2.869832787635839325e-06
1.483999999999999986e+01	5.756999999999999937e-05	2.836867994015010317e-06	5.782579077565910901e-05	-2.801668975306121103e-06
1.489000000000000057e+01	5.612999999999999961e-05	2.768177803473201812e-06	5.606723227324217481e-05	-2.718727459131096653e-06
1.492999999999999972e+01	5.472999999999999946e-05	2.701029542295317898e-06	5.469893687893236816e-05	-2.654138649224978771e-06
1.497000000000000064e+01	5.335999999999999733e-05	2.635573956636643713e-06	5.336400415373245172e-05	-2.591077940940573843e-06
1.500999999999999979e+01	5.202000000000000000e-05	2.571490617097779810e-06	5.206160567918775471e-05	-2.529508490191413536e-06
1.505000000000000071e+01	5.072000000000000228e-05	2.508985060374557171e-06	5.079091947745284204e-05	-2.469393739102279516e-06
1.508999999999999986e+01	4.945000000000000258e-05	2.448159997079865217e-06	4.955113270687360063e-05	-2.410697541020108067e-06
1.513000000000000078e+01	4.819999999999999930e-05	2.388223244909347780e-06	4.834149425862033613e-05	-2.353386597503679429e-06
1.516999999999999993e+01	4.699000000000000242e-05	2.329897704135057770e-06	4.716131009359140043e-05	-2.297430242394462427e-06
1.521000000000000085e+01	4.580999999999999677e-05	2.273241340724022306e-06	4.600989343424931847e-05	-2.242798134256625731e-06
1.525999999999999979e+01	4.465000000000000110e-05	2.217482872451630414e-06	4.461003916522258023e-05	-2.176324373755239593e-06
1.530000000000000071e+01	4.351999999999999668e-05	2.163121765035758085e-06	4.352086574797274521e-05	-2.124562087702307377e-06
1.533999999999999986e+01	4.241999999999999704e-05	2.109916743798911497e-06	4.245827180971286572e-05	-2.074027152499322735e-06
1.538000000000000078e+01	4.135000000000000221e-05	2.058367447664046545e-06	4.142160954603096124e-05	-2.024690458407969793e-06
1.541999999999999993e+01	4.029999999999999701e-05	2.007728055553424307e-06	4.041023664946799424e-05	-1.976523125348992371e-06
1.546000000000000085e+01	3.927999999999999661e-05	1.958272808844909853e-06	3.942351567680136187e-05	-1.929496491790771314e-06
1.550000000000000000e+01	3.827999999999999941e-05	1.909965680881706183e-06	3.846081400236330434e-05	-1.883582112652502270e-06
1.555000000000000071e+01	3.731000000000000023e-05	1.863075774624282553e-06	3.729028642215739852e-05	-1.827711547285225374e-06
1.558999999999999986e+01	3.635000000000000264e-05	1.816397351770462981e-06	3.637947397077552876e-05	-1.784202928259543424e-06
1.563000000000000078e+01	3.542999999999999790e-05	1.771857145638586826e-06	3.549084660319085229e-05	-1.741724158617688563e-06
1.566999999999999993e+01	3.452000000000000153e-05	1.727743081740399855e-06	3.462387408109065298e-05	-1.700251426297812158e-06
1.571000000000000085e+01	3.364000000000000318e-05	1.685058190698564722e-06	3.377803011556389278e-05	-1.659761096434485219e-06
1.575999999999999979e+01	3.278000000000000125e-05	1.643115541162799663e-06	3.274964175234889506e-05	-1.610493965293820166e-06
1.580000000000000071e+01	3.194000000000000251e-05	1.602300918582977456e-06	3.194944197347625862e-05	-1.572128925726549658e-06
1.583999999999999986e+01	3.112000000000000020e-05	1.562422527199673134e-06	3.116874085112403644e-05	-1.534673032647376380e-06
1.588000000000000078e+01	3.032000000000000108e-05	1.523482791884017417e-06	3.040708180902767022e-05	-1.498105723186201779e-06
1.591999999999999993e+01	2.953999999999999839e-05	1.485484137507140393e-06	2.966401162605528130e-05	-1.462406585430738730e-06
1.597000000000000064e+01	2.877999999999999889e-05	1.448262827532700831e-06	2.876063053801760050e-05	-1.418972696403094025e-06
1.601000000000000156e+01	2.803999999999999920e-05	1.412157882038765846e-06	2.805775586160635699e-05	-1.385153280892010210e-06
1.605000000000000071e+01	2.731999999999999931e-05	1.377001176626948522e-06	2.737204014579548261e-05	-1.352137099865765023e-06
1.608999999999999986e+01	2.661000000000000103e-05	1.342290705238187465e-06	2.670305491995860395e-05	-1.319904568348539771e-06
1.614000000000000057e+01	2.591999999999999917e-05	1.308532515383427618e-06	2.588970292903636778e-05	-1.280686304730643793e-06
1.617999999999999972e+01	2.525000000000000050e-05	1.275583250990829418e-06	2.525681296255729555e-05	-1.250146215805947338e-06
1.621999999999999886e+01	2.460000000000000164e-05	1.243740651594213965e-06	2.463932068566605685e-05	-1.220328941563753200e-06
1.626000000000000156e+01	2.396000000000000099e-05	1.212351503099020242e-06	2.403687362563235131e-05	-1.191218512848127258e-06
1.630999999999999872e+01	2.332999999999999855e-05	1.181417017940812867e-06	2.330444039487353217e-05	-1.155800390176065273e-06
1.635000000000000142e+01	2.273000000000000091e-05	1.151952004687747666e-06	2.273457212802815674e-05	-1.128222698416447368e-06
1.639000000000000057e+01	2.212999999999999988e-05	1.122438494012069929e-06	2.217862334102712073e-05	-1.101300854091693509e-06
1.642999999999999972e+01	2.156000000000000025e-05	1.094399304983794962e-06	2.163625677292527354e-05	-1.075019491883888999e-06
1.648000000000000043e+01	2.099000000000000063e-05	1.066192857582535773e-06	2.097689902823345767e-05	-1.043045474468814319e-06
1.651999999999999957e+01	2.044999999999999902e-05	1.039589885083896933e-06	2.046389736665789371e-05	-1.018150171058458435e-06
1.655999999999999872e+01	1.991000000000000080e-05	1.012943264904907424e-06	1.996342163761249776e-05	-9.938466986663456873e-07
1.660000000000000142e+01	1.938999999999999901e-05	9.872713274503637339e-07	1.947515191489202497e-05	-9.701203169515060330e-07
1.664999999999999858e+01	1.887999999999999881e-05	9.620669282438099222e-07	1.888150785750153710e-05	-9.412521613788433125e-07
1.669000000000000128e+01	1.838000000000000021e-05	9.373312797208111386e-07	1.841960644949094771e-05	-9.187738584902023518e-07
1.673000000000000043e+01	1.790000000000000141e-05	9.135759719548964537e-07	1.796897972352071653e-05	-8.968298623280376956e-07
1.678000000000000114e+01	1.743000000000000083e-05	8.902926480340439321e-07	1.742114230147322882e-05	-8.701324762819191458e-07
1.682000000000000028e+01	1.696999999999999846e-05	8.674825203938193584e-07	1.699490434617070001e-05	-8.493457580579220549e-07
1.685999999999999943e+01	1.652000000000000107e-05	8.451468014697880937e-07	1.657907645705386859e-05	-8.290536812314763575e-07
1.691000000000000014e+01	1.609000000000000011e-05	8.237986979162324584e-07	1.607355025828436539e-05	-8.043665854036535466e-07
1.694999999999999929e+01	1.565999999999999914e-05	8.024158378764715718e-07	1.568023925308164657e-05	-7.851455414603133162e-07
1.698999999999999844e+01	1.524999999999999968e-05	7.820238263686939794e-07	1.529654173448343811e-05	-7.663822458114136784e-07
1.703999999999999915e+01	1.484000000000000022e-05	7.615129961755172537e-07	1.483007317963203048e-05	-7.435548846806248472e-07
1.707999999999999829e+01	1.445000000000000056e-05	7.420841781218288018e-07	1.446713190034154575e-05	-7.257809992208315500e-07
1.712000000000000099e+01	1.405999999999999922e-05	7.226238367434424457e-07	1.411304759561256256e-05	-7.084297874877625658e-07
1.717000000000000171e+01	1.368999999999999937e-05	7.041606947500004558e-07	1.368258045394379483e-05	-6.873204606725248545e-07
1.721000000000000085e+01	1.332999999999999943e-05	6.861824115126239476e-07	1.334766587400261881e-05	-6.708850866794279003e-07
1.725000000000000000e+01	1.296999999999999949e-05	6.681750298216803631e-07	1.302093750923351315e-05	-6.548412760940736786e-07
1.730000000000000071e+01	1.261999999999999945e-05	6.506541234675558278e-07	1.262372950663158507e-05	-6.353227971068384714e-07
1.733999999999999986e+01	1.228999999999999922e-05	6.341368828213905646e-07	1.231468712076663924e-05	-6.201259778076091748e-07
1.737999999999999901e+01	1.196000000000000069e-05	6.175929685927888413e-07	1.201319979921729469e-05	-6.052913641881379426e-07
1.742999999999999972e+01	1.164000000000000036e-05	6.015391670077021444e-07	1.164668783393238934e-05	-5.872445078169984827e-07
1.746999999999999886e+01	1.132999999999999994e-05	5.859766905016957292e-07	1.136153589531064410e-05	-5.731938722185209243e-07
1.751999999999999957e+01	1.101999999999999952e-05	5.703891569940064215e-07	1.101487396630901286e-05	-5.561004079720121861e-07
1.755999999999999872e+01	1.073000000000000061e-05	5.558125638076683402e-07	1.074515539393333663e-05	-5.427916213858476570e-07
1.760000000000000142e+01	1.043999999999999999e-05	5.412125302004010398e-07	1.048202838516062680e-05	-5.298000209407319031e-07
1.764999999999999858e+01	1.015999999999999929e-05	5.271078631240984168e-07	1.016215001585423985e-05	-5.139953705826422106e-07
1.769000000000000128e+01	9.881999999999999576e-06	5.130844061366601708e-07	9.913281785656198028e-06	-5.016906392765232524e-07
1.773999999999999844e+01	9.616000000000000768e-06	4.996620169674698319e-07	9.610735917841413628e-06	-4.867215815433821949e-07
1.778000000000000114e+01	9.355999999999999869e-06	4.865841557979155625e-07	9.375345656705385604e-06	-4.750671470381815507e-07
1.782999999999999829e+01	9.103000000000000767e-06	4.737940979640496971e-07	9.089184122347887385e-06	-4.608892233459442237e-07
1.787000000000000099e+01	8.855999999999999574e-06	4.612961216313668105e-07	8.866549175979652811e-06	-4.498511302473233944e-07
1.791000000000000014e+01	8.616000000000000178e-06	4.491430832170114000e-07	8.649361954686207214e-06	-4.390765489957567488e-07
1.796000000000000085e+01	8.382000000000000385e-06	4.372836620555550429e-07	8.385333326312154485e-06	-4.259692138245188108e-07
1.800000000000000000e+01	8.154000000000000196e-06	4.257185856083368181e-07	8.179912028593249416e-06	-4.157643983302097372e-07
1.805000000000000071e+01	7.933000000000000110e-06	4.145008315360577802e-07	7.930182112058765684e-06	-4.033500105492652431e-07
1.808999999999999986e+01	7.717000000000000823e-06	4.035266673158525978e-07	7.735891093788389153e-06	-3.936849803914668923e-07
1.814000000000000057e+01	7.505999999999999794e-06	3.927966991655036867e-07	7.499700609335639711e-06	-3.819276800647050927e-07
1.817999999999999972e+01	7.301000000000000062e-06	3.823639047457122072e-07	7.315944629880886862e-06	-3.727743094298887911e-07
1.823000000000000043e+01	7.101999999999999935e-06	3.722290115178170794e-07	7.092555348136427246e-06	-3.616392134425035162e-07
1.826999999999999957e+01	6.907999999999999759e-06	3.623402946712017801e-07	6.918754190882965557e-06	-3.529700740128058351e-07
1.832000000000000028e+01	6.717999999999999884e-06	3.526458677371741643e-07	6.707471214396904099e-06	-3.424242843815643553e-07
1.835999999999999943e+01	6.533999999999999613e-06	3.432890059585363009e-07	6.543095285123180430e-06	-3.342142594735523682e-07
1.839999999999999858e+01	6.355000000000000141e-06	3.341413816909555129e-07	6.382743330201906556e-06	-3.262004531214640993e-07
1.844999999999999929e+01	6.180000000000000123e-06	3.251897678397646277e-07	6.187808858269275181e-06	-3.164518539637235444e-07
1.848999999999999844e+01	6.010000000000000056e-06	3.164873094972424624e-07	6.036146242401947980e-06	-3.088622297623657706e-07
1.853999999999999915e+01	5.844999999999999942e-06	3.080346128811717505e-07	5.851775724942031140e-06	-2.996296986972590000e-07
1.857999999999999829e+01	5.684000000000000128e-06	2.997795432622446148e-07	5.708337887901027008e-06	-2.924421443011612263e-07
1.862999999999999901e+01	5.526999999999999768e-06	2.917225856146872317e-07	5.533969960994072952e-06	-2.836989340576125112e-07
1.867999999999999972e+01	5.373999999999999708e-06	2.838642249127257243e-07	5.364920470515467840e-06	-2.752162000805698584e-07
1.871999999999999886e+01	5.225999999999999600e-06	2.762578083212331718e-07	5.233397932474453078e-06	-2.686122057931265786e-07
1.876999999999999957e+01	5.081000000000000142e-06	2.688274720148380525e-07	5.073511497689496986e-06	-2.605787593425441137e-07
1.880999999999999872e+01	4.940000000000000136e-06	2.615670383456600451e-07	4.949122664182804769e-06	-2.543247849528236102e-07
1.885999999999999943e+01	4.802999999999999585e-06	2.545071646129931943e-07	4.797912599738582990e-06	-2.467173412219513431e-07
1.889999999999999858e+01	4.670000000000000180e-06	2.476483357910635175e-07	4.680273554054168917e-06	-2.407950134550720515e-07
1.894999999999999929e+01	4.539999999999999731e-06	2.409379668173531963e-07	4.537263792349427035e-06	-2.335907881936855868e-07
1.898999999999999844e+01	4.412999999999999931e-06	2.343764214225319821e-07	4.426002012997608036e-06	-2.279822689976061055e-07
1.903999999999999915e+01	4.289999999999999584e-06	2.280172142030509018e-07	4.290748853119969014e-06	-2.211599842867249917e-07
1.907999999999999829e+01	4.171000000000000384e-06	2.218849114128641073e-07	4.185525704168178450e-06	-2.158490098965636974e-07
1.912999999999999901e+01	4.053999999999999641e-06	2.158246965772882355e-07	4.057614214567328284e-06	-2.093887277382129425e-07
1.917999999999999972e+01	3.941000000000000045e-06	2.099681362756663779e-07	3.933604439947361063e-06	-2.031210530820642476e-07
1.921999999999999886e+01	3.831000000000000251e-06	2.042623971848649048e-07	3.837124847146351303e-06	-1.982416927653551785e-07
1.926999999999999957e+01	3.723000000000000184e-06	1.986544843236749353e-07	3.719841620985661049e-06	-1.923064312870460754e-07
1.930999999999999872e+01	3.618999999999999994e-06	1.932514384320041823e-07	3.628599105862575482e-06	-1.876860465841373846e-07
1.935999999999999943e+01	3.516999999999999954e-06	1.879671708112138160e-07	3.517683866520685902e-06	-1.820658987059776733e-07
1.939999999999999858e+01	3.418000000000000140e-06	1.828142215091506768e-07	3.431393991060746869e-06	-1.776907654043578529e-07
1.944999999999999929e+01	3.322000000000000127e-06	1.778138485627262437e-07	3.326495155552026767e-06	-1.723687645950435744e-07
1.950000000000000000e+01	3.228999999999999916e-06	1.729664157026101356e-07	3.224797772558119315e-06	-1.672055820669812091e-07
1.953999999999999915e+01	3.137000000000000204e-06	1.681650727144834551e-07	3.145680859376624657e-06	-1.631862821723237777e-07
1.958999999999999986e+01	3.048999999999999946e-06	1.635884864126495553e-07	3.049506465185087111e-06	-1.582973638417100842e-07
1.964000000000000057e+01	2.962999999999999837e-06	1.590940628276240823e-07	2.956268536260547518e-06	-1.535544264066598661e-07
1.967999999999999972e+01	2.878999999999999879e-06	1.547001559244644992e-07	2.883730216377060043e-06	-1.498621670636242106e-07
1.973000000000000043e+01	2.797000000000000071e-06	1.504070081902839207e-07	2.795550464162450601e-06	-1.453709641924993416e-07
1.976999999999999957e+01	2.718000000000000065e-06	1.462686769307865198e-07	2.726949942899746135e-06	-1.418748067050546371e-07
1.982000000000000028e+01	2.641000000000000210e-06	1.422469184641412162e-07	2.643559884597557331e-06	-1.376222835845940895e-07
1.987000000000000099e+01	2.566000000000000081e-06	1.383110466235405330e-07	2.562717123876420763e-06	-1.334968325688708415e-07
1.991000000000000014e+01	2.493000000000000102e-06	1.344769962764141468e-07	2.499822982694254797e-06	-1.302853375600699736e-07
1.996000000000000085e+01	2.421999999999999850e-06	1.307450099098750661e-07	2.423366737877476896e-06	-1.263789494439987327e-07
2.001000000000000156e+01	2.353000000000000172e-06	1.271153300110364585e-07	2.349245965245235596e-06	-1.225893111919767915e-07
2.005000000000000071e+01	2.285999999999999797e-06	1.236013972941649145e-07	2.291583713741953328e-06	-1.196393567569663965e-07
2.010000000000000142e+01	2.219999999999999921e-06	1.201225732471628468e-07	2.221490300980627618e-06	-1.160512492683807892e-07
2.014999999999999858e+01	2.156999999999999846e-06	1.168008635289153185e-07	2.153537184921560837e-06	-1.125703600895700189e-07
2.019000000000000128e+01	2.094999999999999847e-06	1.135282516775596869e-07	2.100670860729664911e-06	-1.098606537404077570e-07
2.023999999999999844e+01	2.034999999999999998e-06	1.103708385254154611e-07	2.036406563369271936e-06	-1.065647479483600945e-07
2.028999999999999915e+01	1.976999999999999876e-06	1.073050335404835520e-07	1.974106611580667583e-06	-1.033674438108598037e-07
2.032999999999999829e+01	1.919999999999999828e-06	1.042888575846911725e-07	1.925640685667975185e-06	-1.008786181151500564e-07
2.037999999999999901e+01	1.864999999999999931e-06	1.013767894294390974e-07	1.866725801718164457e-06	-9.785140548154064646e-08
2.042999999999999972e+01	1.810999999999999898e-06	9.852512943285229398e-08	1.809609273485205115e-06	-9.491465485165418907e-08
2.046999999999999886e+01	1.759000000000000015e-06	9.576722534647923283e-08	1.765174679883348005e-06	-9.262860764518627204e-08
2.051999999999999957e+01	1.707999999999999995e-06	9.305960269504986492e-08	1.711161156061289546e-06	-8.984809570206313799e-08
2.057000000000000028e+01	1.658999999999999913e-06	9.045690768154303228e-08	1.658799241139324006e-06	-8.715082504869553814e-08
2.062000000000000099e+01	1.610999999999999907e-06	8.791411853196732320e-08	1.608037772470129447e-06	-8.453427727828152450e-08
2.066000000000000014e+01	1.563999999999999976e-06	8.541248290957943394e-08	1.568546885267034366e-06	-8.249748410485666650e-08
2.071000000000000085e+01	1.518999999999999983e-06	8.301635227538327553e-08	1.520541490029209972e-06	-8.002009323787134050e-08
2.076000000000000156e+01	1.475000000000000066e-06	8.067127672549155786e-08	1.474003648642614769e-06	-7.761687096394025369e-08
2.080999999999999872e+01	1.432000000000000011e-06	7.838564515931557551e-08	1.428889157897193118e-06	-7.528563292004299692e-08
2.085000000000000142e+01	1.390999999999999896e-06	7.619758001512995752e-08	1.393792872500699682e-06	-7.347101308249540153e-08
2.089999999999999858e+01	1.349999999999999992e-06	7.400620088039922144e-08	1.351130032671660029e-06	-7.126389201095097206e-08
2.094999999999999929e+01	1.311000000000000026e-06	7.192122740028008564e-08	1.309770092297882930e-06	-6.912280037462543287e-08
2.100000000000000000e+01	1.272999999999999924e-06	6.989535149371523663e-08	1.269674588535835828e-06	-6.704583061258377878e-08
2.103999999999999915e+01	1.235999999999999897e-06	6.791378144680798199e-08	1.238483110487358209e-06	-6.542915905141740543e-08
2.108999999999999986e+01	1.199999999999999946e-06	6.598420756514395608e-08	1.200568293573040723e-06	-6.346288100658616658e-08
2.114000000000000057e+01	1.165000000000000069e-06	6.410675109227967649e-08	1.163812492783949299e-06	-6.155549505852153934e-08
2.119000000000000128e+01	1.129999999999999981e-06	6.223298966113819836e-08	1.128179324975725433e-06	-5.970519513611792684e-08
2.123000000000000043e+01	1.097000000000000042e-06	6.045990079643532294e-08	1.100458657245880477e-06	-5.826494093210883723e-08
2.128000000000000114e+01	1.064999999999999968e-06	5.873929884470447663e-08	1.066762881102599010e-06	-5.651324705724363854e-08
2.132999999999999829e+01	1.033999999999999968e-06	5.707130504950218362e-08	1.034098174741338398e-06	-5.481408040334737776e-08
2.137999999999999901e+01	1.004000000000000044e-06	5.546183725108765234e-08	1.002432492564170792e-06	-5.316584507768648170e-08
2.142999999999999972e+01	9.739999999999999072e-07	5.384397477975908977e-08	9.717342676803479280e-07	-5.156696864651808435e-08
2.146999999999999886e+01	9.453999999999999820e-07	5.230113782121119445e-08	9.478526284879653689e-07	-5.032242602768494336e-08
2.151999999999999957e+01	9.175000000000000035e-07	5.080003982302409032e-08	9.188234061581179549e-07	-4.880877867001682479e-08
2.157000000000000028e+01	8.903999999999999792e-07	4.933555506950791371e-08	8.906826707020498411e-07	-4.734054430347693015e-08
2.162000000000000099e+01	8.642000000000000225e-07	4.791878369693811422e-08	8.634029955489790209e-07	-4.591635183208809818e-08
2.167000000000000171e+01	8.386000000000000050e-07	4.653318808420400608e-08	8.369571863436224281e-07	-4.453484169908758562e-08
2.171999999999999886e+01	8.138000000000000477e-07	4.519464536370831569e-08	8.113196252941112314e-07	-4.319473115726032983e-08
2.176000000000000156e+01	7.897000000000000370e-07	4.388815943955910895e-08	7.913754905607063582e-07	-4.215164639641565994e-08
2.180999999999999872e+01	7.662999999999999731e-07	4.261865684160338222e-08	7.671328938578781719e-07	-4.088305038654798428e-08
2.185999999999999943e+01	7.434999999999999542e-07	4.138494938298714151e-08	7.436323835334964070e-07	-3.965253399814026782e-08
2.191000000000000014e+01	7.213999999999999879e-07	4.018396671497884330e-08	7.208506647800385962e-07	-3.845892824860095793e-08
2.196000000000000085e+01	6.999999999999999683e-07	3.902021794318085587e-08	6.987652043813702014e-07	-3.730110151317577143e-08
2.201000000000000156e+01	6.790999999999999863e-07	3.788263122148092499e-08	6.773553940720946197e-07	-3.617801625501102126e-08
2.205000000000000071e+01	6.588999999999999510e-07	3.678623613208659418e-08	6.607004704612429947e-07	-3.530387971389275585e-08
2.210000000000000142e+01	6.391999999999999533e-07	3.571222260322766925e-08	6.404561497105033185e-07	-3.424077627171397184e-08
2.214999999999999858e+01	6.202000000000000081e-07	3.467575416237414468e-08	6.208314046425338279e-07	-3.320958976645457288e-08
2.219999999999999929e+01	6.015999999999999872e-07	3.366360371485889411e-08	6.018066153983418768e-07	-3.220933169981203374e-08
2.225000000000000000e+01	5.836000000000000113e-07	3.267996744243837395e-08	5.833637013479376651e-07	-3.123908913469506472e-08
2.230000000000000071e+01	5.660999999999999671e-07	3.172289505590326315e-08	5.654854565227030762e-07	-3.029799214794494689e-08
2.235000000000000142e+01	5.491999999999999679e-07	3.080122578787487044e-08	5.481547956368351815e-07	-2.938517690436438348e-08
2.239999999999999858e+01	5.326999999999999989e-07	2.989737181710286149e-08	5.313547458851364701e-07	-2.849978525355727597e-08
2.244999999999999929e+01	5.166999999999999615e-07	2.902026648430240331e-08	5.150684971753164639e-07	-2.764096719925355084e-08
2.248999999999999844e+01	5.010999999999999541e-07	2.816434990638120606e-08	5.023988391882035965e-07	-2.697250910207110151e-08
2.253999999999999915e+01	4.860999999999999919e-07	2.734372617306530050e-08	4.869985945988319005e-07	-2.615955531517510100e-08
2.258999999999999986e+01	4.713999999999999992e-07	2.653588439735898739e-08	4.720701160659661998e-07	-2.537104348264497152e-08
2.264000000000000057e+01	4.571999999999999912e-07	2.575502046768109353e-08	4.575989241702870628e-07	-2.460623880220779680e-08
2.269000000000000128e+01	4.434000000000000132e-07	2.499811772887511101e-08	4.435706339800704441e-07	-2.386441126436233107e-08
2.273999999999999844e+01	4.300000000000000123e-07	2.426002737124040147e-08	4.299713390705952378e-07	-2.314485461793718636e-08
2.278999999999999915e+01	4.169999999999999885e-07	2.354343753763031213e-08	4.167883477338541529e-07	-2.244692273021886913e-08
2.283999999999999986e+01	4.042999999999999873e-07	2.284508100287150102e-08	4.040092544038114926e-07	-2.176998372395237997e-08
2.289000000000000057e+01	3.921000000000000237e-07	2.217156323139376874e-08	3.916217334447466616e-07	-2.111340979161925432e-08
2.294000000000000128e+01	3.801999999999999767e-07	2.151403517562123828e-08	3.796135385009404916e-07	-2.047657716233027386e-08
2.298999999999999844e+01	3.686000000000000051e-07	2.087466132171311343e-08	3.679726500018996929e-07	-1.985887341677969161e-08
2.303999999999999915e+01	3.574000000000000107e-07	2.025482384621382161e-08	3.566880727988745124e-07	-1.925973704669236096e-08
2.308999999999999986e+01	3.465999999999999934e-07	1.965676633226943922e-08	3.457492550040496445e-07	-1.867862863023209028e-08
2.314000000000000057e+01	3.359999999999999911e-07	1.906918657101031407e-08	3.351457128924394087e-07	-1.811501222748554515e-08
2.319000000000000128e+01	3.257000000000000114e-07	1.849966863557251227e-08	3.248670294489360309e-07	-1.756835530758893013e-08
2.323999999999999844e+01	3.158000000000000088e-07	1.795011431774275312e-08	3.149028897122224575e-07	-1.703813050825436619e-08
2.328999999999999915e+01	3.061999999999999758e-07	1.741682395699606434e-08	3.052436895594474081e-07	-1.652384595415780279e-08
2.333999999999999986e+01	2.968000000000000107e-07	1.689585540569442196e-08	2.958804442350417389e-07	-1.602504070075470732e-08
2.339000000000000057e+01	2.877000000000000153e-07	1.638944936023254729e-08	2.868042441183725799e-07	-1.554125762940851679e-08
2.344000000000000128e+01	2.788999999999999894e-07	1.589941004020165668e-08	2.780062356803924367e-07	-1.507204249831578703e-08
2.348999999999999844e+01	2.702999999999999786e-07	1.542162959843647489e-08	2.694776233392988017e-07	-1.461694403473489861e-08
2.353999999999999915e+01	2.619999999999999903e-07	1.495867204748246984e-08	2.612099949178331217e-07	-1.417553020970938794e-08
2.358999999999999986e+01	2.540000000000000245e-07	1.451218399030736586e-08	2.531956562381895649e-07	-1.374740496974530397e-08
2.364000000000000057e+01	2.462000000000000208e-07	1.407790573662508271e-08	2.454270416512754352e-07	-1.333217875833797539e-08
2.369000000000000128e+01	2.385999999999999793e-07	1.365297478380097644e-08	2.378966326374001456e-07	-1.292946444485488976e-08
2.373999999999999844e+01	2.312000000000000056e-07	1.323888185023010330e-08	2.305969574357033054e-07	-1.253887730546363341e-08
2.378999999999999915e+01	2.241000000000000016e-07	1.284138138604546782e-08	2.235206963188931238e-07	-1.216004030862841590e-08
2.383999999999999986e+01	2.172000000000000126e-07	1.245602952622512139e-08	2.166611763716846352e-07	-1.179260895800889210e-08
2.389000000000000057e+01	2.104000000000000047e-07	1.207456496576722885e-08	2.100119784357994450e-07	-1.143625155629603783e-08
2.394000000000000128e+01	2.038999999999999928e-07	1.170977947723595595e-08	2.035667231700977551e-07	-1.109063846261501677e-08
2.398999999999999844e+01	1.975999999999999959e-07	1.135710333325066404e-08	1.973190704946740016e-07	-1.075544206416955640e-08
2.403999999999999915e+01	1.914999999999999876e-07	1.101424387589240525e-08	1.912627358060277134e-07	-1.043033759333643962e-08
2.408999999999999986e+01	1.854999999999999868e-07	1.067664696623780957e-08	1.853918501454415477e-07	-1.011502128481576157e-08
2.414000000000000057e+01	1.798000000000000086e-07	1.035688209699740403e-08	1.797009557095469510e-07	-9.809210148930976932e-09
2.419000000000000128e+01	1.742000000000000114e-07	1.004134978258042934e-08	1.741846441855088975e-07	-9.512623738297874770e-09
2.423999999999999844e+01	1.688000000000000027e-07	9.736901438631354357e-09	1.688375402023586776e-07	-9.224983313177679862e-09
2.428999999999999915e+01	1.635000000000000016e-07	9.438732933560256245e-09	1.636543011580568220e-07	-8.946011832415619978e-09
2.433999999999999986e+01	1.583999999999999890e-07	9.154373492227635992e-09	1.586297610779362078e-07	-8.675441234558591815e-09
2.439999999999999858e+01	1.534999999999999915e-07	8.871188958692814924e-09	1.528031965349547137e-07	-8.361502455882842425e-09
2.444999999999999929e+01	1.487000000000000014e-07	8.602368899855435301e-09	1.481114238037297852e-07	-8.108562226478310569e-09
2.450000000000000000e+01	1.439999999999999924e-07	8.338785407959603853e-09	1.435636145354919300e-07	-7.863256231967679823e-09
2.455000000000000071e+01	1.394999999999999985e-07	8.086252400216061033e-09	1.391552481168070120e-07	-7.625349239339989553e-09
2.460000000000000142e+01	1.351000000000000120e-07	7.831202145298852856e-09	1.348818890225413176e-07	-7.394610372113037591e-09
2.464999999999999858e+01	1.308999999999999876e-07	7.595302598810661543e-09	1.307394962591234089e-07	-7.170828834774083348e-09
2.469999999999999929e+01	1.267999999999999972e-07	7.364726221804401218e-09	1.267241969579542278e-07	-6.953802407445079279e-09
2.475000000000000000e+01	1.227999999999999879e-07	7.132400473482495441e-09	1.228321416917401564e-07	-6.743330093387095234e-09
2.480000000000000071e+01	1.188999999999999993e-07	6.912747563569303395e-09	1.190595039619019497e-07	-6.539212092712935489e-09
2.485999999999999943e+01	1.151999999999999992e-07	6.704283701873005197e-09	1.146846311638871068e-07	-6.302379408901778733e-09
2.491000000000000014e+01	1.114999999999999992e-07	6.495392600977507294e-09	1.111616553670222933e-07	-6.111558784584300179e-09
2.496000000000000085e+01	1.080000000000000009e-07	6.291501353413190454e-09	1.077467670029362335e-07	-5.926499956651064976e-09
2.501000000000000156e+01	1.045999999999999970e-07	6.099474653880720805e-09	1.044367146135494061e-07	-5.747032572450684927e-09
2.505999999999999872e+01	1.013000000000000005e-07	5.912892367386709642e-09	1.012282659076985785e-07	-5.572987283241692785e-09
2.510999999999999943e+01	9.809999999999999831e-08	5.731771814439231379e-09	9.811820764463368535e-08	-5.404195738060893076e-09
2.517000000000000171e+01	9.499000000000000554e-08	5.550061209516643187e-09	9.451165833449497486e-08	-5.208352499074588465e-09
2.521999999999999886e+01	9.197999999999999380e-08	5.379503857094258142e-09	9.160750538340913254e-08	-5.050565468974930640e-09
2.526999999999999957e+01	8.906000000000000472e-08	5.213867838366447126e-09	8.879251980136040989e-08	-4.897547856618327549e-09
2.532000000000000028e+01	8.622999999999999856e-08	5.048190250419252558e-09	8.606397348845907559e-08	-4.749156247857734780e-09
2.537000000000000099e+01	8.349000000000000182e-08	4.892601858426148939e-09	8.341915423756108734e-08	-4.605248063775795811e-09
2.542000000000000171e+01	8.083000000000000315e-08	4.741389781473501239e-09	8.085538923427856647e-08	-4.465682768654491848e-09
2.548000000000000043e+01	7.826000000000000065e-08	4.595155041191537865e-09	7.788243187228642453e-08	-4.303756266211000526e-09
2.553000000000000114e+01	7.575999999999999812e-08	4.448363735250075645e-09	7.548855029843231649e-08	-4.173300718577802683e-09
2.557999999999999829e+01	7.333999999999999365e-08	4.310504037972976289e-09	7.316819851185896670e-08	-4.046791341628941567e-09
2.562999999999999901e+01	7.100000000000000049e-08	4.177071462560024135e-09	7.091908920054432118e-08	-3.924107492264368663e-09
2.567999999999999972e+01	6.872999999999999406e-08	4.047490968143103218e-09	6.873895085664347067e-08	-3.805129357770417908e-09
2.573999999999999844e+01	6.653000000000000083e-08	3.917933567736952043e-09	6.621082837505873237e-08	-3.667088793435564173e-09
2.578999999999999915e+01	6.439999999999999433e-08	3.796216583986394730e-09	6.417512837006322041e-08	-3.555877578995880390e-09
2.583999999999999986e+01	6.233000000000000293e-08	3.677793960871834546e-09	6.220196806355479426e-08	-3.448031998786170716e-09
2.589000000000000057e+01	6.032999999999999825e-08	3.559783565849474727e-09	6.028942010522963566e-08	-3.343450061265822422e-09
2.594999999999999929e+01	5.839000000000000206e-08	3.448684630899584428e-09	5.807167363699575280e-08	-3.222117012676053931e-09
2.600000000000000000e+01	5.651000000000000111e-08	3.340908924099149300e-09	5.628581169609613078e-08	-3.124362516147023530e-09
2.605000000000000071e+01	5.469000000000000201e-08	3.236466837753014818e-09	5.455476514983645140e-08	-3.029564565067771732e-09
2.610000000000000142e+01	5.292999999999999817e-08	3.132312849191205948e-09	5.287690212455023867e-08	-2.937636523297083200e-09
2.616000000000000014e+01	5.121999999999999807e-08	3.034074968837784005e-09	5.093138469529209472e-08	-2.830989893281091400e-09
2.621000000000000085e+01	4.956999999999999984e-08	2.939197267051045263e-09	4.936482657507127109e-08	-2.745073099999196052e-09
2.626000000000000156e+01	4.796999999999999875e-08	2.847096620059108734e-09	4.784630713223889524e-08	-2.661753058470912610e-09
2.630999999999999872e+01	4.642000000000000141e-08	2.755101628166433974e-09	4.637437926333251184e-08	-2.580952780255471260e-09
2.637000000000000099e+01	4.491000000000000311e-08	2.668073580639597653e-09	4.466763395942568830e-08	-2.487215596214291566e-09
2.642000000000000171e+01	4.346000000000000006e-08	2.584439197995056857e-09	4.329338571775995965e-08	-2.411701985289856399e-09
2.646999999999999886e+01	4.205000000000000265e-08	2.500590618400647751e-09	4.196136319968923583e-08	-2.338475610678737324e-09
2.653000000000000114e+01	4.067999999999999766e-08	2.421469382810363133e-09	4.041678023283775671e-08	-2.253522238422210409e-09
2.657999999999999829e+01	3.936000000000000305e-08	2.345169080635339349e-09	3.917301744339816157e-08	-2.185080714762314662e-09
2.662999999999999901e+01	3.808000000000000085e-08	2.271101969301540305e-09	3.796746268540600484e-08	-2.118712150058033627e-09
2.667999999999999972e+01	3.683999999999999769e-08	2.197148018620502493e-09	3.679897006401702419e-08	-2.054355320062097032e-09
2.673999999999999844e+01	3.564000000000000018e-08	2.127637355611148551e-09	3.544409688723368062e-08	-1.979696910570867725e-09
2.678999999999999915e+01	3.448000000000000170e-08	2.060378358651633984e-09	3.435313858845015434e-08	-1.919552052665496348e-09
2.683999999999999986e+01	3.334999999999999754e-08	1.994779821066308226e-09	3.329564481189257594e-08	-1.861226682729315818e-09
2.689999999999999858e+01	3.225999999999999903e-08	1.929583119268339011e-09	3.206943185902669150e-08	-1.793563310505751480e-09
2.694999999999999929e+01	3.120999999999999955e-08	1.868580867176032398e-09	3.108210900104844646e-08	-1.739055916285678648e-09
2.700000000000000000e+01	3.018000000000000290e-08	1.808655950686034017e-09	3.012514921420620631e-08	-1.686201812852587584e-09
2.705999999999999872e+01	2.920000000000000008e-08	1.749925571902988235e-09	2.901553855078644779e-08	-1.624887511080079952e-09
2.710999999999999943e+01	2.824000000000000009e-08	1.694024209438972035e-09	2.812204596057122848e-08	-1.575492079324329580e-09
2.716000000000000014e+01	2.731000000000000102e-08	1.639813328563142911e-09	2.725598342804315059e-08	-1.527592644095225907e-09
2.721999999999999886e+01	2.640999999999999958e-08	1.587298125427923393e-09	2.625178019868604858e-08	-1.472026972050798368e-09
2.726999999999999957e+01	2.553999999999999907e-08	1.535009243598226754e-09	2.544323012271790389e-08	-1.427266387762183850e-09
2.732000000000000028e+01	2.469999999999999949e-08	1.485949481824107354e-09	2.465954435259627506e-08	-1.383863861409452119e-09
2.737999999999999901e+01	2.389000000000000084e-08	1.438599254197058949e-09	2.375082756624595215e-08	-1.333513534576574112e-09
2.742999999999999972e+01	2.309999999999999840e-08	1.392361003188469255e-09	2.301910400960548192e-08	-1.292951422546632147e-09
2.748999999999999844e+01	2.234000000000000020e-08	1.346551723429887740e-09	2.217066330200416665e-08	-1.245897637949786779e-09
2.753999999999999915e+01	2.160000000000000151e-08	1.303195027614823458e-09	2.148753137879526446e-08	-1.207994302336314366e-09
2.758999999999999986e+01	2.089000000000000045e-08	1.261564609104636126e-09	2.082541654666679215e-08	-1.171241800631390203e-09
2.764999999999999858e+01	2.019000000000000080e-08	1.219291022394571892e-09	2.005768700261551151e-08	-1.128607516588363263e-09
2.769999999999999929e+01	1.951999999999999877e-08	1.179956148554682557e-09	1.943949282339148104e-08	-1.094261892773335637e-09
2.776000000000000156e+01	1.888000000000000098e-08	1.142359099025054423e-09	1.872268374323217953e-08	-1.054419515680531390e-09
2.780999999999999872e+01	1.825000000000000129e-08	1.105293789093349400e-09	1.814553712844349426e-08	-1.022325534716085545e-09
2.785999999999999943e+01	1.764000000000000112e-08	1.068349722718174358e-09	1.758615320974581416e-08	-9.912066043572837721e-10
2.792000000000000171e+01	1.705999999999999858e-08	1.034207537199376643e-09	1.693755746798579958e-08	-9.551086695476534832e-10
2.796999999999999886e+01	1.649000000000000075e-08	1.000605174182271202e-09	1.641530306792949041e-08	-9.260294641114495667e-10
2.803000000000000114e+01	1.593999999999999914e-08	9.681517382008531213e-10	1.580973029633511245e-08	-8.922962482280901582e-10
2.807999999999999829e+01	1.541000000000000035e-08	9.359609965919164599e-10	1.532214488021924093e-08	-8.651234915853692362e-10
2.812999999999999901e+01	1.488999999999999966e-08	9.052373020169905224e-10	1.484956919467465319e-08	-8.387766778647895539e-10
2.819000000000000128e+01	1.439999999999999990e-08	8.762791445652463955e-10	1.430163758513198922e-08	-8.082152887153713805e-10
2.823999999999999844e+01	1.391000000000000015e-08	8.464613125626789860e-10	1.386045225752348968e-08	-7.835970703071445068e-10
2.830000000000000071e+01	1.344999999999999967e-08	8.192455982233492021e-10	1.334887817799427611e-08	-7.550388585972765253e-10
2.835000000000000142e+01	1.300000000000000060e-08	7.925864495435183684e-10	1.293697310298037145e-08	-7.320346616954790094e-10
2.841000000000000014e+01	1.255999999999999964e-08	7.664855985739937192e-10	1.245939170409445806e-08	-7.053510667991485803e-10
2.846000000000000085e+01	1.213999999999999985e-08	7.408547107235894476e-10	1.207487290887969432e-08	-6.838578584349330609e-10
2.851999999999999957e+01	1.172999999999999982e-08	7.165113139734780678e-10	1.162903254933355784e-08	-6.589263808486192959e-10
2.857000000000000028e+01	1.133999999999999930e-08	6.933434023714367100e-10	1.127004041231606483e-08	-6.388429833740983361e-10
2.862999999999999901e+01	1.096000000000000020e-08	6.701096728387078313e-10	1.085378936527078044e-08	-6.155464891615702348e-10
2.867999999999999972e+01	1.058999999999999921e-08	6.480987711761224798e-10	1.051864814318391853e-08	-5.967815753328719195e-10
2.873999999999999844e+01	1.022999999999999962e-08	6.266577142292273570e-10	1.013007647791189532e-08	-5.750158811924342014e-10
2.878999999999999915e+01	9.885999999999999983e-09	6.061561216403576647e-10	9.817220969525783267e-09	-5.574840531162932227e-10
2.885000000000000142e+01	9.552000000000000102e-09	5.856770457119862586e-10	9.454462546553460190e-09	-5.371473403853827143e-10
2.889999999999999858e+01	9.228999999999999460e-09	5.664052669315173037e-10	9.162373391295629202e-09	-5.207656750744843244e-10
2.896000000000000085e+01	8.916000000000000230e-09	5.477104920100764696e-10	8.823710547441877464e-09	-5.017641083282718484e-10
2.901000000000000156e+01	8.614000000000000239e-09	5.291586112802600789e-10	8.551045396554734369e-09	-4.864591933393336167e-10
2.907000000000000028e+01	8.322000000000000007e-09	5.117015021308810165e-10	8.234910940031278698e-09	-4.687070271356058173e-10
2.912000000000000099e+01	8.039999999999999533e-09	4.948261311127373841e-10	7.980372628906060412e-09	-4.544078892704042572e-10
2.917999999999999972e+01	7.766999999999999338e-09	4.784726270029143650e-10	7.685231033946052890e-09	-4.378210974473821335e-10
2.923000000000000043e+01	7.502999999999999423e-09	4.622093627401656382e-10	7.447596464978497520e-09	-4.244607620859863173e-10
2.928999999999999915e+01	7.247999999999999786e-09	4.469189914160284070e-10	7.172079352147350231e-09	-4.089643282961994895e-10
2.933999999999999986e+01	7.001000000000000122e-09	4.320929251783733366e-10	6.950256867385985870e-09	-3.964829065412151445e-10
2.939999999999999858e+01	6.761999999999999603e-09	4.177325496678466590e-10	6.693067988317074024e-09	-3.820057110966819752e-10
2.944999999999999929e+01	6.532000000000000191e-09	4.035239595430900167e-10	6.485985130737735788e-09	-3.703443601327245614e-10
2.951000000000000156e+01	6.308999999999999617e-09	3.901120550547880635e-10	6.245876645884779463e-09	-3.568179091015122930e-10
2.955999999999999872e+01	6.093000000000000363e-09	3.771076443864802508e-10	6.052559464717772209e-09	-3.459231141339004373e-10
2.962000000000000099e+01	5.885000000000000254e-09	3.642341190241976162e-10	5.828428926512691627e-09	-3.332867746274277705e-10
2.967999999999999972e+01	5.683000000000000331e-09	3.520600535130382718e-10	5.612560808468349357e-09	-3.211110382443351763e-10
2.973000000000000043e+01	5.488000000000000074e-09	3.402967149833803913e-10	5.438753507135766963e-09	-3.113038546579038021e-10
2.978999999999999915e+01	5.300000000000000309e-09	3.289453158707893180e-10	5.237225635330708683e-09	-2.999281181262519866e-10
2.983999999999999986e+01	5.117999999999999904e-09	3.176494578540942518e-10	5.074969650289615158e-09	-2.907656199859420650e-10
2.989999999999999858e+01	4.941999999999999685e-09	3.070113172640600518e-10	4.886852352345496537e-09	-2.801386291276625887e-10
2.996000000000000085e+01	4.771999999999999651e-09	2.967259376885006741e-10	4.705673662357387108e-09	-2.698992900084701327e-10
3.001000000000000156e+01	4.607999999999999804e-09	2.865283153538581804e-10	4.559801540296292524e-09	-2.616521379809683342e-10
3.007000000000000028e+01	4.448999999999999836e-09	2.768984592739367998e-10	4.390664927019296491e-09	-2.520860504836238499e-10
3.012000000000000099e+01	4.296000000000000054e-09	2.676240200197284350e-10	4.254486522450145024e-09	-2.443810908839548610e-10
3.017999999999999972e+01	4.148000000000000152e-09	2.586436829926453156e-10	4.096603363466976344e-09	-2.354446782788654249e-10
3.023999999999999844e+01	4.003999999999999822e-09	2.496647316062082731e-10	3.944546105911409013e-09	-2.268344494710840986e-10
3.028999999999999915e+01	3.865999999999999678e-09	2.412831068082747687e-10	3.822124156173745334e-09	-2.198996932979495860e-10
3.035000000000000142e+01	3.731999999999999934e-09	2.331354243394169469e-10	3.680181109402814667e-09	-2.118561294550004288e-10
3.039999999999999858e+01	3.603000000000000069e-09	2.250768847521220087e-10	3.565895714996021158e-09	-2.053774367467515271e-10
3.046000000000000085e+01	3.478000000000000191e-09	2.174690247849564594e-10	3.433394360296944455e-09	-1.978632967174912338e-10
3.051999999999999957e+01	3.356999999999999885e-09	2.100970701377817996e-10	3.305783655245760716e-09	-1.906235516433931760e-10
3.057000000000000028e+01	3.240999999999999872e-09	2.030243561351281420e-10	3.203046330084643744e-09	-1.847927748341385468e-10
3.062999999999999901e+01	3.127999999999999952e-09	1.959457531597287089e-10	3.083931159311884906e-09	-1.780299888299420751e-10
3.069000000000000128e+01	3.019000000000000018e-09	1.892920222474259455e-10	2.969201510784971601e-09	-1.715135828201973445e-10
3.073999999999999844e+01	2.914000000000000070e-09	1.828767369962985376e-10	2.876831605817516554e-09	-1.662652319128227360e-10
3.080000000000000071e+01	2.813000000000000109e-09	1.765381815959463778e-10	2.769742561213777762e-09	-1.601783176280802431e-10
3.085999999999999943e+01	2.714999999999999827e-09	1.705446507164619148e-10	2.666607672586893958e-09	-1.543138057409639399e-10
3.091000000000000014e+01	2.620000000000000052e-09	1.647284241046456411e-10	2.583574541498902930e-09	-1.495906034141886322e-10
3.096999999999999886e+01	2.527999999999999956e-09	1.590900213757397841e-10	2.487302431820343031e-09	-1.441123416463021731e-10
3.103000000000000114e+01	2.439999999999999846e-09	1.535520775936728563e-10	2.394578703859461593e-09	-1.388339122099837890e-10
3.107999999999999829e+01	2.354999999999999829e-09	1.483388933380251366e-10	2.319929120354692234e-09	-1.345828339297481030e-10
3.114000000000000057e+01	2.272000000000000012e-09	1.432419874265922198e-10	2.233386068662397609e-09	-1.296526689614808312e-10
3.119999999999999929e+01	2.191999999999999875e-09	1.381982554749516554e-10	2.150038571224054209e-09	-1.249026733510342440e-10
3.126000000000000156e+01	2.114999999999999831e-09	1.334657730534311775e-10	2.069763727412331268e-09	-1.203259976590834717e-10
3.130999999999999872e+01	2.040999999999999880e-09	1.289138857961132703e-10	2.005132341055303133e-09	-1.166398769973506672e-10
3.137000000000000099e+01	1.969000000000000128e-09	1.244798934637638793e-10	1.930201693357989425e-09	-1.123648265138862989e-10
3.142999999999999972e+01	1.900000000000000056e-09	1.201177235049016417e-10	1.858039682752697999e-09	-1.082461215537938959e-10
3.148000000000000043e+01	1.832999999999999977e-09	1.159878215593344191e-10	1.799945740695830556e-09	-1.049291715218857480e-10
3.153999999999999915e+01	1.768999999999999992e-09	1.120401890937503574e-10	1.732594132337835444e-09	-1.010822713630111205e-10
3.160000000000000142e+01	1.705999999999999899e-09	1.080500636483539177e-10	1.667724832876939460e-09	-9.737571905653348573e-11
3.166000000000000014e+01	1.645999999999999899e-09	1.043449760308564105e-10	1.605249419998369332e-09	-9.380456557560163646e-11
3.171000000000000085e+01	1.588000000000000100e-09	1.007598617992965223e-10	1.554953900128864290e-09	-9.092859902455045112e-11
3.176999999999999957e+01	1.532000000000000086e-09	9.720661730259588836e-11	1.496646853446523735e-09	-8.759333293617941908e-11
3.182999999999999829e+01	1.476999999999999966e-09	9.380209823523850610e-11	1.440494087624442826e-09	-8.438004781266936206e-11
3.189000000000000057e+01	1.424999999999999939e-09	9.058192710883337439e-11	1.386412438827833047e-09	-8.128408612946405004e-11
3.194000000000000128e+01	1.374999999999999905e-09	8.748299953895805574e-11	1.342871621132717055e-09	-7.879066308345396276e-11
3.200000000000000000e+01	1.325999999999999971e-09	8.436542355538791022e-11	1.292394448444406097e-09	-7.589899348315050692e-11
3.206000000000000227e+01	1.279000000000000029e-09	8.144893867057651206e-11	1.243784246894010760e-09	-7.311319302537348893e-11
3.211999999999999744e+01	1.232999999999999981e-09	7.859076616295327495e-11	1.196971598899235962e-09	-7.042936522990432850e-11
3.217999999999999972e+01	1.188999999999999927e-09	7.578622949533774066e-11	1.151887501428471299e-09	-6.784363686111549080e-11
3.222999999999999687e+01	1.147000000000000072e-09	7.317539384303533460e-11	1.115590504049496629e-09	-6.576114165508083329e-11
3.228999999999999915e+01	1.105999999999999903e-09	7.062356338824410224e-11	1.073511028949591035e-09	-6.334602531469722491e-11
3.235000000000000142e+01	1.066999999999999934e-09	6.819482401084411034e-11	1.032988410857764082e-09	-6.101935552381319136e-11
3.240999999999999659e+01	1.029000000000000066e-09	6.576614236847104693e-11	9.939654261204554524e-10	-5.877791288227926770e-11
3.246999999999999886e+01	9.918000000000000286e-10	6.344585246563561321e-11	9.563851647431501961e-10	-5.661849563418248091e-11
3.252000000000000313e+01	9.563999999999999233e-10	6.123651773753305166e-11	9.261300345300714942e-10	-5.487937044392307774e-11
3.257999999999999829e+01	9.220999999999999487e-10	5.904035236907070263e-11	8.910546957226963963e-10	-5.286244808553156429e-11
3.264000000000000057e+01	8.890999999999999593e-10	5.697875580135108224e-11	8.572773176097291829e-10	-5.091939652388592677e-11
3.270000000000000284e+01	8.571999999999999971e-10	5.498390669825248102e-11	8.247507695077091328e-10	-4.904755823081672403e-11
3.275999999999999801e+01	8.264999999999999893e-10	5.306241572035709980e-11	7.934281767691787088e-10	-4.724429011336789269e-11
3.281000000000000227e+01	7.967999999999999782e-10	5.115563562732067239e-11	7.682120946854862889e-10	-4.579205153027162711e-11
3.286999999999999744e+01	7.680999999999999635e-10	4.935740315839458418e-11	7.389784494281742696e-10	-4.410782290736911642e-11
3.292999999999999972e+01	7.404999999999999761e-10	4.762660520090984658e-11	7.108266421421104851e-10	-4.248527241117241647e-11
3.299000000000000199e+01	7.137999999999999546e-10	4.590934610723761087e-11	6.837178907812298010e-10	-4.092220845298190804e-11
3.304999999999999716e+01	6.881000000000000330e-10	4.429613130557604161e-11	6.576136221198724826e-10	-3.941645124327287899e-11
3.310999999999999943e+01	6.632999999999999739e-10	4.273793798456823280e-11	6.324754703703411215e-10	-3.796583271356415367e-11
3.317000000000000171e+01	6.393999999999999840e-10	4.123492202878687456e-11	6.082663632356075705e-10	-3.656825717715212596e-11
3.321999999999999886e+01	6.163000000000000328e-10	3.974520244970496766e-11	5.887779958179940165e-10	-3.544278264048832574e-11
3.328000000000000114e+01	5.940000000000000167e-10	3.834136949666769558e-11	5.661874302169869631e-10	-3.413765676238312390e-11
3.334000000000000341e+01	5.725000000000000393e-10	3.698664595752770285e-11	5.444347106048265465e-10	-3.288040982671181185e-11
3.339999999999999858e+01	5.516999999999999663e-10	3.564285165898346163e-11	5.234882921988694602e-10	-3.166925539102261090e-11
3.346000000000000085e+01	5.317000000000000354e-10	3.438143947034989419e-11	5.033169513013691724e-10	-3.050242509777963288e-11
3.352000000000000313e+01	5.124000000000000090e-10	3.316302255626287527e-11	4.838921905343091546e-10	-2.937830335270908522e-11
3.357999999999999829e+01	4.937999999999999905e-10	3.198772216027893016e-11	4.651877804283929711e-10	-2.829540165576775120e-11
3.364000000000000057e+01	4.758999999999999799e-10	3.082818342664387200e-11	4.471776939426466315e-10	-2.725224294565056185e-11
3.370000000000000284e+01	4.585999999999999983e-10	2.973398919647569941e-11	4.298360415188189711e-10	-2.624735796252767116e-11
3.375999999999999801e+01	4.418999999999999940e-10	2.867673383653026979e-11	4.131370812132445214e-10	-2.527928581620195133e-11
3.381000000000000227e+01	4.258000000000000185e-10	2.763193769539395763e-11	3.996945774238429424e-10	-2.449967783108251433e-11
3.386999999999999744e+01	4.103000000000000204e-10	2.664976673795664044e-11	3.841126670799111793e-10	-2.359561840939609187e-11
3.392999999999999972e+01	3.953000000000000205e-10	2.569831081484021779e-11	3.691095998576367437e-10	-2.272474312515085439e-11
3.399000000000000199e+01	3.808000000000000188e-10	2.477765652858505013e-11	3.546641277957254711e-10	-2.188584365818246866e-11
3.404999999999999716e+01	3.668999999999999945e-10	2.387322001139142565e-11	3.407551140517618397e-10	-2.107771800676457403e-11
3.410999999999999943e+01	3.535000000000000201e-10	2.302172651388249133e-11	3.273617604125164990e-10	-2.029918328809221873e-11
3.417000000000000171e+01	3.405999999999999922e-10	2.220127714034788193e-11	3.144654027316787036e-10	-1.954917675855605036e-11
3.422999999999999687e+01	3.280999999999999837e-10	2.138649157295402185e-11	3.020485334583193286e-10	-1.882670081566000221e-11
3.428999999999999915e+01	3.159999999999999945e-10	2.061602341222315823e-11	2.900937452122697578e-10	-1.813076355762959349e-11
3.435000000000000142e+01	3.044000000000000035e-10	1.987680722156353107e-11	2.785837208488479474e-10	-1.746037822398073713e-11
3.440999999999999659e+01	2.933000000000000108e-10	1.916892960351551373e-11	2.675012569406962705e-10	-1.681456451947665210e-11
3.446999999999999886e+01	2.825000000000000067e-10	1.846308425841504262e-11	2.568303281336267001e-10	-1.619240863989238010e-11
3.453000000000000114e+01	2.721000000000000220e-10	1.779909103432813236e-11	2.465565011862074960e-10	-1.559308662212508392e-11
3.459000000000000341e+01	2.621000000000000048e-10	1.716008552989174468e-11	2.366655281862976422e-10	-1.501578500599034518e-11
3.464999999999999858e+01	2.523999999999999763e-10	1.652501178078853914e-11	2.271432344363342798e-10	-1.445969451099898418e-11
3.471000000000000085e+01	2.431000000000000187e-10	1.593016202493977980e-11	2.179755179800678591e-10	-1.392401000933999696e-11
3.477000000000000313e+01	2.340999999999999981e-10	1.535391449476430390e-11	2.091487029165195405e-10	-1.340795049683264942e-11
3.482999999999999829e+01	2.254999999999999968e-10	1.480288562434703223e-11	2.006506801117902591e-10	-1.291082357186543315e-11
3.489000000000000057e+01	2.171000000000000051e-10	1.425146992924940333e-11	1.924697980021721328e-10	-1.243196273733023919e-11
3.495000000000000284e+01	2.091000000000000069e-10	1.373838451852327562e-11	1.845944643821778875e-10	-1.197070489127111022e-11
3.500999999999999801e+01	2.012999999999999925e-10	1.323752738649858371e-11	1.770131460215278260e-10	-1.152639030497910858e-11
3.507000000000000028e+01	1.938999999999999973e-10	1.276209676032900275e-11	1.697144228159152217e-10	-1.109836569047185439e-11
3.513000000000000256e+01	1.867000000000000119e-10	1.228820765937815985e-11	1.626878859180141134e-10	-1.068603508014770849e-11
3.518999999999999773e+01	1.797999999999999892e-10	1.184444469547362553e-11	1.559239899566936367e-10	-1.028885145468050957e-11
3.525000000000000000e+01	1.731000000000000020e-10	1.141307166834590643e-11	1.494132636363254438e-10	-9.906272022621909369e-12
3.531000000000000227e+01	1.665999999999999985e-10	1.099412321901114638e-11	1.431462834336470300e-10	-9.537756730107743419e-12
3.536999999999999744e+01	1.604000000000000096e-10	1.058497817724722774e-11	1.371136736983893661e-10	-9.182768266410779745e-12
3.542999999999999972e+01	1.545000000000000093e-10	1.020455053787279802e-11	1.313064559587542475e-10	-8.840791895321641163e-12
3.549000000000000199e+01	1.486999999999999880e-10	9.830052285762946372e-12	1.257166855680418571e-10	-8.511371600095841502e-12
3.554999999999999716e+01	1.432000000000000070e-10	9.474733609595575831e-12	1.203366310381067585e-10	-8.194063490608249006e-12
3.560999999999999943e+01	1.378000000000000049e-10	9.117446169010268765e-12	1.151585995461708329e-10	-7.888425896486121206e-12
3.567000000000000171e+01	1.326999999999999915e-10	8.787669468751843538e-12	1.101749366916002547e-10	-7.594019353146170167e-12
3.572999999999999687e+01	1.277000000000000088e-10	8.463931852309146292e-12	1.053780822924590049e-10	-7.310409776134326364e-12
3.578999999999999915e+01	1.229000000000000099e-10	8.152884394783236840e-12	1.007612131253826207e-10	-7.037205028754860795e-12
3.585999999999999943e+01	1.182999999999999947e-10	7.847731683505750293e-12	9.559392526361190207e-11	-6.731132328861488263e-12
3.592000000000000171e+01	1.139000000000000022e-10	7.562422500980314272e-12	9.134541505042147550e-11	-6.479228542030683101e-12
3.597999999999999687e+01	1.096000000000000015e-10	7.283250551816361402e-12	8.725702087430784796e-11	-6.236586809078650490e-12
3.603999999999999915e+01	1.054999999999999976e-10	7.016884231623035539e-12	8.332254115950896253e-11	-6.002850441932166870e-12
3.610000000000000142e+01	1.014999999999999985e-10	6.750841227580456403e-12	7.953617089229253832e-11	-5.777685376564034503e-12
3.615999999999999659e+01	9.771000000000000431e-11	6.504406770730364597e-12	7.589272305195276896e-11	-5.560792797082232852e-12
3.621999999999999886e+01	9.402999999999999738e-11	6.264863566693319072e-12	7.238708952690830003e-11	-5.351878401481588617e-12
3.628000000000000114e+01	9.049000000000000236e-11	6.034231186710948159e-12	6.901418728613526350e-11	-5.150649332685800849e-12
3.634000000000000341e+01	8.707999999999999811e-11	5.811866462583369073e-12	6.576895822429365710e-11	-4.956814169625089580e-12
3.640999999999999659e+01	8.379000000000000223e-11	5.592286298804094823e-12	6.213763299295835540e-11	-4.739638515907844917e-12
3.646999999999999886e+01	8.062999999999999712e-11	5.386037730090676930e-12	5.915271875342049330e-11	-4.560883310645553704e-12
3.653000000000000114e+01	7.758000000000000507e-11	5.186778563736070183e-12	5.628124785050327467e-11	-4.388701366832675163e-12
3.659000000000000341e+01	7.464999999999999554e-11	4.995197001261144528e-12	5.351908548415663343e-11	-4.222854056695430746e-12
3.664999999999999858e+01	7.182000000000000376e-11	4.809974374651075641e-12	5.086211695769064230e-11	-4.063103912613186985e-12
3.671000000000000085e+01	6.909999999999999920e-11	4.627808817716364086e-12	4.830625587974285677e-11	-3.909215096522573272e-12
3.677000000000000313e+01	6.647999999999999945e-11	4.456178748493825462e-12	4.584772519898267187e-11	-3.760969485647746703e-12
3.684000000000000341e+01	6.396000000000000454e-11	4.290954957858215857e-12	4.309791868669623030e-11	-3.594886488340076870e-12
3.689999999999999858e+01	6.153000000000000621e-11	4.131483307954542343e-12	4.083865122116785051e-11	-3.458196172304354658e-12
3.696000000000000085e+01	5.919999999999999978e-11	3.978451422953408844e-12	3.866604657804656805e-11	-3.326532413918388712e-12
3.702000000000000313e+01	5.695000000000000109e-11	3.830531397235680570e-12	3.657677675105204461e-11	-3.199702831146007086e-12
3.707999999999999829e+01	5.477999999999999721e-11	3.684574362433197102e-12	3.456762607981471174e-11	-3.077521491641169521e-12
3.714000000000000057e+01	5.269000000000000106e-11	3.547040290707921490e-12	3.263576249538072266e-11	-2.959824466863808644e-12
3.721000000000000085e+01	5.069000000000000151e-11	3.415328796447423112e-12	3.047596178231328509e-11	-2.827968064840021057e-12
3.727000000000000313e+01	4.874999999999999968e-11	3.287432432765729156e-12	2.870220355755772858e-11	-2.719445687375881735e-12
3.732999999999999829e+01	4.688999999999999912e-11	3.164711436897051748e-12	2.699713026595091456e-11	-2.614909556944158579e-12
3.739000000000000057e+01	4.509999999999999806e-11	3.046504165432898486e-12	2.535806747503709405e-11	-2.514204816188299277e-12
3.745000000000000284e+01	4.338000000000000297e-11	2.932822742728922866e-12	2.378259240420420818e-11	-2.417191071541234274e-12
3.752000000000000313e+01	4.171999999999999914e-11	2.823002638625287433e-12	2.202194477406716089e-11	-2.308501659109239104e-12
3.757999999999999829e+01	4.011999999999999949e-11	2.717054245426837117e-12	2.057664691929464836e-11	-2.219044568043175192e-12
3.764000000000000057e+01	3.858999999999999935e-11	2.615665764654447520e-12	1.918795331221365610e-11	-2.132873496503436848e-12
3.770000000000000284e+01	3.711000000000000161e-11	2.517492547531173911e-12	1.785368216956349311e-11	-2.049861920333833181e-12
3.777000000000000313e+01	3.569000000000000161e-11	2.421161655116885044e-12	1.636305283795962874e-11	-1.956848008659786290e-12
3.782999999999999829e+01	3.431999999999999755e-11	2.330204161657943350e-12	1.513986723184154845e-11	-1.880285669521634689e-12
3.789000000000000057e+01	3.300000000000000237e-11	2.242486180559425849e-12	1.396510148217027457e-11	-1.806534356526320601e-12
3.795000000000000284e+01	3.173000000000000313e-11	2.158016372075368502e-12	1.283697875187384377e-11	-1.735490868499469092e-12
3.802000000000000313e+01	3.050999999999999985e-11	2.076803396459809695e-12	1.157742825209990671e-11	-1.655892180342491559e-12
3.807999999999999829e+01	2.933999999999999898e-11	2.000549859656589580e-12	1.054433663973424024e-11	-1.590365476260704872e-12
3.814000000000000057e+01	2.820999999999999874e-11	1.925129439291810507e-12	9.552560029461766034e-12	-1.527237034883340723e-12
3.820000000000000284e+01	2.711999999999999915e-11	1.852310559239999752e-12	8.600652661439258432e-12	-1.466422758440164540e-12
3.827000000000000313e+01	2.607000000000000019e-11	1.782100147704387741e-12	7.538565322539663131e-12	-1.398285988894722033e-12
3.832999999999999829e+01	2.507000000000000041e-11	1.715189292957194317e-12	6.668114619584069061e-12	-1.342199157334751038e-12
3.839000000000000057e+01	2.409999999999999950e-11	1.650217180413939917e-12	5.833001334488188790e-12	-1.288162880045515454e-12
3.845000000000000284e+01	2.316999999999999922e-11	1.587874320996574932e-12	5.031895309088960918e-12	-1.236099745751462656e-12
3.852000000000000313e+01	2.227000000000000103e-11	1.527481750788532608e-12	4.138676719405765419e-12	-1.177761433148111763e-12
3.857999999999999829e+01	2.141000000000000025e-11	1.469731135412301641e-12	3.407220503400584312e-12	-1.129738526762352267e-12
3.864000000000000057e+01	2.058000000000000157e-11	1.415130543104769799e-12	2.706074198667026312e-12	-1.083473370414117304e-12
3.871000000000000085e+01	1.977999999999999852e-11	1.361262608288838942e-12	1.924841600650200534e-12	-1.031629416765427896e-12
3.877000000000000313e+01	1.901999999999999933e-11	1.310057412914411322e-12	1.285448892288858662e-12	-9.889444606029202098e-13
3.882999999999999829e+01	1.828000000000000046e-11	1.260143172741891576e-12	6.729216951018932159e-13	-9.478165182158657940e-13
3.889999999999999858e+01	1.757000000000000046e-11	1.213227689867542323e-12	-8.991988884849970298e-15	-9.017286746707189854e-13
3.896000000000000085e+01	1.688999999999999932e-11	1.167248091779549566e-12	-5.665291029260422595e-13	-8.637864958775640646e-13
3.902000000000000313e+01	1.622999999999999850e-11	1.122573305299925533e-12	-1.100162221491841700e-12	-8.272285583361755307e-13
3.909000000000000341e+01	1.559999999999999977e-11	1.080799703922979612e-12	-1.693753146372324832e-12	-7.862553435831828151e-13
3.914999999999999858e+01	1.499999999999999990e-11	1.040096509945110897e-12	-2.178670481923190642e-12	-7.525170846506516197e-13
3.921000000000000085e+01	1.441000000000000019e-11	1.000849970696407583e-12	-2.642354724818026976e-12	-7.200071263103036030e-13
3.928000000000000114e+01	1.384999999999999935e-11	9.627546678844685613e-13	-3.157490205727854382e-12	-6.835724370048126257e-13
3.934000000000000341e+01	1.331000000000000044e-11	9.267545691994186532e-13	-3.577754257028265088e-12	-6.535727317445795605e-13
3.939999999999999858e+01	1.279000000000000023e-11	8.912862101122924390e-13	-3.979163725546022316e-12	-6.246623208664928683e-13
3.946999999999999886e+01	1.229000000000000034e-11	8.578622483283664604e-13	-4.424604864604421319e-12	-5.922541333979391369e-13
3.953000000000000114e+01	1.181000000000000077e-11	8.250393081746671176e-13	-4.787530967036061022e-12	-5.655654220296698146e-13
3.959000000000000341e+01	1.134999999999999990e-11	7.942145773026330523e-13	-5.133671144112395510e-12	-5.398450568389810108e-13
3.965999999999999659e+01	1.090999999999999935e-11	7.646854204346602764e-13	-5.517093661298432479e-12	-5.110146017475972538e-13
3.971999999999999886e+01	1.048000000000000058e-11	7.357567078466450857e-13	-5.828938436945298565e-12	-4.872710238936667200e-13
3.978999999999999915e+01	1.007000000000000051e-11	7.081351162680750250e-13	-6.173989922360273589e-12	-4.606508891322044255e-13
3.985000000000000142e+01	9.680000000000000758e-12	6.812686988416049822e-13	-6.454274832977334756e-12	-4.387240332633301735e-13
3.990999999999999659e+01	9.301000000000000051e-12	6.556690456407637547e-13	-6.720795050780485064e-12	-4.175886431042781109e-13
3.997999999999999687e+01	8.937000000000000390e-12	6.310410152079420234e-13	-7.014988762046838990e-12	-3.938928187811381320e-13
4.003999999999999915e+01	8.586999999999999660e-12	6.073190782875861805e-13	-7.253355605288727060e-12	-3.743742101179252249e-13
4.010999999999999943e+01	8.250999999999999476e-12	5.849844563290663750e-13	-7.516029277970867455e-12	-3.524868011932192580e-13
4.017000000000000171e+01	7.927999999999999338e-12	5.629996508986484562e-13	-7.728483538196763376e-12	-3.344534478602025777e-13
4.022999999999999687e+01	7.617000000000000360e-12	5.417938064514212385e-13	-7.929644640400441748e-12	-3.170666057320910717e-13
4.029999999999999716e+01	7.318999999999999813e-12	5.214423249325407319e-13	-8.150582599887286219e-12	-2.975685214168500519e-13
4.035999999999999943e+01	7.031999999999999925e-12	5.022129813968572159e-13	-8.328618767661963058e-12	-2.815040079647548029e-13
4.042999999999999972e+01	6.755999999999999889e-12	4.832816660701293831e-13	-8.523644224200810479e-12	-2.634863670248886248e-13
4.049000000000000199e+01	6.490999999999999706e-12	4.654495101858847106e-13	-8.680374853233634071e-12	-2.486379258360423629e-13
4.056000000000000227e+01	6.237000000000000182e-12	4.479561434396006135e-13	-8.851530725912284454e-12	-2.319809829523012975e-13
4.061999999999999744e+01	5.992000000000000317e-12	4.313975067791345070e-13	-8.988570684025995242e-12	-2.182531327446058797e-13
4.067999999999999972e+01	5.756999999999999804e-12	4.154756874655844572e-13	-9.117020137104168974e-12	-2.050127639881521261e-13
4.075000000000000000e+01	5.530999999999999757e-12	4.001235396626438579e-13	-9.256436882317058248e-12	-1.901569127982694739e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.707000000000000309e-03	5.325999999999999623e-01	9.517024516813715751e-04	5.312313727822519649e-01	-8.162089792330919817e-04
2.315000000000000044e-02	5.275999999999999579e-01	1.184323687871048246e-03	5.262747193976919924e-01	-1.401122675815220714e-03
3.862999999999999767e-02	5.227000000000000535e-01	1.651345553780044200e-03	5.213524045587880629e-01	-1.792640883566381160e-03
5.417000000000000287e-02	5.178000000000000380e-01	1.989525356266414174e-03	5.164572973157945945e-01	-2.102441165607618363e-03
6.975000000000000644e-02	5.129000000000000226e-01	2.264156099153027610e-03	5.115957303861135008e-01	-2.362754411952597364e-03
8.538999999999999369e-02	5.080000000000000071e-01	2.497984459285525812e-03	5.067614653643619516e-01	-2.589018651879731840e-03
1.010999999999999954e-01	5.031999999999999806e-01	2.703313309020124316e-03	5.019515456450979185e-01	-2.789798854213240524e-03
1.168000000000000010e-01	4.984000000000000097e-01	2.886146282866018393e-03	4.971903006759388344e-01	-2.969520929720768920e-03
1.325999999999999956e-01	4.937000000000000277e-01	3.052755136797415288e-03	4.924443216774117560e-01	-3.133118088351899855e-03
1.484000000000000041e-01	4.889000000000000012e-01	3.203725303987271268e-03	4.877436444836855123e-01	-3.282172019235907005e-03
1.643000000000000016e-01	4.842000000000000193e-01	3.340658354082321011e-03	4.830585136336115748e-01	-3.419597138070662890e-03
1.801999999999999991e-01	4.796000000000000263e-01	3.469521779464906832e-03	4.784183831136025744e-01	-3.546048634778849705e-03
1.962000000000000133e-01	4.748999999999999888e-01	3.586322048323044645e-03	4.737940623189744738e-01	-3.663534977218661001e-03
2.121999999999999997e-01	4.702999999999999958e-01	3.695493788074380708e-03	4.692144402301043349e-01	-3.772302229419405295e-03
2.283000000000000029e-01	4.657000000000000028e-01	3.796472927505915342e-03	4.646508729556326212e-01	-3.873843721648147567e-03
2.444000000000000061e-01	4.611999999999999988e-01	3.890262324035231607e-03	4.601316919304703212e-01	-3.968208819040744059e-03
2.605000000000000093e-01	4.566999999999999948e-01	3.978868847198032202e-03	4.556564635037115840e-01	-4.056037687499717929e-03
2.767000000000000015e-01	4.521999999999999909e-01	4.062370439280658767e-03	4.511973686075956280e-01	-4.138370087773724643e-03
2.929999999999999827e-01	4.477999999999999758e-01	4.139184583195261793e-03	4.467547903434244683e-01	-4.215582970041398606e-03
3.093000000000000194e-01	4.433000000000000274e-01	4.210202707757470381e-03	4.423559523504604907e-01	-4.287580599481408128e-03
3.256999999999999895e-01	4.390000000000000013e-01	4.278350246781267505e-03	4.379738390246982194e-01	-4.355140659847223268e-03
3.421000000000000152e-01	4.345999999999999863e-01	4.340854186923736799e-03	4.336351343156923388e-01	-4.418147874389808695e-03
3.584999999999999853e-01	4.303000000000000158e-01	4.399762966939961897e-03	4.293394108164774736e-01	-4.476908025228446865e-03
3.750000000000000000e-01	4.259999999999999898e-01	4.454176497760276368e-03	4.250604363749695414e-01	-4.532017115991506494e-03
3.916000000000000036e-01	4.217000000000000193e-01	4.506603943654578608e-03	4.207985627181603516e-01	-4.583656110849708074e-03
4.082000000000000073e-01	4.174999999999999822e-01	4.553316199234173391e-03	4.165794196623382462e-01	-4.631710596279176029e-03
4.248000000000000109e-01	4.133000000000000007e-01	4.598185552754514328e-03	4.124025799724952979e-01	-4.676391786682197044e-03
4.415000000000000036e-01	4.091000000000000192e-01	4.638850064264347234e-03	4.082428353225370232e-01	-4.718132564500602394e-03
4.582999999999999852e-01	4.050000000000000266e-01	4.678875449026186767e-03	4.041005162449896604e-01	-4.757056670016275059e-03
4.751000000000000223e-01	4.007999999999999896e-01	4.713658493343785005e-03	4.000002277132312933e-01	-4.793072305945610644e-03
4.919000000000000039e-01	3.967999999999999861e-01	4.749089324663413082e-03	3.959415429464111513e-01	-4.826334748074164079e-03
5.088000000000000300e-01	3.926999999999999935e-01	4.779372500982948316e-03	3.919002492245677316e-01	-4.857161822046304755e-03
5.256999999999999451e-01	3.886999999999999900e-01	4.806991783160441921e-03	3.879002034116028619e-01	-4.885482809084782697e-03
5.426999999999999602e-01	3.846999999999999864e-01	4.833040672605739586e-03	3.839176784444641166e-01	-4.911569856607165586e-03
5.597999999999999643e-01	3.806999999999999829e-01	4.857519169318841312e-03	3.799529753942603727e-01	-4.935500469639715788e-03
5.767999999999999794e-01	3.768000000000000238e-01	4.879547391489501978e-03	3.760520425351998597e-01	-4.957106574804594733e-03
5.939999999999999725e-01	3.729000000000000092e-01	4.900089514067268621e-03	3.721459753329532383e-01	-4.976856132892351625e-03
6.110999999999999766e-01	3.689999999999999947e-01	4.917015114558831446e-03	3.683028365634760659e-01	-4.994485880439264794e-03
6.283999999999999586e-01	3.652000000000000246e-01	4.933850648408402532e-03	3.644551346464536823e-01	-5.010382326989274923e-03
6.455999999999999517e-01	3.613000000000000100e-01	4.945826625042201545e-03	3.606695235952537826e-01	-5.024342202658848254e-03
6.630000000000000338e-01	3.575999999999999734e-01	4.959180159418288131e-03	3.568799009806590261e-01	-5.036678540916696145e-03
6.803000000000000158e-01	3.538000000000000034e-01	4.969804559071916775e-03	3.531515354317573685e-01	-5.047243471362749048e-03
6.977999999999999758e-01	3.501000000000000223e-01	4.978470009262183499e-03	3.494196927132094954e-01	-5.056283161221241176e-03
7.151999999999999469e-01	3.463999999999999857e-01	4.987853683187322244e-03	3.457482741601224929e-01	-5.063701346310944644e-03
7.328000000000000069e-01	3.427000000000000046e-01	4.991955756849914515e-03	3.420738977393187330e-01	-5.069682851765812230e-03
7.502999999999999670e-01	3.391000000000000125e-01	4.998250029484619696e-03	3.384591141007626258e-01	-5.074179444182649705e-03
7.679000000000000270e-01	3.353999999999999759e-01	4.999869496989695593e-03	3.348622018828919522e-01	-5.077305996034763187e-03
7.855999999999999650e-01	3.318999999999999728e-01	5.003264893922800688e-03	3.312834023775726999e-01	-5.079100114839868972e-03
8.033000000000000140e-01	3.282999999999999807e-01	5.003964065098788841e-03	3.277428501444891173e-01	-5.079598784980808059e-03
8.211000000000000520e-01	3.247999999999999776e-01	5.003123443106848034e-03	3.242204561354324333e-01	-5.078850092687872339e-03
8.388999999999999790e-01	3.212999999999999745e-01	5.001151214587297271e-03	3.207359166213206714e-01	-5.076901823215884332e-03
8.567000000000000171e-01	3.178000000000000269e-01	4.998047379540134817e-03	3.172888274670265796e-01	-5.073805314528119503e-03
8.746000000000000441e-01	3.144000000000000128e-01	4.995400805906168723e-03	3.138597328998699032e-01	-5.069583001169848842e-03
8.925999999999999490e-01	3.109999999999999987e-01	4.989859398022486632e-03	3.104488492693901480e-01	-5.064264370789513421e-03
9.105999999999999650e-01	3.075999999999999845e-01	4.983257975044573344e-03	3.070750349463991502e-01	-5.057915961531423560e-03
9.285999999999999810e-01	3.042000000000000259e-01	4.975596536972427125e-03	3.037378857676324428e-01	-5.050581907503074591e-03
9.466999999999999860e-01	3.009000000000000008e-01	4.968526305575930897e-03	3.004187632078205161e-01	-5.042255893981210935e-03
9.648999999999999799e-01	2.975999999999999757e-01	4.960427235999737873e-03	2.971178752962290726e-01	-5.032963273994315624e-03
9.830999999999999739e-01	2.943000000000000060e-01	4.949600186401625218e-03	2.938532558736888234e-01	-5.022787347823665614e-03
1.000999999999999890e+00	2.911000000000000254e-01	4.939479236182730583e-03	2.906774371921161393e-01	-5.011954626673556686e-03
1.020000000000000018e+00	2.878000000000000003e-01	4.926685731567757853e-03	2.873440016848856637e-01	-4.999600480919736203e-03
1.038000000000000034e+00	2.847000000000000086e-01	4.916355203201147606e-03	2.842212788574717264e-01	-4.987119098192063782e-03
1.056000000000000050e+00	2.814999999999999725e-01	4.901726879430690076e-03	2.811324902347310251e-01	-4.973914358573170574e-03
1.074999999999999956e+00	2.783999999999999808e-01	4.889537860547558783e-03	2.779085138986933101e-01	-4.959225523481460701e-03
1.092999999999999972e+00	2.752000000000000002e-01	4.873057974463810942e-03	2.748883312474393881e-01	-4.944630079406783438e-03
1.112000000000000099e+00	2.721999999999999975e-01	4.859224662014027460e-03	2.717359589250588625e-01	-4.928538565596230978e-03
1.129999999999999893e+00	2.691000000000000059e-01	4.842725723371395750e-03	2.687828566748616255e-01	-4.912673514232435493e-03
1.149000000000000021e+00	2.661000000000000032e-01	4.827145926357312607e-03	2.657005029018055242e-01	-4.895301875645503495e-03
1.167999999999999927e+00	2.631000000000000005e-01	4.809181095381209053e-03	2.626534944780252179e-01	-4.877317473494556868e-03
1.185999999999999943e+00	2.600999999999999979e-01	4.791886568067634140e-03	2.597990955012470238e-01	-4.859740283073438367e-03
1.205000000000000071e+00	2.570999999999999952e-01	4.772241647808187284e-03	2.568197657536570588e-01	-4.840643632295050028e-03
1.223999999999999977e+00	2.541999999999999815e-01	4.753635380683013736e-03	2.538745997932301823e-01	-4.821015403744821105e-03
1.243000000000000105e+00	2.513000000000000234e-01	4.734225441983127072e-03	2.509632095618598568e-01	-4.800881002652979297e-03
1.262000000000000011e+00	2.484000000000000097e-01	4.712577693639861606e-03	2.480852080342597910e-01	-4.780264887913423556e-03
1.280999999999999917e+00	2.456000000000000127e-01	4.693488184339376229e-03	2.452402083738793315e-01	-4.759190633717543667e-03
1.300000000000000044e+00	2.427999999999999881e-01	4.673622716277099805e-03	2.424278347095647212e-01	-4.737680856108226167e-03
1.318999999999999950e+00	2.399999999999999911e-01	4.651595648806977450e-03	2.396477151400848438e-01	-4.715757315694300671e-03
1.338000000000000078e+00	2.371999999999999942e-01	4.628824954190137626e-03	2.368994754036998773e-01	-4.693441013578816476e-03
1.356999999999999984e+00	2.343999999999999972e-01	4.605310632426582937e-03	2.341827507637230799e-01	-4.670752134266799305e-03
1.375999999999999890e+00	2.316999999999999893e-01	4.583030685538554833e-03	2.314971837733191817e-01	-4.647710093011938638e-03
1.395999999999999908e+00	2.290000000000000091e-01	4.560033669616194753e-03	2.287035349732136069e-01	-4.623094372866199189e-03
1.415000000000000036e+00	2.263000000000000012e-01	4.535013041000323861e-03	2.260807994652200836e-01	-4.599385374397262430e-03
1.433999999999999941e+00	2.237000000000000099e-01	4.512614737307112794e-03	2.234881430717891027e-01	-4.575378269887710007e-03
1.453999999999999959e+00	2.210999999999999910e-01	4.488249401246770763e-03	2.207911457148802603e-01	-4.549803952647431260e-03
1.473000000000000087e+00	2.184999999999999998e-01	4.464485086816656970e-03	2.182591482296175056e-01	-4.525236677802052521e-03
1.493000000000000105e+00	2.159000000000000086e-01	4.438783762233412637e-03	2.156252509442848908e-01	-4.499107758544965141e-03
1.512000000000000011e+00	2.132999999999999896e-01	4.412421948942213575e-03	2.131524975712504877e-01	-4.474045685459998936e-03
1.532000000000000028e+00	2.107999999999999874e-01	4.387480994663490487e-03	2.105802261793953134e-01	-4.447428439950986030e-03
1.550999999999999934e+00	2.083000000000000129e-01	4.361904955088659851e-03	2.081653250186607795e-01	-4.421932233937085795e-03
1.570999999999999952e+00	2.058000000000000107e-01	4.334505643363727526e-03	2.056532387681724305e-01	-4.394888209038126659e-03
1.590999999999999970e+00	2.033999999999999975e-01	4.309792742441335631e-03	2.031714672765424501e-01	-4.367647747588816048e-03
1.610999999999999988e+00	2.008999999999999952e-01	4.281178685750028010e-03	2.007196428521016984e-01	-4.340225313740441251e-03
1.629999999999999893e+00	1.985000000000000098e-01	4.255247575759645018e-03	1.984178221036839163e-01	-4.314018160004157686e-03
1.649999999999999911e+00	1.962000000000000133e-01	4.229730425912271718e-03	1.960233662207057082e-01	-4.286280515686422335e-03
1.669999999999999929e+00	1.938000000000000000e-01	4.201487605444052809e-03	1.936578039854730815e-01	-4.258400536800263821e-03
1.689999999999999947e+00	1.913999999999999868e-01	4.172662815904491264e-03	1.913207876365619342e-01	-4.230390703922920492e-03
1.709999999999999964e+00	1.890999999999999903e-01	4.145448256265699995e-03	1.890119763398089292e-01	-4.202263054643759488e-03
1.729999999999999982e+00	1.867999999999999938e-01	4.117675976266871492e-03	1.867310267186285677e-01	-4.174029138642331230e-03
1.750999999999999890e+00	1.845999999999999863e-01	4.091562423591424934e-03	1.843656461409002856e-01	-4.144281338576609117e-03
1.770999999999999908e+00	1.822999999999999898e-01	4.061634317687442056e-03	1.821407660315870203e-01	-4.115863987286120032e-03
1.790999999999999925e+00	1.801000000000000101e-01	4.034454399064802722e-03	1.799427368786147285e-01	-4.087373130546288237e-03
1.810999999999999943e+00	1.779000000000000026e-01	4.005713902664543094e-03	1.777712312295787467e-01	-4.058818682451522872e-03
1.830999999999999961e+00	1.756999999999999951e-01	3.977479742450362385e-03	1.756259294514089242e-01	-4.030210231409735340e-03
1.852000000000000091e+00	1.734999999999999876e-01	3.947710407870406828e-03	1.734012222374903267e-01	-4.000123371466497713e-03
1.872000000000000108e+00	1.713999999999999968e-01	3.919719889469824511e-03	1.713086589297855844e-01	-3.971432747174149375e-03
1.893000000000000016e+00	1.693000000000000060e-01	3.891244396843122899e-03	1.691386378900841536e-01	-3.941278774338643869e-03
1.913000000000000034e+00	1.671999999999999875e-01	3.862283929990301991e-03	1.670975123793151662e-01	-3.912541856110075475e-03
1.933999999999999941e+00	1.650999999999999968e-01	3.832838488911362654e-03	1.649808374522425125e-01	-3.882357126118781560e-03
1.953999999999999959e+00	1.630000000000000060e-01	3.802908073606303153e-03	1.629898883070448889e-01	-3.853607205273949961e-03
1.975000000000000089e+00	1.610000000000000042e-01	3.773907769584907909e-03	1.609252430034734116e-01	-3.823425234437766163e-03
1.995999999999999996e+00	1.590000000000000024e-01	3.745386666286940839e-03	1.588867524797915876e-01	-3.793256906720401510e-03
2.016999999999999904e+00	1.570000000000000007e-01	3.715497242850993552e-03	1.568740853456716544e-01	-3.763110047463070866e-03
2.036999999999999922e+00	1.549999999999999989e-01	3.686063926127706482e-03	1.549809655750005177e-01	-3.734425552067884013e-03
2.057999999999999829e+00	1.531000000000000139e-01	3.657674458691114686e-03	1.530177714571071546e-01	-3.704341928091946495e-03
2.079000000000000181e+00	1.511000000000000121e-01	3.626468099291146364e-03	1.510794477095567523e-01	-3.674301145129081538e-03
2.100000000000000089e+00	1.491999999999999993e-01	3.598095375012360080e-03	1.491656775013646408e-01	-3.644309839241332335e-03
2.120999999999999996e+00	1.472999999999999865e-01	3.568433427582473096e-03	1.472761478078771780e-01	-3.614374376786057275e-03
2.141999999999999904e+00	1.454000000000000015e-01	3.538354633258232809e-03	1.454105530469392282e-01	-3.584500931494543404e-03
2.162999999999999812e+00	1.436000000000000054e-01	3.510303493079385689e-03	1.435685923860164637e-01	-3.554695442592270202e-03
2.184000000000000163e+00	1.418000000000000094e-01	3.481038762634702018e-03	1.417499638414735919e-01	-3.524963508120142197e-03
2.205999999999999961e+00	1.398999999999999966e-01	3.449742336592738923e-03	1.398694359583458890e-01	-3.493900538542741956e-03
2.226999999999999869e+00	1.381999999999999895e-01	3.422982728966069560e-03	1.380976645421847782e-01	-3.464335884301804769e-03
2.248000000000000220e+00	1.363999999999999935e-01	3.392574844988390653e-03	1.363483383343891686e-01	-3.434860656829233014e-03
2.269000000000000128e+00	1.345999999999999974e-01	3.362569951498605748e-03	1.346211703901834533e-01	-3.405479553387284232e-03
2.290999999999999925e+00	1.328999999999999904e-01	3.333912016186840136e-03	1.328352162777695078e-01	-3.374805256213213658e-03
2.311999999999999833e+00	1.312000000000000111e-01	3.304900742510330936e-03	1.311525496517901845e-01	-3.345630923459025872e-03
2.334000000000000075e+00	1.295000000000000040e-01	3.276283799067677537e-03	1.294126141648618833e-01	-3.315182656132373978e-03
2.354999999999999982e+00	1.277999999999999969e-01	3.246556033707103349e-03	1.277733026665426597e-01	-3.286232553320394753e-03
2.376999999999999780e+00	1.260999999999999899e-01	3.216474929981785573e-03	1.260781955381996000e-01	-3.256027665324008440e-03
2.398000000000000131e+00	1.244999999999999996e-01	3.188601613685848775e-03	1.244811222692061847e-01	-3.227317717859114112e-03
2.419999999999999929e+00	1.228000000000000064e-01	3.157824225535889057e-03	1.228296929133018273e-01	-3.197372235057249247e-03
2.442000000000000171e+00	1.212000000000000022e-01	3.129275409425000352e-03	1.212001709277245876e-01	-3.167565082828136067e-03
2.463999999999999968e+00	1.195999999999999980e-01	3.099703528637107273e-03	1.195922660980327373e-01	-3.137899872482993388e-03
2.484999999999999876e+00	1.179999999999999938e-01	3.070498842620419250e-03	1.180773521179211277e-01	-3.109718697919918937e-03
2.507000000000000117e+00	1.165000000000000063e-01	3.043574112816761421e-03	1.165108780303736047e-01	-3.080340736933676830e-03
2.528999999999999915e+00	1.149000000000000021e-01	3.013051336135513184e-03	1.149651842920842021e-01	-3.051114315367447170e-03
2.551000000000000156e+00	1.134000000000000008e-01	2.985501335990322583e-03	1.134399957874276665e-01	-3.022042380842731440e-03
2.572999999999999954e+00	1.118999999999999995e-01	2.956993511748546091e-03	1.119350426100209073e-01	-2.993127773329884011e-03
2.595000000000000195e+00	1.103999999999999981e-01	2.928191238869483782e-03	1.104500551560565758e-01	-2.964373078406245653e-03
2.616999999999999993e+00	1.088999999999999968e-01	2.899723251796281626e-03	1.089847670814952513e-01	-2.935780728852976050e-03
2.640000000000000124e+00	1.074999999999999983e-01	2.872995975784685841e-03	1.074736549555665027e-01	-2.906064872739194584e-03
2.661999999999999922e+00	1.059999999999999970e-01	2.843311511694301789e-03	1.060478541075567660e-01	-2.877811849631935204e-03
2.684000000000000163e+00	1.045999999999999985e-01	2.816024783271861304e-03	1.046409687532713073e-01	-2.849727927740517038e-03
2.705999999999999961e+00	1.032000000000000001e-01	2.788463236121287159e-03	1.032527467276957572e-01	-2.821815009532871975e-03
2.729000000000000092e+00	1.018000000000000016e-01	2.760626870242578485e-03	1.018211108056304576e-01	-2.792818166795505656e-03
2.750999999999999890e+00	1.004000000000000031e-01	2.731936025965469271e-03	1.004702992295263414e-01	-2.765260697137885901e-03
2.774000000000000021e+00	9.908000000000000140e-02	2.705742798952874475e-03	9.907724426802169693e-02	-2.736639078992718094e-03
2.795999999999999819e+00	9.772999999999999743e-02	2.678468252621113953e-03	9.776283325303998517e-02	-2.709443641634108006e-03
2.818999999999999950e+00	9.639999999999999958e-02	2.650922236192780612e-03	9.640731664951220081e-02	-2.681203609138755120e-03
2.841000000000000192e+00	9.507999999999999785e-02	2.623955359819471825e-03	9.512832694399382671e-02	-2.654376014833468612e-03
2.863999999999999879e+00	9.378000000000000225e-02	2.596741839411165209e-03	9.380933994736760650e-02	-2.626523228584780410e-03
2.886000000000000121e+00	9.249999999999999889e-02	2.569843783189943495e-03	9.256481549480161108e-02	-2.600068302591635426e-03
2.908999999999999808e+00	9.123000000000000553e-02	2.543514705659007981e-03	9.128137095697860803e-02	-2.572607344161225752e-03
2.931999999999999940e+00	8.996999999999999442e-02	2.516696670185095911e-03	9.001572284707234917e-02	-2.545348282926960734e-03
2.955000000000000071e+00	8.873000000000000331e-02	2.490207147014353306e-03	8.876762358946704845e-02	-2.518291998011163921e-03
2.978000000000000203e+00	8.751000000000000445e-02	2.464051678709363539e-03	8.753682876242502298e-02	-2.491439261226969550e-03
3.000999999999999890e+00	8.629000000000000559e-02	2.437670812859281909e-03	8.632309879899929816e-02	-2.464790817022325786e-03
3.024000000000000021e+00	8.509999999999999509e-02	2.411914813205543948e-03	8.512619849390624938e-02	-2.438347366515052246e-03
3.047000000000000153e+00	8.390999999999999848e-02	2.385938958569298798e-03	8.394589390154080788e-02	-2.412109430012520338e-03
3.069999999999999840e+00	8.273999999999999411e-02	2.359836086873831618e-03	8.278195386227690800e-02	-2.386077424503045032e-03
3.092999999999999972e+00	8.158999999999999586e-02	2.334573779435278416e-03	8.163415168447538117e-02	-2.360251748163917813e-03
3.116000000000000103e+00	8.044999999999999374e-02	2.309386065651504276e-03	8.050226485027654755e-02	-2.334632772038594192e-03
3.138999999999999790e+00	7.932000000000000162e-02	2.283817762570279977e-03	7.938607243693014681e-02	-2.309220716721545243e-03
3.162999999999999812e+00	7.820000000000000562e-02	2.258794016262955558e-03	7.823784627053542717e-02	-2.282924519531083496e-03
3.185999999999999943e+00	7.710000000000000187e-02	2.233697754761820951e-03	7.715304955358799621e-02	-2.257935630752777676e-03
3.209000000000000075e+00	7.602000000000000424e-02	2.208992128452820329e-03	7.608329436992031236e-02	-2.233153956269431136e-03
3.233000000000000096e+00	7.494000000000000661e-02	2.184099440656601596e-03	7.498283933289595637e-02	-2.207515702240718872e-03
3.255999999999999783e+00	7.388000000000000123e-02	2.160030862634624606e-03	7.394317489312718372e-02	-2.183157229674820635e-03
3.279999999999999805e+00	7.283000000000000584e-02	2.135639257137035996e-03	7.287367298000224647e-02	-2.157960230361034935e-03
3.302999999999999936e+00	7.179000000000000659e-02	2.111359888531777820e-03	7.186325247482887313e-02	-2.134024278336079869e-03
3.326999999999999957e+00	7.076999999999999957e-02	2.087490323147590289e-03	7.082383500348238270e-02	-2.109267709057083620e-03
3.350000000000000089e+00	6.976000000000000256e-02	2.063337163311176805e-03	6.984183647007695395e-02	-2.085753176866239622e-03
3.374000000000000110e+00	6.876000000000000167e-02	2.039714299697014364e-03	6.883165541465718906e-02	-2.061435512633170205e-03
3.398000000000000131e+00	6.778000000000000691e-02	2.016513248189521611e-03	6.783608542363721294e-02	-2.037341316448820078e-03
3.422000000000000153e+00	6.679999999999999827e-02	1.993142455702886714e-03	6.685491579758345848e-02	-2.013470091559651631e-03
3.446000000000000174e+00	6.583999999999999575e-02	1.969820276108918012e-03	6.588793743836253436e-02	-1.989821195254066945e-03
3.468999999999999861e+00	6.489000000000000323e-02	1.947017538552139404e-03	6.497437615726626980e-02	-1.967365683357467400e-03
3.492999999999999883e+00	6.395000000000000684e-02	1.923981955631796090e-03	6.403459683315933237e-02	-1.944150269176533885e-03
3.516999999999999904e+00	6.303000000000000269e-02	1.901397745151905657e-03	6.310841083929788486e-02	-1.921155216099710086e-03
3.540999999999999925e+00	6.210999999999999854e-02	1.879023401494865414e-03	6.219562104260416974e-02	-1.898379713025740399e-03
3.565999999999999837e+00	6.121000000000000052e-02	1.856743108196676120e-03	6.125883404082845679e-02	-1.874887778577565044e-03
3.589999999999999858e+00	6.031999999999999862e-02	1.834621470752460055e-03	6.037279540069515754e-02	-1.852557899577955214e-03
3.613999999999999879e+00	5.942999999999999672e-02	1.812355957621162141e-03	5.949957263723050505e-02	-1.830445008612903131e-03
3.637999999999999901e+00	5.856000000000000094e-02	1.790558098207908205e-03	5.863898016968357996e-02	-1.808548158755924305e-03
3.661999999999999922e+00	5.770999999999999741e-02	1.769232742254958591e-03	5.779083479435186133e-02	-1.786866345609971433e-03
3.686999999999999833e+00	5.686000000000000082e-02	1.747769976937941930e-03	5.692039180965355327e-02	-1.764508716752071025e-03
3.710999999999999854e+00	5.602000000000000035e-02	1.726154560209751344e-03	5.609710358669525027e-02	-1.743262866015250594e-03
3.736000000000000210e+00	5.519999999999999907e-02	1.705349512319395558e-03	5.525217189009876129e-02	-1.721357159786698161e-03
3.759999999999999787e+00	5.437999999999999778e-02	1.684411904807233719e-03	5.445301253164203797e-02	-1.700542884654668513e-03
3.785000000000000142e+00	5.358000000000000262e-02	1.663653506818628478e-03	5.363284338454105127e-02	-1.679084293114921833e-03
3.809000000000000163e+00	5.278000000000000053e-02	1.642775019974031941e-03	5.285710532506239512e-02	-1.658696928463369857e-03
3.834000000000000075e+00	5.199999999999999761e-02	1.622700666584362284e-03	5.206097388445918295e-02	-1.637680606565885058e-03
3.858000000000000096e+00	5.122000000000000164e-02	1.602204501088022722e-03	5.130797125983095619e-02	-1.617715364763910955e-03
3.883000000000000007e+00	5.045999999999999791e-02	1.582218366819485413e-03	5.053517232768573592e-02	-1.597136093139183300e-03
3.907999999999999918e+00	4.970000000000000112e-02	1.562118148137756546e-03	4.977401306702625150e-02	-1.576777774967354955e-03
3.932999999999999829e+00	4.895999999999999658e-02	1.542533965126629018e-03	4.902431854786655496e-02	-1.556639046658803193e-03
3.958000000000000185e+00	4.821999999999999897e-02	1.522838699923709368e-03	4.828591588444196281e-02	-1.536718452287535617e-03
3.982000000000000206e+00	4.750000000000000056e-02	1.503665474834191230e-03	4.758751455840822681e-02	-1.517798527423193985e-03
4.006999999999999673e+00	4.678000000000000214e-02	1.484384169774280622e-03	4.687075246790917832e-02	-1.498301200033760449e-03
4.032000000000000028e+00	4.608000000000000290e-02	1.465630909270570830e-03	4.616478626051258305e-02	-1.479017682154380731e-03
4.057999999999999829e+00	4.537999999999999673e-02	1.446510569465710291e-03	4.544185894928934322e-02	-1.459188024376604619e-03
4.083000000000000185e+00	4.469000000000000056e-02	1.427870700554869461e-03	4.475741457426647696e-02	-1.440335980570946759e-03
4.107999999999999652e+00	4.401000000000000051e-02	1.409193419346585225e-03	4.408327903989071178e-02	-1.421693103458953559e-03
4.133000000000000007e+00	4.333999999999999658e-02	1.390993029460651240e-03	4.341929723256716944e-02	-1.403257881996980427e-03
4.158000000000000362e+00	4.268000000000000266e-02	1.372767351632927200e-03	4.276531637461631480e-02	-1.385028791346120964e-03
4.184000000000000163e+00	4.202999999999999792e-02	1.354772556177851568e-03	4.209562320402564228e-02	-1.366287484065784518e-03
4.208999999999999631e+00	4.139000000000000318e-02	1.337249686832812185e-03	4.146157918129534520e-02	-1.348473956995761055e-03
4.233999999999999986e+00	4.075999999999999762e-02	1.319719254199245651e-03	4.083708496578965924e-02	-1.330861745968277190e-03
4.259999999999999787e+00	4.012999999999999901e-02	1.302101526204978198e-03	4.019758697806687792e-02	-1.312756933448969154e-03
4.285000000000000142e+00	3.951000000000000345e-02	1.284493555430259995e-03	3.959213093495721203e-02	-1.295550532246000225e-03
4.310999999999999943e+00	3.889999999999999708e-02	1.267357164355415551e-03	3.897212837162995769e-02	-1.277864257375308649e-03
4.336000000000000298e+00	3.830000000000000071e-02	1.250462740778389079e-03	3.838512986261277682e-02	-1.261056933143514698e-03
4.362000000000000099e+00	3.771000000000000046e-02	1.233812363160148584e-03	3.778402835641326424e-02	-1.243782250523148801e-03
4.387999999999999901e+00	3.713000000000000328e-02	1.217193739806713597e-03	3.719233988761636717e-02	-1.226714738086887241e-03
4.413000000000000256e+00	3.654999999999999916e-02	1.200712468082318829e-03	3.663214830325881716e-02	-1.210497313912082358e-03
4.439000000000000057e+00	3.597999999999999809e-02	1.184272303697090365e-03	3.605849772803287889e-02	-1.193830809636067716e-03
4.464999999999999858e+00	3.542000000000000010e-02	1.168089522061866586e-03	3.549383024143408505e-02	-1.177366053318728775e-03
4.490999999999999659e+00	3.486999999999999822e-02	1.152367350471402395e-03	3.493800519596804849e-02	-1.161101248244833213e-03
4.517000000000000348e+00	3.432000000000000328e-02	1.136370822033019390e-03	3.439088413042520886e-02	-1.145034544602501403e-03
4.543000000000000149e+00	3.377999999999999753e-02	1.120636179676740441e-03	3.385233074292116201e-02	-1.129164095998968099e-03
4.568999999999999950e+00	3.325000000000000178e-02	1.105165328658454802e-03	3.332221085402933825e-02	-1.113488082813297603e-03
4.594999999999999751e+00	3.273000000000000215e-02	1.089960174234049775e-03	3.280039236670426878e-02	-1.098004709318859589e-03
4.621000000000000441e+00	3.221000000000000252e-02	1.074688970938849795e-03	3.228674530001547638e-02	-1.082712153813220187e-03
4.647000000000000242e+00	3.169999999999999901e-02	1.059502984543381644e-03	3.178114174432266487e-02	-1.067608570274795540e-03
4.673000000000000043e+00	3.119999999999999857e-02	1.044773047125546880e-03	3.128345574484036468e-02	-1.052692137030233985e-03
4.700000000000000178e+00	3.071000000000000119e-02	1.030137795151859050e-03	3.077487521620439134e-02	-1.037398155923996510e-03
4.725999999999999979e+00	3.022000000000000033e-02	1.015620438103139768e-03	3.029294678096549481e-02	-1.022857668824967911e-03
4.751999999999999780e+00	2.973999999999999908e-02	1.001205849402336031e-03	2.981856513298880573e-02	-1.008498854271235815e-03
4.778999999999999915e+00	2.927000000000000088e-02	9.870730653679241681e-04	2.933379918872387748e-02	-9.937781224909213347e-04
4.804999999999999716e+00	2.879999999999999921e-02	9.730522872857347728e-04	2.887443744811894059e-02	-9.797840534525360540e-04
4.831999999999999851e+00	2.834000000000000061e-02	9.591466905822487428e-04	2.840502002917571697e-02	-9.654382653251140879e-04
4.857999999999999652e+00	2.789000000000000160e-02	9.455269977320656131e-04	2.796020237484983517e-02	-9.518015690377680266e-04
4.884999999999999787e+00	2.743999999999999911e-02	9.318553433576551217e-04	2.750564758747539584e-02	-9.378230409449509440e-04
4.911999999999999922e+00	2.699999999999999969e-02	9.183160176649430434e-04	2.705848254064449968e-02	-9.240286589954035176e-04
4.937999999999999723e+00	2.656000000000000028e-02	9.048843100624079372e-04	2.663475115423142442e-02	-9.109173988456530308e-04
4.964999999999999858e+00	2.613000000000000045e-02	8.917430673803021469e-04	2.620174398470919916e-02	-8.974788189759100396e-04
4.991999999999999993e+00	2.571000000000000021e-02	8.787455849152245486e-04	2.577577617893399980e-02	-8.842185921313211721e-04
5.019000000000000128e+00	2.528999999999999998e-02	8.658504666528741515e-04	2.535673340688954225e-02	-8.711347655978190531e-04
5.046000000000000263e+00	2.487999999999999934e-02	8.531061522808363381e-04	2.494450302803683656e-02	-8.582254142519798361e-04
5.073000000000000398e+00	2.447999999999999829e-02	8.406626373990460288e-04	2.453897408434849506e-02	-8.454886377736790630e-04
5.099999999999999645e+00	2.408000000000000071e-02	8.281775532978742421e-04	2.414003767098133260e-02	-8.329225249405076666e-04
5.126999999999999780e+00	2.368999999999999925e-02	8.159953471479192665e-04	2.374758682183594066e-02	-8.205251603955681467e-04
5.153999999999999915e+00	2.330000000000000127e-02	8.037726110090673585e-04	2.336151613155696555e-02	-8.082946545252336912e-04
5.181000000000000050e+00	2.291999999999999940e-02	7.918548312824011349e-04	2.298172171535016114e-02	-7.962291438916241706e-04
5.208000000000000185e+00	2.254000000000000101e-02	7.798975607973226325e-04	2.260810134945396427e-02	-7.843267793887194819e-04
5.235000000000000320e+00	2.216999999999999874e-02	7.682473251853987961e-04	2.224055488260846120e-02	-7.725856962767225881e-04
5.262999999999999901e+00	2.180999999999999953e-02	7.567797631986469256e-04	2.186570568184959332e-02	-7.605781340614533800e-04
5.290000000000000036e+00	2.145000000000000032e-02	7.454027874691307454e-04	2.151022850072241768e-02	-7.491598963221017191e-04
5.317000000000000171e+00	2.110000000000000070e-02	7.342146052776396016e-04	2.116053010651362462e-02	-7.378974027590400400e-04
5.344999999999999751e+00	2.075000000000000108e-02	7.229940914710737947e-04	2.080388327084223277e-02	-7.263803598735674638e-04
5.371999999999999886e+00	2.040000000000000147e-02	7.117412460494334332e-04	2.046566777528444070e-02	-7.154295575238601513e-04
5.400000000000000355e+00	2.006000000000000144e-02	7.008054236606050614e-04	2.012073234343363104e-02	-7.042319022130628719e-04
5.426999999999999602e+00	1.973000000000000101e-02	6.901880099452347393e-04	1.979362291366159807e-02	-6.935854194803362438e-04
5.455000000000000071e+00	1.940000000000000058e-02	6.795401121356512038e-04	1.946001376777006103e-02	-6.826996038137047012e-04
5.482999999999999652e+00	1.907999999999999974e-02	6.692124705203870592e-04	1.913202717974130107e-02	-6.719696695208990248e-04
5.509999999999999787e+00	1.875999999999999890e-02	6.587469576608406948e-04	1.882099085446365533e-02	-6.617687755817450645e-04
5.538000000000000256e+00	1.844000000000000153e-02	6.483620428988731308e-04	1.850377458766336997e-02	-6.513394571852932236e-04
5.565999999999999837e+00	1.813999999999999987e-02	6.385469728525956096e-04	1.819190449763052192e-02	-6.410603898104748517e-04
5.594000000000000306e+00	1.782999999999999863e-02	6.284581810436952595e-04	1.788529037637421118e-02	-6.309297094233632785e-04
5.621999999999999886e+00	1.753000000000000044e-02	6.185924773788099330e-04	1.758384396869349178e-02	-6.209455532981137315e-04
5.650000000000000355e+00	1.723999999999999838e-02	6.090558056323356392e-04	1.728747829893670027e-02	-6.111060816801508564e-04
5.677999999999999936e+00	1.694000000000000020e-02	5.991420086900267703e-04	1.699610758753031595e-02	-6.014094794277812352e-04
5.706000000000000405e+00	1.666000000000000120e-02	5.899121408765999356e-04	1.670964731550181326e-02	-5.918539532476173835e-04
5.733999999999999986e+00	1.637999999999999873e-02	5.806596409326207501e-04	1.642801488086718248e-02	-5.824377129458131654e-04
5.761999999999999567e+00	1.609999999999999973e-02	5.712915554647498553e-04	1.615112920255894549e-02	-5.731589811657005970e-04
5.790000000000000036e+00	1.582000000000000073e-02	5.619954078404201022e-04	1.587891029793965167e-02	-5.640160038615270668e-04
5.817999999999999616e+00	1.554999999999999959e-02	5.529424978844997476e-04	1.561127926011803523e-02	-5.550070499818144168e-04
5.847000000000000419e+00	1.528999999999999977e-02	5.443150950769723049e-04	1.533884381662230928e-02	-5.458158074981011047e-04
5.875000000000000000e+00	1.502999999999999996e-02	5.355799009741870785e-04	1.508031467505930277e-02	-5.370743941443036898e-04
5.902999999999999581e+00	1.477000000000000014e-02	5.268266935430031793e-04	1.482614295110723165e-02	-5.284618283679577049e-04
5.932000000000000384e+00	1.451999999999999992e-02	5.184125061898874195e-04	1.456740887504536994e-02	-5.196757234507101871e-04
5.959999999999999964e+00	1.426999999999999970e-02	5.099809983286959086e-04	1.432188148859117952e-02	-5.113203211183644332e-04
5.988999999999999879e+00	1.401999999999999948e-02	5.015321699594287551e-04	1.407194654632159397e-02	-5.027970415736900513e-04
6.017000000000000348e+00	1.378000000000000058e-02	4.933445348519430607e-04	1.383476948330288232e-02	-4.946920237046651021e-04
6.046000000000000263e+00	1.353999999999999995e-02	4.852212165644449607e-04	1.359333522049518787e-02	-4.864246061666752888e-04
6.075000000000000178e+00	1.331000000000000065e-02	4.773631329906126799e-04	1.335611412761620459e-02	-4.782847441070209988e-04
6.102999999999999758e+00	1.307999999999999961e-02	4.694917703605889538e-04	1.313100150590163634e-02	-4.705449700660999709e-04
6.131999999999999673e+00	1.285000000000000031e-02	4.616813181839648258e-04	1.290184791879395339e-02	-4.626507650798080437e-04
6.160999999999999588e+00	1.263000000000000060e-02	4.541416432835906490e-04	1.267669336142745844e-02	-4.548789998222132797e-04
6.190000000000000391e+00	1.240999999999999916e-02	4.465892666772941825e-04	1.245546804824268321e-02	-4.472279864920713729e-04
6.219000000000000306e+00	1.218999999999999945e-02	4.390241883650755346e-04	1.223810310875301198e-02	-4.396960589503253608e-04
6.248000000000000220e+00	1.197999999999999933e-02	4.317376815577409800e-04	1.202453095064458070e-02	-4.322815690609209610e-04
6.277000000000000135e+00	1.176999999999999921e-02	4.245094293925675611e-04	1.181468575405861601e-02	-4.249828819017763964e-04
6.306000000000000050e+00	1.156000000000000083e-02	4.172023111806229712e-04	1.160850267826400196e-02	-4.177983821812264313e-04
6.334999999999999964e+00	1.136000000000000031e-02	4.103122130681140125e-04	1.140591771682538530e-02	-4.107264750263175815e-04
6.363999999999999879e+00	1.115999999999999978e-02	4.033461356601796065e-04	1.120686771192635871e-02	-4.037655854881220629e-04
6.392999999999999794e+00	1.095999999999999926e-02	3.963708206479382235e-04	1.101129097183463010e-02	-3.969141547492292745e-04
6.423000000000000043e+00	1.077000000000000006e-02	3.897481511801178860e-04	1.081256107053838247e-02	-3.899400111155218300e-04
6.451999999999999957e+00	1.058000000000000086e-02	3.831167059882058528e-04	1.062386550865248094e-02	-3.833065297956361056e-04
6.480999999999999872e+00	1.038999999999999993e-02	3.764764850722020694e-04	1.043846280043010839e-02	-3.767778837280538035e-04
6.511000000000000121e+00	1.021000000000000033e-02	3.701311169386735313e-04	1.025007048976599167e-02	-3.701328503212532013e-04
6.540000000000000036e+00	1.003000000000000072e-02	3.638374216542373976e-04	1.007119020937514986e-02	-3.638129195516997378e-04
6.570000000000000284e+00	9.849000000000000116e-03	3.574422512864885494e-04	9.889426026738156600e-03	-3.573806706441789950e-04
6.599000000000000199e+00	9.672999999999999307e-03	3.512782057785016131e-04	9.716839532604184398e-03	-3.512634443523008189e-04
6.628999999999999559e+00	9.501000000000000764e-03	3.451965308334201143e-04	9.541470334233135772e-03	-3.450378380085271780e-04
6.658999999999999808e+00	9.331000000000000752e-03	3.391815975794567608e-04	9.369265613228311765e-03	-3.389149971798685731e-04
6.687999999999999723e+00	9.164000000000000271e-03	3.332698772331165750e-04	9.205755713023771464e-03	-3.330924974769834917e-04
6.717999999999999972e+00	8.999000000000000055e-03	3.273731853142832307e-04	9.039609757424179465e-03	-3.271673180555538518e-04
6.748000000000000220e+00	8.838000000000000370e-03	3.216692706503323997e-04	8.876462339178478600e-03	-3.213404217102691185e-04
6.777999999999999581e+00	8.678999999999999215e-03	3.160326057457367725e-04	8.716258980197334055e-03	-3.156103344417468884e-04
6.807999999999999829e+00	8.522999999999999327e-03	3.104505177620875823e-04	8.558946473662919219e-03	-3.099756018461077671e-04
6.838000000000000078e+00	8.368999999999999703e-03	3.049377002637359115e-04	8.404473031039038505e-03	-3.044347892216847152e-04
6.868000000000000327e+00	8.217999999999999611e-03	2.995306706552077467e-04	8.252787552499028442e-03	-2.989864794748331011e-04
6.897999999999999687e+00	8.068999999999999784e-03	2.941930731900523738e-04	8.103839566399680464e-03	-2.936292727147940562e-04
6.927999999999999936e+00	7.922000000000000222e-03	2.889249771503020524e-04	7.957579291695179510e-03	-2.883617863227650921e-04
6.958000000000000185e+00	7.779000000000000324e-03	2.837994173450092438e-04	7.813958350459128052e-03	-2.831826580954120817e-04
6.988000000000000433e+00	7.636999999999999691e-03	2.787070494066920621e-04	7.672929444122439553e-03	-2.780905444992078090e-04
7.017999999999999794e+00	7.498000000000000324e-03	2.736776299682247234e-04	7.534445853399625997e-03	-2.730841180964668400e-04
7.048000000000000043e+00	7.361000000000000355e-03	2.687196172110507689e-04	7.398461421906154384e-03	-2.681620672596493594e-04
7.078999999999999737e+00	7.226999999999999917e-03	2.639112825111641762e-04	7.260521431134911441e-03	-2.631632139575986688e-04
7.108999999999999986e+00	7.093999999999999612e-03	2.590954249372700354e-04	7.129479996432035172e-03	-2.584087558259576039e-04
7.139999999999999680e+00	6.963999999999999704e-03	2.543876184662547876e-04	6.996554629222098351e-03	-2.535803798408043665e-04
7.169999999999999929e+00	6.836000000000000063e-03	2.497513803346082507e-04	6.870277286550472741e-03	-2.489883180945788978e-04
7.200999999999999623e+00	6.710999999999999951e-03	2.451845397053183215e-04	6.742184196888086588e-03	-2.443251159265456959e-04
7.230999999999999872e+00	6.586999999999999973e-03	2.406922638632941756e-04	6.620496953014708835e-03	-2.398903821912467854e-04
7.261999999999999567e+00	6.466000000000000393e-03	2.362708635403158459e-04	6.497060088811545606e-03	-2.353871923723900052e-04
7.291999999999999815e+00	6.346000000000000078e-03	2.319226423639572123e-04	6.379796737327208915e-03	-2.311048692063109194e-04
7.323000000000000398e+00	6.229000000000000162e-03	2.276467285353119343e-04	6.260847495000438148e-03	-2.267566797023510118e-04
7.354000000000000092e+00	6.113000000000000378e-03	2.234073609787063557e-04	6.144115567854911870e-03	-2.224853780995318490e-04
7.384999999999999787e+00	6.000000000000000125e-03	2.192776322382198478e-04	6.029559546569173908e-03	-2.182897213307656635e-04
7.416000000000000369e+00	5.888000000000000005e-03	2.151844497697730934e-04	5.917139226402377827e-03	-2.141684884571098697e-04
7.447000000000000064e+00	5.779000000000000282e-03	2.111675410453889713e-04	5.806814924207812263e-03	-2.101204733312032262e-04
7.477000000000000313e+00	5.670999999999999826e-03	2.072211672033917303e-04	5.702008217985183453e-03	-2.062716294762686402e-04
7.508000000000000007e+00	5.564999999999999634e-03	2.033157448159881285e-04	5.595694315161017091e-03	-2.023642209489505850e-04
7.540000000000000036e+00	5.460999999999999709e-03	1.995161334124188944e-04	5.488029204290368647e-03	-1.984038944156331277e-04
7.570999999999999730e+00	5.357999999999999916e-03	1.957221223064608108e-04	5.385704349462948869e-03	-1.946370035200700320e-04
7.602000000000000313e+00	5.257999999999999653e-03	1.920388700761440335e-04	5.285287291271898585e-03	-1.909375473107126928e-04
7.633000000000000007e+00	5.159000000000000391e-03	1.883932899508919607e-04	5.186742275838848552e-03	-1.873044160395790703e-04
7.663999999999999702e+00	5.061999999999999660e-03	1.847926507705934755e-04	5.090034079635984664e-03	-1.837365142782286357e-04
7.695999999999999730e+00	4.965999999999999928e-03	1.812594172342229951e-04	4.992096832414520680e-03	-1.801208020546997586e-04
7.727000000000000313e+00	4.872999999999999728e-03	1.778086408632981413e-04	4.899017373857593623e-03	-1.766821773004669785e-04
7.758000000000000007e+00	4.780999999999999660e-03	1.744240923417519841e-04	4.807673329452536587e-03	-1.733055768821496973e-04
7.790000000000000036e+00	4.689999999999999725e-03	1.710500054070836185e-04	4.715168457199965871e-03	-1.698840179943031522e-04
7.820999999999999730e+00	4.601000000000000055e-03	1.677509393663937102e-04	4.627251457140128463e-03	-1.666303039517925500e-04
7.852999999999999758e+00	4.513999999999999783e-03	1.645268249376500267e-04	4.538217197468884766e-03	-1.633334534075669335e-04
7.884000000000000341e+00	4.427999999999999645e-03	1.613411562633316327e-04	4.453599157552440638e-03	-1.601985135412473820e-04
7.916000000000000369e+00	4.342999999999999639e-03	1.581938987024224523e-04	4.367905968252133904e-03	-1.570221925110833162e-04
7.948000000000000398e+00	4.259999999999999898e-03	1.550968359739166578e-04	4.283861228567270064e-03	-1.539055236000063677e-04
7.979000000000000092e+00	4.179000000000000423e-03	1.520995566924348479e-04	4.203984774654953918e-03	-1.509421586500555147e-04
8.010999999999999233e+00	4.099000000000000213e-03	1.491168670522554870e-04	4.123093293504357520e-03	-1.479399278613570639e-04
8.042999999999999261e+00	4.020000000000000136e-03	1.461733102133217844e-04	4.043758196321000850e-03	-1.449943361957730043e-04
8.074999999999999289e+00	3.943000000000000324e-03	1.433051784135550455e-04	3.965949470886812045e-03	-1.421043965070771650e-04
8.106999999999999318e+00	3.867000000000000211e-03	1.404760408509693372e-04	3.889637455890534567e-03	-1.392691329402867063e-04
8.138999999999999346e+00	3.792999999999999931e-03	1.377221551224698081e-04	3.814793296331041219e-03	-1.364875892240549604e-04
8.170999999999999375e+00	3.720000000000000216e-03	1.350071250670867632e-04	3.741389059480911862e-03	-1.337588307312932603e-04
8.202999999999999403e+00	3.648000000000000201e-03	1.323098369854758781e-04	3.669397162199271832e-03	-1.310819338955357069e-04
8.234999999999999432e+00	3.576999999999999885e-03	1.296727723104441953e-04	3.598790327372684665e-03	-1.284559853447464993e-04
8.266999999999999460e+00	3.507999999999999834e-03	1.270903827059047589e-04	3.529541611951411174e-03	-1.258800823963744262e-04
8.298999999999999488e+00	3.439999999999999915e-03	1.245473857102321442e-04	3.461624921335404621e-03	-1.233533431649926613e-04
8.332000000000000739e+00	3.373000000000000130e-03	1.220437120413940237e-04	3.392954126019292332e-03	-1.207982222416333312e-04
8.364000000000000767e+00	3.308000000000000176e-03	1.196154518647174632e-04	3.327665384072068903e-03	-1.183686997509030437e-04
8.396000000000000796e+00	3.242999999999999789e-03	1.171901939094406635e-04	3.263632710165916342e-03	-1.159857539076594268e-04
8.429000000000000270e+00	3.180000000000000101e-03	1.148218049556790614e-04	3.198888711640095802e-03	-1.135762417424572812e-04
8.461000000000000298e+00	3.118000000000000112e-03	1.125111337083283252e-04	3.137333074122484588e-03	-1.112853613161482816e-04
8.493999999999999773e+00	3.056999999999999822e-03	1.102217378183972400e-04	3.075093991835559093e-03	-1.089690816306451617e-04
8.525999999999999801e+00	2.997000000000000098e-03	1.079891936094732740e-04	3.015920200835112922e-03	-1.067669754561622833e-04
8.558999999999999275e+00	2.938000000000000073e-03	1.057784674672219576e-04	2.956089296645513995e-03	-1.045405786157479783e-04
8.590999999999999304e+00	2.880000000000000181e-03	1.036071223868320862e-04	2.899204672436469631e-03	-1.024240361306723003e-04
8.624000000000000554e+00	2.822999999999999989e-03	1.014750717657632539e-04	2.841688270036425712e-03	-1.002842663745983135e-04
8.657000000000000028e+00	2.768000000000000061e-03	9.941814596172137688e-05	2.785312736556676619e-03	-9.818727572941416824e-05
8.689999999999999503e+00	2.713000000000000134e-03	9.734873207135692123e-05	2.730055461895140086e-03	-9.613226892846279872e-05
8.723000000000000753e+00	2.658999999999999905e-03	9.533432811464085050e-05	2.675894080928994685e-03	-9.411845929301605024e-05
8.755000000000000782e+00	2.606999999999999942e-03	9.337963949626707253e-05	2.624399775823602326e-03	-9.220428560472437309e-05
8.788000000000000256e+00	2.554999999999999979e-03	9.144330484295083467e-05	2.572333594186625681e-03	-9.026937991317714291e-05
8.820999999999999730e+00	2.504000000000000149e-03	8.953127663596747716e-05	2.521300191452345921e-03	-8.837342961014540716e-05
8.853999999999999204e+00	2.454000000000000018e-03	8.765850247378631358e-05	2.471279077514303407e-03	-8.651570318262433255e-05
8.887000000000000455e+00	2.405000000000000020e-03	8.582487843335890026e-05	2.422249980622097863e-03	-8.469547688877461923e-05
8.920999999999999375e+00	2.357000000000000154e-03	8.403030059163679353e-05	2.372751754605802090e-03	-8.285856328444531744e-05
8.954000000000000625e+00	2.309999999999999987e-03	8.227466502557150908e-05	2.325676526087549004e-03	-8.111231002599988635e-05
8.987000000000000099e+00	2.263999999999999953e-03	8.055786781211461678e-05	2.279535092127188758e-03	-7.940145780916965060e-05
9.019999999999999574e+00	2.219000000000000052e-03	7.886699362574434613e-05	2.234308902847141620e-03	-7.772533498450945647e-05
9.054000000000000270e+00	2.174000000000000151e-03	7.719230834092216025e-05	2.188650101369235806e-03	-7.603404244814410465e-05
9.086999999999999744e+00	2.131000000000000082e-03	7.557938221439517324e-05	2.145226148315609004e-03	-7.442640081816135776e-05
9.119999999999999218e+00	2.088000000000000012e-03	7.396993173648871306e-05	2.102663450575962233e-03	-7.285152327828742485e-05
9.153999999999999915e+00	2.046000000000000076e-03	7.241115529170903881e-05	2.059693854233625269e-03	-7.126253314058213391e-05
9.186999999999999389e+00	2.004000000000000139e-03	7.084371859289151612e-05	2.018827771680450391e-03	-6.975226892045021786e-05
9.221000000000000085e+00	1.964000000000000034e-03	6.935029819858407616e-05	1.977570753813513021e-03	-6.822854933016673411e-05
9.255000000000000782e+00	1.923999999999999929e-03	6.784900274660491195e-05	1.937156346046377741e-03	-6.673697819723978177e-05
9.288000000000000256e+00	1.884999999999999957e-03	6.639750375534334242e-05	1.898720315447757333e-03	-6.531942376934008311e-05
9.321999999999999176e+00	1.846999999999999901e-03	6.498434082195597098e-05	1.859916846128294252e-03	-6.388936591696848968e-05
9.355999999999999872e+00	1.809000000000000061e-03	6.356380512563104227e-05	1.821906134530015473e-03	-6.248960492674833240e-05
9.390000000000000568e+00	1.771999999999999921e-03	6.219210171507417886e-05	1.784671770841598929e-03	-6.111953106385629737e-05
9.423000000000000043e+00	1.735999999999999913e-03	6.084842288658378722e-05	1.749259925961943593e-03	-5.981758197881177451e-05
9.457000000000000739e+00	1.701000000000000038e-03	5.955289507054380068e-05	1.713509476695093117e-03	-5.850429001291449540e-05
9.490999999999999659e+00	1.665999999999999946e-03	5.825057761533814816e-05	1.678489473402558713e-03	-5.721896409965340291e-05
9.525000000000000355e+00	1.631999999999999987e-03	5.698641146592053929e-05	1.644184923630365690e-03	-5.596104082921049766e-05
9.558999999999999275e+00	1.598000000000000028e-03	5.572538610196733238e-05	1.610581006683886336e-03	-5.472996310268257015e-05
9.592999999999999972e+00	1.565999999999999901e-03	5.453715305995354256e-05	1.577663417597368993e-03	-5.352519044100218784e-05
9.628000000000000114e+00	1.533000000000000074e-03	5.331709647110203300e-05	1.544479987002614265e-03	-5.231190659236683292e-05
9.662000000000000810e+00	1.502000000000000080e-03	5.216088327501750753e-05	1.512912903566541838e-03	-5.115891008427992368e-05
9.695999999999999730e+00	1.471000000000000085e-03	5.101638451589483338e-05	1.481990720452715151e-03	-5.003064538759755171e-05
9.730000000000000426e+00	1.441000000000000007e-03	4.990938465675602483e-05	1.451700069878513995e-03	-4.892660463111637943e-05
9.765000000000000568e+00	1.410999999999999928e-03	4.879700966661106547e-05	1.421164621144859440e-03	-4.781487720813070537e-05
9.798999999999999488e+00	1.381999999999999982e-03	4.773026266824015746e-05	1.392116489872479053e-03	-4.675850090158058459e-05
9.833000000000000185e+00	1.353000000000000036e-03	4.665838302597615644e-05	1.363661873667365186e-03	-4.572489284993453454e-05
9.868000000000000327e+00	1.325000000000000006e-03	4.562395032217179242e-05	1.334977439788193271e-03	-4.468417352585998944e-05
9.901999999999999247e+00	1.296999999999999976e-03	4.459991569671554703e-05	1.307689951644596359e-03	-4.369533896588234119e-05
9.936999999999999389e+00	1.270000000000000078e-03	4.360547604605795406e-05	1.280181946222925127e-03	-4.269974764137434618e-05
9.971999999999999531e+00	1.244000000000000097e-03	4.264812537669310645e-05	1.253252304340472367e-03	-4.172633749277801399e-05
1.000999999999999979e+01	1.217999999999999899e-03	4.169347670658805162e-05	1.224655146209851792e-03	-4.069406102307885655e-05
1.003999999999999915e+01	1.191999999999999917e-03	4.074153003574280989e-05	1.202539843428184580e-03	-3.989679491032909446e-05
1.008000000000000007e+01	1.167000000000000069e-03	3.982641253856918404e-05	1.173672179469087981e-03	-3.885751496313022749e-05
1.010999999999999943e+01	1.142999999999999919e-03	3.894796833049446791e-05	1.152476755165316499e-03	-3.809550228735163142e-05
1.015000000000000036e+01	1.118999999999999986e-03	3.806555772607042782e-05	1.124810096573827670e-03	-3.710223448522896817e-05
1.017999999999999972e+01	1.095000000000000053e-03	3.719224038838612318e-05	1.104496629712450103e-03	-3.637399856489978667e-05
1.022000000000000064e+01	1.072000000000000036e-03	3.635533075867692401e-05	1.077981114188525814e-03	-3.542480016588446388e-05
1.025000000000000000e+01	1.049999999999999935e-03	3.554861077454363839e-05	1.058512627772306529e-03	-3.472890009137430818e-05
1.028999999999999915e+01	1.028000000000000051e-03	3.475036629236206710e-05	1.033100027504533711e-03	-3.382188924842160946e-05
1.032000000000000028e+01	1.005999999999999950e-03	3.394859997353842868e-05	1.014441524312958759e-03	-3.315695588097779744e-05
1.035999999999999943e+01	9.844999999999999151e-04	3.317190220340300773e-05	9.900863675588126439e-04	-3.229035042327365462e-05
1.039000000000000057e+01	9.636999999999999516e-04	3.241542439439514922e-05	9.722042031478368273e-04	-3.165506457855956902e-05
1.042999999999999972e+01	9.432000000000000496e-04	3.167686753774293703e-05	9.488621468186220079e-04	-3.082712557310572106e-05
1.046000000000000085e+01	9.231000000000000490e-04	3.094852458470294973e-05	9.317237849851432632e-04	-3.022020996307249731e-05
1.050000000000000000e+01	9.035000000000000062e-04	3.023923707729757519e-05	9.093528751747363822e-04	-2.942928688986014735e-05
1.052999999999999936e+01	8.842000000000000250e-04	2.954734109205100026e-05	8.929276688273140184e-04	-2.884953398424905152e-05
1.057000000000000028e+01	8.654000000000000017e-04	2.886913696843825032e-05	8.714875643399093300e-04	-2.809403690182710628e-05
1.059999999999999964e+01	8.469000000000000399e-04	2.820309415089571910e-05	8.557455908993187197e-04	-2.754026728210305690e-05
1.064000000000000057e+01	8.287000000000000312e-04	2.754916067789916443e-05	8.351972822986312821e-04	-2.681865730098903473e-05
1.066999999999999993e+01	8.109999999999999805e-04	2.691392180661896980e-05	8.201102563598350326e-04	-2.628975330873870324e-05
1.071000000000000085e+01	7.935999999999999912e-04	2.629066526282553790e-05	8.004169994602431662e-04	-2.560057689178802469e-05
1.075000000000000000e+01	7.764999999999999550e-04	2.567933908499464012e-05	7.811961735447525224e-04	-2.492929413101394249e-05
1.077999999999999936e+01	7.598000000000000370e-04	2.508319260044127884e-05	7.670836569504861993e-04	-2.443730047779433536e-05
1.082000000000000028e+01	7.433999999999999636e-04	2.449886101179660769e-05	7.486623234069509410e-04	-2.379625191960477908e-05
1.084999999999999964e+01	7.274000000000000084e-04	2.392958209937025583e-05	7.351369761839339836e-04	-2.332644009571931080e-05
1.089000000000000057e+01	7.117000000000000062e-04	2.337200261279876029e-05	7.174821972165641238e-04	-2.271431909413708589e-05
1.091999999999999993e+01	6.962999999999999572e-04	2.282607059055789245e-05	7.045196207941298826e-04	-2.226572108125917412e-05
1.096000000000000085e+01	6.811999999999999696e-04	2.229173407112343386e-05	6.875992240532199885e-04	-2.168125115933630746e-05
1.100000000000000000e+01	6.664000000000000435e-04	2.176894109297115254e-05	6.710847064315219636e-04	-2.111203518383663550e-05
1.102999999999999936e+01	6.518999999999999621e-04	2.125763969457681988e-05	6.589593891709445792e-04	-2.069490366222382147e-05
1.107000000000000028e+01	6.377000000000000507e-04	2.075409615174959215e-05	6.431320872183306833e-04	-2.015146535234501747e-05
1.110999999999999943e+01	6.239000000000000405e-04	2.026895102995062545e-05	6.276844677694456715e-04	-1.962224014489397707e-05
1.114000000000000057e+01	6.101999999999999785e-04	1.978864237135665615e-05	6.163423505862645297e-04	-1.923442731153973161e-05
1.117999999999999972e+01	5.969000000000000347e-04	1.932286446433766032e-05	6.015372773411985880e-04	-1.872920493640361489e-05
1.121000000000000085e+01	5.839000000000000440e-04	1.886831659740466767e-05	5.906670732358747363e-04	-1.835899698162416573e-05
1.125000000000000000e+01	5.710999999999999497e-04	1.841842390569214992e-05	5.764780876611262476e-04	-1.787672602479567887e-05
1.128999999999999915e+01	5.586000000000000253e-04	1.798303829419355785e-05	5.626294882584086761e-04	-1.740710667282558630e-05
1.132000000000000028e+01	5.462999999999999974e-04	1.755552312156456377e-05	5.524614193335470203e-04	-1.706299620888642395e-05
1.135999999999999943e+01	5.343000000000000310e-04	1.713905150488462956e-05	5.391888483484162707e-04	-1.661473674441137576e-05
1.140000000000000036e+01	5.224999999999999610e-04	1.673036949803659610e-05	5.262347560102413786e-04	-1.617825895891599345e-05
1.142999999999999972e+01	5.109999999999999525e-04	1.633263867109455546e-05	5.167235904246637694e-04	-1.585844984463141016e-05
1.147000000000000064e+01	4.996999999999999489e-04	1.593973160565159388e-05	5.043085020153498330e-04	-1.544186230034694761e-05
1.150999999999999979e+01	4.887000000000000068e-04	1.556063187189630129e-05	4.921911439452229331e-04	-1.503623301102699211e-05
1.153999999999999915e+01	4.778000000000000129e-04	1.518598062196511767e-05	4.832942656273598952e-04	-1.473903421683534079e-05
1.158000000000000007e+01	4.672000000000000263e-04	1.482210561480835506e-05	4.716810809001968055e-04	-1.435191426677179741e-05
1.161999999999999922e+01	4.568999999999999928e-04	1.446895488890178995e-05	4.603465675951044214e-04	-1.397499779316389915e-05
1.165000000000000036e+01	4.467000000000000159e-04	1.412015449727356997e-05	4.520244848921632403e-04	-1.369884509082493546e-05
1.168999999999999950e+01	4.367999999999999921e-04	1.377947569188203825e-05	4.411614404855955626e-04	-1.333914314102684037e-05
1.173000000000000043e+01	4.270000000000000249e-04	1.344566793204413550e-05	4.305589783991192569e-04	-1.298892923535701816e-05
1.175999999999999979e+01	4.175000000000000109e-04	1.312242106333024861e-05	4.227744275941234132e-04	-1.273234892520706776e-05
1.180000000000000071e+01	4.082000000000000016e-04	1.280654580285337218e-05	4.126131847451218579e-04	-1.239815526673745429e-05
1.183999999999999986e+01	3.990999999999999973e-04	1.249800750959735945e-05	4.026957138710632886e-04	-1.207278652249794936e-05
1.188000000000000078e+01	3.900999999999999954e-04	1.219364576818866518e-05	3.930160741760737502e-04	-1.175600851898500059e-05
1.191000000000000014e+01	3.814000000000000007e-04	1.189968325982861434e-05	3.859090318601848812e-04	-1.152392951650472558e-05
1.194999999999999929e+01	3.728000000000000085e-04	1.160983956828896165e-05	3.766321416845040898e-04	-1.122165680328438259e-05
1.199000000000000021e+01	3.644000000000000212e-04	1.132720582691094868e-05	3.675778678387693339e-04	-1.092737741299590448e-05
1.202999999999999936e+01	3.561999999999999845e-04	1.105174739467842529e-05	3.587408027152731824e-04	-1.064087909840053164e-05
1.206000000000000050e+01	3.482000000000000069e-04	1.078543996421255765e-05	3.522523530573959828e-04	-1.043098643041451067e-05
1.209999999999999964e+01	3.402999999999999775e-04	1.052109148321004857e-05	3.437828578903661097e-04	-1.015761365294081721e-05
1.214000000000000057e+01	3.326000000000000072e-04	1.026382709001049527e-05	3.355165974947100713e-04	-9.891475612586665309e-06
1.217999999999999972e+01	3.250999999999999875e-04	1.001361214359775098e-05	3.274487027910848625e-04	-9.632382378456320063e-06
1.221000000000000085e+01	3.177000000000000245e-04	9.767337612772224821e-06	3.215250563124611187e-04	-9.442572373655303301e-06
1.225000000000000000e+01	3.105000000000000121e-04	9.529847466292416770e-06	3.137927546385754990e-04	-9.195357267952104181e-06
1.228999999999999915e+01	3.034000000000000022e-04	9.294417882923349525e-06	3.062459311203347178e-04	-8.954685319139532376e-06
1.233000000000000007e+01	2.964999999999999971e-04	9.065923430987785645e-06	2.988802048497274703e-04	-8.720386895064247425e-06
1.235999999999999943e+01	2.897999999999999968e-04	8.846002630549688065e-06	2.934721432015448858e-04	-8.548744566941742325e-06
1.240000000000000036e+01	2.831999999999999990e-04	8.628190313294670634e-06	2.864129196548976944e-04	-8.325196456912802717e-06
1.243999999999999950e+01	2.767000000000000037e-04	8.415778530457654235e-06	2.795229843953788351e-04	-8.107564767599266368e-06
1.248000000000000043e+01	2.704000000000000132e-04	8.208553662439039520e-06	2.727983207707382449e-04	-7.895694921974097372e-06
1.251999999999999957e+01	2.642000000000000251e-04	8.006611549383506866e-06	2.662350267818642440e-04	-7.689437117712654012e-06
1.255000000000000071e+01	2.580999999999999852e-04	7.808339074638941861e-06	2.614161283468366230e-04	-7.538337342616131378e-06
1.258999999999999986e+01	2.522000000000000045e-04	7.615284691627315365e-06	2.551259510101515230e-04	-7.341544348935561731e-06
1.263000000000000078e+01	2.464000000000000261e-04	7.427347941401786023e-06	2.489866196031174884e-04	-7.149959507245716542e-06
1.266999999999999993e+01	2.406999999999999960e-04	7.243023094460304878e-06	2.429945511696479654e-04	-6.963446172720351856e-06
1.271000000000000085e+01	2.351999999999999978e-04	7.065298515796201385e-06	2.371462724659863870e-04	-6.781872277837923472e-06
1.275000000000000000e+01	2.296999999999999997e-04	6.888145513898594798e-06	2.314383423588695413e-04	-6.605106982256093424e-06
1.277999999999999936e+01	2.244000000000000064e-04	6.717551211058983148e-06	2.272474461499682079e-04	-6.475610618960333418e-06
1.282000000000000028e+01	2.191999999999999884e-04	6.550496065369501843e-06	2.217769538134953884e-04	-6.306949726886579947e-06
1.285999999999999943e+01	2.140999999999999999e-04	6.386964488372887554e-06	2.164376759979357847e-04	-6.142751032140828660e-06
1.290000000000000036e+01	2.091999999999999893e-04	6.229918864300347810e-06	2.112265216898674800e-04	-5.982898241919003435e-06
1.293999999999999950e+01	2.043000000000000057e-04	6.073382463165233860e-06	2.061404286489305340e-04	-5.827276154912165325e-06
1.298000000000000043e+01	1.994999999999999974e-04	5.921474679138213036e-06	2.011763620912276744e-04	-5.675770606124885091e-06
1.300999999999999979e+01	1.948999999999999940e-04	5.774812122306779976e-06	1.975315892858129664e-04	-5.564775147764169636e-06
1.305000000000000071e+01	1.903999999999999931e-04	5.631585376927293448e-06	1.927739859954587340e-04	-5.420207846316386376e-06
1.308999999999999986e+01	1.858999999999999921e-04	5.489899579416276042e-06	1.881305448248531771e-04	-5.279463119599722792e-06
1.313000000000000078e+01	1.815999999999999960e-04	5.353478061659728981e-06	1.835985435478237069e-04	-5.142439731638097354e-06
1.316999999999999993e+01	1.772999999999999999e-04	5.218527055038806479e-06	1.791752840029560857e-04	-5.009037344340461259e-06
1.321000000000000085e+01	1.731000000000000062e-04	5.086911978273262559e-06	1.748581025193452930e-04	-4.879156967194466144e-06
1.325000000000000000e+01	1.690999999999999903e-04	4.960576769719457397e-06	1.706444717756100209e-04	-4.752705337346848582e-06
1.328999999999999915e+01	1.651000000000000015e-04	4.835610458653902183e-06	1.665319543284474657e-04	-4.629592923435908097e-06
1.333000000000000007e+01	1.611999999999999880e-04	4.713937930874071971e-06	1.625181349457309455e-04	-4.509731018281847530e-06
1.335999999999999943e+01	1.574000000000000041e-04	4.595545329973510091e-06	1.595710999741978731e-04	-4.421914810407833771e-06
1.340000000000000036e+01	1.536999999999999955e-04	4.480418799545752247e-06	1.557242575382775573e-04	-4.307530333997389418e-06
1.343999999999999950e+01	1.500999999999999893e-04	4.368544483184340075e-06	1.519696721272588056e-04	-4.196160350855954012e-06
1.348000000000000043e+01	1.465000000000000102e-04	4.257002720577982020e-06	1.483051785931940500e-04	-4.087726347636376508e-06
1.351999999999999957e+01	1.430000000000000064e-04	4.148694696829353685e-06	1.447286339798531537e-04	-3.982150640089245356e-06
1.356000000000000050e+01	1.396000000000000051e-04	4.044412536507785589e-06	1.412379137450246887e-04	-3.879356213660475586e-06
1.359999999999999964e+01	1.363000000000000062e-04	3.942511368696354782e-06	1.378309154193396149e-04	-3.779266880297870674e-06
1.364000000000000057e+01	1.331000000000000098e-04	3.844571401081833886e-06	1.345056310661086447e-04	-3.681810360713204647e-06
1.367999999999999972e+01	1.299000000000000133e-04	3.746140108388233555e-06	1.312601401144972754e-04	-3.586917980840566610e-06
1.372000000000000064e+01	1.267999999999999921e-04	3.651615744966237850e-06	1.280925409125646642e-04	-3.494521762599961609e-06
1.375999999999999979e+01	1.238000000000000005e-04	3.559502973618647939e-06	1.250009479194263593e-04	-3.404554305671113232e-06
1.380000000000000071e+01	1.207999999999999954e-04	3.468364769525451070e-06	1.219834950235207377e-04	-3.316948926144376535e-06
1.383999999999999986e+01	1.179000000000000062e-04	3.380336173982109173e-06	1.190384044329421677e-04	-3.231642515845611483e-06
1.388000000000000078e+01	1.151000000000000059e-04	3.295405062632968849e-06	1.161639817644615353e-04	-3.148575339517110465e-06
1.391999999999999993e+01	1.123000000000000056e-04	3.210700272589351712e-06	1.133585495007795899e-04	-3.067688274787959918e-06
1.396000000000000085e+01	1.095999999999999942e-04	3.129076800932398566e-06	1.106204441373441385e-04	-2.988922694711195793e-06
1.400000000000000000e+01	1.069999999999999988e-04	3.050522523306458130e-06	1.079480181182119585e-04	-2.912220550304259367e-06
1.403999999999999915e+01	1.044000000000000033e-04	2.972781154859537032e-06	1.053396917440760171e-04	-2.837526557916778093e-06
1.408000000000000007e+01	1.018999999999999968e-04	2.897475627198325983e-06	1.027939561984023890e-04	-2.764788327667527915e-06
1.411999999999999922e+01	9.940000000000000376e-05	2.822372172131332595e-06	1.003093179469518659e-04	-2.693954022500270613e-06
1.416000000000000014e+01	9.699999999999999963e-05	2.750866186591658175e-06	9.788429576221525593e-05	-2.624972233802034990e-06
1.419999999999999929e+01	9.464000000000000190e-05	2.680659470097769367e-06	9.551742188278200540e-05	-2.557792028203882717e-06
1.424000000000000021e+01	9.234999999999999503e-05	2.612063387649838392e-06	9.320729353591232340e-05	-2.492364999598454017e-06
1.427999999999999936e+01	9.009999999999999455e-05	2.545302355297499757e-06	9.095258982166606941e-05	-2.428645942009921220e-06
1.432000000000000028e+01	8.789999999999999528e-05	2.480107962900607421e-06	8.875200547497776417e-05	-2.366590212927972020e-06
1.435999999999999943e+01	8.576000000000000561e-05	2.416756818973129625e-06	8.660424583637115696e-05	-2.306153533672989215e-06
1.440000000000000036e+01	8.367000000000000359e-05	2.354961229875929659e-06	8.450802699316291116e-05	-2.247291996381561915e-06
1.443999999999999950e+01	8.161999999999999442e-05	2.294434887610515545e-06	8.246210052985982484e-05	-2.189963125738893267e-06
1.448000000000000043e+01	7.962000000000000002e-05	2.235914086975186187e-06	8.046527421640539744e-05	-2.134126766594159659e-06
1.451999999999999957e+01	7.766999999999999328e-05	2.178463000918610636e-06	7.851637035628773005e-05	-2.079743299643360715e-06
1.456000000000000050e+01	7.576000000000000648e-05	2.122267536227469818e-06	7.661422069950491777e-05	-2.026773424283744565e-06
1.459999999999999964e+01	7.389999999999999380e-05	2.068029981769203914e-06	7.475766637739640836e-05	-1.975178156525254570e-06
1.464000000000000057e+01	7.208000000000000106e-05	2.015018026462373832e-06	7.294558780127941174e-05	-1.924919946864289255e-06
1.467999999999999972e+01	7.030000000000000116e-05	1.962822328966124268e-06	7.117696017966888518e-05	-1.875964755707125195e-06
1.472000000000000064e+01	6.855999999999999410e-05	1.912261225552003903e-06	6.945078210334006596e-05	-1.828279384405293300e-06
1.475999999999999979e+01	6.687000000000000181e-05	1.863193727284277826e-06	6.776606008024843553e-05	-1.781830897542478849e-06
1.480000000000000071e+01	6.520999999999999399e-05	1.815058822906373445e-06	6.612180845594066068e-05	-1.736586620285662056e-06
1.483999999999999986e+01	6.360000000000000093e-05	1.768410018121363519e-06	6.451705177777833269e-05	-1.692514285774773558e-06
1.489000000000000057e+01	6.202000000000000590e-05	1.722687456373214005e-06	6.256519150989924222e-05	-1.639024361616298696e-06
1.492999999999999972e+01	6.047000000000000210e-05	1.678237663293493122e-06	6.104582255281746695e-05	-1.597475368570661304e-06
1.497000000000000064e+01	5.896999999999999952e-05	1.634905504864869412e-06	5.956287990004144252e-05	-1.556998205895428842e-06
1.500999999999999979e+01	5.750000000000000174e-05	1.592822790153799267e-06	5.811543618811640995e-05	-1.517562655185505973e-06
1.505000000000000071e+01	5.606000000000000197e-05	1.551314654430626343e-06	5.670259445301658994e-05	-1.479139539790198007e-06
1.508999999999999986e+01	5.466000000000000183e-05	1.511310978038908087e-06	5.532357637652028816e-05	-1.441703792961113770e-06
1.513000000000000078e+01	5.328999999999999970e-05	1.472200751188760378e-06	5.397764323073320528e-05	-1.405231709530409540e-06
1.516999999999999993e+01	5.195000000000000236e-05	1.433981895419214630e-06	5.266406197224087924e-05	-1.369699767273209727e-06
1.521000000000000085e+01	5.064999999999999787e-05	1.396928132492893663e-06	5.138210517970732754e-05	-1.335084624880006940e-06
1.525999999999999979e+01	4.937000000000000335e-05	1.360485552561537144e-06	4.982302145903856681e-05	-1.293069389536362416e-06
1.530000000000000071e+01	4.813000000000000167e-05	1.325481325355812042e-06	4.860950439333151297e-05	-1.260430305981858952e-06
1.533999999999999986e+01	4.691000000000000318e-05	1.290799663745483583e-06	4.742513202544216112e-05	-1.228629157078313037e-06
1.538000000000000078e+01	4.572999999999999754e-05	1.257538110592280585e-06	4.626912099867473021e-05	-1.197641170093347086e-06
1.541999999999999993e+01	4.457000000000000187e-05	1.224609746279427577e-06	4.514069391635180668e-05	-1.167441761198473384e-06
1.546000000000000085e+01	4.343999999999999744e-05	1.192809351187489446e-06	4.403909010676288806e-05	-1.138006890609635823e-06
1.550000000000000000e+01	4.233999999999999781e-05	1.161871344192640563e-06	4.296370656174232990e-05	-1.109317711335808850e-06
1.555000000000000071e+01	4.126000000000000137e-05	1.131519925071288043e-06	4.165560881750534142e-05	-1.074482015277460810e-06
1.558999999999999986e+01	4.021000000000000296e-05	1.102028122765732123e-06	4.063745114717579412e-05	-1.047416042438939760e-06
1.563000000000000078e+01	3.918000000000000096e-05	1.073120483462542268e-06	3.964395153577843374e-05	-1.021047570368155698e-06
1.566999999999999993e+01	3.817999999999999698e-05	1.045069689693856366e-06	3.867462950199760324e-05	-9.953617745148362242e-07
1.571000000000000085e+01	3.720000000000000298e-05	1.017815408356544976e-06	3.772884099842079432e-05	-9.703386797803791484e-07
1.575999999999999979e+01	3.625000000000000021e-05	9.911949421447496761e-07	3.657848729845829987e-05	-9.399540318109794205e-07
1.580000000000000071e+01	3.532000000000000065e-05	9.653578247781907724e-07	3.568279915151965974e-05	-9.163334021464747138e-07
1.583999999999999986e+01	3.440999999999999750e-05	9.400885891364068338e-07	3.480841442221959363e-05	-8.933063601357579684e-07
1.588000000000000078e+01	3.351999999999999755e-05	9.153865423990749633e-07	3.395489558097046810e-05	-8.708595521888317220e-07
1.591999999999999993e+01	3.266000000000000240e-05	8.915239629531447392e-07	3.312180830087865975e-05	-8.489797227329786574e-07
1.597000000000000064e+01	3.181999999999999689e-05	8.682269558309124860e-07	3.210852454712566362e-05	-8.224072124828320353e-07
1.601000000000000156e+01	3.098999999999999975e-05	8.454010087933122551e-07	3.131983665862869936e-05	-8.017551204470543879e-07
1.605000000000000071e+01	3.019000000000000063e-05	8.232285645254077337e-07	3.055019052921946709e-05	-7.816275922476386502e-07
1.608999999999999986e+01	2.941000000000000133e-05	8.016197295902861143e-07	2.979916508658797539e-05	-7.620117787196663200e-07
1.614000000000000057e+01	2.864000000000000023e-05	7.804667126926896054e-07	2.888592499050197129e-05	-7.381921625905421880e-07
1.617999999999999972e+01	2.790000000000000054e-05	7.601399417653305582e-07	2.817524582948857130e-05	-7.196811194633861877e-07
1.621999999999999886e+01	2.716999999999999906e-05	7.400941094789589437e-07	2.748180707725581939e-05	-7.016405602741586723e-07
1.626000000000000156e+01	2.646000000000000077e-05	7.206013787504711414e-07	2.680518740424114781e-05	-6.840579823980446949e-07
1.630999999999999872e+01	2.576999999999999891e-05	7.016614031697055441e-07	2.598242782670010870e-05	-6.627049000806842410e-07
1.635000000000000142e+01	2.508999999999999864e-05	6.830016156745774594e-07	2.534214032854723302e-05	-6.461080001100971880e-07
1.639000000000000057e+01	2.443000000000000157e-05	6.648940059769027283e-07	2.471737520024707582e-05	-6.299307857014664893e-07
1.642999999999999972e+01	2.379000000000000092e-05	6.474755792955592051e-07	2.410776391029380818e-05	-6.141624624444302191e-07
1.648000000000000043e+01	2.315999999999999849e-05	6.301956012087676239e-07	2.336650268877170486e-05	-5.950107414017970867e-07
1.651999999999999957e+01	2.254999999999999924e-05	6.135971851147542184e-07	2.278965362983575039e-05	-5.801233535136997235e-07
1.655999999999999872e+01	2.195999999999999981e-05	5.975429793844791032e-07	2.222678784446341501e-05	-5.656106169781757811e-07
1.660000000000000142e+01	2.137999999999999859e-05	5.816374413485203292e-07	2.167758900469510415e-05	-5.514634707487978550e-07
1.664999999999999858e+01	2.080999999999999896e-05	5.661307368785176623e-07	2.100984197196681600e-05	-5.342803143010074164e-07
1.669000000000000128e+01	2.025999999999999915e-05	5.511681273021992401e-07	2.049027424586714045e-05	-5.209238217935539065e-07
1.673000000000000043e+01	1.972000000000000093e-05	5.364775651727231519e-07	1.998338327288203770e-05	-5.079046831429608269e-07
1.678000000000000114e+01	1.919999999999999913e-05	5.223310979369312025e-07	1.936714003323954377e-05	-4.920921652441823137e-07
1.682000000000000028e+01	1.868999999999999893e-05	5.085645849132930007e-07	1.888768333238757233e-05	-4.798011069064883440e-07
1.685999999999999943e+01	1.819000000000000033e-05	4.949593258198394504e-07	1.841994532318673160e-05	-4.678202023159303798e-07
1.691000000000000014e+01	1.769999999999999994e-05	4.817283629059015786e-07	1.785131273442159996e-05	-4.532677824267818743e-07
1.694999999999999929e+01	1.722999999999999936e-05	4.689367058117900512e-07	1.740888959768509099e-05	-4.419549342416648143e-07
1.698999999999999844e+01	1.677000000000000037e-05	4.565140332747176347e-07	1.697725683948147628e-05	-4.309259666282227766e-07
1.703999999999999915e+01	1.631999999999999960e-05	4.442641039381867585e-07	1.645250168568748719e-05	-4.175281329720777816e-07
1.707999999999999829e+01	1.588000000000000042e-05	4.323780784763260933e-07	1.604423338505818093e-05	-4.071124618868942955e-07
1.712000000000000099e+01	1.544999999999999946e-05	4.207593084540732879e-07	1.564596090924445389e-05	-3.969586177162736007e-07
1.717000000000000171e+01	1.504000000000000000e-05	4.096803609335128228e-07	1.516181658260123632e-05	-3.846245331898694146e-07
1.721000000000000085e+01	1.463000000000000053e-05	3.985966791407450651e-07	1.478517237930848960e-05	-3.750359354104815099e-07
1.725000000000000000e+01	1.423999999999999919e-05	3.880532817298847711e-07	1.441776803392387475e-05	-3.656882729288784779e-07
1.730000000000000071e+01	1.384999999999999953e-05	3.775853439992076335e-07	1.397117124642249436e-05	-3.543333151797164412e-07
1.733999999999999986e+01	1.347999999999999969e-05	3.675760533223748526e-07	1.362375486134529590e-05	-3.455057463712237849e-07
1.737999999999999901e+01	1.310999999999999984e-05	3.575624902535499026e-07	1.328486921570975801e-05	-3.368996450551410394e-07
1.742999999999999972e+01	1.274999999999999990e-05	3.478910649542469056e-07	1.287293150895555690e-05	-3.264444816589910035e-07
1.746999999999999886e+01	1.240999999999999977e-05	3.386856190572066601e-07	1.255246896480314241e-05	-3.183155592104305041e-07
1.751999999999999957e+01	1.206999999999999963e-05	3.295459333558272652e-07	1.216294173078215151e-05	-3.084400786800614645e-07
1.755999999999999872e+01	1.173999999999999941e-05	3.206715401031404491e-07	1.185993461914334683e-05	-3.007621291457473660e-07
1.760000000000000142e+01	1.142000000000000077e-05	3.119968523085663771e-07	1.156438545890381905e-05	-2.932765129655468752e-07
1.764999999999999858e+01	1.111000000000000035e-05	3.036558729695838065e-07	1.120515831859023086e-05	-2.841824454138407330e-07
1.769000000000000128e+01	1.079999999999999993e-05	2.953077344872633272e-07	1.092572786620548207e-05	-2.771117321229118466e-07
1.773999999999999844e+01	1.050999999999999932e-05	2.874995339766889160e-07	1.058610431689276018e-05	-2.685216655504410021e-07
1.778000000000000114e+01	1.022000000000000041e-05	2.796846362029920372e-07	1.032193611170931432e-05	-2.618428960104162197e-07
1.782999999999999829e+01	9.935999999999999398e-06	2.720273088647623098e-07	1.000087060406260074e-05	-2.537288550504673995e-07
1.787000000000000099e+01	9.663000000000000487e-06	2.647204966484603698e-07	9.751135984941653934e-06	-2.474198621804945720e-07
1.791000000000000014e+01	9.395999999999999486e-06	2.575144551481426694e-07	9.507557211845468620e-06	-2.412682944717958640e-07
1.796000000000000085e+01	9.136000000000000281e-06	2.504941760969368554e-07	9.211519164590355156e-06	-2.337943598139872415e-07
1.800000000000000000e+01	8.883999999999999983e-06	2.437386236911597922e-07	8.981263619230244884e-06	-2.279830498771073316e-07
1.805000000000000071e+01	8.637999999999999289e-06	2.370891882648597977e-07	8.701431030859918371e-06	-2.209225865293048332e-07
1.808999999999999986e+01	8.397999999999999893e-06	2.306473102603334854e-07	8.483783518864853376e-06	-2.154326397271628644e-07
1.814000000000000057e+01	8.165000000000000599e-06	2.243894915216248517e-07	8.219271750315728601e-06	-2.087622830931625807e-07
1.817999999999999972e+01	7.937999999999999215e-06	2.182427665217136144e-07	8.013544214587600410e-06	-2.035755601183367641e-07
1.823000000000000043e+01	7.717000000000000823e-06	2.123003831025767237e-07	7.763532617732023158e-06	-1.972737530147457327e-07
1.826999999999999957e+01	7.502000000000000340e-06	2.065155123838801205e-07	7.569090768624915977e-06	-1.923736345971685461e-07
1.832000000000000028e+01	7.291999999999999810e-06	2.008609207534261604e-07	7.332796167755215087e-06	-1.864198667124683315e-07
1.835999999999999943e+01	7.087999999999999730e-06	1.953644307206870508e-07	7.149019132794248417e-06	-1.817900956260078416e-07
1.839999999999999858e+01	6.890000000000000101e-06	1.900263540548082436e-07	6.969794326758017110e-06	-1.772755846966940539e-07
1.844999999999999929e+01	6.695999999999999926e-06	1.847918078392005057e-07	6.752000313933091151e-06	-1.717902614167958749e-07
1.848999999999999844e+01	6.508000000000000201e-06	1.797162292467114248e-07	6.582623939569046898e-06	-1.675248631672108871e-07
1.853999999999999915e+01	6.324999999999999581e-06	1.748088154671292251e-07	6.376802248901565121e-06	-1.623421573439649119e-07
1.857999999999999829e+01	6.146999999999999761e-06	1.699957638155433555e-07	6.216735233644140107e-06	-1.583118886000595927e-07
1.862999999999999901e+01	5.973999999999999893e-06	1.653149080550938606e-07	6.022225561929112550e-06	-1.534146882366696420e-07
1.867999999999999972e+01	5.805000000000000325e-06	1.607723334576179627e-07	5.833737689466083658e-06	-1.486693303260365855e-07
1.871999999999999886e+01	5.640999999999999862e-06	1.563279776879365930e-07	5.687160586869729526e-06	-1.449792169717067806e-07
1.876999999999999957e+01	5.482000000000000199e-06	1.520482418005092789e-07	5.509053716683291037e-06	-1.404953788410225171e-07
1.880999999999999872e+01	5.326000000000000337e-06	1.478136893451487598e-07	5.370547815704830508e-06	-1.370084677958088730e-07
1.885999999999999943e+01	5.174999999999999581e-06	1.437424635074392305e-07	5.202246702154754760e-06	-1.327713519769193560e-07
1.889999999999999858e+01	5.027999999999999972e-06	1.397754609403238792e-07	5.071371279364147037e-06	-1.294763332947647701e-07
1.894999999999999929e+01	4.884999999999999816e-06	1.359129587719317907e-07	4.912351227210734990e-06	-1.254725136089008126e-07
1.898999999999999844e+01	4.745999999999999961e-06	1.321552341303922880e-07	4.788696743392710028e-06	-1.223589209413525193e-07
1.903999999999999915e+01	4.611000000000000407e-06	1.284759425229221889e-07	4.638449839113164851e-06	-1.185754177862706470e-07
1.907999999999999829e+01	4.478999999999999807e-06	1.249014746303261455e-07	4.521615414815290652e-06	-1.156330103959544421e-07
1.912999999999999901e+01	4.351000000000000355e-06	1.214325463669379488e-07	4.379659165242144451e-06	-1.120575191242732715e-07
1.917999999999999972e+01	4.225999999999999857e-06	1.180659014772394107e-07	4.242116084639718153e-06	-1.085926934260774213e-07
1.921999999999999886e+01	4.104999999999999661e-06	1.147802068687839251e-07	4.135167791767945875e-06	-1.058981929998978912e-07
1.926999999999999957e+01	3.987000000000000113e-06	1.115728760123655853e-07	4.005226830890218413e-06	-1.026238898244715107e-07
1.930999999999999872e+01	3.872000000000000367e-06	1.084441167540812312e-07	3.904187481941433541e-06	-1.000774216977763537e-07
1.935999999999999943e+01	3.761000000000000074e-06	1.054438814392211853e-07	3.781428080304695668e-06	-9.698297601371042725e-08
1.939999999999999858e+01	3.651999999999999932e-06	1.024722826977129466e-07	3.685978555827735606e-06	-9.457646630815586259e-08
1.944999999999999929e+01	3.547000000000000090e-06	9.960797873023092928e-08	3.570015434875120131e-06	-9.165214458707286986e-08
1.950000000000000000e+01	3.443999999999999975e-06	9.681491978596688219e-08	3.457664292548024823e-06	-8.881820080222447341e-08
1.953999999999999915e+01	3.345000000000000161e-06	9.410916197590701257e-08	3.370306798880031273e-06	-8.661416861748014749e-08
1.958999999999999986e+01	3.248000000000000073e-06	9.147389863371518015e-08	3.264174990448452417e-06	-8.393578603307184153e-08
1.964000000000000057e+01	3.154000000000000211e-06	8.891761103484581804e-08	3.161353420853926036e-06	-8.134018079357416041e-08
1.967999999999999972e+01	3.062000000000000075e-06	8.639465964051945328e-08	3.081411326683827540e-06	-7.932158154284385732e-08
1.973000000000000043e+01	2.973000000000000165e-06	8.396933817671306677e-08	2.984293001890799858e-06	-7.686856040962045179e-08
1.976999999999999957e+01	2.885999999999999982e-06	8.159542398087530621e-08	2.908783516514922684e-06	-7.496076086780503561e-08
1.982000000000000028e+01	2.802000000000000024e-06	7.930139196828263530e-08	2.817049723315822525e-06	-7.264231640693379634e-08
1.987000000000000099e+01	2.719999999999999792e-06	7.705917136884702195e-08	2.728181416346535065e-06	-7.039548179764445507e-08
1.991000000000000014e+01	2.641000000000000210e-06	7.488204701226258221e-08	2.659091067240918593e-06	-6.864809956875372782e-08
1.996000000000000085e+01	2.562999999999999855e-06	7.274444805510680215e-08	2.575160449740700586e-06	-6.652464946603394662e-08
2.001000000000000156e+01	2.488000000000000150e-06	7.068757998609185387e-08	2.493851956920262501e-06	-6.446671579143624831e-08
2.005000000000000071e+01	2.415000000000000171e-06	6.869720534757947905e-08	2.430638144347261436e-06	-6.286616664969214614e-08
2.010000000000000142e+01	2.343999999999999919e-06	6.674520140795742567e-08	2.353848043134987954e-06	-6.092112844062337054e-08
2.014999999999999858e+01	2.274999999999999818e-06	6.484610584700389088e-08	2.279462152802452626e-06	-5.903616416606302553e-08
2.019000000000000128e+01	2.207999999999999866e-06	6.300009186979967836e-08	2.221634105255745912e-06	-5.757018893968814003e-08
2.023999999999999844e+01	2.143000000000000065e-06	6.120733268142552560e-08	2.151387363627958317e-06	-5.578865498015992413e-08
2.028999999999999915e+01	2.079999999999999991e-06	5.948001037256129800e-08	2.083338713524357185e-06	-5.406205191814438504e-08
2.032999999999999829e+01	2.017999999999999991e-06	5.776530316707887880e-08	2.030437980854636120e-06	-5.271921319807839219e-08
2.037999999999999901e+01	1.958000000000000142e-06	5.610432417764725524e-08	1.966180252918590140e-06	-5.108736161584950407e-08
2.042999999999999972e+01	1.900000000000000020e-06	5.450821626446176184e-08	1.903938097165179597e-06	-4.950589699907906705e-08
2.046999999999999886e+01	1.844000000000000048e-06	5.295489000622322192e-08	1.855552526831607650e-06	-4.827593206732279387e-08
2.051999999999999957e+01	1.788999999999999939e-06	5.143740565269597391e-08	1.796778181625573264e-06	-4.678117591931847429e-08
2.057000000000000028e+01	1.735999999999999981e-06	4.997368415623567036e-08	1.739847590194125868e-06	-4.533253204787980398e-08
2.062000000000000099e+01	1.684000000000000097e-06	4.852538945896811881e-08	1.684704935018678082e-06	-4.392861365015236923e-08
2.066000000000000014e+01	1.633999999999999941e-06	4.714121528259675109e-08	1.641840870147489528e-06	-4.283675566497620498e-08
2.071000000000000085e+01	1.585000000000000071e-06	4.578246183857780877e-08	1.589777109297151526e-06	-4.150987990733901000e-08
2.076000000000000156e+01	1.537000000000000065e-06	4.444035917632230065e-08	1.539347604759833573e-06	-4.022391152262037217e-08
2.080999999999999872e+01	1.490999999999999997e-06	4.316197866327724172e-08	1.490502351376484881e-06	-3.897760922307764544e-08
2.085000000000000142e+01	1.447000000000000080e-06	4.193837714377290330e-08	1.452534610436623506e-06	-3.800832800922687939e-08
2.089999999999999858e+01	1.402999999999999950e-06	4.071172721484724341e-08	1.406420540415294077e-06	-3.683043547333499033e-08
2.094999999999999929e+01	1.360999999999999971e-06	3.954013340759149461e-08	1.361757472800425939e-06	-3.568890272203005301e-08
2.100000000000000000e+01	1.320000000000000067e-06	3.839471666154082113e-08	1.318498689995145727e-06	-3.458257058307542622e-08
2.103999999999999915e+01	1.280000000000000027e-06	3.727558089974364959e-08	1.284873460295960983e-06	-3.372212286642785934e-08
2.108999999999999986e+01	1.241000000000000061e-06	3.618283004524844632e-08	1.244034626424923503e-06	-3.267647923026169610e-08
2.114000000000000057e+01	1.204000000000000034e-06	3.514575885071388590e-08	1.204482936462400374e-06	-3.166313136469830967e-08
2.119000000000000128e+01	1.168000000000000083e-06	3.413534969161051079e-08	1.166177857919754100e-06	-3.068107426653973435e-08
2.123000000000000043e+01	1.131999999999999919e-06	3.312244637934422850e-08	1.136404311395957310e-06	-2.991728738608428574e-08
2.128000000000000114e+01	1.097999999999999906e-06	3.216563841923240801e-08	1.100243417907174951e-06	-2.898908126635366442e-08
2.132999999999999829e+01	1.064000000000000104e-06	3.121261787688648118e-08	1.065222906961563090e-06	-2.808953214285992021e-08
2.137999999999999901e+01	1.032000000000000030e-06	3.030964205587390281e-08	1.031307831445686828e-06	-2.721777363911967393e-08
2.142999999999999972e+01	1.001000000000000030e-06	2.943385365903747219e-08	9.984634846058040460e-07	-2.637294533584063554e-08
2.146999999999999886e+01	9.701000000000000377e-07	2.855886142822225105e-08	9.729357611378493754e-07	-2.571589801035190136e-08
2.151999999999999957e+01	9.405000000000000374e-07	2.772547421250536685e-08	9.419328054441478954e-07	-2.491741394682169695e-08
2.157000000000000028e+01	9.116999999999999912e-07	2.690804669027969653e-08	9.119088374580434234e-07	-2.414358543942400490e-08
2.162000000000000099e+01	8.838000000000000127e-07	2.612032037530221451e-08	8.828339660011562116e-07	-2.339367118864678924e-08
2.167000000000000171e+01	8.566999999999999884e-07	2.534906875025606083e-08	8.546785032297637188e-07	-2.266693493615294231e-08
2.171999999999999886e+01	8.305000000000000318e-07	2.460739593420102855e-08	8.274129628938936885e-07	-2.196264542162241749e-08
2.176000000000000156e+01	8.049000000000000143e-07	2.387676032324209837e-08	8.062219040489621576e-07	-2.141489501518596382e-08
2.180999999999999872e+01	7.801999999999999586e-07	2.317558458711883427e-08	7.804876790577469683e-07	-2.074925960829805695e-08
2.185999999999999943e+01	7.561999999999999554e-07	2.248886801113715449e-08	7.555680686955636717e-07	-2.010420231100984925e-08
2.191000000000000014e+01	7.327999999999999973e-07	2.182258386118209896e-08	7.314377059214558858e-07	-1.947909347923962972e-08
2.196000000000000085e+01	7.101999999999999935e-07	2.117826442486809426e-08	7.080713940780272337e-07	-1.887330769665387920e-08
2.201000000000000156e+01	6.883000000000000422e-07	2.055302064144811344e-08	6.854443180706168941e-07	-1.828622896472058074e-08
2.205000000000000071e+01	6.670000000000000302e-07	1.994009635807209692e-08	6.678595094119323106e-07	-1.782965254280693245e-08
2.210000000000000142e+01	6.462999999999999573e-07	1.934738568497068082e-08	6.465062596484852667e-07	-1.727483528589126629e-08
2.214999999999999858e+01	6.262000000000000354e-07	1.877098746637495006e-08	6.258303207203155304e-07	-1.673718623556082148e-08
2.219999999999999929e+01	6.067999999999999543e-07	1.821397609246833275e-08	6.058101848418672925e-07	-1.621617082862678798e-08
2.225000000000000000e+01	5.879000000000000167e-07	1.767042506273760808e-08	5.864245284668081624e-07	-1.571125906652861205e-08
2.230000000000000071e+01	5.696000000000000183e-07	1.714340472591431956e-08	5.676533217980467628e-07	-1.522195273744985320e-08
2.235000000000000142e+01	5.517999999999999515e-07	1.662997405972721372e-08	5.494779397216470925e-07	-1.474778813778451955e-08
2.239999999999999858e+01	5.346000000000000357e-07	1.613321149581161649e-08	5.318799455100328766e-07	-1.428830622921922568e-08
2.244999999999999929e+01	5.179000000000000516e-07	1.565016792899250190e-08	5.148410235982995798e-07	-1.384305098900521124e-08
2.248999999999999844e+01	5.016999999999999992e-07	1.518090398104813205e-08	5.016001877381398028e-07	-1.349678548357014937e-08
2.253999999999999915e+01	4.859999999999999844e-07	1.472548027375677896e-08	4.855223572559613356e-07	-1.307601167573042109e-08
2.258999999999999986e+01	4.706999999999999996e-07	1.428092345323211416e-08	4.699554260466513838e-07	-1.266826414360405786e-08
2.264000000000000057e+01	4.558999999999999994e-07	1.385032003401322280e-08	4.548836916015860954e-07	-1.227315107307947179e-08
2.269000000000000128e+01	4.415999999999999838e-07	1.343373063787837029e-08	4.402915535200725147e-07	-1.189028319685681479e-08
2.273999999999999844e+01	4.276999999999999983e-07	1.302816978658557937e-08	4.261635126711688767e-07	-1.151927377354465474e-08
2.278999999999999915e+01	4.141999999999999899e-07	1.263607736237244529e-08	4.124844672816152174e-07	-1.115974584085394459e-08
2.283999999999999986e+01	4.011000000000000116e-07	1.225264346014634655e-08	3.992406593726218920e-07	-1.081135540103679228e-08
2.289000000000000057e+01	3.885000000000000179e-07	1.188344470615738598e-08	3.864187465148732577e-07	-1.047376868038951876e-08
2.294000000000000128e+01	3.761999999999999938e-07	1.152241603582772926e-08	3.740054721077094883e-07	-1.014665405139988196e-08
2.298999999999999844e+01	3.642999999999999997e-07	1.117476399388492672e-08	3.619876646808260486e-07	-9.829682015288880728e-09
2.303999999999999915e+01	3.526999999999999753e-07	1.083319260497722877e-08	3.503523745204990921e-07	-9.522528549183680009e-09
2.308999999999999986e+01	3.414999999999999808e-07	1.050298577876825916e-08	3.390877467258282802e-07	-9.224896496777112409e-09
2.314000000000000057e+01	3.306000000000000090e-07	1.018302114633471826e-08	3.281824543549003191e-07	-8.936501679340720035e-09
2.319000000000000128e+01	3.201000000000000142e-07	9.872540646773150347e-09	3.176252446711612981e-07	-8.657061777841867123e-09
2.323999999999999844e+01	3.098999999999999890e-07	9.572265390569778561e-09	3.074049364309293601e-07	-8.386296266152513736e-09
2.328999999999999915e+01	2.999999999999999864e-07	9.278596176146475444e-09	2.975104659413702503e-07	-8.123927540126517159e-09
2.333999999999999986e+01	2.904000000000000063e-07	8.995094099963603091e-09	2.879315704915821245e-07	-7.869697675799224710e-09
2.339000000000000057e+01	2.812000000000000034e-07	8.721490116795715261e-09	2.786586319903904600e-07	-7.623364594896201576e-09
2.344000000000000128e+01	2.722000000000000154e-07	8.454925188109789480e-09	2.696821088825149329e-07	-7.384688134458772136e-09
2.348999999999999844e+01	2.633999999999999896e-07	8.193750401537014367e-09	2.609925195944730163e-07	-7.153429640613910525e-09
2.353999999999999915e+01	2.549999999999999938e-07	7.942751990808978577e-09	2.525804502011706364e-07	-6.929352156531171747e-09
2.358999999999999986e+01	2.468000000000000130e-07	7.698737208937061756e-09	2.444369912718697571e-07	-6.712231148321327985e-09
2.364000000000000057e+01	2.387999999999999943e-07	7.460213028125135462e-09	2.365539552874561261e-07	-6.501859843152730491e-09
2.369000000000000128e+01	2.310999999999999981e-07	7.229001565822765949e-09	2.289232603431565071e-07	-6.298034096598873699e-09
2.373999999999999844e+01	2.236999999999999980e-07	7.007855628113448770e-09	2.215368748092238846e-07	-6.100551033578699962e-09
2.378999999999999915e+01	2.165000000000000130e-07	6.792300750410964459e-09	2.143868170071900893e-07	-5.909209040138187109e-09
2.383999999999999986e+01	2.094999999999999900e-07	6.582364645528232076e-09	2.074653624710341235e-07	-5.723812861672580114e-09
2.389000000000000057e+01	2.027000000000000085e-07	6.376904737282527427e-09	2.007654977302780195e-07	-5.544184765411341830e-09
2.394000000000000128e+01	1.960999999999999891e-07	6.178327421595832189e-09	1.942803846526945319e-07	-5.370151363390822162e-09
2.398999999999999844e+01	1.897999999999999923e-07	5.988606081688235485e-09	1.880032272035277192e-07	-5.201540334583178885e-09
2.403999999999999915e+01	1.836000000000000029e-07	5.801462610732573678e-09	1.819272711185211799e-07	-5.038180416610755112e-09
2.408999999999999986e+01	1.776000000000000021e-07	5.620075321960730448e-09	1.760458699569621420e-07	-4.879903034117759400e-09
2.414000000000000057e+01	1.717999999999999899e-07	5.444471928185628991e-09	1.703529499525235063e-07	-4.726553759839160291e-09
2.419000000000000128e+01	1.661999999999999927e-07	5.274680142220189192e-09	1.648427300207470818e-07	-4.577985410932272103e-09
2.423999999999999844e+01	1.608000000000000105e-07	5.110727676877335900e-09	1.595094659323597858e-07	-4.434051741139362197e-09
2.428999999999999915e+01	1.555000000000000094e-07	4.949459312935942770e-09	1.543474484021984373e-07	-4.294607393455190158e-09
2.433999999999999986e+01	1.505000000000000043e-07	4.797264008474866216e-09	1.493510135230229853e-07	-4.159508157902784384e-09
2.439999999999999858e+01	1.454999999999999992e-07	4.644606823798436173e-09	1.435664246792081714e-07	-4.002934931219320254e-09
2.444999999999999929e+01	1.407999999999999902e-07	4.501078124228164960e-09	1.389161356544083225e-07	-3.876931973520798385e-09
2.450000000000000000e+01	1.361000000000000077e-07	4.357115257255463452e-09	1.344154068921142046e-07	-3.754864795730763981e-09
2.455000000000000071e+01	1.316999999999999948e-07	4.222336301014759719e-09	1.300594235166435500e-07	-3.636610282896569705e-09
2.460000000000000142e+01	1.273000000000000083e-07	4.087150890184547230e-09	1.258434019979502859e-07	-3.522046119369946387e-09
2.464999999999999858e+01	1.231000000000000104e-07	3.957989552063059337e-09	1.217627975309723518e-07	-3.411055932186590191e-09
2.469999999999999929e+01	1.191000000000000011e-07	3.834879999463216751e-09	1.178134623078386987e-07	-3.303533216463143141e-09
2.475000000000000000e+01	1.151000000000000050e-07	3.712065472850930370e-09	1.139913109070278188e-07	-3.199373036021223806e-09
2.480000000000000071e+01	1.112999999999999974e-07	3.594653212707451294e-09	1.102922822524852715e-07	-3.098471079715056344e-09
2.485999999999999943e+01	1.075999999999999974e-07	3.480124239808305071e-09	1.060102876879233567e-07	-2.981543636728804363e-09
2.491000000000000014e+01	1.040999999999999991e-07	3.371731345570106106e-09	1.025680687655482495e-07	-2.887448532491147740e-09
2.496000000000000085e+01	1.006000000000000008e-07	3.263595949551966443e-09	9.923671576854604285e-08	-2.796296367463428020e-09
2.501000000000000156e+01	9.727999999999999494e-08	3.160383965689367754e-09	9.601279103730283842e-08	-2.707998425815742432e-09
2.505999999999999872e+01	9.404000000000000034e-08	3.059467988377282076e-09	9.289287718699137780e-08	-2.622466514704980894e-09
2.510999999999999943e+01	9.090999999999999812e-08	2.961836499011589790e-09	8.987357695677581816e-08	-2.539612960385690780e-09
2.517000000000000171e+01	8.788000000000000341e-08	2.867685854418841815e-09	8.637852344772926669e-08	-2.443602707660066514e-09
2.521999999999999886e+01	8.495000000000000299e-08	2.775998243809483475e-09	8.356915624686164674e-08	-2.366346534741540153e-09
2.526999999999999957e+01	8.210999999999999873e-08	2.686985150587118476e-09	8.085050174833554683e-08	-2.291512516076039777e-09
2.532000000000000028e+01	7.936000000000000388e-08	2.601117230691191784e-09	7.821968731025265508e-08	-2.219026153703246606e-09
2.537000000000000099e+01	7.670000000000000521e-08	2.517475227023098494e-09	7.567385703480588473e-08	-2.148813383693602050e-09
2.542000000000000171e+01	7.413000000000000271e-08	2.436973662409234962e-09	7.321017672331475410e-08	-2.080800700375175528e-09
2.548000000000000043e+01	7.163999999999999828e-08	2.358425504696148258e-09	7.035848117809804572e-08	-2.001992979756239458e-09
2.553000000000000114e+01	6.923000000000000516e-08	2.282684366256834070e-09	6.806647571524720509e-08	-1.938584931382154676e-09
2.557999999999999829e+01	6.690999999999999497e-08	2.209278667391418643e-09	6.584863074827219190e-08	-1.877168940942450583e-09
2.562999999999999901e+01	6.464999999999999988e-08	2.138015804050101201e-09	6.370254815680944887e-08	-1.817682501416674851e-09
2.567999999999999972e+01	6.247000000000000286e-08	2.068807210701587085e-09	6.162584383511696549e-08	-1.760063470736089798e-09
2.573999999999999844e+01	6.036000000000000580e-08	2.002067136164020192e-09	5.922217326461552603e-08	-1.693301968815308434e-09
2.578999999999999915e+01	5.832000000000000209e-08	1.937096524731465316e-09	5.729033885334814767e-08	-1.639588427486319049e-09
2.583999999999999986e+01	5.634999999999999835e-08	1.874591083478296222e-09	5.542109534798265228e-08	-1.587564734322177544e-09
2.589000000000000057e+01	5.444000000000000308e-08	1.813565737375222348e-09	5.361243124912263258e-08	-1.537178186775027997e-09
2.594999999999999929e+01	5.259000000000000306e-08	1.754669139449677148e-09	5.151918391831328611e-08	-1.478801600959491454e-09
2.600000000000000000e+01	5.079999999999999828e-08	1.697585305899333509e-09	4.983682252277792315e-08	-1.431834056882729845e-09
2.605000000000000071e+01	4.908000000000000009e-08	1.642374916237483353e-09	4.820896398787676835e-08	-1.386344199534237021e-09
2.610000000000000142e+01	4.740999999999999903e-08	1.588954832025363297e-09	4.663391337939178244e-08	-1.342287384185449358e-09
2.616000000000000014e+01	4.579000000000000173e-08	1.537039553554859099e-09	4.481118681288252744e-08	-1.291248334448651023e-09
2.621000000000000085e+01	4.422999999999999967e-08	1.486717704092291311e-09	4.334639461382645617e-08	-1.250188303150814579e-09
2.626000000000000156e+01	4.272000000000000137e-08	1.438181368072219179e-09	4.192906446787732781e-08	-1.210420489937231627e-09
2.630999999999999872e+01	4.126000000000000021e-08	1.391173971035015293e-09	4.055769119884119187e-08	-1.171905114180239811e-09
2.637000000000000099e+01	3.983999999999999808e-08	1.345365615036864427e-09	3.897070860392713106e-08	-1.127286974681310894e-09
2.642000000000000171e+01	3.847999999999999781e-08	1.301216794652471721e-09	3.769545686144405562e-08	-1.091394980365105474e-09
2.646999999999999886e+01	3.716000000000000320e-08	1.258511349941053710e-09	3.646165006648527052e-08	-1.056635932747986482e-09
2.653000000000000114e+01	3.588000000000000100e-08	1.217025499938271747e-09	3.503383348248337795e-08	-1.016368764790556686e-09
2.657999999999999829e+01	3.465000000000000256e-08	1.177105192925424283e-09	3.388642629861363046e-08	-9.839755245470437218e-10
2.662999999999999901e+01	3.344999999999999843e-08	1.137884634438834544e-09	3.277633046765841226e-08	-9.526054898394891705e-10
2.667999999999999972e+01	3.229999999999999806e-08	1.100442892131617997e-09	3.170236817463673974e-08	-9.222272955279351788e-10
2.673999999999999844e+01	3.117999999999999862e-08	1.063905280345952745e-09	3.045966096670700993e-08	-8.870387860802062024e-10
2.678999999999999915e+01	3.011000000000000294e-08	1.028959942867685333e-09	2.946107871318803681e-08	-8.587330914191444601e-10
2.683999999999999986e+01	2.907000000000000156e-08	9.949301674462987810e-10	2.849494594177321553e-08	-8.313210927175859687e-10
2.689999999999999858e+01	2.806000000000000112e-08	9.618206306189736771e-10	2.737700627650219225e-08	-7.995685388306225958e-10
2.694999999999999929e+01	2.708999999999999972e-08	9.299793013929504507e-10	2.647875294582639891e-08	-7.740287287187255542e-10
2.700000000000000000e+01	2.614999999999999924e-08	8.990686030658339397e-10	2.560978722244590395e-08	-7.492979581215589576e-10
2.705999999999999872e+01	2.523999999999999969e-08	8.690932121748046282e-10	2.460432025139348848e-08	-7.206523376676022075e-10
2.710999999999999943e+01	2.436000000000000108e-08	8.399171627314685612e-10	2.379639275274237382e-08	-6.976105328479616696e-10
2.716000000000000014e+01	2.351000000000000008e-08	8.118313238014430921e-10	2.301478876039608463e-08	-6.752982730669566664e-10
2.721999999999999886e+01	2.269000000000000002e-08	7.846946487139652823e-10	2.211045754449722421e-08	-6.494554962502225327e-10
2.726999999999999957e+01	2.190000000000000089e-08	7.585118140062158229e-10	2.138388711833211257e-08	-6.286707218976325238e-10
2.732000000000000028e+01	2.113000000000000127e-08	7.329406241736457893e-10	2.068103363181545663e-08	-6.085452929646046039e-10
2.737999999999999901e+01	2.038999999999999928e-08	7.083315885646801545e-10	1.986778819074939266e-08	-5.852347397322472976e-10
2.742999999999999972e+01	1.968000000000000152e-08	6.846893837164997128e-10	1.921436746801364591e-08	-5.664858779804204656e-10
2.748999999999999844e+01	1.898999999999999998e-08	6.616702552788285739e-10	1.845838026712027810e-08	-5.447714588325515718e-10
2.753999999999999915e+01	1.832000000000000126e-08	6.393830915124359861e-10	1.785102690566193794e-08	-5.273080768089860127e-10
2.758999999999999986e+01	1.768000000000000016e-08	6.179652440463621880e-10	1.726353267038578581e-08	-5.103997342645514154e-10
2.764999999999999858e+01	1.705999999999999858e-08	5.971809807656972306e-10	1.658381109727290709e-08	-4.908168440514292616e-10
2.769999999999999929e+01	1.645999999999999982e-08	5.770334193618945288e-10	1.603769495528455149e-08	-4.750669246002612946e-10
2.776000000000000156e+01	1.586999999999999917e-08	5.571745908277135498e-10	1.540588136997399991e-08	-4.568266854238325924e-10
2.780999999999999872e+01	1.530999999999999945e-08	5.383092666367540742e-10	1.489831360491094103e-08	-4.421581910802673294e-10
2.785999999999999943e+01	1.476999999999999925e-08	5.200899973970178224e-10	1.440736945934555841e-08	-4.279567788245274074e-10
2.792000000000000171e+01	1.425000000000000022e-08	5.025199007999584159e-10	1.383939518649513429e-08	-4.115102604954314825e-10
2.796999999999999886e+01	1.375000000000000070e-08	4.856020945370294762e-10	1.338308245688874404e-08	-3.982835453879602874e-10
2.803000000000000114e+01	1.325999999999999929e-08	4.690625681704733579e-10	1.285518333865007914e-08	-3.829661602687556113e-10
2.807999999999999829e+01	1.279000000000000071e-08	4.531012580985108588e-10	1.243111510327533172e-08	-3.706488534664561280e-10
2.812999999999999901e+01	1.233000000000000023e-08	4.374458859341918779e-10	1.202095744084232752e-08	-3.587244714075775618e-10
2.819000000000000128e+01	1.188999999999999927e-08	4.224533118789025918e-10	1.154647871080695591e-08	-3.449160210635883529e-10
2.823999999999999844e+01	1.146999999999999948e-08	4.081266536240965702e-10	1.116530315827491723e-08	-3.338116454519948497e-10
2.830000000000000071e+01	1.105999999999999944e-08	3.941765432148561355e-10	1.072434245058595299e-08	-3.209525946219806760e-10
2.835000000000000142e+01	1.067000000000000058e-08	3.808314381526994875e-10	1.037012785142589868e-08	-3.106126603426794580e-10
2.841000000000000014e+01	1.028000000000000007e-08	3.674458031016456555e-10	9.960396153953922571e-09	-2.986399549683825418e-10
2.846000000000000085e+01	9.915999999999999259e-09	3.549503266956283867e-10	9.631274346641483878e-09	-2.890129702147793211e-10
2.851999999999999957e+01	9.561000000000000381e-09	3.427948518631370182e-10	9.250544680452539295e-09	-2.778652264423936298e-10
2.857000000000000028e+01	9.218000000000000221e-09	3.309760992546422596e-10	8.944703535599077356e-09	-2.689012111819995140e-10
2.862999999999999901e+01	8.887000000000000434e-09	3.195531895377093744e-10	8.590931305538464128e-09	-2.585219255476306295e-10
2.867999999999999972e+01	8.567999999999999364e-09	3.085279933272104631e-10	8.306777082051733778e-09	-2.501767349243125003e-10
2.873999999999999844e+01	8.258999999999999707e-09	2.978779420011228177e-10	7.978103781201401124e-09	-2.405143826726899390e-10
2.878999999999999915e+01	7.962000000000000423e-09	2.875797394760848759e-10	7.714098463200811189e-09	-2.327453749120755314e-10
2.885000000000000142e+01	7.674999999999999242e-09	2.776123817493031956e-10	7.408708960545771358e-09	-2.237496124586265023e-10
2.889999999999999858e+01	7.396999999999999996e-09	2.679839113100277886e-10	7.163415433689442846e-09	-2.165168654493987858e-10
2.896000000000000085e+01	7.129999999999999987e-09	2.586813262301964885e-10	6.879705005599939619e-09	-2.081430062045472460e-10
2.901000000000000156e+01	6.872000000000000258e-09	2.496779875683888525e-10	6.651839391818097521e-09	-2.014107196159958580e-10
2.907000000000000028e+01	6.622999999999999980e-09	2.410135361940874899e-10	6.388281307876000398e-09	-1.936161855948492185e-10
2.912000000000000099e+01	6.382999999999999982e-09	2.326115136111434993e-10	6.176583916773666263e-09	-1.873492236130912275e-10
2.917999999999999972e+01	6.150999999999999956e-09	2.245120167957522302e-10	5.931726824169100352e-09	-1.800934846886940506e-10
2.923000000000000043e+01	5.926999999999999902e-09	2.166439739297764188e-10	5.735072807958778431e-09	-1.742603598533024673e-10
2.928999999999999915e+01	5.712000000000000127e-09	2.090820883645464384e-10	5.507635358615245709e-09	-1.675074847161241902e-10
2.933999999999999986e+01	5.504000000000000019e-09	2.017862284828509942e-10	5.324973549423869077e-09	-1.620787087728785591e-10
2.939999999999999858e+01	5.303000000000000402e-09	1.946927702850253054e-10	5.113703086216212984e-09	-1.557935551428067385e-10
2.944999999999999929e+01	5.108999999999999625e-09	1.878652800357072244e-10	4.944017991353352262e-09	-1.507406183098998779e-10
2.951000000000000156e+01	4.922999999999999647e-09	1.812815990315652562e-10	4.747773871094789368e-09	-1.448910954429514654e-10
2.955999999999999872e+01	4.742000000000000375e-09	1.748903430986415214e-10	4.590175131957156460e-09	-1.401888932333631703e-10
2.962000000000000099e+01	4.569000000000000249e-09	1.687473189139557895e-10	4.407915621490066347e-09	-1.347456062448524761e-10
2.967999999999999972e+01	4.401000000000000002e-09	1.627966505184560131e-10	4.232849685095035671e-09	-1.295116443806352428e-10
2.973000000000000043e+01	4.240000000000000248e-09	1.570614434699150870e-10	4.092248247337125353e-09	-1.253040236616045402e-10
2.978999999999999915e+01	4.084000000000000373e-09	1.515185575695439643e-10	3.929646294799284737e-09	-1.204333278305321214e-10
2.983999999999999986e+01	3.933999999999999857e-09	1.461578949611344235e-10	3.799071218681050431e-09	-1.165182043291425061e-10
2.989999999999999858e+01	3.789000000000000047e-09	1.409895419538892592e-10	3.648073287159622013e-09	-1.119863676981003921e-10
2.996000000000000085e+01	3.649000000000000117e-09	1.359697180768958491e-10	3.503046676545811958e-09	-1.076291976619633336e-10
3.001000000000000156e+01	3.514000000000000066e-09	1.311422038010667897e-10	3.386576212497823208e-09	-1.041266377742218963e-10
3.007000000000000028e+01	3.383999999999999895e-09	1.264664518169969113e-10	3.251885707400928767e-09	-1.000723021380145625e-10
3.012000000000000099e+01	3.259000000000000016e-09	1.219831249041452405e-10	3.143729416906160214e-09	-9.681356521950603307e-11
3.017999999999999972e+01	3.138000000000000124e-09	1.176171963950306095e-10	3.018664018272193114e-09	-9.304177008189883911e-11
3.023999999999999844e+01	3.022000000000000111e-09	1.134438084271880044e-10	2.898553924859312806e-09	-8.941567250590677341e-11
3.028999999999999915e+01	2.910000000000000084e-09	1.094074141312187303e-10	2.802099681664176440e-09	-8.650100031182796952e-11
3.035000000000000142e+01	2.802000000000000043e-09	1.054925289729031093e-10	2.690559844729089968e-09	-8.312730729024420075e-11
3.039999999999999858e+01	2.697999999999999989e-09	1.017328009259295064e-10	2.600997109800033804e-09	-8.041579068137457629e-11
3.046000000000000085e+01	2.597000000000000028e-09	9.805936365018896674e-11	2.497437763314170635e-09	-7.727757580130967892e-11
3.051999999999999957e+01	2.500000000000000052e-09	9.454110657980122171e-11	2.397989121906614623e-09	-7.426084548669601234e-11
3.057000000000000028e+01	2.407000000000000063e-09	9.116314562482657728e-11	2.318132992278143935e-09	-7.183618954747569036e-11
3.062999999999999901e+01	2.317000000000000167e-09	8.787486448716511949e-11	2.225789945460262407e-09	-6.902980359743291870e-11
3.069000000000000128e+01	2.229999999999999951e-09	8.470403948826763000e-11	2.137113291004520950e-09	-6.633211168249689009e-11
3.073999999999999844e+01	2.147000000000000134e-09	8.166293932135433252e-11	2.065915138008354741e-09	-6.416412886109586384e-11
3.080000000000000071e+01	2.066000000000000103e-09	7.870131719249769937e-11	1.983594911932017556e-09	-6.165515783935369919e-11
3.085999999999999943e+01	1.989000000000000059e-09	7.588294721243239121e-11	1.904544054998561627e-09	-5.924341273405669577e-11
3.091000000000000014e+01	1.913999999999999801e-09	7.312105363569920499e-11	1.841068963774370595e-09	-5.730509564418058866e-11
3.096999999999999886e+01	1.842000000000000050e-09	7.047676630879995720e-11	1.767676643210508571e-09	-5.506189108320765638e-11
3.103000000000000114e+01	1.772999999999999978e-09	6.793912135012271856e-11	1.697205561090101258e-09	-5.290581858221231905e-11
3.107999999999999829e+01	1.705999999999999899e-09	6.547026190251672978e-11	1.640628275730292139e-09	-5.117324266833088346e-11
3.114000000000000057e+01	1.641999999999999913e-09	6.309948849214336675e-11	1.575214955714556281e-09	-4.916825915227595017e-11
3.119999999999999929e+01	1.579999999999999921e-09	6.080814693180511493e-11	1.512400479161455308e-09	-4.724104003345881198e-11
3.126000000000000156e+01	1.519999999999999921e-09	5.858673403607111357e-11	1.452084240626333179e-09	-4.538865143748638554e-11
3.130999999999999872e+01	1.461999999999999914e-09	5.642715535416732320e-11	1.403660841883949246e-09	-4.390016243807238516e-11
3.137000000000000099e+01	1.407000000000000001e-09	5.438561593479933803e-11	1.347679512716330987e-09	-4.217779859200564095e-11
3.142999999999999972e+01	1.354000000000000081e-09	5.241514833356861039e-11	1.293929944143734849e-09	-4.052247876700808436e-11
3.148000000000000043e+01	1.302000000000000053e-09	5.047732989006055544e-11	1.250776463355681127e-09	-3.919230215009989675e-11
3.153999999999999915e+01	1.252999999999999912e-09	4.864275322168897206e-11	1.200883556214942731e-09	-3.765302696426348063e-11
3.160000000000000142e+01	1.205000000000000078e-09	4.684891438831143253e-11	1.152980530734378565e-09	-3.617371016388031105e-11
3.166000000000000014e+01	1.159000000000000030e-09	4.512740599665795645e-11	1.106990491371855503e-09	-3.475209196386820997e-11
3.171000000000000085e+01	1.114999999999999975e-09	4.347857445689006951e-11	1.070071589555571012e-09	-3.360986389585655837e-11
3.176999999999999957e+01	1.072000000000000020e-09	4.185752501207558729e-11	1.027390411706843842e-09	-3.228819945629877859e-11
3.182999999999999829e+01	1.031000000000000059e-09	4.031615567791196744e-11	9.864096248972695374e-10	-3.101798335305038420e-11
3.189000000000000057e+01	9.919000000000000592e-10	3.884445924218334903e-11	9.470647824608979208e-10	-2.979731223457504701e-11
3.194000000000000128e+01	9.538999999999999837e-10	3.741138927151431722e-11	9.154817948366138998e-10	-2.881659436211064208e-11
3.200000000000000000e+01	9.173000000000000273e-10	3.602891943313759889e-11	8.789733984075580659e-10	-2.768194458519654928e-11
3.206000000000000227e+01	8.820999999999999834e-10	3.469219940744174492e-11	8.439239925383578833e-10	-2.659160990685298535e-11
3.211999999999999744e+01	8.482000000000000281e-10	3.340791375584342691e-11	8.102728625211660189e-10	-2.554379496749635123e-11
3.217999999999999972e+01	8.155999999999999546e-10	3.217099161092833638e-11	7.779661087157094481e-10	-2.453690026155140835e-11
3.222999999999999687e+01	7.842000000000000423e-10	3.097770790875967879e-11	7.520338288655584321e-10	-2.372798195379828892e-11
3.228999999999999915e+01	7.539999999999999812e-10	2.982827049543435921e-11	7.220590221383682427e-10	-2.279216231117532701e-11
3.235000000000000142e+01	7.249000000000000507e-10	2.871892543950211240e-11	6.932842948566910754e-10	-2.189297411805491900e-11
3.240999999999999659e+01	6.969000000000000440e-10	2.764583971252576851e-11	6.656595110650886587e-10	-2.102892701225433022e-11
3.246999999999999886e+01	6.699000000000000338e-10	2.661343350816626671e-11	6.391390851732878091e-10	-2.019866223888109997e-11
3.252000000000000313e+01	6.440000000000000509e-10	2.562167334010798549e-11	6.178521750348245748e-10	-1.953167945841316144e-11
3.257999999999999829e+01	6.190000000000000338e-10	2.466278114552439380e-11	5.932481101380614601e-10	-1.876011235991507500e-11
3.264000000000000057e+01	5.950000000000000133e-10	2.374090287669854954e-11	5.696307818736128777e-10	-1.801881215208920344e-11
3.270000000000000284e+01	5.718999999999999586e-10	2.285221589749814397e-11	5.469591659327427593e-10	-1.730655265097270777e-11
3.275999999999999801e+01	5.496999999999999733e-10	2.199687609249586720e-11	5.251945894709162531e-10	-1.662217616498222883e-11
3.281000000000000227e+01	5.283000000000000265e-10	2.117103195804595272e-11	5.077254964140950919e-10	-1.607241624952032223e-11
3.286999999999999744e+01	5.077000000000000149e-10	2.037189085089632858e-11	4.875350416847156357e-10	-1.543649110154389790e-11
3.292999999999999972e+01	4.879000000000000419e-10	1.960556806509824310e-11	4.681555692896816846e-10	-1.482556245800653428e-11
3.299000000000000199e+01	4.687999999999999734e-10	1.886512789186792642e-11	4.495536903972897933e-10	-1.423862682056604420e-11
3.304999999999999716e+01	4.504999999999999953e-10	1.815472147964086376e-11	4.316968879497750209e-10	-1.367470631569070734e-11
3.310999999999999943e+01	4.329000000000000250e-10	1.747045171410001199e-11	4.145564337339950105e-10	-1.313293394215115753e-11
3.317000000000000171e+01	4.158999999999999803e-10	1.680839838691757723e-11	3.981049300256164294e-10	-1.261248172702249313e-11
3.321999999999999886e+01	3.995999999999999953e-10	1.617271264652902855e-11	3.849019611524116707e-10	-1.219446352001260430e-11
3.328000000000000114e+01	3.840000000000000181e-10	1.556351573649090415e-11	3.696428637273307435e-10	-1.171096258418385988e-11
3.334000000000000341e+01	3.688999999999999876e-10	1.497281135557492295e-11	3.549960063890664660e-10	-1.124646347228885386e-11
3.339999999999999858e+01	3.543999999999999859e-10	1.440475065221655885e-11	3.409369377343592091e-10	-1.080022528694635972e-11
3.346000000000000085e+01	3.403999999999999826e-10	1.385536723006647618e-11	3.274433556357388754e-10	-1.037157043652700402e-11
3.352000000000000313e+01	3.270000000000000082e-10	1.332882378456553872e-11	3.144931470561941064e-10	-9.959827004132746878e-12
3.357999999999999829e+01	3.140999999999999803e-10	1.281932891516349960e-11	3.020643162911095942e-10	-9.564326637111704111e-12
3.364000000000000057e+01	3.017000000000000025e-10	1.233066773022517180e-11	2.901350040769111280e-10	-9.184405111584256582e-12
3.370000000000000284e+01	2.898000000000000229e-10	1.186103889691067619e-11	2.786847873354761432e-10	-8.819440772665611769e-12
3.375999999999999801e+01	2.783000000000000109e-10	1.140643040819941826e-11	2.676954724080965221e-10	-8.468877994295603577e-12
3.381000000000000227e+01	2.672999999999999972e-10	1.097101592918737032e-11	2.588768664546592314e-10	-8.187348793658213805e-12
3.386999999999999744e+01	2.567000000000000028e-10	1.055077190584854959e-11	2.486860997128005588e-10	-7.861770184913497142e-12
3.392999999999999972e+01	2.464999999999999760e-10	1.014576762021525668e-11	2.389057446292786115e-10	-7.549050665425400176e-12
3.399000000000000199e+01	2.367000000000000201e-10	9.756072354319797059e-12	2.295185267454892779e-10	-7.248662207151279309e-12
3.404999999999999716e+01	2.273000000000000061e-10	9.381755390194471340e-12	2.205092202474754160e-10	-6.960137804133852690e-12
3.410999999999999943e+01	2.182000000000000065e-10	9.018752759294455503e-12	2.118633300294161474e-10	-6.683032262251820111e-12
3.417000000000000171e+01	2.095000000000000003e-10	8.671255447223796222e-12	2.035664370083255787e-10	-6.416902721280985676e-12
3.422999999999999687e+01	2.011999999999999876e-10	8.339332736014795731e-12	1.956041971834119087e-10	-6.161308626437642874e-12
3.428999999999999915e+01	1.931000000000000104e-10	8.014752765529348593e-12	1.879624422594330924e-10	-5.915814739174125027e-12
3.435000000000000142e+01	1.854000000000000008e-10	7.705862865959399458e-12	1.806284223712699959e-10	-5.680028325626617813e-12
3.440999999999999659e+01	1.780000000000000057e-10	7.408570201246661672e-12	1.735904088342113841e-10	-5.453587268447456498e-12
3.446999999999999886e+01	1.708999999999999992e-10	7.122926732915364741e-12	1.668367539804447163e-10	-5.236131931816685695e-12
3.453000000000000114e+01	1.640000000000000024e-10	6.844810757393759379e-12	1.603558702658936243e-10	-5.027304535839297988e-12
3.459000000000000341e+01	1.573999999999999941e-10	6.578436354296664788e-12	1.541362419006824004e-10	-4.826749506315492797e-12
3.464999999999999858e+01	1.511000000000000004e-10	6.323855485148308046e-12	1.481671397979320232e-10	-4.634134993930615796e-12
3.471000000000000085e+01	1.449999999999999904e-10	6.076929125868865524e-12	1.424390201388878684e-10	-4.449164870508011015e-12
3.477000000000000313e+01	1.391999999999999949e-10	5.841888676581230768e-12	1.369424855861135838e-10	-4.271547461920428774e-12
3.482999999999999829e+01	1.336000000000000091e-10	5.614583566200198327e-12	1.316681868914551528e-10	-4.100992586265209739e-12
3.489000000000000057e+01	1.282000000000000071e-10	5.395048435741920126e-12	1.266068225869109886e-10	-3.937211544272521496e-12
3.495000000000000284e+01	1.229999999999999888e-10	5.183317926222546475e-12	1.217494126128522119e-10	-3.779925402447121956e-12
3.500999999999999801e+01	1.180000000000000061e-10	4.979426678658230914e-12	1.170880864780693968e-10	-3.628888852307596864e-12
3.507000000000000028e+01	1.132999999999999991e-10	4.787634960685320736e-12	1.126152718915271071e-10	-3.483865648121968098e-12
3.513000000000000256e+01	1.086999999999999969e-10	4.599531933582263197e-12	1.083234349802789474e-10	-3.344620742463086060e-12
3.518999999999999773e+01	1.043000000000000043e-10	4.419372091482717910e-12	1.042050800444262790e-10	-3.210920278566130688e-12
3.525000000000000000e+01	1.000000000000000036e-10	4.242947128274559817e-12	1.002528120556168560e-10	-3.082533492925439052e-12
3.531000000000000227e+01	9.597000000000000567e-11	4.077497189538508602e-12	9.646001314035168624e-11	-2.959253310765824965e-12
3.536999999999999744e+01	9.206999999999999846e-11	3.917112748859245263e-12	9.282058089715445185e-11	-2.840888378885920333e-12
3.542999999999999972e+01	8.831999999999999848e-11	3.762668376424539141e-12	8.932845189489602884e-11	-2.727248558306235991e-12
3.549000000000000199e+01	8.472000000000000574e-11	3.614190052996505390e-12	8.597759316419604619e-11	-2.618144665048338545e-12
3.554999999999999716e+01	8.126999999999999439e-11	3.471703759337255531e-12	8.276200630742576046e-11	-2.513388595829119129e-12
3.560999999999999943e+01	7.794999999999999965e-11	3.334379958580018293e-12	7.967608118296582057e-11	-2.412804156587579107e-12
3.567000000000000171e+01	7.477000000000000391e-11	3.202669503550004571e-12	7.671485714846247168e-11	-2.316235060768661512e-12
3.572999999999999687e+01	7.171000000000000362e-11	3.075738815928557515e-12	7.387346035621879710e-11	-2.223527700993306392e-12
3.578999999999999915e+01	6.876999999999999878e-11	2.953608680325368201e-12	7.114704123769743085e-11	-2.134529234900053556e-12
3.585999999999999943e+01	6.595999999999999763e-11	2.836729949565647523e-12	6.810510165910707034e-11	-2.035182470171669249e-12
3.592000000000000171e+01	6.325000000000000130e-11	2.723833203612527498e-12	6.561144755626618767e-11	-1.953704415379748289e-12
3.597999999999999687e+01	6.066000000000000042e-11	2.615798208806199529e-12	6.321846924527579309e-11	-1.875483851627366988e-12
3.603999999999999915e+01	5.816000000000000259e-11	2.511350348957373570e-12	6.092225724091946709e-11	-1.800396951558736580e-12
3.610000000000000142e+01	5.576999999999999844e-11	2.411369967756509470e-12	5.871892136616238978e-11	-1.728320499234131057e-12
3.615999999999999659e+01	5.347999999999999911e-11	2.315443162795626076e-12	5.660459063229668296e-11	-1.659131886334853401e-12
3.621999999999999886e+01	5.127000000000000105e-11	2.222720189948530295e-12	5.457544312389319289e-11	-1.592710037280246230e-12
3.628000000000000114e+01	4.916000000000000136e-11	2.134083124956489327e-12	5.262805833711981768e-11	-1.528946317099655890e-12
3.634000000000000341e+01	4.713000000000000294e-11	2.048679914292232665e-12	5.075929637354040057e-11	-1.467740791340469544e-12
3.640999999999999659e+01	4.519000000000000111e-11	1.966959678730164253e-12	4.867428399309573947e-11	-1.399435191214364867e-12
3.646999999999999886e+01	4.331999999999999878e-11	1.887816215154515646e-12	4.696519095601547539e-11	-1.343432471811960573e-12
3.653000000000000114e+01	4.152999999999999772e-11	1.812208617832464870e-12	4.532489961763732216e-11	-1.289675348929276044e-12
3.659000000000000341e+01	3.981000000000000263e-11	1.739452899900103888e-12	4.375055747463753685e-11	-1.238072877172713510e-12
3.664999999999999858e+01	3.816000000000000057e-11	1.669561185713084582e-12	4.223963266503845427e-11	-1.188544102435802189e-12
3.671000000000000085e+01	3.657000000000000270e-11	1.602107506242799228e-12	4.078962924344310702e-11	-1.141009198934949168e-12
3.677000000000000313e+01	3.505999999999999965e-11	1.537979595263153501e-12	3.939806337066868700e-11	-1.095388727978543203e-12
3.684000000000000341e+01	3.359999999999999900e-11	1.475873564926210086e-12	3.784513145310735198e-11	-1.044479030724582846e-12
3.689999999999999858e+01	3.220000000000000254e-11	1.416237900921075539e-12	3.657180439283218661e-11	-1.002738557240863218e-12
3.696000000000000085e+01	3.085999999999999735e-11	1.359082995552594386e-12	3.534959654815802465e-11	-9.626781386417831164e-13
3.702000000000000313e+01	2.958000000000000280e-11	1.304419241125613176e-12	3.417651319672922645e-11	-9.242336780096391962e-13
3.707999999999999829e+01	2.835000000000000097e-11	1.251815472459100304e-12	3.305056921029390461e-11	-8.873413866426921475e-13
3.714000000000000057e+01	2.717000000000000156e-11	1.201280349807093753e-12	3.196978899671398772e-11	-8.519377821923568638e-13
3.721000000000000085e+01	2.602999999999999955e-11	1.152379821237216870e-12	3.076336160079276942e-11	-8.124315772438141514e-13
3.727000000000000313e+01	2.494999999999999850e-11	1.105863345133904878e-12	2.977398858778285218e-11	-7.800460866806407038e-13
3.732999999999999829e+01	2.389999999999999954e-11	1.060703873103296191e-12	2.882419937122123090e-11	-7.489695697802812631e-13
3.739000000000000057e+01	2.289999999999999976e-11	1.017645090027133709e-12	2.791240939037742274e-11	-7.191508742169685577e-13
3.745000000000000284e+01	2.194999999999999916e-11	9.766956561594558177e-13	2.703704163322850698e-11	-6.905390912899117316e-13
3.752000000000000313e+01	2.103000000000000066e-11	9.369731493488329567e-13	2.605972205812109237e-11	-6.586165837285038474e-13
3.757999999999999829e+01	2.014999999999999956e-11	8.989288843006901103e-13	2.525801730218221343e-11	-6.324501606214723129e-13
3.764000000000000057e+01	1.930000000000000056e-11	8.621230933149860335e-13	2.448818291216708245e-11	-6.073434531447688181e-13
3.770000000000000284e+01	1.848999999999999896e-11	8.270082457976844180e-13	2.374895559053917354e-11	-5.832554962306090426e-13
3.777000000000000313e+01	1.772000000000000123e-11	7.935912699520159920e-13	2.292353057046328279e-11	-5.563860844960588485e-13
3.782999999999999829e+01	1.697000000000000059e-11	7.609822380730513150e-13	2.224631314078713391e-11	-5.343658078780979140e-13
3.789000000000000057e+01	1.626000000000000059e-11	7.300826248711032642e-13	2.159578020250596831e-11	-5.132370597667416724e-13
3.795000000000000284e+01	1.557999999999999945e-11	7.004497758947841297e-13	2.097088355225493396e-11	-4.929657317387651188e-13
3.802000000000000313e+01	1.491999999999999863e-11	6.716387272916294942e-13	2.027289711614667554e-11	-4.703558353601961875e-13
3.807999999999999829e+01	1.430000000000000006e-11	6.445544178735673465e-13	1.970010111982074095e-11	-4.518300688574357302e-13
3.814000000000000057e+01	1.370000000000000019e-11	6.183011464329767299e-13	1.914977207738702180e-11	-4.340585061790471151e-13
3.820000000000000284e+01	1.312000000000000064e-11	5.928823770714728569e-13	1.862092561632927936e-11	-4.170090848876863657e-13
3.827000000000000313e+01	1.256999999999999996e-11	5.688266162254717079e-13	1.802991973134471705e-11	-3.979926087173148193e-13
3.832999999999999829e+01	1.203999999999999959e-11	5.455378074770620175e-13	1.754469682538734140e-11	-3.824123851485787095e-13
3.839000000000000057e+01	1.152999999999999954e-11	5.230951632831767618e-13	1.707834480012933588e-11	-3.674689430541391004e-13
3.845000000000000284e+01	1.104999999999999997e-11	5.019564069372293262e-13	1.663007161556661598e-11	-3.531363775859571083e-13
3.852000000000000313e+01	1.058000000000000056e-11	4.812781451659875876e-13	1.612888532736581297e-11	-3.371527709389624056e-13
3.857999999999999829e+01	1.014000000000000001e-11	4.618482301467875256e-13	1.571714156221206270e-11	-3.240573499295090248e-13
3.864000000000000057e+01	9.709000000000000736e-12	4.428340073214041058e-13	1.532118848241549042e-11	-3.114978655896855526e-13
3.871000000000000085e+01	9.299999999999999550e-12	4.247161785239643927e-13	1.487835767589815406e-11	-2.974948186268059098e-13
3.877000000000000313e+01	8.908999999999999298e-12	4.074256291537439011e-13	1.451445293728396439e-11	-2.860254679309006083e-13
3.882999999999999829e+01	8.534000000000000593e-12	3.908181428870016526e-13	1.416434697673438670e-11	-2.750266671121122464e-13
3.889999999999999858e+01	8.173999999999999704e-12	3.748509092012772110e-13	1.377252244201456817e-11	-2.627629264150615245e-13
3.896000000000000085e+01	7.830999999999999247e-12	3.596186308612256714e-13	1.345032706660329771e-11	-2.527183360356857997e-13
3.902000000000000313e+01	7.501000000000000451e-12	3.449406030060936828e-13	1.314020630174467143e-11	-2.430875410218192205e-13
3.909000000000000341e+01	7.186000000000000278e-12	3.309114013834768925e-13	1.279299407501670752e-11	-2.323526540748459653e-13
3.914999999999999858e+01	6.884000000000000152e-12	3.174416579452075646e-13	1.250732604684905248e-11	-2.235620601312443577e-13
3.921000000000000085e+01	6.595000000000000070e-12	3.045719257741935796e-13	1.223216331608953305e-11	-2.151335095138372671e-13
3.928000000000000114e+01	6.318000000000000342e-12	2.922171669492858891e-13	1.192383422027298764e-11	-2.057385365771790057e-13
3.934000000000000341e+01	6.053000000000000158e-12	2.803798756236475231e-13	1.166997742955111143e-11	-1.980463939881395757e-13
3.939999999999999858e+01	5.800000000000000328e-12	2.690625459504413599e-13	1.142532662033239006e-11	-1.906734254607231600e-13
3.946999999999999886e+01	5.556999999999999848e-12	2.582068366849656839e-13	1.115101109683381635e-11	-1.824577086247762170e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.707000000000000309e-03	4.875999999999999779e-01	1.371545909403429353e-03	4.835701192592958830e-01	-1.160996314951289951e-03
2.314000000000000085e-02	4.833000000000000074e-01	1.693174580782832398e-03	4.793362721984387731e-01	-1.992223231383931543e-03
3.862000000000000155e-02	4.791000000000000258e-01	2.339831419661654067e-03	4.751265064480046929e-01	-2.548678062857289654e-03
5.414999999999999675e-02	4.747999999999999998e-01	2.809790555065151772e-03	4.709402969893486390e-01	-2.988430364240840867e-03
6.972000000000000419e-02	4.706000000000000183e-01	3.192487180997495566e-03	4.667803015223124241e-01	-3.357702832532582105e-03
8.533000000000000307e-02	4.663999999999999813e-01	3.519439483739041953e-03	4.626464952382129958e-01	-3.678057447705062894e-03
1.010000000000000064e-01	4.622999999999999887e-01	3.808791850199614443e-03	4.585335993201442029e-01	-3.961970850776650940e-03
1.166999999999999982e-01	4.581000000000000072e-01	4.062476671730190329e-03	4.544494832147374375e-01	-4.216539564211313137e-03
1.323999999999999899e-01	4.540000000000000147e-01	4.293476823834035776e-03	4.504017301555152120e-01	-4.446625078770602077e-03
1.481999999999999984e-01	4.499000000000000221e-01	4.504063025119875788e-03	4.463645863881751108e-01	-4.657410253860913910e-03
1.640999999999999959e-01	4.457999999999999741e-01	4.697235187586416144e-03	4.423383999088350560e-01	-4.851507768807306574e-03
1.799999999999999933e-01	4.418000000000000260e-01	4.874451698013634003e-03	4.383485232068167203e-01	-5.029868976066559014e-03
1.958999999999999908e-01	4.378000000000000225e-01	5.037585480674779299e-03	4.343946262887949938e-01	-5.194355936454303317e-03
2.119000000000000050e-01	4.338000000000000189e-01	5.189418209166803998e-03	4.304518517237615471e-01	-5.347398088021935829e-03
2.278999999999999915e-01	4.298000000000000154e-01	5.327676278129644255e-03	4.265448539928601290e-01	-5.489187122345974036e-03
2.439999999999999947e-01	4.259000000000000008e-01	5.461294182979006297e-03	4.226492240025563341e-01	-5.621578046612352338e-03
2.600999999999999979e-01	4.219999999999999862e-01	5.581833949530685436e-03	4.187891658815705576e-01	-5.744569118626263043e-03
2.762000000000000011e-01	4.181000000000000272e-01	5.694393580661627138e-03	4.149643526083395262e-01	-5.858947969512034656e-03
2.923999999999999932e-01	4.142000000000000126e-01	5.801499561149801865e-03	4.111510337941458038e-01	-5.966035665559282775e-03
3.086999999999999744e-01	4.103999999999999870e-01	5.899919306838017664e-03	4.073495358846732639e-01	-6.066297287452056090e-03
3.249000000000000221e-01	4.066000000000000170e-01	5.993183314622372443e-03	4.036061795705702115e-01	-6.159041125894007540e-03
3.412999999999999923e-01	4.027999999999999914e-01	6.079031835549254283e-03	3.998516413975933270e-01	-6.246407988493927164e-03
3.577000000000000179e-01	3.990000000000000213e-01	6.157596505480041060e-03	3.961320227139675243e-01	-6.327650757620296995e-03
3.740999999999999881e-01	3.952999999999999847e-01	6.232867392125100194e-03	3.924470007771703184e-01	-6.403164938691687132e-03
3.905000000000000138e-01	3.916000000000000036e-01	6.303399387760649439e-03	3.887962526528443985e-01	-6.473306424814381441e-03
4.071000000000000174e-01	3.879000000000000226e-01	6.369256578266572870e-03	3.851355619247519013e-01	-6.539162619871165955e-03
4.235999999999999766e-01	3.841999999999999860e-01	6.428284869788519242e-03	3.815310745724820873e-01	-6.599796754050677589e-03
4.401999999999999802e-01	3.805999999999999939e-01	6.484513012504897200e-03	3.779387782528489947e-01	-6.656221348137759432e-03
4.568999999999999728e-01	3.770000000000000018e-01	6.536361376079203450e-03	3.743589653045672483e-01	-6.708610693183112740e-03
4.736000000000000210e-01	3.734000000000000097e-01	6.583892314340507659e-03	3.708130557062283006e-01	-6.756850860439538205e-03
4.903000000000000136e-01	3.698000000000000176e-01	6.629303222413348608e-03	3.673007282136422913e-01	-6.801162088053575201e-03
5.070999999999999952e-01	3.663000000000000145e-01	6.670186549675203615e-03	3.638009317267512643e-01	-6.841981210002625984e-03
5.239000000000000323e-01	3.628000000000000114e-01	6.706994938737119265e-03	3.603344785014863660e-01	-6.879223653351401041e-03
5.407999999999999474e-01	3.593000000000000083e-01	6.741863430894557731e-03	3.568807119696595365e-01	-6.913260788796695561e-03
5.576999999999999735e-01	3.558000000000000052e-01	6.770683601631966031e-03	3.534600458873849438e-01	-6.944030129966803286e-03
5.746999999999999886e-01	3.523999999999999910e-01	6.799574209102213912e-03	3.500522127220503932e-01	-6.971845549505583349e-03
5.917000000000000037e-01	3.488999999999999879e-01	6.822688427129220377e-03	3.466772320084770542e-01	-6.996666518403606844e-03
6.087000000000000188e-01	3.456000000000000183e-01	6.847946924055999841e-03	3.433347868760404098e-01	-7.018634872126017395e-03
6.258000000000000229e-01	3.422000000000000042e-01	6.865531858554976483e-03	3.400051866136397094e-01	-7.037989316830256178e-03
6.429000000000000270e-01	3.387999999999999901e-01	6.881428620866843378e-03	3.367078733874966368e-01	-7.054719528205286028e-03
6.601000000000000201e-01	3.355000000000000204e-01	6.897693155300184051e-03	3.334235307244846624e-01	-7.069021964155740474e-03
6.774000000000000021e-01	3.321999999999999953e-01	6.910401212075316553e-03	3.301524061108252472e-01	-7.080968324442196184e-03
6.945999999999999952e-01	3.289000000000000257e-01	6.919609948868891622e-03	3.269320008223293716e-01	-7.090530119214982774e-03
7.119999999999999662e-01	3.256999999999999895e-01	6.927503481749250520e-03	3.237061075592365667e-01	-7.097959068195308814e-03
7.292999999999999483e-01	3.225000000000000089e-01	6.933918997940487043e-03	3.205303084512200473e-01	-7.103207071716317184e-03
7.467000000000000304e-01	3.192999999999999727e-01	6.938856497442595986e-03	3.173675752759271829e-01	-7.106430153043854017e-03
7.641999999999999904e-01	3.160999999999999921e-01	6.938665971853763374e-03	3.142181398545689786e-01	-7.107683937132798502e-03
7.816999999999999504e-01	3.129000000000000115e-01	6.938877859402556476e-03	3.110999545345292105e-01	-7.107031897668738586e-03
7.992000000000000215e-01	3.098000000000000198e-01	6.938100168589957963e-03	3.080127101960840608e-01	-7.104557218353625171e-03
8.167999999999999705e-01	3.066999999999999726e-01	6.934191507267543214e-03	3.049387216155653446e-01	-7.100310069315891870e-03
8.345000000000000195e-01	3.035999999999999810e-01	6.928958404427610143e-03	3.018782032604874765e-01	-7.094337998909604377e-03
8.520999999999999686e-01	3.005999999999999783e-01	6.922968972735036447e-03	2.988654321194395003e-01	-7.086781717359044025e-03
8.699000000000000066e-01	2.974999999999999867e-01	6.913408629627525691e-03	2.958490029384305275e-01	-7.077570048520278115e-03
8.875999999999999446e-01	2.944999999999999840e-01	6.903203963619598295e-03	2.928797058615242310e-01	-7.066912919899399556e-03
9.054999999999999716e-01	2.914999999999999813e-01	6.891786862046373092e-03	2.899071635926875334e-01	-7.054682878240800016e-03
9.233000000000000096e-01	2.884999999999999787e-01	6.879157324907850951e-03	2.869811416930014292e-01	-7.041135894754157500e-03
9.412000000000000366e-01	2.856000000000000205e-01	6.866071103706399871e-03	2.840684602660444869e-01	-7.026180425408573745e-03
9.592000000000000526e-01	2.827000000000000068e-01	6.851846347774105499e-03	2.811693149529903568e-01	-7.009852898457317669e-03
9.771999999999999575e-01	2.797999999999999932e-01	6.834867631057776893e-03	2.782997539332567882e-01	-6.992290157105943670e-03
9.951999999999999735e-01	2.768999999999999795e-01	6.816783865926217753e-03	2.754594777622229596e-01	-6.973546470751317006e-03
1.012999999999999901e+00	2.740000000000000213e-01	6.796013112641852497e-03	2.726792652973447639e-01	-6.953900824215482161e-03
1.030999999999999917e+00	2.711999999999999966e-01	6.776669569222923926e-03	2.698963452504512528e-01	-6.932961354623564526e-03
1.050000000000000044e+00	2.684000000000000274e-01	6.756291414121607004e-03	2.669896245976707272e-01	-6.909740508047683069e-03
1.068000000000000060e+00	2.656000000000000028e-01	6.733345205022933481e-03	2.642647688469346723e-01	-6.886730764899600885e-03
1.086000000000000076e+00	2.627999999999999781e-01	6.709396715856948655e-03	2.615677193435920755e-01	-6.862782247516728031e-03
1.104000000000000092e+00	2.600999999999999979e-01	6.687016887372351434e-03	2.588981951280774352e-01	-6.837937155897697190e-03
1.122999999999999998e+00	2.574000000000000177e-01	6.662184474944236531e-03	2.561099127268178788e-01	-6.810784106882029551e-03
1.141000000000000014e+00	2.546999999999999820e-01	6.636416755080034105e-03	2.534960844078731901e-01	-6.784222200243949369e-03
1.159999999999999920e+00	2.520000000000000018e-01	6.608258805101387134e-03	2.507659783172527801e-01	-6.755342202156638769e-03
1.177999999999999936e+00	2.492999999999999938e-01	6.579196724601187908e-03	2.482066865276816581e-01	-6.727221912595504616e-03
1.197000000000000064e+00	2.467000000000000026e-01	6.551886324817710744e-03	2.455335404095391749e-01	-6.696775827829558672e-03
1.215000000000000080e+00	2.441000000000000114e-01	6.523705280828296683e-03	2.430276474310284207e-01	-6.667243591040481095e-03
1.233999999999999986e+00	2.414999999999999925e-01	6.493259291732850907e-03	2.404102755835405558e-01	-6.635379952130308900e-03
1.252000000000000002e+00	2.389000000000000012e-01	6.461972680645465192e-03	2.379566646513880668e-01	-6.604571248992377117e-03
1.270999999999999908e+00	2.363999999999999990e-01	6.431201643348465752e-03	2.353939036164165444e-01	-6.571427607099425763e-03
1.290000000000000036e+00	2.338999999999999968e-01	6.399651183188060331e-03	2.328587404262320859e-01	-6.537676804661667236e-03
1.308999999999999941e+00	2.313999999999999946e-01	6.367321300164248063e-03	2.303508776356538723e-01	-6.503351162215951706e-03
1.328000000000000069e+00	2.288999999999999924e-01	6.334211994277031549e-03	2.278700241757783684e-01	-6.468481724170060607e-03
1.346000000000000085e+00	2.263999999999999901e-01	6.299016144516961929e-03	2.255443904852965642e-01	-6.434973059040372499e-03
1.364999999999999991e+00	2.240000000000000047e-01	6.265867001461171079e-03	2.231152968728135066e-01	-6.399129574555023278e-03
1.383999999999999897e+00	2.215000000000000024e-01	6.227906221261952403e-03	2.207123641829791816e-01	-6.362827331326570066e-03
1.403000000000000025e+00	2.190999999999999892e-01	6.193314857233725088e-03	2.183353089849096318e-01	-6.326093099497925171e-03
1.421999999999999931e+00	2.167999999999999927e-01	6.159592982710897224e-03	2.159838512187766124e-01	-6.288952667195197091e-03
1.441999999999999948e+00	2.144000000000000072e-01	6.122351580947089748e-03	2.135359862255623020e-01	-6.249445912949187776e-03
1.461000000000000076e+00	2.119999999999999940e-01	6.083193376289573046e-03	2.112362149431504244e-01	-6.211548470084203230e-03
1.479999999999999982e+00	2.096999999999999975e-01	6.046253351366282121e-03	2.089612088032367643e-01	-6.173317816624089745e-03
1.499000000000000110e+00	2.074000000000000010e-01	6.008675931745807025e-03	2.067107033371021751e-01	-6.134776128531025871e-03
1.518999999999999906e+00	2.051000000000000045e-01	5.970461117428145156e-03	2.043679295275353525e-01	-6.093893389368369544e-03
1.538000000000000034e+00	2.028999999999999970e-01	5.933362321180826911e-03	2.021668897008937205e-01	-6.054779363979715875e-03
1.556999999999999940e+00	2.006000000000000005e-01	5.892741688291453298e-03	1.999895532455797098e-01	-6.015417167277768359e-03
1.576999999999999957e+00	1.983999999999999930e-01	5.854461056043104225e-03	1.977229489618883285e-01	-5.973736175402863564e-03
1.596000000000000085e+00	1.962000000000000133e-01	5.815596145322335028e-03	1.955934709207247379e-01	-5.933923696801623147e-03
1.616000000000000103e+00	1.940000000000000058e-01	5.775026896606918862e-03	1.933766845909890009e-01	-5.891808782628098727e-03
1.635000000000000009e+00	1.918999999999999873e-01	5.736888292524789865e-03	1.912940133704830459e-01	-5.851620790824167521e-03
1.655000000000000027e+00	1.897000000000000075e-01	5.695213995394144899e-03	1.891259535109856282e-01	-5.809147789718206376e-03
1.673999999999999932e+00	1.875999999999999890e-01	5.654912637203631659e-03	1.870890578209731814e-01	-5.768653633231037373e-03
1.693999999999999950e+00	1.854999999999999982e-01	5.614102056075694590e-03	1.849686517066853331e-01	-5.725892898983342416e-03
1.713999999999999968e+00	1.834000000000000075e-01	5.572782252010331956e-03	1.828722766187959592e-01	-5.683010257618750609e-03
1.733999999999999986e+00	1.812999999999999889e-01	5.530953225007542023e-03	1.807996579762346234e-01	-5.640022204661391744e-03
1.754000000000000004e+00	1.792999999999999872e-01	5.490642629212723162e-03	1.787505280330247692e-01	-5.596944675455326618e-03
1.772999999999999909e+00	1.773000000000000131e-01	5.450893795229825624e-03	1.768253700174776677e-01	-5.555952121844027342e-03
1.792999999999999927e+00	1.751999999999999946e-01	5.405550437138478478e-03	1.748212807793731449e-01	-5.512743632420662350e-03
1.812999999999999945e+00	1.733000000000000096e-01	5.366939560536154209e-03	1.728399025900671238e-01	-5.469489179265994531e-03
1.832999999999999963e+00	1.713000000000000078e-01	5.324781443879927391e-03	1.708809806147096599e-01	-5.426202489899140981e-03
1.852999999999999980e+00	1.693000000000000060e-01	5.281183993002611619e-03	1.689442590148108603e-01	-5.382896689873765614e-03
1.872999999999999998e+00	1.673999999999999932e-01	5.240278149080256076e-03	1.670294846760039531e-01	-5.339584406383756157e-03
1.893999999999999906e+00	1.655000000000000082e-01	5.197999943568038829e-03	1.650423221385434458e-01	-5.294112899765464515e-03
1.913999999999999924e+00	1.635999999999999954e-01	5.156271375512089770e-03	1.631717696669256201e-01	-5.250825007059760526e-03
1.933999999999999941e+00	1.617000000000000104e-01	5.113192385176505185e-03	1.613224148927585866e-01	-5.207566351288979954e-03
1.953999999999999959e+00	1.597999999999999976e-01	5.069718487256796510e-03	1.594940178779545303e-01	-5.164347758810932179e-03
1.975000000000000089e+00	1.579000000000000126e-01	5.025849681752961144e-03	1.575964993878112841e-01	-5.119022797332529844e-03
1.995000000000000107e+00	1.560999999999999888e-01	4.983878049233681981e-03	1.558103292733904188e-01	-5.075918490384647395e-03
2.015000000000000124e+00	1.542999999999999927e-01	4.941553078349660531e-03	1.540444004028133640e-01	-5.032884706442935889e-03
2.036000000000000032e+00	1.524999999999999967e-01	4.898874769100894193e-03	1.522117104902167284e-01	-4.987785269183402787e-03
2.056000000000000050e+00	1.507000000000000006e-01	4.855843121487382966e-03	1.504865660147448325e-01	-4.944924606514931875e-03
2.076999999999999957e+00	1.489999999999999936e-01	4.815690142316052247e-03	1.486962010202275697e-01	-4.900026015010702785e-03
2.097999999999999865e+00	1.471999999999999975e-01	4.771111773331383928e-03	1.469271336598346189e-01	-4.855244369247307956e-03
2.117999999999999883e+00	1.454999999999999905e-01	4.729451332607197828e-03	1.452618783884503384e-01	-4.812712248508948035e-03
2.138999999999999790e+00	1.438000000000000111e-01	4.687476813336574621e-03	1.435336679003906823e-01	-4.768184710974476305e-03
2.160000000000000142e+00	1.421000000000000041e-01	4.644367800786992212e-03	1.418260152836070542e-01	-4.723799670352559800e-03
2.180000000000000160e+00	1.403999999999999970e-01	4.601774939378065234e-03	1.402185695836129509e-01	-4.681667997686434803e-03
2.201000000000000068e+00	1.386999999999999900e-01	4.558067214599334678e-03	1.385503553660294984e-01	-4.637583882238739338e-03
2.221999999999999975e+00	1.370999999999999996e-01	4.517359979169581659e-03	1.369019859034002196e-01	-4.593664742100458248e-03
2.242999999999999883e+00	1.353999999999999926e-01	4.472290285105831598e-03	1.352732247389719644e-01	-4.549917519841786481e-03
2.263999999999999790e+00	1.338000000000000023e-01	4.431029370767926301e-03	1.336638404921778045e-01	-4.506348942208451315e-03
2.285000000000000142e+00	1.322000000000000119e-01	4.388728071244941097e-03	1.320736024896105865e-01	-4.462965345168812964e-03
2.306000000000000050e+00	1.305999999999999939e-01	4.346168118801357720e-03	1.305022812523410902e-01	-4.419772709044707260e-03
2.326999999999999957e+00	1.290999999999999925e-01	4.306685443292555641e-03	1.289496522253412714e-01	-4.376776833721670451e-03
2.347999999999999865e+00	1.275000000000000022e-01	4.262880146318331724e-03	1.274154948430110679e-01	-4.333983307645230057e-03
2.369000000000000217e+00	1.260000000000000009e-01	4.222185612594500995e-03	1.258995880693883629e-01	-4.291397311068370461e-03
2.391000000000000014e+00	1.243999999999999967e-01	4.177907465749810048e-03	1.243308325638207146e-01	-4.247011382300332205e-03
2.411999999999999922e+00	1.228999999999999954e-01	4.136755093262511201e-03	1.228516205588973675e-01	-4.204865595075567286e-03
2.432999999999999829e+00	1.213999999999999940e-01	4.095377554170230409e-03	1.213900067059464072e-01	-4.162941857006468259e-03
2.455000000000000071e+00	1.199999999999999956e-01	4.056462991326310365e-03	1.198774374272150306e-01	-4.119264470533423074e-03
2.475999999999999979e+00	1.184999999999999942e-01	4.013967124762607593e-03	1.184512036084373887e-01	-4.077808300185813313e-03
2.496999999999999886e+00	1.170999999999999958e-01	3.974657654334563459e-03	1.170419371371536899e-01	-4.036586496466021065e-03
2.519000000000000128e+00	1.155999999999999944e-01	3.931753023780274262e-03	1.155835415337944927e-01	-3.993657075126248387e-03
2.540000000000000036e+00	1.141999999999999960e-01	3.891389311760690053e-03	1.142083893194208721e-01	-3.952926185469272588e-03
2.561999999999999833e+00	1.127999999999999975e-01	3.851499026961839860e-03	1.127852958141068174e-01	-3.910518274166279069e-03
2.584000000000000075e+00	1.113999999999999990e-01	3.810771584272665529e-03	1.113799337945897694e-01	-3.868382542896279218e-03
2.604999999999999982e+00	1.100000000000000006e-01	3.769866317700580442e-03	1.100547891057843120e-01	-3.828418949665929761e-03
2.626999999999999780e+00	1.087000000000000050e-01	3.731589149553846737e-03	1.086834462717553434e-01	-3.786824325837093250e-03
2.649000000000000021e+00	1.073000000000000065e-01	3.690342668972671197e-03	1.073291888323539695e-01	-3.745510891154757698e-03
2.670999999999999819e+00	1.059999999999999970e-01	3.651751999629766939e-03	1.059918053431638529e-01	-3.704481415623225860e-03
2.693000000000000060e+00	1.047000000000000014e-01	3.613011219216873560e-03	1.046710844096232218e-01	-3.663738321814695269e-03
2.713999999999999968e+00	1.034000000000000058e-01	3.573523347555649515e-03	1.034257484450223363e-01	-3.625116423087961209e-03
2.736000000000000210e+00	1.020999999999999963e-01	3.534489850556276919e-03	1.021369974467084135e-01	-3.584939561422856649e-03
2.758000000000000007e+00	1.008000000000000007e-01	3.494724273415572569e-03	1.008643041623843578e-01	-3.545055501586738371e-03
2.779999999999999805e+00	9.952999999999999348e-02	3.455865251667549019e-03	9.960746724969056498e-02	-3.505465977604234687e-03
2.802000000000000046e+00	9.828000000000000624e-02	3.417569723782255559e-03	9.836628865003431421e-02	-3.466172620726501018e-03
2.825000000000000178e+00	9.704000000000000126e-02	3.378932289067547532e-03	9.708522424837989773e-02	-3.425411580505687524e-03
2.846999999999999975e+00	9.582000000000000239e-02	3.341430848742496691e-03	9.587547160684720127e-02	-3.386728753910071832e-03
2.869000000000000217e+00	9.460000000000000353e-02	3.303256448943678314e-03	9.468079098670380278e-02	-3.348346274126667854e-03
2.891000000000000014e+00	9.339999999999999691e-02	3.265668637018357117e-03	9.350099436740329228e-02	-3.310265211438775078e-03
2.914000000000000146e+00	9.221999999999999642e-02	3.228670184247824353e-03	9.228328466570558108e-02	-3.270776587208050392e-03
2.935999999999999943e+00	9.103999999999999593e-02	3.191037108061398671e-03	9.113335986844205150e-02	-3.233315071921081564e-03
2.958000000000000185e+00	8.988000000000000156e-02	3.154010480597729642e-03	8.999776163066795787e-02	-3.196157506321851451e-03
2.980999999999999872e+00	8.873000000000000331e-02	3.117241409089146001e-03	8.882566966531202368e-02	-3.157636578806831146e-03
3.003000000000000114e+00	8.759999999999999731e-02	3.081082827755203535e-03	8.771882308219117186e-02	-3.121102505255779654e-03
3.025999999999999801e+00	8.647000000000000519e-02	3.044832909608675628e-03	8.657640784044226545e-02	-3.083234405721907694e-03
3.048000000000000043e+00	8.536000000000000532e-02	3.008703888608515488e-03	8.549758505851720591e-02	-3.047325343558111681e-03
3.071000000000000174e+00	8.426000000000000156e-02	2.973337258638819938e-03	8.438409314800388028e-02	-3.010111029390818982e-03
3.093999999999999861e+00	8.318000000000000393e-02	2.938108038033192086e-03	8.328510134516244057e-02	-2.973231104872030989e-03
3.116000000000000103e+00	8.210000000000000631e-02	2.902329988261672950e-03	8.224728569370055864e-02	-2.938267497922391735e-03
3.138999999999999790e+00	8.104000000000000092e-02	2.867665069809150792e-03	8.117611869184104822e-02	-2.902041474520457385e-03
3.161999999999999922e+00	7.997999999999999554e-02	2.832464947657089335e-03	8.011889968255214711e-02	-2.866149310290192972e-03
3.185000000000000053e+00	7.893999999999999628e-02	2.797912497037005793e-03	7.907544799610004282e-02	-2.830590737649498791e-03
3.208000000000000185e+00	7.792000000000000315e-02	2.764009449999707199e-03	7.804558415196201360e-02	-2.795365290313186861e-03
3.229999999999999982e+00	7.689999999999999614e-02	2.730047513234949968e-03	7.707304757908137183e-02	-2.761982537555001879e-03
3.253000000000000114e+00	7.588999999999999913e-02	2.695943836979107239e-03	7.606925755582205628e-02	-2.727407094083711576e-03
3.275999999999999801e+00	7.489999999999999436e-02	2.662504459942993847e-03	7.507853906168555913e-02	-2.693162958804933265e-03
3.299999999999999822e+00	7.391000000000000347e-02	2.629019356765560905e-03	7.405849795450934747e-02	-2.657782307758282860e-03
3.322999999999999954e+00	7.294000000000000483e-02	2.596200400328719290e-03	7.309396282920271881e-02	-2.624212564083701089e-03
3.346000000000000085e+00	7.198000000000000231e-02	2.563692808892050791e-03	7.214198725008554025e-02	-2.590971430313136325e-03
3.369000000000000217e+00	7.102999999999999592e-02	2.531087183379674300e-03	7.120240844201532193e-02	-2.558057974899166902e-03
3.391999999999999904e+00	7.008999999999999952e-02	2.498805162693179018e-03	7.027506480110068399e-02	-2.525471102757905102e-03
3.415999999999999925e+00	6.915999999999999925e-02	2.466847266447805970e-03	6.932027355566033888e-02	-2.491814296992442973e-03
3.439000000000000057e+00	6.823999999999999511e-02	2.435214014258798784e-03	6.841743777332023879e-02	-2.459891052923884533e-03
3.462000000000000188e+00	6.733000000000000096e-02	2.403517195805153755e-03	6.752635880821779291e-02	-2.428290748048332094e-03
3.486000000000000210e+00	6.643000000000000294e-02	2.372539986727026807e-03	6.660890626832999262e-02	-2.395659378975511199e-03
3.508999999999999897e+00	6.554999999999999716e-02	2.341867791796112264e-03	6.574137735173515851e-02	-2.364714736219239184e-03
3.532999999999999918e+00	6.467000000000000526e-02	2.311175274135723184e-03	6.484817128795403174e-02	-2.332764420597328858e-03
3.556000000000000050e+00	6.379999999999999560e-02	2.280451579560796669e-03	6.400357008703938533e-02	-2.302469495134512080e-03
3.580000000000000071e+00	6.293999999999999595e-02	2.250438718637297244e-03	6.313397093882675004e-02	-2.271193939571859461e-03
3.603000000000000203e+00	6.210000000000000242e-02	2.220762799330896868e-03	6.231169148016382775e-02	-2.241542358874811392e-03
3.626999999999999780e+00	6.126000000000000195e-02	2.191077180539973638e-03	6.146507415592058349e-02	-2.210934584290951462e-03
3.650999999999999801e+00	6.042999999999999761e-02	2.161739588491318372e-03	6.062995748021962616e-02	-2.180665111866589810e-03
3.674999999999999822e+00	5.961000000000000326e-02	2.132406037894547194e-03	5.980618529389033350e-02	-2.150732023034535034e-03
3.698999999999999844e+00	5.879999999999999810e-02	2.103430213524565967e-03	5.899360295619401201e-02	-2.121133283605729485e-03
3.721999999999999975e+00	5.800000000000000294e-02	2.075146978537504433e-03	5.822523768566332386e-02	-2.093079705157989152e-03
3.745999999999999996e+00	5.720999999999999697e-02	2.046551743464972931e-03	5.743413072336494424e-02	-2.064129927749662734e-03
3.770000000000000018e+00	5.643000000000000099e-02	2.018649097775361556e-03	5.665377042775522620e-02	-2.035508523352811284e-03
3.794000000000000039e+00	5.566000000000000114e-02	1.991104178312539698e-03	5.588401033841835369e-02	-2.007213312880181278e-03
3.818000000000000060e+00	5.489999999999999741e-02	1.963600019778722738e-03	5.512470635547940534e-02	-1.979242136644472193e-03
3.842000000000000082e+00	5.414999999999999675e-02	1.936462247725733495e-03	5.437571677396065006e-02	-1.951592865468019123e-03
3.866999999999999993e+00	5.340000000000000302e-02	1.909333135926782237e-03	5.360633651486138018e-02	-1.923131502105415204e-03
3.891000000000000014e+00	5.267000000000000154e-02	1.882623584568451089e-03	5.287797257601703493e-02	-1.896132584484872419e-03
3.915000000000000036e+00	5.194000000000000006e-02	1.856230767567797245e-03	5.215950244530414420e-02	-1.869448738845639300e-03
3.939000000000000057e+00	5.122000000000000164e-02	1.829907983154796048e-03	5.145079196190575216e-02	-1.843077722762614772e-03
3.963999999999999968e+00	5.050999999999999934e-02	1.803958975306068366e-03	5.072278735555546536e-02	-1.815938131238911896e-03
3.987999999999999989e+00	4.981000000000000011e-02	1.778383397611452360e-03	5.003359335154871496e-02	-1.790198675702874085e-03
4.011999999999999567e+00	4.911999999999999700e-02	1.752897309208560888e-03	4.935376110359394886e-02	-1.764764954834404948e-03
4.036999999999999922e+00	4.843999999999999695e-02	1.728071478573514662e-03	4.865542057576193596e-02	-1.738594091395851381e-03
4.060999999999999943e+00	4.775999999999999690e-02	1.702985609377225505e-03	4.799430950404862811e-02	-1.713777349132050622e-03
4.086000000000000298e+00	4.708999999999999991e-02	1.678279694393090089e-03	4.731519990772267009e-02	-1.688244015713708098e-03
4.110000000000000320e+00	4.642999999999999905e-02	1.653685150275881156e-03	4.667229414220247508e-02	-1.664034241348610584e-03
4.134999999999999787e+00	4.578000000000000125e-02	1.629741337647075969e-03	4.601188537009848201e-02	-1.639127926506439917e-03
4.160000000000000142e+00	4.513999999999999957e-02	1.605915246738158627e-03	4.536081885053830365e-02	-1.614537536240052019e-03
4.184999999999999609e+00	4.451000000000000095e-02	1.582474248458790598e-03	4.471896231945081401e-02	-1.590260299044269840e-03
4.208999999999999631e+00	4.388000000000000234e-02	1.559062348632989613e-03	4.411132366435850660e-02	-1.567246168785987361e-03
4.233999999999999986e+00	4.325999999999999984e-02	1.535784855949856240e-03	4.348714212653008448e-02	-1.543574635231170214e-03
4.259000000000000341e+00	4.265000000000000041e-02	1.513144122878611920e-03	4.287179029921954487e-02	-1.520208088212131499e-03
4.283999999999999808e+00	4.204000000000000098e-02	1.490288846447336687e-03	4.226514327822995104e-02	-1.497143749402856218e-03
4.309000000000000163e+00	4.143999999999999767e-02	1.467822992772629866e-03	4.166707773971485562e-02	-1.474378794400131110e-03
4.333999999999999631e+00	4.084999999999999742e-02	1.445745695829087941e-03	4.107747226917781574e-02	-1.451910437089017807e-03
4.358999999999999986e+00	4.027000000000000024e-02	1.423823590637904096e-03	4.049620733211854728e-02	-1.429735931082551240e-03
4.384000000000000341e+00	3.969999999999999918e-02	1.402524099977014342e-03	3.992316501566319648e-02	-1.407852507662483033e-03
4.408999999999999808e+00	3.912999999999999812e-02	1.381031601121134001e-03	3.935822885825669692e-02	-1.386257338031804485e-03
4.434000000000000163e+00	3.857000000000000012e-02	1.359931180833060969e-03	3.880128414522415053e-02	-1.364947625313497415e-03
4.458999999999999631e+00	3.801999999999999824e-02	1.339221799882309724e-03	3.825221790572779640e-02	-1.343920612978196597e-03
4.485000000000000320e+00	3.747000000000000330e-02	1.318334190903459923e-03	3.768942682520330656e-02	-1.322349455276695040e-03
4.509999999999999787e+00	3.692999999999999755e-02	1.297842471004193119e-03	3.715608890262014907e-02	-1.301890567213148621e-03
4.535000000000000142e+00	3.640000000000000180e-02	1.277745427748944824e-03	3.663029547050229012e-02	-1.281705918921539076e-03
4.560999999999999943e+00	3.586999999999999911e-02	1.257691223883669650e-03	3.609135882058091271e-02	-1.261001841280326528e-03
4.586000000000000298e+00	3.534999999999999948e-02	1.238030080081659393e-03	3.558062698039723970e-02	-1.241368141034035217e-03
4.612000000000000099e+00	3.484000000000000291e-02	1.218760783907348044e-03	3.505712847004931881e-02	-1.221231103784665897e-03
4.636999999999999567e+00	3.432999999999999940e-02	1.199334506194843887e-03	3.456102675284734860e-02	-1.202136868381414002e-03
4.663000000000000256e+00	3.382999999999999896e-02	1.180304233031976820e-03	3.405252402483670976e-02	-1.182554921299641335e-03
4.687999999999999723e+00	3.334000000000000158e-02	1.161668578778101216e-03	3.357063334163418872e-02	-1.163988780553666539e-03
4.714000000000000412e+00	3.284999999999999726e-02	1.142888529221901001e-03	3.307669693347855405e-02	-1.144950196028398206e-03
4.740000000000000213e+00	3.237000000000000294e-02	1.124693681898551473e-03	3.259002513192535422e-02	-1.126184072893807002e-03
4.766000000000000014e+00	3.189999999999999780e-02	1.106705987851787061e-03	3.211051108526585124e-02	-1.107687374484096071e-03
4.791000000000000369e+00	3.142999999999999960e-02	1.088767137637796376e-03	3.165609197437966454e-02	-1.090153380805399539e-03
4.817000000000000171e+00	3.097000000000000100e-02	1.071223021802850377e-03	3.119031382695649363e-02	-1.072176480436996815e-03
4.842999999999999972e+00	3.050999999999999893e-02	1.053726710570193235e-03	3.073138616822539831e-02	-1.054460117645265394e-03
4.868999999999999773e+00	3.005999999999999991e-02	1.036449503764693856e-03	3.027920824713005443e-02	-1.037001303166687352e-03
4.894999999999999574e+00	2.961000000000000090e-02	1.019224258483421297e-03	2.983368077758656242e-02	-1.019797089974767892e-03
4.921000000000000263e+00	2.918000000000000108e-02	1.002738252486819409e-03	2.939470592592621084e-02	-1.002844559800153846e-03
4.947000000000000064e+00	2.874000000000000166e-02	9.859588370834150572e-04	2.896218735430713259e-02	-9.861407647735686254e-04
4.972999999999999865e+00	2.832000000000000142e-02	9.699151968630660096e-04	2.853603013573261307e-02	-9.696827738882962504e-04
4.998999999999999666e+00	2.789000000000000160e-02	9.534171242458379250e-04	2.811614069750223086e-02	-9.534676969135904732e-04
5.025999999999999801e+00	2.748000000000000095e-02	9.378147528362305602e-04	2.768663681997944950e-02	-9.368830130283772135e-04
5.051999999999999602e+00	2.707000000000000031e-02	9.221034354308269921e-04	2.727923988920026230e-02	-9.211542643271896768e-04
5.078000000000000291e+00	2.665999999999999967e-02	9.064441950197044432e-04	2.687783485187157650e-02	-9.056597440198191264e-04
5.105000000000000426e+00	2.625999999999999862e-02	8.910247859104032967e-04	2.646723871937461600e-02	-8.898141682484764052e-04
5.131000000000000227e+00	2.587000000000000063e-02	8.761487788744633937e-04	2.607777634689301821e-02	-8.747884083266004376e-04
5.157000000000000028e+00	2.547999999999999918e-02	8.611751996430304541e-04	2.569404199724730289e-02	-8.599883906615200671e-04
5.184000000000000163e+00	2.510000000000000078e-02	8.465929484240543139e-04	2.530152115968875223e-02	-8.448550915017769003e-04
5.209999999999999964e+00	2.471999999999999892e-02	8.320633515496281317e-04	2.492920382897673842e-02	-8.305066559017446537e-04
5.237000000000000099e+00	2.434000000000000052e-02	8.175864090197522329e-04	2.454836142410412453e-02	-8.158364123049814025e-04
5.264000000000000234e+00	2.397000000000000172e-02	8.033589395411930029e-04	2.417333403003560366e-02	-8.013975967857195001e-04
5.290000000000000036e+00	2.360999999999999904e-02	7.896577248330001854e-04	2.381760966924978754e-02	-7.877094696468007681e-04
5.317000000000000171e+00	2.324999999999999983e-02	7.758721592504786227e-04	2.345374024463606211e-02	-7.737161979203336900e-04
5.344000000000000306e+00	2.290000000000000022e-02	7.624735915533949757e-04	2.309542683706042321e-02	-7.599455092357249204e-04
5.370000000000000107e+00	2.255000000000000060e-02	7.491275627308076291e-04	2.275555613787487441e-02	-7.468924974385726234e-04
5.397000000000000242e+00	2.220000000000000098e-02	7.357059010229563501e-04	2.240790323888687194e-02	-7.335502719785443092e-04
5.424000000000000377e+00	2.186000000000000096e-02	7.227976191744685990e-04	2.206555876210740050e-02	-7.204220272246758235e-04
5.450999999999999623e+00	2.153000000000000053e-02	7.101459695206354577e-04	2.172844168847333154e-02	-7.075049042901727665e-04
5.477999999999999758e+00	2.120000000000000009e-02	6.975476670316756297e-04	2.139647210344287898e-02	-6.947960827705469472e-04
5.504999999999999893e+00	2.086999999999999966e-02	6.850027117075887899e-04	2.106957129079370730e-02	-6.822927701702433687e-04
5.532000000000000028e+00	2.054999999999999882e-02	6.728385188860325954e-04	2.074766200383481793e-02	-6.699921759402273445e-04
5.559000000000000163e+00	2.024000000000000105e-02	6.609358080013923295e-04	2.043066812537266963e-02	-6.578915387751122727e-04
5.586000000000000298e+00	1.992000000000000021e-02	6.487611074049369183e-04	2.011851455745088113e-02	-6.459881339605775576e-04
5.613999999999999879e+00	1.960999999999999896e-02	6.370798680835577585e-04	1.979983309134714792e-02	-6.338493107084483590e-04
5.641000000000000014e+00	1.931000000000000077e-02	6.256613231346601009e-04	1.949731172231273721e-02	-6.223393665428385811e-04
5.668000000000000149e+00	1.900999999999999912e-02	6.141849854238162635e-04	1.919940973121945713e-02	-6.110185276321057147e-04
5.695000000000000284e+00	1.871000000000000094e-02	6.028720955741801455e-04	1.890605660144603975e-02	-5.998841687947146064e-04
5.722999999999999865e+00	1.841999999999999887e-02	5.919325204086020456e-04	1.860656883220661306e-02	-5.885316239698011685e-04
5.750000000000000000e+00	1.813999999999999987e-02	5.812589305120395696e-04	1.832226780131938210e-02	-5.777691433454196310e-04
5.777999999999999581e+00	1.785000000000000128e-02	5.703175655606269575e-04	1.803202152268867237e-02	-5.667967422654158517e-04
5.804999999999999716e+00	1.756999999999999881e-02	5.597483605927339439e-04	1.775649363900815014e-02	-5.563955618890832231e-04
5.833000000000000185e+00	1.729999999999999941e-02	5.495485443270685172e-04	1.747520399175673741e-02	-5.457924489318912494e-04
5.860000000000000320e+00	1.703000000000000000e-02	5.393986111246610368e-04	1.720817828741313602e-02	-5.357422323215521543e-04
5.887999999999999901e+00	1.676000000000000059e-02	5.292017970803954792e-04	1.693556852181942948e-02	-5.254978072645231186e-04
5.916000000000000369e+00	1.649000000000000118e-02	5.191531888502307632e-04	1.666727442874674225e-02	-5.154319744264087080e-04
5.942999999999999616e+00	1.623000000000000137e-02	5.093746650759930225e-04	1.641258555861731597e-02	-5.058922813931244870e-04
5.971000000000000085e+00	1.598000000000000115e-02	4.999600451764254572e-04	1.615257062509874511e-02	-4.961695322501515851e-04
5.998999999999999666e+00	1.572000000000000133e-02	4.902826154343228405e-04	1.589667171905589579e-02	-4.866175734019174796e-04
6.027000000000000135e+00	1.548000000000000070e-02	4.812780296959337230e-04	1.564482391107312881e-02	-4.772338242218815852e-04
6.054999999999999716e+00	1.523000000000000048e-02	4.719227036690119468e-04	1.539696316497849056e-02	-4.680157359590384598e-04
6.083000000000000185e+00	1.498999999999999985e-02	4.630147086306582579e-04	1.515302626682283813e-02	-4.589607924762518945e-04
6.110999999999999766e+00	1.474999999999999922e-02	4.540686662095649623e-04	1.491295088570230090e-02	-4.500665086954176546e-04
6.139000000000000234e+00	1.451000000000000033e-02	4.451725068517297214e-04	1.467667602919286475e-02	-4.413304237274550106e-04
6.166999999999999815e+00	1.427999999999999929e-02	4.366319952597152868e-04	1.444414171940845183e-02	-4.327501045455369702e-04
6.195000000000000284e+00	1.404999999999999999e-02	4.281392882699897626e-04	1.421528873669615674e-02	-4.243231487593118853e-04
6.222999999999999865e+00	1.383000000000000028e-02	4.199980721241468101e-04	1.399005860985058636e-02	-4.160471841038598253e-04
6.251000000000000334e+00	1.359999999999999924e-02	4.115999351085145074e-04	1.376839390267421519e-02	-4.079198663047193347e-04
6.280000000000000249e+00	1.339000000000000086e-02	4.037755110553759583e-04	1.354251134870087560e-02	-3.996565196455225451e-04
6.307999999999999829e+00	1.316999999999999942e-02	3.957727435040846523e-04	1.332793195032396655e-02	-3.918246725564815706e-04
6.336000000000000298e+00	1.295999999999999930e-02	3.880403490838549535e-04	1.311674960000363752e-02	-3.841345235684018550e-04
6.365000000000000213e+00	1.274999999999999918e-02	3.803540272151065358e-04	1.290154862731093463e-02	-3.763167248538224386e-04
6.392999999999999794e+00	1.254000000000000080e-02	3.727137778978395076e-04	1.269711612372370450e-02	-3.689081653031775444e-04
6.421999999999999709e+00	1.234000000000000027e-02	3.654157240851210828e-04	1.248879378832763558e-02	-3.613773136854941037e-04
6.450000000000000178e+00	1.213999999999999975e-02	3.581615488928610830e-04	1.229089592100264354e-02	-3.542413257692458742e-04
6.479000000000000092e+00	1.193999999999999923e-02	3.508823166989182897e-04	1.208923236013056783e-02	-3.469881974421967666e-04
6.508000000000000007e+00	1.175000000000000003e-02	3.440098277696196057e-04	1.189087427312258798e-02	-3.398729019481765883e-04
6.535999999999999588e+00	1.154999999999999950e-02	3.368206622176703928e-04	1.170244200567166666e-02	-3.331315957910168562e-04
6.565000000000000391e+00	1.136999999999999990e-02	3.303242592537217930e-04	1.151042442605693453e-02	-3.262805569536811182e-04
6.594000000000000306e+00	1.118000000000000070e-02	3.235133735981456289e-04	1.132155447586313639e-02	-3.195606337948308910e-04
6.623000000000000220e+00	1.099999999999999936e-02	3.170345798174073037e-04	1.113578031438464469e-02	-3.129696175016387621e-04
6.650999999999999801e+00	1.081999999999999976e-02	3.105973552560506185e-04	1.095930217955531916e-02	-3.067261541234244217e-04
6.679999999999999716e+00	1.064000000000000015e-02	3.042016999140756818e-04	1.077946620040495795e-02	-3.003821991184100451e-04
6.708999999999999631e+00	1.046000000000000055e-02	2.978476137914823851e-04	1.060257828985133009e-02	-2.941607884468197846e-04
6.738000000000000433e+00	1.029000000000000054e-02	2.917592819977970174e-04	1.042858993018146684e-02	-2.880598294405375894e-04
6.767000000000000348e+00	1.012000000000000052e-02	2.857706008605737221e-04	1.025745345398452676e-02	-2.820772594608402266e-04
6.796000000000000263e+00	9.953000000000000042e-03	2.799055477364921192e-04	1.008912236696712234e-02	-2.762110514323758842e-04
6.825000000000000178e+00	9.787999999999999826e-03	2.740785650891607679e-04	9.923550813055856748e-03	-2.704592040589621311e-04
6.855000000000000426e+00	9.625999999999999140e-03	2.683752335489818079e-04	9.755125579521302381e-03	-2.646272564264885762e-04
6.884000000000000341e+00	9.466000000000000456e-03	2.628213548994853387e-04	9.595029000152941606e-03	-2.591019960426470411e-04
6.913000000000000256e+00	9.308000000000000301e-03	2.573059855129437574e-04	9.437556728429675676e-03	-2.536851819857519020e-04
6.942000000000000171e+00	9.152999999999999678e-03	2.519114959522623931e-04	9.282665979135651738e-03	-2.483749276731635918e-04
6.972000000000000419e+00	8.999999999999999320e-03	2.466093939816567707e-04	9.125105757451949795e-03	-2.429917118253190034e-04
7.001000000000000334e+00	8.848999999999999228e-03	2.413989521397876762e-04	8.975337093835158292e-03	-2.378925201895605265e-04
7.030999999999999694e+00	8.701000000000000401e-03	2.363066015219786678e-04	8.822986880155130746e-03	-2.327237304005595341e-04
7.059999999999999609e+00	8.555000000000000104e-03	2.313042136231147419e-04	8.678170636571700541e-03	-2.278280993046947719e-04
7.089999999999999858e+00	8.411000000000000074e-03	2.263425000507152541e-04	8.530858604876576448e-03	-2.228661093852374168e-04
7.118999999999999773e+00	8.269999999999999574e-03	2.215454640955966906e-04	8.390831505318245218e-03	-2.181667768101504636e-04
7.149000000000000021e+00	8.130000000000000074e-03	2.168092866323535035e-04	8.248390869409214302e-03	-2.134041664978743715e-04
7.177999999999999936e+00	7.993000000000000105e-03	2.121405494540542342e-04	8.112994037352225588e-03	-2.088940577066588917e-04
7.208000000000000185e+00	7.858000000000000401e-03	2.076048106837656006e-04	7.975263735146835564e-03	-2.043236353685562044e-04
7.238000000000000433e+00	7.725000000000000096e-03	2.031098039749681798e-04	7.839868658436534299e-03	-1.998482527249978045e-04
7.267999999999999794e+00	7.594000000000000056e-03	1.987447588117654228e-04	7.706769081866237346e-03	-1.954661292735073873e-04
7.298000000000000043e+00	7.465000000000000281e-03	1.944204803510701167e-04	7.575925861225869112e-03	-1.911755093338116432e-04
7.326999999999999957e+00	7.337999999999999905e-03	1.902231727615749819e-04	7.451553089801520036e-03	-1.871132777493413578e-04
7.357000000000000206e+00	7.212999999999999794e-03	1.860666203275819486e-04	7.325036944071382748e-03	-1.829976395529774274e-04
7.386999999999999567e+00	7.089999999999999948e-03	1.819931601443307160e-04	7.200665915639602524e-03	-1.789684909337838580e-04
7.416999999999999815e+00	6.969000000000000368e-03	1.780020301094659130e-04	7.078403430187701038e-03	-1.750241827820379285e-04
7.447000000000000064e+00	6.850000000000000186e-03	1.741320166140716830e-04	6.958213641144607442e-03	-1.711630963311899876e-04
7.477999999999999758e+00	6.732000000000000137e-03	1.702772913538056203e-04	6.836157956433410593e-03	-1.672590579857085257e-04
7.508000000000000007e+00	6.616999999999999618e-03	1.665280422142177599e-04	6.720075546490400509e-03	-1.635623380689633032e-04
7.538000000000000256e+00	6.503000000000000100e-03	1.628330466794257101e-04	6.605961339912538692e-03	-1.599441069385003171e-04
7.567999999999999616e+00	6.390999999999999980e-03	1.592168363623672764e-04	6.493781732089230069e-03	-1.564028423428691329e-04
7.597999999999999865e+00	6.281000000000000125e-03	1.556786491606871150e-04	6.383504011855425410e-03	-1.529370597291168242e-04
7.628999999999999559e+00	6.172999999999999668e-03	1.522177229720298819e-04	6.271514394610339799e-03	-1.494335036474527130e-04
7.658999999999999808e+00	6.066000000000000211e-03	1.488437861484314935e-04	6.165005475893645115e-03	-1.461167314967742946e-04
7.690000000000000391e+00	5.961000000000000153e-03	1.455102118821521308e-04	6.056843048061108167e-03	-1.427640980880630394e-04
7.719999999999999751e+00	5.857000000000000227e-03	1.422275945506314436e-04	5.953973689446646900e-03	-1.395904644360184354e-04
7.751000000000000334e+00	5.755999999999999832e-03	1.390438657732175390e-04	5.849507367123201081e-03	-1.363827956959266785e-04
7.780999999999999694e+00	5.655999999999999570e-03	1.359098237599700972e-04	5.750153606686286313e-03	-1.333466623656405059e-04
7.812000000000000277e+00	5.557000000000000307e-03	1.328250874597114732e-04	5.649257585526463663e-03	-1.302782342502578107e-04
7.841999999999999638e+00	5.459999999999999576e-03	1.298130511053491992e-04	5.553299161315172414e-03	-1.273741295050896259e-04
7.873000000000000220e+00	5.364999999999999977e-03	1.268729525945279585e-04	5.455850933715641199e-03	-1.244393684367038134e-04
7.903999999999999915e+00	5.270999999999999644e-03	1.240109407076145885e-04	5.360109684630801757e-03	-1.215704809524676474e-04
7.934999999999999609e+00	5.178999999999999576e-03	1.211886331987133846e-04	5.266045606639726748e-03	-1.187661109419264839e-04
7.964999999999999858e+00	5.087999999999999641e-03	1.184129698180600375e-04	5.176584976367228086e-03	-1.161123705252218078e-04
7.996000000000000441e+00	4.997999999999999839e-03	1.156835695144768617e-04	5.085735432684181101e-03	-1.134310556510203778e-04
8.026999999999999247e+00	4.910000000000000302e-03	1.130230701920187744e-04	4.996477173207053771e-03	-1.108103528054630714e-04
8.057999999999999829e+00	4.824000000000000163e-03	1.104585611253161527e-04	4.908782530986232837e-03	-1.082490054387408204e-04
8.089000000000000412e+00	4.739000000000000157e-03	1.079103217891992791e-04	4.822624142737385461e-03	-1.057457709270000516e-04
8.119999999999999218e+00	4.655000000000000283e-03	1.054063190307077085e-04	4.737974942325470958e-03	-1.032994202695920646e-04
8.150999999999999801e+00	4.571999999999999675e-03	1.029725682529711566e-04	4.654808337131086798e-03	-1.009087468384461245e-04
8.182999999999999829e+00	4.491000000000000200e-03	1.005778174859183372e-04	4.570486739445612720e-03	-9.849811881786009644e-05
8.214000000000000412e+00	4.412000000000000123e-03	9.827365297610139781e-05	4.490254190203952361e-03	-9.621702106091426052e-05
8.244999999999999218e+00	4.333000000000000046e-03	9.596362836105215815e-05	4.411427191397943384e-03	-9.398811311730147743e-05
8.275999999999999801e+00	4.256000000000000234e-03	9.374228474735046596e-05	4.333980924309976945e-03	-9.181027202896419092e-05
8.307999999999999829e+00	4.179999999999999688e-03	9.156151731056738868e-05	4.255458988313249973e-03	-8.961458376993236379e-05
8.339000000000000412e+00	4.105000000000000142e-03	8.939726209148317153e-05	4.180744831482365725e-03	-8.753719029963570825e-05
8.369999999999999218e+00	4.031999999999999994e-03	8.731863946432515339e-05	4.107339639730051700e-03	-8.550762927902101510e-05
8.401999999999999247e+00	3.959999999999999978e-03	8.527925356146125071e-05	4.032915123144175176e-03	-8.346167205179417169e-05
8.432999999999999829e+00	3.889000000000000096e-03	8.327874065222188357e-05	3.962099481513770005e-03	-8.152614119570246042e-05
8.464999999999999858e+00	3.818999999999999912e-03	8.131673700593748558e-05	3.890300376496107042e-03	-7.957510681387244041e-05
8.496000000000000441e+00	3.749999999999999861e-03	7.939287889193840904e-05	3.821983125924023096e-03	-7.772951929049698341e-05
8.528000000000000469e+00	3.683000000000000076e-03	7.752785277036978637e-05	3.752717327241712059e-03	-7.586928750835408061e-05
8.560000000000000497e+00	3.615999999999999857e-03	7.567907328537614505e-05	3.684703732003401146e-03	-7.405363303243425580e-05
8.590999999999999304e+00	3.550999999999999903e-03	7.388815584436069926e-05	3.619988164602232217e-03	-7.233626720327756372e-05
8.622999999999999332e+00	3.487000000000000082e-03	7.215381872972583259e-05	3.554373961823862737e-03	-7.060543979902272676e-05
8.654999999999999361e+00	3.422999999999999828e-03	7.041449908226785688e-05	3.489946124960164892e-03	-6.891626401295617972e-05
8.686999999999999389e+00	3.360999999999999838e-03	6.875100284566255471e-05	3.426683184155453719e-03	-6.726778859069920224e-05
8.718999999999999417e+00	3.299999999999999982e-03	6.712216494571669767e-05	3.364563900592541616e-03	-6.565907269967184679e-05
8.750999999999999446e+00	3.239999999999999825e-03	6.550893282354705441e-05	3.303567550221064332e-03	-6.408920198503395278e-05
8.782999999999999474e+00	3.180999999999999800e-03	6.394871300309438284e-05	3.243674040652526694e-03	-6.255729520460903941e-05
8.814999999999999503e+00	3.122999999999999908e-03	6.242210651531395014e-05	3.184863519435265217e-03	-6.106248214342614180e-05
8.846999999999999531e+00	3.066000000000000149e-03	6.092876695004421418e-05	3.127116339206571782e-03	-5.960390167917199277e-05
8.878999999999999559e+00	3.010000000000000089e-03	5.946834789712367349e-05	3.070413087933500894e-03	-5.818070356365988234e-05
8.910999999999999588e+00	2.955000000000000161e-03	5.805756364684536689e-05	3.014734953988723338e-03	-5.679206952954507959e-05
8.942999999999999616e+00	2.899999999999999800e-03	5.664210285938661428e-05	2.960063585391300295e-03	-5.543720520091683724e-05
8.976000000000000867e+00	2.847000000000000138e-03	5.529461351911957095e-05	2.904718968719026146e-03	-5.407453887377272302e-05
9.007999999999999119e+00	2.795000000000000175e-03	5.396192743975453875e-05	2.852036879370509204e-03	-5.278585830085945265e-05
9.039999999999999147e+00	2.743000000000000212e-03	5.265708696387253249e-05	2.800307163187895198e-03	-5.152859521628206995e-05
9.073000000000000398e+00	2.693000000000000081e-03	5.140182932910851817e-05	2.747940304591485645e-03	-5.026417521932895351e-05
9.105000000000000426e+00	2.642999999999999950e-03	5.015754134945911685e-05	2.698092844921658705e-03	-4.906849600121508768e-05
9.137999999999999901e+00	2.593999999999999952e-03	4.894309083172142575e-05	2.647631572017935739e-03	-4.786607092589301936e-05
9.169999999999999929e+00	2.546000000000000086e-03	4.775814868624202186e-05	2.599597885901301468e-03	-4.672905547967386674e-05
9.202999999999999403e+00	2.498999999999999919e-03	4.661681380659450289e-05	2.550972487357430762e-03	-4.558565653330134152e-05
9.234999999999999432e+00	2.452000000000000186e-03	4.547109106490116311e-05	2.504686439147014651e-03	-4.450450195558718200e-05
9.268000000000000682e+00	2.406000000000000152e-03	4.436800564058746346e-05	2.457830486667944916e-03	-4.341733289450201808e-05
9.301000000000000156e+00	2.361999999999999950e-03	4.331115442583045291e-05	2.411848093176256497e-03	-4.235767254508349545e-05
9.333999999999999631e+00	2.317000000000000049e-03	4.223183851209930296e-05	2.366722808924723136e-03	-4.132483153849561184e-05
9.365999999999999659e+00	2.273999999999999980e-03	4.122488768110836463e-05	2.323768389080102265e-03	-4.034827330842289111e-05
9.398999999999999133e+00	2.232000000000000043e-03	4.023152190195146687e-05	2.280285067337333577e-03	-3.936634071465259274e-05
9.432000000000000384e+00	2.190000000000000106e-03	3.924688565886471107e-05	2.237612503965564093e-03	-3.840931348281068466e-05
9.464999999999999858e+00	2.148999999999999869e-03	3.830120323844017448e-05	2.195735516564590456e-03	-3.747656703757524485e-05
9.497999999999999332e+00	2.108000000000000065e-03	3.735139853709362810e-05	2.154639112591537082e-03	-3.656748544230385153e-05
9.531000000000000583e+00	2.069000000000000093e-03	3.645729081621580837e-05	2.114308814761775047e-03	-3.568148115443892961e-05
9.564000000000000057e+00	2.028999999999999988e-03	3.555331617923753270e-05	2.074730491237358407e-03	-3.481798477083219019e-05
9.596999999999999531e+00	1.991000000000000148e-03	3.469204236816852949e-05	2.035890151621151667e-03	-3.397643270035199058e-05
9.630000000000000782e+00	1.954000000000000008e-03	3.385555420415582717e-05	1.997773943033972523e-03	-3.315626696081318899e-05
9.663999999999999702e+00	1.917000000000000084e-03	3.303739691118990496e-05	1.959245678004371913e-03	-3.233303798109078318e-05
9.696999999999999176e+00	1.879999999999999944e-03	3.221522126035041662e-05	1.922558276911437783e-03	-3.155463924372151746e-05
9.730000000000000426e+00	1.843999999999999936e-03	3.142799262130497830e-05	1.886554981247256981e-03	-3.079603821301557780e-05
9.763999999999999346e+00	1.809000000000000061e-03	3.066436606126401369e-05	1.850162716556942935e-03	-3.003462559544574449e-05
9.797000000000000597e+00	1.775000000000000102e-03	2.992406445209830806e-05	1.815509253662622030e-03	-2.931468073169060160e-05
9.830000000000000071e+00	1.740999999999999926e-03	2.919004441386137925e-05	1.781501778563832766e-03	-2.861303688800616077e-05
9.864000000000000767e+00	1.708000000000000100e-03	2.848884096492519866e-05	1.747126854942919298e-03	-2.790878906870855077e-05
9.897000000000000242e+00	1.675000000000000057e-03	2.778368266664506394e-05	1.714394501592938352e-03	-2.724290173614410913e-05
9.930999999999999162e+00	1.642999999999999929e-03	2.711060194932110709e-05	1.681308536600072383e-03	-2.657454216212736718e-05
9.964999999999999858e+00	1.611999999999999935e-03	2.645947786273442759e-05	1.648857918757863725e-03	-2.592367525971668878e-05
9.997999999999999332e+00	1.580999999999999940e-03	2.581372313365121738e-05	1.617957753911388125e-03	-2.530824142525945892e-05
1.002999999999999936e+01	1.549999999999999946e-03	2.517333776207146968e-05	1.588544346231757784e-03	-2.472639617491136511e-05
1.007000000000000028e+01	1.520000000000000084e-03	2.456325173261879460e-05	1.552524677577040487e-03	-2.401921501259627749e-05
1.009999999999999964e+01	1.490999999999999921e-03	2.396548635791061874e-05	1.526044167132196375e-03	-2.350311147468308318e-05
1.013000000000000078e+01	1.461999999999999975e-03	2.338118479147995116e-05	1.500012841339977291e-03	-2.299892420023663035e-05
1.016999999999999993e+01	1.433999999999999945e-03	2.281748308265396947e-05	1.465990049535019230e-03	-2.234473121609463334e-05
1.019999999999999929e+01	1.405999999999999915e-03	2.225830779993842950e-05	1.440977621106017065e-03	-2.186728218714994486e-05
1.024000000000000021e+01	1.379000000000000017e-03	2.171940905867683733e-05	1.408286714839163036e-03	-2.124777438652833270e-05
1.026999999999999957e+01	1.351999999999999903e-03	2.119268086108975702e-05	1.384253406985478741e-03	-2.079562191227289736e-05
1.030000000000000071e+01	1.325999999999999922e-03	2.068560566666589136e-05	1.360627777937623495e-03	-2.035387889765888497e-05
1.033999999999999986e+01	1.299999999999999940e-03	2.017492780656228506e-05	1.329749288554272785e-03	-1.978066287711141374e-05
1.036999999999999922e+01	1.275000000000000092e-03	1.969125261854867375e-05	1.307048486753482463e-03	-1.936227647175561351e-05
1.041000000000000014e+01	1.250000000000000026e-03	1.921854708564966867e-05	1.277378872915587707e-03	-1.881935190152471540e-05
1.043999999999999950e+01	1.224999999999999960e-03	1.874223311356822447e-05	1.255566724580543629e-03	-1.842305201702817968e-05
1.047000000000000064e+01	1.201000000000000028e-03	1.828489664483505013e-05	1.234124594465507490e-03	-1.803583906233908148e-05
1.050999999999999979e+01	1.178000000000000011e-03	1.785311369901620548e-05	1.206099977939687536e-03	-1.753332586267596058e-05
1.053999999999999915e+01	1.154999999999999994e-03	1.742451772668328615e-05	1.185497277420703146e-03	-1.716650062421861542e-05
1.058000000000000007e+01	1.131999999999999977e-03	1.699910872783629216e-05	1.158569874457528442e-03	-1.669042334111480957e-05
1.060999999999999943e+01	1.110000000000000092e-03	1.659183430094454722e-05	1.138773715329549976e-03	-1.634286945958527871e-05
1.065000000000000036e+01	1.087999999999999991e-03	1.619388985440290722e-05	1.112900283631315917e-03	-1.589176488658678794e-05
1.067999999999999972e+01	1.066000000000000107e-03	1.579873978316414062e-05	1.093879033600253948e-03	-1.556242355416224743e-05
1.072000000000000064e+01	1.044999999999999922e-03	1.541510784979571123e-05	1.069018609023087308e-03	-1.513493987513408325e-05
1.075000000000000000e+01	1.023999999999999954e-03	1.504029782854049763e-05	1.050742114829719643e-03	-1.482282289955852584e-05
1.077999999999999936e+01	1.003999999999999901e-03	1.468857604455017690e-05	1.032775719241539256e-03	-1.451779039199972051e-05
1.082000000000000028e+01	9.841999999999999620e-04	1.433639584444612064e-05	1.009293809351651970e-03	-1.412180790156113880e-05
1.084999999999999964e+01	9.646000000000000277e-04	1.399520031056366731e-05	9.920307512749850128e-04	-1.383265853843596858e-05
1.089000000000000057e+01	9.453999999999999947e-04	1.365659015118664307e-05	9.694682801601227709e-04	-1.345727447321186066e-05
1.091999999999999993e+01	9.265000000000000232e-04	1.333008240815237381e-05	9.528811739900411651e-04	-1.318314403470416930e-05
1.096000000000000085e+01	9.079999999999999530e-04	1.301148898260815093e-05	9.312019993637139521e-04	-1.282721876810920466e-05
1.099000000000000021e+01	8.898000000000000527e-04	1.270445064535149547e-05	9.152641909079126852e-04	-1.256727149112129170e-05
1.102999999999999936e+01	8.720000000000000537e-04	1.239995957748250054e-05	8.944337875677003252e-04	-1.222973827691425382e-05
1.106000000000000050e+01	8.545000000000000078e-04	1.210670605525301309e-05	8.791200800359628281e-04	-1.198320644269958502e-05
1.109999999999999964e+01	8.373000000000000234e-04	1.181950605059598065e-05	8.591053394231520013e-04	-1.166306089589499397e-05
1.113000000000000078e+01	8.205000000000000487e-04	1.153971922339534224e-05	8.443911545172421004e-04	-1.142919958564884192e-05
1.116999999999999993e+01	8.038999999999999705e-04	1.126448076161538075e-05	8.251599391889358290e-04	-1.112547527649405497e-05
1.119999999999999929e+01	7.877000000000000104e-04	1.099655155424335776e-05	8.110218934498032760e-04	-1.090359266496640504e-05
1.124000000000000021e+01	7.718000000000000034e-04	1.073893440002933197e-05	7.925437937662024434e-04	-1.061540118384266797e-05
1.127999999999999936e+01	7.561999999999999495e-04	1.048258048820429055e-05	7.744826585173185309e-04	-1.033569588044688048e-05
1.131000000000000050e+01	7.408000000000000088e-04	1.023488683041709757e-05	7.612047094396250189e-04	-1.013132035574481738e-05
1.134999999999999964e+01	7.257999999999999695e-04	9.994123685261254608e-06	7.438506829262082074e-04	-9.865819307593094479e-06
1.138000000000000078e+01	7.110999999999999916e-04	9.762968803285264574e-06	7.310926986171307519e-04	-9.671806694010706728e-06
1.141999999999999993e+01	6.966000000000000187e-04	9.531718081164592467e-06	7.144183198781069426e-04	-9.419742269584361797e-06
1.144999999999999929e+01	6.823999999999999988e-04	9.309837753912867146e-06	7.021599286874745209e-04	-9.235524115715890484e-06
1.149000000000000021e+01	6.683999999999999837e-04	9.087966664265446836e-06	6.861383743523176816e-04	-8.996149988884302186e-06
1.151999999999999957e+01	6.547999999999999784e-04	8.876589493110817068e-06	6.743599399039743383e-04	-8.821186394358770030e-06
1.156000000000000050e+01	6.413999999999999780e-04	8.672717875455651773e-06	6.589658344996688743e-04	-8.593817271465113694e-06
1.159999999999999964e+01	6.281999999999999824e-04	8.468845103099949834e-06	6.439191958445354257e-04	-8.373012316350792258e-06
1.163000000000000078e+01	6.153000000000000483e-04	8.270071488321730790e-06	6.328574549912294959e-04	-8.211588518474845330e-06
1.166999999999999993e+01	6.026999999999999589e-04	8.079840348126441220e-06	6.183999329475365530e-04	-8.001767672076152315e-06
1.169999999999999929e+01	5.902999999999999827e-04	7.893156447985052058e-06	6.077713394324439633e-04	-7.848356548232050215e-06
1.174000000000000021e+01	5.781000000000000114e-04	7.709999003287873215e-06	5.938800662762780576e-04	-7.648930907195696094e-06
1.176999999999999957e+01	5.661000000000000450e-04	7.530347229425216299e-06	5.836677760129688978e-04	-7.503102079770498250e-06
1.181000000000000050e+01	5.544000000000000317e-04	7.355507092705982505e-06	5.703205012901728117e-04	-7.313503500714216421e-06
1.184999999999999964e+01	5.429000000000000232e-04	7.187258564010087134e-06	5.572744111871369291e-04	-7.129276797518123363e-06
1.188000000000000078e+01	5.316999999999999678e-04	7.023636920371477380e-06	5.476834649104944143e-04	-6.994533529097795548e-06
1.191999999999999993e+01	5.205999999999999690e-04	6.858974314197520136e-06	5.351483836700352426e-04	-6.819315185352595679e-06
1.194999999999999929e+01	5.098000000000000318e-04	6.704909549564807262e-06	5.259331152044821513e-04	-6.691143287892326537e-06
1.199000000000000021e+01	4.991999999999999910e-04	6.551087272045153041e-06	5.138889313471678953e-04	-6.524442841785871694e-06
1.202999999999999936e+01	4.887999999999999550e-04	6.400495846631883540e-06	5.021165507583825191e-04	-6.362400893241518758e-06
1.206000000000000050e+01	4.784999999999999757e-04	6.254574030195821560e-06	4.934619978037585062e-04	-6.243841745334134555e-06
1.209999999999999964e+01	4.685000000000000037e-04	6.110337499195523521e-06	4.821507681667426548e-04	-6.089614119254334532e-06
1.214000000000000057e+01	4.586999999999999823e-04	5.971929319162694381e-06	4.710948698665673668e-04	-5.939661238177717109e-06
1.216999999999999993e+01	4.491000000000000200e-04	5.836573012652801608e-06	4.629669805821155456e-04	-5.829919982988584576e-06
1.221000000000000085e+01	4.396000000000000059e-04	5.702957417204516398e-06	4.523440163412415969e-04	-5.687128202776108934e-06
1.225000000000000000e+01	4.303999999999999992e-04	5.576150513480783975e-06	4.419608807512779842e-04	-5.548259554796756800e-06
1.227999999999999936e+01	4.212999999999999948e-04	5.448523772374800914e-06	4.343276652516287720e-04	-5.446610372532746890e-06
1.232000000000000028e+01	4.123999999999999953e-04	5.326280245178743812e-06	4.243512626019372690e-04	-5.314319056893064715e-06
1.235999999999999943e+01	4.037000000000000007e-04	5.206924624029171424e-06	4.145999953647749024e-04	-5.185625037701053632e-06
1.239000000000000057e+01	3.951000000000000085e-04	5.089158448170680056e-06	4.074312634446150094e-04	-5.091400335133449320e-06
1.242999999999999972e+01	3.867000000000000211e-04	4.974262857850599176e-06	3.980619683237473128e-04	-4.968744868360815798e-06
1.247000000000000064e+01	3.784999999999999845e-04	4.862227460764082045e-06	3.889042213194705919e-04	-4.849397509250385338e-06
1.250000000000000000e+01	3.704000000000000044e-04	4.751758992308147493e-06	3.821718311930178400e-04	-4.761996288119068672e-06
1.253999999999999915e+01	3.624999999999999750e-04	4.646226291303514199e-06	3.733727323079266084e-04	-4.648193659070533068e-06
1.258000000000000007e+01	3.548000000000000047e-04	4.543437158778069106e-06	3.647722641658013450e-04	-4.537429401088762479e-06
1.260999999999999943e+01	3.471999999999999826e-04	4.442105258332059376e-06	3.584495968767039830e-04	-4.456296187560870323e-06
1.265000000000000036e+01	3.398000000000000196e-04	4.343505379359855311e-06	3.501860926872253513e-04	-4.350633898979394809e-06
1.268999999999999950e+01	3.325000000000000048e-04	4.246353494862779057e-06	3.421091291424844128e-04	-4.247765487733712717e-06
1.272000000000000064e+01	3.252999999999999924e-04	4.150646140739214752e-06	3.361712560538816200e-04	-4.172396220898725157e-06
1.275999999999999979e+01	3.182999999999999849e-04	4.059492348188748200e-06	3.284106349300017582e-04	-4.074216695817501135e-06
1.280000000000000071e+01	3.113999999999999798e-04	3.967896305332083705e-06	3.208252577248124713e-04	-3.978609724440098441e-06
1.283999999999999986e+01	3.046999999999999795e-04	3.880764912107062378e-06	3.134111629912618023e-04	-3.885498858758977299e-06
1.286999999999999922e+01	2.980999999999999817e-04	3.794983941161675046e-06	3.079606332415504768e-04	-3.817258185548886777e-06
1.291000000000000014e+01	2.916999999999999888e-04	3.711824140438409096e-06	3.008369142406330863e-04	-3.728335478634975390e-06
1.294999999999999929e+01	2.852999999999999959e-04	3.628738240549599335e-06	2.938740325790422324e-04	-3.641710876583256159e-06
1.299000000000000021e+01	2.791000000000000078e-04	3.549880276682065356e-06	2.870683923390735795e-04	-3.557318117343798589e-06
1.301999999999999957e+01	2.730000000000000222e-04	3.470718049222668242e-06	2.820652067568490181e-04	-3.495448669906505531e-06
1.306000000000000050e+01	2.670999999999999872e-04	3.395709856950090299e-06	2.755261834835051409e-04	-3.414804008946744857e-06
1.309999999999999964e+01	2.612000000000000064e-04	3.320701664677512780e-06	2.691347541071815140e-04	-3.336214388108090321e-06
1.314000000000000057e+01	2.554999999999999763e-04	3.248236122990445832e-06	2.628876438362921200e-04	-3.259621974538655755e-06
1.316999999999999993e+01	2.499000000000000028e-04	3.177041906596134593e-06	2.582950742665484430e-04	-3.203454059550220971e-06
1.321000000000000085e+01	2.443999999999999775e-04	3.107119015494579063e-06	2.522927587068289602e-04	-3.130220049948510776e-06
1.325000000000000000e+01	2.390000000000000089e-04	3.038467449685778819e-06	2.464259408632155026e-04	-3.058827952697537148e-06
1.328999999999999915e+01	2.337999999999999909e-04	2.973708379391855242e-06	2.406915545211654392e-04	-2.989224798050478574e-06
1.332000000000000028e+01	2.286000000000000000e-04	2.908889264669935961e-06	2.364759046586157210e-04	-2.938166588726005931e-06
1.335999999999999943e+01	2.235000000000000116e-04	2.843992785011945476e-06	2.309662246401233813e-04	-2.871575209480041868e-06
1.340000000000000036e+01	2.186000000000000009e-04	2.782903353028991243e-06	2.255809698172729486e-04	-2.806637825725755871e-06
1.343999999999999950e+01	2.136999999999999902e-04	2.721757340719655895e-06	2.203172829818969059e-04	-2.743306360113171910e-06
1.348000000000000043e+01	2.090000000000000115e-04	2.664309834234749616e-06	2.151724229554877643e-04	-2.681535634924664318e-06
1.350999999999999979e+01	2.043000000000000057e-04	2.605574259299281723e-06	2.113901708787550415e-04	-2.636206188789792428e-06
1.355000000000000071e+01	1.998000000000000047e-04	2.550489847466168915e-06	2.064469286364052354e-04	-2.577064550027115864e-06
1.358999999999999986e+01	1.953000000000000038e-04	2.494173947508874337e-06	2.016153213842729135e-04	-2.519367545624564272e-06
1.363000000000000078e+01	1.909000000000000052e-04	2.440185923836952642e-06	1.968927833563518159e-04	-2.463073830363449889e-06
1.366999999999999993e+01	1.866000000000000091e-04	2.387375694714177449e-06	1.922768617904770474e-04	-2.408144732290934988e-06
1.371000000000000085e+01	1.823999999999999884e-04	2.335746724242163770e-06	1.877651910652495886e-04	-2.354543596958903375e-06
1.374000000000000021e+01	1.782999999999999971e-04	2.285302476522528316e-06	1.844484417613117557e-04	-2.315192370054418838e-06
1.377999999999999936e+01	1.743000000000000083e-04	2.237052737176082175e-06	1.801135814003147480e-04	-2.263827997681078073e-06
1.382000000000000028e+01	1.702999999999999924e-04	2.187681206256600207e-06	1.758765802909596472e-04	-2.213692663926779237e-06
1.385999999999999943e+01	1.665000000000000085e-04	2.141750105591219820e-06	1.717352405792391015e-04	-2.164753113751551232e-06
1.390000000000000036e+01	1.626999999999999974e-04	2.094748020176492183e-06	1.676874382074991455e-04	-2.116977697339396472e-06
1.393999999999999950e+01	1.589999999999999888e-04	2.049864810249690587e-06	1.637310677934437052e-04	-2.070335053115501304e-06
1.397000000000000064e+01	1.553000000000000073e-04	2.004853428563129212e-06	1.608225355790274703e-04	-2.036077733912872276e-06
1.400999999999999979e+01	1.518000000000000035e-04	1.963175667330868472e-06	1.570211647249873123e-04	-1.991342923747339133e-06
1.405000000000000071e+01	1.482999999999999997e-04	1.920480037574026159e-06	1.533056202678011073e-04	-1.947658097389790100e-06
1.408999999999999986e+01	1.448999999999999984e-04	1.878959892965254305e-06	1.496739990240244643e-04	-1.904995935550875656e-06
1.413000000000000078e+01	1.415999999999999995e-04	1.839437957638147912e-06	1.461244142957316176e-04	-1.863329363147862216e-06
1.416999999999999993e+01	1.383000000000000006e-04	1.799763601839975155e-06	1.426549948915155591e-04	-1.822631528718000336e-06
1.421000000000000085e+01	1.351000000000000042e-04	1.761240482478566695e-06	1.392638997094119643e-04	-1.782876111565000796e-06
1.425000000000000000e+01	1.320000000000000101e-04	1.723875527757152563e-06	1.359493821428661069e-04	-1.744038674640215929e-06
1.427999999999999936e+01	1.288999999999999890e-04	1.686367390168978772e-06	1.335127213937408776e-04	-1.715498770335219550e-06
1.432000000000000028e+01	1.258999999999999974e-04	1.650026654825107286e-06	1.303281185693777079e-04	-1.678210940127614579e-06
1.435999999999999943e+01	1.230000000000000082e-04	1.614860249928767285e-06	1.272154358751599070e-04	-1.641776440142386005e-06
1.440000000000000036e+01	1.201000000000000055e-04	1.580253297443271851e-06	1.241730173809113178e-04	-1.606172355731405917e-06
1.443999999999999950e+01	1.173000000000000052e-04	1.546797581394540502e-06	1.211992971387739431e-04	-1.571377464668230319e-06
1.448000000000000043e+01	1.145000000000000049e-04	1.513180207270436296e-06	1.182927518868173998e-04	-1.537371307839504185e-06
1.451999999999999957e+01	1.117999999999999935e-04	1.480725616588479559e-06	1.154518706565586523e-04	-1.504133592346736977e-06
1.456000000000000050e+01	1.091999999999999980e-04	1.449442469602709097e-06	1.126751545754420335e-04	-1.471644188391175921e-06
1.459999999999999964e+01	1.066000000000000026e-04	1.418009211546949370e-06	1.099611328453201119e-04	-1.439883420201321274e-06
1.464000000000000057e+01	1.040999999999999960e-04	1.388359965822984892e-06	1.073084089688891460e-04	-1.408832906602476010e-06
1.467999999999999972e+01	1.016000000000000030e-04	1.358537515018264174e-06	1.047156127385616881e-04	-1.378474689145572350e-06
1.472000000000000064e+01	9.917999999999999570e-05	1.329041728995850776e-06	1.021813847979753469e-04	-1.348790952121062934e-06
1.475999999999999979e+01	9.681000000000000315e-05	1.300636615366963295e-06	9.970437658096524287e-05	-1.319764021963217791e-06
1.480000000000000071e+01	9.448999999999999825e-05	1.272740782410528101e-06	9.728327624025268788e-05	-1.291376820882680136e-06
1.483999999999999986e+01	9.220999999999999976e-05	1.245756758734224304e-06	9.491685121588477653e-05	-1.263613611313765773e-06
1.486999999999999922e+01	8.998999999999999729e-05	1.218881911993823985e-06	9.317718389318787394e-05	-1.243191419778239806e-06
1.491000000000000014e+01	8.781999999999999605e-05	1.193039252064681058e-06	9.090353087592550202e-05	-1.216483171173438003e-06
1.494999999999999929e+01	8.569000000000000119e-05	1.167566211777873328e-06	8.868124390568158126e-05	-1.190356807683031683e-06
1.499000000000000021e+01	8.359999999999999918e-05	1.142467640875661815e-06	8.650914771601920703e-05	-1.164797399557913751e-06
1.502999999999999936e+01	8.157000000000000676e-05	1.118022515008119412e-06	8.438611988802692987e-05	-1.139790786372959734e-06
1.507000000000000028e+01	7.956999999999999880e-05	1.093825707491355117e-06	8.231105800755911565e-05	-1.115323086687771518e-06
1.510999999999999943e+01	7.762000000000000561e-05	1.070156598120630240e-06	8.028286817342780300e-05	-1.091380526600203442e-06
1.515000000000000036e+01	7.571000000000000527e-05	1.047320085573103790e-06	7.830046491639137453e-05	-1.067949438729602579e-06
1.518999999999999950e+01	7.383999999999999776e-05	1.024862314802165622e-06	7.636279080241640095e-05	-1.045016568907504867e-06
1.523000000000000043e+01	7.202000000000000502e-05	1.002928085255328854e-06	7.446886345222313843e-05	-1.022569811445012297e-06
1.526999999999999957e+01	7.022999999999999675e-05	9.812448876055354994e-07	7.261772220619035841e-05	-1.000597375622982893e-06
1.531000000000000050e+01	6.847999999999999487e-05	9.603524288844243298e-07	7.080841372373356641e-05	-9.790875608148222472e-07
1.534999999999999964e+01	6.676999999999999938e-05	9.394556400362942859e-07	6.903999191701403523e-05	-9.580287556676148452e-07
1.539000000000000057e+01	6.509000000000000191e-05	9.192001718671800598e-07	6.731152682253778983e-05	-9.374095434718400318e-07
1.542999999999999972e+01	6.344999999999999729e-05	8.993370709410071407e-07	6.562212306229322817e-05	-9.172189214616933144e-07
1.547000000000000064e+01	6.184999999999999905e-05	8.798725726406826611e-07	6.397089730062274640e-05	-8.974460329572706706e-07
1.550999999999999979e+01	6.029000000000000044e-05	8.608129123491138592e-07	6.235697285333782975e-05	-8.780801032874151551e-07
1.556000000000000050e+01	5.874999999999999824e-05	8.422169220587315029e-07	6.039069792964923017e-05	-8.544287007719341105e-07
1.559999999999999964e+01	5.725000000000000244e-05	8.240188415738745832e-07	5.885756516009342965e-05	-8.359398685861173691e-07
1.564000000000000057e+01	5.578999999999999948e-05	8.062255990977733410e-07	5.735904871185205440e-05	-8.178249449739728927e-07
1.567999999999999972e+01	5.434999999999999971e-05	7.885539465883633499e-07	5.589438766976361774e-05	-8.000745400693017424e-07
1.572000000000000064e+01	5.294999999999999956e-05	7.712986790930930539e-07	5.446282676913224275e-05	-7.826793339942440247e-07
1.575999999999999979e+01	5.157999999999999743e-05	7.546182792608547752e-07	5.306361634238335000e-05	-7.656300761976880321e-07
1.580000000000000071e+01	5.022999999999999850e-05	7.380577373445003461e-07	5.169605077860879008e-05	-7.489179539629978438e-07
1.583999999999999986e+01	4.891999999999999918e-05	7.219160053134159106e-07	5.035958342400248582e-05	-7.325356936461175400e-07
1.588000000000000078e+01	4.763999999999999789e-05	7.063275480452960382e-07	4.905370997859683435e-05	-7.164764428231768249e-07
1.591999999999999993e+01	4.637999999999999979e-05	6.905918664585328532e-07	4.777792980269507682e-05	-7.007333992477216116e-07
1.596000000000000085e+01	4.516000000000000130e-05	6.755550096375966357e-07	4.653174578063508837e-05	-6.852998126440454009e-07
1.600000000000000000e+01	4.395999999999999924e-05	6.606496732079819073e-07	4.531465123511849846e-05	-6.701692728760103459e-07
1.603999999999999915e+01	4.279000000000000197e-05	6.460309911870199151e-07	4.412611720089423025e-05	-6.553359901830665867e-07
1.607999999999999829e+01	4.165000000000000272e-05	6.317051989576177915e-07	4.296561549319232148e-05	-6.407942838717553853e-07
1.612999999999999901e+01	4.052999999999999989e-05	6.175261691666435393e-07	4.155361031985467274e-05	-6.230185923989209703e-07
1.617000000000000171e+01	3.944000000000000186e-05	6.038788212385660782e-07	4.045426990053782145e-05	-6.091123833160490044e-07
1.621000000000000085e+01	3.837000000000000024e-05	5.903755799376784164e-07	3.938127417618523564e-05	-5.954799296660095025e-07
1.625000000000000000e+01	3.732999999999999665e-05	5.769600381426804021e-07	3.833411722156135836e-05	-5.821165182886451073e-07
1.628999999999999915e+01	3.631999999999999785e-05	5.640758318004178890e-07	3.731229696423804228e-05	-5.690174996415187488e-07
1.632999999999999829e+01	3.533000000000000224e-05	5.513521288329900017e-07	3.631531491104599793e-05	-5.561782571939038129e-07
1.637000000000000099e+01	3.436000000000000306e-05	5.389918101249901790e-07	3.534267610355690367e-05	-5.435942078198240521e-07
1.641000000000000014e+01	3.342000000000000190e-05	5.267547556994621977e-07	3.439388789305025565e-05	-5.312608702141427801e-07
1.646000000000000085e+01	3.249999999999999715e-05	5.146933312258216024e-07	3.324069426241461396e-05	-5.161901815937369427e-07
1.650000000000000000e+01	3.160000000000000238e-05	5.029944827212323407e-07	3.234377827877614773e-05	-5.044052080905172588e-07
1.653999999999999915e+01	3.071999999999999725e-05	4.912927474652969159e-07	3.146912806679768557e-05	-4.928570407242406888e-07
1.657999999999999829e+01	2.987000000000000031e-05	4.801133987329243416e-07	3.061626337671811239e-05	-4.815414715147155036e-07
1.662000000000000099e+01	2.903000000000000158e-05	4.689581832418039364e-07	2.978471589372577467e-05	-4.704544680117448419e-07
1.666000000000000014e+01	2.822000000000000086e-05	4.581542276544584620e-07	2.897403295441566259e-05	-4.595922370028155538e-07
1.669999999999999929e+01	2.742999999999999996e-05	4.475456473982067514e-07	2.818376602765086854e-05	-4.489510280854199145e-07
1.675000000000000000e+01	2.665999999999999886e-05	4.371372922153100370e-07	2.722396414371495911e-05	-4.359546577601766949e-07
1.678999999999999915e+01	2.589999999999999936e-05	4.267692360812027033e-07	2.647800966064898934e-05	-4.257971713330339485e-07
1.682999999999999829e+01	2.517000000000000126e-05	4.167750719814226298e-07	2.575104181307893370e-05	-4.158487365237750806e-07
1.687000000000000099e+01	2.445000000000000138e-05	4.068292898342006221e-07	2.504263990536881082e-05	-4.061057978615061745e-07
1.691000000000000014e+01	2.375999999999999952e-05	3.974058942105413593e-07	2.435238665799843857e-05	-3.965648272279367106e-07
1.696000000000000085e+01	2.307999999999999925e-05	3.878978590374189924e-07	2.351446061510759170e-05	-3.849172956961727957e-07
1.700000000000000000e+01	2.241999999999999879e-05	3.786176462805188054e-07	2.286353141102490642e-05	-3.758179806534496197e-07
1.703999999999999915e+01	2.176999999999999994e-05	3.695261115915897028e-07	2.222942603672486384e-05	-3.669094123896574755e-07
1.707999999999999829e+01	2.114000000000000089e-05	3.606632076092597757e-07	2.161176306460573462e-05	-3.581883273180401452e-07
1.712000000000000099e+01	2.053000000000000164e-05	3.519156004756870503e-07	2.101016439052105637e-05	-3.496514888888769659e-07
1.717000000000000171e+01	1.993999999999999882e-05	3.435289527304115086e-07	2.028018462544567809e-05	-3.392346424524586944e-07
1.721000000000000085e+01	1.936000000000000099e-05	3.352132613332195512e-07	1.971336180924131870e-05	-3.311006395877001343e-07
1.725000000000000000e+01	1.879000000000000136e-05	3.268626402447415917e-07	1.916140228658364813e-05	-3.231405525178859605e-07
1.728999999999999915e+01	1.824000000000000155e-05	3.188747105953685350e-07	1.862395985936657477e-05	-3.153513149070536259e-07
1.732999999999999829e+01	1.771000000000000154e-05	3.111428935254080037e-07	1.810069133193648405e-05	-3.077298834468766522e-07
1.737999999999999901e+01	1.718999999999999974e-05	3.034958314749644102e-07	1.746601863089102802e-05	-2.984344682010985002e-07
1.742000000000000171e+01	1.667999999999999954e-05	2.959361225202493332e-07	1.697339878050968366e-05	-2.911795798715978545e-07
1.746000000000000085e+01	1.618999999999999915e-05	2.886446505005996507e-07	1.649386362862532244e-05	-2.840827942776384054e-07
1.750000000000000000e+01	1.571000000000000036e-05	2.814474597799087258e-07	1.602710260833824945e-05	-2.771412593675618673e-07
1.755000000000000071e+01	1.523999999999999978e-05	2.743471484343877667e-07	1.546114653802812755e-05	-2.686783539429081323e-07
1.758999999999999986e+01	1.479000000000000070e-05	2.675271983795853357e-07	1.502200576853420598e-05	-2.620758179677165025e-07
1.762999999999999901e+01	1.434999999999999983e-05	2.608110559031831646e-07	1.459464702600563712e-05	-2.556194071097656512e-07
1.767000000000000171e+01	1.392000000000000056e-05	2.542013190813926731e-07	1.417877748279678350e-05	-2.493063864305537489e-07
1.771999999999999886e+01	1.349999999999999949e-05	2.477785282767657588e-07	1.367467401401241209e-05	-2.416126972625586081e-07
1.776000000000000156e+01	1.309000000000000003e-05	2.413870298567289223e-07	1.328364310486866262e-05	-2.356125986708800095e-07
1.780000000000000071e+01	1.270000000000000038e-05	2.352950607563476903e-07	1.290320713932521675e-05	-2.297473076603882061e-07
1.785000000000000142e+01	1.231000000000000072e-05	2.292066134926084959e-07	1.244214907444973531e-05	-2.226013054087518064e-07
1.789000000000000057e+01	1.193999999999999918e-05	2.233514157376218562e-07	1.208457478601696957e-05	-2.170298941282117421e-07
1.792999999999999972e+01	1.157999999999999924e-05	2.176200596153764653e-07	1.173675302972204454e-05	-2.115850456697824650e-07
1.796999999999999886e+01	1.121999999999999930e-05	2.118911283642616641e-07	1.139844004052739784e-05	-2.062643149568441786e-07
1.801999999999999957e+01	1.087999999999999917e-05	2.064124207198135986e-07	1.098855172058155113e-05	-1.997842428654079392e-07
1.805999999999999872e+01	1.055000000000000063e-05	2.011263171251672322e-07	1.067075052859960073e-05	-1.947339197556716552e-07
1.810000000000000142e+01	1.022000000000000041e-05	1.957202401445832619e-07	1.036168440715590585e-05	-1.897999157022485748e-07
1.814999999999999858e+01	9.908000000000000682e-06	1.906604809494699707e-07	9.987303467625853216e-06	-1.837925109730495124e-07
1.819000000000000128e+01	9.602999999999999367e-06	1.856229843807366664e-07	9.697097459078393825e-06	-1.791119135616206145e-07
1.823000000000000043e+01	9.304999999999999849e-06	1.807222967317905251e-07	9.414925153969202554e-06	-1.745402861347467474e-07
1.828000000000000114e+01	9.017000000000000235e-06	1.759096376783877064e-07	9.073183710667108960e-06	-1.689755978102187623e-07
1.832000000000000028e+01	8.736000000000000723e-06	1.712346997581974067e-07	8.808320727648560766e-06	-1.646410740139789045e-07
1.835999999999999943e+01	8.464000000000000616e-06	1.666850872609401044e-07	8.550832000863562346e-06	-1.604084795988421094e-07
1.841000000000000014e+01	8.199000000000000613e-06	1.621763858037575073e-07	8.239052425171131285e-06	-1.552579128549069107e-07
1.844999999999999929e+01	7.943000000000000014e-06	1.578464435369214682e-07	7.997464423925647231e-06	-1.512470879893831891e-07
1.848999999999999844e+01	7.693000000000000714e-06	1.535889933698848761e-07	7.762638941013392149e-06	-1.473314925646561134e-07
1.853999999999999915e+01	7.451000000000000320e-06	1.494458123681262958e-07	7.478342851802743871e-06	-1.425678726348070113e-07
1.857999999999999829e+01	7.216000000000000029e-06	1.453573064368599367e-07	7.258089290891599503e-06	-1.388593373788342857e-07
1.862000000000000099e+01	6.987999999999999840e-06	1.414100550224535279e-07	7.044040888864398719e-06	-1.352397323043954171e-07
1.867000000000000171e+01	6.766000000000000103e-06	1.375426511502760401e-07	6.784955053366003522e-06	-1.308374116517445821e-07
1.871000000000000085e+01	6.550999999999999620e-06	1.337771784681239860e-07	6.584266422553996143e-06	-1.274110212722430847e-07
1.876000000000000156e+01	6.343000000000000087e-06	1.301155768729018586e-07	6.341371951789626529e-06	-1.232443720241137453e-07
1.880000000000000071e+01	6.139999999999999659e-06	1.265185749992993347e-07	6.153250275865372227e-06	-1.200019963539532081e-07
1.883999999999999986e+01	5.944000000000000180e-06	1.229946368022627829e-07	5.970477178895798180e-06	-1.168385886582564010e-07
1.889000000000000057e+01	5.752999999999999806e-06	1.195738595513250109e-07	5.749312859962375446e-06	-1.129927651733849635e-07
1.892999999999999972e+01	5.567999999999999884e-06	1.162430565663377647e-07	5.578048718901134330e-06	-1.100007791453633466e-07
1.898000000000000043e+01	5.389000000000000412e-06	1.130038906160762937e-07	5.370826823990248320e-06	-1.063639164333711445e-07
1.901999999999999957e+01	5.215000000000000045e-06	1.098369627314958142e-07	5.210379971418302557e-06	-1.035349953214731195e-07
1.905999999999999872e+01	5.045999999999999630e-06	1.067436585532423981e-07	5.054534801761172589e-06	-1.007759974860251800e-07
1.910999999999999943e+01	4.882000000000000014e-06	1.037253637219621044e-07	4.866008577084953766e-06	-9.742321453364685733e-08
1.914999999999999858e+01	4.723000000000000351e-06	1.007834638783010050e-07	4.720060091106427249e-06	-9.481587982340105025e-08
1.919999999999999929e+01	4.568999999999999792e-06	9.791934466290509261e-08	4.543518161848478743e-06	-9.164786088251788003e-08
1.923999999999999844e+01	4.420000000000000033e-06	9.513439171642047901e-08	4.406864076775311940e-06	-8.918462699436695074e-08
1.928999999999999915e+01	4.274999999999999727e-06	9.240837468541474250e-08	4.241591352812561400e-06	-8.619225106283996393e-08
1.932999999999999829e+01	4.135000000000000221e-06	8.978798388615725442e-08	4.113676695396745100e-06	-8.386597907340818444e-08
1.937000000000000099e+01	3.999000000000000167e-06	8.720427214950136670e-08	3.989470477969845987e-06	-8.159831629096659917e-08
1.942000000000000171e+01	3.867000000000000415e-06	8.468302971197182723e-08	3.839268814609958146e-06	-7.884409346146987031e-08
1.946000000000000085e+01	3.740000000000000191e-06	8.224735635783883878e-08	3.723034843191265173e-06	-7.670343672359195266e-08
1.951000000000000156e+01	3.616000000000000192e-06	7.985447043215552727e-08	3.582496430104201965e-06	-7.410394544448292006e-08
1.955000000000000071e+01	3.496000000000000070e-06	7.752737934314904959e-08	3.473754469968828237e-06	-7.208388714666039235e-08
1.960000000000000142e+01	3.379999999999999826e-06	7.528670604243487830e-08	3.342284947607598214e-06	-6.963118846743051659e-08
1.964000000000000057e+01	3.266999999999999807e-06	7.307151698260272645e-08	3.240565694296202985e-06	-6.772544825526506820e-08
1.969000000000000128e+01	3.158000000000000088e-06	7.092528663892260341e-08	3.117600657040649288e-06	-6.541191685933110138e-08
1.973000000000000043e+01	3.052000000000000171e-06	6.882657222239679267e-08	3.022476566475636297e-06	-6.361463297524708638e-08
1.978000000000000114e+01	2.950000000000000131e-06	6.681588062791160756e-08	2.907498622243306389e-06	-6.143311759676644116e-08
1.982000000000000028e+01	2.850999999999999893e-06	6.483694907173455901e-08	2.818560045130890108e-06	-5.973862131408527431e-08
1.987000000000000099e+01	2.754999999999999881e-06	6.290822966846891928e-08	2.711063944064917708e-06	-5.768211729603024704e-08
1.991000000000000014e+01	2.662000000000000093e-06	6.104592286666817462e-08	2.627921693842076206e-06	-5.608496583474324138e-08
1.996000000000000085e+01	2.572000000000000108e-06	5.921960230714601415e-08	2.527447352874774937e-06	-5.414694741819759778e-08
2.000000000000000000e+01	2.483999999999999849e-06	5.742288826942789413e-08	2.449745931500644209e-06	-5.264205639777786260e-08
2.005000000000000071e+01	2.399999999999999891e-06	5.571661037787564842e-08	2.355853423918673186e-06	-5.081622517894203520e-08
2.008999999999999986e+01	2.318000000000000084e-06	5.402708719113528999e-08	2.283245141725105695e-06	-4.939860957947178508e-08
2.014000000000000057e+01	2.239000000000000078e-06	5.239261435256213242e-08	2.195516136289146205e-06	-4.767891799209482016e-08
2.017999999999999972e+01	2.162999999999999874e-06	5.082651133286643395e-08	2.127684937243405366e-06	-4.634394607226976155e-08
2.023000000000000043e+01	2.088000000000000168e-06	4.925703081409598367e-08	2.045738223988775030e-06	-4.472476221999020132e-08
2.026999999999999957e+01	2.016999999999999916e-06	4.778007067596313996e-08	1.982382564881993945e-06	-4.346797309023963163e-08
2.032000000000000028e+01	1.947000000000000163e-06	4.630171912368157354e-08	1.905845553415258536e-06	-4.194377827137854037e-08
2.035999999999999943e+01	1.880000000000000000e-06	4.489290941132389541e-08	1.846677739784878378e-06	-4.076088039409058044e-08
2.041000000000000014e+01	1.814999999999999987e-06	4.350842346580716843e-08	1.775211163238754986e-06	-3.932654724233503754e-08
2.044999999999999929e+01	1.751999999999999912e-06	4.217017172984714801e-08	1.719970420253202186e-06	-3.821356496368087255e-08
2.050000000000000000e+01	1.690999999999999988e-06	4.085812592260565475e-08	1.653252173286566021e-06	-3.686417570200587644e-08
2.055000000000000071e+01	1.633000000000000078e-06	3.961700182243141162e-08	1.589035900762230917e-06	-3.555989549048706584e-08
2.058999999999999986e+01	1.576000000000000030e-06	3.837975174256343090e-08	1.539405011406116405e-06	-3.454802306534256681e-08
2.064000000000000057e+01	1.520999999999999922e-06	3.718964231217476946e-08	1.479472474766688775e-06	-3.332149553134501192e-08
2.067999999999999972e+01	1.467000000000000100e-06	3.600481563674921056e-08	1.433158469411475591e-06	-3.237009230423318545e-08
2.073000000000000043e+01	1.416000000000000080e-06	3.489209423644273819e-08	1.377235323353914338e-06	-3.121699947289374037e-08
2.076999999999999957e+01	1.365999999999999923e-06	3.379410104150328480e-08	1.334020788035129927e-06	-3.032264126509661717e-08
2.082000000000000028e+01	1.317999999999999917e-06	3.272835863260076832e-08	1.281844261199716705e-06	-2.923882006506415772e-08
2.087000000000000099e+01	1.272000000000000061e-06	3.171094044122943399e-08	1.231646407373838716e-06	-2.819182167527357930e-08
2.091000000000000014e+01	1.227000000000000068e-06	3.070952062581733039e-08	1.192864409614373122e-06	-2.737995157238167891e-08
2.096000000000000085e+01	1.182999999999999939e-06	2.971756358131725072e-08	1.146047224843949864e-06	-2.639630148305293412e-08
2.100000000000000000e+01	1.140999999999999960e-06	2.877449078410945451e-08	1.109877871164053807e-06	-2.563361907605840112e-08
2.105000000000000071e+01	1.100999999999999919e-06	2.787380704366556422e-08	1.066217726047765866e-06	-2.470967129364296845e-08
2.110000000000000142e+01	1.061000000000000091e-06	2.695914565320459465e-08	1.024224236641397391e-06	-2.381744080182569582e-08
2.114000000000000057e+01	1.022999999999999989e-06	2.609400359533201111e-08	9.917884535574778202e-07	-2.312580947223626697e-08
2.119000000000000128e+01	9.868000000000000218e-07	2.526749204397091483e-08	9.526415951649596679e-07	-2.228811305620661202e-08
2.123000000000000043e+01	9.514000000000000093e-07	2.445443737268408306e-08	9.224051256985381291e-07	-2.163880757235352053e-08
2.128000000000000114e+01	9.171999999999999809e-07	2.366010039712438305e-08	8.859148293744176437e-07	-2.085245994291294870e-08
2.132999999999999829e+01	8.842000000000000428e-07	2.289561589458339999e-08	8.508264197139156673e-07	-2.009337583107188895e-08
2.137000000000000099e+01	8.522999999999999755e-07	2.215324506205291763e-08	8.237304020343426405e-07	-1.950514445438917139e-08
2.142000000000000171e+01	8.214999999999999909e-07	2.143331179303395229e-08	7.910357410646922244e-07	-1.879291270646900095e-08
2.146999999999999886e+01	7.916999999999999755e-07	2.073352112020647400e-08	7.595999369314343593e-07	-1.810549190753589526e-08
2.151000000000000156e+01	7.630000000000000428e-07	2.005239098542947694e-08	7.353264606517863776e-07	-1.757287565091255110e-08
2.155999999999999872e+01	7.351999999999999659e-07	1.939393916922624611e-08	7.060418071799744156e-07	-1.692810881411600198e-08
2.160999999999999943e+01	7.084999999999999716e-07	1.875915524995817456e-08	6.778912534343680606e-07	-1.630596536485461062e-08
2.164999999999999858e+01	6.826000000000000375e-07	1.814039049125904289e-08	6.561583400620291037e-07	-1.582402864938496142e-08
2.169999999999999929e+01	6.575999999999999592e-07	1.754054781028232434e-08	6.299407585066863590e-07	-1.524069872707439456e-08
2.175000000000000000e+01	6.334999999999999486e-07	1.695989221080158885e-08	6.047404972591055293e-07	-1.467792667817307824e-08
2.178999999999999915e+01	6.101999999999999980e-07	1.639600170843757867e-08	5.852879916032056064e-07	-1.424206360530114065e-08
2.183999999999999986e+01	5.878000000000000092e-07	1.585180866520751504e-08	5.618262871611710204e-07	-1.371462353352838952e-08
2.189000000000000057e+01	5.660999999999999671e-07	1.532216484876102598e-08	5.392794973653603800e-07	-1.320589222114190727e-08
2.192999999999999972e+01	5.451999999999999851e-07	1.480999280616075778e-08	5.218766164497604314e-07	-1.281194046454434241e-08
2.198000000000000043e+01	5.249999999999999498e-07	1.431280184834541648e-08	5.008882246739135975e-07	-1.233528077844460741e-08
2.203000000000000114e+01	5.054999999999999671e-07	1.383079808936111239e-08	4.807212150583292227e-07	-1.187562043506462096e-08
2.207000000000000028e+01	4.867000000000000370e-07	1.336418764325394260e-08	4.651583930233316398e-07	-1.151975008864036637e-08
2.212000000000000099e+01	4.686000000000000006e-07	1.291317662407000417e-08	4.463927493786570083e-07	-1.108926059336280328e-08
2.217000000000000171e+01	4.511000000000000093e-07	1.247520563806598679e-08	4.283632271373542393e-07	-1.067419156829392064e-08
2.221999999999999886e+01	4.343000000000000177e-07	1.205322667716825000e-08	4.110416712750606419e-07	-1.027401613724736236e-08
2.226000000000000156e+01	4.180000000000000107e-07	1.164187558002575476e-08	3.976767352317709383e-07	-9.964268843248837640e-09
2.230999999999999872e+01	4.022999999999999959e-07	1.124409452361029561e-08	3.815643989366924989e-07	-9.589667196021206629e-09
2.235999999999999943e+01	3.872000000000000261e-07	1.086006017710423982e-08	3.660880817796808494e-07	-9.228594652462106515e-09
2.241000000000000014e+01	3.725999999999999880e-07	1.048713462712766092e-08	3.512225051760206186e-07	-8.880571505984010806e-09
2.244999999999999929e+01	3.584999999999999875e-07	1.012546509799920300e-08	3.397538801098355573e-07	-8.611244115747431262e-09
2.250000000000000000e+01	3.449999999999999791e-07	9.778033026508962028e-09	3.259297019625995102e-07	-8.285595755203798091e-09
2.255000000000000071e+01	3.319000000000000008e-07	9.439327026987253235e-09	3.126539845778444306e-07	-7.971793507053007308e-09
2.260000000000000142e+01	3.193000000000000070e-07	9.114162200679115456e-09	2.999054463294386295e-07	-7.669424031265994690e-09
2.264000000000000057e+01	3.071999999999999980e-07	8.798928953701581552e-09	2.900719786812359668e-07	-7.435484111545406193e-09
2.269000000000000128e+01	2.954000000000000114e-07	8.489942636636678172e-09	2.782200964748921354e-07	-7.152675957771260636e-09
2.273999999999999844e+01	2.842000000000000170e-07	8.195943177859398674e-09	2.668401789664030602e-07	-6.880218208133136216e-09
2.278999999999999915e+01	2.732999999999999922e-07	7.908426207904578243e-09	2.559143933924550019e-07	-6.617756488156071710e-09
2.282999999999999829e+01	2.627999999999999974e-07	7.631900832374593441e-09	2.474888301340175452e-07	-6.414747578694670917e-09
2.287999999999999901e+01	2.526999999999999798e-07	7.363391965332304209e-09	2.373359143631286700e-07	-6.169393040863357594e-09
2.292999999999999972e+01	2.429999999999999922e-07	7.104595284518323670e-09	2.275884920275079483e-07	-5.933066144531428402e-09
2.298000000000000043e+01	2.336000000000000007e-07	6.852695052669813726e-09	2.182314269117262539e-07	-5.705460042893094835e-09
2.303000000000000114e+01	2.246000000000000127e-07	6.612019664754888331e-09	2.092499078199459498e-07	-5.486273775536725531e-09
2.307000000000000028e+01	2.158999999999999944e-07	6.377090066718936867e-09	2.023251932503965634e-07	-5.316786028367206368e-09
2.312000000000000099e+01	2.076000000000000061e-07	6.152306822313725219e-09	1.939826360257819363e-07	-5.112003194331602488e-09
2.317000000000000171e+01	1.995000000000000063e-07	5.931841003221513180e-09	1.859751259608604106e-07	-4.914816025324131722e-09
2.321999999999999886e+01	1.917000000000000027e-07	5.719841448476697288e-09	1.782900561446577773e-07	-4.724963515797829589e-09
2.326999999999999957e+01	1.843000000000000026e-07	5.517133191613950450e-09	1.709151531705348552e-07	-4.542190803819624614e-09
2.330999999999999872e+01	1.770999999999999910e-07	5.318979073674570335e-09	1.652303529708260028e-07	-4.400899853591392736e-09
2.335999999999999943e+01	1.700999999999999945e-07	5.126420057193909324e-09	1.583830697625575921e-07	-4.230233676915961348e-09
2.341000000000000014e+01	1.635000000000000016e-07	4.943558793184824468e-09	1.518122933785827130e-07	-4.065947575297386379e-09
2.346000000000000085e+01	1.569999999999999897e-07	4.763341793408629454e-09	1.455075133948044807e-07	-3.907819532992048791e-09
2.351000000000000156e+01	1.509000000000000079e-07	4.593080044324071139e-09	1.394585824101443619e-07	-3.755634336407912856e-09
2.355999999999999872e+01	1.449000000000000071e-07	4.424674476354955720e-09	1.336554168290558525e-07	-3.609178123433501447e-09
2.360999999999999943e+01	1.392000000000000024e-07	4.265085046996366861e-09	1.280879964287499070e-07	-3.468238374097089253e-09
2.364999999999999858e+01	1.337000000000000127e-07	4.109687757942364704e-09	1.237972639441281300e-07	-3.359319472949669251e-09
2.369999999999999929e+01	1.284000000000000116e-07	3.960119397206100272e-09	1.186305799929448744e-07	-3.227805101268550469e-09
2.375000000000000000e+01	1.232999999999999990e-07	3.814926774160022887e-09	1.136746766431468293e-07	-3.101270812306371943e-09
2.380000000000000071e+01	1.184000000000000014e-07	3.674940695841499133e-09	1.089212353915914761e-07	-2.979536509150473305e-09
2.385000000000000142e+01	1.137000000000000057e-07	3.540876499234053086e-09	1.043619894368111238e-07	-2.862423212857018304e-09
2.389999999999999858e+01	1.091000000000000042e-07	3.408330156484306461e-09	9.998887911840815913e-08	-2.749756046765491994e-09
2.394999999999999929e+01	1.047999999999999988e-07	3.284887472779141483e-09	9.579471208395633675e-08	-2.641376914358152762e-09
2.398999999999999844e+01	1.006000000000000008e-07	3.163115063402742331e-09	9.256359222892588391e-08	-2.557658822032810988e-09
2.403999999999999915e+01	9.653000000000000477e-08	3.045175797933547246e-09	8.867421187951823728e-08	-2.456615759931225592e-09
2.408999999999999986e+01	9.264000000000000104e-08	2.932087660366190658e-09	8.494461522624536258e-08	-2.359437510070545421e-09
2.414000000000000057e+01	8.890999999999999345e-08	2.822758361726392542e-09	8.136810579497466113e-08	-2.265975991169478900e-09
2.419000000000000128e+01	8.531999999999999902e-08	2.717647992443671812e-09	7.793865155463214316e-08	-2.176096307520071025e-09
2.423999999999999844e+01	8.187000000000000452e-08	2.615792666243615079e-09	7.465059869211567243e-08	-2.089671110522756707e-09
2.428999999999999915e+01	7.854999999999999862e-08	2.517879949561800222e-09	7.149833139400963657e-08	-2.006573896736959046e-09
2.433999999999999986e+01	7.537000000000000587e-08	2.423344212339502484e-09	6.847626805908867753e-08	-1.926678932539310684e-09
2.439000000000000057e+01	7.230000000000000552e-08	2.332149254714843697e-09	6.557891432683205686e-08	-1.849862323847221222e-09
2.444000000000000128e+01	6.935999999999999375e-08	2.244523072309126220e-09	6.280132452339799497e-08	-1.776011329358169968e-09
2.448999999999999844e+01	6.652000000000000273e-08	2.159148209543087786e-09	6.013887170116799939e-08	-1.705019718427142499e-09
2.453999999999999915e+01	6.381000000000000030e-08	2.077816646182237150e-09	5.758696005658976688e-08	-1.636781965911581338e-09
2.457999999999999829e+01	6.118999999999999404e-08	1.998861802939532735e-09	5.562194970979492246e-08	-1.584104035067985585e-09
2.462999999999999901e+01	5.868000000000000002e-08	1.922628357925680979e-09	5.325753262810401659e-08	-1.520559610194314951e-09
2.467999999999999972e+01	5.627000000000000028e-08	1.849513354920802947e-09	5.099129742092264219e-08	-1.459484425233190873e-09
2.473000000000000043e+01	5.394999999999999671e-08	1.778864965470983703e-09	4.881944793260337424e-08	-1.400789718472978135e-09
2.478000000000000114e+01	5.173000000000000066e-08	1.710743349474272811e-09	4.673822702851243356e-08	-1.344387595794112709e-09
2.482999999999999829e+01	4.959000000000000267e-08	1.645125759330064165e-09	4.474390001704108005e-08	-1.290190687580404520e-09
2.487999999999999901e+01	4.754000000000000086e-08	1.582058440794920045e-09	4.283276199027409708e-08	-1.238112303583348985e-09
2.492999999999999972e+01	4.555999999999999901e-08	1.520638764457989296e-09	4.100138451259057846e-08	-1.188071649436173555e-09
2.498000000000000043e+01	4.366999999999999995e-08	1.462095273957080437e-09	3.924666955764417823e-08	-1.139994966927571951e-09
2.503000000000000114e+01	4.185000000000000086e-08	1.405509866894128167e-09	3.756555625398192704e-08	-1.093809331997563924e-09
2.507999999999999829e+01	4.010999999999999984e-08	1.351241250991380270e-09	3.595500183457932326e-08	-1.049442251505087323e-09
2.512999999999999901e+01	3.843000000000000068e-08	1.298416645846902455e-09	3.441198463552426643e-08	-1.006821727780493157e-09
2.517999999999999972e+01	3.682000000000000148e-08	1.247846766708690810e-09	3.293368292666362653e-08	-9.658801254434213516e-10
2.523000000000000043e+01	3.528000000000000225e-08	1.199321862223948659e-09	3.151757026627202657e-08	-9.265562331044746114e-10
2.528000000000000114e+01	3.379999999999999826e-08	1.152522773163868443e-09	3.016115860588651716e-08	-8.887897078742150393e-10
2.532999999999999829e+01	3.238000000000000275e-08	1.107468205677171480e-09	2.886197447008363749e-08	-8.525205599832142114e-10
2.537999999999999901e+01	3.100999999999999776e-08	1.063833804382626852e-09	2.761755961824508781e-08	-8.176891671767334320e-10
2.542999999999999972e+01	2.970000000000000125e-08	1.021807785467991046e-09	2.642559033523256833e-08	-7.842389104533559562e-10
2.548000000000000043e+01	2.844999999999999998e-08	9.817590180202487800e-10	2.528400577988963969e-08	-7.521190099563555923e-10
2.553000000000000114e+01	2.724000000000000106e-08	9.428349288968882513e-10	2.419078809892071622e-08	-7.212796659301553673e-10
2.557999999999999829e+01	2.609000000000000069e-08	9.057423102974507043e-10	2.314393114394079518e-08	-6.916713672411752821e-10
2.562999999999999901e+01	2.497999999999999935e-08	8.698034684759617885e-10	2.214144042307167628e-08	-6.632448901075445892e-10
2.567999999999999972e+01	2.391000000000000036e-08	8.350308741982359903e-10	2.118140356245301715e-08	-6.359528880336346355e-10
2.573000000000000043e+01	2.288999999999999850e-08	8.017872766384049515e-10	2.026213641809460587e-08	-6.097531889538814628e-10
2.578000000000000114e+01	2.192000000000000041e-08	7.700882642537370903e-10	1.938200618111647224e-08	-5.846048030605537984e-10
2.582999999999999829e+01	2.097999999999999993e-08	7.392447117629272486e-10	1.853938942335832632e-08	-5.604669758438436455e-10
2.589000000000000057e+01	2.007999999999999849e-08	7.095034364060543019e-10	1.757549516949950749e-08	-5.327784855074169560e-10
2.594000000000000128e+01	1.921999999999999939e-08	6.811137380293543266e-10	1.680980318996901210e-08	-5.107230496220047340e-10
2.598999999999999844e+01	1.839000000000000122e-08	6.536115424864528243e-10	1.607679486221848724e-08	-4.895562960269873828e-10
2.603999999999999915e+01	1.759999999999999878e-08	6.273626589079079233e-10	1.537515341987690160e-08	-4.692446129012506812e-10
2.608999999999999986e+01	1.684000000000000058e-08	6.020220627728522369e-10	1.470356958754565995e-08	-4.497545794879253166e-10
2.614000000000000057e+01	1.611000000000000000e-08	5.775991071556466298e-10	1.406074152720421139e-08	-4.310529647277704655e-10
2.619000000000000128e+01	1.541000000000000035e-08	5.541031451306516568e-10	1.344540475805814184e-08	-4.131074301473114176e-10
2.623999999999999844e+01	1.473999999999999997e-08	5.315435297722285961e-10	1.285644794010732929e-08	-3.958892501955367945e-10
2.628999999999999915e+01	1.410000000000000053e-08	5.099296141547381056e-10	1.229281038451041147e-08	-3.793709040504759141e-10
2.633999999999999986e+01	1.349000000000000036e-08	4.893486359038546614e-10	1.175343739028519042e-08	-3.635250261100140345e-10
2.639000000000000057e+01	1.289999999999999971e-08	4.692870419551343189e-10	1.123728019138951962e-08	-3.483244046458223763e-10
2.644000000000000128e+01	1.233000000000000023e-08	4.498324740794399501e-10	1.074330702824367594e-08	-3.337422469532376582e-10
2.650000000000000000e+01	1.179000000000000002e-08	4.313570345252642684e-10	1.017853454971340943e-08	-3.170262781747525799e-10
2.655000000000000071e+01	1.128000000000000075e-08	4.138700763669681386e-10	9.730219901154023556e-09	-3.037221162443404862e-10
2.660000000000000142e+01	1.077999999999999958e-08	3.966450620258032539e-10	9.301300947090695790e-09	-2.909630550154783154e-10
2.664999999999999858e+01	1.030999999999999935e-08	3.804230783073015747e-10	8.890935638612859807e-09	-2.787268944303451665e-10
2.669999999999999929e+01	9.851999999999999480e-09	3.645474354682814170e-10	8.498294169309986809e-09	-2.669917423567703501e-10
2.675000000000000000e+01	9.416999999999999224e-09	3.494300440582960206e-10	8.122635854569190095e-09	-2.557378913253018471e-10
2.680000000000000071e+01	9.001000000000000660e-09	3.349292338682916606e-10	7.763277077261516752e-09	-2.449470359472081826e-10
2.685000000000000142e+01	8.601999999999999867e-09	3.210259638863905671e-10	7.419538817529170481e-09	-2.346009919340373096e-10
2.691000000000000014e+01	8.220000000000000152e-09	3.076240013697241389e-10	7.026721470390519455e-09	-2.227474349370174655e-10
2.696000000000000085e+01	7.854999999999999862e-09	2.947806136914931624e-10	6.714981108599888959e-09	-2.133165718472306800e-10
2.701000000000000156e+01	7.505000000000000036e-09	2.824258375460774678e-10	6.416786712726188933e-09	-2.042748225751751673e-10
2.705999999999999872e+01	7.169999999999999849e-09	2.705643494706573842e-10	6.131591437827189805e-09	-1.956073190656864840e-10
2.710999999999999943e+01	6.850000000000000127e-09	2.592403744958527952e-10	5.858852603087559883e-09	-1.872993037130927415e-10
2.716000000000000014e+01	6.543000000000000256e-09	2.483018327872565165e-10	5.598030495779254373e-09	-1.793360995725948683e-10
2.721999999999999886e+01	6.249999999999999717e-09	2.378322265143014328e-10	5.300020685951860426e-09	-1.702149142965481844e-10
2.726999999999999957e+01	5.969000000000000377e-09	2.277596062864412102e-10	5.063583456778226753e-09	-1.629603770421292940e-10
2.732000000000000028e+01	5.699999999999999755e-09	2.181206222987638619e-10	4.837500229585491404e-09	-1.560078822288495636e-10
2.737000000000000099e+01	5.443999999999999812e-09	2.088900847590247674e-10	4.621338294630993118e-09	-1.493454845597703465e-10
2.742000000000000171e+01	5.197999999999999628e-09	1.999910848378650763e-10	4.414667286599573145e-09	-1.429613034171262958e-10
2.748000000000000043e+01	4.963000000000000336e-09	1.914653187717257109e-10	4.178588394331806114e-09	-1.356509196808184853e-10
2.753000000000000114e+01	4.737999999999999975e-09	1.833048884089241616e-10	3.991328234600547663e-09	-1.298381933125837193e-10
2.757999999999999829e+01	4.523000000000000201e-09	1.754569604263268816e-10	3.812304877529025790e-09	-1.242688640642786459e-10
2.762999999999999901e+01	4.318000000000000185e-09	1.679533064092473830e-10	3.641174072818340713e-09	-1.189332876633655967e-10
2.767999999999999972e+01	4.121000000000000141e-09	1.607428366323650390e-10	3.477593417972963011e-09	-1.138218715729824803e-10
2.773999999999999844e+01	3.933000000000000377e-09	1.538184785548823502e-10	3.290783606085677775e-09	-1.079706378874830768e-10
2.778999999999999915e+01	3.754000000000000065e-09	1.472079680837311165e-10	3.142637183814843731e-09	-1.033193891133764132e-10
2.783999999999999986e+01	3.581999999999999831e-09	1.408561567211984031e-10	3.001035004503620277e-09	-9.886397943085321467e-11
2.789000000000000057e+01	3.417999999999999984e-09	1.347623400999557446e-10	2.865703832432015681e-09	-9.459664263427140684e-11
2.794999999999999929e+01	3.260999999999999803e-09	1.289111549293400075e-10	2.711201587283300387e-09	-8.971322087878433049e-11
2.800000000000000000e+01	3.111000000000000114e-09	1.233227449602432393e-10	2.588711992359264919e-09	-8.583251051518725662e-11
2.805000000000000071e+01	2.968000000000000091e-09	1.179625442320490748e-10	2.471639244756276407e-09	-8.211557642938622670e-11
2.810000000000000142e+01	2.830999999999999840e-09	1.128280585915945624e-10	2.359759373579674572e-09	-7.855597592570970878e-11
2.816000000000000014e+01	2.700000000000000189e-09	1.078877127526578037e-10	2.232053545574202656e-09	-7.448335506350755625e-11
2.821000000000000085e+01	2.574999999999999897e-09	1.031753798555320867e-10	2.130837957802902069e-09	-7.124797742685095640e-11
2.826000000000000156e+01	2.456000000000000204e-09	9.866250992940598942e-11	2.034126840564681743e-09	-6.815008756463801982e-11
2.830999999999999872e+01	2.341999999999999978e-09	9.432628609164114333e-11	1.941712032831657255e-09	-6.518367643794162837e-11
2.837000000000000099e+01	2.233000000000000044e-09	9.018115941947539507e-11	1.836231340252220551e-09	-6.179013459030241319e-11
2.842000000000000171e+01	2.128999999999999989e-09	8.620230385133353848e-11	1.752644505618874580e-09	-5.909478193890351654e-11
2.846999999999999886e+01	2.028999999999999921e-09	8.237592071578199039e-11	1.672798001450879589e-09	-5.651467526133282328e-11
2.851999999999999957e+01	1.935000000000000039e-09	7.876068034717576769e-11	1.596522832592782096e-09	-5.404487441748098664e-11
2.857999999999999829e+01	1.844000000000000043e-09	7.525897013550302206e-11	1.509473539649754163e-09	-5.121989273768098305e-11
2.862999999999999901e+01	1.757999999999999926e-09	7.194190808692246725e-11	1.440495526014824011e-09	-4.897634830204798009e-11
2.867999999999999972e+01	1.674999999999999903e-09	6.871940446542979410e-11	1.374612883486865390e-09	-4.682909530044645717e-11
2.873999999999999844e+01	1.596000000000000072e-09	6.565338586089828757e-11	1.299451099052800893e-09	-4.437391031245024080e-11
2.878999999999999915e+01	1.521000000000000021e-09	6.272623731661496503e-11	1.239907866699161341e-09	-4.242455850033549794e-11
2.883999999999999986e+01	1.449000000000000063e-09	5.991589827879409956e-11	1.183034880583853878e-09	-4.055889836338528706e-11
2.889999999999999858e+01	1.381000000000000091e-09	5.724762782171270594e-11	1.118148299471581088e-09	-3.842569102792341118e-11
2.894999999999999929e+01	1.314999999999999905e-09	5.465593133083391553e-11	1.066752597029884000e-09	-3.673227034355131201e-11
2.900000000000000000e+01	1.252999999999999912e-09	5.221644746492430064e-11	1.017677779960069077e-09	-3.511207121424268229e-11
2.905999999999999872e+01	1.192999999999999913e-09	4.984003911592365253e-11	9.617042327470013866e-10	-3.326005968822353521e-11
2.910999999999999943e+01	1.136999999999999899e-09	4.762524842777725320e-11	9.173682081487515863e-10	-3.178992008362415352e-11
2.916000000000000014e+01	1.081999999999999986e-09	4.543392125457072728e-11	8.750311507848982221e-10	-3.038331526630414540e-11
2.921999999999999886e+01	1.031000000000000059e-09	4.340549345981605200e-11	8.267480949433527656e-10	-2.877568904024763509e-11
2.926999999999999957e+01	9.814999999999999711e-10	4.142919173411515279e-11	7.885165865235501279e-10	-2.749997088929825522e-11
2.932000000000000028e+01	9.343999999999999993e-10	3.953820274829132724e-11	7.520196971582752499e-10	-2.627974376355146834e-11
2.937999999999999901e+01	8.896000000000000092e-10	3.774012154513577514e-11	7.103984460791548694e-10	-2.488522910463741328e-11
2.942999999999999972e+01	8.469000000000000430e-10	3.602153165909305353e-11	6.774386295951665246e-10	-2.377857675982623842e-11
2.948000000000000043e+01	8.061000000000000391e-10	3.437459556025891854e-11	6.459764879134403733e-10	-2.272016794393089682e-11
2.953999999999999915e+01	7.673000000000000283e-10	3.279978378910275854e-11	6.101079862338507198e-10	-2.151095780011577196e-11
2.958999999999999986e+01	7.302000000000000220e-10	3.129396999391691397e-11	5.817139727240266849e-10	-2.055169450381857774e-11
2.964000000000000057e+01	6.949000000000000509e-10	2.985735624729560223e-11	5.546122189986150214e-10	-1.963434237060738123e-11
2.969999999999999929e+01	6.611999999999999501e-10	2.848191968989815179e-11	5.237112075961747349e-10	-1.858622428105806682e-11
2.975000000000000000e+01	6.291999999999999572e-10	2.716887275728987357e-11	4.992503956015217187e-10	-1.775481511460380351e-11
2.980999999999999872e+01	5.985999999999999802e-10	2.591322829784551123e-11	4.713701223292737209e-10	-1.680519914883905265e-11
2.985999999999999943e+01	5.695000000000000496e-10	2.471596953907348805e-11	4.493050489850527450e-10	-1.605208039286397852e-11
2.991000000000000014e+01	5.417000000000000009e-10	2.356888829219672745e-11	4.282490951367410159e-10	-1.533205510517159862e-11
2.996999999999999886e+01	5.152000000000000407e-10	2.246943786517784780e-11	4.042468009833771156e-10	-1.450960644871452011e-11
3.001999999999999957e+01	4.899999999999999623e-10	2.142414058400787606e-11	3.852508343712375127e-10	-1.385736711920472003e-11
3.007999999999999829e+01	4.660000000000000452e-10	2.042591351558439995e-11	3.636041744077209516e-10	-1.311258777538669795e-11
3.012999999999999901e+01	4.431999999999999791e-10	1.947515156749153655e-11	3.464766365828522671e-10	-1.252208228119174092e-11
3.019000000000000128e+01	4.214000000000000131e-10	1.856343928220558718e-11	3.269592062317560470e-10	-1.184781488628285116e-11
3.023999999999999844e+01	4.007000000000000225e-10	1.769552190158901153e-11	3.115136791093203995e-10	-1.131314806324309920e-11
3.028999999999999915e+01	3.808999999999999978e-10	1.686290718053230599e-11	2.967782885438209778e-10	-1.080213140281471159e-11
3.035000000000000142e+01	3.621000000000000214e-10	1.606823880591809309e-11	2.799903607212320967e-10	-1.021875862316338720e-11
3.039999999999999858e+01	3.442000000000000108e-10	1.531168132257308157e-11	2.667103555082709312e-10	-9.756350683894540356e-12
3.046000000000000085e+01	3.270999999999999871e-10	1.458687233053081205e-11	2.515812311927775616e-10	-9.228502986939629376e-12
3.051000000000000156e+01	3.108999999999999810e-10	1.389854552464836244e-11	2.396113733047724199e-10	-8.810054930636578354e-12
3.057000000000000028e+01	2.955000000000000135e-10	1.324251569282438019e-11	2.259745104343545835e-10	-8.332391251321210311e-12
3.062000000000000099e+01	2.808000000000000023e-10	1.261455374433705604e-11	2.151886054376232358e-10	-7.953837298100387013e-12
3.067999999999999972e+01	2.667999999999999989e-10	1.201489004194378867e-11	2.029042343407955107e-10	-7.521835763570258383e-12
3.073000000000000043e+01	2.535000000000000035e-10	1.144375494840198966e-11	1.931888344198282493e-10	-7.179501137232756547e-12
3.078999999999999915e+01	2.407999999999999853e-10	1.089685355505915496e-11	1.821218896950681188e-10	-6.788786210624635371e-12
3.083999999999999986e+01	2.286999999999999961e-10	1.037438331570734957e-11	1.733686735523173560e-10	-6.479156357703866607e-12
3.089000000000000057e+01	2.172999999999999889e-10	9.881088894858771213e-12	1.650225635986357296e-10	-6.183402760485930789e-12
3.094999999999999929e+01	2.063000000000000010e-10	9.403526114145073817e-12	1.555191152270725385e-10	-5.845979354785643866e-12
3.100000000000000000e+01	1.959999999999999952e-10	8.955534059518730235e-12	1.480050045036957619e-10	-5.578667663219326804e-12
3.105999999999999872e+01	1.861000000000000088e-10	8.523602734680701210e-12	1.394478500665081713e-10	-5.273666489543362776e-12
3.110999999999999943e+01	1.766999999999999947e-10	8.112454864832960945e-12	1.326809814969927481e-10	-5.032015564552153576e-12
3.117000000000000171e+01	1.678000000000000047e-10	7.722254994802231085e-12	1.249764414858546382e-10	-4.756351519057705424e-12
3.121999999999999886e+01	1.593000000000000082e-10	7.348554640764400913e-12	1.188860329648025281e-10	-4.538019239094020306e-12
3.128000000000000114e+01	1.512000000000000052e-10	6.991485438580845484e-12	1.119528210528132899e-10	-4.288996946392617545e-12
3.133999999999999986e+01	1.434999999999999956e-10	6.652007521749230105e-12	1.054065013413300219e-10	-4.053384455583924311e-12
3.139000000000000057e+01	1.362000000000000053e-10	6.328553384288703579e-12	1.002309196861009458e-10	-3.866756580232111665e-12
3.144999999999999929e+01	1.293000000000000084e-10	6.022127615667657200e-12	9.433947873715185459e-11	-3.653913603540975001e-12
3.150000000000000000e+01	1.227000000000000002e-10	5.728193397470794297e-12	8.968340823923668269e-11	-3.485381023501086554e-12
3.155999999999999872e+01	1.163999999999999935e-10	5.446849456594151411e-12	8.438431875562149736e-11	-3.293210344546400705e-12
3.160999999999999943e+01	1.104000000000000013e-10	5.178194519933758621e-12	8.019612012476970154e-11	-3.141040677411039331e-12
3.167000000000000171e+01	1.048000000000000026e-10	4.927028677627657862e-12	7.542856394238660188e-11	-2.967500810739385337e-12
3.171999999999999886e+01	9.940000000000000055e-11	4.684632785910546195e-12	7.166086594193362412e-11	-2.830099579594186552e-12
3.178000000000000114e+01	9.429000000000000475e-11	4.454146360076225378e-12	6.737364230882424140e-11	-2.673458996297552936e-12
3.182999999999999829e+01	8.942999999999999517e-11	4.234375959383251376e-12	6.398636655325153202e-11	-2.549466825249501407e-12
3.189000000000000057e+01	8.481999999999999764e-11	4.025403856244985821e-12	6.013194993413317622e-11	-2.408112982556120842e-12
3.194999999999999929e+01	8.043999999999999571e-11	3.826360965301216060e-12	5.649421697876729620e-11	-2.274438713572963734e-12
3.200000000000000000e+01	7.627999999999999405e-11	3.637286604105274560e-12	5.362000123436797677e-11	-2.168625987329842653e-12
3.206000000000000227e+01	7.232000000000000204e-11	3.456393758103966132e-12	5.035020730771132607e-11	-2.048026877136272613e-12
3.210999999999999943e+01	6.857000000000000206e-11	3.284691693302859382e-12	4.776742446298399375e-11	-1.952589172521483947e-12
3.217000000000000171e+01	6.499999999999999526e-11	3.120809145077603091e-12	4.482922612410815733e-11	-1.843818236516444190e-12
3.221999999999999886e+01	6.162000000000000280e-11	2.965642334251061150e-12	4.250786366547219674e-11	-1.757725625018676917e-12
3.228000000000000114e+01	5.840999999999999527e-11	2.817559091612232531e-12	3.986698157667179698e-11	-1.659604375363714726e-12
3.234000000000000341e+01	5.536000000000000322e-11	2.676507166961757951e-12	3.737617789995822574e-11	-1.566873057535187967e-12
3.239000000000000057e+01	5.245999999999999901e-11	2.542357522514471164e-12	3.540919897883123325e-11	-1.493507771840293948e-12
3.245000000000000284e+01	4.971000000000000205e-11	2.414537888683553205e-12	3.317214803839256004e-11	-1.409915915617953697e-12
3.250000000000000000e+01	4.710999999999999939e-11	2.293417250026042218e-12	3.140520643855208689e-11	-1.343770502350027314e-12
3.256000000000000227e+01	4.462999999999999865e-11	2.177838885277617021e-12	2.939546575495484229e-11	-1.268399428329843221e-12
3.261999999999999744e+01	4.228000000000000160e-11	2.067802390293089135e-12	2.750039652109986991e-11	-1.197186324293711319e-12
3.267000000000000171e+01	4.004999999999999999e-11	1.963132366060679410e-12	2.600423870347509393e-11	-1.140859437904114813e-12
3.272999999999999687e+01	3.794000000000000030e-11	1.864087350030929680e-12	2.430312197657127428e-11	-1.076698379769883201e-12
3.278999999999999915e+01	3.592999999999999897e-11	1.769272406218451792e-12	2.269901102896909048e-11	-1.016075701114050312e-12
3.284000000000000341e+01	3.402999999999999777e-11	1.679641663678108201e-12	2.143236921313838253e-11	-9.681193621640277040e-13
3.289999999999999858e+01	3.223000000000000141e-11	1.594333369398106975e-12	1.999236758942892923e-11	-9.134989667237466772e-13
3.296000000000000085e+01	3.052000000000000162e-11	1.513092103619358021e-12	1.863510506440605448e-11	-8.619123906275201912e-13
3.300999999999999801e+01	2.888999999999999989e-11	1.435617413261774998e-12	1.756383651170740064e-11	-8.211198407804570930e-13
3.307000000000000028e+01	2.735000000000000120e-11	1.362091105925126367e-12	1.634597736893043532e-11	-7.746597540053377831e-13
3.313000000000000256e+01	2.589000000000000055e-11	1.292369363657356449e-12	1.519788191211485671e-11	-7.307729939655051234e-13
3.317999999999999972e+01	2.451000000000000118e-11	1.226171594227639375e-12	1.429176926927465100e-11	-6.960712600608105805e-13
3.324000000000000199e+01	2.320000000000000131e-11	1.163314604395560881e-12	1.326207204108281874e-11	-6.565619835206691587e-13
3.329999999999999716e+01	2.196000000000000094e-11	1.103546380768620273e-12	1.229186389863451577e-11	-6.192579843529947707e-13
3.335000000000000142e+01	2.078000000000000152e-11	1.046527845533721844e-12	1.152622444087041351e-11	-5.897636152750066454e-13
3.340999999999999659e+01	1.965999999999999983e-11	9.923922511329949613e-13	1.065599807989509607e-11	-5.561769963782394115e-13
3.346999999999999886e+01	1.859999999999999910e-11	9.409262089069470834e-13	9.836071058902171382e-12	-5.244652314783335141e-13
3.352000000000000313e+01	1.759999999999999932e-11	8.923710512680996491e-13	9.189256824621771007e-12	-4.993997881786444918e-13
3.357999999999999829e+01	1.664999999999999873e-11	8.460297432364598148e-13	8.454483921822316189e-12	-4.708695413641860733e-13
3.364000000000000057e+01	1.575000000000000054e-11	8.021170591121660240e-13	7.762333237889554364e-12	-4.439361345593386077e-13
3.368999999999999773e+01	1.490000000000000154e-11	7.604626805658076394e-13	7.216228010452637009e-12	-4.226435756410150413e-13
3.375000000000000000e+01	1.408999999999999994e-11	7.207490649493298550e-13	6.595846930502432347e-12	-3.984062230063889609e-13
3.381000000000000227e+01	1.332000000000000060e-11	6.828222329459403675e-13	6.011651012904534855e-12	-3.755311286927867500e-13
3.386999999999999744e+01	1.260000000000000043e-11	6.473678457353284509e-13	5.461599830016582200e-12	-3.539436136439703597e-13
3.392000000000000171e+01	1.191000000000000075e-11	6.132232353454002262e-13	5.027841996597519429e-12	-3.368839801299379268e-13
3.397999999999999687e+01	1.126000000000000008e-11	5.810561650975001560e-13	4.535159681359407815e-12	-3.174655720808424391e-13
3.403999999999999915e+01	1.065000000000000006e-11	5.507462574605023997e-13	4.071251482463640658e-12	-2.991377124356963685e-13
3.410000000000000142e+01	1.006000000000000035e-11	5.213970606714362750e-13	3.634576456396986746e-12	-2.818433946207814509e-13
3.414999999999999858e+01	9.512999999999999552e-12	4.940902866476498852e-13	3.290378334710604611e-12	-2.681800796336586098e-13
3.421000000000000085e+01	8.990999999999999958e-12	4.680166173287987207e-13	2.899658051527076658e-12	-2.526336137345614805e-13
3.427000000000000313e+01	8.496999999999999842e-12	4.432340821904390300e-13	2.531867114246556870e-12	-2.379614451708670842e-13
3.432999999999999829e+01	8.030000000000000317e-12	4.198009070072185776e-13	2.185708663843516625e-12	-2.241153124837021876e-13
3.438000000000000256e+01	7.586999999999999882e-12	3.974735481150850510e-13	1.912934196188218057e-12	-2.131766845512637985e-13
3.443999999999999773e+01	7.168000000000000153e-12	3.763503455853895339e-13	1.603440611081743336e-12	-2.007329614996350227e-13
3.450000000000000000e+01	6.771999999999999821e-12	3.563015341716290673e-13	1.312326004454611589e-12	-1.889936016403556180e-13
3.456000000000000227e+01	6.397000000000000308e-12	3.372730392475912780e-13	1.038460095682598907e-12	-1.779163255149478630e-13
3.460999999999999943e+01	6.042999999999999999e-12	3.193066609727654102e-13	8.226901646867161630e-13	-1.691637958698790030e-13
3.467000000000000171e+01	5.706999999999999815e-12	3.021787627203810023e-13	5.779575365708601734e-13	-1.592066026201694539e-13
3.472999999999999687e+01	5.390000000000000257e-12	2.859852596906584285e-13	3.478971982769526040e-13	-1.498142548719011234e-13
3.478999999999999915e+01	5.090000000000000324e-12	2.706554553431354818e-13	1.316566582925503161e-13	-1.409544923384040307e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_1.00E-03_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.702999999999999778e-03	3.890000000000000124e-01	2.268351472619120970e-03	3.821466528936002804e-01	-1.828015895130165411e-03
2.313000000000000125e-02	3.860999999999999988e-01	2.755228645225655214e-03	3.793070862162075674e-01	-3.134518422250195946e-03
3.858000000000000318e-02	3.831999999999999851e-01	3.734541718830482193e-03	3.764836402044540176e-01	-4.005777160871269726e-03
5.407000000000000001e-02	3.803000000000000269e-01	4.455000376594410796e-03	3.736735950540803763e-01	-4.692141504033431679e-03
6.958999999999999908e-02	3.774000000000000132e-01	5.042020685442693412e-03	3.708787631644361316e-01	-5.266418153456309433e-03
8.513999999999999346e-02	3.744999999999999996e-01	5.543821207807241025e-03	3.680990145101169508e-01	-5.762594344729829107e-03
1.006999999999999978e-01	3.716999999999999749e-01	5.983078530211015031e-03	3.653382720075462053e-01	-6.199283535456632035e-03
1.163000000000000006e-01	3.688000000000000167e-01	6.372898503764620401e-03	3.625907303757849864e-01	-6.589467295729590883e-03
1.320000000000000062e-01	3.659999999999999920e-01	6.723890517014684265e-03	3.598463340015689016e-01	-6.942590728368056192e-03
1.476999999999999980e-01	3.632000000000000228e-01	7.041511684705589399e-03	3.571224486817124455e-01	-7.262253213493405878e-03
1.633999999999999897e-01	3.603999999999999981e-01	7.330554014071606270e-03	3.544189676278033940e-01	-7.553138456713020740e-03
1.791000000000000092e-01	3.575999999999999734e-01	7.595680185886712760e-03	3.517358013993608368e-01	-7.818880079152702028e-03
1.948999999999999899e-01	3.548999999999999932e-01	7.839535619084335785e-03	3.490558576093374388e-01	-8.063858845164768169e-03
2.106999999999999984e-01	3.521000000000000241e-01	8.062284281140924200e-03	3.463961509671502070e-01	-8.288706819320885294e-03
2.265999999999999959e-01	3.493999999999999884e-01	8.268756284408516205e-03	3.437399464991582887e-01	-8.496667563803879733e-03
2.424999999999999933e-01	3.467000000000000082e-01	8.457070044359828870e-03	3.411039575965547632e-01	-8.687962529411926219e-03
2.584000000000000186e-01	3.439999999999999725e-01	8.633511173375522235e-03	3.384880392960640250e-01	-8.864045419337451132e-03
2.742999999999999883e-01	3.412999999999999923e-01	8.794325740005333458e-03	3.358920588302100052e-01	-9.026168862140080892e-03
2.903000000000000025e-01	3.387000000000000011e-01	8.944390044622831451e-03	3.332997211137116444e-01	-9.176324176431126245e-03
3.063000000000000167e-01	3.360000000000000209e-01	9.082597306761983416e-03	3.307272748850807464e-01	-9.314425970083412346e-03
3.222999999999999754e-01	3.333999999999999742e-01	9.210578540933246627e-03	3.281745767382825418e-01	-9.441338327571567601e-03
3.383999999999999786e-01	3.307999999999999829e-01	9.327827988300813056e-03	3.256257019658452267e-01	-9.558528832267374972e-03
3.544999999999999818e-01	3.281999999999999917e-01	9.434525782148671380e-03	3.230965198865077825e-01	-9.665874405270556344e-03
3.706999999999999740e-01	3.256000000000000005e-01	9.532731908237288346e-03	3.205713597831774120e-01	-9.764591203596278274e-03
3.867999999999999772e-01	3.230000000000000093e-01	9.622581466529655028e-03	3.180812468124063486e-01	-9.854039347428426507e-03
4.030000000000000249e-01	3.205000000000000071e-01	9.707238336500931264e-03	3.155950974565745470e-01	-9.935860227757569232e-03
4.193000000000000060e-01	3.179000000000000159e-01	9.780827979162107916e-03	3.131131259785441823e-01	-1.001039410324417595e-02
4.354999999999999982e-01	3.154000000000000137e-01	9.849587509471246366e-03	3.106656392393145616e-01	-1.007717607136905322e-02
4.517999999999999794e-01	3.129000000000000115e-01	9.912424580719038369e-03	3.082222727797112594e-01	-1.013744772989980114e-02
4.682000000000000051e-01	3.104000000000000092e-01	9.967633700210297779e-03	3.057832304957693870e-01	-1.019147256108350608e-02
4.844999999999999862e-01	3.079000000000000070e-01	1.001534477175558893e-02	3.033781066180805119e-01	-1.023895185776896831e-02
5.009000000000000119e-01	3.054000000000000048e-01	1.005745092688758828e-02	3.009772446133091583e-01	-1.028080622371885071e-02
5.173999999999999710e-01	3.029999999999999916e-01	1.009737123390043630e-02	2.985808470348488286e-01	-1.031724515734707207e-02
5.338000000000000522e-01	3.004999999999999893e-01	1.012856546894475192e-02	2.962178119315712066e-01	-1.034812362731831956e-02
5.503000000000000114e-01	2.980999999999999761e-01	1.015782096178512693e-02	2.938591709951792752e-01	-1.037409670541783631e-02
5.668999999999999595e-01	2.957000000000000184e-01	1.018188838510656821e-02	2.915051191200225822e-01	-1.039533702594824978e-02
5.834000000000000297e-01	2.933000000000000052e-01	1.019915750900829941e-02	2.891838730203480368e-01	-1.041183585160306013e-02
5.999999999999999778e-01	2.908999999999999919e-01	1.021311206501461163e-02	2.868671483186258087e-01	-1.042402821472917726e-02
6.167000000000000259e-01	2.886000000000000232e-01	1.022567116542029420e-02	2.845551320834450726e-01	-1.043205789132475164e-02
6.332999999999999741e-01	2.862000000000000099e-01	1.023151510484503202e-02	2.822753663702334270e-01	-1.043603917383015278e-02
6.500000000000000222e-01	2.838999999999999857e-01	1.023452425444804602e-02	2.800002384783764620e-01	-1.043621996384044327e-02
6.666999999999999593e-01	2.816000000000000170e-01	1.023452656384912438e-02	2.777433907911787681e-01	-1.043275432298840233e-02
6.834999999999999964e-01	2.792999999999999927e-01	1.022994933091498672e-02	2.754913254768273090e-01	-1.042577061465298216e-02
7.003000000000000336e-01	2.770000000000000240e-01	1.022247149022844671e-02	2.732574641459035725e-01	-1.041545177336302558e-02
7.170999999999999597e-01	2.746999999999999997e-01	1.021054689776860341e-02	2.710416612687981397e-01	-1.040196249574976139e-02
7.339999999999999858e-01	2.723999999999999755e-01	1.019582793000588065e-02	2.688307436759228009e-01	-1.038535124879742290e-02
7.508000000000000229e-01	2.701999999999999957e-01	1.018212278931585751e-02	2.666507306433106850e-01	-1.036596382942165349e-02
7.678000000000000380e-01	2.679000000000000270e-01	1.015886596577236269e-02	2.644627066139501048e-01	-1.034357211526751308e-02
7.846999999999999531e-01	2.656999999999999917e-01	1.013833596755024657e-02	2.623052972429638641e-01	-1.031868359048164485e-02
8.016999999999999682e-01	2.635000000000000120e-01	1.011372179352388462e-02	2.601528265448251886e-01	-1.029113517129610911e-02
8.186999999999999833e-01	2.612999999999999767e-01	1.008660827018220338e-02	2.580179688699385521e-01	-1.026119202257104977e-02
8.357999999999999874e-01	2.590999999999999970e-01	1.005703350264296365e-02	2.558881764325424690e-01	-1.022877834170067730e-02
8.528000000000000025e-01	2.570000000000000062e-01	1.002745411630157242e-02	2.537882167956930779e-01	-1.019438783143031269e-02
8.699999999999999956e-01	2.548000000000000265e-01	9.991632996199971764e-03	2.516810404445990468e-01	-1.015750634474256626e-02
8.870999999999999996e-01	2.526999999999999802e-01	9.957430188902908694e-03	2.496034101173822406e-01	-1.011886524640703659e-02
9.042999999999999927e-01	2.505999999999999894e-01	9.920980334358162067e-03	2.475308831402350251e-01	-1.007811503109226972e-02
9.214999999999999858e-01	2.484999999999999987e-01	9.882319805632682613e-03	2.454755168224908579e-01	-1.003557467378696569e-02
9.386999999999999789e-01	2.464000000000000079e-01	9.840062384730155834e-03	2.434371706214609743e-01	-9.991338085970495261e-03
9.559999999999999609e-01	2.442999999999999894e-01	9.797101751199755945e-03	2.414039998038221280e-01	-9.945224397623362092e-03
9.733000000000000540e-01	2.421999999999999986e-01	9.750641220337530335e-03	2.393877630940740853e-01	-9.897573579912881392e-03
9.907000000000000250e-01	2.401999999999999968e-01	9.707567426154369017e-03	2.373768114195105028e-01	-9.848181483101266578e-03
1.008000000000000007e+00	2.381000000000000061e-01	9.657063711357006738e-03	2.353941181567882346e-01	-9.797696675652578860e-03
1.024999999999999911e+00	2.361000000000000043e-01	9.610024098174779067e-03	2.334618958251639398e-01	-9.746824725319328322e-03
1.042999999999999927e+00	2.341000000000000025e-01	9.559703980763020401e-03	2.314332506925671495e-01	-9.691674284202030781e-03
1.060000000000000053e+00	2.321000000000000008e-01	9.507512671128816664e-03	2.295334519470283996e-01	-9.638443533118323803e-03
1.078000000000000069e+00	2.300999999999999990e-01	9.454813293257724807e-03	2.275388499140938159e-01	-9.580942583670560078e-03
1.094999999999999973e+00	2.280999999999999972e-01	9.398971975221706229e-03	2.256709327936948228e-01	-9.525625042975629370e-03
1.112999999999999989e+00	2.262000000000000122e-01	9.346800872846923805e-03	2.237098030093111201e-01	-9.466049724076780122e-03
1.131000000000000005e+00	2.242000000000000104e-01	9.288752922082060826e-03	2.217656692775781813e-01	-9.405507659974287477e-03
1.147999999999999909e+00	2.222999999999999976e-01	9.233136770651023326e-03	2.199450156133121448e-01	-9.347499365891326351e-03
1.165999999999999925e+00	2.204000000000000126e-01	9.175853231642565680e-03	2.180335092722095469e-01	-9.285259116111114347e-03
1.183999999999999941e+00	2.184999999999999998e-01	9.116935214022034092e-03	2.161385699079819700e-01	-9.222233720664151438e-03
1.201000000000000068e+00	2.165999999999999870e-01	9.056415626754769563e-03	2.143639868374065116e-01	-9.162039929771579466e-03
1.219000000000000083e+00	2.147000000000000020e-01	8.995566949834069015e-03	2.125008508406461827e-01	-9.097647993564111565e-03
1.237000000000000099e+00	2.127999999999999892e-01	8.933160581887091348e-03	2.106538628793877543e-01	-9.032631119613145076e-03
1.254999999999999893e+00	2.109999999999999931e-01	8.873434851239963422e-03	2.088228827329089987e-01	-8.967039340441958911e-03
1.272999999999999909e+00	2.091000000000000081e-01	8.808018756339703464e-03	2.070077730541939331e-01	-8.900920631552663997e-03
1.290000000000000036e+00	2.073000000000000120e-01	8.746558665483929879e-03	2.053079507628807754e-01	-8.838032802495078208e-03
1.308000000000000052e+00	2.054999999999999882e-01	8.682476249705493865e-03	2.035233064609942022e-01	-8.771019413290477920e-03
1.326000000000000068e+00	2.036999999999999922e-01	8.618185987830153175e-03	2.017541315915392652e-01	-8.703609182270576408e-03
1.344000000000000083e+00	2.018999999999999961e-01	8.553687879857904339e-03	2.000002913970573837e-01	-8.635842713653611377e-03
1.362000000000000099e+00	2.001000000000000001e-01	8.486671370011449750e-03	1.982616529416941220e-01	-8.567758981459143094e-03
1.379999999999999893e+00	1.983000000000000040e-01	8.419488583287467950e-03	1.965380857067825782e-01	-8.499395418334202215e-03
1.399000000000000021e+00	1.965999999999999970e-01	8.355254901738506240e-03	1.947349699995560846e-01	-8.426969807080585823e-03
1.417000000000000037e+00	1.948000000000000009e-01	8.286629894042088842e-03	1.930419720619892254e-01	-8.358141828182213268e-03
1.435000000000000053e+00	1.930999999999999939e-01	8.221002488943304071e-03	1.913636502954731977e-01	-8.289138970144488763e-03
1.453000000000000069e+00	1.913999999999999868e-01	8.154152255974374958e-03	1.896998766437715256e-01	-8.219992664480726269e-03
1.471000000000000085e+00	1.897000000000000075e-01	8.087203873459685929e-03	1.880505250685295948e-01	-8.150733120109254423e-03
1.489000000000000101e+00	1.880000000000000004e-01	8.019071922893155138e-03	1.864154717415683338e-01	-8.081389385805524267e-03
1.508000000000000007e+00	1.862999999999999934e-01	7.949785849138515589e-03	1.847049561838991771e-01	-8.008132432812928997e-03
1.526000000000000023e+00	1.845999999999999863e-01	7.880440885656420438e-03	1.830989040459894968e-01	-7.938701308871165888e-03
1.544000000000000039e+00	1.829999999999999960e-01	7.814251141395443453e-03	1.815067752219493291e-01	-7.869267202955911727e-03
1.562999999999999945e+00	1.812999999999999889e-01	7.743753209425776121e-03	1.798411658062022411e-01	-7.795999196347722440e-03
1.580999999999999961e+00	1.796999999999999986e-01	7.676450911196072181e-03	1.782772777005717790e-01	-7.726634054177956845e-03
1.600000000000000089e+00	1.781000000000000083e-01	7.609130137757753529e-03	1.766412134758714170e-01	-7.653489727634371458e-03
1.618000000000000105e+00	1.764999999999999902e-01	7.540771865885701614e-03	1.751050669494624290e-01	-7.584287828240581474e-03
1.637000000000000011e+00	1.748999999999999999e-01	7.471403808392837638e-03	1.734980237628807598e-01	-7.511362085219616680e-03
1.655000000000000027e+00	1.733000000000000096e-01	7.402054226108589242e-03	1.719891266777712202e-01	-7.442409377363123912e-03
1.673999999999999932e+00	1.716999999999999915e-01	7.331731808620753008e-03	1.704105915934528426e-01	-7.369789142010351249e-03
1.691999999999999948e+00	1.701999999999999902e-01	7.265715269440534835e-03	1.689284607962868445e-01	-7.301164079413053135e-03
1.711000000000000076e+00	1.685999999999999999e-01	7.195465598086617405e-03	1.673779276509261560e-01	-7.228928347202926048e-03
1.729999999999999982e+00	1.670999999999999985e-01	7.128554743339423488e-03	1.658415811116023264e-01	-7.156918570919394186e-03
1.747999999999999998e+00	1.655000000000000082e-01	7.056476026332714549e-03	1.643990627604194066e-01	-7.088923481606802628e-03
1.766999999999999904e+00	1.640000000000000069e-01	6.988732632497349738e-03	1.628899704219583522e-01	-7.017404645245390628e-03
1.786000000000000032e+00	1.625000000000000056e-01	6.920120326506855497e-03	1.613946862352200196e-01	-6.946162651138679950e-03
1.804999999999999938e+00	1.610000000000000042e-01	6.851594623056738928e-03	1.599130829401417819e-01	-6.875212951242846982e-03
1.824000000000000066e+00	1.595000000000000029e-01	6.783155522147000030e-03	1.584450356646454894e-01	-6.804570416447096662e-03
1.842000000000000082e+00	1.580999999999999905e-01	6.718140108333555717e-03	1.570666472570662608e-01	-6.737942181488545783e-03
1.860999999999999988e+00	1.565999999999999892e-01	6.648071724964164410e-03	1.556246451286315835e-01	-6.667937780105982065e-03
1.879999999999999893e+00	1.550999999999999879e-01	6.578124585151302710e-03	1.541958369307902255e-01	-6.598280015583591479e-03
1.899000000000000021e+00	1.537000000000000033e-01	6.512535862520553963e-03	1.527801030936498106e-01	-6.528981110449231032e-03
1.917999999999999927e+00	1.522999999999999909e-01	6.447060300542565778e-03	1.513773238545085831e-01	-6.460052423534541621e-03
1.937000000000000055e+00	1.509000000000000064e-01	6.379955456104926051e-03	1.499873800986768480e-01	-6.391504621767952338e-03
1.955999999999999961e+00	1.494999999999999940e-01	6.313859242587559206e-03	1.486101552080002219e-01	-6.323348021639577619e-03
1.975000000000000089e+00	1.481000000000000094e-01	6.247037299781820451e-03	1.472455333964239332e-01	-6.255592322101339448e-03
1.995000000000000107e+00	1.466999999999999971e-01	6.180360849243916703e-03	1.458225772677120835e-01	-6.184713416954508783e-03
2.013999999999999790e+00	1.453000000000000125e-01	6.112991001032719827e-03	1.444834634966642439e-01	-6.117808139272148255e-03
2.032999999999999918e+00	1.439000000000000001e-01	6.045782810896892581e-03	1.431566046806144743e-01	-6.051329841395841277e-03
2.052000000000000046e+00	1.426000000000000045e-01	5.982931883242640844e-03	1.418418880510676217e-01	-5.985285887686384379e-03
2.071000000000000174e+00	1.411999999999999922e-01	5.915226017174772880e-03	1.405392023293340897e-01	-5.919683256406247165e-03
2.091000000000000192e+00	1.398999999999999966e-01	5.851880877690095357e-03	1.391808316723555927e-01	-5.851112033289865982e-03
2.109999999999999876e+00	1.386000000000000010e-01	5.787900652909309419e-03	1.379024993579046621e-01	-5.786435732635204603e-03
2.129000000000000004e+00	1.373000000000000054e-01	5.724893263332106984e-03	1.366358655240081099e-01	-5.722219493961620482e-03
2.149000000000000021e+00	1.360000000000000098e-01	5.660480603199697508e-03	1.353150879427071629e-01	-5.655126372136071861e-03
2.168000000000000149e+00	1.346999999999999864e-01	5.597040778270871535e-03	1.340721345024142863e-01	-5.591870927055079925e-03
2.188000000000000167e+00	1.333999999999999908e-01	5.533010901366933881e-03	1.327760497924249383e-01	-5.525799557020380851e-03
2.206999999999999851e+00	1.320999999999999952e-01	5.469176168853982951e-03	1.315563336157865026e-01	-5.463523693020002139e-03
2.226999999999999869e+00	1.308999999999999886e-01	5.409669253958877995e-03	1.302844806037143088e-01	-5.398492391202239400e-03
2.245999999999999996e+00	1.295999999999999930e-01	5.345469058725529909e-03	1.290875693440821093e-01	-5.337212330950889122e-03
2.266000000000000014e+00	1.283999999999999864e-01	5.285595526409488619e-03	1.278394955084326823e-01	-5.273236320485691526e-03
2.285000000000000142e+00	1.270999999999999908e-01	5.221073747076202670e-03	1.266649623948961911e-01	-5.212964965561985020e-03
2.305000000000000160e+00	1.259000000000000119e-01	5.161603205248056249e-03	1.254402247716749907e-01	-5.150056837218788298e-03
2.325000000000000178e+00	1.247000000000000053e-01	5.101606697324677885e-03	1.242272844764049089e-01	-5.087700189755241589e-03
2.345000000000000195e+00	1.234999999999999987e-01	5.041818035498206799e-03	1.230260279172133986e-01	-5.025897224678994683e-03
2.363999999999999879e+00	1.223000000000000059e-01	4.981531120389427574e-03	1.218955546999846012e-01	-4.967699160578391629e-03
2.383999999999999897e+00	1.210999999999999993e-01	4.921465907784014493e-03	1.207167608169381623e-01	-4.906981403842755607e-03
2.403999999999999915e+00	1.199000000000000066e-01	4.861622397681971894e-03	1.195493223720334314e-01	-4.846822097589176953e-03
2.423999999999999932e+00	1.188000000000000028e-01	4.806046083419508730e-03	1.183931305107197157e-01	-4.787222349579631567e-03
2.443999999999999950e+00	1.175999999999999962e-01	4.746636740719897135e-03	1.172480778315826838e-01	-4.728183077567705249e-03
2.463999999999999968e+00	1.165000000000000063e-01	4.690803505587645000e-03	1.161140565261558205e-01	-4.669704641913247599e-03
2.483000000000000096e+00	1.152999999999999997e-01	4.631169573633318014e-03	1.150468572304011450e-01	-4.614669788942944890e-03
2.503000000000000114e+00	1.141999999999999960e-01	4.575778011456995906e-03	1.139340430992235309e-01	-4.557285535210077107e-03
2.523000000000000131e+00	1.131000000000000061e-01	4.519949395126897883e-03	1.128319509951457300e-01	-4.500462327185884501e-03
2.544000000000000039e+00	1.120000000000000023e-01	4.464349409503398473e-03	1.116861802857880281e-01	-4.441401158614110764e-03
2.564000000000000057e+00	1.108999999999999986e-01	4.408978054586497677e-03	1.106057457262334953e-01	-4.385726263970041519e-03
2.584000000000000075e+00	1.097999999999999948e-01	4.353835330376196362e-03	1.095357220002226156e-01	-4.330610521114817459e-03
2.604000000000000092e+00	1.087000000000000050e-01	4.298921236872494528e-03	1.084760086186558198e-01	-4.276052817621963861e-03
2.624000000000000110e+00	1.076000000000000012e-01	4.243614545185743492e-03	1.074265059868505928e-01	-4.222051844091499057e-03
2.644000000000000128e+00	1.066000000000000003e-01	4.193097551332188901e-03	1.063871163263691577e-01	-4.168606295391595780e-03
2.664000000000000146e+00	1.054999999999999966e-01	4.138256203962405004e-03	1.053577429734773308e-01	-4.115714735192375212e-03
2.685000000000000053e+00	1.044999999999999957e-01	4.087567737078901670e-03	1.042875749516846418e-01	-4.060772806112606173e-03
2.705000000000000071e+00	1.034000000000000058e-01	4.032601104700704077e-03	1.032784334681808303e-01	-4.009011085428743765e-03
2.725000000000000089e+00	1.024000000000000049e-01	3.982368167179591370e-03	1.022790172250220009e-01	-3.957797611724005529e-03
2.745999999999999996e+00	1.014000000000000040e-01	3.931769189587812352e-03	1.012399948414369755e-01	-3.904611193915356535e-03
2.766000000000000014e+00	1.004000000000000031e-01	3.881401152103709871e-03	1.002602237163537358e-01	-3.854514689493644328e-03
2.786999999999999922e+00	9.936000000000000387e-02	3.829722298568438450e-03	9.924162484972828824e-02	-3.802495774714866831e-03
2.806999999999999940e+00	9.836000000000000298e-02	3.779820760101840118e-03	9.828111374720248372e-02	-3.753506129241016530e-03
2.827999999999999847e+00	9.736999999999999822e-02	3.729971125424443295e-03	9.728253911452026947e-02	-3.702643793937411727e-03
2.847999999999999865e+00	9.639000000000000346e-02	3.681299920381488327e-03	9.634091009069567502e-02	-3.654749829319825158e-03
2.869000000000000217e+00	9.542000000000000481e-02	3.632684891519725838e-03	9.536196603994141763e-02	-3.605031710585916357e-03
2.888999999999999790e+00	9.446000000000000230e-02	3.584684567489569099e-03	9.443884940875950373e-02	-3.558221536792022591e-03
2.910000000000000142e+00	9.350999999999999590e-02	3.537295310984323125e-03	9.347915198758033339e-02	-3.509634801958219641e-03
2.931000000000000050e+00	9.256000000000000338e-02	3.490136417236484531e-03	9.252916539839078913e-02	-3.461622131181075687e-03
2.951000000000000068e+00	9.161999999999999311e-02	3.443583741271293974e-03	9.163335516517878698e-02	-3.416426156473311923e-03
2.971999999999999975e+00	9.069000000000000672e-02	3.397633645782057333e-03	9.070204747281560009e-02	-3.369523705453589778e-03
2.992999999999999883e+00	8.977000000000000257e-02	3.351764206125425888e-03	8.978016436068197992e-02	-3.323184118837765443e-03
3.012999999999999901e+00	8.885999999999999455e-02	3.306500580106254677e-03	8.891085533062115243e-02	-3.279570807418658290e-03
3.033999999999999808e+00	8.795000000000000040e-02	3.261975904696620427e-03	8.800709947336622652e-02	-3.234318644245438162e-03
3.055000000000000160e+00	8.705000000000000238e-02	3.217538986527902160e-03	8.711249067975551652e-02	-3.189617504247960721e-03
3.076000000000000068e+00	8.616000000000000048e-02	3.173699048537526306e-03	8.622693607186103504e-02	-3.145463092318706751e-03
3.096999999999999975e+00	8.527999999999999470e-02	3.130452280213715660e-03	8.535034421459419818e-02	-3.101851154789249214e-03
3.117999999999999883e+00	8.440000000000000280e-02	3.086941778286940267e-03	8.448262517065005528e-02	-3.058777496402803782e-03
3.138999999999999790e+00	8.352999999999999314e-02	3.044511671918898304e-03	8.362368941942248390e-02	-3.016237772231618233e-03
3.160000000000000142e+00	8.266999999999999349e-02	3.002665786288248768e-03	8.277344782457961292e-02	-2.974227486728743108e-03
3.181000000000000050e+00	8.182000000000000384e-02	2.960927922892966392e-03	8.193181268205237955e-02	-2.932742206197182493e-03
3.201999999999999957e+00	8.097999999999999643e-02	2.919776358696044884e-03	8.109869765032123867e-02	-2.891777550522992967e-03
3.222999999999999865e+00	8.014000000000000290e-02	2.879310571148866859e-03	8.027401662692423834e-02	-2.851328980782373915e-03
3.244000000000000217e+00	7.931000000000000549e-02	2.838958290664611670e-03	7.945768406731593125e-02	-2.811391865597861507e-03
3.265000000000000124e+00	7.847999999999999421e-02	2.798826442513133259e-03	7.864961580071351543e-02	-2.771961643453917622e-03
3.286999999999999922e+00	7.767000000000000293e-02	2.759625629405750100e-03	7.781184171221615375e-02	-2.731192548687627793e-03
3.307999999999999829e+00	7.685999999999999777e-02	2.720639937008666361e-03	7.702043701886317206e-02	-2.692786011063998206e-03
3.329000000000000181e+00	7.606000000000000261e-02	2.682222010866304549e-03	7.623704495756361554e-02	-2.654872254269417548e-03
3.350999999999999979e+00	7.525999999999999357e-02	2.644016549623003261e-03	7.542485460062980929e-02	-2.615676563551981061e-03
3.371999999999999886e+00	7.448000000000000453e-02	2.606293522264638198e-03	7.465761864566577977e-02	-2.578757402356523197e-03
3.392999999999999794e+00	7.370000000000000162e-02	2.569212161995450012e-03	7.389815170620683826e-02	-2.542316826310246115e-03
3.415000000000000036e+00	7.291999999999999871e-02	2.532337955002847158e-03	7.311076668085281227e-02	-2.504649118730199568e-03
3.435999999999999943e+00	7.216000000000000192e-02	2.495946181895178796e-03	7.236696346850035599e-02	-2.469173751162470620e-03
3.458000000000000185e+00	7.140000000000000513e-02	2.460177254257912057e-03	7.159581910879703193e-02	-2.432506984822714775e-03
3.479000000000000092e+00	7.063999999999999446e-02	2.424202328044598731e-03	7.086735829033176393e-02	-2.397977211746159156e-03
3.500999999999999890e+00	6.990000000000000380e-02	2.389121601928207057e-03	7.011212026822399856e-02	-2.362290620371840233e-03
3.521999999999999797e+00	6.915999999999999925e-02	2.354645246073601862e-03	6.939868577217238321e-02	-2.328686578586739234e-03
3.544000000000000039e+00	6.843000000000000471e-02	2.320309475009545153e-03	6.865902751454573683e-02	-2.293959566957935823e-03
3.564999999999999947e+00	6.769999999999999629e-02	2.286176007479811916e-03	6.796031103005667484e-02	-2.261261654533264481e-03
3.587000000000000188e+00	6.697999999999999787e-02	2.252967859226509204e-03	6.723591177531418328e-02	-2.227473524051048863e-03
3.608999999999999986e+00	6.626999999999999558e-02	2.219903355720180809e-03	6.651919775542276814e-02	-2.194157807195423748e-03
3.630999999999999783e+00	6.555999999999999328e-02	2.187035613185592080e-03	6.581008808102567498e-02	-2.161309203585734355e-03
3.652000000000000135e+00	6.486000000000000099e-02	2.154696838967635596e-03	6.514023024940604478e-02	-2.130384509251809916e-03
3.673999999999999932e+00	6.417000000000000481e-02	2.122882876144371878e-03	6.444575146565879875e-02	-2.098433347903627590e-03
3.696000000000000174e+00	6.347999999999999476e-02	2.091260131730263584e-03	6.375864155399658950e-02	-2.066933493455410178e-03
3.717999999999999972e+00	6.279999999999999472e-02	2.060156656148265115e-03	6.307882293909705673e-02	-2.035879713246346086e-03
3.740000000000000213e+00	6.212999999999999773e-02	2.029568292476436990e-03	6.240621827217865403e-02	-2.005266701355554269e-03
3.762000000000000011e+00	6.146000000000000074e-02	1.999165604651180917e-03	6.174075104944812958e-02	-1.975089180747049891e-03
3.783999999999999808e+00	6.079999999999999988e-02	1.969272486173510948e-03	6.108234592145563718e-02	-1.945341955441775347e-03
3.806000000000000050e+00	6.013999999999999901e-02	1.939562272261120260e-03	6.043092852599299403e-02	-1.916019886822246205e-03
3.827999999999999847e+00	5.949000000000000121e-02	1.910356085133732736e-03	5.978642474890606684e-02	-1.887117782003851652e-03
3.850000000000000089e+00	5.884999999999999953e-02	1.881649767869408678e-03	5.914876125833445214e-02	-1.858630477770653123e-03
3.871999999999999886e+00	5.820999999999999786e-02	1.853120812607780528e-03	5.851786580741327737e-02	-1.830552888895932602e-03
3.894000000000000128e+00	5.757999999999999924e-02	1.825086184646631821e-03	5.789366711406137428e-02	-1.802879992169861964e-03
3.915999999999999925e+00	5.695000000000000062e-02	1.797226147406886685e-03	5.727609419022844373e-02	-1.775606729814359006e-03
3.938000000000000167e+00	5.632999999999999813e-02	1.769854894905037402e-03	5.666507674003054551e-02	-1.748728069282078513e-03
3.959999999999999964e+00	5.571999999999999870e-02	1.742968270219145575e-03	5.606054548675534072e-02	-1.722239052607298700e-03
3.983000000000000096e+00	5.510999999999999927e-02	1.716250693692072645e-03	5.543539651685458480e-02	-1.694957292739851431e-03
4.004999999999999893e+00	5.451000000000000290e-02	1.690012202418373147e-03	5.484392004972989815e-02	-1.669250023393730473e-03
4.027000000000000135e+00	5.390999999999999959e-02	1.663939988022200426e-03	5.425872304286168818e-02	-1.643917492066238615e-03
4.049999999999999822e+00	5.331999999999999934e-02	1.638341316316816896e-03	5.365356820694569540e-02	-1.617828933092847537e-03
4.072000000000000064e+00	5.272999999999999909e-02	1.612906150207667807e-03	5.308100973177738713e-02	-1.593247988800001839e-03
4.094000000000000306e+00	5.215000000000000191e-02	1.587938984226724103e-03	5.251453083255873400e-02	-1.569027263435605326e-03
4.116999999999999993e+00	5.158000000000000085e-02	1.563435661452046953e-03	5.192873322597392483e-02	-1.544085618239734309e-03
4.139000000000000234e+00	5.100999999999999979e-02	1.539090301711020653e-03	5.137448977640498432e-02	-1.520587055606848446e-03
4.161999999999999922e+00	5.045000000000000179e-02	1.515203242613676667e-03	5.080134560735964644e-02	-1.496390284304628454e-03
4.184000000000000163e+00	4.988999999999999685e-02	1.491471375268690761e-03	5.025907473576488038e-02	-1.473594626774855487e-03
4.206999999999999851e+00	4.934000000000000191e-02	1.468192266004803796e-03	4.969831173783639811e-02	-1.450122731752383383e-03
4.230000000000000426e+00	4.879000000000000004e-02	1.445347266408320138e-03	4.914377347643284627e-02	-1.427013705170541514e-03
4.251999999999999780e+00	4.825000000000000122e-02	1.422664675442559439e-03	4.861910691256421391e-02	-1.405244299087417314e-03
4.275000000000000355e+00	4.771000000000000241e-02	1.400131733666573229e-03	4.807654952182305319e-02	-1.382830637951656385e-03
4.298000000000000043e+00	4.717999999999999972e-02	1.378040522581543657e-03	4.754001557561143843e-02	-1.360764983112463817e-03
4.320000000000000284e+00	4.664999999999999702e-02	1.356096189404995588e-03	4.703238398961213235e-02	-1.339979791594007614e-03
4.342999999999999972e+00	4.612999999999999740e-02	1.334854376035997815e-03	4.650744302686139753e-02	-1.318580809470809795e-03
4.365999999999999659e+00	4.560999999999999777e-02	1.313487335393612740e-03	4.598833085489745925e-02	-1.297515429806799046e-03
4.389000000000000234e+00	4.510000000000000120e-02	1.292550998052043303e-03	4.547498281764625339e-02	-1.276778859708976432e-03
4.411999999999999922e+00	4.460000000000000075e-02	1.272298705309409883e-03	4.496733506298197791e-02	-1.256366366096878804e-03
4.434999999999999609e+00	4.408999999999999725e-02	1.251640708532616303e-03	4.446532461829067612e-02	-1.236273283096572199e-03
4.458000000000000185e+00	4.359999999999999987e-02	1.231940766792516363e-03	4.396888927881094367e-02	-1.216495003189935458e-03
4.480999999999999872e+00	4.311000000000000248e-02	1.212122064102044358e-03	4.347796723248173456e-02	-1.197026947389647974e-03
4.503999999999999559e+00	4.261999999999999816e-02	1.192685220879613830e-03	4.299249737120574427e-02	-1.177864590051132775e-03
4.527000000000000135e+00	4.213999999999999690e-02	1.173657026177715853e-03	4.251241941372981697e-02	-1.159003468688823025e-03
4.549999999999999822e+00	4.166000000000000258e-02	1.154515786293110972e-03	4.203767385302215748e-02	-1.140439180379902891e-03
4.573000000000000398e+00	4.118999999999999745e-02	1.136021120974971222e-03	4.156820162290946613e-02	-1.122167359991032513e-03
4.596000000000000085e+00	4.071999999999999925e-02	1.117651278785030322e-03	4.110394424899102561e-02	-1.104183689771941288e-03
4.618999999999999773e+00	4.025000000000000105e-02	1.099406259723288270e-03	4.064484403227776321e-02	-1.086483911072609566e-03
4.642000000000000348e+00	3.980000000000000204e-02	1.081829696803213734e-03	4.019084402888151164e-02	-1.069063823011421038e-03
4.666000000000000369e+00	3.933999999999999997e-02	1.064102156787746344e-03	3.972248152109167374e-02	-1.051180042141392022e-03
4.689000000000000057e+00	3.889000000000000096e-02	1.046765944784735537e-03	3.927872874006201054e-02	-1.034318623929703692e-03
4.711999999999999744e+00	3.844999999999999807e-02	1.029817077077324269e-03	3.883990617724851491e-02	-1.017724400102929319e-03
4.735000000000000320e+00	3.801000000000000212e-02	1.012985065064396896e-03	3.840595935030846619e-02	-1.001393371669106460e-03
4.759000000000000341e+00	3.756999999999999923e-02	9.962699087459532012e-04	3.795828530163118664e-02	-9.846286370266592661e-04
4.782000000000000028e+00	3.713999999999999940e-02	9.799354571950133225e-04	3.753413477924694153e-02	-9.688232123057795688e-04
4.806000000000000050e+00	3.670999999999999958e-02	9.637152055273192014e-04	3.709656720044004347e-02	-9.525984884156108281e-04
4.828999999999999737e+00	3.629000000000000281e-02	9.480798674173414060e-04	3.668199251215401024e-02	-9.373025882086627588e-04
4.852999999999999758e+00	3.586999999999999911e-02	9.323441280955509745e-04	3.625430425548331614e-02	-9.216013218815992565e-04
4.876000000000000334e+00	3.545000000000000234e-02	9.169246035161961704e-04	3.584909018422170746e-02	-9.067992949873709182e-04
4.900000000000000355e+00	3.504000000000000170e-02	9.016668524822680142e-04	3.543105891058973000e-02	-8.916053714880134862e-04
4.923000000000000043e+00	3.463999999999999718e-02	8.869739809517150327e-04	3.503499471966248224e-02	-8.772819794014346736e-04
4.947000000000000064e+00	3.423999999999999960e-02	8.723827230685396103e-04	3.462640326079685638e-02	-8.625797087617948422e-04
4.969999999999999751e+00	3.384000000000000202e-02	8.576977035016475999e-04	3.423928328553140638e-02	-8.487201195393149350e-04
4.993999999999999773e+00	3.343999999999999750e-02	8.433119823143033758e-04	3.383991924811434460e-02	-8.344942428136376553e-04
5.017999999999999794e+00	3.305000000000000299e-02	8.292787912013265938e-04	3.344518667442061832e-02	-8.205058803616837454e-04
5.041999999999999815e+00	3.266999999999999765e-02	8.155943196509401550e-04	3.305503212050618644e-02	-8.067512125396105599e-04
5.065000000000000391e+00	3.228999999999999926e-02	8.020063810655624244e-04	3.268538095053707959e-02	-7.937854654753190731e-04
5.089000000000000412e+00	3.191000000000000086e-02	7.885149754451930768e-04	3.230403901979314596e-02	-7.804776071810408129e-04
5.113000000000000433e+00	3.153000000000000247e-02	7.751201027898322205e-04	3.192712032539492956e-02	-7.673924774772648534e-04
5.136999999999999567e+00	3.116000000000000020e-02	7.622462310173881142e-04	3.155457378928050449e-02	-7.545264691970340280e-04
5.160999999999999588e+00	3.080000000000000099e-02	7.495276664673560700e-04	3.118634893954175952e-02	-7.418760262682109509e-04
5.184999999999999609e+00	3.042999999999999872e-02	7.366584712320922539e-04	3.082239578824763626e-02	-7.294376559469667627e-04
5.208999999999999631e+00	3.007999999999999910e-02	7.245385611761829365e-04	3.046266493340764325e-02	-7.172079148832418436e-04
5.232999999999999652e+00	2.971999999999999989e-02	7.120922750131007239e-04	3.010710758692897865e-02	-7.051834038831524681e-04
5.256999999999999673e+00	2.937000000000000027e-02	7.001453390978404096e-04	2.975567555701326417e-02	-6.933607686221141594e-04
5.280999999999999694e+00	2.902000000000000066e-02	6.882832736721512757e-04	2.940832115274940456e-02	-6.817367155862236920e-04
5.304999999999999716e+00	2.868000000000000063e-02	6.765764577338469416e-04	2.906499720550369259e-02	-6.703080052940016669e-04
5.328999999999999737e+00	2.834000000000000061e-02	6.651196344621019283e-04	2.872565712215797984e-02	-6.590714393618971306e-04
5.352999999999999758e+00	2.800000000000000058e-02	6.537452568087970565e-04	2.839025487662254557e-02	-6.480238596977572771e-04
5.378000000000000114e+00	2.767000000000000015e-02	6.426855927872275522e-04	2.804501585198037467e-02	-6.367135774593445704e-04
5.402000000000000135e+00	2.733999999999999972e-02	6.317059495129675843e-04	2.771751257652260367e-02	-6.260422640410233603e-04
5.426000000000000156e+00	2.700999999999999929e-02	6.209622692937256331e-04	2.739381026710993247e-02	-6.155506551567104315e-04
5.450000000000000178e+00	2.668999999999999845e-02	6.103694506998226608e-04	2.707386498418170792e-02	-6.052357843455145100e-04
5.474999999999999645e+00	2.637000000000000108e-02	5.998542279820990534e-04	2.674453693970292242e-02	-5.946759114952246969e-04
5.498999999999999666e+00	2.605000000000000024e-02	5.895670008856781835e-04	2.643212793383309042e-02	-5.847128642158854134e-04
5.522999999999999687e+00	2.573999999999999899e-02	5.794302312694082739e-04	2.612334536603479543e-02	-5.749178314861202836e-04
5.548000000000000043e+00	2.543000000000000121e-02	5.695154528316419057e-04	2.580550788889578867e-02	-5.648903341212332518e-04
5.572000000000000064e+00	2.511999999999999997e-02	5.596722658272548388e-04	2.550399961606266211e-02	-5.554297283305532820e-04
5.597000000000000419e+00	2.481999999999999831e-02	5.499790166877762971e-04	2.519365009966573546e-02	-5.457446867362334428e-04
5.621000000000000441e+00	2.452000000000000013e-02	5.405000799682210290e-04	2.489924540158731242e-02	-5.366072816891473028e-04
5.645999999999999908e+00	2.421999999999999847e-02	5.310904252809684400e-04	2.459620807739799561e-02	-5.272532153883707556e-04
5.671000000000000263e+00	2.392999999999999988e-02	5.219681755577185774e-04	2.429683507778240478e-02	-5.180636915164726951e-04
5.695000000000000284e+00	2.364000000000000129e-02	5.129128984656947717e-04	2.401284341409993042e-02	-5.093938924519138224e-04
5.719999999999999751e+00	2.334999999999999923e-02	5.040594052927525447e-04	2.372052493842106285e-02	-5.005186335223696902e-04
5.745000000000000107e+00	2.307000000000000023e-02	4.953511157125116155e-04	2.343174166334957564e-02	-4.917996194944767793e-04
5.769000000000000128e+00	2.279000000000000123e-02	4.867074893624199041e-04	2.315779609077042028e-02	-4.835738365441503571e-04
5.793999999999999595e+00	2.250999999999999876e-02	4.782584877880718846e-04	2.287581871351487828e-02	-4.751532065951546892e-04
5.818999999999999950e+00	2.222999999999999976e-02	4.697425713175249623e-04	2.259725193080597272e-02	-4.668809003584697753e-04
5.844000000000000306e+00	2.196000000000000035e-02	4.616282596942262529e-04	2.232205465637392486e-02	-4.587543469605933049e-04
5.868999999999999773e+00	2.169000000000000095e-02	4.535731842085465580e-04	2.205018628420035709e-02	-4.507710069675360700e-04
5.892999999999999794e+00	2.143000000000000113e-02	4.457853641624745641e-04	2.179228721960149023e-02	-4.432394064962798903e-04
5.918000000000000149e+00	2.116000000000000172e-02	4.378476639865209281e-04	2.152682752858732507e-02	-4.355295279847884687e-04
5.942999999999999616e+00	2.089999999999999844e-02	4.301750253191522996e-04	2.126457938028570444e-02	-4.279555842446831145e-04
5.967999999999999972e+00	2.065000000000000169e-02	4.227641572638343400e-04	2.100550407770887876e-02	-4.205152066185364025e-04
5.993000000000000327e+00	2.038999999999999840e-02	4.152045060441460580e-04	2.074956336731424364e-02	-4.132060543921978321e-04
6.017999999999999794e+00	2.014000000000000165e-02	4.079044315054855346e-04	2.049671943799902599e-02	-4.060258172113039607e-04
6.043000000000000149e+00	1.989000000000000143e-02	4.007740402109398925e-04	2.024693497158900485e-02	-3.989722431161126784e-04
6.068999999999999950e+00	1.965000000000000080e-02	3.937826171261880610e-04	1.999036499070459133e-02	-3.917685189029112202e-04
6.094000000000000306e+00	1.940000000000000058e-02	3.867565530252848899e-04	1.974670799208897570e-02	-3.849665240957489908e-04
6.118999999999999773e+00	1.915999999999999995e-02	3.798701499544987221e-04	1.950599969775992232e-02	-3.782845649813694131e-04
6.144000000000000128e+00	1.891999999999999932e-02	3.731456358991933476e-04	1.926820453759997206e-02	-3.717205279478949542e-04
6.168999999999999595e+00	1.868999999999999828e-02	3.666671885286165375e-04	1.903328742391750816e-02	-3.652723571076063255e-04
6.195000000000000284e+00	1.845000000000000112e-02	3.600414013693425648e-04	1.879198937553814425e-02	-3.586869905027158592e-04
6.219999999999999751e+00	1.822000000000000008e-02	3.536596024338280663e-04	1.856283633400052785e-02	-3.524689229677372727e-04
6.245000000000000107e+00	1.799999999999999864e-02	3.475186740306195152e-04	1.833645708703021335e-02	-3.463606307260267835e-04
6.270999999999999908e+00	1.777000000000000107e-02	3.412314450691984009e-04	1.810392917750857852e-02	-3.401223880055028294e-04
6.296000000000000263e+00	1.754999999999999963e-02	3.352843331513567999e-04	1.788310525365046158e-02	-3.342321119166982474e-04
6.322000000000000064e+00	1.733000000000000165e-02	3.292803522320000690e-04	1.765628385704784767e-02	-3.282165518268405596e-04
6.347000000000000419e+00	1.711000000000000021e-02	3.233220974539631042e-04	1.744087942839062447e-02	-3.225365399569853769e-04
6.371999999999999886e+00	1.689999999999999836e-02	3.176950685253602451e-04	1.722808296538589842e-02	-3.169568352952260187e-04
6.397999999999999687e+00	1.668000000000000038e-02	3.119222586537870410e-04	1.700950741293294488e-02	-3.112584636753333925e-04
6.424000000000000377e+00	1.646999999999999853e-02	3.063786568390820396e-04	1.679368373730074152e-02	-3.056647427062198549e-04
6.448999999999999844e+00	1.626000000000000015e-02	3.007824006798270259e-04	1.658872396541908115e-02	-3.003830650501264051e-04
6.474999999999999645e+00	1.606000000000000136e-02	2.955064584499184489e-04	1.637819825041340188e-02	-2.949890582214865012e-04
6.501000000000000334e+00	1.584999999999999951e-02	2.900867560029815715e-04	1.617032337959753777e-02	-2.896941077976225619e-04
6.525999999999999801e+00	1.565000000000000072e-02	2.849806702222684707e-04	1.597291265408322392e-02	-2.846945449533369002e-04
6.551999999999999602e+00	1.545000000000000019e-02	2.798223342421938100e-04	1.577014141705083625e-02	-2.795886781549864787e-04
6.578000000000000291e+00	1.525999999999999926e-02	2.748833913644111110e-04	1.556992375076887355e-02	-2.745765860154998064e-04
6.604000000000000092e+00	1.506000000000000047e-02	2.698895424760285522e-04	1.537222757398810230e-02	-2.696565373551652552e-04
6.628999999999999559e+00	1.486999999999999954e-02	2.650250777829713119e-04	1.518448357864751394e-02	-2.650109617115561879e-04
6.655000000000000249e+00	1.468000000000000034e-02	2.602826649368208544e-04	1.499164202177638572e-02	-2.602666135364498806e-04
6.681000000000000050e+00	1.448999999999999941e-02	2.555753549870370717e-04	1.480122947466154873e-02	-2.556094097669584951e-04
6.706999999999999851e+00	1.430999999999999980e-02	2.509959858569057187e-04	1.461321539055244166e-02	-2.510377357680144560e-04
6.732999999999999652e+00	1.412000000000000061e-02	2.463590549049361517e-04	1.442756967622672686e-02	-2.465500210285298858e-04
6.759000000000000341e+00	1.393999999999999927e-02	2.419307783402517163e-04	1.424426267196154082e-02	-2.421447356850279706e-04
6.785000000000000142e+00	1.375999999999999966e-02	2.375357571510725875e-04	1.406326503756744582e-02	-2.378203673972146984e-04
6.810999999999999943e+00	1.358999999999999965e-02	2.334241572090386540e-04	1.388454774402153591e-02	-2.335754202845034063e-04
6.836999999999999744e+00	1.341000000000000004e-02	2.290936837799550040e-04	1.370808210845196259e-02	-2.294084222277156912e-04
6.863000000000000433e+00	1.324000000000000003e-02	2.249663799105991013e-04	1.353383992291544782e-02	-2.253179501325992774e-04
6.889000000000000234e+00	1.307000000000000002e-02	2.209459435760702305e-04	1.336179332293444336e-02	-2.213026053168662551e-04
6.916000000000000369e+00	1.290000000000000001e-02	2.168804739205445694e-04	1.318542386852555870e-02	-2.172108581213844319e-04
6.942000000000000171e+00	1.273000000000000000e-02	2.129199088089306162e-04	1.301776780509389386e-02	-2.133443885945804732e-04
6.967999999999999972e+00	1.256999999999999958e-02	2.091551809086258202e-04	1.285222454858233471e-02	-2.095489079856120381e-04
6.993999999999999773e+00	1.239999999999999956e-02	2.052526394990654706e-04	1.268876764480648262e-02	-2.058231223261247319e-04
7.020999999999999908e+00	1.223999999999999914e-02	2.015442032500066758e-04	1.252120414664741402e-02	-2.020264341671517273e-04
7.046999999999999709e+00	1.208000000000000046e-02	1.978634798138689745e-04	1.236191943160028228e-02	-1.984387740522176944e-04
7.073999999999999844e+00	1.192000000000000004e-02	1.942104691906523936e-04	1.219863303405266212e-02	-1.947828138264458557e-04
7.099999999999999645e+00	1.176999999999999921e-02	1.907472336009184027e-04	1.204341426359521738e-02	-1.913281203056667096e-04
7.126000000000000334e+00	1.161000000000000053e-02	1.871487825781402480e-04	1.189015221681543125e-02	-1.879368494844991394e-04
7.152999999999999581e+00	1.145999999999999970e-02	1.838045388788862335e-04	1.173304019479704668e-02	-1.844810220014663610e-04
7.179000000000000270e+00	1.131000000000000061e-02	1.804192455754928515e-04	1.158369101957643955e-02	-1.812154322869063635e-04
7.206000000000000405e+00	1.115999999999999978e-02	1.771243653242545921e-04	1.143059024115179040e-02	-1.778876518631883460e-04
7.232999999999999652e+00	1.102000000000000028e-02	1.740116390829456465e-04	1.127949358567937113e-02	-1.746232679490102545e-04
7.259000000000000341e+00	1.086999999999999945e-02	1.707644479639424230e-04	1.113586290099844237e-02	-1.715385789130301404e-04
7.285999999999999588e+00	1.072999999999999995e-02	1.676977942741148127e-04	1.098862463640464492e-02	-1.683951437592908515e-04
7.312000000000000277e+00	1.059000000000000045e-02	1.646537727148394178e-04	1.084866177024391455e-02	-1.654247215145239968e-04
7.339000000000000412e+00	1.044999999999999922e-02	1.616323832861162654e-04	1.070518355549571025e-02	-1.623977075853445351e-04
7.365999999999999659e+00	1.030999999999999972e-02	1.586336259879453825e-04	1.056358398539744212e-02	-1.594283376030979082e-04
7.392999999999999794e+00	1.017000000000000022e-02	1.556575008203266879e-04	1.042383857386553619e-02	-1.565155108886854434e-04
7.418999999999999595e+00	1.004000000000000031e-02	1.529142210162721851e-04	1.029099871345129369e-02	-1.537629905690181102e-04
7.445999999999999730e+00	9.903000000000000344e-03	1.500271925421948398e-04	1.015482272824949975e-02	-1.509580039383954272e-04
7.472999999999999865e+00	9.771000000000000171e-03	1.472940683293754046e-04	1.002043007863748919e-02	-1.482064030749081238e-04
7.500000000000000000e+00	9.641000000000000264e-03	1.446107578977816018e-04	9.887797562751314551e-03	-1.455071739264435205e-04
7.527000000000000135e+00	9.511999999999999622e-03	1.419069688521396489e-04	9.756902211830611668e-03	-1.428593128780324107e-04
7.554000000000000270e+00	9.384999999999999246e-03	1.393078938248206355e-04	9.627721287714448295e-03	-1.402618266820451157e-04
7.581000000000000405e+00	9.259999999999999135e-03	1.367574201431620063e-04	9.500232375993544406e-03	-1.377137443698546557e-04
7.607999999999999652e+00	9.135000000000000758e-03	1.342257103452520713e-04	9.374413482493551900e-03	-1.352141295769095964e-04
7.634999999999999787e+00	9.013000000000000178e-03	1.317566199575383667e-04	9.250242855014183252e-03	-1.327620584418007699e-04
7.661999999999999922e+00	8.892000000000000598e-03	1.293717245595806605e-04	9.127698956231113450e-03	-1.303566164403985740e-04
7.689000000000000057e+00	8.772000000000000283e-03	1.269674301925781130e-04	9.006760469933519989e-03	-1.279968993259104665e-04
7.716999999999999638e+00	8.654000000000000234e-03	1.246599112776971825e-04	8.883016092452795942e-03	-1.255971454559341326e-04
7.743999999999999773e+00	8.536999999999999450e-03	1.223337901371429387e-04	8.765283473840878442e-03	-1.233278890365855946e-04
7.770999999999999908e+00	8.422000000000000666e-03	1.201023659877412217e-04	8.649093582590068260e-03	-1.211017585369972163e-04
7.798000000000000043e+00	8.307999999999999413e-03	1.179010679753857588e-04	8.534426232116707270e-03	-1.189179211464033763e-04
7.825999999999999623e+00	8.196000000000000160e-03	1.156964906135013205e-04	8.417098778969357362e-03	-1.166969954441312538e-04
7.852999999999999758e+00	8.083999999999999173e-03	1.135553986872169814e-04	8.305471595436802329e-03	-1.145968051901201303e-04
7.879999999999999893e+00	7.974999999999999450e-03	1.114717588862196973e-04	8.195307432679693055e-03	-1.125364956874429229e-04
7.908000000000000362e+00	7.865999999999999728e-03	1.094486369404388816e-04	8.082587994178266205e-03	-1.104411834755522105e-04
7.934999999999999609e+00	7.759000000000000272e-03	1.074222645126425183e-04	7.975345163596405523e-03	-1.084597521271467096e-04
7.963000000000000078e+00	7.653000000000000080e-03	1.054244940171818027e-04	7.865614847653645131e-03	-1.064446266822705701e-04
7.990000000000000213e+00	7.549000000000000155e-03	1.035124080751715215e-04	7.761216091255167954e-03	-1.045390093744430314e-04
8.018000000000000682e+00	7.446000000000000361e-03	1.015841909666401064e-04	7.654396102162081689e-03	-1.026009821810080201e-04
8.044999999999999929e+00	7.343999999999999834e-03	9.972622006536094037e-05	7.552766433047313106e-03	-1.007682575849719423e-04
8.073000000000000398e+00	7.243000000000000306e-03	9.785290319392676460e-05	7.448779789530008202e-03	-9.890433255772110755e-05
8.099999999999999645e+00	7.144000000000000176e-03	9.606170862478210408e-05	7.349845849471334236e-03	-9.714165613459699625e-05
8.128000000000000114e+00	7.045000000000000047e-03	9.428308874450037382e-05	7.248617682395151404e-03	-9.534896018183655598e-05
8.156000000000000583e+00	6.949000000000000316e-03	9.255700196521222858e-05	7.148765778650732934e-03	-9.359146570401101831e-05
8.182999999999999829e+00	6.852999999999999717e-03	9.084310882360936874e-05	7.053765942041784892e-03	-9.192941627480098635e-05
8.211000000000000298e+00	6.758000000000000118e-03	8.919361910453459043e-05	6.956563212195682709e-03	-9.023902088498653108e-05
8.239000000000000767e+00	6.664999999999999918e-03	8.754289962938647173e-05	6.860682140670411842e-03	-8.858177848794184634e-05
8.266999999999999460e+00	6.572999999999999850e-03	8.591706395084041607e-05	6.766104904548031311e-03	-8.695703501007583992e-05
8.294999999999999929e+00	6.481999999999999915e-03	8.435334538775646446e-05	6.672813851277952304e-03	-8.536414280941787393e-05
8.321999999999999176e+00	6.392000000000000112e-03	8.277618611040576794e-05	6.584056358010054351e-03	-8.385770464999107380e-05
8.349999999999999645e+00	6.302999999999999575e-03	8.125973521386037574e-05	6.493241043611646703e-03	-8.232552132707304533e-05
8.378000000000000114e+00	6.215000000000000038e-03	7.976639564859063977e-05	6.403660897441166774e-03	-8.082333649856154054e-05
8.406000000000000583e+00	6.128999999999999899e-03	7.830877097097297247e-05	6.315299245139042658e-03	-7.935055646168551820e-05
8.433999999999999275e+00	6.042999999999999761e-03	7.686107671798537988e-05	6.228139568536851002e-03	-7.790659319150852302e-05
8.461999999999999744e+00	5.958999999999999887e-03	7.544863547243449355e-05	6.142165505019802664e-03	-7.649086437975921029e-05
8.490000000000000213e+00	5.876000000000000147e-03	7.405849726778239960e-05	6.057360954118923106e-03	-7.510280267967993915e-05
8.519000000000000128e+00	5.793000000000000406e-03	7.267794307759887888e-05	5.970743771709821623e-03	-7.369375252179021646e-05
8.547000000000000597e+00	5.712000000000000063e-03	7.136492732190512624e-05	5.888271499085989159e-03	-7.236033515207744202e-05
8.574999999999999289e+00	5.631999999999999854e-03	7.004025486427645274e-05	5.806921390153674603e-03	-7.105294844187662762e-05
8.602999999999999758e+00	5.552999999999999776e-03	6.876925866117432589e-05	5.726678151801369888e-03	-6.977106478361138416e-05
8.631000000000000227e+00	5.474999999999999832e-03	6.748719465341185102e-05	5.647526791410209870e-03	-6.851417467015418308e-05
8.660000000000000142e+00	5.396999999999999888e-03	6.624529690387689115e-05	5.566683968963051510e-03	-6.723821800391278263e-05
8.688000000000000611e+00	5.321000000000000209e-03	6.503595016251884477e-05	5.489710041413655567e-03	-6.603068905754698589e-05
8.715999999999999304e+00	5.245999999999999795e-03	6.384667211651782158e-05	5.413783744992850533e-03	-6.484667144299215754e-05
8.744999999999999218e+00	5.172000000000000382e-03	6.267730688130115609e-05	5.336234982901268652e-03	-6.364464449831845887e-05
8.772999999999999687e+00	5.098000000000000101e-03	6.151563195167008072e-05	5.262397567616344807e-03	-6.250703534872144383e-05
8.801000000000000156e+00	5.026000000000000086e-03	6.038567664582830175e-05	5.189565299384774066e-03	-6.139154018422465775e-05
8.830000000000000071e+00	4.955000000000000203e-03	5.930377420289117252e-05	5.115176987455526125e-03	-6.025904702424735027e-05
8.858000000000000540e+00	4.884000000000000320e-03	5.820023267186480556e-05	5.044348961260981985e-03	-5.918720765429655702e-05
8.887000000000000455e+00	4.814999999999999836e-03	5.715559818880386073e-05	4.972007698265661080e-03	-5.809899779043818917e-05
8.916000000000000369e+00	4.746000000000000218e-03	5.608993660893903810e-05	4.900686323650467989e-03	-5.703263010483668730e-05
8.944000000000000838e+00	4.677999999999999867e-03	5.507022056349632677e-05	4.832778673465192715e-03	-5.602333822975176454e-05
8.973000000000000753e+00	4.610999999999999648e-03	5.406851207294963374e-05	4.763420474099302332e-03	-5.499859800560514915e-05
9.000999999999999446e+00	4.545000000000000429e-03	5.308467257323436521e-05	4.697382067975135016e-03	-5.402867283714195718e-05
9.029999999999999361e+00	4.479999999999999608e-03	5.211856350028589346e-05	4.629933036881121559e-03	-5.304386502002028750e-05
9.058999999999999275e+00	4.415999999999999787e-03	5.117004629003965181e-05	4.563435220919811325e-03	-5.207875479743185763e-05
9.087999999999999190e+00	4.351999999999999966e-03	5.022744114654989841e-05	4.497875306518981341e-03	-5.113293639712072279e-05
9.115999999999999659e+00	4.289000000000000278e-03	4.930224311367621389e-05	4.435453649857784564e-03	-5.023766073308793292e-05
9.144999999999999574e+00	4.226999999999999855e-03	4.841871822323264013e-05	4.371698861396191606e-03	-4.932859276314363638e-05
9.173999999999999488e+00	4.166000000000000432e-03	4.752756653573306792e-05	4.308843334721675425e-03	-4.843764475046991621e-05
9.202999999999999403e+00	4.106000000000000275e-03	4.667711804221136849e-05	4.246874523670790200e-03	-4.756444601146837955e-05
9.231999999999999318e+00	4.047000000000000250e-03	4.584284690323235011e-05	4.185780003870888041e-03	-4.670862991430316686e-05
9.260999999999999233e+00	3.988000000000000225e-03	4.499031994874156732e-05	4.125547461369478454e-03	-4.586983314792481350e-05
9.289999999999999147e+00	3.930000000000000333e-03	4.417716828260952091e-05	4.066164703981667815e-03	-4.504769651708261433e-05
9.319000000000000838e+00	3.873000000000000140e-03	4.337990529588556422e-05	4.007619813713991612e-03	-4.424187505575458748e-05
9.348000000000000753e+00	3.815999999999999948e-03	4.258724956430973971e-05	3.949901095029188097e-03	-4.345203465382361022e-05
9.377000000000000668e+00	3.761000000000000020e-03	4.182144062025124130e-05	3.892996957571141434e-03	-4.267784435376057307e-05
9.406000000000000583e+00	3.706000000000000093e-03	4.108147387424166053e-05	3.836895912500941450e-03	-4.191897615149026103e-05
9.435000000000000497e+00	3.651999999999999864e-03	4.033528329233021986e-05	3.781586596678321310e-03	-4.117510656201740711e-05
9.464000000000000412e+00	3.598000000000000070e-03	3.961423054113930373e-05	3.727057929075612216e-03	-4.044592653303861595e-05
9.493999999999999773e+00	3.544999999999999974e-03	3.888742738126723959e-05	3.671458847408486971e-03	-3.970673984586389662e-05
9.522999999999999687e+00	3.493000000000000011e-03	3.819600424589113279e-05	3.618484836402091620e-03	-3.900651846032038305e-05
9.551999999999999602e+00	3.442000000000000181e-03	3.749921175301156349e-05	3.566258675480408688e-03	-3.832008074225929956e-05
9.580999999999999517e+00	3.390999999999999917e-03	3.682611948868220970e-05	3.514769787235980884e-03	-3.764713608367903461e-05
9.611000000000000654e+00	3.340999999999999786e-03	3.616738592554761698e-05	3.462270301888554017e-03	-3.696489083566911434e-05
9.640000000000000568e+00	3.291999999999999788e-03	3.552290714055930779e-05	3.412249728018652319e-03	-3.631854877692285719e-05
9.669999999999999929e+00	3.242999999999999789e-03	3.488182317515384852e-05	3.361247525198323999e-03	-3.566324502532153913e-05
9.698999999999999844e+00	3.194999999999999923e-03	3.427330176493067256e-05	3.312653563814618729e-03	-3.504239217572620730e-05
9.728999999999999204e+00	3.148000000000000190e-03	3.366007495001360907e-05	3.263105951024903879e-03	-3.441289258548277505e-05
9.757999999999999119e+00	3.101000000000000024e-03	3.305010439061476782e-05	3.215898008449750902e-03	-3.381645774226423441e-05
9.788000000000000256e+00	3.054999999999999990e-03	3.247165138241099006e-05	3.167763824856173471e-03	-3.321169125419473102e-05
9.817000000000000171e+00	3.008999999999999956e-03	3.187848171584556638e-05	3.121902688494458244e-03	-3.263866174284751160e-05
9.846999999999999531e+00	2.965000000000000187e-03	3.132673693109450059e-05	3.075141746127538211e-03	-3.205759160959790094e-05
9.875999999999999446e+00	2.919999999999999853e-03	3.076699584511515456e-05	3.030588994275223210e-03	-3.150697928578402151e-05
9.906000000000000583e+00	2.876999999999999783e-03	3.023086838514566901e-05	2.985162239896058285e-03	-3.094861207220431047e-05
9.935999999999999943e+00	2.834000000000000147e-03	2.969722353133370213e-05	2.940399357190878228e-03	-3.040142647674053879e-05
9.965999999999999304e+00	2.791000000000000078e-03	2.916606128367924715e-05	2.896290667742821255e-03	-2.986518141002157315e-05
9.994999999999999218e+00	2.749000000000000141e-03	2.864780281454117931e-05	2.854265098335652916e-03	-2.935698629733587148e-05
1.002999999999999936e+01	2.707999999999999904e-03	2.814236152137911646e-05	2.804334697750157472e-03	-2.875666984487378286e-05
1.005000000000000071e+01	2.667000000000000100e-03	2.765468529600003105e-05	2.776185812450438113e-03	-2.841990092423691931e-05
1.008000000000000007e+01	2.626999999999999995e-03	2.716408190475613963e-05	2.734477293054419188e-03	-2.792312422518312899e-05
1.010999999999999943e+01	2.586999999999999890e-03	2.669072396605295312e-05	2.693378530190022272e-03	-2.743620685950544954e-05
1.014000000000000057e+01	2.547999999999999918e-03	2.621479681865186579e-05	2.652880581634756672e-03	-2.695893394217224417e-05
1.016999999999999993e+01	2.508999999999999946e-03	2.575560705555459082e-05	2.612974693404365289e-03	-2.649109826524762446e-05
1.019999999999999929e+01	2.471000000000000106e-03	2.530846081907261051e-05	2.573652320106809173e-03	-2.603250137183279791e-05
1.023000000000000043e+01	2.433999999999999966e-03	2.487328882717362117e-05	2.534904995809230364e-03	-2.558294690489223760e-05
1.025999999999999979e+01	2.396999999999999825e-03	2.443982579207143002e-05	2.496724325235690888e-03	-2.514224017393601414e-05
1.028999999999999915e+01	2.360000000000000119e-03	2.400807171376605060e-05	2.459101990162870094e-03	-2.471018848983195008e-05
1.032000000000000028e+01	2.324000000000000111e-03	2.358817640998981478e-05	2.422029869420595869e-03	-2.428660710098439759e-05
1.035999999999999943e+01	2.288000000000000103e-03	2.316994387498885378e-05	2.373442544447277106e-03	-2.373470094386458313e-05
1.039000000000000057e+01	2.252999999999999794e-03	2.277648544003881367e-05	2.337623484168217716e-03	-2.333019515597122931e-05
1.041999999999999993e+01	2.219000000000000052e-03	2.238152012088618796e-05	2.302328421657606154e-03	-2.293357332857656847e-05
1.044999999999999929e+01	2.184999999999999876e-03	2.200074029784755564e-05	2.267549669958003784e-03	-2.254466455686339940e-05
1.048000000000000043e+01	2.151000000000000134e-03	2.160871946506780084e-05	2.233279763167310503e-03	-2.216330685466694837e-05
1.050999999999999979e+01	2.118000000000000091e-03	2.124052010439481079e-05	2.199511338195267712e-03	-2.178934156562207350e-05
1.053999999999999915e+01	2.085000000000000048e-03	2.087346389725481624e-05	2.166237091845457999e-03	-2.142261134482389810e-05
1.057000000000000028e+01	2.053000000000000137e-03	2.051754477680748357e-05	2.133449780188865271e-03	-2.106296014506392846e-05
1.059999999999999964e+01	2.020999999999999793e-03	2.016273416887699626e-05	2.101142259820411567e-03	-2.071023510660888753e-05
1.063000000000000078e+01	1.990000000000000015e-03	1.981899136560688409e-05	2.069307595402033063e-03	-2.036429145975994232e-05
1.066000000000000014e+01	1.958999999999999804e-03	1.947632243383745019e-05	2.037938941149460004e-03	-2.002498715213067823e-05
1.068999999999999950e+01	1.928999999999999942e-03	1.914465202469608774e-05	2.007029506222674474e-03	-1.969218128947382716e-05
1.072000000000000064e+01	1.899000000000000080e-03	1.882498472765117812e-05	1.976572554164229487e-03	-1.936573412391630176e-05
1.075000000000000000e+01	1.869000000000000002e-03	1.849521957439813474e-05	1.946561444759370039e-03	-1.904550888271088071e-05
1.077999999999999936e+01	1.840000000000000056e-03	1.818699535968856695e-05	1.916989733998406345e-03	-1.873137611788333975e-05
1.081000000000000050e+01	1.810999999999999893e-03	1.787944087129124889e-05	1.887851059264739886e-03	-1.842320873667023810e-05
1.083999999999999986e+01	1.783000000000000080e-03	1.757212309650430372e-05	1.859139108336330896e-03	-1.812088066846360927e-05
1.086999999999999922e+01	1.755000000000000050e-03	1.727590776739387706e-05	1.830847618874287350e-03	-1.782426685443404848e-05
1.090000000000000036e+01	1.727000000000000019e-03	1.698033907058494013e-05	1.802970416511042329e-03	-1.753324484650748915e-05
1.092999999999999972e+01	1.699999999999999905e-03	1.669523773415640858e-05	1.775501511497990089e-03	-1.724769884796915117e-05
1.097000000000000064e+01	1.673000000000000008e-03	1.641075993601860678e-05	1.739501220972832548e-03	-1.687529282627842656e-05
1.100000000000000000e+01	1.647000000000000026e-03	1.613670331023967343e-05	1.712962095234545025e-03	-1.660208386137194280e-05
1.102999999999999936e+01	1.619999999999999912e-03	1.586281411603880591e-05	1.686811737469524116e-03	-1.633397568796972590e-05
1.106000000000000050e+01	1.595000000000000064e-03	1.559960012831525819e-05	1.661044459557352434e-03	-1.607086052807392873e-05
1.108999999999999986e+01	1.569000000000000082e-03	1.533625335002979141e-05	1.635654730129049075e-03	-1.581263592720150618e-05
1.111999999999999922e+01	1.544000000000000017e-03	1.507406127228270861e-05	1.610637070515748238e-03	-1.555920062948758996e-05
1.115000000000000036e+01	1.520000000000000084e-03	1.483097371494310608e-05	1.585986044296874495e-03	-1.531045417130229598e-05
1.117999999999999972e+01	1.495999999999999934e-03	1.458816328573271659e-05	1.561696257315021725e-03	-1.506629688986892886e-05
1.121000000000000085e+01	1.472000000000000001e-03	1.434562998465154013e-05	1.537762414053229446e-03	-1.482663207691549306e-05
1.124000000000000021e+01	1.448000000000000068e-03	1.409501377980170806e-05	1.514179373150523547e-03	-1.459136809943095445e-05
1.127999999999999936e+01	1.425000000000000051e-03	1.387112889241535641e-05	1.483272221449124118e-03	-1.428437237070554151e-05
1.131000000000000050e+01	1.402000000000000034e-03	1.363914955425496408e-05	1.460487996845004442e-03	-1.405902660710127300e-05
1.133999999999999986e+01	1.379000000000000017e-03	1.340743579721839802e-05	1.438037765002799038e-03	-1.383778310432937681e-05
1.136999999999999922e+01	1.356999999999999916e-03	1.318570442633612341e-05	1.415916646868037570e-03	-1.362055671988491215e-05
1.140000000000000036e+01	1.335000000000000032e-03	1.297193471566597382e-05	1.394119889063687558e-03	-1.340726618180917775e-05
1.142999999999999972e+01	1.314000000000000064e-03	1.276029542748913280e-05	1.372642778714301898e-03	-1.319783100914793792e-05
1.146000000000000085e+01	1.291999999999999963e-03	1.254665273387820380e-05	1.351480638351382343e-03	-1.299217133387953019e-05
1.149000000000000021e+01	1.270999999999999994e-03	1.233538294987364118e-05	1.330628826330160913e-03	-1.279020792125867390e-05
1.152999999999999936e+01	1.250999999999999942e-03	1.214127778937208793e-05	1.303301302218898110e-03	-1.252654132808349229e-05
1.156000000000000050e+01	1.229999999999999974e-03	1.193746737084545795e-05	1.283156111837126939e-03	-1.233291087829545862e-05
1.158999999999999986e+01	1.209999999999999921e-03	1.174336221034390640e-05	1.263306457354261732e-03	-1.214273181249971683e-05
1.161999999999999922e+01	1.190000000000000085e-03	1.154925704984235484e-05	1.243748006929980060e-03	-1.195593306323460985e-05
1.165000000000000036e+01	1.170999999999999949e-03	1.136485714736588002e-05	1.224476463101121636e-03	-1.177244417243794724e-05
1.167999999999999972e+01	1.152000000000000029e-03	1.118045724488940688e-05	1.205487630147508054e-03	-1.159219751391761232e-05
1.171000000000000085e+01	1.132999999999999893e-03	1.100259872096285023e-05	1.186777423789481993e-03	-1.141512861745407925e-05
1.175000000000000000e+01	1.113999999999999973e-03	1.081808912193522988e-05	1.162256905672559267e-03	-1.118386966105638755e-05
1.177999999999999936e+01	1.095999999999999969e-03	1.064961831338569678e-05	1.144181129864501722e-03	-1.101396807718908322e-05
1.181000000000000050e+01	1.077999999999999965e-03	1.047471582283739272e-05	1.126370600269573649e-03	-1.084703340804883371e-05
1.183999999999999986e+01	1.059999999999999961e-03	1.030593324514249644e-05	1.108821445168686921e-03	-1.068300589522764088e-05
1.186999999999999922e+01	1.041999999999999958e-03	1.013694282135069249e-05	1.091529886819589705e-03	-1.052182828921747001e-05
1.190000000000000036e+01	1.025000000000000086e-03	9.977478677000517772e-06	1.074492177026307050e-03	-1.036344382870903340e-05
1.193999999999999950e+01	1.007999999999999998e-03	9.817818233558817082e-06	1.052163678515460454e-03	-1.015651211242091605e-05
1.197000000000000064e+01	9.909000000000000707e-04	9.656986923771204156e-06	1.035703863310512285e-03	-1.000442675351716215e-05
1.200000000000000000e+01	9.742999999999999924e-04	9.500833883214831205e-06	1.019485686620835588e-03	-9.854950984826911416e-06
1.202999999999999936e+01	9.579999999999999757e-04	9.347416328233879780e-06	1.003505654499560690e-03	-9.708033947556208058e-06
1.206000000000000050e+01	9.418999999999999638e-04	9.195763155675571853e-06	9.877602991839075364e-04	-9.563625186419916473e-06
1.209999999999999964e+01	9.259999999999999568e-04	9.051224093134216492e-06	9.671255975669393930e-04	-9.374895409692757318e-06
1.213000000000000078e+01	9.104000000000000113e-04	8.903997465089787418e-06	9.519144809690639406e-04	-9.236145306215821655e-06
1.216000000000000014e+01	8.949999999999999623e-04	8.763715206083166719e-06	9.369267488115650896e-04	-9.099740442807545380e-06
1.218999999999999950e+01	8.798000000000000265e-04	8.625037980824897148e-06	9.221591698541724801e-04	-8.965635633766941065e-06
1.222000000000000064e+01	8.649000000000000438e-04	8.488954212975826724e-06	9.076085364822783757e-04	-8.833786038830185872e-06
1.225999999999999979e+01	8.501999999999999575e-04	8.349583012693987077e-06	8.885396611879873207e-04	-8.661417786185239038e-06
1.228999999999999915e+01	8.356999999999999845e-04	8.221657204148565944e-06	8.744828931308394615e-04	-8.534657939814329635e-06
1.232000000000000028e+01	8.214000000000000164e-04	8.090457819576837341e-06	8.606326255864180184e-04	-8.410008412091865351e-06
1.234999999999999964e+01	8.073000000000000531e-04	7.960900419170686688e-06	8.469858709797532413e-04	-8.287429047609699893e-06
1.239000000000000057e+01	7.935000000000000430e-04	7.833979200093655392e-06	8.291016503980332304e-04	-8.127141307894622326e-06
1.241999999999999993e+01	7.797999999999999810e-04	7.712229884728022300e-06	8.159182605090350288e-04	-8.009237825379543396e-06
1.244999999999999929e+01	7.663999999999999806e-04	7.588553374163834936e-06	8.029285820798481420e-04	-7.893272882735654868e-06
1.248000000000000043e+01	7.531999999999999850e-04	7.470898626907297443e-06	7.901297885404695576e-04	-7.779209372982928054e-06
1.250999999999999979e+01	7.401000000000000460e-04	7.353780238050836693e-06	7.775191182460190493e-04	-7.667011607251875301e-06
1.255000000000000071e+01	7.272999999999999517e-04	7.234995038967222026e-06	7.609927912869470391e-04	-7.520255674433109710e-06
1.258000000000000007e+01	7.146000000000000225e-04	7.121035910783769027e-06	7.488104455492692810e-04	-7.412274000783474855e-06
1.260999999999999943e+01	7.022000000000000464e-04	7.009631557541475763e-06	7.368071605851926262e-04	-7.306041050971483744e-06
1.264000000000000057e+01	6.899000000000000184e-04	6.902780765872283638e-06	7.249803185755298489e-04	-7.201523709306050715e-06
1.267999999999999972e+01	6.777999999999999954e-04	6.793454296248804560e-06	7.094812537129847364e-04	-7.064781153163675806e-06
1.271000000000000085e+01	6.658999999999999772e-04	6.685716694566134793e-06	6.980562176703648727e-04	-6.964143887335131564e-06
1.274000000000000021e+01	6.541999999999999638e-04	6.583355378590160954e-06	6.867991867544349233e-04	-6.865117347869274403e-06
1.277999999999999936e+01	6.426000000000000071e-04	6.477752240852686488e-06	6.720468549235882310e-04	-6.735534218296467848e-06
1.281000000000000050e+01	6.311999999999999469e-04	6.377411073468606536e-06	6.611722608437341090e-04	-6.640148045027653793e-06
1.283999999999999986e+01	6.199999999999999999e-04	6.278568707383342125e-06	6.504576127250755483e-04	-6.546274433712643773e-06
1.286999999999999922e+01	6.089999999999999494e-04	6.181238999003355007e-06	6.399005753826166563e-04	-6.453885452906033354e-06
1.291000000000000014e+01	5.982000000000000121e-04	6.085435804735106088e-06	6.260656911092254886e-04	-6.332961647587698217e-06
1.293999999999999950e+01	5.875000000000000231e-04	5.990153380409665499e-06	6.158674237278173504e-04	-6.243929349205773210e-06
1.297000000000000064e+01	5.768999999999999823e-04	5.895398654230263270e-06	6.058191618312599351e-04	-6.156291364282069856e-06
1.300000000000000000e+01	5.666000000000000029e-04	5.806498259780444245e-06	5.959187334508670667e-04	-6.070022649369307008e-06
1.303999999999999915e+01	5.563999999999999719e-04	5.714818501134747687e-06	5.829443994637430702e-04	-5.957084721304139094e-06
1.307000000000000028e+01	5.462999999999999974e-04	5.626851104719939834e-06	5.733805523792947188e-04	-5.873914564420748892e-06
1.309999999999999964e+01	5.364000000000000278e-04	5.540366343796410786e-06	5.639574062551301441e-04	-5.792031483008113461e-06
1.314000000000000057e+01	5.266999999999999547e-04	5.452340635004414311e-06	5.516085230745339718e-04	-5.684815961634441189e-06
1.316999999999999993e+01	5.171000000000000466e-04	5.367889879079240055e-06	5.425057479873029390e-04	-5.605846895413957006e-06
1.319999999999999929e+01	5.075999999999999783e-04	5.286856459397398921e-06	5.335369539114125700e-04	-5.528089789963798742e-06
1.324000000000000021e+01	4.983000000000000233e-04	5.204377931991776669e-06	5.217835681211104330e-04	-5.426261054465118924e-06
1.326999999999999957e+01	4.891000000000000165e-04	5.122409782224118550e-06	5.131197487493366523e-04	-5.351246927548267679e-06
1.330000000000000071e+01	4.801000000000000146e-04	5.044782729130496324e-06	5.045834374431854789e-04	-5.277373292636599223e-06
1.333999999999999986e+01	4.713000000000000175e-04	4.965919569110538976e-06	4.933968446092988451e-04	-5.180614939685779138e-06
1.336999999999999922e+01	4.625000000000000205e-04	4.889218585848697047e-06	4.851508915494426723e-04	-5.109325538640176953e-06
1.340000000000000036e+01	4.538999999999999741e-04	4.814029105591594073e-06	4.770263382870137676e-04	-5.039111026555404307e-06
1.343999999999999950e+01	4.453999999999999843e-04	4.739307856402802498e-06	4.663793290685728479e-04	-4.947130311312445022e-06
1.347000000000000064e+01	4.370999999999999994e-04	4.668656349261530556e-06	4.585311017525020181e-04	-4.879349855566514406e-06
1.350000000000000000e+01	4.289000000000000169e-04	4.595929845252790274e-06	4.507984393174510455e-04	-4.812582732466897189e-06
1.353999999999999915e+01	4.207999999999999827e-04	4.523710254780398263e-06	4.406650768168998700e-04	-4.725106003612429964e-06
1.357000000000000028e+01	4.128000000000000050e-04	4.454391272060414381e-06	4.331955254968578224e-04	-4.660635546224305216e-06
1.359999999999999964e+01	4.049999999999999781e-04	4.386591875248938668e-06	4.258359600410063328e-04	-4.597120614248086657e-06
1.364000000000000057e+01	3.973000000000000078e-04	4.319249162500391819e-06	4.161915073055796519e-04	-4.513891912074078520e-06
1.366999999999999993e+01	3.896999999999999856e-04	4.252375258170426386e-06	4.090823605876653152e-04	-4.452543278807516119e-06
1.369999999999999929e+01	3.822000000000000202e-04	4.188188919343539749e-06	4.020779358916787500e-04	-4.392096835935169592e-06
1.374000000000000021e+01	3.749000000000000054e-04	4.123346133260583263e-06	3.928989341843145181e-04	-4.312878069792396563e-06
1.376999999999999957e+01	3.676999999999999930e-04	4.061140105857016149e-06	3.861328690736743762e-04	-4.254476337818409710e-06
1.380000000000000071e+01	3.604999999999999806e-04	3.998268970943342496e-06	3.794664502314088654e-04	-4.196925882395063021e-06
1.383999999999999986e+01	3.534999999999999731e-04	3.936960145858095529e-06	3.707304108860000249e-04	-4.121491959493359000e-06
1.386999999999999922e+01	3.466000000000000222e-04	3.876123015942777516e-06	3.642909208385066528e-04	-4.065873547516763128e-06
1.391000000000000014e+01	3.398000000000000196e-04	3.815771437603847670e-06	3.558522933348599632e-04	-3.992965522978815824e-06
1.393999999999999950e+01	3.331000000000000193e-04	3.757842420994437408e-06	3.496320200192474929e-04	-3.939204188577652608e-06
1.397000000000000064e+01	3.266000000000000240e-04	3.701483797117223468e-06	3.435033908559398386e-04	-3.886216398658051993e-06
1.400999999999999979e+01	3.200999999999999744e-04	3.644449673425056676e-06	3.354721420504314382e-04	-3.816747177137669699e-06
1.403999999999999915e+01	3.136999999999999815e-04	3.587883780801202977e-06	3.295521856651495874e-04	-3.765514672627933960e-06
1.407000000000000028e+01	3.074999999999999934e-04	3.532950634738617559e-06	3.237194687061510753e-04	-3.715013362488310667e-06
1.410999999999999943e+01	3.013000000000000053e-04	3.479112722136685340e-06	3.160759678969698463e-04	-3.648794065956259196e-06
1.414000000000000057e+01	2.952000000000000197e-04	3.425719369242028587e-06	3.104417899488149703e-04	-3.599950852248943684e-06
1.417999999999999972e+01	2.891999999999999823e-04	3.372787896562723221e-06	3.030585079167794202e-04	-3.535900272560085321e-06
1.421000000000000085e+01	2.834000000000000039e-04	3.321507645653300818e-06	2.976162068314616303e-04	-3.488653301151657072e-06
1.424000000000000021e+01	2.776000000000000256e-04	3.271160392778889163e-06	2.922541469479151372e-04	-3.442072109213452711e-06
1.427999999999999936e+01	2.718999999999999954e-04	3.219691348331441259e-06	2.852275073275504515e-04	-3.380980684326664745e-06
1.431000000000000050e+01	2.663000000000000219e-04	3.170291527248769581e-06	2.800480961994853074e-04	-3.335910701740705609e-06
1.434999999999999964e+01	2.607999999999999967e-04	3.122882987244532488e-06	2.732608117508309375e-04	-3.276795030225470096e-06
1.438000000000000078e+01	2.553000000000000256e-04	3.073238369647724634e-06	2.682578370119182614e-04	-3.233177640144584725e-06
1.441999999999999993e+01	2.500000000000000052e-04	3.026758786226613259e-06	2.617017303990807698e-04	-3.175960079331050003e-06
1.444999999999999929e+01	2.446999999999999848e-04	2.979544813263093356e-06	2.568691066284537979e-04	-3.133737460523995862e-06
1.448000000000000043e+01	2.395999999999999964e-04	2.935428901844044620e-06	2.521076754662665825e-04	-3.092095528659345148e-06
1.451999999999999957e+01	2.345000000000000079e-04	2.889193537586801521e-06	2.458680965382767738e-04	-3.037460561203375694e-06
1.455000000000000071e+01	2.294999999999999948e-04	2.844815509145540265e-06	2.412688650698071777e-04	-2.997138489400251689e-06
1.458999999999999986e+01	2.246000000000000112e-04	2.802230730640383081e-06	2.352419417219043889e-04	-2.944231106528793017e-06
1.461999999999999922e+01	2.197000000000000005e-04	2.757585389024487631e-06	2.307995118384100180e-04	-2.905180711859245637e-06
1.466000000000000014e+01	2.148999999999999923e-04	2.714707893932850693e-06	2.249780935371069606e-04	-2.853936531193971776e-06
1.468999999999999950e+01	2.102999999999999889e-04	2.673597090664934354e-06	2.206871297249760240e-04	-2.816107939098822193e-06
1.473000000000000043e+01	2.056000000000000102e-04	2.631650284207231489e-06	2.150641322277037750e-04	-2.766457100642886916e-06
1.475999999999999979e+01	2.011000000000000092e-04	2.591466705471633360e-06	2.109193500721394127e-04	-2.729796723692861698e-06
1.478999999999999915e+01	1.966000000000000083e-04	2.551638774501856113e-06	2.068356172500074753e-04	-2.693620737251283417e-06
1.483000000000000007e+01	1.923000000000000122e-04	2.512483456595685025e-06	2.014840000457651875e-04	-2.646123365819958715e-06
1.485999999999999943e+01	1.878999999999999865e-04	2.473437835240659457e-06	1.975392188569002070e-04	-2.611042625732888487e-06
1.490000000000000036e+01	1.836999999999999929e-04	2.435120252575082403e-06	1.923698784140625857e-04	-2.564976391129235225e-06
1.492999999999999972e+01	1.794999999999999992e-04	2.397063054880910360e-06	1.885596053145967678e-04	-2.530947645426136898e-06
1.497000000000000064e+01	1.754000000000000079e-04	2.360539299501705699e-06	1.835666972082820717e-04	-2.486255796500471508e-06
1.500000000000000000e+01	1.713999999999999920e-04	2.324519570907502617e-06	1.798865672491348493e-04	-2.453236285861498880e-06
1.503999999999999915e+01	1.674000000000000032e-04	2.287668457925667632e-06	1.750641915294562519e-04	-2.409857079860029238e-06
1.507000000000000028e+01	1.634999999999999897e-04	2.252306908638341059e-06	1.715096526998391912e-04	-2.377794082629463902e-06
1.510999999999999943e+01	1.596000000000000034e-04	2.216089726252075786e-06	1.668516481595766075e-04	-2.335652008132281041e-06
1.514000000000000057e+01	1.557999999999999923e-04	2.181315919538784549e-06	1.634180898064071835e-04	-2.304488380950587289e-06
1.517999999999999972e+01	1.521000000000000108e-04	2.147954311583931366e-06	1.589183851117398870e-04	-2.263507707058381022e-06
1.521000000000000085e+01	1.484000000000000022e-04	2.112838713511280153e-06	1.556014755332373023e-04	-2.233186715671794797e-06
1.525000000000000000e+01	1.447999999999999960e-04	2.079975936189006451e-06	1.512548424500413126e-04	-2.193291452349334752e-06
1.527999999999999936e+01	1.412999999999999922e-04	2.047647785216002409e-06	1.480509591337928084e-04	-2.163756031054911660e-06
1.532000000000000028e+01	1.377999999999999885e-04	2.015226103499389581e-06	1.438526747561059472e-04	-2.124870478892070571e-06
1.534999999999999964e+01	1.343999999999999871e-04	1.983350595137430219e-06	1.407582936195565890e-04	-2.096064019424628374e-06
1.539000000000000057e+01	1.310000000000000129e-04	1.951328439807097242e-06	1.367035894931381502e-04	-2.058109397186172264e-06
1.541999999999999993e+01	1.276999999999999869e-04	1.919867468938415704e-06	1.337149997102766660e-04	-2.029967226545589123e-06
1.546000000000000085e+01	1.243999999999999880e-04	1.888928422713082317e-06	1.297987981261341183e-04	-1.992851729340766999e-06
1.549000000000000021e+01	1.212000000000000051e-04	1.857832337214529425e-06	1.269121826775800065e-04	-1.965304176262253640e-06
1.552999999999999936e+01	1.180999999999999975e-04	1.828723491342526721e-06	1.231294339835172337e-04	-1.928934663371752096e-06
1.556000000000000050e+01	1.150000000000000035e-04	1.798648161119900824e-06	1.203410944628856798e-04	-1.901903732727040079e-06
1.559999999999999964e+01	1.118999999999999959e-04	1.768252401497874422e-06	1.166871204032244485e-04	-1.866147210956415773e-06
1.564000000000000057e+01	1.089000000000000043e-04	1.739079469745992040e-06	1.131047708500846575e-04	-1.830666332899092389e-06
1.566999999999999993e+01	1.060000000000000016e-04	1.710515642528104463e-06	1.104641624270232523e-04	-1.804204135710192327e-06
1.571000000000000085e+01	1.030999999999999988e-04	1.681575960284974451e-06	1.070037642630135034e-04	-1.769076223992100859e-06
1.574000000000000021e+01	1.001999999999999961e-04	1.652210193543182173e-06	1.044530131828794547e-04	-1.742817477794186818e-06
1.577999999999999936e+01	9.744000000000000220e-05	1.624139885335398144e-06	1.011103657673672533e-04	-1.707880335142124414e-06
1.581000000000000050e+01	9.469000000000000312e-05	1.595796779125421967e-06	9.864728505827310772e-05	-1.681712927701906894e-06
1.584999999999999964e+01	9.197999999999999688e-05	1.567119040699423300e-06	9.542315802579874303e-05	-1.646851991773376526e-06
1.588000000000000078e+01	8.933000000000000022e-05	1.538989034473804643e-06	9.305106494450199317e-05	-1.620716144719044057e-06
1.591999999999999993e+01	8.671999999999999641e-05	1.511046667085672725e-06	8.995059367868581970e-05	-1.585877268326473656e-06
1.596000000000000085e+01	8.417000000000000219e-05	1.482650906531146418e-06	8.692167976869107407e-05	-1.551064245286266921e-06
1.599000000000000021e+01	8.166000000000000082e-05	1.454467148995466423e-06	8.469714428886411994e-05	-1.524982382117555520e-06
1.603000000000000114e+01	7.920999999999999547e-05	1.426378423314094840e-06	8.179421546538009923e-05	-1.490258251221891305e-06
1.605999999999999872e+01	7.681000000000000490e-05	1.398681487525395607e-06	7.966452742152868029e-05	-1.464263751307315423e-06
1.610000000000000142e+01	7.446999999999999681e-05	1.370689352544059617e-06	7.688837637603926215e-05	-1.429688804054029785e-06
1.612999999999999901e+01	7.216999999999999511e-05	1.342522626841320534e-06	7.485371261153105971e-05	-1.403840275224038621e-06
1.617000000000000171e+01	6.993000000000000301e-05	1.314984577846702571e-06	7.220388771219278924e-05	-1.369514836658622967e-06
1.621000000000000085e+01	6.773999999999999857e-05	1.287491562173080646e-06	6.962589755072845434e-05	-1.335381499480099620e-06
1.623999999999999844e+01	6.559999999999999534e-05	1.259695148933000186e-06	6.773939363844747714e-05	-1.309929038644487076e-06
1.628000000000000114e+01	6.350999999999999332e-05	1.232395199189395401e-06	6.528634688457939485e-05	-1.276216574815262583e-06
1.630999999999999872e+01	6.147000000000000608e-05	1.204876029548579904e-06	6.349278715415097797e-05	-1.251117320249672188e-06
1.635000000000000142e+01	5.947999999999999972e-05	1.177889234590983670e-06	6.116224062307199947e-05	-1.217922874813465865e-06
1.639000000000000057e+01	5.755000000000000295e-05	1.150966236838133166e-06	5.890038454204463213e-05	-1.185066137477837728e-06
1.642000000000000171e+01	5.565999999999999903e-05	1.124093353088648022e-06	5.724850236293620761e-05	-1.160663288564649296e-06
1.646000000000000085e+01	5.382000000000000309e-05	1.097808789263467384e-06	5.510455253831626142e-05	-1.128468752678802905e-06
1.648999999999999844e+01	5.203000000000000159e-05	1.071510195826745301e-06	5.353989621819274075e-05	-1.104593115786320898e-06
1.653000000000000114e+01	5.029000000000000131e-05	1.045548370802041633e-06	5.151050921569478398e-05	-1.073137985753785402e-06
1.657000000000000028e+01	4.860000000000000225e-05	1.019952759053084852e-06	4.954501648613483225e-05	-1.042137282081319901e-06
1.660000000000000142e+01	4.695000000000000280e-05	9.945409756298380827e-07	4.811214629697907767e-05	-1.019198810317928780e-06
1.664000000000000057e+01	4.534000000000000297e-05	9.693365764232842710e-07	4.625572700096558249e-05	-9.890477436735562032e-07
1.667999999999999972e+01	4.378999999999999917e-05	9.447946289155985020e-07	4.445990858634787110e-05	-9.594064969434893876e-07
1.671000000000000085e+01	4.227000000000000017e-05	9.200532646249346266e-07	4.315200092011651139e-05	-9.375182896889120997e-07
1.675000000000000000e+01	4.080000000000000239e-05	8.960660929909132603e-07	4.145898821107442828e-05	-9.088017794016440510e-07
1.678000000000000114e+01	3.937999999999999904e-05	8.723823766583779809e-07	4.022664674079968561e-05	-8.876225347029474387e-07
1.682000000000000028e+01	3.799000000000000049e-05	8.488278713160871966e-07	3.863234923262731950e-05	-8.598713848631453940e-07
1.685999999999999943e+01	3.665000000000000316e-05	8.260820027608236866e-07	3.709261516633814037e-05	-8.326853889133135129e-07
1.689000000000000057e+01	3.533999999999999707e-05	8.032880986631632944e-07	3.597280642374576067e-05	-8.126702313795946138e-07
1.692999999999999972e+01	3.407999999999999897e-05	7.811410578071031671e-07	3.452530333570552460e-05	-7.864870018683572901e-07
1.696999999999999886e+01	3.284999999999999888e-05	7.592072324054547116e-07	3.312865937342403743e-05	-7.608845075542136693e-07
1.700000000000000000e+01	3.165999999999999842e-05	7.375539992346321873e-07	3.211375208273165217e-05	-7.420670073007467994e-07
1.703999999999999915e+01	3.051000000000000096e-05	7.165764390838426312e-07	3.080290512961400800e-05	-7.174912022982625028e-07
1.707999999999999829e+01	2.939000000000000152e-05	6.958709841149220086e-07	2.953924592921260535e-05	-6.935025234532952434e-07
1.710999999999999943e+01	2.830999999999999831e-05	6.755300103709406600e-07	2.862166809477793158e-05	-6.758959411214911570e-07
1.714999999999999858e+01	2.725999999999999989e-05	6.556687569656291881e-07	2.743739274047783289e-05	-6.529332355682520569e-07
1.719000000000000128e+01	2.625000000000000109e-05	6.362255628902380017e-07	2.629667041577866477e-05	-6.305558752546371307e-07
1.721999999999999886e+01	2.527000000000000031e-05	6.171418270924440006e-07	2.546893694391134231e-05	-6.141554609128118157e-07
1.726000000000000156e+01	2.432000000000000093e-05	5.984341772600002081e-07	2.440136579093272944e-05	-5.927943967392830123e-07
1.730000000000000071e+01	2.341000000000000117e-05	5.803671552862492304e-07	2.337388253036352441e-05	-5.720071313272099063e-07
1.733999999999999986e+01	2.252000000000000123e-05	5.624634079686251020e-07	2.238525260445279016e-05	-5.517886075256556462e-07
1.737000000000000099e+01	2.165999999999999930e-05	5.449856296796090879e-07	2.166853981133581535e-05	-5.369949233606548868e-07
1.741000000000000014e+01	2.082999999999999877e-05	5.279504481069537880e-07	2.074497586748118018e-05	-5.177587402047692430e-07
1.744999999999999929e+01	2.002999999999999965e-05	5.113744909384120141e-07	1.985698869047627143e-05	-4.990738703490465985e-07
1.748000000000000043e+01	1.925999999999999856e-05	4.952743858617362601e-07	1.921365878914730566e-05	-4.854172132227037190e-07
1.751999999999999957e+01	1.851000000000000066e-05	4.793008936990938459e-07	1.838518965086030437e-05	-4.676779648574895053e-07
1.755999999999999872e+01	1.779000000000000077e-05	4.639438384188651607e-07	1.758917759795561582e-05	-4.504682019526368547e-07
1.758999999999999986e+01	1.709000000000000070e-05	4.487473442484980711e-07	1.701280529672483121e-05	-4.379033866604556477e-07
1.762999999999999901e+01	1.641999999999999864e-05	4.341881870402893736e-07	1.627099166708884031e-05	-4.215993415131066803e-07
1.767000000000000171e+01	1.576999999999999978e-05	4.198229617875015700e-07	1.555873605528210245e-05	-4.057996030309143566e-07
1.771000000000000085e+01	1.515000000000000064e-05	4.061165509268860437e-07	1.487502313010062723e-05	-3.904945392976411827e-07
1.773999999999999844e+01	1.453999999999999970e-05	3.923670120011619962e-07	1.438036260462648830e-05	-3.793346133136773710e-07
1.778000000000000114e+01	1.396000000000000017e-05	3.792140491085916777e-07	1.374418605593304107e-05	-3.648721329333288911e-07
1.782000000000000028e+01	1.340000000000000045e-05	3.664003372341970960e-07	1.313387169196627704e-05	-3.508772678374798069e-07
1.785999999999999943e+01	1.286000000000000054e-05	3.539366150929852730e-07	1.254851812305241778e-05	-3.373395855096722762e-07
1.789000000000000057e+01	1.234000000000000044e-05	3.418336213999631249e-07	1.212534461044972750e-05	-3.274801123923883313e-07
1.792999999999999972e+01	1.184000000000000014e-05	3.301704531420097323e-07	1.158152144671799009e-05	-3.147176006298481188e-07
1.796999999999999886e+01	1.134999999999999975e-05	3.185377112432425049e-07	1.106021805366137746e-05	-3.023838997864815734e-07
1.801000000000000156e+01	1.089000000000000077e-05	3.075768895877582231e-07	1.056061926428180845e-05	-2.904685460156047286e-07
1.803999999999999915e+01	1.043999999999999999e-05	2.967356371730231532e-07	1.019969291657075205e-05	-2.818002417898521050e-07
1.807999999999999829e+01	1.001000000000000072e-05	2.862475499179512723e-07	9.736197580799290955e-06	-2.705917294957005833e-07
1.812000000000000099e+01	9.592000000000000659e-06	2.760111180982138676e-07	9.292267675137482456e-06	-2.597728052872530792e-07
1.816000000000000014e+01	9.191999999999999406e-06	2.661462342707106528e-07	8.867139156371094808e-06	-2.493331413172690368e-07
1.819000000000000128e+01	8.807000000000000551e-06	2.565751639951981361e-07	8.560202775361568100e-06	-2.417461298652862866e-07
1.823000000000000043e+01	8.437999999999999510e-06	2.473352733810981177e-07	8.166294925543662349e-06	-2.319456310848637175e-07
1.826999999999999957e+01	8.081999999999999869e-06	2.383466802451655742e-07	7.789307232597064297e-06	-2.224964852845574579e-07
1.830999999999999872e+01	7.740000000000000433e-06	2.296013478716534493e-07	7.428576083708267004e-06	-2.133886762152195263e-07
1.833999999999999986e+01	7.410999999999999856e-06	2.211682176562055086e-07	7.168299579497037134e-06	-2.067758338489232348e-07
1.837999999999999901e+01	7.094999999999999832e-06	2.130076083148205254e-07	6.834461488304904346e-06	-1.982415828992728854e-07
1.842000000000000171e+01	6.792000000000000362e-06	2.051265000122529607e-07	6.515181202769907312e-06	-1.900219266661767773e-07
1.846000000000000085e+01	6.499999999999999600e-06	1.974335848034303573e-07	6.209892109320621137e-06	-1.821074552547592278e-07
1.850000000000000000e+01	6.219999999999999740e-06	1.900420002471032825e-07	5.918031224374780422e-06	-1.744888187975490672e-07
1.853000000000000114e+01	5.951000000000000282e-06	1.828882435871634749e-07	5.707611201531472169e-06	-1.689633923407067159e-07
1.857000000000000028e+01	5.691999999999999882e-06	1.759144470061300598e-07	5.437922795933684265e-06	-1.618402776999495646e-07
1.860999999999999943e+01	5.443999999999999885e-06	1.692242275568145085e-07	5.180215174067484131e-06	-1.549882212736246685e-07
1.864999999999999858e+01	5.205999999999999792e-06	1.627578699008745257e-07	4.934012256780434233e-06	-1.483986568757783607e-07
1.869000000000000128e+01	4.977999999999999603e-06	1.564920028994133621e-07	4.698840985150317571e-06	-1.420630724724195398e-07
1.871999999999999886e+01	4.758000000000000016e-06	1.504275041248401655e-07	4.529419164760044200e-06	-1.374729683291603047e-07
1.876000000000000156e+01	4.548000000000000332e-06	1.445759436765494501e-07	4.312432598081950733e-06	-1.315616156857135936e-07
1.880000000000000071e+01	4.346000000000000403e-06	1.389324256242585666e-07	4.105252924371845998e-06	-1.258817273889946971e-07
1.883999999999999986e+01	4.152999999999999879e-06	1.335059219911506360e-07	3.907483759657474092e-06	-1.204256558954160135e-07
1.887999999999999901e+01	3.967999999999999956e-06	1.282460300987254739e-07	3.718731215422445309e-06	-1.151858016159413052e-07
1.892000000000000171e+01	3.790000000000000136e-06	1.231713868136724840e-07	3.538603873644936665e-06	-1.101546124842587066e-07
1.894999999999999929e+01	3.618999999999999994e-06	1.182408790233226991e-07	3.408937958360785990e-06	-1.065136824175352510e-07
1.898999999999999844e+01	3.456000000000000030e-06	1.135338519751708258e-07	3.243014549622582197e-06	-1.018301734856365711e-07
1.903000000000000114e+01	3.300000000000000168e-06	1.089996893711170105e-07	3.084750620981494885e-06	-9.733601375409977425e-08
1.907000000000000028e+01	3.149999999999999910e-06	1.045907540404504498e-07	2.933820892777417588e-06	-9.302452984717661158e-08
1.910999999999999943e+01	3.007000000000000178e-06	1.003808544415843122e-07	2.789902105837549646e-06	-8.888908973465949621e-08
1.914999999999999858e+01	2.868999999999999975e-06	9.627100964436870282e-08	2.652676016098273882e-06	-8.492314523256200994e-08
1.917999999999999972e+01	2.737999999999999874e-06	9.236526971431704901e-08	2.553975133532987783e-06	-8.205624291413203339e-08
1.921999999999999886e+01	2.612000000000000149e-06	8.858220516946279261e-08	2.427783729855502032e-06	-7.837245166585714281e-08
1.926000000000000156e+01	2.490999999999999952e-06	8.491011889335216498e-08	2.307530693677430471e-06	-7.484193119880803339e-08
1.930000000000000071e+01	2.376000000000000206e-06	8.141539461993660274e-08	2.192951128570340075e-06	-7.145893824363184005e-08
1.933999999999999986e+01	2.264999999999999913e-06	7.800420715697006595e-08	2.083782385497726524e-06	-6.821777461592753483e-08
1.937999999999999901e+01	2.160000000000000072e-06	7.477471182371752173e-08	1.979782232106467813e-06	-6.511307675018359036e-08
1.942000000000000171e+01	2.059000000000000107e-06	7.164681859083696104e-08	1.880731637832293663e-06	-6.213986002169347424e-08
1.946000000000000085e+01	1.962000000000000019e-06	6.861134758904827729e-08	1.786414117477463816e-06	-5.929318942828762260e-08
1.948999999999999844e+01	1.870000000000000095e-06	6.572878780605446015e-08	1.718652571507496147e-06	-5.723828059702525291e-08
1.953000000000000114e+01	1.782000000000000049e-06	6.295460821559293135e-08	1.632100993168940204e-06	-5.460128134009718218e-08
1.957000000000000028e+01	1.698000000000000090e-06	6.028115315309422520e-08	1.549702921903656539e-06	-5.207756835770765778e-08
1.960999999999999943e+01	1.616999999999999934e-06	5.769495881028081764e-08	1.471278732535965533e-06	-4.966287711431138094e-08
1.964999999999999858e+01	1.540000000000000079e-06	5.522320683782619912e-08	1.396653539752929945e-06	-4.735303272025066129e-08
1.969000000000000128e+01	1.467000000000000100e-06	5.285957525028271639e-08	1.325653513339630248e-06	-4.514388542929207053e-08
1.973000000000000043e+01	1.396000000000000060e-06	5.055112680146837252e-08	1.258105872550920805e-06	-4.303131049299584952e-08
1.976999999999999957e+01	1.328999999999999896e-06	4.836282494367238989e-08	1.193845088232382836e-06	-4.101132556310758619e-08
1.980999999999999872e+01	1.264999999999999959e-06	4.626024805384567762e-08	1.132726278098273825e-06	-3.908034430129120126e-08
1.983999999999999986e+01	1.204000000000000034e-06	4.423805564199825595e-08	1.088864757816903583e-06	-3.768841587824520774e-08
1.987999999999999901e+01	1.145999999999999912e-06	4.231209597301934650e-08	1.032907699540795776e-06	-3.590480217158450900e-08
1.992000000000000171e+01	1.089999999999999940e-06	4.043957584495663491e-08	9.797092469053892761e-07	-3.420064055259875008e-08
1.996000000000000085e+01	1.036999999999999982e-06	3.865884863619238474e-08	9.291331507918131760e-07	-3.257252891297497008e-08
2.000000000000000000e+01	9.861999999999999768e-07	3.694155836560560418e-08	8.810588199542205531e-07	-3.101738651120627719e-08
2.003999999999999915e+01	9.378000000000000463e-07	3.529099939383230773e-08	8.353744234273873603e-07	-2.953231403516862617e-08
2.007999999999999829e+01	8.916999999999999710e-07	3.371577366253314328e-08	7.919688717602761778e-07	-2.811443092328820758e-08
2.012000000000000099e+01	8.476999999999999476e-07	3.220382436603661122e-08	7.507317319338884259e-07	-2.676087361121830614e-08
2.016000000000000014e+01	8.057999999999999760e-07	3.075627906941845997e-08	7.115539752066014031e-07	-2.546881163625125730e-08
2.019999999999999929e+01	7.658000000000000414e-07	2.936659581677849619e-08	6.743381444054099062e-07	-2.423566684925571938e-08
2.023999999999999844e+01	7.277000000000000377e-07	2.803579478604237055e-08	6.389955969716457380e-07	-2.305905394703453571e-08
2.028000000000000114e+01	6.913999999999999575e-07	2.676102559893109283e-08	6.054384126168891824e-07	-2.193660596022757454e-08
2.032000000000000028e+01	6.568000000000000050e-07	2.553936628573230297e-08	5.735791855645210821e-07	-2.086596975322537158e-08
2.035999999999999943e+01	6.238999999999999685e-07	2.437172963722159360e-08	5.433312823197566586e-07	-1.984481188074713760e-08
2.039999999999999858e+01	5.925000000000000447e-07	2.325117994461518111e-08	5.146159750167333964e-07	-1.887098107200383027e-08
2.042999999999999972e+01	5.626000000000000218e-07	2.217852261153858023e-08	4.940431041993669180e-07	-1.817049192597050617e-08
2.046999999999999886e+01	5.340999999999999982e-07	2.115060299612094755e-08	4.678419001969086335e-07	-1.727480295239154795e-08
2.051000000000000156e+01	5.069999999999999739e-07	2.016817280841276547e-08	4.429824902135988326e-07	-1.642112110661151153e-08
2.055000000000000071e+01	4.812000000000000473e-07	1.922798791725145681e-08	4.193964014618207107e-07	-1.560753640519029462e-08
2.058999999999999986e+01	4.567000000000000065e-07	1.833074633911247494e-08	3.970179720117481812e-07	-1.483220773472018336e-08
2.062999999999999901e+01	4.332999999999999955e-07	1.746908281661176437e-08	3.757906955325057765e-07	-1.409351480199853572e-08
2.067000000000000171e+01	4.111000000000000217e-07	1.664763751386280244e-08	3.556603840217911532e-07	-1.338989436510191721e-08
2.071000000000000085e+01	3.900000000000000247e-07	1.586298732111956424e-08	3.365731606786823204e-07	-1.271979215016234561e-08
2.075000000000000000e+01	3.698999999999999969e-07	1.511377315584837723e-08	3.184754576585058213e-07	-1.208166278669144841e-08
2.078999999999999915e+01	3.506999999999999838e-07	1.439204663689330987e-08	3.013150189336010720e-07	-1.147399495113057053e-08
2.082999999999999829e+01	3.326000000000000004e-07	1.370878607962299970e-08	2.850466438423177002e-07	-1.089545540738196546e-08
2.087000000000000099e+01	3.153000000000000242e-07	1.305216330907256406e-08	2.696281731810455662e-07	-1.034478832947420845e-08
2.091000000000000014e+01	2.988000000000000021e-07	1.242260787384227317e-08	2.550176963012724901e-07	-9.820745247221417358e-09
2.094999999999999929e+01	2.831999999999999948e-07	1.182635977564153111e-08	2.411735406252905330e-07	-9.322084775275562816e-09
2.098999999999999844e+01	2.683999999999999946e-07	1.125635340187599782e-08	2.280545740410089177e-07	-8.847580522673809223e-09
2.103000000000000114e+01	2.542999999999999941e-07	1.071053165353654902e-08	2.156244239442340260e-07	-8.396131526265917735e-09
2.107000000000000028e+01	2.408999999999999932e-07	1.019066122244690375e-08	2.038503940961022030e-07	-7.966733891954013204e-09
2.110999999999999943e+01	2.281999999999999920e-07	9.694262966551162023e-09	1.927000611768228208e-07	-7.558391698731162551e-09
2.114999999999999858e+01	2.161000000000000094e-07	9.218914901470074354e-09	1.821411843218396663e-07	-7.170114624805531071e-09
2.119000000000000128e+01	2.045999999999999924e-07	8.766120447304610527e-09	1.721417498195425425e-07	-6.800919160908678276e-09
2.123000000000000043e+01	1.936999999999999941e-07	8.333776317024115059e-09	1.626724371864507049e-07	-6.449895791220843198e-09
2.126999999999999957e+01	1.833999999999999879e-07	7.924511186404202547e-09	1.537078478992517508e-07	-6.116242464377626086e-09
2.130999999999999872e+01	1.735999999999999928e-07	7.532134705858624947e-09	1.452230330333776411e-07	-5.799169988758597219e-09
2.135000000000000142e+01	1.643000000000000088e-07	7.158982257226256364e-09	1.371931827549700229e-07	-5.497893568786116903e-09
2.139000000000000057e+01	1.554000000000000019e-07	6.798999168234102172e-09	1.295936255919893203e-07	-5.211632781084895867e-09
2.142999999999999972e+01	1.470999999999999871e-07	6.463037891892118944e-09	1.224008757602906144e-07	-4.939641196718054715e-09
2.146999999999999886e+01	1.390999999999999949e-07	6.136442968967201884e-09	1.155950212694427891e-07	-4.681273929726315547e-09
2.151999999999999957e+01	1.315999999999999873e-07	5.829891337987470593e-09	1.076026932660373378e-07	-4.376527774413378912e-09
2.155999999999999872e+01	1.244000000000000022e-07	5.533913877187946865e-09	1.015976942731570571e-07	-4.146548616370527070e-09
2.160000000000000142e+01	1.177000000000000018e-07	5.256931240244762851e-09	9.591791326297261597e-08	-3.928186876251263802e-09
2.164000000000000057e+01	1.112000000000000031e-07	4.987160862864294103e-09	9.054528828065677716e-08	-3.720852595212879592e-09
2.167999999999999972e+01	1.052000000000000023e-07	4.737505368862394182e-09	8.546455814418958750e-08	-3.524038232192596004e-09
2.171999999999999886e+01	9.939000000000000523e-08	4.493650455280013611e-09	8.066120268640711326e-08	-3.337258292574153956e-09
2.176000000000000156e+01	9.391999999999999662e-08	4.263691092506436131e-09	7.612078118210155878e-08	-3.160029936017888049e-09
2.180000000000000071e+01	8.873999999999999920e-08	4.044929264998709953e-09	7.182893180235852579e-08	-2.991872958233810451e-09
2.183999999999999986e+01	8.384000000000000165e-08	3.837068041513391680e-09	6.777153259015906488e-08	-2.832314668851645043e-09
2.187999999999999901e+01	7.919999999999999451e-08	3.638886326231145122e-09	6.393635582628160776e-08	-2.680940037414730355e-09
2.192000000000000171e+01	7.479999999999999482e-08	3.450545430817182017e-09	6.031238427121529864e-08	-2.537370965449051905e-09
2.196000000000000085e+01	7.064000000000000256e-08	3.271694326307835863e-09	5.688867828941097222e-08	-2.401231944752587662e-09
2.200000000000000000e+01	6.668999999999999697e-08	3.101071040484709646e-09	5.365435747159392792e-08	-2.272149498708997817e-09
2.203999999999999915e+01	6.296000000000000261e-08	2.939258812589741109e-09	5.059861297377485514e-08	-2.149752567293197461e-09
2.207999999999999829e+01	5.942999999999999681e-08	2.785442193102725407e-09	4.771156307362504379e-08	-2.033699284759300510e-09
2.212999999999999901e+01	5.609000000000000132e-08	2.639261492805958003e-09	4.432717034949292606e-08	-1.897103241519792126e-09
2.217000000000000171e+01	5.292999999999999817e-08	2.500349632398287929e-09	4.178914958345516275e-08	-1.794249287974041558e-09
2.221000000000000085e+01	4.994000000000000249e-08	2.368332142495119438e-09	3.939291400181818913e-08	-1.696792070155159446e-09
2.225000000000000000e+01	4.712000000000000107e-08	2.243303246660382871e-09	3.713031915499390834e-08	-1.604444833030616783e-09
2.228999999999999915e+01	4.443999999999999957e-08	2.123923376799505452e-09	3.499376524828384937e-08	-1.516938526080358555e-09
2.232999999999999829e+01	4.191000000000000272e-08	2.010749906862362615e-09	3.297687331761802630e-08	-1.434043624621406941e-09
2.237000000000000099e+01	3.952999999999999729e-08	1.903865975287717738e-09	3.107346820110253587e-08	-1.355537306475552222e-09
2.241000000000000014e+01	3.727000000000000220e-08	1.801904301168076299e-09	2.927740756047516192e-08	-1.281197933155339552e-09
2.244999999999999929e+01	3.512999999999999760e-08	1.704931395254448341e-09	2.758258166213906016e-08	-1.210805041969249973e-09
2.250000000000000000e+01	3.310999999999999671e-08	1.613013768297844525e-09	2.559740399921367608e-08	-1.128037964042787730e-09
2.253999999999999915e+01	3.120999999999999955e-08	1.526398122068290182e-09	2.410987005074309731e-08	-1.065780630296103289e-09
2.257999999999999829e+01	2.940999999999999998e-08	1.443798466576192042e-09	2.270677649756143119e-08	-1.006855676662963120e-09
2.262000000000000099e+01	2.771000000000000130e-08	1.365461388121520750e-09	2.138354569851823221e-08	-9.510939432411118557e-10
2.266000000000000014e+01	2.609999999999999879e-08	1.290947696354503645e-09	2.013562408812432683e-08	-8.983271593107876369e-10
2.269999999999999929e+01	2.459000000000000049e-08	1.220945708266069092e-09	1.895851690035873608e-08	-8.483891298523959842e-10
2.273999999999999844e+01	2.314999999999999885e-08	1.153723661723782556e-09	1.784831694531315464e-08	-8.011338101277508264e-10
2.278000000000000114e+01	2.179999999999999999e-08	1.090471475632444009e-09	1.680159399950824456e-08	-7.564315243137483330e-10
2.282999999999999829e+01	2.052999999999999921e-08	1.030855499271488704e-09	1.557727810251946519e-08	-7.039480963220120767e-10
2.287000000000000099e+01	1.932999999999999839e-08	9.741721736028818414e-10	1.466097713768060216e-08	-6.645211443970360289e-10
2.291000000000000014e+01	1.818999999999999943e-08	9.201853623665252824e-10	1.379717703739513769e-08	-6.272321115725454160e-10
2.294999999999999929e+01	1.712000000000000044e-08	8.692197673538110999e-10	1.298285821097308914e-08	-5.919659327269796008e-10
2.298999999999999844e+01	1.611000000000000000e-08	8.209162189622764950e-10	1.221546483160369737e-08	-5.586238776512457727e-10
2.303000000000000114e+01	1.516000000000000142e-08	7.753954988682357105e-10	1.149248838852138979e-08	-5.271089241070412832e-10
2.307999999999999829e+01	1.425999999999999997e-08	7.319973493038436987e-10	1.064742856112958389e-08	-4.901375970189222241e-10
2.312000000000000099e+01	1.341000000000000063e-08	6.909199168814863708e-10	1.001528566930860729e-08	-4.623814811707058114e-10
2.316000000000000014e+01	1.261000000000000009e-08	6.521042541386794556e-10	9.419639155957327568e-09	-4.361457443684603270e-10
2.319999999999999929e+01	1.185999999999999999e-08	6.155104661718217759e-10	8.858569910246068197e-09	-4.113547551787816137e-10
2.323999999999999844e+01	1.115000000000000058e-08	5.807872353421115666e-10	8.330235700491255788e-09	-3.879356866388244117e-10
2.328000000000000114e+01	1.048000000000000021e-08	5.478241145430529237e-10	7.832803726424599018e-09	-3.658160844546364279e-10
2.332999999999999829e+01	9.850000000000000520e-09	5.167686167684238462e-10	7.251693034377393751e-09	-3.398841758538726515e-10
2.337000000000000099e+01	9.256999999999999776e-09	4.874212675002189639e-10	6.817185853052066948e-09	-3.204271321662277578e-10
2.341000000000000014e+01	8.697999999999999535e-09	4.595944625419681332e-10	6.408074523070970531e-09	-3.020508879281864560e-10
2.344999999999999929e+01	8.172000000000000318e-09	4.333580728232485726e-10	6.023012423401019980e-09	-2.847010645557329226e-10
2.348999999999999844e+01	7.676999999999999856e-09	4.085710747673080428e-10	5.660659974868803122e-09	-2.683235669918881578e-10
2.353999999999999915e+01	7.209999999999999711e-09	3.850909552336997457e-10	5.237625079994875864e-09	-2.491370611307887918e-10
2.357999999999999829e+01	6.770999999999999883e-09	3.629337183718856642e-10	4.921516679157337333e-09	-2.347513098247723181e-10
2.362000000000000099e+01	6.357999999999999758e-09	3.419710769520518336e-10	4.624003899708518260e-09	-2.211712686097726342e-10
2.366000000000000014e+01	5.969000000000000377e-09	3.221855892225660309e-10	4.344102890086297037e-09	-2.083563902896803454e-10
2.369999999999999929e+01	5.602999999999999780e-09	3.034977136368420143e-10	4.080839266135958942e-09	-1.962665027265811761e-10
2.375000000000000000e+01	5.259000000000000141e-09	2.858662389326649884e-10	3.773679565396885980e-09	-1.821127881329144169e-10
2.378999999999999915e+01	4.935000000000000019e-09	2.691946436920318647e-10	3.544313383455228439e-09	-1.715083169420231325e-10
2.382999999999999829e+01	4.631000000000000241e-09	2.534943594502726751e-10	3.328529571191680882e-09	-1.615026928114028543e-10
2.387000000000000099e+01	4.345000000000000195e-09	2.386669595334958461e-10	3.125601722132377994e-09	-1.520654130892972035e-10
2.392000000000000171e+01	4.075000000000000094e-09	2.246124930630993259e-10	2.888946361424571231e-09	-1.410228539090678294e-10
2.396000000000000085e+01	3.822000000000000243e-09	2.113954154231354385e-10	2.712370779677731232e-09	-1.327560749719848449e-10
2.400000000000000000e+01	3.584999999999999924e-09	1.989699427372574117e-10	2.546371524862827643e-09	-1.249617354079616788e-10
2.403999999999999915e+01	3.360999999999999871e-09	1.871781466128312286e-10	2.390276565938599817e-09	-1.176115101878897342e-10
2.408999999999999986e+01	3.150999999999999976e-09	1.760833392803760960e-10	2.208252066719483600e-09	-1.090126707630797214e-10
2.412999999999999901e+01	2.953999999999999932e-09	1.656374505564793182e-10	2.072488826575874382e-09	-1.025781925165768770e-10
2.417000000000000171e+01	2.767999999999999954e-09	1.557513664270915275e-10	1.944939481522755410e-09	-9.651542378659695474e-11
2.421000000000000085e+01	2.593999999999999934e-09	1.464548608455947999e-10	1.825101464369638170e-09	-9.080280000079401582e-11
2.426000000000000156e+01	2.430999999999999980e-09	1.377151980517260569e-10	1.685396768385071587e-09	-8.412215298900793115e-11
2.430000000000000071e+01	2.276999999999999892e-09	1.294249851219133742e-10	1.581197471520103380e-09	-7.912364266433201706e-11
2.433999999999999986e+01	2.132999999999999975e-09	1.216463969066457877e-10	1.483326126854102689e-09	-7.441537656716147249e-11
2.437999999999999901e+01	1.997999999999999925e-09	1.143394634467872708e-10	1.391420568234273789e-09	-6.998151230015637355e-11
2.442999999999999972e+01	1.870999999999999846e-09	1.074281130708693845e-10	1.284379131755031294e-09	-6.480104981685382146e-11
2.446999999999999886e+01	1.751999999999999947e-09	1.009292332742659854e-10	1.204582457310499776e-09	-6.092710273105265858e-11
2.451000000000000156e+01	1.639999999999999920e-09	9.478012959124571991e-11	1.129626859834026653e-09	-5.727826737101569126e-11
2.455999999999999872e+01	1.534999999999999973e-09	8.906638265221060132e-11	1.042339296758321702e-09	-5.301593592894512206e-11
2.460000000000000142e+01	1.436999999999999897e-09	8.362895555200962175e-11	9.773199726117179005e-10	-4.983100788455313971e-11
2.464000000000000057e+01	1.343999999999999908e-09	7.844943081705564244e-11	9.162984485040539454e-10	-4.683361421718194406e-11
2.467999999999999972e+01	1.257999999999999999e-09	7.372012382201575338e-11	8.590190590722444068e-10	-4.401235863304323821e-11
2.473000000000000043e+01	1.176999999999999968e-09	6.917730096392409425e-11	7.923149445221096685e-10	-4.071706795287332003e-11
2.476999999999999957e+01	1.101000000000000024e-09	6.490115619517113155e-11	7.426300712062266678e-10	-3.825510670679810133e-11
2.480999999999999872e+01	1.029000000000000066e-09	6.089457626710279874e-11	6.960161874581849510e-10	-3.593903102193965103e-11
2.485999999999999943e+01	9.625999999999999640e-10	5.713185754573479369e-11	6.417894774394216475e-10	-3.323646894181436792e-11
2.489999999999999858e+01	8.999999999999999940e-10	5.357233147810537641e-11	6.014194099127027036e-10	-3.121840145575328953e-11
2.494000000000000128e+01	8.414000000000000103e-10	5.027849045735164445e-11	5.635340133142889551e-10	-2.931959107241372216e-11
2.498000000000000043e+01	7.863999999999999934e-10	4.712813252549691915e-11	5.279875761947245721e-10	-2.753334820514664808e-11
2.503000000000000114e+01	7.350000000000000468e-10	4.417508982164043950e-11	4.866460911115731905e-10	-2.544970852888513705e-11
2.507000000000000028e+01	6.868000000000000478e-10	4.143677522990095782e-11	4.558890009305532767e-10	-2.389486313659858722e-11
2.510999999999999943e+01	6.416999999999999657e-10	3.882689797904540446e-11	4.270516798569038821e-10	-2.243320729396887787e-11
2.516000000000000014e+01	5.995000000000000494e-10	3.637736821845188631e-11	3.935111877171231078e-10	-2.072823752448611598e-11
2.519999999999999929e+01	5.599000000000000001e-10	3.410376285838314240e-11	3.685478295593659905e-10	-1.945561961121064760e-11
2.523999999999999844e+01	5.229000000000000244e-10	3.194064501932921966e-11	3.451455538843681095e-10	-1.825949503893078967e-11
2.528999999999999915e+01	4.882999999999999578e-10	2.993991849049025050e-11	3.179498772623099047e-10	-1.686541031336723779e-11
2.532999999999999829e+01	4.558999999999999973e-10	2.803228969255811707e-11	2.977291399691793636e-10	-1.582582712107818746e-11
2.537000000000000099e+01	4.256000000000000089e-10	2.624292532376678929e-11	2.787763345584554899e-10	-1.484894458819854046e-11
2.542000000000000171e+01	3.971999999999999829e-10	2.458348208605119616e-11	2.567411192056873676e-10	-1.371000943325607206e-11
2.546000000000000085e+01	3.707000000000000227e-10	2.300755256477388589e-11	2.403560297604607796e-10	-1.286070313643914623e-11
2.551000000000000156e+01	3.459000000000000153e-10	2.154821893035942055e-11	2.213244514793625212e-10	-1.187139085136708565e-11
2.555000000000000071e+01	3.226999999999999817e-10	2.015884282806266346e-11	2.071821127366034372e-10	-1.113411624212049486e-11
2.558999999999999986e+01	3.011000000000000252e-10	1.886165801675010113e-11	1.939343536605619530e-10	-1.044174137562168710e-11
2.564000000000000057e+01	2.808000000000000023e-10	1.765486316358187224e-11	1.785404750885686137e-10	-9.634994329746231489e-12
2.567999999999999972e+01	2.618999999999999952e-10	1.651191747668331814e-11	1.670982541434811305e-10	-9.033680010401749285e-12
2.571999999999999886e+01	2.441999999999999942e-10	1.545238735667728528e-11	1.563840360883465445e-10	-8.469219339881323490e-12
2.576999999999999957e+01	2.276999999999999995e-10	1.444774592676310900e-11	1.439480656970033921e-10	-7.812209407691400740e-12
2.580999999999999872e+01	2.122000000000000013e-10	1.350101272884865410e-11	1.347114328364817339e-10	-7.322859368033404710e-12
2.585000000000000142e+01	1.978000000000000045e-10	1.263050708697530415e-11	1.260608576161717230e-10	-6.863452025900151190e-12
2.589999999999999858e+01	1.842999999999999995e-10	1.180038709643176691e-11	1.160153115081535468e-10	-6.328531546366325201e-12
2.594000000000000128e+01	1.717999999999999909e-10	1.103971079626635802e-11	1.085553357097153818e-10	-5.930202171460948501e-12
2.598999999999999844e+01	1.599999999999999903e-10	1.030916640664995670e-11	9.990096043060041977e-11	-5.466825207270949994e-12
2.603000000000000114e+01	1.491000000000000073e-10	9.632679322737783528e-12	9.347699794040726768e-11	-5.121923085757658560e-12
2.607000000000000028e+01	1.388000000000000015e-10	8.999297209923303958e-12	8.746439736509619610e-11	-4.798336618243833518e-12
2.612000000000000099e+01	1.293000000000000084e-10	8.405746492180215972e-12	8.048511407342866307e-11	-4.421741990226213255e-12
2.616000000000000014e+01	1.203999999999999927e-10	7.854965882378697081e-12	7.530410457106732771e-11	-4.141433767313552004e-12
2.621000000000000085e+01	1.121000000000000058e-10	7.332885354458594389e-12	6.929638861972565827e-11	-3.815523426398586560e-12
2.625000000000000000e+01	1.043000000000000043e-10	6.846744880795545594e-12	6.483957325847491452e-11	-3.573093273669061898e-12
2.628999999999999915e+01	9.710000000000000590e-11	6.390921069767644205e-12	6.067075880740116701e-11	-3.345794209474931870e-12
2.633999999999999986e+01	9.035999999999999868e-11	5.962959028030295507e-12	5.583424832298435972e-11	-3.081412376612077323e-12
2.637999999999999901e+01	8.407000000000000023e-11	5.567289918899530216e-12	5.224505553377963865e-11	-2.884704347496636936e-12
2.642999999999999972e+01	7.822000000000000234e-11	5.193438876441441269e-12	4.808490138036878346e-11	-2.656105573506222026e-12
2.646999999999999886e+01	7.274999999999999435e-11	4.847057582441124497e-12	4.500035468386158436e-11	-2.486161391353128840e-12
2.651999999999999957e+01	6.766999999999999741e-11	4.520317167248370778e-12	4.142571333394702370e-11	-2.288702112130193054e-12
2.655999999999999872e+01	6.292000000000000089e-11	4.217550644633446772e-12	3.877368905208713906e-11	-2.141834739829657140e-12
2.660000000000000142e+01	5.850000000000000478e-11	3.931408923019838153e-12	3.629348158207125268e-11	-2.004175269457637609e-12
2.664999999999999858e+01	5.438999999999999907e-11	3.664622869180811687e-12	3.341977377492884514e-11	-1.844267441303606184e-12
2.669000000000000128e+01	5.055000000000000251e-11	3.417570070192416980e-12	3.129009542687147222e-11	-1.725453749588483530e-12
2.673999999999999844e+01	4.698000000000000217e-11	3.184347696902460377e-12	2.882359718746313682e-11	-1.587496071984754412e-12
2.678000000000000114e+01	4.366000000000000097e-11	2.969397882282085567e-12	2.699504954085882454e-11	-1.484963297383103113e-12
2.682999999999999829e+01	4.057000000000000182e-11	2.766268159722830188e-12	2.487583849986193263e-11	-1.365841683266101005e-12
2.687000000000000099e+01	3.767999999999999939e-11	2.577915139953214138e-12	2.330524591258739513e-11	-1.277337482281525574e-12
2.692000000000000171e+01	3.500000000000000192e-11	2.400622419290464289e-12	2.148703784267977395e-11	-1.174621913231375882e-12
2.696000000000000085e+01	3.250999999999999940e-11	2.237343144361484214e-12	2.014041289621397198e-11	-1.098354946423006570e-12
2.700000000000000000e+01	3.019000000000000121e-11	2.082909452906758861e-12	1.888258340675687214e-11	-1.026960187901915271e-12
2.705000000000000071e+01	2.802999999999999911e-11	1.940357052641686849e-12	1.742551995441474555e-11	-9.440590863143272632e-13
2.708999999999999986e+01	2.602000000000000101e-11	1.805723011318550438e-12	1.634591896090280763e-11	-8.824856040501610197e-13
2.714000000000000057e+01	2.414999999999999868e-11	1.681526885512093163e-12	1.509657239992979338e-11	-8.110565260951207837e-13
2.717999999999999972e+01	2.241000000000000003e-11	1.564254921484027346e-12	1.417174605622055917e-11	-7.580505530001265270e-13
2.723000000000000043e+01	2.079000000000000007e-11	1.455977497299666661e-12	1.310169583132598916e-11	-6.965723141625040383e-13
2.726999999999999957e+01	1.928999999999999879e-11	1.354269741828414299e-12	1.230906421559802855e-11	-6.509251981031623601e-13
2.732000000000000028e+01	1.790000000000000087e-11	1.260817517856304913e-12	1.139149726611358063e-11	-5.979602901196343226e-13
2.735999999999999943e+01	1.659999999999999954e-11	1.172124969503394626e-12	1.071229955739658163e-11	-5.586614046810849251e-13
2.741000000000000014e+01	1.539000000000000127e-11	1.090241112875037594e-12	9.926911181909300341e-12	-5.131096055391966886e-13
2.744999999999999929e+01	1.426999999999999958e-11	1.013370965984323143e-12	9.345820175906394824e-12	-4.793263969339724426e-13
2.750000000000000000e+01	1.323000000000000078e-11	9.425716571741376897e-13	8.673573853951331086e-12	-4.401535974091808641e-13
2.753999999999999915e+01	1.227000000000000002e-11	8.763016612257448893e-13	8.175787857187820883e-12	-4.110813866904961771e-13
2.758999999999999986e+01	1.137000000000000022e-11	8.146510447811382534e-13	7.600105884157570005e-12	-3.773830854365133139e-13
2.762999999999999901e+01	1.053999999999999992e-11	7.570078165549767602e-13	7.174330731978969075e-12	-3.524018779159707591e-13
2.767999999999999972e+01	9.761999999999999803e-12	7.033844473130750544e-13	6.682265975707789591e-12	-3.234647894985578271e-13
2.771999999999999886e+01	9.044000000000000641e-12	6.532166349023270279e-13	6.318291434620021409e-12	-3.020118368476078339e-13
2.776999999999999957e+01	8.376999999999999545e-12	6.069761322276875920e-13	5.897268990862916709e-12	-2.771426656312009692e-13
2.780999999999999872e+01	7.759000000000000361e-12	5.635413209212021843e-13	5.585777786017210483e-12	-2.587030782276642596e-13
2.785999999999999943e+01	7.184999999999999778e-12	5.235106245368856020e-13	5.225853535233542504e-12	-2.373492415803587303e-13
2.789999999999999858e+01	6.652000000000000332e-12	4.858275498171479090e-13	4.959826220451109773e-12	-2.215310176530952965e-13
2.794999999999999929e+01	6.158999999999999909e-12	4.512437490774470861e-13	4.652485485986176599e-12	-2.032164822840608413e-13
2.798999999999999844e+01	5.701000000000000043e-12	4.186754781274872005e-13	4.425153687369757514e-12	-1.896412013288767852e-13
2.803999999999999915e+01	5.275999999999999733e-12	3.886823625831938178e-13	4.162346807837222174e-12	-1.739152918246741815e-13
2.808999999999999986e+01	4.882000000000000402e-12	3.605020114141020702e-13	3.921624395775875500e-12	-1.594773903756586891e-13
2.812999999999999901e+01	4.517000000000000241e-12	3.345924365887599189e-13	3.743775152749350906e-12	-1.487879852346986584e-13
2.817999999999999972e+01	4.178000000000000171e-12	3.102049880131093956e-13	3.538416671237218685e-12	-1.364197297175565434e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E1.61E+02_id_1.00E-04_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701000000000000380e-03	2.519000000000000128e-01	3.328996455994959972e-03	2.437593544112437172e-01	-2.463118464600913549e-03
2.310999999999999860e-02	2.506999999999999784e-01	3.971712590611426591e-03	2.426392501516100586e-01	-4.224593070330800657e-03
3.855000000000000093e-02	2.494000000000000106e-01	5.261436881745519024e-03	2.415003966602647378e-01	-5.402154132669211711e-03
5.401000000000000245e-02	2.482000000000000040e-01	6.232044667991504944e-03	2.403588007265217430e-01	-6.328448097569552670e-03
6.948999999999999622e-02	2.469999999999999973e-01	7.027599852619195557e-03	2.392184875060385518e-01	-7.100430657784477517e-03
8.498999999999999611e-02	2.457000000000000017e-01	7.701305840284685886e-03	2.380726511927133138e-01	-7.763055089774555453e-03
1.005000000000000060e-01	2.444999999999999951e-01	8.290452530174394208e-03	2.369291055256595169e-01	-8.340981643161465842e-03
1.160999999999999949e-01	2.432999999999999885e-01	8.808831088168453047e-03	2.357789831121064883e-01	-8.852805287751973340e-03
1.315999999999999948e-01	2.419999999999999929e-01	9.264751316691308483e-03	2.346378452785361224e-01	-9.303489984173789196e-03
1.471999999999999975e-01	2.407999999999999863e-01	9.674815500083779746e-03	2.334918875385911252e-01	-9.707083803500288904e-03
1.628000000000000003e-01	2.394999999999999907e-01	1.003602776779903907e-02	2.323476891437929737e-01	-1.006681429591496126e-02
1.784999999999999920e-01	2.383000000000000118e-01	1.036271910821891067e-02	2.311989302150082581e-01	-1.038960044226529961e-02
1.940999999999999948e-01	2.371000000000000052e-01	1.065549804852712612e-02	2.300603439758394930e-01	-1.067541629726445444e-02
2.097999999999999865e-01	2.358999999999999986e-01	1.091754578870691127e-02	2.289171861251604878e-01	-1.093135411119897094e-02
2.255000000000000060e-01	2.346000000000000030e-01	1.114588204666871682e-02	2.277773083665395049e-01	-1.115839396496453272e-02
2.411999999999999977e-01	2.333999999999999964e-01	1.135298682583134149e-02	2.266407481644627797e-01	-1.135906251586744214e-02
2.570000000000000062e-01	2.321999999999999897e-01	1.153592603212676669e-02	2.255003153959483919e-01	-1.153661686300255264e-02
2.726999999999999980e-01	2.310000000000000109e-01	1.169636589843187253e-02	2.243705718178972686e-01	-1.169076731480854330e-02
2.884999999999999787e-01	2.298000000000000043e-01	1.183727169572921546e-02	2.232372594790777709e-01	-1.182523792131970515e-02
3.043000000000000149e-01	2.285999999999999976e-01	1.195891362394477762e-02	2.221076564882135673e-01	-1.194056865520232678e-02
3.201999999999999846e-01	2.273000000000000020e-01	1.205888240040522974e-02	2.209747410261843625e-01	-1.203876494529836083e-02
3.360000000000000209e-01	2.260999999999999954e-01	1.214664426012420674e-02	2.198528112646816468e-01	-1.211990835901776559e-02
3.518999999999999906e-01	2.248999999999999888e-01	1.221851570838427756e-02	2.187276878250596912e-01	-1.218623829365452632e-02
3.678000000000000158e-01	2.237000000000000099e-01	1.227730844099639632e-02	2.176065692221505476e-01	-1.223831066628879548e-02
3.836999999999999855e-01	2.225000000000000033e-01	1.232320951944777809e-02	2.164894999474651915e-01	-1.227715620026071860e-02
3.996999999999999997e-01	2.214000000000000135e-01	1.236071130618299034e-02	2.153694967207761546e-01	-1.230385654764572061e-02
4.157000000000000139e-01	2.202000000000000068e-01	1.238270835143911661e-02	2.142536501521416503e-01	-1.231902605631386358e-02
4.315999999999999837e-01	2.190000000000000002e-01	1.239362027152680033e-02	2.131489454278128748e-01	-1.232350034577399042e-02
4.476999999999999869e-01	2.177999999999999936e-01	1.239361334332356873e-02	2.120346031617090787e-01	-1.231804410262926641e-02
4.637000000000000011e-01	2.165999999999999870e-01	1.238410438439001456e-02	2.109314346604334589e-01	-1.230339028661995605e-02
4.797000000000000153e-01	2.154000000000000081e-01	1.236648249947381109e-02	2.098325069325760739e-01	-1.228020715382422030e-02
4.958000000000000185e-01	2.142999999999999905e-01	1.234663377456934018e-02	2.087310235260309843e-01	-1.224890599251305182e-02
5.119000000000000217e-01	2.131000000000000116e-01	1.231563757066735619e-02	2.076338990452306077e-01	-1.221020216163136093e-02
5.281000000000000139e-01	2.119000000000000050e-01	1.227075436074055552e-02	2.065343678535345728e-01	-1.216435329099788999e-02
5.442000000000000171e-01	2.107999999999999874e-01	1.223139639288989798e-02	2.054460065296891957e-01	-1.211245079161527363e-02
5.604000000000000092e-01	2.096000000000000085e-01	1.217386921206784281e-02	2.043552975471503164e-01	-1.205434734043237845e-02
5.766000000000000014e-01	2.084999999999999909e-01	1.212201738439192336e-02	2.032690237928042598e-01	-1.199081323287501388e-02
5.927999999999999936e-01	2.073000000000000120e-01	1.205225037786305034e-02	2.021872042054547736e-01	-1.192228711812814632e-02
6.089999999999999858e-01	2.061999999999999944e-01	1.198829728854491385e-02	2.011098450012904493e-01	-1.184917965212359085e-02
6.252999999999999670e-01	2.049999999999999878e-01	1.191853028201603909e-02	2.000303292234599239e-01	-1.177138714924846376e-02
6.414999999999999591e-01	2.038999999999999979e-01	1.184280502070912851e-02	1.989619030850096615e-01	-1.169022713666665290e-02
6.578000000000000513e-01	2.028000000000000080e-01	1.176720677646143909e-02	1.978913867902635793e-01	-1.160504114470081033e-02
6.742000000000000215e-01	2.016000000000000014e-01	1.167429957114344413e-02	1.968188671999298589e-01	-1.151609058541995696e-02
6.905000000000000027e-01	2.005000000000000115e-01	1.159902464304650091e-02	1.957574194262907130e-01	-1.142476567075009428e-02
7.068999999999999728e-01	1.993999999999999939e-01	1.150660818545731594e-02	1.946940163621212194e-01	-1.133023416041713249e-02
7.233000000000000540e-01	1.981999999999999873e-01	1.140989739656590035e-02	1.936351837188386160e-01	-1.123331951454699211e-02
7.397000000000000242e-01	1.970999999999999974e-01	1.131698614979602217e-02	1.925809206281012820e-01	-1.113427630828127748e-02
7.560999999999999943e-01	1.960000000000000075e-01	1.122101032779728412e-02	1.915312259774706871e-01	-1.103334317168780387e-02
7.725999999999999535e-01	1.948999999999999899e-01	1.112315234392098791e-02	1.904797386420033489e-01	-1.093011346142151383e-02
7.890000000000000346e-01	1.938000000000000000e-01	1.102345030328490301e-02	1.894392004732347312e-01	-1.082604860663498661e-02
8.054999999999999938e-01	1.927000000000000102e-01	1.092082975703806066e-02	1.883969175911289762e-01	-1.072007827854200984e-02
8.221000000000000529e-01	1.915999999999999925e-01	1.081756026908865277e-02	1.873529701650111789e-01	-1.061236726355240488e-02
8.386000000000000121e-01	1.905000000000000027e-01	1.071256103973275073e-02	1.863199317292781321e-01	-1.050438887812782385e-02
8.551999999999999602e-01	1.894000000000000128e-01	1.060587017408812227e-02	1.852852758375242437e-01	-1.039499922754358492e-02
8.718000000000000194e-01	1.882999999999999952e-01	1.049861292782941838e-02	1.842552719407005157e-01	-1.028500506464203115e-02
8.883999999999999675e-01	1.872999999999999943e-01	1.039635899900351497e-02	1.832299146527288369e-01	-1.017455115385827204e-02
9.050000000000000266e-01	1.862000000000000044e-01	1.028692571958023626e-02	1.822091992913289493e-01	-1.006377181485425265e-02
9.216999999999999638e-01	1.850999999999999868e-01	1.017699534157518251e-02	1.811870135407079307e-01	-9.952124262188371401e-03
9.384000000000000119e-01	1.839999999999999969e-01	1.006552459305193672e-02	1.801695142634206492e-01	-9.840393324565117200e-03
9.550999999999999490e-01	1.829999999999999960e-01	9.960106207400603456e-03	1.791566946997567855e-01	-9.728690034950982987e-03
9.717999999999999972e-01	1.819000000000000061e-01	9.848776909693306852e-03	1.781485481870656307e-01	-9.617116891730521228e-03
9.885000000000000453e-01	1.807999999999999885e-01	9.735982297002804958e-03	1.771450680243921993e-01	-9.505768912807317089e-03
1.004999999999999893e+00	1.797999999999999876e-01	9.629190972411338229e-03	1.761581816902176856e-01	-9.396062460082520856e-03
1.022000000000000020e+00	1.786999999999999977e-01	9.517662488861169945e-03	1.751461405581531405e-01	-9.283434552639737922e-03
1.038999999999999924e+00	1.776999999999999968e-01	9.410026500825877452e-03	1.741389140412255565e-01	-9.171295064071402145e-03
1.056000000000000050e+00	1.766000000000000070e-01	9.297737646971188791e-03	1.731364941997559914e-01	-9.059716960850484890e-03
1.072999999999999954e+00	1.756000000000000061e-01	9.191356241070848532e-03	1.721388724661412628e-01	-8.948767536999191474e-03
1.088999999999999968e+00	1.746000000000000052e-01	9.084578772885841536e-03	1.712043097961088445e-01	-8.844974870556365082e-03
1.106000000000000094e+00	1.734999999999999876e-01	8.972251236563113380e-03	1.702159786443315781e-01	-8.735418125858623872e-03
1.122999999999999998e+00	1.724999999999999867e-01	8.866757795376784684e-03	1.692324221037318777e-01	-8.626657808613113348e-03
1.139999999999999902e+00	1.715000000000000135e-01	8.760897736769523991e-03	1.682536315624064416e-01	-8.518741178883668108e-03
1.157000000000000028e+00	1.705000000000000127e-01	8.654688381249399029e-03	1.672795977778473997e-01	-8.411710942936889354e-03
1.173999999999999932e+00	1.693999999999999950e-01	8.545059957435135328e-03	1.663103113656812515e-01	-8.305606888116353129e-03
1.191000000000000059e+00	1.683999999999999941e-01	8.440170424630378046e-03	1.653457635744078891e-01	-8.200463456048245892e-03
1.207999999999999963e+00	1.673999999999999932e-01	8.335927524127113158e-03	1.643859455476885667e-01	-8.096312538534737244e-03
1.225000000000000089e+00	1.663999999999999924e-01	8.232331255925344135e-03	1.634308479743102338e-01	-7.993182681996913522e-03
1.241999999999999993e+00	1.653999999999999915e-01	8.129381620025064037e-03	1.624804610628645951e-01	-7.891098303411604037e-03
1.258999999999999897e+00	1.643999999999999906e-01	8.027078616426278068e-03	1.615347747705477843e-01	-7.790082231702768339e-03
1.276999999999999913e+00	1.633999999999999897e-01	7.925422245128982759e-03	1.605385723781556917e-01	-7.684309672550399331e-03
1.294000000000000039e+00	1.625000000000000056e-01	7.830168688317002551e-03	1.596025326587355853e-01	-7.585550386762474409e-03
1.310999999999999943e+00	1.615000000000000047e-01	7.729767476504926897e-03	1.586711630375561011e-01	-7.487910906370525040e-03
1.328000000000000069e+00	1.605000000000000038e-01	7.630012896994342771e-03	1.577444530530656974e-01	-7.391402607408599154e-03
1.344999999999999973e+00	1.595000000000000029e-01	7.530904949785251906e-03	1.568223920336014321e-01	-7.296035493731235777e-03
1.362999999999999989e+00	1.585000000000000020e-01	7.433358735054318780e-03	1.558511473221456667e-01	-7.196311729755319048e-03
1.379999999999999893e+00	1.575999999999999901e-01	7.341105667591315241e-03	1.549386235350798946e-01	-7.103317436141919072e-03
1.397000000000000020e+00	1.565999999999999892e-01	7.244797869187794524e-03	1.540307152856772999e-01	-7.011483220458531417e-03
1.413999999999999924e+00	1.555999999999999883e-01	7.149125156080381356e-03	1.531274113274057880e-01	-6.920812022083072494e-03
1.431999999999999940e+00	1.547000000000000042e-01	7.058650327446482770e-03	1.521759776269845932e-01	-6.826075679232599877e-03
1.449000000000000066e+00	1.537000000000000033e-01	6.965103418030226153e-03	1.512821169095339424e-01	-6.737800820777992833e-03
1.465999999999999970e+00	1.527999999999999914e-01	6.876680492253027001e-03	1.503928250060607152e-01	-6.650688632601717623e-03
1.483999999999999986e+00	1.517999999999999905e-01	6.784349482503683991e-03	1.494561883544522629e-01	-6.559716149893217788e-03
1.500999999999999890e+00	1.509000000000000064e-01	6.697951324120533963e-03	1.485762650566615217e-01	-6.474988085630416917e-03
1.518999999999999906e+00	1.499999999999999944e-01	6.612103957894188699e-03	1.476495208057846953e-01	-6.386530929680316743e-03
1.536000000000000032e+00	1.489999999999999936e-01	6.522429914083655716e-03	1.467789141189559943e-01	-6.304167051024306585e-03
1.554000000000000048e+00	1.481000000000000094e-01	6.438569787483864465e-03	1.458620065297128732e-01	-6.218199761779416232e-03
1.570999999999999952e+00	1.471999999999999975e-01	6.355250060736031444e-03	1.450006632337572376e-01	-6.138173096938108822e-03
1.588999999999999968e+00	1.463000000000000134e-01	6.272470733840162724e-03	1.440935350794536607e-01	-6.054662872525909748e-03
1.606000000000000094e+00	1.454000000000000015e-01	6.191071274087654730e-03	1.432414004913427352e-01	-5.976939377917930146e-03
1.624000000000000110e+00	1.444000000000000006e-01	6.105973308510719358e-03	1.423439933061402540e-01	-5.895847921620912466e-03
1.641000000000000014e+00	1.434999999999999887e-01	6.026491806352458902e-03	1.415010113776768441e-01	-5.820388219262032266e-03
1.659000000000000030e+00	1.426000000000000045e-01	5.947529919436471413e-03	1.406132651982863191e-01	-5.741671454815237829e-03
1.677000000000000046e+00	1.416999999999999926e-01	5.869087647762754288e-03	1.397304637484275691e-01	-5.664157463358272283e-03
1.693999999999999950e+00	1.408000000000000085e-01	5.791977900510325399e-03	1.389012323241402835e-01	-5.592042154281801070e-03
1.711999999999999966e+00	1.398999999999999966e-01	5.715377376195323808e-03	1.380279986547832405e-01	-5.516828773333921736e-03
1.729999999999999982e+00	1.391000000000000014e-01	5.644146209383783808e-03	1.371596610371431380e-01	-5.442778171141918891e-03
1.747000000000000108e+00	1.381999999999999895e-01	5.569328542700038680e-03	1.363440447426493285e-01	-5.373896115279148608e-03
1.764999999999999902e+00	1.373000000000000054e-01	5.495009706648874316e-03	1.354851788328448881e-01	-5.302065254034269218e-03
1.782999999999999918e+00	1.363999999999999935e-01	5.421977206997462273e-03	1.346311588932654346e-01	-5.231354331579412056e-03
1.800999999999999934e+00	1.355999999999999983e-01	5.354163953779526169e-03	1.337819675041617140e-01	-5.161748129136541595e-03
1.818000000000000060e+00	1.346999999999999864e-01	5.282075999168508139e-03	1.329843714468338101e-01	-5.097009866330097505e-03
1.836000000000000076e+00	1.338000000000000023e-01	5.212021472205579167e-03	1.321445190564163874e-01	-5.029508623800061327e-03
1.854000000000000092e+00	1.330000000000000071e-01	5.145536124606778054e-03	1.313094433691301133e-01	-4.963067036783231668e-03
1.872000000000000108e+00	1.320999999999999952e-01	5.077158800175843138e-03	1.304791266534786609e-01	-4.897669794097593565e-03
1.889999999999999902e+00	1.313000000000000000e-01	5.012298693584811213e-03	1.296535509277798592e-01	-4.833301393158047701e-03
1.907999999999999918e+00	1.303999999999999881e-01	4.944815684720850306e-03	1.288326978840430570e-01	-4.769946031506065720e-03
1.925999999999999934e+00	1.295999999999999930e-01	4.882304816375151145e-03	1.280165493795086540e-01	-4.707588240664323936e-03
1.943999999999999950e+00	1.287000000000000088e-01	4.816448780569768627e-03	1.272050871352169710e-01	-4.646212568304075065e-03
1.961999999999999966e+00	1.279000000000000137e-01	4.754757172256048915e-03	1.263982924584261258e-01	-4.585803277946704122e-03
1.979999999999999982e+00	1.270999999999999908e-01	4.694196593119671738e-03	1.255961468055456498e-01	-4.526344932593887385e-03
1.997999999999999998e+00	1.262000000000000066e-01	4.630354932403490074e-03	1.247986316426344527e-01	-4.467822281750837704e-03
2.016000000000000014e+00	1.254000000000000115e-01	4.571318557977775525e-03	1.240057279625256526e-01	-4.410219843498298931e-03
2.033999999999999808e+00	1.246000000000000024e-01	4.512660925328646974e-03	1.232174168429230610e-01	-4.353522370428893583e-03
2.052000000000000046e+00	1.237999999999999934e-01	4.454382034456107892e-03	1.224336795006984169e-01	-4.297714903964397481e-03
2.069999999999999840e+00	1.229999999999999982e-01	4.397192026191260386e-03	1.216544967134306626e-01	-4.242782375848732843e-03
2.088000000000000078e+00	1.222000000000000031e-01	4.341077044127643857e-03	1.208798491997366276e-01	-4.188709857558103183e-03
2.105999999999999872e+00	1.213999999999999940e-01	4.285322328632001215e-03	1.201097178981464231e-01	-4.135482744481023057e-03
2.125000000000000000e+00	1.205999999999999989e-01	4.229927879704334197e-03	1.193016796949610409e-01	-4.080199654251135538e-03
2.142999999999999794e+00	1.198000000000000037e-01	4.175585362967129330e-03	1.185407707412522160e-01	-4.028664691444009197e-03
2.161000000000000032e+00	1.189999999999999947e-01	4.121593875193592729e-03	1.177843186517304325e-01	-3.977931117927147736e-03
2.178999999999999826e+00	1.181999999999999995e-01	4.067953416383723528e-03	1.170323040270239423e-01	-3.927984947751100506e-03
2.197999999999999954e+00	1.174000000000000044e-01	4.015341795753549388e-03	1.162433030120130495e-01	-3.876102805027638928e-03
2.216000000000000192e+00	1.165999999999999953e-01	3.963745156896610576e-03	1.155003477796530953e-01	-3.827731640816695296e-03
2.233999999999999986e+00	1.158000000000000002e-01	3.911812500183003277e-03	1.147617699627037219e-01	-3.780106055653066014e-03
2.253000000000000114e+00	1.150999999999999940e-01	3.864242879453662610e-03	1.139868869941664947e-01	-3.730628721729966311e-03
2.270999999999999908e+00	1.142999999999999988e-01	3.814287647412030208e-03	1.132572446672062139e-01	-3.684494027114703241e-03
2.289000000000000146e+00	1.135000000000000037e-01	3.764655731521144438e-03	1.125319191846389788e-01	-3.639064841761450054e-03
2.307999999999999829e+00	1.127999999999999975e-01	3.718643801818076553e-03	1.117709591285237503e-01	-3.591863176093986008e-03
2.326000000000000068e+00	1.120000000000000023e-01	3.670284943270753827e-03	1.110544444933855707e-01	-3.547844493861932770e-03
2.345000000000000195e+00	1.112999999999999962e-01	3.625497573488637749e-03	1.103027401888294901e-01	-3.502104009303554696e-03
2.362999999999999989e+00	1.105000000000000010e-01	3.577747242125040548e-03	1.095949522587229136e-01	-3.459443888190272612e-03
2.382000000000000117e+00	1.097999999999999948e-01	3.534163070303916222e-03	1.088524148659063551e-01	-3.415110715170104408e-03
2.399999999999999911e+00	1.089999999999999997e-01	3.487645959115307729e-03	1.081532688348673804e-01	-3.373758906433417179e-03
2.419000000000000039e+00	1.082999999999999935e-01	3.445239581843329707e-03	1.074198089659556682e-01	-3.330780936134956211e-03
2.436999999999999833e+00	1.076000000000000012e-01	3.403091857491948556e-03	1.067292205111213810e-01	-3.290689007000487717e-03
2.455999999999999961e+00	1.068000000000000060e-01	3.358058536495158331e-03	1.060047486489383572e-01	-3.249015998779664072e-03
2.474000000000000199e+00	1.060999999999999999e-01	3.317059161829194816e-03	1.053226326742646712e-01	-3.210137183229089079e-03
2.492999999999999883e+00	1.053999999999999937e-01	3.275701829996334469e-03	1.046070595113379326e-01	-3.169720716146778167e-03
2.512000000000000011e+00	1.047000000000000014e-01	3.235812122547753866e-03	1.038960209968666920e-01	-3.129931265948422865e-03
2.529999999999999805e+00	1.039000000000000062e-01	3.192491799799649244e-03	1.032265670532992452e-01	-3.092803450682744468e-03
2.548999999999999932e+00	1.032000000000000001e-01	3.153108428537147560e-03	1.025242915570135638e-01	-3.054200650414189925e-03
2.568000000000000060e+00	1.024999999999999939e-01	3.113967544387705958e-03	1.018264812614166626e-01	-3.016190020948761145e-03
2.587000000000000188e+00	1.018000000000000016e-01	3.075656889925359495e-03	1.011331123783691666e-01	-2.978760202909847346e-03
2.604999999999999982e+00	1.010999999999999954e-01	3.037580639672303635e-03	1.004803122576961583e-01	-2.943826045102571499e-03
2.624000000000000110e+00	1.004000000000000031e-01	2.999738793628538812e-03	9.979552520330998988e-02	-2.907495536038572428e-03
2.642999999999999794e+00	9.972999999999999921e-02	2.963598456563102876e-03	9.911511020171101527e-02	-2.871713687333386951e-03
2.661999999999999922e+00	9.904000000000000303e-02	2.926511842406465027e-03	9.843904367447880999e-02	-2.836470032255109831e-03
2.681000000000000050e+00	9.835000000000000686e-02	2.890224107817305262e-03	9.776730235368599753e-02	-2.801754308352072224e-03
2.698999999999999844e+00	9.767000000000000681e-02	2.855015614086341049e-03	9.713488430612524094e-02	-2.769343616956245271e-03
2.717999999999999972e+00	9.700000000000000289e-02	2.820309876969786730e-03	9.647149824182542355e-02	-2.735627381467885949e-03
2.737000000000000099e+00	9.632000000000000284e-02	2.784967726651505632e-03	9.581236817730541533e-02	-2.702410115117642557e-03
2.755999999999999783e+00	9.564999999999999891e-02	2.751237422814747750e-03	9.515747098299531803e-02	-2.669682378326538111e-03
2.774999999999999911e+00	9.497999999999999499e-02	2.717159900526098810e-03	9.450678316886609864e-02	-2.637434966843636968e-03
2.794000000000000039e+00	9.432000000000000106e-02	2.684120338551399931e-03	9.386028133986554223e-02	-2.605658868059001695e-03
2.813000000000000167e+00	9.365999999999999326e-02	2.651278923189085909e-03	9.321794242764282201e-02	-2.574345236541113104e-03
2.831999999999999851e+00	9.300999999999999546e-02	2.618917228165442389e-03	9.257974336088922729e-02	-2.543485423700134716e-03
2.850999999999999979e+00	9.235000000000000153e-02	2.587003787890797355e-03	9.194566078149682409e-02	-2.513071002800678928e-03
2.870000000000000107e+00	9.170000000000000373e-02	2.555559560179923063e-03	9.131567159230757902e-02	-2.483093707137160478e-03
2.888999999999999790e+00	9.106000000000000205e-02	2.524580214905799546e-03	9.068975298474718505e-02	-2.453545423230410472e-03
2.908999999999999808e+00	9.042000000000000037e-02	2.493785621717817085e-03	9.003526357308765105e-02	-2.422896753846420087e-03
2.927999999999999936e+00	8.977999999999999869e-02	2.463694125687654508e-03	8.941762818082099606e-02	-2.394204511399683922e-03
2.947000000000000064e+00	8.913999999999999702e-02	2.433779991660185455e-03	8.880399327198261472e-02	-2.365917684876366923e-03
2.966000000000000192e+00	8.851000000000000534e-02	2.404314862937066265e-03	8.819433625997410986e-02	-2.338028852551424230e-03
2.984999999999999876e+00	8.788999999999999591e-02	2.375294582596357024e-03	8.758863424718513202e-02	-2.310530803365662932e-03
3.004999999999999893e+00	8.726000000000000423e-02	2.346177249675398049e-03	8.695530086341773934e-02	-2.281999904212232699e-03
3.024000000000000021e+00	8.663999999999999480e-02	2.318002210128782426e-03	8.635764599593226398e-02	-2.255282002337653021e-03
3.043000000000000149e+00	8.602999999999999536e-02	2.290258047088063360e-03	8.576387730924957264e-02	-2.228933746467292275e-03
3.061999999999999833e+00	8.540999999999999981e-02	2.262411000229374875e-03	8.517397214331637323e-02	-2.202948554133411611e-03
3.081999999999999851e+00	8.480000000000000038e-02	2.235481767093617025e-03	8.455716857927364494e-02	-2.175980848626249669e-03
3.100999999999999979e+00	8.419999999999999707e-02	2.208483713805771669e-03	8.397512386793465344e-02	-2.150720772065962440e-03
3.120000000000000107e+00	8.358999999999999764e-02	2.181866653960564707e-03	8.339687474772902731e-02	-2.125804436101833700e-03
3.140000000000000124e+00	8.298999999999999433e-02	2.155664304813716646e-03	8.279226739310419081e-02	-2.099941456979706814e-03
3.158999999999999808e+00	8.240000000000000102e-02	2.129872855853450712e-03	8.222173949286179506e-02	-2.075711960617624991e-03
3.178999999999999826e+00	8.179999999999999771e-02	2.104446349998339606e-03	8.162521108861867103e-02	-2.050558984054143795e-03
3.197999999999999954e+00	8.121000000000000441e-02	2.078952525101841146e-03	8.106231205530535500e-02	-2.026991940682979117e-03
3.217999999999999972e+00	8.062999999999999334e-02	2.054328824796037688e-03	8.047376528128091788e-02	-2.002523942342720759e-03
3.237000000000000099e+00	8.004999999999999616e-02	2.029845767015809547e-03	7.991840279480469378e-02	-1.979596144365770773e-03
3.257000000000000117e+00	7.946999999999999897e-02	2.005503351761155854e-03	7.933774135643886782e-02	-1.955789165677387486e-03
3.275999999999999801e+00	7.889000000000000179e-02	1.981757050659440408e-03	7.878982442227977501e-02	-1.933478339058107521e-03
3.295999999999999819e+00	7.832000000000000073e-02	1.957942564490933440e-03	7.821695235607048491e-02	-1.910309535234590598e-03
3.314999999999999947e+00	7.774999999999999967e-02	1.934715185811165762e-03	7.767639009549112683e-02	-1.888594470058146003e-03
3.334999999999999964e+00	7.717999999999999861e-02	1.911619442992773142e-03	7.711121266276821373e-02	-1.866041930667233957e-03
3.354999999999999982e+00	7.661999999999999367e-02	1.888901864600699750e-03	7.654994451200876349e-02	-1.843797268077523822e-03
3.374000000000000110e+00	7.606000000000000261e-02	1.866313612668925011e-03	7.602033820568235289e-02	-1.822945123838643411e-03
3.394000000000000128e+00	7.549999999999999767e-02	1.843854687197448274e-03	7.546662230697806506e-02	-1.801285475220112519e-03
3.414000000000000146e+00	7.495000000000000273e-02	1.822200876676357108e-03	7.491674342995491287e-02	-1.779918166708516040e-03
3.432999999999999829e+00	7.439999999999999392e-02	1.800238183761249068e-03	7.439789017893758127e-02	-1.759885450266247776e-03
3.452999999999999847e+00	7.385999999999999510e-02	1.779069751611465000e-03	7.385542312699416856e-02	-1.739073911890761086e-03
3.472999999999999865e+00	7.331000000000000016e-02	1.757780018170124496e-03	7.331672148395949884e-02	-1.718540218581070082e-03
3.492999999999999883e+00	7.277000000000000135e-02	1.736849627536327968e-03	7.278176130213505346e-02	-1.698279655899219073e-03
3.512000000000000011e+00	7.223999999999999866e-02	1.716692366648002671e-03	7.227699271575215023e-02	-1.679280943322688201e-03
3.532000000000000028e+00	7.169999999999999984e-02	1.695994705907715892e-03	7.174925935437756475e-02	-1.659539905511160651e-03
3.552000000000000046e+00	7.116999999999999715e-02	1.676061861069024850e-03	7.122519722137049536e-02	-1.640058727496095711e-03
3.572000000000000064e+00	7.065000000000000446e-02	1.656065738640830759e-03	7.070478278754718793e-02	-1.620833095289000124e-03
3.592000000000000082e+00	7.012000000000000177e-02	1.636355231390804665e-03	7.018799241047825321e-02	-1.601858820332111759e-03
3.612000000000000099e+00	6.959999999999999520e-02	1.616987208320461644e-03	6.967480272811936437e-02	-1.583131782042702940e-03
3.632000000000000117e+00	6.908000000000000251e-02	1.597727265220511093e-03	6.916519066943450922e-02	-1.564647924223906130e-03
3.652000000000000135e+00	6.857000000000000595e-02	1.579201538457889083e-03	6.865913312846157190e-02	-1.546403298945530020e-03
3.672000000000000153e+00	6.805999999999999550e-02	1.560382979638733980e-03	6.815660694409260423e-02	-1.528394067391744505e-03
3.692000000000000171e+00	6.754999999999999893e-02	1.542060422435839609e-03	6.765758923676115644e-02	-1.510616450459712282e-03
3.712000000000000188e+00	6.704000000000000237e-02	1.523450922149158226e-03	6.716205740417188763e-02	-1.493066727343861280e-03
3.732000000000000206e+00	6.654000000000000192e-02	1.505557798076487090e-03	6.666998879103297471e-02	-1.475741277947320356e-03
3.751999999999999780e+00	6.604000000000000148e-02	1.487762823549578254e-03	6.618136070544350380e-02	-1.458636578910805712e-03
3.771999999999999797e+00	6.554999999999999716e-02	1.470290299148011882e-03	6.569615073092457957e-02	-1.441749160089768680e-03
3.791999999999999815e+00	6.504999999999999671e-02	1.452690642217169823e-03	6.521433671937519605e-02	-1.425075603754695584e-03
3.811999999999999833e+00	6.456000000000000627e-02	1.435411472420755228e-03	6.473589648145272601e-02	-1.408612583365761572e-03
3.831999999999999851e+00	6.407999999999999807e-02	1.418819811324891367e-03	6.426080780039433726e-02	-1.392356860173788510e-03
3.853000000000000203e+00	6.358999999999999375e-02	1.401729204126393518e-03	6.376554778385425115e-02	-1.375507963710283438e-03
3.873000000000000220e+00	6.310999999999999943e-02	1.385318600074947814e-03	6.329726145530682746e-02	-1.359667276052746584e-03
3.892999999999999794e+00	6.263000000000000511e-02	1.368635082551256186e-03	6.283226024866490900e-02	-1.344024336806678337e-03
3.912999999999999812e+00	6.215999999999999998e-02	1.352622215100254821e-03	6.237052242866692603e-02	-1.328576166936601410e-03
3.934000000000000163e+00	6.169000000000000178e-02	1.336696181129739744e-03	6.188918643994725105e-02	-1.312561997273413005e-03
3.954000000000000181e+00	6.121999999999999664e-02	1.320856980639710954e-03	6.143407169362409548e-02	-1.297503972463887392e-03
3.974000000000000199e+00	6.074999999999999845e-02	1.305104613630168019e-03	6.098215534561301360e-02	-1.282631925675339337e-03
3.994000000000000217e+00	6.029000000000000331e-02	1.289652988375846084e-03	6.053341613600188992e-02	-1.267943112161566601e-03
4.014999999999999680e+00	5.983000000000000124e-02	1.274286349081148661e-03	6.006563637058912747e-02	-1.252714103014595593e-03
4.035000000000000142e+00	5.936999999999999916e-02	1.259347468600894270e-03	5.962334486975249398e-02	-1.238392500931292809e-03
4.056000000000000050e+00	5.892000000000000015e-02	1.244359340142677699e-03	5.916228942267291735e-02	-1.223543251137422603e-03
4.075999999999999623e+00	5.845999999999999808e-02	1.229581598122553646e-03	5.872635842124165895e-02	-1.209577929083736902e-03
4.097000000000000419e+00	5.800999999999999907e-02	1.215092993117240219e-03	5.827193592260008354e-02	-1.195097227618686919e-03
4.116999999999999993e+00	5.757000000000000312e-02	1.200558546500552935e-03	5.784227911440574521e-02	-1.181477697024679516e-03
4.137999999999999901e+00	5.711999999999999716e-02	1.186227558118728084e-03	5.739439980421384702e-02	-1.167354709201080245e-03
4.158000000000000362e+00	5.668000000000000121e-02	1.172181318889667281e-03	5.697093201014678809e-02	-1.154070872805897313e-03
4.179000000000000270e+00	5.625000000000000139e-02	1.158417230737159758e-03	5.652950662201314258e-02	-1.140295240784527670e-03
4.198999999999999844e+00	5.580999999999999850e-02	1.144522545953761614e-03	5.611214347999465141e-02	-1.127337408526295215e-03
4.219999999999999751e+00	5.537999999999999867e-02	1.130908280196108633e-03	5.567708430869846431e-02	-1.113899115208289098e-03
4.240000000000000213e+00	5.494999999999999885e-02	1.117685746596100687e-03	5.526574266269380226e-02	-1.101257941703450913e-03
4.261000000000000121e+00	5.451999999999999902e-02	1.104217954601741407e-03	5.483696255792690905e-02	-1.088147398808364400e-03
4.282000000000000028e+00	5.410000000000000225e-02	1.091338655736767043e-03	5.441136530168329266e-02	-1.075201115985273057e-03
4.301999999999999602e+00	5.367999999999999855e-02	1.078217331638948095e-03	5.400897329885563647e-02	-1.063021847497546682e-03
4.323000000000000398e+00	5.326000000000000179e-02	1.065476250428417683e-03	5.358952584725426571e-02	-1.050389433485544432e-03
4.344000000000000306e+00	5.283999999999999808e-02	1.052497993727304114e-03	5.317319545151411031e-02	-1.037914387193435107e-03
4.363999999999999879e+00	5.242999999999999744e-02	1.040093507723711128e-03	5.277956819727453591e-02	-1.026177630991442335e-03
4.384999999999999787e+00	5.201999999999999680e-02	1.027755301531021060e-03	5.236926048179451482e-02	-1.014003355158145164e-03
4.405999999999999694e+00	5.161000000000000310e-02	1.015483375149234127e-03	5.196200539154207515e-02	-1.001979913747941741e-03
4.426999999999999602e+00	5.120999999999999858e-02	1.003473681259712874e-03	5.155778126233667019e-02	-9.901051848005637621e-04
4.448000000000000398e+00	5.079999999999999793e-02	9.913335062093548734e-04	5.115656668623239089e-02	-9.783770739719137733e-04
4.469000000000000306e+00	5.040000000000000036e-02	9.794539470705093936e-04	5.075834047059169657e-02	-9.667935174740220454e-04
4.488999999999999879e+00	5.000999999999999890e-02	9.678325789720451785e-04	5.038183626821594874e-02	-9.558941126242895530e-04
4.509999999999999787e+00	4.961000000000000132e-02	9.560815380031211213e-04	4.998938334973806324e-02	-9.445870252214536023e-04
4.530999999999999694e+00	4.921999999999999986e-02	9.448712432963199534e-04	4.959985651803058837e-02	-9.334186586565794592e-04
4.551999999999999602e+00	4.882999999999999841e-02	9.334375717703694009e-04	4.921323510310646188e-02	-9.223870922608456546e-04
4.573000000000000398e+00	4.843999999999999695e-02	9.223466153642097785e-04	4.882949844384224664e-02	-9.114904499553371387e-04
4.594000000000000306e+00	4.805999999999999855e-02	9.112263872994020826e-04	4.844862591457578527e-02	-9.007268971650983112e-04
4.615000000000000213e+00	4.768000000000000016e-02	9.004428699115861207e-04	4.807059711989320611e-02	-8.900946229394071088e-04
4.636000000000000121e+00	4.730000000000000177e-02	8.894433080530392017e-04	4.769539189540890345e-02	-8.795918391617556968e-04
4.657000000000000028e+00	4.692000000000000337e-02	8.787760690094377622e-04	4.732299015165895156e-02	-8.692167931179869966e-04
4.677999999999999936e+00	4.655000000000000110e-02	8.683524140444074529e-04	4.695337178491218455e-02	-8.589677743964277109e-04
4.698999999999999844e+00	4.617000000000000270e-02	8.577985088586480376e-04	4.658651689823175429e-02	-8.488430954577926620e-04
4.721000000000000085e+00	4.580000000000000043e-02	8.474866866407599264e-04	4.620513530406253344e-02	-8.383678352370237683e-04
4.741999999999999993e+00	4.544000000000000122e-02	8.374146957246930006e-04	4.584387773993389009e-02	-8.284925856724219186e-04
4.762999999999999901e+00	4.506999999999999895e-02	8.272132051432468276e-04	4.548532394836477671e-02	-8.187366951535885850e-04
4.783999999999999808e+00	4.470999999999999974e-02	8.172500447529222308e-04	4.512945453121305212e-02	-8.090985896785250417e-04
4.804999999999999716e+00	4.435000000000000053e-02	8.073409243477938689e-04	4.477625030635024733e-02	-7.995767142218033119e-04
4.825999999999999623e+00	4.399000000000000132e-02	7.974858439278614168e-04	4.442569227059353643e-02	-7.901695350686392064e-04
4.847999999999999865e+00	4.363999999999999824e-02	7.881172965797753494e-04	4.406125846470966556e-02	-7.804357832679817289e-04
4.868999999999999773e+00	4.329000000000000209e-02	7.785473117227687846e-04	4.371605956146562555e-02	-7.712588155974974512e-04
4.889999999999999680e+00	4.293999999999999900e-02	7.690298657402584118e-04	4.337344929862446685e-02	-7.621920534748408442e-04
4.911999999999999922e+00	4.259000000000000286e-02	7.598108521118924173e-04	4.301728057574506076e-02	-7.528101796944680971e-04
4.932999999999999829e+00	4.223999999999999977e-02	7.503964631524324925e-04	4.267991315114823964e-02	-7.439646310492167413e-04
4.953999999999999737e+00	4.189999999999999974e-02	7.414534229527390118e-04	4.234507807758700060e-02	-7.352250054166835358e-04
4.975999999999999979e+00	4.155999999999999972e-02	7.323175477631362973e-04	4.199699471916178845e-02	-7.261813350287881375e-04
4.996999999999999886e+00	4.121999999999999970e-02	7.234706941182899014e-04	4.166728826467021307e-02	-7.176543745758677973e-04
5.019000000000000128e+00	4.087999999999999967e-02	7.146709522554092232e-04	4.132453825478737963e-02	-7.088305717433469226e-04
5.040000000000000036e+00	4.055000000000000271e-02	7.060924510156821191e-04	4.099988512788470957e-02	-7.005107487291183099e-04
5.060999999999999943e+00	4.021999999999999881e-02	6.973274656390067092e-04	4.067767274936795463e-02	-6.922901370176534359e-04
5.083000000000000185e+00	3.989000000000000185e-02	6.888423219378075240e-04	4.034271563457596244e-02	-6.837831066648063097e-04
5.104000000000000092e+00	3.955999999999999794e-02	6.804029043779281048e-04	4.002544631427957383e-02	-6.757617328786183443e-04
5.126000000000000334e+00	3.923999999999999710e-02	6.721805127842370338e-04	3.969562937725368279e-02	-6.674607329057964189e-04
5.147999999999999687e+00	3.891000000000000014e-02	6.638318546866745504e-04	3.936841283775500272e-02	-6.592631047730100309e-04
5.168999999999999595e+00	3.858999999999999930e-02	6.556988369146540298e-04	3.905847747967667455e-02	-6.515332797070378431e-04
5.190999999999999837e+00	3.828000000000000153e-02	6.477793810072068155e-04	3.873628690285039339e-02	-6.435337933640738247e-04
5.211999999999999744e+00	3.796000000000000069e-02	6.399535135783953775e-04	3.843111357901450587e-02	-6.359906831084743148e-04
5.233999999999999986e+00	3.765000000000000291e-02	6.321188704254920810e-04	3.811387474134886322e-02	-6.281843164886984771e-04
5.256000000000000227e+00	3.733000000000000207e-02	6.241599814946593083e-04	3.779914094036790351e-02	-6.204748653660450801e-04
5.277000000000000135e+00	3.703000000000000042e-02	6.165784486997688595e-04	3.750103262683715521e-02	-6.132050940510974440e-04
5.299000000000000377e+00	3.672000000000000264e-02	6.090846731457950436e-04	3.719114039703173141e-02	-6.056814498355009378e-04
5.320999999999999730e+00	3.640999999999999792e-02	6.014200596471681436e-04	3.688369742274381913e-02	-5.982510641299074953e-04
5.342999999999999972e+00	3.611000000000000321e-02	5.941713692824656095e-04	3.657868504332482951e-02	-5.909127391193884924e-04
5.363999999999999879e+00	3.581000000000000155e-02	5.867540349041326306e-04	3.628978728337881737e-02	-5.839927651647110803e-04
5.386000000000000121e+00	3.550999999999999990e-02	5.795832868257704343e-04	3.598947246413765344e-02	-5.768309714531479233e-04
5.408000000000000362e+00	3.520999999999999824e-02	5.722473588353932687e-04	3.569153404270075658e-02	-5.697577925659620245e-04
5.429999999999999716e+00	3.491999999999999965e-02	5.653164420588525831e-04	3.539595385927677557e-02	-5.627721014176468618e-04
5.451999999999999957e+00	3.463000000000000106e-02	5.584223602294861475e-04	3.510271394483132495e-02	-5.558727835441614178e-04
5.474000000000000199e+00	3.434000000000000247e-02	5.515651133472941788e-04	3.481179651581167711e-02	-5.490587370832727271e-04
5.496000000000000441e+00	3.404999999999999694e-02	5.445481136456171729e-04	3.452318386633659864e-02	-5.423288794815340564e-04
5.517999999999999794e+00	3.375999999999999834e-02	5.377662109735543419e-04	3.423685833882815499e-02	-5.356821490674509812e-04
5.540000000000000036e+00	3.348000000000000281e-02	5.311797991026392073e-04	3.395280245047523071e-02	-5.291174964193375583e-04
5.562000000000000277e+00	3.318999999999999728e-02	5.244709312396286750e-04	3.367099889943572788e-02	-5.226338836201890577e-04
5.583999999999999631e+00	3.291000000000000175e-02	5.179562840071737619e-04	3.339143052404325990e-02	-5.162302866176214644e-04
5.605999999999999872e+00	3.264000000000000234e-02	5.116339521493858643e-04	3.311408018401290621e-02	-5.099057027405546087e-04
5.628000000000000114e+00	3.235999999999999988e-02	5.051897993847988787e-04	3.283893087553335643e-02	-5.036591427771804292e-04
5.650000000000000355e+00	3.207999999999999741e-02	4.987812113967940659e-04	3.256596576853517527e-02	-4.974896281977015874e-04
5.671999999999999709e+00	3.180999999999999800e-02	4.927466886481971300e-04	3.229516819857695259e-02	-4.913961913742542894e-04
5.693999999999999950e+00	3.153999999999999859e-02	4.865612465392341155e-04	3.202652156095382729e-02	-4.853778821719149971e-04
5.716000000000000192e+00	3.126999999999999919e-02	4.804100990362609254e-04	3.176000932068261812e-02	-4.794337670011126085e-04
5.738000000000000433e+00	3.100999999999999937e-02	4.744462439606127830e-04	3.149561510606892212e-02	-4.735629224337339601e-04
5.759999999999999787e+00	3.073999999999999996e-02	4.685405280570721187e-04	3.123332270996985460e-02	-4.677644348337037282e-04
5.783000000000000362e+00	3.048000000000000015e-02	4.626418558268156293e-04	3.096133777206759585e-02	-4.617787665109006866e-04
5.804999999999999716e+00	3.022000000000000033e-02	4.567762080319566161e-04	3.070329449404001279e-02	-4.561254935396592694e-04
5.826999999999999957e+00	2.996000000000000052e-02	4.511165588131446245e-04	3.044730426076713847e-02	-4.505418810563997073e-04
5.849000000000000199e+00	2.970000000000000070e-02	4.453154587783810631e-04	3.019335131734844635e-02	-4.450270663801953602e-04
5.871999999999999886e+00	2.945000000000000048e-02	4.398667156129040237e-04	2.993001642263510079e-02	-4.393342118878679745e-04
5.894000000000000128e+00	2.919000000000000067e-02	4.342980567965162289e-04	2.968018212546903734e-02	-4.339574784930016289e-04
5.916000000000000369e+00	2.894000000000000045e-02	4.287405408403237978e-04	2.943233779834758881e-02	-4.286469897477164308e-04
5.939000000000000057e+00	2.869000000000000022e-02	4.233804209411672873e-04	2.917533890363240359e-02	-4.231650601472498430e-04
5.961000000000000298e+00	2.844000000000000000e-02	4.180491685554703438e-04	2.893151742903508905e-02	-4.179875417093746582e-04
5.982999999999999652e+00	2.819999999999999937e-02	4.127303869355878328e-04	2.868963971113011602e-02	-4.128738134393545190e-04
6.006000000000000227e+00	2.794999999999999915e-02	4.074577356022135942e-04	2.843882955714188351e-02	-4.075950014555357413e-04
6.027999999999999581e+00	2.770999999999999852e-02	4.023591553749998953e-04	2.820088109663495407e-02	-4.026093326063475818e-04
6.051000000000000156e+00	2.747000000000000136e-02	3.972882879607074523e-04	2.795414642067465746e-02	-3.974627239134083953e-04
6.073000000000000398e+00	2.723000000000000073e-02	3.922451333593361027e-04	2.772006556770681071e-02	-3.926019230447671572e-04
6.096000000000000085e+00	2.699000000000000010e-02	3.872296915708858464e-04	2.747734245660367336e-02	-3.875842221274100065e-04
6.118000000000000327e+00	2.675999999999999907e-02	3.823848567869810879e-04	2.724706844049499394e-02	-3.828451857937579671e-04
6.141000000000000014e+00	2.651999999999999844e-02	3.774242632741037543e-04	2.700829375016502998e-02	-3.779531974983958839e-04
6.163999999999999702e+00	2.629000000000000087e-02	3.726331220652337158e-04	2.677151312248932449e-02	-3.731242515878462193e-04
6.185999999999999943e+00	2.605999999999999983e-02	3.678685389687462969e-04	2.654687838940905653e-02	-3.685635071871026748e-04
6.208999999999999631e+00	2.582999999999999879e-02	3.631305139846416059e-04	2.631395277608446562e-02	-3.638555893587413397e-04
6.230999999999999872e+00	2.561000000000000082e-02	3.587069139571376505e-04	2.609297625545437677e-02	-3.594091730536429089e-04
6.253999999999999559e+00	2.537999999999999978e-02	3.540200999419100829e-04	2.586384489046989615e-02	-3.548192936470984235e-04
6.277000000000000135e+00	2.515999999999999834e-02	3.494987545138323335e-04	2.563662970614387360e-02	-3.502886106026756579e-04
6.299999999999999822e+00	2.494000000000000036e-02	3.451468036547347251e-04	2.541131521027599829e-02	-3.458163717818848841e-04
6.322000000000000064e+00	2.471999999999999892e-02	3.406749948797533527e-04	2.519756131094909313e-02	-3.415925842004813849e-04
6.344999999999999751e+00	2.450000000000000094e-02	3.363700403325679128e-04	2.497592111546132268e-02	-3.372325617533790832e-04
6.368000000000000327e+00	2.427999999999999950e-02	3.319477682106830260e-04	2.475613646856170483e-02	-3.329288198978783446e-04
6.391000000000000014e+00	2.407000000000000112e-02	3.278260069039113365e-04	2.453819237601113229e-02	-3.286806426762729620e-04
6.413000000000000256e+00	2.384999999999999967e-02	3.234526940848538338e-04	2.433143260108690253e-02	-3.246685144940332762e-04
6.435999999999999943e+00	2.364000000000000129e-02	3.193763125092404496e-04	2.411704651438863201e-02	-3.205270280891757634e-04
6.458999999999999631e+00	2.342999999999999944e-02	3.151864816057313836e-04	2.390445719609729860e-02	-3.164390544902112904e-04
6.482000000000000206e+00	2.322000000000000106e-02	3.111549601460340321e-04	2.369365010479036054e-02	-3.124039140674064524e-04
6.504999999999999893e+00	2.300999999999999920e-02	3.071452625265120727e-04	2.348461079806139426e-02	-3.084209372220534425e-04
6.527999999999999581e+00	2.281000000000000041e-02	3.032903525141598488e-04	2.327732490515664956e-02	-3.044894664930931417e-04
6.551000000000000156e+00	2.259999999999999856e-02	2.993237829597463471e-04	2.307177818443353207e-02	-3.006088514040957229e-04
6.573999999999999844e+00	2.239999999999999977e-02	2.953816353217196002e-04	2.286795652788354422e-02	-2.967784478469536781e-04
6.597000000000000419e+00	2.220000000000000098e-02	2.915907534542205555e-04	2.266584595375990135e-02	-2.929976185329891776e-04
6.620000000000000107e+00	2.199999999999999872e-02	2.878206561964121953e-04	2.246543255359710958e-02	-2.892657377151287065e-04
6.642999999999999794e+00	2.179999999999999993e-02	2.840713435482948449e-04	2.226670251534886014e-02	-2.855821887919477234e-04
6.666000000000000369e+00	2.160000000000000114e-02	2.803428155098682331e-04	2.206964215462556625e-02	-2.819463611575328491e-04
6.689000000000000057e+00	2.140999999999999848e-02	2.767643408064039668e-04	2.187423791350179281e-02	-2.783576500892555577e-04
6.711999999999999744e+00	2.121999999999999928e-02	2.733281252092681205e-04	2.168047634120873202e-02	-2.748154584401614605e-04
6.735000000000000320e+00	2.102000000000000049e-02	2.696597570688910855e-04	2.148834405376646647e-02	-2.713192004315330874e-04
6.759000000000000341e+00	2.083000000000000129e-02	2.661399411527765155e-04	2.128958091663013877e-02	-2.677192776755892576e-04
6.782000000000000028e+00	2.063999999999999863e-02	2.626398706158681933e-04	2.110073689515319650e-02	-2.643150893413180277e-04
6.804999999999999716e+00	2.045999999999999902e-02	2.592862738422533546e-04	2.091348213766393641e-02	-2.609550894578588701e-04
6.828000000000000291e+00	2.026999999999999982e-02	2.559422033480801789e-04	2.072780370281399054e-02	-2.576387193050080557e-04
6.850999999999999979e+00	2.009000000000000022e-02	2.526254992566665273e-04	2.054368872976839594e-02	-2.543654296314727540e-04
6.875000000000000000e+00	1.990000000000000102e-02	2.493171667441561193e-04	2.035322187661112864e-02	-2.509951656208612688e-04
6.897999999999999687e+00	1.972000000000000142e-02	2.460373553349437092e-04	2.017226228992329007e-02	-2.478082242606227366e-04
6.921000000000000263e+00	1.953999999999999834e-02	2.428890643170526450e-04	1.999282772051953067e-02	-2.446627245468009030e-04
6.945000000000000284e+00	1.935999999999999874e-02	2.396456259747991766e-04	1.980720410230228656e-02	-2.414240819193423605e-04
6.967999999999999972e+00	1.917999999999999913e-02	2.365316295628980183e-04	1.963084726591578580e-02	-2.383616486884337015e-04
6.990999999999999659e+00	1.900999999999999912e-02	2.334473666898601062e-04	1.945597786907210525e-02	-2.353390851136015146e-04
7.014999999999999680e+00	1.882999999999999952e-02	2.303672030037334643e-04	1.927507818632823514e-02	-2.322270658826054669e-04
7.038000000000000256e+00	1.865999999999999950e-02	2.274255456471853789e-04	1.910321071726903130e-02	-2.292844080310378401e-04
7.062000000000000277e+00	1.848999999999999949e-02	2.244995922179592626e-04	1.892541734468603659e-02	-2.262546907326161026e-04
7.084999999999999964e+00	1.831999999999999948e-02	2.214835721467395930e-04	1.875650189192386644e-02	-2.233898882143842569e-04
7.108999999999999986e+00	1.814999999999999947e-02	2.185900080676150229e-04	1.858176316654872734e-02	-2.204403606217139383e-04
7.131999999999999673e+00	1.797999999999999945e-02	2.157121479158124219e-04	1.841575065613146323e-02	-2.176514090903972933e-04
7.155999999999999694e+00	1.780999999999999944e-02	2.128499916913317630e-04	1.824401580451829111e-02	-2.147800028493696933e-04
7.179000000000000270e+00	1.764999999999999902e-02	2.101225890196799597e-04	1.808085794537702892e-02	-2.120649492815888904e-04
7.203000000000000291e+00	1.747999999999999901e-02	2.072913787696278767e-04	1.791207694981671039e-02	-2.092696573581351478e-04
7.227000000000000313e+00	1.731999999999999859e-02	2.045939983119739517e-04	1.774478528798205390e-02	-2.065124719824956527e-04
7.250000000000000000e+00	1.716000000000000164e-02	2.019113980212112981e-04	1.758584989545834698e-02	-2.039054579384654345e-04
7.274000000000000021e+00	1.700000000000000122e-02	1.993417274431021351e-04	1.742143811864926145e-02	-2.012214378397773635e-04
7.296999999999999709e+00	1.684000000000000080e-02	1.966877637256912725e-04	1.726523951585011429e-02	-1.986836325389675290e-04
7.320999999999999730e+00	1.668000000000000038e-02	1.940485801751716272e-04	1.710365961517067157e-02	-1.960708940072137293e-04
7.344999999999999751e+00	1.651999999999999996e-02	1.914241767915432534e-04	1.694350752695245044e-02	-1.934938400071371572e-04
7.368999999999999773e+00	1.636999999999999914e-02	1.890244781326834683e-04	1.678477105070739356e-02	-1.909519946924225268e-04
7.392000000000000348e+00	1.620999999999999872e-02	1.864282494421915773e-04	1.663396574963638824e-02	-1.885486668691810223e-04
7.416000000000000369e+00	1.606000000000000136e-02	1.840540696652300022e-04	1.647796651934021681e-02	-1.860744266288325433e-04
7.440000000000000391e+00	1.591000000000000053e-02	1.816001578160933330e-04	1.632334736445636980e-02	-1.836340307043643819e-04
7.464000000000000412e+00	1.575999999999999970e-02	1.792510927758414615e-04	1.617009647886732612e-02	-1.812270266353654675e-04
7.488000000000000433e+00	1.561000000000000061e-02	1.768240277142221523e-04	1.601820215180223619e-02	-1.788529686355523163e-04
7.511999999999999567e+00	1.545999999999999978e-02	1.745000774106800657e-04	1.586765276070589009e-02	-1.765114195229184571e-04
7.535000000000000142e+00	1.532000000000000028e-02	1.723007192952291059e-04	1.572462764219616921e-02	-1.742975397575127891e-04
7.559000000000000163e+00	1.516999999999999946e-02	1.699130295219684992e-04	1.557667879748879727e-02	-1.720184038537205852e-04
7.583000000000000185e+00	1.502999999999999996e-02	1.677375159726350845e-04	1.543004108730402710e-02	-1.697705079203089707e-04
7.607000000000000206e+00	1.488000000000000086e-02	1.654621208267318213e-04	1.528470327371813688e-02	-1.675534343701693633e-04
7.631000000000000227e+00	1.473999999999999963e-02	1.633096435531390743e-04	1.514065420915078342e-02	-1.653667728513947134e-04
7.655000000000000249e+00	1.460000000000000013e-02	1.611684823448224213e-04	1.499788284121171891e-02	-1.632101167944702855e-04
7.679000000000000270e+00	1.446000000000000063e-02	1.590386372017819168e-04	1.485637821186842379e-02	-1.610830632263847830e-04
7.703000000000000291e+00	1.431999999999999940e-02	1.569201081240174792e-04	1.471612945582874941e-02	-1.589852132535411516e-04
7.727000000000000313e+00	1.417999999999999990e-02	1.548128951115291629e-04	1.457712579531640282e-02	-1.569161760007173367e-04
7.751999999999999780e+00	1.404999999999999999e-02	1.528257709550323053e-04	1.443364278730242291e-02	-1.547911521827816648e-04
7.775999999999999801e+00	1.391000000000000049e-02	1.507407859279078063e-04	1.429714810457215560e-02	-1.527797486475350735e-04
7.799999999999999822e+00	1.378000000000000058e-02	1.487750814663979157e-04	1.416186628428054047e-02	-1.507959967886218669e-04
7.823999999999999844e+00	1.363999999999999935e-02	1.467123244246372070e-04	1.402778690878758033e-02	-1.488395227828313773e-04
7.847999999999999865e+00	1.350999999999999944e-02	1.448460396794817482e-04	1.389489964740038899e-02	-1.469099608072255820e-04
7.871999999999999886e+00	1.337999999999999953e-02	1.429115121325080741e-04	1.376319425561499908e-02	-1.450069493967129526e-04
7.897000000000000242e+00	1.324999999999999963e-02	1.410639912711012824e-04	1.362724694949335284e-02	-1.430524925517675052e-04
7.921000000000000263e+00	1.311999999999999972e-02	1.391497287185761557e-04	1.349792308776953144e-02	-1.412025791892068975e-04
7.945000000000000284e+00	1.299999999999999940e-02	1.373516290402119751e-04	1.336975045735725592e-02	-1.393781379779605791e-04
7.969000000000000306e+00	1.286999999999999950e-02	1.355322828719416120e-04	1.324271915799290003e-02	-1.375788262481839833e-04
7.993999999999999773e+00	1.273999999999999959e-02	1.337219433678706396e-04	1.311159795828346214e-02	-1.357308994481168742e-04
8.018000000000000682e+00	1.261999999999999927e-02	1.319523647928044297e-04	1.298686647739517690e-02	-1.339818437253159622e-04
8.041999999999999815e+00	1.250000000000000069e-02	1.302646544859093413e-04	1.286324671326435735e-02	-1.322568948303345069e-04
8.067000000000000171e+00	1.237000000000000079e-02	1.284813927094633152e-04	1.273564797153647725e-02	-1.304853542826867193e-04
8.090999999999999304e+00	1.225000000000000047e-02	1.267399310925066509e-04	1.261426833364460293e-02	-1.288086129682146559e-04
8.115999999999999659e+00	1.213000000000000016e-02	1.250782015477250808e-04	1.248898254910641922e-02	-1.270865947910957664e-04
8.140000000000000568e+00	1.200999999999999984e-02	1.234247858468198169e-04	1.236980382515255085e-02	-1.254567347855702791e-04
8.164999999999999147e+00	1.188999999999999953e-02	1.217796839897908865e-04	1.224679049054417344e-02	-1.237828697913835997e-04
8.189000000000000057e+00	1.178000000000000054e-02	1.202449715042310619e-04	1.212977412476395206e-02	-1.221985920237138637e-04
8.214000000000000412e+00	1.166000000000000023e-02	1.186161509247932698e-04	1.200899343615426107e-02	-1.205715496083686173e-04
8.237999999999999545e+00	1.153999999999999991e-02	1.169956441892318111e-04	1.189410155502467273e-02	-1.190315973496446490e-04
8.262999999999999901e+00	1.142999999999999919e-02	1.154844875946548996e-04	1.177551439192431847e-02	-1.174500827919348157e-04
8.287000000000000810e+00	1.132000000000000020e-02	1.140463080741035393e-04	1.166270974780572907e-02	-1.159532241407022611e-04
8.311999999999999389e+00	1.119999999999999989e-02	1.124493572295250207e-04	1.154627764184576466e-02	-1.144159703020594112e-04
8.336999999999999744e+00	1.108999999999999916e-02	1.109607750304734280e-04	1.143093045733925388e-02	-1.129008246194282764e-04
8.361000000000000654e+00	1.098000000000000018e-02	1.094798138549751251e-04	1.132120879977203953e-02	-1.114667909890701479e-04
8.385999999999999233e+00	1.086999999999999945e-02	1.080692316772910108e-04	1.120795984258410143e-02	-1.099940638339615449e-04
8.410999999999999588e+00	1.076000000000000047e-02	1.066028774636032219e-04	1.109576717157131562e-02	-1.085425188249253693e-04
8.435000000000000497e+00	1.064999999999999974e-02	1.052056320771373952e-04	1.098904714619096737e-02	-1.071686831575963713e-04
8.460000000000000853e+00	1.055000000000000035e-02	1.038523230461569171e-04	1.087889732902984352e-02	-1.057577822270260428e-04
8.484999999999999432e+00	1.043999999999999963e-02	1.024681257757748004e-04	1.076977592741436979e-02	-1.043671792441637676e-04
8.509999999999999787e+00	1.034000000000000023e-02	1.011881402289813750e-04	1.066167367882860095e-02	-1.029965809838173988e-04
8.534000000000000696e+00	1.022999999999999951e-02	9.975729305684872671e-05	1.055884581532546759e-02	-1.016993583709789459e-04
8.558999999999999275e+00	1.013000000000000012e-02	9.848972054084291841e-05	1.045271455929773670e-02	-1.003671364782961222e-04
8.583999999999999631e+00	1.003000000000000072e-02	9.722792152752899101e-05	1.034757553499966558e-02	-9.905407977146810810e-05
8.608999999999999986e+00	9.924000000000000529e-03	9.591390695586955208e-05	1.024341980130503982e-02	-9.775991153344710887e-05
8.634000000000000341e+00	9.823000000000000134e-03	9.465419217702738955e-05	1.014023848866743571e-02	-9.648435733976601955e-05
8.659000000000000696e+00	9.724000000000000005e-03	9.341952285286267096e-05	1.003802280812460777e-02	-9.522714682465771227e-05
8.683999999999999275e+00	9.624999999999999875e-03	9.219056929636296378e-05	9.936764064876984701e-03	-9.398801628495196563e-05
8.708999999999999631e+00	9.525999999999999746e-03	9.096733150752820025e-05	9.836453636827766078e-03	-9.276670485332843999e-05
8.733999999999999986e+00	9.428999999999999881e-03	8.976885049823631643e-05	9.737082970156164807e-03	-9.156295379549690347e-05
8.759000000000000341e+00	9.332999999999999283e-03	8.858546142498102151e-05	9.638643578747637178e-03	-9.037650651362293141e-05
8.784000000000000696e+00	9.237000000000000419e-03	8.740761491430995339e-05	9.541127055839628002e-03	-8.920711078607065361e-05
8.808999999999999275e+00	9.142000000000000820e-03	8.624474486962169456e-05	9.444525082800974899e-03	-8.805452048068244605e-05
8.833999999999999631e+00	9.048000000000000487e-03	8.514900334073206324e-05	9.348829408448689274e-03	-8.691849186950436549e-05
8.858999999999999986e+00	8.954999999999999419e-03	8.401528948463785442e-05	9.254031846101394912e-03	-8.579878319127381839e-05
8.884000000000000341e+00	8.862999999999999351e-03	8.294746861476624442e-05	9.160124273282607005e-03	-8.469515468674591700e-05
8.909000000000000696e+00	8.770999999999999283e-03	8.183325765076527984e-05	9.067098647720510038e-03	-8.360737111511148869e-05
8.933999999999999275e+00	8.680999999999999481e-03	8.079308031178247644e-05	8.974947013384127620e-03	-8.253520275182891152e-05
8.958999999999999631e+00	8.590999999999999678e-03	7.970745973311176935e-05	8.883661477581981936e-03	-8.147842197787811766e-05
8.984999999999999432e+00	8.500999999999999876e-03	7.867611585324757191e-05	8.789634859602487443e-03	-8.039545041808255688e-05
9.009999999999999787e+00	8.413000000000000339e-03	7.766739255693024034e-05	8.700091945568182855e-03	-7.936936218172042457e-05
9.035000000000000142e+00	8.326000000000000068e-03	7.662387235988880885e-05	8.611391528880888227e-03	-7.835798376837812954e-05
9.060000000000000497e+00	8.238999999999999796e-03	7.563294299886789962e-05	8.523526001008540492e-03	-7.736110099655331765e-05
9.086000000000000298e+00	8.153000000000000524e-03	7.465518877098988363e-05	8.433023387621150016e-03	-7.633949166686756745e-05
9.111000000000000654e+00	8.066999999999999518e-03	7.368140671296388668e-05	8.346837685898993164e-03	-7.537152340896094210e-05
9.135999999999999233e+00	7.983000000000000512e-03	7.272981799928555013e-05	8.261464102008560934e-03	-7.441741061847295549e-05
9.162000000000000810e+00	7.898999999999999772e-03	7.178210907941615202e-05	8.173529167373821958e-03	-7.343961186715093940e-05
9.186999999999999389e+00	7.816000000000000031e-03	7.084734435258200659e-05	8.089789590054756799e-03	-7.251313617144605555e-05
9.212999999999999190e+00	7.734000000000000423e-03	6.992545453675078646e-05	8.003538344447135022e-03	-7.156364997379569795e-05
9.237999999999999545e+00	7.651999999999999948e-03	6.900735213868543769e-05	7.921402740009866883e-03	-7.066398777048953170e-05
9.262999999999999901e+00	7.570999999999999605e-03	6.814574346446028929e-05	7.840042568457253683e-03	-6.977717280601977126e-05
9.288999999999999702e+00	7.491000000000000263e-03	6.725267497406702140e-05	7.756243016737896998e-03	-6.886830956457553059e-05
9.314000000000000057e+00	7.412000000000000186e-03	6.637225622807168591e-05	7.676443017177059062e-03	-6.800711855604261568e-05
9.339999999999999858e+00	7.333000000000000108e-03	6.553782343101730696e-05	7.594251055060832409e-03	-6.712450380273069720e-05
9.365000000000000213e+00	7.255000000000000164e-03	6.467316057386816245e-05	7.515982511192426975e-03	-6.628816976388162210e-05
9.391000000000000014e+00	7.178000000000000352e-03	6.386243377886670087e-05	7.435368503045190064e-03	-6.543101241518382123e-05
9.416999999999999815e+00	7.100999999999999673e-03	6.301337669949372950e-05	7.355547714880597901e-03	-6.458653682427944087e-05
9.442000000000000171e+00	7.024999999999999994e-03	6.221728573381623694e-05	7.279538043950654208e-03	-6.378631958752745113e-05
9.467999999999999972e+00	6.949999999999999581e-03	6.143266671798754467e-05	7.201251536519780519e-03	-6.296615663679399613e-05
9.493000000000000327e+00	6.875000000000000035e-03	6.061095294736340517e-05	7.126703468389946478e-03	-6.218896161919832701e-05
9.519000000000000128e+00	6.800999999999999754e-03	5.984076191476174716e-05	7.049922923714792289e-03	-6.139237542221425553e-05
9.544999999999999929e+00	6.727999999999999606e-03	5.908191581494966546e-05	6.973899396874315947e-03	-6.060753317394613950e-05
9.570999999999999730e+00	6.655999999999999590e-03	5.833436268640294502e-05	6.898625746187611076e-03	-5.983425424105618306e-05
9.596000000000000085e+00	6.583999999999999575e-03	5.758930371101911647e-05	6.826947806108792441e-03	-5.910145473133096805e-05
9.621999999999999886e+00	6.512999999999999692e-03	5.685546842486833533e-05	6.753124530219369384e-03	-5.835033851745923081e-05
9.647999999999999687e+00	6.441999999999999810e-03	5.612409265086430271e-05	6.680030299114319246e-03	-5.761025933415147633e-05
9.673999999999999488e+00	6.372000000000000060e-03	5.540387128406101721e-05	6.607658220518513800e-03	-5.688104604610502539e-05
9.698999999999999844e+00	6.302999999999999575e-03	5.473114275040125013e-05	6.538744357532517461e-03	-5.618997033641238292e-05
9.724999999999999645e+00	6.233999999999999958e-03	5.402401568770318774e-05	6.467769046322012147e-03	-5.548158502466006981e-05
9.750999999999999446e+00	6.165999999999999606e-03	5.332792756215202508e-05	6.397495836918688436e-03	-5.478357272044086311e-05
9.776999999999999247e+00	6.099000000000000254e-03	5.267803900514141493e-05	6.327918062055070368e-03	-5.409576988055890420e-05
9.803000000000000824e+00	6.032000000000000035e-03	5.199487197861471787e-05	6.259029138227196337e-03	-5.341801776095320603e-05
9.829000000000000625e+00	5.965999999999999949e-03	5.135707313624092912e-05	6.190822550259644612e-03	-5.275016085803589080e-05
9.855000000000000426e+00	5.899999999999999863e-03	5.068673483269563060e-05	6.123291831258145107e-03	-5.209204487266914718e-05
9.881000000000000227e+00	5.834999999999999909e-03	5.006094487592099314e-05	6.056430561912119932e-03	-5.144351667443141740e-05
9.907000000000000028e+00	5.771000000000000088e-03	4.941190502380608530e-05	5.990232373750122713e-03	-5.080442464663618356e-05
9.932999999999999829e+00	5.707000000000000267e-03	4.879803157658753207e-05	5.924690980307189409e-03	-5.017462170991850276e-05
9.958999999999999631e+00	5.643999999999999712e-03	4.819417515653940520e-05	5.859800160615682291e-03	-4.955396376947037644e-05
9.984999999999999432e+00	5.581000000000000023e-03	4.759177365916963872e-05	5.795553739246109802e-03	-4.894230783076757664e-05
1.000999999999999979e+01	5.518999999999999601e-03	4.699934300094877861e-05	5.734380324543673912e-03	-4.836253429888460434e-05
1.003999999999999915e+01	5.458000000000000178e-03	4.641684854086068152e-05	5.661743566700654616e-03	-4.767744323222763118e-05
1.006000000000000050e+01	5.396999999999999888e-03	4.583576281542939772e-05	5.613782270118655195e-03	-4.722706569559853833e-05
1.008999999999999986e+01	5.335999999999999598e-03	4.525608582465493401e-05	5.542528379607455404e-03	-4.656087240144334401e-05
1.011999999999999922e+01	5.276999999999999573e-03	4.469475702543532209e-05	5.472092106196675167e-03	-4.590574608643127152e-05
1.014000000000000057e+01	5.217000000000000283e-03	4.412633259140736762e-05	5.425584382015750419e-03	-4.547504389247271253e-05
1.016999999999999993e+01	5.159000000000000391e-03	4.357618706690196466e-05	5.356490877299538780e-03	-4.483791572098665959e-05
1.018999999999999950e+01	5.100999999999999632e-03	4.305683163225242468e-05	5.310870124318985315e-03	-4.441903002302640584e-05
1.022000000000000064e+01	5.042999999999999740e-03	4.250903014983992964e-05	5.243094916502100133e-03	-4.379936074929125748e-05
1.025000000000000000e+01	4.985999999999999981e-03	4.197098588697673825e-05	5.176099129322866629e-03	-4.318991554607030193e-05
1.026999999999999957e+01	4.930000000000000354e-03	4.147112757091774065e-05	5.131864042184639332e-03	-4.278920662497641268e-05
1.030000000000000071e+01	4.873999999999999860e-03	4.094377583503994075e-05	5.066148257987673244e-03	-4.219638815188912333e-05
1.033000000000000007e+01	4.818000000000000234e-03	4.044553409973467766e-05	5.001189221830091257e-03	-4.161330450614456587e-05
1.034999999999999964e+01	4.762999999999999873e-03	3.995632789614222632e-05	4.958299508912555539e-03	-4.122990391588599696e-05
1.038000000000000078e+01	4.708999999999999644e-03	3.947613990375452184e-05	4.894583296413921279e-03	-4.066265726004785809e-05
1.041000000000000014e+01	4.655000000000000283e-03	3.896969979462676592e-05	4.831601834677718040e-03	-4.010468261854939422e-05
1.042999999999999972e+01	4.602000000000000188e-03	3.849943645336643429e-05	4.790018374257607597e-03	-3.973776633623549967e-05
1.046000000000000085e+01	4.549000000000000092e-03	3.802978510339144225e-05	4.728243517633523747e-03	-3.919486985891637392e-05
1.048000000000000043e+01	4.497000000000000129e-03	3.756910000309696167e-05	4.687457076597730671e-03	-3.883785448982207428e-05
1.050999999999999979e+01	4.445000000000000166e-03	3.710901534708244408e-05	4.626866776454650887e-03	-3.830958623830506759e-05
1.053999999999999915e+01	4.394000000000000336e-03	3.665787384673767119e-05	4.566976760955920173e-03	-3.778988247577279530e-05
1.056000000000000050e+01	4.342999999999999639e-03	3.620732124366745757e-05	4.527435296753829636e-03	-3.744809345184349053e-05
1.058999999999999986e+01	4.291999999999999808e-03	3.578213741142545647e-05	4.468695243981299532e-03	-3.694231674702095242e-05
1.061999999999999922e+01	4.242000000000000111e-03	3.534079931865152753e-05	4.410635040244308309e-03	-3.644469608827547249e-05
1.064000000000000057e+01	4.192999999999999679e-03	3.490836396702849806e-05	4.372302221700992420e-03	-3.611740723574008411e-05
1.066999999999999993e+01	4.144000000000000114e-03	3.450041981382448984e-05	4.315358445221585335e-03	-3.563305282560134480e-05
1.069999999999999929e+01	4.095999999999999815e-03	3.407715278447618441e-05	4.259074630958447662e-03	-3.515646397075133174e-05
1.072000000000000064e+01	4.048000000000000383e-03	3.367781115028311450e-05	4.221915121822071224e-03	-3.484298245437154174e-05
1.075000000000000000e+01	4.000000000000000083e-03	3.325537550532244648e-05	4.166715063745341126e-03	-3.437902532891855918e-05
1.077999999999999936e+01	3.952999999999999917e-03	3.286462484313490439e-05	4.112155686490642260e-03	-3.392246570349366334e-05
1.080000000000000071e+01	3.906999999999999883e-03	3.248218802482369573e-05	4.076135188536081540e-03	-3.362213574667761556e-05
1.083000000000000007e+01	3.860000000000000150e-03	3.209143736263616041e-05	4.022627839827297089e-03	-3.317760638111319997e-05
1.085999999999999943e+01	3.814999999999999815e-03	3.169528847543170075e-05	3.969742368017259090e-03	-3.274011992917875183e-05
1.088000000000000078e+01	3.769000000000000215e-03	3.131311723824431665e-05	3.934827474082154726e-03	-3.245231273776214676e-05
1.091000000000000014e+01	3.725000000000000012e-03	3.094756214180421601e-05	3.882963204072158170e-03	-3.202628511944012363e-05
1.093999999999999950e+01	3.680000000000000111e-03	3.057369897499047704e-05	3.831702590145143889e-03	-3.160696711504723414e-05
1.097000000000000064e+01	3.635999999999999909e-03	3.020814387855036962e-05	3.781038898993872854e-03	-3.119423575136880496e-05
1.099000000000000021e+01	3.592999999999999840e-03	2.987164104765588211e-05	3.747591443880727517e-03	-3.092268159086595473e-05
1.101999999999999957e+01	3.550000000000000204e-03	2.951414576097367032e-05	3.697907913688766417e-03	-3.052066480545025221e-05
1.105000000000000071e+01	3.507000000000000135e-03	2.915665047429145514e-05	3.648803783074331883e-03	-3.012492349858661488e-05
1.107000000000000028e+01	3.465000000000000198e-03	2.882747421831299137e-05	3.616386392126682333e-03	-2.986452611394994943e-05
1.109999999999999964e+01	3.422999999999999828e-03	2.847805028839404164e-05	3.568233594723619825e-03	-2.947899154385371823e-05
1.113000000000000078e+01	3.380999999999999891e-03	2.812862635847509531e-05	3.520643102622355441e-03	-2.909943262479507191e-05
1.115000000000000036e+01	3.340000000000000087e-03	2.780680554492611373e-05	3.489225410444913612e-03	-2.884966057717221422e-05
1.117999999999999972e+01	3.299999999999999982e-03	2.749284246854079148e-05	3.442558230340400476e-03	-2.847982544061456519e-05
1.121000000000000085e+01	3.259999999999999877e-03	2.715959589316453975e-05	3.396436803431618617e-03	-2.811568499407206853e-05
1.124000000000000021e+01	3.220000000000000206e-03	2.684493999645619423e-05	3.350855011399651862e-03	-2.775713555710456186e-05
1.125999999999999979e+01	3.180000000000000101e-03	2.652982221953249648e-05	3.320763957422281226e-03	-2.752115853029046724e-05
1.128999999999999915e+01	3.141000000000000129e-03	2.622259104728593006e-05	3.276068174930315061e-03	-2.717170463922427635e-05
1.132000000000000028e+01	3.102999999999999856e-03	2.592326380022456667e-05	3.231896098644870211e-03	-2.682757905145384612e-05
1.133999999999999986e+01	3.065000000000000016e-03	2.562349776695862119e-05	3.202736096104651878e-03	-2.660107486740541171e-05
1.136999999999999922e+01	3.027000000000000177e-03	2.532329294748809025e-05	3.159423845152386622e-03	-2.626561745863051369e-05
1.140000000000000036e+01	2.988999999999999903e-03	2.502264934181297723e-05	3.116619762173493749e-03	-2.593523547451805639e-05
1.142999999999999972e+01	2.952000000000000197e-03	2.474698768228569953e-05	3.074318164646972201e-03	-2.560983912411219379e-05
1.144999999999999929e+01	2.915000000000000056e-03	2.445364178401314163e-05	3.046393479019484773e-03	-2.539563444034620947e-05
1.148000000000000043e+01	2.879000000000000049e-03	2.416826331945540212e-05	3.004916879125732986e-03	-2.507835182265249260e-05
1.150999999999999979e+01	2.843000000000000041e-03	2.389888323085690802e-05	2.963927858443985916e-03	-2.476582113322369337e-05
1.153999999999999915e+01	2.807000000000000033e-03	2.361246553581462345e-05	2.923420914775003935e-03	-2.445795661971760350e-05
1.156000000000000050e+01	2.772000000000000158e-03	2.335005406496525130e-05	2.896681433546485079e-03	-2.425526532222770689e-05
1.158999999999999986e+01	2.736999999999999850e-03	2.308683430373900173e-05	2.856965964223611050e-03	-2.395499615578944308e-05
1.161999999999999922e+01	2.703000000000000107e-03	2.281564710879794731e-05	2.817718266680657897e-03	-2.365917707165768883e-05
1.164000000000000057e+01	2.667999999999999799e-03	2.255102438641756936e-05	2.791810395717581137e-03	-2.346439727776280520e-05
1.166999999999999993e+01	2.634000000000000057e-03	2.229405732860665170e-05	2.753330590871830210e-03	-2.317581852899605862e-05
1.169999999999999929e+01	2.601000000000000013e-03	2.204478057638134111e-05	2.715304595651196751e-03	-2.289148147672255071e-05
1.173000000000000043e+01	2.567999999999999970e-03	2.179474172180069678e-05	2.677727307288563056e-03	-2.261131225391416636e-05
1.175000000000000000e+01	2.534999999999999927e-03	2.154394076486472213e-05	2.652922560562991257e-03	-2.242681202439806879e-05
1.177999999999999936e+01	2.501999999999999884e-03	2.130682300930854340e-05	2.616081879487184604e-03	-2.215342661314704346e-05
1.181000000000000050e+01	2.469999999999999973e-03	2.106283478554900825e-05	2.579676481866322382e-03	-2.188401493252968569e-05
1.183999999999999986e+01	2.438000000000000063e-03	2.081810755344491292e-05	2.543701442555617795e-03	-2.161850727073810546e-05
1.186999999999999922e+01	2.406999999999999851e-03	2.059508869146233867e-05	2.508151907944446320e-03	-2.135683621949574425e-05
1.189000000000000057e+01	2.374999999999999941e-03	2.034871023758836207e-05	2.484686229199874630e-03	-2.118448726772608582e-05
1.191999999999999993e+01	2.344999999999999862e-03	2.013229048918263137e-05	2.449835180197001451e-03	-2.092906224287636243e-05
1.194999999999999929e+01	2.314000000000000085e-03	1.990622899128143084e-05	2.415396866415070540e-03	-2.067729669074775715e-05
1.198000000000000043e+01	2.284000000000000006e-03	1.968771346139854510e-05	2.381366599255035563e-03	-2.042912677203172553e-05
1.200000000000000000e+01	2.253999999999999927e-03	1.945514522596357825e-05	2.358904166613394297e-03	-2.026564731798346624e-05
1.202999999999999936e+01	2.223999999999999849e-03	1.923472444019235989e-05	2.325543739127274804e-03	-2.002333363165413466e-05
1.206000000000000050e+01	2.194999999999999903e-03	1.902193045147713998e-05	2.292579127742695212e-03	-1.978445260610809864e-05
1.208999999999999986e+01	2.165999999999999957e-03	1.882063728012417543e-05	2.260005806587026597e-03	-1.954894399131664395e-05
1.211999999999999922e+01	2.137000000000000011e-03	1.860566668089411004e-05	2.227819311723728234e-03	-1.931674927886620246e-05
1.214000000000000057e+01	2.109000000000000197e-03	1.839841525476311693e-05	2.206574383541437534e-03	-1.916376610517753597e-05
1.216999999999999993e+01	2.079999999999999818e-03	1.818145279710434354e-05	2.175022865086808158e-03	-1.893697006611017586e-05
1.219999999999999929e+01	2.053000000000000137e-03	1.799285555817086525e-05	2.143846545511894804e-03	-1.871333933927695238e-05
1.223000000000000043e+01	2.024999999999999890e-03	1.779422397155885842e-05	2.113041121709021732e-03	-1.849281899205799430e-05
1.225000000000000000e+01	1.998000000000000210e-03	1.759157402707330580e-05	2.092708122673715785e-03	-1.834750680420469123e-05
1.227999999999999936e+01	1.971000000000000096e-03	1.739936834895738501e-05	2.062511453391523489e-03	-1.813205248538833826e-05
1.231000000000000050e+01	1.943999999999999981e-03	1.720591559426001827e-05	2.032674495337092897e-03	-1.791956980530408480e-05
1.233999999999999986e+01	1.918000000000000000e-03	1.702008963661864321e-05	2.003193130397234577e-03	-1.771000833512803677e-05
1.236999999999999922e+01	1.892000000000000019e-03	1.683306279041735573e-05	1.974063268879752957e-03	-1.750331800044995561e-05
1.239000000000000057e+01	1.866000000000000037e-03	1.664483505565615584e-05	1.954836638530324262e-03	-1.736709512078402323e-05
1.241999999999999993e+01	1.840000000000000056e-03	1.645540643233504014e-05	1.926283663045125303e-03	-1.716508192021932885e-05
1.244999999999999929e+01	1.814999999999999990e-03	1.628422207752031224e-05	1.898071552226108030e-03	-1.696581296873088596e-05
1.248000000000000043e+01	1.789999999999999925e-03	1.610125977721412103e-05	1.870196393963998761e-03	-1.676924233098010301e-05
1.250999999999999979e+01	1.765000000000000076e-03	1.591714277636955093e-05	1.842654302865938485e-03	-1.657532439078721135e-05
1.253999999999999915e+01	1.740000000000000010e-03	1.574191696967049692e-05	1.815441427483993619e-03	-1.638401411546010049e-05
1.256000000000000050e+01	1.716000000000000077e-03	1.557432373353013645e-05	1.797480540787129008e-03	-1.625790134950187924e-05
1.258999999999999986e+01	1.691999999999999928e-03	1.540534485674371250e-05	1.770807988439480115e-03	-1.607084217491037601e-05
1.261999999999999922e+01	1.667999999999999995e-03	1.523498033931124202e-05	1.744454668837797963e-03	-1.588627782508737163e-05
1.265000000000000036e+01	1.644999999999999978e-03	1.507239273000474718e-05	1.718416891932339138e-03	-1.570416677567941169e-05
1.267999999999999972e+01	1.621999999999999961e-03	1.490847721507912273e-05	1.692690995406412845e-03	-1.552446788150745578e-05
1.269999999999999929e+01	1.598999999999999944e-03	1.474323379453436187e-05	1.675711885235114679e-03	-1.540598911250528550e-05
1.273000000000000043e+01	1.575999999999999927e-03	1.458576150861288836e-05	1.650497823140359161e-03	-1.523022330882535118e-05
1.275999999999999979e+01	1.552999999999999910e-03	1.441772948626794073e-05	1.625586151325299992e-03	-1.505676649631075098e-05
1.278999999999999915e+01	1.531000000000000026e-03	1.426652145076717913e-05	1.600973366200882445e-03	-1.488558085474844556e-05
1.282000000000000028e+01	1.508999999999999925e-03	1.411378921055575347e-05	1.576655988132180837e-03	-1.471662883784541696e-05
1.284999999999999964e+01	1.487000000000000040e-03	1.395953276563367052e-05	1.552630588881772277e-03	-1.454987402812174282e-05
1.286999999999999922e+01	1.464999999999999939e-03	1.380375211600092520e-05	1.536774203795897341e-03	-1.443990757087607914e-05
1.290000000000000036e+01	1.443999999999999971e-03	1.365590425906684305e-05	1.513227971544366026e-03	-1.427673736857307630e-05
1.292999999999999972e+01	1.423000000000000003e-03	1.350660147945440730e-05	1.489964800286852501e-03	-1.411567196767142340e-05
1.296000000000000085e+01	1.402000000000000034e-03	1.336393822793765354e-05	1.466981387514346147e-03	-1.395667717852920389e-05
1.299000000000000021e+01	1.381000000000000066e-03	1.321160435941197151e-05	1.444274467062686435e-03	-1.379971946753132914e-05
1.301999999999999957e+01	1.361000000000000014e-03	1.307527464034822149e-05	1.421840840664480472e-03	-1.364476688614794844e-05
1.305000000000000071e+01	1.340999999999999961e-03	1.293732834053074374e-05	1.399677340266917720e-03	-1.349178796896267213e-05
1.307000000000000028e+01	1.320999999999999909e-03	1.279776545995953656e-05	1.385050188264112499e-03	-1.339088306043279651e-05
1.309999999999999964e+01	1.301000000000000073e-03	1.265658599863459825e-05	1.363329914033466900e-03	-1.324112422706996329e-05
1.313000000000000078e+01	1.281000000000000021e-03	1.251378995655592883e-05	1.341871423810459939e-03	-1.309325630425505471e-05
1.316000000000000014e+01	1.262000000000000101e-03	1.238647267519423227e-05	1.320671672883234849e-03	-1.294724986359938130e-05
1.318999999999999950e+01	1.242999999999999964e-03	1.225022378516816932e-05	1.299727657614376019e-03	-1.280307623668854975e-05
1.322000000000000064e+01	1.224000000000000045e-03	1.211950591072094809e-05	1.279036393997805190e-03	-1.266070694745394663e-05
1.325000000000000000e+01	1.204999999999999908e-03	1.198703289145538667e-05	1.258594917341875888e-03	-1.252011370649210851e-05
1.327999999999999936e+01	1.186999999999999904e-03	1.186279866053116331e-05	1.238400286971125209e-03	-1.238126853509600890e-05
1.330000000000000071e+01	1.167999999999999984e-03	1.172686153965046692e-05	1.225072912464168903e-03	-1.228966299871064378e-05
1.333000000000000007e+01	1.149999999999999981e-03	1.160589511124985764e-05	1.205283312700279434e-03	-1.215367227133515494e-05
1.335999999999999943e+01	1.131999999999999977e-03	1.147652246292984619e-05	1.185732954469198011e-03	-1.201935963193263013e-05
1.339000000000000057e+01	1.115000000000000106e-03	1.136210896008453846e-05	1.166419027407293368e-03	-1.188669935406198083e-05
1.341999999999999993e+01	1.097000000000000102e-03	1.123568657164008622e-05	1.147338739764307454e-03	-1.175566589215173187e-05
1.344999999999999929e+01	1.080000000000000014e-03	1.111768772362310954e-05	1.128489344358752549e-03	-1.162623447005296376e-05
1.348000000000000043e+01	1.062999999999999926e-03	1.100405941714389891e-05	1.109868147432387878e-03	-1.149838128309683521e-05
1.350999999999999979e+01	1.046000000000000055e-03	1.088242903593372313e-05	1.091472474868991150e-03	-1.137208273657972035e-05
1.352999999999999936e+01	1.028999999999999967e-03	1.076497289716978574e-05	1.079332671602944169e-03	-1.128873581150090946e-05
1.356000000000000050e+01	1.012000000000000096e-03	1.064555376749060390e-05	1.061306976497519922e-03	-1.116497630995252346e-05
1.358999999999999986e+01	9.959000000000000838e-04	1.053369099813457511e-05	1.043499767791716088e-03	-1.104270950617025503e-05
1.361999999999999922e+01	9.797000000000000153e-04	1.042456198230315696e-05	1.025908486547463415e-03	-1.092191358583084110e-05
1.365000000000000036e+01	9.636000000000000034e-04	1.030888235031751731e-05	1.008530601096453315e-03	-1.080256712952933906e-05
1.367999999999999972e+01	9.478000000000000530e-04	1.020004258697096474e-05	9.913635956704791845e-04	-1.068464885367633063e-05
1.371000000000000085e+01	9.321000000000000509e-04	1.009027848584344192e-05	9.744049702728594569e-04	-1.056813760939574061e-05
1.374000000000000021e+01	9.166000000000000536e-04	9.985989974668913808e-06	9.576522479133886285e-04	-1.045301251861751032e-05
1.376999999999999957e+01	9.012000000000000045e-04	9.875447028028251357e-06	9.411030073440314076e-04	-1.033925358532527159e-05
1.380000000000000071e+01	8.861000000000000170e-04	9.771370404402515090e-06	9.247548560991555042e-04	-1.022684119445658824e-05
1.383000000000000007e+01	8.710999999999999776e-04	9.666311130618615718e-06	9.086054165972694231e-04	-1.011575585417177568e-05
1.384999999999999964e+01	8.561999999999999949e-04	9.565233264291048869e-06	8.979483515765776134e-04	-1.004242664063761321e-05
1.388000000000000078e+01	8.415999999999999653e-04	9.465292777993785837e-06	8.821248557161644578e-04	-9.933510086190255680e-06
1.391000000000000014e+01	8.270999999999999923e-04	9.364292853952560207e-06	8.664938327463781202e-04	-9.825869825366131196e-06
1.393999999999999950e+01	8.126999999999999676e-04	9.262256008827871270e-06	8.510530194266854647e-04	-9.719488099960453195e-06
1.397000000000000064e+01	7.984999999999999477e-04	9.164962096164572638e-06	8.358001682778398375e-04	-9.614347300689426011e-06
1.400000000000000000e+01	7.845000000000000411e-04	9.063155036447021479e-06	8.207330456333993256e-04	-9.510429927296839588e-06
1.402999999999999936e+01	7.707000000000000309e-04	8.970471265683204254e-06	8.058494317601514779e-04	-9.407718590738504771e-06
1.406000000000000050e+01	7.569000000000000207e-04	8.871027300617443601e-06	7.911471396596920884e-04	-9.306196263379765146e-06
1.408999999999999986e+01	7.433999999999999636e-04	8.777184787863361609e-06	7.766240289107902758e-04	-9.205846463346559829e-06
1.411999999999999922e+01	7.299999999999999632e-04	8.686408005038676042e-06	7.622779754568592822e-04	-9.106652853979312767e-06
1.415000000000000036e+01	7.167999999999999676e-04	8.591415410548368514e-06	7.481068681654784273e-04	-9.008599198718302868e-06
1.417999999999999972e+01	7.037000000000000286e-04	8.499406562249235396e-06	7.341086087418989287e-04	-8.911669360645918924e-06
1.421000000000000085e+01	6.907000000000000379e-04	8.410182274298401485e-06	7.202811257833868774e-04	-8.815847618875242625e-06
1.424000000000000021e+01	6.779000000000000520e-04	8.320860991502343774e-06	7.066224009959012637e-04	-8.721119257451871856e-06
1.426999999999999957e+01	6.652999999999999626e-04	8.231501603588517514e-06	6.931304354831099943e-04	-8.627469811412410023e-06
1.428999999999999915e+01	6.526999999999999816e-04	8.143437212328485014e-06	6.842274541932918432e-04	-8.565629141283747917e-06
1.432000000000000028e+01	6.403999999999999537e-04	8.056528098957102267e-06	6.710090114730735480e-04	-8.473745980680568316e-06
1.434999999999999964e+01	6.281000000000000342e-04	7.970688815634527160e-06	6.579520577520419234e-04	-8.382903591133552353e-06
1.438000000000000078e+01	6.160999999999999593e-04	7.885990953794138358e-06	6.450546645204121611e-04	-8.293087873487468105e-06
1.441000000000000014e+01	6.040999999999999929e-04	7.802148147702422899e-06	6.323149356702787013e-04	-8.204284850967611740e-06
1.443999999999999950e+01	5.923000000000000313e-04	7.718140219433716601e-06	6.197309870408231839e-04	-8.116480631842210646e-06
1.447000000000000064e+01	5.806000000000000180e-04	7.636073920120295497e-06	6.073009456976002701e-04	-8.029661407635707378e-06
1.450000000000000000e+01	5.691000000000000095e-04	7.553825178121811023e-06	5.950229502522039193e-04	-7.943813464625737754e-06
1.452999999999999936e+01	5.576999999999999492e-04	7.473347169398930907e-06	5.828951742211667311e-04	-7.858923884728135858e-06
1.456000000000000050e+01	5.464000000000000540e-04	7.394480545277359392e-06	5.709158386034206105e-04	-7.774980923748741162e-06
1.458999999999999986e+01	5.351999999999999987e-04	7.313979442543709971e-06	5.590831780295970731e-04	-7.691973000343342793e-06
1.461999999999999922e+01	5.241999999999999481e-04	7.236290035621015787e-06	5.473954375434509061e-04	-7.609888601567218391e-06
1.465000000000000036e+01	5.132999999999999542e-04	7.159910059108842897e-06	5.358508725252296261e-04	-7.528716282265322058e-06
1.467999999999999972e+01	5.025000000000000170e-04	7.081792835636679999e-06	5.244477561972087348e-04	-7.448444360234986949e-06
1.471000000000000085e+01	4.918999999999999762e-04	7.006245398212678620e-06	5.131843963770459571e-04	-7.369060240315986563e-06
1.474000000000000021e+01	4.813999999999999920e-04	6.931734304521873921e-06	5.020591157107592373e-04	-7.290551204041486554e-06
1.476999999999999957e+01	4.710000000000000102e-04	6.858124454601272704e-06	4.910702466461848393e-04	-7.212904607801120682e-06
1.480000000000000071e+01	4.606999999999999767e-04	6.785284212589501871e-06	4.802161313594560796e-04	-7.136107882278094218e-06
1.483000000000000007e+01	4.504999999999999998e-04	6.710484443764101602e-06	4.694951270177877300e-04	-7.060148812920794269e-06
1.485999999999999943e+01	4.404999999999999736e-04	6.640368140322368066e-06	4.589056424954851034e-04	-6.985017477045868331e-06
1.489000000000000057e+01	4.305000000000000016e-04	6.566672265211658110e-06	4.484461159021392541e-04	-6.910705063451168722e-06
1.491999999999999993e+01	4.206999999999999802e-04	6.497341158136020829e-06	4.381149945038649205e-04	-6.837202818042838060e-06
1.494999999999999929e+01	4.110000000000000155e-04	6.428212123654601209e-06	4.279107345339816407e-04	-6.764502037021084206e-06
1.498000000000000043e+01	4.015000000000000014e-04	6.358442230374381000e-06	4.178318016425942838e-04	-6.692593934638702130e-06
1.500999999999999979e+01	3.919999999999999873e-04	6.289469080465642124e-06	4.078766849041051603e-04	-6.621466046458248122e-06
1.503999999999999915e+01	3.825999999999999757e-04	6.222589979983255016e-06	3.980438983483282865e-04	-6.551101821050756318e-06
1.507000000000000028e+01	3.734000000000000231e-04	6.157038785120003461e-06	3.883319653785694621e-04	-6.481484584997558000e-06
1.509999999999999964e+01	3.642000000000000163e-04	6.089447234405435406e-06	3.787394178482303073e-04	-6.412597762134388080e-06
1.513000000000000078e+01	3.552000000000000144e-04	6.023047334646474757e-06	3.692647960065804274e-04	-6.344424874127076966e-06
1.516000000000000014e+01	3.463000000000000149e-04	5.960104030949152425e-06	3.599066568412314770e-04	-6.276950937420111830e-06
1.518999999999999950e+01	3.374000000000000154e-04	5.894586899751783541e-06	3.506635899539398398e-04	-6.210165112971290912e-06
1.522000000000000064e+01	3.287000000000000208e-04	5.829889028586394433e-06	3.415341973565550349e-04	-6.144057355441230223e-06
1.525000000000000000e+01	3.200999999999999744e-04	5.767914518640770910e-06	3.325170889879169173e-04	-6.078617676855174501e-06
1.527999999999999936e+01	3.115999999999999846e-04	5.704703324418545638e-06	3.236108826562243148e-04	-6.013836146184903440e-06
1.531000000000000050e+01	3.031999999999999973e-04	5.643695876173815960e-06	3.148142121539932239e-04	-5.949698831743106737e-06
1.533999999999999986e+01	2.948000000000000100e-04	5.580951758319363748e-06	3.061257951086021416e-04	-5.886154086802065836e-06
1.536999999999999922e+01	2.865999999999999733e-04	5.520032067315551164e-06	2.975443977639530778e-04	-5.823130006258257798e-06
1.540000000000000036e+01	2.784999999999999932e-04	5.460498016957793585e-06	2.890687936907049738e-04	-5.760554897849190055e-06
1.542999999999999972e+01	2.705000000000000156e-04	5.400470909470148641e-06	2.806977633185880785e-04	-5.698357486606570126e-06
1.546000000000000085e+01	2.624999999999999838e-04	5.339263120682009657e-06	2.724300922096120083e-04	-5.636466679415070804e-06
1.549000000000000021e+01	2.547000000000000110e-04	5.280605488032882983e-06	2.642644638678952156e-04	-5.574796718847198678e-06
1.551999999999999957e+01	2.469999999999999865e-04	5.222214013857851742e-06	2.561993957515765067e-04	-5.513238322096825920e-06
1.555000000000000071e+01	2.392999999999999891e-04	5.161654589422013391e-06	2.482333981366887580e-04	-5.451680693353409241e-06
1.558999999999999986e+01	2.316999999999999941e-04	5.100728547565239947e-06	2.377636184239763557e-04	-5.369414749753291630e-06
1.561999999999999922e+01	2.243000000000000039e-04	5.042716969867335536e-06	2.300230405335672149e-04	-5.307430347856640280e-06
1.565000000000000036e+01	2.168999999999999867e-04	4.981540935344003394e-06	2.223769409140707106e-04	-5.244867083207593045e-06
1.567999999999999972e+01	2.095999999999999990e-04	4.920372983724438773e-06	2.148248277744862599e-04	-5.180957556092110400e-06
1.571000000000000085e+01	2.023999999999999866e-04	4.858859776643899162e-06	2.073662943920996258e-04	-5.114882235400583030e-06
1.574000000000000021e+01	1.953000000000000038e-04	4.794406701992646228e-06	2.000009361158441119e-04	-5.045826286435456138e-06
1.576999999999999957e+01	1.881999999999999938e-04	4.726593448774708763e-06	1.927284247234619958e-04	-4.972984371087039226e-06
1.580000000000000071e+01	1.812999999999999887e-04	4.656928633243481568e-06	1.855528895353230473e-04	-4.895845364166766825e-06
1.583000000000000007e+01	1.744000000000000107e-04	4.582396754942985934e-06	1.784853329717149344e-04	-4.814349319494507660e-06
1.585999999999999943e+01	1.677000000000000105e-04	4.505110915858455361e-06	1.715372871045662303e-04	-4.728475148321087931e-06
1.589000000000000057e+01	1.611000000000000127e-04	4.422679153824636654e-06	1.647202183060820417e-04	-4.638201893215430018e-06
1.591999999999999993e+01	1.545999999999999903e-04	4.335278138023903185e-06	1.580455277143599443e-04	-4.543508727107671222e-06
1.594999999999999929e+01	1.482999999999999997e-04	4.245947617623538769e-06	1.515245265593944703e-04	-4.444377008742788380e-06
1.598000000000000043e+01	1.421000000000000117e-04	4.151298546543398723e-06	1.451658054232397637e-04	-4.341005546883087780e-06
1.601000000000000156e+01	1.361000000000000014e-04	4.054592376454136273e-06	1.389729468532302720e-04	-4.233997773578509001e-06
1.603999999999999915e+01	1.301999999999999935e-04	3.953243155500050623e-06	1.329489698230768284e-04	-4.123998167014454244e-06
1.607999999999999829e+01	1.244999999999999904e-04	3.850617413100787165e-06	1.251848905431012025e-04	-3.973785228196954811e-06
1.610999999999999943e+01	1.190000000000000058e-04	3.747153358110660929e-06	1.195666132953008426e-04	-3.859290756774132606e-06
1.614000000000000057e+01	1.135999999999999966e-04	3.640077977186752701e-06	1.141263950521121691e-04	-3.743865120055243442e-06
1.617000000000000171e+01	1.084000000000000057e-04	3.532284372527972682e-06	1.088640039220897647e-04	-3.627879834110790994e-06
1.619999999999999929e+01	1.034000000000000061e-04	3.425472263326815736e-06	1.037787285555101188e-04	-3.511665413020308021e-06
1.623000000000000043e+01	9.851000000000000381e-05	3.315799383541823330e-06	9.886986109496528874e-05	-3.395550536961326782e-06
1.626000000000000156e+01	9.382000000000000636e-05	3.207228203540498817e-06	9.413669715223295029e-05	-3.279862064912291077e-06
1.628999999999999915e+01	8.930000000000000221e-05	3.099114054012264670e-06	8.957847207045896497e-05	-3.164923328658513796e-06
1.632000000000000028e+01	8.493999999999999652e-05	2.991448043762975261e-06	8.519312967057960804e-05	-3.051020935168431565e-06
1.635000000000000142e+01	8.074999999999999767e-05	2.884909598589414216e-06	8.097741807066578107e-05	-2.938407364124813831e-06
1.639000000000000057e+01	7.671999999999999729e-05	2.779468118927312608e-06	7.561467195337512868e-05	-2.790692404214331307e-06
1.642000000000000171e+01	7.284999999999999538e-05	2.675434507896629863e-06	7.178203846796175143e-05	-2.682055330586425549e-06
1.644999999999999929e+01	6.914000000000000549e-05	2.573114126054741385e-06	6.810816524025072819e-05	-2.575533938208311897e-06
1.648000000000000043e+01	6.558000000000000569e-05	2.472429781670655029e-06	6.458948770243868362e-05	-2.471316558781290999e-06
1.651000000000000156e+01	6.216999999999999599e-05	2.373661374154873723e-06	6.122185858494474714e-05	-2.369490328490975444e-06
1.653999999999999915e+01	5.890999999999999671e-05	2.277083606765478720e-06	5.800109085121905389e-05	-2.270131586639746722e-06
1.657000000000000028e+01	5.577999999999999788e-05	2.182505607503476780e-06	5.492301986453878161e-05	-2.173316251423165578e-06
1.660000000000000142e+01	5.280000000000000269e-05	2.090599181142095957e-06	5.198350323684376413e-05	-2.079119822801229046e-06
1.662999999999999901e+01	4.995000000000000118e-05	2.000825255734993143e-06	4.917840373082861733e-05	-1.987614266759481198e-06
1.667000000000000171e+01	4.723000000000000012e-05	1.913413328014172378e-06	4.563990462830180053e-05	-1.869851865448315554e-06
1.669999999999999929e+01	4.462999999999999791e-05	1.828436432788685461e-06	4.313155226522129716e-05	-1.784732069265797465e-06
1.673000000000000043e+01	4.216000000000000292e-05	1.746229606419743935e-06	4.074307108794631311e-05	-1.702372096076475213e-06
1.676000000000000156e+01	3.979999999999999841e-05	1.666173987153802767e-06	3.847011052784618263e-05	-1.622785581464726161e-06
1.678999999999999915e+01	3.755999999999999953e-05	1.589097033396664569e-06	3.630834487947081225e-05	-1.545985578808306695e-06
1.682000000000000028e+01	3.542999999999999790e-05	1.514526703568239942e-06	3.425355355464071607e-05	-1.471962113810648166e-06
1.685000000000000142e+01	3.339999999999999870e-05	1.442405724521825828e-06	3.230165267286382844e-05	-1.400673323938480840e-06
1.687999999999999901e+01	3.147000000000000193e-05	1.372684039989082934e-06	3.044858836802901797e-05	-1.332075200366227141e-06
1.692000000000000171e+01	2.964999999999999903e-05	1.305965442881529711e-06	2.812461504443324040e-05	-1.244720878708410764e-06
1.694999999999999929e+01	2.790999999999999875e-05	1.241410696847872496e-06	2.648652411415593498e-05	-1.182231109064591310e-06
1.698000000000000043e+01	2.627000000000000090e-05	1.179536934524224279e-06	2.493399086054855880e-05	-1.122283401732082388e-06
1.701000000000000156e+01	2.470999999999999889e-05	1.119906524406538563e-06	2.346341568605091096e-05	-1.064818746629863420e-06
1.703999999999999915e+01	2.322999999999999951e-05	1.062620618261978649e-06	2.207127983370516417e-05	-1.009775708437019477e-06
1.707000000000000028e+01	2.182999999999999936e-05	1.007654332293941865e-06	2.075408293269154859e-05	-9.570931703951994349e-07
1.710999999999999943e+01	2.050999999999999845e-05	9.552500958804612162e-07	1.910837626220118256e-05	-8.904166338814703065e-07
1.714000000000000057e+01	1.925999999999999856e-05	9.050377697639586193e-07	1.795255481115285763e-05	-8.430054831737066603e-07
1.717000000000000171e+01	1.807999999999999969e-05	8.570002643764665620e-07	1.686049767187033937e-05	-7.977463695245363399e-07
1.719999999999999929e+01	1.696000000000000025e-05	8.107660548197611659e-07	1.582930309477813084e-05	-7.545694505178878849e-07
1.723000000000000043e+01	1.590999999999999844e-05	7.670930287922080460e-07	1.485608711146671970e-05	-7.134051908372093791e-07
1.726000000000000156e+01	1.491999999999999945e-05	7.253904992333989983e-07	1.393798067274720544e-05	-6.741844134840843451e-07
1.730000000000000071e+01	1.397999999999999998e-05	6.852581892017053105e-07	1.279463586390333484e-05	-6.247943503627787869e-07
1.732999999999999829e+01	1.309000000000000003e-05	6.469232860280524413e-07	1.199423007729062465e-05	-5.898422319538043482e-07
1.735999999999999943e+01	1.225999999999999951e-05	6.107877409698506463e-07	1.124014737715514127e-05	-5.566087828398355840e-07
1.739000000000000057e+01	1.148000000000000020e-05	5.765017952340246754e-07	1.053009642601616959e-05	-5.250288203529679379e-07
1.742000000000000171e+01	1.074000000000000051e-05	5.435570341735263119e-07	9.861797636373186270e-06	-4.950374951864633812e-07
1.744999999999999929e+01	1.004000000000000044e-05	5.120713527133239125e-07	9.232983095078351957e-06	-4.665702892510455484e-07
1.748999999999999844e+01	9.388000000000000579e-06	4.825030284030895446e-07	8.452138835099700319e-06	-4.308746259603137984e-07
1.751999999999999957e+01	8.773999999999999342e-06	4.543907121897189918e-07	7.907164765596996715e-06	-4.057203615912401628e-07
1.755000000000000071e+01	8.196000000000000811e-06	4.276747984314213605e-07	7.395075765644110752e-06	-3.818883110926597412e-07
1.757999999999999829e+01	7.653999999999999901e-06	4.023534973423619088e-07	6.914116696020178874e-06	-3.593210631234092681e-07
1.760999999999999943e+01	7.145000000000000201e-06	3.783603790005678359e-07	6.462541327154975743e-06	-3.379614972418443913e-07
1.764999999999999858e+01	6.668000000000000363e-06	3.556803976580241395e-07	5.903152671004955590e-06	-3.112626242292700990e-07
1.767999999999999972e+01	6.219999999999999740e-06	3.341535926491488632e-07	5.513587131070297001e-06	-2.925045294379117156e-07
1.771000000000000085e+01	5.800000000000000373e-06	3.138337499250200572e-07	5.148212888876812357e-06	-2.747779188084497437e-07
1.773999999999999844e+01	5.406000000000000418e-06	2.945746613034679136e-07	4.805712541374923110e-06	-2.580353040927850595e-07
1.776999999999999957e+01	5.037999999999999876e-06	2.764419599630938433e-07	4.484775314324678585e-06	-2.422294356483011584e-07
1.780999999999999872e+01	4.692000000000000139e-06	2.592443582127102127e-07	4.088148436122606140e-06	-2.225308829727478482e-07
1.783999999999999986e+01	4.369000000000000013e-06	2.430626389019818220e-07	3.812511990111163760e-06	-2.087295762248227547e-07
1.787000000000000099e+01	4.067000000000000194e-06	2.277875846804861273e-07	3.554422514328849472e-06	-1.957172251345471078e-07
1.789999999999999858e+01	3.784000000000000108e-06	2.133571592617987103e-07	3.312913450668256855e-06	-1.834558683114351643e-07
1.792999999999999972e+01	3.520000000000000180e-06	1.998130762028685218e-07	3.087023064394797466e-06	-1.719077335574718664e-07
1.796999999999999886e+01	3.272999999999999834e-06	1.870203856517751340e-07	2.808478311813166956e-06	-1.575547435833633478e-07
1.800000000000000000e+01	3.042999999999999918e-06	1.750200737041283925e-07	2.615322334498743262e-06	-1.475250825380756139e-07
1.803000000000000114e+01	2.827000000000000208e-06	1.637065718632069391e-07	2.434734022934481181e-06	-1.380878641983189690e-07
1.805999999999999872e+01	2.625999999999999930e-06	1.529766903153985092e-07	2.266011775650796622e-06	-1.292136424912095798e-07
1.808999999999999986e+01	2.438999999999999857e-06	1.430687823458352926e-07	2.108463857245861779e-06	-1.208733175902976166e-07
1.812999999999999901e+01	2.263999999999999838e-06	1.335877671653109668e-07	1.914593056086983575e-06	-1.105333632177781474e-07
1.816000000000000014e+01	2.100999999999999874e-06	1.246977277203291119e-07	1.780447636165003645e-06	-1.033264362559626512e-07
1.819000000000000128e+01	1.948999999999999890e-06	1.164639623263350842e-07	1.655220425059775672e-06	-9.655831666684540676e-08
1.821999999999999886e+01	1.807000000000000021e-06	1.086046085819105689e-07	1.538382563987272508e-06	-9.020570332345530873e-08
1.826000000000000156e+01	1.675000000000000057e-06	1.013480662535469281e-07	1.394804825155697575e-06	-8.234411515729910675e-08
1.828999999999999915e+01	1.552999999999999996e-06	9.450427163262691267e-08	1.295646426634694907e-06	-7.687616165860908642e-08
1.832000000000000028e+01	1.438000000000000039e-06	8.800434683203627810e-08	1.203258245942036192e-06	-7.175123854981463959e-08
1.835000000000000142e+01	1.331999999999999910e-06	8.205556059841405580e-08	1.117160864587063703e-06	-6.694787856528880425e-08
1.839000000000000057e+01	1.233000000000000096e-06	7.638396022902977272e-08	1.011432529400661315e-06	-6.101082488105898833e-08
1.842000000000000171e+01	1.142000000000000035e-06	7.114213940003023922e-08	9.384922899315391744e-07	-5.688763195978963348e-08
1.844999999999999929e+01	1.055999999999999927e-06	6.621145263109699332e-08	8.706253449678436744e-07	-5.302925498907367514e-08
1.848000000000000043e+01	9.769999999999999208e-07	6.159657645941046367e-08	8.074962201972954112e-07	-4.941985104422291914e-08
1.851999999999999957e+01	9.034000000000000030e-07	5.726929000381268848e-08	7.301172300263006241e-07	-4.496736552644840919e-08
1.855000000000000071e+01	8.350999999999999538e-07	5.327704568292833969e-08	6.767705140117243153e-07	-4.187867469585460871e-08
1.857999999999999829e+01	7.716999999999999552e-07	4.949962762370676503e-08	6.271652349811307498e-07	-3.899128409466931836e-08
1.860999999999999943e+01	7.128999999999999846e-07	4.597493887132024042e-08	5.810708705754836413e-07	-3.629375763458229996e-08
1.864999999999999858e+01	6.584000000000000193e-07	4.272632169715214276e-08	5.246767791831884238e-07	-3.297273656748002843e-08
1.867999999999999972e+01	6.078000000000000295e-07	3.965322477832036705e-08	4.858842794041845527e-07	-3.067406048166956017e-08
1.871000000000000085e+01	5.610000000000000074e-07	3.679430171534718186e-08	4.498437264335457407e-07	-2.852758887638291361e-08
1.873999999999999844e+01	5.176000000000000291e-07	3.412712822377724348e-08	4.163643029163492985e-07	-2.652367924177820287e-08
1.878000000000000114e+01	4.773999999999999735e-07	3.166954442692853270e-08	3.754384371691297423e-07	-2.405954533308756599e-08
1.880999999999999872e+01	4.401999999999999845e-07	2.935427747143506467e-08	3.473287987041539553e-07	-2.235686874908984652e-08
1.883999999999999986e+01	4.057999999999999941e-07	2.720092262543312873e-08	3.212638992184606116e-07	-2.076998526401960243e-08
1.887999999999999901e+01	3.739999999999999873e-07	2.522050727906426194e-08	2.894272906889171297e-07	-1.882056630537706041e-08
1.891000000000000014e+01	3.444999999999999945e-07	2.335052749218598049e-08	2.675536565179909926e-07	-1.747373577122458016e-08
1.894000000000000128e+01	3.173000000000000156e-07	2.161680236883645431e-08	2.472753090707353028e-07	-1.621912125462092632e-08
1.896999999999999886e+01	2.921999999999999828e-07	2.000802739074494581e-08	2.284896485184117421e-07	-1.505117756755664688e-08
1.901000000000000156e+01	2.688999999999999793e-07	1.852126384504128031e-08	2.055876305843638039e-07	-1.361920523038606319e-08
1.903999999999999915e+01	2.475000000000000126e-07	1.713301357576944430e-08	1.898886178540145642e-07	-1.263207532023786976e-08
1.907000000000000028e+01	2.275999999999999999e-07	1.583429301274084010e-08	1.753445395271046406e-07	-1.171335840508726548e-08
1.910999999999999943e+01	2.093000000000000014e-07	1.463365271344217036e-08	1.576071635280645314e-07	-1.058701935414118989e-08
1.914000000000000057e+01	1.925000000000000098e-07	1.352572909387266241e-08	1.454573996475507539e-07	-9.811302894924039172e-09
1.917000000000000171e+01	1.769000000000000025e-07	1.250111134464452384e-08	1.342218115584371738e-07	-9.090587574408167770e-09
1.919999999999999929e+01	1.625000000000000059e-07	1.153978850542764470e-08	1.238338316965246866e-07	-8.421135646148637965e-09
1.923999999999999844e+01	1.492999999999999936e-07	1.065412164548537614e-08	1.111872321071504713e-07	-7.601849092023193663e-09
1.926999999999999957e+01	1.371000000000000034e-07	9.831016460712495103e-09	1.025254773678325638e-07	-7.037865748199572850e-09
1.930000000000000071e+01	1.258000000000000015e-07	9.064306850234054403e-09	9.451703752723446734e-08	-6.514133180338333645e-09
1.933999999999999986e+01	1.154999999999999953e-07	8.368836489470923389e-09	8.478054448671003850e-08	-5.874079215543118068e-09
1.937000000000000099e+01	1.059999999999999963e-07	7.717210108150051447e-09	7.812839535631335610e-08	-5.434480056360832846e-09
1.939999999999999858e+01	9.719999999999999687e-08	7.110207129134847487e-09	7.198594686546512155e-08	-5.026772438262568867e-09
1.944000000000000128e+01	8.913000000000000468e-08	6.550759914442522830e-09	6.451623760835542724e-08	-4.528538914306175361e-09
1.946999999999999886e+01	8.170999999999999515e-08	6.033719654372444889e-09	5.940964966830858962e-08	-4.186267591171549629e-09
1.950000000000000000e+01	7.488000000000000612e-08	5.559633676979806435e-09	5.469688009292681152e-08	-3.869045483983045586e-09
1.953999999999999915e+01	6.860000000000000547e-08	5.117124717859957343e-09	4.897820072630653354e-08	-3.482182786064059459e-09
1.957000000000000028e+01	6.283999999999999889e-08	4.709233680880715469e-09	4.507743362741826442e-08	-3.216972502875175045e-09
1.960000000000000142e+01	5.753999999999999776e-08	4.331983777387906368e-09	4.147915293044235204e-08	-2.971312782172503569e-09
1.964000000000000057e+01	5.267000000000000113e-08	3.983584066846504345e-09	3.710884298194136795e-08	-2.671567919253957479e-09
1.967000000000000171e+01	4.820000000000000147e-08	3.664984867799593562e-09	3.412738957236604334e-08	-2.466110511751867491e-09
1.969999999999999929e+01	4.409999999999999785e-08	3.368509731068028537e-09	3.138055769329041497e-08	-2.276038044158089997e-09
1.973999999999999844e+01	4.034000000000000256e-08	3.095282180275652851e-09	2.805316937839598548e-08	-2.044680591072054567e-09
1.976999999999999957e+01	3.687999999999999672e-08	2.842572503349738623e-09	2.578659451839207902e-08	-1.886329009861211474e-09
1.980000000000000071e+01	3.372000000000000019e-08	2.610692469435647600e-09	2.369739943627343353e-08	-1.739803165242483721e-09
1.983999999999999986e+01	3.081000000000000259e-08	2.397844209795123908e-09	2.116437272748941683e-08	-1.561357957049048969e-09
1.987000000000000099e+01	2.815000000000000061e-08	2.200576324518950562e-09	1.943984753943054512e-08	-1.439307683457526525e-09
1.989999999999999858e+01	2.570999999999999993e-08	2.018739857237678111e-09	1.785351997667732974e-08	-1.326587787079086027e-09
1.994000000000000128e+01	2.347999999999999915e-08	1.851774778190191789e-09	1.593480294237359589e-08	-1.189617201782329178e-09
1.996999999999999886e+01	2.143000000000000065e-08	1.697522952070260871e-09	1.462918214792041583e-08	-1.095992092208008368e-09
2.000000000000000000e+01	1.956000000000000111e-08	1.556171440365103479e-09	1.342686103962044960e-08	-1.009458165253996913e-09
2.003999999999999915e+01	1.785000000000000102e-08	1.427339769247322888e-09	1.197202409165844171e-08	-9.042943990290095333e-10
2.007000000000000028e+01	1.628000000000000086e-08	1.307437397392828849e-09	1.098343601186382122e-08	-8.325116467192271155e-10
2.010000000000000142e+01	1.485000000000000063e-08	1.197739114195992365e-09	1.007535736205875128e-08	-7.663190088864234357e-10
2.014000000000000057e+01	1.352999999999999939e-08	1.095960344641629991e-09	8.978399748377417666e-09	-6.860041307426425494e-10
2.017000000000000171e+01	1.233000000000000023e-08	1.003028890612329358e-09	8.232584155155914984e-09	-6.311661362602377372e-10
2.019999999999999929e+01	1.124000000000000006e-08	9.189014508379014400e-10	7.546736057384498499e-09	-5.805584485522209613e-10
2.023999999999999844e+01	1.023999999999999938e-08	8.406958927745513327e-10	6.718449694182442479e-09	-5.191802119564986268e-10
2.026999999999999957e+01	9.323000000000000169e-09	7.686405007187170708e-10	6.156607922683940257e-09	-4.773636246539760926e-10
2.030999999999999872e+01	8.487999999999999640e-09	7.027387387720133298e-10	5.478974156117140250e-09	-4.267101745429512496e-10
2.033999999999999986e+01	7.724999999999999690e-09	6.422444394465396311e-10	5.019158970467425731e-09	-3.921933308984589353e-10
2.037000000000000099e+01	7.028999999999999612e-09	5.868150030925589645e-10	4.596658584142324061e-09	-3.603691760037073278e-10
2.041000000000000014e+01	6.395000000000000354e-09	5.364701173542506370e-10	4.086732650380123020e-09	-3.218042408669685505e-10
2.044000000000000128e+01	5.815999999999999768e-09	4.899131112620413674e-10	3.741166403022012868e-09	-2.955595225047407827e-10
2.046999999999999886e+01	5.287999999999999937e-09	4.472686347390495559e-10	3.424499194763816097e-09	-2.714221437880265685e-10
2.051000000000000156e+01	4.806000000000000154e-09	4.081650474169978135e-10	3.043034947419921008e-09	-2.422246616428194641e-10
2.053999999999999915e+01	4.367000000000000326e-09	3.723943299938969045e-10	2.784387724556713327e-09	-2.223484657304913406e-10
2.057999999999999829e+01	3.968000000000000360e-09	3.399733988326341887e-10	2.472375635171027647e-09	-1.982790152224789816e-10
2.060999999999999943e+01	3.603999999999999962e-09	3.100347851537522778e-10	2.261078447611347789e-09	-1.819134037299243884e-10
2.064000000000000057e+01	3.271999999999999868e-09	2.826078760859529664e-10	2.067628001226099224e-09	-1.668774478597462765e-10
2.067999999999999972e+01	2.969999999999999877e-09	2.575524909838769334e-10	1.834947514893210518e-09	-1.487184897797348556e-10
2.071000000000000085e+01	2.696000000000000203e-09	2.347256779208728586e-10	1.677504942544132041e-09	-1.363821121015625567e-10
2.075000000000000000e+01	2.446000000000000032e-09	2.138068920274866676e-10	1.487761133588372474e-09	-1.214593084281496684e-10
2.078000000000000114e+01	2.217999999999999992e-09	1.947736166432199708e-10	1.359320955827425283e-09	-1.113192404055168528e-10
2.080999999999999872e+01	2.012000000000000083e-09	1.773807088437747933e-10	1.241808285003673289e-09	-1.020106007421543062e-10
2.085000000000000142e+01	1.823999999999999905e-09	1.614382203905878032e-10	1.100638987993509937e-09	-9.078360554348615078e-11
2.087999999999999901e+01	1.652999999999999979e-09	1.468760032259524888e-10	1.005289833136833303e-09	-8.317052562787253748e-11
2.092000000000000171e+01	1.497999999999999997e-09	1.336225236515161842e-10	8.905876639409995007e-10	-7.397812349090445630e-11
2.094999999999999929e+01	1.356999999999999967e-09	1.215936617330580091e-10	8.129746409199139971e-10	-6.773545711893114770e-11
2.098999999999999844e+01	1.228999999999999995e-09	1.105499903139450047e-10	7.197216819954605350e-10	-6.020673676933229955e-11
2.101999999999999957e+01	1.112000000000000089e-09	1.004109112965983214e-10	6.568035582176644050e-10	-5.510737831979980189e-11
2.105000000000000071e+01	1.006999999999999935e-09	9.127850020861064057e-11	5.993479158294848488e-10	-5.043527419662774764e-11
2.108999999999999986e+01	9.112000000000000174e-10	8.291045468900850993e-11	5.303769449767348430e-10	-4.480578432351049997e-11
2.112000000000000099e+01	8.243999999999999656e-10	7.534566505192452007e-11	4.837582270452346135e-10	-4.098718428731796281e-11
2.116000000000000014e+01	7.455999999999999895e-10	6.840205811646704631e-11	4.277577839166809840e-10	-3.638382928465921022e-11
2.119000000000000128e+01	6.742000000000000086e-10	6.208530346227948689e-11	3.899978961084059203e-10	-3.326834414682137832e-11
2.123000000000000043e+01	6.095000000000000149e-10	5.633838775027941027e-11	3.447537675956498464e-10	-2.952134137207748192e-11
2.126000000000000156e+01	5.508000000000000005e-10	5.110332769293209224e-11	3.142732656158699921e-10	-2.698755731072643614e-11
2.128999999999999915e+01	4.977000000000000494e-10	4.637784275667423217e-11	2.864330673893722218e-10	-2.466621848734828730e-11
2.132999999999999829e+01	4.495999999999999777e-10	4.205142232648023232e-11	2.529984941980810398e-10	-2.186899082174983872e-11
2.135999999999999943e+01	4.059999999999999939e-10	3.811412443071466460e-11	2.304605841157919727e-10	-1.997673856005119878e-11
2.139999999999999858e+01	3.664999999999999752e-10	3.453293618098524817e-11	2.034773787638362876e-10	-1.770306044550798453e-11
2.142999999999999972e+01	3.307999999999999847e-10	3.128374743005063718e-11	1.853256136022703224e-10	-1.616790132316999553e-11
2.146999999999999886e+01	2.985999999999999822e-10	2.835927201751366502e-11	1.635905099597352496e-10	-1.432316440707811326e-11
2.150000000000000000e+01	2.692999999999999903e-10	2.566981857905570507e-11	1.489336926718370322e-10	-1.307501022170201572e-11
2.153999999999999915e+01	2.429000000000000091e-10	2.323749962998673150e-11	1.313656364997323481e-10	-1.157394674782283853e-11
2.157000000000000028e+01	2.189999999999999934e-10	2.102692359880541416e-11	1.195476413356728316e-10	-1.056064236917921594e-11
2.160000000000000142e+01	1.974999999999999901e-10	1.904245525354683425e-11	1.087890006178208742e-10	-9.635347265987003066e-12
2.164000000000000057e+01	1.780000000000000057e-10	1.722397511068026878e-11	9.592997411949290511e-11	-8.525499424953722359e-12
2.167000000000000171e+01	1.603000000000000048e-10	1.556678353901451848e-11	8.727908544541241274e-11	-7.776298923706836883e-12
2.171000000000000085e+01	1.443999999999999873e-10	1.407275115342175503e-11	7.691191030131600897e-11	-6.875601750297680518e-12
2.173999999999999844e+01	1.300999999999999953e-10	1.273169926865616967e-11	6.993826263370726584e-11	-6.267718893710339600e-12
2.178000000000000114e+01	1.170999999999999885e-10	1.150007258041009055e-11	6.160820663104189092e-11	-5.539116448294791300e-12
2.180999999999999872e+01	1.054000000000000057e-10	1.038755902620052630e-11	5.601834745390458819e-11	-5.048478172365739203e-12
2.185000000000000142e+01	9.485000000000000075e-11	9.380674590490548393e-12	4.934223969569644243e-11	-4.460512409006331318e-12
2.187999999999999901e+01	8.533000000000000415e-11	8.468704806984538202e-12	4.485129465493858641e-11	-4.063728150233095533e-12
2.192000000000000171e+01	7.675000000000000638e-11	7.648187883468433514e-12	3.947844100067614959e-11	-3.587541389960846037e-12
2.194999999999999929e+01	6.901000000000000261e-11	6.900797567697615678e-12	3.587165351352934927e-11	-3.266823027480740645e-12
2.198999999999999844e+01	6.203999999999999979e-11	6.225309299751138044e-12	3.157047209109147652e-11	-2.883072396152718675e-12
2.201999999999999957e+01	5.576000000000000313e-11	5.614468096146360730e-12	2.868753117164109793e-11	-2.624983353080811476e-12
2.205999999999999872e+01	5.010000000000000018e-11	5.064811009968684632e-12	2.524548432310733973e-11	-2.315854104698227568e-12
2.208999999999999986e+01	4.501000000000000148e-11	4.565834307770742481e-12	2.293141014066750924e-11	-2.107395930890445793e-12
2.212999999999999901e+01	4.042000000000000104e-11	4.114224576357656253e-12	2.016857919048647018e-11	-1.857739361507968667e-12
2.216000000000000014e+01	3.628999999999999824e-11	3.706416100466909572e-12	1.831735130109517465e-11	-1.689911832576422546e-12
2.219999999999999929e+01	3.256999999999999713e-11	3.339643372309085365e-12	1.611283853620934358e-11	-1.489399532041031474e-12
2.223000000000000043e+01	2.922999999999999884e-11	3.007293999251153643e-12	1.463643961466447152e-11	-1.354674692747792136e-12
2.226999999999999957e+01	2.622999999999999951e-11	2.707728883878886388e-12	1.287387320209256317e-11	-1.193352659152022702e-12
2.230000000000000071e+01	2.351999999999999995e-11	2.436122532642395761e-12	1.169059633267271227e-11	-1.084730405539893713e-12
2.233999999999999986e+01	2.108999999999999839e-11	2.192954723615378174e-12	1.028059555842941502e-11	-9.548971287251681621e-13
2.237000000000000099e+01	1.890999999999999919e-11	1.972827231780911420e-12	9.337409758322727161e-12	-8.677697040597389090e-13
2.241000000000000014e+01	1.695000000000000028e-11	1.774217584479141762e-12	8.215516720910539658e-12	-7.638037122586952587e-13
2.244000000000000128e+01	1.519000000000000131e-11	1.595254012137356817e-12	7.464508244294197665e-12	-6.939917000569512906e-13
2.248000000000000043e+01	1.361000000000000037e-11	1.434822806086289671e-12	6.568244767848240267e-12	-6.104408158332910235e-13
2.251000000000000156e+01	1.219000000000000036e-11	1.289343239956425807e-12	5.967677439445912915e-12	-5.542915900586735636e-13
2.255000000000000071e+01	1.090999999999999935e-11	1.157736246094650641e-12	5.253318506693518070e-12	-4.873012080326001131e-13
2.257999999999999829e+01	9.767999999999999576e-12	1.040498345732466689e-12	4.776166267342647407e-12	-4.424152419500319426e-13
2.262000000000000099e+01	8.741999999999999707e-12	9.342359894576315392e-13	4.209095483281034078e-12	-3.889073382488614757e-13
2.264999999999999858e+01	7.821999999999999588e-12	8.386274777001525757e-13	3.829528634224019202e-12	-3.529878757644247243e-13
2.269000000000000128e+01	6.997000000000000175e-12	7.525998049847408528e-13	3.377021986332252428e-12	-3.100494639295222551e-13
2.271999999999999886e+01	6.256999999999999693e-12	6.755338786177443494e-13	3.074382757429186603e-12	-2.812495113471853903e-13
2.276000000000000156e+01	5.593999999999999792e-12	6.058912333368533557e-13	2.714985046037751850e-12	-2.469471508358062762e-13
2.278999999999999915e+01	4.999999999999999697e-12	5.432866033074378127e-13	2.475224939511374530e-12	-2.239943306634385879e-13
2.282999999999999829e+01	4.468999999999999638e-12	4.871376730479929505e-13	2.190440529733498651e-12	-1.966523103716523409e-13
2.285999999999999943e+01	3.991999999999999954e-12	4.367562410376448846e-13	1.999828781896146678e-12	-1.783024556158069876e-13
2.289999999999999858e+01	3.565999999999999951e-12	3.913837844927320329e-13	1.772953073831583748e-12	-1.564040927299562604e-13
2.292999999999999972e+01	3.184000000000000165e-12	3.505606171289259045e-13	1.621483272607663963e-12	-1.417432774892900241e-13
2.296999999999999886e+01	2.842999999999999902e-12	3.141652644495886751e-13	1.441863197503921621e-12	-1.243084079946185916e-13
2.301000000000000156e+01	2.537000000000000196e-12	2.812296255233434914e-13	1.284844161820986889e-12	-1.090179021626268291e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
4.413000000000000256e-03	2.086999999999999966e-01	4.102786690174740062e-06	2.086922932289641264e-01	-2.354833314761832684e-06
1.324000000000000003e-02	2.086999999999999966e-01	4.870327107690543561e-06	2.086897237867513799e-01	-5.010157761798024782e-06
2.206999999999999934e-02	2.086999999999999966e-01	6.402998082698552273e-06	2.086867556794931300e-01	-6.484440821518851589e-06
3.089000000000000079e-02	2.086999999999999966e-01	7.244039230934079791e-06	2.086839512461818869e-01	-7.295710765545268423e-06
3.971999999999999836e-02	2.086999999999999966e-01	7.647690784886660627e-06	2.086814768330318981e-01	-7.682331372921627748e-06
4.853999999999999981e-02	2.086999999999999966e-01	7.756134485948546246e-06	2.086793756145692291e-01	-7.780338147832488823e-06
5.736999999999999739e-02	2.086999999999999966e-01	7.662149945028245263e-06	2.086776265378288975e-01	-7.678576082086854661e-06
6.619999999999999496e-02	2.086999999999999966e-01	7.427188592727488571e-06	2.086761947936578154e-01	-7.437918324442919830e-06
7.502000000000000335e-02	2.086999999999999966e-01	7.095832839482832610e-06	2.086750379508621467e-01	-7.102672357105056841e-06
8.384999999999999398e-02	2.086999999999999966e-01	6.700615795612843236e-06	2.086741102855044772e-01	-6.704524175371763669e-06
9.267000000000000237e-02	2.086999999999999966e-01	6.268045921377092280e-06	2.086733743828838861e-01	-6.268870821997098550e-06
1.015000000000000069e-01	2.086999999999999966e-01	5.813787306928963523e-06	2.086727936907411540e-01	-5.813576811579730070e-06
1.102999999999999953e-01	2.086999999999999966e-01	5.355913902445439030e-06	2.086723405119094155e-01	-5.355358355618846745e-06
1.192000000000000004e-01	2.086999999999999966e-01	4.905270078032707703e-06	2.086719840712698004e-01	-4.899059950180321469e-06
1.280000000000000027e-01	2.086999999999999966e-01	4.469085413761560164e-06	2.086717113815242941e-01	-4.464047668213893254e-06
1.368000000000000049e-01	2.086999999999999966e-01	4.056999349726387867e-06	2.086715008500591995e-01	-4.052303777560663581e-06
1.456000000000000072e-01	2.086999999999999966e-01	3.673831605974386112e-06	2.086713386145209181e-01	-3.669544698563000688e-06
1.544999999999999984e-01	2.086999999999999966e-01	3.324401902552748086e-06	2.086712122850561957e-01	-3.316572163622095370e-06
1.633000000000000007e-01	2.086999999999999966e-01	3.012325029496872910e-06	2.086711157529646810e-01	-3.004985522930257136e-06
1.721000000000000030e-01	2.086999999999999966e-01	2.740010846830355485e-06	2.086710404204001335e-01	-2.733503120256748869e-06
1.809000000000000052e-01	2.086999999999999966e-01	2.511074144588593238e-06	2.086709808210943096e-01	-2.504402074887686093e-06
1.897999999999999965e-01	2.086999999999999966e-01	2.325514922771585748e-06	2.086709322066953587e-01	-2.317621499787264828e-06
1.985999999999999988e-01	2.086999999999999966e-01	2.185743041402930876e-06	2.086708923423981066e-01	-2.178743681685050124e-06
2.074000000000000010e-01	2.086999999999999966e-01	2.094168360506225639e-06	2.086708580483624953e-01	-2.086451374806362932e-06
2.162000000000000033e-01	2.086999999999999966e-01	2.049585950069672163e-06	2.086708272726076896e-01	-2.041504140694215544e-06
2.250999999999999945e-01	2.086999999999999966e-01	2.053200740105068322e-06	2.086707980085852621e-01	-2.044741594652619817e-06
2.338999999999999968e-01	2.086999999999999966e-01	2.103807800600615396e-06	2.086707694369956123e-01	-2.096430563760937941e-06
2.426999999999999991e-01	2.086999999999999966e-01	2.203816991579912095e-06	2.086707398599569052e-01	-2.196512691566584190e-06
2.515000000000000013e-01	2.086999999999999966e-01	2.353228313042957148e-06	2.086707079319769509e-01	-2.345035989430066151e-06
2.604000000000000203e-01	2.086999999999999966e-01	2.550836834977951412e-06	2.086706717890526031e-01	-2.544451112856247456e-06
2.691999999999999948e-01	2.086999999999999966e-01	2.797847487396695300e-06	2.086706306446298453e-01	-2.790119656102143619e-06
2.780000000000000249e-01	2.086999999999999966e-01	3.091850410275590104e-06	2.086705823547654881e-01	-3.083778414603357517e-06
2.867999999999999994e-01	2.086999999999999966e-01	3.435255463638233685e-06	2.086705248876313534e-01	-3.425132646066851740e-06
2.957000000000000184e-01	2.086999999999999966e-01	3.824447857449229462e-06	2.086704550604920050e-01	-3.818524263035724014e-06
3.044999999999999929e-01	2.086999999999999966e-01	4.261837451732175296e-06	2.086703718222117643e-01	-4.254723420834323155e-06
3.133000000000000229e-01	2.086999999999999966e-01	4.746219316475272469e-06	2.086702714636000933e-01	-4.737457458805076449e-06
3.221999999999999864e-01	2.086999999999999966e-01	5.276388521666721837e-06	2.086701491677940834e-01	-5.272549209659382979e-06
3.310000000000000164e-01	2.086999999999999966e-01	5.852345067306524247e-06	2.086700039784489258e-01	-5.847497559247776258e-06
3.397999999999999909e-01	2.086999999999999966e-01	6.475293883406476301e-06	2.086698305279092447e-01	-6.467562001206013062e-06
3.486000000000000210e-01	2.086999999999999966e-01	7.141620179931185653e-06	2.086696244204372386e-01	-7.132241215289403404e-06
3.574999999999999845e-01	2.086999999999999966e-01	7.852528886892447209e-06	2.086693777589104237e-01	-7.849325600169006019e-06
3.663000000000000145e-01	2.086999999999999966e-01	8.606815074278463521e-06	2.086690908410390177e-01	-8.602176867493119324e-06
3.750999999999999890e-01	2.086999999999999966e-01	9.405683672101033732e-06	2.086687554977823267e-01	-9.398077410343426828e-06
3.839000000000000190e-01	2.086999999999999966e-01	1.024792975034836124e-05	2.086683657056372654e-01	-1.023649973105724517e-05
3.927999999999999825e-01	2.086999999999999966e-01	1.113114344899684437e-05	2.086679096502154773e-01	-1.112716129384737011e-05
4.016000000000000125e-01	2.086999999999999966e-01	1.206134941810547630e-05	2.086673906884293772e-01	-1.204951410386323967e-05
4.103999999999999870e-01	2.086999999999999966e-01	1.302529342754447746e-05	2.086667970354761370e-01	-1.301280552012927064e-05
4.192000000000000171e-01	2.086999999999999966e-01	1.402538533733743767e-05	2.086661211091727364e-01	-1.401651263185939894e-05
4.280999999999999805e-01	2.086999999999999966e-01	1.507367444760235005e-05	2.086653459491000229e-01	-1.507220714657057808e-05
4.369000000000000106e-01	2.086999999999999966e-01	1.615811145822122657e-05	2.086644806139939246e-01	-1.615564721266974271e-05
4.456999999999999851e-01	2.086999999999999966e-01	1.729074566931204510e-05	2.086635085350923291e-01	-1.727796458296043547e-05
4.545000000000000151e-01	2.086999999999999966e-01	1.844747848063884649e-05	2.086624207723344893e-01	-1.843865771222107314e-05
4.633999999999999786e-01	2.086999999999999966e-01	1.965240849243759668e-05	2.086611937703575781e-01	-1.965107078808291024e-05
4.722000000000000086e-01	2.086999999999999966e-01	2.089348640459030929e-05	2.086598454486383036e-01	-2.088746602003679120e-05
4.809999999999999831e-01	2.086999999999999966e-01	2.217071221709698096e-05	2.086583531228126953e-01	-2.216077385022394649e-05
4.898000000000000131e-01	2.086999999999999966e-01	2.348408592995761507e-05	2.086567066338750331e-01	-2.347052083114836870e-05
4.986999999999999766e-01	2.086999999999999966e-01	2.483360754317221839e-05	2.086548742465147432e-01	-2.483174108257688994e-05
5.074999999999999512e-01	2.086999999999999966e-01	2.621927705674078076e-05	2.086528863105348575e-01	-2.621338258827666338e-05
5.162999999999999812e-01	2.086000000000000076e-01	2.762785005548809171e-05	2.086507125097943616e-01	-2.763008853374287221e-05
5.252000000000000002e-01	2.086000000000000076e-01	2.908511677593886061e-05	2.086483134653203120e-01	-2.909810525124121276e-05
5.340000000000000302e-01	2.086000000000000076e-01	3.057851407623551009e-05	2.086457318241415060e-01	-3.058400677082531201e-05
5.427999999999999492e-01	2.086000000000000076e-01	3.209599842976275906e-05	2.086429300220549732e-01	-3.210366379608053521e-05
5.515999999999999792e-01	2.086000000000000076e-01	3.366165688975119344e-05	2.086398964379326260e-01	-3.365665850394327274e-05
5.604999999999999982e-01	2.086000000000000076e-01	3.525140240297021035e-05	2.086365802122358559e-01	-3.526078755216426866e-05
5.693000000000000282e-01	2.086000000000000076e-01	3.687727849603511803e-05	2.086330436548357592e-01	-3.687959572506705846e-05
5.780999999999999472e-01	2.086000000000000076e-01	3.852724164233060824e-05	2.086292384075289497e-01	-3.853052305829418578e-05
5.868999999999999773e-01	2.086000000000000076e-01	4.021333536847198920e-05	2.086251518793310056e-01	-4.021317966215366018e-05
5.957999999999999963e-01	2.086000000000000076e-01	4.193555967445926092e-05	2.086207197855593776e-01	-4.194683875747778705e-05
6.046000000000000263e-01	2.086000000000000076e-01	4.368187103367712195e-05	2.086160285145206850e-01	-4.369216130940078806e-05
6.133999999999999453e-01	2.086000000000000076e-01	4.546431297274086697e-05	2.086110169706051898e-01	-4.546808080889929143e-05
6.221999999999999753e-01	2.086000000000000076e-01	4.728288549165050273e-05	2.086056716282004286e-01	-4.727423321419928996e-05
6.310999999999999943e-01	2.086000000000000076e-01	4.912554506379073458e-05	2.085999124864740539e-01	-4.913129753728085229e-05
6.399000000000000243e-01	2.086000000000000076e-01	5.099229168916154898e-05	2.085938550155335969e-01	-5.099718751560924110e-05
6.487000000000000544e-01	2.086000000000000076e-01	5.289516889437825413e-05	2.085874228414678622e-01	-5.289225652701604074e-05
6.574999999999999734e-01	2.086000000000000076e-01	5.483417667944084326e-05	2.085806020187572218e-01	-5.481616640537103474e-05
6.663999999999999924e-01	2.086000000000000076e-01	5.679727151773402170e-05	2.085732939550101195e-01	-5.679093358725534433e-05
6.752000000000000224e-01	2.086000000000000076e-01	5.878445340925779624e-05	2.085656487312491925e-01	-5.877185248873926507e-05
6.840000000000000524e-01	2.086000000000000076e-01	6.079572235401216009e-05	2.085575720151246482e-01	-6.078062802486876065e-05
6.928999999999999604e-01	2.084999999999999909e-01	6.281299574156609959e-05	2.085489501305322624e-01	-6.284024256582002477e-05
7.016999999999999904e-01	2.084999999999999909e-01	6.488348927693391843e-05	2.085399620015612188e-01	-6.490409856675213233e-05
7.105000000000000204e-01	2.084999999999999909e-01	6.697805831852697708e-05	2.085304986859156107e-01	-6.699487661695529759e-05
7.193000000000000504e-01	2.084999999999999909e-01	6.910874061945782769e-05	2.085205455397455276e-01	-6.911227678439931280e-05
7.281999999999999584e-01	2.084999999999999909e-01	7.126349842661387746e-05	2.085099657015704322e-01	-7.128051309124849302e-05
7.369999999999999885e-01	2.084999999999999909e-01	7.344233173999515350e-05	2.084989820674921501e-01	-7.345056840162948470e-05
7.458000000000000185e-01	2.084999999999999909e-01	7.564524055960162869e-05	2.084874634407977712e-01	-7.564636857615694081e-05
7.546000000000000485e-01	2.084999999999999909e-01	7.788426263854592295e-05	2.084753947329524570e-01	-7.786763160015274454e-05
7.634999999999999565e-01	2.084999999999999909e-01	8.013532247060281002e-05	2.084626139818181456e-01	-8.013975152970921850e-05
7.722999999999999865e-01	2.084000000000000019e-01	8.238296438906610750e-05	2.084493927402341906e-01	-8.241139201541810015e-05
7.811000000000000165e-01	2.084000000000000019e-01	8.469310447416916743e-05	2.084355755171848346e-01	-8.470767107557065608e-05
7.899000000000000465e-01	2.084000000000000019e-01	8.702730851849204991e-05	2.084211467421203667e-01	-8.702832200905462811e-05
7.987999999999999545e-01	2.084000000000000019e-01	8.938557652203478205e-05	2.084059161265532645e-01	-8.939986481894195256e-05
8.075999999999999845e-01	2.084000000000000019e-01	9.176790848479730964e-05	2.083902104179637393e-01	-9.176874605208479481e-05
8.164000000000000146e-01	2.084000000000000019e-01	9.417430440677967334e-05	2.083738462019667781e-01	-9.416121930837375665e-05
8.252000000000000446e-01	2.084000000000000019e-01	9.660476428798185958e-05	2.083568079630765124e-01	-9.657703336226022730e-05
8.340999999999999526e-01	2.083000000000000129e-01	9.901175488074148441e-05	2.083388744894994205e-01	-9.904378604027927317e-05
8.428999999999999826e-01	2.083000000000000129e-01	1.014891533388287799e-04	2.083204326689048203e-01	-1.015057959278034810e-04
8.517000000000000126e-01	2.083000000000000129e-01	1.039906042091305350e-04	2.083012693691060901e-01	-1.039904071803899628e-04
8.605000000000000426e-01	2.083000000000000129e-01	1.065161074916467089e-04	2.082813685294931105e-01	-1.064973792056530779e-04
8.693999999999999506e-01	2.083000000000000129e-01	1.090656631863773287e-04	2.082604751071573390e-01	-1.090553409173739669e-04
8.781999999999999806e-01	2.081999999999999962e-01	1.115736554352289697e-04	2.082390427127824295e-01	-1.116065745540792149e-04
8.870000000000000107e-01	2.081999999999999962e-01	1.141700688778070355e-04	2.082168246433264147e-01	-1.141794631108079274e-04
8.959000000000000297e-01	2.081999999999999962e-01	1.167905231855941435e-04	2.081935387304391927e-01	-1.168033811331736592e-04
9.046999999999999487e-01	2.081999999999999962e-01	1.194229979259857658e-04	2.081696921204056472e-01	-1.194191356703415142e-04
9.134999999999999787e-01	2.081000000000000072e-01	1.220689364746548999e-04	2.081450114291698850e-01	-1.220558620231278695e-04
9.223000000000000087e-01	2.081000000000000072e-01	1.247121614770588510e-04	2.081194807426626769e-01	-1.247133390226350352e-04
9.312000000000000277e-01	2.081000000000000072e-01	1.273553864794628020e-04	2.080927788684027724e-01	-1.274218953474142498e-04
9.399999999999999467e-01	2.081000000000000072e-01	1.301187580728850948e-04	2.080654893527543181e-01	-1.301204435275745926e-04
9.487999999999999767e-01	2.079999999999999905e-01	1.328182747265350201e-04	2.080373011854096121e-01	-1.328390857648717601e-04
9.576000000000000068e-01	2.079999999999999905e-01	1.355803184143382172e-04	2.080081980178125622e-01	-1.355776070263567043e-04
9.665000000000000258e-01	2.079999999999999905e-01	1.383423621021413871e-04	2.079778168073722899e-01	-1.383672495282952958e-04
9.752999999999999448e-01	2.079000000000000015e-01	1.411565982542792883e-04	2.079468241380287297e-01	-1.411451133282886662e-04
9.840999999999999748e-01	2.079000000000000015e-01	1.439173140364633354e-04	2.079148675163229876e-01	-1.439422211113315674e-04
9.929000000000000048e-01	2.079000000000000015e-01	1.467980609396118768e-04	2.078819306351593066e-01	-1.467583650785936377e-04
1.002000000000000002e+00	2.078000000000000125e-01	1.496068122641925019e-04	2.078468228945447582e-01	-1.496903169134337669e-04
1.010999999999999899e+00	2.078000000000000125e-01	1.524861735266950103e-04	2.078110351871143568e-01	-1.526096328762953174e-04
1.018999999999999906e+00	2.078000000000000125e-01	1.553655347891974917e-04	2.077783199793845903e-01	-1.552207534340703358e-04
1.028000000000000025e+00	2.076999999999999957e-01	1.581687435511938764e-04	2.077404828559632488e-01	-1.581762635626638249e-04
1.036999999999999922e+00	2.076999999999999957e-01	1.611666348239609988e-04	2.077015354500826860e-01	-1.611506234874888652e-04
1.046000000000000041e+00	2.076999999999999957e-01	1.641645260967281483e-04	2.076614603432063999e-01	-1.641436196243958227e-04
1.054999999999999938e+00	2.076000000000000068e-01	1.670819347419702635e-04	2.076202403410915276e-01	-1.671550409652043949e-04
1.064000000000000057e+00	2.076000000000000068e-01	1.700783826390643886e-04	2.075778577680464365e-01	-1.701846744374683389e-04
1.072000000000000064e+00	2.074999999999999900e-01	1.729914611572875660e-04	2.075391943252789528e-01	-1.728928012618126614e-04
1.080999999999999961e+00	2.074999999999999900e-01	1.759864656787087480e-04	2.074945685492762260e-01	-1.759562642493606274e-04
1.090000000000000080e+00	2.074000000000000010e-01	1.790149565157429584e-04	2.074487299341599422e-01	-1.790373344628858542e-04
1.098999999999999977e+00	2.074000000000000010e-01	1.821282601073210866e-04	2.074016610852506548e-01	-1.821358042182899886e-04
1.108000000000000096e+00	2.074000000000000010e-01	1.851218212530692984e-04	2.073533448714054150e-01	-1.852514683972466809e-04
1.116999999999999993e+00	2.073000000000000120e-01	1.881443653823308432e-04	2.073037636965242014e-01	-1.883841191224467878e-04
1.125000000000000000e+00	2.073000000000000120e-01	1.913758525740120705e-04	2.072586155549721865e-01	-1.911827916240635015e-04
1.133999999999999897e+00	2.071999999999999953e-01	1.943938356361470099e-04	2.072065978986322998e-01	-1.943469696019911705e-04
1.143000000000000016e+00	2.071999999999999953e-01	1.975041370063253504e-04	2.071532652669025309e-01	-1.975275426018350666e-04
1.151999999999999913e+00	2.071000000000000063e-01	2.006371859771098078e-04	2.070986002843808738e-01	-2.007243062056714394e-04
1.161000000000000032e+00	2.069999999999999896e-01	2.037671172564405487e-04	2.070425859404744218e-01	-2.039370591885515031e-04
1.169000000000000039e+00	2.069999999999999896e-01	2.069939279109413773e-04	2.069916485605515777e-01	-2.068060978107643961e-04
1.177999999999999936e+00	2.069000000000000006e-01	2.101191826530917467e-04	2.069330380087436028e-01	-2.100484964765588446e-04
1.187000000000000055e+00	2.069000000000000006e-01	2.133444344618657578e-04	2.068730283035539741e-01	-2.133062990708045462e-04
1.195999999999999952e+00	2.068000000000000116e-01	2.165844087025041301e-04	2.068116022539408239e-01	-2.165793033993799479e-04
1.205000000000000071e+00	2.066999999999999948e-01	2.197018114809935014e-04	2.067487425266705259e-01	-2.198673060533433410e-04
1.213999999999999968e+00	2.066999999999999948e-01	2.230432838989553686e-04	2.066844322016102575e-01	-2.231701072316606097e-04
1.221999999999999975e+00	2.066000000000000059e-01	2.262752329708520125e-04	2.066260359381898171e-01	-2.261181916690218057e-04
1.231000000000000094e+00	2.066000000000000059e-01	2.296150888080601520e-04	2.065589389490275762e-01	-2.294483953505815801e-04
1.239999999999999991e+00	2.064999999999999891e-01	2.328421881376955584e-04	2.064903420584298377e-01	-2.327928153910866849e-04
1.249000000000000110e+00	2.064000000000000001e-01	2.360660543058235093e-04	2.064202284903848272e-01	-2.361512524757158806e-04
1.258000000000000007e+00	2.063000000000000111e-01	2.392866873124440048e-04	2.063485810776400364e-01	-2.395235030751334754e-04
1.266999999999999904e+00	2.063000000000000111e-01	2.427408007679247577e-04	2.062753829320999599e-01	-2.429093660385082075e-04
1.274999999999999911e+00	2.061999999999999944e-01	2.460755759227640192e-04	2.062090026467921222e-01	-2.459302890365057739e-04
1.284000000000000030e+00	2.061000000000000054e-01	2.494070024460420592e-04	2.061328297064645432e-01	-2.493413179405757599e-04
1.292999999999999927e+00	2.061000000000000054e-01	2.528577672699614822e-04	2.060550574430483894e-01	-2.527653768493441123e-04
1.302000000000000046e+00	2.059999999999999887e-01	2.561841708458975002e-04	2.059756693468764444e-01	-2.562022663277521944e-04
1.310999999999999943e+00	2.058999999999999997e-01	2.595072257902722424e-04	2.058946487389451130e-01	-2.596517842722376049e-04
1.320000000000000062e+00	2.058000000000000107e-01	2.628269321030857089e-04	2.058119787978164861e-01	-2.631137262397836287e-04
1.328000000000000069e+00	2.056999999999999940e-01	2.662620507347101271e-04	2.057370964788314827e-01	-2.662012754949992445e-04
1.336999999999999966e+00	2.056000000000000050e-01	2.696937052647193950e-04	2.056512663286003684e-01	-2.696861366912133538e-04
1.346000000000000085e+00	2.056000000000000050e-01	2.732548017250810272e-04	2.055637391626283506e-01	-2.731828365314644476e-04
1.354999999999999982e+00	2.054999999999999882e-01	2.766812601026675698e-04	2.054744985444175998e-01	-2.766911713519932202e-04
1.364000000000000101e+00	2.053999999999999992e-01	2.801042543786390706e-04	2.053835283357329788e-01	-2.802109400666373019e-04
1.372000000000000108e+00	2.053000000000000103e-01	2.835237845529953670e-04	2.053012006414713930e-01	-2.833490556808942627e-04
1.381000000000000005e+00	2.051999999999999935e-01	2.869398506257365674e-04	2.052069186270765455e-01	-2.868898592013606908e-04
1.389999999999999902e+00	2.051000000000000045e-01	2.904708671370733841e-04	2.051108599667573751e-01	-2.904415037213051794e-04
1.399000000000000021e+00	2.049999999999999878e-01	2.939983040767412304e-04	2.050130086206953250e-01	-2.940037847140311513e-04
1.407999999999999918e+00	2.048999999999999988e-01	2.974038623745832140e-04	2.049133483034219771e-01	-2.975764929432593705e-04
1.417000000000000037e+00	2.048000000000000098e-01	3.009241979059400023e-04	2.048118630371049409e-01	-3.011594220439648881e-04
1.425000000000000044e+00	2.046999999999999931e-01	3.044409538656278743e-04	2.047201091423227204e-01	-3.043526632551657170e-04
1.433999999999999941e+00	2.046000000000000041e-01	3.079541302536467216e-04	2.046151335665594151e-01	-3.079543356448143370e-04
1.443000000000000060e+00	2.044999999999999873e-01	3.115817952000458500e-04	2.045082871224921384e-01	-3.115656271981587276e-04
1.451999999999999957e+00	2.043999999999999984e-01	3.150877547096998734e-04	2.043995542167387214e-01	-3.151863310555926218e-04
1.461000000000000076e+00	2.043000000000000094e-01	3.187080873076803575e-04	2.042889192474463544e-01	-3.188162383738429948e-04
1.469999999999999973e+00	2.041999999999999926e-01	3.223247248639379966e-04	2.041763664158767200e-01	-3.224551354091176499e-04
1.477999999999999980e+00	2.041000000000000036e-01	3.258198301885312340e-04	2.040746968584989662e-01	-3.256970869785668276e-04
1.487000000000000099e+00	2.039999999999999869e-01	3.294291353963701746e-04	2.039584793153741971e-01	-3.293523912938694717e-04
1.495999999999999996e+00	2.038000000000000089e-01	3.329890771561934957e-04	2.038402993708438582e-01	-3.330160747096236849e-04
1.504999999999999893e+00	2.036999999999999922e-01	3.365890870246984138e-04	2.037201415926664094e-01	-3.366879216216323739e-04
1.514000000000000012e+00	2.036000000000000032e-01	3.401854018514805953e-04	2.035979908737277355e-01	-3.403677199902342644e-04
1.522999999999999909e+00	2.034999999999999865e-01	3.438955124163200279e-04	2.034738321743734812e-01	-3.440552566495216338e-04
1.530999999999999917e+00	2.033999999999999975e-01	3.474843794246296907e-04	2.033617708441282923e-01	-3.473393860486564781e-04
1.540000000000000036e+00	2.031999999999999917e-01	3.510141835004012049e-04	2.032337779014728452e-01	-3.510409431729534751e-04
1.548999999999999932e+00	2.031000000000000028e-01	3.547110150090493005e-04	2.031037336587614150e-01	-3.547496123418612595e-04
1.558000000000000052e+00	2.030000000000000138e-01	3.584040360059207852e-04	2.029716232799721187e-01	-3.584651747911356441e-04
1.566999999999999948e+00	2.028000000000000080e-01	3.619147875228090274e-04	2.028374318878424232e-01	-3.621874083552473287e-04
1.574999999999999956e+00	2.026999999999999913e-01	3.655982822402387947e-04	2.027163918324026148e-01	-3.655014839421236346e-04
1.584000000000000075e+00	2.026000000000000023e-01	3.693949376104298829e-04	2.025782300190772656e-01	-3.692357228785301854e-04
1.592999999999999972e+00	2.023999999999999966e-01	3.728865210983809786e-04	2.024379452483126562e-01	-3.729759967815608280e-04
1.602000000000000091e+00	2.023000000000000076e-01	3.766734192490227089e-04	2.022955230582789699e-01	-3.767220810126187215e-04
1.610999999999999988e+00	2.021999999999999909e-01	3.804563914178338453e-04	2.021509492792408769e-01	-3.804737545303066033e-04
1.620000000000000107e+00	2.020000000000000129e-01	3.840453161611704453e-04	2.020042098222089577e-01	-3.842307948654932487e-04
1.627999999999999892e+00	2.018999999999999961e-01	3.878184733754053951e-04	2.018719451398517939e-01	-3.875747064187541266e-04
1.637000000000000011e+00	2.016999999999999904e-01	3.913936571823352145e-04	2.017210763160928177e-01	-3.913412606225608785e-04
1.645999999999999908e+00	2.016000000000000014e-01	3.951569994419939775e-04	2.015680013671082571e-01	-3.951125268152272190e-04
1.655000000000000027e+00	2.013999999999999957e-01	3.988347206567318098e-04	2.014127065265134131e-01	-3.988882771445690875e-04
1.663999999999999924e+00	2.013000000000000067e-01	4.025881902267874489e-04	2.012551779796152296e-01	-4.026682787384892274e-04
1.673000000000000043e+00	2.011000000000000010e-01	4.062518818299840312e-04	2.010954021668489300e-01	-4.064523019285888107e-04
1.681000000000000050e+00	2.008999999999999952e-01	4.099074905294120019e-04	2.009514818526233204e-01	-4.098190706926430516e-04
1.689999999999999947e+00	2.008000000000000063e-01	4.136451407020918245e-04	2.007874247570741177e-01	-4.136100645409881331e-04
1.699000000000000066e+00	2.006000000000000005e-01	4.172867197899784910e-04	2.006210817745620600e-01	-4.174044085860250568e-04
1.707999999999999963e+00	2.005000000000000115e-01	4.212460147310001773e-04	2.004524397950704917e-01	-4.212018700328856963e-04
1.717000000000000082e+00	2.003000000000000058e-01	4.248733332672378449e-04	2.002814859025430216e-01	-4.250022176198527558e-04
1.725999999999999979e+00	2.001000000000000001e-01	4.284925688997068467e-04	2.001082070951174796e-01	-4.288052121854447635e-04
1.733999999999999986e+00	1.998999999999999944e-01	4.322191339472181886e-04	1.999522193006190995e-01	-4.321876803146739538e-04
1.743000000000000105e+00	1.998000000000000054e-01	4.361556812876338663e-04	1.997745140805138597e-01	-4.359950244375824938e-04
1.752000000000000002e+00	1.995999999999999996e-01	4.397524579946313831e-04	1.995944473678894493e-01	-4.398043308212391291e-04
1.760999999999999899e+00	1.993999999999999939e-01	4.434562754415366081e-04	1.994120066204029262e-01	-4.436153556823001416e-04
1.770000000000000018e+00	1.991999999999999882e-01	4.471517790445655809e-04	1.992271794596251755e-01	-4.474278559996014122e-04
1.778000000000000025e+00	1.990999999999999992e-01	4.510655210493482586e-04	1.990608754190208163e-01	-4.508177902472861780e-04
1.786999999999999922e+00	1.988999999999999935e-01	4.548613103941353967e-04	1.988715075618135986e-01	-4.546324236782553008e-04
1.796000000000000041e+00	1.986999999999999877e-01	4.585338354564506120e-04	1.986797184187445720e-01	-4.584478316061098855e-04
1.804999999999999938e+00	1.985000000000000098e-01	4.621980466748895752e-04	1.984854961176755750e-01	-4.622637672204963103e-04
1.814000000000000057e+00	1.983000000000000040e-01	4.659684326078323505e-04	1.982888290085189353e-01	-4.660799873510158820e-04
1.822999999999999954e+00	1.980999999999999983e-01	4.697302737567912874e-04	1.980897055641361038e-01	-4.698962470381408949e-04
1.830999999999999961e+00	1.978999999999999926e-01	4.734835701217660607e-04	1.979106355282265750e-01	-4.732883067964937401e-04
1.840000000000000080e+00	1.976999999999999869e-01	4.772283217027568328e-04	1.977068410835902124e-01	-4.771039536922040821e-04
1.848999999999999977e+00	1.975000000000000089e-01	4.809645284997637665e-04	1.975005575811852598e-01	-4.809189176608227021e-04
1.858000000000000096e+00	1.973000000000000032e-01	4.846921905127865365e-04	1.972917740167753065e-01	-4.847329497690844313e-04
1.866999999999999993e+00	1.970999999999999974e-01	4.884113077418253054e-04	1.970804794323612608e-01	-4.885457932854555055e-04
1.875999999999999890e+00	1.968999999999999917e-01	4.922355604548835041e-04	1.968666630519843030e-01	-4.923571937572055000e-04
1.883999999999999897e+00	1.967000000000000137e-01	4.959374726459006132e-04	1.966744784282842828e-01	-4.957436910137183461e-04
1.893000000000000016e+00	1.965000000000000080e-01	4.997442893808292947e-04	1.964558699029718136e-01	-4.995516793840826166e-04
1.901999999999999913e+00	1.962000000000000133e-01	5.032858136670653824e-04	1.962347093369589401e-01	-5.033574883107229782e-04
1.911000000000000032e+00	1.960000000000000075e-01	5.070728850227878160e-04	1.960109865251274675e-01	-5.071608591316876559e-04
1.919999999999999929e+00	1.958000000000000018e-01	5.108511806544184996e-04	1.957846914487453849e-01	-5.109615368403565543e-04
1.929000000000000048e+00	1.955999999999999961e-01	5.146207005619576500e-04	1.955558142397411936e-01	-5.147592646014640533e-04
1.937000000000000055e+00	1.953000000000000014e-01	5.181161522967123482e-04	1.953501922241218103e-01	-5.181323320116577825e-04
1.945999999999999952e+00	1.950999999999999956e-01	5.218659268250451424e-04	1.951164111690832925e-01	-5.219237669596072434e-04
1.955000000000000071e+00	1.948999999999999899e-01	5.257194511967513062e-04	1.948800202602312404e-01	-5.257114943410762069e-04
1.963999999999999968e+00	1.945999999999999952e-01	5.292919791924428257e-04	1.946410102281652676e-01	-5.294952543613623205e-04
1.973000000000000087e+00	1.943999999999999895e-01	5.330130016773699814e-04	1.943993719482103311e-01	-5.332747786326321425e-04
1.981000000000000094e+00	1.942000000000000115e-01	5.368373698604820545e-04	1.941823686859645848e-01	-5.366305839840981298e-04
1.989999999999999991e+00	1.938999999999999890e-01	5.403740444044569319e-04	1.939357416138944301e-01	-5.404013822040386328e-04
1.999000000000000110e+00	1.937000000000000111e-01	5.441781475931205389e-04	1.936864608471924043e-01	-5.441671810041611183e-04
2.008000000000000007e+00	1.933999999999999886e-01	5.478017133526083158e-04	1.934345179168257545e-01	-5.479277089658526325e-04
2.016999999999999904e+00	1.932000000000000106e-01	5.515854360767695821e-04	1.931799045152417516e-01	-5.516826948312235444e-04
2.025999999999999801e+00	1.928999999999999881e-01	5.550724007625672165e-04	1.929226124858151037e-01	-5.554318710480388209e-04
2.033999999999999808e+00	1.927000000000000102e-01	5.589471138891526254e-04	1.926916532664820214e-01	-5.587593800749803127e-04
2.043000000000000149e+00	1.923999999999999877e-01	5.625202192351134089e-04	1.924292799736670168e-01	-5.624968497075040139e-04
2.052000000000000046e+00	1.922000000000000097e-01	5.663741477520079165e-04	1.921642055197881338e-01	-5.662277243787270167e-04
2.060999999999999943e+00	1.918999999999999873e-01	5.699218496861244458e-04	1.918964224251488992e-01	-5.699517321969536400e-04
2.069999999999999840e+00	1.915999999999999925e-01	5.734556952137802657e-04	1.916259233557986441e-01	-5.736686040684634870e-04
2.079000000000000181e+00	1.913999999999999868e-01	5.772772921156002187e-04	1.913527012242089431e-01	-5.773780640041596387e-04
2.087000000000000188e+00	1.910999999999999921e-01	5.807857342314116759e-04	1.911075455133452450e-01	-5.806689134463073132e-04
2.096000000000000085e+00	1.907999999999999974e-01	5.843904783721239841e-04	1.908291611470013249e-01	-5.843636137645336244e-04
2.104999999999999982e+00	1.905000000000000027e-01	5.878710344699337531e-04	1.905480341871972905e-01	-5.880501047783143979e-04
2.113999999999999879e+00	1.902999999999999969e-01	5.917585070374682807e-04	1.902641582309833046e-01	-5.917281098838572456e-04
2.123000000000000220e+00	1.900000000000000022e-01	5.953231830694989376e-04	1.899775271470018345e-01	-5.953973461035103314e-04
2.132000000000000117e+00	1.897000000000000075e-01	5.987641329388421196e-04	1.896881349295530539e-01	-5.990575334714647645e-04
2.140000000000000124e+00	1.894000000000000128e-01	6.023005765427092480e-04	1.894285746480499633e-01	-6.023032133340208011e-04
2.149000000000000021e+00	1.890999999999999903e-01	6.059319942658582129e-04	1.891339510466050478e-01	-6.059455535333889246e-04
2.157999999999999918e+00	1.887999999999999956e-01	6.094398590314004062e-04	1.888365499849005980e-01	-6.095780366292974112e-04
2.166999999999999815e+00	1.885000000000000009e-01	6.129335209803208088e-04	1.885363662443448607e-01	-6.132003785936951824e-04
2.176000000000000156e+00	1.882000000000000062e-01	6.165216374332806127e-04	1.882333947073081271e-01	-6.168122990615587230e-04
2.184000000000000163e+00	1.879000000000000115e-01	6.199867205438758634e-04	1.879617422749234046e-01	-6.200139210246664607e-04
2.193000000000000060e+00	1.875999999999999890e-01	6.235459117483491088e-04	1.876534916581353296e-01	-6.236053893499344039e-04
2.201999999999999957e+00	1.872999999999999943e-01	6.270905537260388317e-04	1.873424397952958564e-01	-6.271856149567945184e-04
2.210999999999999854e+00	1.869999999999999996e-01	6.306206464769450321e-04	1.870285823848302220e-01	-6.307543136016900524e-04
2.220000000000000195e+00	1.867000000000000048e-01	6.341361900010676015e-04	1.867119152230796164e-01	-6.343112043008684647e-04
2.229000000000000092e+00	1.864000000000000101e-01	6.376371842984065400e-04	1.863924344461065363e-01	-6.378560012589006576e-04
2.237000000000000099e+00	1.860999999999999877e-01	6.411236293689618476e-04	1.861060866359723898e-01	-6.409965439944094283e-04
2.245999999999999996e+00	1.857999999999999929e-01	6.447027968927491982e-04	1.857812817129779748e-01	-6.445177065400727002e-04
2.254999999999999893e+00	1.854999999999999982e-01	6.481599703046566491e-04	1.854536532282947126e-01	-6.480259445589103525e-04
2.263999999999999790e+00	1.850999999999999868e-01	6.513576247705633870e-04	1.851231980195188198e-01	-6.515209736833993664e-04
2.273000000000000131e+00	1.847999999999999921e-01	6.548897959824385691e-04	1.847899134081017469e-01	-6.550025016600032664e-04
2.282000000000000028e+00	1.844999999999999973e-01	6.584070715573687137e-04	1.844537968617200874e-01	-6.584702376120771250e-04
2.290000000000000036e+00	1.841000000000000136e-01	6.615501086878101695e-04	1.841526471737605641e-01	-6.615408587584478825e-04
2.298999999999999932e+00	1.837999999999999912e-01	6.650351103826924798e-04	1.838111747596559431e-01	-6.649817614510897170e-04
2.307999999999999829e+00	1.834999999999999964e-01	6.685052164406298609e-04	1.834668639018092740e-01	-6.684080410366461961e-04
2.317000000000000171e+00	1.831000000000000127e-01	6.715936362356059262e-04	1.831197130099375403e-01	-6.718194037264841418e-04
2.326000000000000068e+00	1.827999999999999903e-01	6.751370080427034634e-04	1.827697205504325573e-01	-6.752155591768611246e-04
2.334999999999999964e+00	1.824000000000000066e-01	6.781879578052090775e-04	1.824168850416879317e-01	-6.785962205329027636e-04
2.342999999999999972e+00	1.821000000000000119e-01	6.816984783819897333e-04	1.821008657555223120e-01	-6.815880123641108275e-04
2.351999999999999869e+00	1.817000000000000004e-01	6.848168626559366853e-04	1.817426572813344299e-01	-6.849386141956505638e-04
2.361000000000000210e+00	1.814000000000000057e-01	6.882943587973195396e-04	1.813816034550020384e-01	-6.882728779742591308e-04
2.370000000000000107e+00	1.809999999999999942e-01	6.913746379535000560e-04	1.810177037633004804e-01	-6.915905141992738283e-04
2.379000000000000004e+00	1.806999999999999995e-01	6.948191096594854340e-04	1.806509577888252560e-01	-6.948912358016407984e-04
2.387000000000000011e+00	1.802999999999999881e-01	6.979653799514342911e-04	1.803225720154223166e-01	-6.978107736948349670e-04
2.395999999999999908e+00	1.799000000000000044e-01	7.009870003202652196e-04	1.799504504357866963e-01	-7.010787440459653004e-04
2.404999999999999805e+00	1.796000000000000096e-01	7.044841841058274929e-04	1.795754836662575571e-01	-7.043289525934426538e-04
2.414000000000000146e+00	1.791999999999999982e-01	7.074674684167841284e-04	1.791976722379210740e-01	-7.075611110194286735e-04
2.423000000000000043e+00	1.787999999999999867e-01	7.105336602263962950e-04	1.788170169690101452e-01	-7.107749303893107955e-04
2.431999999999999940e+00	1.784999999999999920e-01	7.139790556928123436e-04	1.784335193298058897e-01	-7.139701155207829044e-04
2.439999999999999947e+00	1.781000000000000083e-01	7.170062763592543412e-04	1.780902476258014455e-01	-7.167943994707723062e-04
2.448999999999999844e+00	1.776999999999999968e-01	7.200127124160054376e-04	1.777013853743109884e-01	-7.199535895764989056e-04
2.458000000000000185e+00	1.773000000000000131e-01	7.231007280657931590e-04	1.773096853715062926e-01	-7.230933074626757183e-04
2.467000000000000082e+00	1.769000000000000017e-01	7.260653639630549206e-04	1.769151498287594437e-01	-7.262132617630257187e-04
2.475999999999999979e+00	1.764999999999999902e-01	7.290092152506257809e-04	1.765177814261770506e-01	-7.293131583194216883e-04
2.484999999999999876e+00	1.761000000000000065e-01	7.320339533109103446e-04	1.761175828564772727e-01	-7.323927061932272720e-04
2.492999999999999883e+00	1.756999999999999951e-01	7.350374448812885091e-04	1.757594770275579810e-01	-7.351127666761728564e-04
2.501999999999999780e+00	1.753000000000000114e-01	7.380196899617608164e-04	1.753539400925424319e-01	-7.381530942976148200e-04
2.511000000000000121e+00	1.748999999999999999e-01	7.409806885523266161e-04	1.749455818661859730e-01	-7.411722386970666810e-04
2.520000000000000018e+00	1.744999999999999885e-01	7.439204406529862333e-04	1.745344061972255445e-01	-7.441699083321998576e-04
2.528999999999999915e+00	1.741000000000000048e-01	7.468389462637398850e-04	1.741204169202749119e-01	-7.471458149841541134e-04
2.537999999999999812e+00	1.736999999999999933e-01	7.497362053845872459e-04	1.737036178675882836e-01	-7.500996735957381634e-04
2.545999999999999819e+00	1.733000000000000096e-01	7.527122728171792201e-04	1.733307744752572710e-01	-7.527065844226419125e-04
2.555000000000000160e+00	1.728999999999999981e-01	7.556666318796492971e-04	1.729086804420127133e-01	-7.556180107720974082e-04
2.564000000000000057e+00	1.724999999999999867e-01	7.584996896505627213e-04	1.724837904330056848e-01	-7.585065555963072881e-04
2.572999999999999954e+00	1.721000000000000030e-01	7.614108629128976203e-04	1.720561094503444133e-01	-7.613719339654674090e-04
2.581999999999999851e+00	1.716000000000000025e-01	7.638551907475657704e-04	1.716256425383701489e-01	-7.642138635570827447e-04
2.589999999999999858e+00	1.711999999999999911e-01	7.667202337233922343e-04	1.712406711533110970e-01	-7.667201067598190074e-04
2.599000000000000199e+00	1.708000000000000074e-01	7.695635683290974515e-04	1.708049581456693722e-01	-7.695169632639582181e-04
2.608000000000000096e+00	1.703999999999999959e-01	7.724835750505508209e-04	1.703664768120468076e-01	-7.722895457585293028e-04
2.616999999999999993e+00	1.698999999999999955e-01	7.748272129982722994e-04	1.699252333476141130e-01	-7.750375732358990829e-04
2.625999999999999890e+00	1.695000000000000118e-01	7.777003388778674833e-04	1.694812341005101919e-01	-7.777607664029911536e-04
2.634999999999999787e+00	1.691000000000000003e-01	7.805512945071259225e-04	1.690344863358591021e-01	-7.804588420875661686e-04
2.642999999999999794e+00	1.685999999999999999e-01	7.828183758091529065e-04	1.686350758887632251e-01	-7.828358170828417706e-04
2.652000000000000135e+00	1.681999999999999884e-01	7.856224505965530517e-04	1.681831569346923794e-01	-7.854856811299242101e-04
2.661000000000000032e+00	1.676999999999999880e-01	7.879345074845496176e-04	1.677285110237277665e-01	-7.881096208056842566e-04
2.669999999999999929e+00	1.673000000000000043e-01	7.907880611900195821e-04	1.672711458986747834e-01	-7.907073604154091911e-04
2.678999999999999826e+00	1.668000000000000038e-01	7.930471750583316121e-04	1.668110702424815683e-01	-7.932786212241891861e-04
2.688000000000000167e+00	1.663999999999999924e-01	7.957567953416924645e-04	1.663482928345825229e-01	-7.958231265485398494e-04
2.696000000000000174e+00	1.658999999999999919e-01	7.980590372751129521e-04	1.659346740475265980e-01	-7.980622263485708445e-04
2.705000000000000071e+00	1.655000000000000082e-01	8.008168663059510046e-04	1.654668170633771807e-01	-8.005554491684516681e-04
2.713999999999999968e+00	1.650000000000000078e-01	8.029700941348938545e-04	1.649962839346632848e-01	-8.030211308896171869e-04
2.722999999999999865e+00	1.645000000000000073e-01	8.051905832701970137e-04	1.645230847248221329e-01	-8.054589986630001676e-04
2.732000000000000206e+00	1.640999999999999959e-01	8.078750888168479728e-04	1.640472295035460826e-01	-8.078687821516222214e-04
2.741000000000000103e+00	1.635999999999999954e-01	8.101362811461292014e-04	1.635687282628272010e-01	-8.102502139147872403e-04
2.749000000000000110e+00	1.630999999999999950e-01	8.122744401330459852e-04	1.631411805228632494e-01	-8.123430266337059672e-04
2.758000000000000007e+00	1.627000000000000113e-01	8.148851603152947867e-04	1.626577091032255784e-01	-8.146701821460909394e-04
2.766999999999999904e+00	1.622000000000000108e-01	8.170632142058126268e-04	1.621716225961690738e-01	-8.169682194954768634e-04
2.775999999999999801e+00	1.617000000000000104e-01	8.192124005828708457e-04	1.616829323837805088e-01	-8.192368755681679778e-04
2.785000000000000142e+00	1.612000000000000099e-01	8.213327194464697684e-04	1.611916497581799002e-01	-8.214758900374360094e-04
2.793000000000000149e+00	1.607000000000000095e-01	8.233313906083504150e-04	1.607527868581116737e-01	-8.234410323629292369e-04
2.802000000000000046e+00	1.602000000000000091e-01	8.254867546332892922e-04	1.602566390466680646e-01	-8.256233533592912018e-04
2.810999999999999943e+00	1.597999999999999976e-01	8.280386428231072604e-04	1.597579337477244010e-01	-8.277752878571716880e-04
2.819999999999999840e+00	1.592999999999999972e-01	8.300463783842141263e-04	1.592566836761879490e-01	-8.298965808924733348e-04
2.829000000000000181e+00	1.587999999999999967e-01	8.321169296546090857e-04	1.587529014448927911e-01	-8.319869801728128683e-04
2.838000000000000078e+00	1.582999999999999963e-01	8.340666415136623480e-04	1.582465996965504162e-01	-8.340462357879265811e-04
2.846000000000000085e+00	1.577999999999999958e-01	8.360785917317343314e-04	1.577944495946623227e-01	-8.358503381667180048e-04
2.854999999999999982e+00	1.572999999999999954e-01	8.380610970860776464e-04	1.572834265002045762e-01	-8.378500871321609795e-04
2.863999999999999879e+00	1.567999999999999949e-01	8.400141575766924013e-04	1.567699242336876853e-01	-8.398179764036673095e-04
2.873000000000000220e+00	1.562999999999999945e-01	8.419377732035782710e-04	1.562539567470239144e-01	-8.417537627107372217e-04
2.882000000000000117e+00	1.557999999999999940e-01	8.438319439667355806e-04	1.557355380326768401e-01	-8.436572051423248293e-04
2.891000000000000014e+00	1.552000000000000046e-01	8.451521130922645588e-04	1.552146831810033156e-01	-8.455280640152215222e-04
2.899000000000000021e+00	1.547000000000000042e-01	8.470737657282353212e-04	1.547496685053584009e-01	-8.471635032774966698e-04
2.907999999999999918e+00	1.542000000000000037e-01	8.488763687386992243e-04	1.542242543657511011e-01	-8.489721685652179117e-04
2.916999999999999815e+00	1.537000000000000033e-01	8.507382656218089164e-04	1.536964486490305370e-01	-8.507475699362038136e-04
2.926000000000000156e+00	1.532000000000000028e-01	8.525701402909206762e-04	1.531662666922579408e-01	-8.524894765475489293e-04
2.935000000000000053e+00	1.527000000000000024e-01	8.543719927460345035e-04	1.526337249569610366e-01	-8.541976597434972540e-04
2.943999999999999950e+00	1.521000000000000130e-01	8.555813106198791084e-04	1.520988403739338413e-01	-8.558718931208120261e-04
2.951999999999999957e+00	1.516000000000000125e-01	8.573201164255975270e-04	1.516214341574370628e-01	-8.573314182744082952e-04
2.960999999999999854e+00	1.511000000000000121e-01	8.591161376429927530e-04	1.510821699110473371e-01	-8.589409146515708309e-04
2.970000000000000195e+00	1.504999999999999949e-01	8.602230335790830027e-04	1.505406111001350855e-01	-8.605158201417298760e-04
2.979000000000000092e+00	1.499999999999999944e-01	8.619550843866518241e-04	1.499967755130055536e-01	-8.620559181986278338e-04
2.987999999999999989e+00	1.494999999999999940e-01	8.640017910909289674e-04	1.494506814753442381e-01	-8.635609949775309001e-04
2.995999999999999996e+00	1.489000000000000046e-01	8.648325981282929372e-04	1.489633832722620510e-01	-8.648692692578229500e-04
3.004999999999999893e+00	1.484000000000000041e-01	8.662124652716560484e-04	1.484130727619722978e-01	-8.663076189430538986e-04
3.013999999999999790e+00	1.479000000000000037e-01	8.675634649015599720e-04	1.478605560217739479e-01	-8.677103418360994098e-04
3.023000000000000131e+00	1.472999999999999865e-01	8.691465593396777677e-04	1.473058521093731921e-01	-8.690772344783590387e-04
3.032000000000000028e+00	1.468000000000000138e-01	8.704340504399707846e-04	1.467489807439286698e-01	-8.704080967784836968e-04
3.040999999999999925e+00	1.461999999999999966e-01	8.710968485490002940e-04	1.461899614992007712e-01	-8.717027306878499847e-04
3.048999999999999932e+00	1.456999999999999962e-01	8.731649172132376025e-04	1.456912680443468722e-01	-8.728229438899641132e-04
3.057999999999999829e+00	1.451000000000000068e-01	8.737578559396953857e-04	1.451282445907066676e-01	-8.740486132078703228e-04
3.067000000000000171e+00	1.446000000000000063e-01	8.757560652213606427e-04	1.445631301078211806e-01	-8.752374960662654942e-04
3.076000000000000068e+00	1.439999999999999891e-01	8.762791445652463743e-04	1.439959456940123339e-01	-8.763894073245621962e-04
3.084999999999999964e+00	1.433999999999999997e-01	8.767675828929809290e-04	1.434267123140197109e-01	-8.775041637966942863e-04
3.093999999999999861e+00	1.428999999999999992e-01	8.786607144256535851e-04	1.428554507624638925e-01	-8.785815841350246621e-04
3.101999999999999869e+00	1.423000000000000098e-01	8.790792933708160882e-04	1.423459767517172847e-01	-8.795078020771424088e-04
3.111000000000000210e+00	1.418000000000000094e-01	8.809025655209171265e-04	1.417709412936208890e-01	-8.805142133801956671e-04
3.120000000000000107e+00	1.411999999999999922e-01	8.812512850835074697e-04	1.411939398483562369e-01	-8.814827849880956315e-04
3.129000000000000004e+00	1.406000000000000028e-01	8.823771181084272795e-04	1.406149947661908817e-01	-8.824133498606739293e-04
3.137999999999999901e+00	1.401000000000000023e-01	8.832835580310549649e-04	1.400341282168875157e-01	-8.833057426332472425e-04
3.146999999999999797e+00	1.395000000000000129e-01	8.843331808204417952e-04	1.394513622009263265e-01	-8.841597996370981032e-04
3.154999999999999805e+00	1.388999999999999957e-01	8.845392948665424743e-04	1.389317715843781942e-01	-8.848866497563473432e-04
3.164000000000000146e+00	1.383000000000000063e-01	8.855092433187809579e-04	1.383454803198717331e-01	-8.856678676024562708e-04
3.173000000000000043e+00	1.378000000000000058e-01	8.862857794308410522e-04	1.377573570268195435e-01	-8.864103065225395744e-04
3.181999999999999940e+00	1.371999999999999886e-01	8.871795176475465563e-04	1.371674252391521243e-01	-8.871138184378165713e-04
3.190999999999999837e+00	1.365999999999999992e-01	8.880316866448704745e-04	1.365757083023439455e-01	-8.877782567585514690e-04
3.198999999999999844e+00	1.360000000000000098e-01	8.880570900567149456e-04	1.360482581013445214e-01	-8.883359503986272814e-04
3.208000000000000185e+00	1.353999999999999926e-01	8.888295847168904088e-04	1.354532347519423474e-01	-8.889262010435339863e-04
3.217000000000000082e+00	1.348999999999999921e-01	8.894415760022314097e-04	1.348564970949417408e-01	-8.894769855079312764e-04
3.225999999999999979e+00	1.343000000000000027e-01	8.901378604268743271e-04	1.342580700109880509e-01	-8.899881743303615384e-04
3.234999999999999876e+00	1.337000000000000133e-01	8.907925756321354418e-04	1.336579781826533198e-01	-8.904596393628461072e-04
3.244000000000000217e+00	1.330999999999999961e-01	8.906372684097232711e-04	1.330562462888440212e-01	-8.908912549145356526e-04
3.251999999999999780e+00	1.325000000000000067e-01	8.912123092778361476e-04	1.325200175968136718e-01	-8.912413656166126965e-04
3.261000000000000121e+00	1.318999999999999895e-01	8.917457809265672214e-04	1.319152589404169185e-01	-8.915973985543580770e-04
3.270000000000000018e+00	1.313000000000000000e-01	8.922376833559168179e-04	1.313089358165896170e-01	-8.919132584982535474e-04
3.278999999999999915e+00	1.307000000000000106e-01	8.919334197640540552e-04	1.307010742210134580e-01	-8.921888370784551931e-04
3.287999999999999812e+00	1.300999999999999934e-01	8.923456478562553050e-04	1.300916999894664861e-01	-8.924240273585522243e-04
3.297000000000000153e+00	1.295000000000000040e-01	8.927163067290750775e-04	1.294808398460340904e-01	-8.926187311075451346e-04
3.305000000000000160e+00	1.288999999999999868e-01	8.923011918855276161e-04	1.289366279633311352e-01	-8.927577401125839484e-04
3.314000000000000057e+00	1.282999999999999974e-01	8.925921764211993672e-04	1.283230363634599580e-01	-8.928757264674703868e-04
3.322999999999999954e+00	1.277000000000000079e-01	8.928415917374893157e-04	1.277080381909350415e-01	-8.929529713046066488e-04
3.331999999999999851e+00	1.270999999999999908e-01	8.930494378343974615e-04	1.270916605104721597e-01	-8.929893883191799371e-04
3.341000000000000192e+00	1.265000000000000013e-01	8.932157147119241299e-04	1.264739307510656108e-01	-8.929848967018040509e-04
3.350000000000000089e+00	1.259000000000000119e-01	8.933404223700692126e-04	1.258548776164197525e-01	-8.929394283436556130e-04
3.358000000000000096e+00	1.252999999999999947e-01	8.927001409215377459e-04	1.253035204022066029e-01	-8.928645588692247104e-04
3.366999999999999993e+00	1.247000000000000053e-01	8.927451742425344819e-04	1.246820457301761331e-01	-8.927415120250387515e-04
3.375999999999999890e+00	1.241000000000000020e-01	8.927486383441497406e-04	1.240593300358984324e-01	-8.925773013865142451e-04
3.384999999999999787e+00	1.234999999999999987e-01	8.927105332263831966e-04	1.234354015700392937e-01	-8.923718651899512425e-04
3.394000000000000128e+00	1.228000000000000064e-01	8.919045522505944339e-04	1.228102897803280968e-01	-8.921251550873633218e-04
3.402000000000000135e+00	1.222000000000000031e-01	8.917798445924495681e-04	1.222536656346093764e-01	-8.918711739263325642e-04
3.411000000000000032e+00	1.215999999999999998e-01	8.916135677149227912e-04	1.216264001060339134e-01	-8.915463891474909291e-04
3.419999999999999929e+00	1.209999999999999964e-01	8.914057216180146454e-04	1.209980370460557869e-01	-8.911802120300605983e-04
3.428999999999999826e+00	1.203999999999999931e-01	8.911563063017246969e-04	1.203686057265225401e-01	-8.907726028049146698e-04
3.438000000000000167e+00	1.198000000000000037e-01	8.908653217660531627e-04	1.197381360588769400e-01	-8.903235309305757017e-04
3.447000000000000064e+00	1.190999999999999975e-01	8.897856767626685084e-04	1.191066589973752837e-01	-8.898329791245986877e-04
3.455000000000000071e+00	1.184999999999999942e-01	8.894080896866184355e-04	1.185445252604464678e-01	-8.893620975481703744e-04
3.463999999999999968e+00	1.179000000000000048e-01	8.889889333911868852e-04	1.179112292405361390e-01	-8.887931516274375204e-04
3.472999999999999865e+00	1.173000000000000015e-01	8.885282078763735323e-04	1.172770142194780180e-01	-8.881826807299016482e-04
3.482000000000000206e+00	1.166999999999999982e-01	8.880259131421785936e-04	1.166419106102853376e-01	-8.875306729163911015e-04
3.491000000000000103e+00	1.160000000000000059e-01	8.867176374321950006e-04	1.160059500474965866e-01	-8.868371328742839701e-04
3.500000000000000000e+00	1.154000000000000026e-01	8.861287401576214149e-04	1.153691644155896701e-01	-8.861020709693342989e-04
3.508000000000000007e+00	1.147999999999999993e-01	8.854982736636664601e-04	1.148024656784228242e-01	-8.854138332318297125e-04
3.516999999999999904e+00	1.141999999999999960e-01	8.848262379503295944e-04	1.141642077246092513e-01	-8.846003698804121409e-04
3.525999999999999801e+00	1.135000000000000037e-01	8.833343648547437987e-04	1.135252154891760457e-01	-8.837454156324157624e-04
3.535000000000000142e+00	1.129000000000000004e-01	8.825757266010285026e-04	1.128855208596578202e-01	-8.828489929619009503e-04
3.544000000000000039e+00	1.122999999999999970e-01	8.824238834802315906e-04	1.122451566331743728e-01	-8.819111387514351258e-04
3.552999999999999936e+00	1.116000000000000048e-01	8.807894048681558057e-04	1.116041554348555648e-01	-8.809318907332262718e-04
3.560999999999999943e+00	1.110000000000000014e-01	8.798991307530654518e-04	1.110338680324675781e-01	-8.800267281281607453e-04
3.569999999999999840e+00	1.103999999999999981e-01	8.789672874185932953e-04	1.103917518162808586e-01	-8.789693944475486867e-04
3.579000000000000181e+00	1.097999999999999948e-01	8.779938748647395531e-04	1.097490917498695068e-01	-8.778707787680448387e-04
3.588000000000000078e+00	1.091000000000000025e-01	8.768056880107473645e-04	1.091059211145848917e-01	-8.767309406544296097e-04
3.596999999999999975e+00	1.084999999999999992e-01	8.757422088149000418e-04	1.084622734282432444e-01	-8.755499461511164275e-04
3.604999999999999982e+00	1.078999999999999959e-01	8.746371603996711333e-04	1.078897685651496463e-01	-8.744656753768794734e-04
3.613999999999999879e+00	1.072000000000000036e-01	8.726764788855031563e-04	1.072453103548726416e-01	-8.732071201791662910e-04
3.623000000000000220e+00	1.066000000000000003e-01	8.721002833168519687e-04	1.066004705441795236e-01	-8.719075978847199218e-04
3.632000000000000117e+00	1.059999999999999970e-01	8.708635990402476771e-04	1.059552824209671201e-01	-8.705671845945239535e-04
3.641000000000000014e+00	1.053000000000000047e-01	8.687603120095900361e-04	1.053097801897734664e-01	-8.691859740009435587e-04
3.649999999999999911e+00	1.047000000000000014e-01	8.680415109244488591e-04	1.046639979099230344e-01	-8.677640609388824477e-04
3.657999999999999918e+00	1.040999999999999981e-01	8.666731907864695097e-04	1.040897614513487529e-01	-8.664660445046102645e-04
3.666999999999999815e+00	1.034000000000000058e-01	8.644272982393218794e-04	1.034435422343401995e-01	-8.649675059316156269e-04
3.676000000000000156e+00	1.028000000000000025e-01	8.635658916376910384e-04	1.027971400783268541e-01	-8.634285379484308784e-04
3.685000000000000053e+00	1.021999999999999992e-01	8.620659356383363059e-04	1.021505893231093726e-01	-8.618492547919162248e-04
3.693999999999999950e+00	1.015000000000000069e-01	8.602634480979262773e-04	1.015039247001866402e-01	-8.602297811079158765e-04
3.702999999999999847e+00	1.009000000000000036e-01	8.586734254565780728e-04	1.008571806954969702e-01	-8.585702409403392008e-04
3.710999999999999854e+00	1.003000000000000003e-01	8.576209159158453563e-04	1.002822581760299536e-01	-8.570615577727631971e-04
3.720000000000000195e+00	9.962000000000000022e-02	8.552574748538906927e-04	9.963545743416406253e-02	-8.553266723508828710e-04
3.729000000000000092e+00	9.898999999999999466e-02	8.538494330173909902e-04	9.898867590131450733e-02	-8.535520817813840085e-04
3.737999999999999989e+00	9.835000000000000686e-02	8.517359846219954306e-04	9.834194863736123171e-02	-8.517379369241485964e-04
3.746999999999999886e+00	9.772000000000000131e-02	8.502293313595182551e-04	9.769531068435775845e-02	-8.498843922572182127e-04
3.755999999999999783e+00	9.708999999999999575e-02	8.481112064269421885e-04	9.704879683176866056e-02	-8.479916013175226638e-04
3.763999999999999790e+00	9.644999999999999407e-02	8.464185886427589255e-04	9.647424996224085447e-02	-8.462762963817226309e-04
3.773000000000000131e+00	9.582000000000000239e-02	8.442091846326241385e-04	9.582806457440538883e-02	-8.443097895778487513e-04
3.782000000000000028e+00	9.518000000000000071e-02	8.424172048671134351e-04	9.518210310270198982e-02	-8.423044902580649300e-04
3.790999999999999925e+00	9.454999999999999516e-02	8.401165217794196024e-04	9.453640095224891127e-02	-8.402605825658721788e-04
3.799999999999999822e+00	9.392000000000000348e-02	8.383144383841980261e-04	9.389099333538791781e-02	-8.381782508033886608e-04
3.807999999999999829e+00	9.328999999999999793e-02	8.364614326952340669e-04	9.331757320742929684e-02	-8.362951800838633234e-04
3.817000000000000171e+00	9.264999999999999625e-02	8.339325230461294225e-04	9.267281711850150483e-02	-8.341407683249184779e-04
3.826000000000000068e+00	9.202000000000000457e-02	8.319809059311878818e-04	9.202845596395521632e-02	-8.319484604690800724e-04
3.834999999999999964e+00	9.138999999999999901e-02	8.299783665225037412e-04	9.138452493972469559e-02	-8.297184597690786170e-04
3.843999999999999861e+00	9.075999999999999346e-02	8.274009017157602733e-04	9.074105953006074421e-02	-8.274509814504639503e-04
3.853000000000000203e+00	9.013000000000000178e-02	8.253001550262870035e-04	9.009809497634825581e-02	-8.251462395801532597e-04
3.861000000000000210e+00	8.949999999999999623e-02	8.231484860430710255e-04	8.952701969435210294e-02	-8.230664691549266151e-04
3.870000000000000107e+00	8.887000000000000455e-02	8.204328035818840396e-04	8.888509647634193489e-02	-8.206919198845034425e-04
3.879000000000000004e+00	8.823999999999999899e-02	8.181829273178789323e-04	8.824377471236367898e-02	-8.182807230409446138e-04
3.887999999999999901e+00	8.760999999999999344e-02	8.158821287601311168e-04	8.760308974788602598e-02	-8.158331175799283987e-04
3.896999999999999797e+00	8.698000000000000176e-02	8.135304079086411351e-04	8.696307695131674786e-02	-8.133493486276500723e-04
3.906000000000000139e+00	8.636000000000000620e-02	8.112216996522057365e-04	8.632377144368122424e-02	-8.108296597608641038e-04
3.914000000000000146e+00	8.573000000000000065e-02	8.082735759726427131e-04	8.575612185422788747e-02	-8.085599770349791073e-04
3.923000000000000043e+00	8.511000000000000509e-02	8.058678151359566048e-04	8.511824729542936951e-02	-8.059730986012376107e-04
3.931999999999999940e+00	8.447999999999999954e-02	8.033168507065689820e-04	8.448118040152401143e-02	-8.033510048492685561e-04
3.940999999999999837e+00	8.386000000000000398e-02	8.008104577179629225e-04	8.384495638208318280e-02	-8.006939678127662340e-04
3.950000000000000178e+00	8.322999999999999843e-02	7.981580528462789859e-04	8.320961032368126564e-02	-7.980022618437665255e-04
3.959000000000000075e+00	8.261000000000000287e-02	7.955510277057531920e-04	8.257517706991022999e-02	-7.952761595562592980e-04
3.967000000000000082e+00	8.198999999999999344e-02	7.928938885618618112e-04	8.201203068366429150e-02	-7.928243006310581580e-04
3.975999999999999979e+00	8.136999999999999789e-02	7.901866354146047352e-04	8.137941583818410207e-02	-7.900339654389593440e-04
3.984999999999999876e+00	8.075000000000000233e-02	7.874292682639818554e-04	8.074781346682746719e-02	-7.872100262323186107e-04
3.994000000000000217e+00	8.013000000000000678e-02	7.846217871099936056e-04	8.011725839712968700e-02	-7.843527857232977189e-04
4.003000000000000114e+00	7.950999999999999734e-02	7.817641919526394437e-04	7.948778526865671323e-02	-7.814625467745298613e-04
4.011000000000000121e+00	7.889999999999999791e-02	7.789552096879512593e-04	7.892918971163837005e-02	-7.788659864254884966e-04
4.019999999999999574e+00	7.828000000000000236e-02	7.759977906690543759e-04	7.830185392197970551e-02	-7.759142366579427526e-04
4.028999999999999915e+00	7.767000000000000293e-02	7.730897928331999409e-04	7.767569882826769190e-02	-7.729303532905009268e-04
4.038000000000000256e+00	7.706000000000000349e-02	7.701324892843568236e-04	7.705075851089429606e-02	-7.699146499615143122e-04
4.046999999999999709e+00	7.643999999999999406e-02	7.670255365457396505e-04	7.642706720326010450e-02	-7.668674581117388258e-04
4.056000000000000050e+00	7.582999999999999463e-02	7.639692174257307162e-04	7.580465892662065219e-02	-7.637891081495102501e-04
4.064000000000000057e+00	7.521999999999999520e-02	7.608635925927327744e-04	7.525251155927825675e-02	-7.610269051142125709e-04
4.073000000000000398e+00	7.462000000000000577e-02	7.578102179590966636e-04	7.463261879369194329e-02	-7.578905950743052575e-04
4.081999999999999851e+00	7.401000000000000634e-02	7.546063858453094840e-04	7.401410606749259102e-02	-7.547240708946632067e-04
4.091000000000000192e+00	7.340000000000000691e-02	7.513532480185336222e-04	7.339700680795779864e-02	-7.515276758952949086e-04
4.099999999999999645e+00	7.280000000000000360e-02	7.485738838226548095e-04	7.278135445871425357e-02	-7.483017684775276424e-04
4.108999999999999986e+00	7.220000000000000029e-02	7.453222471065786654e-04	7.216718224622634126e-02	-7.450467053669631570e-04
4.116999999999999993e+00	7.159999999999999698e-02	7.420221129678908518e-04	7.162252065970978188e-02	-7.421291261749528734e-04
4.126000000000000334e+00	7.099999999999999367e-02	7.386734814065910436e-04	7.101123412726471906e-02	-7.388199565929055163e-04
4.134999999999999787e+00	7.040000000000000424e-02	7.356828070121889350e-04	7.040152248299461069e-02	-7.354826508448421892e-04
4.144000000000000128e+00	6.980000000000000093e-02	7.322337165040498788e-04	6.979341828098545308e-02	-7.321175794127278771e-04
4.152999999999999581e+00	6.920999999999999375e-02	7.288414372623992863e-04	6.918695398604679525e-02	-7.287251258673471980e-04
4.161999999999999922e+00	6.862000000000000044e-02	7.254014688885138205e-04	6.858216184936895277e-02	-7.253056717451534076e-04
4.169999999999999929e+00	6.801999999999999713e-02	7.222004080560188695e-04	6.804599852955683925e-02	-7.222437963890584491e-04
4.179000000000000270e+00	6.743000000000000382e-02	7.186612509058864498e-04	6.744445214946279132e-02	-7.187743737650914002e-04
4.187999999999999723e+00	6.685000000000000664e-02	7.151813876283998192e-04	6.684466990059986791e-02	-7.152790411245203272e-04
4.197000000000000064e+00	6.625999999999999945e-02	7.119298086473508291e-04	6.624668325851264250e-02	-7.117581933281732923e-04
4.206000000000000405e+00	6.567000000000000615e-02	7.082445818791132698e-04	6.565052352238433253e-02	-7.082122371674863352e-04
4.214000000000000412e+00	6.508999999999999508e-02	7.049957164443293543e-04	6.512216259624750703e-02	-7.050395246130521879e-04
4.222999999999999865e+00	6.450999999999999790e-02	7.013208242459105252e-04	6.452953835000048433e-02	-7.014472433034861986e-04
4.232000000000000206e+00	6.393000000000000071e-02	6.975990512056335106e-04	6.393883027460277313e-02	-6.978310155282746235e-04
4.240999999999999659e+00	6.335000000000000353e-02	6.941961487190298269e-04	6.335006886766135492e-02	-6.941912401486109935e-04
4.250000000000000000e+00	6.278000000000000247e-02	6.904872505897558053e-04	6.276328433827298159e-02	-6.905283334146444579e-04
4.259000000000000341e+00	6.221000000000000141e-02	6.870914495114631253e-04	6.217850663452195031e-02	-6.868427231443885624e-04
4.267000000000000348e+00	6.162999999999999728e-02	6.835320851019089598e-04	6.166041302866364510e-02	-6.835479093969897392e-04
4.275999999999999801e+00	6.106000000000000316e-02	6.796779833799336404e-04	6.107950700876015049e-02	-6.798205734562009616e-04
4.285000000000000142e+00	6.049999999999999822e-02	6.762388232964247538e-04	6.050069322970830915e-02	-6.760717560515077350e-04
4.293999999999999595e+00	5.992999999999999716e-02	6.722896897201408777e-04	5.992400087013740467e-02	-6.723018762809378256e-04
4.302999999999999936e+00	5.936999999999999916e-02	6.687498397496855363e-04	5.934945870487463859e-02	-6.685113686137472699e-04
4.312000000000000277e+00	5.881000000000000116e-02	6.648187195018003329e-04	5.877709514826617854e-02	-6.647006793986025373e-04
4.320000000000000284e+00	5.825000000000000316e-02	6.611786415246136009e-04	5.827017931898877123e-02	-6.612968165925809001e-04
4.328999999999999737e+00	5.768999999999999823e-02	6.574868329633073646e-04	5.770200777136359760e-02	-6.574492160086341025e-04
4.338000000000000078e+00	5.713000000000000023e-02	6.534134536090937953e-04	5.713609587069410495e-02	-6.535827092947619132e-04
4.347000000000000419e+00	5.657999999999999835e-02	6.497362520095982356e-04	5.657247130257198053e-02	-6.496977333670841525e-04
4.355999999999999872e+00	5.603000000000000341e-02	6.460082435864139506e-04	5.601116126283209318e-02	-6.457947376186402031e-04
4.365000000000000213e+00	5.548000000000000154e-02	6.422294283395408318e-04	5.545219245601441110e-02	-6.418741840831845282e-04
4.373000000000000220e+00	5.494000000000000272e-02	6.381988306402742051e-04	5.495731821518885785e-02	-6.383748796067518399e-04
4.381999999999999673e+00	5.439000000000000085e-02	6.343220390527197061e-04	5.440284395031665110e-02	-6.344224139636215655e-04
4.391000000000000014e+00	5.385000000000000203e-02	6.305115272760681254e-04	5.385078706012245975e-02	-6.304537116260705738e-04
4.400000000000000355e+00	5.331000000000000322e-02	6.266511324361585984e-04	5.330117356441041454e-02	-6.264692247855089408e-04
4.408999999999999808e+00	5.278000000000000053e-02	6.225541394559352872e-04	5.275402895957863325e-02	-6.224694144650441598e-04
4.416999999999999815e+00	5.224000000000000171e-02	6.185975580611787839e-04	5.226977092845216943e-02	-6.189015469580643868e-04
4.426000000000000156e+00	5.170999999999999902e-02	6.147099700235903819e-04	5.172735737636556530e-02	-6.148740855670990421e-04
4.434999999999999609e+00	5.118000000000000327e-02	6.107734226831748126e-04	5.118748394864759688e-02	-6.108326659432664150e-04
4.443999999999999950e+00	5.065000000000000058e-02	6.067879160399319675e-04	5.065017498353517611e-02	-6.067777555916750243e-04
4.453000000000000291e+00	5.013000000000000095e-02	6.028737121549338461e-04	5.011545466189779724e-02	-6.027098192615759978e-04
4.461999999999999744e+00	4.961000000000000132e-02	5.989114727275393363e-04	4.958334667892851794e-02	-5.986293265169454706e-04
4.469999999999999751e+00	4.909000000000000169e-02	5.949011977577481130e-04	4.911257333737337194e-02	-5.949920713312043148e-04
4.479000000000000092e+00	4.857000000000000206e-02	5.908428872455603930e-04	4.858546184871597590e-02	-5.908891789025720511e-04
4.488000000000000433e+00	4.805999999999999855e-02	5.868586507729096251e-04	4.806102806128897953e-02	-5.867751223561345477e-04
4.496999999999999886e+00	4.753999999999999893e-02	5.827047310561441927e-04	4.753929428820837660e-02	-5.826503788242511431e-04
4.506000000000000227e+00	4.703999999999999848e-02	5.787488424817107194e-04	4.702028270063692006e-02	-5.785154226095824605e-04
4.514999999999999680e+00	4.653000000000000191e-02	5.746232706631624731e-04	4.650401508975419290e-02	-5.743707291626595508e-04
4.522999999999999687e+00	4.603000000000000147e-02	5.705745441654432992e-04	4.604743089939313666e-02	-5.706787771421442841e-04
4.532000000000000028e+00	4.551999999999999796e-02	5.663552106631784648e-04	4.553640261767565034e-02	-5.665170231823917673e-04
4.541000000000000369e+00	4.503000000000000058e-02	5.623385271053993762e-04	4.502817741625280562e-02	-5.623469406787800140e-04
4.549999999999999822e+00	4.453000000000000014e-02	5.581512365430747356e-04	4.452277542507196428e-02	-5.581690129466179142e-04
4.559000000000000163e+00	4.404000000000000276e-02	5.542978276414224463e-04	4.402021664645301702e-02	-5.539837204590629307e-04
4.567999999999999616e+00	4.354999999999999843e-02	5.501420604037954559e-04	4.352052083006181099e-02	-5.497915423683255934e-04
4.575999999999999623e+00	4.306000000000000105e-02	5.459410289050640889e-04	4.307876531476124288e-02	-5.460597759885527092e-04
4.584999999999999964e+00	4.256999999999999673e-02	5.416947331452282369e-04	4.258452761532263708e-02	-5.418559265951922253e-04
4.594000000000000306e+00	4.209000000000000241e-02	5.375308830038327433e-04	4.209320543376161849e-02	-5.376466053603710113e-04
4.602999999999999758e+00	4.161000000000000115e-02	5.335629278087731815e-04	4.160481657062471000e-02	-5.334322981116557203e-04
4.612000000000000099e+00	4.114000000000000296e-02	5.294363167597402817e-04	4.111937871372767228e-02	-5.292134878439622245e-04
4.620000000000000107e+00	4.066000000000000170e-02	5.251371357152466142e-04	4.069036997708246756e-02	-5.254600423630259023e-04
4.628999999999999559e+00	4.018999999999999656e-02	5.211552663786996227e-04	4.021055330017000995e-02	-5.212340409708786848e-04
4.637999999999999901e+00	3.973000000000000143e-02	5.170253644331324928e-04	3.973373555168722981e-02	-5.170049373443178853e-04
4.647000000000000242e+00	3.926000000000000323e-02	5.127223728768621602e-04	3.925993216902057270e-02	-5.127732187781024100e-04
4.655999999999999694e+00	3.880000000000000115e-02	5.087310349959004970e-04	3.878915849146082062e-02	-5.085393697458141706e-04
4.665000000000000036e+00	3.833999999999999908e-02	5.044705364194425291e-04	3.832142976093330655e-02	-5.043038719202678653e-04
4.673000000000000043e+00	3.789000000000000007e-02	5.005183428867318466e-04	3.790823938680170507e-02	-5.005379879981464121e-04
4.682000000000000384e+00	3.742999999999999799e-02	4.961706644196262929e-04	3.744630303674383043e-02	-4.963006824788738450e-04
4.690999999999999837e+00	3.697999999999999898e-02	4.919135144747296007e-04	3.698745292197221091e-02	-4.920631159726538383e-04
4.700000000000000178e+00	3.654000000000000303e-02	4.879592424810499365e-04	3.653170188784946731e-02	-4.878257703439575137e-04
4.708999999999999631e+00	3.608999999999999708e-02	4.836168179013939370e-04	3.607906269748513417e-02	-4.835891246911353815e-04
4.717999999999999972e+00	3.565000000000000113e-02	4.795731143510167851e-04	3.562954803234554685e-02	-4.793536553662351468e-04
4.725999999999999979e+00	3.520999999999999824e-02	4.754836846593196503e-04	3.523261268748596742e-02	-4.755901642246192738e-04
4.735000000000000320e+00	3.477999999999999842e-02	4.712832882458844303e-04	3.478903406974772489e-02	-4.713582073288233895e-04
4.743999999999999773e+00	3.434999999999999859e-02	4.672414899513955026e-04	3.434861451897588958e-02	-4.671287924044839656e-04
4.753000000000000114e+00	3.391999999999999876e-02	4.629591675347621968e-04	3.391136419970799953e-02	-4.629023917112044958e-04
4.761999999999999567e+00	3.348999999999999894e-02	4.588304780247603153e-04	3.347729320341948783e-02	-4.586794748401569173e-04
4.770999999999999908e+00	3.307000000000000217e-02	4.547946264380440802e-04	3.304641155589697898e-02	-4.544605087131560277e-04
4.778999999999999915e+00	3.264999999999999847e-02	4.505266223080866021e-04	3.266609117868807255e-02	-4.507140086566307048e-04
4.788000000000000256e+00	3.223000000000000170e-02	4.464059002317996203e-04	3.224126096344135523e-02	-4.465037696466640045e-04
4.796999999999999709e+00	3.182000000000000106e-02	4.423805564199825477e-04	3.181964774953696673e-02	-4.422988161458916317e-04
4.806000000000000050e+00	3.141000000000000042e-02	4.381312584387469350e-04	3.140125904218137726e-02	-4.380996065577543895e-04
4.815000000000000391e+00	3.099999999999999978e-02	4.340230648633012145e-04	3.098610218766755312e-02	-4.339065967780563501e-04
4.823000000000000398e+00	3.059999999999999873e-02	4.300127898935100453e-04	3.061979293278036668e-02	-4.301850482831258448e-04
4.831999999999999851e+00	3.020000000000000115e-02	4.259609457043372904e-04	3.021076055752732609e-02	-4.260049840400508426e-04
4.841000000000000192e+00	2.980000000000000010e-02	4.218675322957827871e-04	2.980498098023592890e-02	-4.218324222631934014e-04
4.849999999999999645e+00	2.939999999999999905e-02	4.177325496678466980e-04	2.940246101813369373e-02	-4.176678085485681434e-04
4.858999999999999986e+00	2.901000000000000106e-02	4.135311140239269329e-04	2.900320577362552887e-02	-4.135115839957314177e-04
4.868000000000000327e+00	2.861999999999999961e-02	4.094588893702517289e-04	2.860721979861513553e-02	-4.093641866187414623e-04
4.876000000000000334e+00	2.824000000000000121e-02	4.054897217396269187e-04	2.825798049047647739e-02	-4.056853738116597162e-04
4.884999999999999787e+00	2.785999999999999935e-02	4.014810633505894503e-04	2.786818210260847556e-02	-4.015558364127810496e-04
4.894000000000000128e+00	2.748000000000000095e-02	3.974329142031394319e-04	2.748166594584339900e-02	-3.974363778618511100e-04
4.902999999999999581e+00	2.709999999999999909e-02	3.933452742972768637e-04	2.709843639671562915e-02	-3.933274266038173320e-04
4.911999999999999922e+00	2.673000000000000029e-02	3.893638091059183244e-04	2.671849658630832958e-02	-3.892294050855736424e-04
4.921000000000000263e+00	2.636000000000000149e-02	3.853438923866317803e-04	2.634184831383627398e-02	-3.851427295141925371e-04
4.929000000000000270e+00	2.598999999999999921e-02	3.812855241394170688e-04	2.600981450375018308e-02	-3.815199884942947501e-04
4.937999999999999723e+00	2.563000000000000000e-02	3.773359286829177490e-04	2.563938824934258384e-02	-3.774558710502538003e-04
4.947000000000000064e+00	2.527000000000000079e-02	3.733489209289750236e-04	2.527225844323084669e-02	-3.734042884548232646e-04
4.956000000000000405e+00	2.491000000000000159e-02	3.694683188296438592e-04	2.490842675121369629e-02	-3.693656478305526827e-04
4.964999999999999858e+00	2.455999999999999850e-02	3.655532489192420587e-04	2.454789440245492421e-02	-3.653403521002179279e-04
4.974000000000000199e+00	2.420999999999999888e-02	3.616018059418813434e-04	2.419066080643010597e-02	-3.613287935652562122e-04
4.982000000000000206e+00	2.385999999999999927e-02	3.576139898975616593e-04	2.387588828175534611e-02	-3.577748098330329292e-04
4.990999999999999659e+00	2.351999999999999924e-02	3.537402005314069751e-04	2.352488271235962658e-02	-3.537902559010056664e-04
5.000000000000000000e+00	2.317999999999999922e-02	3.498310773287778130e-04	2.317717276722235792e-02	-3.498205538981213609e-04
5.009000000000000341e+00	2.283999999999999919e-02	3.460184870911572506e-04	2.283275735916349275e-02	-3.458660855789348469e-04
5.017999999999999794e+00	2.249999999999999917e-02	3.420367332246640251e-04	2.249163535909029510e-02	-3.419272303561846017e-04
5.025999999999999801e+00	2.216999999999999874e-02	3.381721814628163721e-04	2.219117878164244412e-02	-3.384394321867698280e-04
5.035000000000000142e+00	2.183999999999999830e-02	3.343994283937697662e-04	2.185627006575775744e-02	-3.345310679935386959e-04
5.043999999999999595e+00	2.152000000000000093e-02	3.306180150706855558e-04	2.152464523620176498e-02	-3.306393622485452643e-04
5.052999999999999936e+00	2.120000000000000009e-02	3.268033463720958491e-04	2.119630047275010420e-02	-3.267646695673730129e-04
5.062000000000000277e+00	2.087999999999999926e-02	3.230759730342075485e-04	2.087123196776171849e-02	-3.229073426319340454e-04
5.070999999999999730e+00	2.055999999999999842e-02	3.191929460637457790e-04	2.054943592611268785e-02	-3.190677322034483443e-04
5.078999999999999737e+00	2.025000000000000064e-02	3.155493462499170138e-04	2.026613899155749535e-02	-3.156698987400142434e-04
5.088000000000000078e+00	1.993999999999999939e-02	3.117548270757220072e-04	1.995051164105837022e-02	-3.118646849624785765e-04
5.097000000000000419e+00	1.963000000000000161e-02	3.080414256143482361e-04	1.963814099191960733e-02	-3.080781522332701932e-04
5.105999999999999872e+00	1.932999999999999996e-02	3.043381277826851753e-04	1.932902055164056540e-02	-3.043106224797825820e-04
5.115000000000000213e+00	1.902999999999999831e-02	3.007135227927126907e-04	1.902314385444171807e-02	-3.005624158842676026e-04
5.123999999999999666e+00	1.873000000000000012e-02	2.969461390811696218e-04	1.872050446110543054e-02	-2.968338508954447433e-04
5.131999999999999673e+00	1.844000000000000153e-02	2.934131018438907064e-04	1.845420421716263346e-02	-2.935363162245392329e-04
5.141000000000000014e+00	1.814999999999999947e-02	2.897417892171407394e-04	1.815766155374366059e-02	-2.898457082320617020e-04
5.150000000000000355e+00	1.786000000000000087e-02	2.861434536644164050e-04	1.786433457064381600e-02	-2.861756224284134472e-04
5.158999999999999808e+00	1.757999999999999841e-02	2.826724238460482990e-04	1.757421419641973584e-02	-2.825263449654584458e-04
5.168000000000000149e+00	1.729999999999999941e-02	2.790691808160358713e-04	1.728729139973739573e-02	-2.788981604512340848e-04
5.176999999999999602e+00	1.702000000000000041e-02	2.755351043482723566e-04	1.700355718912607145e-02	-2.752913519601282960e-04
5.184999999999999609e+00	1.674000000000000141e-02	2.719686962654342330e-04	1.675401860192343023e-02	-2.721034729148822696e-04
5.193999999999999950e+00	1.646999999999999853e-02	2.684379106942050568e-04	1.647628282468006217e-02	-2.685378076662597261e-04
5.203000000000000291e+00	1.619999999999999912e-02	2.649725966435020029e-04	1.620170845591260844e-02	-2.649943120668791239e-04
5.211999999999999744e+00	1.592999999999999972e-02	2.614761056782627054e-04	1.593028402245660891e-02	-2.614732344209557053e-04
5.221000000000000085e+00	1.566999999999999990e-02	2.581131558302869611e-04	1.566199805016666238e-02	-2.579748211124404723e-04
5.229000000000000092e+00	1.541000000000000009e-02	2.547201837683133927e-04	1.542614715312363646e-02	-2.548843453845416399e-04
5.238000000000000433e+00	1.515000000000000027e-02	2.512971894923418919e-04	1.516375826392984613e-02	-2.514294100493225754e-04
5.246999999999999886e+00	1.490000000000000005e-02	2.480106230849799930e-04	1.490447498093965678e-02	-2.479978434227877375e-04
5.256000000000000227e+00	1.464999999999999983e-02	2.446106073497223039e-04	1.464828578631135851e-02	-2.445898836975358005e-04
5.264999999999999680e+00	1.439999999999999961e-02	2.412677492911143495e-04	1.439517754933204198e-02	-2.412057467942337714e-04
5.274000000000000021e+00	1.414999999999999938e-02	2.378960237190469093e-04	1.414513650751484698e-02	-2.378456387452992037e-04
5.282000000000000028e+00	1.391000000000000049e-02	2.346641323821772570e-04	1.392544165539851692e-02	-2.348792140731689260e-04
5.291000000000000369e+00	1.366999999999999986e-02	2.314045282323864299e-04	1.368115687370456343e-02	-2.315650520124998128e-04
5.299999999999999822e+00	1.344000000000000056e-02	2.282870677188701756e-04	1.343989987872939475e-02	-2.282755077389016284e-04
5.309000000000000163e+00	1.319999999999999993e-02	2.249726152935063446e-04	1.320165715073536895e-02	-2.250107829867090136e-04
5.317999999999999616e+00	1.297000000000000063e-02	2.218763435348693083e-04	1.296641467264817056e-02	-2.217710703864284039e-04
5.326999999999999957e+00	1.273999999999999959e-02	2.186773034283164832e-04	1.273415686495375787e-02	-2.185565382007490084e-04
5.334999999999999964e+00	1.251999999999999988e-02	2.156239287946802368e-04	1.253019835404523864e-02	-2.157204472740809195e-04
5.344000000000000306e+00	1.230000000000000017e-02	2.125451507491996279e-04	1.230353520479419635e-02	-2.125539224879091226e-04
5.352999999999999758e+00	1.208000000000000046e-02	2.094409692918747104e-04	1.207981127848401642e-02	-2.094130470103617041e-04
5.362000000000000099e+00	1.186000000000000075e-02	2.063113844227054303e-04	1.185901098520995671e-02	-2.062979814557645397e-04
5.371000000000000441e+00	1.165000000000000063e-02	2.033981904344284056e-04	1.164111879060094647e-02	-2.032088853046050121e-04
5.379999999999999893e+00	1.144000000000000052e-02	2.003922739929195546e-04	1.142611834350761371e-02	-2.001459027684738970e-04
5.387999999999999901e+00	1.123000000000000040e-02	1.973621088401046793e-04	1.123742025667394395e-02	-1.974452729554832529e-04
5.397000000000000242e+00	1.102000000000000028e-02	1.943076949759839150e-04	1.102783398528833433e-02	-1.944319473360615208e-04
5.405999999999999694e+00	1.081999999999999976e-02	1.914684018221631933e-04	1.082108867062402113e-02	-1.914450830570179360e-04
5.415000000000000036e+00	1.061999999999999923e-02	1.885423906579101127e-04	1.061716685368175803e-02	-1.884847986181107900e-04
5.424000000000000377e+00	1.042000000000000044e-02	1.856534453809391123e-04	1.041605115658860749e-02	-1.855512118736168492e-04
5.432000000000000384e+00	1.022999999999999951e-02	1.828588391379536388e-04	1.023962338623476791e-02	-1.829660862827269853e-04
5.440999999999999837e+00	1.004000000000000031e-02	1.800422935847389798e-04	1.004375996165203164e-02	-1.800832286349081965e-04
5.450000000000000178e+00	9.846000000000000585e-03	1.771886936912476986e-04	9.850649814466830301e-03	-1.772273489797813410e-04
5.458999999999999631e+00	9.658999999999999184e-03	1.743811028407081542e-04	9.660273751868831554e-03	-1.743985237865275850e-04
5.467999999999999972e+00	9.475000000000000783e-03	1.716609574619400744e-04	9.472612670318032030e-03	-1.715968290912248074e-04
5.477000000000000313e+00	9.294000000000000178e-03	1.689183242901870681e-04	9.287647555006002531e-03	-1.688223404996398269e-04
5.485000000000000320e+00	9.114999999999999838e-03	1.662438819587280282e-04	9.125482096974930554e-03	-1.663790288948659656e-04
5.493999999999999773e+00	8.939000000000000765e-03	1.636016095842682705e-04	8.945557719090139678e-03	-1.636561328329950169e-04
5.503000000000000114e+00	8.765000000000000221e-03	1.609231084804168600e-04	8.768273663903508597e-03	-1.609606339431265672e-04
5.511999999999999567e+00	8.592999999999999944e-03	1.583109622430033700e-04	8.593609350431456739e-03	-1.582925667188640382e-04
5.520999999999999908e+00	8.425000000000000197e-03	1.557022743337023419e-04	8.421544274809424774e-03	-1.556519650497632237e-04
5.530000000000000249e+00	8.257999999999999716e-03	1.531404037577299281e-04	8.252058028179101029e-03	-1.530388626049956869e-04
5.538000000000000256e+00	8.094999999999999765e-03	1.506317533295713597e-04	8.103552105027372193e-03	-1.507392176914072398e-04
5.546999999999999709e+00	7.933000000000000815e-03	1.481210706284652890e-04	7.938881629960720804e-03	-1.481781493155730927e-04
5.556000000000000050e+00	7.773999999999999660e-03	1.456460162124709082e-04	7.776731435548339851e-03	-1.456446734270121018e-04
5.565000000000000391e+00	7.617999999999999772e-03	1.431631791148478430e-04	7.617080322737418419e-03	-1.431387956453449755e-04
5.573999999999999844e+00	7.463000000000000016e-03	1.407242668257047363e-04	7.459906651920186760e-03	-1.406605088184656851e-04
5.583000000000000185e+00	7.311999999999999923e-03	1.383413459656675953e-04	7.305188878776888717e-03	-1.382098056664751620e-04
5.591000000000000192e+00	7.161999999999999963e-03	1.359582288065389706e-04	7.169706371926399049e-03	-1.360545536302345745e-04
5.599999999999999645e+00	7.015000000000000402e-03	1.336131994446687708e-04	7.019569085995984448e-03	-1.336559330471155833e-04
5.608999999999999986e+00	6.870000000000000238e-03	1.312877191629133352e-04	6.871826014400831371e-03	-1.312848750042192123e-04
5.618000000000000327e+00	6.727999999999999606e-03	1.290013428148901163e-04	6.726455851962816375e-03	-1.289413682432649123e-04
5.626999999999999780e+00	6.586999999999999973e-03	1.267161673554268234e-04	6.583436459447272564e-03	-1.266253761880169366e-04
5.634999999999999787e+00	6.448999999999999871e-03	1.244709849491102609e-04	6.458263478424602563e-03	-1.245897777186835437e-04
5.644000000000000128e+00	6.313000000000000035e-03	1.222470028446783743e-04	6.319623370927316547e-03	-1.223256310099800858e-04
5.652999999999999581e+00	6.179999999999999730e-03	1.200640299298670101e-04	6.183269574566831531e-03	-1.200888649602131335e-04
5.661999999999999922e+00	6.048000000000000424e-03	1.178836550912670084e-04	6.049179974790530427e-03	-1.178794334884496317e-04
5.671000000000000263e+00	5.918999999999999782e-03	1.157451785617020698e-04	5.917332558124395632e-03	-1.156972906814878458e-04
5.679999999999999716e+00	5.792000000000000273e-03	1.136295535557917190e-04	5.787705268073585659e-03	-1.135423861987905223e-04
5.687999999999999723e+00	5.667000000000000162e-03	1.115371611247135194e-04	5.674326446965992365e-03	-1.116497218414716069e-04
5.697000000000000064e+00	5.544000000000000317e-03	1.095003906185690307e-04	5.548830562839549528e-03	-1.095460558330319076e-04
5.706000000000000405e+00	5.422999999999999869e-03	1.074549078968624989e-04	5.425488913429209886e-03	-1.074693961811021633e-04
5.714999999999999858e+00	5.303999999999999687e-03	1.054338124505265243e-04	5.304278800936298999e-03	-1.054196603226282430e-04
5.724000000000000199e+00	5.186999999999999771e-03	1.034374853307387789e-04	5.185177630743763658e-03	-1.033967660341938928e-04
5.732999999999999652e+00	5.072000000000000119e-03	1.014663075886769483e-04	5.068162910815800573e-03	-1.014006314301159014e-04
5.740999999999999659e+00	4.958999999999999866e-03	9.954929107536779342e-05	4.965883231077578876e-03	-9.964868539224253237e-05
5.750000000000000000e+00	4.847999999999999879e-03	9.762891438349194557e-05	4.852747755278122299e-03	-9.770284244773562974e-05
5.759000000000000341e+00	4.740000000000000289e-03	9.578240965855893221e-05	4.741632670478689894e-03	-9.578345976669174670e-05
5.767999999999999794e+00	4.632999999999999965e-03	9.391446791813088692e-05	4.632514969202007615e-03	-9.389042116811577451e-05
5.777000000000000135e+00	4.526999999999999774e-03	9.207940627553317812e-05	4.525371747934803755e-03	-9.202361096629019721e-05
5.785999999999999588e+00	4.423999999999999981e-03	9.026534286222593273e-05	4.420180206527926821e-03	-9.018291396797809402e-05
5.793999999999999595e+00	4.322999999999999586e-03	8.850408967804141932e-05	4.328296710293342946e-03	-8.856856831509081181e-05
5.802999999999999936e+00	4.223000000000000191e-03	8.672500214404167901e-05	4.226729777226105773e-03	-8.677688095660086485e-05
5.812000000000000277e+00	4.126000000000000327e-03	8.501883394904057977e-05	4.127048720361693387e-03	-8.501095045887320056e-05
5.820999999999999730e+00	4.029999999999999728e-03	8.329663273706406127e-05	4.029230493063167516e-03	-8.327063047671489694e-05
5.830000000000000071e+00	3.935000000000000130e-03	8.160568926866150388e-05	3.933252151178024021e-03	-8.155577524639454664e-05
5.838000000000000078e+00	3.843000000000000062e-03	7.994181775438121806e-05	3.849464197179549955e-03	-8.005271995954467120e-05
5.847000000000000419e+00	3.752000000000000127e-03	7.830878829148106449e-05	3.756898957123317936e-03	-7.838556933682546259e-05
5.855999999999999872e+00	3.663000000000000023e-03	7.670503048722880830e-05	3.666107895238741692e-03	-7.674346589143273955e-05
5.865000000000000213e+00	3.576000000000000185e-03	7.511031398819207250e-05	3.577068438871839132e-03	-7.512626428959461597e-05
5.873999999999999666e+00	3.490000000000000047e-03	7.354576404072047670e-05	3.489757885393011527e-03	-7.353380163675693677e-05
5.883000000000000007e+00	3.406000000000000173e-03	7.201158271740827415e-05	3.404153510130496045e-03	-7.196590602668915908e-05
5.891000000000000014e+00	3.324000000000000132e-03	7.050818571044926660e-05	3.329474786958267450e-03	-7.059270676435467349e-05
5.900000000000000355e+00	3.242999999999999789e-03	6.901470758111490295e-05	3.247031545256396940e-03	-6.907074892279895396e-05
5.908999999999999808e+00	3.164000000000000146e-03	6.755270658845679145e-05	3.166229395916582076e-03	-6.757286541349696396e-05
5.918000000000000149e+00	3.086000000000000201e-03	6.610117872968178040e-05	3.087046003535678235e-03	-6.609888711434395514e-05
5.926999999999999602e+00	3.010000000000000089e-03	6.466444258480339032e-05	3.009459126142115769e-03	-6.464864445667759332e-05
5.935999999999999943e+00	2.935999999999999808e-03	6.327809757141986959e-05	2.933446549919200598e-03	-6.322195378808567160e-05
5.943999999999999950e+00	2.863000000000000093e-03	6.190312058483670549e-05	2.867183531492633469e-03	-6.197340032079063385e-05
5.953000000000000291e+00	2.791000000000000078e-03	6.053971947115078535e-05	2.794084242469034498e-03	-6.059067071390616846e-05
5.961999999999999744e+00	2.720999999999999894e-03	5.920986240810479024e-05	2.722495491257307526e-03	-5.923093748938350073e-05
5.971000000000000085e+00	2.651999999999999844e-03	5.789213547421446176e-05	2.652395394652812266e-03	-5.789400986862113668e-05
5.980000000000000426e+00	2.585000000000000058e-03	5.660864541128708157e-05	2.583762165790767264e-03	-5.657969789615545906e-05
5.988999999999999879e+00	2.518999999999999972e-03	5.535238318705467233e-05	2.516574116245526380e-03	-5.528781192449293752e-05
5.996999999999999886e+00	2.454000000000000018e-03	5.409409446337742189e-05	2.458047228077151446e-03	-5.415813443261829538e-05
6.006000000000000227e+00	2.390999999999999896e-03	5.287102410612073435e-05	2.393530322366347208e-03	-5.290805565979388777e-05
6.014999999999999680e+00	2.328999999999999907e-03	5.166140601013617510e-05	2.330396739589810171e-03	-5.167980812889726719e-05
6.024000000000000021e+00	2.269000000000000183e-03	5.048769910089519523e-05	2.268625270139584121e-03	-5.047318378991114932e-05
6.033000000000000362e+00	2.209000000000000026e-03	4.931843201522429865e-05	2.208194797117753443e-03	-4.928797548839106385e-05
6.041000000000000369e+00	2.151000000000000134e-03	4.817254184195287611e-05	2.155587597166591825e-03	-4.825226912746962299e-05
6.049999999999999822e+00	2.095000000000000074e-03	4.706354435088267466e-05	2.097632828596862446e-03	-4.710695124719298677e-05
6.059000000000000163e+00	2.039000000000000014e-03	4.595855944418333747e-05	2.040958672859638934e-03	-4.598245030520209723e-05
6.067999999999999616e+00	1.984999999999999785e-03	4.487893753480950418e-05	1.985544678718352898e-03	-4.487854588745390544e-05
6.076999999999999957e+00	1.931999999999999907e-03	4.381451148452074411e-05	1.931370508399826323e-03	-4.379501720027046069e-05
6.086000000000000298e+00	1.879999999999999944e-03	4.277634332447473054e-05	1.878415912383423836e-03	-4.273164439668848344e-05
6.094000000000000306e+00	1.828999999999999897e-03	4.174263808200953993e-05	1.832352699530479748e-03	-4.180316812841054612e-05
6.102999999999999758e+00	1.778999999999999982e-03	4.073502907171173526e-05	1.781646805206850426e-03	-4.077727104599561771e-05
6.112000000000000099e+00	1.730999999999999900e-03	3.975586610917689919e-05	1.732102477884386697e-03	-3.977090000427437456e-05
6.121000000000000441e+00	1.683000000000000034e-03	3.877976887657145615e-05	1.683699904911415421e-03	-3.878383625281350844e-05
6.129999999999999893e+00	1.637000000000000000e-03	3.784270052216323448e-05	1.636419712167163417e-03	-3.781585286044065916e-05
6.139000000000000234e+00	1.590999999999999966e-03	3.688954141575270373e-05	1.590242688265315792e-03	-3.686672181744814778e-05
6.147000000000000242e+00	1.546999999999999981e-03	3.598545130872058068e-05	1.550107096077817581e-03	-3.603869288059860222e-05
6.155999999999999694e+00	1.503999999999999912e-03	3.509809281248958847e-05	1.505961711265100525e-03	-3.512455316276989374e-05
6.165000000000000036e+00	1.461999999999999975e-03	3.421925023272914227e-05	1.462864458426145053e-03	-3.422861253910434369e-05
6.174000000000000377e+00	1.420000000000000038e-03	3.334278633607775413e-05	1.420796445082179657e-03	-3.335064674908740166e-05
6.182999999999999829e+00	1.379999999999999933e-03	3.250712955645268922e-05	1.379738918226721366e-03	-3.249043169818702681e-05
6.192000000000000171e+00	1.340999999999999961e-03	3.168135701343615193e-05	1.339673644464355355e-03	-3.164773834813418274e-05
6.200000000000000178e+00	1.301999999999999989e-03	3.085769757240485492e-05	1.304878552770944453e-03	-3.091320061019516339e-05
6.208999999999999631e+00	1.265000000000000065e-03	3.007573436781442190e-05	1.266638606589273654e-03	-3.010297502277895675e-05
6.217999999999999972e+00	1.227999999999999925e-03	2.928821705363438547e-05	1.229339251161404908e-03	-2.930960717644256742e-05
6.227000000000000313e+00	1.193000000000000050e-03	2.854299642017518279e-05	1.192962751616940447e-03	-2.853286912055507998e-05
6.235999999999999766e+00	1.157999999999999958e-03	2.779252189926635820e-05	1.157491448480786871e-03	-2.777253386608489926e-05
6.243999999999999773e+00	1.123999999999999999e-03	2.706086899713311086e-05	1.126707111365138911e-03	-2.711026775245960790e-05
6.253000000000000114e+00	1.090999999999999956e-03	2.634826288038043365e-05	1.092898084998757515e-03	-2.638029728420344415e-05
6.261999999999999567e+00	1.059000000000000045e-03	2.565492871561330594e-05	1.059944833343862396e-03	-2.566607194322150946e-05
6.270999999999999908e+00	1.026999999999999918e-03	2.495679099660651500e-05	1.027830817634103411e-03	-2.496736327767784373e-05
6.280000000000000249e+00	9.964999999999999900e-04	2.429041331590785213e-05	9.965395689629425770e-04	-2.428394379465156311e-05
6.288999999999999702e+00	9.665999999999999679e-04	2.363412771791461439e-05	9.660546879106736732e-04	-2.361558695502802144e-05
6.296999999999999709e+00	9.374999999999999653e-04	2.299297447047684805e-05	9.396207632769864888e-04	-2.303395477709642940e-05
6.306000000000000050e+00	9.091000000000000339e-04	2.236467361738150771e-05	9.106145212463043854e-04	-2.239343486039601798e-05
6.315000000000000391e+00	8.813999999999999569e-04	2.175447154052472117e-05	8.823678618513263123e-04	-2.176732817960380976e-05
6.323999999999999844e+00	8.543999999999999512e-04	2.115219244141202531e-05	8.548654767145122749e-04	-2.115541075608182040e-05
6.333000000000000185e+00	8.281999999999999649e-04	2.056572581147189562e-05	8.280922394733783009e-04	-2.055745938784444215e-05
6.341999999999999638e+00	8.025999999999999931e-04	1.999027040586575234e-05	8.020330871039380591e-04	-1.997325180265728414e-05
6.349999999999999645e+00	7.776999999999999842e-04	1.943294957221484794e-05	7.794567471407691604e-04	-1.946531520121823908e-05
6.358999999999999986e+00	7.535000000000000465e-04	1.888480110229056702e-05	7.547055464407012191e-04	-1.890646491581642123e-05
6.368000000000000327e+00	7.299000000000000149e-04	1.835231672251967072e-05	7.306252679431875403e-04	-1.836072147155969045e-05
6.376999999999999780e+00	7.068999999999999980e-04	1.782707058307359666e-05	7.072011603597921437e-04	-1.782786632108373189e-05
6.386000000000000121e+00	6.846000000000000522e-04	1.731607748972301385e-05	6.844191524347992880e-04	-1.730768322530571276e-05
6.394999999999999574e+00	6.627999999999999560e-04	1.681824798250995106e-05	6.622655592824217962e-04	-1.679995758343237481e-05
6.402999999999999581e+00	6.417000000000000395e-04	1.633100823393436767e-05	6.430900186003383080e-04	-1.635893122773638680e-05
6.411999999999999922e+00	6.210999999999999724e-04	1.585694939200437935e-05	6.220863022253228861e-04	-1.587415396812952011e-05
6.421000000000000263e+00	6.011000000000000284e-04	1.539492714848645567e-05	6.016717931989641046e-04	-1.540121918980288482e-05
6.429999999999999716e+00	5.816999999999999905e-04	1.494172854913256037e-05	5.818330288464280920e-04	-1.493991572180669857e-05
6.439000000000000057e+00	5.626999999999999624e-04	1.449917109259010052e-05	5.625566097197023246e-04	-1.449003330099856911e-05
6.447000000000000064e+00	5.444000000000000054e-04	1.406849261783621366e-05	5.458836282859152013e-04	-1.409955814129730450e-05
6.456000000000000405e+00	5.264999999999999498e-04	1.364847376110237565e-05	5.276346597164369937e-04	-1.367068640447242464e-05
6.464999999999999858e+00	5.092000000000000172e-04	1.324116353849393883e-05	5.099119787872732814e-04	-1.325264511530155923e-05
6.474000000000000199e+00	4.922999999999999859e-04	1.283864820987112432e-05	4.927034445142944481e-04	-1.284523269503826977e-05
6.482999999999999652e+00	4.759000000000000209e-04	1.244942059769370965e-05	4.759969657668034577e-04	-1.244824838962598421e-05
6.491999999999999993e+00	4.600000000000000139e-04	1.207066207794750617e-05	4.597805010093714874e-04	-1.206149226543240000e-05
6.500000000000000000e+00	4.446000000000000191e-04	1.170249389418905125e-05	4.457675396835581675e-04	-1.172613467774231570e-05
6.509000000000000341e+00	4.295999999999999797e-04	1.134239706719386517e-05	4.304440733831325656e-04	-1.135815655721144463e-05
6.517999999999999794e+00	4.150000000000000043e-04	1.099046859180717681e-05	4.155769866585648747e-04	-1.099984015848742543e-05
6.527000000000000135e+00	4.008999999999999868e-04	1.064946185146274517e-05	4.011555010557060308e-04	-1.065099672703232855e-05
6.535999999999999588e+00	3.870999999999999767e-04	1.031416914673248356e-05	3.871688832327928017e-04	-1.031143828398971155e-05
6.544999999999999929e+00	3.737999999999999786e-04	9.990008332542471461e-06	3.736064435378018238e-04	-9.980977613290326287e-06
6.552999999999999936e+00	3.608999999999999903e-04	9.674420015149383939e-06	3.618984342520778020e-04	-9.694721679476214716e-06
6.562000000000000277e+00	3.484000000000000118e-04	9.367501189398449874e-06	3.491082078705691656e-04	-9.380937571425627559e-06
6.570999999999999730e+00	3.362999999999999887e-04	9.069348850134887981e-06	3.367115292798830055e-04	-9.075714709912221536e-06
6.580000000000000071e+00	3.244999999999999729e-04	8.777355106192773275e-06	3.246982897129949142e-04	-8.778872742394079896e-06
6.589000000000000412e+00	3.131000000000000211e-04	8.494305672620943299e-06	3.130590251415138968e-04	-8.490237794527926124e-06
6.597999999999999865e+00	3.020000000000000223e-04	8.217576492445932945e-06	3.017843589260762885e-04	-8.209637160631919024e-06
6.605999999999999872e+00	2.912999999999999791e-04	7.949969446524118185e-06	2.920609655115989677e-04	-7.966820159870409012e-06
6.615000000000000213e+00	2.808999999999999973e-04	7.690466088980649125e-06	2.814495355683660450e-04	-7.700926698468642476e-06
6.623999999999999666e+00	2.708000000000000229e-04	7.435837299759949398e-06	2.711758277644421870e-04	-7.442572515262581104e-06
6.633000000000000007e+00	2.611000000000000040e-04	7.190591607114119023e-06	2.612306115218491543e-04	-7.191587587741705955e-06
6.642000000000000348e+00	2.516999999999999923e-04	6.953517152828128829e-06	2.516047979631734011e-04	-6.947803760029584192e-06
6.650000000000000355e+00	2.425000000000000126e-04	6.718957058964459919e-06	2.433098708518782781e-04	-6.737022986397822778e-06
6.658999999999999808e+00	2.336999999999999885e-04	6.495374125768893042e-06	2.342647369241649248e-04	-6.506407848372619708e-06
6.668000000000000149e+00	2.250999999999999963e-04	6.274543421306553595e-06	2.255153608187841644e-04	-6.282539074470374823e-06
6.676999999999999602e+00	2.168000000000000114e-04	6.061960742789856362e-06	2.170537117130065465e-04	-6.065261499815543195e-06
6.685999999999999943e+00	2.088000000000000066e-04	5.855149257563978592e-06	2.088717908444083927e-04	-5.854420577568008235e-06
6.695000000000000284e+00	2.010000000000000068e-04	5.653829528098632268e-06	2.009616313497533907e-04	-5.649862375819453020e-06
6.703000000000000291e+00	1.934999999999999871e-04	5.458506158529089832e-06	1.941521095062414843e-04	-5.473183302464468139e-06
6.711999999999999744e+00	1.863000000000000018e-04	5.271533005902836779e-06	1.867339312973865010e-04	-5.280078252615987719e-06
6.721000000000000085e+00	1.791999999999999919e-04	5.085116418936083082e-06	1.795658468998144030e-04	-5.092829831374490285e-06
6.730000000000000426e+00	1.724999999999999917e-04	4.909931026755874298e-06	1.726409849668895718e-04	-4.911299086993643509e-06
6.738999999999999879e+00	1.658999999999999939e-04	4.736440157615738703e-06	1.659525013741895607e-04	-4.735347617139527124e-06
6.748000000000000220e+00	1.596000000000000034e-04	4.569475655918522032e-06	1.594935790837649072e-04	-4.564837566152781884e-06
6.756000000000000227e+00	1.533999999999999882e-04	4.405249526548070191e-06	1.539395431565790851e-04	-4.417730164331765666e-06
6.764999999999999680e+00	1.475000000000000074e-04	4.248590727155888154e-06	1.478957323039512494e-04	-4.257124146020620592e-06
6.774000000000000021e+00	1.418000000000000044e-04	4.096688139281290699e-06	1.420619765158288319e-04	-4.101564871540170681e-06
6.783000000000000362e+00	1.363000000000000062e-04	3.949593724448503893e-06	1.364320998320812657e-04	-3.950924362076635953e-06
6.791999999999999815e+00	1.310000000000000129e-04	3.807359444181755499e-06	1.310003138245815959e-04	-3.805080401440524633e-06
6.801000000000000156e+00	1.257999999999999949e-04	3.666395911857492373e-06	1.257608609586942730e-04	-3.663911370796539762e-06
6.809000000000000163e+00	1.208999999999999978e-04	3.534057415204654141e-06	1.212603976704741476e-04	-3.542254476740427481e-06
6.817999999999999616e+00	1.161000000000000031e-04	3.403801998323051769e-06	1.163686117169446981e-04	-3.409585728146313336e-06
6.826999999999999957e+00	1.114999999999999997e-04	3.278596086895782055e-06	1.116526525253362895e-04	-3.281243233815140086e-06
6.836000000000000298e+00	1.069999999999999988e-04	3.155542537272051038e-06	1.071068497855489092e-04	-3.157107214292448644e-06
6.844999999999999751e+00	1.027000000000000027e-04	3.037625095643031009e-06	1.027256974677882937e-04	-3.037060616978466596e-06
6.852999999999999758e+00	9.857999999999999467e-05	2.924302438396329949e-06	9.896557294955223493e-05	-2.933698389461214043e-06
6.862000000000000099e+00	9.459000000000000069e-05	2.814679903554811207e-06	9.488209784247620402e-05	-2.821084219223952558e-06
6.871000000000000441e+00	9.074000000000000197e-05	2.707975181503723104e-06	9.094932949182583134e-05	-2.712253163737675796e-06
6.879999999999999893e+00	8.702999999999999853e-05	2.604793797205391384e-06	8.716252395042291430e-05	-2.607100728481017397e-06
6.889000000000000234e+00	8.346000000000000391e-05	2.505172123726774972e-06	8.351695568870421760e-05	-2.505522824020575891e-06
6.897999999999999687e+00	8.001999999999999619e-05	2.408845503704477851e-06	8.000791750483712871e-05	-2.407415764034928284e-06
6.905999999999999694e+00	7.669999999999999409e-05	2.315988643329956525e-06	7.699960116096540798e-05	-2.323039810425321316e-06
6.915000000000000036e+00	7.351000000000000600e-05	2.226031409212386587e-06	7.373591311750803590e-05	-2.231211425407499253e-06
6.924000000000000377e+00	7.043999999999999643e-05	2.139165885786326955e-06	7.059618368079865233e-05	-2.142572542902576455e-06
6.932999999999999829e+00	6.747999999999999767e-05	2.055508293660965606e-06	6.757651404742375943e-05	-2.057033750856454271e-06
6.942000000000000171e+00	6.462999999999999615e-05	1.974291565268656925e-06	6.467302043585757801e-05	-1.974505981276543866e-06
6.950999999999999623e+00	6.190000000000000027e-05	1.896614686846804135e-06	6.188183401370736547e-05	-1.894900508566107903e-06
6.958999999999999631e+00	5.925999999999999844e-05	1.820857209394871832e-06	5.949194607304588307e-05	-1.826521915518798983e-06
6.967999999999999972e+00	5.673000000000000064e-05	1.748359451562784189e-06	5.690239230986989097e-05	-1.752195462254225699e-06
6.977000000000000313e+00	5.428999999999999690e-05	1.677862847498734980e-06	5.441407163134553331e-05	-1.680537251661348045e-06
6.985999999999999766e+00	5.195000000000000236e-05	1.610342772747493026e-06	5.202352841822965054e-05	-1.611466466900236630e-06
6.995000000000000107e+00	4.970000000000000188e-05	1.544901563110521787e-06	4.972760703310571408e-05	-1.544907914148331495e-06
7.003999999999999559e+00	4.754000000000000223e-05	1.482150517052839758e-06	4.752317306843202772e-05	-1.480786856541141018e-06
7.011999999999999567e+00	4.546000000000000182e-05	1.421239486303065134e-06	4.563795597073295719e-05	-1.425776458775123994e-06
7.020999999999999908e+00	4.347000000000000224e-05	1.363040673912862403e-06	4.359782193756765251e-05	-1.366056653537200709e-06
7.030000000000000249e+00	4.155000000000000029e-05	1.306675583712632922e-06	4.164018736011480999e-05	-1.308560032491065997e-06
7.038999999999999702e+00	3.970999999999999758e-05	1.252479021123479508e-06	3.976196402806171838e-05	-1.253212959077110303e-06
7.048000000000000043e+00	3.795000000000000088e-05	1.200473156395739738e-06	3.796013042321900045e-05	-1.199943163087433834e-06
7.056000000000000050e+00	3.625000000000000021e-05	1.149836362361328972e-06	3.642048412693206565e-05	-1.154283598267431289e-06
7.065000000000000391e+00	3.462999999999999878e-05	1.101649554194224593e-06	3.475584586961764417e-05	-1.104763227297388934e-06
7.073999999999999844e+00	3.305999999999999857e-05	1.054758666441342740e-06	3.316024807578795384e-05	-1.057138899864717280e-06
7.083000000000000185e+00	3.156999999999999759e-05	1.010137458066699618e-06	3.163121605885955387e-05	-1.011349342270446829e-06
7.091999999999999638e+00	3.013000000000000121e-05	9.668454254817848555e-07	3.016628447897390169e-05	-9.673335120161724545e-07
7.100999999999999979e+00	2.875999999999999908e-05	9.255400551731513245e-07	2.876299729866005708e-05	-9.250305967076661267e-07
7.108999999999999986e+00	2.744000000000000155e-05	8.855952685088903300e-07	2.756540355404912658e-05	-8.888170264560275030e-07
7.118000000000000327e+00	2.616999999999999847e-05	8.470249218954619310e-07	2.627195865911197294e-05	-8.495860001206879228e-07
7.126999999999999780e+00	2.496000000000000158e-05	8.101674580606654509e-07	2.503357408268028786e-05	-8.119031296427546788e-07
7.136000000000000121e+00	2.379999999999999913e-05	7.747139946104841896e-07	2.384830445943869804e-05	-7.757184536587300722e-07
7.144999999999999574e+00	2.269000000000000129e-05	7.406783879513789470e-07	2.271421172033946147e-05	-7.409821980119895273e-07
7.153999999999999915e+00	2.163000000000000128e-05	7.080744944898102055e-07	2.162936505449114489e-05	-7.076447747927187682e-07
7.161999999999999922e+00	2.061000000000000088e-05	6.767068811596569137e-07	2.070484407462012887e-05	-6.791458963473680317e-07
7.171000000000000263e+00	1.963000000000000010e-05	6.463429912724899167e-07	1.970777527778419709e-05	-6.483160716881060209e-07
7.179999999999999716e+00	1.870000000000000053e-05	6.174489774356528757e-07	1.875441541248705322e-05	-6.187428702844892258e-07
7.189000000000000057e+00	1.781000000000000058e-05	5.897075856762260326e-07	1.784296523601414268e-05	-5.903797184174195364e-07
7.198000000000000398e+00	1.696000000000000025e-05	5.632278197250322222e-07	1.697188663844870310e-05	-5.631858562663235749e-07
7.206999999999999851e+00	1.614000000000000132e-05	5.374872353234819945e-07	1.613968567695492796e-05	-5.371215278126742884e-07
7.214999999999999858e+00	1.535999999999999863e-05	5.130195927954409377e-07	1.543138614192261432e-05	-5.148694630298847136e-07
7.224000000000000199e+00	1.462000000000000063e-05	4.896543428713906716e-07	1.466856425033928007e-05	-4.908307493310683057e-07
7.232999999999999652e+00	1.390000000000000075e-05	4.669043173941887734e-07	1.394033523247285283e-05	-4.678075448728925879e-07
7.241999999999999993e+00	1.322000000000000048e-05	4.452841663937910687e-07	1.324522657570619613e-05	-4.457606634982697903e-07
7.251000000000000334e+00	1.256999999999999993e-05	4.245516336972454087e-07	1.258177313626059766e-05	-4.246511087388015422e-07
7.259000000000000341e+00	1.195000000000000078e-05	4.047840265055963966e-07	1.201752202435733523e-05	-4.066446560391123772e-07
7.267999999999999794e+00	1.135999999999999966e-05	3.859138525723757276e-07	1.141036360499152634e-05	-3.872109221157641456e-07
7.277000000000000135e+00	1.079000000000000003e-05	3.675469548688076174e-07	1.083136700646068018e-05	-3.686192055049692292e-07
7.285999999999999588e+00	1.025000000000000012e-05	3.501586081364891287e-07	1.027940724518942041e-05	-3.508385147225572666e-07
7.294999999999999929e+00	9.738000000000000616e-06	3.335673165447976618e-07	9.753363472964331898e-06	-3.338379721311052210e-07
7.304000000000000270e+00	9.245999999999999228e-06	3.176217450411730920e-07	9.252118957856901677e-06	-3.175868134148609154e-07
7.312000000000000277e+00	8.777999999999999643e-06	3.024064061580197719e-07	8.826487846840068075e-06	-3.037456697706737899e-07
7.320999999999999730e+00	8.331000000000000365e-06	2.878247207423073437e-07	8.369055731029709341e-06	-2.888265185294638258e-07
7.330000000000000071e+00	7.904999999999999701e-06	2.738372326766394983e-07	7.933321271653762582e-06	-2.745709945368079861e-07
7.339000000000000412e+00	7.498999999999999691e-06	2.605090035628512010e-07	7.518430435697636937e-06	-2.609548125478571543e-07
7.347999999999999865e+00	7.113000000000000338e-06	2.477978233227620895e-07	7.123544480531912186e-06	-2.479540738987292720e-07
7.357000000000000206e+00	6.744999999999999795e-06	2.356397099995403965e-07	6.747827721053012488e-06	-2.355449669938207311e-07
7.365000000000000213e+00	6.394000000000000107e-06	2.240049300543229863e-07	6.429276739631846780e-06	-2.249921467604774901e-07
7.373999999999999666e+00	6.059999999999999578e-06	2.128984891139436979e-07	6.087499135274279950e-06	-2.136359052680407911e-07
7.383000000000000007e+00	5.742000000000000251e-06	2.022901628918104694e-07	5.762493572501553903e-06	-2.028029919178589174e-07
7.392000000000000348e+00	5.439999999999999584e-06	1.921846625661198055e-07	5.453438900240874393e-06	-1.924700010545427338e-07
7.400999999999999801e+00	5.151999999999999970e-06	1.825158468900334369e-07	5.159606035054712915e-06	-1.826158939507021380e-07
7.410000000000000142e+00	4.879000000000000212e-06	1.733233625065366469e-07	4.880374367286432428e-06	-1.732224190223702184e-07
7.418000000000000149e+00	4.617999999999999662e-06	1.645047586103615643e-07	4.643931272280296393e-06	-1.652447917192289943e-07
7.426999999999999602e+00	4.371000000000000163e-06	1.561350099074653808e-07	4.390611097927174826e-06	-1.566722654842237187e-07
7.435999999999999943e+00	4.135999999999999872e-06	1.481466010573688449e-07	4.150129557033527940e-06	-1.485084684789220095e-07
7.445000000000000284e+00	3.912999999999999636e-06	1.405430654437195205e-07	3.921880806368869854e-06	-1.407355601229660915e-07
7.453999999999999737e+00	3.700000000000000150e-06	1.332772681905408049e-07	3.705261185108386373e-06	-1.333357640688030713e-07
7.461999999999999744e+00	3.498999999999999872e-06	1.263804959089199733e-07	3.521988216847857045e-06	-1.270571141884636271e-07
7.471000000000000085e+00	3.306999999999999847e-06	1.197702221513790857e-07	3.325762055137992348e-06	-1.203155939710476063e-07
7.480000000000000426e+00	3.125999999999999801e-06	1.135397755889327048e-07	3.139649012751821252e-06	-1.139019596911251711e-07
7.488999999999999879e+00	2.952999999999999933e-06	1.075460599573621431e-07	2.963210103941085553e-06	-1.078028615531050646e-07
7.498000000000000220e+00	2.789999999999999969e-06	1.018835586282202882e-07	2.796007914191957688e-06	-1.020049975214433637e-07
7.506999999999999673e+00	2.635000000000000183e-06	9.649719815932914469e-08	2.637606593171708449e-06	-9.649511310628225756e-08
7.514999999999999680e+00	2.487000000000000075e-06	9.132133959858452523e-08	2.503842679315952166e-06	-9.182852083475295520e-08
7.524000000000000021e+00	2.347999999999999796e-06	8.646134359661084196e-08	2.360881551471027627e-06	-8.682660167208507727e-08
7.533000000000000362e+00	2.216000000000000044e-06	8.181815416772329802e-08	2.225472063220257896e-06	-8.207466915757866350e-08
7.541999999999999815e+00	2.089999999999999895e-06	7.738323807494317420e-08	2.097233940817362963e-06	-7.756103272073599288e-08
7.551000000000000156e+00	1.971999999999999923e-06	7.320778319313686246e-08	1.975852791602238269e-06	-7.327584150161237479e-08
7.559999999999999609e+00	1.858999999999999904e-06	6.920600681930820864e-08	1.861019825178616245e-06	-6.920940460796146233e-08
7.567999999999999616e+00	1.752999999999999987e-06	6.543194316515062433e-08	1.764194547709420587e-06	-6.577063240159473382e-08
7.576999999999999957e+00	1.652000000000000023e-06	6.183372885598280556e-08	1.660891738503686815e-06	-6.209107893451723807e-08
7.586000000000000298e+00	1.556000000000000010e-06	5.840218979602734275e-08	1.563251185801724714e-06	-5.860247633578114881e-08
7.594999999999999751e+00	1.466000000000000025e-06	5.516805834011320246e-08	1.470968331060995243e-06	-5.529526646875984374e-08
7.604000000000000092e+00	1.380999999999999992e-06	5.211288237363707269e-08	1.383740418321532498e-06	-5.215994601276388773e-08
7.613000000000000433e+00	1.300000000000000047e-06	4.919139763549450661e-08	1.301300249297074031e-06	-4.918804485180728578e-08
7.621000000000000441e+00	1.224000000000000055e-06	4.644279466195806961e-08	1.231863493610591574e-06	-4.667786225671159071e-08
7.629999999999999893e+00	1.151999999999999939e-06	4.382393384091391939e-08	1.157877189623151879e-06	-4.399558087863210442e-08
7.639000000000000234e+00	1.083000000000000049e-06	4.131161146504334055e-08	1.088059405740898266e-06	-4.145668937134261439e-08
7.647999999999999687e+00	1.018999999999999900e-06	3.897619498515514908e-08	1.022198532784609057e-06	-3.905433871788582921e-08
7.657000000000000028e+00	9.581999999999999907e-07	3.675020716588809201e-08	9.600837040750529370e-07	-3.678170392451729056e-08
7.665000000000000036e+00	9.007000000000000119e-07	3.463849139865038205e-08	9.078454638935487933e-07	-3.486498275741434919e-08
7.674000000000000377e+00	8.464999999999999633e-07	3.264207652162172859e-08	8.522338617282631308e-07	-3.281883247383193499e-08
7.682999999999999829e+00	7.954000000000000417e-07	3.075425834347630190e-08	7.997812619002221170e-07	-3.088335686818371099e-08
7.692000000000000171e+00	7.471000000000000129e-07	2.896437262739189091e-08	7.503375887475204656e-07	-2.905356739848606199e-08
7.700999999999999623e+00	7.015999999999999827e-07	2.727329232697551217e-08	7.037587648704132401e-07	-2.732465772722084627e-08
7.709999999999999964e+00	6.587000000000000419e-07	2.567409501249959504e-08	6.599012147788384136e-07	-2.569183825483999085e-08
7.717999999999999972e+00	6.181999999999999638e-07	2.415977511579777200e-08	6.230855764012473377e-07	-2.431725260632202206e-08
7.727000000000000313e+00	5.800999999999999601e-07	2.273108088281893044e-08	5.839782451607031193e-07	-2.285292780652609740e-08
7.735999999999999766e+00	5.442000000000000158e-07	2.138404476251319620e-08	5.471802134227579939e-07	-2.147094993925570859e-08
7.745000000000000107e+00	5.103000000000000100e-07	2.010499452315588258e-08	5.125498443693611412e-07	-2.016659404096436371e-08
7.753999999999999559e+00	4.784999999999999503e-07	1.890185314249108084e-08	4.799559446669434941e-07	-1.893546225992536971e-08
7.762999999999999901e+00	4.485000000000000258e-07	1.776339346718413674e-08	4.492973116191215469e-07	-1.777409415390929225e-08
7.770999999999999908e+00	4.203000000000000247e-07	1.669017668169669100e-08	4.235927326608984172e-07	-1.679768359411958063e-08
7.780000000000000249e+00	3.936999999999999850e-07	1.567707418358754139e-08	3.963295842203222452e-07	-1.575915625822152682e-08
7.788999999999999702e+00	3.687000000000000126e-07	1.471989440990237090e-08	3.707270036614974402e-07	-1.478095309081117491e-08
7.798000000000000043e+00	3.451999999999999941e-07	1.381955303816810742e-08	3.466905399108722184e-07	-1.385982845208068724e-08
7.807000000000000384e+00	3.231999999999999824e-07	1.297240467878509063e-08	3.241260671706883670e-07	-1.299254787647418838e-08
7.815999999999999837e+00	3.024000000000000079e-07	1.216897328178511671e-08	3.029397835156801617e-07	-1.217588802448494980e-08
7.823999999999999844e+00	2.829000000000000252e-07	1.141530081773524690e-08	2.851921981953557686e-07	-1.148997246119967077e-08
7.833000000000000185e+00	2.645999999999999738e-07	1.070437536761617679e-08	2.663842425298987455e-07	-1.076114024154241945e-08
7.841999999999999638e+00	2.474000000000000051e-07	1.003568944054129303e-08	2.487429405275430913e-07	-1.007554320351572804e-08
7.850999999999999979e+00	2.313000000000000131e-07	9.406636300045199791e-09	2.322066615595350332e-07	-9.431001014273531394e-09
7.860000000000000320e+00	2.161000000000000094e-07	8.812179719729753949e-09	2.167139857369827898e-07	-8.825340794468263458e-09
7.868000000000000327e+00	2.019000000000000013e-07	8.254110640129983682e-09	2.037693419020866702e-07	-8.317867056908839363e-09
7.876999999999999780e+00	1.886000000000000080e-07	7.731066514610603224e-09	1.900810801906665528e-07	-7.779748307552107726e-09
7.886000000000000121e+00	1.760999999999999953e-07	7.237985713361625884e-09	1.772601619305161328e-07	-7.274275897450951710e-09
7.894999999999999574e+00	1.643000000000000088e-07	6.770061795392049201e-09	1.652471018121697525e-07	-6.799343232295129996e-09
7.903999999999999915e+00	1.534000000000000104e-07	6.337749419376356545e-09	1.539948860791631238e-07	-6.353261479528375546e-09
7.913000000000000256e+00	1.431000000000000042e-07	5.927900587634293345e-09	1.434642138948200829e-07	-5.934600315740057418e-09
7.921000000000000263e+00	1.333999999999999902e-07	5.539942568698824912e-09	1.346777796657088713e-07	-5.584327329475477521e-09
7.929999999999999716e+00	1.244000000000000022e-07	5.179829575896103533e-09	1.254035677861207368e-07	-5.213585366177199107e-09
7.939000000000000057e+00	1.160000000000000064e-07	4.842790963951814141e-09	1.167384294925123801e-07	-4.866169794800662682e-09
7.948000000000000398e+00	1.080999999999999952e-07	4.524838397206394936e-09	1.086436889021210946e-07	-4.540672711180290442e-09
7.956999999999999851e+00	1.006999999999999951e-07	4.226136420486566066e-09	1.010808008941282896e-07	-4.235690970119354159e-09
7.966000000000000192e+00	9.374000000000000427e-08	3.944324941361932991e-09	9.401160000840305643e-08	-3.949834794531492507e-09
7.974000000000000199e+00	8.727999999999999804e-08	3.682079978330190019e-09	8.811657595672499873e-08	-3.710849890790155168e-09
7.982999999999999652e+00	8.122999999999999350e-08	3.435759374953182343e-09	8.189956176151987035e-08	-3.458151956408324022e-09
7.991999999999999993e+00	7.559000000000000387e-08	3.205498057988818480e-09	7.609854285624004148e-08	-3.221692466505801642e-09
8.000999999999999446e+00	7.030999999999999895e-08	2.989305150503851422e-09	7.068940446830626724e-08	-3.000568601175779005e-09
8.009999999999999787e+00	6.539000000000000518e-08	2.787299124773520235e-09	6.564811278450934517e-08	-2.793880570874773823e-09
8.019000000000000128e+00	6.079000000000000370e-08	2.597889034396045194e-09	6.095071461052756669e-08	-2.600731603679002476e-09
8.026999999999999247e+00	5.650000000000000300e-08	2.420751736425760263e-09	5.704464931188235154e-08	-2.439687159470984129e-09
8.035999999999999588e+00	5.249000000000000217e-08	2.254700602854401217e-09	5.293176016246101527e-08	-2.269675937400892297e-09
8.044999999999999929e+00	4.876000000000000119e-08	2.099827778784930629e-09	4.909610471882749464e-08	-2.110704550949219080e-09
8.054000000000000270e+00	4.527000000000000104e-08	1.954498439195110149e-09	4.552197728479549056e-08	-1.962171393918346958e-09
8.063000000000000611e+00	4.202999999999999982e-08	1.819224405098576694e-09	4.219474658909428232e-08	-1.823513377975720508e-09
8.070999999999999730e+00	3.899999999999999850e-08	1.692352203059398769e-09	3.943268972215858222e-08	-1.708098316058825270e-09
8.080000000000000071e+00	3.617999999999999707e-08	1.574159827232190534e-09	3.653207185588281230e-08	-1.586563643358506141e-09
8.089000000000000412e+00	3.355999999999999743e-08	1.463847358818990287e-09	3.383635565949200118e-08	-1.473287918511358233e-09
8.098000000000000753e+00	3.111999999999999676e-08	1.360831212167700577e-09	3.133109825404677616e-08	-1.367715302167113384e-09
8.106999999999999318e+00	2.883999999999999884e-08	1.264293859297149198e-09	2.900190471215428251e-08	-1.269291800061923591e-09
8.115999999999999659e+00	2.672000000000000037e-08	1.174442222543814159e-09	2.683497674461131216e-08	-1.177485488098165572e-09
8.124000000000000554e+00	2.476000000000000135e-08	1.091009104203113619e-09	2.503680227757462005e-08	-1.101112564827099696e-09
8.132999999999999119e+00	2.293000000000000085e-08	1.012888474364361262e-09	2.314998109458259343e-08	-1.020769139842427756e-09
8.141999999999999460e+00	2.122000000000000075e-08	9.398028007531581474e-10	2.139900471741127682e-08	-9.460021196336778691e-10
8.150999999999999801e+00	1.963999999999999918e-08	8.719813491613987508e-10	1.977529435632912324e-08	-8.764722757703779908e-10
8.160000000000000142e+00	1.816999999999999991e-08	8.088140335596311291e-10	1.827029950653874892e-08	-8.118414980971487797e-10
8.169000000000000483e+00	1.680999999999999965e-08	7.501193927582483965e-10	1.687549783139765228e-08	-7.517727901169844321e-10
8.176999999999999602e+00	1.553999999999999886e-08	6.952420764666937032e-10	1.572131444942699290e-08	-7.019367079818634393e-10
8.185999999999999943e+00	1.437000000000000063e-08	6.444739352460424969e-10	1.451154039852770975e-08	-6.495711515271840838e-10
8.195000000000000284e+00	1.328000000000000046e-08	5.971224374484014590e-10	1.338901493947028920e-08	-6.008580346810976431e-10
8.204000000000000625e+00	1.226000000000000026e-08	5.526039974216739647e-10	1.234864903232244561e-08	-5.555910035234656197e-10
8.212999999999999190e+00	1.132999999999999955e-08	5.119936991021179317e-10	1.138549158510817503e-08	-5.135689889181620797e-10
8.221999999999999531e+00	1.046000000000000069e-08	4.738265161816647200e-10	1.049460770393838030e-08	-4.745915794520068226e-10
8.230000000000000426e+00	9.648999999999999250e-09	4.382032771113255287e-10	9.759408271392743700e-09	-4.423394576769342509e-10
8.239000000000000767e+00	8.903000000000000379e-09	4.053521853585005064e-10	8.991633788857272760e-09	-4.085684821207623791e-10
8.247999999999999332e+00	8.210999999999999873e-09	3.747462529179811651e-10	8.281966895397056221e-09	-3.772668154061753653e-10
8.256999999999999673e+00	7.571000000000000429e-09	3.464111718767465995e-10	7.625535098038429483e-09	-3.482365798564431610e-10
8.266000000000000014e+00	6.978999999999999992e-09	3.201300721531809765e-10	7.017875815262151151e-09	-3.212959699513532026e-10
8.273999999999999133e+00	6.430999999999999816e-09	2.957356376392731849e-10	6.516179040735362319e-09	-2.989994239782600183e-10
8.282999999999999474e+00	5.923999999999999809e-09	2.730706038951987302e-10	5.992496859722777251e-09	-2.756675932127378154e-10
8.291999999999999815e+00	5.454999999999999878e-09	2.520816353030898499e-10	5.509273309475810685e-09	-2.540795421136333393e-10
8.301000000000000156e+00	5.022000000000000235e-09	2.326521128820729871e-10	5.063750908388528642e-09	-2.341203130339935897e-10
8.310000000000000497e+00	4.620999999999999656e-09	2.146087391753479677e-10	4.653181105780823048e-09	-2.156753206011032185e-10
8.319000000000000838e+00	4.251999999999999793e-09	1.979625993080834337e-10	4.274824245685296512e-09	-1.986303502070570835e-10
8.326999999999999957e+00	3.909999999999999940e-09	1.824688390311160528e-10	3.963342189505499560e-09	-1.845625501931523007e-10
8.336000000000000298e+00	3.595000000000000097e-09	1.681837788632052113e-10	3.638420073665768795e-09	-1.698530232198933841e-10
8.345000000000000639e+00	3.304000000000000171e-09	1.549515284581669874e-10	3.338511772468195391e-09	-1.562424691575335671e-10
8.353999999999999204e+00	3.035999999999999856e-09	1.427333880274576647e-10	3.062084239708605471e-09	-1.436653533607993351e-10
8.362999999999999545e+00	2.787999999999999885e-09	1.313959376973702352e-10	2.807628505217333032e-09	-1.320571235966059110e-10
8.371999999999999886e+00	2.559999999999999845e-09	1.209461056711349031e-10	2.573640448831161075e-09	-1.213534350851268357e-10
8.380000000000000782e+00	2.349999999999999950e-09	1.112961000668187616e-10	2.381621653563508555e-09	-1.125465584910113019e-10
8.388999999999999346e+00	2.155999999999999999e-09	1.023572052420580741e-10	2.182208002145209620e-09	-1.033766200383528331e-10
8.397999999999999687e+00	1.977999999999999994e-09	9.413496375943709675e-11	1.998943858406035735e-09	-9.492649561810744420e-11
8.407000000000000028e+00	1.813999999999999940e-09	8.653950527605374285e-11	1.830343927231479471e-09	-8.713264547600045892e-11
8.416000000000000369e+00	1.662999999999999944e-09	7.953745894634888863e-11	1.675080505831881940e-09	-7.993807128849476307e-11
8.425000000000000711e+00	1.523999999999999907e-09	7.306538552274393978e-11	1.532271150681483582e-09	-7.330424545365966815e-11
8.432999999999999829e+00	1.395999999999999936e-09	6.708985642465284405e-11	1.415137532745952286e-09	-6.784986465995501659e-11
8.442000000000000171e+00	1.277999999999999929e-09	6.156650805739107127e-11	1.293670365282052059e-09	-6.217948447881353454e-11
8.451000000000000512e+00	1.170000000000000096e-09	5.649880452257376226e-11	1.182351511096425898e-09	-5.696868409851520868e-11
8.460000000000000853e+00	1.070999999999999920e-09	5.184180487524716007e-11	1.080387761300297088e-09	-5.218266020309645877e-11
8.468999999999999417e+00	9.799000000000001007e-10	4.754525423857996912e-11	9.869884292322795666e-10	-4.778672013122769727e-11
8.477000000000000313e+00	8.961999999999999658e-10	4.359274547262231843e-11	9.105194552721300418e-10	-4.417873624370784578e-11
8.486000000000000654e+00	8.193999999999999828e-10	3.995167445297255481e-11	8.311580693767600821e-10	-4.042574503417127279e-11
8.494999999999999218e+00	7.488999999999999678e-10	3.660076524486078082e-11	7.582927240090318510e-10	-3.697183278480357496e-11
8.503999999999999559e+00	6.841999999999999741e-10	3.351770614713412933e-11	6.915041577366233918e-10	-3.379815297384876475e-11
8.512999999999999901e+00	6.248999999999999824e-10	3.068847274440375315e-11	6.303808224431039762e-10	-3.088619097319369467e-11
8.522000000000000242e+00	5.705999999999999735e-10	2.808771878250193594e-11	5.745124698453486126e-10	-2.821749062556806822e-11
8.529999999999999361e+00	5.208000000000000007e-10	2.569645636577557228e-11	5.289326698658729280e-10	-2.603465777207447622e-11
8.538999999999999702e+00	4.751999999999999720e-10	2.350415116121303423e-11	4.818756513668666970e-10	-2.377530177124691081e-11
8.548000000000000043e+00	4.334000000000000233e-10	2.148670110447672767e-11	4.388957084496856589e-10	-2.170621597166217363e-11
8.557000000000000384e+00	3.951999999999999898e-10	1.964077257511234833e-11	3.995875995285156562e-10	-1.980916943359799172e-11
8.566000000000000725e+00	3.602000000000000073e-10	1.794292399749026570e-11	3.635823965326737733e-10	-1.806752376405004952e-11
8.574999999999999289e+00	3.282000000000000144e-10	1.638867513352156419e-11	3.306428957689940195e-10	-1.647041348456702827e-11
8.583000000000000185e+00	2.989000000000000225e-10	1.496009290649494581e-11	3.037704242973562444e-10	-1.516441831700937345e-11
8.592000000000000526e+00	2.722000000000000009e-10	1.365517564302712744e-11	2.760600199483710694e-10	-1.381442585029331889e-11
8.601000000000000867e+00	2.478000000000000128e-10	1.246117025302198648e-11	2.508218100858189198e-10	-1.258160775878794184e-11
8.609999999999999432e+00	2.253999999999999920e-10	1.136076373395732628e-11	2.278515985182187262e-10	-1.145655048705368069e-11
8.618999999999999773e+00	2.050999999999999948e-10	1.036245641384643133e-11	2.069458271966522596e-10	-1.042986989574239053e-11
8.628000000000000114e+00	1.865000000000000022e-10	9.444246628631017484e-12	1.879015737192315154e-10	-9.492211146565595633e-12
8.635999999999999233e+00	1.695000000000000092e-10	8.603927745582248459e-12	1.723734029652227953e-10	-8.725969516883799911e-12
8.644999999999999574e+00	1.540000000000000110e-10	7.834920281032433992e-12	1.563363289495387195e-10	-7.932949201415966784e-12
8.653999999999999915e+00	1.399000000000000029e-10	7.134529163924999364e-12	1.417164012531455851e-10	-7.208309089321742804e-12
8.663000000000000256e+00	1.270000000000000009e-10	6.491328055082410995e-12	1.284138310444154829e-10	-6.547335391905305057e-12
8.672000000000000597e+00	1.153000000000000051e-10	5.907287450973416398e-12	1.163291392755292619e-10	-5.945328952761903025e-12
8.679999999999999716e+00	1.046000000000000059e-10	5.371765054086041410e-12	1.065294298657505899e-10	-5.455928091162339198e-12
8.689000000000000057e+00	9.490000000000000316e-11	4.884576689684413028e-12	9.647484745370814322e-11	-4.952534601880932711e-12
8.698000000000000398e+00	8.605999999999999801e-11	4.440009245914793407e-12	8.735248871444774940e-11	-4.494614704570493838e-12
8.707000000000000739e+00	7.800000000000000207e-11	4.033634561682552752e-12	7.906406792432927728e-11	-4.077525608171057484e-12
8.715999999999999304e+00	7.067999999999999529e-11	3.663254895452993189e-12	7.151572581319642292e-11	-3.696829332848070058e-12
8.724999999999999645e+00	6.402000000000000226e-11	3.325837541732115806e-12	6.464553082575731492e-11	-3.349563232469024070e-12
8.733000000000000540e+00	5.797000000000000118e-11	3.018568668512970315e-12	5.906992485341060417e-11	-3.067106292888849169e-12
8.742000000000000881e+00	5.247000000000000079e-11	2.738538603643921804e-12	5.335237617304019700e-11	-2.776783069212130382e-12
8.750999999999999446e+00	4.748000000000000044e-11	2.483854850677593941e-12	4.817748020129408663e-11	-2.513338916205090648e-12
8.759999999999999787e+00	4.294999999999999773e-11	2.251833192742470724e-12	4.349864289174966845e-11	-2.274520968787000015e-12
8.769000000000000128e+00	3.883000000000000317e-11	2.040532866908671551e-12	3.926941334315771979e-11	-2.058083282570226430e-12
8.778000000000000469e+00	3.510000000000000028e-11	1.848775443541751747e-12	3.544348324918875090e-11	-1.861786807257545023e-12
8.785999999999999588e+00	3.170999999999999958e-11	1.674063132172117185e-12	3.234390512009999498e-11	-1.702405082000267155e-12
8.794999999999999929e+00	2.864000000000000075e-11	1.515295965066908560e-12	2.915876442435625898e-11	-1.538297672455831431e-12
8.804000000000000270e+00	2.585999999999999846e-11	1.371346030740235952e-12	2.626984703789795414e-11	-1.389127233634762086e-12
8.813000000000000611e+00	2.334000000000000031e-11	1.240541207342472715e-12	2.365578619052635815e-11	-1.253835234786646566e-12
8.821999999999999176e+00	2.105999999999999952e-11	1.121910622660949888e-12	2.129528032399094820e-11	-1.131366375620092818e-12
8.830999999999999517e+00	1.899999999999999901e-11	1.014364008447329185e-12	1.916709284285816187e-11	-1.020668573961543118e-12
8.839000000000000412e+00	1.712999999999999991e-11	9.166061371077110695e-13	1.745328627618976008e-11	-9.313044060702608817e-13
8.848000000000000753e+00	1.544000000000000045e-11	8.280482268375758500e-13	1.570620928002765543e-11	-8.399816571630365158e-13
8.856999999999999318e+00	1.391000000000000030e-11	7.476807229562183744e-13	1.413046315477175429e-11	-7.574085821681545156e-13
8.865999999999999659e+00	1.252000000000000077e-11	6.744843712984115620e-13	1.270518711742671909e-11	-6.825516075879963194e-13
8.875000000000000000e+00	1.128000000000000040e-11	6.090500321296438085e-13	1.141435059872892397e-11	-6.146123272873867077e-13
8.882999999999999119e+00	1.015000000000000017e-11	5.492676634211078241e-13	1.037182161109315949e-11	-5.596261986439504132e-13
8.891999999999999460e+00	9.130000000000000073e-12	4.951772755464585737e-13	9.308395575534804648e-12	-5.034130522300914687e-13
8.900999999999999801e+00	8.211000000000000455e-12	4.463296611287530875e-13	8.351775142554695344e-12	-4.527204914772851140e-13
8.910000000000000142e+00	7.381000000000000154e-12	4.021078117088109222e-13	7.492589972266322839e-12	-4.070745111736618623e-13
8.919000000000000483e+00	6.632999999999999706e-12	3.621618992115248969e-13	6.721498030825207071e-12	-3.660025378981788230e-13
8.928000000000000824e+00	5.958999999999999953e-12	3.260839794836908913e-13	6.029185483447556049e-12	-3.290334246093488304e-13
8.935999999999999943e+00	5.351000000000000120e-12	2.934622285782960030e-13	5.472424993087273309e-12	-2.992366022353400419e-13
8.945000000000000284e+00	4.802999999999999628e-12	2.639908702457719262e-13	4.903793380758016743e-12	-2.687461869091578347e-13
8.954000000000000625e+00	4.310000000000000012e-12	2.374163033803772705e-13	4.390373758409376345e-12	-2.411630200839282277e-13
8.962999999999999190e+00	3.865999999999999885e-12	2.134272957724998482e-13	3.928102577969139430e-12	-2.162759900930304961e-13
8.971999999999999531e+00	3.467000000000000070e-12	1.918203603197638418e-13	3.512983813108296850e-12	-1.938773577856186418e-13
8.980999999999999872e+00	3.106999999999999989e-12	1.722791725831829524e-13	3.141033421360065177e-12	-1.737600069810635656e-13
8.989000000000000767e+00	2.783999999999999850e-12	1.547067781320521259e-13	2.843439597732439871e-12	-1.576261196260938882e-13
8.997999999999999332e+00	2.494000000000000076e-12	1.388938701732820946e-13	2.542201614884576251e-12	-1.412549545685059355e-13
9.006999999999999673e+00	2.232999999999999876e-12	1.246292020168789979e-13	2.272689455090869517e-12	-1.265702134266854131e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_1.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.629000000000000004e-01	5.529970574849382009e-04	8.643260886119608077e-01	-4.763649573510846461e-04
2.312000000000000166e-02	8.518000000000000016e-01	6.875181690954210688e-04	8.531940169733398527e-01	-8.146945493665549900e-04
3.857000000000000012e-02	8.407999999999999918e-01	9.587363100109088342e-04	8.421824454422144335e-01	-1.038666398379140595e-03
5.403999999999999776e-02	8.299999999999999600e-01	1.151998539119443964e-03	8.312990285016463865e-01	-1.213534016055330296e-03
6.955000000000000071e-02	8.192000000000000393e-01	1.306803235857150912e-03	8.205286629968121526e-01	-1.358848908595500010e-03
8.508000000000000285e-02	8.085999999999999854e-01	1.437417071785865958e-03	8.098842189513603129e-01	-1.483396550275797041e-03
1.005999999999999950e-01	7.981000000000000316e-01	1.550074852462568660e-03	7.993845843477617175e-01	-1.592087820539411433e-03
1.161999999999999977e-01	7.876999999999999558e-01	1.649482733136503620e-03	7.889680013300655048e-01	-1.688753525081445423e-03
1.318000000000000005e-01	7.774999999999999689e-01	1.738101438389984613e-03	7.786871546852739412e-01	-1.775072146795063019e-03
1.474999999999999922e-01	7.672999999999999821e-01	1.817632534936367136e-03	7.684756601288429412e-01	-1.853159374657386768e-03
1.632000000000000117e-01	7.572999999999999732e-01	1.889259417622408998e-03	7.583980766574297538e-01	-1.923690596303203465e-03
1.789000000000000035e-01	7.473999999999999533e-01	1.954315996510045794e-03	7.484526465752304736e-01	-1.987644083383371604e-03
1.945999999999999952e-01	7.376000000000000334e-01	2.013435624844579341e-03	7.386376372556646697e-01	-2.045799624167441745e-03
2.102999999999999869e-01	7.278999999999999915e-01	2.067225790579249427e-03	7.289513408117527238e-01	-2.098792367020835097e-03
2.260999999999999954e-01	7.183000000000000496e-01	2.116683404423867505e-03	7.193315854972724965e-01	-2.147443038121423300e-03
2.419000000000000039e-01	7.087999999999999856e-01	2.161531049574086979e-03	7.098387775826704438e-01	-2.191849639801625796e-03
2.577999999999999736e-01	6.994000000000000217e-01	2.202722335469528298e-03	7.004123508020129174e-01	-2.232641990475800822e-03
2.736000000000000099e-01	6.902000000000000357e-01	2.240294789877689610e-03	6.911692158440074785e-01	-2.269640167760104705e-03
2.894999999999999796e-01	6.810000000000000497e-01	2.274520460245412455e-03	6.819907148156175714e-01	-2.303604537430491931e-03
3.054999999999999938e-01	6.720000000000000417e-01	2.306149440042426935e-03	6.728775242195744744e-01	-2.334733353056255532e-03
3.214000000000000190e-01	6.630000000000000338e-01	2.334594910455131157e-03	6.639419313829907354e-01	-2.362866464108703216e-03
3.373999999999999777e-01	6.542000000000000037e-01	2.360640913149082611e-03	6.550699199873517564e-01	-2.388562920861846302e-03
3.533999999999999919e-01	6.454999999999999627e-01	2.384404072878658527e-03	6.463164620240620106e-01	-2.411822138766722603e-03
3.694000000000000061e-01	6.368000000000000327e-01	2.405577470240757246e-03	6.376799732768256845e-01	-2.432810236527967445e-03
3.855000000000000093e-01	6.282999999999999696e-01	2.424978229071362949e-03	6.291059938471577073e-01	-2.451789214076992903e-03
4.016000000000000125e-01	6.198000000000000176e-01	2.441911739261614332e-03	6.206472960358060398e-01	-2.468760043696185524e-03
4.177000000000000157e-01	6.115000000000000435e-01	2.457578889371424789e-03	6.123023313014339664e-01	-2.483849552843658652e-03
4.339000000000000079e-01	6.032999999999999474e-01	2.471297886467907663e-03	6.040187803918618537e-01	-2.497251398154847011e-03
4.501000000000000001e-01	5.950999999999999623e-01	2.483060936322431089e-03	5.958472955471338928e-01	-2.508974601662938841e-03
4.662999999999999923e-01	5.870999999999999552e-01	2.493745957754323669e-03	5.877863567548464729e-01	-2.519119295769703219e-03
4.824999999999999845e-01	5.790999999999999481e-01	2.502227060003638873e-03	5.798344729928447405e-01	-2.527777720215883175e-03
4.988000000000000211e-01	5.713000000000000300e-01	2.510083988876932789e-03	5.719420733378477451e-01	-2.535076162964596067e-03
5.150000000000000133e-01	5.635000000000000009e-01	2.516155404307731346e-03	5.642045394863796082e-01	-2.541004763284394376e-03
5.313999999999999835e-01	5.557999999999999607e-01	2.520921892660106176e-03	5.564780959433545116e-01	-2.545736811211997581e-03
5.476999999999999647e-01	5.483000000000000096e-01	2.525208314263651267e-03	5.489036132269159429e-01	-2.549244397228124081e-03
5.641000000000000458e-01	5.407999999999999474e-01	2.527822383077460693e-03	5.413867072345956988e-01	-2.551636998586237493e-03
5.805000000000000160e-01	5.333999999999999853e-01	2.529264257639734885e-03	5.339727415751074346e-01	-2.552951877226267239e-03
5.968999999999999861e-01	5.261000000000000121e-01	2.529883581273494747e-03	5.266603059640437845e-01	-2.553247518493625013e-03
6.133999999999999453e-01	5.188000000000000389e-01	2.529225575171699294e-03	5.194043350390649127e-01	-2.552571931578771595e-03
6.299000000000000155e-01	5.117000000000000437e-01	2.527995645893245467e-03	5.122483350265342184e-01	-2.550972711367838642e-03
6.463999999999999746e-01	5.047000000000000375e-01	2.526048474375375708e-03	5.051909212059851884e-01	-2.548499399976115239e-03
6.629000000000000448e-01	4.976999999999999758e-01	2.522908670406441654e-03	4.982307448384132309e-01	-2.545198464761291336e-03
6.794999999999999929e-01	4.908000000000000140e-01	2.518818259219287453e-03	4.913251440366059875e-01	-2.541086906961878555e-03
6.961000000000000520e-01	4.839999999999999858e-01	2.514099459999146521e-03	4.845152603054465046e-01	-2.536224430133398634e-03
7.127000000000000002e-01	4.773000000000000020e-01	2.508782756840233046e-03	4.777997615009838550e-01	-2.530651025683556925e-03
7.294000000000000483e-01	4.707000000000000073e-01	2.503170046198306773e-03	4.711377253139873433e-01	-2.524364896489325345e-03
7.460999999999999854e-01	4.641000000000000125e-01	2.496205989516313978e-03	4.645685826169731469e-01	-2.517433897645445298e-03
7.628000000000000336e-01	4.576999999999999957e-01	2.489265315520223718e-03	4.580910290793348549e-01	-2.509892638391727614e-03
7.794999999999999707e-01	4.512999999999999790e-01	2.481295514669303384e-03	4.517037986350193046e-01	-2.501773796606039917e-03
7.963000000000000078e-01	4.450000000000000067e-01	2.472863371722815781e-03	4.453681748795451090e-01	-2.493055049956918040e-03
8.131000000000000449e-01	4.386999999999999789e-01	2.463435934647272268e-03	4.391214149248022225e-01	-2.483813357680835117e-03
8.298999999999999710e-01	4.325999999999999845e-01	2.454158724111771533e-03	4.329622757892448437e-01	-2.474077269829070853e-03
8.467999999999999972e-01	4.264999999999999902e-01	2.444177146247860245e-03	4.268536283510731555e-01	-2.463811931034971987e-03
8.636000000000000343e-01	4.204999999999999849e-01	2.432613397706261289e-03	4.208665577614451592e-01	-2.453164756055880528e-03
8.806000000000000494e-01	4.146000000000000241e-01	2.422418546652911273e-03	4.148936856835527265e-01	-2.441966889588039358e-03
8.974999999999999645e-01	4.087000000000000077e-01	2.411542422281916925e-03	4.090399680728543652e-01	-2.430436136640962228e-03
9.144999999999999796e-01	4.028999999999999804e-01	2.400580850071081917e-03	4.032349404484778521e-01	-2.418459039390048488e-03
9.314999999999999947e-01	3.971999999999999975e-01	2.387257915259262744e-03	3.975122912690230992e-01	-2.406124766185741524e-03
9.485000000000000098e-01	3.916000000000000036e-01	2.376209740508050065e-03	3.918708597776076052e-01	-2.393454333104399687e-03
9.655000000000000249e-01	3.860000000000000098e-01	2.362286361416272677e-03	3.863094921788700620e-01	-2.380467808983123806e-03
9.826000000000000290e-01	3.805000000000000049e-01	2.348398200690916381e-03	3.807950269824977307e-01	-2.367105386263162071e-03
9.997000000000000330e-01	3.750999999999999890e-01	2.336726487648978830e-03	3.753592849088275285e-01	-2.353461128225509472e-03
1.016999999999999904e+00	3.696999999999999731e-01	2.322296772371122524e-03	3.699389207867579410e-01	-2.339388648220998984e-03
1.034000000000000030e+00	3.644000000000000017e-01	2.307939225876915433e-03	3.646888029242160711e-01	-2.325313940389777193e-03
1.050999999999999934e+00	3.592000000000000193e-01	2.293669436623624325e-03	3.595131999810758372e-01	-2.311011137229614792e-03
1.068000000000000060e+00	3.541000000000000258e-01	2.279502993068518567e-03	3.544110443888931483e-01	-2.296495468531268430e-03
1.086000000000000076e+00	3.489999999999999769e-01	2.264806541966296344e-03	3.490876620694570720e-01	-2.280910087999949484e-03
1.102999999999999980e+00	3.438999999999999835e-01	2.249580083316958523e-03	3.441334680522516454e-01	-2.266001293315564671e-03
1.120000000000000107e+00	3.390000000000000235e-01	2.235142285135333605e-03	3.392495782995256781e-01	-2.250922189334592528e-03
1.137999999999999901e+00	3.341000000000000081e-01	2.220195264016283122e-03	3.341539275364731609e-01	-2.234784566455271220e-03
1.155000000000000027e+00	3.291999999999999926e-01	2.202838382873635505e-03	3.294116704237918802e-01	-2.219394241467619305e-03
1.171999999999999931e+00	3.245000000000000107e-01	2.188249896271751878e-03	3.247367096675157216e-01	-2.203870782969932513e-03
1.189999999999999947e+00	3.197999999999999732e-01	2.173172971342134021e-03	3.198590478468097409e-01	-2.187301421413788850e-03
1.207000000000000073e+00	3.150999999999999912e-01	2.155788377386565202e-03	3.153196612145924282e-01	-2.171538349946487353e-03
1.225000000000000089e+00	3.104999999999999982e-01	2.140451067485543007e-03	3.105834450353464060e-01	-2.154738587287154030e-03
1.241999999999999993e+00	3.059999999999999942e-01	2.123563572111746185e-03	3.061756932390469754e-01	-2.138778986398122070e-03
1.260000000000000009e+00	3.014999999999999902e-01	2.108001095605739877e-03	3.015768277882689419e-01	-2.121792473488936376e-03
1.276999999999999913e+00	2.970999999999999752e-01	2.090960025060338567e-03	2.972968946596885598e-01	-2.105675752220505931e-03
1.294999999999999929e+00	2.927000000000000157e-01	2.075202404163346403e-03	2.928313886306615488e-01	-2.088542385065003844e-03
1.312000000000000055e+00	2.883999999999999897e-01	2.058036625959800553e-03	2.886755742187929186e-01	-2.072304615859869685e-03
1.330000000000000071e+00	2.842000000000000082e-01	2.041191854505924278e-03	2.843395621891254277e-01	-2.055060905442804547e-03
1.348000000000000087e+00	2.800000000000000266e-01	2.023959103671152480e-03	2.800686794845335670e-01	-2.037773645574002777e-03
1.364999999999999991e+00	2.758999999999999786e-01	2.008658744187357976e-03	2.760939915029741454e-01	-2.021414414295351087e-03
1.383000000000000007e+00	2.717999999999999861e-01	1.991363062173244318e-03	2.719469598674877364e-01	-2.004066263903589613e-03
1.401000000000000023e+00	2.677999999999999825e-01	1.974425914676297081e-03	2.678622177503846569e-01	-1.986698322948926131e-03
1.419000000000000039e+00	2.637999999999999790e-01	1.957119263007069034e-03	2.638388344561228283e-01	-1.969317973788901020e-03
1.435999999999999943e+00	2.599000000000000199e-01	1.940189621063622121e-03	2.600944745044067030e-01	-1.952898116228163599e-03
1.453999999999999959e+00	2.560000000000000053e-01	1.922899712552200236e-03	2.561877602075282034e-01	-1.935513425254512193e-03
1.471999999999999975e+00	2.521999999999999797e-01	1.906005288975172896e-03	2.523397311134747412e-01	-1.918136135596422084e-03
1.489999999999999991e+00	2.484999999999999987e-01	1.889520206739001571e-03	2.485494985535889878e-01	-1.900772342749574824e-03
1.508000000000000007e+00	2.447999999999999898e-01	1.872693333143469986e-03	2.448161936711127917e-01	-1.883427894062919637e-03
1.526000000000000023e+00	2.411000000000000087e-01	1.854132676689562113e-03	2.411389687573967100e-01	-1.866108407260582899e-03
1.544000000000000039e+00	2.374999999999999889e-01	1.837417231695984057e-03	2.375169765541774725e-01	-1.848819175379327624e-03
1.562000000000000055e+00	2.338999999999999968e-01	1.820369232947352880e-03	2.339493843304726872e-01	-1.831565255185136102e-03
1.580000000000000071e+00	2.303999999999999937e-01	1.803771567408689281e-03	2.304353813966573128e-01	-1.814351519349402097e-03
1.598000000000000087e+00	2.268999999999999906e-01	1.785540577958488750e-03	2.269741617200188022e-01	-1.797182565792980209e-03
1.616000000000000103e+00	2.235000000000000042e-01	1.769108034596813617e-03	2.235649271966038687e-01	-1.780062749541138798e-03
1.633999999999999897e+00	2.200999999999999901e-01	1.752361412688699209e-03	2.202069008905056524e-01	-1.762996273319153082e-03
1.651999999999999913e+00	2.167999999999999927e-01	1.734849801673908794e-03	2.168993169146997690e-01	-1.745987131737509199e-03
1.671000000000000041e+00	2.134999999999999953e-01	1.718304097659472231e-03	2.134618582522610497e-01	-1.728099366944427619e-03
1.689000000000000057e+00	2.102999999999999869e-01	1.702262997780307771e-03	2.102555827123486765e-01	-1.711219665500044330e-03
1.707000000000000073e+00	2.071000000000000063e-01	1.684730602155826672e-03	2.070974704610315520e-01	-1.694408276999518704e-03
1.725000000000000089e+00	2.038999999999999979e-01	1.668116770809625849e-03	2.039867934690637874e-01	-1.677668399102524247e-03
1.743999999999999995e+00	2.008000000000000063e-01	1.650870740918662606e-03	2.007539729935947370e-01	-1.660079478828871804e-03
1.762000000000000011e+00	1.978000000000000036e-01	1.634200329246081286e-03	1.977385766941332501e-01	-1.643496063237963843e-03
1.780000000000000027e+00	1.947000000000000119e-01	1.617581301747458063e-03	1.947684744932103307e-01	-1.626993061831301986e-03
1.798999999999999932e+00	1.917999999999999983e-01	1.601239402378045558e-03	1.916817486389325587e-01	-1.609663299947592481e-03
1.816999999999999948e+00	1.887999999999999956e-01	1.584914246166439864e-03	1.888026187050883264e-01	-1.593333556200433963e-03
1.834999999999999964e+00	1.859000000000000097e-01	1.568082753768754601e-03	1.859667376770335612e-01	-1.577091759827491807e-03
1.854000000000000092e+00	1.831000000000000127e-01	1.551864407356948758e-03	1.830195047924369767e-01	-1.560045426181094026e-03
1.872000000000000108e+00	1.801999999999999991e-01	1.534568147992565728e-03	1.802704845596088401e-01	-1.543991056151484704e-03
1.891000000000000014e+00	1.774999999999999911e-01	1.519773547344581421e-03	1.774135266627725194e-01	-1.527147057822865603e-03
1.909000000000000030e+00	1.746999999999999942e-01	1.502860071208671731e-03	1.747487136403169106e-01	-1.511288380350229131e-03
1.927999999999999936e+00	1.719999999999999862e-01	1.486584567120216235e-03	1.719792645412728804e-01	-1.494654832245874421e-03
1.947000000000000064e+00	1.693000000000000060e-01	1.470090824630006926e-03	1.692537056398420725e-01	-1.478132188829773923e-03
1.965000000000000080e+00	1.666999999999999871e-01	1.454251219994789467e-03	1.667114560014259783e-01	-1.462583085889780686e-03
1.983999999999999986e+00	1.640999999999999959e-01	1.439148891653327031e-03	1.640693841832507327e-01	-1.446281366728555291e-03
2.003000000000000114e+00	1.615999999999999936e-01	1.423755001425924122e-03	1.614691822058249293e-01	-1.430095360778209975e-03
2.020999999999999908e+00	1.590000000000000024e-01	1.407273960641637319e-03	1.590438573508583531e-01	-1.414869308191512047e-03
2.040000000000000036e+00	1.565999999999999892e-01	1.392361003188469183e-03	1.565233039336426102e-01	-1.398912672646678576e-03
2.059000000000000163e+00	1.540999999999999870e-01	1.376360895178416937e-03	1.540426946928419860e-01	-1.383075605820709673e-03
2.077999999999999847e+00	1.517000000000000015e-01	1.361055916892469188e-03	1.516013976245327854e-01	-1.367359228928749504e-03
2.096000000000000085e+00	1.492999999999999883e-01	1.345556948916073678e-03	1.493242914268892718e-01	-1.352582316855904321e-03
2.115000000000000213e+00	1.469999999999999918e-01	1.330769276471319889e-03	1.469577747499969667e-01	-1.337103840004422650e-03
2.133999999999999897e+00	1.446999999999999953e-01	1.315795697239886949e-03	1.446287610713912486e-01	-1.321748766069720440e-03
2.153000000000000025e+00	1.423999999999999988e-01	1.300636211221774859e-03	1.423366583977193345e-01	-1.306517881808402001e-03
2.172000000000000153e+00	1.401000000000000023e-01	1.284481950689848970e-03	1.400808833793703578e-01	-1.291411882442454083e-03
2.190999999999999837e+00	1.378999999999999948e-01	1.269884803833927576e-03	1.378608571233630731e-01	-1.276431322702861358e-03
2.209999999999999964e+00	1.356999999999999873e-01	1.255109833095096076e-03	1.356760127881775635e-01	-1.261576723675988422e-03
2.229000000000000092e+00	1.335999999999999965e-01	1.241085995056480200e-03	1.335257956792915146e-01	-1.246848579556980368e-03
2.248000000000000220e+00	1.315000000000000058e-01	1.226892416038722613e-03	1.314096565334905431e-01	-1.232247267257692873e-03
2.266999999999999904e+00	1.293999999999999873e-01	1.212529096041822883e-03	1.293270528792848095e-01	-1.217773071934902382e-03
2.286000000000000032e+00	1.272999999999999965e-01	1.197261068173103042e-03	1.272774539171479535e-01	-1.203426262916261740e-03
2.305000000000000160e+00	1.252999999999999947e-01	1.183514935613967471e-03	1.252603391319091486e-01	-1.189207077761893347e-03
2.323999999999999844e+00	1.233000000000000068e-01	1.169607144979458802e-03	1.232751920447956451e-01	-1.175115630208071072e-03
2.343999999999999861e+00	1.213000000000000050e-01	1.155537696269576600e-03	1.212195408479424946e-01	-1.160420595634780545e-03
2.362999999999999989e+00	1.194000000000000061e-01	1.141573902658956155e-03	1.192984315214715429e-01	-1.146591534664841670e-03
2.382000000000000117e+00	1.174999999999999933e-01	1.128156859753258554e-03	1.174077698774230322e-01	-1.132890340920733162e-03
2.400999999999999801e+00	1.155999999999999944e-01	1.114586241675956249e-03	1.155470713287521378e-01	-1.119316911874491255e-03
2.420999999999999819e+00	1.136999999999999955e-01	1.100205601170981201e-03	1.136202887003433110e-01	-1.105166983524744594e-03
2.439999999999999947e+00	1.118999999999999995e-01	1.087310482908631021e-03	1.118196140159142260e-01	-1.091855414868716069e-03
2.459000000000000075e+00	1.101000000000000034e-01	1.073634209732066960e-03	1.100474779404769232e-01	-1.078671165659063737e-03
2.479000000000000092e+00	1.082999999999999935e-01	1.060458499238890479e-03	1.082124036359048413e-01	-1.064930253472019372e-03
2.498000000000000220e+00	1.066000000000000003e-01	1.048120523986308377e-03	1.064974336561198970e-01	-1.052006474906201465e-03
2.517999999999999794e+00	1.048000000000000043e-01	1.034052807327233859e-03	1.047215571376644005e-01	-1.038539114523144655e-03
2.536999999999999922e+00	1.030999999999999972e-01	1.021445786849209435e-03	1.030619121955856782e-01	-1.025874543099188204e-03
2.556000000000000050e+00	1.015000000000000069e-01	1.009110120997703738e-03	1.014285688860221968e-01	-1.013335651522381375e-03
2.576000000000000068e+00	9.980999999999999595e-02	9.963419620595481089e-04	9.973721655367748240e-02	-1.000272138639594563e-03
2.596000000000000085e+00	9.818000000000000338e-02	9.834717275937999645e-04	9.807406883109004436e-02	-9.873469391285794299e-04
2.615000000000000213e+00	9.657999999999999918e-02	9.713477183509794041e-04	9.651977430330843655e-02	-9.751955997683913000e-04
2.634999999999999787e+00	9.500999999999999723e-02	9.588487778433469081e-04	9.491027819231168117e-02	-9.625384394189666869e-04
2.653999999999999915e+00	9.345000000000000528e-02	9.463423317822151730e-04	9.340612278560204984e-02	-9.506406262544493321e-04
2.673999999999999932e+00	9.192000000000000171e-02	9.345633470602622735e-04	9.184854798547800736e-02	-9.382491718604100668e-04
2.693999999999999950e+00	9.041000000000000425e-02	9.223428625874601590e-04	9.031694655558250573e-02	-9.259929990430061392e-04
2.713000000000000078e+00	8.892999999999999516e-02	9.108382924484527930e-04	8.888558755277083112e-02	-9.144742768676363204e-04
2.733000000000000096e+00	8.747000000000000608e-02	8.989147392190950138e-04	8.740339335767284556e-02	-9.024798201232903279e-04
2.753000000000000114e+00	8.601999999999999924e-02	8.869931489806521250e-04	8.594591587174474356e-02	-8.906185185879655691e-04
2.773000000000000131e+00	8.461000000000000465e-02	8.758734405310869726e-04	8.451274247374819526e-02	-8.788895852088494725e-04
2.793000000000000149e+00	8.321000000000000618e-02	8.642632730278451128e-04	8.310346714269517543e-02	-8.672922045054662485e-04
2.813000000000000167e+00	8.182999999999999996e-02	8.527645341265566734e-04	8.171769161614544918e-02	-8.558255730690612255e-04
2.831999999999999851e+00	8.047999999999999599e-02	8.419485119185851282e-04	8.042261536923295262e-02	-8.450526497530228692e-04
2.851999999999999869e+00	7.914000000000000201e-02	8.306714755206658692e-04	7.908154457312752128e-02	-8.338386129919443624e-04
2.871999999999999886e+00	7.782999999999999641e-02	8.196175272667610917e-04	7.776283612538251178e-02	-8.227528155052450925e-04
2.891999999999999904e+00	7.653000000000000080e-02	8.085784746498017855e-04	7.646611729032731786e-02	-8.117943849871608712e-04
2.911999999999999922e+00	7.525999999999999357e-02	7.982018737317103652e-04	7.519102204936323197e-02	-8.009624541135353017e-04
2.931999999999999940e+00	7.399999999999999634e-02	7.874018441261953398e-04	7.393718954513427144e-02	-7.902561009705758987e-04
2.951999999999999957e+00	7.276000000000000523e-02	7.767280232895253317e-04	7.270426477278305044e-02	-7.796743854239665625e-04
2.971999999999999975e+00	7.155000000000000249e-02	7.662895881576038595e-04	7.149189919152031114e-02	-7.692163818675693335e-04
2.992999999999999883e+00	7.034999999999999587e-02	7.558747666516921291e-04	7.024066764313836864e-02	-7.583676186504852493e-04
3.012999999999999901e+00	6.916999999999999538e-02	7.459917424787309431e-04	6.906938370754689416e-02	-7.481603067435428850e-04
3.032999999999999918e+00	6.801000000000000101e-02	7.358371904741700014e-04	6.791763108086454337e-02	-7.380737966099802433e-04
3.052999999999999936e+00	6.686000000000000276e-02	7.257108131627455425e-04	6.678508411921667276e-02	-7.281071230405671826e-04
3.072999999999999954e+00	6.574000000000000676e-02	7.158314262964804268e-04	6.567142288084451551e-02	-7.182593314066764703e-04
3.093999999999999861e+00	6.463000000000000689e-02	7.059836782249668359e-04	6.452205976677639898e-02	-7.080460114949991158e-04
3.113999999999999879e+00	6.353999999999999926e-02	6.962781892597815023e-04	6.344613513821564799e-02	-6.984388088846762641e-04
3.133999999999999897e+00	6.246000000000000163e-02	6.866071103706399220e-04	6.238815176679596980e-02	-6.889474435855988919e-04
3.153999999999999915e+00	6.140000000000000319e-02	6.770817546894417494e-04	6.134781064608892109e-02	-6.795709352237594382e-04
3.174999999999999822e+00	6.035999999999999699e-02	6.677042006771561830e-04	6.027411813442209304e-02	-6.698481140135498094e-04
3.194999999999999840e+00	5.933999999999999692e-02	6.584765267947523129e-04	5.926902921552223980e-02	-6.607038925542920924e-04
3.216000000000000192e+00	5.832999999999999990e-02	6.496262667833175956e-04	5.823171888036945271e-02	-6.512227232266066613e-04
3.236000000000000210e+00	5.732999999999999902e-02	6.404751495466080033e-04	5.726068750670533503e-02	-6.423065355738961446e-04
3.257000000000000117e+00	5.636000000000000038e-02	6.315909413393451391e-04	5.625852662089109862e-02	-6.330625836917008666e-04
3.277000000000000135e+00	5.539000000000000173e-02	6.226395295607483607e-04	5.532039886872944234e-02	-6.243701649689798426e-04
3.298000000000000043e+00	5.444999999999999840e-02	6.139591837335360569e-04	5.435219642763940151e-02	-6.153589017693509092e-04
3.318000000000000060e+00	5.351000000000000201e-02	6.049047726669160930e-04	5.344585726752496685e-02	-6.068859618159897417e-04
3.338999999999999968e+00	5.260000000000000092e-02	5.964397784901116079e-04	5.251046242793734609e-02	-5.981029264878243807e-04
3.358999999999999986e+00	5.168999999999999984e-02	5.879117376639116056e-04	5.163483473346861669e-02	-5.898451966834433778e-04
3.379999999999999893e+00	5.081000000000000100e-02	5.796629034278918437e-04	5.073113606483155985e-02	-5.812858614275382037e-04
3.400999999999999801e+00	4.993000000000000216e-02	5.713531010034455463e-04	4.984325364609383524e-02	-5.728393738102477385e-04
3.420999999999999819e+00	4.907000000000000250e-02	5.632118848576025396e-04	4.901210234442394259e-02	-5.648989521860003872e-04
3.442000000000000171e+00	4.821999999999999897e-02	5.551262098076557025e-04	4.815430585841073974e-02	-5.566694129159350385e-04
3.463000000000000078e+00	4.739000000000000157e-02	5.472125851379274148e-04	4.731152244964798720e-02	-5.485492486405044079e-04
3.483999999999999986e+00	4.657000000000000028e-02	5.393572728453870915e-04	4.648348923516441161e-02	-5.405372985532741221e-04
3.504999999999999893e+00	4.576000000000000206e-02	5.315613121605196030e-04	4.566994779198586818e-02	-5.326324137010871734e-04
3.524999999999999911e+00	4.497000000000000303e-02	5.236826171820772868e-04	4.490838758796417141e-02	-5.252024209860403029e-04
3.545999999999999819e+00	4.419000000000000011e-02	5.161301828407538830e-04	4.412241332096591279e-02	-5.175032002362069507e-04
3.567000000000000171e+00	4.342000000000000026e-02	5.086408528838529336e-04	4.335019508220672169e-02	-5.099076146540447657e-04
3.588000000000000078e+00	4.265999999999999653e-02	5.012156665418589837e-04	4.259149175320713770e-02	-5.024145308246185998e-04
3.608999999999999986e+00	4.191999999999999893e-02	4.939735002351981893e-04	4.184606687847284429e-02	-4.950228053117379946e-04
3.629999999999999893e+00	4.118000000000000133e-02	4.866800652246333343e-04	4.111368843006010104e-02	-4.877312895969306201e-04
3.650999999999999801e+00	4.046000000000000291e-02	4.793388256117796231e-04	4.039412808635736707e-02	-4.805388518448745587e-04
3.672000000000000153e+00	3.975000000000000061e-02	4.723042744619193340e-04	3.968716114240190829e-02	-4.734443770453434629e-04
3.693000000000000060e+00	3.905999999999999750e-02	4.654588632602455422e-04	3.899256702516142731e-02	-4.664467513693252914e-04
3.713999999999999968e+00	3.837000000000000133e-02	4.585656474562830568e-04	3.831012965118255065e-02	-4.595448506700540274e-04
3.734999999999999876e+00	3.769999999999999740e-02	4.516466818303145310e-04	3.763963640374116265e-02	-4.527375648189839409e-04
3.757000000000000117e+00	3.703000000000000042e-02	4.449028265409912526e-04	3.694979769171632955e-02	-4.457064113455839831e-04
3.778000000000000025e+00	3.638000000000000261e-02	4.383535382923849457e-04	3.630311217509733790e-02	-4.390894590954323891e-04
3.798999999999999932e+00	3.574000000000000093e-02	4.316737111479147923e-04	3.566774478571460572e-02	-4.325637993510819202e-04
3.819999999999999840e+00	3.511000000000000232e-02	4.252807116171780470e-04	3.504349774695284664e-02	-4.261283480420231633e-04
3.841000000000000192e+00	3.447999999999999676e-02	4.188440644060905174e-04	3.443017628227645899e-02	-4.197820368771129087e-04
3.862999999999999989e+00	3.386999999999999733e-02	4.124118627920759085e-04	3.379915850861800464e-02	-4.132279802469282308e-04
3.883999999999999897e+00	3.327000000000000096e-02	4.062585790931066911e-04	3.320761453273579633e-02	-4.070609018465553837e-04
3.904999999999999805e+00	3.268000000000000071e-02	4.001861821668510144e-04	3.262642388562010665e-02	-4.009797469023101664e-04
3.927000000000000046e+00	3.209999999999999659e-02	3.940103818073833206e-04	3.202846470871546780e-02	-3.947000383707750348e-04
3.947999999999999954e+00	3.153000000000000247e-02	3.881061670145425908e-04	3.146791135036398207e-02	-3.887915928078787792e-04
3.970000000000000195e+00	3.096000000000000141e-02	3.821624614632892027e-04	3.089118410756871991e-02	-3.826905730580900051e-04
3.991000000000000103e+00	3.040999999999999953e-02	3.762512607321912895e-04	3.035053483780190964e-02	-3.769505545849141529e-04
4.012999999999999901e+00	2.987000000000000072e-02	3.706047750995167061e-04	2.979428684072592953e-02	-3.710237525526771316e-04
4.033999999999999808e+00	2.932999999999999843e-02	3.647515403354453507e-04	2.927283562553659874e-02	-3.654479329287120114e-04
4.056000000000000050e+00	2.880999999999999880e-02	3.592827631156273772e-04	2.873633864496088347e-02	-3.596909776249023849e-04
4.076999999999999957e+00	2.828999999999999918e-02	3.537779592390119499e-04	2.823340274198691754e-02	-3.542752224960665796e-04
4.099000000000000199e+00	2.777999999999999914e-02	3.482021412792862141e-04	2.771595622949964838e-02	-3.486838014108407068e-04
4.120000000000000107e+00	2.727999999999999869e-02	3.428800110278424273e-04	2.723087944437448810e-02	-3.434240247047360296e-04
4.142000000000000348e+00	2.679000000000000131e-02	3.374946031868954828e-04	2.673180659577589421e-02	-3.379939112047397826e-04
4.163999999999999702e+00	2.630000000000000046e-02	3.322327483035550388e-04	2.624188005730133597e-02	-3.326447209036854295e-04
4.185999999999999943e+00	2.582999999999999879e-02	3.270411569479749901e-04	2.576093289772311487e-02	-3.273753721896063666e-04
4.206999999999999851e+00	2.536000000000000060e-02	3.219688461580095498e-04	2.531007232560077841e-02	-3.224190392793514770e-04
4.229000000000000092e+00	2.489999999999999852e-02	3.168475183301898424e-04	2.484620324881484446e-02	-3.173026777586027049e-04
4.251000000000000334e+00	2.444999999999999951e-02	3.119683312052683763e-04	2.439083510550727960e-02	-3.122630458316128258e-04
4.272999999999999687e+00	2.401000000000000009e-02	3.070472861858305840e-04	2.394381269718791685e-02	-3.072991054422395478e-04
4.294999999999999929e+00	2.357000000000000067e-02	3.022369192129964618e-04	2.350498351566523980e-02	-3.024098299854043092e-04
4.315999999999999837e+00	2.314000000000000085e-02	2.973910451986071582e-04	2.309360604168756922e-02	-2.978115153935091599e-04
4.338000000000000078e+00	2.272000000000000061e-02	2.927803259488588042e-04	2.267035884675498020e-02	-2.930652654702020415e-04
4.360000000000000320e+00	2.230000000000000038e-02	2.880117591355140167e-04	2.225486829133653532e-02	-2.883907222991251556e-04
4.381999999999999673e+00	2.189999999999999933e-02	2.834778274715678520e-04	2.184699291823878620e-02	-2.837869005457867690e-04
4.403999999999999915e+00	2.148999999999999869e-02	2.789151437642161031e-04	2.144659330709763542e-02	-2.792528280547875688e-04
4.426000000000000156e+00	2.110000000000000070e-02	2.744625030181719314e-04	2.105353198148780455e-02	-2.747875458948460066e-04
4.448000000000000398e+00	2.070999999999999924e-02	2.701069148523784153e-04	2.066767384389086096e-02	-2.703901063176106581e-04
4.469999999999999751e+00	2.033000000000000085e-02	2.657377012202321014e-04	2.028888749267172831e-02	-2.660595673429566534e-04
4.493000000000000327e+00	1.995999999999999858e-02	2.614775490539356486e-04	1.990030467913054754e-02	-2.616027064089303678e-04
4.514999999999999680e+00	1.958999999999999977e-02	2.573091378454135224e-04	1.953558300252673796e-02	-2.574061232475542064e-04
4.536999999999999922e+00	1.923000000000000057e-02	2.531357614245763115e-04	1.917754532122816283e-02	-2.532736436796165377e-04
4.559000000000000163e+00	1.887000000000000136e-02	2.489416003940482535e-04	1.882606914266132109e-02	-2.492043701689259424e-04
4.581000000000000405e+00	1.853000000000000133e-02	2.450980641819990881e-04	1.848103491165822149e-02	-2.451974135149263519e-04
4.604000000000000092e+00	1.818000000000000171e-02	2.409933924431954550e-04	1.812707718735170545e-02	-2.410740001077404525e-04
4.626000000000000334e+00	1.785000000000000128e-02	2.371342100388512306e-04	1.779485417599287536e-02	-2.371917886470617856e-04
4.647999999999999687e+00	1.751000000000000126e-02	2.332239321356837302e-04	1.746871934198331380e-02	-2.333692561170421875e-04
4.669999999999999929e+00	1.719000000000000042e-02	2.294579340647867215e-04	1.714856166208737417e-02	-2.296055554604097590e-04
4.692999999999999616e+00	1.686999999999999958e-02	2.256734607852756234e-04	1.682012387022224775e-02	-2.257327730706791406e-04
4.714999999999999858e+00	1.654999999999999874e-02	2.219660637667013737e-04	1.651185407259894017e-02	-2.220868151058859189e-04
4.738000000000000433e+00	1.625000000000000056e-02	2.184116068344354371e-04	1.619561083417305619e-02	-2.183353328700885106e-04
4.759999999999999787e+00	1.593999999999999931e-02	2.147051335762918851e-04	1.589878593721714972e-02	-2.148037060010092104e-04
4.783000000000000362e+00	1.564000000000000112e-02	2.111157469527400040e-04	1.559428418308355171e-02	-2.111700003838206871e-04
4.804999999999999716e+00	1.535000000000000080e-02	2.077329362555041374e-04	1.530848075457829152e-02	-2.077493743854243744e-04
4.828000000000000291e+00	1.506000000000000047e-02	2.042430848183605084e-04	1.501528542838219057e-02	-2.042300073234031021e-04
4.849999999999999645e+00	1.477999999999999974e-02	2.008723984767776132e-04	1.474009312063630228e-02	-2.009171359499893042e-04
4.873000000000000220e+00	1.450000000000000074e-02	1.974855463276574679e-04	1.445778302319247408e-02	-1.975087570353900980e-04
4.894999999999999574e+00	1.422999999999999959e-02	1.942190139746363946e-04	1.419280848838681136e-02	-1.943004761208061990e-04
4.918000000000000149e+00	1.396000000000000019e-02	1.910174912619260542e-04	1.392098105953221490e-02	-1.909998191837578203e-04
4.940999999999999837e+00	1.370000000000000037e-02	1.878553438375745246e-04	1.365435964700019780e-02	-1.877529855133292153e-04
4.963000000000000078e+00	1.344000000000000056e-02	1.846781853062240018e-04	1.340410947577847650e-02	-1.846969256456043097e-04
4.985999999999999766e+00	1.319000000000000034e-02	1.816237137070762461e-04	1.314738690201939370e-02	-1.815530358611577811e-04
5.009000000000000341e+00	1.294000000000000011e-02	1.785548083511988423e-04	1.289558167010633818e-02	-1.784605759376403753e-04
5.032000000000000028e+00	1.268999999999999989e-02	1.754714692385916008e-04	1.264859940688179557e-02	-1.754187571634075946e-04
5.054000000000000270e+00	1.244999999999999926e-02	1.725841405423743011e-04	1.241678262344885972e-02	-1.725558595736365974e-04
5.076999999999999957e+00	1.221000000000000037e-02	1.696096896905362715e-04	1.217896970647384600e-02	-1.696108799746778666e-04
5.099999999999999645e+00	1.197999999999999933e-02	1.667605815821392818e-04	1.194571176428318830e-02	-1.667142726309201080e-04
5.123000000000000220e+00	1.175000000000000003e-02	1.638981944175509824e-04	1.171692174652509341e-02	-1.638652907950922336e-04
5.145999999999999908e+00	1.153000000000000032e-02	1.611623046969420882e-04	1.149251370498264625e-02	-1.610631970335273783e-04
5.168999999999999595e+00	1.131000000000000061e-02	1.584137132704110397e-04	1.127240304260150421e-02	-1.583072635824408949e-04
5.192000000000000171e+00	1.108999999999999916e-02	1.556524201379578100e-04	1.105650789243025484e-02	-1.555967748561426067e-04
5.214999999999999858e+00	1.088000000000000078e-02	1.530190678251570370e-04	1.084474805291344920e-02	-1.529310253088277094e-04
5.238000000000000433e+00	1.067000000000000066e-02	1.503735911567032654e-04	1.063704432222704541e-02	-1.503093180577841034e-04
5.261000000000000121e+00	1.047000000000000014e-02	1.478572100084402346e-04	1.043331848261973283e-02	-1.477309647464391455e-04
5.283999999999999808e+00	1.026999999999999962e-02	1.453292818547934691e-04	1.023349392493081225e-02	-1.451952869953949596e-04
5.307000000000000384e+00	1.007000000000000083e-02	1.427898066957628876e-04	1.003749656446646481e-02	-1.427016185775884720e-04
5.330000000000000071e+00	9.874000000000000832e-03	1.402956188918475715e-04	9.845253462968902788e-03	-1.402493019094563432e-04
5.354000000000000092e+00	9.683999999999999900e-03	1.378755397684854186e-04	9.648576697677702790e-03	-1.377337478671673550e-04
5.376999999999999780e+00	9.497000000000000233e-03	1.354872899654636670e-04	9.463782285292470647e-03	-1.353639209163385194e-04
5.400000000000000355e+00	9.313000000000000098e-03	1.331311292904035072e-04	9.282526726257817051e-03	-1.330334960788229703e-04
5.423000000000000043e+00	9.133000000000000493e-03	1.308216416111046185e-04	9.104742871686933442e-03	-1.307418538991813174e-04
5.447000000000000064e+00	8.956000000000000419e-03	1.285448204100365043e-04	8.922858999952525821e-03	-1.283912619239141147e-04
5.469999999999999751e+00	8.782999999999999141e-03	1.263153072900257540e-04	8.751964231626623361e-03	-1.261769761637644108e-04
5.493000000000000327e+00	8.611999999999999864e-03	1.241046273357959847e-04	8.584342025052116645e-03	-1.239996334928542465e-04
5.517000000000000348e+00	8.444999999999999382e-03	1.219418328128928027e-04	8.412853483338547655e-03	-1.217663784270176268e-04
5.540000000000000036e+00	8.279999999999999166e-03	1.197983333359859233e-04	8.251726158050682811e-03	-1.196627190580989324e-04
5.564000000000000057e+00	8.118999999999999481e-03	1.177032966406748546e-04	8.086882940588758020e-03	-1.175051046859610656e-04
5.586999999999999744e+00	7.960999999999999327e-03	1.156425430043482339e-04	7.931999118781484989e-03	-1.154727540954326044e-04
5.610000000000000320e+00	7.805000000000000306e-03	1.136017772343409865e-04	7.780081171145550312e-03	-1.134744522450978615e-04
5.634000000000000341e+00	7.651999999999999948e-03	1.115957564035335631e-04	7.624659274454351383e-03	-1.114249831755718083e-04
5.658000000000000362e+00	7.503000000000000121e-03	1.096393530548602885e-04	7.472342587286559534e-03	-1.094113911886483010e-04
5.681000000000000050e+00	7.355000000000000426e-03	1.076889887900027329e-04	7.329228809164778716e-03	-1.075148099008313375e-04
5.705000000000000071e+00	7.211000000000000396e-03	1.057471288946103602e-04	7.182814032134255365e-03	-1.055697470116115496e-04
5.727999999999999758e+00	7.068999999999999763e-03	1.038688063963422680e-04	7.045244782089556297e-03	-1.037377594246900980e-04
5.751999999999999780e+00	6.930000000000000396e-03	1.020264528198447195e-04	6.904502663263338211e-03	-1.018589937790397856e-04
5.775999999999999801e+00	6.793999999999999692e-03	1.002203279727388103e-04	6.766572512639033865e-03	-1.000132466886926593e-04
5.799000000000000377e+00	6.660000000000000121e-03	9.843591149575444592e-05	6.636975996953338279e-03	-9.827487494887336391e-05
5.823000000000000398e+00	6.527999999999999949e-03	9.667337659397234320e-05	6.504390129685596982e-03	-9.649218540282796137e-05
5.847000000000000419e+00	6.399000000000000174e-03	9.491078973066603220e-05	6.374452495321569420e-03	-9.474089356892464141e-05
5.871000000000000441e+00	6.272999999999999930e-03	9.322302746224668134e-05	6.247110767551938837e-03	-9.302047261623450579e-05
5.894999999999999574e+00	6.147999999999999819e-03	9.154288044387795910e-05	6.122313301280065886e-03	-9.133040213371270344e-05
5.918000000000000149e+00	6.026000000000000106e-03	8.990027274001194770e-05	6.005055941604082494e-03	-8.973875507465433200e-05
5.942000000000000171e+00	5.906999999999999924e-03	8.829546415826975629e-05	5.885093734673425489e-03	-8.810663654985788145e-05
5.966000000000000192e+00	5.788999999999999875e-03	8.666533876722362162e-05	5.767527694764238919e-03	-8.650337004007398981e-05
5.990000000000000213e+00	5.674000000000000224e-03	8.510750340338272353e-05	5.652310471039599486e-03	-8.492846876537169095e-05
6.014000000000000234e+00	5.560999999999999971e-03	8.357308536646015148e-05	5.539395274614927929e-03	-8.338145156150618463e-05
6.038000000000000256e+00	5.449999999999999983e-03	8.203079227186581453e-05	5.428735848099893770e-03	-8.186184267958161243e-05
6.062000000000000277e+00	5.341000000000000261e-03	8.054435781581558514e-05	5.320286605443209915e-03	-8.036917255134688417e-05
6.086000000000000298e+00	5.233999999999999937e-03	7.908184875492059126e-05	5.214003652403948613e-03	-7.890298359150336820e-05
6.110000000000000320e+00	5.130000000000000011e-03	7.765857641831969930e-05	5.109844151041211327e-03	-7.746282652991795135e-05
6.134000000000000341e+00	5.027000000000000218e-03	7.621544323245868502e-05	5.007765746153245920e-03	-7.604825709873043547e-05
6.158000000000000362e+00	4.925999999999999823e-03	7.482636157879922814e-05	4.907726554786767149e-03	-7.465883594029887761e-05
6.182999999999999829e+00	4.826999999999999694e-03	7.346188659361260601e-05	4.805643104846341745e-03	-7.323779724437518913e-05
6.206999999999999851e+00	4.729999999999999830e-03	7.209488281424694862e-05	4.709641139143413459e-03	-7.189838826240347832e-05
6.230999999999999872e+00	4.635000000000000231e-03	7.078068926400407743e-05	4.615557262853954915e-03	-7.058284160701001723e-05
6.254999999999999893e+00	4.540999999999999898e-03	6.947631066833739291e-05	4.523353165741699801e-03	-6.929074763163994204e-05
6.280000000000000249e+00	4.449999999999999963e-03	6.818679884210237217e-05	4.429265281603259746e-03	-6.796931842758998634e-05
6.304000000000000270e+00	4.360000000000000160e-03	6.693360234779936952e-05	4.340782209250563552e-03	-6.672385583438734523e-05
6.328000000000000291e+00	4.270999999999999623e-03	6.566593168224777875e-05	4.254066728968288434e-03	-6.550063855231151100e-05
6.352999999999999758e+00	4.185000000000000352e-03	6.446450618658301724e-05	4.165579956711617897e-03	-6.424969760652591850e-05
6.376999999999999780e+00	4.100000000000000346e-03	6.327354805129866788e-05	4.082364991044959424e-03	-6.307071775888808203e-05
6.400999999999999801e+00	4.016999999999999738e-03	6.208541315883063343e-05	4.000812278009761337e-03	-6.191283553943357988e-05
6.426000000000000156e+00	3.935000000000000130e-03	6.093164215438478479e-05	3.917593042320186014e-03	-6.072874779511620613e-05
6.450000000000000178e+00	3.854999999999999920e-03	5.978190682832055364e-05	3.839331577855112365e-03	-5.961281337567756567e-05
6.474999999999999645e+00	3.776999999999999975e-03	5.868134442468322129e-05	3.759471530468519711e-03	-5.847165424928376021e-05
6.498999999999999666e+00	3.700000000000000164e-03	5.757048209224354600e-05	3.684369323394217060e-03	-5.739620386099754509e-05
6.524000000000000021e+00	3.624000000000000051e-03	5.649256913966650749e-05	3.607732621472442731e-03	-5.629646605988248409e-05
6.548000000000000043e+00	3.550000000000000204e-03	5.542100704005056643e-05	3.535661164229323555e-03	-5.526007173950780364e-05
6.573000000000000398e+00	3.477000000000000056e-03	5.438173614099038903e-05	3.462117354996954808e-03	-5.420029780375605724e-05
6.597999999999999865e+00	3.406000000000000173e-03	5.334992460740815444e-05	3.390103574405922346e-03	-5.316037196892123989e-05
6.621999999999999886e+00	3.335999999999999990e-03	5.234978073609096054e-05	3.322380164569355317e-03	-5.218038157861562022e-05
6.647000000000000242e+00	3.268000000000000071e-03	5.135817010175239787e-05	3.253272982111118754e-03	-5.117831591728301923e-05
6.671999999999999709e+00	3.200999999999999852e-03	5.039763823240430308e-05	3.185602934561057066e-03	-5.019504682951134113e-05
6.697000000000000064e+00	3.135000000000000200e-03	4.943091139466781699e-05	3.119340540643123112e-03	-4.923023583539233350e-05
6.721000000000000085e+00	3.069999999999999812e-03	4.849465133063644563e-05	3.057025952422145598e-03	-4.832107225678983946e-05
6.746000000000000441e+00	3.007000000000000124e-03	4.756892790901781382e-05	2.993438448033763476e-03	-4.739147251500717745e-05
6.770999999999999908e+00	2.945000000000000135e-03	4.667314009885664759e-05	2.931173386000079581e-03	-4.647935151409306111e-05
6.796000000000000263e+00	2.883999999999999845e-03	4.577299906766579037e-05	2.870203178865263303e-03	-4.558438995140951059e-05
6.820999999999999730e+00	2.824000000000000121e-03	4.488593502007208458e-05	2.810501276415433916e-03	-4.470627771612535335e-05
6.846000000000000085e+00	2.765999999999999796e-03	4.404390429347516901e-05	2.752041455349784997e-03	-4.384470830947946476e-05
6.871000000000000441e+00	2.707999999999999904e-03	4.318289029002728851e-05	2.694797766683115076e-03	-4.299937841862624087e-05
6.895999999999999908e+00	2.651999999999999844e-03	4.235113639822194912e-05	2.638744554271545920e-03	-4.216998805498823201e-05
6.921000000000000263e+00	2.596999999999999916e-03	4.154778236615804481e-05	2.583857023522353070e-03	-4.135624517745839518e-05
6.945999999999999730e+00	2.543000000000000121e-03	4.074259813374081680e-05	2.530111281355503818e-03	-4.055786600589832451e-05
6.971000000000000085e+00	2.490000000000000026e-03	3.995096431214145889e-05	2.477483713437630963e-03	-3.977456993284249294e-05
6.996000000000000441e+00	2.438000000000000063e-03	3.918702598295512941e-05	2.425950948238901096e-03	-3.900607921868785573e-05
7.020999999999999908e+00	2.386999999999999799e-03	3.842240638045114648e-05	2.375489876527071137e-03	-3.825211914596602790e-05
7.046000000000000263e+00	2.337000000000000102e-03	3.767155080836466350e-05	2.326078187058373218e-03	-3.751242254085102523e-05
7.070999999999999730e+00	2.288000000000000103e-03	3.694773832288701057e-05	2.277694379825446515e-03	-3.678672987493505008e-05
7.096000000000000085e+00	2.240999999999999936e-03	3.624051311064317927e-05	2.230317200076249728e-03	-3.607478446685477054e-05
7.121999999999999886e+00	2.194000000000000204e-03	3.553111706138719754e-05	2.182090149158454062e-03	-3.534867121625107902e-05
7.147000000000000242e+00	2.148000000000000170e-03	3.483576794418059169e-05	2.136701499370073903e-03	-3.466398523015158889e-05
7.171999999999999709e+00	2.102000000000000136e-03	3.415043008064173744e-05	2.092256740945376906e-03	-3.399228689218760773e-05
7.198000000000000398e+00	2.057999999999999934e-03	3.348310554550160335e-05	2.047014695429393537e-03	-3.330724312018318350e-05
7.222999999999999865e+00	2.014999999999999864e-03	3.283004156201044786e-05	2.004435767691531162e-03	-3.266130725463623483e-05
7.248000000000000220e+00	1.971999999999999795e-03	3.217499149359328284e-05	1.962742609481947075e-03	-3.202764605020191885e-05
7.274000000000000021e+00	1.930999999999999991e-03	3.156178199918428426e-05	1.920301239967221133e-03	-3.138141254976009733e-05
7.299000000000000377e+00	1.889999999999999970e-03	3.093529344858393524e-05	1.880357728003871198e-03	-3.077208650816742652e-05
7.325000000000000178e+00	1.850000000000000082e-03	3.032330216324293092e-05	1.839697677390353826e-03	-3.015068627332079899e-05
7.349999999999999645e+00	1.810999999999999893e-03	2.972587742519358178e-05	1.801431037224079327e-03	-2.956479074617352013e-05
7.376000000000000334e+00	1.771999999999999921e-03	2.912665135430435724e-05	1.762477962879954946e-03	-2.896729760774082851e-05
7.400999999999999801e+00	1.734999999999999997e-03	2.855854446292445934e-05	1.725817464791020491e-03	-2.840395125545980778e-05
7.426999999999999602e+00	1.698000000000000074e-03	2.798872861474775988e-05	1.688499037300927744e-03	-2.782946233928240584e-05
7.451999999999999957e+00	1.662000000000000066e-03	2.744330581544432291e-05	1.653377212020208827e-03	-2.728781854852246582e-05
7.477999999999999758e+00	1.626000000000000058e-03	2.688641683979477734e-05	1.617625453245008288e-03	-2.673547601152415711e-05
7.503999999999999559e+00	1.592000000000000099e-03	2.636098190681067990e-05	1.582646879507326829e-03	-2.619410112041531158e-05
7.528999999999999915e+00	1.557999999999999923e-03	2.583397658109438824e-05	1.549726968579347337e-03	-2.568369123204007292e-05
7.554999999999999716e+00	1.523999999999999964e-03	2.530540086264590577e-05	1.516216241937912764e-03	-2.516321134151762635e-05
7.581000000000000405e+00	1.492000000000000054e-03	2.480851012697054585e-05	1.483430193629095822e-03	-2.465308136938659006e-05
7.605999999999999872e+00	1.459999999999999926e-03	2.431014137460605877e-05	1.452574070124663767e-03	-2.417214632781569379e-05
7.631999999999999673e+00	1.428999999999999932e-03	2.382696848132664493e-05	1.421164465943104780e-03	-2.368173993580637823e-05
7.658000000000000362e+00	1.397999999999999937e-03	2.334236375937964085e-05	1.390433920882296363e-03	-2.320109780973448734e-05
7.684000000000000163e+00	1.368000000000000075e-03	2.287304727256078045e-05	1.360367676528713389e-03	-2.273002944436957121e-05
7.709999999999999964e+00	1.338999999999999913e-03	2.241908830290236063e-05	1.330951613240847781e-03	-2.226835108192949669e-05
7.735999999999999766e+00	1.309999999999999967e-03	2.196378988061942103e-05	1.302171787037820954e-03	-2.181588112251891157e-05
7.761999999999999567e+00	1.281999999999999936e-03	2.152394135153999584e-05	1.274014388897335521e-03	-2.137243971605280932e-05
7.788000000000000256e+00	1.253999999999999906e-03	2.108279955785758778e-05	1.246465747075215912e-03	-2.093784878120896590e-05
7.814000000000000057e+00	1.227000000000000009e-03	2.065720003342176120e-05	1.219512608192248153e-03	-2.051193485946888059e-05
7.839999999999999858e+00	1.199999999999999895e-03	2.023035343240448528e-05	1.193142319299551760e-03	-2.009453096219669961e-05
7.865999999999999659e+00	1.173999999999999913e-03	1.981914147667686806e-05	1.167342392623878103e-03	-1.968547213974505746e-05
7.892000000000000348e+00	1.149000000000000065e-03	1.942363344827120983e-05	1.142100459336447627e-03	-1.928459500693293551e-05
7.918000000000000149e+00	1.123999999999999999e-03	1.902697071932716593e-05	1.117404269346642439e-03	-1.889173773698496844e-05
7.943999999999999950e+00	1.100000000000000066e-03	1.863975344078706758e-05	1.093241905311263676e-03	-1.850674229099957349e-05
7.969999999999999751e+00	1.075999999999999917e-03	1.825791706675581512e-05	1.069602023888532654e-03	-1.812945693179093603e-05
7.996000000000000441e+00	1.051999999999999984e-03	1.787497218020772408e-05	1.046473447586417603e-03	-1.775973196084447181e-05
8.022999999999999687e+00	1.028999999999999967e-03	1.750793329357580122e-05	1.022984623457630577e-03	-1.738362999096351315e-05
8.048999999999999488e+00	1.007000000000000083e-03	1.715686968889236039e-05	1.000864143190713807e-03	-1.702885879181719096e-05
8.074999999999999289e+00	9.848999999999999248e-04	1.680308387768968383e-05	9.792218003671321162e-04	-1.668120331362117257e-05
8.101000000000000867e+00	9.633999999999999985e-04	1.645296539539690503e-05	9.580474286293005209e-04	-1.634052577201625242e-05
8.128000000000000114e+00	9.422999999999999736e-04	1.611438063943172592e-05	9.365432593789440718e-04	-1.599398546999023933e-05
8.153999999999999915e+00	9.217000000000000149e-04	1.578338342070423838e-05	9.162919728488679375e-04	-1.566711329752599788e-05
8.179999999999999716e+00	9.014999999999999576e-04	1.545829364993109591e-05	8.964785712623432341e-04	-1.534681061491233742e-05
8.207000000000000739e+00	8.817000000000000184e-04	1.513913903992522370e-05	8.763562774567454144e-04	-1.502100170012866226e-05
8.233000000000000540e+00	8.624000000000000372e-04	1.482268758387969955e-05	8.574062166891513329e-04	-1.471369134167638045e-05
8.259999999999999787e+00	8.434000000000000091e-04	1.451559843979935213e-05	8.381609978394758808e-04	-1.440110692316352975e-05
8.285999999999999588e+00	8.247999999999999906e-04	1.421452528552396034e-05	8.200370596461496958e-04	-1.410627720256432896e-05
8.313000000000000611e+00	8.067000000000000386e-04	1.391656404919950190e-05	8.016307373821602222e-04	-1.380639205918797075e-05
8.339000000000000412e+00	7.889000000000000396e-04	1.362771109072177729e-05	7.842965586466702377e-04	-1.352354255357159126e-05
8.365999999999999659e+00	7.715000000000000503e-04	1.334495495108669878e-05	7.666922421425300099e-04	-1.323584764660398766e-05
8.393000000000000682e+00	7.544000000000000141e-04	1.306659129229961137e-05	7.494831522738465337e-04	-1.295417712746010759e-05
8.419000000000000483e+00	7.376999999999999877e-04	1.279011614624304559e-05	7.332767196994797445e-04	-1.268851760503043724e-05
8.445999999999999730e+00	7.213999999999999710e-04	1.252416955969541711e-05	7.168177998345291388e-04	-1.241831532258219842e-05
8.473000000000000753e+00	7.054000000000000157e-04	1.225861268457949642e-05	7.007281741419871431e-04	-1.215377591164100062e-05
8.499000000000000554e+00	6.897000000000000136e-04	1.200170220709495903e-05	6.855758115935797845e-04	-1.190427848791589936e-05
8.525999999999999801e+00	6.744000000000000212e-04	1.175103635012197503e-05	6.701874252303543318e-04	-1.165052197505213686e-05
8.553000000000000824e+00	6.593999999999999818e-04	1.150109102628494119e-05	6.551445477590134682e-04	-1.140209312706841974e-05
8.580000000000000071e+00	6.447000000000000040e-04	1.125958598603319050e-05	6.404393600232893098e-04	-1.115888157460396867e-05
8.605999999999999872e+00	6.304000000000000358e-04	1.102075754162940270e-05	6.265907506493471543e-04	-1.092950694627021508e-05
8.632999999999999119e+00	6.162999999999999642e-04	1.078849183773549063e-05	6.125262729261328216e-04	-1.069622317782884533e-05
8.660000000000000142e+00	6.024999999999999540e-04	1.056083338898971581e-05	5.987775263828144963e-04	-1.046784481793956813e-05
8.686999999999999389e+00	5.890999999999999535e-04	1.033615695438430282e-05	5.853374773282428055e-04	-1.024427134528398054e-05
8.714000000000000412e+00	5.758999999999999580e-04	1.011785388940047639e-05	5.721991553136217875e-04	-1.002540313951264237e-05
8.740999999999999659e+00	5.630000000000000239e-04	9.900968219327509274e-06	5.593556571462360684e-04	-9.811141527532851850e-06
8.768000000000000682e+00	5.504000000000000429e-04	9.692094438940086578e-06	5.468003331829650055e-04	-9.601391007217442017e-06
8.794999999999999929e+00	5.379999999999999583e-04	9.483059000477289752e-06	5.345268463432290180e-04	-9.396059950724825900e-06
8.821999999999999176e+00	5.259000000000000436e-04	9.281923445747816847e-06	5.225289331942590317e-04	-9.195057748988976929e-06
8.849000000000000199e+00	5.140999999999999737e-04	9.082562665745829095e-06	5.108003857848549640e-04	-8.998294593151679111e-06
8.875999999999999446e+00	5.025000000000000170e-04	8.886329969502316503e-06	4.993350515728842576e-04	-8.805681472285704160e-06
8.903000000000000469e+00	4.912000000000000133e-04	8.697841849769707786e-06	4.881269515853796891e-04	-8.617131611749633102e-06
8.930999999999999162e+00	4.801000000000000146e-04	8.509606032104737830e-06	4.767693873307143112e-04	-8.425801720853114818e-06
8.958000000000000185e+00	4.693000000000000231e-04	8.329017796105453033e-06	4.660678669679675992e-04	-8.245274094712650226e-06
8.984999999999999432e+00	4.585999999999999799e-04	8.147060085267649964e-06	4.556066179201239243e-04	-8.068561487678749394e-06
9.012000000000000455e+00	4.483000000000000006e-04	7.971844670873446081e-06	4.453801646726417282e-04	-7.895583736134192601e-06
9.039999999999999147e+00	4.381000000000000237e-04	7.800581796422111184e-06	4.350172225553039919e-04	-7.720060225779786181e-06
9.067000000000000171e+00	4.281999999999999999e-04	7.631724163192221219e-06	4.252527840685101372e-04	-7.554451225924574409e-06
9.093999999999999417e+00	4.184999999999999810e-04	7.466091608566024285e-06	4.157075756051118289e-04	-7.392347462145282186e-06
9.121999999999999886e+00	4.089000000000000187e-04	7.304269565716479887e-06	4.060351492135142230e-04	-7.227864448003165858e-06
9.148999999999999133e+00	3.996000000000000094e-04	7.145062919586363062e-06	3.969213723749843124e-04	-7.072676613068063157e-06
9.176000000000000156e+00	3.905000000000000051e-04	6.989113683675014433e-06	3.880120677299931341e-04	-6.920775360771342361e-06
9.204000000000000625e+00	3.816000000000000056e-04	6.838635418914508008e-06	3.789839090687721363e-04	-6.766647123147647675e-06
9.230999999999999872e+00	3.729000000000000110e-04	6.689181950881812339e-06	3.704772262915438500e-04	-6.621233069711818345e-06
9.259000000000000341e+00	3.644000000000000212e-04	6.543018224682959182e-06	3.618571723094101637e-04	-6.473691041660392162e-06
9.285999999999999588e+00	3.560999999999999821e-04	6.402210576931377647e-06	3.537350050964828472e-04	-6.334492935463157164e-06
9.314000000000000057e+00	3.478999999999999996e-04	6.260811145153876593e-06	3.455044517500045417e-04	-6.193258378940057557e-06
9.342000000000000526e+00	3.400000000000000244e-04	6.124531655563551063e-06	3.374653380039564299e-04	-6.055131835601690089e-06
9.368999999999999773e+00	3.321999999999999975e-04	5.989781566836307036e-06	3.298905605384174411e-04	-5.924820067851824251e-06
9.397000000000000242e+00	3.244999999999999729e-04	5.856566075124569577e-06	3.222148335339327686e-04	-5.792606860543074465e-06
9.425000000000000711e+00	3.171000000000000099e-04	5.730334212268950769e-06	3.147177388773413119e-04	-5.663307662253027061e-06
9.451999999999999957e+00	3.097999999999999951e-04	5.603781342663660380e-06	3.076536031873644398e-04	-5.541325888567451607e-06
9.480000000000000426e+00	3.026999999999999851e-04	5.480596734528823738e-06	3.004951886467072120e-04	-5.417565493285001699e-06
9.507999999999999119e+00	2.956999999999999776e-04	5.358978477674297964e-06	2.935033419938138819e-04	-5.296535490438557043e-06
9.535999999999999588e+00	2.888999999999999750e-04	5.240745802798300163e-06	2.866742333581860191e-04	-5.178177227670297309e-06
9.563000000000000611e+00	2.821999999999999747e-04	5.124093335609074136e-06	2.802395914620193335e-04	-5.066521936835751802e-06
9.590999999999999304e+00	2.756999999999999794e-04	5.010843770906452850e-06	2.737191219317599493e-04	-4.953242890806608945e-06
9.618999999999999773e+00	2.692999999999999864e-04	4.900743074571991730e-06	2.673502877041460091e-04	-4.842465428012989424e-06
9.647000000000000242e+00	2.629999999999999959e-04	4.790650461141298130e-06	2.611296303924230764e-04	-4.734136097817237811e-06
9.675000000000000711e+00	2.569000000000000103e-04	4.683986153609053559e-06	2.550537564845278371e-04	-4.628202375530339866e-06
9.702999999999999403e+00	2.509999999999999753e-04	4.580760544280102215e-06	2.491193009781020990e-04	-4.524612176762820052e-06
9.730999999999999872e+00	2.451999999999999970e-04	4.479157289207573683e-06	2.433229270755677884e-04	-4.423313852719166890e-06
9.759000000000000341e+00	2.394999999999999939e-04	4.379181584543889640e-06	2.376613505172476735e-04	-4.324256519595346182e-06
9.787000000000000810e+00	2.338999999999999933e-04	4.280838626441475149e-06	2.321314761799619475e-04	-4.227391910320369934e-06
9.814999999999999503e+00	2.283999999999999952e-04	4.184133611052751884e-06	2.267302998866177282e-04	-4.132673042531345128e-06
9.842999999999999972e+00	2.231000000000000019e-04	4.090905398985087007e-06	2.214548425299334589e-04	-4.040053324740285789e-06
9.871000000000000441e+00	2.179000000000000110e-04	3.999328986037575109e-06	2.163021496261106316e-04	-3.949486549747786374e-06
9.898999999999999133e+00	2.127999999999999955e-04	3.909409568362636172e-06	2.112692972856235131e-04	-3.860926976438067844e-06
9.928000000000000824e+00	2.078000000000000094e-04	3.821152342112696105e-06	2.061800679846926177e-04	-3.771273888720165135e-06
9.955999999999999517e+00	2.030000000000000012e-04	3.736403096098349559e-06	2.013827029517688738e-04	-3.686666976879434346e-06
9.983999999999999986e+00	1.981999999999999929e-04	3.651487573206478071e-06	1.966970034313278036e-04	-3.603938336918391306e-06
1.000999999999999979e+01	1.934999999999999871e-04	3.568249830196871750e-06	1.924436982629422997e-04	-3.528764610766065645e-06
1.003999999999999915e+01	1.890000000000000133e-04	3.487449660023783833e-06	1.876501691252887324e-04	-3.443951063232099326e-06
1.007000000000000028e+01	1.845999999999999876e-04	3.409457721560033174e-06	1.829759782743476402e-04	-3.361153748304352108e-06
1.009999999999999964e+01	1.801999999999999891e-04	3.331313362625217633e-06	1.784182196368712565e-04	-3.280326337601484759e-06
1.013000000000000078e+01	1.759999999999999954e-04	3.256717398444841262e-06	1.739740304347865522e-04	-3.201423156771941885e-06
1.015000000000000036e+01	1.718000000000000018e-04	3.181975941996628768e-06	1.710729292125881995e-04	-3.149867675393040928e-06
1.017999999999999972e+01	1.678000000000000129e-04	3.110796736709316773e-06	1.668117274983725779e-04	-3.074071109946135852e-06
1.021000000000000085e+01	1.637999999999999970e-04	3.039478967357399108e-06	1.626566076301285411e-04	-3.000079262984977587e-06
1.024000000000000021e+01	1.599000000000000107e-04	2.969879969756858464e-06	1.586049684567723383e-04	-2.927850330352066685e-06
1.026999999999999957e+01	1.560999999999999996e-04	2.901103696289913879e-06	1.546542806680194790e-04	-2.857343569282517799e-06
1.030000000000000071e+01	1.523999999999999910e-04	2.834979192609356640e-06	1.508020364815401302e-04	-2.788518583094061559e-06
1.033000000000000007e+01	1.488000000000000119e-04	2.770588471787176512e-06	1.470457493685616956e-04	-2.721335316856294290e-06
1.034999999999999964e+01	1.453000000000000081e-04	2.707936729975795594e-06	1.445936535946046970e-04	-2.677438977749706129e-06
1.038000000000000078e+01	1.418000000000000044e-04	2.645163744607883232e-06	1.409919371187666796e-04	-2.612905414806778080e-06
1.041000000000000014e+01	1.385000000000000055e-04	2.585204187101733192e-06	1.374799495240173856e-04	-2.549912733136420859e-06
1.043999999999999950e+01	1.352000000000000066e-04	2.525948996923994461e-06	1.340554764830525613e-04	-2.488424929157713171e-06
1.047000000000000064e+01	1.319000000000000077e-04	2.466579491392956433e-06	1.307163221874695070e-04	-2.428406299887295804e-06
1.050000000000000000e+01	1.287999999999999865e-04	2.410095582507327290e-06	1.274603115169332100e-04	-2.369821474354850822e-06
1.052999999999999936e+01	1.256999999999999925e-04	2.354265811476690048e-06	1.242853646672879234e-04	-2.312636504914639264e-06
1.055000000000000071e+01	1.227000000000000009e-04	2.300203309620042996e-06	1.222127949681528990e-04	-2.275274915881695448e-06
1.058000000000000007e+01	1.197999999999999982e-04	2.247913273089808234e-06	1.191685874589446708e-04	-2.220351405242586174e-06
1.060999999999999943e+01	1.168999999999999955e-04	2.194847855148050974e-06	1.162002352053734938e-04	-2.166742301473455810e-06
1.064000000000000057e+01	1.140999999999999952e-04	2.144252919008156875e-06	1.133058164844152888e-04	-2.114416073331349759e-06
1.066999999999999993e+01	1.113999999999999973e-04	2.095441995200058024e-06	1.104834498706778524e-04	-2.063341811732649145e-06
1.069999999999999929e+01	1.086999999999999994e-04	2.045909960905741537e-06	1.077313747163923034e-04	-2.013490423173021261e-06
1.073000000000000043e+01	1.061000000000000040e-04	1.998811457996059693e-06	1.050478730545965119e-04	-1.964833471150191849e-06
1.075999999999999979e+01	1.034999999999999950e-04	1.951622888444384079e-06	1.024312409058196482e-04	-1.917342750339344809e-06
1.078999999999999915e+01	1.010000000000000020e-04	1.905648486508814314e-06	9.987978813297656222e-05	-1.870990284196818136e-06
1.082000000000000028e+01	9.859999999999999787e-05	1.862073552291996309e-06	9.739185109031888365e-05	-1.825748514897673404e-06
1.083999999999999986e+01	9.621999999999999694e-05	1.818238002163666260e-06	9.576773936197236880e-05	-1.796191511174534389e-06
1.086999999999999922e+01	9.390000000000000560e-05	1.776024113471436233e-06	9.338222134937246028e-05	-1.752743574107811046e-06
1.090000000000000036e+01	9.163000000000000192e-05	1.734676423388071123e-06	9.105614906415133915e-05	-1.710338452707410469e-06
1.092999999999999972e+01	8.940999999999999946e-05	1.693681321114100086e-06	8.878803304809731707e-05	-1.668951280998882777e-06
1.096000000000000085e+01	8.725000000000000659e-05	1.654275952806343173e-06	8.657639625552344910e-05	-1.628557399223778171e-06
1.099000000000000021e+01	8.513000000000000656e-05	1.615063361753468179e-06	8.441981598052402725e-05	-1.589132992225416210e-06
1.101999999999999957e+01	8.305999999999999419e-05	1.577230522373902667e-06	8.231695548472828705e-05	-1.550655570973648081e-06
1.105000000000000071e+01	8.105000000000000496e-05	1.539998415949429218e-06	8.026649619422818226e-05	-1.513102939743437996e-06
1.108000000000000007e+01	7.907999999999999502e-05	1.503936944930763939e-06	7.826712997000905383e-05	-1.476453078225207860e-06
1.110999999999999943e+01	7.715000000000000503e-05	1.468123214912608867e-06	7.631755900583796497e-05	-1.440684139805286068e-06
1.114000000000000057e+01	7.527000000000000270e-05	1.433651535595184415e-06	7.441651739416250749e-05	-1.405774784052007145e-06
1.116999999999999993e+01	7.344000000000000159e-05	1.399643930424134828e-06	7.256282301997941215e-05	-1.371704976977244548e-06
1.119999999999999929e+01	7.163999999999999849e-05	1.366579773327967738e-06	7.075531873766577350e-05	-1.338455083618213971e-06
1.123000000000000043e+01	6.988999999999999661e-05	1.334004400969696798e-06	6.899285643877857183e-05	-1.306005622164298485e-06
1.125000000000000000e+01	6.818000000000000113e-05	1.302546201382308119e-06	6.784234198286041113e-05	-1.284807780292483463e-06
1.127999999999999936e+01	6.650999999999999848e-05	1.271409643629884566e-06	6.615242405767449987e-05	-1.253649513554756274e-06
1.131000000000000050e+01	6.488999999999999705e-05	1.241190899600391979e-06	6.450457709412459430e-05	-1.223241199821057248e-06
1.133999999999999986e+01	6.328999999999999882e-05	1.211682931487298477e-06	6.289778094322945388e-05	-1.193565398327124067e-06
1.136999999999999922e+01	6.174000000000000180e-05	1.182721194463885570e-06	6.133102607326493868e-05	-1.164604845588651197e-06
1.140000000000000036e+01	6.022000000000000280e-05	1.154646382924001598e-06	5.980331072365599622e-05	-1.136342410852181985e-06
1.142999999999999972e+01	5.873999999999999664e-05	1.126947426409360273e-06	5.831364086980186332e-05	-1.108761095442648286e-06
1.146000000000000085e+01	5.729999999999999688e-05	1.100312988321050233e-06	5.686105161887819502e-05	-1.081844370693403804e-06
1.149000000000000021e+01	5.588000000000000031e-05	1.073690443648285924e-06	5.544464214200103759e-05	-1.055576729734198285e-06
1.151999999999999957e+01	5.450999999999999818e-05	1.047996393678432633e-06	5.406352770112984380e-05	-1.029942929485868323e-06
1.155000000000000071e+01	5.315999999999999925e-05	1.022962370536316345e-06	5.271683028150492045e-05	-1.004927842572987395e-06
1.158000000000000007e+01	5.184999999999999993e-05	9.983526421070278982e-07	5.140367852679994119e-05	-9.805164562083116100e-07
1.160999999999999943e+01	5.055999999999999703e-05	9.740979840932907397e-07	5.012321418291904154e-05	-9.566939750842852233e-07
1.164000000000000057e+01	4.931000000000000053e-05	9.508693352429309686e-07	4.887463419993374591e-05	-9.334464940713736677e-07
1.166999999999999993e+01	4.809000000000000205e-05	9.278987619628985802e-07	4.765716365009711665e-05	-9.107605653799254273e-07
1.169999999999999929e+01	4.690000000000000158e-05	9.054792117797809953e-07	4.647003353009019721e-05	-8.886228437714471304e-07
1.173000000000000043e+01	4.572999999999999754e-05	8.836825648020918862e-07	4.531248059463553556e-05	-8.670200838251134559e-07
1.175999999999999979e+01	4.459999999999999989e-05	8.623615389761613413e-07	4.418374810691455838e-05	-8.459391519973736264e-07
1.178999999999999915e+01	4.348999999999999866e-05	8.414013570684741992e-07	4.308311397390732542e-05	-8.253674811137807243e-07
1.182000000000000028e+01	4.241000000000000222e-05	8.209962974446129612e-07	4.200989782855848531e-05	-8.052931847259890695e-07
1.184999999999999964e+01	4.135000000000000221e-05	8.011924326560589110e-07	4.096342664933281391e-05	-7.857045015985419322e-07
1.188000000000000078e+01	4.032000000000000021e-05	7.817008566281093411e-07	3.994303239106950892e-05	-7.665897573717084473e-07
1.191000000000000014e+01	3.931000000000000141e-05	7.625734731499647784e-07	3.894805193830382372e-05	-7.479373637468746653e-07
1.193999999999999950e+01	3.833000000000000063e-05	7.442263785606300159e-07	3.797783694364732023e-05	-7.297359790737400881e-07
1.197000000000000064e+01	3.737000000000000304e-05	7.260182521810891300e-07	3.703178412816331144e-05	-7.119750030373652492e-07
1.200000000000000000e+01	3.643999999999999670e-05	7.083711370581195674e-07	3.610930490091914468e-05	-6.946440805618359037e-07
1.202999999999999936e+01	3.551999999999999873e-05	6.908970538108263415e-07	3.520981496927064479e-05	-6.777329321190713549e-07
1.206000000000000050e+01	3.462999999999999878e-05	6.739855984008584301e-07	3.433273429904083203e-05	-6.612313530291486638e-07
1.208999999999999986e+01	3.376000000000000203e-05	6.576379832637811941e-07	3.347748844712591758e-05	-6.451292353985907670e-07
1.211999999999999922e+01	3.291000000000000170e-05	6.414601668408725242e-07	3.264353390203727839e-05	-6.294169860574526098e-07
1.215000000000000036e+01	3.208999999999999938e-05	6.258478072716082034e-07	3.183035540896104890e-05	-6.140854823961978984e-07
1.217999999999999972e+01	3.127999999999999867e-05	6.104116550045004376e-07	3.103744231621016932e-05	-5.991256821719193115e-07
1.221000000000000085e+01	3.049000000000000115e-05	5.953473163107510291e-07	3.026428764842717582e-05	-5.845286081808579323e-07
1.224000000000000021e+01	2.972000000000000005e-05	5.808270725106856534e-07	2.951038807358696145e-05	-5.702853476742407297e-07
1.226999999999999957e+01	2.896999999999999876e-05	5.665041092976024585e-07	2.877525273499649305e-05	-5.563871994331109466e-07
1.230000000000000071e+01	2.824000000000000067e-05	5.525551535889005692e-07	2.805842554334248481e-05	-5.428260450389830478e-07
1.233000000000000007e+01	2.752999999999999900e-05	5.389808982049024592e-07	2.735946054510540211e-05	-5.295939385678286639e-07
1.236999999999999922e+01	2.682999999999999892e-05	5.255861410195954860e-07	2.645452799981756146e-05	-5.124493542338087796e-07
1.240000000000000036e+01	2.614999999999999866e-05	5.125672388595308419e-07	2.579552495246010879e-05	-4.999544416685237079e-07
1.242999999999999972e+01	2.549000000000000159e-05	5.000720511286483492e-07	2.515292447844429699e-05	-4.877625652563879348e-07
1.246000000000000085e+01	2.483999999999999934e-05	4.876069433467903086e-07	2.452632493255332209e-05	-4.758665374304980601e-07
1.249000000000000021e+01	2.421000000000000029e-05	4.755196535810902487e-07	2.391533804670509364e-05	-4.642593985531748140e-07
1.251999999999999957e+01	2.358999999999999945e-05	4.636143446202385938e-07	2.331957830602988943e-05	-4.529342382690596857e-07
1.255000000000000071e+01	2.298999999999999842e-05	4.520880083760830461e-07	2.273866289796747347e-05	-4.418841946227612318e-07
1.258000000000000007e+01	2.241000000000000058e-05	4.409413376689466085e-07	2.217221181406221791e-05	-4.311024557631458754e-07
1.260999999999999943e+01	2.184000000000000096e-05	4.299781488773586804e-07	2.161985976704522113e-05	-4.205824620868828780e-07
1.264000000000000057e+01	2.127999999999999955e-05	4.191987884114806573e-07	2.108126589358497865e-05	-4.103180708174771332e-07
1.266999999999999993e+01	2.074000000000000133e-05	4.088007100633754708e-07	2.055609400672998323e-05	-4.003032209783712673e-07
1.269999999999999929e+01	2.021000000000000132e-05	3.987040662908142793e-07	2.004401024827027697e-05	-3.905318935450986051e-07
1.273000000000000043e+01	1.968999999999999952e-05	3.886728363037521721e-07	1.954468306829252561e-05	-3.809981110770658770e-07
1.275999999999999979e+01	1.917999999999999932e-05	3.788271089581807192e-07	1.905778479883823482e-05	-3.716959646260201843e-07
1.280000000000000071e+01	1.868999999999999893e-05	3.693648576614049984e-07	1.842739262746265829e-05	-3.596438664396017397e-07
1.283000000000000007e+01	1.821000000000000014e-05	3.600890327665507084e-07	1.796832313179750495e-05	-3.508609858034150182e-07
1.285999999999999943e+01	1.775000000000000116e-05	3.511978386210304888e-07	1.752069489148273934e-05	-3.422918487077724820e-07
1.289000000000000057e+01	1.728999999999999878e-05	3.422960212305570810e-07	1.708421961123115184e-05	-3.339312286640328363e-07
1.291999999999999993e+01	1.684000000000000140e-05	3.335816694724897143e-07	1.665861117675246250e-05	-3.257739385077247068e-07
1.294999999999999929e+01	1.641000000000000043e-05	3.252533341044024238e-07	1.624359628493387105e-05	-3.178150137734728853e-07
1.298000000000000043e+01	1.599000000000000107e-05	3.171133881291517391e-07	1.583891921153556581e-05	-3.100497949317929874e-07
1.300999999999999979e+01	1.557999999999999991e-05	3.091621779568990558e-07	1.544432719298161806e-05	-3.024736751847258402e-07
1.303999999999999915e+01	1.517000000000000045e-05	3.012014992402317343e-07	1.505956917197490937e-05	-2.950820788113425125e-07
1.307000000000000028e+01	1.478000000000000079e-05	2.936286844344060949e-07	1.468439578290436153e-05	-2.878704609020245734e-07
1.310999999999999943e+01	1.439999999999999935e-05	2.862456446620629612e-07	1.419865040129911790e-05	-2.785272123453945104e-07
1.314000000000000057e+01	1.402999999999999950e-05	2.790527263333639937e-07	1.384490985566437036e-05	-2.717185459752349473e-07
1.316999999999999993e+01	1.365999999999999966e-05	2.718512632206810585e-07	1.349998397238736702e-05	-2.650757832795797854e-07
1.319999999999999929e+01	1.330999999999999962e-05	2.650395115397010937e-07	1.316365477789580894e-05	-2.585949310971204089e-07
1.323000000000000043e+01	1.295999999999999958e-05	2.582196769549524437e-07	1.283570574977403415e-05	-2.522720228338187546e-07
1.325999999999999979e+01	1.262999999999999935e-05	2.517904775623375404e-07	1.251592189528943477e-05	-2.461031198290146491e-07
1.328999999999999915e+01	1.230000000000000082e-05	2.453536571461693401e-07	1.220409705021548842e-05	-2.400844392143239777e-07
1.333000000000000007e+01	1.198000000000000050e-05	2.391088056945066471e-07	1.180037973900017196e-05	-2.322871092852608632e-07
1.335999999999999943e+01	1.167000000000000008e-05	2.330562696175110686e-07	1.150638321506433751e-05	-2.266052771580129198e-07
1.339000000000000057e+01	1.135999999999999966e-05	2.269965743971775019e-07	1.121971338218756016e-05	-2.210620275875665225e-07
1.341999999999999993e+01	1.107000000000000074e-05	2.213295928299467438e-07	1.094018361649579438e-05	-2.156539248027311874e-07
1.344999999999999929e+01	1.078000000000000013e-05	2.156559139995933593e-07	1.066761059618289818e-05	-2.103775922158273122e-07
1.348000000000000043e+01	1.048999999999999951e-05	2.099755379061173748e-07	1.040182444428050367e-05	-2.052298913663485727e-07
1.350999999999999979e+01	1.022000000000000041e-05	2.046890301662825900e-07	1.014266085999989942e-05	-2.002077830848114457e-07
1.355000000000000071e+01	9.952000000000000600e-06	1.994363666992276741e-07	9.807129221036138341e-06	-1.937017892185451663e-07
1.358000000000000007e+01	9.691999999999999701e-06	1.943379250360786492e-07	9.562785359906513389e-06	-1.889610224076192476e-07
1.360999999999999943e+01	9.436999999999999602e-06	1.893337935394018404e-07	9.324524281695178288e-06	-1.843358632040519539e-07
1.364000000000000057e+01	9.190000000000000103e-06	1.844313103311184985e-07	9.092193410716021916e-06	-1.798234840446309770e-07
1.366999999999999993e+01	8.947999999999999709e-06	1.796780086588910530e-07	8.865649885345664710e-06	-1.754212306963074380e-07
1.369999999999999929e+01	8.712999999999999418e-06	1.750597607616324486e-07	8.644752316377338824e-06	-1.711264758228660872e-07
1.374000000000000021e+01	8.482999999999999926e-06	1.705366024537094387e-07	8.358762145151920996e-06	-1.655628463072399816e-07
1.376999999999999957e+01	8.260000000000000537e-06	1.661489367069598173e-07	8.150493711379775576e-06	-1.615087982072707380e-07
1.380000000000000071e+01	8.042000000000000252e-06	1.618567531477287883e-07	7.947408289053398042e-06	-1.575536446396169337e-07
1.383000000000000007e+01	7.829999999999999572e-06	1.576803629584863723e-07	7.749379646538031031e-06	-1.536950319496135415e-07
1.385999999999999943e+01	7.622999999999999690e-06	1.535998244609348646e-07	7.556285381077185230e-06	-1.499306755438562510e-07
1.389000000000000057e+01	7.420999999999999761e-06	1.496153108601549629e-07	7.368003867912286843e-06	-1.462583053412427934e-07
1.392999999999999972e+01	7.225000000000000282e-06	1.457471679796329227e-07	7.124239579969109045e-06	-1.415010046842331939e-07
1.396000000000000085e+01	7.033999999999999908e-06	1.419754195000547780e-07	6.946719270152712988e-06	-1.380345234852640324e-07
1.399000000000000021e+01	6.846999999999999835e-06	1.382405117411536434e-07	6.773617112733756757e-06	-1.346526598509174555e-07
1.401999999999999957e+01	6.664999999999999714e-06	1.346429036497684654e-07	6.604826768492268833e-06	-1.313534209752257324e-07
1.405000000000000071e+01	6.488000000000000393e-06	1.311421576130452417e-07	6.440243054368816235e-06	-1.281348353496645040e-07
1.408999999999999986e+01	6.316000000000000176e-06	1.277384468360647229e-07	6.227161183801691036e-06	-1.239654640069388155e-07
1.411999999999999922e+01	6.148000000000000260e-06	1.244117083969725675e-07	6.071987584793823517e-06	-1.209274714513495489e-07
1.415000000000000036e+01	5.983999999999999797e-06	1.211620808598333445e-07	5.920675703361199808e-06	-1.179636665667383260e-07
1.417999999999999972e+01	5.825000000000000133e-06	1.180099620096576484e-07	5.773131021213456139e-06	-1.150722725818817441e-07
1.422000000000000064e+01	5.669000000000000272e-06	1.149149835156235757e-07	5.582107744074525794e-06	-1.113267625162304221e-07
1.425000000000000000e+01	5.518000000000000362e-06	1.118859557428390363e-07	5.443000472917874799e-06	-1.085976885692750121e-07
1.427999999999999936e+01	5.370000000000000255e-06	1.089470350265669343e-07	5.307359429550826690e-06	-1.059353607696562601e-07
1.431000000000000050e+01	5.227000000000000099e-06	1.061061945740247518e-07	5.175095544867076864e-06	-1.033381026764795361e-07
1.433999999999999986e+01	5.086999999999999745e-06	1.033229852253530925e-07	5.046123015242454720e-06	-1.008042976729864959e-07
1.438000000000000078e+01	4.950999999999999692e-06	1.006178336330758769e-07	4.879142684428625613e-06	-9.752201104836855075e-08
1.441000000000000014e+01	4.818000000000000288e-06	9.797054408477685209e-08	4.757543695485267273e-06	-9.513047733599673019e-08
1.443999999999999950e+01	4.689000000000000337e-06	9.540156632699068695e-08	4.638975482626395868e-06	-9.279747371323475168e-08
1.447000000000000064e+01	4.563000000000000188e-06	9.289068155329038023e-08	4.523361141646691163e-06	-9.052154709541859840e-08
1.450999999999999979e+01	4.439999999999999841e-06	9.041235933477237630e-08	4.373672520062140452e-06	-8.757328741337454604e-08
1.453999999999999915e+01	4.320999999999999795e-06	8.803903980971187581e-08	4.264662329701436505e-06	-8.542508951441536855e-08
1.457000000000000028e+01	4.203999999999999899e-06	8.570374457338022177e-08	4.158368387174546026e-06	-8.332946913529361983e-08
1.459999999999999964e+01	4.091000000000000303e-06	8.344733847783064944e-08	4.054723839439884628e-06	-8.128515805224875786e-08
1.464000000000000057e+01	3.980000000000000010e-06	8.122914142309602856e-08	3.920537596188829473e-06	-7.863704672185395759e-08
1.466999999999999993e+01	3.873000000000000018e-06	7.909006444925114380e-08	3.822817256384553779e-06	-7.670756840173035839e-08
1.469999999999999929e+01	3.768000000000000177e-06	7.696762671016433235e-08	3.727528482395926572e-06	-7.482526596825133448e-08
1.473000000000000043e+01	3.666000000000000137e-06	7.492643947446055194e-08	3.634612786866373576e-06	-7.298902643747023730e-08
1.476999999999999957e+01	3.566999999999999899e-06	7.294424588926256554e-08	3.514317241136002716e-06	-7.061046820298138591e-08
1.480000000000000071e+01	3.470999999999999886e-06	7.102114987761885269e-08	3.426715544429315054e-06	-6.887746034862547624e-08
1.483000000000000007e+01	3.375999999999999949e-06	6.911630968148689992e-08	3.341296447783599091e-06	-6.718688953358546604e-08
1.485999999999999943e+01	3.284999999999999888e-06	6.729121310453541503e-08	3.258003661101577061e-06	-6.553768416221425350e-08
1.490000000000000036e+01	3.195999999999999978e-06	6.548655472711325798e-08	3.150162954817436353e-06	-6.340134927471907771e-08
1.492999999999999972e+01	3.108999999999999795e-06	6.373981035519351164e-08	3.071630128572936445e-06	-6.184481857649095192e-08
1.496000000000000085e+01	3.024000000000000185e-06	6.203208331446559322e-08	2.995054755313149152e-06	-6.032642820676760914e-08
1.500000000000000000e+01	2.941999999999999954e-06	6.038396768903149034e-08	2.895914426270596226e-06	-5.835961709023549998e-08
1.502999999999999936e+01	2.860999999999999797e-06	5.875449470378953451e-08	2.823716142369690140e-06	-5.692658350675854410e-08
1.506000000000000050e+01	2.782999999999999867e-06	5.718479479191678408e-08	2.753314019470661159e-06	-5.552860694796997974e-08
1.508999999999999986e+01	2.707000000000000086e-06	5.563878356158889215e-08	2.684664780299588388e-06	-5.416485831946326380e-08
1.513000000000000078e+01	2.633000000000000032e-06	5.414821527761125857e-08	2.595786151312953309e-06	-5.239837082174092982e-08
1.516000000000000014e+01	2.561000000000000129e-06	5.269709156402467247e-08	2.531063028938938914e-06	-5.111134524303875427e-08
1.518999999999999950e+01	2.490999999999999952e-06	5.128548170286141164e-08	2.467952855798454443e-06	-4.985586565129390990e-08
1.523000000000000043e+01	2.422999999999999925e-06	4.991345497615381342e-08	2.386243538160184394e-06	-4.822959483949349247e-08
1.525999999999999979e+01	2.357000000000000049e-06	4.858108066593414900e-08	2.326738940626659864e-06	-4.704469279829604441e-08
1.528999999999999915e+01	2.291999999999999824e-06	4.725457223444943338e-08	2.268716960678711076e-06	-4.588883372959827240e-08
1.533000000000000007e+01	2.229000000000000173e-06	4.598142828834594084e-08	2.193597758258602304e-06	-4.439165611176693137e-08
1.535999999999999943e+01	2.167999999999999826e-06	4.474810996381113282e-08	2.138894085935907038e-06	-4.330084679442505005e-08
1.539000000000000057e+01	2.107999999999999977e-06	4.353403472374842229e-08	2.085552561313164343e-06	-4.223676108810599436e-08
1.542999999999999972e+01	2.049999999999999854e-06	4.235990057530824997e-08	2.016488757642435385e-06	-4.085838193978447773e-08
1.546000000000000085e+01	1.992999999999999807e-06	4.120510188738323425e-08	1.966192973248587802e-06	-3.985409680748606244e-08
1.549000000000000021e+01	1.937999999999999910e-06	4.007917071291770002e-08	1.917150365626197361e-06	-3.887443489743998441e-08
1.552999999999999936e+01	1.884999999999999952e-06	3.900486042602041476e-08	1.853656599053005986e-06	-3.760549928097503145e-08
1.556000000000000050e+01	1.833000000000000068e-06	3.795002993720559162e-08	1.807419044529500936e-06	-3.668099558763335995e-08
1.558999999999999986e+01	1.782000000000000049e-06	3.691471388748937280e-08	1.762333068999478487e-06	-3.577915532430000926e-08
1.563000000000000078e+01	1.732999999999999967e-06	3.591967379255181293e-08	1.703959694729414820e-06	-3.461098822577595133e-08
1.566000000000000014e+01	1.684999999999999961e-06	3.494424051275594296e-08	1.661450517805930952e-06	-3.375989807001254037e-08
1.568999999999999950e+01	1.638000000000000030e-06	3.397899169170856825e-08	1.620000939474968715e-06	-3.292969103701851137e-08
1.573000000000000043e+01	1.591999999999999962e-06	3.304314154636834105e-08	1.566337195205012756e-06	-3.185434368531098684e-08
1.575999999999999979e+01	1.548000000000000044e-06	3.214776365489830485e-08	1.527256938167204346e-06	-3.107086662036913192e-08
1.578999999999999915e+01	1.504999999999999990e-06	3.127214846314261835e-08	1.489148821961982758e-06	-3.030657780419474116e-08
1.583000000000000007e+01	1.463000000000000011e-06	3.041633061211745683e-08	1.439809871820557750e-06	-2.931659101739735435e-08
1.585999999999999943e+01	1.422999999999999971e-06	2.960114667303785300e-08	1.403880107101074284e-06	-2.859532748371503965e-08
1.589000000000000057e+01	1.382999999999999930e-06	2.877705421930465935e-08	1.368846202053964911e-06	-2.789177066352195098e-08
1.592999999999999972e+01	1.343999999999999965e-06	2.798107295017830720e-08	1.323489103218531830e-06	-2.698048528932609271e-08
1.596000000000000085e+01	1.306999999999999938e-06	2.722585261005674053e-08	1.290458446024798375e-06	-2.631655239789487457e-08
1.599000000000000021e+01	1.269999999999999911e-06	2.646977779153677445e-08	1.258249818538812860e-06	-2.566889185039551396e-08
1.603000000000000114e+01	1.235000000000000034e-06	2.575455627806466621e-08	1.216549624247060807e-06	-2.482999338577788920e-08
1.605999999999999872e+01	1.199999999999999946e-06	2.503852647421568812e-08	1.186182993112681219e-06	-2.421881972530965593e-08
1.610000000000000142e+01	1.165999999999999932e-06	2.434256536572374846e-08	1.146869120410380246e-06	-2.342721278175788513e-08
1.612999999999999901e+01	1.134000000000000069e-06	2.368759612634427187e-08	1.118240293913063074e-06	-2.285049572218627806e-08
1.616000000000000014e+01	1.101999999999999995e-06	2.302552547865375707e-08	1.090324698922258983e-06	-2.228793113504207762e-08
1.619999999999999929e+01	1.070999999999999995e-06	2.239016882791865082e-08	1.054182662023566576e-06	-2.155926053889858852e-08
1.623000000000000043e+01	1.041000000000000070e-06	2.177501366310249126e-08	1.027863623132190934e-06	-2.102839736172133940e-08
1.626999999999999957e+01	1.012000000000000009e-06	2.118009462522142388e-08	9.937902134837687715e-07	-2.034081998865701006e-08
1.630000000000000071e+01	9.830999999999999556e-07	2.058659991045444542e-08	9.689779030585936647e-07	-1.983990191165605792e-08
1.632999999999999829e+01	9.552999999999999846e-07	2.001548502417207036e-08	9.447841382914775855e-07	-1.935128571555090861e-08
1.637000000000000099e+01	9.283999999999999754e-07	1.946259535383720106e-08	9.134603914496894912e-07	-1.871839441399006525e-08
1.639999999999999858e+01	9.022000000000000187e-07	1.891855819517981706e-08	8.906495904781027638e-07	-1.825730265130684014e-08
1.644000000000000128e+01	8.767000000000000087e-07	1.839396272948712155e-08	8.611178985626494926e-07	-1.766009398352255641e-08
1.646999999999999886e+01	8.519000000000000513e-07	1.788347308557127251e-08	8.396131191089853178e-07	-1.722501919852181159e-08
1.650000000000000000e+01	8.277000000000000332e-07	1.738501311186425719e-08	8.186449554128598511e-07	-1.680064174708561124e-08
1.653999999999999915e+01	8.042999999999999692e-07	1.690280670293546429e-08	7.914983815955547054e-07	-1.625097989693340947e-08
1.657000000000000028e+01	7.814999999999999503e-07	1.643267615223704129e-08	7.717295561653542977e-07	-1.585052862129517202e-08
1.660999999999999943e+01	7.592999999999999765e-07	1.597464224437868410e-08	7.461361241479259447e-07	-1.533186557087220595e-08
1.664000000000000057e+01	7.377000000000000478e-07	1.552872576397007871e-08	7.274992983003075019e-07	-1.495401741334849646e-08
1.667000000000000171e+01	7.166999999999999524e-07	1.509494749562090780e-08	7.093277587691254305e-07	-1.458546584848226090e-08
1.671000000000000085e+01	6.964000000000000155e-07	1.467141488514878710e-08	6.858023929342141920e-07	-1.410812348423984128e-08
1.673999999999999844e+01	6.765000000000000027e-07	1.425998295896860520e-08	6.686706989414781356e-07	-1.376036289125510646e-08
1.678000000000000114e+01	6.572000000000000351e-07	1.386074582517424854e-08	6.464908532276052022e-07	-1.330993624811278257e-08
1.680999999999999872e+01	6.385000000000000066e-07	1.347372426837540474e-08	6.303395788005554251e-07	-1.298179671157720638e-08
1.685000000000000142e+01	6.203000000000000157e-07	1.309682770324734011e-08	6.094301447338607871e-07	-1.255680586565925165e-08
1.687999999999999901e+01	6.024999999999999489e-07	1.272796092566316336e-08	5.942042472937482874e-07	-1.224720249057448416e-08
1.692000000000000171e+01	5.853000000000000331e-07	1.237136515070034586e-08	5.744923079388282458e-07	-1.184621022978592832e-08
1.694999999999999929e+01	5.685000000000000415e-07	1.202283149489649290e-08	5.601377043058084551e-07	-1.155407689731143979e-08
1.698000000000000043e+01	5.522999999999999891e-07	1.168660579213122185e-08	5.461412283837192657e-07	-1.126912893225833452e-08
1.701999999999999957e+01	5.363999999999999592e-07	1.135326048985893557e-08	5.280214146315954442e-07	-1.090008028924815663e-08
1.705000000000000071e+01	5.209999999999999669e-07	1.103332530228912116e-08	5.148270328386772238e-07	-1.063123508857360151e-08
1.708999999999999986e+01	5.061000000000000121e-07	1.072362884439311727e-08	4.977455928009058801e-07	-1.028304218598699832e-08
1.712000000000000099e+01	4.914999999999999741e-07	1.041994837630206468e-08	4.853068154291867072e-07	-1.002938055756373924e-08
1.716000000000000014e+01	4.773999999999999735e-07	1.012653666009881879e-08	4.692028586031636224e-07	-9.700839212088899229e-09
1.719000000000000128e+01	4.635999999999999955e-07	9.839166337112374398e-09	4.574761121595756826e-07	-9.461498779464643739e-09
1.723000000000000043e+01	4.503000000000000022e-07	9.562094788227734569e-09	4.422948605458012167e-07	-9.151523744055247540e-09
1.726000000000000156e+01	4.372999999999999784e-07	9.291090035971738146e-09	4.312403194428107010e-07	-8.925715091086558306e-09
1.730000000000000071e+01	4.246999999999999847e-07	9.028288276340390268e-09	4.169290756908655835e-07	-8.633261771074558746e-09
1.732999999999999829e+01	4.124000000000000135e-07	8.771576407348453885e-09	4.065075129299005953e-07	-8.420207293936701785e-09
1.737000000000000099e+01	4.005000000000000195e-07	8.523092934393007967e-09	3.930154495393581983e-07	-8.144267652370219991e-09
1.739999999999999858e+01	3.888999999999999950e-07	8.278477130890862736e-09	3.831908523744326604e-07	-7.943252344956187396e-09
1.744000000000000128e+01	3.775999999999999931e-07	8.042295260121040315e-09	3.704722351791566426e-07	-7.682917488995229048e-09
1.746999999999999886e+01	3.667000000000000212e-07	7.814376426403858834e-09	3.612109392997291279e-07	-7.493272128629298748e-09
1.751000000000000156e+01	3.561000000000000189e-07	7.592602331601662232e-09	3.492211517690397873e-07	-7.247655110097003993e-09
1.753999999999999915e+01	3.456999999999999787e-07	7.374850058774640990e-09	3.404900927976008090e-07	-7.068722323794266679e-09
1.757999999999999829e+01	3.357000000000000215e-07	7.165395464016415303e-09	3.291868125559494144e-07	-6.836981151860430997e-09
1.760999999999999943e+01	3.259000000000000264e-07	6.959981166441976304e-09	3.209561429362286047e-07	-6.668166480705950858e-09
1.764999999999999858e+01	3.164000000000000009e-07	6.760750867600827767e-09	3.103010438997291872e-07	-6.449537334784161137e-09
1.767999999999999972e+01	3.071999999999999980e-07	6.567714959797814339e-09	3.025423361451973933e-07	-6.290274169853251334e-09
1.771999999999999886e+01	2.983000000000000175e-07	6.380883835337782321e-09	2.924977549902068311e-07	-6.084006346681648794e-09
1.775000000000000000e+01	2.895999999999999992e-07	6.198127649077689951e-09	2.851832974158587255e-07	-5.933742198816437826e-09
1.778999999999999915e+01	2.810999999999999959e-07	6.017830397614077981e-09	2.757141246946948687e-07	-5.739135094858090820e-09
1.782000000000000028e+01	2.729000000000000151e-07	5.845434761934594149e-09	2.688190724150708302e-07	-5.597373651412887768e-09
1.785999999999999943e+01	2.648999999999999964e-07	5.677136003765278656e-09	2.598930533926917703e-07	-5.413782642741849856e-09
1.789000000000000057e+01	2.572000000000000002e-07	5.515085330209134739e-09	2.533933926777714028e-07	-5.280043962778849326e-09
1.792999999999999972e+01	2.496000000000000116e-07	5.355002266370389577e-09	2.449787626243763839e-07	-5.106834170429975512e-09
1.796000000000000085e+01	2.422999999999999925e-07	5.201183452952350178e-09	2.388513231718501533e-07	-4.980654963520495504e-09
1.800000000000000000e+01	2.351999999999999885e-07	5.051491539258478625e-09	2.309189521683574491e-07	-4.817243346149504065e-09
1.803000000000000114e+01	2.282999999999999995e-07	4.905933453492007164e-09	2.251429843417269868e-07	-4.698207923649648136e-09
1.807000000000000028e+01	2.215999999999999991e-07	4.764516123856160596e-09	2.176657007035390895e-07	-4.544049998102408217e-09
1.810000000000000142e+01	2.150999999999999872e-07	4.627246478554173650e-09	2.122209476012758117e-07	-4.431752436846543731e-09
1.814000000000000057e+01	2.087000000000000093e-07	4.491979083985736765e-09	2.051720382907818692e-07	-4.286312854864735971e-09
1.817000000000000171e+01	2.026000000000000010e-07	4.363024437260618131e-09	2.000391838253266006e-07	-4.180365826139058746e-09
1.821000000000000085e+01	1.966000000000000002e-07	4.236083588274433603e-09	1.933944482466730954e-07	-4.043158784983240277e-09
1.825000000000000000e+01	1.907999999999999880e-07	4.112214242720337793e-09	1.869703687939332699e-07	-3.910449101636206262e-09
1.828000000000000114e+01	1.851999999999999908e-07	3.993658829043863584e-09	1.822926430256755591e-07	-3.813778384354670267e-09
1.832000000000000028e+01	1.797000000000000011e-07	3.877131646863051881e-09	1.762368690354660302e-07	-3.688580580583457836e-09
1.835000000000000142e+01	1.743999999999999999e-07	3.764794872936019439e-09	1.718271184047162583e-07	-3.597377861890880514e-09
1.839000000000000057e+01	1.692000000000000063e-07	3.654495568108956407e-09	1.661184128170409578e-07	-3.479264799198876526e-09
1.842000000000000171e+01	1.642000000000000013e-07	3.548398218541055025e-09	1.619616433225583586e-07	-3.393228190241801725e-09
1.846000000000000085e+01	1.594000000000000112e-07	3.446509752435546713e-09	1.565805814698642965e-07	-3.281808592429546079e-09
1.848999999999999844e+01	1.545999999999999947e-07	3.344510435078353895e-09	1.526623350844308066e-07	-3.200646849300905756e-09
1.853000000000000114e+01	1.499999999999999932e-07	3.246729238787860637e-09	1.475897700055805438e-07	-3.095535009708136916e-09
1.857000000000000028e+01	1.456000000000000068e-07	3.153173091767297531e-09	1.426854057875180800e-07	-2.993864623405847251e-09
1.860000000000000142e+01	1.411999999999999938e-07	3.059515331099355995e-09	1.391142847567283911e-07	-2.919805063011284420e-09
1.864000000000000057e+01	1.369999999999999959e-07	2.970091857305651103e-09	1.344913892863211621e-07	-2.823897044550836489e-09
1.867000000000000171e+01	1.330000000000000130e-07	2.884909598589414273e-09	1.311252716887572524e-07	-2.754036100358017554e-09
1.871000000000000085e+01	1.290000000000000037e-07	2.799634963830106331e-09	1.267676304286866521e-07	-2.663562975686323303e-09
1.875000000000000000e+01	1.251000000000000019e-07	2.715717102203394201e-09	1.225544505616754002e-07	-2.576051825227430181e-09
1.878000000000000114e+01	1.213999999999999886e-07	2.636797939207325804e-09	1.194865609002123047e-07	-2.512305444328240688e-09
1.882000000000000028e+01	1.177999999999999960e-07	2.559966474784647161e-09	1.155150933345928957e-07	-2.429753183985543042e-09
1.885000000000000142e+01	1.142999999999999978e-07	2.485226173036973155e-09	1.126233349215978889e-07	-2.369621632889355068e-09
1.889000000000000057e+01	1.107999999999999995e-07	2.410405042251612907e-09	1.088798778401312401e-07	-2.291750827305325407e-09
1.892999999999999972e+01	1.075000000000000031e-07	2.339856303458255904e-09	1.052606216803467302e-07	-2.216431810701091367e-09
1.896000000000000085e+01	1.043000000000000009e-07	2.271409119644748598e-09	1.026251522971362094e-07	-2.161565810473199588e-09
1.900000000000000000e+01	1.012000000000000062e-07	2.205066954912707524e-09	9.921341440386729054e-08	-2.090513069255015785e-09
1.903000000000000114e+01	9.813000000000000586e-08	2.139307221132224713e-09	9.672921110639868368e-08	-2.038758021953635552e-09
1.907000000000000028e+01	9.517999999999999599e-08	2.076094063919083210e-09	9.351339340755852629e-08	-1.971736131542700097e-09
1.910999999999999943e+01	9.230999999999999742e-08	2.014558686588206581e-09	9.040438414665923847e-08	-1.906913123432369229e-09
1.914000000000000057e+01	8.954000000000000637e-08	1.955140568164502545e-09	8.814049161294724104e-08	-1.859693641460715864e-09
1.917999999999999972e+01	8.684000000000000204e-08	1.897187764724001688e-09	8.520970394289264657e-08	-1.798542132374692697e-09
1.921999999999999886e+01	8.421999999999999579e-08	1.840921285949749469e-09	8.237626148485314994e-08	-1.739397173220327054e-09
1.925000000000000000e+01	8.168000000000000084e-08	1.786343903123038868e-09	8.031315658364897479e-08	-1.696316466607068684e-09
1.928999999999999915e+01	7.921000000000000585e-08	1.732782252624913724e-09	7.764245943839618106e-08	-1.640528124413524957e-09
1.932000000000000028e+01	7.681999999999999570e-08	1.681386127516464707e-09	7.569780521407722905e-08	-1.599891448433545731e-09
1.935999999999999943e+01	7.449999999999999875e-08	1.631467730422006634e-09	7.318028632872542944e-08	-1.547265016279039186e-09
1.939999999999999858e+01	7.224000000000000366e-08	1.582810381785512649e-09	7.074632085994600401e-08	-1.496364358005956203e-09
1.942999999999999972e+01	7.004999999999999529e-08	1.535635379965162853e-09	6.897407151399282618e-08	-1.459288614664505228e-09
1.946999999999999886e+01	6.793000000000000013e-08	1.489945149832088243e-09	6.667990906855273187e-08	-1.411277175374871470e-09
1.951000000000000156e+01	6.586999999999999360e-08	1.445522665420099773e-09	6.446199705627893447e-08	-1.364842517140059915e-09
1.953999999999999915e+01	6.387000000000000216e-08	1.402370005190167488e-09	6.284702264557864848e-08	-1.331019056406683755e-09
1.957999999999999829e+01	6.192999999999999935e-08	1.360489247603259573e-09	6.075630579682264682e-08	-1.287216374161084910e-09
1.962000000000000099e+01	6.004999999999999839e-08	1.319882471120345661e-09	5.873501879456467119e-08	-1.244851203911182355e-09
1.964999999999999858e+01	5.822000000000000120e-08	1.280331841484860120e-09	5.726327230389312928e-08	-1.213993193765245504e-09
1.969000000000000128e+01	5.644999999999999925e-08	1.242059118935199306e-09	5.535811932510653146e-08	-1.174033877111803811e-09
1.973000000000000043e+01	5.473000000000000105e-08	1.204846238274689666e-09	5.351628408952383742e-08	-1.135387065565589914e-09
1.976000000000000156e+01	5.305999999999999999e-08	1.168694931554139054e-09	5.217513865093850691e-08	-1.107236264625858767e-09
1.980000000000000071e+01	5.144000000000000269e-08	1.133606930824354706e-09	5.043893448895103077e-08	-1.070780462649959615e-09
1.983999999999999986e+01	4.987000000000000253e-08	1.099583968136144889e-09	4.876041734028573753e-08	-1.035521881808011531e-09
1.987000000000000099e+01	4.834000000000000140e-08	1.066407170002459052e-09	4.753826197363397140e-08	-1.009840565157445386e-09
1.991000000000000014e+01	4.685999999999999741e-08	1.034028096735712462e-09	4.595620702019256519e-08	-9.765850629615970909e-10
1.994999999999999929e+01	4.542999999999999718e-08	1.002997829167846999e-09	4.442672658574499161e-08	-9.444219623259392136e-10
1.998000000000000043e+01	4.402999999999999788e-08	9.725972198035594469e-10	4.331301801141765133e-08	-9.209939648436776744e-10
2.001999999999999957e+01	4.268000000000000234e-08	9.432693272394264680e-10	4.187126755973684881e-08	-8.906548644902306952e-10
2.005999999999999872e+01	4.136999999999999921e-08	9.147947583731555680e-10	4.047744174707102635e-08	-8.613127107390371480e-10
2.008999999999999986e+01	4.010000000000000173e-08	8.871748988453931342e-10	3.946258307171082524e-08	-8.399410250014187314e-10
2.012999999999999901e+01	3.887000000000000329e-08	8.604111342967849334e-10	3.814887284227395078e-08	-8.122664031823957562e-10
2.017000000000000171e+01	3.767999999999999727e-08	8.345048503679771459e-10	3.687881436952727764e-08	-7.855009087559453263e-10
2.021000000000000085e+01	3.651999999999999879e-08	8.092358456663008990e-10	3.565090419548539907e-08	-7.596136312205690643e-10
2.023999999999999844e+01	3.539000000000000125e-08	7.846051594222409054e-10	3.475681414772100918e-08	-7.407576746695290588e-10
2.028000000000000114e+01	3.430000000000000274e-08	7.608356488397041283e-10	3.359943273648501041e-08	-7.163407389201721837e-10
2.032000000000000028e+01	3.323999999999999854e-08	7.377067661158600205e-10	3.248055753595787975e-08	-6.927269979160882467e-10
2.035000000000000142e+01	3.221000000000000189e-08	7.152195504811931914e-10	3.166589053897851762e-08	-6.755277127401031704e-10
2.039000000000000057e+01	3.121999999999999766e-08	6.935972055497723818e-10	3.061128580404140303e-08	-6.532553777946519821e-10
2.042999999999999972e+01	3.025000000000000287e-08	6.723965572549678989e-10	2.959168547256744029e-08	-6.317140779310292385e-10
2.046999999999999886e+01	2.932000000000000049e-08	6.520630890644861616e-10	2.860597268487413670e-08	-6.108807543214149570e-10
2.050000000000000000e+01	2.841000000000000095e-08	6.321531650314819456e-10	2.788826904954005636e-08	-5.957067874562653202e-10
2.053999999999999915e+01	2.752999999999999902e-08	6.127311597109697663e-10	2.695923321982100933e-08	-5.760581858031873647e-10
2.057999999999999829e+01	2.666999999999999993e-08	5.938982248701119015e-10	2.606109430274698692e-08	-5.570557986422875002e-10
2.060999999999999943e+01	2.584999999999999986e-08	5.759366270555150136e-10	2.540711956562037085e-08	-5.432147318652674732e-10
2.064999999999999858e+01	2.504000000000000121e-08	5.581790070910227806e-10	2.456052045379523786e-08	-5.252909586715102878e-10
2.069000000000000128e+01	2.426000000000000018e-08	5.410717722047725810e-10	2.374206940785424939e-08	-5.079565724812562474e-10
2.073000000000000043e+01	2.351000000000000008e-08	5.246159616272491277e-10	2.295085517975348562e-08	-4.911927097217423480e-10
2.076000000000000156e+01	2.277999999999999950e-08	5.085893532398412574e-10	2.237477342787511719e-08	-4.789829316812661613e-10
2.080000000000000071e+01	2.206999999999999844e-08	4.929926398628720085e-10	2.162904654114087787e-08	-4.631724173455664440e-10
2.083999999999999986e+01	2.138000000000000020e-08	4.778265143166643162e-10	2.090808384875957528e-08	-4.478812390602631125e-10
2.087999999999999901e+01	2.071000000000000148e-08	4.630916694215412707e-10	2.021107278718749658e-08	-4.330925524181832011e-10
2.091000000000000014e+01	2.005999999999999897e-08	4.487887979978258587e-10	1.970357354501805776e-08	-4.223212694750874861e-10
2.094999999999999929e+01	1.944000000000000070e-08	4.351424315652060732e-10	1.904664484727421344e-08	-4.083739099467977619e-10
2.098999999999999844e+01	1.883000000000000053e-08	4.217057010153289526e-10	1.841158098299485915e-08	-3.948857422212619252e-10
2.103000000000000114e+01	1.823999999999999988e-08	4.087030223978286327e-10	1.779763136559206907e-08	-3.818411919484713651e-10
2.107000000000000028e+01	1.766999999999999875e-08	3.961350885330281005e-10	1.720406859188043656e-08	-3.692251602510972135e-10
2.110000000000000142e+01	1.710999999999999902e-08	3.837782916616702706e-10	1.677188129095879327e-08	-3.600361592449468337e-10
2.114000000000000057e+01	1.658000000000000023e-08	3.719860856185528487e-10	1.621243600439595528e-08	-3.481376106220491290e-10
2.117999999999999972e+01	1.605999999999999955e-08	3.605048981654479802e-10	1.567161760004228895e-08	-3.366309825711434136e-10
2.121999999999999886e+01	1.555000000000000028e-08	3.492362910814587161e-10	1.514879861340086940e-08	-3.255032251141937902e-10
2.125000000000000000e+01	1.506000000000000052e-08	3.384053155015151473e-10	1.476812101685640645e-08	-3.173982317383100115e-10
2.128999999999999915e+01	1.459000000000000028e-08	3.280126642459403639e-10	1.427532084512212352e-08	-3.069027078235107612e-10
2.132999999999999829e+01	1.412999999999999980e-08	3.178340944701811190e-10	1.379890866354796097e-08	-2.967525122829961027e-10
2.137000000000000099e+01	1.368000000000000074e-08	3.078699525843989317e-10	1.333835748352933502e-08	-2.869366595249991888e-10
2.141000000000000014e+01	1.324999999999999953e-08	2.983457516037391140e-10	1.289314323120415713e-08	-2.774442247086607099e-10
2.144000000000000128e+01	1.282999999999999974e-08	2.890369022734871066e-10	1.256898377050328832e-08	-2.705306036805483872e-10
2.148000000000000043e+01	1.242999999999999947e-08	2.801691485488959352e-10	1.214935746570739958e-08	-2.615780576095336246e-10
2.151999999999999957e+01	1.202999999999999920e-08	2.712921572199978077e-10	1.174367279452525290e-08	-2.529198343206365427e-10
2.155999999999999872e+01	1.165000000000000009e-08	2.628571852571912170e-10	1.135148709228030877e-08	-2.445466859250394045e-10
2.160000000000000142e+01	1.129000000000000051e-08	2.548649254807992534e-10	1.097236302750368968e-08	-2.364494749867514446e-10
2.162999999999999901e+01	1.092999999999999927e-08	2.468643518605308794e-10	1.069632994675376319e-08	-2.305521822120547560e-10
2.167000000000000171e+01	1.057999999999999945e-08	2.390814392917470417e-10	1.033901860933086377e-08	-2.229160250835522636e-10
2.171000000000000085e+01	1.025000000000000079e-08	2.317426245500239338e-10	9.993581261960192610e-09	-2.155309903604173471e-10
2.175000000000000000e+01	9.920000000000000485e-09	2.243389156380438508e-10	9.659626824856622188e-09	-2.083888964764245221e-10
2.178999999999999915e+01	9.603999999999999509e-09	2.173035331037959472e-10	9.336790217239625630e-09	-2.014820984409416225e-10
2.182999999999999829e+01	9.298999999999999425e-09	2.105098698067496656e-10	9.024708811721694788e-09	-1.948030024777964820e-10
2.185999999999999943e+01	9.002999999999999620e-09	2.039130078959621095e-10	8.797488824176566540e-09	-1.899385650638342105e-10
2.189999999999999858e+01	8.716000000000000094e-09	1.975132591405785687e-10	8.503362351284928108e-09	-1.836397987595731232e-10
2.194000000000000128e+01	8.437999999999999193e-09	1.913109353097443589e-10	8.219009690102433702e-09	-1.775481816308059450e-10
2.198000000000000043e+01	8.169000000000000225e-09	1.853063481726049766e-10	7.944114847463363877e-09	-1.716570856330040697e-10
2.201999999999999957e+01	7.908000000000000402e-09	1.794771138592238488e-10	7.678375721735659504e-09	-1.659601703261325995e-10
2.205999999999999872e+01	7.655999999999999205e-09	1.738462166838174033e-10	7.421491850633041686e-09	-1.604511296658324406e-10
2.208999999999999986e+01	7.411000000000000154e-09	1.683685309493458837e-10	7.234460370216680427e-09	-1.564388675007579046e-10
2.212999999999999901e+01	7.174000000000000249e-09	1.630670294230202391e-10	6.992355050523013593e-09	-1.512435351847561321e-10
2.217000000000000171e+01	6.944000000000000009e-09	1.579192474058662948e-10	6.758295999185960894e-09	-1.462190961971546557e-10
2.221000000000000085e+01	6.721999999999999742e-09	1.529481807591059054e-10	6.532026168612909033e-09	-1.413601454970624363e-10
2.225000000000000000e+01	6.505999999999999660e-09	1.481085767686400308e-10	6.313295494027901476e-09	-1.366614231240784850e-10
2.228999999999999915e+01	6.297000000000000072e-09	1.434234197486850468e-10	6.101855239817725946e-09	-1.321176970719363180e-10
2.232000000000000028e+01	6.095000000000000149e-09	1.388577626874469689e-10	5.947910502345766078e-09	-1.288084871544665489e-10
2.235999999999999943e+01	5.899000000000000412e-09	1.344605591142503281e-10	5.748634029244967107e-09	-1.245235006261832502e-10
2.239999999999999858e+01	5.709000000000000034e-09	1.301956611287411461e-10	5.555982381723240484e-09	-1.203795069073439665e-10
2.244000000000000128e+01	5.526000000000000149e-09	1.260860934596547935e-10	5.369745125658263392e-09	-1.163720707409465689e-10
2.248000000000000043e+01	5.348000000000000144e-09	1.220864417348167424e-10	5.189715409198014242e-09	-1.124968316065490530e-10
2.251999999999999957e+01	5.175000000000000017e-09	1.181968791593077523e-10	5.015687468947323517e-09	-1.087494519256347112e-10
2.255999999999999872e+01	5.008000000000000077e-09	1.144404304618631424e-10	4.847456622754992824e-09	-1.051256169095902702e-10
2.260000000000000142e+01	4.847000000000000323e-09	1.108173034885798241e-10	4.684820658240329587e-09	-1.016210634643996493e-10
2.262999999999999901e+01	4.690000000000000141e-09	1.072819568502240500e-10	4.566403899755353757e-09	-9.906857525281442711e-11
2.267000000000000171e+01	4.537999999999999839e-09	1.038574152755311651e-10	4.413123883470963664e-09	-9.576357901165861192e-11
2.271000000000000085e+01	4.391999999999999723e-09	1.005667496812579638e-10	4.264954631739431363e-09	-9.256764047182714745e-11
2.275000000000000000e+01	4.248999999999999699e-09	9.734144013745704937e-11	4.121726079253457405e-09	-8.947716681004697800e-11
2.278999999999999915e+01	4.111999999999999862e-09	9.425035298423732489e-11	3.983269045500698032e-09	-8.648858389282344890e-11
2.282999999999999829e+01	3.978000000000000118e-09	9.122489900961907675e-11	3.849417159623275370e-09	-8.359837644455771928e-11
2.287000000000000099e+01	3.849000000000000254e-09	8.828884772418486447e-11	3.720020411219313139e-09	-8.080337083560639226e-11
2.291000000000000014e+01	3.723999999999999961e-09	8.546458299787111887e-11	3.594937022253322249e-09	-7.810056545703034585e-11
2.294999999999999929e+01	3.603000000000000069e-09	8.272927640103412178e-11	3.474025994576755557e-09	-7.548697519455583443e-11
2.298999999999999844e+01	3.486000000000000163e-09	8.008306649773846798e-11	3.357147057130423049e-09	-7.295963032532833090e-11
2.301999999999999957e+01	3.372999999999999829e-09	7.752609185204873933e-11	3.272049938973157663e-09	-7.111894236548893195e-11
2.305999999999999872e+01	3.263000000000000002e-09	7.503549516680777926e-11	3.161894056719968329e-09	-6.873547413513869188e-11
2.310000000000000142e+01	3.155999999999999855e-09	7.261138036506397893e-11	3.055406211498185566e-09	-6.643053925046914364e-11
2.314000000000000057e+01	3.053000000000000107e-09	7.027687032509843833e-11	2.952469453828223795e-09	-6.420165650540219228e-11
2.317999999999999972e+01	2.953999999999999932e-09	6.803210361097570055e-11	2.852967440368013165e-09	-6.204635754967986250e-11
2.321999999999999886e+01	2.856999999999999957e-09	6.583113468827371265e-11	2.756784421874050376e-09	-5.996218663589861213e-11
2.326000000000000156e+01	2.763999999999999968e-09	6.372014003152221569e-11	2.663805256613342769e-09	-5.794670089979223183e-11
2.330000000000000071e+01	2.674000000000000072e-09	6.167619306153172340e-11	2.573920062150390004e-09	-5.599756789665000461e-11
2.333999999999999986e+01	2.585999999999999962e-09	5.967632101109115763e-11	2.487030481124255406e-09	-5.411269697942702996e-11
2.337999999999999901e+01	2.500999999999999945e-09	5.772924186926529895e-11	2.403040226496884313e-09	-5.229004105328922939e-11
2.342000000000000171e+01	2.419000000000000022e-09	5.586441204678818756e-11	2.321853498639811994e-09	-5.052756338463251052e-11
2.346000000000000085e+01	2.340000000000000191e-09	5.406700518874705142e-11	2.243374982227815490e-09	-4.882323753505154950e-11
2.350000000000000000e+01	2.263000000000000147e-09	5.231400811341197276e-11	2.167510088556656149e-09	-4.717505245320574898e-11
2.353999999999999915e+01	2.189000000000000196e-09	5.062861875459900434e-11	2.094171276085857371e-09	-4.558114530812055932e-11
2.357999999999999829e+01	2.117000000000000031e-09	4.898780083656747121e-11	2.023278569388714464e-09	-4.403981239483496036e-11
2.362000000000000099e+01	2.047000000000000066e-09	4.739162364134967721e-11	1.954752751733300875e-09	-4.254936606733336154e-11
2.364999999999999858e+01	1.980000000000000194e-09	4.586331974377782703e-11	1.904864229586345588e-09	-4.146391519013709555e-11
2.369000000000000128e+01	1.915000000000000108e-09	4.437981822709507441e-11	1.840291045242286230e-09	-4.005848489707394186e-11
2.373000000000000043e+01	1.850999999999999915e-09	4.291800198652309750e-11	1.777869158807044013e-09	-3.869934814492338541e-11
2.376999999999999957e+01	1.790000000000000023e-09	4.152430153071010204e-11	1.717526558292361666e-09	-3.738496940313347370e-11
2.380999999999999872e+01	1.730999999999999916e-09	4.017561130188313507e-11	1.659197434150371844e-09	-3.611394388552873098e-11
2.385000000000000142e+01	1.674000000000000010e-09	3.887200058207450045e-11	1.602816585601448855e-09	-3.488487972076014857e-11
2.389000000000000057e+01	1.619000000000000096e-09	3.760419135245831203e-11	1.548319135531962601e-09	-3.369639194614468916e-11
2.392999999999999972e+01	1.565000000000000076e-09	3.636801514409102155e-11	1.495640528471659018e-09	-3.254710246449398100e-11
2.396999999999999886e+01	1.513000000000000049e-09	3.517709164982280367e-11	1.444717110887459228e-09	-3.143565229517730859e-11
2.401000000000000156e+01	1.463000000000000014e-09	3.403149015168598807e-11	1.395491377609701614e-09	-3.036081233951083072e-11
2.405000000000000071e+01	1.414999999999999973e-09	3.293127993171284630e-11	1.347909468468684236e-09	-2.932143052771627342e-11
2.408999999999999986e+01	1.368000000000000032e-09	3.185324573557928840e-11	1.301917828942736038e-09	-2.831636131596872361e-11
2.412999999999999901e+01	1.321999999999999984e-09	3.079742220430144693e-11	1.257463167770087100e-09	-2.734446479102120157e-11
2.417000000000000171e+01	1.277999999999999929e-09	2.978715160926267648e-11	1.214492455320121263e-09	-2.640460663537042774e-11
2.421000000000000085e+01	1.236000000000000074e-09	2.882250323249527121e-11	1.172953948107929799e-09	-2.549567980508130563e-11
2.425000000000000000e+01	1.194999999999999906e-09	2.788021563165356864e-11	1.132801511969382583e-09	-2.461669600554593624e-11
2.428999999999999915e+01	1.155000000000000044e-09	2.696032344775374010e-11	1.093990979731856672e-09	-2.376670862133829582e-11
2.432999999999999829e+01	1.116000000000000075e-09	2.606286132181192782e-11	1.056478400454467258e-09	-2.294477567069338615e-11
2.437000000000000099e+01	1.079000000000000100e-09	2.520499965083383354e-11	1.020220037159053760e-09	-2.214995975713921827e-11
2.441000000000000014e+01	1.043000000000000017e-09	2.437609786935828682e-11	9.851723662417595133e-10	-2.138132805672631348e-11
2.444999999999999929e+01	1.008000000000000035e-09	2.356974738939728486e-11	9.512935087802405565e-10	-2.063798267118839900e-11
2.448999999999999844e+01	9.745999999999999225e-10	2.280001939171151746e-11	9.185462162837778901e-10	-1.991912394587013348e-11
2.453000000000000114e+01	9.420000000000000558e-10	2.204824467799647756e-11	8.868942725855684038e-10	-1.922397416507926437e-11
2.457000000000000028e+01	9.105000000000000095e-10	2.132147615914057633e-11	8.563016363567142137e-10	-1.855175936726617646e-11
2.460999999999999943e+01	8.799999999999999597e-10	2.061740905286921262e-11	8.267324400437981900e-10	-1.790170932221210536e-11
2.464999999999999858e+01	8.505000000000000099e-10	1.993607800019853512e-11	7.981510006061891662e-10	-1.727305775899338048e-11
2.469000000000000128e+01	8.219999999999999532e-10	1.927751764214469576e-11	7.705234955624621372e-10	-1.666507798597951598e-11
2.473000000000000043e+01	7.943999999999999658e-10	1.863941626822986235e-11	7.438196933110914813e-10	-1.607711966429881922e-11
2.476999999999999957e+01	7.677000000000000476e-10	1.802180505536856969e-11	7.180099225474289865e-10	-1.550854440005546936e-11
2.480999999999999872e+01	7.418999999999999920e-10	1.742471518047534610e-11	6.930646538456645319e-10	-1.495871685166357017e-11
2.485000000000000142e+01	7.168999999999999749e-10	1.684582800486913807e-11	6.689544988049977477e-10	-1.442700471147891471e-11
2.489999999999999858e+01	6.928000000000000271e-10	1.628752221165900462e-11	6.399468061713404623e-10	-1.378688448766789190e-11
2.494000000000000128e+01	6.695000000000000145e-10	1.574361149271057370e-11	6.176119021323716193e-10	-1.329369902906308899e-11
2.498000000000000043e+01	6.469000000000000098e-10	1.521963148240483511e-11	5.960248794420311080e-10	-1.281675053737008518e-11
2.501999999999999957e+01	6.251000000000000438e-10	1.471396040383563839e-11	5.751614771934688087e-10	-1.235551603970407765e-11
2.505999999999999872e+01	6.039999999999999822e-10	1.422427095806788074e-11	5.549975493579942015e-10	-1.190947503929493853e-11
2.510000000000000142e+01	5.836000000000000320e-10	1.375058739381286753e-11	5.355090641005585603e-10	-1.147810950073336464e-11
2.514000000000000057e+01	5.638999999999999863e-10	1.329293395978190415e-11	5.166723133419182294e-10	-1.106090832258266181e-11
2.517999999999999972e+01	5.448000000000000212e-10	1.284897642883665674e-11	4.984659149383522316e-10	-1.065741007042167200e-11
2.521999999999999886e+01	5.263000000000000334e-10	1.241873558558681841e-11	4.808699133375610965e-10	-1.026718378170502511e-11
2.526000000000000156e+01	5.084999999999999501e-10	1.200459299989279202e-11	4.638644646719758157e-10	-9.889800901134486935e-12
2.530000000000000071e+01	4.913000000000000508e-10	1.160421098051463467e-11	4.474298181581312498e-10	-9.524834883520923102e-12
2.533999999999999986e+01	4.745999999999999948e-10	1.121524721741023651e-11	4.315463155472346701e-10	-9.171861181919913437e-12
2.537999999999999901e+01	4.585000000000000194e-10	1.084008328044000850e-11	4.161946154540882624e-10	-8.830462045417421315e-12
2.542000000000000171e+01	4.428999999999999905e-10	1.047637455016077346e-11	4.013573747933345470e-10	-8.500262481209997245e-12
2.546000000000000085e+01	4.278999999999999906e-10	1.012650490583401289e-11	3.870182929911798136e-10	-8.180909812302719864e-12
2.551000000000000156e+01	4.133000000000000100e-10	9.785759705161526975e-12	3.697702776898994738e-10	-7.796438036714255083e-12
2.555000000000000071e+01	3.993000000000000067e-10	9.458890540858742850e-12	3.564928733925484591e-10	-7.500210466055836066e-12
2.558999999999999986e+01	3.857000000000000226e-10	9.141178151825308290e-12	3.436611964750312897e-10	-7.213695383567198466e-12
2.562999999999999901e+01	3.725000000000000061e-10	8.832636394467678897e-12	3.312597552617042771e-10	-6.936557512681546210e-12
2.567000000000000171e+01	3.597999999999999880e-10	8.535651457448419633e-12	3.192748254118981142e-10	-6.668499468916304910e-12
2.571000000000000085e+01	3.474999999999999891e-10	8.247867174318966670e-12	3.076931183736502550e-10	-6.409233222400474649e-12
2.575000000000000000e+01	3.356999999999999885e-10	7.971672043142957137e-12	2.965014068377913310e-10	-6.158472070608576178e-12
2.578999999999999915e+01	3.241999999999999765e-10	7.702331791713035009e-12	2.856865243828068906e-10	-5.915930630663768433e-12
2.582999999999999829e+01	3.130999999999999838e-10	7.442233763392300524e-12	2.752353651664747034e-10	-5.681324832645940421e-12
2.587000000000000099e+01	3.024000000000000104e-10	7.191391814587215744e-12	2.651352882827499746e-10	-5.454380602901079900e-12
2.592000000000000171e+01	2.920000000000000256e-10	6.947440541244907992e-12	2.529868924989678172e-10	-5.181105165097061526e-12
2.596000000000000085e+01	2.820000000000000085e-10	6.712770750830093022e-12	2.436363310253324902e-10	-4.970521963308470933e-12
2.600000000000000000e+01	2.722999999999999799e-10	6.485014729888822760e-12	2.346013376428440714e-10	-4.766829257637207707e-12
2.603999999999999915e+01	2.630000000000000224e-10	6.266565595286890779e-12	2.258711821897190320e-10	-4.569794056916012647e-12
2.607999999999999829e+01	2.540000000000000018e-10	6.055053324169271189e-12	2.174351896563098706e-10	-4.379184566231189736e-12
2.612000000000000099e+01	2.451999999999999908e-10	5.848103274878787308e-12	2.092833094996032773e-10	-4.194782436976127916e-12
2.616000000000000014e+01	2.367999999999999991e-10	5.650494752943792825e-12	2.014065669932593258e-10	-4.016392478629151771e-12
2.619999999999999929e+01	2.286999999999999961e-10	5.459854271407647141e-12	1.937961349983083548e-10	-3.843822685716178557e-12
2.625000000000000000e+01	2.208000000000000027e-10	5.273803724511559678e-12	1.846442111858324604e-10	-3.636003949375895575e-12
2.628999999999999915e+01	2.131999999999999979e-10	5.094739693222936289e-12	1.776009100869221627e-10	-3.475831999553955463e-12
2.632999999999999829e+01	2.058000000000000028e-10	4.920281762381906963e-12	1.707955321436698988e-10	-3.320862735910691212e-12
2.637000000000000099e+01	1.986999999999999963e-10	4.752828822356955371e-12	1.642201036575791872e-10	-3.170922584613014315e-12
2.641000000000000014e+01	1.919000000000000042e-10	4.592391265452926447e-12	1.578673781716382890e-10	-3.025853658005456556e-12
2.644999999999999929e+01	1.851999999999999912e-10	4.434190940842008237e-12	1.517301744798515699e-10	-2.885499482606861433e-12
2.648999999999999844e+01	1.787999999999999926e-10	4.283022165159550153e-12	1.458013435617947926e-10	-2.749704286205196918e-12
2.653999999999999915e+01	1.726000000000000037e-10	4.136498749742992075e-12	1.386724898304323177e-10	-2.586135174082048196e-12
2.657999999999999829e+01	1.667000000000000034e-10	3.997025358463507783e-12	1.331865786580825193e-10	-2.460032912998417148e-12
2.662000000000000099e+01	1.609000000000000079e-10	3.859814602888978089e-12	1.278867901765983099e-10	-2.338004671712635820e-12
2.666000000000000014e+01	1.552999999999999962e-10	3.728166617158090632e-12	1.227672532248675669e-10	-2.219922304555208722e-12
2.669999999999999929e+01	1.498999999999999942e-10	3.600263902623435704e-12	1.178221306353796219e-10	-2.105658406001355713e-12
2.673999999999999844e+01	1.447000000000000018e-10	3.477042344071370811e-12	1.130456111616484297e-10	-1.995086136274619089e-12
2.678999999999999915e+01	1.396999999999999932e-10	3.358508869705125771e-12	1.073032485913173582e-10	-1.861869830062941018e-12
2.682999999999999829e+01	1.347999999999999895e-10	3.242265166506486164e-12	1.028850529179765639e-10	-1.759144626523110481e-12
2.687000000000000099e+01	1.300999999999999953e-10	3.130721094499050655e-12	9.861750834806246731e-11	-1.659719079541132091e-12
2.691000000000000014e+01	1.256000000000000109e-10	3.024608733824150774e-12	9.449585185828156885e-11	-1.563489053859996416e-12
2.694999999999999929e+01	1.212000000000000054e-10	2.920050600073910492e-12	9.051534265202005202e-11	-1.470350899883905327e-12
2.700000000000000000e+01	1.170000000000000096e-10	2.820211727424024858e-12	8.573100596047240859e-11	-1.358118986324329058e-12
2.703999999999999915e+01	1.129000000000000056e-10	2.722687452003320903e-12	8.205085246740028349e-11	-1.271560933041164517e-12
2.707999999999999829e+01	1.089999999999999984e-10	2.629893984688356648e-12	7.849668191427097329e-11	-1.187763189988746752e-12
2.712000000000000099e+01	1.051999999999999960e-10	2.540031724690067600e-12	7.506445040502463828e-11	-1.106637231932451506e-12
2.716000000000000014e+01	1.014999999999999985e-10	2.451868029183735552e-12	7.175029405586285376e-11	-1.028098439895794488e-12
2.721000000000000085e+01	9.794999999999999521e-11	2.367244068177803915e-12	6.776778282809954700e-11	-9.334348403820313050e-13
2.725000000000000000e+01	9.452000000000000034e-11	2.285985366420925552e-12	6.470525573372958198e-11	-8.604096992749444818e-13
2.728999999999999915e+01	9.121000000000000091e-11	2.206985547592251645e-12	6.174836241079511232e-11	-7.896992579648715592e-13
2.732999999999999829e+01	8.801000000000000162e-11	2.130572200234520179e-12	5.889341784187555810e-11	-7.212227950569677111e-13
2.737000000000000099e+01	8.492999999999999778e-11	2.057481676881055556e-12	5.613717302530100824e-11	-6.549090617146972713e-13
2.742000000000000171e+01	8.194999999999999877e-11	1.986235614432571507e-12	5.282589250298200289e-11	-5.749535745505155204e-13
2.746000000000000085e+01	7.907000000000000458e-11	1.917802113820444179e-12	5.028028919996106956e-11	-5.132551860214773851e-13
2.750000000000000000e+01	7.629000000000000228e-11	1.851255567093109570e-12	4.782325413654384159e-11	-4.534972786816710752e-13
2.753999999999999915e+01	7.361000000000000482e-11	1.787497564430934004e-12	4.545169851680214197e-11	-3.956120956353689954e-13
2.757999999999999829e+01	7.102000000000000394e-11	1.725423750239011250e-12	4.316265183141889359e-11	-3.395344559486718109e-13
2.762999999999999901e+01	6.851999999999999965e-11	1.665873303133608694e-12	4.041339316100855411e-11	-2.718918675284915085e-13
2.767000000000000171e+01	6.611000000000000487e-11	1.608044225855795183e-12	3.830053505931195653e-11	-2.196734506818229407e-13
2.771000000000000085e+01	6.377999999999999844e-11	1.552474551121428455e-12	3.626187428795707637e-11	-1.690799655092231918e-13
2.775000000000000000e+01	6.153000000000000621e-11	1.498417591827365296e-12	3.429489774642911655e-11	-1.200561929730622483e-13
2.780000000000000071e+01	5.936000000000000233e-11	1.446600520637650000e-12	3.193317496246521012e-11	-6.090021273900748116e-14
2.783999999999999986e+01	5.725999999999999795e-11	1.396415387718826415e-12	3.011852527524015158e-11	-1.521133027465156660e-14
2.787999999999999901e+01	5.524000000000000130e-11	1.347790948047676240e-12	2.836803256379993948e-11	2.907333673995520355e-14
2.792000000000000171e+01	5.328000000000000239e-11	1.300892092861079847e-12	2.667964528188847723e-11	7.199894287394596300e-14
2.796999999999999886e+01	5.139999999999999828e-11	1.255880018354195195e-12	2.465338564095222873e-11	1.238132509001369556e-13
2.801000000000000156e+01	4.957999999999999836e-11	1.212269865770956652e-12	2.309727967797167596e-11	1.638450744251276375e-13
2.805000000000000071e+01	4.782000000000000263e-11	1.170064752802818384e-12	2.159667422826643639e-11	2.026632117398359899e-13
2.808999999999999986e+01	4.612999999999999993e-11	1.129246319711219369e-12	2.014968953541167438e-11	2.403090581660129057e-13
2.814000000000000057e+01	4.448999999999999965e-11	1.089870280797137033e-12	1.841380454698169383e-11	2.857742211701078393e-13
2.817999999999999972e+01	4.290999999999999710e-11	1.051908288162353495e-12	1.708135249018122026e-11	3.209171795349704975e-13
2.821999999999999886e+01	4.138999999999999873e-11	1.015363459498323325e-12	1.579711750410667044e-11	3.550069580635731758e-13
2.826000000000000156e+01	3.992000000000000277e-11	9.802239013895007265e-13	1.455945631422986744e-11	3.880797795813134378e-13
2.830999999999999872e+01	3.850000000000000276e-11	9.460230570833533561e-13	1.307539138636946148e-11	4.280454423863610279e-13
2.835000000000000142e+01	3.712999999999999870e-11	9.130024899325102518e-13	1.193672441613842519e-11	4.589579326255282660e-13
2.839000000000000057e+01	3.580999999999999706e-11	8.811647980131827473e-13	1.083977758552256285e-11	4.889605610506733321e-13
2.844000000000000128e+01	3.453000000000000251e-11	8.502663395117733027e-13	9.525223776827217574e-12	5.252294048245553903e-13
2.848000000000000043e+01	3.329999999999999745e-11	8.207478636237805893e-13	8.517260371620071571e-12	5.532928077876616740e-13
2.851999999999999957e+01	3.210999999999999949e-11	7.919739963779618838e-13	7.546686025527610120e-12	5.805420333192056606e-13
2.855999999999999872e+01	3.096999999999999748e-11	7.645717979016838837e-13	6.612185741552750291e-12	6.070061330347363237e-13
2.860999999999999943e+01	2.986000000000000080e-11	7.376858660361153241e-13	5.492979374800287105e-12	6.390221682284774440e-13
2.864999999999999858e+01	2.879000000000000152e-11	7.119165873261862593e-13	4.635423742156489454e-12	6.638130173575374668e-13
2.869000000000000128e+01	2.775999999999999965e-11	6.870879276748209558e-13	3.810306551565453219e-12	6.878990694044940326e-13
2.873999999999999844e+01	2.676999999999999842e-11	6.632026583633115231e-13	2.822889008913881780e-12	7.170516973201823344e-13
2.878000000000000114e+01	2.580999999999999928e-11	6.398665646278552946e-13	2.066833789817522337e-12	7.396386698835306740e-13
2.882000000000000028e+01	2.489000000000000077e-11	6.176332676415782148e-13	1.339749681560352107e-12	7.615974650792752217e-13
2.887000000000000099e+01	2.400000000000000113e-11	5.961026059329049211e-13	4.702089231014852475e-13	7.881942305527466374e-13
2.891000000000000014e+01	2.314000000000000035e-11	5.754102568150948325e-13	-1.950379572670942449e-13	8.088139633516396215e-13
2.894999999999999929e+01	2.230999999999999844e-11	5.552863090373019395e-13	-8.342178731028993716e-13	8.288700557163005983e-13
2.900000000000000000e+01	2.150999999999999862e-11	5.358714051251009308e-13	-1.597855476967941874e-12	8.531768959678182708e-13
2.903999999999999915e+01	2.072999999999999911e-11	5.170379506690007120e-13	-2.181546638505121184e-12	8.720351211891564018e-13
2.907999999999999829e+01	1.999000000000000025e-11	4.990428665387908255e-13	-2.741957862816401975e-12	8.903916721432004510e-13
2.912999999999999901e+01	1.926999999999999847e-11	4.816246130625282131e-13	-3.410862839521979485e-12	9.126567546764274376e-13
2.917000000000000171e+01	1.857999999999999878e-11	4.649154611868842081e-13	-3.921557058500258241e-12	9.299431768311773302e-13
2.921000000000000085e+01	1.790999999999999942e-11	4.485640932730572710e-13	-4.411294777099402376e-12	9.467790336246596182e-13
2.926000000000000156e+01	1.726000000000000037e-11	4.327828010150281098e-13	-4.995059094254833826e-12	9.672135871996703554e-13
2.930000000000000071e+01	1.664000000000000018e-11	4.178131477654256112e-13	-5.440190417190663274e-12	9.830916077000745969e-13
2.933999999999999986e+01	1.604000000000000032e-11	4.032108047570815865e-13	-5.866603247351342154e-12	9.985683208497778850e-13
2.939000000000000057e+01	1.546000000000000077e-11	3.890771546972656865e-13	-6.374192422399679904e-12	1.017370255206816682e-12
2.942999999999999972e+01	1.491000000000000008e-11	3.757519682193960648e-13	-6.760611504976309139e-12	1.031992445314131416e-12
2.946999999999999886e+01	1.436999999999999956e-11	3.626410364264226604e-13	-7.130171940492479355e-12	1.046255864867267181e-12
2.951999999999999957e+01	1.384999999999999935e-11	3.499981047616543786e-13	-7.569268975711932635e-12	1.063600204649228961e-12
2.955999999999999872e+01	1.334999999999999946e-11	3.378252516860603774e-13	-7.902944043894707291e-12	1.077103330752776432e-12
2.960000000000000142e+01	1.286999999999999989e-11	3.261245556606095117e-13	-8.221555358918661061e-12	1.090288612133465283e-12
2.964999999999999858e+01	1.240000000000000048e-11	3.146443497029622866e-13	-8.599351037656145183e-12	1.106338026164295466e-12
2.969000000000000128e+01	1.194999999999999977e-11	3.037087582542415740e-13	-8.885767315736811127e-12	1.118843048183526976e-12
2.973000000000000043e+01	1.151999999999999938e-11	2.932459012059333001e-13	-9.158611938083043784e-12	1.131060678227642407e-12
2.978000000000000114e+01	1.110000000000000077e-11	2.830032455502940405e-13	-9.481269665825231990e-12	1.145942499553550965e-12
2.982000000000000028e+01	1.069999999999999924e-11	2.732373657469514325e-13	-9.725224728357516752e-12	1.157546879816916523e-12
2.987000000000000099e+01	1.030999999999999949e-11	2.636949204977852999e-13	-1.001315397447630447e-11	1.171691455076197249e-12
2.991000000000000014e+01	9.938000000000000669e-12	2.546394355596645464e-13	-1.023033996589624545e-11	1.182730878135615167e-12
2.994999999999999929e+01	9.576999999999999279e-12	2.458319456561713663e-13	-1.043622451531112435e-11	1.193535941838735038e-12
3.000000000000000000e+01	9.230000000000000051e-12	2.373511205349857696e-13	-1.067823918386620272e-11	1.206728361918790825e-12
3.003999999999999915e+01	8.895000000000000367e-12	2.291987326614340690e-13	-1.086001755626432017e-11	1.217043644160584219e-12


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.520999999999999686e-01	5.913361175805290039e-04	8.508138188337626140e-01	-5.085513358361321143e-04
2.312000000000000166e-02	8.411999999999999478e-01	7.348142412672198278e-04	8.399700346963224762e-01	-8.697602196473940440e-04
3.857000000000000012e-02	8.305000000000000160e-01	1.023230376531274232e-03	8.292421914765664148e-01	-1.108894997638013025e-03
5.403999999999999776e-02	8.198999999999999622e-01	1.229340554385167103e-03	8.186377548552714600e-01	-1.295613555592897790e-03
6.955000000000000071e-02	8.093000000000000194e-01	1.394272725399810101e-03	8.081420339606377734e-01	-1.450786141083439118e-03
8.508000000000000285e-02	7.989000000000000545e-01	1.533178812304788162e-03	7.977676045486731260e-01	-1.583790329964133992e-03
1.005999999999999950e-01	7.886999999999999567e-01	1.653853563349403635e-03	7.875329090441978153e-01	-1.699867648898018523e-03
1.161999999999999977e-01	7.784999999999999698e-01	1.759664027568544212e-03	7.773777748030019641e-01	-1.803107181132071121e-03
1.318000000000000005e-01	7.683999999999999719e-01	1.853954621866544259e-03	7.673535898970974545e-01	-1.895299982354876943e-03
1.474999999999999922e-01	7.584999999999999520e-01	1.938672633231326107e-03	7.573956504496003328e-01	-1.978704465485012481e-03
1.632000000000000117e-01	7.486000000000000432e-01	2.014936966484580025e-03	7.475669356043674885e-01	-2.054040994892891193e-03
1.789000000000000035e-01	7.389000000000000012e-01	2.083961096422087822e-03	7.378657674079701634e-01	-2.122353643042070980e-03
1.945999999999999952e-01	7.292999999999999483e-01	2.147413911731969795e-03	7.282904894567392429e-01	-2.184474594564706548e-03
2.102999999999999869e-01	7.197999999999999954e-01	2.204634519561084281e-03	7.188394703389876517e-01	-2.241081691980636222e-03
2.260999999999999954e-01	7.104000000000000314e-01	2.257053420671402844e-03	7.094520718615862087e-01	-2.293051175172100727e-03
2.419000000000000039e-01	7.010999999999999455e-01	2.305223658885781780e-03	7.001872637498318674e-01	-2.340487353178806983e-03
2.577999999999999736e-01	6.918999999999999595e-01	2.348875669363536221e-03	6.909859542410730082e-01	-2.384062551442980415e-03
2.736000000000000099e-01	6.827999999999999625e-01	2.388941468644219680e-03	6.819622973012144929e-01	-2.423584305697204858e-03
2.894999999999999796e-01	6.737999999999999545e-01	2.425531041954111927e-03	6.730004867813266234e-01	-2.459864667207146277e-03
3.054999999999999938e-01	6.650000000000000355e-01	2.459122435316103260e-03	6.641011915012546840e-01	-2.493115049004567072e-03
3.214000000000000190e-01	6.562000000000000055e-01	2.489470967686109332e-03	6.553740977310820170e-01	-2.523164304242530957e-03
3.373999999999999777e-01	6.474999999999999645e-01	2.517026337188803687e-03	6.467078816953049092e-01	-2.550609426701548783e-03
3.533999999999999919e-01	6.389000000000000234e-01	2.542245747502356289e-03	6.381562620937371033e-01	-2.575449588839305061e-03
3.694000000000000061e-01	6.304999999999999494e-01	2.565244322270444216e-03	6.297177226683803308e-01	-2.597862268625650197e-03
3.855000000000000093e-01	6.220999999999999863e-01	2.585661968130173634e-03	6.213390737476571779e-01	-2.618127022911889007e-03
4.016000000000000125e-01	6.138000000000000123e-01	2.603966569739696486e-03	6.130719049352483241e-01	-2.636245007657278625e-03
4.177000000000000157e-01	6.056000000000000272e-01	2.620227062721153070e-03	6.049147356582479373e-01	-2.652351501303177195e-03
4.339000000000000079e-01	5.975000000000000311e-01	2.634511343466200330e-03	5.968164435633582787e-01	-2.666653336781359043e-03
4.501000000000000001e-01	5.895000000000000240e-01	2.647226617119698144e-03	5.888265693363173847e-01	-2.679160095931079795e-03
4.662999999999999923e-01	5.816000000000000059e-01	2.658425018410954469e-03	5.809436571405928174e-01	-2.689978774840092682e-03
4.824999999999999845e-01	5.737999999999999767e-01	2.667826705664491128e-03	5.731662798440305684e-01	-2.699207831341882829e-03
4.988000000000000211e-01	5.661000000000000476e-01	2.676149440734968549e-03	5.654459739456298983e-01	-2.706982058599817845e-03
5.150000000000000133e-01	5.584999999999999964e-01	2.682785042848817407e-03	5.578760719721929107e-01	-2.713291134756349796e-03
5.313999999999999835e-01	5.508999999999999453e-01	2.687626124855972166e-03	5.503159317081219859e-01	-2.718319769626387217e-03
5.476999999999999647e-01	5.434999999999999831e-01	2.692003305921833976e-03	5.429034134518294641e-01	-2.722038535368760583e-03
5.641000000000000458e-01	5.361000000000000210e-01	2.694349657415820529e-03	5.355461770940344035e-01	-2.724564139294760687e-03
5.805000000000000160e-01	5.288000000000000478e-01	2.695823921328196430e-03	5.282886471700323217e-01	-2.725936446795760096e-03
5.968999999999999861e-01	5.217000000000000526e-01	2.696977351695983675e-03	5.211294652078091172e-01	-2.726218082241524659e-03
6.133999999999999453e-01	5.145999999999999464e-01	2.696519974812731490e-03	5.140245376005940781e-01	-2.725459982769155506e-03
6.299000000000000155e-01	5.074999999999999512e-01	2.694476385799907548e-03	5.070164748039075464e-01	-2.723713356134209798e-03
6.463999999999999746e-01	5.006000000000000449e-01	2.692235689405183402e-03	5.001039580130108853e-01	-2.721031026442046960e-03
6.629000000000000448e-01	4.938000000000000167e-01	2.689021349516496680e-03	4.932856859868261501e-01	-2.717462754977263348e-03
6.794999999999999929e-01	4.869999999999999885e-01	2.684607160298380351e-03	4.865198902241711920e-01	-2.713026412550195287e-03
6.961000000000000520e-01	4.803000000000000047e-01	2.679562793261443861e-03	4.798468972656035336e-01	-2.707786050824771262e-03
7.127000000000000002e-01	4.737000000000000099e-01	2.673919771730384320e-03	4.732654244919308195e-01	-2.701784483508732661e-03
7.294000000000000483e-01	4.672000000000000042e-01	2.667439534573973377e-03	4.667353933345901318e-01	-2.695019429195026628e-03
7.460999999999999854e-01	4.606999999999999984e-01	2.659852690156606220e-03	4.602954600423651010e-01	-2.687563800899951411e-03
7.628000000000000336e-01	4.544000000000000261e-01	2.652337899052833754e-03	4.539443831814982122e-01	-2.679454522434293259e-03
7.794999999999999707e-01	4.480999999999999983e-01	2.644022900475964839e-03	4.476809406125975555e-01	-2.670726588189176187e-03
7.963000000000000078e-01	4.419000000000000150e-01	2.635504097254072302e-03	4.414671844804414769e-01	-2.661355855749367432e-03
8.131000000000000449e-01	4.356999999999999762e-01	2.623682273142144764e-03	4.353396797908063998e-01	-2.651424848705927467e-03
8.298999999999999710e-01	4.297000000000000264e-01	2.614841308470044774e-03	4.292972208082070917e-01	-2.640964187684034098e-03
8.467999999999999972e-01	4.237000000000000210e-01	2.605238241442613036e-03	4.233034108757097735e-01	-2.629936246366528126e-03
8.636000000000000343e-01	4.177000000000000157e-01	2.592461479985447119e-03	4.174280169492279313e-01	-2.618499307712866733e-03
8.806000000000000494e-01	4.118999999999999884e-01	2.580244748289394624e-03	4.115656795077167196e-01	-2.606471912199895442e-03
8.974999999999999645e-01	4.061000000000000165e-01	2.569702909724260863e-03	4.058194386425997280e-01	-2.594087868026651554e-03
9.144999999999999796e-01	4.003999999999999782e-01	2.556751788485799558e-03	4.001201345714454627e-01	-2.581225290141093802e-03
9.314999999999999947e-01	3.947999999999999843e-01	2.543786810840877217e-03	3.945008682341604733e-01	-2.567979838419292074e-03
9.485000000000000098e-01	3.892999999999999794e-01	2.530825297297569811e-03	3.889605241660317736e-01	-2.554374002634157096e-03
9.655000000000000249e-01	3.837999999999999745e-01	2.517228698458154421e-03	3.834979835508442458e-01	-2.540429300121269281e-03
9.826000000000000290e-01	3.783000000000000251e-01	2.500812898254285883e-03	3.780807030477226216e-01	-2.526081423682149159e-03
9.997000000000000330e-01	3.729999999999999982e-01	2.487311562209286366e-03	3.727399499242303182e-01	-2.511431336993940298e-03
1.016999999999999904e+00	3.677000000000000268e-01	2.473198234878946390e-03	3.674134942105429236e-01	-2.496321825758580568e-03
1.034000000000000030e+00	3.624999999999999889e-01	2.457058408103749824e-03	3.622535616318464102e-01	-2.481210209648165767e-03
1.050999999999999934e+00	3.573000000000000065e-01	2.442441053988407117e-03	3.571660948807359737e-01	-2.465853946971206367e-03
1.068000000000000060e+00	3.523000000000000020e-01	2.426567963037576901e-03	3.521500717427585858e-01	-2.450269351877219347e-03
1.086000000000000076e+00	3.472000000000000086e-01	2.411485841955536644e-03	3.469157551964000552e-01	-2.433536453819377943e-03
1.102999999999999980e+00	3.422999999999999932e-01	2.395239205380540227e-03	3.420436904208732365e-01	-2.417530099610445959e-03
1.120000000000000107e+00	3.373999999999999777e-01	2.378483345868118246e-03	3.372400456127126467e-01	-2.401341010065497893e-03
1.137999999999999901e+00	3.325000000000000178e-01	2.363137953063327440e-03	3.322273504282993728e-01	-2.384015573303240997e-03
1.155000000000000027e+00	3.277999999999999803e-01	2.346767186180455638e-03	3.275615679446991502e-01	-2.367492496061913889e-03
1.171999999999999931e+00	3.230999999999999983e-01	2.329907980969849173e-03	3.229613095649388477e-01	-2.350826531220364009e-03
1.189999999999999947e+00	3.184000000000000163e-01	2.312560337431508913e-03	3.181608518547929809e-01	-2.333037711844873022e-03
1.207000000000000073e+00	3.138000000000000234e-01	2.295455758356497455e-03	3.136926180263100994e-01	-2.316114519187630581e-03
1.225000000000000089e+00	3.093000000000000194e-01	2.278609832202082436e-03	3.090299239337880866e-01	-2.298078338086855226e-03
1.241999999999999993e+00	3.048000000000000154e-01	2.259536488709133848e-03	3.046899280399824606e-01	-2.280944135627661906e-03
1.260000000000000009e+00	3.004000000000000004e-01	2.242527749778806985e-03	3.001610499227660989e-01	-2.262707393881443606e-03
1.276999999999999913e+00	2.959999999999999853e-01	2.225061749435282461e-03	2.959456030719334052e-01	-2.245404433171812979e-03
1.294999999999999929e+00	2.917000000000000148e-01	2.207895393881467456e-03	2.915467034574996119e-01	-2.227009955413726712e-03
1.312000000000000055e+00	2.874999999999999778e-01	2.189384389550709780e-03	2.874522371293056766e-01	-2.209576924291039093e-03
1.330000000000000071e+00	2.832999999999999963e-01	2.172121039151670568e-03	2.831795767431761757e-01	-2.191063856499623000e-03
1.348000000000000087e+00	2.791000000000000147e-01	2.152809827347816445e-03	2.789704297063922422e-01	-2.172503979799468229e-03
1.364999999999999991e+00	2.751000000000000112e-01	2.136250844277188653e-03	2.750525841365797364e-01	-2.154940361708160539e-03
1.383000000000000007e+00	2.710000000000000187e-01	2.116929817518757584e-03	2.709642304638811283e-01	-2.136314961483812540e-03
1.401000000000000023e+00	2.671000000000000041e-01	2.100343698985478180e-03	2.669366506265498651e-01	-2.117668264340768960e-03
1.419000000000000039e+00	2.631000000000000005e-01	2.081041724785930545e-03	2.629689338115320241e-01	-2.099008144740760907e-03
1.435999999999999943e+00	2.592999999999999750e-01	2.062961423755988073e-03	2.592758100557789880e-01	-2.081379182954409823e-03
1.453999999999999959e+00	2.554000000000000159e-01	2.045204438876792232e-03	2.554219648660480679e-01	-2.062714306747540777e-03
1.471999999999999975e+00	2.516999999999999793e-01	2.027200925432651787e-03	2.516254017894381523e-01	-2.044057282887026469e-03
1.489999999999999991e+00	2.479000000000000092e-01	2.008045598201478772e-03	2.478852668646528978e-01	-2.025414685810178299e-03
1.508000000000000007e+00	2.442999999999999894e-01	1.990168524466290768e-03	2.442007285044373033e-01	-2.006792839385460308e-03
1.526000000000000023e+00	2.406000000000000083e-01	1.971139636944070194e-03	2.405709572402690288e-01	-1.988197720031871507e-03
1.544000000000000039e+00	2.371000000000000052e-01	1.953416715730756266e-03	2.369951347278336229e-01	-1.969635022383382870e-03
1.562000000000000055e+00	2.335000000000000131e-01	1.934541980730408901e-03	2.334724647730089808e-01	-1.951110234962499367e-03
1.580000000000000071e+00	2.300999999999999990e-01	1.917000924851889601e-03	2.300021577021109653e-01	-1.932628555883550165e-03
1.598000000000000087e+00	2.265999999999999959e-01	1.898308055186337081e-03	2.265834294331858789e-01	-1.914194900679507243e-03
1.616000000000000103e+00	2.232000000000000095e-01	1.880134223412786203e-03	2.232155165036587841e-01	-1.895814010081995358e-03
1.633999999999999897e+00	2.199000000000000121e-01	1.861223692695749242e-03	2.198976675910012668e-01	-1.877490402665646374e-03
1.651999999999999913e+00	2.165999999999999870e-01	1.843296966837411257e-03	2.166291324733489176e-01	-1.859228309385393702e-03
1.671000000000000041e+00	2.132999999999999896e-01	1.825065400036941137e-03	2.132317019873564146e-01	-1.840022885322055435e-03
1.689000000000000057e+00	2.101000000000000090e-01	1.807389244195431628e-03	2.100622506386209676e-01	-1.821899841012270546e-03
1.707000000000000073e+00	2.069999999999999896e-01	1.789087240662120626e-03	2.069399090699001464e-01	-1.803850130828906590e-03
1.725000000000000089e+00	2.038000000000000089e-01	1.770842972155728433e-03	2.038639746761582161e-01	-1.785877216912486838e-03
1.743999999999999995e+00	2.008000000000000063e-01	1.754050162226078761e-03	2.006667442842625659e-01	-1.766992814090940925e-03
1.762000000000000011e+00	1.976999999999999869e-01	1.734960652925592950e-03	1.976840572253825701e-01	-1.749188026579384572e-03
1.780000000000000027e+00	1.947000000000000119e-01	1.717626288443443701e-03	1.947457017361876042e-01	-1.731469600728558498e-03
1.798999999999999932e+00	1.917999999999999983e-01	1.699794248029253083e-03	1.916914729942253703e-01	-1.712863628498787318e-03
1.816999999999999948e+00	1.887999999999999956e-01	1.681927566598910746e-03	1.888421933003926190e-01	-1.695331440823475170e-03
1.834999999999999964e+00	1.859999999999999987e-01	1.664500826073691186e-03	1.860352635626952855e-01	-1.677893725438564434e-03
1.854000000000000092e+00	1.831000000000000127e-01	1.645948829873821080e-03	1.831176414977655764e-01	-1.659592338744563531e-03
1.872000000000000108e+00	1.802999999999999881e-01	1.629106367821021211e-03	1.803958008942665447e-01	-1.642356116195503070e-03
1.891000000000000014e+00	1.776000000000000079e-01	1.611888050742979169e-03	1.775666267864264847e-01	-1.624272259002601223e-03
1.909000000000000030e+00	1.748999999999999999e-01	1.594451495263182880e-03	1.749272943360908605e-01	-1.607246353174607290e-03
1.927999999999999936e+00	1.721999999999999920e-01	1.577790898545177855e-03	1.721838808756083472e-01	-1.589388732107388340e-03
1.947000000000000064e+00	1.695000000000000118e-01	1.559902277804606739e-03	1.694834956748121624e-01	-1.571650390746198158e-03
1.965000000000000080e+00	1.668999999999999928e-01	1.542719756443254294e-03	1.669643112261733064e-01	-1.554957347609994866e-03
1.983999999999999986e+00	1.643000000000000016e-01	1.525327079583916863e-03	1.643457819586676139e-01	-1.537456505785451261e-03
2.003000000000000114e+00	1.617999999999999994e-01	1.508656667911335760e-03	1.617683215300766975e-01	-1.520080152676330822e-03
2.020999999999999908e+00	1.592999999999999972e-01	1.491784183644537850e-03	1.593638155376815579e-01	-1.503734548416129626e-03
2.040000000000000036e+00	1.567999999999999949e-01	1.474709626783523783e-03	1.568644868683640448e-01	-1.486604829715686658e-03
2.059000000000000163e+00	1.544000000000000095e-01	1.458377542368687789e-03	1.544043550439916923e-01	-1.469603740027641044e-03
2.077999999999999847e+00	1.519999999999999962e-01	1.441851468263404034e-03	1.519828083890705228e-01	-1.452732517270285181e-03
2.096000000000000085e+00	1.496000000000000107e-01	1.425131404467672516e-03	1.497237523740279075e-01	-1.436870002334145495e-03
2.115000000000000213e+00	1.472999999999999865e-01	1.409174020377540384e-03	1.473756097030868850e-01	-1.420254638621574160e-03
2.133999999999999897e+00	1.449999999999999900e-01	1.393030729500728884e-03	1.450642943227863080e-01	-1.403772081457752832e-03
2.153000000000000025e+00	1.428000000000000103e-01	1.377666284137054860e-03	1.427892291959589055e-01	-1.387423157226355891e-03
2.172000000000000153e+00	1.405000000000000138e-01	1.361155221138770017e-03	1.405498427414717255e-01	-1.371208555918558862e-03
2.190999999999999837e+00	1.383000000000000063e-01	1.345431086557390393e-03	1.383455758250573264e-01	-1.355128935716498357e-03
2.209999999999999964e+00	1.360999999999999988e-01	1.328743354376733755e-03	1.361758806797996324e-01	-1.339184913041923958e-03
2.229000000000000092e+00	1.340000000000000080e-01	1.313656614492539386e-03	1.340402134444884097e-01	-1.323376956175915161e-03
2.248000000000000220e+00	1.318999999999999895e-01	1.298400133629203524e-03	1.319380385898437369e-01	-1.307705458677238704e-03
2.266999999999999904e+00	1.297999999999999987e-01	1.282973911786725735e-03	1.298688322871734413e-01	-1.292170796533215725e-03
2.286000000000000032e+00	1.277999999999999969e-01	1.267632560433819017e-03	1.278320795147922517e-01	-1.276773286938732901e-03
2.305000000000000160e+00	1.257999999999999952e-01	1.252878951654947575e-03	1.258272688906459935e-01	-1.261513109497371370e-03
2.323999999999999844e+00	1.237999999999999934e-01	1.237248925167445729e-03	1.238538986426326732e-01	-1.246390410188163815e-03
2.343999999999999861e+00	1.218000000000000055e-01	1.222183547243211633e-03	1.218100930448139385e-01	-1.230620448270164456e-03
2.362999999999999989e+00	1.199000000000000066e-01	1.207963987463340745e-03	1.198997266518394000e-01	-1.215780274789578317e-03
2.382000000000000117e+00	1.179999999999999938e-01	1.192909579194221040e-03	1.180193198838903335e-01	-1.201077716051862383e-03
2.400999999999999801e+00	1.160999999999999949e-01	1.178393838726255350e-03	1.161684028316932876e-01	-1.186512707515082138e-03
2.420999999999999819e+00	1.141999999999999960e-01	1.163065189079270922e-03	1.142514216678743311e-01	-1.171329635649078762e-03
2.439999999999999947e+00	1.123999999999999999e-01	1.149275755249945866e-03	1.124595988571681915e-01	-1.157046628797894945e-03
2.459000000000000075e+00	1.106000000000000039e-01	1.134702279755061367e-03	1.106958764666201578e-01	-1.142900675778156169e-03
2.479000000000000092e+00	1.087999999999999939e-01	1.120004096602031677e-03	1.088692004668090074e-01	-1.128157995930975351e-03
2.498000000000000220e+00	1.071000000000000008e-01	1.106832427560739719e-03	1.071617874365338452e-01	-1.114292588789047049e-03
2.517999999999999794e+00	1.053999999999999937e-01	1.092914821971654538e-03	1.053934314897396751e-01	-1.099844539929772545e-03
2.536999999999999922e+00	1.037000000000000005e-01	1.078879436927654900e-03	1.037405286913681141e-01	-1.086258241211310142e-03
2.556000000000000050e+00	1.019999999999999934e-01	1.065315169703313523e-03	1.021135483295762952e-01	-1.072807317817574616e-03
2.576000000000000068e+00	1.004000000000000031e-01	1.052082301533487606e-03	1.004284969489936119e-01	-1.058794249244169629e-03
2.596000000000000085e+00	9.873999999999999444e-02	1.038107769207860303e-03	9.877125176232035009e-02	-1.044930139673124966e-03
2.615000000000000213e+00	9.714000000000000412e-02	1.024651120073696332e-03	9.722220554876195853e-02	-1.031896652249637142e-03
2.634999999999999787e+00	9.557000000000000217e-02	1.011952878253139475e-03	9.561786880552984591e-02	-1.018321262025260630e-03
2.653999999999999915e+00	9.402000000000000635e-02	9.987974904894386143e-04	9.411827847785064760e-02	-1.005560942508866053e-03
2.673999999999999932e+00	9.249000000000000277e-02	9.857478732950531678e-04	9.256516269734652025e-02	-9.922718061158835451e-04
2.693999999999999950e+00	9.099000000000000143e-02	9.729130304008061676e-04	9.103767528063239078e-02	-9.791283870178271904e-04
2.713000000000000078e+00	8.951000000000000623e-02	9.601888078181361171e-04	8.960991597846901247e-02	-9.667764492145732285e-04
2.733000000000000096e+00	8.805000000000000326e-02	9.475772840080117811e-04	8.813119612315538365e-02	-9.539150650581181305e-04
2.753000000000000114e+00	8.661000000000000643e-02	9.350805374314024665e-04	8.667687746274943539e-02	-9.411971211185434253e-04
2.773000000000000131e+00	8.519000000000000183e-02	9.227006465492767215e-04	8.524655698620624278e-02	-9.286217813725465521e-04
2.793000000000000149e+00	8.379999999999999949e-02	9.105483471432658038e-04	8.383983941850772781e-02	-9.161882217904888243e-04
2.813000000000000167e+00	8.241999999999999327e-02	8.984087494431770675e-04	8.245633575597895171e-02	-9.038955866992764467e-04
2.831999999999999851e+00	8.107000000000000317e-02	8.865015929614641519e-04	8.116315937279790227e-02	-8.923472743035582065e-04
2.851999999999999869e+00	7.972999999999999532e-02	8.746106022872884595e-04	7.982382486900252427e-02	-8.803267933720577889e-04
2.871999999999999886e+00	7.842000000000000359e-02	8.629569025737496898e-04	7.850659181415405030e-02	-8.684445390334258677e-04
2.891999999999999904e+00	7.713000000000000411e-02	8.514332221408326025e-04	7.721109588736277396e-02	-8.566995813205117386e-04
2.911999999999999922e+00	7.585000000000000075e-02	8.399309036678751384e-04	7.593697770694060600e-02	-8.450909312373404425e-04
2.931999999999999940e+00	7.459999999999999964e-02	8.282424474681312088e-04	7.468388431683808948e-02	-8.336176073637737880e-04
2.951999999999999957e+00	7.335999999999999466e-02	8.170166797741158478e-04	7.345146921657703942e-02	-8.222786432333903427e-04
2.971999999999999975e+00	7.213999999999999579e-02	8.059284369142213000e-04	7.223939149035132901e-02	-8.110730516094595902e-04
2.992999999999999883e+00	7.094999999999999918e-02	7.950918610366667109e-04	7.098823029201101198e-02	-7.994495854785633451e-04
3.012999999999999901e+00	6.976999999999999869e-02	7.838824323552693847e-04	6.981679987583393199e-02	-7.885141682273969985e-04
3.032999999999999918e+00	6.859999999999999432e-02	7.731135796642904946e-04	6.866470013564821007e-02	-7.777089888589847153e-04
3.052999999999999936e+00	6.746000000000000607e-02	7.626028025436396452e-04	6.753161231961174460e-02	-7.670330178096949891e-04
3.072999999999999954e+00	6.633000000000000007e-02	7.521264354990323323e-04	6.641722235189244372e-02	-7.564851796801402243e-04
3.093999999999999861e+00	6.522000000000000020e-02	7.414227079184181578e-04	6.526689877567257159e-02	-7.455466867871392376e-04
3.113999999999999879e+00	6.413000000000000644e-02	7.312530870718313668e-04	6.418988031088010415e-02	-7.352582074022469879e-04
3.133999999999999897e+00	6.304999999999999494e-02	7.207583025536369288e-04	6.313063470482932482e-02	-7.250946373255777498e-04
3.153999999999999915e+00	6.199000000000000343e-02	7.107882716951090772e-04	6.208886847542280374e-02	-7.150548780768756565e-04
3.174999999999999822e+00	6.094999999999999724e-02	7.006229232405141241e-04	6.101351047007884387e-02	-7.046451899507931048e-04
3.194999999999999840e+00	5.992999999999999716e-02	6.909740146017095052e-04	6.000668031664294078e-02	-6.948558540675078788e-04
3.216000000000000192e+00	5.890999999999999709e-02	6.809143212463763086e-04	5.896738510727768390e-02	-6.847067444832480396e-04
3.236000000000000210e+00	5.791999999999999926e-02	6.714777620365795308e-04	5.799431968142382959e-02	-6.751632865727586873e-04
3.257000000000000117e+00	5.693999999999999756e-02	6.617601487157412799e-04	5.698987781367870209e-02	-6.652699073145007828e-04
3.277000000000000135e+00	5.598000000000000198e-02	6.525421743178597220e-04	5.604944462536150251e-02	-6.559677014295634424e-04
3.298000000000000043e+00	5.503000000000000252e-02	6.430568867453434175e-04	5.507868724577317382e-02	-6.463252479971567759e-04
3.318000000000000060e+00	5.408999999999999919e-02	6.336338952668725544e-04	5.416979203965588407e-02	-6.372597178404855586e-04
3.338999999999999968e+00	5.317000000000000198e-02	6.246984760907324042e-04	5.323158962782169323e-02	-6.278633248516248639e-04
3.358999999999999986e+00	5.226999999999999702e-02	6.156332108390514916e-04	5.235317477127927888e-02	-6.190298261020007152e-04
3.379999999999999893e+00	5.138000000000000206e-02	6.066340521931929027e-04	5.144643541125543812e-02	-6.098746711971129129e-04
3.400999999999999801e+00	5.050000000000000322e-02	5.979934280645009519e-04	5.055540044102292685e-02	-6.008412054755885457e-04
3.420999999999999819e+00	4.963999999999999663e-02	5.892427609745013155e-04	4.972114734749895348e-02	-5.923498679179467572e-04
3.442000000000000171e+00	4.879000000000000004e-02	5.805614336518315124e-04	4.885999389267488974e-02	-5.835503131143029943e-04
3.463000000000000078e+00	4.794999999999999957e-02	5.719503121218952758e-04	4.801375516961477186e-02	-5.748687216296879433e-04
3.483999999999999986e+00	4.712999999999999828e-02	5.635298316508453084e-04	4.718217291667982372e-02	-5.663038336936599944e-04
3.504999999999999893e+00	4.632000000000000006e-02	5.554492950182942593e-04	4.636499350165194933e-02	-5.578543796124920372e-04
3.524999999999999911e+00	4.551999999999999796e-02	5.471700921581149415e-04	4.559988949436295097e-02	-5.499134551542624429e-04
3.545999999999999819e+00	4.472999999999999893e-02	5.389651942775804333e-04	4.481011465707735592e-02	-5.416857837542026800e-04
3.567000000000000171e+00	4.395999999999999908e-02	5.309562490784089026e-04	4.403401823757105427e-02	-5.335698852786600714e-04
3.588000000000000078e+00	4.320000000000000229e-02	5.230239182599588036e-04	4.327136364965962489e-02	-5.255645083692708991e-04
3.608999999999999986e+00	4.245999999999999774e-02	5.152904268742175683e-04	4.252191816201249253e-02	-5.176684177707237136e-04
3.629999999999999893e+00	4.172000000000000014e-02	5.075142115685563277e-04	4.178545275794014885e-02	-5.098803969384259121e-04
3.650999999999999801e+00	4.100000000000000172e-02	4.999391450966807898e-04	4.106174237229479745e-02	-5.021992363942715020e-04
3.672000000000000153e+00	4.028000000000000330e-02	4.923225094054236662e-04	4.035056645307386058e-02	-4.946237105563366671e-04
3.693000000000000060e+00	3.957999999999999713e-02	4.849093319490287049e-04	3.965170809458384849e-02	-4.871526057231986774e-04
3.713999999999999968e+00	3.889000000000000096e-02	4.775785423760473816e-04	3.896495378133539578e-02	-4.797847263000420536e-04
3.734999999999999876e+00	3.821999999999999703e-02	4.704540977892742153e-04	3.829009346224972188e-02	-4.725188905842454606e-04
3.757000000000000117e+00	3.755000000000000004e-02	4.632909707344654579e-04	3.759562986882732799e-02	-4.650152113725950919e-04
3.778000000000000025e+00	3.688999999999999918e-02	4.559998451249773336e-04	3.694448594236900141e-02	-4.579546062678145971e-04
3.798999999999999932e+00	3.624999999999999750e-02	4.491352081593396207e-04	3.630461978220736463e-02	-4.509924384299497289e-04
3.819999999999999840e+00	3.561000000000000276e-02	4.422336207764738375e-04	3.567583560569713430e-02	-4.441275544245510808e-04
3.841000000000000192e+00	3.497999999999999721e-02	4.354195596944169925e-04	3.505794149179537744e-02	-4.373587988614213999e-04
3.862999999999999989e+00	3.436999999999999778e-02	4.286202210442246986e-04	3.442209916268006153e-02	-4.303695646560505399e-04
3.883999999999999897e+00	3.375999999999999834e-02	4.219876211517741916e-04	3.382591983425184412e-02	-4.237940501096030058e-04
3.904999999999999805e+00	3.316999999999999810e-02	4.155703729097315574e-04	3.324006601606785405e-02	-4.173111873706103090e-04
3.927000000000000046e+00	3.257999999999999785e-02	4.091190610018066308e-04	3.263719399230124996e-02	-4.106177751122992714e-04
3.947999999999999954e+00	3.200999999999999679e-02	4.027006003241986399e-04	3.207192814539970571e-02	-4.043211387539865113e-04
3.970000000000000195e+00	3.144000000000000267e-02	3.964373313989488909e-04	3.149024294518391193e-02	-3.978203718624272536e-04
3.991000000000000103e+00	3.089000000000000079e-02	3.902155739580537904e-04	3.094484232956045550e-02	-3.917053169284867142e-04
4.012999999999999901e+00	3.033999999999999891e-02	3.841435811769865118e-04	3.038359856418551205e-02	-3.853923933336193906e-04
4.033999999999999808e+00	2.980000000000000010e-02	3.779946853400631694e-04	2.985736407300294479e-02	-3.794543782791021504e-04
4.056000000000000050e+00	2.927000000000000088e-02	3.721169131895512932e-04	2.931584398989714110e-02	-3.733245582511442238e-04
4.076999999999999957e+00	2.875000000000000125e-02	3.661699744767903954e-04	2.880810323059839959e-02	-3.675590886653325585e-04
4.099000000000000199e+00	2.823000000000000162e-02	3.603620039738235793e-04	2.828561342817121488e-02	-3.616077220483850671e-04
4.120000000000000107e+00	2.773000000000000118e-02	3.546197936665173548e-04	2.779571522254400268e-02	-3.560104111501611462e-04
4.142000000000000348e+00	2.723000000000000073e-02	3.490117018267440015e-04	2.729158679162627804e-02	-3.502329316329427377e-04
4.163999999999999702e+00	2.674999999999999947e-02	3.434772221462921568e-04	2.679660206766654867e-02	-3.445426726500241499e-04
4.185999999999999943e+00	2.627000000000000168e-02	3.380722421312196677e-04	2.631059480024739231e-02	-3.389384748871652358e-04
4.206999999999999851e+00	2.580000000000000002e-02	3.326195729839120344e-04	2.585490327289962503e-02	-3.336682421663942147e-04
4.229000000000000092e+00	2.532999999999999835e-02	3.271451954664829375e-04	2.538597492508253700e-02	-3.282289452866236240e-04
4.251000000000000334e+00	2.487999999999999934e-02	3.219078779695830686e-04	2.492555187812533699e-02	-3.228723366906575401e-04
4.272999999999999687e+00	2.443000000000000033e-02	3.167908225337554701e-04	2.447347970352289209e-02	-3.175972992563831036e-04
4.294999999999999929e+00	2.399000000000000091e-02	3.116392415518302980e-04	2.402960626984559922e-02	-3.124027308863606923e-04
4.315999999999999837e+00	2.355000000000000149e-02	3.064673378404296142e-04	2.361342055642479815e-02	-3.075183380584566679e-04
4.338000000000000078e+00	2.313000000000000125e-02	3.015358427811194882e-04	2.318514586836307317e-02	-3.024778929162301021e-04
4.360000000000000320e+00	2.271000000000000102e-02	2.965849487527646294e-04	2.276463914385377929e-02	-2.975147079833777861e-04
4.381999999999999673e+00	2.230000000000000038e-02	2.918742324363925796e-04	2.235175902166976897e-02	-2.926277239960544080e-04
4.403999999999999915e+00	2.188999999999999974e-02	2.870134627850582385e-04	2.194636667321740731e-02	-2.878158933293912224e-04
4.426000000000000156e+00	2.149999999999999828e-02	2.823964504173757310e-04	2.154832692064567040e-02	-2.830781738306410462e-04
4.448000000000000398e+00	2.110000000000000070e-02	2.776298465949462134e-04	2.115750679191155670e-02	-2.784135357755881533e-04
4.469999999999999751e+00	2.071999999999999884e-02	2.731083856968145353e-04	2.077377515037500538e-02	-2.738209633373446593e-04
4.493000000000000327e+00	2.034000000000000044e-02	2.685693733504995197e-04	2.038004002664325909e-02	-2.690956032135377791e-04
4.514999999999999680e+00	1.997000000000000164e-02	2.641450805026725342e-04	2.001040841441566187e-02	-2.646473241616943564e-04
4.536999999999999922e+00	1.959999999999999937e-02	2.597036980868774924e-04	1.964748108409363619e-02	-2.602680843028136676e-04
4.559000000000000163e+00	1.924999999999999975e-02	2.555106917568877997e-04	1.929113652182586416e-02	-2.559569120216479820e-04
4.581000000000000405e+00	1.889000000000000054e-02	2.511685558523664864e-04	1.894125485365059230e-02	-2.517128485427879737e-04
4.604000000000000092e+00	1.855000000000000052e-02	2.469690831993618827e-04	1.858225196012639260e-02	-2.473465984073888128e-04
4.626000000000000334e+00	1.820000000000000090e-02	2.427296001727024838e-04	1.824522669449368459e-02	-2.432368603451721934e-04
4.647999999999999687e+00	1.787000000000000047e-02	2.387411490430867340e-04	1.791431444153138500e-02	-2.391913739495029083e-04
4.669999999999999929e+00	1.754000000000000004e-02	2.347374558663643232e-04	1.758940415047078112e-02	-2.352092236986682628e-04
4.692999999999999616e+00	1.721999999999999920e-02	2.308525813750411583e-04	1.725602374789567822e-02	-2.311128057312531532e-04
4.714999999999999858e+00	1.689999999999999836e-02	2.268553545213336856e-04	1.694305198708690591e-02	-2.272574022859640583e-04
4.738000000000000433e+00	1.659000000000000058e-02	2.230772320947837324e-04	1.662192208275502583e-02	-2.232915484638873713e-04
4.759999999999999787e+00	1.627999999999999933e-02	2.192847913815578159e-04	1.632045165577428181e-02	-2.195591954081036281e-04
4.783000000000000362e+00	1.598000000000000115e-02	2.155206985665491398e-04	1.601112257004339012e-02	-2.157200897973755372e-04
4.804999999999999716e+00	1.567999999999999949e-02	2.118367419689039829e-04	1.572072951879745911e-02	-2.121071843140136302e-04
4.828000000000000291e+00	1.538999999999999917e-02	2.081854056614680128e-04	1.542276656768688629e-02	-2.083911075044062467e-04
4.849999999999999645e+00	1.510000000000000057e-02	2.046112033499958554e-04	1.514304484032726744e-02	-2.048941351982406036e-04
4.873000000000000220e+00	1.481999999999999984e-02	2.010737782506709565e-04	1.485603172815573580e-02	-2.012974586575531476e-04
4.894999999999999574e+00	1.454000000000000084e-02	1.976106003959639300e-04	1.458658877036522229e-02	-1.979129929702848931e-04
4.918000000000000149e+00	1.426999999999999970e-02	1.941882412052885762e-04	1.431012157946531804e-02	-1.944321803722256982e-04
4.940999999999999837e+00	1.400999999999999988e-02	1.909736703764945936e-04	1.403889460792875736e-02	-1.910092510635026566e-04
4.963000000000000078e+00	1.374000000000000048e-02	1.875312193964514499e-04	1.378427214152084038e-02	-1.877884884856539027e-04
4.985999999999999766e+00	1.349000000000000025e-02	1.844306175107954758e-04	1.352301237006994609e-02	-1.844762503891921414e-04
5.009000000000000341e+00	1.323000000000000044e-02	1.811051376952901284e-04	1.326670379359236145e-02	-1.812193022926928993e-04
5.032000000000000028e+00	1.298000000000000022e-02	1.779077141694910852e-04	1.301525295513763537e-02	-1.780167909425536647e-04
5.054000000000000270e+00	1.273999999999999959e-02	1.749124209729352984e-04	1.277919588215662219e-02	-1.750036809156699767e-04
5.076999999999999957e+00	1.250000000000000069e-02	1.718338738675624113e-04	1.253698572577994531e-02	-1.719052516984947846e-04
5.099999999999999645e+00	1.226000000000000006e-02	1.687470129183131365e-04	1.229936613428320863e-02	-1.688588013689047490e-04
5.123000000000000220e+00	1.203000000000000076e-02	1.657896516344430820e-04	1.206624967042214946e-02	-1.658635203181964409e-04
5.145999999999999908e+00	1.179999999999999973e-02	1.628243229168582632e-04	1.183755163136967353e-02	-1.629186118727424563e-04
5.168999999999999595e+00	1.158000000000000002e-02	1.599891866849756947e-04	1.161318862814567608e-02	-1.600232896904118455e-04
5.192000000000000171e+00	1.136000000000000031e-02	1.572120164201197654e-04	1.139307831792940942e-02	-1.571767771645624144e-04
5.214999999999999858e+00	1.115000000000000019e-02	1.544989320351438712e-04	1.117713944521555279e-02	-1.543783074064263960e-04
5.238000000000000433e+00	1.093000000000000048e-02	1.516398357670899102e-04	1.096529296789664626e-02	-1.516271258378719053e-04
5.261000000000000121e+00	1.072999999999999995e-02	1.490509394250167177e-04	1.075746195265324043e-02	-1.489224898280537232e-04
5.283999999999999808e+00	1.051999999999999984e-02	1.463160311998654584e-04	1.055357045919188413e-02	-1.462636659016487825e-04
5.307000000000000384e+00	1.031999999999999931e-02	1.437131052462509346e-04	1.035354348061538754e-02	-1.436499294880763298e-04
5.330000000000000071e+00	1.012000000000000052e-02	1.410448232421641901e-04	1.015730715485678101e-02	-1.410805654661616043e-04
5.354000000000000092e+00	9.929999999999999591e-03	1.385687411426906408e-04	9.956502988008195110e-03	-1.384460390101970321e-04
5.376999999999999780e+00	9.740000000000000394e-03	1.360860772501483061e-04	9.767792129663740650e-03	-1.359651771841859330e-04
5.400000000000000355e+00	9.553000000000000727e-03	1.336387991556046712e-04	9.582658334391577770e-03	-1.335265810898079942e-04
5.423000000000000043e+00	9.369999999999999857e-03	1.312410692611628172e-04	9.401033327908224491e-03	-1.311295757794166692e-04
5.447000000000000064e+00	9.190000000000000252e-03	1.288790715748811238e-04	9.215180183644984535e-03	-1.286719763197695387e-04
5.469999999999999751e+00	9.013000000000000178e-03	1.265009254015702180e-04	9.040519657728708636e-03	-1.263579071421150704e-04
5.493000000000000327e+00	8.838999999999999635e-03	1.242118643747952577e-04	8.869169928510617015e-03	-1.240834406952850445e-04
5.517000000000000348e+00	8.668999999999999623e-03	1.219730559154505797e-04	8.693832056960471358e-03	-1.217516200545435513e-04
5.540000000000000036e+00	8.501999999999999141e-03	1.197215342031783167e-04	8.529053172861190621e-03	-1.195561128520913517e-04
5.564000000000000057e+00	8.337000000000000660e-03	1.175424757231921020e-04	8.360438411674940215e-03	-1.173053291581648385e-04
5.586999999999999744e+00	8.175999999999999240e-03	1.153669621738586466e-04	8.201978265100719548e-03	-1.151862075684577879e-04
5.610000000000000320e+00	8.018000000000000821e-03	1.132763883961284145e-04	8.046521857168982550e-03	-1.131035535089060722e-04
5.634000000000000341e+00	7.861999999999999197e-03	1.111632402228728364e-04	7.887447122043702089e-03	-1.109685911136529653e-04
5.658000000000000362e+00	7.708999999999999707e-03	1.091334498814828835e-04	7.731516706408716154e-03	-1.088720312260079825e-04
5.681000000000000050e+00	7.559999999999999880e-03	1.071114075807054310e-04	7.584976604047436420e-03	-1.068982639167968693e-04
5.705000000000000071e+00	7.412000000000000186e-03	1.051428971968872632e-04	7.435025856005568132e-03	-1.048750422998370420e-04
5.727999999999999758e+00	7.268000000000000155e-03	1.031841093916022287e-04	7.294105887487391249e-03	-1.029703939183311800e-04
5.751999999999999780e+00	7.126000000000000389e-03	1.012504132290161852e-04	7.149905808529785460e-03	-1.010180963967901820e-04
5.775999999999999801e+00	6.987000000000000155e-03	9.935609812829154601e-05	7.008555944509005375e-03	-9.910110382081347650e-05
5.799000000000000377e+00	6.850000000000000186e-03	9.752658482178079298e-05	6.875718467826624075e-03	-9.729656071785562188e-05
5.823000000000000398e+00	6.715999999999999748e-03	9.569631518641735725e-05	6.739789335697085951e-03	-9.544698071036597834e-05
5.847000000000000419e+00	6.584999999999999708e-03	9.390573260855803633e-05	6.606547736251780836e-03	-9.363095826286376333e-05
5.871000000000000441e+00	6.454999999999999800e-03	9.212639681394252280e-05	6.475940085985355463e-03	-9.184791693258970125e-05
5.894999999999999574e+00	6.329000000000000424e-03	9.040119338056625713e-05	6.347913980665391073e-03	-9.009729006314949932e-05
5.918000000000000149e+00	6.204000000000000313e-03	8.868737529449838590e-05	6.227597991776414980e-03	-8.844951102036078573e-05
5.942000000000000171e+00	6.081999999999999733e-03	8.701359067609611738e-05	6.104481818032283548e-03	-8.676076781879350666e-05
5.966000000000000192e+00	5.962000000000000285e-03	8.536562516173201330e-05	5.983799805504626257e-03	-8.510282376068577573e-05
5.990000000000000213e+00	5.844000000000000236e-03	8.374354803343837393e-05	5.865503338639530689e-03	-8.347514551788170329e-05
6.014000000000000234e+00	5.728999999999999718e-03	8.216176995393417541e-05	5.749545117927816820e-03	-8.187721044232695107e-05
6.038000000000000256e+00	5.615000000000000199e-03	8.059168899088377008e-05	5.635879437245697871e-03	-8.030850821972627626e-05
6.062000000000000277e+00	5.504000000000000212e-03	7.906206873469814585e-05	5.524461185033746613e-03	-7.876853473686079089e-05
6.086000000000000298e+00	5.394999999999999622e-03	7.755863708672296783e-05	5.415245758004253070e-03	-7.725679151778034855e-05
6.110000000000000320e+00	5.288000000000000166e-03	7.608146332899056341e-05	5.308189106165782378e-03	-7.577278598461339141e-05
6.134000000000000341e+00	5.183000000000000107e-03	7.460069267908106940e-05	5.203248598650326955e-03	-7.431603708226995121e-05
6.158000000000000362e+00	5.080000000000000314e-03	7.317683721870832001e-05	5.100382872116705768e-03	-7.288607425568311121e-05
6.182999999999999829e+00	4.977999999999999786e-03	7.176501951144813633e-05	4.995393261716176390e-03	-7.142451160778226092e-05
6.206999999999999851e+00	4.878999999999999657e-03	7.036596124513707121e-05	4.896637103981997183e-03	-7.004779805819137857e-05
6.230999999999999872e+00	4.781999999999999792e-03	6.902222468161976266e-05	4.799832898311502845e-03	-6.869647216973260098e-05
6.254999999999999893e+00	4.686000000000000061e-03	6.766363866917888235e-05	4.704942256598938430e-03	-6.737009194564276386e-05
6.280000000000000249e+00	4.591999999999999728e-03	6.635934667605260370e-05	4.608092314855531668e-03	-6.601450505858972629e-05
6.304000000000000270e+00	4.499999999999999660e-03	6.505582833228703199e-05	4.516992767591294401e-03	-6.473771484685881779e-05
6.328000000000000291e+00	4.409999999999999858e-03	6.380563405938381716e-05	4.427694215799823571e-03	-6.348456651861889921e-05
6.352999999999999758e+00	4.321000000000000188e-03	6.254289396513111360e-05	4.336551190292070417e-03	-6.220389313640115449e-05
6.376999999999999780e+00	4.235000000000000049e-03	6.134701680555325364e-05	4.250819333549589289e-03	-6.099772852595323358e-05
6.400999999999999801e+00	4.148999999999999910e-03	6.012519929838070713e-05	4.166782571966002290e-03	-5.981396626233397837e-05
6.426000000000000156e+00	4.066000000000000170e-03	5.894588054452321371e-05	4.081010689762271972e-03	-5.860427720897660878e-05
6.450000000000000178e+00	3.983999999999999694e-03	5.778010642798090210e-05	4.000331155946166770e-03	-5.746503257279807566e-05
6.474999999999999645e+00	3.902999999999999785e-03	5.665042825026833108e-05	3.917985148980258382e-03	-5.630087554999396954e-05
6.498999999999999666e+00	3.824000000000000142e-03	5.552585384893539801e-05	3.840528081876340948e-03	-5.520455330027222577e-05
6.524000000000000021e+00	3.746999999999999897e-03	5.442941949972275698e-05	3.761471749486179020e-03	-5.408430501296221317e-05
6.548000000000000043e+00	3.670999999999999784e-03	5.334662793737107343e-05	3.687109320552677764e-03	-5.302937519686600420e-05
6.573000000000000398e+00	3.595999999999999804e-03	5.227749648238842582e-05	3.611211189531939644e-03	-5.195146090192923673e-05
6.597999999999999865e+00	3.523000000000000090e-03	5.123658590856375393e-05	3.536875002087831298e-03	-5.089455261202451757e-05
6.621999999999999886e+00	3.452000000000000207e-03	5.022393085691322822e-05	3.466952249108205125e-03	-4.989932490893328573e-05
6.647000000000000242e+00	3.380999999999999891e-03	4.921045596788044171e-05	3.395585814739333734e-03	-4.888247437772635413e-05
6.671999999999999709e+00	3.312999999999999973e-03	4.823984356283230856e-05	3.325688633994506021e-03	-4.788550253452455237e-05
6.697000000000000064e+00	3.245000000000000055e-03	4.726844596141807154e-05	3.257230117701972148e-03	-4.690803705705721678e-05
6.721000000000000085e+00	3.178999999999999968e-03	4.632540780522642436e-05	3.192835744264550801e-03	-4.598768320981550949e-05
6.746000000000000441e+00	3.114000000000000015e-03	4.537820695359392217e-05	3.127111637485025832e-03	-4.504740317641431655e-05
6.770999999999999908e+00	3.050000000000000194e-03	4.446318760596605846e-05	3.062740676887859125e-03	-4.412557690969143450e-05
6.796000000000000263e+00	2.987000000000000072e-03	4.356201311779335804e-05	2.999694942309717900e-03	-4.322185930878738033e-05
6.820999999999999730e+00	2.926000000000000215e-03	4.267239718200983666e-05	2.937946814318091997e-03	-4.233590894886197852e-05
6.846000000000000085e+00	2.866000000000000058e-03	4.181391197274100498e-05	2.877469438022671640e-03	-4.146739215891969836e-05
6.871000000000000441e+00	2.807000000000000033e-03	4.096932935795426705e-05	2.818237020743062995e-03	-4.061598563420905258e-05
6.895999999999999908e+00	2.749000000000000141e-03	4.012279529925767653e-05	2.760224111365234666e-03	-3.978137006568668296e-05
6.921000000000000263e+00	2.693000000000000081e-03	3.932100011292057626e-05	2.703405523035185345e-03	-3.896322944498486850e-05
6.945999999999999730e+00	2.637000000000000021e-03	3.850333356768345796e-05	2.647756340753967819e-03	-3.816125112236548578e-05
6.971000000000000085e+00	2.582999999999999793e-03	3.771486939906195708e-05	2.593252401899345718e-03	-3.737513019856753102e-05
6.996000000000000441e+00	2.528999999999999998e-03	3.694100641874825474e-05	2.539870473609285098e-03	-3.660457113901356924e-05
7.020999999999999908e+00	2.477000000000000035e-03	3.618144440460238978e-05	2.487587610510420301e-03	-3.584928187722951308e-05
7.046000000000000263e+00	2.425000000000000072e-03	3.542188239045651805e-05	2.436381101432203398e-03	-3.510897331566186256e-05
7.070999999999999730e+00	2.374999999999999941e-03	3.470524636882489134e-05	2.386228478635260553e-03	-3.438335940362008441e-05
7.096000000000000085e+00	2.325999999999999943e-03	3.398922233847861100e-05	2.337107977947239842e-03	-3.367216149738573507e-05
7.121999999999999886e+00	2.276999999999999944e-03	3.327319830813232389e-05	2.287095038099241917e-03	-3.294751798127093447e-05
7.147000000000000242e+00	2.230000000000000211e-03	3.258639974841242773e-05	2.240015440869045412e-03	-3.226489485560618813e-05
7.171999999999999709e+00	2.183000000000000045e-03	3.189960118869252480e-05	2.193905076132649564e-03	-3.159587610487767594e-05
7.198000000000000398e+00	2.138000000000000143e-03	3.124202809959899927e-05	2.146956703372420415e-03	-3.091424723583646782e-05
7.222999999999999865e+00	2.092999999999999809e-03	3.058445501050547374e-05	2.102761509899998826e-03	-3.027217859537777246e-05
7.248000000000000220e+00	2.050000000000000173e-03	2.995610739203833240e-05	2.059476130786574901e-03	-2.964294253013831316e-05
7.274000000000000021e+00	2.007000000000000103e-03	2.932775977357118428e-05	2.015404465778085092e-03	-2.900188813109250905e-05
7.299000000000000377e+00	1.965000000000000167e-03	2.871402489041723164e-05	1.973917602139380837e-03	-2.839807815228373867e-05
7.325000000000000178e+00	1.923000000000000013e-03	2.810029000726326883e-05	1.931676746500451524e-03	-2.778294810011429946e-05
7.349999999999999645e+00	1.882999999999999908e-03	2.750490908916685290e-05	1.891913004372941087e-03	-2.720357626441306681e-05
7.376000000000000334e+00	1.843000000000000020e-03	2.692063061674695209e-05	1.851426835990716956e-03	-2.661336858180850425e-05
7.400999999999999801e+00	1.804999999999999964e-03	2.636556606794804530e-05	1.813315262709083459e-03	-2.605749635151850525e-05
7.426999999999999602e+00	1.766999999999999908e-03	2.580029973989255771e-05	1.774511311124504298e-03	-2.549125057826757461e-05
7.451999999999999957e+00	1.729000000000000068e-03	2.524545458419594535e-05	1.737982954824748459e-03	-2.495796397218678762e-05
7.477999999999999758e+00	1.693000000000000060e-03	2.471981180511494364e-05	1.700790680871037269e-03	-2.441474375810578332e-05
7.503999999999999559e+00	1.657000000000000053e-03	2.418460233207346747e-05	1.664394357400626051e-03	-2.388291818318794143e-05
7.528999999999999915e+00	1.621999999999999961e-03	2.367376281389448704e-05	1.630132757226566021e-03	-2.338208167793677064e-05
7.554999999999999716e+00	1.588000000000000002e-03	2.316835038824588603e-05	1.595248729003758466e-03	-2.287194957627562090e-05
7.581000000000000405e+00	1.554000000000000043e-03	2.266333056078034035e-05	1.561111037511982895e-03	-2.237254617630003717e-05
7.605999999999999872e+00	1.521000000000000000e-03	2.218206292338924896e-05	1.528975251487482007e-03	-2.190226707235032045e-05
7.631999999999999673e+00	1.489000000000000089e-03	2.170678240828966153e-05	1.496255619738613230e-03	-2.142328778103456569e-05
7.658000000000000362e+00	1.456999999999999962e-03	2.123187139736234573e-05	1.464236325885344588e-03	-2.095441390379919062e-05
7.684000000000000163e+00	1.425999999999999967e-03	2.078012945273761662e-05	1.432902317718049790e-03	-2.049544096901980295e-05
7.709999999999999964e+00	1.394999999999999973e-03	2.032033347185769037e-05	1.402238698567727631e-03	-2.004616659030811137e-05
7.735999999999999766e+00	1.366000000000000027e-03	1.989001699572258609e-05	1.372231067988017358e-03	-1.960639422607335055e-05
7.761999999999999567e+00	1.335999999999999948e-03	1.944548038245734505e-05	1.342865624132053926e-03	-1.917593430618104165e-05
7.788000000000000256e+00	1.307999999999999918e-03	1.903038863292076907e-05	1.314128729194972761e-03	-1.875459942622964779e-05
7.814000000000000057e+00	1.280000000000000105e-03	1.861562019953494473e-05	1.286006876469844963e-03	-1.834220397922031628e-05
7.839999999999999858e+00	1.252000000000000075e-03	1.820117508229986527e-05	1.258486694631901111e-03	-1.793856420033780629e-05
7.865999999999999659e+00	1.226000000000000093e-03	1.781611709376653395e-05	1.231555241173750738e-03	-1.754350149084316703e-05
7.892000000000000348e+00	1.198999999999999979e-03	1.741683319460037078e-05	1.205200134679231981e-03	-1.715684391440850499e-05
7.918000000000000149e+00	1.172999999999999998e-03	1.703238142384969075e-05	1.179409145730004205e-03	-1.677842155425171214e-05
7.943999999999999950e+00	1.147999999999999932e-03	1.666274446100641539e-05	1.154170160612665898e-03	-1.640806609798859653e-05
7.969999999999999751e+00	1.123000000000000083e-03	1.628691252977473858e-05	1.129471182350132337e-03	-1.604561084649903699e-05
7.996000000000000441e+00	1.098999999999999934e-03	1.593249452002729982e-05	1.105300562834512102e-03	-1.569089340941521142e-05
8.022999999999999687e+00	1.075000000000000001e-03	1.557835363840907918e-05	1.080747627969736932e-03	-1.533055586135559215e-05
8.048999999999999488e+00	1.051999999999999984e-03	1.523290187834215866e-05	1.057619801284286629e-03	-1.499113103167132183e-05
8.074999999999999289e+00	1.028999999999999967e-03	1.489392221479285263e-05	1.034986989286748550e-03	-1.465897593278749257e-05
8.101000000000000867e+00	1.007000000000000083e-03	1.456386261290252792e-05	1.012838439066611907e-03	-1.433393957311898566e-05
8.128000000000000114e+00	9.852999999999999346e-04	1.424433503462275892e-05	9.903393570396090521e-04	-1.400377850579849026e-05
8.153999999999999915e+00	9.638999999999999565e-04	1.392382827028644521e-05	9.691460594481811266e-04	-1.369280340979949532e-05
8.179999999999999716e+00	9.428999999999999881e-04	1.361503305616064375e-05	9.484063946883217926e-04	-1.338851387840562582e-05
8.207000000000000739e+00	9.223999999999999777e-04	1.330837172862976420e-05	9.273387701680964974e-04	-1.307944933513768563e-05
8.233000000000000540e+00	9.022999999999999771e-04	1.301315983428718564e-05	9.074938094828085763e-04	-1.278836245276087274e-05
8.259999999999999787e+00	8.827000000000000427e-04	1.272029198203752009e-05	8.873347641870838777e-04	-1.249271678954495862e-05
8.285999999999999588e+00	8.633999999999999531e-04	1.243219650711297248e-05	8.683456781742293065e-04	-1.221428019054802484e-05
8.313000000000000611e+00	8.444999999999999816e-04	1.215030177407952478e-05	8.490563246161619100e-04	-1.193149803543430915e-05
8.339000000000000412e+00	8.260999999999999680e-04	1.188080101927476756e-05	8.308865675578846685e-04	-1.166518861701307843e-05
8.365999999999999659e+00	8.080000000000000160e-04	1.161116054570486633e-05	8.124293797894455898e-04	-1.139473266768321461e-05
8.393000000000000682e+00	7.902999999999999652e-04	1.134768155420775813e-05	7.943820195340087946e-04	-1.113035394136835587e-05
8.419000000000000483e+00	7.728999999999999759e-04	1.108891547295804513e-05	7.773820475232113506e-04	-1.088139002045217617e-05
8.445999999999999730e+00	7.558999999999999964e-04	1.083628547036928004e-05	7.601132575950148495e-04	-1.062856680608287058e-05
8.473000000000000753e+00	7.393000000000000266e-04	1.058977769003499939e-05	7.432281621663587579e-04	-1.038144348336027076e-05
8.499000000000000554e+00	7.230000000000000098e-04	1.034794702423142546e-05	7.273230297987254333e-04	-1.014874368771285075e-05
8.525999999999999801e+00	7.071000000000000028e-04	1.011221317727049423e-05	7.111661629708807691e-04	-9.912448491984181124e-06
8.553000000000000824e+00	6.914999999999999489e-04	9.881133350829497878e-06	6.953681414370318191e-04	-9.681493360026020877e-06
8.580000000000000071e+00	6.761999999999999565e-04	9.650793110083335960e-06	6.799211186594602933e-04	-9.455763981214657476e-06
8.605999999999999872e+00	6.612999999999999738e-04	9.430502805472958287e-06	6.653706891505037878e-04	-9.243228226037745034e-06
8.632999999999999119e+00	6.467000000000000526e-04	9.214831303016097865e-06	6.505901194234271377e-04	-9.027428367841861226e-06
8.660000000000000142e+00	6.323000000000000278e-04	9.002344464644087787e-06	6.361377483588340469e-04	-8.816522046389388591e-06
8.686999999999999389e+00	6.183000000000000128e-04	8.792310787565860291e-06	6.220063424221614068e-04	-8.610403342617298363e-06
8.714000000000000412e+00	6.045999999999999508e-04	8.590513589427895862e-06	6.081888974298437205e-04	-8.408969420251656782e-06
8.740999999999999659e+00	5.911999999999999504e-04	8.393291892173257611e-06	5.946784735832982968e-04	-8.212118384971200664e-06
8.768000000000000682e+00	5.779999999999999548e-04	8.195879669329785082e-06	5.814681930932845497e-04	-8.019749252375687061e-06
8.794999999999999929e+00	5.651999999999999689e-04	8.007852852462262817e-06	5.685512550111441847e-04	-7.831762143063650844e-06
8.821999999999999176e+00	5.525999999999999879e-04	7.819762527065128561e-06	5.559211612017152986e-04	-7.648061269484416971e-06
8.849000000000000199e+00	5.402000000000000118e-04	7.638054231543616715e-06	5.435716626666657527e-04	-7.468554225218747342e-06
8.875999999999999446e+00	5.282000000000000453e-04	7.459233842068590430e-06	5.314965708005057196e-04	-7.293149488384947302e-06
8.903000000000000469e+00	5.163999999999999754e-04	7.283650078202640557e-06	5.196897514803437094e-04	-7.121756342525098984e-06
8.930999999999999162e+00	5.048000000000000187e-04	7.114207011799793628e-06	5.077225082103952640e-04	-6.948156450376855144e-06
8.958000000000000185e+00	4.935000000000000150e-04	6.946407084263058753e-06	4.964436202110292934e-04	-6.784660467431997265e-06
8.984999999999999432e+00	4.824000000000000163e-04	6.781810296019788482e-06	4.854152965973223318e-04	-6.624913406883707372e-06
9.012000000000000455e+00	4.716000000000000248e-04	6.624533154489304299e-06	4.746320237431875971e-04	-6.468833190495765970e-06
9.039999999999999147e+00	4.609999999999999840e-04	6.467650920542944497e-06	4.637023591721934788e-04	-6.310758301526799471e-06
9.067000000000000171e+00	4.506000000000000023e-04	6.313938339574437489e-06	4.534014082189936879e-04	-6.161896661316723292e-06
9.093999999999999417e+00	4.404999999999999736e-04	6.164784516331450756e-06	4.433291760097774555e-04	-6.016458595122737359e-06
9.121999999999999886e+00	4.306000000000000040e-04	6.018776097355010020e-06	4.331201591849961853e-04	-5.869170403198907859e-06
9.148999999999999133e+00	4.207999999999999827e-04	5.874506657389367648e-06	4.234985121640281102e-04	-5.730476880589903825e-06
9.176000000000000156e+00	4.113000000000000228e-04	5.734759602082288742e-06	4.140906508087832628e-04	-5.594983339651538192e-06
9.204000000000000625e+00	4.020000000000000136e-04	5.598126774127217314e-06	4.045550014042858860e-04	-5.457774230721272675e-06
9.230999999999999872e+00	3.929000000000000092e-04	5.464597781219310013e-06	3.955678194414913762e-04	-5.328577319447974228e-06
9.259000000000000341e+00	3.840000000000000097e-04	5.334162231053720101e-06	3.864585697041386333e-04	-5.197749989590758238e-06
9.285999999999999588e+00	3.753000000000000151e-04	5.206809731325603382e-06	3.778734107636747344e-04	-5.074569274621914259e-06
9.314000000000000057e+00	3.668000000000000253e-04	5.082529889730113964e-06	3.691717196698082910e-04	-4.949840144630280139e-06
9.342000000000000526e+00	3.584999999999999862e-04	4.961312313962406803e-06	3.606703985314538242e-04	-4.828108450906016446e-06
9.368999999999999773e+00	3.503000000000000037e-04	4.841764435173194322e-06	3.526580531851108806e-04	-4.713496722974041754e-06
9.397000000000000242e+00	3.423999999999999743e-04	4.724665098875615306e-06	3.445368611343777227e-04	-4.597450016076525591e-06
9.425000000000000711e+00	3.346000000000000016e-04	4.611240019691160680e-06	3.366027163579282449e-04	-4.484199630783972953e-06
9.451999999999999957e+00	3.268999999999999771e-04	4.499461543474433970e-06	3.291250647309511669e-04	-4.377581479550812469e-06
9.480000000000000426e+00	3.195000000000000140e-04	4.392073816054895086e-06	3.215458775396828049e-04	-4.269635484399393960e-06
9.507999999999999119e+00	3.121999999999999992e-04	4.284512883554597844e-06	3.141411405887561178e-04	-4.164295293976531432e-06
9.535999999999999588e+00	3.049999999999999868e-04	4.180420094121323148e-06	3.069068595166755714e-04	-4.061500362268932361e-06
9.563000000000000611e+00	2.979999999999999793e-04	4.079314514980836182e-06	3.000887804859634061e-04	-3.964732582811840584e-06
9.590999999999999304e+00	2.911999999999999767e-04	3.979504509844410451e-06	2.931781626388874963e-04	-3.866767831296128504e-06
9.618999999999999773e+00	2.844999999999999764e-04	3.883015423456363212e-06	2.864267026068103498e-04	-3.771176818727796088e-06
9.647000000000000242e+00	2.779999999999999811e-04	3.787879646099296237e-06	2.798306569977083622e-04	-3.677902713283336723e-06
9.675000000000000711e+00	2.715999999999999881e-04	3.695972411447539002e-06	2.733864328216149484e-04	-3.586890896462233847e-06
9.702999999999999403e+00	2.652999999999999976e-04	3.604114251568661564e-06	2.670906116423761166e-04	-3.498089315257614809e-06
9.730999999999999872e+00	2.592000000000000120e-04	3.516755959687848727e-06	2.609398123601256369e-04	-3.411446479945945012e-06
9.759000000000000341e+00	2.531999999999999746e-04	3.429502168205758888e-06	2.549306821176245373e-04	-3.326911331211280922e-06
9.787000000000000810e+00	2.473999999999999962e-04	3.345229813513764242e-06	2.490598962894647272e-04	-3.244433239848565858e-06
9.814999999999999503e+00	2.416999999999999932e-04	3.263970649876670785e-06	2.433242266384600912e-04	-3.163963014464589516e-06
9.842999999999999972e+00	2.360999999999999926e-04	3.182894506274909442e-06	2.377206285875177786e-04	-3.085454191843514683e-06
9.871000000000000441e+00	2.305999999999999944e-04	3.104754188791978085e-06	2.322461044941809120e-04	-3.008861015040517226e-06
9.898999999999999133e+00	2.253000000000000011e-04	3.028192924295279740e-06	2.268976814091288219e-04	-2.934138104364308598e-06
9.928000000000000824e+00	2.200000000000000078e-04	2.951876456312718842e-06	2.214880349297719563e-04	-2.858670162569292769e-06
9.955999999999999517e+00	2.148999999999999923e-04	2.878483690093333259e-06	2.163872648227931842e-04	-2.787616390004624116e-06
9.983999999999999986e+00	2.099000000000000063e-04	2.807875484222249849e-06	2.114039314206167227e-04	-2.718300570563232479e-06
1.000999999999999979e+01	2.049999999999999956e-04	2.737592903902988831e-06	2.068793829793430180e-04	-2.655456572429134673e-06
1.003999999999999915e+01	2.002999999999999898e-04	2.670202848432367997e-06	2.017789755484911151e-04	-2.584720753753170902e-06
1.007000000000000028e+01	1.956000000000000111e-04	2.603029876662963645e-06	1.968043108555049873e-04	-2.515841378570389528e-06
1.009999999999999964e+01	1.910000000000000077e-04	2.537402471564178378e-06	1.919522189163934574e-04	-2.448769983956388522e-06
1.013000000000000078e+01	1.866000000000000091e-04	2.475717214103420441e-06	1.872197056010352530e-04	-2.383460775115649049e-06
1.015000000000000036e+01	1.822000000000000106e-04	2.413132444923264835e-06	1.841297019492069023e-04	-2.340878458026972387e-06
1.017999999999999972e+01	1.778999999999999874e-04	2.352073035154308243e-06	1.795900808017412270e-04	-2.278408228719376886e-06
1.021000000000000085e+01	1.737999999999999962e-04	2.293851879308687820e-06	1.751623926526827487e-04	-2.217583217240867959e-06
1.024000000000000021e+01	1.697000000000000049e-04	2.235820094351362067e-06	1.708438179752331241e-04	-2.158360289351661188e-06
1.026999999999999957e+01	1.656999999999999890e-04	2.179292884195543969e-06	1.666316530765447044e-04	-2.100698084532552797e-06
1.030000000000000071e+01	1.618000000000000026e-04	2.124263320638004344e-06	1.625233351992631510e-04	-2.044557400327309125e-06
1.033000000000000007e+01	1.579999999999999916e-04	2.070724475475511892e-06	1.585163310492045813e-04	-1.989899485518037233e-06
1.034999999999999964e+01	1.543000000000000101e-04	2.018669420504837007e-06	1.559000390367783618e-04	-1.954265648481872787e-06
1.038000000000000078e+01	1.507000000000000039e-04	1.968091227522749236e-06	1.520563195704905356e-04	-1.901993790764392903e-06
1.041000000000000014e+01	1.470999999999999977e-04	1.917679311418187676e-06	1.483072991245872160e-04	-1.851103526734656905e-06
1.043999999999999950e+01	1.435999999999999939e-04	1.868735019697906100e-06	1.446506891633085796e-04	-1.801559877500089387e-06
1.047000000000000064e+01	1.401999999999999926e-04	1.821251424158674269e-06	1.410842494434409798e-04	-1.753328607725933408e-06
1.050000000000000000e+01	1.368999999999999937e-04	1.775221596597262363e-06	1.376057583953224075e-04	-1.706375767850645710e-06
1.052999999999999936e+01	1.336999999999999972e-04	1.730638608810439507e-06	1.342130129249402765e-04	-1.660667691055791144e-06
1.055000000000000071e+01	1.305000000000000008e-04	1.686203422692529238e-06	1.319977469268707399e-04	-1.630870793758376718e-06
1.058000000000000007e+01	1.274000000000000067e-04	1.643205838744901101e-06	1.287431854115445268e-04	-1.587165149796166841e-06
1.060999999999999943e+01	1.243999999999999880e-04	1.600920705029452852e-06	1.255688703073320079e-04	-1.544620323588277647e-06
1.064000000000000057e+01	1.213999999999999964e-04	1.559509679621557773e-06	1.224728381481433534e-04	-1.503206365391176512e-06
1.066999999999999993e+01	1.184999999999999937e-04	1.519519513226138286e-06	1.194531415853805823e-04	-1.462893571687086527e-06
1.069999999999999929e+01	1.156999999999999934e-04	1.480943277639963938e-06	1.165078531248895679e-04	-1.423652543942335304e-06
1.073000000000000043e+01	1.129000000000000066e-04	1.442496368514088767e-06	1.136351392919230128e-04	-1.385455353416876633e-06
1.075999999999999979e+01	1.102999999999999977e-04	1.406729519337791286e-06	1.108332538254738102e-04	-1.348275434351968772e-06
1.078999999999999915e+01	1.075999999999999998e-04	1.369188472784274433e-06	1.081004673533563442e-04	-1.312086479604993155e-06
1.082000000000000028e+01	1.050000000000000044e-04	1.333679121828035483e-06	1.054350645069883699e-04	-1.276862395404924808e-06
1.083999999999999986e+01	1.024999999999999978e-04	1.299557720918928640e-06	1.036947238099051466e-04	-1.253902921701273274e-06
1.086999999999999922e+01	1.000999999999999937e-04	1.266817341853723237e-06	1.011378800289206302e-04	-1.220229974134241461e-06
1.090000000000000036e+01	9.767000000000000508e-05	1.233808841323506380e-06	9.864406047342483763e-05	-1.187455672124813471e-06
1.092999999999999972e+01	9.532999999999999699e-05	1.201497029363120458e-06	9.621173883889272654e-05	-1.155556881511791462e-06
1.096000000000000085e+01	9.304000000000000367e-05	1.170486218499326809e-06	9.383940102355815892e-05	-1.124510653411210979e-06
1.099000000000000021e+01	9.079999999999999801e-05	1.140209046622591978e-06	9.152554500446279931e-05	-1.094294222333232346e-06
1.101999999999999957e+01	8.860999999999999357e-05	1.110662049631301374e-06	8.926869464568251418e-05	-1.064885225589386110e-06
1.105000000000000071e+01	8.647999999999999871e-05	1.081966875227173164e-06	8.706746694784747926e-05	-1.036262771532317733e-06
1.108000000000000007e+01	8.438999999999999670e-05	1.053382378869648697e-06	8.492051933990435366e-05	-1.008406602448183102e-06
1.110999999999999943e+01	8.234999999999999590e-05	1.026016668930383433e-06	8.282651988397341869e-05	-9.812966213876318738e-07
1.114000000000000057e+01	8.035999999999999632e-05	9.993669887949671165e-07	8.078414712746917492e-05	-9.549128898974104602e-07
1.116999999999999993e+01	7.841999999999999795e-05	9.734298743617847339e-07	7.879209527995905326e-05	-9.292357106470861386e-07
1.119999999999999929e+01	7.652000000000000598e-05	9.476361737354691476e-07	7.684913211227174725e-05	-9.042465506692860936e-07
1.123000000000000043e+01	7.467000000000000167e-05	9.230010418943362011e-07	7.495407678685324403e-05	-8.799276879659519186e-07
1.125000000000000000e+01	7.286000000000000375e-05	8.989448769031466903e-07	7.371674343889364131e-05	-8.640788170589740757e-07
1.127999999999999936e+01	7.108999999999999868e-05	8.754649074806082857e-07	7.189893700736463798e-05	-8.408381353231781303e-07
1.131000000000000050e+01	6.936000000000000000e-05	8.521579121987191951e-07	7.012593618858362955e-05	-8.182211957419482111e-07
1.133999999999999986e+01	6.766999999999999415e-05	8.298317772891562436e-07	6.839661438142174152e-05	-7.962111116979616741e-07
1.136999999999999922e+01	6.601999999999999470e-05	8.080732931642608013e-07	6.670991903580068274e-05	-7.747921718867108874e-07
1.140000000000000036e+01	6.441000000000000165e-05	7.868796885427404330e-07	6.506481886825330125e-05	-7.539489966223554023e-07
1.142999999999999972e+01	6.284000000000000143e-05	7.658853852341442314e-07	6.346029051000748105e-05	-7.336663244837913222e-07
1.146000000000000085e+01	6.130999999999999406e-05	7.458220592346161574e-07	6.189531842986201692e-05	-7.139290111614542737e-07
1.149000000000000021e+01	5.980999999999999826e-05	7.261936511928688484e-07	6.036890183283351058e-05	-6.947221399479365346e-07
1.151999999999999957e+01	5.835000000000000207e-05	7.071192684694359163e-07	5.888010228987518400e-05	-6.760317841144206636e-07
1.155000000000000071e+01	5.691999999999999713e-05	6.881465571284071595e-07	5.742801433189872497e-05	-6.578445363563673641e-07
1.158000000000000007e+01	5.551999999999999698e-05	6.699387771590276692e-07	5.601173950358749197e-05	-6.401470936110494238e-07
1.160999999999999943e+01	5.416000000000000322e-05	6.522774014844094177e-07	5.463038614290559802e-05	-6.229262536050416100e-07
1.164000000000000057e+01	5.283000000000000071e-05	6.350394544972147246e-07	5.328307053067099606e-05	-6.061689333296445518e-07
1.166999999999999993e+01	5.153000000000000299e-05	6.182228577364745811e-07	5.196895061376236382e-05	-5.898627088836669027e-07
1.169999999999999929e+01	5.026000000000000329e-05	6.015353564959254165e-07	5.068723008214812180e-05	-5.739958808034413644e-07
1.173000000000000043e+01	4.902000000000000161e-05	5.855623839485252546e-07	4.943712068913100604e-05	-5.585568710396940537e-07
1.175999999999999979e+01	4.781999999999999955e-05	5.701235758701793109e-07	4.821784007294826005e-05	-5.435341881624502210e-07
1.178999999999999915e+01	4.664000000000000068e-05	5.549781771986354880e-07	4.702861170939363975e-05	-5.289164266736842728e-07
1.182000000000000028e+01	4.547999999999999824e-05	5.398622233908202429e-07	4.586867970787333448e-05	-5.146925035466473624e-07
1.184999999999999964e+01	4.436000000000000219e-05	5.255430129544869648e-07	4.473733917671729975e-05	-5.008521435919710838e-07
1.188000000000000078e+01	4.326000000000000255e-05	5.115120157725330738e-07	4.363389907139440783e-05	-4.873852857658809122e-07
1.191000000000000014e+01	4.219000000000000094e-05	4.978858565993347544e-07	4.255767344235538791e-05	-4.742819433599914277e-07
1.193999999999999950e+01	4.114000000000000252e-05	4.845446775190086868e-07	4.150798138736597247e-05	-4.615322033053484705e-07
1.197000000000000064e+01	4.012000000000000212e-05	4.716046414057154027e-07	4.048415033701040580e-05	-4.491262786169432734e-07
1.200000000000000000e+01	3.912999999999999974e-05	4.590636697984859992e-07	3.948554832658038121e-05	-4.370550229717248978e-07
1.202999999999999936e+01	3.814999999999999896e-05	4.464652518394722040e-07	3.851156963733166650e-05	-4.253097018468300981e-07
1.206000000000000050e+01	3.720999999999999780e-05	4.346052071397251019e-07	3.756161326557995564e-05	-4.138816493102850535e-07
1.208999999999999986e+01	3.627999999999999823e-05	4.229051461995703733e-07	3.663508257554995152e-05	-4.027622625467045393e-07
1.211999999999999922e+01	3.537000000000000186e-05	4.114807122779269333e-07	3.573138540248259955e-05	-3.919430035513963617e-07
1.215000000000000036e+01	3.448999999999999673e-05	4.004466248732823378e-07	3.484995092577618947e-05	-3.814156670866090546e-07
1.217999999999999972e+01	3.363000000000000158e-05	3.896849313256416308e-07	3.399024537483770871e-05	-3.711726301037312205e-07
1.221000000000000085e+01	3.279000000000000285e-05	3.791942459943584889e-07	3.315174257655872328e-05	-3.612063841719330789e-07
1.224000000000000021e+01	3.197000000000000053e-05	3.689731832387868531e-07	3.233392013538427133e-05	-3.515094748824679354e-07
1.226999999999999957e+01	3.117000000000000142e-05	3.590203574182807175e-07	3.153625939891543110e-05	-3.420745013563936263e-07
1.230000000000000071e+01	3.038999999999999872e-05	3.493343828921940235e-07	3.075824915114075127e-05	-3.328941746405525848e-07
1.233000000000000007e+01	2.962000000000000101e-05	3.397991545213927324e-07	2.999941144313198084e-05	-3.239617258291927470e-07
1.236999999999999922e+01	2.888000000000000132e-05	3.306429566023145184e-07	2.901665647871316472e-05	-3.124261586437194555e-07
1.240000000000000036e+01	2.814999999999999984e-05	3.216351954374448192e-07	2.830076994440712001e-05	-3.040469056052049570e-07
1.242999999999999972e+01	2.744999999999999976e-05	3.130032315627907969e-07	2.760253406365785153e-05	-2.958940543602905726e-07
1.246000000000000085e+01	2.674999999999999969e-05	3.044035993032112510e-07	2.692150077977049764e-05	-2.879612847963410344e-07
1.249000000000000021e+01	2.608000000000000102e-05	2.961769930525552116e-07	2.625724778743775400e-05	-2.802426760253357012e-07
1.251999999999999957e+01	2.542000000000000056e-05	2.880946666341696693e-07	2.560937315508820080e-05	-2.727326220307073958e-07
1.255000000000000071e+01	2.477999999999999992e-05	2.802690301454657685e-07	2.497747821596850128e-05	-2.654255632034266754e-07
1.258000000000000007e+01	2.415000000000000087e-05	2.725858259681710237e-07	2.436116709031388802e-05	-2.583159788855975315e-07
1.260999999999999943e+01	2.354000000000000162e-05	2.651570023194811910e-07	2.376004666145849651e-05	-2.513983870376080642e-07
1.264000000000000057e+01	2.294999999999999880e-05	2.579811735587502116e-07	2.317373370569619789e-05	-2.446674553325634646e-07
1.266999999999999993e+01	2.235999999999999937e-05	2.508325957307250204e-07	2.260187220488312241e-05	-2.381182708579511376e-07
1.269999999999999929e+01	2.180000000000000134e-05	2.440471134869932562e-07	2.204411386415206262e-05	-2.317460366951025940e-07
1.273000000000000043e+01	2.123999999999999993e-05	2.374101257324969237e-07	2.150011279486556753e-05	-2.255459891377702661e-07
1.275999999999999979e+01	2.069999999999999832e-05	2.308962290553919200e-07	2.096952549354203394e-05	-2.195133974010316920e-07
1.280000000000000071e+01	2.017999999999999991e-05	2.246299001737153418e-07	2.028235510572207279e-05	-2.117223557692270010e-07
1.283000000000000007e+01	1.966000000000000150e-05	2.183875890632371517e-07	1.978177279612127401e-05	-2.060627242320020745e-07
1.285999999999999943e+01	1.915999999999999951e-05	2.123909982273260193e-07	1.929353453618706208e-05	-2.005559138508001939e-07
1.289000000000000057e+01	1.866999999999999912e-05	2.066359130090168778e-07	1.881733903814932743e-05	-1.951978290395090184e-07
1.291999999999999993e+01	1.819999999999999854e-05	2.010137338226752312e-07	1.835288706645189923e-05	-1.899844021699192212e-07
1.294999999999999929e+01	1.773000000000000135e-05	1.954132630064551375e-07	1.789988144657935038e-05	-1.849115937359306938e-07
1.298000000000000043e+01	1.728000000000000057e-05	1.900544710129178119e-07	1.745803469746935911e-05	-1.799755090534938781e-07
1.300999999999999979e+01	1.682999999999999980e-05	1.848136316793758659e-07	1.702707952327481088e-05	-1.751725586689807597e-07
1.303999999999999915e+01	1.639999999999999883e-05	1.797129729911932104e-07	1.660675308198856064e-05	-1.704992179137656869e-07
1.307000000000000028e+01	1.597999999999999947e-05	1.747415252932551294e-07	1.619679430137388294e-05	-1.659519859029027652e-07
1.310999999999999943e+01	1.556999999999999831e-05	1.699884892021515599e-07	1.566586211370340359e-05	-1.600791722618894605e-07
1.314000000000000057e+01	1.517000000000000045e-05	1.652710756226569955e-07	1.527909167786684012e-05	-1.558127506582739446e-07
1.316999999999999993e+01	1.478000000000000079e-05	1.607661846772510999e-07	1.490185263905446870e-05	-1.516612607118412883e-07
1.319999999999999929e+01	1.439999999999999935e-05	1.563002648750154960e-07	1.453391636556678093e-05	-1.476216793883340042e-07
1.323000000000000043e+01	1.402999999999999950e-05	1.520412096742305185e-07	1.417505576034414235e-05	-1.436910040138274429e-07
1.325999999999999979e+01	1.366999999999999956e-05	1.478242433080695047e-07	1.382504523441702922e-05	-1.398662518971676103e-07
1.328999999999999915e+01	1.330999999999999962e-05	1.437007499504903060e-07	1.348366070817723354e-05	-1.361444603702353806e-07
1.333000000000000007e+01	1.296999999999999949e-05	1.397304276193270471e-07	1.304152709873732887e-05	-1.313373288408358213e-07
1.335999999999999943e+01	1.263999999999999926e-05	1.359562889096344946e-07	1.271945114216082779e-05	-1.278450297541328786e-07
1.339000000000000057e+01	1.231000000000000072e-05	1.321225099171346019e-07	1.240531938899938122e-05	-1.244467706983279642e-07
1.341999999999999993e+01	1.199000000000000040e-05	1.284802957439518775e-07	1.209893574739219709e-05	-1.211399963754317601e-07
1.344999999999999929e+01	1.167999999999999998e-05	1.248887151893770316e-07	1.180010541001093418e-05	-1.179221682619387080e-07
1.348000000000000043e+01	1.136999999999999956e-05	1.213770976470849670e-07	1.150863623864285118e-05	-1.147907850468656973e-07
1.350999999999999979e+01	1.108000000000000064e-05	1.180893765391846660e-07	1.122434920605430437e-05	-1.117435366483806218e-07
1.355000000000000071e+01	1.079000000000000003e-05	1.147494052319226675e-07	1.085617513988135647e-05	-1.078076031837954003e-07
1.358000000000000007e+01	1.050999999999999932e-05	1.115896249436747689e-07	1.058798001265614731e-05	-1.049481133226263602e-07
1.360999999999999943e+01	1.024000000000000021e-05	1.085455456493724772e-07	1.032639852456866073e-05	-1.021654595657605290e-07
1.364000000000000057e+01	9.969000000000000607e-06	1.054426805506612844e-07	1.007126261807426039e-05	-9.945748454626901500e-08
1.366999999999999993e+01	9.708999999999999708e-06	1.025244809355503846e-07	9.822411449336424224e-06	-9.682213396550568311e-08
1.369999999999999929e+01	9.455000000000000107e-06	9.967854248013125088e-08	9.579695023356440991e-06	-9.425750946150992640e-08
1.374000000000000021e+01	9.208000000000000608e-06	9.691507851066588998e-08	9.265360129549064487e-06	-9.094479234354390882e-08
1.376999999999999957e+01	8.967000000000000713e-06	9.417144652294720289e-08	9.036383601262751859e-06	-8.853793094076552647e-08
1.380000000000000071e+01	8.732000000000000422e-06	9.155223351823884098e-08	8.813051656733297094e-06	-8.619559775591162462e-08
1.383000000000000007e+01	8.502999999999999735e-06	8.900396531460851053e-08	8.595220775506222431e-06	-8.391598062628656795e-08
1.385999999999999943e+01	8.278999999999999847e-06	8.651588010303852069e-08	8.382757855255305608e-06	-8.169741525923448996e-08
1.389000000000000057e+01	8.062000000000000061e-06	8.410858351463621336e-08	8.175534354209884399e-06	-7.953830123730799363e-08
1.392999999999999972e+01	7.849999999999999380e-06	8.176088102101965710e-08	7.907165927113761646e-06	-7.674921546821553411e-08
1.396000000000000085e+01	7.642999999999999498e-06	7.947251281456775226e-08	7.711672444656064067e-06	-7.472265475290843828e-08
1.399000000000000021e+01	7.442000000000000068e-06	7.725359984549932727e-08	7.520995860779220639e-06	-7.275028510022647164e-08
1.401999999999999957e+01	7.245000000000000090e-06	7.508310347000515015e-08	7.335016051880582189e-06	-7.083061915259206074e-08
1.405000000000000071e+01	7.053999999999999717e-06	7.298150807563607170e-08	7.153621060604192998e-06	-6.896228344039163303e-08
1.408999999999999986e+01	6.866999999999999644e-06	7.092784430061511789e-08	6.918701897334005347e-06	-6.654867366709440393e-08
1.411999999999999922e+01	6.686000000000000021e-06	6.894252725046082863e-08	6.747575778210722744e-06	-6.479484973448742845e-08
1.415000000000000036e+01	6.508999999999999853e-06	6.700465684542852754e-08	6.580668387003292565e-06	-6.308786884727751458e-08
1.417999999999999972e+01	6.335999999999999984e-06	6.511402523942134816e-08	6.417872297844686437e-06	-6.142641584456901464e-08
1.422000000000000064e+01	6.168000000000000068e-06	6.328068410062584771e-08	6.207034423886259114e-06	-5.927988451644111797e-08
1.425000000000000000e+01	6.003999999999999605e-06	6.149413142764544824e-08	6.053449479574137515e-06	-5.772004183416531889e-08
1.427999999999999936e+01	5.844999999999999942e-06	5.979813037088478336e-08	5.903653180734739144e-06	-5.620182835123121200e-08
1.431000000000000050e+01	5.689000000000000080e-06	5.810361310431593341e-08	5.757550988087902776e-06	-5.472410354405095339e-08
1.433999999999999986e+01	5.538000000000000171e-06	5.646547986503612321e-08	5.615048959061568985e-06	-5.328573412452857971e-08
1.438000000000000078e+01	5.390000000000000063e-06	5.486311347493262351e-08	5.430491227383044791e-06	-5.142726389352705787e-08
1.441000000000000014e+01	5.246000000000000256e-06	5.333680720929216436e-08	5.296048555507944316e-06	-5.007664274116724642e-08
1.443999999999999950e+01	5.105999999999999902e-06	5.182496934139758485e-08	5.164922224599157679e-06	-4.876199250339716071e-08
1.447000000000000064e+01	4.969999999999999849e-06	5.035851120466132572e-08	5.037030572195223046e-06	-4.748234343123381208e-08
1.450999999999999979e+01	4.836999999999999598e-06	4.895503620879095684e-08	4.871399876151777755e-06	-4.582892588148943910e-08
1.453999999999999915e+01	4.706999999999999996e-06	4.755778504882245205e-08	4.750742092692198614e-06	-4.462722263306938520e-08
1.457000000000000028e+01	4.580999999999999847e-06	4.620538245776459499e-08	4.633057962825687216e-06	-4.345743337382504657e-08
1.459999999999999964e+01	4.458000000000000347e-06	4.491328987582629312e-08	4.518276177193991601e-06	-4.231872478312182454e-08
1.464000000000000057e+01	4.337999999999999802e-06	4.362918204811088069e-08	4.369626109097080358e-06	-4.084736349697655906e-08
1.466999999999999993e+01	4.222000000000000404e-06	4.241376735542364091e-08	4.261341557402638009e-06	-3.977796401152512966e-08
1.469999999999999929e+01	4.108000000000000310e-06	4.119738271428417451e-08	4.155724764942158475e-06	-3.873690393844104731e-08
1.473000000000000043e+01	3.997000000000000017e-06	4.003805760024870616e-08	4.052708828813079223e-06	-3.772340512207942400e-08
1.476999999999999957e+01	3.890000000000000025e-06	3.889885891659719979e-08	3.919293441759726859e-06	-3.641371898620592696e-08
1.480000000000000071e+01	3.785000000000000183e-06	3.780518430167129285e-08	3.822107485239018457e-06	-3.546178193805953799e-08
1.483000000000000007e+01	3.682000000000000068e-06	3.673388778317917360e-08	3.727319197052854379e-06	-3.453506781646171771e-08
1.485999999999999943e+01	3.582999999999999830e-06	3.568414375023590110e-08	3.634868559980310726e-06	-3.363288619393503988e-08
1.490000000000000036e+01	3.486000000000000166e-06	3.467783955154646267e-08	3.515135039391099430e-06	-3.246696281357484469e-08
1.492999999999999972e+01	3.390999999999999805e-06	3.369364786816698223e-08	3.427913502400161968e-06	-3.161944052938304014e-08
1.496000000000000085e+01	3.299000000000000093e-06	3.274142406919253128e-08	3.342843192346369957e-06	-3.079432467650895099e-08
1.500000000000000000e+01	3.210000000000000183e-06	3.180253128793367961e-08	3.232671388117163669e-06	-2.972799360406473693e-08
1.502999999999999936e+01	3.121999999999999924e-06	3.089463644262759773e-08	3.152416118726587305e-06	-2.895284449044484597e-08
1.506000000000000050e+01	3.036999999999999891e-06	3.001842658009465777e-08	3.074137547961115864e-06	-2.819812606586368311e-08
1.508999999999999986e+01	2.955000000000000083e-06	2.917379777728639010e-08	2.997785705372213424e-06	-2.746327472234665717e-08
1.513000000000000078e+01	2.873999999999999927e-06	2.834092382595881789e-08	2.898901842149932041e-06	-2.651350049951796841e-08
1.516000000000000014e+01	2.795999999999999996e-06	2.753946927628054135e-08	2.826870073704183972e-06	-2.582304605070940793e-08
1.518999999999999950e+01	2.719000000000000141e-06	2.673395595420987424e-08	2.756615742445077839e-06	-2.515079373649184376e-08
1.523000000000000043e+01	2.645000000000000087e-06	2.597582576873159464e-08	2.665632118293071052e-06	-2.428192367572454443e-08
1.525999999999999979e+01	2.572000000000000108e-06	2.522921372112364588e-08	2.599354550876462823e-06	-2.365024200271372588e-08
1.528999999999999915e+01	2.501999999999999931e-06	2.451368043850616844e-08	2.534711297162953320e-06	-2.303517217107483676e-08
1.533000000000000007e+01	2.432999999999999830e-06	2.382359675575457487e-08	2.450994172644533150e-06	-2.224016908115736358e-08
1.535999999999999943e+01	2.365999999999999878e-06	2.314022188313096862e-08	2.390010782925296598e-06	-2.166217498983289666e-08
1.539000000000000057e+01	2.301000000000000077e-06	2.247793184233816691e-08	2.330530662305713689e-06	-2.109935440305038039e-08
1.542999999999999972e+01	2.238000000000000002e-06	2.183665735134386216e-08	2.253495203170073382e-06	-2.037179428850110851e-08
1.546000000000000085e+01	2.176000000000000003e-06	2.120658345557184192e-08	2.197374050757233495e-06	-1.984274885626864062e-08
1.549000000000000021e+01	2.116000000000000154e-06	2.059740963954448814e-08	2.142634911094909767e-06	-1.932755335493262869e-08
1.552999999999999936e+01	2.058000000000000032e-06	2.002094848976941318e-08	2.071743279502520062e-06	-1.866156659812836765e-08
1.556000000000000050e+01	2.000999999999999985e-06	1.944332686595326661e-08	2.020103297269364880e-06	-1.817733193273104996e-08
1.558999999999999986e+01	1.946000000000000088e-06	1.888643211680102914e-08	1.969738163077849966e-06	-1.770578995600417145e-08
1.563000000000000078e+01	1.892000000000000054e-06	1.835142471635376577e-08	1.904513005535772685e-06	-1.709622063210701601e-08
1.566000000000000014e+01	1.839000000000000096e-06	1.781611709376653048e-08	1.857000691787856722e-06	-1.665298243663473213e-08
1.568999999999999950e+01	1.788000000000000076e-06	1.730138623477321503e-08	1.810660933419845577e-06	-1.622133871905084027e-08
1.573000000000000043e+01	1.737999999999999919e-06	1.680753236151379132e-08	1.750647522242899436e-06	-1.566330469035926510e-08
1.575999999999999979e+01	1.689999999999999913e-06	1.632382830598672066e-08	1.706929115261559080e-06	-1.525749115805161971e-08
1.578999999999999915e+01	1.642999999999999982e-06	1.586036615089744249e-08	1.664286194847833810e-06	-1.486223620548838988e-08
1.583000000000000007e+01	1.596999999999999914e-06	1.539787394426040085e-08	1.609058637834218148e-06	-1.435119529825731572e-08
1.585999999999999943e+01	1.552999999999999996e-06	1.496467071677934673e-08	1.568828834557256946e-06	-1.397955695574172897e-08
1.589000000000000057e+01	1.509000000000000079e-06	1.452326334197311460e-08	1.529593030065569092e-06	-1.361761496018172192e-08
1.592999999999999972e+01	1.467000000000000100e-06	1.411056759605367770e-08	1.478783514564658685e-06	-1.314967177880513452e-08
1.596000000000000085e+01	1.425999999999999984e-06	1.370796970634236731e-08	1.441774234364439981e-06	-1.280937317642960319e-08
1.599000000000000021e+01	1.385999999999999944e-06	1.331545235233110404e-08	1.405679733985624911e-06	-1.247793321427633618e-08
1.603000000000000114e+01	1.346999999999999978e-06	1.292522130538583848e-08	1.358938031865603955e-06	-1.204938755511626878e-08
1.605999999999999872e+01	1.309000000000000088e-06	1.255303245435274803e-08	1.324893022898256528e-06	-1.173772982975265813e-08
1.610000000000000142e+01	1.272000000000000061e-06	1.219086640399278779e-08	1.280808977825024001e-06	-1.133478414624265294e-08
1.612999999999999901e+01	1.235999999999999897e-06	1.183870583379788169e-08	1.248701459880435377e-06	-1.104174960398346373e-08
1.616000000000000014e+01	1.201000000000000021e-06	1.149653342325996030e-08	1.217390410536295234e-06	-1.075634586391037118e-08
1.619999999999999929e+01	1.167000000000000008e-06	1.115759417422949679e-08	1.176846787414768633e-06	-1.038732113926729973e-08
1.623000000000000043e+01	1.134000000000000069e-06	1.083553664707014009e-08	1.147318232447674566e-06	-1.011894026324627789e-08
1.626999999999999957e+01	1.101999999999999995e-06	1.052340954454084290e-08	1.109084871926125459e-06	-9.771934279620958363e-09
1.630000000000000071e+01	1.070999999999999995e-06	1.022119554613353412e-08	1.081240242932310097e-06	-9.519570245433610345e-09
1.632999999999999829e+01	1.041000000000000070e-06	9.928877331340136032e-09	1.054087657357835430e-06	-9.273768415226482455e-09
1.637000000000000099e+01	1.010999999999999934e-06	9.636905526708249342e-09	1.018930255732822894e-06	-8.955929950053699834e-09
1.639999999999999858e+01	9.823999999999999030e-07	9.358616923456157076e-09	9.933249046109555525e-07	-8.724752571584513845e-09
1.644000000000000128e+01	9.544999999999999245e-07	9.087322918715298125e-09	9.601721691963147956e-07	-8.425825065378918914e-09
1.646999999999999886e+01	9.272999999999999986e-07	8.828365157176214804e-09	9.360288712154626614e-07	-8.208415412728337477e-09
1.650000000000000000e+01	9.008000000000000194e-07	8.570870978569526807e-09	9.124871341314896558e-07	-7.996655482466447547e-09
1.653999999999999915e+01	8.750999999999999944e-07	8.321289962752348511e-09	8.820081643517992049e-07	-7.722839474479422585e-09
1.657000000000000028e+01	8.501000000000000220e-07	8.078657934775140360e-09	8.598123180018902720e-07	-7.523683888941705513e-09
1.660999999999999943e+01	8.257999999999999963e-07	7.842962770282243650e-09	8.310760503737539425e-07	-7.266156794213665517e-09
1.664000000000000057e+01	8.021000000000000157e-07	7.617874107584631150e-09	8.101504028019678969e-07	-7.078852794744049179e-09
1.667000000000000171e+01	7.790999999999999818e-07	7.394935497289479180e-09	7.897472422248368378e-07	-6.896411756275504886e-09
1.671000000000000085e+01	7.568000000000000005e-07	7.178902573564105537e-09	7.633332789102336483e-07	-6.660499205624286423e-09
1.673999999999999844e+01	7.349999999999999509e-07	6.967867193768836645e-09	7.440987111331228565e-07	-6.488905545693346086e-09
1.678000000000000114e+01	7.138999999999999538e-07	6.767837264804861255e-09	7.191965829886480915e-07	-6.266999249488686306e-09
1.680999999999999872e+01	6.932999999999999944e-07	6.568544612134639872e-09	7.010631637712500127e-07	-6.105589044753000551e-09
1.685000000000000142e+01	6.733999999999999816e-07	6.380005685578345127e-09	6.775884236074273556e-07	-5.896862863858768364e-09
1.687999999999999901e+01	6.538999999999999989e-07	6.191481192778780436e-09	6.604954452444003048e-07	-5.745044701202247147e-09
1.692000000000000171e+01	6.349999999999999554e-07	6.008859529131408704e-09	6.383680828831735622e-07	-5.548719686881953340e-09
1.694999999999999929e+01	6.166999999999999570e-07	5.835690821441479336e-09	6.222559289429751652e-07	-5.405913190617988644e-09
1.698000000000000043e+01	5.987999999999999886e-07	5.662850048704450863e-09	6.065466592620358813e-07	-5.266799348747741869e-09
1.701999999999999957e+01	5.814999999999999594e-07	5.499243993523108967e-09	5.862110845607065564e-07	-5.086898755895173429e-09
1.705000000000000071e+01	5.645999999999999603e-07	5.336161017685654009e-09	5.714046478542729253e-07	-4.956042989206416633e-09
1.708999999999999986e+01	5.481999999999999987e-07	5.181160945616853704e-09	5.522383957022984440e-07	-4.786821802244641833e-09
1.712000000000000099e+01	5.322999999999999688e-07	5.030886485501370859e-09	5.382832584594280628e-07	-4.663728499750470960e-09
1.716000000000000014e+01	5.167999999999999690e-07	4.881408768757368856e-09	5.202182429202049582e-07	-4.504532103572388961e-09
1.719000000000000128e+01	5.018000000000000067e-07	4.739727012698235290e-09	5.070648914759536327e-07	-4.388726288112872857e-09
1.723000000000000043e+01	4.870999999999999611e-07	4.598066618599060716e-09	4.900389150078320844e-07	-4.238961059531497079e-09
1.726000000000000156e+01	4.729000000000000060e-07	4.464023206601306032e-09	4.776428762087537955e-07	-4.130020041359988681e-09
1.730000000000000071e+01	4.590999999999999751e-07	4.333755665364050209e-09	4.615975497132150893e-07	-3.989131569247462946e-09
1.732999999999999829e+01	4.456999999999999742e-07	4.204690744737516767e-09	4.499152983349509053e-07	-3.886642078178011340e-09
1.737000000000000099e+01	4.325999999999999959e-07	4.081106610216401386e-09	4.347934780984532943e-07	-3.754088214151985002e-09
1.739999999999999858e+01	4.200000000000000022e-07	3.962239427394563777e-09	4.237839357140798838e-07	-3.657661727839161892e-09
1.744000000000000128e+01	4.076999999999999781e-07	3.846202415592294322e-09	4.095338817062878730e-07	-3.532955333366349486e-09
1.746999999999999886e+01	3.956999999999999765e-07	3.732995574809593020e-09	3.991594677591219464e-07	-3.442238886496355865e-09
1.751000000000000156e+01	3.841000000000000050e-07	3.621344693002357327e-09	3.857314775946734679e-07	-3.324913243739429819e-09
1.753999999999999915e+01	3.728000000000000030e-07	3.514806825179064756e-09	3.759551730283595095e-07	-3.239559246773838134e-09
1.757999999999999829e+01	3.618000000000000237e-07	3.411097396324532484e-09	3.633011696328496380e-07	-3.129163653654733241e-09
1.760999999999999943e+01	3.511000000000000139e-07	3.310216406438759682e-09	3.540888703903612682e-07	-3.048853678770531395e-09
1.764999999999999858e+01	3.407999999999999812e-07	3.213106668511333945e-09	3.421656718391688477e-07	-2.944986514842409341e-09
1.767999999999999972e+01	3.307000000000000165e-07	3.117882556563081740e-09	3.334856692067585880e-07	-2.869426046522854135e-09
1.771999999999999886e+01	3.209000000000000214e-07	3.025486883583588592e-09	3.222512523740609784e-07	-2.771697002620050882e-09
1.775000000000000000e+01	3.113999999999999959e-07	2.935919649572855743e-09	3.140723539370026345e-07	-2.700596419847537933e-09
1.778999999999999915e+01	3.021999999999999929e-07	2.847436102017392019e-09	3.034866475723421077e-07	-2.608634271184473537e-09
1.782000000000000028e+01	2.933000000000000125e-07	2.763577130118137852e-09	2.957805533139083587e-07	-2.541732465463275520e-09
1.785999999999999943e+01	2.844999999999999866e-07	2.680660393858200339e-09	2.858072942896690889e-07	-2.455203525121182215e-09
1.789000000000000057e+01	2.760999999999999908e-07	2.601512600155532750e-09	2.785471410329017455e-07	-2.392253437377007699e-09
1.792999999999999972e+01	2.679000000000000100e-07	2.525795999102659242e-09	2.691507278470965689e-07	-2.310830287053424481e-09
1.796000000000000085e+01	2.598999999999999913e-07	2.450370959935726643e-09	2.623102604914264016e-07	-2.251590630914795781e-09
1.800000000000000000e+01	2.521999999999999952e-07	2.377774359737553928e-09	2.534573419594648554e-07	-2.174967650548865420e-09
1.803000000000000114e+01	2.446000000000000065e-07	2.306120572528967979e-09	2.470129978522208177e-07	-2.119223330183646292e-09
1.807000000000000028e+01	2.372999999999999875e-07	2.237295224289141502e-09	2.386730749729751920e-07	-2.047122596375320468e-09
1.810000000000000142e+01	2.302999999999999910e-07	2.171298315018075736e-09	2.326021630375842974e-07	-1.994666874722374132e-09
1.814000000000000057e+01	2.234000000000000020e-07	2.106244218736596322e-09	2.247451969899249848e-07	-1.926814729686592915e-09
1.817000000000000171e+01	2.167000000000000015e-07	2.043075748434290027e-09	2.190257374708902497e-07	-1.877447596186585319e-09
1.821000000000000085e+01	2.101999999999999896e-07	1.981792904111156851e-09	2.116240278844497889e-07	-1.813592766481190708e-09
1.825000000000000000e+01	2.038999999999999928e-07	1.923572902966075187e-09	2.044708981317914500e-07	-1.751917628562693112e-09
1.828000000000000114e+01	1.978000000000000110e-07	1.866026092234868898e-09	1.992641630644019390e-07	-1.707046367343770619e-09
1.832000000000000028e+01	1.918000000000000102e-07	1.809422671843517627e-09	1.925260155072530798e-07	-1.649004734607402599e-09
1.835000000000000142e+01	1.859999999999999979e-07	1.754706032131878250e-09	1.876211193778282754e-07	-1.606773760880364835e-09
1.839000000000000057e+01	1.804000000000000007e-07	1.702917712985568920e-09	1.812736706674610160e-07	-1.552146755508096705e-09
1.842000000000000171e+01	1.749999999999999921e-07	1.651943457718816704e-09	1.766535048680923458e-07	-1.512402372793837963e-09
1.846000000000000085e+01	1.696999999999999909e-07	1.601913170142189825e-09	1.706748397238870718e-07	-1.460993533000981635e-09
1.848999999999999844e+01	1.646000000000000048e-07	1.553770817945812997e-09	1.663231623530360319e-07	-1.423590196803878032e-09
1.853000000000000114e+01	1.595999999999999998e-07	1.507493884469187417e-09	1.606917493424753357e-07	-1.375206580288148486e-09
1.857000000000000028e+01	1.548000000000000097e-07	1.462155722530264642e-09	1.552494943215572993e-07	-1.328468713144447179e-09
1.860000000000000142e+01	1.501000000000000007e-07	1.417762105631735868e-09	1.512882786729290576e-07	-1.294462765753094912e-09
1.864000000000000057e+01	1.454999999999999992e-07	1.375153078415272309e-09	1.461624898452169442e-07	-1.250475389061827824e-09
1.867000000000000171e+01	1.411000000000000128e-07	1.333567693226082170e-09	1.424317662159286161e-07	-1.218471307264457130e-09
1.871000000000000085e+01	1.368000000000000074e-07	1.293717245595806393e-09	1.376042095867456878e-07	-1.177072220074388677e-09
1.875000000000000000e+01	1.326999999999999905e-07	1.254943556217569358e-09	1.329390072549807621e-07	-1.137080439324591171e-09
1.878000000000000114e+01	1.286000000000000001e-07	1.216169866839332529e-09	1.295434139120949243e-07	-1.107981471223370210e-09
1.882000000000000028e+01	1.246999999999999983e-07	1.180007532728640229e-09	1.251496373944817582e-07	-1.070340100395134540e-09
1.885000000000000142e+01	1.209000000000000040e-07	1.144049003262972213e-09	1.219518128832875046e-07	-1.042952686901577872e-09
1.889000000000000057e+01	1.172000000000000039e-07	1.109713405403995897e-09	1.178140416376327329e-07	-1.007525473352522716e-09
1.892999999999999972e+01	1.135999999999999981e-07	1.075626645511040643e-09	1.138157020233440386e-07	-9.733029055728959400e-10
1.896000000000000085e+01	1.101999999999999942e-07	1.044069834497673773e-09	1.109055391085479166e-07	-9.484008391295975166e-10
1.900000000000000000e+01	1.068000000000000034e-07	1.011857153578508007e-09	1.071399380767244349e-07	-9.161870747939839635e-10
1.903000000000000114e+01	1.034999999999999937e-07	9.811894619796932973e-10	1.043993739954099160e-07	-8.927480737479474232e-10
1.907000000000000028e+01	1.003999999999999991e-07	9.518011785774030417e-10	1.008534119868307905e-07	-8.624280470259211051e-10
1.910999999999999943e+01	9.726999999999999684e-08	9.226900810393505683e-10	9.742716535998268208e-08	-8.331392880734855179e-10
1.914000000000000057e+01	9.427999999999999455e-08	8.943273449202218561e-10	9.493352902680391459e-08	-8.118274069182322517e-10
1.917999999999999972e+01	9.138000000000000167e-08	8.673459193201291190e-10	9.170690963603432959e-08	-7.842567062073405621e-10
1.921999999999999886e+01	8.857000000000000496e-08	8.411857744779588347e-10	8.858924499636908943e-08	-7.576229945678216209e-10
1.925000000000000000e+01	8.584000000000000632e-08	8.152578399140565850e-10	8.632035245884711890e-08	-7.382438732135133409e-10
1.928999999999999915e+01	8.319000000000000575e-08	7.905699959933466900e-10	8.338479262363299871e-08	-7.131750892605500168e-10
1.932000000000000028e+01	8.062000000000000326e-08	7.661468094360331623e-10	8.124841645261769436e-08	-6.949341900039513899e-10
1.935999999999999943e+01	7.812999999999999883e-08	7.429349614785065632e-10	7.848417369686833456e-08	-6.713361336290990210e-10
1.939999999999999858e+01	7.572000000000000570e-08	7.204555400724740465e-10	7.581328480111907952e-08	-6.485389081884981572e-10
1.942999999999999972e+01	7.337000000000000120e-08	6.980959188472980918e-10	7.386956937482074534e-08	-6.319507871850582374e-10
1.946999999999999886e+01	7.109999999999999477e-08	6.769079722584157057e-10	7.135481990679518272e-08	-6.104921944821196770e-10
1.951000000000000156e+01	6.889000000000000344e-08	6.562653907338099001e-10	6.892519901108940566e-08	-5.897629636033722400e-10
1.953999999999999915e+01	6.674999999999999883e-08	6.358791527287241031e-10	6.715707073872373060e-08	-5.746792336919959742e-10
1.957999999999999829e+01	6.467999999999999419e-08	6.165331844386642367e-10	6.486937139817657562e-08	-5.551651123949435645e-10
1.962000000000000099e+01	6.267000000000000465e-08	5.977355834342808189e-10	6.265906739614269510e-08	-5.363132491540577770e-10
1.964999999999999858e+01	6.072000000000000373e-08	5.794873889460581488e-10	6.105061703483940038e-08	-5.225958713812675887e-10
1.969000000000000128e+01	5.882999999999999806e-08	5.614499850411165584e-10	5.896971411546226335e-08	-5.048507099894888379e-10
1.973000000000000043e+01	5.699000000000000276e-08	5.442187930520713590e-10	5.695932877770924236e-08	-4.877083173355920273e-10
1.976000000000000156e+01	5.521000000000000270e-08	5.275396633904254113e-10	5.549632907331471681e-08	-4.752342206112507001e-10
1.980000000000000071e+01	5.348999999999999789e-08	5.114136352866630144e-10	5.360349810260410544e-08	-4.590960812852483254e-10
1.983999999999999986e+01	5.180999999999999872e-08	4.953512889175923011e-10	5.177481135096311350e-08	-4.435056700519639481e-10
1.987000000000000099e+01	5.019000000000000142e-08	4.801523698760947053e-10	5.044412627765720694e-08	-4.321614132013129023e-10
1.991000000000000014e+01	4.862000000000000126e-08	4.654133680590335321e-10	4.872264269030340755e-08	-4.174860271269503925e-10
1.994999999999999929e+01	4.709000000000000013e-08	4.510393670821540052e-10	4.705955418215648271e-08	-4.033088403525174714e-10
1.998000000000000043e+01	4.561000000000000276e-08	4.371268999104646402e-10	4.584931935299646263e-08	-3.929922098480462761e-10
2.001999999999999957e+01	4.418000000000000253e-08	4.236768325693693126e-10	4.428359019783122483e-08	-3.796452697400675386e-10
2.005999999999999872e+01	4.279000000000000134e-08	4.103470272893461301e-10	4.277100390791247810e-08	-3.667513581612357726e-10
2.008999999999999986e+01	4.143999999999999917e-08	3.976400674797246397e-10	4.167038316044541918e-08	-3.573691587479998546e-10
2.012999999999999901e+01	4.014000000000000077e-08	3.853975859616663542e-10	4.024658050433199445e-08	-3.452318509224329689e-10
2.017000000000000171e+01	3.887000000000000329e-08	3.734283065909885602e-10	3.887111967004954156e-08	-3.335063563387646438e-10
2.021000000000000085e+01	3.765000000000000295e-08	3.619250066225737498e-10	3.754230479687567016e-08	-3.221781216505013609e-10
2.023999999999999844e+01	3.645999999999999693e-08	3.506961789721315477e-10	3.657538217702818955e-08	-3.139347427901835436e-10
2.028000000000000114e+01	3.529999999999999846e-08	3.397423432549044653e-10	3.532455657291143763e-08	-3.032705334783623165e-10
2.032000000000000028e+01	3.418999999999999712e-08	3.292566231359363072e-10	3.411628052587300946e-08	-2.929685155535901335e-10
2.035000000000000142e+01	3.309999999999999861e-08	3.189508053608477070e-10	3.323712084816521223e-08	-2.854721947797949611e-10
2.039000000000000057e+01	3.204999999999999913e-08	3.090180713297093462e-10	3.209980979216000051e-08	-2.757740850564494100e-10
2.042999999999999972e+01	3.103999999999999869e-08	2.994591138628443665e-10	3.100111378315877545e-08	-2.664044998162859442e-10
2.046999999999999886e+01	3.005000000000000108e-08	2.899080660946673496e-10	2.993977805498283838e-08	-2.573527246228481222e-10
2.050000000000000000e+01	2.909000000000000108e-08	2.808143952097423151e-10	2.916755665599155900e-08	-2.507661624992133206e-10
2.053999999999999915e+01	2.817000000000000012e-08	2.720960019997904924e-10	2.816865758189490470e-08	-2.422454259404041182e-10
2.057999999999999829e+01	2.726999999999999868e-08	2.635602824150103300e-10	2.720376650115836053e-08	-2.340138839077642899e-10
2.060999999999999943e+01	2.640000000000000148e-08	2.553042890356525449e-10	2.650169103167536495e-08	-2.280238235118851298e-10
2.064999999999999858e+01	2.555999999999999859e-08	2.473285414769593383e-10	2.559347765600073593e-08	-2.202741680343977964e-10
2.069000000000000128e+01	2.473999999999999853e-08	2.396795741706274751e-10	2.471619164030397429e-08	-2.127874353699638656e-10
2.073000000000000043e+01	2.394999999999999939e-08	2.321643789216669045e-10	2.386881309999314284e-08	-2.055549386910089747e-10
2.076000000000000156e+01	2.317999999999999978e-08	2.248340512289008116e-10	2.325229573153087292e-08	-2.002922108187948203e-10
2.080000000000000071e+01	2.244000000000000109e-08	2.177859900827415618e-10	2.245481864131545473e-08	-1.934838732012317626e-10
2.083999999999999986e+01	2.171999999999999861e-08	2.109236047831536594e-10	2.168448236983773154e-08	-1.869062074363397040e-10
2.087999999999999901e+01	2.101999999999999896e-08	2.042472417402986753e-10	2.094038039593830801e-08	-1.805515007066528229e-10
2.091000000000000014e+01	2.035000000000000024e-08	1.978544731496696312e-10	2.039900720389935111e-08	-1.759274260891907308e-10
2.094999999999999929e+01	1.970000000000000104e-08	1.916485351061503492e-10	1.969876754165698794e-08	-1.699454874233927626e-10
2.098999999999999844e+01	1.905999999999999994e-08	1.855324327645169374e-10	1.902243081176530241e-08	-1.641666858811781675e-10
2.103000000000000114e+01	1.844999999999999977e-08	1.797011373106748089e-10	1.836915842753681756e-08	-1.585838915919029301e-10
2.107000000000000028e+01	1.785000000000000102e-08	1.739602549089877580e-10	1.773814104708717864e-08	-1.531902250840049834e-10
2.110000000000000142e+01	1.727999999999999989e-08	1.685049876854688083e-10	1.727904493493504159e-08	-1.492653713425483020e-10
2.114000000000000057e+01	1.672000000000000016e-08	1.632372438293827109e-10	1.668523890477043189e-08	-1.441879462506332039e-10
2.117999999999999972e+01	1.617999999999999996e-08	1.580586428548594453e-10	1.611172770949511675e-08	-1.392830051734540413e-10
2.121999999999999886e+01	1.565000000000000117e-08	1.529715518980027436e-10	1.555781168859495674e-08	-1.345446077716100358e-10
2.125000000000000000e+01	1.515000000000000000e-08	1.481717504350947592e-10	1.515481539720968464e-08	-1.310965498889860065e-10
2.128999999999999915e+01	1.466000000000000025e-08	1.434640363401225460e-10	1.463354552035589207e-08	-1.266356352416525269e-10
2.132999999999999829e+01	1.418000000000000025e-08	1.388485828181668379e-10	1.413008296516964269e-08	-1.223260909224475052e-10
2.137000000000000099e+01	1.371999999999999977e-08	1.344235394149898640e-10	1.364384139009873610e-08	-1.181629438854919423e-10
2.141000000000000014e+01	1.328000000000000046e-08	1.302659246565015663e-10	1.317423769773292530e-08	-1.141412485991529248e-10
2.144000000000000128e+01	1.283999999999999950e-08	1.260240167587115255e-10	1.283260458691253978e-08	-1.112148452136662533e-10
2.148000000000000043e+01	1.242999999999999947e-08	1.220716500209201029e-10	1.239072538329752281e-08	-1.074288859627486457e-10
2.151999999999999957e+01	1.201999999999999944e-08	1.181145490109213194e-10	1.196393945868530893e-08	-1.037712793956159065e-10
2.155999999999999872e+01	1.163000000000000058e-08	1.144165050667079380e-10	1.155175683629652154e-08	-1.002378725941867435e-10
2.160000000000000142e+01	1.124999999999999982e-08	1.107429985089350815e-10	1.115369210873702535e-08	-9.682455144434002663e-11
2.162999999999999901e+01	1.088000000000000048e-08	1.071636000450401834e-10	1.086411792812636601e-08	-9.434090460223990761e-11
2.167000000000000171e+01	1.053000000000000065e-08	1.037770365710545895e-10	1.048959948900826488e-08	-9.112790142163393621e-11
2.171000000000000085e+01	1.017999999999999917e-08	1.003864316451846732e-10	1.012788313668486184e-08	-8.802383173775728786e-11
2.175000000000000000e+01	9.847000000000000427e-09	9.721637452214520086e-11	9.778542012150764391e-09	-8.502507856740866890e-11
2.178999999999999915e+01	9.523999999999999785e-09	9.408248261996774405e-11	9.441172343818293481e-09	-8.212822098600896915e-11
2.182999999999999829e+01	9.212000000000000035e-09	9.105358763774514456e-11	9.115372682894731038e-09	-7.932985775035635582e-11
2.185999999999999943e+01	8.909000000000000565e-09	8.816153621632584142e-11	8.878375485401980155e-09	-7.729368657584007142e-11
2.189999999999999858e+01	8.615999999999999198e-09	8.531181611664351900e-11	8.571863887172271877e-09	-7.465955957502319897e-11
2.194000000000000128e+01	8.332999999999999245e-09	8.255778605057672936e-11	8.275840295391301515e-09	-7.211475978011519670e-11
2.198000000000000043e+01	8.058000000000000091e-09	7.987979301496218809e-11	7.989960756979368487e-09	-6.965637322651769975e-11
2.201999999999999957e+01	7.793000000000000696e-09	7.734280623559182311e-11	7.713891811096004926e-09	-6.728157486943510813e-11
2.205999999999999872e+01	7.536000000000000446e-09	7.483568001214395253e-11	7.447301788176320724e-09	-6.498755483839417988e-11
2.208999999999999986e+01	7.287000000000000169e-09	7.240507579337445726e-11	7.253381297930698127e-09	-6.331836878164034770e-11
2.212999999999999901e+01	7.045999999999999864e-09	7.009181224331507332e-11	7.002586815805803255e-09	-6.115899620713371631e-11
2.217000000000000171e+01	6.813000000000000358e-09	6.781332249996897902e-11	6.760384573695374446e-09	-5.907288989177302992e-11
2.221000000000000085e+01	6.586999999999999691e-09	6.560185734937312575e-11	6.526494751074971389e-09	-5.705767873653548414e-11
2.225000000000000000e+01	6.368999999999999823e-09	6.350427453937491772e-11	6.300642142191986322e-09	-5.511103070632907682e-11
2.228999999999999915e+01	6.157999999999999621e-09	6.143598070853268438e-11	6.082553004718242738e-09	-5.323062616569968885e-11
2.232000000000000028e+01	5.952999999999999605e-09	5.942514477648021517e-11	5.923917076674255177e-09	-5.186240659302365141e-11
2.235999999999999943e+01	5.755000000000000082e-09	5.751508533391478837e-11	5.718760421006577908e-09	-5.009238972632580313e-11
2.239999999999999858e+01	5.564000000000000225e-09	5.563836786939507276e-11	5.520642140087991021e-09	-4.838247154927430291e-11
2.244000000000000128e+01	5.378999999999999726e-09	5.381947780783737832e-11	5.329333171581790289e-09	-4.673071010653260332e-11
2.248000000000000043e+01	5.200000000000000241e-09	5.208854128628804595e-11	5.144606619266060757e-09	-4.513518177927846263e-11
2.251999999999999957e+01	5.025999999999999808e-09	5.037459618316094217e-11	4.966236781388082825e-09	-4.359397307434446749e-11
2.255999999999999872e+01	4.858000000000000388e-09	4.874686102222925468e-11	4.793999142747896977e-09	-4.210518055711184893e-11
2.260000000000000142e+01	4.696000000000000327e-09	4.714840906695085420e-11	4.627674532424784966e-09	-4.066694595154021332e-11
2.262999999999999901e+01	4.539000000000000146e-09	4.559831597021977900e-11	4.506693197298591966e-09	-3.962044511154377363e-11
2.267000000000000171e+01	4.386999999999999843e-09	4.412199669088575982e-11	4.350250335424937456e-09	-3.826673324774071804e-11
2.271000000000000085e+01	4.240000000000000248e-09	4.266803241397475890e-11	4.199196899675576434e-09	-3.695913717415528497e-11
2.275000000000000000e+01	4.097999999999999704e-09	4.128637548477705778e-11	4.053346992989730070e-09	-3.569607967090306138e-11
2.278999999999999915e+01	3.960999999999999867e-09	3.992900190790148153e-11	3.912515686793597807e-09	-3.447599173415880767e-11
2.282999999999999829e+01	3.827999999999999602e-09	3.863249259640386883e-11	3.776524504158728585e-09	-3.329735884276254076e-11
2.287000000000000099e+01	3.699000000000000151e-09	3.735197011386013059e-11	3.645214384767857201e-09	-3.215883035632183164e-11
2.291000000000000014e+01	3.575000000000000166e-09	3.612047621617596664e-11	3.518430979933464528e-09	-3.105909543429231212e-11
2.294999999999999929e+01	3.453999999999999860e-09	3.493782037776254785e-11	3.396020738365562673e-09	-2.999685000740577767e-11
2.298999999999999844e+01	3.337999999999999847e-09	3.378373183066863978e-11	3.277830900986038498e-09	-2.897079673363689472e-11
2.301999999999999957e+01	3.224999999999999927e-09	3.267730354829633080e-11	3.191866735819271623e-09	-2.822423140874775849e-11
2.305999999999999872e+01	3.115999999999999993e-09	3.159085158523798429e-11	3.080703717860572565e-09	-2.725846610326323200e-11
2.310000000000000142e+01	3.011000000000000045e-09	3.056110119211675368e-11	2.973372332108641661e-09	-2.632558966560809977e-11
2.314000000000000057e+01	2.909000000000000191e-09	2.954261490274741202e-11	2.869745724245103209e-09	-2.542452345149338732e-11
2.317999999999999972e+01	2.810999999999999909e-09	2.857982559384679335e-11	2.769697688918364474e-09	-2.455419433411318985e-11
2.321999999999999886e+01	2.716000000000000134e-09	2.762962829431719599e-11	2.673102665564262066e-09	-2.371353466861350056e-11
2.326000000000000156e+01	2.624000000000000038e-09	2.672401975607711635e-11	2.579836200677843994e-09	-2.290148619204500548e-11
2.330000000000000071e+01	2.535000000000000035e-09	2.583223875678412612e-11	2.489783971942743852e-09	-2.211707616032575446e-11
2.333999999999999986e+01	2.449000000000000125e-09	2.498415739936610798e-11	2.402841093403502917e-09	-2.135941148566684115e-11
2.337999999999999901e+01	2.365000000000000002e-09	2.414086227567966245e-11	2.318903549711011445e-09	-2.062760646642459231e-11
2.342000000000000171e+01	2.284999999999999864e-09	2.335064296223982064e-11	2.237867852325194346e-09	-1.992077988619884227e-11
2.346000000000000085e+01	2.206999999999999927e-09	2.256629530103763648e-11	2.159631036156980909e-09	-1.923805498524402326e-11
2.350000000000000000e+01	2.132000000000000082e-09	2.182404802146476432e-11	2.084092249456568270e-09	-1.857857288038088714e-11
2.353999999999999915e+01	2.059000000000000024e-09	2.108867698359793625e-11	2.011161364483921697e-09	-1.794156524692245064e-11
2.357999999999999829e+01	1.989000000000000059e-09	2.039469041302662450e-11	1.940752738823614492e-09	-1.732630165805916491e-11
2.362000000000000099e+01	1.920999999999999880e-09	1.970852693860282773e-11	1.872781169998171373e-09	-1.673205543775036863e-11
2.364999999999999858e+01	1.854999999999999901e-09	1.905281869087878606e-11	1.823350798343881390e-09	-1.629972833501423169e-11
2.369000000000000128e+01	1.792000000000000016e-09	1.841608794650300810e-11	1.759440344096225009e-09	-1.574052489135113973e-11
2.373000000000000043e+01	1.730000000000000023e-09	1.779890050873929677e-11	1.697736350150369696e-09	-1.520037197444276028e-11
2.376999999999999957e+01	1.670999999999999917e-09	1.720153350571686424e-11	1.638165281539538635e-09	-1.467864158892410235e-11
2.380999999999999872e+01	1.614000000000000010e-09	1.663340352032620114e-11	1.580656980001706254e-09	-1.417473429526107640e-11
2.385000000000000142e+01	1.557999999999999997e-09	1.607427442563219909e-11	1.525141639515335476e-09	-1.368805366275544585e-11
2.389000000000000057e+01	1.505000000000000076e-09	1.553614933373131607e-11	1.471549800782169258e-09	-1.321800622273341928e-11
2.392999999999999972e+01	1.453000000000000049e-09	1.501612994627222063e-11	1.419812354891716813e-09	-1.276400149933973316e-11
2.396999999999999886e+01	1.403000000000000015e-09	1.450750167962423516e-11	1.369863239909587941e-09	-1.232547480923599775e-11
2.401000000000000156e+01	1.354999999999999974e-09	1.402681139250233808e-11	1.321643708793373837e-09	-1.190192334700990622e-11
2.405000000000000071e+01	1.308000000000000033e-09	1.354782428867454878e-11	1.275096417973832099e-09	-1.149285620343587056e-11
2.408999999999999986e+01	1.263000000000000085e-09	1.309631328415749425e-11	1.230164306293579853e-09	-1.109778488662158951e-11
2.412999999999999901e+01	1.219000000000000030e-09	1.265414380699592588e-11	1.186790593256826519e-09	-1.071622330702722771e-11
2.417000000000000171e+01	1.176999999999999968e-09	1.222494739038305001e-11	1.144918860914331639e-09	-1.034768847049226576e-11
2.421000000000000085e+01	1.136000000000000006e-09	1.181221700344746363e-11	1.104496566550728483e-09	-9.991730214412235587e-12
2.425000000000000000e+01	1.097000000000000038e-09	1.141302548032437268e-11	1.065476307445886327e-09	-9.647941914301737585e-12
2.428999999999999915e+01	1.058999999999999962e-09	1.102990738869551985e-11	1.027811260739058186e-09	-9.315921880215833017e-12
2.432999999999999829e+01	1.021999999999999986e-09	1.065633867051906473e-11	9.914548319398145676e-10	-8.995270381093001602e-12
2.437000000000000099e+01	9.866999999999999118e-10	1.029396419671192465e-11	9.563606535265995430e-10	-8.685589632734657872e-12
2.441000000000000014e+01	9.523999999999999371e-10	9.947119290445448111e-12	9.224828358755466045e-10	-8.386485924924587031e-12
2.444999999999999929e+01	9.191999999999999898e-10	9.605676650647782592e-12	8.897796281834330080e-10	-8.097600656898154094e-12
2.448999999999999844e+01	8.871999999999999969e-10	9.281519877909653188e-12	8.582125686348675933e-10	-7.818603132717324517e-12
2.453000000000000114e+01	8.563000000000000312e-10	8.968144544098369246e-12	8.277434652507781101e-10	-7.549164966168949663e-12
2.457000000000000028e+01	8.264999999999999893e-10	8.660816954356846420e-12	7.983343105425361228e-10	-7.288959357107539822e-12
2.460999999999999943e+01	7.976000000000000168e-10	8.367186422401579693e-12	7.699472803906645768e-10	-7.037661081815963742e-12
2.464999999999999858e+01	7.697999999999999680e-10	8.084440675071344144e-12	7.425451934940326852e-10	-6.794950394461917221e-12
2.469000000000000128e+01	7.428999999999999885e-10	7.806225972653708704e-12	7.160947895322495180e-10	-6.560540864640912583e-12
2.473000000000000043e+01	7.168999999999999749e-10	7.541301873432819147e-12	6.905647868423333218e-10	-6.334162883345874925e-12
2.476999999999999957e+01	6.918000000000000306e-10	7.285255111950988358e-12	6.659240657634042896e-10	-6.115548236091403425e-12
2.480999999999999872e+01	6.675000000000000214e-10	7.033208810484372690e-12	6.421416555336993586e-10	-5.904429991532131990e-12
2.485000000000000142e+01	6.440999999999999781e-10	6.794088804194644899e-12	6.191867333943509681e-10	-5.700542493739921450e-12
2.489999999999999858e+01	6.214999999999999735e-10	6.562876187191736505e-12	5.916113506128175875e-10	-5.455460042768230807e-12
2.494000000000000128e+01	5.997000000000000074e-10	6.336136302724240976e-12	5.704134774650261110e-10	-5.266937682267280537e-12
2.498000000000000043e+01	5.786000000000000492e-10	6.119885140597112956e-12	5.499546644953018978e-10	-5.084882725190944220e-12
2.501999999999999957e+01	5.581999999999999956e-10	5.910558717598644637e-12	5.302096121232828750e-10	-4.909076571073948743e-12
2.505999999999999872e+01	5.385999999999999806e-10	5.706131688984520817e-12	5.111531406433395828e-10	-4.739301655069512451e-12
2.510000000000000142e+01	5.196000000000000462e-10	5.510838341628977265e-12	4.927602073417216846e-10	-4.575341593787592775e-12
2.514000000000000057e+01	5.013000000000000163e-10	5.322538438084125589e-12	4.750072967487657381e-10	-4.416993036788870121e-12
2.517999999999999972e+01	4.835999999999999637e-10	5.137401259313895587e-12	4.578734072535136422e-10	-4.264074077163319190e-12
2.521999999999999886e+01	4.664999999999999917e-10	4.961130448627610977e-12	4.413378707872787861e-10	-4.116405664763107335e-12
2.526000000000000156e+01	4.499999999999999970e-10	4.790852533735514945e-12	4.253801164150247130e-10	-3.973809590795364949e-12
2.530000000000000071e+01	4.340999999999999795e-10	4.624082021728745621e-12	4.099796697611273442e-10	-3.836108482848493849e-12
2.533999999999999986e+01	4.187000000000000120e-10	4.464874220898091468e-12	3.951161865001693722e-10	-3.703126090946879745e-12
2.537999999999999901e+01	4.037999999999999911e-10	4.310648375540273628e-12	3.807707864155153061e-10	-3.574698684751861400e-12
2.542000000000000171e+01	3.894999999999999991e-10	4.160241702213145785e-12	3.669264808278506581e-10	-3.450678705147275201e-12
2.546000000000000085e+01	3.757000000000000054e-10	4.017182388411725316e-12	3.535664834125910906e-10	-3.330920332973466851e-12
2.551000000000000156e+01	3.622999999999999793e-10	3.878086006858022587e-12	3.375220985701511402e-10	-3.186994205331904785e-12
2.555000000000000071e+01	3.494000000000000032e-10	3.744037976058113759e-12	3.251908236432431033e-10	-3.076294808379319365e-12
2.558999999999999986e+01	3.370000000000000253e-10	3.613109946112905546e-12	3.132900039277467950e-10	-2.969389188763097190e-12
2.562999999999999901e+01	3.250000000000000151e-10	3.488205988876421515e-12	3.018049715652006617e-10	-2.866149708408766806e-12
2.567000000000000171e+01	3.134000000000000241e-10	3.367322698914575234e-12	2.907220497460646893e-10	-2.766457225114382278e-12
2.571000000000000085e+01	3.022000000000000007e-10	3.248729180120333577e-12	2.800276354664817594e-10	-2.670193237960604100e-12
2.575000000000000000e+01	2.913999999999999967e-10	3.135991147756213727e-12	2.697081884586613157e-10	-2.577239792465677410e-12
2.578999999999999915e+01	2.810000000000000119e-10	3.027313042485035151e-12	2.597502308270139340e-10	-2.487479477416293442e-12
2.582999999999999829e+01	2.709999999999999948e-10	2.922708720713258295e-12	2.501405066638027704e-10	-2.400796795030244959e-12
2.587000000000000099e+01	2.613000000000000179e-10	2.819603777590568099e-12	2.408671880124791276e-10	-2.317088513408151542e-12
2.592000000000000171e+01	2.518999999999999780e-10	2.721080108853896526e-12	2.297317348231835955e-10	-2.216488478378663144e-12
2.596000000000000085e+01	2.429000000000000091e-10	2.626664864632779002e-12	2.211748999891932813e-10	-2.139119382268412535e-12
2.600000000000000000e+01	2.341999999999999771e-10	2.535289369578943656e-12	2.129186558373196034e-10	-2.064411779167064407e-12
2.603999999999999915e+01	2.258000000000000113e-10	2.445660359089408428e-12	2.049520908530823050e-10	-1.992270336739330429e-12
2.607999999999999829e+01	2.176000000000000034e-10	2.359358040850943229e-12	1.972646640868086277e-10	-1.922602918307677058e-12
2.612000000000000099e+01	2.097999999999999890e-10	2.277208025748489623e-12	1.898470928003608553e-10	-1.855328222267947359e-12
2.616000000000000014e+01	2.022999999999999890e-10	2.198137596981893392e-12	1.826904217124858640e-10	-1.790367771596140775e-12
2.619999999999999929e+01	1.949999999999999987e-10	2.119943585923927303e-12	1.757857361320022207e-10	-1.727643444918646531e-12
2.625000000000000000e+01	1.879999999999999970e-10	2.046013883954195697e-12	1.674957181093597005e-10	-1.652264145138157943e-12
2.628999999999999915e+01	1.812000000000000050e-10	1.974101443825012988e-12	1.611256183790280449e-10	-1.594287330167967322e-12
2.632999999999999829e+01	1.745999999999999968e-10	1.904213193739608591e-12	1.549792894286140395e-10	-1.538299322817126134e-12
2.637000000000000099e+01	1.683000000000000030e-10	1.837447831260251073e-12	1.490493630508177818e-10	-1.484235369583133341e-12
2.641000000000000014e+01	1.621999999999999931e-10	1.771786362495583981e-12	1.433286058305450665e-10	-1.432031885370945335e-12
2.644999999999999929e+01	1.563999999999999976e-10	1.710236204997816394e-12	1.378098168344257428e-10	-1.381625570577549851e-12
2.648999999999999844e+01	1.507000000000000069e-10	1.649646758347980741e-12	1.324858274273561437e-10	-1.332953409479560132e-12
2.653999999999999915e+01	1.452000000000000001e-10	1.591117297458613024e-12	1.260939287208226278e-10	-1.274456492177881247e-12
2.657999999999999829e+01	1.400000000000000077e-10	1.535751716044404678e-12	1.211828048581533615e-10	-1.229462520064721324e-12
2.662000000000000099e+01	1.348999999999999943e-10	1.480585320473066672e-12	1.164451655153348559e-10	-1.186015090081274476e-12
2.666000000000000014e+01	1.299999999999999905e-10	1.428306830948215178e-12	1.118751743878962267e-10	-1.144062733987344247e-12
2.669999999999999929e+01	1.252999999999999964e-10	1.378114885296215219e-12	1.074670211383624469e-10	-1.103554212508074590e-12
2.673999999999999844e+01	1.207000000000000071e-10	1.328915404756952050e-12	1.032149212509684481e-10	-1.064438514052935882e-12
2.678999999999999915e+01	1.163000000000000016e-10	1.281814015095924055e-12	9.811051957380444414e-11	-1.017425583057292614e-12
2.682999999999999829e+01	1.121000000000000058e-10	1.236817644516361257e-12	9.418920644481371878e-11	-9.812643277000078648e-13
2.687000000000000099e+01	1.080000000000000019e-10	1.192205211865809842e-12	9.040693277756770308e-11	-9.463456288027019492e-13
2.691000000000000014e+01	1.040000000000000028e-10	1.149250351838101521e-12	8.675899470599205511e-11	-9.126278674416435191e-13
2.694999999999999929e+01	1.002000000000000004e-10	1.108415521998857550e-12	8.324070910165825209e-11	-8.800696081553987069e-13
2.700000000000000000e+01	9.658999999999999939e-11	1.069596914769677822e-12	7.901807479655215845e-11	-8.409395047382864017e-13
2.703999999999999915e+01	9.305000000000000438e-11	1.031470896923417792e-12	7.577455882448282261e-11	-8.108401586863037779e-13
2.707999999999999829e+01	8.964999999999999544e-11	9.948166603833761677e-13	7.264625337794311720e-11	-7.817724424692826867e-13
2.712000000000000099e+01	8.636999999999999488e-11	9.594168905082294895e-13	6.962935374340826203e-11	-7.537025776056739419e-13
2.716000000000000014e+01	8.319999999999999445e-11	9.246841911341045746e-13	6.672007292754881422e-11	-7.265969427311122092e-13
2.721000000000000085e+01	8.015000000000000240e-11	8.917120059358196893e-13	6.322906839614159299e-11	-6.940198651772265240e-13
2.725000000000000000e+01	7.720999999999999756e-11	8.598944635408870814e-13	6.054816927584189302e-11	-6.689615790948584753e-13
2.728999999999999915e+01	7.438000000000000578e-11	8.292353744610836162e-13	5.796278007218471257e-11	-6.447600058984963788e-13
2.732999999999999829e+01	7.163999999999999766e-11	7.995153455941168293e-13	5.546969467531442150e-11	-6.213866045267128806e-13
2.737000000000000099e+01	6.901000000000000261e-11	7.709609291856171098e-13	5.306585433994378132e-11	-5.988141225157270207e-13
2.742000000000000171e+01	6.647000000000000414e-11	7.433522702530767928e-13	5.018191650557327104e-11	-5.716834871755504584e-13
2.746000000000000085e+01	6.402000000000000226e-11	7.166924864879498426e-13	4.796776274431697146e-11	-5.508140441293112474e-13
2.750000000000000000e+01	6.167000000000000521e-11	6.910967592689392300e-13	4.583300446120301032e-11	-5.306577636460169389e-13
2.753999999999999915e+01	5.939000000000000119e-11	6.662320152257495763e-13	4.377473199619437380e-11	-5.111887068701710167e-13
2.757999999999999829e+01	5.720000000000000022e-11	6.423252684842261680e-13	4.179039624594927673e-11	-4.923840927491975985e-13
2.762999999999999901e+01	5.509000000000000053e-11	6.192672266384118049e-13	3.941020811099864908e-11	-4.697792333533483428e-13
2.767000000000000171e+01	5.306000000000000211e-11	5.970606609695981927e-13	3.758326294305860971e-11	-4.523894232092095856e-13
2.771000000000000085e+01	5.110000000000000319e-11	5.755957017215584748e-13	3.582230801500896595e-11	-4.355929904863852236e-13
2.775000000000000000e+01	4.920999999999999731e-11	5.548747737654235122e-13	3.412492056113241587e-11	-4.193682683988499348e-13
2.780000000000000071e+01	4.738999999999999739e-11	5.349003019723239639e-13	3.208907429284170940e-11	-3.998599722707711461e-13
2.783999999999999986e+01	4.563000000000000166e-11	5.155617237657098702e-13	3.052664351411433917e-11	-3.848493075599656821e-13
2.787999999999999901e+01	4.393999999999999897e-11	4.969742205242843029e-13	2.902096443951861322e-11	-3.703492384302799580e-13
2.792000000000000171e+01	4.232000000000000223e-11	4.791402171191783249e-13	2.757007627975465462e-11	-3.563421610307344830e-13
2.796999999999999886e+01	4.075000000000000145e-11	4.618354707058385575e-13	2.583054215522126818e-11	-3.394998866550358151e-13
2.801000000000000156e+01	3.923000000000000308e-11	4.452882078456754147e-13	2.449581080223819692e-11	-3.265380924078148905e-13
2.805000000000000071e+01	3.777999999999999775e-11	4.292659295852863161e-13	2.320970012152037147e-11	-3.140138677993660673e-13
2.808999999999999986e+01	3.638000000000000129e-11	4.137788550244361242e-13	2.197061203524028574e-11	-3.019128066129064372e-13
2.814000000000000057e+01	3.501999999999999901e-11	3.987148627408480992e-13	2.048547384891725102e-11	-2.873598815738294781e-13
2.817999999999999972e+01	3.372000000000000091e-11	3.843032762614443864e-13	1.934642657329680849e-11	-2.761590027068045502e-13
2.821999999999999886e+01	3.246999999999999877e-11	3.706195552664079209e-13	1.824929714604664674e-11	-2.653352602346938978e-13
2.826000000000000156e+01	3.125999999999999726e-11	3.571693147202318155e-13	1.719253187815444955e-11	-2.548746447641158158e-13
2.830999999999999872e+01	3.009999999999999816e-11	3.442629958626592710e-13	1.592617235244308998e-11	-2.422899664270776711e-13
2.835000000000000142e+01	2.897999999999999970e-11	3.319551582941286510e-13	1.495520717416062739e-11	-2.326010155500948364e-13
2.839000000000000057e+01	2.789999999999999865e-11	3.199063200563564787e-13	1.402031666707551267e-11	-2.232363850857569092e-13
2.844000000000000128e+01	2.686000000000000147e-11	3.082916492210149622e-13	1.290051953662786586e-11	-2.119693403247960442e-13
2.848000000000000043e+01	2.585999999999999846e-11	2.972618342083625232e-13	1.204221022601889746e-11	-2.032928948850541311e-13
2.851999999999999957e+01	2.489000000000000077e-11	2.863990466285866381e-13	1.121592010482195223e-11	-1.949040431252750678e-13
2.855999999999999872e+01	2.396999999999999904e-11	2.762281556114075514e-13	1.042054327877741136e-11	-1.867927384969257026e-13
2.860999999999999943e+01	2.307000000000000085e-11	2.661230247898892686e-13	9.468248403057454278e-12	-1.770298312831826779e-13
2.864999999999999858e+01	2.221000000000000008e-11	2.565872190688187838e-13	8.738724308932725662e-12	-1.695092896482784422e-13
2.869000000000000128e+01	2.138000000000000139e-11	2.473687250556949493e-13	8.036834080816589600e-12	-1.622364268692958118e-13
2.873999999999999844e+01	2.058000000000000157e-11	2.383502829108453840e-13	7.196808907441551533e-12	-1.534797798814686205e-13
2.878000000000000114e+01	1.981000000000000061e-11	2.297755344478679309e-13	6.553464398180401311e-12	-1.467311257674834714e-13
2.882000000000000028e+01	1.906999999999999851e-11	2.215226010249367936e-13	5.934671604894369028e-12	-1.402020562061755571e-13
2.887000000000000099e+01	1.835999999999999851e-11	2.135930414877788280e-13	5.194475253569286343e-12	-1.323382563200523859e-13
2.891000000000000014e+01	1.768000000000000060e-11	2.059884146821207385e-13	4.627973336061889583e-12	-1.262762834787454835e-13
2.894999999999999929e+01	1.701999999999999977e-11	1.985935969642861765e-13	4.083408213250984317e-12	-1.204099938417402423e-13
2.900000000000000000e+01	1.637999999999999927e-11	1.914096275647596706e-13	3.432335722502533572e-12	-1.133412084642466969e-13
2.903999999999999915e+01	1.577000000000000086e-11	1.845545746135905051e-13	2.934243543636656921e-12	-1.078888235146919683e-13
2.907999999999999829e+01	1.517999999999999954e-11	1.779127948518599536e-13	2.455655962256433832e-12	-1.026098115317412291e-13
2.912999999999999901e+01	1.460999999999999853e-11	1.715696783843812128e-13	1.883868959671310024e-12	-9.624577039394952318e-14
2.917000000000000171e+01	1.406999999999999962e-11	1.654719935163349727e-13	1.446816041970797133e-12	-9.133508251643813586e-14
2.921000000000000085e+01	1.353999999999999926e-11	1.595515551809299471e-13	1.027184252324182945e-12	-8.657847668169946994e-14
2.926000000000000156e+01	1.303999999999999937e-11	1.538855551091567786e-13	5.261751524496504635e-13	-8.084043622894087347e-14
2.930000000000000071e+01	1.254999999999999964e-11	1.483928755881944116e-13	1.434530499822081481e-13	-7.640934619633251359e-14
2.933999999999999986e+01	1.208000000000000023e-11	1.431145084871551620e-13	-2.237674846395794811e-13	-7.211462673932442418e-14
2.939000000000000057e+01	1.162999999999999952e-11	1.380518394466851349e-13	-6.617746304307690496e-13	-6.693085038441755802e-14
2.942999999999999972e+01	1.120000000000000074e-11	1.332062541074304610e-13	-9.959872945356825736e-13	-6.292583370541724560e-14
2.946999999999999886e+01	1.078000000000000051e-11	1.284599730144763811e-13	-1.316356444727828280e-12	-5.904200357052248850e-14
2.951999999999999957e+01	1.038000000000000060e-11	1.239330850238143872e-13	-1.698120337253882497e-12	-5.435058273396468004e-14
2.955999999999999872e+01	9.989999999999999236e-12	1.195650260922063932e-13	-1.989153461019069065e-12	-5.072273738095199734e-14
2.960000000000000142e+01	9.618000000000000417e-12	1.153348730458971131e-13	-2.267858297644195088e-12	-4.720187707709324939e-14
2.964999999999999858e+01	9.260000000000000529e-12	1.113092059179293841e-13	-2.599522959964317725e-12	-4.294519301358907281e-14
2.969000000000000128e+01	8.915999999999999571e-12	1.074315598519764605e-13	-2.851975687850368813e-12	-3.965053432893224543e-14
2.973000000000000043e+01	8.583999999999999774e-12	1.036789909483408109e-13	-3.093417751312531537e-12	-3.644999529800869687e-14


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.083000000000000185e-01	7.686091505991000982e-04	8.041531427381684027e-01	-6.592324440121458910e-04
2.312000000000000166e-02	7.983000000000000096e-01	9.499122617016952756e-04	7.942815724670094779e-01	-1.127331135866978338e-03
3.855999999999999706e-02	7.884999999999999787e-01	1.314735104795385513e-03	7.845173089282078127e-01	-1.436934987956828931e-03
5.403000000000000164e-02	7.786999999999999478e-01	1.576686369745191382e-03	7.748544652455163773e-01	-1.678736715815737964e-03
6.951999999999999846e-02	7.691000000000000059e-01	1.786373290251740565e-03	7.652983730480144020e-01	-1.879338577621765234e-03
8.504000000000000448e-02	7.594999999999999529e-01	1.963153439345504455e-03	7.558419710601609331e-01	-2.051310984924856716e-03
1.005999999999999950e-01	7.500999999999999890e-01	2.116415225223828699e-03	7.464784953177564519e-01	-2.201757875348670651e-03
1.161999999999999977e-01	7.408000000000000140e-01	2.251418482044111914e-03	7.372073893737469685e-01	-2.335099104602954105e-03
1.317000000000000115e-01	7.315000000000000391e-01	2.370970286815154114e-03	7.281097570125879548e-01	-2.453351186697172795e-03
1.474000000000000032e-01	7.224000000000000421e-01	2.478276492376684306e-03	7.190091820832421599e-01	-2.560956001123230932e-03
1.630000000000000060e-01	7.134000000000000341e-01	2.575496157795364050e-03	7.100792376635647329e-01	-2.657460687312287323e-03
1.786999999999999977e-01	7.045000000000000151e-01	2.663761640154154679e-03	7.012040234595160459e-01	-2.745453774904363028e-03
1.943999999999999895e-01	6.955999999999999961e-01	2.743362711553162803e-03	6.924397401006130437e-01	-2.825368535179932031e-03
2.101000000000000090e-01	6.868999999999999551e-01	2.816128071235018959e-03	6.837850010757904329e-01	-2.898087704992915320e-03
2.258999999999999897e-01	6.782000000000000250e-01	2.882265449826579805e-03	6.751843425849723968e-01	-2.964745917734569296e-03
2.416000000000000092e-01	6.696999999999999620e-01	2.942804378327861046e-03	6.667452745149493598e-01	-3.025118692271745822e-03
2.574000000000000177e-01	6.612999999999999989e-01	2.998289009367576929e-03	6.583589413215990005e-01	-3.080507774369542137e-03
2.732999999999999874e-01	6.529000000000000359e-01	3.048410749226843422e-03	6.500260139480247279e-01	-3.131276703011024939e-03
2.891000000000000236e-01	6.445999999999999508e-01	3.094510262965745936e-03	6.418499741917806922e-01	-3.177190500698347242e-03
3.049999999999999933e-01	6.364999999999999547e-01	3.136471214505044420e-03	6.337260016849142197e-01	-3.219187908598498179e-03
3.209000000000000186e-01	6.283999999999999586e-01	3.174560455139157581e-03	6.257048546565704417e-01	-3.257282052875775172e-03
3.367999999999999883e-01	6.203999999999999515e-01	3.209007250659979583e-03	6.177852316732893589e-01	-3.291755689073725104e-03
3.528000000000000025e-01	6.125000000000000444e-01	3.240284566408031548e-03	6.099169840404310428e-01	-3.323047894341230827e-03
3.687000000000000277e-01	6.047000000000000153e-01	3.268496152226686626e-03	6.021971892682065342e-01	-3.350996672076890850e-03
3.847999999999999754e-01	5.968999999999999861e-01	3.293536930366952001e-03	5.944798463234287622e-01	-3.376311359997063739e-03
4.007999999999999896e-01	5.893000000000000460e-01	3.316246310385203341e-03	5.869084195133192905e-01	-3.398684189589145505e-03
4.168000000000000038e-01	5.816999999999999948e-01	3.335944924219684266e-03	5.794334243877151680e-01	-3.418455802520222950e-03
4.329000000000000070e-01	5.743000000000000327e-01	3.355511267107493499e-03	5.720078040920331119e-01	-3.435887074180947291e-03
4.490000000000000102e-01	5.668999999999999595e-01	3.367915637641032394e-03	5.646773463510881275e-01	-3.450995821600483498e-03
4.652000000000000024e-01	5.595999999999999863e-01	3.382702155385248089e-03	5.573961723900247023e-01	-3.463993842173905980e-03
4.813000000000000056e-01	5.523000000000000131e-01	3.392782691085299233e-03	5.502529666100659522e-01	-3.474848498783064329e-03
4.974999999999999978e-01	5.452000000000000179e-01	3.402678474699208887e-03	5.431577852934174055e-01	-3.483814489865435550e-03
5.137000000000000455e-01	5.381000000000000227e-01	3.411180534763295479e-03	5.361540938135688217e-01	-3.490929582278463113e-03
5.299000000000000377e-01	5.312000000000000055e-01	3.416509477747915746e-03	5.292407079561676220e-01	-3.496297959253272074e-03
5.462000000000000188e-01	5.242999999999999883e-01	3.420563631338164635e-03	5.223746176509251882e-01	-3.500034426496008173e-03
5.625000000000000000e-01	5.173999999999999710e-01	3.423342995534043448e-03	5.155976012417342602e-01	-3.502193044473370532e-03
5.787999999999999812e-01	5.107000000000000428e-01	3.423240804536397709e-03	5.089085088112053068e-01	-3.502860035839606458e-03
5.950999999999999623e-01	5.040000000000000036e-01	3.421978139497679466e-03	5.023061937840103131e-01	-3.502116604428741863e-03
6.115000000000000435e-01	4.974999999999999978e-01	3.420930248759100536e-03	4.957498188404079187e-01	-3.500021962893541672e-03
6.279000000000000137e-01	4.909000000000000030e-01	3.418060240570958662e-03	4.892790182366797413e-01	-3.496649417641523473e-03
6.442999999999999838e-01	4.844999999999999862e-01	3.415456968207182704e-03	4.828926797924962822e-01	-3.492067480456052721e-03
6.606999999999999540e-01	4.782000000000000139e-01	3.409697899272016389e-03	4.765896976467022261e-01	-3.486340904696965878e-03
6.772000000000000242e-01	4.718999999999999861e-01	3.402920384461998946e-03	4.703313042237399766e-01	-3.479486003713593185e-03
6.936999999999999833e-01	4.657000000000000028e-01	3.395853617167118085e-03	4.641550943169177046e-01	-3.471592972350436620e-03
7.102000000000000535e-01	4.595000000000000195e-01	3.387784569804924185e-03	4.580599852079579315e-01	-3.462717446566801038e-03
7.268000000000000016e-01	4.534000000000000252e-01	3.376840895452434734e-03	4.520087047851641393e-01	-3.452849761024342091e-03
7.432999999999999607e-01	4.474000000000000199e-01	3.368316896078119363e-03	4.460730962614222195e-01	-3.442159004767302195e-03
7.599000000000000199e-01	4.415000000000000036e-01	3.357034894467884369e-03	4.401801696246941953e-01	-3.430563364855630706e-03
7.764999999999999680e-01	4.356999999999999762e-01	3.345635113402735134e-03	4.343650898608586441e-01	-3.418170739995845739e-03
7.932000000000000162e-01	4.299000000000000044e-01	3.333364688131648136e-03	4.285924940211564005e-01	-3.404943081129568026e-03
8.098999999999999533e-01	4.240999999999999770e-01	3.317775076162989781e-03	4.228966158761937599e-01	-3.390994604373797142e-03
8.265000000000000124e-01	4.184999999999999831e-01	3.305376479132142442e-03	4.173098609541806558e-01	-3.376454813922587835e-03
8.433000000000000496e-01	4.128999999999999893e-01	3.289753380847871330e-03	4.117309397555228290e-01	-3.361092927446569182e-03
8.599999999999999867e-01	4.073999999999999844e-01	3.274157995376521420e-03	4.062591434503022847e-01	-3.345213792088568006e-03
8.768000000000000238e-01	4.018999999999999795e-01	3.257800507549841063e-03	4.008279537774013801e-01	-3.328662067419173136e-03
8.935999999999999499e-01	3.965000000000000191e-01	3.241498445349003110e-03	3.954693736942823667e-01	-3.311564416630253648e-03
9.103999999999999870e-01	3.911999999999999922e-01	3.225272593383697161e-03	3.901824271640166319e-01	-3.293952700166436279e-03
9.273000000000000131e-01	3.859000000000000208e-01	3.208312351875983268e-03	3.849353252369306366e-01	-3.275748113100909915e-03
9.441000000000000503e-01	3.806999999999999829e-01	3.189258060941917248e-03	3.797892070692053812e-01	-3.257195223969147971e-03
9.609999999999999654e-01	3.755999999999999894e-01	3.172555895004531071e-03	3.746818674213769906e-01	-3.238101145312644903e-03
9.779999999999999805e-01	3.704999999999999960e-01	3.153007969590308421e-03	3.696136012477246879e-01	-3.218485275041948947e-03
9.949000000000000066e-01	3.654999999999999916e-01	3.133669622323802251e-03	3.646430996226702193e-01	-3.198604183473677948e-03
1.012000000000000011e+00	3.605999999999999761e-01	3.114559905763894260e-03	3.596818082172018038e-01	-3.178126614644786758e-03
1.028999999999999915e+00	3.557000000000000162e-01	3.094827805613801011e-03	3.548164433480830438e-01	-3.157432541569866156e-03
1.046000000000000041e+00	3.508000000000000007e-01	3.072447977129203790e-03	3.500168880170834718e-01	-3.136426008488180529e-03
1.062999999999999945e+00	3.461000000000000187e-01	3.053263782384570829e-03	3.452822597792364334e-01	-3.115128751087383688e-03
1.080000000000000071e+00	3.412999999999999923e-01	3.032594065397312567e-03	3.406116732923559765e-01	-3.093561569708450868e-03
1.096999999999999975e+00	3.366999999999999993e-01	3.011160514003917259e-03	3.360042635841014036e-01	-3.071744352708516857e-03
1.114000000000000101e+00	3.321000000000000063e-01	2.989195800362866740e-03	3.314591813088242356e-01	-3.049696116946080601e-03
1.131000000000000005e+00	3.275000000000000133e-01	2.966699924474162312e-03	3.269755757798351037e-01	-3.027435057362274414e-03
1.149000000000000021e+00	3.230000000000000093e-01	2.944584522412853518e-03	3.222943169770725591e-01	-3.003651896575321341e-03
1.165999999999999925e+00	3.185999999999999943e-01	2.922866914687017193e-03	3.179346859316905527e-01	-2.981006672222130411e-03
1.183000000000000052e+00	3.141999999999999793e-01	2.900641238724292748e-03	3.136340228207861736e-01	-2.958199555568640469e-03
1.199999999999999956e+00	3.099000000000000088e-01	2.878836451107808728e-03	3.093915359126815923e-01	-2.935245784421967874e-03
1.217999999999999972e+00	3.055999999999999828e-01	2.854770759837177083e-03	3.049620258905684778e-01	-2.910798123800178473e-03
1.235000000000000098e+00	3.014000000000000012e-01	2.832937682057502272e-03	3.008368409515446151e-01	-2.887587593328577729e-03
1.252000000000000002e+00	2.972000000000000197e-01	2.808903745051676785e-03	2.967674594043572811e-01	-2.864273063376002008e-03
1.270000000000000018e+00	2.931000000000000272e-01	2.787075863424424375e-03	2.925186850000013328e-01	-2.839487888794962021e-03
1.286999999999999922e+00	2.889999999999999791e-01	2.763106012298478624e-03	2.885618185451299111e-01	-2.815998765403751776e-03
1.304000000000000048e+00	2.849999999999999756e-01	2.739671364872072173e-03	2.846584788992514437e-01	-2.792442977177605340e-03
1.322000000000000064e+00	2.810000000000000275e-01	2.715821025251848996e-03	2.805830657910578507e-01	-2.767441274316986485e-03
1.338999999999999968e+00	2.771000000000000130e-01	2.692526673940854719e-03	2.767876500329277123e-01	-2.743782812019096660e-03
1.356999999999999984e+00	2.732999999999999874e-01	2.669803899396358711e-03	2.728249214825466673e-01	-2.718695838532723865e-03
1.374000000000000110e+00	2.693999999999999728e-01	2.644148762834648125e-03	2.691344518637114880e-01	-2.694978016538227168e-03
1.391999999999999904e+00	2.656999999999999917e-01	2.621639607889752685e-03	2.652812892862602134e-01	-2.669849556698950140e-03
1.409000000000000030e+00	2.619000000000000217e-01	2.596241969548101092e-03	2.616928603981724666e-01	-2.646111903522718484e-03
1.427000000000000046e+00	2.582999999999999741e-01	2.573976456416802745e-03	2.579462408768762316e-01	-2.620982021103829621e-03
1.445000000000000062e+00	2.545999999999999930e-01	2.548865183808669225e-03	2.542532574804040046e-01	-2.595865806717481596e-03
1.461999999999999966e+00	2.510000000000000009e-01	2.525867013185769533e-03	2.508140021892360516e-01	-2.572165838794424932e-03
1.479999999999999982e+00	2.474999999999999978e-01	2.502077295343811160e-03	2.472231329837954183e-01	-2.547102272512469495e-03
1.497999999999999998e+00	2.439999999999999947e-01	2.477964261351106156e-03	2.436836701481220890e-01	-2.522078302336594642e-03
1.514999999999999902e+00	2.406000000000000083e-01	2.454548089133313984e-03	2.403873869441671141e-01	-2.498488173243692927e-03
1.532999999999999918e+00	2.371000000000000052e-01	2.429793041641269396e-03	2.369457934374555874e-01	-2.473563874455179511e-03
1.550999999999999934e+00	2.338000000000000078e-01	2.406773509058410514e-03	2.335534694117985532e-01	-2.448701695818741343e-03
1.568999999999999950e+00	2.305000000000000104e-01	2.382118343162936344e-03	2.302097128110685009e-01	-2.423908617015811499e-03
1.586000000000000076e+00	2.272000000000000131e-01	2.358508181254696193e-03	2.270956912224212920e-01	-2.400562365501549347e-03
1.604000000000000092e+00	2.240000000000000047e-01	2.335635872990479787e-03	2.238443895862201605e-01	-2.375922283231757422e-03
1.622000000000000108e+00	2.207999999999999963e-01	2.311193171994067874e-03	2.206396349789343792e-01	-2.351369853750900994e-03
1.639999999999999902e+00	2.175999999999999879e-01	2.286491818077058657e-03	2.174807654649147937e-01	-2.326910831490880231e-03
1.657999999999999918e+00	2.144999999999999962e-01	2.263825046508674641e-03	2.143671192694789895e-01	-2.302550585087876581e-03
1.675999999999999934e+00	2.114000000000000046e-01	2.239651390737704834e-03	2.112980484057456754e-01	-2.278294260965285124e-03
1.693999999999999950e+00	2.084000000000000019e-01	2.216290644145753764e-03	2.082729196243210956e-01	-2.254146805870475660e-03
1.711999999999999966e+00	2.053999999999999992e-01	2.192687410440743480e-03	2.052911008098569912e-01	-2.230112818804018317e-03
1.729999999999999982e+00	2.023999999999999966e-01	2.168841689622673548e-03	2.023519695256873197e-01	-2.206196666816393880e-03
1.747999999999999998e+00	1.995000000000000107e-01	2.145829085243044533e-03	1.994549186660738160e-01	-2.182402565087012292e-03
1.766000000000000014e+00	1.965999999999999970e-01	2.122582076654124048e-03	1.965993457750782603e-01	-2.158734451078110454e-03
1.784000000000000030e+00	1.938000000000000000e-01	2.100184350311181704e-03	1.937846531619195067e-01	-2.135195998484008904e-03
1.802000000000000046e+00	1.910000000000000031e-01	2.077560302662716935e-03	1.910102575620014620e-01	-2.111790754705823552e-03
1.820000000000000062e+00	1.882000000000000062e-01	2.053623360502115219e-03	1.882755850488831428e-01	-2.088522080542804405e-03
1.838999999999999968e+00	1.854999999999999982e-01	2.031658069510795979e-03	1.854314482329273983e-01	-2.064112254094361762e-03
1.856999999999999984e+00	1.827999999999999903e-01	2.008419143825644106e-03	1.827766432187512280e-01	-2.041133807777558481e-03
1.875000000000000000e+00	1.801000000000000101e-01	1.986032964488085740e-03	1.801598488174944723e-01	-2.018300923284139028e-03
1.893000000000000016e+00	1.774999999999999911e-01	1.963510530486997988e-03	1.775805186648295175e-01	-1.995616156342576008e-03
1.911999999999999922e+00	1.748999999999999999e-01	1.940807963201923942e-03	1.748979415099010115e-01	-1.971834457545159746e-03
1.929999999999999938e+00	1.723999999999999977e-01	1.920033745815942884e-03	1.723939435232716144e-01	-1.949461583412656065e-03
1.947999999999999954e+00	1.698999999999999955e-01	1.898076537728392039e-03	1.699257965573978957e-01	-1.927243789763958583e-03
1.967000000000000082e+00	1.673999999999999932e-01	1.875946124560084333e-03	1.673588535186369963e-01	-1.903962029137659228e-03
1.985000000000000098e+00	1.648999999999999910e-01	1.853642506311019983e-03	1.649627901650636552e-01	-1.882068936366040023e-03
2.003000000000000114e+00	1.625000000000000056e-01	1.832293248056926158e-03	1.626010329377056696e-01	-1.860336520604436057e-03
2.021999999999999797e+00	1.600999999999999923e-01	1.809853375144333072e-03	1.601447396892553277e-01	-1.837572739252147334e-03
2.040000000000000036e+00	1.577000000000000068e-01	1.788185419541646511e-03	1.578519594852557661e-01	-1.816175254915152956e-03
2.059000000000000163e+00	1.554000000000000103e-01	1.767488567091736636e-03	1.554674052384188987e-01	-1.793768097638052863e-03
2.076999999999999957e+00	1.531000000000000139e-01	1.745748442705401292e-03	1.532415916903261399e-01	-1.772711182700986232e-03
2.096000000000000085e+00	1.509000000000000064e-01	1.725889902846354951e-03	1.509266824079482094e-01	-1.750666015679012673e-03
2.113999999999999879e+00	1.486000000000000099e-01	1.703873805031346986e-03	1.487658750754330683e-01	-1.729954173721036815e-03
2.133000000000000007e+00	1.464000000000000024e-01	1.683719661834475433e-03	1.465185774321850209e-01	-1.708275384800730760e-03
2.152000000000000135e+00	1.441999999999999948e-01	1.662580559078366592e-03	1.443052277789494131e-01	-1.686786126375312139e-03
2.169999999999999929e+00	1.421000000000000041e-01	1.642470294501953464e-03	1.422392187537244723e-01	-1.666603405899390062e-03
2.189000000000000057e+00	1.400000000000000133e-01	1.623047076745876222e-03	1.400905123550341691e-01	-1.645485401345611392e-03
2.208000000000000185e+00	1.378999999999999948e-01	1.602682200700750095e-03	1.379742662196624947e-01	-1.624559005814061284e-03
2.225999999999999979e+00	1.358000000000000040e-01	1.582196081099095011e-03	1.359988971386431877e-01	-1.604911136540783986e-03
2.245000000000000107e+00	1.338000000000000023e-01	1.562756697535480329e-03	1.339444573753724443e-01	-1.584359071133069081e-03
2.263999999999999790e+00	1.318000000000000005e-01	1.543201843918027378e-03	1.319210535381332428e-01	-1.563999774229979335e-03
2.282999999999999918e+00	1.297999999999999987e-01	1.522782119597329087e-03	1.299282160898423411e-01	-1.543833441799001777e-03
2.301000000000000156e+00	1.279000000000000137e-01	1.504183935375923500e-03	1.280680401500519372e-01	-1.524906570209504098e-03
2.319999999999999840e+00	1.260000000000000009e-01	1.485476054603372068e-03	1.261334051598865802e-01	-1.505116242198566243e-03
2.338999999999999968e+00	1.241000000000000020e-01	1.466658477279674357e-03	1.242279965771552336e-01	-1.485519053728566550e-03
2.358000000000000096e+00	1.222000000000000031e-01	1.447025681375881286e-03	1.223513711069477983e-01	-1.466114856870164582e-03
2.376999999999999780e+00	1.203000000000000042e-01	1.427999680605006490e-03	1.205030930288360086e-01	-1.446903455847557002e-03
2.395999999999999908e+00	1.184999999999999942e-01	1.409369742118795395e-03	1.186827356232279529e-01	-1.427884649157680876e-03
2.415000000000000036e+00	1.166999999999999982e-01	1.390656665193821346e-03	1.168898779447602593e-01	-1.409058150499414505e-03
2.434000000000000163e+00	1.150000000000000050e-01	1.373718362996336232e-03	1.151241027080857904e-01	-1.390423539132279191e-03
2.452999999999999847e+00	1.131999999999999951e-01	1.354830926290066578e-03	1.133850006576591629e-01	-1.371980383005196209e-03
2.471999999999999975e+00	1.115000000000000019e-01	1.337059507654140764e-03	1.116721705613552829e-01	-1.353728244383851920e-03
2.491000000000000103e+00	1.097999999999999948e-01	1.319209569381605022e-03	1.099852153230520546e-01	-1.335666574699487328e-03
2.509999999999999787e+00	1.081000000000000016e-01	1.301281111472459787e-03	1.083237426281447174e-01	-1.317794739409296548e-03
2.528999999999999915e+00	1.064999999999999974e-01	1.284480218639041504e-03	1.066873678493925198e-01	-1.300112107582074078e-03
2.548000000000000043e+00	1.048000000000000043e-01	1.266397030857753471e-03	1.050757133808504773e-01	-1.282618037342182857e-03
2.568000000000000060e+00	1.032000000000000001e-01	1.249446026954346067e-03	1.034055298112955545e-01	-1.264406098684601326e-03
2.587000000000000188e+00	1.016999999999999987e-01	1.233634135132049810e-03	1.018434505882542251e-01	-1.247296642750051051e-03
2.605999999999999872e+00	1.000999999999999945e-01	1.215959711341347551e-03	1.003049681782175045e-01	-1.230373341523472580e-03
2.625000000000000000e+00	9.857000000000000484e-02	1.199650489997171549e-03	9.878972727071134996e-02	-1.213635375543955326e-03
2.645000000000000018e+00	9.704999999999999738e-02	1.183392537356899119e-03	9.721945833027546835e-02	-1.196215662813055348e-03
2.664000000000000146e+00	9.556000000000000605e-02	1.166879164957537653e-03	9.575082672345944235e-02	-1.179855184844705784e-03
2.682999999999999829e+00	9.407999999999999696e-02	1.150979631364378204e-03	9.430438054082890265e-02	-1.163677178144264428e-03
2.702999999999999847e+00	9.263000000000000400e-02	1.134844654331443499e-03	9.280540567967716925e-02	-1.146843761346871436e-03
2.721999999999999975e+00	9.120000000000000329e-02	1.118904821689494867e-03	9.140345397419878670e-02	-1.131037165582359557e-03
2.741000000000000103e+00	8.978999999999999482e-02	1.103161172669016744e-03	9.002267977781291952e-02	-1.115409891323481534e-03
2.761000000000000121e+00	8.838999999999999635e-02	1.088002033061066061e-03	8.859176124202114422e-02	-1.099152704150664151e-03
2.779999999999999805e+00	8.702000000000000013e-02	1.072645786071214523e-03	8.725346169969162846e-02	-1.083890185208928603e-03
2.799999999999999822e+00	8.566999999999999615e-02	1.057488955864340678e-03	8.586655979028703922e-02	-1.068014451583022004e-03
2.818999999999999950e+00	8.433999999999999830e-02	1.042532581670929399e-03	8.456942676118514579e-02	-1.053111870682417461e-03
2.838999999999999968e+00	8.301999999999999658e-02	1.027653918823751358e-03	8.322518700861948615e-02	-1.037612476141731768e-03
2.858000000000000096e+00	8.172999999999999710e-02	1.012629532768629693e-03	8.196795568195015813e-02	-1.023064970873008685e-03
2.878000000000000114e+00	8.044999999999999374e-02	9.981638485690028702e-04	8.066506610331318494e-02	-1.007936649746544403e-03
2.898000000000000131e+00	7.918999999999999651e-02	9.839023154245617273e-04	7.938288538391641280e-02	-9.929965031239185082e-04
2.916999999999999815e+00	7.795000000000000540e-02	9.698459725657901593e-04	7.818369605300190539e-02	-9.789763743760133714e-04
2.936999999999999833e+00	7.673000000000000653e-02	9.555528583616241037e-04	7.694095699824618495e-02	-9.643990562987397657e-04
2.955999999999999961e+00	7.552000000000000379e-02	9.417922343107318394e-04	7.577865587226982613e-02	-9.507209229736536191e-04
2.975999999999999979e+00	7.434000000000000330e-02	9.279351350298576957e-04	7.457414402616624471e-02	-9.365007368387014315e-04
2.995999999999999996e+00	7.316999999999999893e-02	9.141757234145304629e-04	7.338877798237665451e-02	-9.224615088568228517e-04
3.016000000000000014e+00	7.201000000000000456e-02	9.009300958037552102e-04	7.222225344103033740e-02	-9.086017166499182115e-04
3.036000000000000032e+00	7.087999999999999856e-02	8.876109137686850068e-04	7.107427042481376245e-02	-8.949197961797852830e-04
3.055000000000000160e+00	6.976000000000000256e-02	8.743909782448888030e-04	7.000059215637734200e-02	-8.820853210222575052e-04
3.075000000000000178e+00	6.865000000000000269e-02	8.612706356425275716e-04	6.888792211417002487e-02	-8.687458356830162539e-04
3.095000000000000195e+00	6.757000000000000506e-02	8.485013797388606767e-04	6.779293802723740381e-02	-8.555796751428273615e-04
3.115000000000000213e+00	6.648999999999999355e-02	8.357071823035645917e-04	6.671535840561058917e-02	-8.425852433860743940e-04
3.134999999999999787e+00	6.543999999999999817e-02	8.232654572076089031e-04	6.565490659121046846e-02	-8.297609673046735593e-04
3.154999999999999805e+00	6.439999999999999891e-02	8.109254034940574941e-04	6.461131065176380084e-02	-8.171052959891423120e-04
3.174999999999999822e+00	6.336999999999999578e-02	7.986873675730718795e-04	6.358430269512865829e-02	-8.046166461061974836e-04
3.194999999999999840e+00	6.235999999999999877e-02	7.866778468886316544e-04	6.257361879439327090e-02	-7.922934042328548835e-04
3.214999999999999858e+00	6.135999999999999788e-02	7.744170056320130941e-04	6.157899945818547799e-02	-7.801339800129199024e-04
3.234999999999999876e+00	6.038000000000000311e-02	7.627457544702910411e-04	6.060018954281416736e-02	-7.681368062723908582e-04
3.254999999999999893e+00	5.942000000000000060e-02	7.509616890659691823e-04	5.963693781063868216e-02	-7.563002928931659985e-04
3.274999999999999911e+00	5.847000000000000114e-02	7.396305549478267511e-04	5.868899679725941149e-02	-7.446228212229438282e-04
3.294999999999999929e+00	5.752999999999999781e-02	7.280719448236233670e-04	5.775612310713638953e-02	-7.331027948669900608e-04
3.314999999999999947e+00	5.659999999999999754e-02	7.169558736807540682e-04	5.683807734318074845e-02	-7.217386414083286654e-04
3.334999999999999964e+00	5.569000000000000339e-02	7.057503709811873902e-04	5.593462387614001052e-02	-7.105287769913904827e-04
3.355999999999999872e+00	5.480000000000000149e-02	6.947879327449491904e-04	5.500144887658023340e-02	-6.989227082832786403e-04
3.375999999999999890e+00	5.390999999999999959e-02	6.838152176739196314e-04	5.412718836158486591e-02	-6.880241160586637351e-04
3.395999999999999908e+00	5.303999999999999687e-02	6.730860289464341570e-04	5.326682410055533223e-02	-6.772749607329389037e-04
3.415999999999999925e+00	5.217999999999999722e-02	6.624737536484596231e-04	5.242013524489232829e-02	-6.666736730591826116e-04
3.436999999999999833e+00	5.133999999999999675e-02	6.521055820442984378e-04	5.154559231782812612e-02	-6.556997159984096889e-04
3.456999999999999851e+00	5.050999999999999934e-02	6.418547857498635824e-04	5.072626228792800201e-02	-6.453965829472832309e-04
3.476999999999999869e+00	4.968999999999999806e-02	6.317215379702357603e-04	4.991995539450508335e-02	-6.352365076905814841e-04
3.498000000000000220e+00	4.887999999999999984e-02	6.217060119104956747e-04	4.908712282169309937e-02	-6.247207018340435137e-04
3.517999999999999794e+00	4.807999999999999774e-02	6.115307907662975977e-04	4.830686984439332837e-02	-6.148490320247400592e-04
3.539000000000000146e+00	4.730000000000000177e-02	6.018830368280313984e-04	4.750094842949850044e-02	-6.046325985210945775e-04
3.559000000000000163e+00	4.653000000000000191e-02	5.923535819599219827e-04	4.674590758859874240e-02	-5.950427959469224660e-04
3.580000000000000071e+00	4.576999999999999819e-02	5.826783461488422222e-04	4.596602754640744665e-02	-5.851189537082749281e-04
3.600000000000000089e+00	4.501999999999999752e-02	5.731304160721188527e-04	4.523538401144230892e-02	-5.758045946775474039e-04
3.620999999999999996e+00	4.427999999999999992e-02	5.639654424289488764e-04	4.448070412183752209e-02	-5.661665806611797290e-04
3.641000000000000014e+00	4.356000000000000150e-02	5.547952726333562831e-04	4.377366980108304828e-02	-5.571212464493906745e-04
3.661999999999999922e+00	4.284000000000000308e-02	5.456251028377635814e-04	4.304337554983385383e-02	-5.477624027182439841e-04
3.681999999999999940e+00	4.213999999999999690e-02	5.369529553843737637e-04	4.235918723016653120e-02	-5.389798040063435757e-04
3.702999999999999847e+00	4.145000000000000073e-02	5.281608922800734617e-04	4.165249085108652799e-02	-5.298935244550226267e-04
3.724000000000000199e+00	4.075999999999999762e-02	5.193688291757730512e-04	4.095758438164006504e-02	-5.209443160708161855e-04
3.744000000000000217e+00	4.009000000000000064e-02	5.108316084802930635e-04	4.030654960744282228e-02	-5.125471548418806611e-04
3.765000000000000124e+00	3.942999999999999977e-02	5.024218089892230161e-04	3.963409717503885848e-02	-5.038607045960334999e-04
3.786000000000000032e+00	3.878000000000000197e-02	4.939155342681716314e-04	3.897286339141239897e-02	-4.953063449406860854e-04
3.806999999999999940e+00	3.814000000000000029e-02	4.857642722276447433e-04	3.832266113017910453e-02	-4.868824093628895656e-04
3.826999999999999957e+00	3.749999999999999861e-02	4.776130101871179094e-04	3.771350830002851567e-02	-4.789793668580788911e-04
3.847999999999999865e+00	3.688000000000000306e-02	4.697164750853576238e-04	3.708431553564803945e-02	-4.708053446169320260e-04
3.869000000000000217e+00	3.626999999999999669e-02	4.617378985103453236e-04	3.646561967648161151e-02	-4.627569095013867322e-04
3.890000000000000124e+00	3.567000000000000032e-02	4.540995544489666281e-04	3.585724573258628617e-02	-4.548324413103484653e-04
3.911000000000000032e+00	3.506999999999999701e-02	4.462587336481830527e-04	3.525902131420129842e-02	-4.470303432949381114e-04
3.931999999999999940e+00	3.448999999999999982e-02	4.388783496870783066e-04	3.467077677611525577e-02	-4.393490360710748492e-04
3.952999999999999847e+00	3.391000000000000264e-02	4.313021862496912865e-04	3.409234591692189564e-02	-4.317869355554168577e-04
3.974000000000000199e+00	3.334000000000000158e-02	4.238598526047023972e-04	3.352356525561491635e-02	-4.243424720293047193e-04
3.995000000000000107e+00	3.278999999999999970e-02	4.166782503412794691e-04	3.296427369346006941e-02	-4.170140981211940606e-04
4.016000000000000014e+00	3.223999999999999783e-02	4.096891366576044225e-04	3.241431253238299254e-02	-4.098002869640706564e-04
4.036999999999999922e+00	3.169999999999999901e-02	4.026440777328449709e-04	3.187352622473758890e-02	-4.026995141479401122e-04
4.057999999999999829e+00	3.116000000000000020e-02	3.956052541909927897e-04	3.134176207105636436e-02	-3.957102630636959530e-04
4.078999999999999737e+00	3.064000000000000057e-02	3.888264692103835939e-04	3.081886956805450495e-02	-3.888310380448588939e-04
4.099999999999999645e+00	3.012000000000000094e-02	3.820536886725739195e-04	3.030470035962703340e-02	-3.820603641799846556e-04
4.121000000000000441e+00	2.962000000000000050e-02	3.753694736660578911e-04	2.979910873261658669e-02	-3.753967777334229735e-04
4.142000000000000348e+00	2.912000000000000005e-02	3.688649300633137424e-04	2.930195201913361053e-02	-3.688388181948281004e-04
4.163000000000000256e+00	2.861999999999999961e-02	3.623661599632615289e-04	2.881308965871091574e-02	-3.623850433523632107e-04
4.184999999999999609e+00	2.813999999999999835e-02	3.559638073581638780e-04	2.830969336032398975e-02	-3.557341408679706826e-04
4.206000000000000405e+00	2.766000000000000056e-02	3.497322349626925909e-04	2.783738454367562509e-02	-3.494892766318698912e-04
4.227000000000000313e+00	2.718999999999999889e-02	3.436325871037311020e-04	2.737295522855784369e-02	-3.433443017127542113e-04
4.248000000000000220e+00	2.673000000000000029e-02	3.375103648492443079e-04	2.691627427656746729e-02	-3.372978295333779351e-04
4.269999999999999574e+00	2.628000000000000128e-02	3.315249168735285765e-04	2.644601631041511997e-02	-3.310675902563821760e-04
4.291000000000000369e+00	2.582999999999999879e-02	3.256989907771898622e-04	2.600479944957905659e-02	-3.252185657747986495e-04
4.312000000000000277e+00	2.538999999999999937e-02	3.198577071636907751e-04	2.557094317175837364e-02	-3.194639230382480223e-04
4.333999999999999631e+00	2.495999999999999955e-02	3.141524472736126751e-04	2.512418847315386200e-02	-3.135350311807487238e-04
4.355000000000000426e+00	2.452999999999999972e-02	3.084571178081647446e-04	2.470502396213979102e-02	-3.079695156095199832e-04
4.376999999999999780e+00	2.410999999999999949e-02	3.028973501859224659e-04	2.427339755761306894e-02	-3.022358947659131451e-04
4.397999999999999687e+00	2.369999999999999885e-02	2.974727979967244323e-04	2.386842637390857932e-02	-2.968540758990058717e-04
4.419999999999999929e+00	2.329000000000000167e-02	2.920577143519411246e-04	2.345141536528044454e-02	-2.913100982236450660e-04
4.440999999999999837e+00	2.289000000000000062e-02	2.867773842599865642e-04	2.306015771048514074e-02	-2.861066536180394680e-04
4.463000000000000078e+00	2.249999999999999917e-02	2.816314613106995070e-04	2.265726805745076414e-02	-2.807468047484931164e-04
4.483999999999999986e+00	2.211000000000000118e-02	2.764945450256116777e-04	2.227925902591384663e-02	-2.757165385733793763e-04
4.506000000000000227e+00	2.172999999999999932e-02	2.713661157894810207e-04	2.189001150244463192e-02	-2.705354410768671665e-04
4.527999999999999581e+00	2.136000000000000051e-02	2.664988798151317144e-04	2.150756459872174217e-02	-2.654437537289883750e-04
4.549000000000000377e+00	2.099000000000000171e-02	2.616401886247664635e-04	2.114873647900589876e-02	-2.606656628492733932e-04
4.570999999999999730e+00	2.062999999999999903e-02	2.567954693109154710e-04	2.077924023291837646e-02	-2.557448196575939914e-04
4.592999999999999972e+00	2.026999999999999982e-02	2.520802496624438343e-04	2.041619884588311007e-02	-2.509094170336669915e-04
4.613999999999999879e+00	1.992000000000000021e-02	2.473825814621555350e-04	2.007557762570919349e-02	-2.463723019867953981e-04
4.636000000000000121e+00	1.957000000000000059e-02	2.426970376175201802e-04	1.972483002244159594e-02	-2.417001199718605913e-04
4.658000000000000362e+00	1.923000000000000057e-02	2.382584842180441686e-04	1.938021032503348812e-02	-2.371095466730830726e-04
4.679999999999999716e+00	1.890000000000000013e-02	2.338424474790665793e-04	1.904161093122121867e-02	-2.325993182932812177e-04
4.701999999999999957e+00	1.856999999999999970e-02	2.294378422754189044e-04	1.870892685747194487e-02	-2.281681860971593854e-04
4.724000000000000199e+00	1.824999999999999886e-02	2.251680483596270224e-04	1.838205523486198187e-02	-2.238149166824657970e-04
4.745000000000000107e+00	1.793000000000000149e-02	2.209093395690036482e-04	1.807537028459457740e-02	-2.197310388475106854e-04
4.767000000000000348e+00	1.762000000000000025e-02	2.167847492459129013e-04	1.775956744727584177e-02	-2.155264547800797884e-04
4.788999999999999702e+00	1.730999999999999900e-02	2.126708976378291472e-04	1.744928141611154157e-02	-2.113961815247682868e-04
4.810999999999999943e+00	1.700000000000000122e-02	2.085677847447523316e-04	1.714441632585276404e-02	-2.073390478263860415e-04
4.833000000000000185e+00	1.670999999999999916e-02	2.047204380209264739e-04	1.684487774672484978e-02	-2.033538973960215095e-04
4.855000000000000426e+00	1.641000000000000097e-02	2.006660534905692936e-04	1.655057245260407178e-02	-1.994395885781186832e-04
4.876999999999999780e+00	1.611999999999999891e-02	1.968406460769725941e-04	1.626140847928863459e-02	-1.955949942486669558e-04
4.899000000000000021e+00	1.583999999999999991e-02	1.931472209349127656e-04	1.597729612471600336e-02	-1.918190034050793337e-04
4.921000000000000263e+00	1.555999999999999918e-02	1.893736595754893907e-04	1.569814762609799894e-02	-1.881105203900628148e-04
4.943999999999999950e+00	1.528999999999999977e-02	1.858227822148924245e-04	1.541152395669860738e-02	-1.843044761134479453e-04
4.966000000000000192e+00	1.502000000000000036e-02	1.821945399182240593e-04	1.514226010651736898e-02	-1.807307218675849802e-04
4.988000000000000433e+00	1.474999999999999922e-02	1.785787683873701806e-04	1.487770000392310901e-02	-1.772212231790205417e-04
5.009999999999999787e+00	1.448999999999999941e-02	1.751799650876777669e-04	1.461776194700278170e-02	-1.737749434751268752e-04
5.032000000000000028e+00	1.423999999999999919e-02	1.718286777151396317e-04	1.436236549528190076e-02	-1.703908596681412793e-04
5.054999999999999716e+00	1.397999999999999937e-02	1.683685020818324201e-04	1.410012983835461781e-02	-1.669183578887547680e-04
5.076999999999999957e+00	1.374000000000000048e-02	1.651607439862148635e-04	1.385377665753329511e-02	-1.636583588114453832e-04
5.099000000000000199e+00	1.349000000000000025e-02	1.618440976298281221e-04	1.361172711097254941e-02	-1.604575201573703812e-04
5.121000000000000441e+00	1.324999999999999963e-02	1.586587407246551403e-04	1.337390651410915766e-02	-1.573148759646118323e-04
5.144000000000000128e+00	1.302000000000000032e-02	1.556039804503728068e-04	1.312971751613698813e-02	-1.540905711562206638e-04
5.166000000000000369e+00	1.277999999999999969e-02	1.524405628554290103e-04	1.290031832390062423e-02	-1.510640015505794779e-04
5.189000000000000057e+00	1.255999999999999998e-02	1.495263296366674405e-04	1.266477544680066902e-02	-1.479590000961638783e-04
5.211000000000000298e+00	1.233000000000000068e-02	1.465034390972444077e-04	1.244349856598154190e-02	-1.450446198149403011e-04
5.232999999999999652e+00	1.210999999999999924e-02	1.436097595480659902e-04	1.222608782649022008e-02	-1.421837119344536004e-04
5.256000000000000227e+00	1.188999999999999953e-02	1.407262413636253286e-04	1.200285519501276786e-02	-1.392489721918768535e-04
5.277999999999999581e+00	1.167999999999999941e-02	1.379035758975572467e-04	1.179314291133599576e-02	-1.364946841670544152e-04
5.301000000000000156e+00	1.146999999999999929e-02	1.351592568630181988e-04	1.157781419184725560e-02	-1.336695065888116409e-04
5.323000000000000398e+00	1.125999999999999918e-02	1.323596276726907845e-04	1.137552734466089344e-02	-1.310182281738268362e-04
5.346000000000000085e+00	1.106000000000000039e-02	1.297532376174611647e-04	1.116782367714144568e-02	-1.282989030043747767e-04
5.368999999999999773e+00	1.085999999999999986e-02	1.270933849273045467e-04	1.096391233609806705e-02	-1.256322798403207896e-04
5.391000000000000014e+00	1.067000000000000066e-02	1.246234227406844205e-04	1.077235093548092534e-02	-1.231300522061939528e-04
5.413999999999999702e+00	1.047000000000000014e-02	1.219852206856224101e-04	1.057565934759324699e-02	-1.205638644105331062e-04
5.437000000000000277e+00	1.027999999999999921e-02	1.194747862451320583e-04	1.038255909004742392e-02	-1.180476765876917867e-04
5.458999999999999631e+00	1.009999999999999960e-02	1.171495657709977861e-04	1.020115462193281822e-02	-1.156868575095551337e-04
5.482000000000000206e+00	9.915999999999999467e-03	1.147291055964579478e-04	1.001489224448862819e-02	-1.132659430617904641e-04
5.504999999999999893e+00	9.735999999999999863e-03	1.123654335943956301e-04	9.832030125869709036e-03	-1.108924415346916701e-04
5.527999999999999581e+00	9.560000000000000789e-03	1.100582033546492909e-04	9.652506559124581637e-03	-1.085655094781713497e-04
5.549999999999999822e+00	9.386000000000000246e-03	1.077841014733490343e-04	9.483856457744053309e-03	-1.063825588116859019e-04
5.573000000000000398e+00	9.214999999999999233e-03	1.055544093747548382e-04	9.310690248056077353e-03	-1.041443480077978696e-04
5.596000000000000085e+00	9.046999999999999487e-03	1.033688672512455935e-04	9.140685494776512252e-03	-1.019502793978897912e-04
5.618999999999999773e+00	8.881999999999999271e-03	1.012272152952001366e-04	8.973784221869885586e-03	-9.979955560080627265e-05
5.642000000000000348e+00	8.720000000000000320e-03	9.912919369899734503e-05	8.809930245023519374e-03	-9.769139821908273300e-05
5.665000000000000036e+00	8.560999999999999166e-03	9.702511569847074239e-05	8.649068165214960843e-03	-9.562503902256738373e-05
5.687999999999999723e+00	8.404000000000000012e-03	9.500317154723907228e-05	8.491143219755449556e-03	-9.359971860145783508e-05
5.711000000000000298e+00	8.250000000000000389e-03	9.302411874750547672e-05	8.336101316273670722e-03	-9.161468664524846639e-05
5.733999999999999986e+00	8.099000000000000296e-03	9.104093789334721017e-05	8.183889840961544940e-03	-8.966920952962543264e-05
5.756999999999999673e+00	7.950999999999999734e-03	8.914774285214480652e-05	8.034457568070807465e-03	-8.776256942209000999e-05
5.780000000000000249e+00	7.804000000000000173e-03	8.727427586964059934e-05	7.887753880615971588e-03	-8.589405688776926325e-05
5.802999999999999936e+00	7.661000000000000275e-03	8.540968276077388400e-05	7.743728732195287109e-03	-8.406297049032320488e-05
5.825999999999999623e+00	7.519999999999999775e-03	8.357722496789022617e-05	7.602332774040325598e-03	-8.226861804520960728e-05
5.849000000000000199e+00	7.381000000000000408e-03	8.181930886826166611e-05	7.463518240363634093e-03	-8.051032554705903673e-05
5.871999999999999886e+00	7.244999999999999704e-03	8.006075768333697259e-05	7.327238371477310525e-03	-7.878743130075017661e-05
5.895999999999999908e+00	7.111000000000000133e-03	7.837471591871982023e-05	7.187685649984358084e-03	-7.702666126647017412e-05
5.918999999999999595e+00	6.980000000000000093e-03	7.668908984629648319e-05	7.056442083313733959e-03	-7.537407572267375072e-05
5.942000000000000171e+00	6.850000000000000186e-03	7.502349205471133767e-05	6.927594339053348357e-03	-7.375492266480574951e-05
5.964999999999999858e+00	6.723999999999999942e-03	7.341057170168703897e-05	6.801099045621312837e-03	-7.216858383667735860e-05
5.988999999999999879e+00	6.598999999999999831e-03	7.181726393730710292e-05	6.671565902240028309e-03	-7.054760036127126336e-05
6.011999999999999567e+00	6.475999999999999986e-03	7.029170245351391713e-05	6.549745598108216646e-03	-6.902642990715154403e-05
6.035000000000000142e+00	6.355999999999999671e-03	6.876902194756395639e-05	6.430149315921560201e-03	-6.753624061937079444e-05
6.059000000000000163e+00	6.237000000000000356e-03	6.726544018851880117e-05	6.307680254673925582e-03	-6.601366035505623348e-05
6.081999999999999851e+00	6.120999999999999705e-03	6.580235377735461108e-05	6.192503280978081323e-03	-6.458498308652022035e-05
6.105999999999999872e+00	6.007000000000000187e-03	6.436873532392984264e-05	6.074560310887254858e-03	-6.312536201911501943e-05
6.128999999999999559e+00	5.895000000000000066e-03	6.296437698214760854e-05	5.963640026704930888e-03	-6.175585847883602721e-05
6.152000000000000135e+00	5.785000000000000211e-03	6.155567119283838530e-05	5.854744674095011849e-03	-6.041447631615514584e-05
6.176000000000000156e+00	5.675999999999999622e-03	6.019922714989620033e-05	5.743233641606935481e-03	-5.904417807729963664e-05
6.198999999999999844e+00	5.570000000000000298e-03	5.888204869876161301e-05	5.638362299726488482e-03	-5.775861668708992151e-05
6.222999999999999865e+00	5.466000000000000372e-03	5.759328742787652567e-05	5.530972474307943934e-03	-5.644544075432391327e-05
6.246999999999999886e+00	5.362999999999999712e-03	5.632223348974748869e-05	5.425627893722723138e-03	-5.516057677076209869e-05
6.269999999999999574e+00	5.262000000000000184e-03	5.504887015054170071e-05	5.326555426504366725e-03	-5.395528830722076300e-05
6.293999999999999595e+00	5.163000000000000055e-03	5.383432148325824747e-05	5.225103302656708762e-03	-5.272423362106170365e-05
6.317000000000000171e+00	5.066000000000000190e-03	5.264741634686359405e-05	5.129691990450746183e-03	-5.156950761682186794e-05
6.341000000000000192e+00	4.969999999999999592e-03	5.144889492305285822e-05	5.031989388191523797e-03	-5.039018320422049496e-05
6.365000000000000213e+00	4.876000000000000126e-03	5.030690763760116120e-05	4.936147490882215189e-03	-4.923648921495896278e-05
6.389000000000000234e+00	4.784000000000000058e-03	4.916437764289641811e-05	4.842130489448475718e-03	-4.810790432327132870e-05
6.411999999999999922e+00	4.694000000000000256e-03	4.807685758184007349e-05	4.753711340396385432e-03	-4.704943896015496423e-05
6.435999999999999943e+00	4.604999999999999719e-03	4.697919347655406496e-05	4.663168786425456527e-03	-4.596857562878863077e-05
6.459999999999999964e+00	4.518000000000000314e-03	4.593513057025962805e-05	4.574350774585387615e-03	-4.491135513198104369e-05
6.483999999999999986e+00	4.432000000000000176e-03	4.488163953406931051e-05	4.487224212066021588e-03	-4.387729378758067542e-05
6.508000000000000007e+00	4.348000000000000302e-03	4.388037560322989464e-05	4.401756578783225932e-03	-4.286591603672517623e-05
6.532000000000000028e+00	4.264999999999999694e-03	4.287036481581225157e-05	4.317916580120268431e-03	-4.187676320761534181e-05
6.554999999999999716e+00	4.184000000000000219e-03	4.188708534585810757e-05	4.239068779322371743e-03	-4.094926294098633014e-05
6.578999999999999737e+00	4.104000000000000009e-03	4.094401832215299855e-05	4.158327459713879667e-03	-4.000233211580070912e-05
6.602999999999999758e+00	4.026000000000000065e-03	4.000313368246542333e-05	4.079123736642836610e-03	-3.907630587768502072e-05
6.626999999999999780e+00	3.949000000000000253e-03	3.907844949133132981e-05	4.001428085997224549e-03	-3.817075108518202739e-05
6.650999999999999801e+00	3.873000000000000140e-03	3.816984450519415520e-05	3.925212101938971992e-03	-3.728525037124332962e-05
6.674999999999999822e+00	3.798999999999999860e-03	3.730894597180011530e-05	3.850447814143361999e-03	-3.641939266715698019e-05
6.698999999999999844e+00	3.726000000000000145e-03	3.644144832482924541e-05	3.777107539346411750e-03	-3.557277113946327680e-05
6.724000000000000199e+00	3.654999999999999829e-03	3.559933099569194431e-05	3.702196135651457561e-03	-3.471089483390471270e-05
6.748000000000000220e+00	3.585000000000000079e-03	3.477265201275278101e-05	3.631678836609928199e-03	-3.390230696470990517e-05
6.772000000000000242e+00	3.516000000000000028e-03	3.396129013245521307e-05	3.562504545502125433e-03	-3.311176431988626685e-05
6.796000000000000263e+00	3.448000000000000110e-03	3.316512411124272514e-05	3.494647849425721632e-03	-3.233889302755973196e-05
6.820000000000000284e+00	3.382000000000000024e-03	3.239361094652462580e-05	3.428083591894333631e-03	-3.158332300427085793e-05
6.844000000000000306e+00	3.317000000000000070e-03	3.163697032474085144e-05	3.362786876418265205e-03	-3.084468800708629812e-05
6.868999999999999773e+00	3.252999999999999815e-03	3.089508100233487314e-05	3.296091204452837164e-03	-3.009290042022268554e-05
6.892999999999999794e+00	3.190000000000000127e-03	3.016782173575016540e-05	3.233308041888195011e-03	-2.938774742219852604e-05
6.916999999999999815e+00	3.128000000000000138e-03	2.945507128143019253e-05	3.171720756011170601e-03	-2.869847520211272845e-05
6.940999999999999837e+00	3.066999999999999848e-03	2.875670839581841547e-05	3.111306494709088679e-03	-2.802474761104403679e-05
6.966000000000000192e+00	3.007999999999999823e-03	2.808194758921111551e-05	3.049597952846584865e-03	-2.733911914755614384e-05
6.990000000000000213e+00	2.949999999999999931e-03	2.742125103516127664e-05	2.991509098444375316e-03	-2.669610612990750155e-05
7.014999999999999680e+00	2.892000000000000039e-03	2.676524256529725702e-05	2.932176028754970507e-03	-2.604178377490215453e-05
7.038999999999999702e+00	2.835999999999999979e-03	2.613235120021158533e-05	2.876323704831922935e-03	-2.542817928396185699e-05
7.062999999999999723e+00	2.781000000000000052e-03	2.551316035701379142e-05	2.821535170902362156e-03	-2.482851393411086846e-05
7.088000000000000078e+00	2.726999999999999823e-03	2.490754879214733284e-05	2.765572859452491376e-03	-2.421835999343476857e-05
7.112000000000000099e+00	2.674000000000000161e-03	2.431539526205568407e-05	2.712893187934897320e-03	-2.364622796703433553e-05
7.136999999999999567e+00	2.621000000000000066e-03	2.372752567096142600e-05	2.659085181074541480e-03	-2.306413234711009278e-05
7.160999999999999588e+00	2.569999999999999802e-03	2.316196489426864861e-05	2.608433807265355970e-03	-2.251835247607268583e-05
7.185999999999999943e+00	2.520000000000000104e-03	2.259494919489752100e-05	2.556697549721989853e-03	-2.196310526304475042e-05
7.211000000000000298e+00	2.469999999999999973e-03	2.204681284932888754e-05	2.505987058924646731e-03	-2.142109832254003457e-05
7.235000000000000320e+00	2.422000000000000108e-03	2.152048879693024255e-05	2.458251159668404205e-03	-2.091295209468828838e-05
7.259999999999999787e+00	2.373999999999999808e-03	2.099804453834054954e-05	2.409492832232641799e-03	-2.039604318318318410e-05
7.285000000000000142e+00	2.328000000000000208e-03	2.049708925677009335e-05	2.361701586837612696e-03	-1.989151709080248494e-05
7.309000000000000163e+00	2.282000000000000174e-03	1.999985211093322518e-05	2.316713922184450089e-03	-1.941856044052945695e-05
7.333999999999999631e+00	2.236999999999999839e-03	1.950214153787561123e-05	2.270762430240027153e-03	-1.893749104478840013e-05
7.358999999999999986e+00	2.193000000000000071e-03	1.902992097920272853e-05	2.225722032677338123e-03	-1.846798774247477789e-05
7.384000000000000341e+00	2.150000000000000001e-03	1.856989405821512446e-05	2.181574906591085550e-03	-1.800979154014051360e-05
7.408000000000000362e+00	2.106999999999999932e-03	1.811334278584804383e-05	2.140017681473910423e-03	-1.758032299760216286e-05
7.432999999999999829e+00	2.066000000000000128e-03	1.767737982408026571e-05	2.097570362596430735e-03	-1.714354763798778543e-05
7.458000000000000185e+00	2.024999999999999890e-03	1.723303950990654555e-05	2.055964630188488601e-03	-1.671732849848496093e-05
7.482999999999999652e+00	1.984999999999999785e-03	1.681241097128844463e-05	2.015183831148763781e-03	-1.630142444307846759e-05
7.508000000000000007e+00	1.944999999999999897e-03	1.639501559417780256e-05	1.975211833320472676e-03	-1.589560249661449155e-05
7.533000000000000362e+00	1.907000000000000058e-03	1.599763117739727694e-05	1.936032668604805709e-03	-1.549963208347515184e-05
7.557999999999999829e+00	1.869000000000000002e-03	1.560331826404883943e-05	1.897630521061161859e-03	-1.511328483838407444e-05
7.583000000000000185e+00	1.832000000000000078e-03	1.520980786757457410e-05	1.859989754498954026e-03	-1.473633506141074985e-05
7.607999999999999652e+00	1.794999999999999938e-03	1.483007882202586346e-05	1.823095310887639037e-03	-1.436856624269711161e-05
7.633000000000000007e+00	1.758999999999999930e-03	1.446156191870481684e-05	1.786932599703442261e-03	-1.400976925448406213e-05
7.658000000000000362e+00	1.724000000000000055e-03	1.410413591405490535e-05	1.751487175730134793e-03	-1.365973708037926630e-05
7.682999999999999829e+00	1.690000000000000096e-03	1.375767956451959330e-05	1.716744729250256835e-03	-1.331826465796930559e-05
7.708000000000000185e+00	1.655999999999999920e-03	1.341397140226562449e-05	1.682691108522222723e-03	-1.298514925399740272e-05
7.732999999999999652e+00	1.623000000000000094e-03	1.307170084218194100e-05	1.649312681594794060e-03	-1.266019645223356063e-05
7.758000000000000007e+00	1.590000000000000050e-03	1.274165856079969137e-05	1.616596255925166351e-03	-1.234321882723286084e-05
7.783999999999999808e+00	1.559000000000000056e-03	1.243023005209611471e-05	1.583259385147011561e-03	-1.202182274803393613e-05
7.809000000000000163e+00	1.526999999999999929e-03	1.211337445086215524e-05	1.551853070791578068e-03	-1.172054104316120368e-05
7.833999999999999631e+00	1.497000000000000067e-03	1.181489013519381094e-05	1.521069442886111792e-03	-1.142667615143711876e-05
7.858999999999999986e+00	1.466000000000000072e-03	1.151097872699508383e-05	1.490896169362577583e-03	-1.114005384904570596e-05
7.884999999999999787e+00	1.436999999999999909e-03	1.122519611724891070e-05	1.460150617573709305e-03	-1.084946943862614236e-05
7.910000000000000142e+00	1.407999999999999963e-03	1.093362845780545804e-05	1.431185634942274288e-03	-1.057710411501397914e-05
7.934999999999999609e+00	1.379999999999999933e-03	1.066042631042492548e-05	1.402795127724235568e-03	-1.031147692518346513e-05
7.961000000000000298e+00	1.351999999999999903e-03	1.038948737609962056e-05	1.373865969107138226e-03	-1.004219770340282261e-05
7.985999999999999766e+00	1.324000000000000090e-03	1.012081165482953480e-05	1.346611944387472466e-03	-9.789818997352189568e-06
8.010999999999999233e+00	1.297999999999999892e-03	9.869606552705128213e-06	1.319898458083469065e-03	-9.543704000368966598e-06
8.037000000000000810e+00	1.270999999999999994e-03	9.612939717034188662e-06	1.292678385536716280e-03	-9.294229836865440785e-06
8.061999999999999389e+00	1.245999999999999929e-03	9.373501013395867083e-06	1.267034668510160205e-03	-9.060435230828195572e-06
8.087999999999999190e+00	1.219999999999999947e-03	9.128600576211010851e-06	1.240904428112675874e-03	-8.823458503258013245e-06
8.112999999999999545e+00	1.195000000000000099e-03	8.893243738975862303e-06	1.216287241971508509e-03	-8.601384387311515573e-06
8.138999999999999346e+00	1.170999999999999949e-03	8.667309258133884067e-06	1.191203154778288980e-03	-8.376301777664270075e-06
8.163999999999999702e+00	1.147000000000000016e-03	8.443314674196385211e-06	1.167571778562453283e-03	-8.165388491127472173e-06
8.189999999999999503e+00	1.123999999999999999e-03	8.228580788576687620e-06	1.143492231008435981e-03	-7.951629221902352073e-06
8.215999999999999304e+00	1.100999999999999982e-03	8.022062597287557925e-06	1.119909039438268502e-03	-7.743426501248486162e-06
8.240999999999999659e+00	1.079000000000000098e-03	7.818159802717859191e-06	1.097691408665908220e-03	-7.548341126669514013e-06
8.266999999999999460e+00	1.056999999999999997e-03	7.616035246977261474e-06	1.075052383599416289e-03	-7.350637171294747803e-06
8.292999999999999261e+00	1.034999999999999896e-03	7.415688930065769007e-06	1.052880212472406601e-03	-7.158089689647097059e-06
8.317999999999999616e+00	1.013999999999999927e-03	7.224245354305181096e-06	1.031992090863550430e-03	-6.977689155199821703e-06
8.343999999999999417e+00	9.928999999999999024e-04	7.033790779555714608e-06	1.010707702994060979e-03	-6.794878307001755185e-06
8.369999999999999218e+00	9.726000000000000053e-04	6.856291944846865556e-06	9.898620023187903322e-04	-6.616843906510835126e-06
8.396000000000000796e+00	9.525999999999999529e-04	6.676804138460655210e-06	9.694460952022553686e-04	-6.443467528068953735e-06
8.422000000000000597e+00	9.330000000000000186e-04	6.501720359927825273e-06	9.494512028325072196e-04	-6.274632411396189466e-06
8.446999999999999176e+00	9.137999999999999855e-04	6.336267938585615032e-06	9.306142809994873144e-04	-6.116465844681944520e-06
8.473000000000000753e+00	8.949999999999999623e-04	6.169738181641097952e-06	9.114200257736130868e-04	-5.956203458873831675e-06
8.499000000000000554e+00	8.765000000000000005e-04	6.006783954913673107e-06	8.926213719284901938e-04	-5.800144848238130408e-06
8.525000000000000355e+00	8.584000000000000484e-04	5.853006133364746601e-06	8.742102957985797970e-04	-5.648184962126890469e-06
8.551000000000000156e+00	8.406999999999999976e-04	5.698342079152615010e-06	8.561788934563674576e-04	-5.500220513073995589e-06
8.576999999999999957e+00	8.233000000000000084e-04	5.551883326966204576e-06	8.385193303259256018e-04	-5.356149126599652701e-06
8.602999999999999758e+00	8.063000000000000288e-04	5.404658430972581315e-06	8.212238404161244362e-04	-5.215869331129213322e-06
8.628999999999999559e+00	7.896000000000000024e-04	5.265365172977083734e-06	8.042848147497662966e-04	-5.079282052891306006e-06
8.654999999999999361e+00	7.732000000000000374e-04	5.124754979017566507e-06	7.876950154077788256e-04	-4.946294230301396353e-06
8.680999999999999162e+00	7.571000000000000256e-04	4.991817770135577878e-06	7.714473322862449352e-04	-4.816814712420216636e-06
8.707000000000000739e+00	7.414000000000000234e-04	4.858339006701090832e-06	7.555347167659507172e-04	-4.690753142450434024e-06
8.733999999999999986e+00	7.259999999999999743e-04	4.732274575423535302e-06	7.393572335009943128e-04	-4.563364703125263231e-06
8.759999999999999787e+00	7.108999999999999868e-04	4.609222180500342623e-06	7.241061228604717646e-04	-4.443994910033657379e-06
8.785999999999999588e+00	6.960000000000000041e-04	4.484487386892731848e-06	7.091694282766317688e-04	-4.327779934084917320e-06
8.811999999999999389e+00	6.815000000000000311e-04	4.367452713825303161e-06	6.945407590777868479e-04	-4.214639527845931147e-06
8.837999999999999190e+00	6.673000000000000112e-04	4.253334814317819338e-06	6.802137790764129074e-04	-4.104494133286069330e-06
8.865000000000000213e+00	6.532999999999999962e-04	4.141468580860176381e-06	6.656483447726504457e-04	-3.993197844807032197e-06
8.891000000000000014e+00	6.396999999999999909e-04	4.033094161830591056e-06	6.519169798134757943e-04	-3.888914645978410955e-06
8.916999999999999815e+00	6.262999999999999904e-04	3.923300038489069748e-06	6.384686841138821883e-04	-3.787393943227913793e-06
8.944000000000000838e+00	6.130999999999999948e-04	3.819373525933321685e-06	6.247966013913771807e-04	-3.684816931475644544e-06
8.970000000000000639e+00	6.003000000000000089e-04	3.718839523559332049e-06	6.119076028923731451e-04	-3.588709758457294110e-06
8.996000000000000441e+00	5.877000000000000279e-04	3.620424396673268877e-06	5.992843782489912143e-04	-3.495152700753938051e-06
9.022999999999999687e+00	5.753000000000000518e-04	3.524107360665440387e-06	5.864509653936251458e-04	-3.400623023143453792e-06
9.048999999999999488e+00	5.632000000000000287e-04	3.430476735460151084e-06	5.743524725160254179e-04	-3.312056114426839237e-06
9.076000000000000512e+00	5.513000000000000105e-04	3.342078635744527400e-06	5.620526486596270476e-04	-3.222571999350502693e-06
9.102000000000000313e+00	5.397000000000000538e-04	3.253061616540332402e-06	5.504573173905815547e-04	-3.138735890637861205e-06
9.128999999999999559e+00	5.282999999999999936e-04	3.166046848069687047e-06	5.386690301715236747e-04	-3.054032917460693363e-06
9.154999999999999361e+00	5.171999999999999948e-04	3.081609371200704105e-06	5.275558121391702316e-04	-2.974675279868975209e-06
9.182000000000000384e+00	5.062000000000000527e-04	2.998533286266471489e-06	5.162575525787812354e-04	-2.894496327584880805e-06
9.208000000000000185e+00	4.954999999999999552e-04	2.920846766095122304e-06	5.056063794444951628e-04	-2.819379321878659791e-06
9.234999999999999432e+00	4.850000000000000253e-04	2.842151037653230352e-06	4.947779961227964001e-04	-2.743487871814657036e-06
9.262000000000000455e+00	4.746999999999999918e-04	2.765347863393741678e-06	4.841814219916019588e-04	-2.669692236013365581e-06
9.288000000000000256e+00	4.646000000000000173e-04	2.693098828057621618e-06	4.741916924861445991e-04	-2.600555533742493077e-06
9.314999999999999503e+00	4.547999999999999959e-04	2.621587761835578934e-06	4.640356172736113060e-04	-2.530704500394915971e-06
9.342000000000000526e+00	4.450999999999999770e-04	2.551540567221067058e-06	4.540969245370531679e-04	-2.462782458545912791e-06
9.368000000000000327e+00	4.356000000000000171e-04	2.483501050432635016e-06	4.447274915384555132e-04	-2.399150331872130291e-06
9.394999999999999574e+00	4.263000000000000079e-04	2.417187926419133450e-06	4.352021695931097768e-04	-2.334863020463167761e-06
9.422000000000000597e+00	4.172000000000000036e-04	2.352582489031841282e-06	4.258807101662356680e-04	-2.272350884988054370e-06
9.448999999999999844e+00	4.083000000000000041e-04	2.289901764236946804e-06	4.167586839782590506e-04	-2.211563800696989642e-06
9.476000000000000867e+00	3.996000000000000094e-04	2.228881267876133480e-06	4.078318949155210205e-04	-2.152455167573956550e-06
9.503000000000000114e+00	3.911000000000000197e-04	2.169728441901121821e-06	3.990962225619511705e-04	-2.094979422465791416e-06
9.528999999999999915e+00	3.826999999999999781e-04	2.111637767216338277e-06	3.908609089377590787e-04	-2.041133518676659116e-06
9.555999999999999162e+00	3.744999999999999957e-04	2.055365226264260417e-06	3.824885389986797286e-04	-1.986732018459210724e-06
9.583000000000000185e+00	3.664000000000000156e-04	2.000121465756851003e-06	3.742953009149193591e-04	-1.933831012125843544e-06
9.609999999999999432e+00	3.585999999999999886e-04	1.947190570427815229e-06	3.662774050299699886e-04	-1.882389490971250500e-06
9.637000000000000455e+00	3.509000000000000183e-04	1.895250119485574437e-06	3.584311627418734552e-04	-1.832367872326620086e-06
9.663999999999999702e+00	3.432999999999999962e-04	1.844291452676090455e-06	3.507529156019677978e-04	-1.783726900573418994e-06
9.691000000000000725e+00	3.358999999999999790e-04	1.795034179374881290e-06	3.432390347977040635e-04	-1.736427640566179593e-06
9.717999999999999972e+00	3.287000000000000208e-04	1.747258733274574518e-06	3.358859299894419149e-04	-1.690431613242442804e-06
9.746000000000000441e+00	3.216000000000000109e-04	1.700605078747303148e-06	3.284266415089399254e-04	-1.644069924929974856e-06
9.772999999999999687e+00	3.146000000000000033e-04	1.654870969993769616e-06	3.213905723874129774e-04	-1.600618724550908878e-06
9.800000000000000711e+00	3.078000000000000007e-04	1.610749054131921520e-06	3.145051562725928191e-04	-1.558364987719635722e-06
9.826999999999999957e+00	3.012000000000000029e-04	1.568037374037596518e-06	3.077671479527624237e-04	-1.517274974047793329e-06
9.853999999999999204e+00	2.947000000000000075e-04	1.526201765241739012e-06	3.011733301183853301e-04	-1.477315244349289549e-06
9.881999999999999673e+00	2.883000000000000146e-04	1.485566987270769761e-06	2.944842807892006148e-04	-1.437035345060481710e-06
9.909000000000000696e+00	2.820000000000000241e-04	1.445614637317981910e-06	2.881747414262852036e-04	-1.399281703331705200e-06
9.935999999999999943e+00	2.758999999999999842e-04	1.407176157506036396e-06	2.820003008937979117e-04	-1.362566195289454418e-06
9.962999999999999190e+00	2.699000000000000010e-04	1.369562076143466897e-06	2.759580586805545320e-04	-1.326859640129610945e-06
9.990999999999999659e+00	2.640000000000000202e-04	1.332917019472705146e-06	2.698285863375836889e-04	-1.290865366623594910e-06
1.001999999999999957e+01	2.582999999999999901e-04	1.297725557574682358e-06	2.636234861939912018e-04	-1.254663382917948424e-06
1.005000000000000071e+01	2.526000000000000142e-04	1.262671274100619023e-06	2.573543844969885586e-04	-1.218333415142896819e-06
1.007000000000000028e+01	2.470999999999999889e-04	1.229186575068374327e-06	2.532579645915244439e-04	-1.194729431882453647e-06
1.009999999999999964e+01	2.416999999999999932e-04	1.196463631981298467e-06	2.472351750523938047e-04	-1.160221866656513044e-06
1.013000000000000078e+01	2.363999999999999999e-04	1.164495170225999488e-06	2.413554610371228216e-04	-1.126761937720157839e-06
1.016000000000000014e+01	2.313000000000000115e-04	1.133764085567628228e-06	2.356153628327271876e-04	-1.094316175132339967e-06
1.017999999999999972e+01	2.261999999999999959e-04	1.103541531026358701e-06	2.318645788450170858e-04	-1.073233804824412261e-06
1.021000000000000085e+01	2.212000000000000099e-04	1.073912377091762579e-06	2.263499583669939562e-04	-1.042410248675043200e-06
1.024000000000000021e+01	2.164000000000000016e-04	1.045611128776302433e-06	2.209663866389211136e-04	-1.012520252295247552e-06
1.026999999999999957e+01	2.115999999999999934e-04	1.017653750281171695e-06	2.157107183033744424e-04	-9.835343051274617485e-07
1.028999999999999915e+01	2.069999999999999900e-04	9.908698939431958172e-07	2.122764591922070298e-04	-9.646981790218184184e-07
1.032000000000000028e+01	2.023999999999999866e-04	9.642931908818050183e-07	2.072271574456068584e-04	-9.371556095037885308e-07
1.034999999999999964e+01	1.979999999999999881e-04	9.389863120024700887e-07	2.022978267381209875e-04	-9.104440667152097102e-07
1.038000000000000078e+01	1.935999999999999895e-04	9.139842740652671460e-07	1.974856398665204567e-04	-8.845379795815504604e-07
1.040000000000000036e+01	1.892999999999999934e-04	8.895308920888752016e-07	1.943412098000887617e-04	-8.677022005010137488e-07
1.042999999999999972e+01	1.850999999999999998e-04	8.659476347031789483e-07	1.897180448476410244e-04	-8.430823079257249620e-07
1.046000000000000085e+01	1.810000000000000085e-04	8.429002161023175036e-07	1.852046640948236855e-04	-8.192015812448343914e-07
1.049000000000000021e+01	1.769999999999999926e-04	8.206959020995535765e-07	1.807985137237417682e-04	-7.960377105805626068e-07
1.050999999999999979e+01	1.731000000000000062e-04	7.990149561158102993e-07	1.779194082300400654e-04	-7.809825458117678058e-07
1.053999999999999915e+01	1.692999999999999952e-04	7.781511339680506590e-07	1.736863897915336217e-04	-7.589647901775148384e-07
1.057000000000000028e+01	1.655000000000000113e-04	7.573409476602993706e-07	1.695539331844764372e-04	-7.376058139128408997e-07
1.059999999999999964e+01	1.618000000000000026e-04	7.372333388951243313e-07	1.655196060628114400e-04	-7.168845602178149149e-07
1.063000000000000078e+01	1.581999999999999964e-04	7.178160101117927684e-07	1.615811178567721628e-04	-6.967817022653868073e-07
1.065000000000000036e+01	1.546999999999999927e-04	6.989876940730882897e-07	1.590075952508979878e-04	-6.837140698676665797e-07
1.067999999999999972e+01	1.512999999999999914e-04	6.807426750113461209e-07	1.552238666444416093e-04	-6.646002154300890203e-07
1.071000000000000085e+01	1.478999999999999900e-04	6.627126034548233430e-07	1.515300404265869719e-04	-6.460550207958414955e-07
1.074000000000000021e+01	1.445999999999999911e-04	6.452543973399327972e-07	1.479239339896468533e-04	-6.280602429112257145e-07
1.076999999999999957e+01	1.413999999999999947e-04	6.284441514321539375e-07	1.444034812651716826e-04	-6.105990044933633548e-07
1.078999999999999915e+01	1.381999999999999982e-04	6.117484518177821479e-07	1.421031125118597783e-04	-5.992466504401100013e-07
1.082000000000000028e+01	1.351000000000000042e-04	5.956861631837383474e-07	1.387209919225211173e-04	-5.826390126993730791e-07
1.084999999999999964e+01	1.321000000000000126e-04	5.801704520495364305e-07	1.354192429346694367e-04	-5.665223757289625425e-07
1.088000000000000078e+01	1.290999999999999938e-04	5.648331998835408283e-07	1.321959158719856098e-04	-5.508810471206687965e-07
1.091000000000000014e+01	1.262000000000000047e-04	5.500322483825956877e-07	1.290491390551856915e-04	-5.357002001084208494e-07
1.093999999999999950e+01	1.233999999999999908e-04	5.357625745993586021e-07	1.259771346311394787e-04	-5.209660617402350007e-07
1.096000000000000085e+01	1.206000000000000041e-04	5.216562909423024114e-07	1.239698028756132744e-04	-5.113847526115998715e-07
1.099000000000000021e+01	1.179000000000000062e-04	5.080714700483781889e-07	1.210185180143337382e-04	-4.973649551860732623e-07
1.101999999999999957e+01	1.151999999999999948e-04	4.946404552661660187e-07	1.181373469757276338e-04	-4.837558353548081432e-07
1.105000000000000071e+01	1.125999999999999994e-04	4.817214347026713375e-07	1.153245947573979088e-04	-4.705443816531376166e-07
1.108000000000000007e+01	1.101000000000000063e-04	4.693732980853513537e-07	1.125786678851795400e-04	-4.577186891381535163e-07
1.110999999999999943e+01	1.075999999999999998e-04	4.571002170030258961e-07	1.098980036792524564e-04	-4.452671548602305830e-07
1.113000000000000078e+01	1.051999999999999957e-04	4.453255046730649539e-07	1.081463851163411247e-04	-4.371683094352953634e-07
1.116000000000000014e+01	1.028000000000000051e-04	4.336821972643717199e-07	1.055710527088813501e-04	-4.253148368516430377e-07
1.118999999999999950e+01	1.005000000000000034e-04	4.225866220560584960e-07	1.030568818323276427e-04	-4.138050962762435130e-07
1.122000000000000064e+01	9.818999999999999332e-05	4.114561864384916340e-07	1.006024298698183269e-04	-4.026286419037679483e-07
1.125000000000000000e+01	9.595999999999999604e-05	4.007819152686115426e-07	9.820630848780566833e-05	-3.917755794539503494e-07
1.127999999999999936e+01	9.377999999999999997e-05	3.904317223518330108e-07	9.586714077971630324e-05	-3.812360990225565156e-07
1.130000000000000071e+01	9.165000000000000512e-05	3.803469258067955507e-07	9.433866144977620790e-05	-3.743791812231311248e-07
1.133000000000000007e+01	8.956000000000000310e-05	3.704841666282829736e-07	9.209138599933290288e-05	-3.643407485943566719e-07
1.135999999999999943e+01	8.752000000000000231e-05	3.609336153813374366e-07	8.989747978334636312e-05	-3.545904803954004275e-07
1.139000000000000057e+01	8.553000000000000273e-05	3.516404526578992675e-07	8.775570414262744124e-05	-3.451198844362479202e-07
1.141999999999999993e+01	8.357000000000000116e-05	3.425690501728568967e-07	8.566483700247232115e-05	-3.359206080609954132e-07
1.144999999999999929e+01	8.166000000000000082e-05	3.337495282897538934e-07	8.362366564278014868e-05	-3.269843629478721414e-07
1.148000000000000043e+01	7.980000000000000168e-05	3.251800683552422690e-07	8.163098665814490489e-05	-3.183029249919823111e-07
1.150000000000000000e+01	7.797000000000000057e-05	3.168226114395770613e-07	8.032889258460558653e-05	-3.126529112902711586e-07
1.152999999999999936e+01	7.618000000000000585e-05	3.086694903311834503e-07	7.841447137453722049e-05	-3.043789107230227641e-07
1.156000000000000050e+01	7.443999999999999879e-05	3.008027003152917562e-07	7.654555117560993391e-05	-2.963398210871068081e-07
1.158999999999999986e+01	7.273000000000000331e-05	2.930949818455671590e-07	7.472105626976199410e-05	-2.885285897315815827e-07
1.161999999999999922e+01	7.106000000000000066e-05	2.855855370052876711e-07	7.293991905790473220e-05	-2.809382175543500996e-07
1.165000000000000036e+01	6.941999999999999603e-05	2.782730494358395445e-07	7.120108414137001703e-05	-2.735617981364006072e-07
1.167999999999999972e+01	6.781999999999999780e-05	2.711545746508499109e-07	6.950355312799670843e-05	-2.663929450845013113e-07
1.171000000000000085e+01	6.626000000000000596e-05	2.642288655737373332e-07	6.784636709538548931e-05	-2.594256250827566006e-07
1.174000000000000021e+01	6.472999999999999858e-05	2.574922733508004403e-07	6.622857483286879489e-05	-2.526538553759002887e-07
1.175999999999999979e+01	6.323999999999999760e-05	2.509444400248724425e-07	6.517146556333998537e-05	-2.482450471576427267e-07
1.178999999999999915e+01	6.177999999999999464e-05	2.445802733665790460e-07	6.361723504530079291e-05	-2.417860215488952587e-07
1.182000000000000028e+01	6.035000000000000325e-05	2.383615701086079963e-07	6.209991523688857191e-05	-2.355069831946780924e-07
1.184999999999999964e+01	5.895000000000000310e-05	2.322874988665716157e-07	6.061864911036197930e-05	-2.294027343441540334e-07
1.188000000000000078e+01	5.758000000000000097e-05	2.263904720845822443e-07	5.917259400678899636e-05	-2.234681889105623175e-07
1.191000000000000014e+01	5.624999999999999846e-05	2.206740982018222684e-07	5.776091347435697687e-05	-2.176982984768861045e-07
1.193999999999999950e+01	5.493999999999999914e-05	2.150590492913050987e-07	5.638277721032033610e-05	-2.120880519428830494e-07
1.197000000000000064e+01	5.365999999999999785e-05	2.096148440989438818e-07	5.503736996498830703e-05	-2.066325527828759033e-07
1.200000000000000000e+01	5.242000000000000294e-05	2.043472619009330853e-07	5.372392771746277429e-05	-2.013273324789851145e-07
1.202999999999999936e+01	5.119000000000000286e-05	1.991681817256863937e-07	5.244170627584013441e-05	-1.961680787391192078e-07
1.206000000000000050e+01	5.000000000000000240e-05	1.941628955284711673e-07	5.118996686842463878e-05	-1.911505108578251378e-07
1.208000000000000007e+01	4.882999999999999835e-05	1.892529875957260405e-07	5.037204599804456415e-05	-1.878820801945855837e-07
1.210999999999999943e+01	4.768999999999999910e-05	1.844766900622768056e-07	4.916948319341392663e-05	-1.830912305944374740e-07
1.214000000000000057e+01	4.657999999999999787e-05	1.798602204038473110e-07	4.799548187855956049e-05	-1.784309967011239023e-07
1.216999999999999993e+01	4.548999999999999984e-05	1.753362191645312559e-07	4.684938063544774676e-05	-1.738976885149118775e-07
1.219999999999999929e+01	4.441999999999999822e-05	1.709299165510921514e-07	4.573052581228225546e-05	-1.694876675122911101e-07
1.223000000000000043e+01	4.338000000000000140e-05	1.666524554237254642e-07	4.463826844965361490e-05	-1.651973214185727856e-07
1.225999999999999979e+01	4.236000000000000101e-05	1.624649108272823197e-07	4.357196423856273378e-05	-1.610230639744060715e-07
1.228999999999999915e+01	4.136999999999999863e-05	1.584051915804377968e-07	4.253098381630862623e-05	-1.569614158188966254e-07
1.232000000000000028e+01	4.039999999999999944e-05	1.544578246959775542e-07	4.151473850504148533e-05	-1.530092065449443872e-07
1.234999999999999964e+01	3.944999999999999668e-05	1.505980072063372344e-07	4.052265172819796875e-05	-1.491633505064879791e-07
1.238000000000000078e+01	3.851999999999999711e-05	1.468476322337244821e-07	3.955415099884751425e-05	-1.454207840454473407e-07
1.241000000000000014e+01	3.761000000000000074e-05	1.431830630581187249e-07	3.860866788288354042e-05	-1.417784652935037786e-07
1.243999999999999950e+01	3.672000000000000079e-05	1.396039879103745638e-07	3.768564098489090002e-05	-1.382333965326364972e-07
1.247000000000000064e+01	3.584999999999999727e-05	1.361100950213465998e-07	3.678454193918486548e-05	-1.347828182529018016e-07
1.250000000000000000e+01	3.499999999999999693e-05	1.327212798813111736e-07	3.590486231561713942e-05	-1.314241114984564217e-07
1.252999999999999936e+01	3.418000000000000140e-05	1.294539392379132438e-07	3.504609742477955719e-05	-1.281546770715533379e-07
1.256000000000000050e+01	3.337000000000000068e-05	1.262320014196843828e-07	3.420774610796841695e-05	-1.249719340372819048e-07
1.258999999999999986e+01	3.257000000000000156e-05	1.230741321608275054e-07	3.338931104611107001e-05	-1.218733219777779572e-07
1.261999999999999922e+01	3.180000000000000047e-05	1.200359707067844089e-07	3.259031518196202977e-05	-1.188564176825736320e-07
1.264000000000000057e+01	3.104000000000000097e-05	1.170417398347239336e-07	3.206822854548423981e-05	-1.168894361776599349e-07
1.266999999999999993e+01	3.030999999999999949e-05	1.141841504508725674e-07	3.130063475358289501e-05	-1.140037598249314147e-07
1.269999999999999929e+01	2.958000000000000139e-05	1.113316186553793133e-07	3.055129117053061107e-05	-1.111938876996872747e-07
1.273000000000000043e+01	2.888000000000000132e-05	1.085969529173411032e-07	2.981975826144816474e-05	-1.084576390356921865e-07
1.275999999999999979e+01	2.818999999999999945e-05	1.059047051035802541e-07	2.910560116156570782e-05	-1.057928592437578887e-07
1.278999999999999915e+01	2.752000000000000079e-05	1.033081935114564530e-07	2.840840939036521197e-05	-1.031975531559216679e-07
1.282000000000000028e+01	2.686000000000000033e-05	1.007530606131254688e-07	2.772779026493552601e-05	-1.006698405694690676e-07
1.284999999999999964e+01	2.621000000000000147e-05	9.823921980604693943e-08	2.706335409709868334e-05	-9.820785627800871572e-08
1.288000000000000078e+01	2.559000000000000063e-05	9.585626430499366759e-08	2.641471385859868944e-05	-9.580974785462652258e-08
1.291000000000000014e+01	2.496999999999999979e-05	9.347617246127558573e-08	2.578148520906347200e-05	-9.347367586901888456e-08
1.293999999999999950e+01	2.436999999999999876e-05	9.117376886977963177e-08	2.516329621847090094e-05	-9.119787645089365774e-08
1.297000000000000064e+01	2.379000000000000092e-05	8.894891496644127658e-08	2.455979883156165271e-05	-8.898073505567247071e-08
1.300000000000000000e+01	2.320999999999999970e-05	8.674014026809982389e-08	2.397065015943912648e-05	-8.682066618434889891e-08
1.302999999999999936e+01	2.265999999999999989e-05	8.464543843594487085e-08	2.339550962694210632e-05	-8.471609507358818713e-08
1.306000000000000050e+01	2.211000000000000007e-05	8.255264185967824206e-08	2.283403895284940812e-05	-8.266545760376706622e-08
1.308999999999999986e+01	2.158000000000000006e-05	8.054884960090989259e-08	2.228590422175500823e-05	-8.066721302049315024e-08
1.311999999999999922e+01	2.105000000000000005e-05	7.853412810154575883e-08	2.175079218250632664e-05	-7.871994380920993292e-08
1.315000000000000036e+01	2.053999999999999985e-05	7.660768345834074600e-08	2.122840125664569513e-05	-7.682230064036602792e-08
1.317999999999999972e+01	2.004999999999999946e-05	7.476856304335064566e-08	2.071843195996223548e-05	-7.497294371894152546e-08
1.321000000000000085e+01	1.955999999999999907e-05	7.291871546035900992e-08	2.022058680263572806e-05	-7.317054220050873281e-08
1.324000000000000021e+01	1.908999999999999849e-05	7.115555702028618740e-08	1.973457034181148276e-05	-7.141377452080124587e-08
1.326999999999999957e+01	1.862000000000000130e-05	6.939294128946643149e-08	1.926009751506816586e-05	-6.970137706793057427e-08
1.331000000000000050e+01	1.817000000000000052e-05	6.771588309503785911e-08	1.864496323272808308e-05	-6.748519921939961785e-08
1.333999999999999986e+01	1.773000000000000135e-05	6.606585644021274822e-08	1.819639383468696261e-05	-6.587185223559558523e-08
1.336999999999999922e+01	1.730000000000000038e-05	6.446358242615231426e-08	1.775848981569123680e-05	-6.429906465539638124e-08
1.340000000000000036e+01	1.686999999999999942e-05	6.286130841209188030e-08	1.733099200458785777e-05	-6.276571279824440059e-08
1.342999999999999972e+01	1.646000000000000165e-05	6.134306195620930523e-08	1.691364753215692491e-05	-6.127070601716549204e-08
1.346000000000000085e+01	1.605999999999999870e-05	5.985234356116168239e-08	1.650622090881486567e-05	-5.981304843874551363e-08
1.349000000000000021e+01	1.565999999999999914e-05	5.837066647132958407e-08	1.610848153652330114e-05	-5.839176939899893971e-08
1.351999999999999957e+01	1.527999999999999939e-05	5.696308651504528513e-08	1.572020031802410947e-05	-5.700590456755691800e-08
1.355000000000000071e+01	1.490999999999999955e-05	5.560096134545427474e-08	1.534114964446061868e-05	-5.565449589537956184e-08
1.358000000000000007e+01	1.453999999999999970e-05	5.422958702455084027e-08	1.497110378557467223e-05	-5.433659370416436797e-08
1.360999999999999943e+01	1.417999999999999976e-05	5.290327489215766994e-08	1.460984830817557530e-05	-5.305130680895724263e-08
1.364000000000000057e+01	1.382999999999999972e-05	5.161345129677727813e-08	1.425718032454864086e-05	-5.179780385292499950e-08
1.366999999999999993e+01	1.348999999999999959e-05	5.036793933455719090e-08	1.391289872171852888e-05	-5.057526133688603508e-08
1.369999999999999929e+01	1.315999999999999936e-05	4.915100621066198737e-08	1.357680367901265433e-05	-4.938286106548327500e-08
1.373000000000000043e+01	1.283000000000000083e-05	4.794071838836516389e-08	1.324869665754038408e-05	-4.821979010397055157e-08
1.375999999999999979e+01	1.252000000000000041e-05	4.680405427239539728e-08	1.292838255320499583e-05	-4.708525175578127889e-08
1.378999999999999915e+01	1.220999999999999999e-05	4.567336573171174278e-08	1.261567965787161424e-05	-4.597851631419663018e-08
1.382000000000000028e+01	1.189999999999999957e-05	4.454124536236049329e-08	1.231041165850409774e-05	-4.489888031657230264e-08
1.384999999999999964e+01	1.161000000000000065e-05	4.347589555164102769e-08	1.201240336714649054e-05	-4.384564480312543935e-08
1.389000000000000057e+01	1.132000000000000004e-05	4.242261236154762675e-08	1.162605114407440864e-05	-4.248119844311644407e-08
1.391999999999999993e+01	1.103999999999999933e-05	4.139878558218827700e-08	1.134430765739967005e-05	-4.148687343200248188e-08
1.394999999999999929e+01	1.076000000000000032e-05	4.037987782712243076e-08	1.106925758190634412e-05	-4.051669807409167369e-08
1.398000000000000043e+01	1.048999999999999951e-05	3.939085372198982880e-08	1.080074641270428672e-05	-3.957006994816026554e-08
1.400999999999999979e+01	1.023000000000000031e-05	3.844996908230226427e-08	1.053862080627968739e-05	-3.864639135231928104e-08
1.403999999999999915e+01	9.975000000000000210e-06	3.752033411260986230e-08	1.028272838115849952e-05	-3.774506834119463189e-08
1.407000000000000028e+01	9.724999999999999216e-06	3.661366324987446924e-08	1.003291771026223058e-05	-3.686551069606008769e-08
1.409999999999999964e+01	9.480999999999999519e-06	3.572239666967132978e-08	9.789040193905523330e-06	-3.600714072969133337e-08
1.413000000000000078e+01	9.242999999999999426e-06	3.486301829953607421e-08	9.550957780899831332e-06	-3.516942956408646487e-08
1.416000000000000014e+01	9.010000000000000132e-06	3.401539362618097140e-08	9.318536347375480010e-06	-3.435186603171041128e-08
1.418999999999999950e+01	8.783000000000000442e-06	3.319389809395859864e-08	9.091642603312534803e-06	-3.355394214896706100e-08
1.423000000000000043e+01	8.560999999999999857e-06	3.238454192849619313e-08	8.797487407187626058e-06	-3.251972210827678422e-08
1.425999999999999979e+01	8.345000000000000570e-06	3.160600125630152460e-08	8.582978222158439856e-06	-3.176566775809936924e-08
1.428999999999999915e+01	8.134000000000000388e-06	3.083972927732712990e-08	8.373565318056746490e-06	-3.102961342324112801e-08
1.432000000000000028e+01	7.927999999999999311e-06	3.009530654193994890e-08	8.169131055341637138e-06	-3.031111858142548795e-08
1.434999999999999964e+01	7.727000000000000727e-06	2.936352315864587056e-08	7.969558706264984755e-06	-2.960974626289260027e-08
1.438000000000000078e+01	7.531000000000000401e-06	2.865783196606727149e-08	7.774732258451298508e-06	-2.892506217941411416e-08
1.441000000000000014e+01	7.339000000000000376e-06	2.796110875521999816e-08	7.584536409346724694e-06	-2.825663470347598220e-08
1.443999999999999950e+01	7.152000000000000303e-06	2.728581389961369890e-08	7.398857595105186270e-06	-2.760403940431716435e-08
1.447000000000000064e+01	6.968999999999999684e-06	2.662385698992621213e-08	7.217590325453573961e-06	-2.696688695777159883e-08
1.450999999999999979e+01	6.790999999999999863e-06	2.597912590287027635e-08	6.982587449256437071e-06	-2.614072852265949794e-08
1.453999999999999915e+01	6.617000000000000343e-06	2.534786786169615002e-08	6.811219595137134780e-06	-2.553816351803672383e-08
1.457000000000000028e+01	6.447999999999999928e-06	2.473770388995713018e-08	6.643926899072928998e-06	-2.494980751781952007e-08
1.459999999999999964e+01	6.282000000000000163e-06	2.413711527243262290e-08	6.480609845992286684e-06	-2.437529553965515912e-08
1.463000000000000078e+01	6.121000000000000349e-06	2.355385004973514970e-08	6.321173096981414258e-06	-2.381427910894363427e-08
1.466000000000000014e+01	5.963000000000000337e-06	2.298372993796658175e-08	6.165526882889793274e-06	-2.326643183487253506e-08
1.468999999999999950e+01	5.808999999999999778e-06	2.242704592166260226e-08	6.013582345128013065e-06	-2.273143077471204167e-08
1.473000000000000043e+01	5.659000000000000368e-06	2.188387421105873201e-08	5.816595204653430331e-06	-2.203752447838603943e-08
1.475999999999999979e+01	5.511999999999999912e-06	2.135041757343451564e-08	5.672945332767298394e-06	-2.153125287825457867e-08
1.478999999999999915e+01	5.368999999999999756e-06	2.083371275387083806e-08	5.532705951301892361e-06	-2.103677001621423672e-08
1.482000000000000028e+01	5.229999999999999901e-06	2.033057566563311777e-08	5.395798100787079491e-06	-2.055379394201724349e-08
1.484999999999999964e+01	5.093999999999999848e-06	1.983719521959442995e-08	5.262145463171029763e-06	-2.008205370413742806e-08
1.488000000000000078e+01	4.960999999999999597e-06	1.935649800426929885e-08	5.131672174188640587e-06	-1.962127996436399783e-08
1.491000000000000014e+01	4.831999999999999646e-06	1.888665150990331605e-08	5.004302818267216391e-06	-1.917120497844257068e-08
1.494999999999999929e+01	4.704999999999999845e-06	1.842828158418829212e-08	4.839175893438956067e-06	-1.858728787690371810e-08
1.498000000000000043e+01	4.582000000000000345e-06	1.798091249050240575e-08	4.718760773859597346e-06	-1.816115222908508168e-08
1.500999999999999979e+01	4.461000000000000149e-06	1.754213610087286867e-08	4.601209350024636295e-06	-1.774485933713120222e-08
1.503999999999999915e+01	4.344000000000000252e-06	1.711716531088018959e-08	4.486453788408839748e-06	-1.733816616438235342e-08
1.507000000000000028e+01	4.228999999999999659e-06	1.669820011838761717e-08	4.374426652650144064e-06	-1.694083109839766518e-08
1.510999999999999943e+01	4.118000000000000214e-06	1.629557971201581335e-08	4.229185537416060510e-06	-1.642519310931411675e-08
1.514000000000000057e+01	4.009000000000000072e-06	1.589896836724573106e-08	4.123265638456400888e-06	-1.604876620015714304e-08
1.516999999999999993e+01	3.902000000000000080e-06	1.551067086635197851e-08	4.019860133122359366e-06	-1.568093756134128713e-08
1.519999999999999929e+01	3.798999999999999965e-06	1.513414034129457848e-08	3.918912548510865121e-06	-1.532151305230224641e-08
1.523000000000000043e+01	3.698000000000000000e-06	1.476808064071920593e-08	3.820366743910326684e-06	-1.497029968008247582e-08
1.525999999999999979e+01	3.599000000000000185e-06	1.440596712923374194e-08	3.724166903044066218e-06	-1.462710556715516899e-08
1.530000000000000071e+01	3.503000000000000173e-06	1.405608305115025199e-08	3.599453861980866096e-06	-1.418165824163724069e-08
1.533000000000000007e+01	3.408999999999999887e-06	1.371235930043901388e-08	3.508513315650389666e-06	-1.385643470197385947e-08
1.535999999999999943e+01	3.317000000000000175e-06	1.337676983767039142e-08	3.419737372551059827e-06	-1.353859487607185814e-08
1.539000000000000057e+01	3.227999999999999841e-06	1.305139774261561716e-08	3.333073454355980376e-06	-1.322794857691002535e-08
1.541999999999999993e+01	3.141000000000000081e-06	1.273228296977832138e-08	3.248469283889774617e-06	-1.292430670806904161e-08
1.546000000000000085e+01	3.056000000000000048e-06	1.242125225541021552e-08	3.138777979209582395e-06	-1.253002185642879963e-08
1.549000000000000021e+01	2.973000000000000165e-06	1.211650773077304825e-08	3.058778774304035406e-06	-1.224199684961237938e-08
1.551999999999999957e+01	2.892000000000000009e-06	1.181978491077599969e-08	2.980674285715608481e-06	-1.196038825843428234e-08
1.555000000000000071e+01	2.813000000000000003e-06	1.152938869502873389e-08	2.904423999752595985e-06	-1.168506276190421699e-08
1.558000000000000007e+01	2.736000000000000147e-06	1.124538836556354847e-08	2.829987700040185645e-06	-1.141588812524750131e-08
1.561999999999999922e+01	2.661000000000000018e-06	1.096938953347906383e-08	2.733491971948456623e-06	-1.106632945621824713e-08
1.565000000000000036e+01	2.588000000000000040e-06	1.070133504109862615e-08	2.663133182131711771e-06	-1.081099676017239895e-08
1.567999999999999972e+01	2.517000000000000211e-06	1.043972146832127225e-08	2.594455258608266651e-06	-1.056137293142779348e-08
1.571000000000000085e+01	2.447000000000000034e-06	1.018046463934274483e-08	2.527415616863531920e-06	-1.031729740913974310e-08
1.575000000000000000e+01	2.379000000000000008e-06	9.929149263316924148e-09	2.440503623114213800e-06	-1.000020799083283076e-08
1.577999999999999936e+01	2.313000000000000131e-06	9.684401823953405117e-09	2.377120611288242757e-06	-9.768439156946302512e-09
1.581000000000000050e+01	2.248999999999999982e-06	9.447600456344740478e-09	2.315242829959750708e-06	-9.541711461289639112e-09
1.583999999999999986e+01	2.185999999999999907e-06	9.213240125674210475e-09	2.254841728705611223e-06	-9.319923018614259083e-09
1.588000000000000078e+01	2.124999999999999983e-06	8.986817783854767355e-09	2.176555080829865862e-06	-9.031713988615481034e-09
1.591000000000000014e+01	2.065000000000000134e-06	8.762878048192844078e-09	2.119489751764494648e-06	-8.821058878847715189e-09
1.593999999999999950e+01	2.007000000000000012e-06	8.546880920184158656e-09	2.063807350922813833e-06	-8.615008712175095257e-09
1.597000000000000064e+01	1.949999999999999965e-06	8.332290217431219690e-09	2.009480088144801731e-06	-8.413464393500176642e-09
1.600000000000000000e+01	1.895000000000000068e-06	8.126817030129324383e-09	1.956480326146975276e-06	-8.216327373722421497e-09
1.603999999999999915e+01	1.841000000000000034e-06	7.922870356939165290e-09	1.887831493250352605e-06	-7.960166113604267121e-09
1.607000000000000028e+01	1.788000000000000076e-06	7.722653366487973018e-09	1.837822599802567456e-06	-7.772944822070899405e-09
1.610000000000000142e+01	1.737000000000000056e-06	7.530456348626092028e-09	1.789050163194409842e-06	-7.589827908958930371e-09
1.614000000000000057e+01	1.687999999999999974e-06	7.344338829098777885e-09	1.725896993131805169e-06	-7.351909374667958025e-09
1.617000000000000171e+01	1.639000000000000105e-06	7.157639917850391021e-09	1.679904907430801288e-06	-7.178038709174545301e-09
1.619999999999999929e+01	1.591999999999999962e-06	6.978123243950720743e-09	1.635059878599181749e-06	-7.007990143761413703e-09
1.623000000000000043e+01	1.546000000000000106e-06	6.801486393193770503e-09	1.591335940035748864e-06	-6.841681933800770020e-09
1.626999999999999957e+01	1.500999999999999901e-06	6.628644465756202633e-09	1.534738708312089199e-06	-6.625622941381090513e-09
1.630000000000000071e+01	1.458000000000000059e-06	6.463161444849726892e-09	1.493535243475443426e-06	-6.467744118220289884e-09
1.632999999999999829e+01	1.415000000000000005e-06	6.296238512371891959e-09	1.453371568285797089e-06	-6.313351683216596820e-09
1.635999999999999943e+01	1.374000000000000101e-06	6.136808431687598442e-09	1.414223623735620779e-06	-6.162370502068699142e-09
1.639999999999999858e+01	1.334000000000000060e-06	5.981258722162530709e-09	1.363565211633435662e-06	-5.966240383742592230e-09
1.642999999999999972e+01	1.295000000000000095e-06	5.828076726091407939e-09	1.326696339205234703e-06	-5.822938453405495630e-09
1.646000000000000085e+01	1.256999999999999993e-06	5.678831681505889296e-09	1.290767874306956826e-06	-5.682820431396693306e-09
1.650000000000000000e+01	1.219999999999999966e-06	5.532805364671102624e-09	1.244289354299056224e-06	-5.500842057033345556e-09
1.653000000000000114e+01	1.184000000000000014e-06	5.390733319829996971e-09	1.210472631528996455e-06	-5.367912662382450342e-09
1.655999999999999872e+01	1.148999999999999926e-06	5.251280135809933450e-09	1.177525838472151914e-06	-5.237961831477249509e-09
1.658999999999999986e+01	1.114999999999999912e-06	5.115202141463553712e-09	1.145428249838759508e-06	-5.110928882799792366e-09
1.662999999999999901e+01	1.081999999999999974e-06	4.983175991306348014e-09	1.103918322732766617e-06	-4.945988092563113188e-09
1.666000000000000014e+01	1.049999999999999900e-06	4.854592003454048261e-09	1.073725864930081138e-06	-4.825533815008775269e-09
1.669000000000000128e+01	1.018000000000000037e-06	4.724862552667679131e-09	1.044317672388364443e-06	-4.707801574096079260e-09
1.673000000000000043e+01	9.879000000000001045e-07	4.602840150624721794e-09	1.006293574350172725e-06	-4.554959344528821828e-09
1.676000000000000156e+01	9.582999999999999982e-07	4.482078854774753200e-09	9.786409310289216978e-07	-4.443353617995475397e-09
1.678999999999999915e+01	9.295999999999999596e-07	4.364483516860914274e-09	9.517099564452028888e-07	-4.334281066331991711e-09
1.682999999999999829e+01	9.015999999999999736e-07	4.249680418053957066e-09	9.168955579949555399e-07	-4.192705084122024310e-09
1.685999999999999943e+01	8.744999999999999493e-07	4.137596581279855541e-09	8.915833674396088075e-07	-4.089349495865087066e-09
1.689000000000000057e+01	8.479999999999999701e-07	4.027881843600347745e-09	8.669373167283860355e-07	-3.988361845721483801e-09
1.692000000000000171e+01	8.223999999999999526e-07	3.921479422150207497e-09	8.429409561797765259e-07	-3.889693191315524451e-09
1.696000000000000085e+01	7.973999999999999802e-07	3.817003156668136724e-09	8.119283176349059613e-07	-3.761658470276665469e-09
1.698999999999999844e+01	7.731999999999999620e-07	3.715447359787735376e-09	7.893857624262598368e-07	-3.668214355445516329e-09
1.701999999999999957e+01	7.496999999999999965e-07	3.616373995859768742e-09	7.674412609527882001e-07	-3.576932607623288227e-09
1.705999999999999872e+01	7.267999999999999701e-07	3.519337639151556917e-09	7.390868172553937517e-07	-3.458508924941017836e-09
1.708999999999999986e+01	7.045999999999999963e-07	3.424857616230235868e-09	7.184806994773427241e-07	-3.372096701800358345e-09
1.712000000000000099e+01	6.829999999999999617e-07	3.332484806321403509e-09	6.984238966952418118e-07	-3.287696551574756947e-09
1.716000000000000014e+01	6.619999999999999722e-07	3.242252464800563618e-09	6.725115710306156478e-07	-3.178217415943916450e-09
1.719000000000000128e+01	6.416000000000000277e-07	3.154564274975936107e-09	6.536830411702811319e-07	-3.098346249967626013e-09
1.721999999999999886e+01	6.219000000000000300e-07	3.069194723832374267e-09	6.353596089346632706e-07	-3.020349417690191734e-09
1.726000000000000156e+01	6.025999999999999564e-07	2.985426626865489417e-09	6.116922927600149194e-07	-2.919201063417816589e-09
1.728999999999999915e+01	5.840000000000000413e-07	2.904067235221664624e-09	5.944985059176440088e-07	-2.845424491131778941e-09
1.732999999999999829e+01	5.658999999999999521e-07	2.824842884873301849e-09	5.722921007540448687e-07	-2.749761283443865708e-09
1.735999999999999943e+01	5.483000000000000062e-07	2.747434243386514403e-09	5.561610471472754298e-07	-2.679994593903595531e-09
1.739000000000000057e+01	5.311999999999999921e-07	2.671563201136633028e-09	5.404666147745772932e-07	-2.611885865260723037e-09
1.742999999999999972e+01	5.147000000000000230e-07	2.598386132977817207e-09	5.202009278017230245e-07	-2.523591884934387196e-09
1.746000000000000085e+01	4.985999999999999781e-07	2.526607291700924410e-09	5.054826835995924307e-07	-2.459213851081856926e-09
1.748999999999999844e+01	4.829999999999999707e-07	2.456758185963771069e-09	4.911646844481315254e-07	-2.396376025778837619e-09
1.753000000000000114e+01	4.677999999999999934e-07	2.388356843761637954e-09	4.726781834416195740e-07	-2.314928308908548113e-09
1.755999999999999872e+01	4.531000000000000008e-07	2.321938584264117536e-09	4.592536660120446466e-07	-2.255552468522284201e-09
1.758999999999999986e+01	4.387999999999999852e-07	2.257017624954713305e-09	4.461961175432395067e-07	-2.197607444718369316e-09
1.762999999999999901e+01	4.250000000000000072e-07	2.194133095514794598e-09	4.293406929587789077e-07	-2.122519249287423603e-09
1.766000000000000014e+01	4.116000000000000064e-07	2.132795402916088867e-09	4.171030201836213301e-07	-2.067791790205172083e-09
1.769999999999999929e+01	3.984999999999999751e-07	2.072507333106769414e-09	4.013070357536743814e-07	-1.996881506317149281e-09
1.773000000000000043e+01	3.858999999999999814e-07	2.014329998146580668e-09	3.898391706493698769e-07	-1.945204773430443126e-09
1.776000000000000156e+01	3.736000000000000102e-07	1.957244201605322081e-09	3.786871371890509796e-07	-1.894787645692650421e-09
1.780000000000000071e+01	3.617000000000000161e-07	1.902001711268504853e-09	3.642951204530504802e-07	-1.829476361300745330e-09
1.782999999999999829e+01	3.501999999999999992e-07	1.848201095493961558e-09	3.538487357408627928e-07	-1.781890880231793096e-09
1.785999999999999943e+01	3.390000000000000048e-07	1.795551254275967543e-09	3.436914573166454469e-07	-1.735473248930694944e-09
1.789999999999999858e+01	3.280999999999999800e-07	1.744258763540838005e-09	3.305844688422924689e-07	-1.675352766039352256e-09
1.792999999999999972e+01	3.175999999999999852e-07	1.694489322815830833e-09	3.210715967217023210e-07	-1.631556064576024902e-09
1.796999999999999886e+01	3.074000000000000130e-07	1.645926082273214781e-09	3.087977675990775634e-07	-1.574838856712486668e-09
1.800000000000000000e+01	2.975000000000000104e-07	1.598757950921068648e-09	2.998910216060542098e-07	-1.533528355445676012e-09
1.803000000000000114e+01	2.878999999999999773e-07	1.552653010089634715e-09	2.912326745001288633e-07	-1.493243151763318982e-09
1.807000000000000028e+01	2.786000000000000198e-07	1.507966734339653805e-09	2.800629078467697232e-07	-1.441083059906351093e-09
1.810000000000000142e+01	2.695999999999999789e-07	1.464389375251705429e-09	2.719579518863362157e-07	-1.403097456787088744e-09
1.814000000000000057e+01	2.609000000000000135e-07	1.422254929956515906e-09	2.615028696403974966e-07	-1.353920603021630186e-09
1.817000000000000171e+01	2.524000000000000102e-07	1.380727395264298397e-09	2.539176357244998215e-07	-1.318113332247569518e-09
1.821000000000000085e+01	2.441999999999999765e-07	1.340663789914637782e-09	2.441343941523105073e-07	-1.271763892994964076e-09
1.823999999999999844e+01	2.362000000000000107e-07	1.301243814645070119e-09	2.370372856439378277e-07	-1.238019725461868854e-09
1.826999999999999957e+01	2.284999999999999881e-07	1.263309361618127092e-09	2.301397902556870073e-07	-1.205124794247701597e-09
1.830999999999999872e+01	2.210000000000000069e-07	1.226182275207619335e-09	2.212440796543770647e-07	-1.162550829544789748e-09
1.833999999999999986e+01	2.137999999999999954e-07	1.190307692471091285e-09	2.147914767606842516e-07	-1.131560374025844162e-09
1.837999999999999901e+01	2.067999999999999989e-07	1.155395437163248315e-09	2.064708814063968672e-07	-1.091457950765539155e-09
1.841000000000000014e+01	1.999999999999999909e-07	1.121329692820091103e-09	2.004362420056883953e-07	-1.062270924167826917e-09
1.844999999999999929e+01	1.933999999999999980e-07	1.088122237387111407e-09	1.926552056419997842e-07	-1.024506496446289950e-09
1.848000000000000043e+01	1.869999999999999937e-07	1.055676884309462074e-09	1.870120280602336540e-07	-9.970233481088711138e-10
1.851000000000000156e+01	1.808000000000000043e-07	1.024224920104980389e-09	1.815289126546577447e-07	-9.702412367116486238e-10
1.855000000000000071e+01	1.748000000000000035e-07	9.936664631770966022e-10	1.744598563290465670e-07	-9.355943517467281553e-10
1.857999999999999829e+01	1.689999999999999913e-07	9.640132914713018519e-10	1.693340115516608188e-07	-9.103853522110663535e-10
1.862000000000000099e+01	1.633999999999999941e-07	9.352771829330881028e-10	1.627263079689488869e-07	-8.777779251448650741e-10
1.864999999999999858e+01	1.580000000000000119e-07	9.073786941654148815e-10	1.579352812696062242e-07	-8.540552305053152219e-10
1.869000000000000128e+01	1.527000000000000108e-07	8.799387947165587790e-10	1.517592507564177161e-07	-8.233724463828264245e-10
1.871999999999999886e+01	1.475999999999999982e-07	8.538733353185354019e-10	1.472814697276452293e-07	-8.010521995793467272e-10
1.876000000000000156e+01	1.427000000000000006e-07	8.279982283042640371e-10	1.415101000464186695e-07	-7.721878843249926884e-10
1.878999999999999915e+01	1.379000000000000106e-07	8.025353493821940704e-10	1.373263191222173656e-07	-7.511937362387492477e-10
1.882000000000000028e+01	1.333000000000000091e-07	7.788432037357285480e-10	1.332627627208083130e-07	-7.307449519514932150e-10
1.885999999999999943e+01	1.287999999999999887e-07	7.547815539169814740e-10	1.280257571984754132e-07	-7.043046064823266596e-10
1.889000000000000057e+01	1.245000000000000097e-07	7.317395046736236528e-10	1.242294721148391240e-07	-6.850755703038844335e-10
1.892999999999999972e+01	1.203000000000000118e-07	7.098325260594925265e-10	1.193373136285198103e-07	-6.602151606467349554e-10
1.896000000000000085e+01	1.161999999999999950e-07	6.876530381183037921e-10	1.157915678164381832e-07	-6.421380838659925249e-10
1.900000000000000000e+01	1.123000000000000064e-07	6.671669185166483507e-10	1.112228711603744766e-07	-6.187703480577229831e-10
1.903000000000000114e+01	1.084999999999999988e-07	6.464706434170077328e-10	1.079118200481315778e-07	-6.017804907866739660e-10
1.907000000000000028e+01	1.047999999999999988e-07	6.268453530667139370e-10	1.036455826924458804e-07	-5.798196071900216430e-10
1.910000000000000142e+01	1.012000000000000062e-07	6.070653328442775284e-10	1.005537701793531661e-07	-5.638536686827815487e-10
1.914000000000000057e+01	9.778000000000000604e-08	5.882434831285880730e-10	9.657047239172273667e-08	-5.432190214261936788e-10
1.917000000000000171e+01	9.445000000000000203e-08	5.703914663950833684e-10	9.368417515612144002e-08	-5.282197196304337509e-10
1.921000000000000085e+01	9.122000000000000553e-08	5.524652024169607206e-10	8.996606617813666778e-08	-5.088368717642679765e-10
1.923999999999999844e+01	8.810000000000000141e-08	5.356038032753315085e-10	8.727207089585799564e-08	-4.947487747972114978e-10
1.928000000000000114e+01	8.508000000000000481e-08	5.187173471320195702e-10	8.380166512938376720e-08	-4.765443462900101993e-10
1.930999999999999872e+01	8.216000000000000249e-08	5.023376890550021835e-10	8.128723095732454393e-08	-4.633137849073076735e-10
1.935000000000000142e+01	7.932999999999999634e-08	4.868667225666623041e-10	7.804859409717481848e-08	-4.462200013214666638e-10
1.937999999999999901e+01	7.659999999999999770e-08	4.714388264084040488e-10	7.570244211790009134e-08	-4.337985646953586953e-10
1.942000000000000171e+01	7.395999999999999523e-08	4.568988372291325075e-10	7.268083570290690097e-08	-4.177519992634503064e-10
1.944999999999999929e+01	7.140000000000000407e-08	4.423207429320945203e-10	7.049197519667172851e-08	-4.060923854121039310e-10
1.948999999999999844e+01	6.892999999999999585e-08	4.282130736343921318e-10	6.767290617441100869e-08	-3.910306087586808374e-10
1.951999999999999957e+01	6.653999999999999894e-08	4.149023786482791782e-10	6.563088904260065673e-08	-3.800875763315879364e-10
1.955999999999999872e+01	6.423000000000000009e-08	4.016111403662378177e-10	6.300136091878601323e-08	-3.659537358165872251e-10
1.958999999999999986e+01	6.199999999999999931e-08	3.890994404176563827e-10	6.109690336617125778e-08	-3.556863788464555281e-10
1.962999999999999901e+01	5.983999999999999850e-08	3.765801771805485560e-10	5.864469392979163113e-08	-3.424265532858120926e-10
1.966000000000000014e+01	5.776000000000000237e-08	3.648244019394171190e-10	5.686867800952086984e-08	-3.327946452785375178e-10
1.969999999999999929e+01	5.574000000000000149e-08	3.530310989307883142e-10	5.458182982766972816e-08	-3.203559954897102201e-10
1.973000000000000043e+01	5.379000000000000057e-08	3.419229374866068599e-10	5.292572523302856615e-08	-3.113215937164868888e-10
1.976999999999999957e+01	5.190000000000000152e-08	3.308078478391950205e-10	5.079363168300908302e-08	-2.996564723110845416e-10
1.980000000000000071e+01	5.008000000000000242e-08	3.200746753948522390e-10	4.924978990663111504e-08	-2.911850304726273677e-10
1.983999999999999986e+01	4.831999999999999858e-08	3.099419472304666170e-10	4.726233703632136985e-08	-2.802477326040541718e-10
1.987999999999999901e+01	4.662000000000000321e-08	2.998450147827708182e-10	4.535305083329521627e-08	-2.697060560180153633e-10
1.991000000000000014e+01	4.498000000000000308e-08	2.903358249091099270e-10	4.397057761268144789e-08	-2.620511747433229629e-10
1.994999999999999929e+01	4.339000000000000009e-08	2.808242678993454329e-10	4.219105457700689818e-08	-2.521695983501015647e-10
1.998000000000000043e+01	4.185000000000000086e-08	2.718237236128407016e-10	4.090274575759024560e-08	-2.449951884153763652e-10
2.001999999999999957e+01	4.036999999999999687e-08	2.629100705418489787e-10	3.924459367525764108e-08	-2.357348985096048758e-10
2.005000000000000071e+01	3.894000000000000326e-08	2.542716403441799861e-10	3.804419235456235504e-08	-2.290120184240136943e-10
2.008999999999999986e+01	3.756000000000000016e-08	2.461278838571526297e-10	3.649913976258027776e-08	-2.203347382070502979e-10
2.012000000000000099e+01	3.622000000000000272e-08	2.379743124155490840e-10	3.538065069778923454e-08	-2.140355389718727912e-10
2.016000000000000014e+01	3.493000000000000242e-08	2.303053687899032455e-10	3.394124683815403521e-08	-2.059063493622816843e-10
2.019999999999999929e+01	3.368000000000000115e-08	2.226470484092105693e-10	3.255910819154748336e-08	-1.980756617468040657e-10
2.023000000000000043e+01	3.247999999999999703e-08	2.154643491802762289e-10	3.155873558336529199e-08	-1.923921557369546504e-10
2.026999999999999957e+01	3.131999999999999855e-08	2.083116721653398188e-10	3.027142541053671283e-08	-1.850583649771717133e-10
2.030000000000000071e+01	3.019000000000000101e-08	2.014931654862103326e-10	2.933965891786092928e-08	-1.797356079446613995e-10
2.033999999999999986e+01	2.911000000000000060e-08	1.947892628355149814e-10	2.814072288957714015e-08	-1.728679779790467678e-10
2.037000000000000099e+01	2.806000000000000112e-08	1.884112166767502729e-10	2.727306797469064621e-08	-1.678843696643896857e-10
2.041000000000000014e+01	2.705000000000000068e-08	1.820980069532155335e-10	2.615677301337663977e-08	-1.614551975150294459e-10
2.044999999999999929e+01	2.607999999999999928e-08	1.761703517394456749e-10	2.508516580361720709e-08	-1.552643087892161963e-10
2.048000000000000043e+01	2.513000000000000069e-08	1.701883678653450232e-10	2.430968582762512566e-08	-1.507721907286142853e-10
2.051999999999999957e+01	2.422000000000000115e-08	1.644450605925273893e-10	2.331197657066085961e-08	-1.449774207851279231e-10
2.055000000000000071e+01	2.335000000000000064e-08	1.590773196698175838e-10	2.259004983075470929e-08	-1.407732233006435773e-10
2.058999999999999986e+01	2.249999999999999964e-08	1.536762079015486675e-10	2.166139923144409580e-08	-1.353507627247053846e-10
2.062000000000000099e+01	2.167999999999999958e-08	1.485762420336890058e-10	2.098952116335031797e-08	-1.314171737477132031e-10
2.066000000000000014e+01	2.089000000000000045e-08	1.435240807681182775e-10	2.012528729103705848e-08	-1.263440869952801985e-10
2.069999999999999929e+01	2.012999999999999894e-08	1.387674073703187680e-10	1.929580543172533155e-08	-1.214604712935784778e-10
2.073000000000000043e+01	1.939999999999999835e-08	1.340711248106765093e-10	1.869567860188539698e-08	-1.179179987445986866e-10
2.076999999999999957e+01	1.869000000000000060e-08	1.295960251391608045e-10	1.792381653717450089e-08	-1.133499490920981257e-10
2.080000000000000071e+01	1.799999999999999905e-08	1.251233503387757086e-10	1.736546961743174727e-08	-1.100369134763413104e-10
2.083999999999999986e+01	1.733999999999999844e-08	1.209359443063971687e-10	1.664741324569026690e-08	-1.057651904747252374e-10
2.087999999999999901e+01	1.670999999999999875e-08	1.168315035077011976e-10	1.595840620523450493e-08	-1.016542371702407776e-10
2.091000000000000014e+01	1.609000000000000048e-08	1.128682248498221124e-10	1.545998711032877434e-08	-9.867285216599296884e-11
2.094999999999999929e+01	1.549999999999999983e-08	1.089979573203094605e-10	1.481901416868574593e-08	-9.482903214873819647e-11
2.098999999999999844e+01	1.492999999999999869e-08	1.053344389221935917e-10	1.420406222217567922e-08	-9.113052833135094419e-11
2.101999999999999957e+01	1.438000000000000039e-08	1.017031366690985482e-10	1.375931447227221632e-08	-8.844887362623067088e-11
2.105999999999999872e+01	1.384000000000000018e-08	9.820358574743254564e-11	1.318746329266640331e-08	-8.499213286690656732e-11
2.108999999999999986e+01	1.332999999999999926e-08	9.481569436782780323e-11	1.277388531355070465e-08	-8.248585038747832062e-11
2.112999999999999901e+01	1.283999999999999950e-08	9.162687336103965993e-11	1.224208484049790279e-08	-7.925515815798523112e-11
2.117000000000000171e+01	1.235999999999999950e-08	8.841565116380697108e-11	1.173194317866525890e-08	-7.614724327887937614e-11
2.119999999999999929e+01	1.190000000000000068e-08	8.539991976772188352e-11	1.136305193983040639e-08	-7.389426192661450804e-11
2.123999999999999844e+01	1.145999999999999972e-08	8.244076869801737366e-11	1.088882233146529574e-08	-7.099075436349768392e-11
2.128000000000000114e+01	1.103000000000000017e-08	7.960216836451966419e-11	1.043398419244429497e-08	-6.819811942508561025e-11
2.130999999999999872e+01	1.062000000000000014e-08	7.682719203068664525e-11	1.010509054107803660e-08	-6.617382678686407615e-11
2.135000000000000142e+01	1.021999999999999986e-08	7.416953327155296106e-11	9.682268068965006998e-09	-6.356511959633732850e-11
2.139000000000000057e+01	9.837000000000000669e-09	7.156037193503119692e-11	9.276767478161794525e-09	-6.105633362707394160e-11
2.142000000000000171e+01	9.468000000000000806e-09	6.909469368740845882e-11	8.983605262210718085e-09	-5.923815363722037545e-11
2.146000000000000085e+01	9.112000000000000794e-09	6.665453432168388785e-11	8.606803729067858817e-09	-5.689558949504580410e-11
2.148999999999999844e+01	8.769000000000000634e-09	6.434799112875787403e-11	8.334399811965292075e-09	-5.519797581139210127e-11
2.153000000000000114e+01	8.439000000000000326e-09	6.207257866234654879e-11	7.984261774447849538e-09	-5.301073693656329773e-11
2.157000000000000028e+01	8.119999999999999257e-09	5.991371589477654118e-11	7.648505931680576599e-09	-5.090765667070560834e-11
2.160000000000000142e+01	7.813000000000000213e-09	5.778383033721718618e-11	7.405796761412876441e-09	-4.938377351370315048e-11
2.164000000000000057e+01	7.517000000000000408e-09	5.576825435945466842e-11	7.093891944538106559e-09	-4.742078627613680324e-11
2.167999999999999972e+01	7.233000000000000148e-09	5.378655152198550316e-11	6.794871063982108571e-09	-4.553378771462891762e-11
2.171000000000000085e+01	6.958000000000000167e-09	5.190226499543669526e-11	6.578736570457264402e-09	-4.416663969220887299e-11
2.175000000000000000e+01	6.694000000000000252e-09	5.004893599032184861e-11	6.300973973796732657e-09	-4.240559071459936588e-11
2.178999999999999915e+01	6.438999999999999788e-09	4.829108339922289027e-11	6.034684089839314697e-09	-4.071280252996791327e-11
2.182000000000000028e+01	6.192999999999999604e-09	4.655340342652940474e-11	5.842229917069389720e-09	-3.948653160682529855e-11
2.185999999999999943e+01	5.957000000000000005e-09	4.491693872952756775e-11	5.594956573055257462e-09	-3.790730807703635636e-11
2.189999999999999858e+01	5.729000000000000379e-09	4.329700357073262190e-11	5.357948268197087515e-09	-3.638963698631499501e-11
2.194000000000000128e+01	5.510000000000000205e-09	4.176915577987342151e-11	5.130770493797115078e-09	-3.493110460484161767e-11
2.196999999999999886e+01	5.299000000000000003e-09	4.026142864589548543e-11	4.966586536055902547e-09	-3.387461171412793281e-11
2.201000000000000156e+01	5.095000000000000294e-09	3.882911500407909537e-11	4.755645977952464623e-09	-3.251416932867313569e-11
2.205000000000000071e+01	4.898999999999999730e-09	3.742024755669448984e-11	4.553490065396556940e-09	-3.120698867450626580e-11
2.207999999999999829e+01	4.710999999999999965e-09	3.609303475788138057e-11	4.407425444311278074e-09	-3.026035378484785233e-11
2.212000000000000099e+01	4.529000000000000387e-09	3.477709760982554206e-11	4.219793647507763016e-09	-2.904157958497191320e-11
2.216000000000000014e+01	4.353999999999999647e-09	3.353386618116875049e-11	4.039979687759484950e-09	-2.787059922637542926e-11
2.219000000000000128e+01	4.186000000000000227e-09	3.231245859268733587e-11	3.910050793914171261e-09	-2.702259881074439933e-11
2.223000000000000043e+01	4.024000000000000166e-09	3.115488284996751686e-11	3.743154087221030964e-09	-2.593090226573602244e-11
2.226999999999999957e+01	3.868000000000000291e-09	3.001408490607035306e-11	3.583243601728340573e-09	-2.488223819722422923e-11
2.230999999999999872e+01	3.718000000000000189e-09	2.893601029541795233e-11	3.430035411267239356e-09	-2.387497249956116961e-11
2.233999999999999986e+01	3.572999999999999966e-09	2.789003635973248762e-11	3.319357701862562268e-09	-2.314571278830967525e-11
2.237999999999999901e+01	3.433999999999999929e-09	2.686451217058172083e-11	3.177200495014390442e-09	-2.220699158099003423e-11
2.242000000000000171e+01	3.300000000000000185e-09	2.589242752234714650e-11	3.040994828195336821e-09	-2.130533734313739970e-11
2.244999999999999929e+01	3.171999999999999800e-09	2.494305583370249152e-11	2.942606998053878845e-09	-2.065260698879809100e-11
2.248999999999999844e+01	3.047999999999999814e-09	2.403837105589311912e-11	2.816261670409788323e-09	-1.981257289248865348e-11
2.253000000000000114e+01	2.927999999999999815e-09	2.314269294228309868e-11	2.695237377489384628e-09	-1.900591513083053186e-11
2.257000000000000028e+01	2.814000000000000002e-09	2.230663201746960155e-11	2.579307659928470567e-09	-1.823130780984363360e-11
2.260000000000000142e+01	2.702999999999999868e-09	2.147355022004512477e-11	2.495569154630410694e-09	-1.767059727407154984e-11
2.264000000000000057e+01	2.597000000000000028e-09	2.069142535737932566e-11	2.388036528115021654e-09	-1.694903236977815570e-11
2.267999999999999972e+01	2.495000000000000173e-09	1.992196178611684848e-11	2.285042462199159746e-09	-1.625623451266566823e-11
2.271000000000000085e+01	2.395999999999999998e-09	1.918680436784962288e-11	2.210665307217762057e-09	-1.575485936235427466e-11
2.275000000000000000e+01	2.302000000000000116e-09	1.848722904667255656e-11	2.115174297044905091e-09	-1.510978758347786881e-11
2.278999999999999915e+01	2.210999999999999913e-09	1.779470894578497842e-11	2.023721284161584572e-09	-1.449050258649023823e-11
2.282999999999999829e+01	2.122999999999999803e-09	1.713549040842426217e-11	1.936129577298566469e-09	-1.389595076568174378e-11
2.285999999999999943e+01	2.039000000000000093e-09	1.649281295627583502e-11	1.872876137460606824e-09	-1.346570405794249109e-11
2.289999999999999858e+01	1.958000000000000063e-09	1.588284817037968704e-11	1.791674383910267163e-09	-1.291221945320173562e-11
2.294000000000000128e+01	1.880000000000000125e-09	1.528269256555707299e-11	1.713923061631917122e-09	-1.238098549371645855e-11
2.298000000000000043e+01	1.805999999999999967e-09	1.472284755652927526e-11	1.639476959627719415e-09	-1.187112331195718888e-11
2.301999999999999957e+01	1.734000000000000009e-09	1.416592393986357584e-11	1.568191643416961107e-09	-1.138175872530156896e-11
2.305000000000000071e+01	1.664999999999999937e-09	1.364067953246831459e-11	1.516718877638649868e-09	-1.102768268814006337e-11
2.308999999999999986e+01	1.598000000000000065e-09	1.312867954024826385e-11	1.450647092394878552e-09	-1.057225294239706027e-11
2.312999999999999901e+01	1.534000000000000079e-09	1.262944476247999406e-11	1.387392435113417519e-09	-1.013521871198009009e-11
2.317000000000000171e+01	1.472999999999999980e-09	1.216124833518335827e-11	1.326838792993619088e-09	-9.715865862522373371e-12
2.319999999999999929e+01	1.414000000000000080e-09	1.169862911148709684e-11	1.283126589051429601e-09	-9.412527097656369146e-12
2.323999999999999844e+01	1.356999999999999967e-09	1.125838221072193125e-11	1.227022149333866522e-09	-9.022409464178978952e-12
2.328000000000000114e+01	1.302000000000000053e-09	1.082462472698245736e-11	1.173308655692644711e-09	-8.648063466512478857e-12
2.332000000000000028e+01	1.250000000000000026e-09	1.042117235887274421e-11	1.121891328183030855e-09	-8.288897820993268690e-12
2.335000000000000142e+01	1.199000000000000099e-09	1.001675581581348907e-11	1.084779449310185013e-09	-8.029137418905400277e-12
2.339000000000000057e+01	1.151000000000000058e-09	9.642332619238633792e-12	1.037157797566826603e-09	-7.695146504438345398e-12
2.342999999999999972e+01	1.103999999999999910e-09	9.274092844046797031e-12	9.915787017555626388e-10	-7.374751397355379842e-12
2.346999999999999886e+01	1.060000000000000062e-09	8.922832940271829662e-12	9.479511147234054058e-10	-7.067383107761057938e-12
2.351000000000000156e+01	1.016999999999999900e-09	8.584355571456717580e-12	9.061922056152415854e-10	-6.772520656600670942e-12
2.353999999999999915e+01	9.754999999999999918e-10	8.250955998259132088e-12	8.760547082449234155e-10	-6.559297700957262453e-12
2.357999999999999829e+01	9.358000000000000151e-10	7.936777570223404201e-12	8.373880780877790415e-10	-6.285192009171467776e-12
2.362000000000000099e+01	8.978000000000000430e-10	7.630039455106726088e-12	8.003878455424029860e-10	-6.022308888552834693e-12
2.366000000000000014e+01	8.611999999999999832e-10	7.338879404953320666e-12	7.649812930053033338e-10	-5.770186939051524987e-12
2.369999999999999929e+01	8.260000000000000428e-10	7.057991570789338065e-12	7.310968588713136674e-10	-5.528371761183501673e-12
2.373000000000000043e+01	7.923000000000000454e-10	6.783755389076687762e-12	7.066441180417775980e-10	-5.353529032484907303e-12
2.376999999999999957e+01	7.598000000000000025e-10	6.523033822465229121e-12	6.752744252907234313e-10	-5.128795373854732367e-12
2.380999999999999872e+01	7.286999999999999755e-10	6.268655603261356619e-12	6.452617828469063476e-10	-4.913307616113407672e-12
2.385000000000000142e+01	6.988000000000000064e-10	6.027578379559074933e-12	6.165484347342457531e-10	-4.706693708557374204e-12
2.389000000000000057e+01	6.700999999999999918e-10	5.791629758298004373e-12	5.890769125860918670e-10	-4.508583452132477811e-12
2.392999999999999972e+01	6.425000000000000043e-10	5.567922694794562413e-12	5.627913970366218459e-10	-4.318616705444393480e-12
2.396000000000000085e+01	6.160999999999999714e-10	5.353367787758311959e-12	5.438262864665369086e-10	-4.181295091347241623e-12
2.400000000000000000e+01	5.907000000000000385e-10	5.142895324475504034e-12	5.195013029779586856e-10	-4.004829806748031492e-12
2.403999999999999915e+01	5.662999999999999986e-10	4.943536276524326279e-12	4.962336130670977248e-10	-3.835667681752949670e-12
2.407999999999999829e+01	5.428999999999999554e-10	4.748668436317174241e-12	4.739776743588485169e-10	-3.673510959614568564e-12
2.412000000000000099e+01	5.203999999999999814e-10	4.563882286510612667e-12	4.526881703231325548e-10	-3.518063358877824140e-12
2.414999999999999858e+01	4.987999999999999732e-10	4.385970646359290663e-12	4.373289842780023874e-10	-3.405708346817342512e-12
2.419000000000000128e+01	4.781000000000000344e-10	4.212235558055287247e-12	4.176304438366757803e-10	-3.261342677032672606e-12
2.423000000000000043e+01	4.581999999999999790e-10	4.047490968143103993e-12	3.987905994574490931e-10	-3.122975328851696057e-12
2.426999999999999957e+01	4.391999999999999929e-10	3.887262412036522703e-12	3.807734424814392051e-10	-2.990367427058501596e-12
2.430999999999999872e+01	4.209000000000000148e-10	3.735013414000410924e-12	3.635431404661819801e-10	-2.863281264810908992e-12
2.435000000000000142e+01	4.032999999999999928e-10	3.585818598888311829e-12	3.470640534993473985e-10	-2.741480404919286295e-12
2.439000000000000057e+01	3.865000000000000095e-10	3.445372372405243519e-12	3.313028551668839819e-10	-2.624742902408407883e-12
2.442000000000000171e+01	3.703000000000000034e-10	3.309512616460617508e-12	3.199355975895449547e-10	-2.540395180264238408e-12
2.446000000000000085e+01	3.548000000000000052e-10	3.177128509136512946e-12	3.053613388945573196e-10	-2.432052198903095883e-12
2.450000000000000000e+01	3.398999999999999843e-10	3.051553093536961235e-12	2.914264153100741848e-10	-2.328244212251493004e-12
2.453999999999999915e+01	3.255999999999999923e-10	2.928810158358055056e-12	2.781026957373716614e-10	-2.228781919774658894e-12
2.457999999999999829e+01	3.118999999999999776e-10	2.812780074759015892e-12	2.653622336737654325e-10	-2.133477243662943418e-12
2.462000000000000099e+01	2.987999999999999918e-10	2.701541998394250743e-12	2.531793783378815550e-10	-2.042156705463115535e-12
2.466000000000000014e+01	2.862000000000000043e-10	2.592578682090092477e-12	2.415315811752305032e-10	-1.954666536108247426e-12
2.469000000000000128e+01	2.741000000000000151e-10	2.489299379186106573e-12	2.331334929624290112e-10	-1.891471333539204956e-12
2.473000000000000043e+01	2.625000000000000241e-10	2.388498063637482256e-12	2.223686389425197101e-10	-1.810319837686178456e-12
2.476999999999999957e+01	2.513999999999999797e-10	2.293304551253496630e-12	2.120779878879673893e-10	-1.732583421284355410e-12
2.480999999999999872e+01	2.407999999999999853e-10	2.200780706514243859e-12	2.022396885850895772e-10	-1.658112935660653209e-12
2.485000000000000142e+01	2.306000000000000102e-10	2.112883746832276628e-12	1.928339921824483829e-10	-1.586772807498855839e-12
2.489000000000000057e+01	2.208000000000000027e-10	2.028189926443773907e-12	1.838433467575897407e-10	-1.518441647423701638e-12
2.492999999999999972e+01	2.113999999999999886e-10	1.945506439692589051e-12	1.752503842804762446e-10	-1.452999289729357533e-12
2.496999999999999886e+01	2.023999999999999938e-10	1.867353997854004707e-12	1.670378194862491148e-10	-1.390326141079304402e-12
2.501000000000000156e+01	1.937999999999999925e-10	1.791366619524881166e-12	1.591884493798556301e-10	-1.330303177081096869e-12
2.503999999999999915e+01	1.855000000000000057e-10	1.718930522701543087e-12	1.535295632981038713e-10	-1.286954493897608778e-12
2.507999999999999829e+01	1.776000000000000123e-10	1.648801517553887010e-12	1.462766649681571315e-10	-1.231297923955838591e-12
2.512000000000000099e+01	1.700000000000000075e-10	1.582170677687250406e-12	1.393453278990519960e-10	-1.178001486140965760e-12
2.516000000000000014e+01	1.626999999999999913e-10	1.517048454074006686e-12	1.327220083271991534e-10	-1.126970197511524171e-12
2.519999999999999929e+01	1.556999999999999897e-10	1.455374743618632369e-12	1.263932264500155183e-10	-1.078109523487855140e-12
2.523999999999999844e+01	1.490000000000000025e-10	1.395328583572103645e-12	1.203455660465558343e-10	-1.031325375193154917e-12
2.528000000000000114e+01	1.426000000000000039e-10	1.338688212763524882e-12	1.145659550845926684e-10	-9.865259722713954459e-13
2.532000000000000028e+01	1.364999999999999939e-10	1.284575481433457777e-12	1.090431091095887363e-10	-9.436314254432966154e-13
2.535999999999999943e+01	1.305999999999999936e-10	1.231313764400176525e-12	1.037664515756071943e-10	-9.025665684199406968e-13
2.539999999999999858e+01	1.250000000000000078e-10	1.181402988329271892e-12	9.872545674603562121e-11	-8.632565952686096499e-13
2.544000000000000128e+01	1.196000000000000058e-10	1.132437911999299634e-12	9.390964813436321757e-11	-8.256270499258304146e-13
2.546999999999999886e+01	1.144000000000000004e-10	1.085843435874620097e-12	9.043929548992980991e-11	-7.984630779048270506e-13
2.551000000000000156e+01	1.094000000000000048e-10	1.040280107330713234e-12	8.599274184497139743e-11	-7.635977905104601578e-13
2.555000000000000071e+01	1.046999999999999978e-10	9.980059432703796242e-13	8.174466564328661870e-11	-7.302224301396247166e-13
2.558999999999999986e+01	1.000999999999999955e-10	9.558922825848806702e-13	7.768685663265080281e-11	-6.982778783784393915e-13
2.562999999999999901e+01	9.578999999999999957e-11	9.169466582964791000e-13	7.381114323106532598e-11	-6.677052948953734256e-13
2.567000000000000171e+01	9.162000000000000260e-11	8.786163739249798129e-13	7.010939175325909505e-11	-6.384461121271474789e-13
2.571000000000000085e+01	8.762999999999999880e-11	8.418709160424061715e-13	6.657350683747574491e-11	-6.104420381175043999e-13
2.575000000000000000e+01	8.381000000000000578e-11	8.071072706938528508e-13	6.319582642617894168e-11	-5.836377570403483989e-13
2.578999999999999915e+01	8.015000000000000240e-11	7.732489683024154911e-13	5.996979071339121348e-11	-5.579855029157364897e-13
2.582999999999999829e+01	7.665000000000000156e-11	7.412527937341957149e-13	5.688904805340000464e-11	-5.334389463611839134e-13
2.587000000000000099e+01	7.329999999999999503e-11	7.101258199962407253e-13	5.394727602437172285e-11	-5.099519710727252690e-13
2.591000000000000014e+01	7.009000000000000043e-11	6.806461997813646735e-13	5.113818125950427860e-11	-4.874786725939722210e-13
2.594999999999999929e+01	6.700999999999999659e-11	6.518968699219864776e-13	4.845550902244725079e-11	-4.659734246664570286e-13
2.598999999999999844e+01	6.407000000000000467e-11	6.244052398890110428e-13	4.589352923400943817e-11	-4.453942499839979257e-13
2.603000000000000114e+01	6.126000000000000352e-11	5.984346391402156055e-13	4.344725927576287821e-11	-4.257043653770811259e-13
2.607000000000000028e+01	5.856000000000000251e-11	5.730732583954690805e-13	4.111179610462324204e-11	-4.068675496694125642e-13
2.610999999999999943e+01	5.597999999999999694e-11	5.487947558156145087e-13	3.888225903308477304e-11	-3.888477467753493900e-13
2.614999999999999858e+01	5.351999999999999975e-11	5.259143646476296854e-13	3.675378960123516081e-11	-3.716090647548820642e-13
2.617999999999999972e+01	5.116000000000000092e-11	5.036099381081883582e-13	3.522085769891447703e-11	-3.591711979192382857e-13
2.621999999999999886e+01	4.890000000000000045e-11	4.822098730304057674e-13	3.325799871435353032e-11	-3.432161790098545900e-13
2.626000000000000156e+01	4.673999999999999835e-11	4.617193655667043786e-13	3.138426576024340514e-11	-3.279535979244093054e-13
2.630000000000000071e+01	4.466999999999999929e-11	4.423025563986149877e-13	2.959587828681533752e-11	-3.133551717609685577e-13
2.633999999999999986e+01	4.268999999999999682e-11	4.234368857974940579e-13	2.788907283267998793e-11	-2.993927454139473297e-13
2.637999999999999901e+01	4.079999999999999740e-11	4.053968838163411652e-13	2.626010292784283117e-11	-2.860382908488901185e-13
2.642000000000000171e+01	3.898999999999999926e-11	3.880876918059284557e-13	2.470525310102323953e-11	-2.732640069360354275e-13
2.646000000000000085e+01	3.726000000000000239e-11	3.715134666881942452e-13	2.322118698332919118e-11	-2.610448012694410378e-13
2.650000000000000000e+01	3.559999999999999856e-11	3.555784837885067506e-13	2.180496781583859918e-11	-2.493584363455185659e-13
2.653999999999999915e+01	3.402000000000000246e-11	3.403864352152125322e-13	2.045369059903620433e-11	-2.381829068896999676e-13
2.657999999999999829e+01	3.249999999999999763e-11	3.257410218767868571e-13	1.916446334768816067e-11	-2.274963061779386325e-13
2.662000000000000099e+01	3.104999999999999876e-11	3.117457626764957120e-13	1.793440701764207660e-11	-2.172768254824633098e-13
2.666000000000000014e+01	2.966999999999999939e-11	2.984042949210349842e-13	1.676067985620894889e-11	-2.075029298602145690e-13
2.669999999999999929e+01	2.835000000000000097e-11	2.856195082951267854e-13	1.564078667239323697e-11	-1.981555911121914982e-13
2.673999999999999844e+01	2.707999999999999851e-11	2.732935996631705277e-13	1.457248507995300102e-11	-1.892176108168876202e-13
2.678000000000000114e+01	2.587000000000000023e-11	2.615302611335127211e-13	1.355354806260828012e-11	-1.806719059848835058e-13
2.682000000000000028e+01	2.471999999999999968e-11	2.501898894110631299e-13	1.258175849313608500e-11	-1.725014694609167896e-13
2.685999999999999943e+01	2.360999999999999977e-11	2.393645718637576498e-13	1.165490907824402862e-11	-1.646893695011887375e-13
2.689999999999999858e+01	2.254999999999999903e-11	2.290085823502764218e-13	1.077083443504865126e-11	-1.572189847543561966e-13
2.694000000000000128e+01	2.154000000000000071e-11	2.190001576988473741e-13	9.927664526550422341e-12	-1.500758609697701276e-13
2.698000000000000043e+01	2.058000000000000157e-11	2.095961610442328964e-13	9.123687307559381402e-12	-1.432467046913784053e-13
2.701999999999999957e+01	1.965999999999999983e-11	2.004534731214536244e-13	8.357199598156057445e-12	-1.367182907039587110e-13
2.705999999999999872e+01	1.877999999999999874e-11	1.918062671996929457e-13	7.626505715248809157e-12	-1.304774519894090889e-13
2.710999999999999943e+01	1.794000000000000151e-11	1.834342264162280460e-13	6.760902268106235679e-12	-1.230608411502277945e-13
2.714999999999999858e+01	1.712999999999999991e-11	1.753498792719002681e-13	6.104660967419971441e-12	-1.174197777917412467e-13
2.719000000000000128e+01	1.635999999999999895e-11	1.676567446699753966e-13	5.479147783461341216e-12	-1.120268012570868583e-13
2.723000000000000043e+01	1.562999999999999863e-11	1.604464480981738747e-13	4.883059111906660972e-12	-1.068716489083287363e-13
2.726999999999999957e+01	1.493000000000000040e-11	1.534331434382198103e-13	4.315097041421948402e-12	-1.019441029156409743e-13
2.730999999999999872e+01	1.425999999999999942e-11	1.466299942762507494e-13	3.773969322450304556e-12	-9.723399001165887876e-14
2.735000000000000142e+01	1.362000000000000053e-11	1.402063951812469795e-13	3.258389514452135274e-12	-9.273118259969440924e-14
2.739000000000000057e+01	1.301000000000000050e-11	1.340771869885030054e-13	2.767148130398226425e-12	-8.842613847103207409e-14
2.742999999999999972e+01	1.242999999999999934e-11	1.282434089285033554e-13	2.299220892195123685e-12	-8.431072205828857129e-14
2.746999999999999886e+01	1.187000000000000011e-11	1.225342807916217374e-13	1.853615893379123984e-12	-8.037704495162399729e-14
2.751000000000000156e+01	1.133999999999999974e-11	1.171940217417253733e-13	1.429345521858321186e-12	-7.661725288666675362e-14
2.755000000000000071e+01	1.083999999999999985e-11	1.120893216016583759e-13	1.025426436572874489e-12	-7.302352555894648925e-14
2.758999999999999986e+01	1.035000000000000013e-11	1.070823091271382672e-13	6.408798276490603424e-13	-6.958807850532174283e-14
2.762999999999999901e+01	9.889999999999999258e-12	1.024372952714000509e-13	2.747918023358167995e-13	-6.630360334944776762e-14
2.767000000000000171e+01	9.448999999999999824e-12	9.792411934963130444e-14	-7.361198566999950031e-14	-6.316381189277801392e-14
2.771000000000000085e+01	9.028999999999999594e-12	9.357147567021070168e-14	-4.050841727980684975e-13	-6.016257697887230051e-14
2.775000000000000000e+01	8.628000000000000798e-12	8.946555108132293459e-14	-7.203741649656744181e-13	-5.729379774952595836e-14
2.778999999999999915e+01	8.244999999999999704e-12	8.554174586134830097e-14	-1.020228154983962845e-12	-5.455139950307481158e-14


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_1.00E-03_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.699000000000000114e-03	7.096999999999999975e-01	1.312414791798539523e-03	7.027993588186222107e-01	-1.094433779171099727e-03
2.310999999999999860e-02	7.016999999999999904e-01	1.600250401366923748e-03	6.949175042084495546e-01	-1.870068082952697133e-03
3.853000000000000175e-02	6.936999999999999833e-01	2.180364908175375354e-03	6.871195356190366033e-01	-2.381414411387432466e-03
5.396999999999999714e-02	6.858999999999999542e-01	2.600165872917620767e-03	6.793991580560807542e-01	-2.779459100550101848e-03
6.943000000000000560e-02	6.781000000000000361e-01	2.937042133966214375e-03	6.717556268363649163e-01	-3.108649162869716633e-03
8.490000000000000324e-02	6.703999999999999959e-01	3.220689817886977866e-03	6.641932478667431639e-01	-3.389486767897824902e-03
1.004000000000000031e-01	6.627999999999999448e-01	3.465821887999832093e-03	6.567015572926216960e-01	-3.634033099369939415e-03
1.159000000000000030e-01	6.552999999999999936e-01	3.680468478258828481e-03	6.492943624388397561e-01	-3.849267756697336701e-03
1.313999999999999890e-01	6.479000000000000314e-01	3.871575227872371076e-03	6.419707031440360367e-01	-4.040376923920238096e-03
1.469999999999999918e-01	6.404999999999999583e-01	4.041835822256391146e-03	6.346831897787400534e-01	-4.212159463924308733e-03
1.625000000000000056e-01	6.331999999999999851e-01	4.193181844471490817e-03	6.275243158905094987e-01	-4.365263504391666757e-03
1.781000000000000083e-01	6.260000000000000009e-01	4.329826796782214153e-03	6.204007760921740333e-01	-4.503906336437663548e-03
1.937000000000000111e-01	6.188000000000000167e-01	4.451513758318773918e-03	6.133580907853354303e-01	-4.628850136957947912e-03
2.093000000000000138e-01	6.117000000000000215e-01	4.562893862849758814e-03	6.063953438644436034e-01	-4.741569559231687166e-03
2.248999999999999888e-01	6.047000000000000153e-01	4.664292735926995129e-03	5.995116290938362624e-01	-4.843291861756623094e-03
2.404999999999999916e-01	5.977999999999999980e-01	4.756029074899073214e-03	5.927060489802022936e-01	-4.935054012726862449e-03
2.561999999999999833e-01	5.909999999999999698e-01	4.838414648911356156e-03	5.859348327667510681e-01	-5.018246038099264707e-03
2.717999999999999861e-01	5.842000000000000526e-01	4.914286557186642659e-03	5.792833572559894506e-01	-5.092580215091349442e-03
2.874999999999999778e-01	5.775000000000000133e-01	4.981291520027713270e-03	5.726654690904936507e-01	-5.159690199834302514e-03
3.032000000000000250e-01	5.707999999999999741e-01	5.038842949561072974e-03	5.661231775286581502e-01	-5.219676375612684535e-03
3.190000000000000058e-01	5.643000000000000238e-01	5.092234570404923118e-03	5.596146617481272401e-01	-5.273393696094859188e-03
3.346999999999999975e-01	5.577999999999999625e-01	5.139853843257412465e-03	5.532214505386691128e-01	-5.320643047136152520e-03
3.503999999999999893e-01	5.513000000000000123e-01	5.181813351421038494e-03	5.469012696457582479e-01	-5.362214579635633457e-03
3.662000000000000255e-01	5.450000000000000400e-01	5.220141326391461792e-03	5.406137184563349907e-01	-5.398711321352467687e-03
3.820000000000000062e-01	5.386999999999999567e-01	5.253103985310303252e-03	5.343984458938202398e-01	-5.430210495463522191e-03
3.977999999999999869e-01	5.323999999999999844e-01	5.277736634545279922e-03	5.282546207952000250e-01	-5.457039645928353673e-03
4.136000000000000232e-01	5.262999999999999901e-01	5.302347344470026078e-03	5.221814223411205269e-01	-5.479498711579685113e-03
4.294000000000000039e-01	5.201999999999999957e-01	5.321982449774896422e-03	5.161780381764027315e-01	-5.497863470634987981e-03
4.452999999999999736e-01	5.141000000000000014e-01	5.336747605559150759e-03	5.102063253023932932e-01	-5.512467775731487787e-03
4.611999999999999988e-01	5.080999999999999961e-01	5.350734493180539161e-03	5.043036920235226539e-01	-5.523422190524863301e-03
4.769999999999999796e-01	5.021999999999999797e-01	5.358189239856315546e-03	4.985058224912014557e-01	-5.530910970655525567e-03
4.929000000000000048e-01	4.964000000000000079e-01	5.365089730273670497e-03	4.927385395571183824e-01	-5.535233967701390020e-03
5.089000000000000190e-01	4.905999999999999805e-01	5.367550397120956357e-03	4.870023290842787622e-01	-5.536523690047126869e-03
5.248000000000000442e-01	4.848999999999999977e-01	5.366778479811049399e-03	4.813681177222011165e-01	-5.534943875952341545e-03
5.406999999999999584e-01	4.792000000000000148e-01	5.364558568026016154e-03	4.757990823579761885e-01	-5.530679013852728143e-03
5.566999999999999726e-01	4.736000000000000210e-01	5.359288514768852790e-03	4.702600515974555972e-01	-5.523835197800744043e-03
5.726999999999999869e-01	4.681000000000000161e-01	5.351101687951744651e-03	4.647854964154216062e-01	-5.514580510629929662e-03
5.887000000000000011e-01	4.626000000000000112e-01	5.341644690542417945e-03	4.593746669202236621e-01	-5.503055372122452396e-03
6.047000000000000153e-01	4.571999999999999953e-01	5.329444124653902673e-03	4.540268206865094580e-01	-5.489391899980263639e-03
6.207000000000000295e-01	4.517999999999999794e-01	5.316058836013009929e-03	4.487412252199649010e-01	-5.473714457274066018e-03
6.368000000000000327e-01	4.465000000000000080e-01	5.300098565171531585e-03	4.434846971426049111e-01	-5.456024746004957751e-03
6.528000000000000469e-01	4.411999999999999811e-01	5.283036710016440242e-03	4.383218150185396178e-01	-5.436653796346967160e-03
6.689000000000000501e-01	4.359999999999999987e-01	5.263563840137213019e-03	4.331873259985044577e-01	-5.415465386706465843e-03
6.850000000000000533e-01	4.309000000000000052e-01	5.241799467039571191e-03	4.281129746471847852e-01	-5.392675921975798210e-03
7.010999999999999455e-01	4.258000000000000118e-01	5.219092858302611972e-03	4.230980586130924648e-01	-5.368380609042719756e-03
7.173000000000000487e-01	4.208000000000000074e-01	5.196678966152132838e-03	4.181112773905766300e-01	-5.342505967054143358e-03
7.334000000000000519e-01	4.158000000000000029e-01	5.170940691151659947e-03	4.132135081652278386e-01	-5.315457291263474271e-03
7.496000000000000441e-01	4.108999999999999875e-01	5.145588663481273813e-03	4.083432161107343195e-01	-5.286981008844652934e-03
7.657000000000000473e-01	4.060000000000000275e-01	5.117043888822269196e-03	4.035598569036080163e-01	-5.257505967201613062e-03
7.819000000000000394e-01	4.012000000000000011e-01	5.088975428135346542e-03	3.988033335468330054e-01	-5.226740276551965041e-03
7.981000000000000316e-01	3.963999999999999746e-01	5.060131008686632841e-03	3.941028666172554651e-01	-5.194934195353629984e-03
8.144000000000000128e-01	3.916999999999999926e-01	5.029533753820659633e-03	3.894292921998891988e-01	-5.161949824736573184e-03
8.306000000000000050e-01	3.870999999999999996e-01	4.997287586585880993e-03	3.848392974923177112e-01	-5.128256271860697456e-03
8.468999999999999861e-01	3.825000000000000067e-01	4.964404024653916447e-03	3.802755651061126008e-01	-5.093499213758926822e-03
8.630999999999999783e-01	3.779000000000000137e-01	4.930883068024765996e-03	3.757934469333723548e-01	-5.058163466992978211e-03
8.793999999999999595e-01	3.734000000000000097e-01	4.898036456510030875e-03	3.713369741363439780e-01	-5.021868647121171397e-03
8.957000000000000517e-01	3.689000000000000057e-01	4.862436461561528943e-03	3.669333420553395619e-01	-4.984884069964797167e-03
9.121000000000000218e-01	3.644999999999999907e-01	4.827589331364050967e-03	3.625553894375460606e-01	-4.947028050272217828e-03
9.284000000000000030e-01	3.602000000000000202e-01	4.791434502806859314e-03	3.582558849956928859e-01	-4.908811068040449914e-03
9.447999999999999732e-01	3.558000000000000052e-01	4.753447164495257747e-03	3.539814507111050945e-01	-4.869811167774623119e-03
9.612000000000000544e-01	3.516000000000000236e-01	4.717635281997964447e-03	3.497580113867064799e-01	-4.830305969790433737e-03
9.775000000000000355e-01	3.473999999999999866e-01	4.679332710439384861e-03	3.456102488898689096e-01	-4.790583368247620065e-03
9.939000000000000057e-01	3.432000000000000051e-01	4.640593662077299383e-03	3.414866738110020061e-01	-4.750196634501712388e-03
1.010000000000000009e+00	3.391000000000000125e-01	4.602775487394571673e-03	3.374863864164708294e-01	-4.710176062476466655e-03
1.026999999999999913e+00	3.350000000000000200e-01	4.562597104811396374e-03	3.333133233581664356e-01	-4.667556721320766794e-03
1.042999999999999927e+00	3.309000000000000274e-01	4.523950432492380991e-03	3.294328783943157313e-01	-4.627139844290086360e-03
1.060000000000000053e+00	3.269000000000000239e-01	4.482475321204606837e-03	3.253593858568663566e-01	-4.583909129533474819e-03
1.076000000000000068e+00	3.230000000000000093e-01	4.443916983476776592e-03	3.215715264110747817e-01	-4.542982057317284696e-03
1.092999999999999972e+00	3.190999999999999948e-01	4.403156054471989503e-03	3.175952285886293192e-01	-4.499275341669591553e-03
1.108999999999999986e+00	3.151999999999999802e-01	4.362079892220224395e-03	3.138977477279774608e-01	-4.457959564927941286e-03
1.125999999999999890e+00	3.114000000000000101e-01	4.322076446768612773e-03	3.100163229717718405e-01	-4.413899909037384203e-03
1.141999999999999904e+00	3.075999999999999845e-01	4.279989921545766449e-03	3.064070658163492444e-01	-4.372305912942034412e-03
1.159000000000000030e+00	3.039000000000000035e-01	4.239035002850530948e-03	3.026182508973678242e-01	-4.328005215409502955e-03
1.175999999999999934e+00	3.002000000000000224e-01	4.197823740635775631e-03	2.988762809468933912e-01	-4.283620687354221419e-03
1.191999999999999948e+00	2.965999999999999748e-01	4.157757941355091739e-03	2.953966986171750464e-01	-4.241793410883976795e-03
1.209000000000000075e+00	2.929999999999999827e-01	4.115751090469393220e-03	2.917440103200136248e-01	-4.197318244899012757e-03
1.225000000000000089e+00	2.893999999999999906e-01	4.073536393486786554e-03	2.883474518838368139e-01	-4.155448093318300090e-03
1.241999999999999993e+00	2.858999999999999875e-01	4.032524317114901183e-03	2.847819182441728714e-01	-4.110970251153797661e-03
1.258999999999999897e+00	2.823999999999999844e-01	3.991310168148799221e-03	2.812604662436217762e-01	-4.066522619632127224e-03
1.274999999999999911e+00	2.788999999999999813e-01	3.948283716687712129e-03	2.779859417095275065e-01	-4.024735238671286498e-03
1.292000000000000037e+00	2.755000000000000226e-01	3.906513579412381268e-03	2.745485125474054766e-01	-3.980402812848961823e-03
1.308999999999999941e+00	2.721000000000000085e-01	3.864586402863830986e-03	2.711535819530650482e-01	-3.936156961184086867e-03
1.326000000000000068e+00	2.687999999999999834e-01	3.823924778105342991e-03	2.678006266746041364e-01	-3.892015033078061962e-03
1.342000000000000082e+00	2.655000000000000138e-01	3.781577867911092763e-03	2.646827798307176405e-01	-3.850579255292229004e-03
1.358999999999999986e+00	2.621999999999999886e-01	3.740630454769356284e-03	2.614098249897057746e-01	-3.806685071001513886e-03
1.375999999999999890e+00	2.590000000000000080e-01	3.699464225875598138e-03	2.581773372141833445e-01	-3.762940755504197172e-03
1.393000000000000016e+00	2.558000000000000274e-01	3.656710283741568084e-03	2.549848125381750652e-01	-3.719360266289835782e-03
1.409000000000000030e+00	2.526999999999999802e-01	3.616772078870374944e-03	2.520161492773817513e-01	-3.678504994864953848e-03
1.425999999999999934e+00	2.495999999999999885e-01	3.575285420577215510e-03	2.488998009854364590e-01	-3.635280074580787141e-03
1.443000000000000060e+00	2.464999999999999969e-01	3.535150339264230349e-03	2.458219800358163454e-01	-3.592256150783186552e-03
1.459999999999999964e+00	2.434000000000000052e-01	3.493502600245967406e-03	2.427822125470803505e-01	-3.549444617395255269e-03
1.477000000000000091e+00	2.404000000000000026e-01	3.451831767216936939e-03	2.397800290219692376e-01	-3.506856191522261194e-03
1.493999999999999995e+00	2.374999999999999889e-01	3.412933947530823707e-03	2.368149614945128933e-01	-3.464500856617177063e-03
1.510999999999999899e+00	2.344999999999999862e-01	3.371177089311684291e-03	2.338865533585924306e-01	-3.422388205605971651e-03
1.528000000000000025e+00	2.316000000000000003e-01	3.332160912820388531e-03	2.309943525061674552e-01	-3.380527236356047505e-03
1.544999999999999929e+00	2.286999999999999866e-01	3.291757363632228685e-03	2.281379080598668063e-01	-3.338926270010306521e-03
1.562000000000000055e+00	2.258999999999999897e-01	3.251456005441715879e-03	2.253167798175959580e-01	-3.297593301247413872e-03
1.578999999999999959e+00	2.230999999999999928e-01	3.212442715701765896e-03	2.225305327757824414e-01	-3.256535825396991279e-03
1.596000000000000085e+00	2.202999999999999958e-01	3.173397094346740166e-03	2.197787324456939306e-01	-3.215760694808280588e-03
1.612999999999999989e+00	2.175999999999999879e-01	3.134503893462781045e-03	2.170609541373329510e-01	-3.175274481172661242e-03
1.629999999999999893e+00	2.149000000000000077e-01	3.095610692578822359e-03	2.143767795191207082e-01	-3.135083365404792675e-03
1.647000000000000020e+00	2.121999999999999997e-01	3.056717491694863238e-03	2.117257900439075136e-01	-3.095192908020931097e-03
1.663999999999999924e+00	2.094999999999999918e-01	3.017824290810903684e-03	2.091075757624010767e-01	-3.055608411260153992e-03
1.681000000000000050e+00	2.069000000000000006e-01	2.979177041141619579e-03	2.065217343234751202e-01	-3.016334897472339356e-03
1.697999999999999954e+00	2.043000000000000094e-01	2.941739340286287935e-03	2.039678629173204971e-01	-2.977376803938841174e-03
1.715000000000000080e+00	2.018000000000000071e-01	2.904576458159089519e-03	2.014455656085506197e-01	-2.938738300163319314e-03
1.731999999999999984e+00	1.991999999999999882e-01	2.866003686674530385e-03	1.989544549083017699e-01	-2.900423368942853328e-03
1.749000000000000110e+00	1.967000000000000137e-01	2.828899116924521451e-03	1.964941438985846611e-01	-2.862435490076701422e-03
1.766000000000000014e+00	1.943000000000000005e-01	2.793261016858252649e-03	1.940642501333904868e-01	-2.824777824778377643e-03
1.784000000000000030e+00	1.917999999999999983e-01	2.756213604784893152e-03	1.915241598256353373e-01	-2.785268294348526488e-03
1.800999999999999934e+00	1.894000000000000128e-01	2.720631507694736342e-03	1.891557157312175053e-01	-2.748299631722781345e-03
1.818000000000000060e+00	1.869999999999999996e-01	2.683997478414116081e-03	1.868165532649613825e-01	-2.711669294312783231e-03
1.834999999999999964e+00	1.847000000000000031e-01	2.648853012828005643e-03	1.845063116446900020e-01	-2.675379449500191707e-03
1.852000000000000091e+00	1.822999999999999898e-01	2.612328680098530576e-03	1.822246350727493858e-01	-2.639432038049636942e-03
1.870000000000000107e+00	1.799999999999999933e-01	2.577291601662489579e-03	1.798394820612229106e-01	-2.601744986874962411e-03
1.887000000000000011e+00	1.776999999999999968e-01	2.542307639451213495e-03	1.776155036725531877e-01	-2.566507204063061577e-03
1.903999999999999915e+00	1.754999999999999893e-01	2.508806312731216501e-03	1.754190237821768028e-01	-2.531616111560570665e-03
1.921999999999999931e+00	1.733000000000000096e-01	2.474355244818402227e-03	1.731229321832077339e-01	-2.495051458854757442e-03
1.939000000000000057e+00	1.711000000000000021e-01	2.440968233451704539e-03	1.709819966808901470e-01	-2.460876715115677474e-03
1.955999999999999961e+00	1.688999999999999946e-01	2.406656884304033718e-03	1.688675321706086807e-01	-2.427050928581171198e-03
1.973999999999999977e+00	1.666999999999999871e-01	2.372421745391896635e-03	1.666571765480723832e-01	-2.391616166199977446e-03
1.991000000000000103e+00	1.645999999999999963e-01	2.340634571621123556e-03	1.645961836990929572e-01	-2.358509723108989740e-03
2.008000000000000007e+00	1.625000000000000056e-01	2.307019506898095977e-03	1.625606724655296598e-01	-2.325752783208863590e-03
2.025999999999999801e+00	1.605000000000000038e-01	2.275845479113202102e-03	1.604328513165839687e-01	-2.291449857735409698e-03
2.043000000000000149e+00	1.584000000000000130e-01	2.243324493150289367e-03	1.584488165036603835e-01	-2.259411978906364186e-03
2.060999999999999943e+00	1.564000000000000112e-01	2.212290761480808100e-03	1.563748036983748091e-01	-2.225869451404721006e-03
2.077999999999999847e+00	1.544000000000000095e-01	2.180434883028001605e-03	1.544409424464192604e-01	-2.194548708462495858e-03
2.096000000000000085e+00	1.524000000000000077e-01	2.149551262428509892e-03	1.524193804003040054e-01	-2.161764128915308163e-03
2.112999999999999989e+00	1.504999999999999949e-01	2.119276746363013293e-03	1.505344237792691497e-01	-2.131157467262262580e-03
2.130999999999999783e+00	1.484999999999999931e-01	2.087684139632957347e-03	1.485639833588011383e-01	-2.099126885418811390e-03
2.148000000000000131e+00	1.466000000000000081e-01	2.057587447450371070e-03	1.467266961819023163e-01	-2.069230277583479233e-03
2.165999999999999925e+00	1.448000000000000120e-01	2.028979741612025028e-03	1.448060869383250848e-01	-2.037948941438623603e-03
2.182999999999999829e+00	1.428999999999999992e-01	1.999056254510196261e-03	1.430152614947584055e-01	-2.008757186214646905e-03
2.201000000000000068e+00	1.411000000000000032e-01	1.970617134950453618e-03	1.411432222233974243e-01	-1.978219190195400039e-03
2.217999999999999972e+00	1.391999999999999904e-01	1.940063181354669247e-03	1.393976862912621184e-01	-1.949726491139567100e-03
2.236000000000000210e+00	1.373999999999999944e-01	1.911803040378375453e-03	1.375729889220597135e-01	-1.919925118076023628e-03
2.254000000000000004e+00	1.356999999999999873e-01	1.884231678273224578e-03	1.357721704081361336e-01	-1.890499684090792389e-03
2.270999999999999908e+00	1.338999999999999913e-01	1.856145897078226390e-03	1.340930430225413528e-01	-1.863052393888594074e-03
2.289000000000000146e+00	1.322000000000000119e-01	1.828763905861370033e-03	1.323377667098262767e-01	-1.834352004106306472e-03
2.306999999999999940e+00	1.305000000000000049e-01	1.801480064190275976e-03	1.306054603925411173e-01	-1.806021122889191546e-03
2.323999999999999844e+00	1.287999999999999978e-01	1.774294372064943786e-03	1.289902147352236517e-01	-1.779601416636652274e-03
2.342000000000000082e+00	1.270999999999999908e-01	1.747206829485374114e-03	1.273017183183127177e-01	-1.751982412172334042e-03
2.359999999999999876e+00	1.255000000000000004e-01	1.721589220691161458e-03	1.256353183866271150e-01	-1.724725811092607444e-03
2.376999999999999780e+00	1.237999999999999934e-01	1.694695090451770175e-03	1.240815247491453555e-01	-1.699313917374325848e-03
2.395000000000000018e+00	1.222000000000000031e-01	1.669265120495043919e-03	1.224572671488687453e-01	-1.672754674839976472e-03
2.412999999999999812e+00	1.205999999999999989e-01	1.643231242156745382e-03	1.208542664415855478e-01	-1.646550172245568166e-03
2.431000000000000050e+00	1.190999999999999975e-01	1.619354921774408471e-03	1.192722433323974845e-01	-1.620697602048731985e-03
2.448999999999999844e+00	1.174999999999999933e-01	1.593530044233556391e-03	1.177109237847852319e-01	-1.595194200938146846e-03
2.466000000000000192e+00	1.160000000000000059e-01	1.569838475937360102e-03	1.162551113464876940e-01	-1.571425773276378252e-03
2.483999999999999986e+00	1.145000000000000046e-01	1.545572444123320200e-03	1.147332777439862839e-01	-1.546593218889246325e-03
2.501999999999999780e+00	1.130000000000000032e-01	1.521410335357734371e-03	1.132313596794477240e-01	-1.522101313106421962e-03
2.520000000000000018e+00	1.115000000000000019e-01	1.497995895190749015e-03	1.117490973431778528e-01	-1.497947139539683968e-03
2.537999999999999812e+00	1.100000000000000006e-01	1.474032972268033564e-03	1.102862342428020531e-01	-1.474127740263310926e-03
2.556000000000000050e+00	1.086000000000000021e-01	1.451510538266946463e-03	1.088425153974074550e-01	-1.450640010852756413e-03
2.573999999999999844e+00	1.072000000000000036e-01	1.429085099111082916e-03	1.074176900622713926e-01	-1.427480874169996441e-03
2.592000000000000082e+00	1.058000000000000052e-01	1.406756654800443360e-03	1.060115119671962008e-01	-1.404647300769294640e-03
2.608999999999999986e+00	1.044000000000000067e-01	1.384525205335027575e-03	1.047003571556806983e-01	-1.383378396215919660e-03
2.626999999999999780e+00	1.029999999999999943e-01	1.361796079937570422e-03	1.033297412934829906e-01	-1.361168883673225579e-03
2.645000000000000018e+00	1.015999999999999959e-01	1.339766703066371011e-03	1.019770624979393081e-01	-1.339275651463729547e-03
2.662999999999999812e+00	1.003000000000000003e-01	1.319149524953609591e-03	1.006420870046580984e-01	-1.317695589099026525e-03
2.681000000000000050e+00	9.898999999999999466e-02	1.298491239501681650e-03	9.932458299702953686e-02	-1.296425499880943851e-03
2.698999999999999844e+00	9.768000000000000294e-02	1.277359757769126140e-03	9.802432105286905395e-02	-1.275462134448610658e-03
2.717999999999999972e+00	9.639000000000000346e-02	1.257151401381977757e-03	9.667027877044941098e-02	-1.253663362650985326e-03
2.736000000000000210e+00	9.511000000000000010e-02	1.236613377991122031e-03	9.540475478793966624e-02	-1.233320482223907496e-03
2.754000000000000004e+00	9.385999999999999899e-02	1.217109562137465772e-03	9.415579326528758508e-02	-1.213274536514501092e-03
2.771999999999999797e+00	9.260999999999999788e-02	1.197157664739891512e-03	9.292317691087960407e-02	-1.193522260944818950e-03
2.790000000000000036e+00	9.138000000000000289e-02	1.177564532799591423e-03	9.170669212925773583e-02	-1.174060444715154666e-03
2.807999999999999829e+00	9.017000000000000015e-02	1.158327741445435441e-03	9.050612856078066315e-02	-1.154885904803569984e-03
2.826000000000000068e+00	8.896999999999999353e-02	1.139830478051084492e-03	8.932127734441916433e-02	-1.135995375552938027e-03
2.843999999999999861e+00	8.779000000000000692e-02	1.121165032523318379e-03	8.815193243488962660e-02	-1.117385599756879179e-03
2.862000000000000099e+00	8.662000000000000255e-02	1.102722270994378837e-03	8.699789121897778810e-02	-1.099053373364679027e-03
2.880999999999999783e+00	8.547000000000000430e-02	1.084627882617868232e-03	8.579611864133918075e-02	-1.080000283903976730e-03
2.899000000000000021e+00	8.433000000000000218e-02	1.066752945078676580e-03	8.467290973301364043e-02	-1.062228520603282619e-03
2.916999999999999815e+00	8.321000000000000618e-02	1.049222339240029776e-03	8.356440056170730268e-02	-1.044724474331777111e-03
2.935000000000000053e+00	8.208999999999999631e-02	1.031782261923591725e-03	8.247039907740008613e-02	-1.027484970404438395e-03
2.954000000000000181e+00	8.100000000000000255e-02	1.014808568154605250e-03	8.133114959661023879e-02	-1.009571229342176883e-03
2.971999999999999975e+00	7.990999999999999492e-02	9.979229780366970313e-04	8.026637656449522873e-02	-9.928655515189406533e-04
2.990000000000000213e+00	7.883999999999999342e-02	9.813744450059415196e-04	7.921553865694767882e-02	-9.764147013145442998e-04
3.008999999999999897e+00	7.778999999999999804e-02	9.651605441912086518e-04	7.812123760602046607e-02	-9.593229150852545075e-04
3.027000000000000135e+00	7.674000000000000266e-02	9.485884552694704439e-04	7.709847509960106315e-02	-9.433860781163462333e-04
3.044999999999999929e+00	7.570999999999999952e-02	9.327967707065958243e-04	7.608909826154000577e-02	-9.276945153361830813e-04
3.064000000000000057e+00	7.470000000000000251e-02	9.173339448570516424e-04	7.503797297495702623e-02	-9.113938475495046796e-04
3.081999999999999851e+00	7.369000000000000550e-02	9.015273069222050481e-04	7.405556335590918193e-02	-8.961967234965327947e-04
3.100000000000000089e+00	7.270000000000000073e-02	8.864774597202120833e-04	7.308601174412726609e-02	-8.812354787830477829e-04
3.119000000000000217e+00	7.172000000000000597e-02	8.716291654971931651e-04	7.207635924348312906e-02	-8.656955594224846661e-04
3.137000000000000011e+00	7.074999999999999345e-02	8.565727365021315234e-04	7.113271108903018725e-02	-8.512095616260531876e-04
3.156000000000000139e+00	6.980000000000000093e-02	8.422501196992098621e-04	7.015003344558573550e-02	-8.361645610509725254e-04
3.173999999999999932e+00	6.884999999999999454e-02	8.276067848217534204e-04	6.923159728458032347e-02	-8.221411403277034246e-04
3.193000000000000060e+00	6.791999999999999427e-02	8.136828283797072027e-04	6.827517453175011020e-02	-8.075777841720153775e-04
3.210999999999999854e+00	6.700000000000000400e-02	7.995666142980210151e-04	6.738127646764263678e-02	-7.940043825365218372e-04
3.229999999999999982e+00	6.610000000000000597e-02	7.861547675447460313e-04	6.645040669631969987e-02	-7.799095048199730044e-04
3.248000000000000220e+00	6.519999999999999407e-02	7.724392345498770065e-04	6.558039160256713684e-02	-7.667738120439442388e-04
3.266999999999999904e+00	6.432000000000000217e-02	7.594142124769591266e-04	6.467439277512516960e-02	-7.531345344943206864e-04
3.285000000000000142e+00	6.343999999999999639e-02	7.460940489464314238e-04	6.382762239975582619e-02	-7.404243886635467108e-04
3.303999999999999826e+00	6.257999999999999674e-02	7.330894650730427134e-04	6.294582963121855834e-02	-7.272279640511259248e-04
3.322000000000000064e+00	6.173000000000000015e-02	7.206374054072686199e-04	6.212168325172133521e-02	-7.149314461183389150e-04
3.341000000000000192e+00	6.088999999999999968e-02	7.080188379238603258e-04	6.126345042530551011e-02	-7.021654245035074699e-04
3.359999999999999876e+00	6.006000000000000227e-02	6.959404393523055486e-04	6.041707006078968212e-02	-6.896156210086959405e-04
3.378000000000000114e+00	5.924000000000000099e-02	6.837025766364007457e-04	5.962602087053825439e-02	-6.779228805183158853e-04
3.396999999999999797e+00	5.843000000000000277e-02	6.716554127144092577e-04	5.880225425208727985e-02	-6.657849915981796460e-04
3.415000000000000036e+00	5.763000000000000067e-02	6.597975619456851329e-04	5.803234068695226067e-02	-6.544768287465832675e-04
3.434000000000000163e+00	5.684000000000000163e-02	6.484558045825895021e-04	5.723058373364352941e-02	-6.427389399310056524e-04
3.452999999999999847e+00	5.605999999999999872e-02	6.369679198663617944e-04	5.643989946974541094e-02	-6.312018959483032491e-04
3.471999999999999975e+00	5.530000000000000193e-02	6.257784097692516362e-04	5.566013514580195332e-02	-6.198626621901670618e-04
3.490000000000000213e+00	5.453999999999999820e-02	6.149739923016906817e-04	5.493134738290243735e-02	-6.092999686520340127e-04
3.508999999999999897e+00	5.378999999999999754e-02	6.040328005553588812e-04	5.417241733632596756e-02	-5.983373175574938649e-04
3.528000000000000025e+00	5.304999999999999993e-02	5.932727235884718495e-04	5.342396865031764225e-02	-5.875636740236855372e-04
3.547000000000000153e+00	5.231999999999999845e-02	5.826923757603836348e-04	5.268585667332848638e-02	-5.769761276564103853e-04
3.564999999999999947e+00	5.160000000000000003e-02	5.722903714304479602e-04	5.199599835709930312e-02	-5.671148747293445862e-04
3.584000000000000075e+00	5.088999999999999774e-02	5.623591385100094658e-04	5.127760800062786117e-02	-5.568814826433637075e-04
3.603000000000000203e+00	5.018999999999999850e-02	5.523056228025567107e-04	5.056913926081511856e-02	-5.468257726960515895e-04
3.621999999999999886e+00	4.950000000000000233e-02	5.424263514063453612e-04	4.987045516664764810e-02	-5.369449606902501441e-04
3.641000000000000014e+00	4.880999999999999922e-02	5.326108194798524504e-04	4.918142066850370031e-02	-5.272362988882081745e-04
3.660000000000000142e+00	4.814000000000000223e-02	5.233542780839890675e-04	4.850190249877761595e-02	-5.176970609719021288e-04
3.678999999999999826e+00	4.746999999999999831e-02	5.138778239705912333e-04	4.783176922719599433e-02	-5.083245539840696575e-04
3.697999999999999954e+00	4.682000000000000051e-02	5.046788443965660644e-04	4.717089126630781559e-02	-4.991161232373979035e-04
3.716000000000000192e+00	4.617000000000000270e-02	4.955399092505365435e-04	4.655321798044700921e-02	-4.905413239663493439e-04
3.734999999999999876e+00	4.553000000000000103e-02	4.865678860673297839e-04	4.590999840417591543e-02	-4.816449216815907341e-04
3.754000000000000004e+00	4.488999999999999935e-02	4.779141560875272538e-04	4.527566253443491423e-02	-4.729049600533292183e-04
3.773000000000000131e+00	4.426999999999999685e-02	4.692686822165741470e-04	4.465008769638589836e-02	-4.643189121699535797e-04
3.791999999999999815e+00	4.365000000000000130e-02	4.606804814923246222e-04	4.403315289728446102e-02	-4.558842862267562055e-04
3.810999999999999943e+00	4.304999999999999799e-02	4.523597094127636644e-04	4.342473883287819442e-02	-4.475986221431248928e-04
3.830000000000000071e+00	4.245000000000000162e-02	4.440943629590450559e-04	4.282472788199875868e-02	-4.394594891235621909e-04
3.849000000000000199e+00	4.186000000000000137e-02	4.362302749424131453e-04	4.223300402007908183e-02	-4.314644893083815743e-04
3.867999999999999883e+00	4.127000000000000113e-02	4.281756036019217400e-04	4.164945278471035572e-02	-4.236112576198948791e-04
3.887999999999999901e+00	4.070000000000000007e-02	4.203820100531579194e-04	4.104389339996468433e-02	-4.154952905924065207e-04
3.907000000000000028e+00	4.012999999999999901e-02	4.126410708489441654e-04	4.047676568042381240e-02	-4.079257824690909941e-04
3.926000000000000156e+00	3.957000000000000101e-02	4.052836076935261312e-04	3.991747100708938067e-02	-4.004910193508841743e-04
3.944999999999999840e+00	3.901000000000000301e-02	3.977461844592017478e-04	3.936590119250482633e-02	-3.931887630714711807e-04
3.963999999999999968e+00	3.846000000000000113e-02	3.903619899863202281e-04	3.882194948606328133e-02	-3.860168056545251205e-04
3.983000000000000096e+00	3.792999999999999844e-02	3.832306749313438613e-04	3.828551071869165656e-02	-3.789729721349457741e-04
4.001999999999999780e+00	3.738999999999999962e-02	3.762636160279519016e-04	3.775648123400032752e-02	-3.720551191656735189e-04
4.022000000000000242e+00	3.687000000000000000e-02	3.693277917741231227e-04	3.720750013671784984e-02	-3.649069450068666157e-04
4.041000000000000369e+00	3.635000000000000037e-02	3.624400030626908405e-04	3.669336011618889309e-02	-3.582410882182044710e-04
4.059999999999999609e+00	3.583999999999999686e-02	3.559064187414063673e-04	3.618632132472760637e-02	-3.516948460242010511e-04
4.078999999999999737e+00	3.533000000000000029e-02	3.492100793792374757e-04	3.568628582054540060e-02	-3.452661982171907054e-04
4.099000000000000199e+00	3.482999999999999985e-02	3.426592322849042970e-04	3.516739230361240476e-02	-3.386240511414424152e-04
4.118000000000000327e+00	3.434000000000000247e-02	3.364507539002005877e-04	3.468143050501164976e-02	-3.324305658888211407e-04
4.136999999999999567e+00	3.386000000000000121e-02	3.301839631383087512e-04	3.420218081081345673e-02	-3.263486729438032342e-04
4.155999999999999694e+00	3.337999999999999995e-02	3.241542323969461427e-04	3.372955060822209472e-02	-3.203764685544528701e-04
4.176000000000000156e+00	3.291000000000000175e-02	3.180699997901720723e-04	3.323909604456905253e-02	-3.142063778749596553e-04
4.195000000000000284e+00	3.243999999999999662e-02	3.120291839236409288e-04	3.277976846361307928e-02	-3.084534783881152367e-04
4.214000000000000412e+00	3.198000000000000148e-02	3.063121460880714264e-04	3.232678525691300847e-02	-3.028046208995523094e-04
4.233999999999999986e+00	3.153000000000000247e-02	3.005456293344324300e-04	3.185671850660859450e-02	-2.969688818028732268e-04
4.253000000000000114e+00	3.107999999999999999e-02	2.950001222638390418e-04	3.141648485504289906e-02	-2.915279974347915288e-04
4.272999999999999687e+00	3.064000000000000057e-02	2.894086003767913640e-04	3.095964876969888382e-02	-2.859073022372584532e-04
4.291999999999999815e+00	3.020000000000000115e-02	2.840320837299899356e-04	3.053180611744271689e-02	-2.806670763283220416e-04
4.312000000000000277e+00	2.977000000000000132e-02	2.786129008982953306e-04	3.008782811547858205e-02	-2.752538276891271858e-04
4.331000000000000405e+00	2.935000000000000109e-02	2.734960186675484896e-04	2.967202747711148586e-02	-2.702071551206059320e-04
4.349999999999999645e+00	2.893000000000000085e-02	2.682460571997533766e-04	2.926197030214900546e-02	-2.652522830032809668e-04
4.370000000000000107e+00	2.852000000000000021e-02	2.632918145398371879e-04	2.883644884295730182e-02	-2.601340389526490219e-04
4.389000000000000234e+00	2.810999999999999957e-02	2.583707117853724583e-04	2.843793343571880683e-02	-2.553625922039744699e-04
4.408999999999999808e+00	2.770999999999999852e-02	2.534142751944333592e-04	2.802438880695454909e-02	-2.504339445439663085e-04
4.427999999999999936e+00	2.731000000000000094e-02	2.486524633792381147e-04	2.763709025751970999e-02	-2.458393723875866707e-04
4.448000000000000398e+00	2.691999999999999948e-02	2.438582044789143596e-04	2.723518583639488941e-02	-2.410935588655831825e-04
4.467999999999999972e+00	2.654000000000000109e-02	2.393433253738514940e-04	2.683912306322274594e-02	-2.364389468692230044e-04
4.487000000000000099e+00	2.615999999999999923e-02	2.348591613031095096e-04	2.646819672509369281e-02	-2.320999881196430896e-04
4.506999999999999673e+00	2.578000000000000083e-02	2.304057122666884334e-04	2.608328181026265541e-02	-2.276183550253366454e-04
4.525999999999999801e+00	2.540999999999999856e-02	2.259252432376692126e-04	2.572279612320865771e-02	-2.234407494700183156e-04
4.546000000000000263e+00	2.504999999999999935e-02	2.217120296482579368e-04	2.534871584311668147e-02	-2.191258777420858827e-04
4.565999999999999837e+00	2.469000000000000014e-02	2.175279145124137874e-04	2.498007281130644464e-02	-2.148941660099364082e-04
4.584999999999999964e+00	2.433000000000000093e-02	2.133728978301368184e-04	2.463482606477063880e-02	-2.109496412634625942e-04
4.605000000000000426e+00	2.398000000000000131e-02	2.093342749621284902e-04	2.427655937931471816e-02	-2.068756298258198349e-04
4.625000000000000000e+00	2.363000000000000170e-02	2.051875143887008904e-04	2.392350034350038818e-02	-2.028802652491079248e-04
4.644999999999999574e+00	2.329000000000000167e-02	2.012939219083130212e-04	2.357557321911693191e-02	-1.989620645250948045e-04
4.663999999999999702e+00	2.296000000000000124e-02	1.975138364908477710e-04	2.324972773307469598e-02	-1.953099130812776976e-04
4.684000000000000163e+00	2.262000000000000122e-02	1.936748036108982467e-04	2.291159389302159510e-02	-1.915380037229286983e-04
4.703999999999999737e+00	2.230000000000000038e-02	1.900336864032269697e-04	2.257837509435903570e-02	-1.878390406122566964e-04
4.724000000000000199e+00	2.196999999999999995e-02	1.863336217330713914e-04	2.224999997173173621e-02	-1.842116453514837751e-04
4.743000000000000327e+00	2.165999999999999870e-02	1.828290478640634282e-04	2.194246581466910775e-02	-1.808306689611175540e-04
4.762999999999999901e+00	2.134000000000000133e-02	1.792655265325712450e-04	2.162333386067567462e-02	-1.773389325534830861e-04
4.783000000000000362e+00	2.103000000000000008e-02	1.758114708121174023e-04	2.130884068437881307e-02	-1.739148240768533080e-04
4.802999999999999936e+00	2.072999999999999843e-02	1.724656682671365702e-04	2.099891906405275746e-02	-1.705570645322500951e-04
4.823000000000000398e+00	2.042000000000000065e-02	1.690613224048599704e-04	2.069350255678606421e-02	-1.672643900156501500e-04
4.842999999999999972e+00	2.012999999999999859e-02	1.659630299202807270e-04	2.039252548828111508e-02	-1.640355515497216770e-04
4.863000000000000433e+00	1.983000000000000040e-02	1.626882414584102847e-04	2.009592322114331364e-02	-1.608693257785845637e-04
4.881999999999999673e+00	1.955000000000000140e-02	1.596009763639726119e-04	1.981814553970435988e-02	-1.579183251516731387e-04
4.902000000000000135e+00	1.925999999999999934e-02	1.564551102172121258e-04	1.952989271575542377e-02	-1.548707956476788313e-04
4.921999999999999709e+00	1.898000000000000034e-02	1.534135135290673631e-04	1.924583008282200122e-02	-1.518824224443854288e-04
4.942000000000000171e+00	1.870000000000000134e-02	1.505025134718133029e-04	1.896589650250818035e-02	-1.489520622164064716e-04
4.961999999999999744e+00	1.842999999999999847e-02	1.475846429463558253e-04	1.869003197673889047e-02	-1.460786020929554961e-04
4.982000000000000206e+00	1.815999999999999906e-02	1.446885962610737399e-04	1.841817762056284502e-02	-1.432609588080275556e-04
5.001999999999999780e+00	1.788999999999999965e-02	1.419176613791250539e-04	1.815027522645317262e-02	-1.404980621409226927e-04
5.022000000000000242e+00	1.762999999999999984e-02	1.391426273102650977e-04	1.788626723622124132e-02	-1.377888540251123370e-04
5.041999999999999815e+00	1.737000000000000002e-02	1.364888945329619299e-04	1.762609680785755945e-02	-1.351322912496953610e-04
5.062000000000000277e+00	1.711999999999999980e-02	1.338325636794473724e-04	1.736970831055061754e-02	-1.325273643187927040e-04
5.083000000000000185e+00	1.685999999999999999e-02	1.311186710040946007e-04	1.710451079375491928e-02	-1.298466831493751800e-04
5.102999999999999758e+00	1.661999999999999936e-02	1.286764793654224779e-04	1.685570475438283658e-02	-1.273445329292787159e-04
5.123000000000000220e+00	1.636999999999999914e-02	1.260793269144998893e-04	1.661051553489745897e-02	-1.248910394655065403e-04
5.142999999999999794e+00	1.612999999999999851e-02	1.236721227021406481e-04	1.636889038670225061e-02	-1.224852550348738656e-04
5.163000000000000256e+00	1.589000000000000135e-02	1.212815461775341145e-04	1.613077774280486515e-02	-1.201262649047858189e-04
5.182999999999999829e+00	1.566000000000000031e-02	1.188931635839504642e-04	1.589612671547697628e-02	-1.178131688938229232e-04
5.203000000000000291e+00	1.542999999999999927e-02	1.166124568155706555e-04	1.566488696621596774e-02	-1.155450767077746867e-04
5.224000000000000199e+00	1.519999999999999997e-02	1.143476849146205242e-04	1.542570214241740373e-02	-1.132110521021937455e-04
5.243999999999999773e+00	1.497000000000000067e-02	1.120124185458023299e-04	1.520130076135558367e-02	-1.110324878187203448e-04
5.264000000000000234e+00	1.474999999999999922e-02	1.098553224700560537e-04	1.498016163335031715e-02	-1.088963147716715869e-04
5.283999999999999808e+00	1.452999999999999951e-02	1.077134684414163843e-04	1.476223746288159860e-02	-1.068017136953652673e-04
5.304000000000000270e+00	1.431999999999999940e-02	1.055779652657377784e-04	1.454748145584849189e-02	-1.047478741618238516e-04
5.325000000000000178e+00	1.410999999999999928e-02	1.035409003109560372e-04	1.432534675084280555e-02	-1.026343358692406027e-04
5.344999999999999751e+00	1.389999999999999916e-02	1.015183845829578457e-04	1.411694176558718830e-02	-1.006615780839514260e-04
5.365000000000000213e+00	1.369000000000000078e-02	9.951041808174327145e-05	1.391156659713985340e-02	-9.872721095766154168e-05
5.386000000000000121e+00	1.349000000000000025e-02	9.758934279604169169e-05	1.369913542432018259e-02	-9.673662854634438387e-05
5.405999999999999694e+00	1.328999999999999973e-02	9.568212391680067216e-05	1.349983447390126767e-02	-9.487864238150357657e-05
5.426000000000000156e+00	1.308999999999999921e-02	9.378876144402021285e-05	1.330343075214250950e-02	-9.305680118448341940e-05
5.447000000000000064e+00	1.289000000000000042e-02	9.190925537770031377e-05	1.310027901069273776e-02	-9.118200076423636649e-05
5.466999999999999638e+00	1.269999999999999948e-02	9.011456206592435966e-05	1.290968403889367067e-02	-8.943208117009001138e-05
5.488000000000000433e+00	1.251000000000000029e-02	8.833303234028593574e-05	1.271254094293349998e-02	-8.763129852871455407e-05
5.508000000000000007e+00	1.231999999999999935e-02	8.656466620078502843e-05	1.252758316451073849e-02	-8.595045890894986468e-05
5.527999999999999581e+00	1.213999999999999975e-02	8.487938076502050456e-05	1.234531414342480982e-02	-8.430230658221501213e-05
5.549000000000000377e+00	1.196000000000000014e-02	8.320656609507048082e-05	1.215678285214689611e-02	-8.260623281120114578e-05
5.568999999999999950e+00	1.178000000000000054e-02	8.154622219093497076e-05	1.197990473767051624e-02	-8.102312268692837913e-05
5.589999999999999858e+00	1.159999999999999920e-02	7.996532168383992285e-05	1.179694983325500941e-02	-7.939398332775704688e-05
5.610000000000000320e+00	1.142999999999999919e-02	7.839746929282858485e-05	1.162530332255433570e-02	-7.787333863879336245e-05
5.631000000000000227e+00	1.124999999999999958e-02	7.677315204549048800e-05	1.144775939605844131e-02	-7.630846079570522420e-05
5.650999999999999801e+00	1.108999999999999916e-02	7.529709834728027845e-05	1.128118940629356352e-02	-7.484778939327592199e-05
5.671999999999999709e+00	1.091999999999999915e-02	7.382762644213885432e-05	1.110889682358601194e-02	-7.334463322550410368e-05
5.692999999999999616e+00	1.074999999999999914e-02	7.230590433763576174e-05	1.093923362816862782e-02	-7.187213835944390283e-05
5.713000000000000078e+00	1.059000000000000045e-02	7.086287507482321823e-05	1.078005730476398055e-02	-7.049768620406322980e-05
5.733999999999999986e+00	1.043000000000000003e-02	6.949114857025557451e-05	1.061541207140514510e-02	-6.908323241617540550e-05
5.753999999999999559e+00	1.027999999999999921e-02	6.813564560825217248e-05	1.046094360039864432e-02	-6.776294882724452216e-05
5.775000000000000355e+00	1.012000000000000052e-02	6.678302939759472444e-05	1.030116837344326013e-02	-6.640424256753387237e-05
5.796000000000000263e+00	9.967000000000000165e-03	6.542809801235781677e-05	1.014383157185363114e-02	-6.507322844967362580e-05
5.815999999999999837e+00	9.816000000000000072e-03	6.415349914357595267e-05	9.996219789261705235e-03	-6.383081478677940469e-05
5.836999999999999744e+00	9.667000000000000245e-03	6.284481928840382611e-05	9.843536482970005955e-03	-6.255221925754664162e-05
5.857999999999999652e+00	9.520999999999999949e-03	6.162083094421912240e-05	9.693183281358250247e-03	-6.129966442311464132e-05
5.878000000000000114e+00	9.376000000000000653e-03	6.035758278172953647e-05	9.552123678419621733e-03	-6.013047936994042565e-05
5.899000000000000021e+00	9.233999999999999153e-03	5.917690148123674974e-05	9.406218044996087629e-03	-5.892724060365565149e-05
5.919999999999999929e+00	9.093999999999999653e-03	5.801717799551554729e-05	9.262539042652388754e-03	-5.774849057677275069e-05
5.940999999999999837e+00	8.954999999999999419e-03	5.682018654991815367e-05	9.121052562225511959e-03	-5.659372138881766463e-05
5.961999999999999744e+00	8.819000000000000450e-03	5.570267314237741299e-05	8.981725390942118387e-03	-5.546244660157979937e-05
5.982000000000000206e+00	8.685000000000000012e-03	5.460558638736059392e-05	8.851010348690227167e-03	-5.440644634607233991e-05
6.003000000000000114e+00	8.552999999999999839e-03	5.352875307978694570e-05	8.715804719871562273e-03	-5.331966468659831234e-05
6.024000000000000021e+00	8.422000000000000666e-03	5.241714596550000498e-05	8.582662479903205299e-03	-5.225497632358182699e-05
6.044999999999999929e+00	8.293999999999999290e-03	5.138106781342845138e-05	8.451552026080564120e-03	-5.121192326768456257e-05
6.065999999999999837e+00	8.167000000000000648e-03	5.035854584567748328e-05	8.322442592848318388e-03	-5.019006700476751699e-05
6.086999999999999744e+00	8.042000000000000537e-03	4.935563069306818276e-05	8.195303781264807325e-03	-4.918897523425473845e-05
6.107000000000000206e+00	7.919000000000000691e-03	4.837214915051980585e-05	8.076023750630247078e-03	-4.825446769541580469e-05
6.128000000000000114e+00	7.798000000000000244e-03	4.740792801295159504e-05	7.952645854478104098e-03	-4.729268643878177975e-05
6.149000000000000021e+00	7.677999999999999929e-03	4.645674344446168365e-05	7.831150786678321707e-03	-4.635042469744254614e-05
6.169999999999999929e+00	7.559999999999999880e-03	4.552453060581734026e-05	7.711510044312057909e-03	-4.542728715371120008e-05
6.190999999999999837e+00	7.444000000000000096e-03	4.461111629193782090e-05	7.593695464625905590e-03	-4.452288414964206814e-05
6.211999999999999744e+00	7.329999999999999710e-03	4.371632729774236129e-05	7.477679155182144141e-03	-4.363682982382327687e-05
6.232999999999999652e+00	7.217000000000000325e-03	4.283405525738291501e-05	7.363433491677551061e-03	-4.276874209489361358e-05
6.253999999999999559e+00	7.106000000000000337e-03	4.197011986157295069e-05	7.250931338821899746e-03	-4.191824851123837614e-05
6.275000000000000355e+00	6.996999999999999748e-03	4.112434790523168373e-05	7.140146310129740458e-03	-4.108499312354507271e-05
6.296000000000000263e+00	6.889000000000000158e-03	4.029071762505147356e-05	7.031052333717650177e-03	-4.026862510361648101e-05
6.317000000000000171e+00	6.782999999999999967e-03	3.951412377796450305e-05	6.923623584019010513e-03	-3.946879698678358475e-05
6.338000000000000078e+00	6.677999999999999908e-03	3.870967278038914353e-05	6.817834479282655277e-03	-3.868516464346119076e-05
6.360000000000000320e+00	6.575000000000000115e-03	3.792281941901868208e-05	6.708739028539022729e-03	-3.788122162289277932e-05
6.381000000000000227e+00	6.472999999999999587e-03	3.715512600368153437e-05	6.606229597688374408e-03	-3.712972038129192117e-05
6.402000000000000135e+00	6.373000000000000193e-03	3.640819006257257434e-05	6.505284956944414401e-03	-3.639342773424611601e-05
6.423000000000000043e+00	6.274000000000000063e-03	3.567598925503386687e-05	6.405881210921582705e-03	-3.567203112596934209e-05
6.443999999999999950e+00	6.177000000000000199e-03	3.495680019051188963e-05	6.307994686042756385e-03	-3.496522094631032132e-05
6.464999999999999858e+00	6.080999999999999600e-03	3.425201832460727011e-05	6.211602093036432820e-03	-3.427269451963502634e-05
6.487000000000000099e+00	5.987000000000000134e-03	3.356354775850779244e-05	6.112197083744929163e-03	-3.356219664288908027e-05
6.508000000000000007e+00	5.893999999999999934e-03	3.288564963053771908e-05	6.018793271327446334e-03	-3.289802297433125475e-05
6.528999999999999915e+00	5.801999999999999866e-03	3.222159405262173232e-05	5.926815306676960944e-03	-3.224726641596947687e-05
6.549999999999999822e+00	5.712000000000000063e-03	3.157337403788907173e-05	5.836241288786583013e-03	-3.160964857505449752e-05
6.570999999999999730e+00	5.623000000000000394e-03	3.093533213105197126e-05	5.747049640553365292e-03	-3.098489654971738066e-05
6.592999999999999972e+00	5.536000000000000122e-03	3.031286597977705729e-05	5.655070650829123122e-03	-3.034391088101570579e-05
6.613999999999999879e+00	5.448999999999999851e-03	2.969806646272671953e-05	5.568644589525119024e-03	-2.974469790923006340e-05
6.634999999999999787e+00	5.363999999999999845e-03	2.909853670559590187e-05	5.483537918787721385e-03	-2.915757151499942767e-05
6.657000000000000028e+00	5.279999999999999971e-03	2.850872490819608435e-05	5.395771610147143474e-03	-2.855517776010746604e-05
6.677999999999999936e+00	5.198000000000000363e-03	2.793392883659735930e-05	5.313303638029041182e-03	-2.799202401852945692e-05
6.698999999999999844e+00	5.117000000000000021e-03	2.737160179876231840e-05	5.232094505862965733e-03	-2.744021534370827344e-05
6.721000000000000085e+00	5.036999999999999811e-03	2.681862090708490902e-05	5.148347686392421366e-03	-2.687404906438775623e-05
6.741999999999999993e+00	4.957999999999999734e-03	2.627491168338042698e-05	5.069656879030473920e-03	-2.634475904950758169e-05
6.764000000000000234e+00	4.879999999999999789e-03	2.574321711877777775e-05	4.988507005724568052e-03	-2.580168815180928463e-05
6.785000000000000142e+00	4.802999999999999978e-03	2.521778334049422203e-05	4.912256092177781294e-03	-2.529397622673455834e-05
6.806000000000000050e+00	4.728000000000000431e-03	2.470935368233884158e-05	4.837169137223952357e-03	-2.479647577098619758e-05
6.828000000000000291e+00	4.654000000000000151e-03	2.421245024495755993e-05	4.759735846369250040e-03	-2.428601358509896533e-05
6.849000000000000199e+00	4.579999999999999870e-03	2.371640590477682903e-05	4.686977459644835371e-03	-2.380878374696711588e-05
6.871000000000000441e+00	4.507999999999999854e-03	2.323686108058900605e-05	4.611945467994453193e-03	-2.331911272031658581e-05
6.892000000000000348e+00	4.436999999999999972e-03	2.276585584423276330e-05	4.541443162036891759e-03	-2.286130887065422216e-05
6.913999999999999702e+00	4.367000000000000222e-03	2.230331918162499469e-05	4.468737635751349538e-03	-2.239156106955962044e-05
6.934999999999999609e+00	4.297999999999999737e-03	2.184918007868258733e-05	4.400421571775968432e-03	-2.195238214718781157e-05
6.956999999999999851e+00	4.231000000000000386e-03	2.141087018807055374e-05	4.329970848473050325e-03	-2.150174367670938918e-05
6.979000000000000092e+00	4.164000000000000166e-03	2.097565489490137841e-05	4.260646541057648215e-03	-2.106057410062424302e-05
7.000000000000000000e+00	4.098000000000000080e-03	2.054854848626296623e-05	4.195507408738452168e-03	-2.064810173601111485e-05
7.022000000000000242e+00	4.033000000000000126e-03	2.012948168012302028e-05	4.128332670554442016e-03	-2.022485314949989713e-05
7.043000000000000149e+00	3.969000000000000306e-03	1.972067669766765889e-05	4.065213510068341543e-03	-1.982913371726496190e-05
7.065000000000000391e+00	3.906000000000000184e-03	1.931970000751223089e-05	4.000122125833706355e-03	-1.942307497350749827e-05
7.086999999999999744e+00	3.844000000000000195e-03	1.892648405967525536e-05	3.936071538184881397e-03	-1.902553501649652750e-05
7.107999999999999652e+00	3.782999999999999904e-03	1.854314542024356727e-05	3.875887819063573644e-03	-1.865384221791715135e-05
7.129999999999999893e+00	3.723000000000000181e-03	1.816521366608284615e-05	3.813823364390700812e-03	-1.827242505154295075e-05
7.152000000000000135e+00	3.664000000000000156e-03	1.779695599303267171e-05	3.752751280041858976e-03	-1.789900075337735037e-05
7.173000000000000043e+00	3.605999999999999830e-03	1.743612246709399534e-05	3.695366447516360182e-03	-1.754985177466522925e-05
7.195000000000000284e+00	3.547999999999999939e-03	1.707988233989699787e-05	3.636188600232519337e-03	-1.719156521627270638e-05
7.216999999999999638e+00	3.491999999999999878e-03	1.673368926208443710e-05	3.577956938924406732e-03	-1.684077845906745228e-05
7.238999999999999879e+00	3.435999999999999818e-03	1.639193716254248442e-05	3.520656224174349702e-03	-1.649732980437174128e-05
7.261000000000000121e+00	3.380999999999999891e-03	1.605732688583040780e-05	3.464271724639132223e-03	-1.616106591567320852e-05
7.282000000000000028e+00	3.327000000000000096e-03	1.572979434606832440e-05	3.411291496656524390e-03	-1.584665062280251466e-05
7.304000000000000270e+00	3.274000000000000000e-03	1.541116570215768559e-05	3.356655934909112422e-03	-1.552399582702620058e-05
7.325999999999999623e+00	3.222000000000000038e-03	1.509942657900928239e-05	3.302894011450298404e-03	-1.520808439620067297e-05
7.347999999999999865e+00	3.170000000000000075e-03	1.478984905526872968e-05	3.249991617193627620e-03	-1.489877051330974349e-05
7.370000000000000107e+00	3.118999999999999811e-03	1.448707791385165054e-05	3.197935113230232756e-03	-1.459591582418831078e-05
7.392000000000000348e+00	3.069000000000000113e-03	1.419105080092897978e-05	3.146711108544331462e-03	-1.429938550337465483e-05
7.413000000000000256e+00	3.020000000000000115e-03	1.390344896048459039e-05	3.098579866772602220e-03	-1.402211071946647501e-05
7.434999999999999609e+00	2.971999999999999816e-03	1.362241101525061677e-05	3.048944787470787409e-03	-1.373755678506051185e-05
7.456999999999999851e+00	2.923999999999999950e-03	1.334331296692112083e-05	3.000103321505314617e-03	-1.345893590784390224e-05
7.479000000000000092e+00	2.876999999999999783e-03	1.307069798476435528e-05	2.952042808572116154e-03	-1.318612268822700481e-05
7.501000000000000334e+00	2.830000000000000050e-03	1.280161638625503178e-05	2.904750908323501697e-03	-1.291899643876397490e-05
7.522999999999999687e+00	2.785000000000000149e-03	1.254338781810593387e-05	2.858215389696029240e-03	-1.265743759513889926e-05
7.544999999999999929e+00	2.739999999999999814e-03	1.228692594178055613e-05	2.812424123915476838e-03	-1.240132760469331249e-05
7.567000000000000171e+00	2.696000000000000046e-03	1.203669540691054258e-05	2.767365086090403832e-03	-1.215054895968274180e-05
7.589000000000000412e+00	2.651999999999999844e-03	1.178972343695983302e-05	2.723026525219513633e-03	-1.190498799296815697e-05
7.610999999999999766e+00	2.609000000000000208e-03	1.154734832985241568e-05	2.679397064092323491e-03	-1.166453652363705381e-05
7.633000000000000007e+00	2.566999999999999837e-03	1.131254979032756891e-05	2.636465444174088731e-03	-1.142908767912941252e-05
7.655000000000000249e+00	2.526000000000000034e-03	1.108373952779476105e-05	2.594220499784729173e-03	-1.119853547843425321e-05
7.677999999999999936e+00	2.484999999999999796e-03	1.085792629050931341e-05	2.550777515801777758e-03	-1.096262513173610771e-05
7.700000000000000178e+00	2.443999999999999992e-03	1.063221697627232130e-05	2.509902831923882700e-03	-1.074176380611610239e-05
7.722000000000000419e+00	2.405000000000000020e-03	1.041812106270007930e-05	2.469681856258885456e-03	-1.052548926657552340e-05
7.743999999999999773e+00	2.366000000000000048e-03	1.020546621539973253e-05	2.430104233029421051e-03	-1.031370605851496955e-05
7.766000000000000014e+00	2.327000000000000075e-03	9.995595928447688369e-06	2.391159690692673100e-03	-1.010631951249035644e-05
7.788000000000000256e+00	2.289999999999999935e-03	9.794354718618950739e-06	2.352838041060216750e-03	-9.903235735976474865e-06
7.810999999999999943e+00	2.252000000000000095e-03	9.591522331448330509e-06	2.313429567337025976e-03	-9.695420863244114405e-06
7.833000000000000185e+00	2.216000000000000088e-03	9.398532611666854343e-06	2.276350980545358352e-03	-9.500854320667419034e-06
7.855000000000000426e+00	2.180000000000000080e-03	9.206831537686205994e-06	2.239865501241657293e-03	-9.310320512947724316e-06
7.876999999999999780e+00	2.144000000000000072e-03	9.016419109506388851e-06	2.203963684419853446e-03	-9.123734908115911790e-06
7.899000000000000021e+00	2.109000000000000197e-03	8.832700480347560688e-06	2.168636160682220829e-03	-8.941013658363622586e-06
7.921999999999999709e+00	2.075000000000000022e-03	8.654365065098653401e-06	2.132306800336658103e-03	-8.754028526470329329e-06
7.943999999999999950e+00	2.040999999999999846e-03	8.477207444398891767e-06	2.098125280102459186e-03	-8.578955984567196915e-06
7.966000000000000192e+00	2.007000000000000103e-03	8.301227618248280870e-06	2.064490533849346662e-03	-8.407504740623679055e-06
7.988999999999999879e+00	1.974000000000000060e-03	8.130544403467212093e-06	2.029902131929004275e-03	-8.232050318517446406e-06
8.010999999999999233e+00	1.941999999999999933e-03	7.966227052754228991e-06	1.997358820681482267e-03	-8.067771931645101142e-06
8.032999999999999474e+00	1.910000000000000022e-03	7.802981264140862732e-06	1.965336056399231025e-03	-7.906886937320383433e-06
8.055999999999999162e+00	1.879000000000000028e-03	7.644875624974092069e-06	1.932405167686257995e-03	-7.742238428977788812e-06
8.077999999999999403e+00	1.848000000000000033e-03	7.487808061591323051e-06	1.901421308922551096e-03	-7.588072451187806205e-06
8.101000000000000867e+00	1.817999999999999955e-03	7.336863297813309346e-06	1.869558981690981007e-03	-7.430299789818336118e-06
8.122999999999999332e+00	1.788000000000000093e-03	7.186888482487537872e-06	1.839580610602262276e-03	-7.282570509611311317e-06
8.144999999999999574e+00	1.758000000000000014e-03	7.036868633840765278e-06	1.810081829347173245e-03	-7.137886961997259654e-06
8.167999999999999261e+00	1.729000000000000068e-03	6.893835878151728044e-06	1.779746547991854820e-03	-6.989812405507624704e-06
8.189999999999999503e+00	1.701000000000000038e-03	6.754696772678104546e-06	1.751204822117620637e-03	-6.851158290818390360e-06
8.212999999999999190e+00	1.673000000000000008e-03	6.617428859426925914e-06	1.721853882496198482e-03	-6.709253588613737270e-06
8.234999999999999432e+00	1.644999999999999978e-03	6.480084158589943555e-06	1.694238444098251700e-03	-6.576376058074647760e-06
8.257999999999999119e+00	1.618000000000000081e-03	6.348501990789743969e-06	1.665840074233431280e-03	-6.440380891047166632e-06
8.279999999999999361e+00	1.590999999999999966e-03	6.217761599682021753e-06	1.639120774645123207e-03	-6.313032964279005125e-06
8.303000000000000824e+00	1.564999999999999985e-03	6.092659033952936699e-06	1.611643825192537842e-03	-6.182692778412587170e-06
8.326000000000000512e+00	1.539000000000000003e-03	5.967448503723513632e-06	1.584626307306758169e-03	-6.055150565187263095e-06
8.348000000000000753e+00	1.513999999999999938e-03	5.847784577530194771e-06	1.559206344827207633e-03	-5.935715946619043667e-06
8.371000000000000441e+00	1.489000000000000089e-03	5.728871206686822866e-06	1.533065748195855003e-03	-5.813473293215261470e-06
8.393000000000000682e+00	1.464000000000000024e-03	5.611553631987491148e-06	1.508470801085343279e-03	-5.698998224215972544e-06
8.416000000000000369e+00	1.440000000000000091e-03	5.497944955417433967e-06	1.483178465355244066e-03	-5.581827358268732214e-06
8.439000000000000057e+00	1.415999999999999941e-03	5.385874339964496673e-06	1.458309025537570186e-03	-5.467165278574433581e-06
8.461000000000000298e+00	1.392000000000000008e-03	5.273692873259876368e-06	1.434910141343609304e-03	-5.359786311654629326e-06
8.483999999999999986e+00	1.368999999999999991e-03	5.166795893569147326e-06	1.410847961088136822e-03	-5.249877143813506651e-06
8.506999999999999673e+00	1.345999999999999974e-03	5.061339980150316066e-06	1.387188189551044918e-03	-5.142318548968000931e-06
8.528999999999999915e+00	1.324000000000000090e-03	4.959503475569034741e-06	1.364927360777098671e-03	-5.041587379636448907e-06
8.551999999999999602e+00	1.301999999999999989e-03	4.859053766334347608e-06	1.342035379588606093e-03	-4.938477617755846289e-06
8.574999999999999289e+00	1.280000000000000105e-03	4.759213738983924236e-06	1.319526246253881771e-03	-4.837569455650333171e-06
8.598000000000000753e+00	1.258000000000000004e-03	4.659983393517763780e-06	1.297393609256075045e-03	-4.738815277755763127e-06
8.621000000000000441e+00	1.237000000000000035e-03	4.565053152856529057e-06	1.275631165958697249e-03	-4.642167838543085983e-06
8.643000000000000682e+00	1.216999999999999983e-03	4.474381447780836504e-06	1.255155548450482498e-03	-4.551650561802202558e-06
8.666000000000000369e+00	1.196000000000000014e-03	4.381291799777778144e-06	1.234099403118611412e-03	-4.458990345545309668e-06
8.689000000000000057e+00	1.175999999999999962e-03	4.292409880536573377e-06	1.213395398309052116e-03	-4.368302835840189319e-06
8.711999999999999744e+00	1.157000000000000042e-03	4.207695852888649535e-06	1.193037715830634008e-03	-4.279545693159110808e-06
8.734999999999999432e+00	1.136999999999999990e-03	4.119862979086562321e-06	1.173020581699452591e-03	-4.192676902762280490e-06
8.757999999999999119e+00	1.118000000000000070e-03	4.036816916366326499e-06	1.153338265708716377e-03	-4.107654771526931587e-06
8.781000000000000583e+00	1.098999999999999934e-03	3.953619010525294117e-06	1.133985089989159468e-03	-4.024438026851746305e-06
8.803000000000000824e+00	1.080999999999999930e-03	3.875134014931655245e-06	1.115776278681684030e-03	-3.946492490491883788e-06
8.826000000000000512e+00	1.062999999999999926e-03	3.797106280751215678e-06	1.097051346745710199e-03	-3.866695896136829819e-06
8.849000000000000199e+00	1.044999999999999922e-03	3.719535807983974567e-06	1.078639680563247627e-03	-3.788592023593754001e-06
8.871999999999999886e+00	1.026999999999999918e-03	3.643015535356389770e-06	1.060536032413698189e-03	-3.712143813478105213e-06
8.894999999999999574e+00	1.010000000000000047e-03	3.570466855230559929e-06	1.042735193796950639e-03	-3.637314486060704017e-06
8.917999999999999261e+00	9.927000000000000060e-04	3.496700370181927625e-06	1.025232047641679283e-03	-3.564068115439476648e-06
8.941000000000000725e+00	9.759000000000000313e-04	3.425691656429107623e-06	1.008021685218353416e-03	-3.492370913524329972e-06
8.964000000000000412e+00	9.594000000000000097e-04	3.356693680458793627e-06	9.910992685768619821e-04	-3.422189722333551216e-06
8.987000000000000099e+00	9.432000000000000496e-04	3.288578357580016716e-06	9.744599955357423869e-04	-3.353491631295726712e-06
9.009999999999999787e+00	9.271999999999999860e-04	3.222086081777986044e-06	9.580990993437398483e-04	-3.286243974901270201e-06
9.034000000000000696e+00	9.114999999999999838e-04	3.156476112657330532e-06	9.413185464428551735e-04	-3.217583936125932704e-06
9.057000000000000384e+00	8.959999999999999866e-04	3.092454318657162175e-06	9.255119882688078899e-04	-3.153201311713033959e-06
9.080000000000000071e+00	8.808000000000000508e-04	3.030330967812143466e-06	9.099698975303361324e-04	-3.090175249359245703e-06
9.102999999999999758e+00	8.658000000000000114e-04	2.968727116739340916e-06	8.946878833791042625e-04	-3.028476549600983693e-06
9.125999999999999446e+00	8.511000000000000336e-04	2.908986259515160184e-06	8.796615869602745531e-04	-2.968076227661777800e-06
9.148999999999999133e+00	8.365999999999999522e-04	2.849766287703841616e-06	8.648866811252310183e-04	-2.908945511556678345e-06
9.172000000000000597e+00	8.224000000000000407e-04	2.792374437784885357e-06	8.503589149081219791e-04	-2.851056298355881507e-06
9.195999999999999730e+00	8.084000000000000257e-04	2.736437741484394606e-06	8.354585924096935351e-04	-2.791945261885554389e-06
9.218999999999999417e+00	7.946000000000000155e-04	2.681008189660360219e-06	8.214232468156989000e-04	-2.736511480662788147e-06
9.242000000000000881e+00	7.810000000000000102e-04	2.626554013381094863e-06	8.076227948833082908e-04	-2.682240081477046777e-06
9.265000000000000568e+00	7.676999999999999580e-04	2.573847072221476989e-06	7.940532810738949211e-04	-2.629105547865285510e-06
9.288000000000000256e+00	7.546000000000000190e-04	2.522085022512416018e-06	7.807107832481689031e-04	-2.577082597764771373e-06
9.311999999999999389e+00	7.416999999999999765e-04	2.471261628871003229e-06	7.670261128158723917e-04	-2.523956866064294794e-06
9.335000000000000853e+00	7.290000000000000473e-04	2.421370655914331597e-06	7.541358548820251573e-04	-2.474131676321700445e-06
9.358000000000000540e+00	7.165000000000000145e-04	2.372819539727368166e-06	7.414613513550074881e-04	-2.425347219074858832e-06
9.381999999999999673e+00	7.041999999999999866e-04	2.325174170642709854e-06	7.284619030435477262e-04	-2.375526829340660745e-06
9.404999999999999361e+00	6.920999999999999635e-04	2.278029075566304368e-06	7.162170782937006281e-04	-2.328798935473691419e-06
9.428000000000000824e+00	6.802000000000000537e-04	2.232577117889324371e-06	7.041771191733935424e-04	-2.283043742688891958e-06
9.451999999999999957e+00	6.685000000000000404e-04	2.187613656275105303e-06	6.918284490260720931e-04	-2.236313947798335292e-06
9.474999999999999645e+00	6.570000000000000319e-04	2.143532385872207984e-06	6.801966790250680434e-04	-2.192482792436238080e-06
9.499000000000000554e+00	6.457000000000000283e-04	2.100700212776702940e-06	6.682667312295463569e-04	-2.147716902957839576e-06
9.522000000000000242e+00	6.346000000000000295e-04	2.058725635771051770e-06	6.570293723978236789e-04	-2.105726162842397398e-06
9.544999999999999929e+00	6.237000000000000356e-04	2.017603112292670874e-06	6.459800639672797070e-04	-2.064605961968043908e-06
9.569000000000000838e+00	6.128999999999999899e-04	1.977004534183579162e-06	6.346474350739403185e-04	-2.022605650447212088e-06
9.592000000000000526e+00	6.022999999999999491e-04	1.937248771997450595e-06	6.239727227705191975e-04	-1.983206701888977575e-06
9.615999999999999659e+00	5.919000000000000216e-04	1.898672016796034418e-06	6.130243882304378059e-04	-1.942963680375883825e-06
9.638999999999999346e+00	5.816999999999999905e-04	1.860579369795333486e-06	6.027116939376838149e-04	-1.905211933857896961e-06
9.663000000000000256e+00	5.716000000000000161e-04	1.823324111625065510e-06	5.921346273351658224e-04	-1.866649536990238015e-06
9.685999999999999943e+00	5.617000000000000465e-04	1.786880030583008728e-06	5.821715721865847138e-04	-1.830472193264367579e-06
9.710000000000000853e+00	5.519999999999999733e-04	1.751241930516740407e-06	5.719530971746494483e-04	-1.793516330292408913e-06
9.733999999999999986e+00	5.423999999999999568e-04	1.716401382112330890e-06	5.619130846801279663e-04	-1.757354223589293490e-06
9.756999999999999673e+00	5.330000000000000536e-04	1.682347300244611918e-06	5.524560033893283120e-04	-1.723427350648867885e-06
9.781000000000000583e+00	5.236999999999999902e-04	1.648457647733557392e-06	5.427565286668764762e-04	-1.688768602365669482e-06
9.804000000000000270e+00	5.146000000000000400e-04	1.615653991078849361e-06	5.336201640337543024e-04	-1.656250311763671341e-06
9.827999999999999403e+00	5.056999999999999863e-04	1.583623752844746958e-06	5.242495666326115605e-04	-1.623028541249268082e-06
9.852000000000000313e+00	4.968999999999999893e-04	1.552336622142119017e-06	5.150426232312234169e-04	-1.590516635832736249e-06
9.875000000000000000e+00	4.881999999999999946e-04	1.521211380454971602e-06	5.063702578935299009e-04	-1.560011055288545234e-06
9.898999999999999133e+00	4.797000000000000049e-04	1.491125311517338524e-06	4.974756450158028575e-04	-1.528844165215893125e-06
9.923000000000000043e+00	4.713000000000000175e-04	1.461476931818778435e-06	4.887363925498492117e-04	-1.498341257742923455e-06
9.946999999999999176e+00	4.630999999999999808e-04	1.432573333967472552e-06	4.801497432973683981e-04	-1.468487101630756963e-06
9.970000000000000639e+00	4.550000000000000008e-04	1.404101420912440298e-06	4.720616170894135501e-04	-1.440472318935179826e-06
9.993999999999999773e+00	4.470000000000000232e-04	1.376317016557958768e-06	4.637662150156429360e-04	-1.411847518227239646e-06
1.001999999999999957e+01	4.391999999999999962e-04	1.349004307373404922e-06	4.549430058552889349e-04	-1.381522379482156988e-06
1.003999999999999915e+01	4.315000000000000259e-04	1.322364211252457448e-06	4.482696439634027848e-04	-1.358669603913941739e-06
1.007000000000000028e+01	4.240000000000000062e-04	1.296442338866381554e-06	4.384415575314536476e-04	-1.325145127510370315e-06
1.008999999999999986e+01	4.164999999999999866e-04	1.270624389528759700e-06	4.320087209277271851e-04	-1.303287501594394948e-06
1.010999999999999943e+01	4.092000000000000260e-04	1.245519121363425825e-06	4.256696666475397357e-04	-1.281815165688216821e-06
1.014000000000000057e+01	4.020000000000000136e-04	1.221050786015061765e-06	4.163339856546016248e-04	-1.250313789724514777e-06
1.016000000000000014e+01	3.949000000000000036e-04	1.196749016219359137e-06	4.102235169254718613e-04	-1.229774163092042458e-06
1.017999999999999972e+01	3.879999999999999985e-04	1.173374355485920885e-06	4.042021543940633880e-04	-1.209595519035873728e-06
1.021000000000000085e+01	3.811999999999999959e-04	1.150389117509050965e-06	3.953343033940512623e-04	-1.179989423699594361e-06
1.023000000000000043e+01	3.743999999999999932e-04	1.127490251132452346e-06	3.895299954967732891e-04	-1.160683662743973797e-06
1.025999999999999979e+01	3.677999999999999954e-04	1.105491127415358216e-06	3.809818509679533467e-04	-1.132356964244657957e-06
1.027999999999999936e+01	3.613000000000000001e-04	1.083659608481410446e-06	3.753868605523621310e-04	-1.113884864128809552e-06
1.030000000000000071e+01	3.549000000000000071e-04	1.062414850626039788e-06	3.698734793916681274e-04	-1.095735558296493901e-06
1.033000000000000007e+01	3.487000000000000191e-04	1.041841551133736529e-06	3.617538020218779237e-04	-1.069103624035408388e-06
1.034999999999999964e+01	3.424999999999999768e-04	1.021339843074812781e-06	3.564392139053035790e-04	-1.051734966415214938e-06
1.038000000000000078e+01	3.363999999999999911e-04	1.001207350513036023e-06	3.486122820304225507e-04	-1.026246871215570626e-06
1.040000000000000036e+01	3.305000000000000103e-04	9.817393881110966347e-07	3.434893493869847205e-04	-1.009623531328415593e-06
1.041999999999999993e+01	3.245999999999999754e-04	9.625269609383001790e-07	3.384411532620038173e-04	-9.932889147804842160e-07
1.044999999999999929e+01	3.187999999999999970e-04	9.434877965812878335e-07	3.310066048036841395e-04	-9.693166992109648749e-07
1.047000000000000064e+01	3.132000000000000235e-04	9.252871757552463579e-07	3.261404894204720769e-04	-9.536806458329680290e-07
1.050000000000000000e+01	3.075999999999999958e-04	9.071447518363391409e-07	3.189740325153103489e-04	-9.307317892307523697e-07
1.051999999999999957e+01	3.021000000000000248e-04	8.893549157268263142e-07	3.142833942556342696e-04	-9.157623385036582312e-07
1.053999999999999915e+01	2.967000000000000019e-04	8.720874084058489977e-07	3.096611916366040756e-04	-9.010512071178446990e-07
1.057000000000000028e+01	2.914999999999999840e-04	8.552884208283191475e-07	3.028540368502959513e-04	-8.794585985830115713e-07
1.058999999999999986e+01	2.863000000000000202e-04	8.387087686180546912e-07	2.983985968893376100e-04	-8.653727876394309664e-07
1.061999999999999922e+01	2.811000000000000022e-04	8.221771519501865876e-07	2.918369882854796732e-04	-8.446964023693024587e-07
1.064000000000000057e+01	2.760999999999999891e-04	8.062776183570272783e-07	2.875422333441480464e-04	-8.312072260044495027e-07
1.066999999999999993e+01	2.711999999999999784e-04	7.907158346713438661e-07	2.812173044019162724e-04	-8.114056356453820165e-07
1.068999999999999950e+01	2.663000000000000219e-04	7.751993152467650065e-07	2.770775088532452697e-04	-7.984866730792725431e-07
1.071000000000000085e+01	2.616000000000000161e-04	7.604603711647308524e-07	2.729981291904688603e-04	-7.857886034872010812e-07
1.074000000000000021e+01	2.569000000000000103e-04	7.456110954462544569e-07	2.669903968909952650e-04	-7.671467623897094207e-07
1.075999999999999979e+01	2.523000000000000069e-04	7.312406740410438666e-07	2.630581820615900211e-04	-7.549831557309221585e-07
1.078999999999999915e+01	2.477000000000000035e-04	7.169074339931690379e-07	2.572671577274110899e-04	-7.371246556188997344e-07
1.081000000000000050e+01	2.433000000000000050e-04	7.031894183921428417e-07	2.534768153716403065e-04	-7.254716287940741975e-07
1.083999999999999986e+01	2.389000000000000064e-04	6.896448965470080000e-07	2.478947846242640749e-04	-7.083620287090421442e-07
1.085999999999999943e+01	2.346000000000000103e-04	6.762837411473679398e-07	2.442412442299589782e-04	-6.971970293711624181e-07
1.088000000000000078e+01	2.303999999999999896e-04	6.633782305801721335e-07	2.406410201726325959e-04	-6.862209950872180521e-07
1.091000000000000014e+01	2.261999999999999959e-04	6.505018184665436153e-07	2.353389257839714587e-04	-6.701036035512677748e-07
1.092999999999999972e+01	2.221000000000000047e-04	6.379417365654041846e-07	2.318685917011655321e-04	-6.595850045301693842e-07
1.096000000000000085e+01	2.180999999999999888e-04	6.256969456462689136e-07	2.267578431874447357e-04	-6.441386615015475404e-07
1.098000000000000043e+01	2.142000000000000024e-04	6.137664064786538272e-07	2.234127794618436023e-04	-6.340575380756264009e-07
1.100999999999999979e+01	2.102999999999999889e-04	6.018628873036364908e-07	2.184865206694948186e-04	-6.192526802567681088e-07
1.102999999999999936e+01	2.065000000000000049e-04	5.903914570700810965e-07	2.152621869707145726e-04	-6.095894560629820147e-07
1.106000000000000050e+01	2.026999999999999939e-04	5.789419661467546580e-07	2.105136886415233442e-04	-5.953971392773685047e-07
1.108000000000000007e+01	1.990999999999999877e-04	5.680850675397245758e-07	2.074057147481501756e-04	-5.861331825619052162e-07
1.109999999999999964e+01	1.955000000000000086e-04	5.572489535423853228e-07	2.043431208531321130e-04	-5.770240622214122741e-07
1.113000000000000078e+01	1.919000000000000024e-04	5.464336241547366874e-07	1.998328769949338885e-04	-5.636446762784817269e-07
1.115000000000000036e+01	1.883999999999999987e-04	5.359235398544087749e-07	1.968808577129219529e-04	-5.549106233376323825e-07
1.117999999999999972e+01	1.849999999999999973e-04	5.258246444157977180e-07	1.925334195932949181e-04	-5.420810628070824085e-07
1.119999999999999929e+01	1.815999999999999960e-04	5.157414529045084845e-07	1.896879388105639447e-04	-5.337052531132319648e-07
1.123000000000000043e+01	1.782999999999999971e-04	5.058547914248515119e-07	1.854974289178393590e-04	-5.214012682939992506e-07
1.125000000000000000e+01	1.749999999999999982e-04	4.960882188011860565e-07	1.827546931052871182e-04	-5.133682355441996107e-07
1.127999999999999936e+01	1.718000000000000018e-04	4.866201362666914100e-07	1.787155136359397151e-04	-5.015671110676250058e-07
1.130000000000000071e+01	1.687000000000000077e-04	4.775472499914573169e-07	1.760718179382076451e-04	-4.938618274647106106e-07
1.133000000000000007e+01	1.655999999999999866e-04	4.683894932266520816e-07	1.721784547766177218e-04	-4.825412101193136171e-07
1.134999999999999964e+01	1.625999999999999950e-04	4.596225448590615026e-07	1.696301891659206804e-04	-4.751491142566701787e-07
1.138000000000000078e+01	1.596000000000000034e-04	4.508659887963163383e-07	1.658774051532862300e-04	-4.642881276853809103e-07
1.140000000000000036e+01	1.566999999999999871e-04	4.424021493200502388e-07	1.634211764103185832e-04	-4.571958287535629124e-07
1.141999999999999993e+01	1.537999999999999979e-04	4.339483557384680526e-07	1.610008272023537984e-04	-4.502197675694781102e-07
1.144999999999999929e+01	1.510000000000000112e-04	4.257865859230420871e-07	1.574364181737106130e-04	-4.399690585565928265e-07
1.147000000000000064e+01	1.481999999999999973e-04	4.176345155921383216e-07	1.551034579887651532e-04	-4.332745079067658218e-07
1.150000000000000000e+01	1.455000000000000130e-04	4.098577806712348448e-07	1.516677411129240915e-04	-4.234367662520330719e-07
1.151999999999999957e+01	1.428000000000000016e-04	4.020048355147982920e-07	1.494190369538798708e-04	-4.170116205960186510e-07
1.155000000000000071e+01	1.400999999999999902e-04	3.942421302054360482e-07	1.461074344304412757e-04	-4.075693134204563409e-07
1.157000000000000028e+01	1.376000000000000107e-04	3.870482303812794932e-07	1.439399689541028991e-04	-4.014020429513502198e-07
1.159999999999999964e+01	1.350000000000000017e-04	3.795789344787195291e-07	1.407479833346974543e-04	-3.923379853718110688e-07
1.161999999999999922e+01	1.324999999999999952e-04	3.724731960406681685e-07	1.386587869518016017e-04	-3.864172585492121343e-07
1.165000000000000036e+01	1.300999999999999910e-04	3.655762851949826886e-07	1.355820747833519054e-04	-3.777150036338728200e-07
1.166999999999999993e+01	1.276999999999999869e-04	3.587586445412569341e-07	1.335683517855354679e-04	-3.720303616755592957e-07
1.169999999999999929e+01	1.253000000000000099e-04	3.518714331800940248e-07	1.306028106319892762e-04	-3.636746665280706325e-07
1.172000000000000064e+01	1.230000000000000082e-04	3.453414861655055109e-07	1.286618501677098524e-04	-3.582160488516041178e-07
1.175000000000000000e+01	1.207000000000000065e-04	3.388141949621552809e-07	1.258034396802335073e-04	-3.501919202012273055e-07
1.176999999999999957e+01	1.184000000000000048e-04	3.322895595700432817e-07	1.239325804480065189e-04	-3.449494735168568269e-07
1.180000000000000071e+01	1.162000000000000055e-04	3.261152603212755957e-07	1.211774227254898482e-04	-3.372426824816490419e-07
1.182000000000000028e+01	1.140999999999999952e-04	3.201557353726463911e-07	1.193741667806277732e-04	-3.322073464238990571e-07
1.184999999999999964e+01	1.118999999999999959e-04	3.139827062944709301e-07	1.167185829018120265e-04	-3.248046173628841242e-07
1.186999999999999922e+01	1.097999999999999991e-04	3.080902694471216120e-07	1.149804958010194216e-04	-3.199676120284154066e-07
1.190000000000000036e+01	1.078000000000000047e-04	3.024784248305984367e-07	1.124208583240039104e-04	-3.128558652250754930e-07
1.191999999999999993e+01	1.057999999999999967e-04	2.968665802140753144e-07	1.107455567649066506e-04	-3.082086242759104640e-07
1.194999999999999929e+01	1.038000000000000023e-04	2.912547355975521392e-07	1.082784028096253317e-04	-3.013755355013645377e-07
1.197000000000000064e+01	1.017999999999999943e-04	2.856428909810289639e-07	1.066636527392443476e-04	-2.969101922112218381e-07
1.200000000000000000e+01	9.993000000000000038e-05	2.804535108769799300e-07	1.042856823619341231e-04	-2.903441855883122179e-07
1.201999999999999957e+01	9.804999999999999805e-05	2.752339007128361635e-07	1.027292984534983097e-04	-2.860530760579704435e-07
1.205000000000000071e+01	9.621000000000000212e-05	2.700688790166442427e-07	1.004372567471644231e-04	-2.797427409933618350e-07
1.207000000000000028e+01	9.440000000000000420e-05	2.650425714961277959e-07	9.893710544186395820e-05	-2.756184150530610522e-07
1.209999999999999964e+01	9.262000000000000430e-05	2.600984209189170789e-07	9.672789866624177473e-05	-2.695530595473665680e-07
1.211999999999999922e+01	9.087000000000000242e-05	2.552889430654974403e-07	9.528198065883083099e-05	-2.655886739799064119e-07
1.215000000000000036e+01	8.915999999999999338e-05	2.505363688546092061e-07	9.315264910197482563e-05	-2.597581961621763810e-07
1.216999999999999993e+01	8.747000000000000109e-05	2.458885317560546787e-07	9.175900359656804410e-05	-2.559470593453930213e-07
1.219999999999999929e+01	8.582000000000000164e-05	2.412997344960274815e-07	8.970662813381758121e-05	-2.503415025415550670e-07
1.222000000000000064e+01	8.419000000000000539e-05	2.368138845624994081e-07	8.836334537019931178e-05	-2.466771297267546896e-07
1.225000000000000000e+01	8.258999999999999361e-05	2.324086904615771717e-07	8.638516039372759014e-05	-2.412872008143046194e-07
1.226999999999999957e+01	8.103000000000000176e-05	2.281591904077473401e-07	8.509045040486837698e-05	-2.377636298392079129e-07
1.230000000000000071e+01	7.948999999999999957e-05	2.239147421687728706e-07	8.318380198479932307e-05	-2.325805079950509439e-07
1.233000000000000007e+01	7.797000000000000057e-05	2.197230983854185195e-07	8.131881483992289480e-05	-2.275172807097881409e-07
1.234999999999999964e+01	7.648999999999999441e-05	2.156848738890959198e-07	8.009817727445725749e-05	-2.242068876673176534e-07
1.238000000000000078e+01	7.503000000000000500e-05	2.116979527376934929e-07	7.830060286014569411e-05	-2.193368245923600218e-07
1.240000000000000036e+01	7.360000000000000006e-05	2.077906712824231072e-07	7.712410277890336448e-05	-2.161525958501847336e-07
1.242999999999999972e+01	7.218999999999999831e-05	2.039349356591859031e-07	7.539154338769573054e-05	-2.114679202621423496e-07
1.244999999999999929e+01	7.080999999999999458e-05	2.001591168602099838e-07	7.425759687054509894e-05	-2.084047246781419068e-07
1.248000000000000043e+01	6.944999999999999405e-05	1.964350863803803606e-07	7.258769058293342306e-05	-2.038977852749409437e-07
1.250000000000000000e+01	6.812000000000000509e-05	1.928305789532784264e-07	7.149473757972624871e-05	-2.009505746750415578e-07
1.252999999999999936e+01	6.681000000000000578e-05	1.892765896747305369e-07	6.988520425625483986e-05	-1.966140403689683218e-07
1.255000000000000071e+01	6.553000000000000448e-05	1.858016107805212201e-07	6.883177974703242360e-05	-1.937781525024595988e-07
1.258000000000000007e+01	6.427000000000000638e-05	1.823774733510168204e-07	6.728047186105360039e-05	-1.896052290455634040e-07
1.260999999999999943e+01	6.302999999999999792e-05	1.790043159502817741e-07	6.576308175186986826e-05	-1.855272563679504967e-07
1.263000000000000078e+01	6.181000000000000621e-05	1.756822771423808354e-07	6.476995771984645140e-05	-1.828601769138390057e-07
1.266000000000000014e+01	6.061999999999999897e-05	1.724749405124597588e-07	6.330743225212335872e-05	-1.789352065107257286e-07
1.267999999999999972e+01	5.945000000000000170e-05	1.692833713183903050e-07	6.235022143227323126e-05	-1.763680620165989553e-07
1.271000000000000085e+01	5.830000000000000086e-05	1.661770536650693591e-07	6.094060371652608042e-05	-1.725900224369590050e-07
1.273000000000000043e+01	5.717000000000000320e-05	1.631211617842594385e-07	6.001802803589849323e-05	-1.701188664912866068e-07
1.275999999999999979e+01	5.606000000000000197e-05	1.601158688810412938e-07	5.865941382467583623e-05	-1.664818798073539859e-07
1.277999999999999936e+01	5.496999999999999716e-05	1.571930851047930244e-07	5.777021107523085889e-05	-1.641028163723649659e-07
1.281000000000000050e+01	5.390000000000000233e-05	1.542888920072126623e-07	5.646072959882939571e-05	-1.606011183513272183e-07
1.283999999999999986e+01	5.284999999999999713e-05	1.514663420111984218e-07	5.517988153283399493e-05	-1.571780235595907652e-07
1.285999999999999943e+01	5.182000000000000191e-05	1.486639877276004740e-07	5.434158566878668866e-05	-1.549387096201305671e-07
1.289000000000000057e+01	5.081000000000000311e-05	1.459424567081863112e-07	5.310709208671170124e-05	-1.516424924055134900e-07
1.291000000000000014e+01	4.980999999999999913e-05	1.432714438373262725e-07	5.229913314180216418e-05	-1.494860553197274424e-07
1.293999999999999950e+01	4.883999999999999995e-05	1.406505622903399774e-07	5.110930145059621669e-05	-1.463116084700309447e-07
1.296000000000000085e+01	4.788000000000000236e-05	1.380517932586636271e-07	5.033056575726507970e-05	-1.442346945147564763e-07
1.299000000000000021e+01	4.694000000000000120e-05	1.355312090004409484e-07	4.918377795089531955e-05	-1.411771798955574878e-07
1.301999999999999957e+01	4.601000000000000163e-05	1.330319405141567451e-07	4.806207906276145278e-05	-1.381876455564267186e-07
1.303999999999999915e+01	4.511000000000000009e-05	1.306120172753672751e-07	4.732794741663380904e-05	-1.362315899497797278e-07
1.307000000000000028e+01	4.422000000000000014e-05	1.282138139537046990e-07	4.624684785255283838e-05	-1.333517655632212802e-07
1.308999999999999986e+01	4.334000000000000179e-05	1.258374517927255741e-07	4.553927956659480108e-05	-1.314673647497714284e-07
1.311999999999999922e+01	4.249000000000000145e-05	1.235657343680370836e-07	4.449728986007972281e-05	-1.286928618163141576e-07
1.314000000000000057e+01	4.165000000000000272e-05	1.212912456620565019e-07	4.381532419790476165e-05	-1.268773046897241020e-07
1.316999999999999993e+01	4.081999999999999881e-05	1.190626967169952923e-07	4.281105199842755735e-05	-1.242040798773865453e-07
1.319999999999999929e+01	4.000999999999999809e-05	1.168849084076012552e-07	4.182875611684852850e-05	-1.215897282193109234e-07
1.322000000000000064e+01	3.920999999999999898e-05	1.147515356544159757e-07	4.118586080224300247e-05	-1.198788383587561782e-07
1.325000000000000000e+01	3.843000000000000306e-05	1.126462971798483157e-07	4.023911319630568050e-05	-1.173594860858789516e-07
1.326999999999999957e+01	3.766000000000000196e-05	1.105849546462471347e-07	3.961947884145522399e-05	-1.157106675894250215e-07
1.330000000000000071e+01	3.690999999999999728e-05	1.085744420303453841e-07	3.870699518697474418e-05	-1.132826317720165670e-07
1.333000000000000007e+01	3.617000000000000098e-05	1.065856031435490706e-07	3.781448224211195316e-05	-1.109077164514677718e-07
1.334999999999999964e+01	3.545000000000000110e-05	1.046481137896944529e-07	3.723035256044680737e-05	-1.093533377777852557e-07
1.338000000000000078e+01	3.473000000000000121e-05	1.027031419763511070e-07	3.637015457301475340e-05	-1.070642028496418914e-07
1.340000000000000036e+01	3.403999999999999935e-05	1.008592122336186664e-07	3.580716720060732729e-05	-1.055658723951909302e-07
1.342999999999999972e+01	3.334999999999999748e-05	9.900731505717140090e-08	3.497809823028141514e-05	-1.033591581142768380e-07
1.346000000000000085e+01	3.267999999999999882e-05	9.720694061874663487e-08	3.416717296438662161e-05	-1.012004021993294266e-07
1.348000000000000043e+01	3.202000000000000175e-05	9.542863250761029065e-08	3.363644223447220821e-05	-9.978733439700358738e-08
1.350999999999999979e+01	3.136999999999999950e-05	9.369067540678758677e-08	3.285488645926784834e-05	-9.770608065079394279e-08
1.352999999999999936e+01	3.072999999999999885e-05	9.195665006129808868e-08	3.234337523717223828e-05	-9.634367569118308501e-08
1.356000000000000050e+01	3.011000000000000140e-05	9.029258224792629786e-08	3.159011245190444453e-05	-9.433691981948196015e-08
1.358999999999999986e+01	2.949000000000000056e-05	8.862063937688275442e-08	3.085332957231527750e-05	-9.237348746040438370e-08
1.360999999999999943e+01	2.888999999999999953e-05	8.701773027752620796e-08	3.037112253727055033e-05	-9.108812345634858002e-08
1.364000000000000057e+01	2.830000000000000010e-05	8.542035796725118655e-08	2.966102529015898418e-05	-8.919475268394434942e-08
1.366000000000000014e+01	2.771999999999999887e-05	8.386174318054688019e-08	2.919628570936213033e-05	-8.795520973026257290e-08
1.368999999999999950e+01	2.714999999999999925e-05	8.232541411423328255e-08	2.851190795831975408e-05	-8.612924812413417676e-08
1.372000000000000064e+01	2.659000000000000122e-05	8.082693035806507041e-08	2.784250387211583715e-05	-8.434247519518641208e-08
1.374000000000000021e+01	2.604999999999999962e-05	7.936594550188071582e-08	2.740439205270039726e-05	-8.317262589383252604e-08
1.376999999999999957e+01	2.551000000000000140e-05	7.791220639157471157e-08	2.675922834518147360e-05	-8.144922192991649552e-08
1.380000000000000071e+01	2.498000000000000139e-05	7.648097816826439994e-08	2.612819245736402177e-05	-7.976271211541310797e-08
1.382000000000000028e+01	2.445999999999999959e-05	7.507248599855476483e-08	2.571519757713938592e-05	-7.865845462188331255e-08
1.384999999999999964e+01	2.396000000000000099e-05	7.373155535734570574e-08	2.510702054448316656e-05	-7.703157402464468933e-08
1.386999999999999922e+01	2.345999999999999900e-05	7.238254181236798787e-08	2.470898062162222192e-05	-7.596629998986098562e-08
1.390000000000000036e+01	2.296999999999999861e-05	7.105637979104480680e-08	2.412282283767711160e-05	-7.439678116047837323e-08
1.392999999999999972e+01	2.248999999999999982e-05	6.975331178048919770e-08	2.354949946710332138e-05	-7.286067085492186846e-08
1.394999999999999929e+01	2.201999999999999924e-05	6.848629352074179990e-08	2.317427704383633326e-05	-7.185479181331321422e-08
1.398000000000000043e+01	2.156000000000000025e-05	6.724232308374045112e-08	2.262172872065960634e-05	-7.037271946458153485e-08
1.400999999999999979e+01	2.110000000000000127e-05	6.599038521302429061e-08	2.208127887405393996e-05	-6.892209170534893809e-08
1.402999999999999936e+01	2.065999999999999871e-05	6.480513129839951878e-08	2.172756606337722650e-05	-6.797211753149566036e-08
1.406000000000000050e+01	2.021999999999999953e-05	6.361174829198455199e-08	2.120668700780484536e-05	-6.657231754550321454e-08
1.408999999999999986e+01	1.978999999999999856e-05	6.244178838599062060e-08	2.069721530358100949e-05	-6.520212727277764454e-08
1.410999999999999943e+01	1.936999999999999920e-05	6.129552870854692845e-08	2.036378287687691700e-05	-6.430479430726420555e-08
1.414000000000000057e+01	1.896000000000000143e-05	6.018419294888651489e-08	1.987277528234927026e-05	-6.298250450618603194e-08
1.416000000000000014e+01	1.855000000000000027e-05	5.907551877396704905e-08	1.955142528830160467e-05	-6.211650517013673582e-08
1.418999999999999950e+01	1.815999999999999892e-05	5.801173935597978036e-08	1.907820333746299951e-05	-6.084032249492950137e-08
1.422000000000000064e+01	1.777000000000000096e-05	5.695056378770656893e-08	1.861534076135511797e-05	-5.959098339369905297e-08
1.424000000000000021e+01	1.739000000000000121e-05	5.591343485814509160e-08	1.831241171737084568e-05	-5.877271866247264956e-08
1.426999999999999957e+01	1.701000000000000146e-05	5.487822850498001623e-08	1.786632451993241900e-05	-5.756683905550321051e-08
1.430000000000000071e+01	1.663999999999999992e-05	5.386705724352130084e-08	1.743001089498416833e-05	-5.638627389102663793e-08
1.432000000000000028e+01	1.627999999999999998e-05	5.288025016342238902e-08	1.714445764286005714e-05	-5.561301405385399174e-08
1.434999999999999964e+01	1.593000000000000164e-05	5.192733354412491528e-08	1.672395204208540441e-05	-5.447338347531497404e-08
1.438000000000000078e+01	1.557999999999999991e-05	5.096633402105878275e-08	1.631265393762174398e-05	-5.335758984977182672e-08
1.440000000000000036e+01	1.523999999999999978e-05	5.003887854863256037e-08	1.604347319709707154e-05	-5.262671630169599082e-08
1.442999999999999972e+01	1.490999999999999955e-05	4.913613366772766950e-08	1.564708416375806645e-05	-5.154951107951950735e-08
1.446000000000000085e+01	1.457999999999999932e-05	4.822538671209179160e-08	1.525938069360568543e-05	-5.049478066437856981e-08
1.448000000000000043e+01	1.426000000000000069e-05	4.734806833704201650e-08	1.500564144078611638e-05	-4.980386359869626742e-08
1.450999999999999979e+01	1.394000000000000036e-05	4.647066913295453655e-08	1.463198502883681874e-05	-4.878547206532463144e-08
1.453999999999999915e+01	1.362999999999999994e-05	4.561824032800951420e-08	1.426651021397589144e-05	-4.778824340812692941e-08
1.456000000000000050e+01	1.332999999999999943e-05	4.479118029389267748e-08	1.402731961415326186e-05	-4.713495971470701348e-08
1.458999999999999986e+01	1.303000000000000061e-05	4.396367570006858319e-08	1.367509446999471049e-05	-4.617200713797329972e-08
1.461999999999999922e+01	1.274000000000000000e-05	4.316173617616418673e-08	1.333058928938984724e-05	-4.522902811806922272e-08
1.464000000000000057e+01	1.244999999999999938e-05	4.235894794736408784e-08	1.310512349483116293e-05	-4.461125406644050650e-08
1.466999999999999993e+01	1.217000000000000037e-05	4.158898208136741785e-08	1.277310544286979080e-05	-4.370058652085387596e-08
1.469999999999999929e+01	1.188999999999999966e-05	4.081060999545134908e-08	1.244836001695191925e-05	-4.280873491744009695e-08
1.472000000000000064e+01	1.162000000000000055e-05	4.005830527418919232e-08	1.223582638955603788e-05	-4.222441723919835753e-08
1.475000000000000000e+01	1.135999999999999966e-05	3.933907694984890020e-08	1.192285625093787821e-05	-4.136301300990238959e-08
1.477999999999999936e+01	1.110000000000000045e-05	3.861815121571720323e-08	1.161674560768112126e-05	-4.051933415311174779e-08
1.481000000000000050e+01	1.083999999999999955e-05	3.789507773858411377e-08	1.131734132288234894e-05	-3.969297634073530421e-08
1.483000000000000007e+01	1.059000000000000025e-05	3.719842380976914802e-08	1.112138918996034860e-05	-3.915149588702750702e-08
1.485999999999999943e+01	1.034999999999999916e-05	3.652869172400648708e-08	1.083283109780193639e-05	-3.835313447491106037e-08
1.489000000000000057e+01	1.009999999999999986e-05	3.582712454440071480e-08	1.055059603419867333e-05	-3.757108845957608331e-08
1.491000000000000014e+01	9.867999999999999371e-06	3.518078091804292060e-08	1.036588520782647668e-05	-3.705861412497758441e-08
1.493999999999999950e+01	9.636999999999999381e-06	3.453527964572788198e-08	1.009388796782847457e-05	-3.630297689911101755e-08
1.497000000000000064e+01	9.408999999999999192e-06	3.389204909202156914e-08	9.827854383710211476e-06	-3.556271820354939070e-08
1.499000000000000021e+01	9.185999999999999802e-06	3.326910374002323316e-08	9.653745979150812128e-06	-3.507758427200064070e-08
1.501999999999999957e+01	8.967999999999999518e-06	3.265561018928180014e-08	9.397359110894885355e-06	-3.436218136025738137e-08
1.505000000000000071e+01	8.753000000000000729e-06	3.204959447922691789e-08	9.146593273575972526e-06	-3.366122135558845509e-08
1.507000000000000028e+01	8.542999999999999352e-06	3.145823076430351397e-08	8.982478173632655995e-06	-3.320176448004120499e-08
1.509999999999999964e+01	8.336999999999999969e-06	3.087295001181630005e-08	8.740808192601493649e-06	-3.252409419259860710e-08
1.513000000000000078e+01	8.134999999999999192e-06	3.030339512596127063e-08	8.504433371808862551e-06	-3.185993200495209234e-08
1.516000000000000014e+01	7.935999999999999912e-06	2.973621776851476858e-08	8.273233112962866066e-06	-3.120893186415831190e-08
1.517999999999999972e+01	7.741999999999999736e-06	2.918809296995152232e-08	8.121918064718792579e-06	-3.078208141429368108e-08
1.521000000000000085e+01	7.551000000000000210e-06	2.864238726901617869e-08	7.899094625448800178e-06	-3.015230126521474843e-08
1.524000000000000021e+01	7.364000000000000137e-06	2.811162801184961811e-08	7.681156718239361505e-06	-2.953484332416005057e-08
1.525999999999999979e+01	7.181000000000000364e-06	2.758716649141938016e-08	7.538527309782214359e-06	-2.912989975158198334e-08
1.528999999999999915e+01	7.001000000000000394e-06	2.707351181332782982e-08	7.328499918423774956e-06	-2.853230224675377755e-08
1.532000000000000028e+01	6.824999999999999876e-06	2.657022230461903816e-08	7.123080618909595893e-06	-2.794621741505450257e-08
1.534999999999999964e+01	6.652000000000000008e-06	2.606954472852806301e-08	6.922168039880822976e-06	-2.737131510055773173e-08
1.536999999999999922e+01	6.481999999999999942e-06	2.557919768080370102e-08	6.790681425485668268e-06	-2.699407512422322571e-08
1.540000000000000036e+01	6.316000000000000176e-06	2.510281096258834391e-08	6.597061769973195572e-06	-2.643697935802430339e-08
1.542999999999999972e+01	6.153000000000000212e-06	2.462904021844268125e-08	6.407688018971460416e-06	-2.589006860963385587e-08
1.544999999999999929e+01	5.993000000000000050e-06	2.416506018016193350e-08	6.283749907539459571e-06	-2.553093621586637132e-08
1.548000000000000043e+01	5.835999999999999689e-06	2.370721217909025710e-08	6.101238034291145374e-06	-2.500017587619868555e-08
1.550999999999999979e+01	5.681999999999999978e-06	2.325549448317682974e-08	5.922718550822231624e-06	-2.447861475912043302e-08
1.553999999999999915e+01	5.531999999999999720e-06	2.281723366733768013e-08	5.748107683227782503e-06	-2.396588799376218306e-08
1.556000000000000050e+01	5.383999999999999612e-06	2.238086771508200682e-08	5.633831413488009226e-06	-2.362879894586794891e-08
1.558999999999999986e+01	5.239000000000000154e-06	2.195052410348425149e-08	5.465553069268223714e-06	-2.312999120866323444e-08
1.561999999999999922e+01	5.096999999999999650e-06	2.152919062018746358e-08	5.300965889061733432e-06	-2.263905531988514186e-08
1.565000000000000036e+01	4.957000000000000143e-06	2.110956089753506374e-08	5.139989189209751172e-06	-2.215563335440909576e-08
1.566999999999999993e+01	4.821000000000000090e-06	2.070297120806257666e-08	5.034638552182298561e-06	-2.183731317374701402e-08
1.569999999999999929e+01	4.687000000000000187e-06	2.029801137840001250e-08	4.879509663122640674e-06	-2.136530285014999216e-08
1.573000000000000043e+01	4.556000000000000086e-06	1.990166561475375661e-08	4.727793883281049571e-06	-2.089926607128482988e-08
1.575999999999999979e+01	4.427000000000000135e-06	1.950685502547327579e-08	4.579420285788406768e-06	-2.043854211124384608e-08
1.577999999999999936e+01	4.300999999999999986e-06	1.911802982643348533e-08	4.482329899211622275e-06	-2.013404865819128170e-08
1.581000000000000050e+01	4.176999999999999988e-06	1.873324723397856036e-08	4.339420057165810647e-06	-1.968114290458507229e-08
1.583999999999999986e+01	4.055999999999999791e-06	1.835450083858800959e-08	4.199780260442114750e-06	-1.923277675755903290e-08
1.586999999999999922e+01	3.938000000000000243e-06	1.798194479278371348e-08	4.063409560818618254e-06	-1.878888114945683486e-08
1.589000000000000057e+01	3.821999999999999999e-06	1.760892917616514103e-08	3.974311456328311087e-06	-1.849540044109779683e-08
1.591999999999999993e+01	3.707999999999999904e-06	1.723784075474512813e-08	3.843387135504763811e-06	-1.805880327658658157e-08
1.594999999999999929e+01	3.597000000000000035e-06	1.687342246098505923e-08	3.715729366701226671e-06	-1.762649431786543914e-08
1.598000000000000043e+01	3.488999999999999968e-06	1.651384698128294988e-08	3.591337189278993956e-06	-1.719840587660433282e-08
1.600000000000000000e+01	3.383000000000000051e-06	1.615667154664986628e-08	3.510220551859582570e-06	-1.691534267364674498e-08
1.603000000000000114e+01	3.278999999999999861e-06	1.579818264015437331e-08	3.391238509387972075e-06	-1.649437572167191134e-08
1.605999999999999872e+01	3.177999999999999896e-06	1.544734247002510635e-08	3.275451621119495142e-06	-1.607797942958570626e-08
1.608999999999999986e+01	3.080000000000000157e-06	1.510258237558067759e-08	3.162819204253238941e-06	-1.566639692369981172e-08
1.610999999999999943e+01	2.983000000000000069e-06	1.475611678844105497e-08	3.089463419416944126e-06	-1.539480235347305568e-08
1.614000000000000057e+01	2.889999999999999859e-06	1.441954236611319538e-08	2.981998643111598121e-06	-1.499177938529052047e-08
1.617000000000000171e+01	2.798000000000000147e-06	1.408005347962646693e-08	2.877580286511685028e-06	-1.459420529928999692e-08
1.619999999999999929e+01	2.708999999999999813e-06	1.374792811847297827e-08	2.776161588199131294e-06	-1.420224677855350758e-08
1.621999999999999886e+01	2.623000000000000128e-06	1.342355079793201939e-08	2.710190863024873445e-06	-1.394412446470448348e-08
1.625000000000000000e+01	2.538000000000000095e-06	1.309698531987083049e-08	2.613660429726093994e-06	-1.356181059979378234e-08
1.628000000000000114e+01	2.455999999999999863e-06	1.277734804503991582e-08	2.519996653338549800e-06	-1.318545314131665991e-08
1.630999999999999872e+01	2.376000000000000206e-06	1.246265981671649423e-08	2.429150134010685029e-06	-1.281517842174473690e-08
1.633999999999999986e+01	2.297999999999999852e-06	1.215038491251828492e-08	2.341071227497109491e-06	-1.245111091512497011e-08
1.635999999999999943e+01	2.222000000000000071e-06	1.184219418412432629e-08	2.283862697147670407e-06	-1.221190338678831534e-08
1.639000000000000057e+01	2.149000000000000092e-06	1.154371217785705982e-08	2.200273368966294217e-06	-1.185842554424600778e-08
1.642000000000000171e+01	2.077000000000000189e-06	1.124449058589495972e-08	2.119301231306396907e-06	-1.151143993349358285e-08
1.644999999999999929e+01	2.007000000000000012e-06	1.095011180799082248e-08	2.040889224422967276e-06	-1.117104962286879820e-08
1.648000000000000043e+01	1.940000000000000060e-06	1.066520677065381690e-08	1.964980594075819131e-06	-1.083735710085653498e-08
1.650000000000000000e+01	1.873999999999999972e-06	1.038027055640227573e-08	1.915737704487405744e-06	-1.061866622770703679e-08
1.653000000000000114e+01	1.810000000000000035e-06	1.009996353660909921e-08	1.843875282207147574e-06	-1.029632576847993168e-08
1.655999999999999872e+01	1.748000000000000035e-06	9.826660930281727652e-09	1.774363619108860423e-06	-9.980824203673329155e-09
1.658999999999999986e+01	1.687999999999999974e-06	9.558555631077604474e-09	1.707144991861800092e-06	-9.672164474059425752e-09
1.660999999999999943e+01	1.630000000000000064e-06	9.296938594198630731e-09	1.663578116294790831e-06	-9.470193777942302855e-09
1.664000000000000057e+01	1.574000000000000092e-06	9.042055770859486229e-09	1.600053774927752186e-06	-9.172943553242144193e-09
1.667000000000000171e+01	1.518999999999999983e-06	8.787490490168396323e-09	1.538670039980926022e-06	-8.882542734279675509e-09
1.669999999999999929e+01	1.464999999999999950e-06	8.534305076620669902e-09	1.479370688042900894e-06	-8.598979881435400208e-09
1.673000000000000043e+01	1.413999999999999930e-06	8.294352531242770115e-09	1.422100540003863061e-06	-8.322215830565745699e-09
1.675000000000000000e+01	1.363999999999999985e-06	8.056183998196665430e-09	1.385020702892088326e-06	-8.141462726324298550e-09
1.678000000000000114e+01	1.315999999999999979e-06	7.825867428811540306e-09	1.331010925306151984e-06	-7.875936333496439082e-09
1.680999999999999872e+01	1.269000000000000047e-06	7.597658187908956900e-09	1.278884858709518916e-06	-7.617096670096253573e-09
1.683999999999999986e+01	1.222999999999999980e-06	7.371677519045444368e-09	1.228588471077666546e-06	-7.364902069635348998e-09
1.687000000000000099e+01	1.179000000000000062e-06	7.154114617106718801e-09	1.180068747407312057e-06	-7.119299793412824483e-09
1.689999999999999858e+01	1.137000000000000083e-06	6.938647496645150909e-09	1.133274877313433788e-06	-6.880207722990106480e-09
1.692000000000000171e+01	1.095000000000000104e-06	6.726592516274493591e-09	1.103012954998509170e-06	-6.724387051169103649e-09
1.694999999999999929e+01	1.055999999999999927e-06	6.529692980470062400e-09	1.058984012087498469e-06	-6.495953299295945953e-09
1.698000000000000043e+01	1.016999999999999961e-06	6.329641112195855838e-09	1.016547555616239079e-06	-6.273800046406602104e-09
1.701000000000000156e+01	9.795999999999999044e-07	6.136459712125008252e-09	9.756540512661323612e-07	-6.057841961143809102e-09
1.703999999999999915e+01	9.435000000000000510e-07	5.943004070676293756e-09	9.362549543126149861e-07	-5.847990487189944310e-09
1.705999999999999872e+01	9.085999999999999701e-07	5.759893391350920001e-09	9.107966235206156276e-07	-5.711431702080087220e-09
1.708999999999999986e+01	8.747999999999999718e-07	5.580979471132285573e-09	8.737877293704269484e-07	-5.511528729382037994e-09
1.712000000000000099e+01	8.421999999999999579e-07	5.407037691431911494e-09	8.381537475076023981e-07	-5.317454733851830478e-09
1.714999999999999858e+01	8.106000000000000190e-07	5.232241433333137181e-09	8.038505520667040883e-07	-5.129105280978614168e-09
1.717999999999999972e+01	7.801999999999999586e-07	5.067547650244641992e-09	7.708342454875587498e-07	-4.946376470676478878e-09
1.721000000000000085e+01	7.506999999999999657e-07	4.901944540482175667e-09	7.390616154887609173e-07	-4.769163638044035264e-09
1.723000000000000043e+01	7.222999999999999496e-07	4.745688731577887039e-09	7.185509354479970913e-07	-4.654030836067419508e-09
1.726000000000000156e+01	6.949000000000000087e-07	4.593748038585522537e-09	6.887628445362503928e-07	-4.485759903439480676e-09
1.728999999999999915e+01	6.684000000000000295e-07	4.441719588352240788e-09	6.601140172659350593e-07	-4.322700933695239321e-09
1.732000000000000028e+01	6.428000000000000120e-07	4.297578320146359604e-09	6.325661022236683148e-07	-4.164739756182303391e-09
1.735000000000000142e+01	6.180999999999999563e-07	4.153852744134293252e-09	6.060809446300322329e-07	-4.011762781520198099e-09
1.737999999999999901e+01	5.942999999999999681e-07	4.017926592908710219e-09	5.806207999434752257e-07	-3.863656887479410973e-09
1.739999999999999858e+01	5.713000000000000401e-07	3.882219257435151016e-09	5.641994663009414936e-07	-3.767569563391432397e-09
1.742999999999999972e+01	5.490999999999999604e-07	3.753552708494357995e-09	5.403711657568729123e-07	-3.627328797808873991e-09
1.746000000000000085e+01	5.277000000000000467e-07	3.625546070911250519e-09	5.174781484190736311e-07	-3.491655123883851713e-09
1.748999999999999844e+01	5.070999999999999814e-07	3.504508628427529062e-09	4.954877659592348928e-07	-3.360435250059385534e-09
1.751999999999999957e+01	4.871999999999999686e-07	3.383859165324703793e-09	4.743675359133433818e-07	-3.233556457418159719e-09
1.755000000000000071e+01	4.680000000000000085e-07	3.269419104367012972e-09	4.540851978156366182e-07	-3.110906632612358016e-09
1.757000000000000028e+01	4.494999999999999950e-07	3.155750383368959420e-09	4.410140784662487822e-07	-3.031434912948422323e-09
1.760000000000000142e+01	4.316999999999999812e-07	3.048231020088044611e-09	4.220624362247136631e-07	-2.915589250166155799e-09
1.762999999999999901e+01	4.146000000000000200e-07	2.941850191537971897e-09	4.038723691693773074e-07	-2.803682041850231772e-09
1.766000000000000014e+01	3.979999999999999905e-07	2.837849778147767587e-09	3.864164769175738679e-07	-2.695605958012809994e-09
1.769000000000000128e+01	3.821000000000000135e-07	2.739920780188361791e-09	3.696674970174060774e-07	-2.591254206885100917e-09
1.771999999999999886e+01	3.667999999999999758e-07	2.642915542659658840e-09	3.535983076533126901e-07	-2.490520537488304663e-09
1.775000000000000000e+01	3.519999999999999756e-07	2.550502549172090867e-09	3.381829912116784291e-07	-2.393301013151614535e-09
1.778000000000000114e+01	3.378000000000000205e-07	2.459314692955742837e-09	3.233983138008329304e-07	-2.299496479412532819e-09
1.780000000000000071e+01	3.240999999999999971e-07	2.370800545836012389e-09	3.138809809321136053e-07	-2.238808907449616418e-09
1.782999999999999829e+01	3.110000000000000187e-07	2.287542595566984150e-09	3.000968824798525945e-07	-2.150478407184863616e-09
1.785999999999999943e+01	2.983000000000000175e-07	2.204461891830597016e-09	2.868830243905399951e-07	-2.065302549973138838e-09
1.789000000000000057e+01	2.861000000000000009e-07	2.124213668514853934e-09	2.742169638742792156e-07	-1.983184593801735067e-09
1.792000000000000171e+01	2.744000000000000219e-07	2.048434136282639123e-09	2.620767874878428752e-07	-1.904029281519606667e-09
1.794999999999999929e+01	2.631000000000000200e-07	1.973192117151039238e-09	2.504430018769473898e-07	-1.827747388957589242e-09
1.798000000000000043e+01	2.521999999999999952e-07	1.900180979459588606e-09	2.392970051910991233e-07	-1.754252045593580182e-09
1.800000000000000000e+01	2.418000000000000079e-07	1.830199198630575510e-09	2.321281905159457942e-07	-1.706760528876061820e-09
1.803000000000000114e+01	2.317999999999999978e-07	1.763876663807686402e-09	2.217540892188692838e-07	-1.637717555527545161e-09
1.805999999999999872e+01	2.221000000000000102e-07	1.697758510980090448e-09	2.118186221675345186e-07	-1.571231569748325052e-09
1.808999999999999986e+01	2.127999999999999997e-07	1.634039825871246406e-09	2.023036219525070626e-07	-1.507217562419880465e-09
1.812000000000000099e+01	2.038999999999999928e-07	1.573939394899413947e-09	1.931926191296174773e-07	-1.445595825518091926e-09
1.814999999999999858e+01	1.953999999999999895e-07	1.515095278113338060e-09	1.844705303464709129e-07	-1.386291004337590878e-09
1.817999999999999972e+01	1.871000000000000012e-07	1.457219955078962419e-09	1.761223839181458433e-07	-1.329228227334467494e-09
1.821000000000000085e+01	1.791999999999999900e-07	1.401898829635481612e-09	1.681332814515747852e-07	-1.274332988727936595e-09
1.823999999999999844e+01	1.717000000000000089e-07	1.350164781414476172e-09	1.604883973945774457e-07	-1.221531146251375222e-09
1.826000000000000156e+01	1.643999999999999898e-07	1.298456136605314926e-09	1.555757577429303827e-07	-1.187456486397591861e-09
1.828999999999999915e+01	1.573999999999999933e-07	1.248621570769942961e-09	1.484726320254418759e-07	-1.137982743302072371e-09
1.832000000000000028e+01	1.506999999999999929e-07	1.200692260822897113e-09	1.416777362630016936e-07	-1.090417819981505950e-09
1.835000000000000142e+01	1.442000000000000075e-07	1.154731715293787765e-09	1.351790766035294310e-07	-1.044698037101497795e-09
1.837999999999999901e+01	1.379999999999999916e-07	1.109863516473985161e-09	1.289647173780370210e-07	-1.000760023694625214e-09
1.841000000000000014e+01	1.320999999999999984e-07	1.066988908133694378e-09	1.230227807458919709e-07	-9.585407152814521957e-10
1.844000000000000128e+01	1.263999999999999936e-07	1.025327890059240322e-09	1.173414491418411918e-07	-9.179773632620380249e-10
1.846999999999999886e+01	1.209000000000000040e-07	9.849012468603135272e-10	1.119095698614067382e-07	-8.790099657450658726e-10
1.850000000000000000e+01	1.156999999999999971e-07	9.472158627394988625e-10	1.067174057913772069e-07	-8.415842860870330579e-10
1.853000000000000114e+01	1.105999999999999977e-07	9.092943423585859562e-10	1.017554518732822949e-07	-8.056470929893764161e-10
1.855000000000000071e+01	1.057999999999999945e-07	8.734963162677524716e-10	9.857070395195639839e-08	-7.824897298371833418e-10
1.857999999999999829e+01	1.012000000000000062e-07	8.390238863949782730e-10	9.397143520084101896e-08	-7.489157488968423887e-10
1.860999999999999943e+01	9.676000000000000087e-08	8.055648217146857738e-10	8.957725233441213759e-08	-7.166895488590246943e-10
1.864000000000000057e+01	9.250000000000000111e-08	7.738369995515851445e-10	8.537896581942040623e-08	-6.857594895101050951e-10
1.867000000000000171e+01	8.843000000000000503e-08	7.428514766295818189e-10	8.136854740834799630e-08	-6.560791292799321678e-10
1.869999999999999929e+01	8.452000000000000509e-08	7.129335898253637728e-10	7.753851310213927997e-08	-6.276044902157488955e-10
1.873000000000000043e+01	8.077999999999999939e-08	6.841846641111740699e-10	7.388141705310149027e-08	-6.002918146464695427e-10
1.876000000000000156e+01	7.719000000000000497e-08	6.564522790159465132e-10	7.038984883013707668e-08	-5.740975527563820646e-10
1.878999999999999915e+01	7.375999999999999344e-08	6.302632666603166357e-10	6.705643320714492226e-08	-5.489783613438826372e-10
1.882000000000000028e+01	7.046999999999999509e-08	6.045920797611228940e-10	6.387391164304985234e-08	-5.248914949785534555e-10
1.885000000000000142e+01	6.730999999999999855e-08	5.798127835577733636e-10	6.083591031148292702e-08	-5.017984949255227050e-10
1.887000000000000099e+01	6.430000000000000005e-08	5.561118621872162614e-10	5.888798010745895848e-08	-4.869375954403163198e-10
1.889999999999999858e+01	6.141000000000000528e-08	5.332444036652612490e-10	5.607788759996990206e-08	-4.654214674267076143e-10
1.892999999999999972e+01	5.864000000000000099e-08	5.115614369555755523e-10	5.339681689352794152e-08	-4.448040262288107096e-10
1.896000000000000085e+01	5.599000000000000042e-08	4.903830166461348165e-10	5.083900870209993095e-08	-4.250498990277512068e-10
1.898999999999999844e+01	5.345999999999999696e-08	4.700761643030626680e-10	4.839873335704668117e-08	-4.061238921926026338e-10
1.901999999999999957e+01	5.103000000000000100e-08	4.504767969798555775e-10	4.607064305502550168e-08	-3.879928042174624864e-10
1.905000000000000071e+01	4.870999999999999744e-08	4.316839302476794171e-10	4.385013160279966343e-08	-3.706272772478281088e-10
1.907999999999999829e+01	4.649000000000000138e-08	4.136200259653820950e-10	4.173270061882864350e-08	-3.539985346307905765e-10
1.910999999999999943e+01	4.436000000000000150e-08	3.964622729305779434e-10	3.971387273241234926e-08	-3.380779339785839775e-10
1.914000000000000057e+01	4.233000000000000251e-08	3.797857413451432608e-10	3.778919146044382103e-08	-3.228369663812898468e-10
1.917000000000000171e+01	4.038000000000000159e-08	3.636891003700826067e-10	3.595422115626239158e-08	-3.082472560145439688e-10
1.919999999999999929e+01	3.851999999999999685e-08	3.482710769014274692e-10	3.420473916235326048e-08	-2.942816105487401697e-10
1.923000000000000043e+01	3.675000000000000151e-08	3.335410240135387647e-10	3.253715272314685892e-08	-2.809163003485620784e-10
1.926000000000000156e+01	3.504999999999999953e-08	3.193260830358209188e-10	3.094800649533294508e-08	-2.681283658645989955e-10
1.928999999999999915e+01	3.341999999999999750e-08	3.058264790416290618e-10	2.943386112666026717e-08	-2.558949537001552850e-10
1.932000000000000028e+01	3.187000000000000017e-08	2.927464354880574355e-10	2.799129316300267600e-08	-2.441933159945334092e-10
1.935000000000000142e+01	3.037999999999999807e-08	2.801122218123539028e-10	2.661689495609415537e-08	-2.330008098107502385e-10
1.937000000000000099e+01	2.897000000000000067e-08	2.681151718937280536e-10	2.573684677366422191e-08	-2.258109758569138207e-10
1.939999999999999858e+01	2.761000000000000040e-08	2.564849126011184271e-10	2.446897125031587765e-08	-2.154195052754953040e-10
1.942999999999999972e+01	2.632000000000000010e-08	2.455650828147465914e-10	2.326138590583450975e-08	-2.054838187273148819e-10
1.946000000000000085e+01	2.508000000000000025e-08	2.348647038656936616e-10	2.211146301049061286e-08	-1.959858230518901376e-10
1.948999999999999844e+01	2.389999999999999894e-08	2.246423709395298575e-10	2.101658687525048595e-08	-1.869075079220894737e-10
1.951999999999999957e+01	2.277000000000000140e-08	2.148099803851767240e-10	1.997415378250930245e-08	-1.782309453677554635e-10
1.955000000000000071e+01	2.169000000000000099e-08	2.053727283550569725e-10	1.898157558464337990e-08	-1.699383115178221438e-10
1.957999999999999829e+01	2.066000000000000103e-08	1.963358110015932107e-10	1.803648857093280751e-08	-1.620131517712387055e-10
1.960999999999999943e+01	1.968000000000000152e-08	1.878180470101848625e-10	1.713686493375348024e-08	-1.544410559561290294e-10
1.964000000000000057e+01	1.874000000000000105e-08	1.794962357001394273e-10	1.628071355357315474e-08	-1.472078457574874323e-10
1.967000000000000171e+01	1.785000000000000102e-08	1.715899433788297712e-10	1.546605235204218350e-08	-1.402994071891742639e-10
1.969999999999999929e+01	1.700000000000000002e-08	1.640078909686969928e-10	1.469090824045618071e-08	-1.337016902273230302e-10
1.973000000000000043e+01	1.617999999999999996e-08	1.566574137515361907e-10	1.395331712271386125e-08	-1.274007087891885842e-10
1.976000000000000156e+01	1.539999999999999893e-08	1.497277094105607817e-10	1.325141889085543581e-08	-1.213831423734315564e-10
1.978999999999999915e+01	1.466000000000000025e-08	1.430408385928065440e-10	1.258365228296632829e-08	-1.156375702059327208e-10
1.982000000000000028e+01	1.394999999999999918e-08	1.365964548881119323e-10	1.194851832751180909e-08	-1.101529729115802145e-10
1.985000000000000142e+01	1.328000000000000046e-08	1.304959410037466802e-10	1.134452479832899332e-08	-1.049183806661960723e-10
1.987999999999999901e+01	1.263999999999999936e-08	1.246448424356713359e-10	1.077018617652255085e-08	-9.992287291669414940e-11
1.991000000000000014e+01	1.201999999999999944e-08	1.190167165415570186e-10	1.022402361262797615e-08	-9.515557810320252107e-11
1.994000000000000128e+01	1.144000000000000020e-08	1.136701066386995903e-10	9.704595254116160644e-09	-9.060587378781692255e-11
1.996999999999999886e+01	1.088000000000000048e-08	1.084827299400846285e-10	9.210680944194622063e-09	-8.626460560959036170e-11
2.000000000000000000e+01	1.035000000000000003e-08	1.035567197083318337e-10	8.741158958111482507e-09	-8.212327373614084839e-11
2.003000000000000114e+01	9.841000000000000241e-09	9.880483254426392596e-11	8.294912944294411254e-09	-7.817341866256453176e-11
2.005999999999999872e+01	9.358000000000000151e-09	9.433365308107601175e-11	7.870831524287368468e-09	-7.440661854389255661e-11
2.008999999999999986e+01	8.897999999999999672e-09	9.000484242076756137e-11	7.467808264947470006e-09	-7.081448898459365661e-11
2.012000000000000099e+01	8.459999999999999323e-09	8.586745801571162626e-11	7.084747222879362345e-09	-6.738872104263413380e-11
2.014999999999999858e+01	8.042000000000000146e-09	8.190341725547721158e-11	6.720682178862401862e-09	-6.412189891993872480e-11
2.017999999999999972e+01	7.644000000000000487e-09	7.811479860103335530e-11	6.374774187929053405e-09	-6.100748314140725494e-11
2.021000000000000085e+01	7.265000000000000038e-09	7.453537126962496708e-11	6.046193222357215823e-09	-5.803899884297393709e-11
2.023999999999999844e+01	6.904000000000000147e-09	7.107084818879068004e-11	5.734112919342012091e-09	-5.520999973198060451e-11
2.026999999999999957e+01	6.559999999999999681e-09	6.775690383166378558e-11	5.437710560687916324e-09	-5.251406792889100896e-11
2.030000000000000071e+01	6.233000000000000293e-09	6.459530489006792851e-11	5.156167208218255618e-09	-4.994481491609440947e-11
2.032999999999999829e+01	5.920999999999999716e-09	6.156702189913066247e-11	4.888719005804128394e-09	-4.749624622934195296e-11
2.035999999999999943e+01	5.624999999999999911e-09	5.871652237658493466e-11	4.634730971898250217e-09	-4.516328603385529969e-11
2.039000000000000057e+01	5.341999999999999958e-09	5.594748120351919277e-11	4.393589679568331398e-09	-4.294101417515636682e-11
2.042000000000000171e+01	5.073999999999999642e-09	5.331644983880053732e-11	4.164684386642482215e-09	-4.082453202017930355e-11
2.044999999999999929e+01	4.817999999999999699e-09	5.079335988040956238e-11	3.947407020963371848e-09	-3.880896233908845052e-11
2.048000000000000043e+01	4.574999999999999608e-09	4.841644923667471782e-11	3.741152165743215657e-09	-3.688944918790446106e-11
2.051000000000000156e+01	4.343000000000000409e-09	4.611167850907512695e-11	3.545329691776817315e-09	-3.506125080144354440e-11
2.053999999999999915e+01	4.122999999999999928e-09	4.391865969957986376e-11	3.359445063304912386e-09	-3.332033018645028817e-11
2.057000000000000028e+01	3.914000000000000339e-09	4.182795313128769659e-11	3.183047407862498632e-09	-3.166297319622301029e-11
2.060000000000000142e+01	3.715000000000000096e-09	3.985142912573316017e-11	3.015688001872302367e-09	-3.008548320702084387e-11
2.062999999999999901e+01	3.525000000000000132e-09	3.793537678737355368e-11	2.856920066387009290e-09	-2.858417960652291574e-11
2.066000000000000014e+01	3.344999999999999926e-09	3.611412536321487941e-11	2.706298756516090528e-09	-2.715539770678821799e-11
2.069000000000000128e+01	3.174000000000000000e-09	3.437788299269168585e-11	2.563382365922729467e-09	-2.579549788521285054e-11
2.071999999999999886e+01	3.011000000000000045e-09	3.273410326777920834e-11	2.427777097373181643e-09	-2.450120559156790567e-11
2.075000000000000000e+01	2.856000000000000064e-09	3.114795464673724164e-11	2.299149870485983402e-09	-2.326970861091815139e-11
2.078000000000000114e+01	2.709000000000000054e-09	2.963859361149749678e-11	2.177172910708429506e-09	-2.209823623339986281e-11
2.080999999999999872e+01	2.569000000000000124e-09	2.819587611783030561e-11	2.061519851681315407e-09	-2.098402964678559835e-11
2.083999999999999986e+01	2.437000000000000166e-09	2.684560972276845189e-11	1.951865727648701478e-09	-1.992434187236627689e-11
2.087000000000000099e+01	2.310000000000000088e-09	2.552661839178860474e-11	1.847886965918336474e-09	-1.891643770126091366e-11
2.089999999999999858e+01	2.190999999999999982e-09	2.428750924405382443e-11	1.749274120822357373e-09	-1.795769340470965777e-11
2.092999999999999972e+01	2.077000000000000169e-09	2.309575436539798619e-11	1.655773511133769609e-09	-1.704592277661311985e-11
2.096000000000000085e+01	1.969000000000000128e-09	2.197439580506443324e-11	1.567147075357042802e-09	-1.617906277068087513e-11
2.098999999999999844e+01	1.865999999999999967e-09	2.088953732874905268e-11	1.483157766133700190e-09	-1.535505912492366604e-11
2.101999999999999957e+01	1.768000000000000099e-09	1.985369011678517691e-11	1.403569544671561200e-09	-1.457186631353371129e-11
2.105000000000000071e+01	1.676000000000000003e-09	1.888831427867858443e-11	1.328147375362084871e-09	-1.382744750026760160e-11
2.107999999999999829e+01	1.588000000000000100e-09	1.795157501392380329e-11	1.256658644556412964e-09	-1.311978597444131934e-11
2.112000000000000099e+01	1.503999999999999976e-09	1.705409556747391504e-11	1.167114898075953520e-09	-1.223039776910568099e-11
2.114999999999999858e+01	1.424999999999999939e-09	1.620766543182576873e-11	1.104064188401360621e-09	-1.160199099544307462e-11
2.117999999999999972e+01	1.350000000000000094e-09	1.540919000953651934e-11	1.044343824536824883e-09	-1.100501251304581037e-11
2.121000000000000085e+01	1.277999999999999929e-09	1.463163776100269683e-11	9.877835645803310889e-10	-1.043795105189599143e-11
2.123999999999999844e+01	1.211000000000000057e-09	1.390651469041398783e-11	9.342138837589644461e-10	-9.899301705269247340e-12
2.126999999999999957e+01	1.145999999999999972e-09	1.320640243348656990e-11	8.834663387017236732e-10	-9.387568947973171577e-12
2.130000000000000071e+01	1.085999999999999972e-09	1.255258789464546999e-11	8.353905863224667579e-10	-8.901407749447640096e-12
2.132999999999999829e+01	1.027999999999999966e-09	1.191780282067686168e-11	7.898614583494265281e-10	-8.439682231393442445e-12
2.135999999999999943e+01	9.729000000000000214e-10	1.131272010865698223e-11	7.467561637159529475e-10	-8.001276634932031207e-12
2.139000000000000057e+01	9.208999999999999942e-10	1.074529044914283935e-11	7.059524247821104678e-10	-7.585079864593494922e-12
2.142000000000000171e+01	8.715999999999999680e-10	1.020023888606248967e-11	6.673284746418567890e-10	-7.189985463861276703e-12
2.144999999999999929e+01	8.247999999999999849e-10	9.681115546221175729e-12	6.307630544478572133e-10	-6.814891590877099310e-12
2.148000000000000043e+01	7.805000000000000448e-10	9.192686456091061622e-12	5.961387306167497933e-10	-6.458729271661221441e-12
2.151000000000000156e+01	7.384999999999999830e-10	8.723595135877179607e-12	5.633593484335156578e-10	-6.120611061927108678e-12
2.153999999999999915e+01	6.986000000000000484e-10	8.276473148106506811e-12	5.323371826821770747e-10	-5.799721599457908684e-12
2.157000000000000028e+01	6.608999999999999615e-10	7.856542625963853897e-12	5.029848891797568703e-10	-5.495249048799128724e-12
2.160999999999999943e+01	6.251000000000000438e-10	7.452619140034485548e-12	4.662957887826477996e-10	-5.113426185262129671e-12
2.164000000000000057e+01	5.911999999999999850e-10	7.068933513091018789e-12	4.405022206458414188e-10	-4.844121472231843923e-12
2.167000000000000171e+01	5.590999999999999615e-10	6.704484042416413434e-12	4.160909956269573516e-10	-4.588560610508040375e-12
2.169999999999999929e+01	5.287000000000000458e-10	6.361307619760369737e-12	3.929903777760168124e-10	-4.346069051785317220e-12
2.173000000000000043e+01	4.999000000000000005e-10	6.032103650968982515e-12	3.711379628041603024e-10	-4.116054010815542719e-12
2.176000000000000156e+01	4.726000000000000017e-10	5.719056252110599320e-12	3.504717843773787446e-10	-3.897926724090485290e-12
2.178999999999999915e+01	4.467000000000000187e-10	5.423686741144532758e-12	3.309301305875751066e-10	-3.691100844610217528e-12
2.182000000000000028e+01	4.222999999999999789e-10	5.142058743935449092e-12	3.124515426424184644e-10	-3.494992429440936840e-12
2.185000000000000142e+01	3.990999999999999970e-10	4.873393414970209755e-12	2.949748142875526578e-10	-3.309019933841019001e-12
2.187999999999999901e+01	3.771000000000000213e-10	4.617815461906961193e-12	2.784423496505330415e-10	-3.132634303906750819e-12
2.191000000000000014e+01	3.563999999999999790e-10	4.378735292785806178e-12	2.628078864408179152e-10	-2.965388191985708286e-12
2.194000000000000128e+01	3.366999999999999850e-10	4.148364452475376808e-12	2.480276393623066166e-10	-2.806856582360497104e-12
2.198000000000000043e+01	3.181000000000000182e-10	3.930219581465307833e-12	2.295740793383970790e-10	-2.608305638518206955e-12
2.201000000000000156e+01	3.004999999999999963e-10	3.723176001431215530e-12	2.166177268836845866e-10	-2.468464730253927393e-12
2.203999999999999915e+01	2.837999999999999919e-10	3.527733697706220558e-12	2.043709221208688623e-10	-2.335934050417149080e-12
2.207000000000000028e+01	2.680999999999999841e-10	3.341864438794658218e-12	1.927916368393004386e-10	-2.210305115518593804e-12
2.210000000000000142e+01	2.530999999999999842e-10	3.163657195305510786e-12	1.818455338116057296e-10	-2.091240145394563260e-12
2.212999999999999901e+01	2.390000000000000019e-10	2.995691568241519424e-12	1.715018633310103827e-10	-1.978434388150565223e-12
2.216000000000000014e+01	2.257000000000000064e-10	2.838107276367826298e-12	1.617300178998776620e-10	-1.871584487707040070e-12
2.219000000000000128e+01	2.130999999999999931e-10	2.687048197236514092e-12	1.524995134584055173e-10	-1.770388311000962460e-12
2.221999999999999886e+01	2.011999999999999876e-10	2.543966944124864043e-12	1.437799887604460455e-10	-1.674544941802183607e-12
2.225000000000000000e+01	1.899000000000000111e-10	2.407668401975654113e-12	1.355412101595044283e-10	-1.583754725377874817e-12
2.228999999999999915e+01	1.792000000000000119e-10	2.278214924617956717e-12	1.252566336301924907e-10	-1.470089715282825902e-12
2.232000000000000028e+01	1.690999999999999899e-10	2.155668865880843060e-12	1.180398606099531967e-10	-1.390092876763652898e-12
2.235000000000000142e+01	1.595999999999999969e-10	2.040092579593387171e-12	1.112250438761829872e-10	-1.314357445887529825e-12
2.237999999999999901e+01	1.506000000000000021e-10	1.930266701987060019e-12	1.047908994553306441e-10	-1.242668145459465806e-12
2.241000000000000014e+01	1.421000000000000056e-10	1.826243194586088281e-12	9.871622839557320401e-11	-1.174810557974458357e-12
2.244000000000000128e+01	1.340000000000000026e-10	1.726785373113867969e-12	9.297991634102676754e-11	-1.110571121312584557e-12
2.246999999999999886e+01	1.263999999999999978e-10	1.633226916692227614e-12	8.756149565493395945e-11	-1.049742532603892891e-12
2.250000000000000000e+01	1.192999999999999913e-10	1.544931007974250249e-12	8.244442582701008760e-11	-9.921552848209750425e-13
2.253999999999999915e+01	1.124999999999999993e-10	1.460768349833401767e-12	7.606474873179853996e-11	-9.201493867404996867e-13
2.257000000000000028e+01	1.061000000000000007e-10	1.381342273300985107e-12	7.159312802214241448e-11	-8.695299617133270140e-13
2.260000000000000142e+01	1.000000000000000036e-10	1.304811608368554436e-12	6.737354545420404088e-11	-8.216431265348478713e-13
2.262999999999999901e+01	9.432999999999999892e-11	1.234096477227616723e-12	6.339133557897758829e-11	-7.763375786888662815e-13
2.266000000000000014e+01	8.894000000000000513e-11	1.166147893106582155e-12	5.963196080860933413e-11	-7.334633004155487750e-13
2.269000000000000128e+01	8.385999999999999527e-11	1.102445835685490704e-12	5.608286981198085572e-11	-6.928898219874388941e-13
2.271999999999999886e+01	7.905999999999999634e-11	1.041626026278247898e-12	5.273368607497339875e-11	-6.545080746502428586e-13
2.275000000000000000e+01	7.452000000000000478e-11	9.839621289124497872e-13	4.957418334026853293e-11	-6.182104940840502367e-13
2.278999999999999915e+01	7.025000000000000298e-11	9.296089889302921490e-13	4.563897256352822874e-11	-5.728706344509026304e-13
2.282000000000000028e+01	6.620999999999999677e-11	8.780595195903464577e-13	4.288251539522587165e-11	-5.410201735649594246e-13
2.285000000000000142e+01	6.240999999999999438e-11	8.291062212058657420e-13	4.028194096990266959e-11	-5.108983734165582488e-13
2.287999999999999901e+01	5.881999999999999695e-11	7.831116697459011594e-13	3.782780148962846787e-11	-4.824055675525121023e-13
2.291000000000000014e+01	5.543000000000000272e-11	7.392583372292800746e-13	3.551264444639798565e-11	-4.554621409577907384e-13
2.294000000000000128e+01	5.223999999999999874e-11	6.979204043654645119e-13	3.332944154943612645e-11	-4.299927563766073479e-13
2.296999999999999886e+01	4.923000000000000086e-11	6.585598384385963279e-13	3.127119189453568248e-11	-4.059223700372181455e-13
2.301000000000000156e+01	4.639000000000000085e-11	6.216399053046735311e-13	2.870918141517171650e-11	-3.758755824524981480e-13
2.303999999999999915e+01	4.370999999999999692e-11	5.864841813883133746e-13	2.691541642411212056e-11	-3.547793263160945821e-13
2.307000000000000028e+01	4.119000000000000200e-11	5.533852100709143487e-13	2.522355848553106048e-11	-3.348349881481963777e-13
2.310000000000000142e+01	3.882000000000000140e-11	5.219926552091323403e-13	2.362798092188108338e-11	-3.159816655900930032e-13
2.312999999999999901e+01	3.657999999999999802e-11	4.922949120625562808e-13	2.212386368323456876e-11	-2.981667372559905198e-13
2.316000000000000014e+01	3.446999999999999832e-11	4.642964839632861384e-13	2.070642008012228462e-11	-2.813379360936536260e-13
2.319000000000000128e+01	3.248000000000000054e-11	4.376795395881329356e-13	1.937088190302104963e-11	-2.654431967879584817e-13
2.323000000000000043e+01	3.060999999999999821e-11	4.126573521265352610e-13	1.770936584802916800e-11	-2.456135825129360654e-13
2.326000000000000156e+01	2.884999999999999925e-11	3.889305654639184029e-13	1.654650228571483391e-11	-2.316969899444495626e-13
2.328999999999999915e+01	2.720000000000000042e-11	3.665296636944955670e-13	1.545018687413060514e-11	-2.185465835802861357e-13
2.332000000000000028e+01	2.564000000000000141e-11	3.453600768441734247e-13	1.441702883535831443e-11	-2.061247437816237259e-13
2.335000000000000142e+01	2.416999999999999899e-11	3.252807005071620369e-13	1.344377233187809394e-11	-1.943952707571301585e-13
2.337999999999999901e+01	2.278999999999999962e-11	3.063138781388790057e-13	1.252717399317564172e-11	-1.833221032963120359e-13
2.342000000000000171e+01	2.150000000000000007e-11	2.886029658111642040e-13	1.138759519640100836e-11	-1.695167299174085242e-13
2.344999999999999929e+01	2.028000000000000002e-11	2.716409922526421483e-13	1.059065571783807839e-11	-1.598354775383915383e-13
2.348000000000000043e+01	1.912999999999999947e-11	2.555746044316870982e-13	9.839712653823009676e-12	-1.506919613509742194e-13
2.351000000000000156e+01	1.806000000000000019e-11	2.406539104849119198e-13	9.132220693324892409e-12	-1.420575907215824495e-13
2.353999999999999915e+01	1.704999999999999864e-11	2.264079080627117304e-13	8.465973040371071063e-12	-1.339073916325789805e-13
2.357999999999999829e+01	1.610000000000000127e-11	2.129562241408626702e-13	7.638008467439800648e-12	-1.237506954772731767e-13
2.360999999999999943e+01	1.520999999999999840e-11	2.003059601276756881e-13	7.059476812689261088e-12	-1.166337927548334875e-13
2.364000000000000057e+01	1.436999999999999956e-11	1.882481152257041848e-13	6.514905976177171164e-12	-1.099186272247451605e-13
2.367000000000000171e+01	1.359000000000000005e-11	1.770100499709550488e-13	6.002129803921123959e-12	-1.035806819366938011e-13
2.369999999999999929e+01	1.285999999999999973e-11	1.663880751884581486e-13	5.519182163980760684e-12	-9.759762007442124635e-14
2.373000000000000043e+01	1.217000000000000004e-11	1.563363492668398505e-13	5.064524204289415257e-12	-9.195175788931649252e-14
2.376999999999999957e+01	1.152999999999999954e-11	1.469166486849034183e-13	4.499766898214333696e-12	-8.491907961797187433e-14
2.380000000000000071e+01	1.092999999999999967e-11	1.380092887318458877e-13	4.105382056336007192e-12	-7.999396809817192256e-14
2.382999999999999829e+01	1.037000000000000044e-11	1.296810688338124395e-13	3.734383551879509566e-12	-7.534959681645515777e-14
2.385999999999999943e+01	9.847000000000000350e-12	1.218900040792276589e-13	3.385312342440396366e-12	-7.096916562983254676e-14
2.389000000000000057e+01	9.359000000000000006e-12	1.145525287901289905e-13	3.056737245449152554e-12	-6.683618511201900072e-14
2.392999999999999972e+01	8.905000000000000527e-12	1.076589088409779664e-13	2.648535861873507193e-12	-6.168738891840133563e-14
2.396000000000000085e+01	8.482000000000000411e-12	1.012227466041166179e-13	2.363524208807735971e-12	-5.808212006903932716e-14
2.398999999999999844e+01	8.089999999999999658e-12	9.528357902597908744e-14	2.095537747890696394e-12	-5.468373574702546247e-14
2.401999999999999957e+01	7.725999999999999997e-12	8.974743657675206422e-14	1.843595605263722857e-12	-5.148073967609434145e-14
2.405000000000000071e+01	7.389999999999999813e-12	8.460704464304376051e-14	1.606720561207047399e-12	-4.846167839951267024e-14


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+01_id_1.00E-04_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.699000000000000114e-03	5.776000000000000023e-01	2.741852132308855196e-03	5.700478193183262654e-01	-2.179511245375759937e-03
2.310999999999999860e-02	5.719999999999999529e-01	3.285601077711859490e-03	5.645242924788462791e-01	-3.720965927215639027e-03
3.853000000000000175e-02	5.664000000000000146e-01	4.381949979084654063e-03	5.590504343671818255e-01	-4.734716290404897103e-03
5.396999999999999714e-02	5.607999999999999652e-01	5.186924056003904514e-03	5.536222483389602322e-01	-5.520362986683458040e-03
6.943000000000000560e-02	5.553000000000000158e-01	5.831761375509375740e-03	5.482397085266412784e-01	-6.165570687492594529e-03
8.490000000000000324e-02	5.497999999999999554e-01	6.370763462469157361e-03	5.429056164701135945e-01	-6.710648961630489261e-03
1.004000000000000031e-01	5.443999999999999950e-01	6.833088237528133629e-03	5.376129652002675785e-01	-7.179298577065417776e-03
1.159000000000000030e-01	5.391000000000000236e-01	7.233439079991757503e-03	5.323716393253614676e-01	-7.585325256088932579e-03
1.313999999999999890e-01	5.338000000000000522e-01	7.581463512858188300e-03	5.271811207946719424e-01	-7.939057327521363561e-03
1.469999999999999918e-01	5.284999999999999698e-01	7.884549310171972553e-03	5.220079548683138615e-01	-8.249921761330093056e-03
1.625000000000000056e-01	5.232999999999999874e-01	8.151397140489803281e-03	5.169179479385284104e-01	-8.519753707033105375e-03
1.781000000000000083e-01	5.181000000000000050e-01	8.384478640314078565e-03	5.118449479492993559e-01	-8.756686408390985596e-03
1.937000000000000111e-01	5.130000000000000115e-01	8.589239954734064625e-03	5.068214664660791735e-01	-8.962668451866660432e-03
2.093000000000000138e-01	5.079000000000000181e-01	8.764830069452974118e-03	5.018470117365952943e-01	-9.140873133423552468e-03
2.248999999999999888e-01	5.028000000000000247e-01	8.917761495507268640e-03	4.969211161968634660e-01	-9.293992759413420221e-03
2.404999999999999916e-01	4.978000000000000203e-01	9.047508266801713647e-03	4.920433027037054985e-01	-9.424346988509784556e-03
2.561999999999999833e-01	4.929000000000000048e-01	9.160499755934007129e-03	4.871822869057397809e-01	-9.534599568723427232e-03
2.717999999999999861e-01	4.879999999999999893e-01	9.255386695325051871e-03	4.823995282758001268e-01	-9.625140001124654968e-03
2.874999999999999778e-01	4.830999999999999739e-01	9.329804258272249642e-03	4.776332423171760766e-01	-9.698739526984717640e-03
3.032000000000000250e-01	4.783000000000000029e-01	9.391747013953066769e-03	4.729137754572756980e-01	-9.756210072564736741e-03
3.190000000000000058e-01	4.734999999999999765e-01	9.439650920488268024e-03	4.682110501101721667e-01	-9.799087436122460790e-03
3.346999999999999975e-01	4.687999999999999945e-01	9.473163216863381142e-03	4.635841348455642108e-01	-9.828021987653300443e-03
3.503999999999999893e-01	4.641000000000000125e-01	9.496086331951284973e-03	4.590026694684770092e-01	-9.844413677157531212e-03
3.662000000000000255e-01	4.593999999999999750e-01	9.506012137779190282e-03	4.544374562250595995e-01	-9.849248811424496722e-03
3.820000000000000062e-01	4.547999999999999821e-01	9.505356267873394868e-03	4.499173700450061486e-01	-9.843309897265058867e-03
3.977999999999999869e-01	4.502999999999999781e-01	9.497099581673712834e-03	4.454419665527153960e-01	-9.827450963152465496e-03
4.136000000000000232e-01	4.456999999999999851e-01	9.479853551782749591e-03	4.410108048199504749e-01	-9.802460140315681636e-03
4.294000000000000039e-01	4.411999999999999811e-01	9.452916697623438627e-03	4.366234476938875009e-01	-9.769065587509107723e-03
4.452999999999999736e-01	4.368000000000000216e-01	9.419169419688767919e-03	4.322521068648728093e-01	-9.727660508040289478e-03
4.611999999999999988e-01	4.324000000000000066e-01	9.379209852857613855e-03	4.279242533429415962e-01	-9.679069398694482157e-03
4.769999999999999796e-01	4.279999999999999916e-01	9.330719358448915854e-03	4.236662703200893554e-01	-9.624252914907959963e-03
4.929000000000000048e-01	4.237000000000000210e-01	9.278562112480594898e-03	4.194238345415925995e-01	-9.563068286922372235e-03
5.089000000000000190e-01	4.193999999999999950e-01	9.220717966360755108e-03	4.151973241562906813e-01	-9.495921203031474495e-03
5.248000000000000442e-01	4.152000000000000135e-01	9.157144773519745526e-03	4.110391492598514662e-01	-9.424134948598679451e-03
5.406999999999999584e-01	4.108999999999999875e-01	9.088404873119760100e-03	4.069223476424754238e-01	-9.347754829847116156e-03
5.566999999999999726e-01	4.067999999999999949e-01	9.016509176148383015e-03	4.028210042807806035e-01	-9.266680862133652025e-03
5.726999999999999869e-01	4.026000000000000134e-01	8.939689258731089300e-03	3.987607278635244556e-01	-9.181777990877361406e-03
5.887000000000000011e-01	3.985000000000000209e-01	8.860152908297258198e-03	3.947411094055948699e-01	-9.093418472755646076e-03
6.047000000000000153e-01	3.945000000000000173e-01	8.778050813267147118e-03	3.907617431598155444e-01	-9.001950512046908229e-03
6.207000000000000295e-01	3.905000000000000138e-01	8.693555601371243113e-03	3.868222289136193925e-01	-8.907699117558280644e-03
6.368000000000000327e-01	3.865000000000000102e-01	8.604505095851436303e-03	3.828979167434125586e-01	-8.810356754755884617e-03
6.528000000000000469e-01	3.825000000000000067e-01	8.511037860772327490e-03	3.790371619447567286e-01	-8.711418064379502016e-03
6.689000000000000501e-01	3.785999999999999921e-01	8.419886954973207840e-03	3.751913098760276677e-01	-8.609915535783200027e-03
6.850000000000000533e-01	3.746999999999999775e-01	8.324499452898774868e-03	3.713842216428129284e-01	-8.506713607763357818e-03
7.010999999999999455e-01	3.709000000000000075e-01	8.227228634246247160e-03	3.676155077892933054e-01	-8.402048330110246932e-03
7.173000000000000487e-01	3.670999999999999819e-01	8.130221087316464798e-03	3.638617310126962545e-01	-8.295478898422770433e-03
7.334000000000000519e-01	3.633000000000000118e-01	8.029281785053505802e-03	3.601688506203063467e-01	-8.188527587222551099e-03
7.496000000000000441e-01	3.595999999999999752e-01	7.930898989782516825e-03	3.564906121757347446e-01	-8.080060410095899967e-03
7.657000000000000473e-01	3.558999999999999941e-01	7.828748406654796599e-03	3.528720500115934966e-01	-7.971595987898514452e-03
7.819000000000000394e-01	3.522000000000000131e-01	7.724991635078191053e-03	3.492678405685800680e-01	-7.861956087363685536e-03
7.981000000000000316e-01	3.486000000000000210e-01	7.623891829440393800e-03	3.457002008220703138e-01	-7.751970233196755697e-03
8.144000000000000128e-01	3.449999999999999734e-01	7.521257426787092588e-03	3.421470764554255806e-01	-7.641105263107796433e-03
8.306000000000000050e-01	3.413999999999999813e-01	7.415179707128344636e-03	3.386516967305919223e-01	-7.530858490580532444e-03
8.468999999999999861e-01	3.378999999999999782e-01	7.313798731909454745e-03	3.351705439293884981e-01	-7.419997568510602534e-03
8.630999999999999783e-01	3.343999999999999750e-01	7.209081826835184517e-03	3.317459723126214288e-01	-7.310000819552230425e-03
8.793999999999999595e-01	3.309000000000000274e-01	7.104971139543567529e-03	3.283353447912232270e-01	-7.199620602706253286e-03
8.957000000000000517e-01	3.275000000000000133e-01	7.001714353300079324e-03	3.249595536477234425e-01	-7.089639419258508997e-03
9.121000000000000218e-01	3.240999999999999992e-01	6.897214531927024599e-03	3.215978517515527546e-01	-6.979481671643673890e-03
9.284000000000000030e-01	3.206999999999999851e-01	6.793382127465155337e-03	3.182908860997921696e-01	-6.870579097202041477e-03
9.447999999999999732e-01	3.174000000000000155e-01	6.692325623097549088e-03	3.149977282774825693e-01	-6.761676319241896257e-03
9.612000000000000544e-01	3.140000000000000013e-01	6.588005357658213886e-03	3.117384246473109966e-01	-6.653519157191300007e-03
9.775000000000000355e-01	3.108000000000000207e-01	6.486772761458506516e-03	3.085321975376568715e-01	-6.546827977402089674e-03
9.939000000000000057e-01	3.074999999999999956e-01	6.384166071618125639e-03	3.053393676962870007e-01	-6.440356619702295934e-03
1.010000000000000009e+00	3.043000000000000149e-01	6.284348560928200954e-03	3.022368813171208979e-01	-6.336741558488377841e-03
1.026999999999999913e+00	3.010999999999999788e-01	6.183494706505078715e-03	2.989949567642484762e-01	-6.228366075322920581e-03
1.042999999999999927e+00	2.979999999999999871e-01	6.085421948328644491e-03	2.959753074599724698e-01	-6.127380685464888822e-03
1.060000000000000053e+00	2.948000000000000065e-01	5.986034563589266722e-03	2.928001277951981507e-01	-6.021206699592194372e-03
1.076000000000000068e+00	2.917000000000000148e-01	5.887721050350579882e-03	2.898426527145041010e-01	-5.922373185298200268e-03
1.092999999999999972e+00	2.887000000000000122e-01	5.792165539347813967e-03	2.867328566336648787e-01	-5.818561906218970396e-03
1.108999999999999986e+00	2.856000000000000205e-01	5.695343321854443551e-03	2.838362869132146638e-01	-5.722015539093701537e-03
1.125999999999999890e+00	2.826000000000000179e-01	5.601254857885686923e-03	2.807905403026834668e-01	-5.620694678790920037e-03
1.141999999999999904e+00	2.796000000000000152e-01	5.506279583903455309e-03	2.779536336101583460e-01	-5.526541636513561742e-03
1.159000000000000030e+00	2.767000000000000015e-01	5.414023052338837703e-03	2.749706285986994736e-01	-5.427809388898916995e-03
1.175999999999999934e+00	2.737999999999999878e-01	5.324084004754745837e-03	2.720194434747482126e-01	-5.330440534541915597e-03
1.191999999999999948e+00	2.708999999999999742e-01	5.233284127919292719e-03	2.692706233234242186e-01	-5.240059074745440776e-03
1.209000000000000075e+00	2.680000000000000160e-01	5.143220950027328070e-03	2.663802503793974430e-01	-5.145380433646684279e-03
1.225000000000000089e+00	2.651999999999999913e-01	5.054269748753819486e-03	2.636880774344110279e-01	-5.057551880800631623e-03
1.241999999999999993e+00	2.622999999999999776e-01	4.965684010200708924e-03	2.608572740889630870e-01	-4.965603029179998552e-03
1.258999999999999897e+00	2.595999999999999974e-01	4.881595830244587347e-03	2.580566821377102138e-01	-4.875070078737196028e-03
1.274999999999999911e+00	2.567999999999999727e-01	4.794843178796153252e-03	2.554481417945946298e-01	-4.791158856746262698e-03
1.292000000000000037e+00	2.540999999999999925e-01	4.712155073242815448e-03	2.527052865744345289e-01	-4.703382494205142830e-03
1.308999999999999941e+00	2.514000000000000123e-01	4.628701401232532264e-03	2.499917118209525058e-01	-4.617026219220800136e-03
1.326000000000000068e+00	2.487000000000000044e-01	4.547400668376055943e-03	2.473071085028607230e-01	-4.532088049129568558e-03
1.342000000000000082e+00	2.459999999999999964e-01	4.466785827639378065e-03	2.448066144922657339e-01	-4.453438490903343684e-03
1.358999999999999986e+00	2.434000000000000052e-01	4.387254673357968496e-03	2.421773775737910417e-01	-4.371240737342511028e-03
1.375999999999999890e+00	2.407999999999999863e-01	4.309804289446718742e-03	2.395762204513526283e-01	-4.290445745196515108e-03
1.393000000000000016e+00	2.381999999999999951e-01	4.231639145902211900e-03	2.370028453460033269e-01	-4.211045354736341062e-03
1.409000000000000030e+00	2.356000000000000039e-01	4.155524750513867049e-03	2.346059597071030178e-01	-4.137581066081225112e-03
1.425999999999999934e+00	2.331000000000000016e-01	4.081821947199926366e-03	2.320856777453437214e-01	-4.060860623266116139e-03
1.443000000000000060e+00	2.305999999999999994e-01	4.008754229182095834e-03	2.295923211004147202e-01	-3.985504571624201922e-03
1.459999999999999964e+00	2.280999999999999972e-01	3.935004660496350948e-03	2.271256046707169074e-01	-3.911500762272777064e-03
1.477000000000000091e+00	2.257000000000000117e-01	3.864933967725883018e-03	2.246852478047695612e-01	-3.838836622408136733e-03
1.493999999999999995e+00	2.232000000000000095e-01	3.793773237647184767e-03	2.222709694210417974e-01	-3.767497948720336526e-03
1.510999999999999899e+00	2.207999999999999963e-01	3.726209399745537745e-03	2.198824941040599945e-01	-3.697470547181342347e-03
1.528000000000000025e+00	2.184999999999999998e-01	3.659641491058243483e-03	2.175195491526499270e-01	-3.628739586597342498e-03
1.544999999999999929e+00	2.160999999999999865e-01	3.591995669418371166e-03	2.151818623529931085e-01	-3.561289104601994202e-03
1.562000000000000055e+00	2.137999999999999901e-01	3.527843394257366028e-03	2.128691673778517202e-01	-3.495103369440768180e-03
1.578999999999999959e+00	2.114000000000000046e-01	3.461390378273640229e-03	2.105811993018037453e-01	-3.430165923524953336e-03
1.596000000000000085e+00	2.091000000000000081e-01	3.398378947244554138e-03	2.083176946298453402e-01	-3.366459626467416602e-03
1.612999999999999989e+00	2.069000000000000006e-01	3.337538353227620033e-03	2.060783955347266772e-01	-3.303967646743702097e-03
1.629999999999999893e+00	2.046000000000000041e-01	3.275630238562955276e-03	2.038630448221803726e-01	-3.242672454773632210e-03
1.647000000000000020e+00	2.023999999999999966e-01	3.215868712199137103e-03	2.016713874570729426e-01	-3.182556166390937934e-03
1.663999999999999924e+00	2.001999999999999891e-01	3.157796512722966988e-03	1.995031737254414628e-01	-3.123601233217802864e-03
1.681000000000000050e+00	1.980000000000000093e-01	3.099089227950689324e-03	1.973581541437173237e-01	-3.065789509113392691e-03
1.697999999999999954e+00	1.958999999999999908e-01	3.043599516228605133e-03	1.952360817616133615e-01	-3.009102704144719573e-03
1.715000000000000080e+00	1.937000000000000111e-01	2.987052676163635522e-03	1.931367146398842993e-01	-2.953522881406929305e-03
1.731999999999999984e+00	1.915999999999999925e-01	2.932544459899173034e-03	1.910598109388232380e-01	-2.899031639860730637e-03
1.749000000000000110e+00	1.895000000000000018e-01	2.878521217860830709e-03	1.890051314237025659e-01	-2.845610554782403764e-03
1.766000000000000014e+00	1.874000000000000110e-01	2.824982950048607680e-03	1.869724416565827774e-01	-2.793241573953467779e-03
1.784000000000000030e+00	1.854000000000000092e-01	2.774495978409051346e-03	1.848438896320168667e-01	-2.738918402561085069e-03
1.800999999999999934e+00	1.832999999999999907e-01	2.721903987688030230e-03	1.828557379299239061e-01	-2.688657713511797501e-03
1.818000000000000060e+00	1.812999999999999889e-01	2.672317105118140763e-03	1.808888693465618425e-01	-2.639393414782437858e-03
1.834999999999999964e+00	1.792999999999999872e-01	2.623169008752835544e-03	1.789430570338030324e-01	-2.591107364487277645e-03
1.852000000000000091e+00	1.774000000000000021e-01	2.575911734519126250e-03	1.770180764628513093e-01	-2.543781511510483876e-03
1.870000000000000107e+00	1.754000000000000004e-01	2.528642913280033412e-03	1.750023231050391037e-01	-2.494698743830254389e-03
1.887000000000000011e+00	1.734999999999999876e-01	2.482219332835033758e-03	1.731195391920758442e-01	-2.449294101234020596e-03
1.903999999999999915e+00	1.716000000000000025e-01	2.437203332346319067e-03	1.712569170697821053e-01	-2.404795613072287751e-03
1.921999999999999931e+00	1.696999999999999897e-01	2.392582239441729333e-03	1.693064677317541178e-01	-2.358648099453733091e-03
1.939000000000000057e+00	1.678000000000000047e-01	2.348356054121265423e-03	1.674846849879457478e-01	-2.315961027807930932e-03
1.955999999999999961e+00	1.658999999999999919e-01	2.304524776384927771e-03	1.656824153567855173e-01	-2.274127612391334610e-03
1.973999999999999977e+00	1.640999999999999959e-01	2.263414550467280316e-03	1.637951689594947802e-01	-2.230745312381108084e-03
1.991000000000000103e+00	1.622999999999999998e-01	2.221720623427481892e-03	1.620324245176558153e-01	-2.190617014970628641e-03
2.008000000000000007e+00	1.605000000000000038e-01	2.181327466544168581e-03	1.602885651415090762e-01	-2.151291711272663651e-03
2.025999999999999801e+00	1.587000000000000077e-01	2.141287648025598858e-03	1.584624873235426779e-01	-2.110510516168609060e-03
2.043000000000000149e+00	1.569000000000000117e-01	2.101601167871773156e-03	1.567568805772997509e-01	-2.072788032934692621e-03
2.060999999999999943e+00	1.552000000000000046e-01	2.064493711370417577e-03	1.549708611985287920e-01	-2.033668489923619229e-03
2.077999999999999847e+00	1.534000000000000086e-01	2.025493700686658172e-03	1.533026719676487959e-01	-1.997482327339905692e-03
2.096000000000000085e+00	1.517000000000000015e-01	1.989033453837064144e-03	1.515558384378535572e-01	-1.959955214566962926e-03
2.112999999999999989e+00	1.499999999999999944e-01	1.952887285533909389e-03	1.499242522695880542e-01	-1.925241097396881203e-03
2.130999999999999783e+00	1.484000000000000041e-01	1.918347883029909110e-03	1.482157488079453023e-01	-1.889239318552669508e-03
2.148000000000000131e+00	1.466999999999999971e-01	1.882820634215325332e-03	1.466199674431171440e-01	-1.855934973262467202e-03
2.165999999999999925e+00	1.449999999999999900e-01	1.848444621837505835e-03	1.449489596545975034e-01	-1.821393810036349556e-03
2.182999999999999829e+00	1.433999999999999997e-01	1.814801266951288116e-03	1.433882012347028612e-01	-1.789439095658829689e-03
2.201000000000000068e+00	1.418000000000000094e-01	1.782272198084606336e-03	1.417538704784268577e-01	-1.756295991242847084e-03
2.217999999999999972e+00	1.401999999999999913e-01	1.750020257347135273e-03	1.402273723616384027e-01	-1.725632976274455322e-03
2.236000000000000210e+00	1.386000000000000010e-01	1.718045444738875360e-03	1.386289181706698848e-01	-1.693827698797625413e-03
2.254000000000000004e+00	1.370999999999999996e-01	1.688370218252797797e-03	1.370486090614817520e-01	-1.662687728812082448e-03
2.270999999999999908e+00	1.355000000000000093e-01	1.656931764044615495e-03	1.355725717982780576e-01	-1.633875114530816599e-03
2.289000000000000146e+00	1.340000000000000080e-01	1.627758254942463390e-03	1.340269605827247301e-01	-1.603986071606584981e-03
2.306999999999999940e+00	1.325000000000000067e-01	1.598827232953371150e-03	1.324988976418358111e-01	-1.574718964738963970e-03
2.323999999999999844e+00	1.310000000000000053e-01	1.570138698077338775e-03	1.310716624407483044e-01	-1.547636139653428815e-03
2.342000000000000082e+00	1.295000000000000040e-01	1.541692650314365831e-03	1.295771570733767197e-01	-1.519538175767176169e-03
2.359999999999999876e+00	1.280000000000000027e-01	1.513489089664452752e-03	1.280996226972201391e-01	-1.492021392090669019e-03
2.376999999999999780e+00	1.265999999999999903e-01	1.487433272015924570e-03	1.267195846033823403e-01	-1.466555000187345394e-03
2.395000000000000018e+00	1.252000000000000057e-01	1.460864767328356540e-03	1.252745042753162785e-01	-1.440130571943021775e-03
2.412999999999999812e+00	1.237000000000000044e-01	1.434078024239034913e-03	1.238458366460862409e-01	-1.414249103044824861e-03
2.431000000000000050e+00	1.223000000000000059e-01	1.408668261541730186e-03	1.224333968127155475e-01	-1.388898160188673696e-03
2.448999999999999844e+00	1.208999999999999936e-01	1.383468654342410661e-03	1.210370019890222026e-01	-1.364065590428435119e-03
2.466000000000000192e+00	1.195999999999999980e-01	1.359616005321110429e-03	1.197327530662205403e-01	-1.341077902114362575e-03
2.483999999999999986e+00	1.181999999999999995e-01	1.335511631582443409e-03	1.183670378408799573e-01	-1.317219583592741739e-03
2.501999999999999780e+00	1.169000000000000039e-01	1.312049271343115322e-03	1.170168394816713392e-01	-1.293845450981777377e-03
2.520000000000000018e+00	1.155000000000000054e-01	1.288334031685882571e-03	1.156819821216008570e-01	-1.270944433505165122e-03
2.537999999999999812e+00	1.141999999999999960e-01	1.265921294235940880e-03	1.143622917899712876e-01	-1.248505717240557325e-03
2.556000000000000050e+00	1.129000000000000004e-01	1.243688690069987002e-03	1.130575975984173254e-01	-1.226518701202633076e-03
2.573999999999999844e+00	1.116000000000000048e-01	1.221636219188020067e-03	1.117677302860347055e-01	-1.204973045970733755e-03
2.592000000000000082e+00	1.102999999999999953e-01	1.199763881590040293e-03	1.104925213745008850e-01	-1.183858698609937133e-03
2.608999999999999986e+00	1.091000000000000025e-01	1.179782366123656662e-03	1.093014675193526852e-01	-1.164304520372071074e-03
2.626999999999999780e+00	1.078000000000000069e-01	1.158255861336921671e-03	1.080542890101919007e-01	-1.144000807084401099e-03
2.645000000000000018e+00	1.066000000000000003e-01	1.138592465868860969e-03	1.068212864121089456e-01	-1.124100059265740808e-03
2.662999999999999812e+00	1.053000000000000047e-01	1.118019743726827130e-03	1.056022988879293245e-01	-1.104593129108292051e-03
2.681000000000000050e+00	1.040999999999999981e-01	1.098667540053860142e-03	1.043971683525214689e-01	-1.085471041006472702e-03
2.698999999999999844e+00	1.029000000000000054e-01	1.079467756851959113e-03	1.032057383416926100e-01	-1.066725045764317604e-03
2.717999999999999972e+00	1.016999999999999987e-01	1.060420394121124044e-03	1.019628090926236186e-01	-1.047336252313585880e-03
2.736000000000000210e+00	1.005999999999999950e-01	1.043142609965355292e-03	1.007990548485240834e-01	-1.029336887768886018e-03
2.754000000000000004e+00	9.940000000000000224e-02	1.024386809120461346e-03	9.964853280692860527e-02	-1.011688224662447670e-03
2.771999999999999797e+00	9.825000000000000400e-02	1.006862785074883002e-03	9.851109282822469171e-02	-9.943823849931855870e-04
2.790000000000000036e+00	9.711000000000000187e-02	9.890127890673204320e-04	9.738658638300794201e-02	-9.774116877650784740e-04
2.807999999999999829e+00	9.597999999999999587e-02	9.719629427978276979e-04	9.627486739429129414e-02	-9.607685901823823224e-04
2.826000000000000068e+00	9.486999999999999600e-02	9.552449574630653790e-04	9.517579147355433034e-02	-9.444457324961064420e-04
2.843999999999999861e+00	9.377000000000000612e-02	9.387552564247404838e-04	9.408921485765067705e-02	-9.284360033048345276e-04
2.862000000000000099e+00	9.267999999999999849e-02	9.224921076320454372e-04	9.301499586889169779e-02	-9.127324339295859231e-04
2.880999999999999783e+00	9.160000000000000087e-02	9.069826318807507103e-04	9.189435049043005732e-02	-8.964810320048778852e-04
2.899000000000000021e+00	9.052999999999999936e-02	8.911612137790127361e-04	9.084509651322142387e-02	-8.813855348978212861e-04
2.916999999999999815e+00	8.948000000000000398e-02	8.761756833970076909e-04	8.980777740197339043e-02	-8.665759340340240240e-04
2.935000000000000053e+00	8.842999999999999472e-02	8.607887213728348651e-04	8.878225808741310732e-02	-8.520459152430745302e-04
2.954000000000000181e+00	8.740000000000000546e-02	8.462211348506962303e-04	8.771241963499330774e-02	-8.370051543762763429e-04
2.971999999999999975e+00	8.637999999999999845e-02	8.318568910933660460e-04	8.671073789051009229e-02	-8.230306513285019689e-04
2.990000000000000213e+00	8.537000000000000144e-02	8.176944312551175488e-04	8.572045199323680142e-02	-8.093174376463705766e-04
3.008999999999999897e+00	8.437000000000000055e-02	8.037321964902240838e-04	8.468737098106714212e-02	-7.951195271263213809e-04
3.027000000000000135e+00	8.337999999999999579e-02	7.899686279529587792e-04	8.372010684326544605e-02	-7.819256088330451149e-04
3.044999999999999929e+00	8.240000000000000102e-02	7.764021667975947632e-04	8.276384859188373744e-02	-7.689760162219547602e-04
3.064000000000000057e+00	8.143000000000000238e-02	7.630312541784053807e-04	8.176626701322839419e-02	-7.555662454667037625e-04
3.081999999999999851e+00	8.046999999999999986e-02	7.503189250112804985e-04	8.083224203024734489e-02	-7.431024345112286888e-04
3.100000000000000089e+00	7.953000000000000347e-02	7.374216705529341824e-04	7.990884644249879321e-02	-7.308672151895383422e-04
3.119000000000000217e+00	7.858999999999999320e-02	7.250758433366907840e-04	7.894554913555373865e-02	-7.181948960559656620e-04
3.137000000000000011e+00	7.766000000000000680e-02	7.129086482937349372e-04	7.804362521710894729e-02	-7.064144137070172552e-04
3.156000000000000139e+00	7.674999999999999878e-02	7.005669202644027819e-04	7.710272888724294116e-02	-6.942115652177604243e-04
3.173999999999999932e+00	7.584000000000000463e-02	6.887576246533174806e-04	7.622177980062438962e-02	-6.828661486372621841e-04
3.193000000000000060e+00	7.494000000000000661e-02	6.771227465585542881e-04	7.530276503958900636e-02	-6.711126264852929719e-04
3.210999999999999854e+00	7.406000000000000083e-02	6.657507937763800215e-04	7.444230416535746464e-02	-6.601836937790346062e-04
3.229999999999999982e+00	7.317999999999999505e-02	6.544601319121075853e-04	7.354466429321804277e-02	-6.488602802028892299e-04
3.248000000000000220e+00	7.230999999999999928e-02	6.433397306422194029e-04	7.270421723506470535e-02	-6.383300798702389988e-04
3.266999999999999904e+00	7.144999999999999962e-02	6.328007210934049167e-04	7.182745633049864020e-02	-6.274186033263790116e-04
3.285000000000000142e+00	7.061000000000000609e-02	6.220998802641368453e-04	7.100655885711255888e-02	-6.172703367813939549e-04
3.303999999999999826e+00	6.976999999999999869e-02	6.114766353110477051e-04	7.015019348336483385e-02	-6.067534183109475360e-04
3.322000000000000064e+00	6.894000000000000128e-02	6.014161914003646496e-04	6.934839264024923733e-02	-5.969710592398084397e-04
3.341000000000000192e+00	6.811000000000000387e-02	5.910296023226164477e-04	6.851194939903802739e-02	-5.868322850281679735e-04
3.359999999999999876e+00	6.729999999999999871e-02	5.812808698222686737e-04	6.768555651181529242e-02	-5.768815280930874971e-04
3.378000000000000114e+00	6.650000000000000355e-02	5.716835762975295762e-04	6.691181975665703996e-02	-5.676242767144830045e-04
3.396999999999999797e+00	6.571000000000000452e-02	5.618571324509491049e-04	6.610465430648698737e-02	-5.580282219149435789e-04
3.415000000000000036e+00	6.492000000000000548e-02	5.524784814731520562e-04	6.534892030127124884e-02	-5.491000645130431936e-04
3.434000000000000163e+00	6.414000000000000257e-02	5.432483827196175809e-04	6.456053640088355028e-02	-5.398441821015284537e-04
3.452999999999999847e+00	6.338000000000000578e-02	5.342499168940819136e-04	6.378162725264752142e-02	-5.307575572109850086e-04
3.471999999999999975e+00	6.261999999999999511e-02	5.253128811371878459e-04	6.301207912329115368e-02	-5.218366618588127876e-04
3.490000000000000213e+00	6.185999999999999832e-02	5.164372754489358116e-04	6.229156687703125972e-02	-5.135350149404462007e-04
3.508999999999999897e+00	6.112000000000000072e-02	5.077892612367982794e-04	6.153992780977846078e-02	-5.049269466842274800e-04
3.528000000000000025e+00	6.038999999999999924e-02	4.992837370710966451e-04	6.079732324370212132e-02	-4.964746139427917912e-04
3.547000000000000153e+00	5.965999999999999776e-02	4.911816652735048359e-04	6.006364475472146525e-02	-4.881748182385449181e-04
3.564999999999999947e+00	5.893999999999999934e-02	4.828718628490585385e-04	5.937671779195848737e-02	-4.804497044526592178e-04
3.584000000000000075e+00	5.822999999999999704e-02	4.747017791897561816e-04	5.866011622282532589e-02	-4.724379674353779320e-04
3.603000000000000203e+00	5.752999999999999781e-02	4.670023514698971303e-04	5.795212929804897245e-02	-4.645697093218982728e-04
3.621999999999999886e+00	5.682999999999999857e-02	4.590233130146696033e-04	5.725265363893664028e-02	-4.568420267142829679e-04
3.641000000000000014e+00	5.614999999999999852e-02	4.515857713769149870e-04	5.656158731245579385e-02	-4.492520589847526571e-04
3.660000000000000142e+00	5.546999999999999847e-02	4.438750853268068060e-04	5.587882970395220000e-02	-4.417970010447217757e-04
3.678999999999999826e+00	5.480000000000000149e-02	4.366153675719626199e-04	5.520428109373221731e-02	-4.344741563418731104e-04
3.697999999999999954e+00	5.412999999999999756e-02	4.294020687787612300e-04	5.453784298437527878e-02	-4.272808882268380433e-04
3.716000000000000192e+00	5.347999999999999976e-02	4.220843850568904319e-04	5.391387394331316474e-02	-4.205833839863384752e-04
3.734999999999999876e+00	5.283000000000000196e-02	4.151242543567287726e-04	5.326295229675004350e-02	-4.136350383561740104e-04
3.754000000000000004e+00	5.219000000000000028e-02	4.082873879390389819e-04	5.261985801904742882e-02	-4.068088039730626969e-04
3.773000000000000131e+00	5.154999999999999860e-02	4.014948620220230597e-04	5.198449718188375562e-02	-4.001022816344711685e-04
3.791999999999999815e+00	5.091999999999999998e-02	3.948242147468330001e-04	5.135677712490695213e-02	-3.935131060126923429e-04
3.810999999999999943e+00	5.029999999999999749e-02	3.882744068829844207e-04	5.073660635317842060e-02	-3.870389579647140954e-04
3.830000000000000071e+00	4.968999999999999806e-02	3.818443991999926680e-04	5.012389424936672389e-02	-3.806776069978981265e-04
3.849000000000000199e+00	4.907999999999999863e-02	3.754566535567055311e-04	4.951855130935262778e-02	-3.744268689064854144e-04
3.867999999999999883e+00	4.848000000000000226e-02	3.691873224536292692e-04	4.892048921621390545e-02	-3.682845897249578042e-04
3.887999999999999901e+00	4.789000000000000201e-02	3.630353666602791746e-04	4.829872004504850297e-02	-3.619338828605873633e-04
3.907000000000000028e+00	4.730000000000000177e-02	3.569242872659877442e-04	4.771533056357989827e-02	-3.560076971890431866e-04
3.926000000000000156e+00	4.671999999999999764e-02	3.511989355865419355e-04	4.713895860809561023e-02	-3.501837292645727795e-04
3.944999999999999840e+00	4.614999999999999658e-02	3.453155054033918902e-04	4.656952004961937425e-02	-3.444600165013366388e-04
3.963999999999999968e+00	4.558999999999999858e-02	3.395460441633800161e-04	4.600693180295744450e-02	-3.388346330958807756e-04
3.983000000000000096e+00	4.503000000000000058e-02	3.340753616876737642e-04	4.545111164078277644e-02	-3.333057252507725179e-04
4.001999999999999780e+00	4.447000000000000258e-02	3.283802631623334201e-04	4.490197833329951510e-02	-3.278714769370488606e-04
4.022000000000000242e+00	4.392000000000000071e-02	3.227974592643505008e-04	4.433107916297578110e-02	-3.222515099282761064e-04
4.041000000000000369e+00	4.338000000000000189e-02	3.175763653100148465e-04	4.379542136820932519e-02	-3.170059833421813144e-04
4.059999999999999609e+00	4.284999999999999920e-02	3.122119730188663354e-04	4.326620860220204562e-02	-3.118497782421256388e-04
4.078999999999999737e+00	4.232000000000000345e-02	3.071286348387594059e-04	4.274336350372417992e-02	-3.067812360304051299e-04
4.099000000000000199e+00	4.179999999999999688e-02	3.021481804766220042e-04	4.219979548301929645e-02	-3.015388343886481930e-04
4.118000000000000327e+00	4.127999999999999725e-02	2.969594181373610129e-04	4.168978258072759957e-02	-2.966451325350513506e-04
4.136999999999999567e+00	4.077000000000000068e-02	2.921136595930255838e-04	4.118590701429519774e-02	-2.918342109160403683e-04
4.155999999999999694e+00	4.027000000000000024e-02	2.873687064056905925e-04	4.068809511271374857e-02	-2.871045526929609992e-04
4.176000000000000156e+00	3.976999999999999980e-02	2.824230085297584590e-04	4.017055338929037545e-02	-2.822121108640870631e-04
4.195000000000000284e+00	3.926999999999999935e-02	2.777386771206884339e-04	3.968496098945591827e-02	-2.776445896909206733e-04
4.214000000000000412e+00	3.878999999999999809e-02	2.732240866907601189e-04	3.920521287910190555e-02	-2.731538581415193160e-04
4.233999999999999986e+00	3.830000000000000071e-02	2.686670610160464307e-04	3.870645153500713864e-02	-2.685082038825230993e-04
4.253000000000000114e+00	3.783000000000000251e-02	2.640596326628324693e-04	3.823848074260149943e-02	-2.641707606599199122e-04
4.272999999999999687e+00	3.735999999999999738e-02	2.597004649253699827e-04	3.775196391231867843e-02	-2.596834440710562132e-04
4.291999999999999815e+00	3.688999999999999918e-02	2.553684326505594880e-04	3.729548214784914745e-02	-2.554936182294010238e-04
4.312000000000000277e+00	3.642999999999999711e-02	2.511324714605420953e-04	3.682091008159696366e-02	-2.511588251920715445e-04
4.331000000000000405e+00	3.597999999999999809e-02	2.469917153299141252e-04	3.637563605700230157e-02	-2.471112322319999059e-04
4.349999999999999645e+00	3.552999999999999908e-02	2.428769399613996463e-04	3.593572237932987634e-02	-2.431310311280246374e-04
4.370000000000000107e+00	3.508000000000000007e-02	2.387881453549987399e-04	3.547837558426183285e-02	-2.390128255510655050e-04
4.389000000000000234e+00	3.463999999999999718e-02	2.347931124323141775e-04	3.504926398687963768e-02	-2.351672151838748624e-04
4.408999999999999808e+00	3.420999999999999736e-02	2.308909751679422801e-04	3.460314774507269181e-02	-2.311881094738571269e-04
4.427999999999999936e+00	3.377999999999999753e-02	2.272086928860777612e-04	3.418457371400331068e-02	-2.274722298347891061e-04
4.448000000000000398e+00	3.336000000000000076e-02	2.234206977699246298e-04	3.374941297654469874e-02	-2.236271867429517554e-04
4.467999999999999972e+00	3.293999999999999706e-02	2.196569513650774416e-04	3.331976598079172680e-02	-2.198490226663332085e-04
4.487000000000000099e+00	3.252000000000000030e-02	2.159174536715362507e-04	3.291664498233246722e-02	-2.163205884077804963e-04
4.506999999999999673e+00	3.210999999999999965e-02	2.122683112951232181e-04	3.249755019938639633e-02	-2.126693002225670415e-04
4.525999999999999801e+00	3.171000000000000207e-02	2.088917359807946218e-04	3.210433023330424435e-02	-2.092592148429617228e-04
4.546000000000000263e+00	3.130999999999999756e-02	2.053528675057968069e-04	3.169552918307753930e-02	-2.057302678853035636e-04
4.565999999999999837e+00	3.091999999999999957e-02	2.019023913570119346e-04	3.129190881245022537e-02	-2.022623751536486341e-04
4.584999999999999964e+00	3.053000000000000158e-02	1.984744318687254303e-04	3.091320840641224171e-02	-1.990234066850770213e-04
4.605000000000000426e+00	3.014000000000000012e-02	1.952430024120711404e-04	3.051950272330345576e-02	-1.956713590563153779e-04
4.625000000000000000e+00	2.976000000000000173e-02	1.919223146038000389e-04	3.013078691794801589e-02	-1.923771258523932631e-04
4.644999999999999574e+00	2.937999999999999987e-02	1.887931916148461212e-04	2.974699796500268265e-02	-1.891396621820022714e-04
4.663999999999999702e+00	2.901000000000000106e-02	1.855781589058367763e-04	2.938690522172628106e-02	-1.861157142236897555e-04
4.684000000000000163e+00	2.863999999999999879e-02	1.823844881567874339e-04	2.901254516794758015e-02	-1.829859947440407302e-04
4.703999999999999737e+00	2.827999999999999958e-02	1.794388470833819529e-04	2.864293046535248966e-02	-1.799100551638862394e-04
4.724000000000000199e+00	2.792000000000000037e-02	1.763486375025714024e-04	2.827800118696566917e-02	-1.768869328349270470e-04
4.743000000000000327e+00	2.756000000000000116e-02	1.734383302656403452e-04	2.793560429388411079e-02	-1.740630225818763817e-04
4.762999999999999901e+00	2.721000000000000155e-02	1.706073509556959569e-04	2.757964186591753408e-02	-1.711401699178325352e-04
4.783000000000000362e+00	2.687000000000000152e-02	1.676998727350839029e-04	2.722819219950779746e-02	-1.682673730707398216e-04
4.802999999999999936e+00	2.651999999999999844e-02	1.649030148260485816e-04	2.688119831856603317e-02	-1.654437432957017165e-04
4.823000000000000398e+00	2.619000000000000147e-02	1.620950140568179238e-04	2.653860391624467824e-02	-1.626684042039894067e-04
4.842999999999999972e+00	2.585000000000000145e-02	1.593937076173335132e-04	2.620035332786916152e-02	-1.599404896628703538e-04
4.863000000000000433e+00	2.552000000000000102e-02	1.567695351738128341e-04	2.586639157361435987e-02	-1.572591486268753265e-04
4.881999999999999673e+00	2.519000000000000059e-02	1.540151702445898777e-04	2.555305110433270591e-02	-1.547542643605608157e-04
4.902000000000000135e+00	2.486999999999999975e-02	1.514842976045702345e-04	2.522729740557181494e-02	-1.521613898486129141e-04
4.921999999999999709e+00	2.454999999999999891e-02	1.489682051314418357e-04	2.490567461587930159e-02	-1.496126995382121637e-04
4.942000000000000171e+00	2.424000000000000113e-02	1.463873916931373090e-04	2.458813041575622776e-02	-1.471074046154001035e-04
4.961999999999999744e+00	2.392999999999999988e-02	1.439626360325947034e-04	2.427461326121937990e-02	-1.446447402771702719e-04
4.982000000000000206e+00	2.361999999999999864e-02	1.415521986587280068e-04	2.396507230662489260e-02	-1.422239602359153009e-04
5.001999999999999780e+00	2.332000000000000045e-02	1.392157775893714607e-04	2.365945727148153349e-02	-1.398443268371435833e-04
5.022000000000000242e+00	2.301999999999999880e-02	1.367603068945079739e-04	2.335771843193500119e-02	-1.375051108925160143e-04
5.041999999999999815e+00	2.272000000000000061e-02	1.344533306888800691e-04	2.305980673716287802e-02	-1.352056001388307518e-04
5.062000000000000277e+00	2.242999999999999855e-02	1.322191583521969581e-04	2.276567387718055058e-02	-1.329451043385037744e-04
5.083000000000000185e+00	2.213999999999999996e-02	1.299983805417590855e-04	2.246084908909664821e-02	-1.306128282728559844e-04
5.102999999999999758e+00	2.185000000000000137e-02	1.277909972575663972e-04	2.217431408530606482e-02	-1.284301916411857106e-04
5.123000000000000220e+00	2.156999999999999890e-02	1.256552631417801101e-04	2.189141391131896319e-02	-1.262845192930601036e-04
5.142999999999999794e+00	2.128999999999999990e-02	1.235324616720236991e-04	2.161210267518840281e-02	-1.241751711340952536e-04
5.163000000000000256e+00	2.101000000000000090e-02	1.214225928482971372e-04	2.133633504359833122e-02	-1.221015179514705609e-04
5.182999999999999829e+00	2.074000000000000149e-02	1.193353215141066336e-04	2.106406616908234469e-02	-1.200629374279258967e-04
5.203000000000000291e+00	2.046999999999999861e-02	1.173090414623533374e-04	2.079525169512862551e-02	-1.180588146788363955e-04
5.224000000000000199e+00	2.020999999999999880e-02	1.153523090240266263e-04	2.051666650856237215e-02	-1.159909174924372144e-04
5.243999999999999773e+00	1.993999999999999939e-02	1.133507395637946627e-04	2.025479768107866715e-02	-1.140555821002346232e-04
5.264000000000000234e+00	1.967999999999999958e-02	1.114182558367738946e-04	1.999625181154221151e-02	-1.121529208960863493e-04
5.283999999999999808e+00	1.942999999999999935e-02	1.095653829383716986e-04	1.974098677989695808e-02	-1.102823649125789804e-04
5.304000000000000270e+00	1.916999999999999954e-02	1.076565359313715747e-04	1.948896101305255119e-02	-1.084433562292861730e-04
5.325000000000000178e+00	1.891999999999999932e-02	1.058265491976400827e-04	1.922777549382350196e-02	-1.065457594290428894e-04
5.344999999999999751e+00	1.867999999999999869e-02	1.040635293216318508e-04	1.898226293003326542e-02	-1.047697436272964716e-04
5.365000000000000213e+00	1.842999999999999847e-02	1.022558340817937610e-04	1.873986635535482975e-02	-1.030236505651018771e-04
5.386000000000000121e+00	1.819000000000000131e-02	1.005146553664689997e-04	1.848866028641012876e-02	-1.012218889163704827e-04
5.405999999999999694e+00	1.795000000000000068e-02	9.879464808551540519e-05	1.825252861048142286e-02	-9.953553070831370900e-05
5.426000000000000156e+00	1.771999999999999964e-02	9.713999108153139727e-05	1.801939425962747338e-02	-9.787755536574870778e-05
5.447000000000000064e+00	1.748999999999999860e-02	9.548532830404470105e-05	1.777778756583933001e-02	-9.616669567514883556e-05
5.466999999999999638e+00	1.726000000000000104e-02	9.385098825603347599e-05	1.755067957995084388e-02	-9.456538879240323353e-05
5.488000000000000433e+00	1.703000000000000000e-02	9.222674029072769298e-05	1.731531835963037377e-02	-9.291298039240105874e-05
5.508000000000000007e+00	1.680999999999999855e-02	9.067622572830010322e-05	1.709408136701912398e-02	-9.136636738799034274e-05
5.527999999999999581e+00	1.659000000000000058e-02	8.912553218728908120e-05	1.687565322425953196e-02	-8.984574453890439719e-05
5.549000000000000377e+00	1.636999999999999914e-02	8.759394316668551235e-05	1.664928775157535970e-02	-8.827657479699684419e-05
5.568999999999999950e+00	1.615000000000000116e-02	8.606242920161698631e-05	1.643650688794820805e-02	-8.680784466368339546e-05
5.589999999999999858e+00	1.593999999999999931e-02	8.460284153308404915e-05	1.621599410430055524e-02	-8.529220794366457550e-05
5.610000000000000320e+00	1.573000000000000093e-02	8.315222588773435919e-05	1.600871508641628013e-02	-8.387357661360949528e-05
5.631000000000000227e+00	1.552000000000000081e-02	8.171954274174569215e-05	1.579390439895383622e-02	-8.240962879226581736e-05
5.650999999999999801e+00	1.531000000000000069e-02	8.028674989920587960e-05	1.559198539182751753e-02	-8.103936274061213237e-05
5.671999999999999709e+00	1.511000000000000017e-02	7.891515618520014816e-05	1.538272955913249154e-02	-7.962530823920129115e-05
5.692999999999999616e+00	1.490999999999999964e-02	7.756071554769205796e-05	1.517626331546152382e-02	-7.823614136061254767e-05
5.713000000000000078e+00	1.471000000000000085e-02	7.621458875406028762e-05	1.498218841790061387e-02	-7.693585907597113476e-05
5.733999999999999986e+00	1.451999999999999992e-02	7.492837937136503619e-05	1.478106216800357219e-02	-7.559401295822804556e-05
5.753999999999999559e+00	1.433000000000000072e-02	7.365006814035228932e-05	1.459200682286916628e-02	-7.433800932633142003e-05
5.775000000000000355e+00	1.413999999999999979e-02	7.237965506102206055e-05	1.439608267775252873e-02	-7.304184663425450504e-05
5.796000000000000263e+00	1.395000000000000059e-02	7.112519416962951994e-05	1.420277100632183834e-02	-7.176847470368846174e-05
5.815999999999999837e+00	1.375999999999999966e-02	6.987046769711316831e-05	1.402106170956883210e-02	-7.057655771692762290e-05
5.836999999999999744e+00	1.358000000000000006e-02	6.868204990301323082e-05	1.383275082973131100e-02	-6.934651893812013290e-05
5.857999999999999652e+00	1.340000000000000045e-02	6.750090672230509524e-05	1.364695107722039766e-02	-6.813809216862484123e-05
5.878000000000000114e+00	1.322000000000000085e-02	6.632703815498874802e-05	1.347230311987930237e-02	-6.700695500370623084e-05
5.899000000000000021e+00	1.303999999999999951e-02	6.516044420106418915e-05	1.329131056744574726e-02	-6.583963361018286631e-05
5.919999999999999929e+00	1.286999999999999950e-02	6.405089245373557180e-05	1.311273201003232067e-02	-6.469281653236774472e-05
5.940999999999999837e+00	1.268999999999999989e-02	6.290597222891638725e-05	1.293653523371535337e-02	-6.356613720695786630e-05
5.961999999999999744e+00	1.251999999999999988e-02	6.181026534104293996e-05	1.276268863554557396e-02	-6.245924071152957253e-05
5.982000000000000206e+00	1.235999999999999946e-02	6.077773211962420670e-05	1.259927693484784797e-02	-6.142312829718050808e-05
6.003000000000000114e+00	1.218999999999999945e-02	5.970250384579890284e-05	1.242992934447768524e-02	-6.035385871101838547e-05
6.024000000000000021e+00	1.203000000000000076e-02	5.868273006532927460e-05	1.226284090861371259e-02	-5.930335768788524932e-05
6.044999999999999929e+00	1.187000000000000034e-02	5.766923785578842996e-05	1.209798151093213411e-02	-5.827129148306219286e-05
6.065999999999999837e+00	1.170999999999999992e-02	5.666878798882856626e-05	1.193532164266220170e-02	-5.725733766877883374e-05
6.086999999999999744e+00	1.154999999999999950e-02	5.566776654510220142e-05	1.177483213235595155e-02	-5.626117830126881872e-05
6.107000000000000206e+00	1.139000000000000082e-02	5.467960269187070374e-05	1.162397633741363984e-02	-5.532871060841651375e-05
6.128000000000000114e+00	1.123999999999999999e-02	5.373886238975043096e-05	1.146764119699812678e-02	-5.436638854940365774e-05
6.149000000000000021e+00	1.108999999999999916e-02	5.281041387486121251e-05	1.131339217906592899e-02	-5.342094659320373719e-05
6.169999999999999929e+00	1.094000000000000007e-02	5.188768112763697158e-05	1.116120167055672033e-02	-5.249209019173333888e-05
6.190999999999999837e+00	1.078999999999999924e-02	5.097066414807770141e-05	1.101104233048884676e-02	-5.157952786188219741e-05
6.211999999999999744e+00	1.064000000000000015e-02	5.006550594304758501e-05	1.086288707807595878e-02	-5.068297094082567836e-05
6.232999999999999652e+00	1.050000000000000065e-02	4.920669741762801863e-05	1.071670915052327748e-02	-4.980213494660802815e-05
6.253999999999999559e+00	1.035999999999999942e-02	4.835920495748456671e-05	1.057248234933055864e-02	-4.893674525003239461e-05
6.275000000000000355e+00	1.021999999999999992e-02	4.751098503600194138e-05	1.043018082183448658e-02	-4.808653211502607338e-05
6.296000000000000263e+00	1.008000000000000042e-02	4.667391952172004961e-05	1.028977895833801427e-02	-4.725122838237274516e-05
6.317000000000000171e+00	9.939999999999999183e-03	4.584202706585010286e-05	1.015125139073803744e-02	-4.643056947299644956e-05
6.338000000000000078e+00	9.804000000000000214e-03	4.503368126335878280e-05	1.001457314119028226e-02	-4.562429668039237976e-05
6.360000000000000320e+00	9.671000000000000776e-03	4.424966904266300252e-05	9.873343254155552209e-03	-4.479478736280327080e-05
6.381000000000000227e+00	9.539000000000000604e-03	4.346946791109414818e-05	9.740375632091504907e-03	-4.401719438759993164e-05
6.402000000000000135e+00	9.409000000000000696e-03	4.270865362421439611e-05	9.609183518213703160e-03	-4.325323358490605017e-05
6.423000000000000043e+00	9.280000000000000054e-03	4.195165619996426507e-05	9.479743175187758941e-03	-4.250266288578531941e-05
6.443999999999999950e+00	9.152999999999999678e-03	4.121371422134873663e-05	9.352031339425980611e-03	-4.176524779404446996e-05
6.464999999999999858e+00	9.027999999999999567e-03	4.048928801253493491e-05	9.226025133643038154e-03	-4.104075959506237319e-05
6.487000000000000099e+00	8.904000000000000456e-03	3.977380322734008224e-05	9.095823334116591441e-03	-4.029539006680410597e-05
6.508000000000000007e+00	8.781999999999999876e-03	3.907672552342752645e-05	8.973239115054364515e-03	-3.959666670954142782e-05
6.528999999999999915e+00	8.661999999999999561e-03	3.838773765148685292e-05	8.852292163052232626e-03	-3.891018779115487831e-05
6.549999999999999822e+00	8.543000000000000246e-03	3.771239141170659514e-05	8.732960796621724864e-03	-3.823574033447540115e-05
6.570999999999999730e+00	8.425000000000000197e-03	3.704070037648058425e-05	8.615223607234207340e-03	-3.757311485968780864e-05
6.592999999999999972e+00	8.309000000000000413e-03	3.638678768809371967e-05	8.493566625286823324e-03	-3.689138946774575632e-05
6.613999999999999879e+00	8.194999999999999160e-03	3.574561712014786809e-05	8.379027714985541955e-03	-3.625232535800782663e-05
6.634999999999999787e+00	8.082000000000000642e-03	3.511274018881893410e-05	8.266019062990815139e-03	-3.562445933900245217e-05
6.657000000000000028e+00	7.971000000000000654e-03	3.449243217285025560e-05	8.149248293295406620e-03	-3.497849402655930169e-05
6.677999999999999936e+00	7.860999999999999932e-03	3.388481777989997313e-05	8.039310098716044919e-03	-3.437295396136027994e-05
6.698999999999999844e+00	7.752000000000000210e-03	3.328070501633233517e-05	7.930841091551184274e-03	-3.377802663855612823e-05
6.721000000000000085e+00	7.644999999999999886e-03	3.269333367852038868e-05	7.818761270830403703e-03	-3.316594725924874051e-05
6.741999999999999993e+00	7.538999999999999695e-03	3.210945242308568299e-05	7.713239673368140099e-03	-3.259216961017260915e-05
6.764000000000000234e+00	7.434999999999999769e-03	3.154201929946993087e-05	7.604205696857926564e-03	-3.200185182403229812e-05
6.785000000000000142e+00	7.330999999999999843e-03	3.097806875267792204e-05	7.501552035810763949e-03	-3.144847638289872629e-05
6.806000000000000050e+00	7.230000000000000315e-03	3.043440167554309104e-05	7.400270615086058934e-03	-3.090479863139367712e-05
6.828000000000000291e+00	7.128999999999999920e-03	2.988988416146174174e-05	7.295618074191293108e-03	-3.034544556800782166e-05
6.849000000000000199e+00	7.029999999999999791e-03	2.935710071425139890e-05	7.197089618362447448e-03	-2.982109506135441256e-05
6.871000000000000441e+00	6.931999999999999794e-03	2.883579383569200971e-05	7.095282022720672196e-03	-2.928162925744321664e-05
6.892000000000000348e+00	6.836000000000000063e-03	2.832594274117388407e-05	6.999432300192966715e-03	-2.877592312100400940e-05
6.913999999999999702e+00	6.740000000000000331e-03	2.781530414088858127e-05	6.900392687640489672e-03	-2.825563766518410333e-05
6.934999999999999609e+00	6.645999999999999998e-03	2.731993760992387863e-05	6.807148969555072357e-03	-2.776790864664432267e-05
6.956999999999999851e+00	6.553999999999999930e-03	2.683958334065865005e-05	6.710802287890203083e-03	-2.726611876549103254e-05
6.979000000000000092e+00	6.461999999999999862e-03	2.635836651009125232e-05	6.615805207752502477e-03	-2.677353804150172536e-05
7.000000000000000000e+00	6.372000000000000060e-03	2.588824981579928964e-05	6.526367852609506366e-03	-2.631178251652070325e-05
7.022000000000000242e+00	6.282000000000000257e-03	2.542466988125509687e-05	6.433954415630469686e-03	-2.583671395372590682e-05
7.043000000000000149e+00	6.193999999999999853e-03	2.497195914287866472e-05	6.346949526290729046e-03	-2.539137231821020252e-05
7.065000000000000391e+00	6.106999999999999582e-03	2.452248214335996568e-05	6.257049744866485103e-03	-2.493319191845304669e-05
7.086999999999999744e+00	6.021999999999999575e-03	2.408729340830316875e-05	6.168409703912544270e-03	-2.448342010081086436e-05
7.107999999999999652e+00	5.936999999999999569e-03	2.365475471098195631e-05	6.084957735079705651e-03	-2.406179400257700372e-05
7.129999999999999893e+00	5.853999999999999829e-03	2.323618327137297440e-05	5.998729248232685662e-03	-2.362801104806293119e-05
7.152000000000000135e+00	5.771000000000000088e-03	2.281677178712232941e-05	5.913709178617093838e-03	-2.320218640578953560e-05
7.173000000000000043e+00	5.689999999999999745e-03	2.241110932218215546e-05	5.833665553786775149e-03	-2.280300866809980900e-05
7.195000000000000284e+00	5.610000000000000403e-03	2.200856339399507837e-05	5.750959206980868141e-03	-2.239232322650683410e-05
7.216999999999999638e+00	5.530000000000000193e-03	2.161170436595951359e-05	5.669412261720983837e-03	-2.198917332120885163e-05
7.238999999999999879e+00	5.452000000000000249e-03	2.122503326077406616e-05	5.589008442011529285e-03	-2.159341881165415799e-05
7.261000000000000121e+00	5.374999999999999570e-03	2.084458195003859954e-05	5.509731860602656330e-03	-2.120492461586403891e-05
7.282000000000000028e+00	5.298999999999999891e-03	2.047030540043211853e-05	5.435095951533106678e-03	-2.084074082168975328e-05
7.304000000000000270e+00	5.224000000000000345e-03	2.010517465643987245e-05	5.357977623501999909e-03	-2.046605737357109743e-05
7.325999999999999623e+00	5.150000000000000064e-03	1.974306980520844503e-05	5.281940762612837188e-03	-2.009824777356553307e-05
7.347999999999999865e+00	5.076999999999999916e-03	1.938993639980995668e-05	5.206970190447158045e-03	-1.973718423416414300e-05
7.370000000000000107e+00	5.004999999999999900e-03	1.903982542307067200e-05	5.133051116951764699e-03	-1.938274393182566586e-05
7.392000000000000348e+00	4.934000000000000018e-03	1.869851384178411398e-05	5.060168957477953998e-03	-1.903480629119142723e-05
7.413000000000000256e+00	4.864000000000000268e-03	1.836302714736340476e-05	4.991553622666180905e-03	-1.870864017674007720e-05
7.434999999999999609e+00	4.793999999999999651e-03	1.803232899607535360e-05	4.920656514626298855e-03	-1.837306805299013498e-05
7.456999999999999851e+00	4.726000000000000166e-03	1.770833734551421483e-05	4.850754021533570590e-03	-1.804364945489984244e-05
7.479000000000000092e+00	4.657999999999999814e-03	1.738630868586831543e-05	4.781832363913968154e-03	-1.772027254101878190e-05
7.501000000000000334e+00	4.591999999999999728e-03	1.707633048104094072e-05	4.713877927212946177e-03	-1.740282713806881934e-05
7.522999999999999687e+00	4.525999999999999641e-03	1.676818132186636492e-05	4.646877210243445695e-03	-1.709120400242480212e-05
7.544999999999999929e+00	4.461999999999999821e-03	1.646924320888643845e-05	4.580816824691959395e-03	-1.678529482024928803e-05
7.567000000000000171e+00	4.398000000000000000e-03	1.617207871593346049e-05	4.515683602249740032e-03	-1.648499371819996077e-05
7.589000000000000412e+00	4.335000000000000311e-03	1.588035113046544291e-05	4.451464707425400839e-03	-1.619019885379036346e-05
7.610999999999999766e+00	4.271999999999999756e-03	1.559036945221145033e-05	4.388147437959398142e-03	-1.590080962071897770e-05
7.633000000000000007e+00	4.211000000000000333e-03	1.531183605244522720e-05	4.325719195924807199e-03	-1.561672624992644287e-05
7.655000000000000249e+00	4.151000000000000176e-03	1.503614898950610267e-05	4.264167489117484493e-03	-1.533784983467735368e-05
7.677999999999999936e+00	4.091000000000000018e-03	1.476448663529349836e-05	4.200741881894468066e-03	-1.505176012057178176e-05
7.700000000000000178e+00	4.031999999999999994e-03	1.449801350530037409e-05	4.140945228805028785e-03	-1.478323813903507621e-05
7.722000000000000419e+00	3.974000000000000102e-03	1.423668976235815043e-05	4.081988507559121404e-03	-1.451963802822043372e-05
7.743999999999999773e+00	3.917000000000000343e-03	1.398047556929825472e-05	4.023859970145537979e-03	-1.426086874155000826e-05
7.766000000000000014e+00	3.860000000000000150e-03	1.372577518864417633e-05	3.966547969750246205e-03	-1.400684006075772807e-05
7.788000000000000256e+00	3.804000000000000090e-03	1.347832748207165617e-05	3.910041108891319089e-03	-1.375746456699590957e-05
7.810999999999999943e+00	3.749000000000000162e-03	1.323366837729931940e-05	3.851814527309380468e-03	-1.350163731430167425e-05
7.833000000000000185e+00	3.694999999999999934e-03	1.299611991844232527e-05	3.796919939182596872e-03	-1.326151719850931829e-05
7.855000000000000426e+00	3.641000000000000139e-03	1.275994324382492609e-05	3.742796845915717738e-03	-1.302579510047243039e-05
7.876999999999999780e+00	3.589000000000000176e-03	1.253212198230323881e-05	3.689434390912511245e-03	-1.279438876746929381e-05
7.899000000000000021e+00	3.537000000000000213e-03	1.230562169819745620e-05	3.636821971893292559e-03	-1.256721876881017604e-05
7.921999999999999709e+00	3.484999999999999817e-03	1.208044239150757658e-05	3.582608760739835856e-03	-1.233416879295819488e-05
7.943999999999999950e+00	3.433999999999999986e-03	1.186202039236829793e-05	3.531498261652340521e-03	-1.211542476994798364e-05
7.966000000000000192e+00	3.383999999999999855e-03	1.164632348649959068e-05	3.481106442068978082e-03	-1.190068445413576157e-05
7.988999999999999879e+00	3.334999999999999857e-03	1.143725109761956703e-05	3.429181529126542824e-03	-1.168038269735235409e-05
8.010999999999999233e+00	3.286999999999999991e-03	1.123278423183686974e-05	3.380228494120754608e-03	-1.147360125038005163e-05
8.032999999999999474e+00	3.239000000000000126e-03	1.102948130419685635e-05	3.331964042014427720e-03	-1.127060294037190951e-05
8.055999999999999162e+00	3.190999999999999826e-03	1.082734231469953026e-05	3.282231583393319368e-03	-1.106234689788973709e-05
8.077999999999999403e+00	3.144999999999999792e-03	1.063494495629424193e-05	3.235345800068472992e-03	-1.086687068065554806e-05
8.101000000000000867e+00	3.099000000000000192e-03	1.044182071390004428e-05	3.187033969886075672e-03	-1.066632855873185118e-05
8.122999999999999332e+00	3.053000000000000158e-03	1.025157456259775631e-05	3.141487600069891445e-03	-1.047809092322971353e-05
8.144999999999999574e+00	3.007999999999999823e-03	1.006400038834127449e-05	3.096582257612939728e-03	-1.029329402148517581e-05
8.167999999999999261e+00	2.964000000000000055e-03	9.882562292745743955e-06	3.050311462439022833e-03	-1.010370736375907372e-05
8.189999999999999503e+00	2.920999999999999985e-03	9.705462984423170097e-06	3.006689558859995497e-03	-9.925751473919963702e-06
8.212999999999999190e+00	2.877999999999999916e-03	9.529356718563606081e-06	2.961741254771487700e-03	-9.743180120087932227e-06
8.234999999999999432e+00	2.834999999999999847e-03	9.355880283180198866e-06	2.919366239199178321e-03	-9.571807209758984494e-06
8.257999999999999119e+00	2.794000000000000043e-03	9.188312450451680140e-06	2.875703001835643036e-03	-9.395989342029658858e-06
8.279999999999999361e+00	2.752000000000000106e-03	9.020003299977519471e-06	2.834539709548581851e-03	-9.230955149456910794e-06
8.303000000000000824e+00	2.712000000000000001e-03	8.859148896179136392e-06	2.792125152238823880e-03	-9.061638488787342164e-06
8.326000000000000512e+00	2.671999999999999896e-03	8.699172064789920862e-06	2.750334967270625687e-03	-8.895548840864566455e-06
8.348000000000000753e+00	2.631999999999999791e-03	8.540072805809874575e-06	2.710937626788595921e-03	-8.739643051241223690e-06
8.371000000000000441e+00	2.592999999999999819e-03	8.385084858096727252e-06	2.670342959153581674e-03	-8.579689626425826809e-06
8.393000000000000682e+00	2.554999999999999979e-03	8.234175312685136251e-06	2.632072897306058940e-03	-8.429543101055494953e-06
8.416000000000000369e+00	2.517000000000000140e-03	8.085552651689803739e-06	2.592639881077021119e-03	-8.275496454880409283e-06
8.439000000000000057e+00	2.480000000000000000e-03	7.939489961788056871e-06	2.553787714668130735e-03	-8.124381682076254910e-06
8.461000000000000298e+00	2.442999999999999859e-03	7.795649493072423245e-06	2.517160511587050557e-03	-7.982528728918724376e-06
8.483999999999999986e+00	2.406000000000000152e-03	7.652578054915351680e-06	2.479420529376992303e-03	-7.836988934841803767e-06
8.506999999999999673e+00	2.370999999999999844e-03	7.516616107973076787e-06	2.442236798086358258e-03	-7.694217825494207015e-06
8.528999999999999915e+00	2.334999999999999836e-03	7.378221784346708553e-06	2.407182717381979673e-03	-7.560195034374208608e-06
8.551999999999999602e+00	2.299999999999999961e-03	7.245053058006775486e-06	2.371063762115421195e-03	-7.422685221046960947e-06
8.574999999999999289e+00	2.265999999999999785e-03	7.114403310891317056e-06	2.335477312205412430e-03	-7.287787909677551816e-06
8.598000000000000753e+00	2.232000000000000043e-03	6.985748886306177394e-06	2.300415653210581644e-03	-7.155453227795926565e-06
8.621000000000000441e+00	2.199000000000000000e-03	6.860881879486921810e-06	2.265871129976470590e-03	-7.025631691936360187e-06
8.643000000000000682e+00	2.165999999999999957e-03	6.736662659669698537e-06	2.233305434805026284e-03	-6.903760907803925365e-06
8.666000000000000369e+00	2.132999999999999913e-03	6.613091226854502494e-06	2.199750803416099156e-03	-6.778714975425434795e-06
8.689000000000000057e+00	2.101000000000000003e-03	6.493258137032312847e-06	2.166691223145936294e-03	-6.656040336358052776e-06
8.711999999999999744e+00	2.069999999999999792e-03	6.377133945339394349e-06	2.134119521969889913e-03	-6.535691722947004217e-06
8.734999999999999432e+00	2.039000000000000014e-03	6.262795498029082841e-06	2.102028582334623374e-03	-6.417624216582003052e-06
8.757999999999999119e+00	2.007999999999999802e-03	6.149029782185803190e-06	2.070411340333134370e-03	-6.301793241133169569e-06
8.781000000000000583e+00	1.978000000000000157e-03	6.037747827200582248e-06	2.039260807091233460e-03	-6.188154787118519280e-06
8.803000000000000824e+00	1.948000000000000079e-03	5.928179447814311993e-06	2.009895102211826934e-03	-6.081469934718771532e-06
8.826000000000000512e+00	1.918999999999999916e-03	5.823307235517631885e-06	1.979638190628923815e-03	-5.972000476053169304e-06
8.849000000000000199e+00	1.889999999999999970e-03	5.717846125946378103e-06	1.949828215265694831e-03	-5.864601445152301380e-06
8.871999999999999886e+00	1.861000000000000024e-03	5.612920797424932742e-06	1.920458609381448401e-03	-5.759232395150628446e-06
8.894999999999999574e+00	1.832999999999999994e-03	5.512596373198657848e-06	1.891522870693223115e-03	-5.655853341812293977e-06
8.917999999999999261e+00	1.804999999999999964e-03	5.412756923198503646e-06	1.863014685809635503e-03	-5.554426025274783829e-06
8.941000000000000725e+00	1.778000000000000067e-03	5.315366015689982907e-06	1.834927862254136666e-03	-5.454913223537401184e-06
8.964000000000000412e+00	1.750999999999999952e-03	5.219484879135391923e-06	1.807256253857347826e-03	-5.357277998787923980e-06
8.987000000000000099e+00	1.724000000000000055e-03	5.125066748162928841e-06	1.779993759646407523e-03	-5.261483687894743086e-06
9.009999999999999787e+00	1.698000000000000074e-03	5.033069446869176564e-06	1.753134334797744158e-03	-5.167494012088860486e-06
9.034000000000000696e+00	1.672000000000000092e-03	4.941522478785393985e-06	1.725530494854648003e-03	-5.071304281702982938e-06
9.057000000000000384e+00	1.647000000000000026e-03	4.854323535578876483e-06	1.699476598831375874e-03	-4.980895359570479899e-06
9.080000000000000071e+00	1.621999999999999961e-03	4.767528737560791762e-06	1.673808190654078615e-03	-4.892187680635006760e-06
9.102999999999999758e+00	1.596999999999999895e-03	4.681138084731140668e-06	1.648519604911173869e-03	-4.805148039810914871e-06
9.125999999999999446e+00	1.572000000000000047e-03	4.595151577089922354e-06	1.623605225756716459e-03	-4.719743556802590741e-06
9.148999999999999133e+00	1.547999999999999897e-03	4.512484256146275024e-06	1.599059592546740304e-03	-4.635942689589191996e-06
9.172000000000000597e+00	1.525000000000000097e-03	4.433111873188893576e-06	1.574877366160888853e-03	-4.553714913125113025e-06
9.195999999999999730e+00	1.500999999999999947e-03	4.352079030857321611e-06	1.550025458436429240e-03	-4.469556431326451135e-06
9.218999999999999417e+00	1.477999999999999930e-03	4.273445078894232873e-06	1.526569409371195986e-03	-4.390449290913775122e-06
9.242000000000000881e+00	1.456000000000000046e-03	4.198906849740775531e-06	1.503460763034304227e-03	-4.312823796259998406e-06
9.265000000000000568e+00	1.433000000000000029e-03	4.121822505900191756e-06	1.480694438950342067e-03	-4.236651294016618950e-06
9.288000000000000256e+00	1.410999999999999928e-03	4.047952271008186798e-06	1.458265481183655676e-03	-4.161904162906057990e-06
9.311999999999999389e+00	1.389000000000000044e-03	3.974412280470158433e-06	1.435215720155197730e-03	-4.085397206808621820e-06
9.335000000000000853e+00	1.368000000000000075e-03	3.904846191834961698e-06	1.413460908899785793e-03	-4.013477818490571403e-06
9.358000000000000540e+00	1.347000000000000107e-03	3.834793396922838459e-06	1.392028607833131933e-03	-3.942901059221525062e-06
9.381999999999999673e+00	1.325999999999999922e-03	3.765821401714637920e-06	1.370003201033542957e-03	-3.870659036097009952e-06
9.404999999999999361e+00	1.304999999999999953e-03	3.697140391042109204e-06	1.349215371390731066e-03	-3.802746016208166058e-06
9.428000000000000824e+00	1.284999999999999901e-03	3.631576494472935081e-06	1.328735960887298057e-03	-3.736098736700363023e-06
9.451999999999999957e+00	1.265000000000000065e-03	3.566289726032973145e-06	1.307690067960672487e-03	-3.667876649914646041e-06
9.474999999999999645e+00	1.245999999999999929e-03	3.504092358883443568e-06	1.287826857005743876e-03	-3.603739643103582630e-06
9.499000000000000554e+00	1.226000000000000093e-03	3.440060749928698912e-06	1.267414264512805666e-03	-3.538084626630351735e-06
9.522000000000000242e+00	1.206999999999999957e-03	3.378385884772786020e-06	1.248148915481209209e-03	-3.476359426916518730e-06
9.544999999999999929e+00	1.188999999999999953e-03	3.320452826711491574e-06	1.229169681216710219e-03	-3.415780325674921853e-06
9.569000000000000838e+00	1.170000000000000033e-03	3.259962106957687313e-06	1.209665765342182817e-03	-3.353765265511857851e-06
9.592000000000000526e+00	1.152000000000000029e-03	3.202492661162551337e-06	1.191258171641125085e-03	-3.295459320094349589e-06
9.615999999999999659e+00	1.134000000000000025e-03	3.145251846074015648e-06	1.172341746203584521e-03	-3.235768818394397780e-06
9.638999999999999346e+00	1.116000000000000021e-03	3.088239661692078552e-06	1.154488750198019763e-03	-3.179646767991454122e-06
9.663000000000000256e+00	1.098999999999999934e-03	3.034851504949843898e-06	1.136142448331878925e-03	-3.122190848962312212e-06
9.685999999999999943e+00	1.080999999999999930e-03	2.978279838823298508e-06	1.118827663907719788e-03	-3.068168282137028377e-06
9.710000000000000853e+00	1.064000000000000059e-03	2.925299868721382088e-06	1.101034522524570571e-03	-3.012859622801483591e-06
9.733999999999999986e+00	1.048000000000000103e-03	2.875259766190178991e-06	1.083517413113660455e-03	-2.958614432122459555e-06
9.756999999999999673e+00	1.031000000000000015e-03	2.822666620768618585e-06	1.066985333332267066e-03	-2.907607911855581541e-06
9.781000000000000583e+00	1.015000000000000060e-03	2.773001795912389389e-06	1.049996726405584210e-03	-2.855384746625617000e-06
9.804000000000000270e+00	9.990999999999999447e-04	2.724371178593358406e-06	1.033963570789488530e-03	-2.806278134165997931e-06
9.827999999999999403e+00	9.833000000000001028e-04	2.675610253318572142e-06	1.017487749259001276e-03	-2.755998245979700166e-06
9.852000000000000313e+00	9.677999999999999971e-04	2.628405113814170103e-06	1.001267802771346489e-03	-2.706680806728106451e-06
9.875000000000000000e+00	9.525999999999999529e-04	2.581624269022596119e-06	9.859601954373636932e-04	-2.660303736491279287e-06
9.898999999999999133e+00	9.374999999999999653e-04	2.535830635456309557e-06	9.702301403201787477e-04	-2.612816249212723608e-06
9.923000000000000043e+00	9.227000000000000392e-04	2.491003832650807477e-06	9.547446148066375581e-04	-2.566235763559812034e-06
9.946999999999999176e+00	9.079999999999999530e-04	2.447124519372073138e-06	9.394998492300271186e-04	-2.520543899457155909e-06
9.970000000000000639e+00	8.936000000000000366e-04	2.403672214352431524e-06	9.251127483932184521e-04	-2.477572897959835763e-06
9.993999999999999773e+00	8.794000000000000167e-04	2.361414216099635071e-06	9.103287698804386589e-04	-2.433569434355941625e-06
1.001999999999999957e+01	8.654999999999999499e-04	2.319591886359969302e-06	8.945722582855096788e-04	-2.386843102525243893e-06
1.003999999999999915e+01	8.517000000000000482e-04	2.278673225261639221e-06	8.826327578285229729e-04	-2.351554950634967998e-06
1.007000000000000028e+01	8.381000000000000429e-04	2.238416207571800239e-06	8.650136463650443669e-04	-2.299668206057722597e-06
1.008999999999999986e+01	8.247999999999999906e-04	2.199084682363471961e-06	8.534580784545371104e-04	-2.265760195898893069e-06
1.010999999999999943e+01	8.115999999999999950e-04	2.160142175766524657e-06	8.420526455476292759e-04	-2.232388098615070675e-06
1.014000000000000057e+01	7.986000000000000043e-04	2.122314070659166543e-06	8.252218549142005272e-04	-2.183315664805046781e-06
1.016000000000000014e+01	7.858999999999999667e-04	2.084933354275403246e-06	8.141834889531908773e-04	-2.151245187365573869e-06
1.017999999999999972e+01	7.732999999999999857e-04	2.048381250997981111e-06	8.032886701606100407e-04	-2.119680227564962680e-06
1.021000000000000085e+01	7.609000000000000095e-04	2.012459960624675598e-06	7.872115325587652167e-04	-2.073261906869640048e-06
1.023000000000000043e+01	7.487000000000000382e-04	1.977167058284356197e-06	7.766675165472183926e-04	-2.042923652054622393e-06
1.025999999999999979e+01	7.366000000000000152e-04	1.942236443237952698e-06	7.611082094850054377e-04	-1.998307440569070492e-06
1.027999999999999936e+01	7.248000000000000536e-04	1.908193446495401985e-06	7.509039442616146764e-04	-1.969146024633897439e-06
1.030000000000000071e+01	7.131000000000000403e-04	1.874508695594883202e-06	7.408325459903786388e-04	-1.940441735758838577e-06
1.033000000000000007e+01	7.016000000000000318e-04	1.841848510482068354e-06	7.259708170740087566e-04	-1.898225562417370475e-06
1.034999999999999964e+01	6.903000000000000282e-04	1.809792349220879623e-06	7.162241108993322577e-04	-1.870630621757318968e-06
1.038000000000000078e+01	6.790999999999999728e-04	1.778076305003270488e-06	7.018416443815838224e-04	-1.830044120521962677e-06
1.040000000000000036e+01	6.681000000000000306e-04	1.746960820535672666e-06	6.924093812689355353e-04	-1.803513488803317770e-06
1.041999999999999993e+01	6.572999999999999850e-04	1.716443817357116514e-06	6.831000903865737297e-04	-1.777396347355187706e-06
1.044999999999999929e+01	6.467000000000000526e-04	1.686523217006633446e-06	6.693632522904579153e-04	-1.738980776563731695e-06
1.047000000000000064e+01	6.361999999999999600e-04	1.656936498316822524e-06	6.603544673641049230e-04	-1.713867190490511702e-06
1.050000000000000000e+01	6.258000000000000325e-04	1.628043927855658406e-06	6.470611633893200761e-04	-1.676925829341001256e-06
1.051999999999999957e+01	6.156000000000000014e-04	1.599731132534814454e-06	6.383433735131531159e-04	-1.652775068460741729e-06
1.053999999999999915e+01	6.055999999999999751e-04	1.571646736980461852e-06	6.297393889690841920e-04	-1.628998444973793395e-06
1.057000000000000028e+01	5.957000000000000055e-04	1.544578651104964066e-06	6.170435851226248932e-04	-1.594021399786873407e-06
1.058999999999999986e+01	5.860000000000000408e-04	1.517736078244611784e-06	6.087177059856604955e-04	-1.571152960969912150e-06
1.061999999999999922e+01	5.764000000000000243e-04	1.491208219015994174e-06	5.964323447739892361e-04	-1.537509976573943676e-06
1.064000000000000057e+01	5.670000000000000127e-04	1.465252629374197744e-06	5.883757370875279799e-04	-1.515512839686471947e-06
1.066999999999999993e+01	5.576999999999999492e-04	1.439931432208186786e-06	5.764878618551400827e-04	-1.483150350263026324e-06
1.068999999999999950e+01	5.485999999999999991e-04	1.415169110102751436e-06	5.686919915698847609e-04	-1.461989353737000363e-06
1.071000000000000085e+01	5.395000000000000490e-04	1.390448819096913292e-06	5.609980529391062759e-04	-1.441153078030498592e-06
1.074000000000000021e+01	5.307000000000000519e-04	1.366543053850847736e-06	5.496453961038469610e-04	-1.410495828077916011e-06
1.075999999999999979e+01	5.218999999999999464e-04	1.342677934063732532e-06	5.422006036664837230e-04	-1.390448331266526058e-06
1.078999999999999915e+01	5.132999999999999542e-04	1.319367532415255344e-06	5.312157301088505767e-04	-1.360950463521234383e-06
1.081000000000000050e+01	5.048999999999999669e-04	1.296901967415683392e-06	5.240121974895296363e-04	-1.341660153822695769e-06
1.083999999999999986e+01	4.964999999999999795e-04	1.274178846461025780e-06	5.133833627866163547e-04	-1.313274638926833294e-06
1.085999999999999943e+01	4.882999999999999971e-04	1.252289246089997056e-06	5.064133381113448485e-04	-1.294710534890211467e-06
1.088000000000000078e+01	4.802000000000000170e-04	1.230684337136706210e-06	4.995346319374336340e-04	-1.276428727031214531e-06
1.091000000000000014e+01	4.722999999999999876e-04	1.209619712565322457e-06	4.893852489253032803e-04	-1.249525412918343089e-06
1.092999999999999972e+01	4.644000000000000124e-04	1.188582454396698803e-06	4.827297572426960575e-04	-1.231929569875770253e-06
1.096000000000000085e+01	4.566999999999999879e-04	1.168084094969336448e-06	4.729097920298844758e-04	-1.206034174838058905e-06
1.098000000000000043e+01	4.491000000000000200e-04	1.148127290094473781e-06	4.664703401171241054e-04	-1.189096396806664022e-06
1.100999999999999979e+01	4.416000000000000003e-04	1.128443571896938271e-06	4.569692161399381905e-04	-1.164168046613713838e-06
1.102999999999999936e+01	4.341999999999999831e-04	1.108781908479685444e-06	4.507389370242325722e-04	-1.147862102926543094e-06
1.106000000000000050e+01	4.270000000000000249e-04	1.089902785617292178e-06	4.415465571367262025e-04	-1.123862537972007892e-06
1.108000000000000007e+01	4.198000000000000126e-04	1.071040290442652040e-06	4.355187844416081059e-04	-1.108163218098642934e-06
1.109999999999999964e+01	4.128000000000000050e-04	1.052942784374687874e-06	4.295701683388633519e-04	-1.092699569610301170e-06
1.113000000000000078e+01	4.058999999999999999e-04	1.034874030350129178e-06	4.207934362996797423e-04	-1.069937693236063589e-06
1.115000000000000036e+01	3.990999999999999973e-04	1.017076053601820749e-06	4.150382973210373712e-04	-1.055046856682519447e-06
1.117999999999999972e+01	3.923999999999999971e-04	9.997750599652304589e-07	4.065471518220456536e-04	-1.033127178616092611e-06
1.119999999999999929e+01	3.857999999999999993e-04	9.827365297610139781e-07	4.009793374082169641e-04	-1.018786536020269459e-06
1.123000000000000043e+01	3.793000000000000039e-04	9.659602897840901322e-07	3.927646117925297589e-04	-9.976753646764697231e-07
1.125000000000000000e+01	3.729000000000000110e-04	9.494461668293784882e-07	3.873780752446450044e-04	-9.838627425848205220e-07
1.127999999999999936e+01	3.665000000000000180e-04	9.329394339581125264e-07	3.794309021984465296e-04	-9.635278525926331557e-07
1.130000000000000071e+01	3.602999999999999758e-04	9.171571024695985710e-07	3.742198857626631027e-04	-9.502225636474806945e-07
1.133000000000000007e+01	3.541999999999999901e-04	9.014248272494235896e-07	3.665317572886332416e-04	-9.306335400643002226e-07
1.134999999999999964e+01	3.482000000000000069e-04	8.861550673298963981e-07	3.614906303663260965e-04	-9.178154671763477233e-07
1.138000000000000078e+01	3.423000000000000261e-04	8.711398034090280585e-07	3.540531773199481194e-04	-8.989424532304749444e-07
1.140000000000000036e+01	3.364999999999999936e-04	8.563790354868183589e-07	3.491764666853797183e-04	-8.865922062306414683e-07
1.141999999999999993e+01	3.308000000000000176e-04	8.418727635632675111e-07	3.443640544476135167e-04	-8.744239830579291259e-07
1.144999999999999929e+01	3.250999999999999875e-04	8.273664916397166633e-07	3.372641795645305507e-04	-8.565066346923926868e-07
1.147000000000000064e+01	3.196000000000000165e-04	8.135537328595164271e-07	3.326088881717832691e-04	-8.447808786254382559e-07
1.150000000000000000e+01	3.140999999999999912e-04	7.995532775068025352e-07	3.257408429600560686e-04	-8.275138609019894004e-07
1.151999999999999957e+01	3.087000000000000226e-04	7.859856039158733766e-07	3.212375864624949281e-04	-8.162129793248555395e-07
1.155000000000000071e+01	3.034000000000000022e-04	7.726663641457763707e-07	3.145939368622874570e-04	-7.995708443166678698e-07
1.157000000000000028e+01	2.981999999999999842e-04	7.595957314015923739e-07	3.102378787539593471e-04	-7.886784450209865277e-07
1.159999999999999964e+01	2.931000000000000228e-04	7.467738788884023488e-07	3.038114543271606049e-04	-7.726369641939092016e-07
1.161999999999999922e+01	2.880000000000000073e-04	7.341124142799930098e-07	2.995978454187331460e-04	-7.621370027339394883e-07
1.165000000000000036e+01	2.829999999999999942e-04	7.215307972138127241e-07	2.933816013647061352e-04	-7.466724362536131497e-07
1.166999999999999993e+01	2.781999999999999859e-04	7.096140567176310972e-07	2.893058498861156486e-04	-7.365495696490407819e-07
1.169999999999999929e+01	2.732999999999999752e-04	6.974310422772992510e-07	2.832930805224936747e-04	-7.216397554506962852e-07
1.172000000000000064e+01	2.686000000000000236e-04	6.857473203497627495e-07	2.793507864676051658e-04	-7.118795186348482735e-07
1.175000000000000000e+01	2.639000000000000178e-04	6.740527442371653393e-07	2.735349364000081254e-04	-6.975029133150847927e-07
1.176999999999999957e+01	2.594000000000000168e-04	6.628583843977939446e-07	2.697217645832157519e-04	-6.880910727247256648e-07
1.180000000000000071e+01	2.548000000000000135e-04	6.515450904029692651e-07	2.640964555943796192e-04	-6.742268714536589895e-07
1.182000000000000028e+01	2.504000000000000149e-04	6.405830563119196752e-07	2.604082717359645720e-04	-6.651500915323177593e-07
1.184999999999999964e+01	2.460000000000000164e-04	6.297528890223530759e-07	2.549674213125135633e-04	-6.517788098237920023e-07
1.186999999999999922e+01	2.416999999999999932e-04	6.191636500001191130e-07	2.514002057764408481e-04	-6.430242323925867967e-07
1.190000000000000036e+01	2.374999999999999995e-04	6.088158588604604623e-07	2.461378255819159327e-04	-6.301267215712283875e-07
1.191999999999999993e+01	2.333000000000000059e-04	5.985882143118200339e-07	2.426876420843600214e-04	-6.216818081241194298e-07
1.194999999999999929e+01	2.291999999999999875e-04	5.884656475121721962e-07	2.375979835549048205e-04	-6.092399413069994344e-07
1.197000000000000064e+01	2.251999999999999987e-04	5.787158180463131745e-07	2.342610934477961173e-04	-6.010930134005010156e-07
1.200000000000000000e+01	2.212000000000000099e-04	5.688198034922951328e-07	2.293386124979273418e-04	-5.890895206498796715e-07
1.201999999999999957e+01	2.172999999999999964e-04	5.592927157602896028e-07	2.261113428796539271e-04	-5.812291386878586950e-07
1.205000000000000071e+01	2.135000000000000125e-04	5.500052283899976202e-07	2.213505877500775978e-04	-5.696470752481017731e-07
1.207000000000000028e+01	2.097000000000000014e-04	5.408212599229711541e-07	2.182293839817017007e-04	-5.620622745268580223e-07
1.209999999999999964e+01	2.059999999999999928e-04	5.317546090306442992e-07	2.136251695402289173e-04	-5.508858142503154816e-07
1.211999999999999922e+01	2.023000000000000113e-04	5.227876665298064446e-07	2.106066331510693705e-04	-5.435662781886725004e-07
1.215000000000000036e+01	1.987000000000000051e-04	5.139433532261443454e-07	2.061538963899707576e-04	-5.327800582150598477e-07
1.216999999999999993e+01	1.952000000000000013e-04	5.054539948679801240e-07	2.032346758923180246e-04	-5.257156223986568235e-07
1.219999999999999929e+01	1.916999999999999976e-04	4.970551072969978794e-07	1.989284772847308249e-04	-5.153047391834323967e-07
1.222000000000000064e+01	1.882999999999999962e-04	4.887828903750757858e-07	1.961053719489134757e-04	-5.084858443385090753e-07
1.225000000000000000e+01	1.848999999999999949e-04	4.804910435440013069e-07	1.919410144916822386e-04	-4.984363741239439860e-07
1.226999999999999957e+01	1.815999999999999960e-04	4.725445676439560221e-07	1.892109241399658726e-04	-4.918538479067492787e-07
1.230000000000000071e+01	1.782999999999999971e-04	4.645752286732508462e-07	1.851837861197306776e-04	-4.821521182664055928e-07
1.233000000000000007e+01	1.751000000000000007e-04	4.568439312185325670e-07	1.812368222114562656e-04	-4.726526984881937723e-07
1.234999999999999964e+01	1.719000000000000042e-04	4.490904635134775056e-07	1.786492894006374232e-04	-4.664299369530093234e-07
1.238000000000000078e+01	1.688000000000000101e-04	4.416738796904944288e-07	1.748325178263778151e-04	-4.572577905272039306e-07
1.240000000000000036e+01	1.657999999999999914e-04	4.343985734783821697e-07	1.723303624848603771e-04	-4.512491205092312364e-07
1.242999999999999972e+01	1.627999999999999998e-04	4.271964752804030956e-07	1.686395443519657074e-04	-4.423920141048115190e-07
1.244999999999999929e+01	1.598000000000000082e-04	4.199701283711180186e-07	1.662199652054726512e-04	-4.365893607926213258e-07
1.248000000000000043e+01	1.568999999999999919e-04	4.129827467382505090e-07	1.626509886779791358e-04	-4.280355183777188388e-07
1.250000000000000000e+01	1.540000000000000028e-04	4.060608366259092123e-07	1.603113238496522042e-04	-4.224313334219982427e-07
1.252999999999999936e+01	1.511999999999999889e-04	3.992889798485302098e-07	1.568602686307940812e-04	-4.141696980319988123e-07
1.255000000000000071e+01	1.484000000000000022e-04	3.925801697205468570e-07	1.545979249420838860e-04	-4.087566740172446055e-07
1.258000000000000007e+01	1.456999999999999908e-04	3.861104980740617165e-07	1.512609263984803735e-04	-4.007763583669896140e-07
1.260999999999999943e+01	1.430000000000000064e-04	3.796158848959476230e-07	1.479905685381590133e-04	-3.929598291252742221e-07
1.263000000000000078e+01	1.403999999999999975e-04	3.733622577201932418e-07	1.458467145881514138e-04	-3.878380445777603884e-07
1.266000000000000014e+01	1.377999999999999885e-04	3.671641716403349412e-07	1.426845604431060586e-04	-3.802866036096070562e-07
1.267999999999999972e+01	1.352000000000000066e-04	3.609390655678785730e-07	1.406116577927153026e-04	-3.753382826657445895e-07
1.271000000000000085e+01	1.327000000000000000e-04	3.549544258825397178e-07	1.375541650409793279e-04	-3.680421755437851008e-07
1.273000000000000043e+01	1.302999999999999959e-04	3.492118114300450792e-07	1.355498760095467210e-04	-3.632608914541831835e-07
1.275999999999999979e+01	1.277999999999999893e-04	3.432495152001237040e-07	1.325936217332987922e-04	-3.562107720803332724e-07
1.277999999999999936e+01	1.254999999999999877e-04	3.377242153889521026e-07	1.306557303499328770e-04	-3.515905286825108758e-07
1.281000000000000050e+01	1.231000000000000106e-04	3.319764625190617530e-07	1.277974444924124100e-04	-3.447775855486731838e-07
1.283999999999999986e+01	1.207999999999999954e-04	3.264712544972579250e-07	1.249963874044570050e-04	-3.381027675232889827e-07
1.285999999999999943e+01	1.184999999999999937e-04	3.210079043699703403e-07	1.231602425485728129e-04	-3.337281003519275264e-07
1.289000000000000057e+01	1.162999999999999944e-04	3.157197223143548592e-07	1.204520524999899017e-04	-3.272767631270867193e-07
1.291000000000000014e+01	1.140999999999999952e-04	3.104720125126095625e-07	1.186768124068138594e-04	-3.230484213303169228e-07
1.293999999999999950e+01	1.119999999999999983e-04	3.054690992250007588e-07	1.160584897191875304e-04	-3.168126433151830720e-07
1.296000000000000085e+01	1.097999999999999991e-04	3.002295300620510113e-07	1.143421732289950563e-04	-3.127254022211412098e-07
1.299000000000000021e+01	1.077000000000000022e-04	2.951714220887076814e-07	1.118107632485355830e-04	-3.066973919070517156e-07
1.301999999999999957e+01	1.056999999999999943e-04	2.904223697144614847e-07	1.093301194184262502e-04	-3.007904188040413298e-07
1.303999999999999915e+01	1.036999999999999999e-04	2.856456045272941646e-07	1.077040724312647866e-04	-2.969184172352788226e-07
1.307000000000000028e+01	1.017000000000000055e-04	2.808998430495823907e-07	1.053058505184204852e-04	-2.912075124129650894e-07
1.308999999999999986e+01	9.972999999999999552e-05	2.761495666927654919e-07	1.037338478539732994e-04	-2.874638876078446332e-07
1.311999999999999922e+01	9.781000000000000035e-05	2.715672588497639886e-07	1.014153450355528943e-04	-2.819420656339945478e-07
1.314000000000000057e+01	9.592999999999999802e-05	2.670674890012457924e-07	9.989559734539578157e-05	-2.783221950272695789e-07
1.316999999999999993e+01	9.406999999999999889e-05	2.626496393824229350e-07	9.765418002847937157e-05	-2.729826798328570868e-07
1.319999999999999929e+01	9.225000000000000615e-05	2.583137273138034807e-07	9.545781231779949653e-05	-2.677494962285951046e-07
1.322000000000000064e+01	9.045000000000000305e-05	2.540045581096528505e-07	9.401815525416804898e-05	-2.643186657545357335e-07
1.325000000000000000e+01	8.869000000000000635e-05	2.497789430364594028e-07	9.189489654325877944e-05	-2.592576963171856884e-07
1.326999999999999957e+01	8.695999999999999412e-05	2.456598144469151808e-07	9.050316203204568279e-05	-2.559396041080228996e-07
1.330000000000000071e+01	8.524999999999999863e-05	2.415673940808237597e-07	8.845058601582260070e-05	-2.510447080336016732e-07
1.333000000000000007e+01	8.357999999999999598e-05	2.375590474609317205e-07	8.643931316951778776e-05	-2.462466887527171797e-07
1.334999999999999964e+01	8.192999999999999654e-05	2.336260970126931442e-07	8.512100930309487523e-05	-2.431008293388315912e-07
1.338000000000000078e+01	8.030999999999999511e-05	2.297484855877563865e-07	8.317677190131980410e-05	-2.384597788933937285e-07
1.340000000000000036e+01	7.872000000000000525e-05	2.259724935836997165e-07	8.190241192228410016e-05	-2.354167057609659145e-07
1.342999999999999972e+01	7.715000000000000503e-05	2.221783554606824364e-07	8.002298224868664408e-05	-2.309270772599679394e-07
1.346000000000000085e+01	7.561000000000000284e-05	2.184855365364051597e-07	7.818141375385798694e-05	-2.265257767275273263e-07
1.348000000000000043e+01	7.409999999999999866e-05	2.148922527985362384e-07	7.697436879377148023e-05	-2.236397493527290556e-07
1.350999999999999979e+01	7.260999999999999768e-05	2.113257927541738460e-07	7.519425576913021199e-05	-2.193816286716340489e-07
1.352999999999999936e+01	7.114999999999999472e-05	2.078159880917270200e-07	7.402749954386550284e-05	-2.165893848899001711e-07
1.356000000000000050e+01	6.970999999999999495e-05	2.043747091327303592e-07	7.230680368671080498e-05	-2.124694512215683769e-07
1.358999999999999986e+01	6.830000000000000676e-05	2.009901201966654203e-07	7.062080845040855852e-05	-2.084301143160204860e-07
1.360999999999999943e+01	6.690999999999999465e-05	1.976336713127207052e-07	6.951575440361375767e-05	-2.057811891666658345e-07
1.364000000000000057e+01	6.553999999999999930e-05	1.943438601968459353e-07	6.788608863686776353e-05	-2.018725465774765352e-07
1.366000000000000014e+01	6.420000000000000197e-05	1.911117148258578308e-07	6.681796554673628146e-05	-1.993092496719692148e-07
1.368999999999999950e+01	6.287999999999999427e-05	1.879446945652342789e-07	6.524276849400702032e-05	-1.955268103368330277e-07
1.372000000000000064e+01	6.158000000000000333e-05	1.848056873396718289e-07	6.369937387758019590e-05	-1.918179752565479819e-07
1.374000000000000021e+01	6.030999999999999686e-05	1.817603725157934411e-07	6.268780281599997607e-05	-1.893855718452588680e-07
1.376999999999999957e+01	5.906000000000000036e-05	1.787433247610946109e-07	6.119602928783810685e-05	-1.857961149607827965e-07
1.380000000000000071e+01	5.783000000000000027e-05	1.757886943439978561e-07	5.973441266339329865e-05	-1.822763454415557256e-07
1.382000000000000028e+01	5.661999999999999661e-05	1.728624580131398336e-07	5.877645546894838579e-05	-1.799678344721505319e-07
1.384999999999999964e+01	5.543000000000000292e-05	1.699654125118920657e-07	5.736375389903179776e-05	-1.765610094900750469e-07
1.386999999999999922e+01	5.425999999999999888e-05	1.671610086348384352e-07	5.643785731155260210e-05	-1.743264918140404876e-07
1.390000000000000036e+01	5.310999999999999803e-05	1.643540701901031046e-07	5.507245349791540563e-05	-1.710287861552712312e-07
1.392999999999999972e+01	5.198000000000000038e-05	1.616374524214797616e-07	5.373468415371004768e-05	-1.677948020844446828e-07
1.394999999999999929e+01	5.086999999999999915e-05	1.589494019441759547e-07	5.285791695152280083e-05	-1.656735706181972362e-07
1.398000000000000043e+01	4.978000000000000111e-05	1.562908194246115664e-07	5.156497686452787691e-05	-1.625429013879642111e-07
1.400999999999999979e+01	4.870999999999999950e-05	1.536907282608187712e-07	5.029820839854718328e-05	-1.594725168299711949e-07
1.402999999999999936e+01	4.764999999999999948e-05	1.511164966155829818e-07	4.946798066847384154e-05	-1.574584919473453259e-07
1.406000000000000050e+01	4.661999999999999749e-05	1.486305360530035766e-07	4.824369057828379898e-05	-1.544859319017022658e-07
1.408999999999999986e+01	4.559999999999999709e-05	1.461421332987855438e-07	4.704421442475390500e-05	-1.515705066002748417e-07
1.410999999999999943e+01	4.459999999999999989e-05	1.437097566146896354e-07	4.625810164880561409e-05	-1.496580575840761455e-07
1.414000000000000057e+01	4.361999999999999911e-05	1.413075291616508341e-07	4.509887074173139765e-05	-1.468352813327213092e-07
1.416000000000000014e+01	4.264999999999999992e-05	1.389285458304496072e-07	4.433913417317082088e-05	-1.449835473419883027e-07
1.418999999999999950e+01	4.169999999999999716e-05	1.366044223218267461e-07	4.321881254512812429e-05	-1.422503309082461382e-07
1.422000000000000064e+01	4.076999999999999759e-05	1.343346217000319606e-07	4.212122284338882112e-05	-1.395694352475758061e-07
1.424000000000000021e+01	3.984999999999999963e-05	1.320855306323929966e-07	4.140189975168423535e-05	-1.378107186474452753e-07
1.426999999999999957e+01	3.894999999999999808e-05	1.298894922809898831e-07	4.034118387721304908e-05	-1.352146890207736884e-07
1.430000000000000071e+01	3.806999999999999973e-05	1.277241805109130723e-07	3.930199259247791905e-05	-1.326681980204293337e-07
1.432000000000000028e+01	3.720000000000000298e-05	1.256000107210186608e-07	3.862094550682282595e-05	-1.309975783172289238e-07
1.434999999999999964e+01	3.635000000000000264e-05	1.235066252474774425e-07	3.761668657661724878e-05	-1.285315100457444098e-07
1.438000000000000078e+01	3.550999999999999713e-05	1.214316168330045547e-07	3.663283301889444846e-05	-1.261124398469054843e-07
1.440000000000000036e+01	3.468000000000000000e-05	1.193942112415639909e-07	3.598806319120021933e-05	-1.245253746291619831e-07
1.442999999999999972e+01	3.386999999999999928e-05	1.173877862655681058e-07	3.503730342284123826e-05	-1.221825605799331196e-07
1.446000000000000085e+01	3.308000000000000176e-05	1.154328262925678166e-07	3.410586412299658672e-05	-1.198842839583507956e-07
1.448000000000000043e+01	3.228999999999999747e-05	1.134777508495136802e-07	3.349544987885362903e-05	-1.183764131743915537e-07
1.450999999999999979e+01	3.152999999999999797e-05	1.116078287976623091e-07	3.259536684340861185e-05	-1.161504395755661888e-07
1.453999999999999915e+01	3.076999999999999847e-05	1.097170586275905212e-07	3.171359613832834394e-05	-1.139667038619923816e-07
1.456000000000000050e+01	3.002999999999999878e-05	1.078759694481824827e-07	3.113573807975107731e-05	-1.125339247764676607e-07
1.458999999999999986e+01	2.930000000000000069e-05	1.060655953030953529e-07	3.028366084222802073e-05	-1.104186999063553076e-07
1.461999999999999922e+01	2.858999999999999901e-05	1.043042208753543238e-07	2.944892299796847429e-05	-1.083435091396232562e-07
1.464000000000000057e+01	2.788000000000000073e-05	1.025348674668931023e-07	2.890189503300787262e-05	-1.069819153120072140e-07
1.466999999999999993e+01	2.718999999999999886e-05	1.008135438273257747e-07	2.809529688597641278e-05	-1.049717662966631585e-07
1.469999999999999929e+01	2.650999999999999860e-05	9.910347274450493173e-08	2.730513044038541183e-05	-1.029996410582019538e-07
1.472000000000000064e+01	2.585000000000000153e-05	9.747193861880199848e-08	2.678731522073762075e-05	-1.017056468953078668e-07
1.475000000000000000e+01	2.519000000000000107e-05	9.581227021448141925e-08	2.602379209514771026e-05	-9.979524458697658701e-08
1.477999999999999936e+01	2.455000000000000042e-05	9.420006577579091916e-08	2.527583026156475146e-05	-9.792091191179514276e-08
1.481000000000000050e+01	2.392000000000000137e-05	9.262513507047931919e-08	2.454311999050608906e-05	-9.608193784333479757e-08
1.483000000000000007e+01	2.330000000000000053e-05	9.107180881224076604e-08	2.406296744424687951e-05	-9.487524958289479931e-08
1.485999999999999943e+01	2.269000000000000129e-05	8.952593037247477242e-08	2.335499312950362966e-05	-9.309363788062826556e-08
1.489000000000000057e+01	2.209000000000000026e-05	8.801305904759835240e-08	2.266145472805430232e-05	-9.134551533825997747e-08
1.491000000000000014e+01	2.150000000000000083e-05	8.651882458941136259e-08	2.220697267784408531e-05	-9.019839153618559374e-08
1.493999999999999950e+01	2.091999999999999960e-05	8.505445646064956581e-08	2.153685747109621446e-05	-8.850470123196886452e-08
1.497000000000000064e+01	2.034999999999999998e-05	8.360643889151121808e-08	2.088042418828394163e-05	-8.684287893151920266e-08
1.499000000000000021e+01	1.980000000000000016e-05	8.222703362836337122e-08	2.045026623000365177e-05	-8.575241078343238406e-08
1.501999999999999957e+01	1.925000000000000035e-05	8.082095478277895830e-08	1.981602148125193553e-05	-8.414239438379140911e-08
1.505000000000000071e+01	1.870999999999999874e-05	7.945035411123624486e-08	1.919472715395596131e-05	-8.256267097182393263e-08
1.507000000000000028e+01	1.817999999999999873e-05	7.809193553037342328e-08	1.878759854873688536e-05	-8.152603916881229735e-08
1.509999999999999964e+01	1.766000000000000032e-05	7.676572732102871927e-08	1.818731977944149325e-05	-7.999539348443939001e-08
1.513000000000000078e+01	1.715000000000000012e-05	7.545976678562447496e-08	1.759931443568188710e-05	-7.849334483145948283e-08
1.516000000000000014e+01	1.665000000000000152e-05	7.418261025515010486e-08	1.702333237088123066e-05	-7.701926053051236510e-08
1.517999999999999972e+01	1.616000000000000113e-05	7.292312641641562872e-08	1.664590114169342517e-05	-7.605176373510750805e-08
1.521000000000000085e+01	1.567999999999999895e-05	7.169858958947519265e-08	1.608941169864039030e-05	-7.462296252856081497e-08
1.524000000000000021e+01	1.520000000000000016e-05	7.045151300802560550e-08	1.554430546248196439e-05	-7.322070432406273799e-08
1.525999999999999979e+01	1.473999999999999948e-05	6.928107390130824787e-08	1.518711169207317464e-05	-7.230039734147131690e-08
1.528999999999999915e+01	1.428000000000000050e-05	6.808359170798203477e-08	1.466046709015463213e-05	-7.094141484481241668e-08
1.532000000000000028e+01	1.382999999999999972e-05	6.692022514206225026e-08	1.414459539113360756e-05	-6.960782422430127985e-08
1.534999999999999964e+01	1.339000000000000055e-05	6.578069736875730029e-08	1.363927355320967718e-05	-6.829909376690193790e-08
1.536999999999999922e+01	1.295999999999999958e-05	6.467089736081292158e-08	1.330815193691879616e-05	-6.743990782750004375e-08
1.540000000000000036e+01	1.253000000000000031e-05	6.353796870108481547e-08	1.281996205734698872e-05	-6.617018246943033265e-08
1.542999999999999972e+01	1.211999999999999916e-05	6.248754339482390091e-08	1.234178791104785908e-05	-6.492224942103744036e-08
1.544999999999999929e+01	1.170999999999999969e-05	6.141484968868034212e-08	1.202847250429464158e-05	-6.410180823330047392e-08
1.548000000000000043e+01	1.130000000000000023e-05	6.031491659683641564e-08	1.156655576573118836e-05	-6.288753331863347961e-08
1.550999999999999979e+01	1.091000000000000058e-05	5.930406287802576973e-08	1.111412928491063830e-05	-6.169182728535918142e-08
1.553999999999999915e+01	1.051999999999999923e-05	5.826524231217556468e-08	1.067098350001984752e-05	-6.051337102553035697e-08
1.556000000000000050e+01	1.013999999999999948e-05	5.725536431531984237e-08	1.038060509648188132e-05	-5.973666137122083346e-08
1.558999999999999986e+01	9.765000000000000527e-06	5.624294597727968330e-08	9.952460744670808493e-06	-5.858401081136787086e-08
1.561999999999999922e+01	9.398000000000000483e-06	5.523604710781297157e-08	9.533039348395744005e-06	-5.744508969892469798e-08
1.565000000000000036e+01	9.037000000000000043e-06	5.426214957973313645e-08	9.122141130102716502e-06	-5.631778951537579785e-08
1.566999999999999993e+01	8.682999999999999706e-06	5.328959727778052758e-08	8.852878933169932703e-06	-5.556800692718434675e-08
1.569999999999999929e+01	8.335000000000000666e-06	5.226064940153347175e-08	8.455927571116361117e-06	-5.443513115781126705e-08
1.573000000000000043e+01	7.994000000000000034e-06	5.127640575662976476e-08	8.067231910127270462e-06	-5.327942188338287190e-08
1.575999999999999979e+01	7.659000000000000701e-06	5.027729534229442366e-08	7.686708423081112918e-06	-5.208634059530203107e-08
1.577999999999999936e+01	7.328999999999999625e-06	4.925349743044853236e-08	7.437561550909122389e-06	-5.126382389695926101e-08
1.581000000000000050e+01	7.006999999999999997e-06	4.818182563428144657e-08	7.071005482631056402e-06	-4.998768990012838117e-08
1.583999999999999986e+01	6.691999999999999625e-06	4.705898905725876336e-08	6.713624491451587555e-06	-4.866186711502401354e-08
1.586999999999999922e+01	6.384000000000000202e-06	4.592511931659188248e-08	6.366065409036000711e-06	-4.728763367425525779e-08
1.589000000000000057e+01	6.085000000000000185e-06	4.475786718336043498e-08	6.140133721448767918e-06	-4.634521119418089382e-08
1.591999999999999993e+01	5.793999999999999922e-06	4.352062865049784161e-08	5.810371877261198532e-06	-4.489311432895598550e-08
1.594999999999999929e+01	5.511999999999999912e-06	4.226167020050832790e-08	5.492132287341768712e-06	-4.339608860822971130e-08
1.598000000000000043e+01	5.239000000000000154e-06	4.098520071685429684e-08	5.185777680546605502e-06	-4.185984317867759522e-08
1.600000000000000000e+01	4.974999999999999801e-06	3.966670590710594236e-08	4.988151683800200614e-06	-4.081950362264421302e-08
1.603000000000000114e+01	4.721000000000000200e-06	3.837744234148666841e-08	4.701619839273944519e-06	-3.924343290683688278e-08
1.605999999999999872e+01	4.475000000000000353e-06	3.704943279930207338e-08	4.426966448903064575e-06	-3.765907790713324489e-08
1.608999999999999986e+01	4.239000000000000411e-06	3.570738787207348217e-08	4.164180150260132365e-06	-3.607806670406868996e-08
1.610999999999999943e+01	4.011999999999999874e-06	3.437432651503347871e-08	3.995570962636658583e-06	-3.503143463854158138e-08
1.614000000000000057e+01	3.794000000000000013e-06	3.305414584249909350e-08	3.752410847167277067e-06	-3.347719451474647971e-08
1.617000000000000171e+01	3.586000000000000056e-06	3.175959952191673024e-08	3.520749061617312959e-06	-3.194509601726036426e-08
1.619999999999999929e+01	3.385999999999999853e-06	3.045746681879721878e-08	3.300354748353313060e-06	-3.043881730923932467e-08
1.621999999999999886e+01	3.194999999999999903e-06	2.918211162116271653e-08	3.159571476400665294e-06	-2.945078293233908473e-08
1.625000000000000000e+01	3.013000000000000206e-06	2.791987959514689747e-08	2.957446664194070625e-06	-2.799565533736239400e-08
1.628000000000000114e+01	2.838999999999999839e-06	2.668450590365377593e-08	2.765957867849502913e-06	-2.657589961909016748e-08
1.630999999999999872e+01	2.673000000000000073e-06	2.547917752016928852e-08	2.584763111069009813e-06	-2.519429375429172468e-08
1.633999999999999986e+01	2.515000000000000061e-06	2.430708141817935862e-08	2.413497179750600248e-06	-2.385342113645214442e-08
1.635999999999999943e+01	2.364999999999999803e-06	2.315775023730356369e-08	2.304656452364249723e-06	-2.298340490346694201e-08
1.639000000000000057e+01	2.222000000000000071e-06	2.203974608203400862e-08	2.149132360128801484e-06	-2.171612305337310462e-08
1.642000000000000171e+01	2.087000000000000093e-06	2.096578220529823144e-08	2.002572734489679153e-06	-2.049636176698675180e-08
1.644999999999999929e+01	1.958999999999999794e-06	1.992873410477444241e-08	1.864614738092437765e-06	-1.932535945252707873e-08
1.648000000000000043e+01	1.836999999999999945e-06	1.891036328545893602e-08	1.734891337026398548e-06	-1.820270037767783111e-08
1.650000000000000000e+01	1.721999999999999988e-06	1.793531683034342326e-08	1.652803286027451000e-06	-1.748085914720903977e-08
1.653000000000000114e+01	1.613000000000000057e-06	1.699560421170231108e-08	1.535993035391510728e-06	-1.643760758821060369e-08
1.655999999999999872e+01	1.509999999999999942e-06	1.609340781355314411e-08	1.426447174578733392e-06	-1.544130626205942143e-08
1.658999999999999986e+01	1.413000000000000066e-06	1.523091001991345372e-08	1.323807566298418659e-06	-1.449140020084931171e-08
1.660999999999999943e+01	1.320999999999999931e-06	1.439176604466248290e-08	1.259049392877051113e-06	-1.388349950240867853e-08
1.664000000000000057e+01	1.235000000000000034e-06	1.359743599730601265e-08	1.167168913311182768e-06	-1.300899061431326651e-08
1.667000000000000171e+01	1.153000000000000015e-06	1.282774725943855476e-08	1.081303381613249535e-06	-1.217844023350461450e-08
1.669999999999999929e+01	1.077000000000000022e-06	1.210656749118841047e-08	1.001124577869254579e-06	-1.139089440714639247e-08
1.673000000000000043e+01	1.004000000000000044e-06	1.140190571413977891e-08	9.263060730876570407e-07	-1.064540375392019010e-08
1.675000000000000000e+01	9.366999999999999636e-07	1.074577542336895935e-08	8.792494945183782933e-07	-1.017124719870055545e-08
1.678000000000000114e+01	8.730000000000000484e-07	1.011077730715102155e-08	8.126925409396545267e-07	-9.493156708543180619e-09
1.680999999999999872e+01	8.130999999999999951e-07	9.506230953531216719e-09	7.507295927362504101e-07	-8.853436160460869303e-09
1.683999999999999986e+01	7.570000000000000155e-07	8.933386903192616635e-09	6.930925327366374434e-07	-8.250514533519500473e-09
1.687000000000000099e+01	7.043999999999999813e-07	8.389922476002265671e-09	6.395146651192553785e-07	-7.682829107841751774e-09
1.689999999999999858e+01	6.550999999999999832e-07	7.874585399226299488e-09	5.897318718686796533e-07	-7.148827931959378384e-09
1.692000000000000171e+01	6.090000000000000137e-07	7.387248655805489464e-09	5.585332262342978516e-07	-6.810802386339719782e-09
1.694999999999999929e+01	5.658000000000000504e-07	6.925293384918794296e-09	5.145640946165072112e-07	-6.329670111339794359e-09
1.698000000000000043e+01	5.253999999999999798e-07	6.485405596021063647e-09	4.738045728850536977e-07	-5.878365804453435101e-09
1.701000000000000156e+01	4.877000000000000062e-07	6.073545275941145136e-09	4.360475458283456322e-07	-5.455479584279839163e-09
1.703999999999999915e+01	4.525000000000000086e-07	5.682209180580648564e-09	4.010869861068254385e-07	-5.059608956184476794e-09
1.705999999999999872e+01	4.196000000000000251e-07	5.312677872836636955e-09	3.792332752485780279e-07	-4.810016472306540709e-09
1.708999999999999986e+01	3.888999999999999950e-07	4.964391900298262968e-09	3.485050761027455405e-07	-4.456125265927128326e-09
1.712000000000000099e+01	3.602000000000000093e-07	4.637542943254901902e-09	3.201030473142266740e-07	-4.125685306864394502e-09
1.714999999999999858e+01	3.336000000000000226e-07	4.327812999043281967e-09	2.938742584952304762e-07	-3.817413920872666905e-09
1.717999999999999972e+01	3.087000000000000048e-07	4.036864836438669110e-09	2.696665761152794627e-07	-3.530035108141560367e-09
1.721000000000000085e+01	2.856000000000000163e-07	3.764466937983119370e-09	2.473286698369263828e-07	-3.262279572058606020e-09
1.723000000000000043e+01	2.640999999999999892e-07	3.508523522199473831e-09	2.334043599392133678e-07	-3.094074167627144332e-09
1.726000000000000156e+01	2.441000000000000219e-07	3.266785232438970260e-09	2.138835419754008836e-07	-2.856440378102460650e-09
1.728999999999999915e+01	2.255000000000000009e-07	3.041296466004808243e-09	1.959045249866183919e-07	-2.635526840872241155e-09
1.732000000000000028e+01	2.083000000000000057e-07	2.829766297028843650e-09	1.793587286956219210e-07	-2.430338244641191430e-09
1.735000000000000142e+01	1.921999999999999873e-07	2.631020972413814210e-09	1.641381333257395064e-07	-2.239884410168581811e-09
1.737999999999999901e+01	1.773999999999999871e-07	2.445835873571241773e-09	1.501355808462178107e-07	-2.063182268858188713e-09
1.739999999999999858e+01	1.636000000000000091e-07	2.271630822148118025e-09	1.414298500363742699e-07	-1.952572344992613290e-09
1.742999999999999972e+01	1.508000000000000004e-07	2.109570910987666789e-09	1.292582324520626747e-07	-1.796866236178790998e-09
1.746000000000000085e+01	1.389000000000000063e-07	1.956732438326712300e-09	1.180843627452385162e-07	-1.652729151106850044e-09
1.748999999999999844e+01	1.280000000000000080e-07	1.815743502590605660e-09	1.078336379643921991e-07	-1.519397988661523630e-09
1.751999999999999957e+01	1.177999999999999960e-07	1.682613458718708140e-09	9.843183668214827452e-08	-1.396113547263369046e-09
1.755000000000000071e+01	1.084000000000000045e-07	1.558986600277672085e-09	8.980607572786426343e-08	-1.282128857310239106e-09
1.757000000000000028e+01	9.975000000000000316e-08	1.444374488939762689e-09	8.445659837003287846e-08	-1.210988279763787163e-09
1.760000000000000142e+01	9.173000000000000149e-08	1.337248589867300620e-09	7.699639652115988132e-08	-1.111142085584960451e-09
1.762999999999999901e+01	8.431000000000000520e-08	1.236867354374538541e-09	7.016841209409854021e-08	-1.019046783659949376e-09
1.766000000000000014e+01	7.747000000000000483e-08	1.144124982558397701e-09	6.392270386880054654e-08	-9.341573650561396685e-10
1.769000000000000128e+01	7.114999999999999853e-08	1.057770645060678286e-09	5.820958366161950557e-08	-8.559315803847108126e-10
1.771999999999999886e+01	6.532000000000000522e-08	9.775085076034479190e-10	5.298126542220323988e-08	-7.838451625058875053e-10
1.775000000000000000e+01	5.994000000000000601e-08	9.025342635266986431e-10	4.820061810052419592e-08	-7.174726352472327637e-10
1.778000000000000114e+01	5.498999999999999808e-08	8.333978966968599738e-10	4.383474727937040234e-08	-6.564280527930477947e-10
1.780000000000000071e+01	5.041999999999999753e-08	7.687951151208059300e-10	4.113843340475390958e-08	-6.185019636643986661e-10
1.782999999999999829e+01	4.621999999999999962e-08	7.092907405668848921e-10	3.739122724537926082e-08	-5.654850836744302503e-10
1.785999999999999943e+01	4.234999999999999872e-08	6.538139614908306168e-10	3.397190965519917083e-08	-5.167766385234564183e-10
1.789000000000000057e+01	3.878000000000000050e-08	6.025053049481639962e-10	3.085027656431914122e-08	-4.720197458080138978e-10
1.792000000000000171e+01	3.550999999999999835e-08	5.549812371550621298e-10	2.800359182835392439e-08	-4.309364437148723447e-10
1.794999999999999929e+01	3.249999999999999985e-08	5.111281933135756987e-10	2.541084117710707911e-08	-3.932671133314140582e-10
1.798000000000000043e+01	2.972999999999999887e-08	4.703106839824075322e-10	2.305111508405443044e-08	-3.587534292109998259e-10
1.800000000000000000e+01	2.719000000000000061e-08	4.326411192589689479e-10	2.159714388957053557e-08	-3.373704572620793487e-10
1.803000000000000114e+01	2.485999999999999894e-08	3.980066849006601287e-10	1.957962016908433504e-08	-3.075457401202617570e-10
1.805999999999999872e+01	2.270999999999999954e-08	3.656832104648366809e-10	1.774200919160278397e-08	-2.802178249980109611e-10
1.808999999999999986e+01	2.075000000000000052e-08	3.360395073034568591e-10	1.607048700106024441e-08	-2.552075385742667319e-10
1.812000000000000099e+01	1.895000000000000094e-08	3.086396182282555326e-10	1.455189873191201858e-08	-2.323432639946093087e-10
1.814999999999999858e+01	1.729999999999999940e-08	2.834639710651073028e-10	1.317315448866776410e-08	-2.114542316860460713e-10
1.817999999999999972e+01	1.577999999999999969e-08	2.600161600525628857e-10	1.192122894405607272e-08	-1.923705141172768690e-10
1.821000000000000085e+01	1.439999999999999990e-08	2.386073192506885365e-10	1.078341579732557771e-08	-1.749260934220396691e-10
1.823999999999999844e+01	1.313000000000000077e-08	2.187763767345094438e-10	9.749837667910642349e-09	-1.589891229103437314e-10
1.826000000000000156e+01	1.195999999999999923e-08	2.003862695501199855e-10	9.114674161006502040e-09	-1.491472114010568357e-10
1.828999999999999915e+01	1.090000000000000000e-08	1.836331813189907627e-10	8.236779674128140121e-09	-1.354769575832513844e-10
1.832000000000000028e+01	9.930000000000000244e-09	1.682088069973745509e-10	7.441559804823205814e-09	-1.230204906881106303e-10
1.835000000000000142e+01	9.041999999999999175e-09	1.540018334533715703e-10	6.721010976067282231e-09	-1.116687833978892575e-10
1.837999999999999901e+01	8.229999999999999911e-09	1.409322399396721917e-10	6.067427771273713591e-09	-1.013166092591545415e-10
1.841000000000000014e+01	7.488000000000000612e-09	1.289177886839330108e-10	5.475040617958536051e-09	-9.188320427076824026e-11
1.844000000000000128e+01	6.810999999999999744e-09	1.178913338498472289e-10	4.938952261470713819e-09	-8.329884867387676736e-11
1.846999999999999886e+01	6.192999999999999604e-09	1.077664807431333660e-10	4.454293078691690612e-09	-7.549420973691862120e-11
1.850000000000000000e+01	5.629000000000000311e-09	9.847211135763263070e-11	4.016217053951806473e-09	-6.840029075250419800e-11
1.853000000000000114e+01	5.114000000000000331e-09	8.993526016632484308e-11	3.619905292757079909e-09	-6.194847795366996635e-11
1.855000000000000071e+01	4.645000000000000400e-09	8.211647105181358054e-11	3.376743096671388633e-09	-5.797310562528766483e-11
1.857999999999999829e+01	4.218000000000000117e-09	7.495740854289989254e-11	3.041264756501280789e-09	-5.246495134425877453e-11
1.860999999999999943e+01	3.828999999999999909e-09	6.839825915169576158e-11	2.738324262618946116e-09	-4.746454265994443675e-11
1.864000000000000057e+01	3.474000000000000204e-09	6.237773137362403857e-11	2.465031803290478849e-09	-4.292916183275630848e-11
1.867000000000000171e+01	3.150999999999999976e-09	5.685095931926596455e-11	2.218511450877871554e-09	-3.881629630837904152e-11
1.869999999999999929e+01	2.856999999999999957e-09	5.181047207613823470e-11	1.995905878848884124e-09	-3.508370436020060807e-11
1.873000000000000043e+01	2.589999999999999948e-09	4.720779531563969909e-11	1.794762331211171866e-09	-3.169479199339016415e-11
1.876000000000000156e+01	2.346999999999999857e-09	4.299545352513488067e-11	1.613313062668042392e-09	-2.862251971182173667e-11
1.878999999999999915e+01	2.125999999999999896e-09	3.914327437955593712e-11	1.449865368968980507e-09	-2.584090490805593812e-11
1.882000000000000028e+01	1.924999999999999867e-09	3.562034654549044739e-11	1.302734612639939656e-09	-2.332408877031920698e-11
1.885000000000000142e+01	1.743000000000000081e-09	3.241361613335204947e-11	1.170244174857224253e-09	-2.104633554399842057e-11
1.887000000000000099e+01	1.577000000000000034e-09	2.946317727920961313e-11	1.089230625241160955e-09	-1.964805452870454641e-11
1.889999999999999858e+01	1.426999999999999932e-09	2.679253968602454231e-11	9.777014468479249731e-10	-1.771574824117557030e-11
1.892999999999999972e+01	1.290000000000000095e-09	2.433947076828089502e-11	8.772853610906157035e-10	-1.596768258279828556e-11
1.896000000000000085e+01	1.165999999999999903e-09	2.210757319165840365e-11	7.870091932098961476e-10	-1.438841264055450980e-11
1.898999999999999844e+01	1.054000000000000083e-09	2.007531179111630786e-11	7.059043652421139229e-10	-1.296256644076068956e-11
1.901999999999999957e+01	9.523999999999999371e-10	1.822813733987101225e-11	6.330068688390889066e-10	-1.167484451781714903e-11
1.905000000000000071e+01	8.601999999999999867e-10	1.654296852886087409e-11	5.673785233855101257e-10	-1.051034144154903602e-11
1.907999999999999829e+01	7.765999999999999859e-10	1.500695123169264269e-11	5.083179741257674248e-10	-9.457737325624413641e-12
1.910999999999999943e+01	7.009999999999999574e-10	1.360677175115880531e-11	4.552702200353311260e-10	-8.507929339062652926e-12
1.914000000000000057e+01	6.325000000000000389e-10	1.233557924896516495e-11	4.076849586728418035e-10	-7.651889030673087233e-12
1.917000000000000171e+01	5.705000000000000462e-10	1.117910047175681118e-11	3.650144631278655397e-10	-6.880630196662397364e-12
1.919999999999999929e+01	5.144000000000000021e-10	1.012732416586599268e-11	3.267135669506476125e-10	-6.185208633435276957e-12
1.923000000000000043e+01	4.637000000000000117e-10	9.169318203945610851e-12	2.922789947390281543e-10	-5.557340814359426782e-12
1.926000000000000156e+01	4.179000000000000251e-10	8.302261652580399564e-12	2.613634749820048269e-10	-4.991198923247077623e-12
1.928999999999999915e+01	3.764999999999999923e-10	7.514563050415838380e-12	2.336588564013055460e-10	-4.481572214870005258e-12
1.932000000000000028e+01	3.390000000000000184e-10	6.797416073795983371e-12	2.088584184928052522e-10	-4.023274133929661937e-12
1.935000000000000142e+01	3.051999999999999904e-10	6.146110699224781467e-12	1.866568632107195663e-10	-3.611142174470595868e-12
1.937000000000000099e+01	2.746999999999999923e-10	5.557278087881512855e-12	1.731495259920986049e-10	-3.359496821984477290e-12
1.939999999999999858e+01	2.471999999999999839e-10	5.023778726337377675e-12	1.546249843460824030e-10	-3.013228254715953648e-12
1.942999999999999972e+01	2.222999999999999975e-10	4.536994507124182499e-12	1.380196209402253308e-10	-2.701547104473695551e-12
1.946000000000000085e+01	1.999000000000000025e-10	4.098291440978829559e-12	1.231638338152973363e-10	-2.421498349957056470e-12
1.948999999999999844e+01	1.797000000000000102e-10	3.700756913128313458e-12	1.098888021134660331e-10	-2.170140576640686299e-12
1.951999999999999957e+01	1.615000000000000110e-10	3.340863313427883246e-12	9.802648113951877104e-11	-1.944545891261166696e-12
1.955000000000000071e+01	1.449999999999999904e-10	3.012094089389196386e-12	8.740978067277648232e-11	-1.741802915905718843e-12
1.957999999999999829e+01	1.302000000000000002e-10	2.716680122452402220e-12	7.789535778765890404e-11	-1.559399856335010294e-12
1.960999999999999943e+01	1.169000000000000047e-10	2.449968546798101667e-12	6.938559348795101396e-11	-1.395593852964987420e-12
1.964000000000000057e+01	1.048999999999999945e-10	2.207559376024799210e-12	6.178855519174707066e-11	-1.248738081538103909e-12
1.967000000000000171e+01	9.416000000000000106e-11	1.990240462309832140e-12	5.501272967701633575e-11	-1.117193228902953424e-12
1.969999999999999929e+01	8.445000000000000306e-11	1.792803355669759370e-12	4.896702068739768597e-11	-9.993274501339532630e-13
1.973000000000000043e+01	7.573000000000000629e-11	1.614680636260022240e-12	4.356156301968477261e-11	-8.935304557305974114e-13
1.976000000000000156e+01	6.788000000000000237e-11	1.453185084987704232e-12	3.872619456233004509e-11	-7.985331881313879648e-13
1.978999999999999915e+01	6.082999999999999829e-11	1.307876876417735962e-12	3.441064714162021547e-11	-7.134111230908755570e-13
1.982000000000000028e+01	5.448999999999999743e-11	1.176597124688537430e-12	3.056575433100495155e-11	-6.372590497664461899e-13
1.985000000000000142e+01	4.880000000000000209e-11	1.057959727273838028e-12	2.714257198409381550e-11	-5.691758492266599713e-13
1.987999999999999901e+01	4.368999999999999983e-11	9.512133782683409230e-13	2.409237697704074247e-11	-5.082644713010454584e-13
1.991000000000000014e+01	3.911000000000000117e-11	8.551110010905972987e-13	2.136802214811277137e-11	-4.536561094239803442e-13
1.994000000000000128e+01	3.499000000000000015e-11	7.682625094974786043e-13	1.893577039979257722e-11	-4.047213502564977703e-13
1.996999999999999886e+01	3.129999999999999790e-11	6.899532015907551890e-13	1.676946973902309344e-11	-3.609662409702135863e-13
2.000000000000000000e+01	2.798999999999999847e-11	6.195757048872397486e-13	1.484316896525975953e-11	-3.219005337477123758e-13
2.003000000000000114e+01	2.502000000000000123e-11	5.561441938022907886e-13	1.313103316558058928e-11	-2.870361773149295374e-13
2.005999999999999872e+01	2.236000000000000085e-11	4.990832810576340653e-13	1.160734306263065884e-11	-2.558873046250411412e-13
2.008999999999999986e+01	1.997999999999999847e-11	4.476911396660424940e-13	1.024800384540590002e-11	-2.279978915464020903e-13
2.012000000000000099e+01	1.783999999999999992e-11	4.013882254273037677e-13	9.036840653958365046e-12	-2.030571618356674887e-13
2.014999999999999858e+01	1.593000000000000018e-11	3.598860364119036092e-13	7.960270440778933262e-12	-1.808019143027825296e-13
2.017999999999999972e+01	1.422000000000000040e-11	3.224856901189880713e-13	7.004771806033363379e-12	-1.609701408819935407e-13
2.021000000000000085e+01	1.269000000000000025e-11	2.889601146876849425e-13	6.156883407857060127e-12	-1.433009971397064043e-13
2.023999999999999844e+01	1.131999999999999942e-11	2.588099598701719652e-13	5.403204299735930967e-12	-1.275348084577313331e-13
2.026999999999999957e+01	1.009999999999999937e-11	2.318500117000931476e-13	4.731730430584622580e-12	-1.134382602190289515e-13
2.030000000000000071e+01	9.002000000000000618e-12	2.074765003599408626e-13	4.134644406355649866e-12	-1.008569790753611003e-13
2.032999999999999829e+01	8.024000000000000545e-12	1.856306284983007406e-13	3.604959419193092833e-12	-8.965227753487686462e-14
2.035999999999999943e+01	7.150000000000000028e-12	1.660716295059153267e-13	3.135719458574567535e-12	-7.968607936674627362e-14
2.039000000000000057e+01	6.369000000000000024e-12	1.485198406858918993e-13	2.719999141426873986e-12	-7.082091622943883802e-14


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783395763454464433e-02	-1.799746349596659635e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.782988988051775137e-02	-5.787068022709391472e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782416622999252132e-02	-9.731773239408840828e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781789207800605568e-02	-1.358386268565210924e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.781162082734377095e-02	-1.733406362557500784e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780564815867573342e-02	-2.097622246828777844e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.780012188583099481e-02	-2.450533622149131223e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779506965309755967e-02	-2.793721339410664816e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779049659244235582e-02	-3.126595798703423520e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778638283616158861e-02	-3.447324925231668499e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778263268085329085e-02	-3.758153078327330920e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.777914369307433212e-02	-4.061046238245442919e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.777586464172095038e-02	-4.352472230163285591e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777269684271921224e-02	-4.632798349485822698e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.776949975206116528e-02	-4.905611925022480314e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.776619288438493427e-02	-5.169337258486233697e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776269628704071291e-02	-5.422655999691938788e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.775889381515957738e-02	-5.667340379712238960e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775469001731367569e-02	-5.903552487238581357e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.774999330696714561e-02	-6.131451333633552644e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774471438976451487e-02	-6.351194642245837352e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773880527686023334e-02	-6.561732887021219304e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773211483247586012e-02	-6.765685872938290678e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772464440464643298e-02	-6.960843778660455970e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771628372675355334e-02	-7.148562415975910633e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770696445020589288e-02	-7.328983321171633411e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769668230402735798e-02	-7.501293184643414297e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768525843799288816e-02	-7.667600885360024120e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767276444345368486e-02	-7.826166862456490625e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765900455171877464e-02	-7.978923318403108311e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764408190837097545e-02	-8.124296279184995903e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762787561807428127e-02	-8.263298035596470734e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.761034141719336560e-02	-8.396058217282842406e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759154590694257753e-02	-8.522031010288142958e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757124362992253885e-02	-8.642738218598009989e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754962126656278099e-02	-8.756982868990651966e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752653999389141515e-02	-8.865570155129466265e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750197023167156335e-02	-8.968622165091850659e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747588503402020765e-02	-9.066258965152092578e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.744826078753852150e-02	-9.158603220149176202e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.741923399110161752e-02	-9.245321910558091522e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.738864132816833691e-02	-9.327039414729763195e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.735629199559869051e-02	-9.404264605214675971e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732251044681425239e-02	-9.476295596557177819e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.728730650589863166e-02	-9.543325444397069562e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725029870913694169e-02	-9.606170075700679045e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721165825210621642e-02	-9.664569888906683962e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717158949764032660e-02	-9.718367283442094773e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.712989018735405156e-02	-9.767982271915373604e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.708655493690971416e-02	-9.813515958916168777e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704158159904049175e-02	-9.855071621653487338e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699496908180854554e-02	-9.892750480283778527e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.694671644297495672e-02	-9.926650028019574912e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.689707990004976013e-02	-9.956727324452664674e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684582210304452154e-02	-9.983259436339923798e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679294577275408734e-02	-1.000633885018378105e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673735828090420430e-02	-1.002641703805779057e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668179784672202487e-02	-1.004265865763173150e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662495038674086184e-02	-1.005572992150367481e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656684222396007877e-02	-1.006576141300725286e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650450150732862220e-02	-1.007316170264875230e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644389257477466088e-02	-1.007735174835976653e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637898387765245822e-02	-1.007888007150128072e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631280623557517045e-02	-1.007759632283297506e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624862822911325111e-02	-1.007387388993502206e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.618006103608630397e-02	-1.006745592158202023e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.611031582148796881e-02	-1.005858273737034181e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603942332718642172e-02	-1.004736672662285765e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596741321885431025e-02	-1.003391527185558060e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589431602306688812e-02	-1.001833254202365645e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581660511269617014e-02	-9.999831166386800863e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.574137540101387761e-02	-9.980192784748528889e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566149434009662333e-02	-9.957649271889449163e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558425453223617141e-02	-9.934342963650932140e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550233124367792703e-02	-9.908148866597212695e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542320076444726129e-02	-9.881533552347806018e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533935799734732847e-02	-9.852049851392010588e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525458021730050850e-02	-9.821014006946874805e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516889780623912554e-02	-9.788509783954693622e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508234102439327207e-02	-9.754617689980420170e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499494007632602793e-02	-9.719415163645396191e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490672404576219662e-02	-9.682976506953027557e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481365734500918963e-02	-9.643637196773111736e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472386219084254821e-02	-9.604888899380560272e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463333747919690841e-02	-9.565112580473296780e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453794682884938183e-02	-9.522497346921189251e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444601229154752420e-02	-9.480811404105036339e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.434920483482599818e-02	-9.436328566311966842e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425171613590747122e-02	-9.390985927951232479e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415357392124699881e-02	-9.344844214309141334e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405480567730166358e-02	-9.297961108463424426e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395543823162773228e-02	-9.250391797589607376e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385549744627635138e-02	-9.202189405331875210e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375500849257305869e-02	-9.153404741600167094e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365399622109626177e-02	-9.104085899497821321e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354806019107791193e-02	-9.052103216368991012e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344605248065450315e-02	-9.001834715214228344e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.333912774439647508e-02	-8.948955457960624041e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323621937582942443e-02	-8.897913357297950257e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.312840234224899122e-02	-8.844312100659480758e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302016490430179474e-02	-8.790405041461992960e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291153005209879578e-02	-8.736231517158039167e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280252011163015513e-02	-8.681828920235924729e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269315665825026473e-02	-8.627233337885601219e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258346057422406267e-02	-8.572479257147777934e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247345214940397212e-02	-8.517598661815209762e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236315103257808273e-02	-8.462622144837339544e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.224796328719550492e-02	-8.405284801082775481e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213712295472167080e-02	-8.350202590880618017e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202141275008956983e-02	-8.292813610335724242e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191010727665327368e-02	-8.237734713230741856e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179394925936414013e-02	-8.180402244701822853e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.167758991353647857e-02	-8.123137008478853796e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156104666466706371e-02	-8.065962360120269847e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144433637892453781e-02	-8.008900807216593268e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.132747538307433355e-02	-7.951974060787117202e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121047932116577078e-02	-7.895202083145067690e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109336320793547714e-02	-7.838603316054789522e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097614159432320435e-02	-7.782195583297622440e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085413433953223095e-02	-7.723752627365133329e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073674047141058657e-02	-7.667786068871987326e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061458245949257417e-02	-7.609834131722775265e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.049706993734937727e-02	-7.554368930366581192e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037481501229251757e-02	-7.496967674092887626e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025252998856435949e-02	-7.439867550551764082e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013022710213640987e-02	-7.383080741046477852e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.000791822259057634e-02	-7.326619033217770909e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988561480968778383e-02	-7.270493662083041438e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976332759384759913e-02	-7.214714306169306597e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964106683103218509e-02	-7.159289843631040998e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951414240236141906e-02	-7.102118513804772312e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939196602613302178e-02	-7.047443638269586946e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.926984493513411612e-02	-6.993147524493948178e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914309450735387941e-02	-6.937170645906548180e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901642211560201107e-02	-6.881615646657384538e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889452335992586218e-02	-6.828522874013162255e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876802933892304681e-02	-6.773813108440988016e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864163789796797227e-02	-6.719540757823943763e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851535658705474069e-02	-6.665710085456479604e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838919267005466207e-02	-6.612325060663531984e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826315274810730194e-02	-6.559388568685924070e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813258231586442504e-02	-6.504967798627338260e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800681407902006315e-02	-6.452952334097432525e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788118817933696009e-02	-6.401392313161054053e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775106538715254145e-02	-6.348404958147317763e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762574521876212358e-02	-6.297775836418497211e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749594983090355688e-02	-6.245755385779538926e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736632876101980194e-02	-6.194228174738592926e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724150631366760833e-02	-6.145008172796076473e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711224039337737202e-02	-6.094448850714822945e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698316128690781940e-02	-6.044381335997382407e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685427286655803603e-02	-5.994804930763038102e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.672098589526486878e-02	-5.943974227141174231e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659249565948468674e-02	-5.895392954545406426e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646420547218302333e-02	-5.847297823452501063e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.633154737020485359e-02	-5.797995603997494612e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620367264071165159e-02	-5.750884133555494299e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.607144955223197585e-02	-5.702595456231420237e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594399894436345527e-02	-5.656457131963681453e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581221923379515809e-02	-5.609170775966404107e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.568066784712038891e-02	-5.562389761565133921e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554934609823760305e-02	-5.516110419810065467e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541825523452073382e-02	-5.470329114145377515e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528739646003135388e-02	-5.425042268525409953e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515677072952938020e-02	-5.380246117369237580e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502637858361863837e-02	-5.335936504917465802e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489173646952599600e-02	-5.290606574046584354e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476182099589445795e-02	-5.247274148822483539e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462767279787265701e-02	-5.202946337124017898e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449823498078279288e-02	-5.160573695913632172e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436458060221018518e-02	-5.117229133432825601e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423117701200354746e-02	-5.074377235612516183e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410245832411451711e-02	-5.033417462737162923e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.396954672362329841e-02	-4.991519986491563601e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383688415661537302e-02	-4.950100132426461103e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370446982834313293e-02	-4.909152812538212021e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356790160678139512e-02	-4.867331668500929874e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343598918013748256e-02	-4.827329453311343319e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330432169803617726e-02	-4.787784015778871055e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.316852125906297383e-02	-4.747394719453944603e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303734786702954201e-02	-4.708762048530129585e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290205503128946551e-02	-4.669304892385909081e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277136957579195237e-02	-4.631563427775715891e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263657733104309761e-02	-4.593015963882897748e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250203676052687757e-02	-4.554922379529645002e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.236774591561887071e-02	-4.517277017634051435e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223370258030687691e-02	-4.480074089625606971e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.209990454126334714e-02	-4.443307886028407400e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196634962285769599e-02	-4.406972802062162665e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183303561955319799e-02	-4.371063295756484959e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169567126374390531e-02	-4.334435864922230389e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156283927840723896e-02	-4.299374025117473977e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142596724513100681e-02	-4.263609885436613588e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129360718101125760e-02	-4.229373196336105173e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115721693114704482e-02	-4.194449341162639205e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102106704342659699e-02	-4.159943479620443335e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088515460468601648e-02	-4.125849783469161085e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.074947674812989806e-02	-4.092162527605495634e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061403049764111123e-02	-4.058876022528044858e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.047881274320101752e-02	-4.025984602016023650e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034382041914447159e-02	-3.993482696189916935e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.020905051352823001e-02	-3.961364833584942596e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007449998979917966e-02	-3.929625602632660746e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993597114997466530e-02	-3.897285352672858697e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980185641920309936e-02	-3.866298619504898986e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966377028802257898e-02	-3.834723123814460372e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952590386514766296e-02	-3.803527439215759372e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938825363256046042e-02	-3.772705957185619290e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925497773735441009e-02	-3.743170594656530705e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911774304715812806e-02	-3.713070091354016104e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898071421843218864e-02	-3.683327642082762088e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884388776829621887e-02	-3.653937954856270771e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870312297820150543e-02	-3.624021090899132679e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856669654303392092e-02	-3.595331580142688017e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843046189161353904e-02	-3.566979211365974706e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829029588602819029e-02	-3.538115035060449866e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815443999634884897e-02	-3.510431905552195784e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801465683885632552e-02	-3.482246900880604096e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787506240479059788e-02	-3.454398788971100708e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773975069187175679e-02	-3.427687074725511377e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760051735151038327e-02	-3.400487943988312212e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746146172026981053e-02	-3.373610727350301926e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732258013897950949e-02	-3.347050536772086266e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718386900965657549e-02	-3.320802565603163566e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704125239866164210e-02	-3.294103745433648450e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690287613835663977e-02	-3.268474975219450712e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676465949103994990e-02	-3.243144377390984670e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662254069877245166e-02	-3.217375490623344651e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648463730779608755e-02	-3.192636306334767880e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634283367642722473e-02	-3.167466964997399988e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.620118435956047598e-02	-3.142594797947468373e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606372646113851360e-02	-3.118713487377547996e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592237070946273370e-02	-3.094413860106655020e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.578115855624627167e-02	-3.070398064234191107e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.564008647975566713e-02	-3.046661782979520616e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549915101649830235e-02	-3.023200768899394000e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535432776260735016e-02	-2.999352215125956813e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521365902037838780e-02	-2.976436839738849909e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507311672879710046e-02	-2.953784312154737052e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492868743809899451e-02	-2.930754625636560178e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478839172079394720e-02	-2.908623222438204512e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464420933726956864e-02	-2.886121383505488823e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.450014715464523596e-02	-2.863881097438162986e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.436019884257444923e-02	-2.842505566636119481e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421636422236787323e-02	-2.820769498386787016e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407264027361624897e-02	-2.799283318724957517e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392902393129295507e-02	-2.778043242948623030e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378551222948462246e-02	-2.757045569683434175e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363812006712288416e-02	-2.735713392932417800e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349481165358247220e-02	-2.715196133112156730e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335159922109723341e-02	-2.694910423236197838e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320450590265421054e-02	-2.674298898778207541e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306148005680061008e-02	-2.654472247392030641e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291457311686168952e-02	-2.634325465365252705e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276775660643022059e-02	-2.614408936072822910e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262499248111366129e-02	-2.595248394971435852e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247834704731430988e-02	-2.575776053211618812e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233178478645629822e-02	-2.556523859009711235e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218530336955378879e-02	-2.537488523035493892e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203494480082139106e-02	-2.518161056515159837e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188862064170729788e-02	-2.499555480961143834e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174237110550266749e-02	-2.481157219385261587e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159619429163143534e-02	-2.462963229193177329e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144614049725124455e-02	-2.444486989992731944e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130010560398895775e-02	-2.426697945702899466e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115019426355031609e-02	-2.408631497596201709e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100035274113649084e-02	-2.390768118683595650e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085057948370235545e-02	-2.373104802781441161e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070087307054006343e-02	-2.355638600995100217e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055123239558757420e-02	-2.338366643648956758e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040165641778866390e-02	-2.321286108419832236e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025214411110376672e-02	-2.304394213362856002e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010269448684850524e-02	-2.287688218617508606e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995330685230854217e-02	-2.271165453925139566e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980005190614020902e-02	-2.254395666555068269e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965078838358399180e-02	-2.238236214551970159e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.949765980666025841e-02	-2.221833915196549936e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.934851859233366528e-02	-2.206027367327819799e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919551525801298772e-02	-2.189982083156166021e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904257550263101423e-02	-2.174113770280601543e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.888969944065206824e-02	-2.158419886776633424e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873688721530054391e-02	-2.142897928687932923e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858413934816244131e-02	-2.127545456637873564e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843145660379816850e-02	-2.112360084624061423e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.827883973849149718e-02	-2.097339459789611046e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812237883428322233e-02	-2.082102397450789465e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.796989787370992436e-02	-2.067408424461085817e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781357878025626784e-02	-2.052501661326641864e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766123897589877617e-02	-2.038125217191625801e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750506765668292788e-02	-2.023539564288012564e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734897344148910781e-02	-2.009113077788060153e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719685771015298292e-02	-1.995198370902274282e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704092188725753382e-02	-1.981079732340188231e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688506962427578834e-02	-1.967113750095804414e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672930313719307227e-02	-1.953298300714132428e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656973400325847445e-02	-1.939291507544005843e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641414907896328865e-02	-1.925774555584389147e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625865831637487144e-02	-1.912401970516201463e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609938109502337941e-02	-1.898842832825659108e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594409003376854303e-02	-1.885756578377057770e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578502414296740194e-02	-1.872486892455151259e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562994652545278959e-02	-1.859679182737007316e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.547110717130442528e-02	-1.846691132357981260e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531238830374040946e-02	-1.833842731024629309e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515379395043879432e-02	-1.821132065934565145e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499532875102024321e-02	-1.808557274448003953e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483699742276204714e-02	-1.796116523594228683e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467880461385941332e-02	-1.783808004111545747e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.452075492478908436e-02	-1.771629930779352073e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435900400133432508e-02	-1.759288264872442900e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420125979215986822e-02	-1.747368965040382903e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403983310095608381e-02	-1.735288829378541517e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388241629857256257e-02	-1.723621407810260655e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372133614625820258e-02	-1.711795835117349953e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.356044051150920846e-02	-1.700096507765887395e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340355989889202071e-02	-1.688795897520345033e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324304784965151513e-02	-1.677341125994249484e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308273931699617379e-02	-1.666007653557648053e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291883166201409347e-02	-1.654528324324333177e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275895569536217147e-02	-1.643435460593554347e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259930407563332661e-02	-1.632459135234096441e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243988369949213857e-02	-1.621597819828505442e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227691436070456527e-02	-1.610595478681137302e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211798356016276418e-02	-1.599962351276254090e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195553108595099320e-02	-1.589190580956344320e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179335199427561223e-02	-1.578533168788228205e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163521595390845847e-02	-1.568232557798764559e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147360054997770121e-02	-1.557796790433369546e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131228267406903160e-02	-1.547470981222975059e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115127071876773610e-02	-1.537253705220826541e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099057295990022429e-02	-1.527143554899156042e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.083019759772194307e-02	-1.517139141362932025e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066643520389673319e-02	-1.507010107341804966e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050673837949429021e-02	-1.497215509486675162e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034738993918689537e-02	-1.487522622329267132e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018470517047469409e-02	-1.477708253434115377e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002240310386327674e-02	-1.467997658098854890e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986416846102500439e-02	-1.458606744407263357e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970631697427397550e-02	-1.449312445362236582e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955982990171056465e-02	-1.440752263542039542e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937720815480862419e-02	-1.430166666371415806e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923150883727883440e-02	-1.421788745288777960e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904989373815137166e-02	-1.411428030312621498e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890501729580600782e-02	-1.403227700408243720e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872445243856936739e-02	-1.393086118333621308e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.858043331487203506e-02	-1.385058839622955789e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843680621566078787e-02	-1.377107059986403675e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825783388085343642e-02	-1.367272214184020668e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811511334225474751e-02	-1.359487218626192605e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793729508379680870e-02	-1.349858216290646205e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779551431987321658e-02	-1.342235817604137387e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761889124465081113e-02	-1.332807522011492714e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747808284415383259e-02	-1.325343693682578053e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730269521814113698e-02	-1.316111149013991267e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716289096058094127e-02	-1.308801974815643632e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698877788678736581e-02	-1.299760360887114311e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.685000848262573764e-02	-1.292602061372979949e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667720768350338528e-02	-1.283746740259195194e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653950287301774597e-02	-1.276735654778696086e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636805096060721040e-02	-1.268062107570013799e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619736356142180075e-02	-1.259487654560270675e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606137113339222572e-02	-1.252698552487198792e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589208614200587899e-02	-1.244299154024326422e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575722893976103794e-02	-1.237648413503585803e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558937910791281453e-02	-1.229419899638165654e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545568238113873352e-02	-1.222904246520218653e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528929809394921450e-02	-1.214842600893475868e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512374070954642866e-02	-1.206871961854117390e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499189610888598638e-02	-1.200560173922717629e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482784884248390667e-02	-1.192750365868182772e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466465165775819243e-02	-1.185028297141545606e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453471117072440907e-02	-1.178913053586364262e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437306354786182724e-02	-1.171346073130612219e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421228706135465453e-02	-1.163863704060278618e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408429745291900348e-02	-1.157938006304380695e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392510522877541193e-02	-1.150605239106055342e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376680191866958350e-02	-1.143354108631916685e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364080339790498669e-02	-1.137611284969441451e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348411494151363285e-02	-1.130504502664003577e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.332833068340330551e-02	-1.123476508746301585e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317345540855558404e-02	-1.116526316980267835e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305021282615946923e-02	-1.111021525608982567e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289698538629878086e-02	-1.104208930702903387e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274467880735499943e-02	-1.097471451694442086e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259329638945643447e-02	-1.090808160995942024e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247285803516736541e-02	-1.085530327389120720e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232314724991038016e-02	-1.078998271620469889e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217436912826322729e-02	-1.072537867827213229e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202652558668299010e-02	-1.066148241804132108e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.187961843761277045e-02	-1.059828529924539001e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176276811756860573e-02	-1.054822524374736522e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161755087690826554e-02	-1.048626512749237585e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147327408426352877e-02	-1.042498056319979055e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.132993816640387452e-02	-1.036436340070449186e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118754352477232053e-02	-1.030440557995802647e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104609054418814219e-02	-1.024509912888063807e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093360622731184145e-02	-1.019811766947156632e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079384779950559071e-02	-1.013996400171398703e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065502962126260375e-02	-1.008244007250638612e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051715080684366248e-02	-1.002553835024197568e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.038021045596339113e-02	-9.969251385251265505e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024420716009786375e-02	-9.913571852873590256e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010913888135565354e-02	-9.858492563190970372e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.975003554821762833e-03	-9.804006406004756383e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.841799128979067043e-03	-9.750106346143760276e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.709523457769111965e-03	-9.696785431975850789e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.604369726004018809e-03	-9.654541101800465401e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.473758452639400446e-03	-9.602245540748868564e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.344067507654490665e-03	-9.550510266150102727e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.215293824585637020e-03	-9.499328684256823970e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.087434182215650691e-03	-9.448694285586003733e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.960484700747112577e-03	-9.398600689173967904e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.834441370737392343e-03	-9.349041594178781689e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.709300217889919329e-03	-9.300010764172821857e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.585057295762216906e-03	-9.251502026920478423e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.461708339287971059e-03	-9.203509306015208741e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.339248605916477208e-03	-9.156026634917401258e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.217673355204355504e-03	-9.109048111066127881e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.072943960243553901e-03	-9.053331133634702228e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.953298010031622373e-03	-9.007441256433197305e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.834520958748238117e-03	-8.962037103623020058e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.716607431836556424e-03	-8.917113098369669564e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.599552103674462114e-03	-8.872663719105017971e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.483349697200012383e-03	-8.828683498786610686e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.367994822046773640e-03	-8.785167042680624636e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.253481677758116981e-03	-8.742109061627764818e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139804436197982711e-03	-8.699504327444017044e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026957322900338754e-03	-8.657347662853573812e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914934612648949985e-03	-8.615633941314784078e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781587242388172412e-03	-8.566155059440890571e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671357072048806312e-03	-8.525398169753358292e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.561931824478107328e-03	-8.485068340180145462e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.453305402912806743e-03	-8.445160722994004242e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.345471736272337467e-03	-8.405670521400645818e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.238424511193144464e-03	-8.366593030427144171e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.110996901099878358e-03	-8.320238297652256991e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.005657310513406837e-03	-8.282052520187717804e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.901083802166782327e-03	-8.244264778366727471e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.797270053922640859e-03	-8.206870591018661535e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.673687227872340096e-03	-8.162510881161964566e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.571521931085348864e-03	-8.125967133308350035e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.470095540050029341e-03	-8.089803059233991855e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.369401640684477034e-03	-8.054014409242813213e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.269433752619855776e-03	-8.018597001203626529e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.150421322758428136e-03	-7.976580378936243537e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.052027468538677207e-03	-7.941965323221946219e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.954338660357075416e-03	-7.907708523725982775e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838033674392602790e-03	-7.867067668371954944e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.741873169211751997e-03	-7.833585141079420396e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646396854598910421e-03	-7.800448393839822707e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532719248249981493e-03	-7.761135388054337964e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438725323069938125e-03	-7.728746051957951710e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.345394929815825716e-03	-7.696690488512545909e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.234265196755901579e-03	-7.658659287063274580e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.142371804615834624e-03	-7.627325311772524801e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.051121344200158368e-03	-7.596313635301963751e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.942442572196004115e-03	-7.558608706437505795e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.852456590598768871e-03	-7.518570181462393750e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.763069870391886999e-03	-7.468951572392277388e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.656750256272420230e-03	-7.398026368361186860e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.569064205881441066e-03	-7.330478364457949144e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465087613644755610e-03	-7.240546382678596975e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.379564096890999830e-03	-7.158990979241006700e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.295130401925475388e-03	-7.072081486315549489e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.195337788960437263e-03	-6.961580991383350177e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.113523093170412776e-03	-6.865025521601416866e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.017028443998189067e-03	-6.744544374914112662e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.938056572871405349e-03	-6.640795973523216152e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.845066052578157367e-03	-6.512907117914114091e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.769090410814709600e-03	-6.403993385596302469e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.679775873938985108e-03	-6.271046388954499640e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.606907598552389831e-03	-6.158730163057116267e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.521353526609533373e-03	-6.022546766416076369e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451643513637704729e-03	-5.908223464412465289e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.369905809539656506e-03	-5.770435292250552291e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.303384940612761191e-03	-5.655361224770067818e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.225466169509098327e-03	-5.517259268309315356e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.162117437505879907e-03	-5.402386755491588900e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.087992579526540791e-03	-5.265074310487718231e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.027789316476130352e-03	-5.151275237073300959e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.957406381781917355e-03	-5.015657645556371568e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.889031690373255091e-03	-4.881267434536889875e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.833570257803676922e-03	-4.770364837067161924e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.768815243247000421e-03	-4.638750778340045271e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.716329718188436184e-03	-4.530389221681226336e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.655090965902824857e-03	-4.402046787124454328e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.595723820382014338e-03	-4.275669690340681492e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.547657191418352549e-03	-4.171944227526483895e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.491632689928037775e-03	-4.049452828458216134e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.437378237914602522e-03	-3.929184816367864647e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.393491137215883795e-03	-3.830708528938285909e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.342384189934771321e-03	-3.714690662543709983e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.301066871540835623e-03	-3.619836521270893828e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.252977637968852830e-03	-3.508227957182952195e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.206478026440073632e-03	-3.399061398083407480e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.161528677259708381e-03	-3.292362092769814358e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125226793999773703e-03	-3.205344458963126347e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.083017232091453399e-03	-3.103201342255553093e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.042246023393667139e-03	-3.003539903564121150e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.009340503432336680e-03	-2.922381797812406245e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.711048740858282177e-04	-2.827259805586638348e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.341977045690862342e-04	-2.734596749421482173e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.985809816493938850e-04	-2.644369988431637792e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.698589632996993858e-04	-2.571025773681024306e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.365105346033727997e-04	-2.485206973974777244e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.043471827877653538e-04	-2.401756540758110878e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.733333090977628646e-04	-2.320640217841208458e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.434337216979976367e-04	-2.241823229923944568e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.193434294052385809e-04	-2.177873974084718468e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.913965804054740538e-04	-2.103182246964557518e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.644675172717331166e-04	-2.030685997218986487e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.385238951764286418e-04	-1.960343749528379708e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.135336704307470333e-04	-1.892114405329883993e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.894651815418241710e-04	-1.825957040902187955e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.700903505182964475e-04	-1.772377570701110395e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.476339715278406590e-04	-1.709905509289376846e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.260158300463968614e-04	-1.649380614456263906e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.052072662310586049e-04	-1.590758914137027581e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.851804483754275929e-04	-1.533996303047315576e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.659091208403746812e-04	-1.479047833958914773e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.473674551894744390e-04	-1.425868787611470675e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.295298571370121375e-04	-1.374414846512228008e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.123712044557670676e-04	-1.324642039015741979e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.985739961765551393e-04	-1.284417234372788312e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.825996318328179048e-04	-1.237612737929901343e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.672391641051582804e-04	-1.192365861601936606e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.524702247560176894e-04	-1.148633723150689130e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.382714393219873319e-04	-1.106374208492236119e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.246227477835359355e-04	-1.065546125274710696e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115043532139988931e-04	-1.026108685823562893e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.988966336920828495e-04	-9.880214609971511028e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.867804670801602906e-04	-9.512446263491134324e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.751382092250367851e-04	-9.157397086120603008e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.639526987419160220e-04	-8.814688212881173458e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.532069242063458544e-04	-8.483944074392633266e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.428840859173109592e-04	-8.164793160291725852e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.329684709831226835e-04	-7.856879039348587421e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.234452221361988254e-04	-7.559857429052681255e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.142996287477780064e-04	-7.273387240059657022e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.055171084686799787e-04	-6.997130331286870229e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.957110918931372751e-04	-6.687300744640697057e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.876686297356761415e-04	-6.432064394253474626e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.799476836621703225e-04	-6.186040581227077119e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.725357849844131653e-04	-5.948924537158056987e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.654207350257201105e-04	-5.720416983003192413e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.585913568975496810e-04	-5.500237447033679168e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.520368874853162810e-04	-5.288113480188530913e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.457466546508523638e-04	-5.083774927077189997e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.397100902365507914e-04	-4.886954143778505778e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.329748316877176959e-04	-4.666490869445012919e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.274547713404862643e-04	-4.485098267418833115e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.221587299175576889e-04	-4.310446665612568755e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.170777510200533204e-04	-4.142299242387760555e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.122031662699175488e-04	-3.980425744730251074e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.075270941679739309e-04	-3.824613243157403428e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.023123493154155881e-04	-3.650215074079119794e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.804016921714594113e-05	-3.506823592157757240e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.394249023916454670e-05	-3.368841458816416686e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.001246785892174816e-05	-3.236078662125075722e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.563075654890545075e-05	-3.087543506257074558e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.204198344198868845e-05	-2.965469136323029060e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.860067540042686989e-05	-2.848045059693689069e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.530083686286382456e-05	-2.735101348993556787e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.162253900508653529e-05	-2.608787482138414613e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.861058307707987303e-05	-2.505016907109788019e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.572304043098555273e-05	-2.405237433485161175e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.295470456976050646e-05	-2.309299165622098076e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	5.986939592270069699e-05	-2.202041990821570786e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.734351881697898501e-05	-2.113958776134684811e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.492250632405866234e-05	-2.029291618349726771e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.222468141706339338e-05	-1.934656836926504456e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.001618566000961370e-05	-1.856953472682970415e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.789965075772394955e-05	-1.782280391712421524e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.554163478456310611e-05	-1.698842709772035344e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.361164527578297457e-05	-1.630353064432406087e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.176206107967035149e-05	-1.564545377296937837e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.970161876788336506e-05	-1.491028702155167047e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.801550829000248930e-05	-1.430698502988345218e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.613742099029785567e-05	-1.363311607134235497e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.460052880707808305e-05	-1.308014685371490846e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.312804008560480345e-05	-1.254901358388209787e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.148812091142192771e-05	-1.195588696649649567e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.014641796704641609e-05	-1.146932298039023693e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.865216528050558648e-05	-1.092602738785344627e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.742958176367300659e-05	-1.048036941166978004e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.606815814035373272e-05	-9.982830930846963195e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.495449451597134627e-05	-9.574793488485499265e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.371447310179744029e-05	-9.119303895616018608e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.270008392257036621e-05	-8.745754622628297816e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.172853825135676048e-05	-8.387157541852442063e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.064691087128209902e-05	-7.986944389363061729e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.976227625829948855e-05	-7.658825791804425823e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.877737137488163225e-05	-7.292655441798278692e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.784089727283742589e-05	-6.943619471743545752e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.707504750415483037e-05	-6.657509432714299192e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.622257972120024868e-05	-6.338294650252078507e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.552547361381664029e-05	-6.076645668991962445e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.474948657346493753e-05	-5.784715311955192303e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.411496374004081908e-05	-5.545455656435699103e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.340877172558880572e-05	-5.278570700354415283e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.283136627988776914e-05	-5.059874792213325748e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.218868891536448548e-05	-4.815937658942614625e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.157781494554605825e-05	-4.583543444506562839e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.107839437874806078e-05	-4.393142173258433045e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.052265245532095017e-05	-4.180812265144270653e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.006832135248673581e-05	-4.006852242238936873e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	9.562727217119827941e-06	-3.812847886331506680e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.082285823060496982e-06	-3.628073682104261786e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	8.689573303560189501e-06	-3.476725591047550178e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	8.252614796464297165e-06	-3.307987779747530459e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	7.837368122190089338e-06	-3.147300747824974286e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	7.497931417684606510e-06	-3.015695781257122390e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	7.120296198700818343e-06	-2.868992889059600958e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	6.761526981902132352e-06	-2.729319176294872034e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	6.468298980706625884e-06	-2.614930830602133246e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	6.142075446479616422e-06	-2.487415032216459693e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	5.832172848090429674e-06	-2.366021747721094492e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	5.578922877076792792e-06	-2.266630555837720683e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	5.297203580334037332e-06	-2.155864701714070522e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.029545765031619500e-06	-2.050430086607583051e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	4.775279065495629066e-06	-1.950080299033240089e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	4.567512698765622071e-06	-1.867933422466983290e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.336433563250137711e-06	-1.776398929318074720e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.116945917220803637e-06	-1.689277486514968433e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	3.908473686900318501e-06	-1.606359113171607821e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	3.710485768113369777e-06	-1.527455208302663853e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	3.548728190894998292e-06	-1.462877195603338150e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.368820640161315048e-06	-1.390935501414881421e-06
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.197929279071960453e-06	-1.322484677243406186e-06
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.035628329027661084e-06	-1.257362259568877088e-06
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	2.881507927560310094e-06	-1.195409882682675605e-06
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	2.755607441268108505e-06	-1.144711802658768926e-06
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	2.615605333541793790e-06	-1.088232022698365033e-06
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.482664912676493612e-06	-1.034496250509574129e-06
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.356441561287402826e-06	-9.833809625086889757e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.236593770771194656e-06	-9.347638391895153006e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.122782988057749376e-06	-8.885235687292336307e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.014697619737863424e-06	-8.445445818396058035e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.912069892432651645e-06	-8.027203763220909137e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.828248690924744133e-06	-7.685065587097978326e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.735063841483011363e-06	-7.304064255244602907e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.646596920458414110e-06	-6.941653598948067447e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.562614533265765448e-06	-6.596964494842338541e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.482894176499028899e-06	-6.269197716746068124e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.407215082511154868e-06	-5.957560422201878802e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.335358709051393079e-06	-5.661266654048256594e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.267128839779779182e-06	-5.379569551103646870e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.202357099494246940e-06	-5.111770163689966988e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.140878091915384476e-06	-4.857177542578723944e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.082527659945051889e-06	-4.615105917911258953e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.027145749700804694e-06	-4.384901123743943201e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.745851595810425881e-07	-4.166021198578298863e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	9.247027370139481882e-07	-3.957955401333409902e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	8.773563921598696907e-07	-3.760196776613627902e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	8.324061116779271620e-07	-3.572243275361021257e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	7.897310130998203846e-07	-3.393616989224300048e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	7.492265971528777837e-07	-3.223861024258825660e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	7.107896330145695155e-07	-3.062522409712296879e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	6.743176475432885273e-07	-2.909151515422056947e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	6.397107564193010471e-07	-2.763328204796075239e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	6.068752933632333675e-07	-2.624713600329907724e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	5.714002035023033919e-07	-2.474711080958444524e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	5.420518363013763901e-07	-2.350462774388356185e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	5.141899360296245604e-07	-2.232420361114741744e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	4.877420607038530457e-07	-2.120278904745875799e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	4.626442082539722779e-07	-2.013740065384900879e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	4.388328981166825439e-07	-1.912507682551654215e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	4.162451111600710009e-07	-1.816287940591996474e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	3.948191097734103075e-07	-1.724817034800488589e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	3.716783399114860799e-07	-1.625828590197495381e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	3.525417493559164126e-07	-1.543846259343596936e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	3.343812631044311514e-07	-1.465980619535028279e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	3.171406771897335938e-07	-1.392035311211890798e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	3.007763583450908522e-07	-1.321814184561191342e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	2.852496705249330624e-07	-1.255122019301640500e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	2.684813660481589694e-07	-1.182974974617661985e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	2.546207825853391709e-07	-1.123194814373791861e-07
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.414778365603427886e-07	-1.066370926607222339e-07
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.290142791204702880e-07	-1.012380016772753950e-07
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.155533775471014020e-07	-9.539906739592094520e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.044180167882746452e-07	-9.056661055361343631e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	1.938458300721482742e-07	-8.597970887380565283e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	1.838114720084622518e-07	-8.162564361305619698e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	1.729730157781383028e-07	-7.691823001050049686e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	1.640147209694175813e-07	-7.302003492282964320e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	1.555231943405049400e-07	-6.931480543499669796e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	1.474747580966243679e-07	-6.579279981591975723e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.387873452904574888e-07	-6.198278652131876015e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.316051653355000981e-07	-5.882935916892082485e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.247887192099220610e-07	-5.583691326904649728e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.174182315969912470e-07	-5.260473008075837792e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.113200514026043882e-07	-4.993150217191348283e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.055359243477713482e-07	-4.739397947940954804e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	9.929358368480083111e-08	-4.464930606161377538e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	9.413912654816803970e-08	-4.237446276300999981e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	8.857982594703782953e-08	-3.991190228396999472e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	8.398728292920100634e-08	-3.787280119242182837e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	7.963154874443114108e-08	-3.593751824572483948e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.492300289028415280e-08	-3.384788533528410826e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.102383670711295302e-08	-3.212133705225622046e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	6.680965518086501946e-08	-3.025708383960285452e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	6.332623339509888111e-08	-2.871478612028789395e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	6.002599656079382921e-08	-2.724954890097245929e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	5.646943187301699584e-08	-2.566249221713364002e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	5.353488631904996067e-08	-2.434683920656462571e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	5.036938874504172052e-08	-2.292396582709284481e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	4.775222297659035653e-08	-2.174734023417235514e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	4.492135830543950242e-08	-2.047809307937419653e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	4.257566766379298623e-08	-1.943047313660121633e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.003997051429258785e-08	-1.830001597099529585e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	3.794446611209526340e-08	-1.736494584414247974e-08
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.568601876393412335e-08	-1.635289105756310435e-08
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.382500935201467677e-08	-1.551292889417919969e-08
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	3.182098465179232181e-08	-1.460302133616856193e-08
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	3.016663236235865986e-08	-1.384968805628538376e-08
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.837940949772511638e-08	-1.303655525647289100e-08
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	2.689799632727789952e-08	-1.236593631248304969e-08
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	2.529303270439569310e-08	-1.164392748566199864e-08
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	2.378006109881542423e-08	-1.096540051996772097e-08
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	2.253026248975874951e-08	-1.040412703179606092e-08
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	2.118495035363980712e-08	-9.796076508195146406e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	2.007833287255818203e-08	-9.290702543033525172e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	1.888807770866233802e-08	-8.742832622142920748e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	1.776977317108227877e-08	-8.226401354624285450e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	1.684419780234825195e-08	-7.800116495899192005e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	1.584023138999496184e-08	-7.341874468031798860e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	1.500629452970080506e-08	-6.964896265209746138e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	1.410401722336508021e-08	-6.558809711377966029e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	1.325592082381440339e-08	-6.176256427014029725e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	1.255828233878776254e-08	-5.858494949708730709e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.181061773642151799e-08	-5.512748708778957603e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.111103786975003630e-08	-5.185533364014496995e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.053388734702613338e-08	-4.914674081189883104e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	9.909200731732172669e-09	-4.623069601727439445e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	9.316719574779785836e-09	-4.350784091177531683e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	8.823481743215399636e-09	-4.127386894353727588e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	8.289401435143803507e-09	-3.887032970702894826e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	7.787846027936814726e-09	-3.660479892344254552e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	7.319764995077947692e-09	-3.445503515837779471e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	6.937178398932038828e-09	-3.265812153987526484e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	6.527262914953463974e-09	-3.070431918614944366e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	6.142384507172704597e-09	-2.886295617217215299e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	5.778282193464321390e-09	-2.714022167541644501e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	5.473718285040320615e-09	-2.573367039911456751e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	5.141431282974357034e-09	-2.423205556455477330e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	4.827371176473224812e-09	-2.282651514067073444e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	4.532984690677145974e-09	-2.149954503477146134e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	4.259672978747397166e-09	-2.023394500095862547e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	4.006979695733192358e-09	-1.902218948502331339e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	3.800308105313938841e-09	-1.801117132637879714e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	3.577592896457253206e-09	-1.691886302947165626e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	3.366061112225562151e-09	-1.590114731159278099e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	3.162945367274731436e-09	-1.496313462483375162e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	2.968716215302042368e-09	-1.409576690451327264e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	2.785016915526577360e-09	-1.328488433725821105e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	2.634202516925522608e-09	-1.261063265654320289e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	2.474605889552417628e-09	-1.186798679004409540e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	2.328426914053151170e-09	-1.115061394086133117e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	2.193119836836253858e-09	-1.046566551929800553e-09
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	2.065972880963951679e-09	-9.821169447845829925e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	1.944292342761992249e-09	-9.225099904288814729e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	1.826056233028053200e-09	-8.682415787073859492e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	1.712143194085862552e-09	-8.184962445088601038e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.604222761714086725e-09	-7.721029551320589530e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.503953429499375135e-09	-7.278984020845717051e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.412877712163622124e-09	-6.847792460483255236e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	1.330551786115829952e-09	-6.426336451572009052e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	1.254776563817477883e-09	-6.022261487770096497e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	1.183305931854263675e-09	-5.643468791381196553e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	1.113909104254981766e-09	-5.297804803190352622e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	1.045216384544355377e-09	-4.989139300330651164e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	9.783768291301919055e-10	-4.709678776140530936e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	9.149950187809928119e-10	-4.449533381115842866e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	8.566651111822312769e-10	-4.198877365540139043e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	8.048219795903996496e-10	-3.948684761040384620e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	7.589447493349440286e-10	-3.699608733704883684e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	7.171505238579960094e-10	-3.459046850621868172e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	6.775402103710436758e-10	-3.234488913872162903e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	6.382287032242952029e-10	-3.033368078197179778e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	5.981857629173652203e-10	-2.859092650424118574e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	5.585671402497939078e-10	-2.704764412434251792e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	5.208688646752456774e-10	-2.561888500280813516e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	4.865774378681290791e-10	-2.422024075646546322e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	4.536792502486483183e-10	-2.258974886497065183e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	4.289057247794693087e-10	-2.110607664385732890e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	4.066510949861539317e-10	-1.966180674524855447e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	3.852862670561673910e-10	-1.832631630135964640e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	3.631987073685025071e-10	-1.716824360737435193e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	3.396931601871988378e-10	-1.621240010014127284e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	3.159217458528076490e-10	-1.539527686699706370e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	2.905647476678733908e-10	-1.454994464457815311e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	2.707616458898533381e-10	-1.378310707965506713e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	2.546989214552405569e-10	-1.293778593175979947e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	2.417255252450881065e-10	-1.203976656871362290e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	2.304232329384013230e-10	-1.115265925818614211e-10
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	2.179468692904434595e-10	-1.024660962952186970e-10
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	2.055356423741967343e-10	-9.591679637465407667e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	1.914687437318757482e-10	-9.093201292959835606e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	1.768734974503383751e-10	-8.691806867887659433e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	1.629867260835549946e-10	-8.322862716975490563e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	1.497412171313060715e-10	-7.866620445016456645e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	1.411455182314708646e-10	-7.367969362874332622e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	1.348926240106703471e-10	-6.809982821232294944e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	1.291141701180019129e-10	-6.183124482688409624e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	1.237294834163201195e-10	-5.690150538912747514e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	1.168586551496080246e-10	-5.315808661458889499e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	1.082680341416876449e-10	-5.068693890763166070e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	9.783450383970824487e-11	-4.876507173383602178e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	8.910447480119250306e-11	-4.718970314160627415e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	8.203511007068849296e-11	-4.515033267136499949e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	7.705975832098700298e-11	-4.178543211573442443e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	7.458200911592766226e-11	-3.816819019243340217e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	7.257379442004661310e-11	-3.406577237042791256e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	7.028452961994582487e-11	-3.096036044501145005e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	6.643723708344112700e-11	-2.888024992314015488e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	6.019678651240558875e-11	-2.777017582846871923e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	5.400125876247476792e-11	-2.734209724566413250e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	4.822665750878304634e-11	-2.691610039145697579e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	4.345828014656556081e-11	-2.581727784049272047e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	4.147554125354404070e-11	-2.392020869501889685e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	4.095033325790939915e-11	-2.114989367988040455e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	4.094000937011506490e-11	-1.863605466903512085e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	4.021023987889103786e-11	-1.634798622632251028e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	3.793822909375923477e-11	-1.527153792308456412e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	3.419363889230398011e-11	-1.505916705750204333e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	2.929775838859795830e-11	-1.530839865791410999e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	2.531308673585002961e-11	-1.547121315197225715e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	2.237624750459940842e-11	-1.501567098742728660e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	2.171172197414585668e-11	-1.375126166854309102e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	2.235405703775451523e-11	-1.175286766287515432e-11
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	2.322706640986172142e-11	-9.923596531448191808e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	2.346353516858680898e-11	-8.339906754892089824e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	2.215120038754860270e-11	-7.776089570285204598e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.910278023347309742e-11	-8.014128789893481846e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	1.544876313537693705e-11	-8.640989354404513354e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	1.259139977853863637e-11	-9.070639638023048358e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	1.081878000227144894e-11	-8.904304080632862747e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	1.092619025721856697e-11	-7.974447697096123994e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	1.215958286518478857e-11	-6.435763249477787603e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	1.342180504063294910e-11	-5.039061385422702429e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	1.407119530571689702e-11	-3.910690717156970482e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	1.302193516798191432e-11	-3.689272273616373001e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	1.088389735768268206e-11	-4.139697379729662354e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	8.015914159544519113e-12	-4.922956919146309477e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	5.820939472658941677e-12	-5.477973062990051283e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	4.637447562381691364e-12	-5.495007025886072326e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	5.188568650707829519e-12	-4.679054959505016066e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	6.503863063094766556e-12	-3.570109833965619133e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	8.062595110093893967e-12	-2.316443890097079335e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	8.810916731441615615e-12	-1.504125674890965136e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	8.151695376158019987e-12	-1.474863474703047032e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	6.220906112937008012e-12	-2.067426687945140212e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	3.872473955053229616e-12	-2.895858963763636676e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	2.138733277515405340e-12	-3.473332025390556539e-12
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.368255132958451370e-12	-3.547941163162901443e-12
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.114401928712236600e-12	-2.877590326539995675e-12
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	3.657257817247936803e-12	-1.825203814433394648e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	5.031312056561528488e-12	-9.050049007240369682e-13
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	5.835045433407028796e-12	-2.626690142170681859e-13
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	5.218114099689097433e-12	-3.562361902834513765e-13
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	3.533537304045996813e-12	-1.005353828404908590e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.764668608926455756e-12	-1.731082316796560534e-12
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.693887990338283434e-13	-2.358937290347662249e-12
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	-2.827656230584171846e-13	-2.418419938996255903e-12
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	5.773864227031340926e-13	-1.823217187103690390e-12
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	2.083817989698530503e-12	-9.111921763807174398e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	3.377811174733587657e-12	-1.326446791928844180e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	4.125664305929903594e-12	3.736426336565082313e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	3.589724077711248950e-12	2.177889110911019481e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	2.126420025098994046e-12	-4.178323992307147298e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	4.188851096420678112e-13	-1.184635026651010946e-12
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	-8.533842555339058240e-13	-1.735888980060194802e-12
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	-1.084167686199455681e-12	-1.772085462969839174e-12
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	-2.514540786827539277e-13	-1.261548248465751631e-12
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	1.152916150243855205e-12	-4.656858100900406013e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	2.487854599991475331e-12	2.885004312059838123e-13
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	3.116060272583245741e-12	6.759409218112717242e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	2.587408589889375188e-12	4.672401327663487969e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	1.276703588890492279e-12	-1.453265311672120794e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-2.131180996012344408e-13	-8.528742001837771573e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-1.282641625153309934e-12	-1.348322219127641597e-12
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-1.364939192916279266e-12	-1.341237449743521090e-12
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-6.051395533805544098e-13	-9.109956462171988219e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	6.899368545209532001e-13	-2.046883607604339949e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	1.907072880116660898e-12	4.580476563065074947e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	2.484387459454261438e-12	7.891872415644165768e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	2.029085496154145333e-12	5.875248124266140305e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	8.763398493025959619e-13	2.564960354789012551e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-4.421524163890477286e-13	-6.229405181956933325e-13
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-1.397751904624415074e-12	-1.086320510291366425e-12
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-1.486263860449680965e-12	-1.105145727652368313e-12
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-6.972545319941172934e-13	-6.742024258569175953e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	4.898830268227406022e-13	-4.038289192939539392e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	1.577262872047660451e-12	5.399034524075490819e-13
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	2.069840752365046719e-12	8.117106527087328224e-13
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	1.547947047984781229e-12	5.607178386577447061e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	4.763837147886614923e-13	2.339492543120374508e-14
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-6.797686912898875056e-13	-5.581642439238858883e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-1.454984369943293886e-12	-9.435220638684174299e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-1.421428531665228606e-12	-9.117212383744126902e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-6.472062405052573028e-13	-4.981394571816543974e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	4.354915839596474931e-13	7.366185506586790312e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	1.388361072460563969e-12	5.769626672027137539e-13
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	1.775654535897612219e-12	7.863652407650971425e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	1.345674020193242920e-12	5.717905355356614609e-13
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	2.878840536952563133e-13	3.247696098808292019e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	-7.348395378965101804e-13	-4.896737983963541200e-13
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	-1.399435751340875033e-12	-8.262051908234014923e-13
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-1.335262285208962558e-12	-7.849297601218476942e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-6.243082963381738368e-13	-4.085724073493244684e-13
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	3.510112132846131520e-13	1.042235073599856453e-13
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	1.275580640552836337e-12	5.903087682124064463e-13
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	1.545600163634844838e-12	7.348815941428454667e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	1.098893977337164134e-12	5.063988499614427868e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+03_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.721999999999999698e-03	1.303999999999999881e-01	2.392604178751958546e-03	1.268725369404928582e-01	-1.887523930321783477e-03
2.322000000000000106e-02	1.300000000000000044e-01	2.925664754091510285e-03	1.264735493069241434e-01	-3.257047627507757455e-03
3.882000000000000034e-02	1.295999999999999930e-01	3.994885121015622105e-03	1.260702602961524810e-01	-4.190557940007420129e-03
5.453000000000000208e-02	1.290999999999999925e-01	4.796386436065697145e-03	1.256631728662640224e-01	-4.941910049910403814e-03
7.034999999999999587e-02	1.287000000000000088e-01	5.468103452053829465e-03	1.252539125317183311e-01	-5.584948577809153991e-03
8.626999999999999946e-02	1.282999999999999974e-01	6.054811991756748994e-03	1.248418499301191809e-01	-6.153294763221978797e-03
1.023000000000000020e-01	1.277999999999999969e-01	6.575751675544933700e-03	1.244272967014504877e-01	-6.666297818101797959e-03
1.184000000000000052e-01	1.274000000000000132e-01	7.055340378353219637e-03	1.240116693545594284e-01	-7.134700599575502858e-03
1.346999999999999864e-01	1.269000000000000128e-01	7.495086139084727872e-03	1.235907465766554192e-01	-7.570137472712315692e-03
1.509999999999999953e-01	1.265000000000000013e-01	7.902366339479166210e-03	1.231706495344370711e-01	-7.973012410911426220e-03
1.675000000000000100e-01	1.260000000000000009e-01	8.278510039856206218e-03	1.227463605570962152e-01	-8.352596966719978699e-03
1.839999999999999969e-01	1.255999999999999894e-01	8.643811102177866371e-03	1.223226636973410858e-01	-8.707595540078534244e-03
2.006999999999999895e-01	1.250999999999999890e-01	8.977756271379836936e-03	1.218945398848400030e-01	-9.044929008235294554e-03
2.174999999999999989e-01	1.247000000000000053e-01	9.301828750978667973e-03	1.214647164324979406e-01	-9.364491578223258297e-03
2.343999999999999972e-01	1.242000000000000048e-01	9.608725060069106191e-03	1.210332536081503013e-01	-9.668021453531324208e-03
2.514000000000000123e-01	1.237999999999999934e-01	9.899420920606080004e-03	1.206002071384401075e-01	-9.956963829375199693e-03
2.684000000000000274e-01	1.233000000000000068e-01	1.017266348250545592e-02	1.201681806149942910e-01	-1.023096654420574923e-02
2.856000000000000205e-01	1.228000000000000064e-01	1.043627584191474632e-02	1.197321276982719201e-01	-1.049428645936208333e-02
3.029999999999999916e-01	1.223999999999999949e-01	1.069201891715498148e-02	1.192920718010393316e-01	-1.074758583021326493e-02
3.204000000000000181e-01	1.218999999999999945e-01	1.092985836054764792e-02	1.188531020636997976e-01	-1.098873472351967473e-02
3.378999999999999782e-01	1.213999999999999940e-01	1.115837937059559540e-02	1.184127622579495553e-01	-1.121990532006387868e-02
3.554999999999999827e-01	1.209999999999999964e-01	1.138707935922698977e-02	1.179711146555395829e-01	-1.144169627288097423e-02
3.731999999999999762e-01	1.204999999999999960e-01	1.159743692980622770e-02	1.175281862741777150e-01	-1.165464187393677048e-02
3.911000000000000032e-01	1.199999999999999956e-01	1.180565830438946688e-02	1.170815069116768331e-01	-1.186034122147435615e-02
4.089999999999999747e-01	1.195999999999999980e-01	1.200798493272427908e-02	1.166361086689333137e-01	-1.205692607186719181e-02
4.270999999999999797e-01	1.190999999999999975e-01	1.219157654482389171e-02	1.161870626437778442e-01	-1.224698357611501108e-02
4.451999999999999846e-01	1.185999999999999971e-01	1.237320516600825399e-02	1.157393670157838145e-01	-1.242876460071844387e-02
4.635000000000000231e-01	1.180999999999999966e-01	1.254605228959824494e-02	1.152880989303703974e-01	-1.260460164793008458e-02
4.818999999999999950e-01	1.176999999999999991e-01	1.272780792784183011e-02	1.148357604781507640e-01	-1.277376401752468131e-02
5.003999999999999559e-01	1.171999999999999986e-01	1.288350197493419794e-02	1.143823924476025100e-01	-1.293652407553198651e-02
5.189000000000000279e-01	1.166999999999999982e-01	1.304414391383351690e-02	1.139304776855278034e-01	-1.309230766972066182e-02
5.375999999999999668e-01	1.161999999999999977e-01	1.318952071161546419e-02	1.134751663248978609e-01	-1.324302815268626338e-02
5.564000000000000057e-01	1.156999999999999973e-01	1.333316545858984417e-02	1.130189297514899438e-01	-1.338803989559448487e-02
5.753000000000000336e-01	1.152999999999999997e-01	1.348011842260668156e-02	1.125617912136820387e-01	-1.352754130453905426e-02
5.943000000000000504e-01	1.147999999999999993e-01	1.361387315946984214e-02	1.121037825938520360e-01	-1.366171759305283458e-02
6.135000000000000453e-01	1.142999999999999988e-01	1.374595358055235271e-02	1.116425429445922490e-01	-1.379140206830125302e-02
6.327000000000000401e-01	1.137999999999999984e-01	1.386321919372745723e-02	1.111829113953661380e-01	-1.391540543347432289e-02
6.520000000000000240e-01	1.132999999999999979e-01	1.398546733972566743e-02	1.107225084513508567e-01	-1.403457055464914574e-02
6.713999999999999968e-01	1.127999999999999975e-01	1.409958639393369025e-02	1.102613578909649172e-01	-1.414904022666373801e-02
6.909999999999999476e-01	1.122999999999999970e-01	1.420566295889189729e-02	1.097971207899110790e-01	-1.425949888171755206e-02
7.106000000000000094e-01	1.118999999999999995e-01	1.432303826861815003e-02	1.093345672484937331e-01	-1.436494728125353205e-02
7.304000000000000492e-01	1.113999999999999990e-01	1.442626272324656206e-02	1.088690109974917442e-01	-1.446658273344764156e-02
7.501999999999999780e-01	1.108999999999999986e-01	1.452158325268977125e-02	1.084051854576324608e-01	-1.456349212625292384e-02
7.701999999999999957e-01	1.103999999999999981e-01	1.461546040646000306e-02	1.079384313926941563e-01	-1.465676457179358218e-02
7.903000000000000025e-01	1.098999999999999977e-01	1.470154910509886836e-02	1.074711202618302830e-01	-1.474600342117894994e-02
8.104999999999999982e-01	1.093999999999999972e-01	1.478625216309168051e-02	1.070032773202319043e-01	-1.483130796640935722e-02
8.307999999999999829e-01	1.088999999999999968e-01	1.486956958043843431e-02	1.065349305741680463e-01	-1.491277381575481509e-02
8.510999999999999677e-01	1.083999999999999964e-01	1.494524288022111742e-02	1.060684014613726411e-01	-1.499012043452698298e-02
8.716000000000000414e-01	1.078999999999999959e-01	1.501958827438466641e-02	1.055991206211575328e-01	-1.506419566622715749e-02
8.922999999999999821e-01	1.073999999999999955e-01	1.508640502103798103e-02	1.051271414816963429e-01	-1.513502499513496441e-02
9.130000000000000338e-01	1.068999999999999950e-01	1.515812347147671608e-02	1.046570499654929931e-01	-1.520200424713419145e-02
9.337999999999999634e-01	1.063999999999999946e-01	1.521622800256795978e-02	1.041865871717657516e-01	-1.526556113443503469e-02
9.546999999999999931e-01	1.058999999999999941e-01	1.527923423744462564e-02	1.037157805154938772e-01	-1.532576974273872940e-02
9.757000000000000117e-01	1.054999999999999966e-01	1.534943425667539135e-02	1.032446573685135288e-01	-1.538270094616846391e-02
9.969000000000000083e-01	1.049999999999999961e-01	1.540399385711380999e-02	1.027710146213411668e-01	-1.543666896858181432e-02
1.018000000000000016e+00	1.044999999999999957e-01	1.545734102198693255e-02	1.023015641722992281e-01	-1.548700079118715996e-02
1.038999999999999924e+00	1.039999999999999952e-01	1.550347130849518210e-02	1.018362724099533684e-01	-1.553385355972558383e-02
1.060999999999999943e+00	1.034999999999999948e-01	1.554844689446505460e-02	1.013508867676368164e-01	-1.557958230171417428e-02
1.082000000000000073e+00	1.029999999999999943e-01	1.559226777989654658e-02	1.008895305929115860e-01	-1.562013258750669792e-02
1.104000000000000092e+00	1.024999999999999939e-01	1.562901612453046485e-02	1.004082648768960667e-01	-1.565947106630173960e-02
1.125999999999999890e+00	1.019999999999999934e-01	1.566466750365292857e-02	9.992910597410188667e-02	-1.569569554849618506e-02
1.147999999999999909e+00	1.015000000000000069e-01	1.569922191726392732e-02	9.945205018658132001e-02	-1.572890542781164858e-02
1.169999999999999929e+00	1.010000000000000064e-01	1.572684812764464993e-02	9.897708996679356608e-02	-1.575919683743506883e-02
1.191999999999999948e+00	1.005000000000000060e-01	1.575923747774618869e-02	9.850421732778506800e-02	-1.578666145421541572e-02
1.213999999999999968e+00	9.998999999999999555e-02	1.578317788400840360e-02	9.803342507594421662e-02	-1.581138694017374460e-02
1.235999999999999988e+00	9.948999999999999511e-02	1.580190308528903187e-02	9.756470947114100067e-02	-1.583345806149722562e-02
1.258999999999999897e+00	9.898999999999999466e-02	1.582536198142674155e-02	9.707690557911377582e-02	-1.585378242368648896e-02
1.280999999999999917e+00	9.848999999999999422e-02	1.584209532427866690e-02	9.661242741327870365e-02	-1.587067322367246083e-02
1.304000000000000048e+00	9.800000000000000377e-02	1.585946548447750640e-02	9.612904350436493606e-02	-1.588574880096169095e-02
1.326999999999999957e+00	9.750000000000000333e-02	1.586861648624416157e-02	9.564790752898179316e-02	-1.589826579317470470e-02
1.350000000000000089e+00	9.700000000000000289e-02	1.588244402519125437e-02	9.516901123436335985e-02	-1.590830357131489681e-02
1.372999999999999998e+00	9.650000000000000244e-02	1.588971863858304467e-02	9.469234680545979277e-02	-1.591593848162823135e-02
1.395999999999999908e+00	9.600999999999999812e-02	1.589772533211616587e-02	9.421790752442987804e-02	-1.592124462296506601e-02
1.419000000000000039e+00	9.550999999999999768e-02	1.590316166225085384e-02	9.374568671252504759e-02	-1.592429308741513672e-02
1.441999999999999948e+00	9.500999999999999723e-02	1.590218882704726860e-02	9.327567753838043874e-02	-1.592515207517977358e-02
1.465000000000000080e+00	9.450999999999999679e-02	1.590034996643989798e-02	9.280787271154419815e-02	-1.592388790580791941e-02
1.489000000000000101e+00	9.402000000000000635e-02	1.589933613936720530e-02	9.232207054356084130e-02	-1.592037452449510115e-02
1.512000000000000011e+00	9.352000000000000590e-02	1.589577388820630557e-02	9.185874664286700075e-02	-1.591496851110434790e-02
1.536000000000000032e+00	9.302000000000000546e-02	1.588597509943761796e-02	9.137760348648396591e-02	-1.590726494141833300e-02
1.560000000000000053e+00	9.253000000000000114e-02	1.587708390529209840e-02	9.089882616150185557e-02	-1.589751981897061239e-02
1.584000000000000075e+00	9.203000000000000069e-02	1.586567661867344797e-02	9.042240559676154033e-02	-1.588579643270918856e-02
1.608000000000000096e+00	9.153999999999999637e-02	1.585519309248550196e-02	8.994833272473640173e-02	-1.587215560544370796e-02
1.631999999999999895e+00	9.103999999999999593e-02	1.584217730801689220e-02	8.947659853696669774e-02	-1.585665647523252023e-02
1.655999999999999917e+00	9.055000000000000548e-02	1.582487354309901340e-02	8.900719407707741171e-02	-1.583935643273905181e-02
1.681000000000000050e+00	9.005000000000000504e-02	1.580507908911984657e-02	8.852069881956931008e-02	-1.581948002654114116e-02
1.705000000000000071e+00	8.956000000000000072e-02	1.578629673016256757e-02	8.805602299582349080e-02	-1.579867251474088158e-02
1.729999999999999982e+00	8.906999999999999640e-02	1.576677882696234101e-02	8.757443303935216750e-02	-1.577525681189488604e-02
1.754000000000000004e+00	8.856999999999999595e-02	1.573963412670612363e-02	8.711444602277479410e-02	-1.575115822268673832e-02
1.778999999999999915e+00	8.808000000000000551e-02	1.571358061845867099e-02	8.663771909110501435e-02	-1.572442146115001285e-02
1.804000000000000048e+00	8.759000000000000119e-02	1.568684814629465324e-02	8.616345734936516065e-02	-1.569606968213821396e-02
1.828999999999999959e+00	8.709999999999999687e-02	1.565943671021407038e-02	8.569165050388963256e-02	-1.566615463244101780e-02
1.854000000000000092e+00	8.661000000000000643e-02	1.562634587953546858e-02	8.522228835988740481e-02	-1.563472622220977645e-02
1.879000000000000004e+00	8.612000000000000210e-02	1.559760480578493459e-02	8.475536072319646286e-02	-1.560183261086380696e-02
1.903999999999999915e+00	8.562999999999999778e-02	1.556324091776277105e-02	8.429085659043092371e-02	-1.556752081339993730e-02
1.929999999999999938e+00	8.513999999999999346e-02	1.552825464615041617e-02	8.381033080941510671e-02	-1.553038127996848525e-02
1.955000000000000071e+00	8.465000000000000302e-02	1.548775872091918970e-02	8.335073517288338341e-02	-1.549331650066763238e-02
1.981000000000000094e+00	8.415999999999999870e-02	1.545155597228965207e-02	8.287528988405418184e-02	-1.545340776421788055e-02
2.007000000000000117e+00	8.368000000000000438e-02	1.541174189772633735e-02	8.240241652891992785e-02	-1.541215721423208618e-02
2.032000000000000028e+00	8.319000000000000006e-02	1.536952604604318977e-02	8.195014502982229943e-02	-1.537127009207928975e-02
2.057999999999999829e+00	8.271000000000000574e-02	1.532859768546033889e-02	8.148228231862866822e-02	-1.532751787451181423e-02
2.084000000000000075e+00	8.222000000000000142e-02	1.528525600075227205e-02	8.101695647801500366e-02	-1.528255395543687972e-02
2.109999999999999876e+00	8.173999999999999322e-02	1.523849409304952815e-02	8.055415486790834523e-02	-1.523641996908267279e-02
2.137000000000000011e+00	8.125000000000000278e-02	1.518936389454256762e-02	8.007621142722756713e-02	-1.518731636320847997e-02
2.162999999999999812e+00	8.076999999999999458e-02	1.514159912942223893e-02	7.961851655940346828e-02	-1.513892065687656892e-02
2.189999999999999947e+00	8.029000000000000026e-02	1.509333553366933381e-02	7.914584956394206394e-02	-1.508755123808668865e-02
2.216000000000000192e+00	7.981000000000000594e-02	1.504457310728384879e-02	7.869321010396451710e-02	-1.503705138358786900e-02
2.242999999999999883e+00	7.932999999999999774e-02	1.499073173058029958e-02	7.822576657940136236e-02	-1.498357529932838918e-02
2.270000000000000018e+00	7.885000000000000342e-02	1.493644694887001460e-02	7.776096408906527091e-02	-1.492908404793809318e-02
2.295999999999999819e+00	7.836999999999999522e-02	1.488171876215299214e-02	7.731585985813438366e-02	-1.487568680699317969e-02
2.322999999999999954e+00	7.789000000000000090e-02	1.482654717042923044e-02	7.685620170301887821e-02	-1.481931178134693501e-02
2.350999999999999979e+00	7.742000000000000270e-02	1.477284031633840575e-02	7.638226567207023754e-02	-1.475989200539548109e-02
2.378000000000000114e+00	7.693999999999999451e-02	1.471234440043217573e-02	7.592789046156701860e-02	-1.470170736101857056e-02
2.404999999999999805e+00	7.646999999999999631e-02	1.465779172819698696e-02	7.547608803457488136e-02	-1.464268595747047347e-02
2.431999999999999940e+00	7.599000000000000199e-02	1.459649618216793225e-02	7.502684470736473155e-02	-1.458286056826803116e-02
2.459999999999999964e+00	7.552000000000000379e-02	1.453237739332253857e-02	7.456365136450364417e-02	-1.452000417556495969e-02
2.487999999999999989e+00	7.505000000000000560e-02	1.447226599269559565e-02	7.410318083139856571e-02	-1.445635165836223895e-02
2.515000000000000124e+00	7.457999999999999352e-02	1.441177469559151887e-02	7.366172015284697117e-02	-1.439424984101102950e-02
2.543000000000000149e+00	7.410999999999999532e-02	1.434662475916535264e-02	7.320655386228210049e-02	-1.432913020913697925e-02
2.571000000000000174e+00	7.363999999999999713e-02	1.428114919718736532e-02	7.275406574493534229e-02	-1.426331099260647051e-02
2.599000000000000199e+00	7.316999999999999893e-02	1.421534800965755518e-02	7.230424106097059489e-02	-1.419682286412517029e-02
2.626999999999999780e+00	7.270999999999999686e-02	1.414696953052608196e-02	7.185706485470461091e-02	-1.412969573704315855e-02
2.656000000000000139e+00	7.223999999999999866e-02	1.408054769145689229e-02	7.139669430307853115e-02	-1.405952856763891499e-02
2.684000000000000163e+00	7.177999999999999658e-02	1.401160860521403692e-02	7.095486408391991906e-02	-1.399118949876020437e-02
2.712000000000000188e+00	7.131999999999999451e-02	1.394240393784735091e-02	7.051563790641936225e-02	-1.392229705688781752e-02
2.741000000000000103e+00	7.084999999999999631e-02	1.387097589459401932e-02	7.006345445223916002e-02	-1.385038927026022854e-02
2.770000000000000018e+00	7.038999999999999424e-02	1.380123717822833579e-02	6.961403210535824226e-02	-1.377794532249911399e-02
2.798999999999999932e+00	6.993000000000000604e-02	1.373123288073882682e-02	6.916735480859124985e-02	-1.370499317076496679e-02
2.826999999999999957e+00	6.948000000000000009e-02	1.365891802747201678e-02	6.873866990307538061e-02	-1.363409987014328403e-02
2.855999999999999872e+00	6.901999999999999802e-02	1.358442714104063191e-02	6.829734131870596192e-02	-1.356022730327932635e-02
2.886000000000000121e+00	6.855999999999999595e-02	1.350972378971018566e-02	6.784363291740266866e-02	-1.348335541337161020e-02
2.915000000000000036e+00	6.811000000000000387e-02	1.343678077935049966e-02	6.740777575936282573e-02	-1.340863466708278225e-02
2.943999999999999950e+00	6.765999999999999792e-02	1.336362992289390553e-02	6.697458415749021898e-02	-1.333353416247663910e-02
2.974000000000000199e+00	6.719999999999999585e-02	1.328441400185947051e-02	6.652924295022362433e-02	-1.325546945175124641e-02
3.003000000000000114e+00	6.675000000000000377e-02	1.321087112457009806e-02	6.610142533685135768e-02	-1.317966842399566005e-02
3.032999999999999918e+00	6.629999999999999782e-02	1.313329256889908883e-02	6.566160998425976669e-02	-1.310092738956114035e-02
3.063000000000000167e+00	6.585000000000000575e-02	1.305555812865539719e-02	6.522457903911631216e-02	-1.302187832358808750e-02
3.092000000000000082e+00	6.540999999999999592e-02	1.297587570860346019e-02	6.480474627501736640e-02	-1.294519328286709674e-02
3.121999999999999886e+00	6.496000000000000385e-02	1.289785721202732841e-02	6.437314111350811441e-02	-1.286560562188534922e-02
3.153000000000000025e+00	6.451999999999999402e-02	1.281794500656825361e-02	6.393002098224348506e-02	-1.278311215431961016e-02
3.182999999999999829e+00	6.407999999999999807e-02	1.274163084798676793e-02	6.350395710498955848e-02	-1.270305697789041177e-02
3.213000000000000078e+00	6.363000000000000600e-02	1.265950046279346909e-02	6.308059283758868374e-02	-1.262280359130745280e-02
3.242999999999999883e+00	6.318999999999999617e-02	1.257560858192886821e-02	6.265991141196042280e-02	-1.254237211334605605e-02
3.274000000000000021e+00	6.275000000000000022e-02	1.249528876717974531e-02	6.222800824544041237e-02	-1.245909327907121847e-02
3.303999999999999826e+00	6.232000000000000040e-02	1.241685977456222049e-02	6.181273122432663636e-02	-1.237835945532332269e-02
3.334999999999999964e+00	6.187999999999999751e-02	1.233276524375313647e-02	6.138637737524694354e-02	-1.229480814714654230e-02
3.366000000000000103e+00	6.144999999999999768e-02	1.225061349659987281e-02	6.096281669482329912e-02	-1.221114793209446617e-02
3.396999999999999797e+00	6.101000000000000173e-02	1.216641792949368223e-02	6.054203139444330056e-02	-1.212739801241065341e-02
3.427999999999999936e+00	6.058000000000000190e-02	1.208416630074385205e-02	6.012400382034957524e-02	-1.204357703085789065e-02
3.459000000000000075e+00	6.015000000000000208e-02	1.199839225800169475e-02	5.970871606390372455e-02	-1.195970299753479522e-02
3.490000000000000213e+00	5.972000000000000225e-02	1.191606615106713916e-02	5.929615041801832021e-02	-1.187579341705168393e-02
3.521999999999999797e+00	5.929999999999999855e-02	1.183226260479372689e-02	5.887311300105047690e-02	-1.178915785441517379e-02
3.552999999999999936e+00	5.886999999999999872e-02	1.174646373598999503e-02	5.846602595131301233e-02	-1.170522802754721953e-02
3.584999999999999964e+00	5.845000000000000195e-02	1.166266018971658276e-02	5.804860685629181088e-02	-1.161860619820725450e-02
3.616000000000000103e+00	5.802000000000000213e-02	1.157686132091285090e-02	5.764692662954755409e-02	-1.153472214039804114e-02
3.648000000000000131e+00	5.759999999999999842e-02	1.149305777463943690e-02	5.723505219184636672e-02	-1.144818014335479556e-02
3.680000000000000160e+00	5.718000000000000166e-02	1.140595293952679883e-02	5.682596652326120379e-02	-1.136170285932094209e-02
3.712000000000000188e+00	5.675999999999999795e-02	1.131889660183677156e-02	5.641965085375642841e-02	-1.127530579370212421e-02
3.744000000000000217e+00	5.634999999999999731e-02	1.123388235204886634e-02	5.601608655022696087e-02	-1.118900398435006965e-02
3.775999999999999801e+00	5.593000000000000055e-02	1.114692243185379586e-02	5.561525530380390103e-02	-1.110281207988986045e-02
3.809000000000000163e+00	5.551999999999999991e-02	1.106200344486030912e-02	5.520474147219926048e-02	-1.101405685701229570e-02
3.841000000000000192e+00	5.510999999999999927e-02	1.097713180058889487e-02	5.480940597391512070e-02	-1.092813143806479689e-02
3.874000000000000110e+00	5.469999999999999862e-02	1.088914939306708830e-02	5.440452096584493663e-02	-1.083967961437331401e-02
3.906000000000000139e+00	5.428999999999999798e-02	1.080126167098942845e-02	5.401460665935560457e-02	-1.075407531605242564e-02
3.939000000000000057e+00	5.387999999999999734e-02	1.071346863435591532e-02	5.361527464644568614e-02	-1.066598166936724192e-02
3.971999999999999975e+00	5.346999999999999670e-02	1.062577028316654890e-02	5.321873304279391842e-02	-1.057808969848505511e-02
4.004999999999999893e+00	5.306999999999999912e-02	1.054015270234734229e-02	5.282496238020788215e-02	-1.049041210083231576e-02
4.038000000000000256e+00	5.267000000000000154e-02	1.045462749757120752e-02	5.243394352334534297e-02	-1.040296124839069740e-02
4.070999999999999730e+00	5.226999999999999702e-02	1.036617685898108890e-02	5.204565764366540781e-02	-1.031574918742888224e-02
4.104000000000000092e+00	5.186999999999999944e-02	1.027786478445557455e-02	5.166008584889145161e-02	-1.022878744736069323e-02
4.137999999999999901e+00	5.147000000000000186e-02	1.019266289583018598e-02	5.126564879735685115e-02	-1.013946399870539403e-02
4.171000000000000263e+00	5.106999999999999734e-02	1.010460485542311396e-02	5.088552961541462083e-02	-1.005304420896482344e-02
4.205000000000000071e+00	5.068000000000000282e-02	1.001573621523810069e-02	5.049667127858500915e-02	-9.964301715632870732e-03
4.238999999999999879e+00	5.029000000000000137e-02	9.929951202840828564e-03	5.011061420016935802e-02	-9.875870607568495649e-03
4.272000000000000242e+00	4.989999999999999991e-02	9.844301290406547514e-03	4.973857152373958174e-02	-9.790348122586193733e-03
4.306000000000000050e+00	4.950999999999999845e-02	9.755928016752499210e-03	4.935797583215015966e-02	-9.702561034912036975e-03
4.339999999999999858e+00	4.911999999999999700e-02	9.667734876382436116e-03	4.898012242402055572e-02	-9.615115666098890054e-03
4.373999999999999666e+00	4.873000000000000248e-02	9.579721869296365169e-03	4.860499186992081611e-02	-9.528021570837106116e-03
4.408999999999999808e+00	4.834999999999999715e-02	9.493852563759791127e-03	4.822165158706900878e-02	-9.438742323937775874e-03
4.442999999999999616e+00	4.796999999999999875e-02	9.408158772705050785e-03	4.785198697388396566e-02	-9.352388574761883594e-03
4.477000000000000313e+00	4.759000000000000036e-02	9.319892886201072355e-03	4.748498683982418228e-02	-9.266412685366709479e-03
4.511999999999999567e+00	4.721000000000000196e-02	9.234572063420229057e-03	4.710995593158640027e-02	-9.178311472232858481e-03
4.546999999999999709e+00	4.682999999999999663e-02	9.146723023810603495e-03	4.673770786572466196e-02	-9.090627820548960805e-03
4.581000000000000405e+00	4.644999999999999823e-02	9.059093377303272659e-03	4.637874070941246096e-02	-9.005856970603309114e-03
4.615999999999999659e+00	4.608000000000000290e-02	8.973630526356208420e-03	4.601191904862439452e-02	-8.919020148724567110e-03
4.650999999999999801e+00	4.571000000000000063e-02	8.888381295008745617e-03	4.564782018736399799e-02	-8.832624413753896453e-03
4.685999999999999943e+00	4.533999999999999836e-02	8.803345683260882515e-03	4.528642405313226815e-02	-8.746676911462452492e-03
4.721000000000000085e+00	4.497000000000000303e-02	8.715927346952074758e-03	4.492771073154847028e-02	-8.661184483062613071e-03
4.756999999999999673e+00	4.460000000000000075e-02	8.631340336363370683e-03	4.456152671941659982e-02	-8.573731200872113448e-03
4.791999999999999815e+00	4.422999999999999848e-02	8.544413325133642934e-03	4.420819581514549151e-02	-8.489182212348258399e-03
4.828000000000000291e+00	4.386999999999999927e-02	8.459671007322526470e-03	4.384750703762207991e-02	-8.402712539168938344e-03
4.863000000000000433e+00	4.351000000000000006e-02	8.375178104827700823e-03	4.349947881127633198e-02	-8.319131857806812136e-03
4.899000000000000021e+00	4.315000000000000085e-02	8.290934617649165991e-03	4.314420354386504924e-02	-8.233670002423424533e-03
4.934999999999999609e+00	4.279000000000000165e-02	8.206940545786921976e-03	4.279164265640047343e-02	-8.148727927536278393e-03
4.971000000000000085e+00	4.243000000000000244e-02	8.120746192048796872e-03	4.244177573753076665e-02	-8.064311079405552668e-03
5.006999999999999673e+00	4.207999999999999935e-02	8.039182187469570001e-03	4.209458233792767734e-02	-7.980424477646599207e-03
5.043000000000000149e+00	4.172000000000000014e-02	7.953544976741210373e-03	4.175004232390069209e-02	-7.897072998057887844e-03
5.078999999999999737e+00	4.136999999999999705e-02	7.870101119685501967e-03	4.140813588838780646e-02	-7.814261390883182889e-03
5.115999999999999659e+00	4.102000000000000091e-02	7.786940164261698001e-03	4.105945566168207883e-02	-7.729716726584743951e-03
5.152000000000000135e+00	4.068000000000000088e-02	7.705956396703008034e-03	4.072282894169114431e-02	-7.648013076223520064e-03
5.189000000000000057e+00	4.032999999999999780e-02	7.623357203091125391e-03	4.037953349195211317e-02	-7.564615431827542702e-03
5.224999999999999645e+00	3.998999999999999777e-02	7.540618290714097560e-03	4.004810613967380029e-02	-7.484035607833800646e-03
5.261999999999999567e+00	3.964000000000000162e-02	7.458601066173559287e-03	3.971011405472562455e-02	-7.401800726192512420e-03
5.299000000000000377e+00	3.930000000000000160e-02	7.376475299782411094e-03	3.937477911360687255e-02	-7.320160435760988960e-03
5.336000000000000298e+00	3.896000000000000157e-02	7.294663611937701742e-03	3.904208071276434738e-02	-7.239117900996469915e-03
5.373000000000000220e+00	3.862999999999999767e-02	7.215033730760261367e-03	3.871199858035070940e-02	-7.158676199122163304e-03
5.410000000000000142e+00	3.828999999999999765e-02	7.133845581206277320e-03	3.838451272549195381e-02	-7.078838284625435691e-03
5.448000000000000398e+00	3.796000000000000069e-02	7.054830000715254894e-03	3.805085729466037292e-02	-6.997473714777520740e-03
5.485000000000000320e+00	3.762000000000000066e-02	6.974265389451997019e-03	3.772857267097750461e-02	-6.918867134052710324e-03
5.522999999999999687e+00	3.728999999999999676e-02	6.895864109647389939e-03	3.740021723178096197e-02	-6.838771846828273736e-03
5.559999999999999609e+00	3.697000000000000286e-02	6.817477840949786108e-03	3.708305304614495368e-02	-6.761405545954993733e-03
5.597999999999999865e+00	3.663999999999999896e-02	6.739700676786173489e-03	3.675991560321384410e-02	-6.682588148091703553e-03
5.636000000000000121e+00	3.631000000000000200e-02	6.660131994737266206e-03	3.643939077229654128e-02	-6.604420699832494641e-03
5.674000000000000377e+00	3.599000000000000116e-02	6.582735304401052256e-03	3.612145789836850723e-02	-6.526904680307683490e-03
5.711999999999999744e+00	3.567000000000000032e-02	6.505671167819890126e-03	3.580609665169651873e-02	-6.450041516233813617e-03
5.750000000000000000e+00	3.534999999999999948e-02	6.428939584993780681e-03	3.549328684230076275e-02	-6.373832410471405412e-03
5.788000000000000256e+00	3.502999999999999864e-02	6.352540555922724791e-03	3.518300819604484875e-02	-6.298278133080833716e-03
5.826999999999999957e+00	3.472000000000000086e-02	6.278282341649824363e-03	3.486717528662238580e-02	-6.221417203177647369e-03
5.865000000000000213e+00	3.440000000000000002e-02	6.200557139010440082e-03	3.456196454090602194e-02	-6.147191867691034241e-03
5.903999999999999915e+00	3.409000000000000224e-02	6.126966341648724251e-03	3.425129163665215776e-02	-6.071696097434485517e-03
5.942000000000000171e+00	3.377999999999999753e-02	6.051747416527890853e-03	3.395106852265658559e-02	-5.998801583144939241e-03
5.980999999999999872e+00	3.346999999999999975e-02	5.978818839924934618e-03	3.364547346747612938e-02	-5.924671729561668300e-03
6.019999999999999574e+00	3.316999999999999810e-02	5.906078479509732637e-03	3.334241945964953879e-02	-5.851233619205475911e-03
6.059000000000000163e+00	3.286000000000000032e-02	5.831909754528558261e-03	3.304188615753654579e-02	-5.778487143197119646e-03
6.097999999999999865e+00	3.255999999999999867e-02	5.759867987939075278e-03	3.274385320445710040e-02	-5.706431828421085727e-03
6.137999999999999901e+00	3.225999999999999701e-02	5.688172631511108183e-03	3.244075446693012871e-02	-5.633246137097943848e-03
6.176999999999999602e+00	3.196000000000000230e-02	5.616823685244655244e-03	3.214772447402010347e-02	-5.562588584044894299e-03
6.216000000000000192e+00	3.166000000000000064e-02	5.545821149139713857e-03	3.185713437784988555e-02	-5.492619915621636470e-03
6.256000000000000227e+00	3.135999999999999899e-02	5.473354452752108960e-03	3.156160728292858875e-02	-5.421571747910547759e-03
6.296000000000000263e+00	3.107000000000000040e-02	5.404801613839340345e-03	3.126860506246356003e-02	-5.351245752406308398e-03
6.334999999999999964e+00	3.077999999999999833e-02	5.334806553954135264e-03	3.098533895641371327e-02	-5.283371806849368815e-03
6.375000000000000000e+00	3.048999999999999974e-02	5.266940184511434246e-03	3.069726237551541684e-02	-5.214467749620276850e-03
6.415000000000000036e+00	3.020000000000000115e-02	5.197665080411908653e-03	3.041164943725502279e-02	-5.146281363248252604e-03
6.455000000000000071e+00	2.990999999999999909e-02	5.128758325784125993e-03	3.012847973927910289e-02	-5.078810651202725866e-03
6.495000000000000107e+00	2.962000000000000050e-02	5.061930032125427394e-03	2.984773309316230902e-02	-5.012053526745592277e-03
6.535999999999999588e+00	2.934000000000000150e-02	4.995445839227165459e-03	2.956246164672302057e-02	-4.944365879636277057e-03
6.575999999999999623e+00	2.905999999999999903e-02	4.929317294094724168e-03	2.928656105582125302e-02	-4.879047418934075002e-03
6.616999999999999993e+00	2.878000000000000003e-02	4.863544396728104388e-03	2.900621558283881032e-02	-4.812829659877063820e-03
6.657000000000000028e+00	2.850000000000000103e-02	4.798127147127305252e-03	2.873508068769645846e-02	-4.748940057539271196e-03
6.698000000000000398e+00	2.821999999999999856e-02	4.733065545292325024e-03	2.845957933360457673e-02	-4.684181389326569182e-03
6.738999999999999879e+00	2.794999999999999915e-02	4.668416748899816178e-03	2.818649942894818280e-02	-4.620157133786622142e-03
6.780000000000000249e+00	2.767999999999999974e-02	4.605740181026859829e-03	2.791582066446176430e-02	-4.556864296067068311e-03
6.820999999999999730e+00	2.740000000000000074e-02	4.541748986590959068e-03	2.764752273707489147e-02	-4.494299553800820517e-03
6.862000000000000099e+00	2.714000000000000093e-02	4.479848954830062055e-03	2.738158562103395338e-02	-4.432459596390666591e-03
6.902999999999999581e+00	2.687000000000000152e-02	4.418216813594069703e-03	2.711798958507326274e-02	-4.371341152939480466e-03
6.945000000000000284e+00	2.659999999999999865e-02	4.355391866701931701e-03	2.685037138967590400e-02	-4.309476646179530475e-03
6.985999999999999766e+00	2.633999999999999883e-02	4.296092220553464867e-03	2.659145479201056178e-02	-4.249808212278667618e-03
7.027999999999999581e+00	2.607999999999999902e-02	4.235617089256927918e-03	2.632858931866439989e-02	-4.189421227180760779e-03
7.068999999999999950e+00	2.580999999999999961e-02	4.175375207469144562e-03	2.607427291105974751e-02	-4.131187467443815133e-03
7.110999999999999766e+00	2.555999999999999939e-02	4.117223333655827509e-03	2.581608006030083544e-02	-4.072262361030514616e-03
7.152999999999999581e+00	2.529999999999999957e-02	4.057813990956214180e-03	2.556022157410645090e-02	-4.014070758356720961e-03
7.195000000000000284e+00	2.503999999999999976e-02	4.000210599898627872e-03	2.530667734655277223e-02	-3.956608179855811147e-03
7.237000000000000099e+00	2.478999999999999954e-02	3.943097379219582393e-03	2.505542756056052672e-02	-3.899870201674064327e-03
7.278999999999999915e+00	2.453999999999999931e-02	3.886330568702050202e-03	2.480645268249079272e-02	-3.843852455049367144e-03
7.322000000000000064e+00	2.428999999999999909e-02	3.829910168346032165e-03	2.455388635418627105e-02	-3.787242373099284666e-03
7.363999999999999879e+00	2.403999999999999887e-02	3.773836178151528283e-03	2.430945605947061605e-02	-3.732668053368155565e-03
7.407000000000000028e+00	2.378999999999999865e-02	3.718108598118537687e-03	2.406150211227716523e-02	-3.677525667947767474e-03
7.448999999999999844e+00	2.355000000000000149e-02	3.665643047106469880e-03	2.382153800826450341e-02	-3.624375150572495003e-03
7.491999999999999993e+00	2.330000000000000127e-02	3.610586925436547103e-03	2.357811724140330273e-02	-3.570680515277474456e-03
7.535000000000000142e+00	2.306000000000000064e-02	3.557419893847412352e-03	2.333695989979715779e-02	-3.517710318475552635e-03
7.578000000000000291e+00	2.282000000000000001e-02	3.504585416013331154e-03	2.309804613699236939e-02	-3.465459058541400621e-03
7.621000000000000441e+00	2.258999999999999897e-02	3.453612315447117213e-03	2.286135638908658174e-02	-3.413921309821104852e-03
7.663999999999999702e+00	2.234999999999999834e-02	3.401436016919912389e-03	2.262687135377106085e-02	-3.363091699187130846e-03
7.706999999999999851e+00	2.211000000000000118e-02	3.349592272147761552e-03	2.239457177220342821e-02	-3.312964600748459932e-03
7.751000000000000334e+00	2.188000000000000014e-02	3.299589120033785770e-03	2.215911216726934585e-02	-3.262392916443395807e-03
7.793999999999999595e+00	2.164999999999999911e-02	3.249904665268403808e-03	2.193117598376546212e-02	-3.213669524548396633e-03
7.838000000000000078e+00	2.142000000000000154e-02	3.200538907851613931e-03	2.170014195310707161e-02	-3.164522286920462557e-03
7.881000000000000227e+00	2.119000000000000050e-02	3.151491847783417007e-03	2.147649277227661052e-02	-3.117179318511819654e-03
7.924999999999999822e+00	2.096999999999999906e-02	3.104243811154014637e-03	2.124980672971524959e-02	-3.069432298404836841e-03
7.969000000000000306e+00	2.074000000000000149e-02	3.055827217579772451e-03	2.102529044042714818e-02	-3.022383884046856567e-03
8.012999999999999901e+00	2.052000000000000005e-02	3.010380513790241689e-03	2.080292462243813270e-02	-2.976027763446473153e-03
8.057000000000000384e+00	2.029999999999999860e-02	2.964041226484543951e-03	2.058269022252582486e-02	-2.930357655115449055e-03
8.102000000000000313e+00	2.008000000000000063e-02	2.918006780120978565e-03	2.035963527959255143e-02	-2.884352322151033463e-03
8.146000000000000796e+00	1.985999999999999918e-02	2.872277174699545098e-03	2.014365410829764211e-02	-2.840049698470146610e-03
8.189999999999999503e+00	1.964000000000000121e-02	2.826852410220243982e-03	1.992974738582979979e-02	-2.796413220110237092e-03
8.234999999999999432e+00	1.942999999999999935e-02	2.784286684273969050e-03	1.971310570875986490e-02	-2.752467311964017747e-03
8.279999999999999361e+00	1.922000000000000097e-02	2.740878026934677990e-03	1.949859507274964016e-02	-2.709204367307216539e-03
8.323999999999999844e+00	1.899999999999999953e-02	2.696341227169390172e-03	1.929089316626580661e-02	-2.667556225376403484e-03
8.368999999999999773e+00	1.879000000000000115e-02	2.654606308260479969e-03	1.908054011440561692e-02	-2.625622752733372360e-03
8.413999999999999702e+00	1.858999999999999889e-02	2.613471256281257524e-03	1.887226083541889907e-02	-2.584350911796554073e-03
8.458999999999999631e+00	1.838000000000000050e-02	2.572275582523770275e-03	1.866603654120258665e-02	-2.543733625279676405e-03
8.503999999999999559e+00	1.818000000000000171e-02	2.531690168000816452e-03	1.846184845349574041e-02	-2.503763559353713516e-03
8.550000000000000711e+00	1.796999999999999986e-02	2.491033739394751725e-03	1.825520809663853591e-02	-2.463566618951287725e-03
8.595000000000000639e+00	1.777000000000000107e-02	2.450997962328066524e-03	1.805508117200833873e-02	-2.424883161420126037e-03
8.641000000000000014e+00	1.756999999999999881e-02	2.412253717813558213e-03	1.785255417472693396e-02	-2.385986447636404603e-03
8.685999999999999943e+00	1.737000000000000002e-02	2.373763507417493094e-03	1.765641424381865499e-02	-2.348560193200711042e-03
8.731999999999999318e+00	1.718000000000000083e-02	2.336887568374083207e-03	1.745792524046097666e-02	-2.310933259530239571e-03
8.778000000000000469e+00	1.697999999999999857e-02	2.298899075361943763e-03	1.726144915194004897e-02	-2.273936547220421159e-03
8.823999999999999844e+00	1.678999999999999937e-02	2.262512151996536828e-03	1.706696733227273943e-02	-2.237562378591914994e-03
8.869999999999999218e+00	1.659000000000000058e-02	2.225025376368323926e-03	1.687446127108515465e-02	-2.201803026945951553e-03
8.916000000000000369e+00	1.640000000000000138e-02	2.189127468680920376e-03	1.668391249471271043e-02	-2.166650586015710350e-03
8.961999999999999744e+00	1.621999999999999831e-02	2.154799376375443175e-03	1.649530275286202260e-02	-2.132097228570258105e-03
9.009000000000000341e+00	1.602999999999999911e-02	2.119377782660121588e-03	1.630457678800388555e-02	-2.097403441981711067e-03
9.054999999999999716e+00	1.583999999999999991e-02	2.085112044183717525e-03	1.611983247174042858e-02	-2.064037762404602461e-03
9.102000000000000313e+00	1.566000000000000031e-02	2.051472153399114522e-03	1.593301881170296197e-02	-2.030541309524268485e-03
9.147999999999999687e+00	1.546999999999999938e-02	2.017650397279717109e-03	1.575206737807868448e-02	-1.998331501738173470e-03
9.195000000000000284e+00	1.528999999999999977e-02	1.985346495018019009e-03	1.556909249105812437e-02	-1.965999831422715789e-03
9.242000000000000881e+00	1.511000000000000017e-02	1.953250438853229489e-03	1.538803023406633275e-02	-1.934244669909804390e-03
9.288999999999999702e+00	1.494000000000000015e-02	1.921786581233202607e-03	1.520886238846185824e-02	-1.903057836953374977e-03
9.336000000000000298e+00	1.476000000000000055e-02	1.890963005061706758e-03	1.503157080484227200e-02	-1.872431061418486321e-03
9.382999999999999119e+00	1.457999999999999921e-02	1.859484713684950120e-03	1.485613756174481749e-02	-1.842356174451981795e-03
9.430999999999999162e+00	1.440999999999999920e-02	1.829483861647049521e-03	1.467887138174437528e-02	-1.812202649084950021e-03
9.477999999999999758e+00	1.423999999999999919e-02	1.799679308700673306e-03	1.450714053256568076e-02	-1.783218734509194395e-03
9.525999999999999801e+00	1.406999999999999917e-02	1.770883386674571491e-03	1.433361900943743231e-02	-1.754162573681972018e-03
9.573000000000000398e+00	1.389999999999999916e-02	1.741461616956668183e-03	1.416551925536244788e-02	-1.726236635936454454e-03
9.621000000000000441e+00	1.372999999999999915e-02	1.713028848249886467e-03	1.399567020203000903e-02	-1.698244261229282358e-03
9.669000000000000483e+00	1.355999999999999914e-02	1.684772748725477413e-03	1.382764982246402312e-02	-1.670776868391376721e-03
9.717000000000000526e+00	1.340000000000000045e-02	1.657930580010313383e-03	1.366144020479576580e-02	-1.643826050120516602e-03
9.765000000000000568e+00	1.324000000000000003e-02	1.631254688172675913e-03	1.349702353824965874e-02	-1.617383390366813759e-03
9.813000000000000611e+00	1.307999999999999961e-02	1.604745073212564786e-03	1.333438223799501138e-02	-1.591440584350278190e-03
9.861000000000000654e+00	1.290999999999999960e-02	1.577925421157899124e-03	1.317349894449964740e-02	-1.565989439726037536e-03
9.910000000000000142e+00	1.276000000000000051e-02	1.552961372868409164e-03	1.301105936355662421e-02	-1.540506739499732146e-03
9.958000000000000185e+00	1.260000000000000009e-02	1.527668812275749738e-03	1.285367619993615755e-02	-1.516024270524617612e-03
1.000999999999999979e+01	1.243999999999999967e-02	1.502524053352003244e-03	1.268510271360086435e-02	-1.490028427329894139e-03
1.006000000000000050e+01	1.229000000000000058e-02	1.478730294058160566e-03	1.252488141612438308e-02	-1.465539925333299428e-03
1.009999999999999964e+01	1.213000000000000016e-02	1.453876519670085606e-03	1.239801061656996273e-02	-1.446301285818117318e-03
1.015000000000000036e+01	1.197999999999999933e-02	1.431056172930096236e-03	1.224103921418408583e-02	-1.422685701701153702e-03
1.019999999999999929e+01	1.183000000000000024e-02	1.407674064378185760e-03	1.208584726356662538e-02	-1.399542644143535533e-03
1.025000000000000000e+01	1.167999999999999941e-02	1.385104865005293805e-03	1.193241643232736092e-02	-1.376863369444493966e-03
1.030000000000000071e+01	1.153999999999999991e-02	1.363172482979318383e-03	1.178072862326147961e-02	-1.354639252846621825e-03
1.034999999999999964e+01	1.139000000000000082e-02	1.340850389521640188e-03	1.163076587524233992e-02	-1.332861745226945763e-03
1.040000000000000036e+01	1.123999999999999999e-02	1.318649539620491166e-03	1.148251027919621782e-02	-1.311522336334814895e-03
1.044999999999999929e+01	1.110000000000000049e-02	1.298379926369781995e-03	1.133594413487630514e-02	-1.290612622435776107e-03
1.050000000000000000e+01	1.095999999999999926e-02	1.277574532069264586e-03	1.119104996642275932e-02	-1.270124312739976790e-03
1.055000000000000071e+01	1.081999999999999976e-02	1.257506991412771571e-03	1.104781048920345371e-02	-1.250049220429427571e-03
1.059999999999999964e+01	1.068000000000000026e-02	1.237536445601502329e-03	1.090620846042181409e-02	-1.230379225957518299e-03
1.065000000000000036e+01	1.054000000000000076e-02	1.217662894635457077e-03	1.076622678842251157e-02	-1.211106302136288415e-03
1.069999999999999929e+01	1.039999999999999952e-02	1.197886338514635596e-03	1.062784859475775917e-02	-1.192222527967203754e-03
1.075000000000000000e+01	1.026999999999999962e-02	1.179355126924456175e-03	1.049105720760187821e-02	-1.173720086757348759e-03
1.080000000000000071e+01	1.013000000000000012e-02	1.160353952215156369e-03	1.035583605314182448e-02	-1.155591261312023752e-03
1.084999999999999964e+01	1.000000000000000021e-02	1.141998832457080020e-03	1.022216862859351774e-02	-1.137828431513544531e-03
1.090000000000000036e+01	9.868999999999999301e-03	1.124189712848575788e-03	1.009003862576683848e-02	-1.120424076269854654e-03
1.094999999999999929e+01	9.738999999999999393e-03	1.106569848658312200e-03	9.959429936064348107e-03	-1.103370772083273619e-03
1.100000000000000000e+01	9.608999999999999486e-03	1.089025040003043171e-03	9.830326616999656569e-03	-1.086661197345048773e-03
1.105000000000000071e+01	9.482000000000000844e-03	1.072441865956136591e-03	9.702712768831174561e-03	-1.070288154324871210e-03
1.109999999999999964e+01	9.355000000000000468e-03	1.055377239519752694e-03	9.576572637292911361e-03	-1.054244546816561837e-03
1.115000000000000036e+01	9.230000000000000357e-03	1.039143882000948156e-03	9.451890658042845159e-03	-1.038523369271775231e-03
1.121000000000000085e+01	9.105999999999999511e-03	1.023080611871446518e-03	9.304175398321876816e-03	-1.020073834644709930e-03
1.125999999999999979e+01	8.982999999999999666e-03	1.007186736310925401e-03	9.182647349572005402e-03	-1.005037836398116856e-03
1.131000000000000050e+01	8.862000000000000086e-03	9.920851007897862114e-04	9.062528551944087907e-03	-9.903025815782610063e-04
1.135999999999999943e+01	8.741999999999999771e-03	9.766324363049796228e-04	8.943803997366689407e-03	-9.758615158213701686e-04
1.141000000000000014e+01	8.621999999999999456e-03	9.617329888481105727e-04	8.826458855201269743e-03	-9.617081668353142558e-04
1.146000000000000085e+01	8.505000000000000407e-03	9.472092232114033171e-04	8.710478439299618181e-03	-9.478361642484674438e-04
1.150999999999999979e+01	8.387999999999999623e-03	9.327259875635929938e-04	8.595848114953206359e-03	-9.342393017446522794e-04
1.157000000000000028e+01	8.273000000000000839e-03	9.189829726959109499e-04	8.460053451197884974e-03	-9.182776565576682625e-04
1.161999999999999922e+01	8.158000000000000321e-03	9.047955135910065423e-04	8.348342547595722155e-03	-9.052647071645967625e-04
1.166999999999999993e+01	8.045000000000000068e-03	8.913338415095004410e-04	8.237935940681789457e-03	-8.925076195048769340e-04
1.172000000000000064e+01	7.933000000000000815e-03	8.780089437067656192e-04	8.128819569743237633e-03	-8.800006065040845080e-04
1.176999999999999957e+01	7.823000000000000093e-03	8.649310363491898154e-04	8.020979457854973682e-03	-8.677380187367507089e-04
1.183000000000000007e+01	7.713000000000000238e-03	8.523238426660843629e-04	7.893236539630036491e-03	-8.533377045419132190e-04
1.188000000000000078e+01	7.604999999999999781e-03	8.395111700221744326e-04	7.788155777317728144e-03	-8.415933098279994827e-04
1.192999999999999972e+01	7.497000000000000192e-03	8.271562784067047064e-04	7.684307580035179205e-03	-8.300757627607147212e-04
1.199000000000000021e+01	7.391000000000000000e-03	8.150344053598800650e-04	7.561297830514289962e-03	-8.165468174873732844e-04
1.203999999999999915e+01	7.285999999999999942e-03	8.030349883051504959e-04	7.460114199327394328e-03	-8.055101179084208241e-04
1.208999999999999986e+01	7.182000000000000016e-03	7.915725070007673678e-04	7.360120657505132315e-03	-7.946838655117712154e-04
1.214000000000000057e+01	7.080000000000000356e-03	7.799216940385747011e-04	7.261304234020281127e-03	-7.840630749646455930e-04
1.219999999999999929e+01	6.977999999999999828e-03	7.686855340397137810e-04	7.144260149642717855e-03	-7.715825459467192966e-04
1.225000000000000000e+01	6.877000000000000300e-03	7.575595324722144211e-04	7.047988053698076190e-03	-7.613969572575180573e-04
1.230000000000000071e+01	6.778000000000000171e-03	7.470451757798944386e-04	6.952852111008515565e-03	-7.514017547637080871e-04
1.235999999999999943e+01	6.680000000000000174e-03	7.362439914738411022e-04	6.840171072030862102e-03	-7.396523924375677248e-04
1.241000000000000014e+01	6.582000000000000177e-03	7.258228191149683354e-04	6.747490750976586557e-03	-7.300600900317362300e-04
1.246000000000000085e+01	6.485999999999999578e-03	7.156109939637037573e-04	6.655906931659103659e-03	-7.206439885873207069e-04
1.251999999999999957e+01	6.390999999999999980e-03	7.054984730587397909e-04	6.547436660451180952e-03	-7.095713507120208260e-04
1.257000000000000028e+01	6.296999999999999646e-03	6.954854296051571393e-04	6.458222631765330596e-03	-7.005281970685905708e-04
1.263000000000000078e+01	6.203000000000000180e-03	6.854615319665137560e-04	6.352561503545981446e-03	-6.898911631440156431e-04
1.267999999999999972e+01	6.111000000000000112e-03	6.760007240454110351e-04	6.265659783130052805e-03	-6.812013220121009970e-04
1.274000000000000021e+01	6.020000000000000177e-03	6.666294054160328475e-04	6.162739199685055361e-03	-6.709770436432995963e-04
1.278999999999999915e+01	5.930000000000000375e-03	6.573479224885403829e-04	6.078092984823799116e-03	-6.626220126722066808e-04
1.283999999999999986e+01	5.840999999999999838e-03	6.484938519653290004e-04	5.994453553230610909e-03	-6.544132043778808951e-04
1.290000000000000036e+01	5.753000000000000301e-03	6.393879989897241099e-04	5.895399253073878645e-03	-6.447505692778595851e-04
1.294999999999999929e+01	5.666000000000000029e-03	6.307002053440392874e-04	5.813935146312220262e-03	-6.368509739793180987e-04
1.300999999999999979e+01	5.579999999999999891e-03	6.220937603512833409e-04	5.717459179328904413e-03	-6.275495632910030666e-04
1.306000000000000050e+01	5.494999999999999885e-03	6.135691836266985973e-04	5.638117285518241643e-03	-6.199429203657978510e-04
1.311999999999999922e+01	5.411000000000000011e-03	6.054393990161856948e-04	5.544156644270280959e-03	-6.109835035311820834e-04
1.316999999999999993e+01	5.328000000000000271e-03	5.970753256664355219e-04	5.466884774231959773e-03	-6.036540947394141397e-04
1.323000000000000043e+01	5.244999999999999662e-03	5.889853204894698012e-04	5.375376729925201297e-03	-5.950183588419328401e-04
1.327999999999999936e+01	5.164000000000000187e-03	5.810820303895598100e-04	5.300122630946941388e-03	-5.879513331364007037e-04
1.333999999999999986e+01	5.083999999999999977e-03	5.735476093766352958e-04	5.211005004890731374e-03	-5.796217465593590367e-04
1.339000000000000057e+01	5.003999999999999768e-03	5.656780942674729650e-04	5.137717600566581687e-03	-5.728027504563440626e-04
1.344999999999999929e+01	4.925999999999999823e-03	5.582825837293153241e-04	5.050930645551609047e-03	-5.647627428067233685e-04
1.350999999999999979e+01	4.847999999999999879e-03	5.508420398701609471e-04	4.965391002687605769e-03	-5.568742337061271044e-04
1.356000000000000050e+01	4.772000000000000200e-03	5.435842851062320851e-04	4.895048776653254663e-03	-5.504129807935081650e-04
1.361999999999999922e+01	4.695999999999999654e-03	5.365537754082561018e-04	4.811752766443262892e-03	-5.427906646965861013e-04
1.366999999999999993e+01	4.621000000000000107e-03	5.293184218347717334e-04	4.743256610856149899e-03	-5.365451167615353702e-04
1.373000000000000043e+01	4.546999999999999827e-03	5.224171231270405280e-04	4.662146649972390838e-03	-5.291744262823688729e-04
1.378999999999999915e+01	4.473999999999999679e-03	5.155797948291352935e-04	4.582204394586336139e-03	-5.219349944502506018e-04
1.383999999999999986e+01	4.401999999999999663e-03	5.090616257600384014e-04	4.516465461149093627e-03	-5.159993981244438439e-04
1.390000000000000036e+01	4.329999999999999648e-03	5.022352671172478815e-04	4.438620173322819530e-03	-5.089899936846358245e-04
1.396000000000000085e+01	4.259999999999999898e-03	4.958376487843576749e-04	4.361897227013138319e-03	-5.021009138735018371e-04
1.400999999999999979e+01	4.190000000000000148e-03	4.893834501250868621e-04	4.298808512508846442e-03	-4.964494809457551620e-04
1.407000000000000028e+01	4.120999999999999663e-03	4.829898732440809613e-04	4.224106358580629640e-03	-4.897722191971741641e-04
1.413000000000000078e+01	4.053000000000000179e-03	4.766581305769052208e-04	4.150486429642627137e-03	-4.832057592293781032e-04
1.417999999999999972e+01	3.985999999999999960e-03	4.706195663764239792e-04	4.089951537548387403e-03	-4.778158172541320222e-04
1.424000000000000021e+01	3.919999999999999873e-03	4.646376402373502811e-04	4.018272783831702485e-03	-4.714433035281628825e-04
1.430000000000000071e+01	3.853999999999999787e-03	4.585947459098501560e-04	3.947628573404655256e-03	-4.651715231575014866e-04
1.434999999999999964e+01	3.788999999999999833e-03	4.528290951816148387e-04	3.889536486878644467e-03	-4.600194526839741695e-04
1.441000000000000014e+01	3.725000000000000012e-03	4.469008626175758063e-04	3.820746477162073607e-03	-4.539234900217228082e-04
1.447000000000000064e+01	3.661999999999999891e-03	4.412453703207018865e-04	3.752949829118540966e-03	-4.479195681684033491e-04
1.452999999999999936e+01	3.599000000000000202e-03	4.355244065033019528e-04	3.686135717549343833e-03	-4.420053245724816647e-04
1.458000000000000007e+01	3.537999999999999912e-03	4.299810356287045920e-04	3.631200113954552618e-03	-4.371436074116881389e-04
1.464000000000000057e+01	3.477000000000000056e-03	4.245750163831475579e-04	3.566159320115887960e-03	-4.313876931712421208e-04
1.469999999999999929e+01	3.416999999999999899e-03	4.192212473369521381e-04	3.502066385839277922e-03	-4.257143003803038521e-04
1.475999999999999979e+01	3.357000000000000175e-03	4.137981962584540391e-04	3.438903558901942187e-03	-4.201201988631628713e-04
1.482000000000000028e+01	3.298000000000000150e-03	4.084297047803942850e-04	3.376653217401321197e-03	-4.146021869956221921e-04
1.488000000000000078e+01	3.240999999999999957e-03	4.034290431588353001e-04	3.315297963165712587e-03	-4.091571043028371457e-04
1.492999999999999972e+01	3.183000000000000065e-03	3.980470994195033432e-04	3.264841684073184914e-03	-4.046732618419827542e-04
1.499000000000000021e+01	3.127000000000000005e-03	3.930299833152724491e-04	3.205094076106998653e-03	-3.993555129351859172e-04
1.505000000000000071e+01	3.070999999999999945e-03	3.881190419255455297e-04	3.146211392046251252e-03	-3.941047099047434357e-04
1.510999999999999943e+01	3.016000000000000018e-03	3.830834506127005191e-04	3.088185537536049761e-03	-3.889191449010681893e-04
1.516999999999999993e+01	2.961000000000000090e-03	3.781489533319906324e-04	3.031008156767649175e-03	-3.837970911096880025e-04
1.523000000000000043e+01	2.907999999999999995e-03	3.733950512154832419e-04	2.974667042278099274e-03	-3.787364049137085880e-04
1.528999999999999915e+01	2.854999999999999899e-03	3.685677101447349378e-04	2.919147626813818272e-03	-3.737346910010110458e-04
1.534999999999999964e+01	2.801999999999999803e-03	3.638287036651725848e-04	2.864435465114372609e-03	-3.687895771279552440e-04
1.540000000000000036e+01	2.749999999999999840e-03	3.591407349494067061e-04	2.819448338277828498e-03	-3.647101923397497278e-04
1.546000000000000085e+01	2.699000000000000010e-03	3.545060556634870410e-04	2.766179517299369259e-03	-3.598627703407589196e-04
1.551999999999999957e+01	2.648999999999999879e-03	3.499269174734633285e-04	2.713679809932949792e-03	-3.550653553394735604e-04
1.558000000000000007e+01	2.599000000000000182e-03	3.454227770834074015e-04	2.661937165119147592e-03	-3.503156605156376507e-04
1.564000000000000057e+01	2.550000000000000183e-03	3.409715219780092357e-04	2.610939662323168587e-03	-3.456114248867125189e-04
1.569999999999999929e+01	2.501999999999999884e-03	3.365755770283993822e-04	2.560675509699915624e-03	-3.409504129391905118e-04
1.575999999999999979e+01	2.454000000000000018e-03	3.321020362026104889e-04	2.511133042291426899e-03	-3.363304142664583500e-04
1.582000000000000028e+01	2.406000000000000152e-03	3.276898099754095377e-04	2.462304329344608671e-03	-3.317497277662848423e-04
1.588000000000000078e+01	2.360000000000000119e-03	3.234685712172564792e-04	2.414195917864027027e-03	-3.272086039453625268e-04
1.593999999999999950e+01	2.314000000000000085e-03	3.191676581219552908e-04	2.366817861110824799e-03	-3.227077717914484984e-04
1.600000000000000000e+01	2.268000000000000051e-03	3.149180137305581631e-04	2.320176558790601213e-03	-3.182475353917654987e-04
1.605999999999999872e+01	2.223999999999999849e-03	3.107345336800101335e-04	2.274266548256628946e-03	-3.138268065526448897e-04
1.612000000000000099e+01	2.180000000000000080e-03	3.066007057526124097e-04	2.229079966449985274e-03	-3.094442196853141301e-04
1.617999999999999972e+01	2.135999999999999878e-03	3.023855869073127471e-04	2.184609030418893649e-03	-3.050984240241645337e-04
1.625000000000000000e+01	2.092999999999999809e-03	2.982316671905472063e-04	2.133620859342827067e-03	-3.000731451699165456e-04
1.630999999999999872e+01	2.050999999999999872e-03	2.942601324238187281e-04	2.090679475460053942e-03	-2.958039254197029184e-04
1.637000000000000099e+01	2.010000000000000068e-03	2.903506050760011679e-04	2.048441801462837740e-03	-2.915705892211318487e-04
1.642999999999999972e+01	1.968999999999999830e-03	2.862469148326551426e-04	2.006907589282237205e-03	-2.873737821167885982e-04
1.648999999999999844e+01	1.928000000000000026e-03	2.821787893658912359e-04	1.966076586032169601e-03	-2.832141421705807577e-04
1.655000000000000071e+01	1.889000000000000054e-03	2.783248608489966198e-04	1.925946702617647869e-03	-2.790920973600391291e-04
1.660999999999999943e+01	1.850000000000000082e-03	2.745011854862076310e-04	1.886509906243452649e-03	-2.750074110458453286e-04
1.667000000000000171e+01	1.810999999999999893e-03	2.704918920118740155e-04	1.847757034383575416e-03	-2.709597148770026250e-04
1.673000000000000043e+01	1.773000000000000053e-03	2.666587481046703008e-04	1.809679016612808587e-03	-2.669486441127182194e-04
1.680000000000000071e+01	1.735999999999999913e-03	2.627978336495185013e-04	1.766095737397559758e-03	-2.623148962525973481e-04
1.685999999999999943e+01	1.699999999999999905e-03	2.591148008123040692e-04	1.729451184089519358e-03	-2.583824138450619866e-04
1.692000000000000171e+01	1.663999999999999898e-03	2.553569433802026093e-04	1.693458209045158470e-03	-2.544865797029897698e-04
1.698000000000000043e+01	1.628000000000000107e-03	2.515242613532142298e-04	1.658111110214068864e-03	-2.506277567206880211e-04
1.703999999999999915e+01	1.593999999999999931e-03	2.479278310563781738e-04	1.623404239825967845e-03	-2.468063036050916642e-04
1.710999999999999943e+01	1.559000000000000056e-03	2.441041556935891579e-04	1.583713859791267961e-03	-2.423955628640637474e-04
1.717000000000000171e+01	1.526000000000000013e-03	2.405229674438597357e-04	1.550370503462603772e-03	-2.386557871435703471e-04
1.723000000000000043e+01	1.492999999999999969e-03	2.369593883773405882e-04	1.517642625310389225e-03	-2.349536906435355644e-04
1.728999999999999915e+01	1.459999999999999926e-03	2.332391164477633997e-04	1.485521395141875664e-03	-2.312892383446332018e-04
1.735999999999999943e+01	1.428000000000000016e-03	2.296934929746160690e-04	1.448801723856877645e-03	-2.270615801652628636e-04
1.742000000000000171e+01	1.397000000000000021e-03	2.261589546266371919e-04	1.417965505061068252e-03	-2.234786758353948810e-04
1.748000000000000043e+01	1.366000000000000027e-03	2.226388500353880442e-04	1.387709826595276159e-03	-2.199335828247664046e-04
1.755000000000000071e+01	1.335999999999999948e-03	2.192148165289320525e-04	1.353135071372613216e-03	-2.158456213007207687e-04
1.760999999999999943e+01	1.307000000000000002e-03	2.158901450038036096e-04	1.324111083468997333e-03	-2.123829418539716594e-04
1.767000000000000171e+01	1.278000000000000056e-03	2.125018494790104127e-04	1.295643493333817342e-03	-2.089584982303960953e-04
1.773000000000000043e+01	1.248999999999999893e-03	2.090499299545525702e-04	1.267723946276800738e-03	-2.055722996709103225e-04
1.780000000000000071e+01	1.221000000000000080e-03	2.057028572389795796e-04	1.235832477907928802e-03	-2.016700434945134773e-04
1.785999999999999943e+01	1.193999999999999966e-03	2.024639222288257794e-04	1.209071322359690738e-03	-1.983666353026535337e-04
1.792999999999999972e+01	1.167000000000000069e-03	1.991657510810531002e-04	1.178508413654768628e-03	-1.945609085379623455e-04
1.798999999999999844e+01	1.139999999999999954e-03	1.958083437956615691e-04	1.152866694945811404e-03	-1.913401898093181866e-04
1.805000000000000071e+01	1.113999999999999973e-03	1.925645590432466128e-04	1.127728935002003923e-03	-1.881576034513679171e-04
1.812000000000000099e+01	1.088999999999999907e-03	1.895005611646572482e-04	1.099027992559408829e-03	-1.844927545509795542e-04
1.817999999999999972e+01	1.064000000000000059e-03	1.863173981905071768e-04	1.074955221846043973e-03	-1.813927198873341523e-04
1.823999999999999844e+01	1.038999999999999993e-03	1.830793869407841014e-04	1.051361692305045328e-03	-1.783307458033097162e-04
1.830999999999999872e+01	1.015000000000000060e-03	1.800224327354788575e-04	1.024431118957603443e-03	-1.748064324073463993e-04
1.837000000000000099e+01	9.916000000000000335e-04	1.769599128735786201e-04	1.001848955539671971e-03	-1.718266036846144006e-04
1.844000000000000128e+01	9.686000000000000165e-04	1.739737995463029542e-04	9.760768778724205740e-04	-1.683978337564205467e-04
1.850000000000000000e+01	9.458999999999999526e-04	1.709341889430841604e-04	9.544695214069253385e-04	-1.654996500635909785e-04
1.857000000000000028e+01	9.238000000000000118e-04	1.680071962833735262e-04	9.298137726591194484e-04	-1.621658226452399635e-04
1.862999999999999901e+01	9.020000000000000240e-04	1.650319948761855835e-04	9.091456121795918333e-04	-1.593487088213166845e-04
1.869999999999999929e+01	8.806999999999999941e-04	1.621518426438142626e-04	8.855653034017545080e-04	-1.561090668807329726e-04
1.876000000000000156e+01	8.599000000000000307e-04	1.593151360191994998e-04	8.658017334696411701e-04	-1.533723442509413734e-04
1.882999999999999829e+01	8.394000000000000202e-04	1.564863217727645534e-04	8.432569020627483014e-04	-1.502260926292728175e-04
1.889000000000000057e+01	8.193999999999999678e-04	1.536566472744284805e-04	8.243640223272037356e-04	-1.475690304795331865e-04
1.896000000000000085e+01	7.998000000000000335e-04	1.509047187633415059e-04	8.028155429307256771e-04	-1.445151888200655753e-04
1.901999999999999957e+01	7.806000000000000005e-04	1.481834590985539330e-04	7.847601700899437720e-04	-1.419368663658998424e-04
1.908999999999999986e+01	7.617999999999999772e-04	1.454942539207116866e-04	7.641697156371858850e-04	-1.389743452465278060e-04
1.914999999999999858e+01	7.433999999999999636e-04	1.428384888704609622e-04	7.469193692441946503e-04	-1.364738216790535390e-04
1.921999999999999886e+01	7.253000000000000115e-04	1.401563446864109556e-04	7.272496625088927056e-04	-1.336014584304830383e-04
1.928999999999999915e+01	7.077000000000000174e-04	1.375725174797012374e-04	7.080607549893726087e-04	-1.307771071522753051e-04
1.935000000000000142e+01	6.903999999999999764e-04	1.350067093748929343e-04	6.919879526706788084e-04	-1.283941664559155567e-04
1.942000000000000171e+01	6.735000000000000535e-04	1.324796299261418644e-04	6.736646061757476517e-04	-1.256579935137798650e-04
1.948000000000000043e+01	6.570000000000000319e-04	1.299926647740941147e-04	6.583187540291317438e-04	-1.233500568942671734e-04
1.955000000000000071e+01	6.407999999999999634e-04	1.275272982956166966e-04	6.408264218116724439e-04	-1.207006629722747550e-04
1.962000000000000099e+01	6.248999999999999564e-04	1.250845697211942363e-04	6.237676148143263006e-04	-1.180973834628019486e-04
1.967999999999999972e+01	6.093999999999999591e-04	1.226856504851978871e-04	6.094835273728128108e-04	-1.159023830015006208e-04
1.975000000000000000e+01	5.942999999999999715e-04	1.203319262282736819e-04	5.932044220080622378e-04	-1.133836115417751140e-04
1.982000000000000028e+01	5.793999999999999888e-04	1.179840563030790888e-04	5.773319019460403621e-04	-1.109096935705046087e-04
1.987999999999999901e+01	5.649000000000000158e-04	1.156836907580334109e-04	5.640436226353390866e-04	-1.088245371024007768e-04
1.994999999999999929e+01	5.508000000000000526e-04	1.134322152337826950e-04	5.489022200178353145e-04	-1.064326795978611407e-04
2.001999999999999957e+01	5.368999999999999858e-04	1.111895962626613518e-04	5.341417676865030384e-04	-1.040843479532924690e-04
2.007999999999999829e+01	5.232999999999999804e-04	1.089773516892020766e-04	5.217866093941937386e-04	-1.021057694085506510e-04
2.014999999999999858e+01	5.100999999999999849e-04	1.068174612381529270e-04	5.077109122462117059e-04	-9.983697586807131243e-05
2.021999999999999886e+01	4.970999999999999941e-04	1.046691986215252432e-04	4.939919810490761174e-04	-9.761030050713752067e-05
2.028999999999999915e+01	4.844000000000000107e-04	1.025544280940132627e-04	4.806215605719342272e-04	-9.542525223218915735e-05
2.035000000000000142e+01	4.719999999999999803e-04	1.004741888861015032e-04	4.694324330527522822e-04	-9.358511133275516838e-05
2.042000000000000171e+01	4.599000000000000115e-04	9.842952022827449647e-05	4.566879733135607161e-04	-9.147604174893319813e-05
2.048999999999999844e+01	4.480999999999999957e-04	9.642146135101684165e-05	4.442695142702336145e-04	-8.940714656048570500e-05
2.055999999999999872e+01	4.364999999999999848e-04	9.442941817022647343e-05	4.321694314742045525e-04	-8.737791413429868046e-05
2.062000000000000099e+01	4.251999999999999812e-04	9.247583229086685252e-05	4.220456118964402707e-04	-8.566975581559669619e-05
2.069000000000000128e+01	4.141999999999999849e-04	9.056174294342248334e-05	4.105169680039324749e-04	-8.371282849259180630e-05
2.076000000000000156e+01	4.033999999999999934e-04	8.868949994348900956e-05	3.992857781571076893e-04	-8.179408575680604469e-05
2.082999999999999829e+01	3.929000000000000092e-04	8.683470446869038888e-05	3.883450248057997850e-04	-7.991300372026117875e-05
2.089999999999999858e+01	3.825999999999999757e-04	8.500009315930266587e-05	3.776877585653768310e-04	-7.806906344824066720e-05
2.096999999999999886e+01	3.726000000000000037e-04	8.320869074406111803e-05	3.673071433911729981e-04	-7.626174763178037146e-05
2.103000000000000114e+01	3.626999999999999799e-04	8.141664169651803302e-05	3.586246938751418470e-04	-7.474136975697007277e-05
2.110000000000000142e+01	3.532000000000000200e-04	7.969198097239479309e-05	3.487405741282749222e-04	-7.300067040086303670e-05
2.117000000000000171e+01	3.438000000000000084e-04	7.796805925661611674e-05	3.391146695870928636e-04	-7.129509193338085795e-05
2.123999999999999844e+01	3.347000000000000040e-04	7.629081053659869801e-05	3.297406708095243803e-04	-6.962411590664368112e-05
2.130999999999999872e+01	3.258000000000000045e-04	7.463836478414569251e-05	3.206124461644326148e-04	-6.798722265649488345e-05
2.137999999999999901e+01	3.171000000000000099e-04	7.301141481958010318e-05	3.117241072963121743e-04	-6.638388783744798773e-05
2.144999999999999929e+01	3.086000000000000201e-04	7.141065346322494651e-05	3.030698379011193596e-04	-6.481359113982458143e-05
2.151999999999999957e+01	3.002999999999999810e-04	6.983677353540325254e-05	2.946438766523136531e-04	-6.327581707527659869e-05
2.158999999999999986e+01	2.922000000000000010e-04	6.829046785643806488e-05	2.864405451711793610e-04	-6.177005395675220622e-05
2.166000000000000014e+01	2.843000000000000258e-04	6.677242924665241356e-05	2.784544165639268268e-04	-6.029578815511459587e-05
2.173000000000000043e+01	2.766000000000000012e-04	6.528335052636928797e-05	2.706801985062272744e-04	-5.885250795119449820e-05
2.180000000000000071e+01	2.690999999999999816e-04	6.382392451591174527e-05	2.631126483861196677e-04	-5.743970631149419935e-05
2.187000000000000099e+01	2.618000000000000210e-04	6.239484403560281549e-05	2.557465735018136393e-04	-5.605688082368165214e-05
2.194000000000000128e+01	2.546000000000000086e-04	6.097285341659953995e-05	2.485769291917928176e-04	-5.470353190152564684e-05
2.201000000000000156e+01	2.477000000000000035e-04	5.960642698750307200e-05	2.415988958462689522e-04	-5.337916136313787681e-05
2.207999999999999829e+01	2.409000000000000009e-04	5.824824512025061684e-05	2.348077168043654738e-04	-5.208327522605756395e-05
2.214999999999999858e+01	2.343000000000000031e-04	5.690942180752411026e-05	2.281986791628949087e-04	-5.081538398353881348e-05
2.221999999999999886e+01	2.278000000000000077e-04	5.559366941155441470e-05	2.217671299113783056e-04	-4.957500250400468609e-05
2.228999999999999915e+01	2.214999999999999901e-04	5.431194604045075299e-05	2.155086264794110155e-04	-4.836164954043237912e-05
2.235999999999999943e+01	2.154000000000000044e-04	5.306494451453615518e-05	2.094188639873185715e-04	-4.717484788981981668e-05
2.242999999999999972e+01	2.093999999999999941e-04	5.182860664809348702e-05	2.034935778727353249e-04	-4.601412462500923637e-05
2.250000000000000000e+01	2.035000000000000133e-04	5.060327885128427708e-05	1.977285422783105684e-04	-4.487901104939152642e-05
2.257000000000000028e+01	1.978000000000000103e-04	4.941428948041784523e-05	1.921196285594865046e-04	-4.376904328236692177e-05
2.264000000000000057e+01	1.923000000000000122e-04	4.825122891014073010e-05	1.866629205680137547e-04	-4.268376345603420904e-05
2.271000000000000085e+01	1.868999999999999893e-04	4.711209373501882338e-05	1.813545697327677438e-04	-4.162271811413190917e-05
2.278000000000000114e+01	1.815999999999999960e-04	4.598581037688908874e-05	1.761907619569777158e-04	-4.058545781412058965e-05
2.285999999999999943e+01	1.765000000000000076e-04	4.489816329877352691e-05	1.704614205213607955e-04	-3.942857095350037596e-05
2.292999999999999972e+01	1.714999999999999945e-04	4.381439024096421520e-05	1.655948247131638906e-04	-3.844078739206583273e-05
2.300000000000000000e+01	1.666000000000000109e-04	4.275492362948779741e-05	1.608614038554998134e-04	-3.747541137616504196e-05
2.307000000000000028e+01	1.619000000000000051e-04	4.173569833177388999e-05	1.562577287486498093e-04	-3.653201542129472950e-05
2.314000000000000057e+01	1.573000000000000017e-04	4.072243128883801792e-05	1.517804004634784457e-04	-3.561017577633555063e-05
2.321000000000000085e+01	1.528000000000000007e-04	3.973389215793154337e-05	1.474260811316918402e-04	-3.470947349231944521e-05
2.328999999999999915e+01	1.484000000000000022e-04	3.876108004835779119e-05	1.425962967177732508e-04	-3.370545648620695828e-05
2.335999999999999943e+01	1.441000000000000061e-04	3.779602175289925467e-05	1.384950389166535721e-04	-3.284867518017424952e-05
2.342999999999999972e+01	1.399999999999999877e-04	3.688228989637167536e-05	1.345070694601945048e-04	-3.201175875947922655e-05
2.350000000000000000e+01	1.358999999999999965e-04	3.595124330527110101e-05	1.306293678299831596e-04	-3.119431018012178782e-05
2.357999999999999829e+01	1.320000000000000101e-04	3.507195039230068934e-05	1.263290058791880085e-04	-3.028342204481988337e-05
2.364999999999999858e+01	1.281999999999999991e-04	3.420293431412184030e-05	1.226779740532051369e-04	-2.950638945802087150e-05
2.371999999999999886e+01	1.243999999999999880e-04	3.333276353540461914e-05	1.191284157905061396e-04	-2.874762389640890189e-05
2.378999999999999915e+01	1.207999999999999954e-04	3.250066323343777150e-05	1.156776263524616068e-04	-2.800675208028871447e-05
2.387000000000000099e+01	1.173000000000000052e-04	3.169445131754137503e-05	1.118513946550355636e-04	-2.718147897212649006e-05
2.394000000000000128e+01	1.138000000000000014e-04	3.087358625181294464e-05	1.086034583118811663e-04	-2.647772061616881877e-05
2.401000000000000156e+01	1.105000000000000025e-04	3.009952119890503311e-05	1.054463177914434491e-04	-2.579072530586691623e-05
2.408999999999999986e+01	1.072000000000000036e-04	2.932440536850719313e-05	1.019462387217620061e-04	-2.502566642288784672e-05
2.416000000000000014e+01	1.040999999999999960e-04	2.859059894986987045e-05	9.897555542145551209e-05	-2.437342052583156283e-05
2.423000000000000043e+01	1.010000000000000020e-04	2.784999134506149502e-05	9.608820909292752109e-05	-2.373685495124936424e-05
2.430999999999999872e+01	9.797999999999999364e-05	2.713038658834569908e-05	9.288763371612817786e-05	-2.302813101856587336e-05
2.437999999999999901e+01	9.506000000000000127e-05	2.642612433768334532e-05	9.017155975143826261e-05	-2.242406550753366345e-05
2.444999999999999929e+01	9.223000000000000295e-05	2.574057400924543345e-05	8.753205368995046337e-05	-2.183465973556520781e-05
2.453000000000000114e+01	8.946999999999999550e-05	2.506842802200729019e-05	8.460653439787088094e-05	-2.117859582030165517e-05
2.460000000000000142e+01	8.679000000000000083e-05	2.441272958923782963e-05	8.212414886931368810e-05	-2.061954422187266576e-05
2.467999999999999972e+01	8.417999999999999702e-05	2.377577829705921841e-05	7.937308087869690163e-05	-1.999737309904207392e-05
2.475000000000000000e+01	8.165000000000000599e-05	2.315077295930041058e-05	7.703897244262027403e-05	-1.946729116778187640e-05
2.482000000000000028e+01	7.917999999999999745e-05	2.253729499701624328e-05	7.477110197636496714e-05	-1.895026337356954884e-05
2.489999999999999858e+01	7.679000000000000170e-05	2.194125647696322170e-05	7.225801555213221222e-05	-1.837498782276451195e-05
2.496999999999999886e+01	7.446000000000000199e-05	2.135718411858941935e-05	7.012606334894742476e-05	-1.788497104381961276e-05
2.505000000000000071e+01	7.220000000000000669e-05	2.078815462147935532e-05	6.776386530585586663e-05	-1.733984047612345956e-05
2.512000000000000099e+01	6.999999999999999387e-05	2.023150813294286756e-05	6.576010353192894120e-05	-1.687557363217213817e-05
2.519999999999999929e+01	6.786000000000000419e-05	1.968744210677202206e-05	6.354006838128635601e-05	-1.635916196520757643e-05
2.526999999999999957e+01	6.577999999999999700e-05	1.915615399675888144e-05	6.165701589732253043e-05	-1.591941657592811865e-05
2.535000000000000142e+01	6.375999999999999940e-05	1.863784125669551171e-05	5.957093767082609646e-05	-1.543035835321257532e-05
2.542000000000000171e+01	6.179999999999999784e-05	1.812913331571037819e-05	5.780170202473987204e-05	-1.501397201770406329e-05
2.550000000000000000e+01	5.989999999999999909e-05	1.763747337347388019e-05	5.584185716352920451e-05	-1.455095856307454042e-05
2.557000000000000028e+01	5.805000000000000156e-05	1.715642224243373569e-05	5.417976201566683178e-05	-1.415679849677679462e-05
2.564999999999999858e+01	5.624999999999999846e-05	1.668614446741667313e-05	5.233874512249227099e-05	-1.371856328386994279e-05
2.571999999999999886e+01	5.450999999999999818e-05	1.622663485227026153e-05	5.077760364954401860e-05	-1.334555610836437683e-05
2.580000000000000071e+01	5.280999999999999751e-05	1.577850654298038898e-05	4.904857110960459017e-05	-1.293090066590974591e-05
2.587000000000000099e+01	5.115999999999999807e-05	1.534164233744240568e-05	4.758247404342173738e-05	-1.257800959806080933e-05
2.594999999999999929e+01	4.957000000000000143e-05	1.491635458215194566e-05	4.595878959868599173e-05	-1.218576597142768111e-05
2.603000000000000114e+01	4.801000000000000281e-05	1.449959255828660753e-05	4.438877603009371042e-05	-1.180502304684700458e-05
2.610000000000000142e+01	4.651000000000000024e-05	1.409759453550498718e-05	4.305771133480252823e-05	-1.148106608188157681e-05
2.617999999999999972e+01	4.504000000000000245e-05	1.369883140628163489e-05	4.158378483788648501e-05	-1.112106281027731319e-05
2.625000000000000000e+01	4.361999999999999911e-05	1.331479070892261512e-05	4.033423648513295294e-05	-1.081478842601820309e-05
2.632999999999999829e+01	4.224999999999999698e-05	1.294051242726532492e-05	3.895066567402087453e-05	-1.047447910942025346e-05
2.641000000000000014e+01	4.090999999999999964e-05	1.257496830048033680e-05	3.761312089857070975e-05	-1.014426989389573518e-05
2.648000000000000043e+01	3.961000000000000192e-05	1.221653655166149713e-05	3.647936663023769899e-05	-9.863405400691303802e-06
2.655999999999999872e+01	3.834999999999999705e-05	1.186778119335427235e-05	3.522416078696576628e-05	-9.551393144462338802e-06
2.664000000000000057e+01	3.712999999999999856e-05	1.153097063476631431e-05	3.401081886765413946e-05	-9.248700352371579450e-06
2.671000000000000085e+01	3.593999999999999810e-05	1.119875809372217665e-05	3.298245262281499819e-05	-8.991290454521659738e-06
2.678999999999999915e+01	3.478999999999999725e-05	1.087657759095548408e-05	3.184408282949138927e-05	-8.705394181865597024e-06
2.687000000000000099e+01	3.367000000000000120e-05	1.056141709011186781e-05	3.074385217664495106e-05	-8.428100330250415937e-06
2.694999999999999929e+01	3.258999999999999799e-05	1.025839884277957582e-05	2.968049673119361304e-05	-8.159165027508838986e-06
2.701999999999999957e+01	3.153999999999999957e-05	9.960666237161716811e-06	2.877937693148136498e-05	-7.930520494205074025e-06
2.710000000000000142e+01	3.051999999999999917e-05	9.670256742358256368e-06	2.778201450505284186e-05	-7.676638469223636188e-06
2.717999999999999972e+01	2.953000000000000018e-05	9.387263889112810048e-06	2.681823349454625144e-05	-7.430464763429026871e-06
2.726000000000000156e+01	2.858000000000000080e-05	9.114970491055981864e-06	2.588692333108435633e-05	-7.191779215069562580e-06
2.732999999999999829e+01	2.765000000000000124e-05	8.847101905462226719e-06	2.509781369666007689e-05	-6.988902765043285804e-06
2.741000000000000014e+01	2.674999999999999969e-05	8.586930553657305275e-06	2.422454592775332162e-05	-6.763688399693751417e-06
2.748999999999999844e+01	2.587000000000000134e-05	8.331329506583289181e-06	2.338081789565167755e-05	-6.545370625663333209e-06
2.757000000000000028e+01	2.502999999999999922e-05	8.086822822282019839e-06	2.256566007722647768e-05	-6.333751980366432498e-06
2.764999999999999858e+01	2.421000000000000029e-05	7.847052719589185023e-06	2.177811322987939505e-05	-6.128636991994386295e-06
2.771999999999999886e+01	2.341000000000000117e-05	7.612081552333852456e-06	2.111094583697699703e-05	-5.954349352537410413e-06
2.780000000000000071e+01	2.264000000000000008e-05	7.385233703366017339e-06	2.037277176314627344e-05	-5.760932427254543750e-06
2.787999999999999901e+01	2.188999999999999879e-05	7.162066462364266624e-06	1.965971154030262278e-05	-5.573499910475985900e-06
2.796000000000000085e+01	2.116999999999999890e-05	6.948494205486178798e-06	1.897092757159828233e-05	-5.391876745857859533e-06
2.803999999999999915e+01	2.046999999999999883e-05	6.740010713880727977e-06	1.830559891351663535e-05	-5.215890910777387106e-06
2.812000000000000099e+01	1.978999999999999856e-05	6.535535765194260627e-06	1.766296615897659211e-05	-5.045380730671538083e-06
2.819999999999999929e+01	1.913000000000000150e-05	6.337454970739069086e-06	1.704229550919163442e-05	-4.880189018023161333e-06
2.826999999999999957e+01	1.849000000000000085e-05	6.144648848343194627e-06	1.651665228317476873e-05	-4.739886500489019944e-06
2.835000000000000142e+01	1.787000000000000001e-05	5.956148026904665883e-06	1.593520417740583691e-05	-4.584247809333262762e-06
2.842999999999999972e+01	1.726999999999999897e-05	5.774112951130790765e-06	1.537366509526107164e-05	-4.433486767511319011e-06
2.851000000000000156e+01	1.669000000000000114e-05	5.596574856603635673e-06	1.483139259878007884e-05	-4.287462744459654698e-06
2.858999999999999986e+01	1.612999999999999973e-05	5.425555623965899460e-06	1.430775508010430972e-05	-4.146037206989020508e-06
2.867000000000000171e+01	1.559000000000000151e-05	5.259220434062100842e-06	1.380212611644815395e-05	-4.009072756167686408e-06
2.875000000000000000e+01	1.505999999999999981e-05	5.096077991146917548e-06	1.331388779459600298e-05	-3.876433713724209424e-06
2.882999999999999829e+01	1.454999999999999961e-05	4.937782403741582623e-06	1.284246491095576005e-05	-3.747992175311600592e-06
2.891000000000000014e+01	1.405999999999999922e-05	4.785292650643219001e-06	1.238731048606272289e-05	-3.623625443526005756e-06
2.898999999999999844e+01	1.358000000000000042e-05	4.636038368453394300e-06	1.194788234246548367e-05	-3.503211878633843090e-06
2.907000000000000028e+01	1.311999999999999975e-05	4.491877470338359109e-06	1.152364270299069586e-05	-3.386630825372419436e-06
2.914999999999999858e+01	1.267000000000000067e-05	4.350247098453182785e-06	1.111407056471589570e-05	-3.273764885114353994e-06
2.923000000000000043e+01	1.223999999999999970e-05	4.214620014667040379e-06	1.071868665250590635e-05	-3.164504499792619824e-06
2.930999999999999872e+01	1.182000000000000033e-05	4.081601976747365533e-06	1.033702259783296373e-05	-3.058742286166714625e-06
2.939000000000000057e+01	1.140999999999999918e-05	3.951222429557887567e-06	9.968613785340158344e-06	-2.956371719515843685e-06
2.946999999999999886e+01	1.101999999999999952e-05	3.827619819828157239e-06	9.613000242351292453e-06	-2.857287301471073285e-06
2.955000000000000071e+01	1.063999999999999977e-05	3.706076041158356822e-06	9.269749013836648508e-06	-2.761388816849706632e-06
2.962999999999999901e+01	1.026999999999999993e-05	3.587279295069361313e-06	8.938455090127455998e-06	-2.668581508794630409e-06
2.971999999999999886e+01	9.917000000000000088e-06	3.473710975283120324e-06	8.579543425227384359e-06	-2.567751463307841433e-06
2.980000000000000071e+01	9.572999999999999655e-06	3.362058361425076292e-06	8.272332478491400078e-06	-2.481202427511659648e-06
2.987999999999999901e+01	9.239999999999999624e-06	3.254177057260406944e-06	7.975843846868389147e-06	-2.397455217138519523e-06
2.996000000000000085e+01	8.917999999999999997e-06	3.149526893877256901e-06	7.689722185938160719e-06	-2.316425315208092274e-06
3.003999999999999915e+01	8.607000000000000772e-06	3.048140260625727822e-06	7.413623016005393168e-06	-2.238030454850524565e-06
3.012000000000000099e+01	8.305999999999999758e-06	2.949694418705343582e-06	7.147204552853592732e-06	-2.162189011615188462e-06
3.019999999999999929e+01	8.015000000000000341e-06	2.854218812979832231e-06	6.890127839585037378e-06	-2.088820029274332305e-06
3.028999999999999915e+01	7.734000000000000830e-06	2.761296365614730753e-06	6.611681537203720733e-06	-2.009138813039126184e-06
3.037000000000000099e+01	7.461999999999999876e-06	2.671507198160521450e-06	6.373412985861511945e-06	-1.940772148608506236e-06
3.044999999999999929e+01	7.199000000000000023e-06	2.584415064753805317e-06	6.143534578431483234e-06	-1.874647390057225311e-06
3.053000000000000114e+01	6.945000000000000422e-06	2.499645496009984017e-06	5.921755235106965996e-06	-1.810693673706939739e-06
3.060999999999999943e+01	6.698999999999999728e-06	2.417680175258644826e-06	5.707788155011211464e-06	-1.748841106154342873e-06
3.069999999999999929e+01	6.460999999999999635e-06	2.337753997923055609e-06	5.476084184671444057e-06	-1.681687416968036702e-06
3.078000000000000114e+01	6.231999999999999794e-06	2.261012657877397488e-06	5.277854701519541007e-06	-1.624086616066929565e-06
3.085999999999999943e+01	6.010000000000000056e-06	2.186021324232680131e-06	5.086640301562981407e-06	-1.568389724926206052e-06
3.094000000000000128e+01	5.796000000000000072e-06	2.113871708612913958e-06	4.902193510565660261e-06	-1.514535372106571623e-06
3.103000000000000114e+01	5.587999999999999692e-06	2.043173551569890611e-06	4.702483599858541357e-06	-1.456077758806181944e-06
3.110999999999999943e+01	5.387999999999999913e-06	1.975334664000001613e-06	4.531649253768237489e-06	-1.405946682115646356e-06
3.119000000000000128e+01	5.195000000000000236e-06	1.909376437196971855e-06	4.366885018833403482e-06	-1.357483042039313790e-06
3.126999999999999957e+01	5.008000000000000163e-06	1.845272428518470639e-06	4.207979248075789427e-06	-1.310633411121308422e-06
3.135999999999999943e+01	4.828000000000000192e-06	1.783408654354479047e-06	4.035952385033968087e-06	-1.259791015057280083e-06
3.144000000000000128e+01	4.653999999999999825e-06	1.723702900026664433e-06	3.888816534064462580e-06	-1.216199148710346583e-06
3.151999999999999957e+01	4.485000000000000258e-06	1.665253402149579790e-06	3.746927639066553563e-06	-1.174065649523289461e-06
3.160999999999999943e+01	4.322999999999999945e-06	1.609097197276743318e-06	3.593349491126695832e-06	-1.128350915993021616e-06
3.169000000000000128e+01	4.165999999999999585e-06	1.554507401419244844e-06	3.462012198106286589e-06	-1.089162836889553535e-06
3.176999999999999957e+01	4.014999999999999675e-06	1.501871936222953494e-06	3.335364728081236629e-06	-1.051289962313297165e-06
3.185999999999999943e+01	3.868000000000000066e-06	1.450457451375944401e-06	3.198294003820109472e-06	-1.010203514149687578e-06
3.194000000000000128e+01	3.727000000000000061e-06	1.401026857523924739e-06	3.081089907416480962e-06	-9.749893599433349040e-07
3.203000000000000114e+01	3.591000000000000008e-06	1.353219945833946767e-06	2.954253749322016589e-06	-9.367923565049618508e-07
3.210999999999999943e+01	3.458999999999999832e-06	1.306672812431340699e-06	2.845803879829567678e-06	-9.040570019453567804e-07
3.218999999999999773e+01	3.332000000000000031e-06	1.261775226482836580e-06	2.741245787110005733e-06	-8.724284273620265361e-07
3.228000000000000114e+01	3.210000000000000183e-06	1.218541044394894469e-06	2.628106124841691625e-06	-8.381258376267951575e-07
3.235999999999999943e+01	3.091000000000000136e-06	1.176223059449129439e-06	2.531383423360767561e-06	-8.087339346821219253e-07
3.245000000000000284e+01	2.977000000000000042e-06	1.135592496135124699e-06	2.426730274948914825e-06	-7.768605149280884362e-07
3.253000000000000114e+01	2.866999999999999825e-06	1.096280831776056897e-06	2.337262778348726348e-06	-7.495513461029431937e-07
3.261999999999999744e+01	2.760999999999999908e-06	1.058139745087770982e-06	2.240464056365756061e-06	-7.199389395744187706e-07
3.270000000000000284e+01	2.657999999999999793e-06	1.021120854117709100e-06	2.157723107771472707e-06	-6.945710143997285897e-07
3.278999999999999915e+01	2.558999999999999978e-06	9.854520390171203470e-07	2.068213280446336655e-06	-6.670674962248536569e-07
3.286999999999999744e+01	2.464000000000000041e-06	9.510021258048446298e-07	1.991705711009468973e-06	-6.435079701449660539e-07
3.296000000000000085e+01	2.371999999999999905e-06	9.176850892907726797e-07	1.908938956330399089e-06	-6.179661798620483834e-07
3.303999999999999915e+01	2.282999999999999995e-06	8.853614993848952847e-07	1.838201142722825249e-06	-5.960895563463724352e-07
3.313000000000000256e+01	2.197999999999999962e-06	8.543014982781665210e-07	1.761688097468206911e-06	-5.723762125837941830e-07
3.321000000000000085e+01	2.115000000000000079e-06	8.239954588879722811e-07	1.696301168769530668e-06	-5.520680163996840328e-07
3.329999999999999716e+01	2.034999999999999998e-06	7.945901436527408600e-07	1.625576179486470118e-06	-5.300557962389557960e-07
3.338000000000000256e+01	1.958999999999999794e-06	7.667246793204649152e-07	1.565136767593549149e-06	-5.112055363710439897e-07
3.346999999999999886e+01	1.884999999999999952e-06	7.393945918928089733e-07	1.499771674982724846e-06	-4.907765544237364885e-07
3.356000000000000227e+01	1.813000000000000048e-06	7.127225683019749651e-07	1.437084202713621920e-06	-4.711413926297567036e-07
3.364000000000000057e+01	1.745000000000000022e-06	6.876025199697497259e-07	1.383521321589530608e-06	-4.543297690722642205e-07
3.372999999999999687e+01	1.678000000000000070e-06	6.626549261629315484e-07	1.325595451602686363e-06	-4.361118614245874209e-07
3.381000000000000227e+01	1.614999999999999996e-06	6.391743793901238689e-07	1.276104145298376514e-06	-4.205150982603607908e-07
3.389999999999999858e+01	1.552999999999999996e-06	6.160710155481780311e-07	1.222589925478135206e-06	-4.036164824538658302e-07
3.399000000000000199e+01	1.494000000000000011e-06	5.939597126737806367e-07	1.171277522155743208e-06	-3.873786968200746412e-07
3.407000000000000028e+01	1.436999999999999964e-06	5.725430776432722980e-07	1.127440876564015566e-06	-3.734790510634405758e-07
3.415999999999999659e+01	1.382000000000000067e-06	5.518263066090755372e-07	1.080042430113405644e-06	-3.584204775532310322e-07
3.425000000000000000e+01	1.328999999999999896e-06	5.318145957236130879e-07	1.034598711234927866e-06	-3.439528524526481886e-07
3.432999999999999829e+01	1.277000000000000013e-06	5.121121136423287343e-07	9.957824575911308003e-07	-3.315709335533146313e-07
3.442000000000000171e+01	1.227999999999999932e-06	4.935252454861994619e-07	9.538194389775044761e-07	-3.181592408054769094e-07
3.450999999999999801e+01	1.181000000000000001e-06	4.756590259360725966e-07	9.135890295954513920e-07	-3.052751655009320840e-07
3.459000000000000341e+01	1.134999999999999933e-06	4.581150255711805026e-07	8.792273855108789315e-07	-2.942495472574070416e-07
3.467999999999999972e+01	1.091000000000000015e-06	4.413003340663287231e-07	8.420847006820953399e-07	-2.823088305129366126e-07
3.477000000000000313e+01	1.049000000000000036e-06	4.252201475739400447e-07	8.064828509067089276e-07	-2.708404399741180248e-07
3.485999999999999943e+01	1.007999999999999921e-06	4.094734385970352531e-07	7.723575294704195453e-07	-2.598258051731314639e-07
3.493999999999999773e+01	9.686999999999999326e-07	3.943477679841896377e-07	7.432136592272283747e-07	-2.504015249072900654e-07
3.503000000000000114e+01	9.308999999999999514e-07	3.797659613249207581e-07	7.117147511606064870e-07	-2.401967751735165996e-07
3.511999999999999744e+01	8.944999999999999696e-07	3.656910335609841267e-07	6.815272534638244720e-07	-2.303976834693205324e-07
3.521000000000000085e+01	8.594999999999999870e-07	3.521266219990757737e-07	6.525972567113229225e-07	-2.209884844393694120e-07
3.528999999999999915e+01	8.256999999999999888e-07	3.389465813788803649e-07	6.278942598462920952e-07	-2.129394548714038893e-07
3.538000000000000256e+01	7.932999999999999898e-07	3.263335275905427620e-07	6.011977369595647714e-07	-2.042251636275155707e-07
3.546999999999999886e+01	7.619999999999999676e-07	3.141178062574613207e-07	5.756160889638142920e-07	-1.958588124885198864e-07
3.556000000000000227e+01	7.320000000000000431e-07	3.023426320472850961e-07	5.511042149813910519e-07	-1.878270497481873761e-07
3.564999999999999858e+01	7.029999999999999820e-07	2.909733928113760235e-07	5.276173509982223773e-07	-1.801166233396345690e-07
3.574000000000000199e+01	6.752000000000000110e-07	2.800516462221104733e-07	5.051120033945452614e-07	-1.727146369658465217e-07
3.582000000000000028e+01	6.484000000000000092e-07	2.694599476877299241e-07	4.858996282257419076e-07	-1.663845851108492106e-07
3.590999999999999659e+01	6.226999999999999842e-07	2.593188999059652630e-07	4.651428953400613492e-07	-1.595336984047293564e-07
3.600000000000000000e+01	5.979000000000000268e-07	2.494743965429645651e-07	4.452577849420918151e-07	-1.529583587884854614e-07
3.609000000000000341e+01	5.740000000000000312e-07	2.399991952796508622e-07	4.262072190286468393e-07	-1.466474578574045411e-07
3.617999999999999972e+01	5.511000000000000048e-07	2.308697633190522602e-07	4.079562666094775965e-07	-1.405904911823211399e-07
3.627000000000000313e+01	5.291000000000000460e-07	2.221116195430667749e-07	3.904732870548090543e-07	-1.347778768856893251e-07
3.635999999999999943e+01	5.079000000000000415e-07	2.136225729540478995e-07	3.737271482772929935e-07	-1.292001803526322667e-07
3.645000000000000284e+01	4.874999999999999912e-07	2.054363812222350746e-07	3.576869456928120217e-07	-1.238480358599391944e-07
3.653999999999999915e+01	4.679000000000000010e-07	1.975819984636282694e-07	3.423223091039961333e-07	-1.187122333283639250e-07
3.663000000000000256e+01	4.490000000000000104e-07	1.899639424907088652e-07	3.276057716924316652e-07	-1.137843882890750068e-07
3.671999999999999886e+01	4.308999999999999740e-07	1.826544455956551035e-07	3.135114436498083661e-07	-1.090565667140551627e-07
3.681000000000000227e+01	4.134999999999999903e-07	1.756129777895699888e-07	3.000136338350077738e-07	-1.045208951474541057e-07
3.689999999999999858e+01	3.966999999999999987e-07	1.688215892525843440e-07	2.870868390744384003e-07	-1.001695576494952396e-07
3.699000000000000199e+01	3.806000000000000067e-07	1.622776299469626351e-07	2.747066828780476780e-07	-9.599506506198562410e-08
3.707999999999999829e+01	3.652000000000000144e-07	1.560066707161271776e-07	2.628513274679291613e-07	-9.199066005770988048e-08
3.717000000000000171e+01	3.503000000000000067e-07	1.499248110189594463e-07	2.514994559926931041e-07	-8.814973824799411545e-08
3.725999999999999801e+01	3.359999999999999911e-07	1.440761430955174058e-07	2.406299040412843600e-07	-8.446574244025103945e-08
3.735000000000000142e+01	3.223000000000000207e-07	1.384621218684793730e-07	2.302217392769896615e-07	-8.093218577360881847e-08
3.743999999999999773e+01	3.090999999999999819e-07	1.330411607979557041e-07	2.202557285809339236e-07	-7.754307840726646414e-08
3.753000000000000114e+01	2.963999999999999807e-07	1.278144723195116014e-07	2.107141683054185516e-07	-7.429287812516863587e-08
3.761999999999999744e+01	2.842000000000000170e-07	1.227832688687124522e-07	2.015795298111038159e-07	-7.117609637027763953e-08
3.771000000000000085e+01	2.724999999999999850e-07	1.179487628811235119e-07	1.928344083632791589e-07	-6.818728335669798306e-08
3.779999999999999716e+01	2.612999999999999906e-07	1.133121667923100751e-07	1.844618308178301825e-07	-6.532111873404916559e-08
3.789000000000000057e+01	2.505000000000000263e-07	1.088312474300809521e-07	1.764466285325331267e-07	-6.257281620612399347e-08
3.797999999999999687e+01	2.401999999999999936e-07	1.045505011796825523e-07	1.687743111706907605e-07	-5.993779158728335888e-08
3.807000000000000028e+01	2.302000000000000099e-07	1.003839259450163951e-07	1.614304903121754098e-07	-5.741149290390874305e-08
3.817000000000000171e+01	2.207000000000000109e-07	9.641962537716082415e-08	1.536386021796492583e-07	-5.472651982386441222e-08
3.825999999999999801e+01	2.115000000000000079e-07	9.257127406386660538e-08	1.469423151477275994e-07	-5.241519889670780334e-08
3.835000000000000142e+01	2.027000000000000085e-07	8.887174632946138765e-08	1.405332555258219372e-07	-5.019949680953609338e-08
3.843999999999999773e+01	1.942000000000000052e-07	8.530197806805656090e-08	1.343995604477998274e-07	-4.807562273637290865e-08
3.853000000000000114e+01	1.861000000000000054e-07	8.189449142031553578e-08	1.285294491407133879e-07	-4.603981206866293945e-08
3.861999999999999744e+01	1.783000000000000018e-07	7.860616986813525131e-08	1.229113009509433337e-07	-4.408834998733631135e-08
3.871999999999999886e+01	1.709000000000000017e-07	7.547204125234743917e-08	1.169516368515120612e-07	-4.201487597899032997e-08
3.881000000000000227e+01	1.636999999999999902e-07	7.242472879653766805e-08	1.118316859843037690e-07	-4.023063112956057430e-08
3.889999999999999858e+01	1.568000000000000012e-07	6.948969364757722239e-08	1.069325970464983924e-07	-3.852071342966196481e-08
3.899000000000000199e+01	1.502000000000000082e-07	6.668615002242470152e-08	1.022447412631726075e-07	-3.688201572333963455e-08
3.909000000000000341e+01	1.439000000000000114e-07	6.400537415851266363e-08	9.727249383327235514e-08	-3.514112994241245195e-08
3.917999999999999972e+01	1.378000000000000031e-07	6.139557773669479941e-08	9.300130027462718253e-08	-3.364330436779441436e-08
3.927000000000000313e+01	1.319000000000000098e-07	5.887349814127491178e-08	8.891494803090356934e-08	-3.220812938394341631e-08
3.935999999999999943e+01	1.263999999999999936e-07	5.651344612540039667e-08	8.500552760681946418e-08	-3.083302820597350922e-08
3.946000000000000085e+01	1.210000000000000115e-07	5.419690899931472350e-08	8.085971308500112138e-08	-2.937249085878747221e-08
3.954999999999999716e+01	1.158000000000000046e-07	5.195469994688450413e-08	7.729875145867075586e-08	-2.811603577395591064e-08
3.964000000000000057e+01	1.108999999999999938e-07	4.983950795367599669e-08	7.389228964323236031e-08	-2.691231654697861746e-08
3.974000000000000199e+01	1.061999999999999981e-07	4.781312397887425636e-08	7.028064979633898134e-08	-2.563410840765015467e-08
3.982999999999999829e+01	1.015999999999999966e-07	4.581837879882409530e-08	6.717911157137895332e-08	-2.453473531714646908e-08
3.992000000000000171e+01	9.727999999999999494e-08	4.394882625114501355e-08	6.421214230332267556e-08	-2.348154270182117335e-08
4.002000000000000313e+01	9.310000000000000648e-08	4.213027682624615921e-08	6.106653868588195627e-08	-2.236324068206164752e-08
4.010999999999999943e+01	8.909999999999999713e-08	4.038704274396306962e-08	5.836561433935274951e-08	-2.140156277037554373e-08
4.020000000000000284e+01	8.526999999999999526e-08	3.871498902166784333e-08	5.578249718403182337e-08	-2.048050834355870934e-08
4.029999999999999716e+01	8.159000000000000466e-08	3.711011346729443751e-08	5.304417578473109442e-08	-1.950264889221558350e-08
4.039000000000000057e+01	7.806999999999999696e-08	3.556768469538686171e-08	5.069290208563993241e-08	-1.866175614220518871e-08
4.049000000000000199e+01	7.469000000000000243e-08	3.408385928520310120e-08	4.820063225414648968e-08	-1.776911243291228367e-08
4.057999999999999829e+01	7.144999999999999460e-08	3.265895246999013344e-08	4.606111265599579716e-08	-1.700167055072877161e-08
4.067000000000000171e+01	6.834999999999999992e-08	3.129327948299496237e-08	4.401523796244478638e-08	-1.626679173381321854e-08
4.077000000000000313e+01	6.537999999999999384e-08	2.998256966427636695e-08	4.184674849575309427e-08	-1.548673449248299755e-08
4.085999999999999943e+01	6.254000000000000282e-08	2.872711573042083616e-08	3.998516200925114403e-08	-1.481610442295388181e-08
4.096000000000000085e+01	5.981000000000000419e-08	2.752146172138452334e-08	3.801236787549325862e-08	-1.410437868394781580e-08
4.104999999999999716e+01	5.720000000000000265e-08	2.636340677794127668e-08	3.631911506894012020e-08	-1.349261593379588049e-08
4.114999999999999858e+01	5.469000000000000201e-08	2.524759886309571584e-08	3.452477086644318958e-08	-1.284339854718075183e-08
4.124000000000000199e+01	5.229999999999999848e-08	2.418351114006469946e-08	3.298455060622721375e-08	-1.228533478241915422e-08
4.134000000000000341e+01	4.999999999999999774e-08	2.315751929719588942e-08	3.135247764523968740e-08	-1.169315064454795011e-08
4.142999999999999972e+01	4.779999999999999789e-08	2.217446499384671251e-08	2.995186887114143730e-08	-1.118422807825530205e-08
4.153000000000000114e+01	4.569999999999999894e-08	2.123193490589195645e-08	2.846793725848166968e-08	-1.064426746056623237e-08
4.161999999999999744e+01	4.367999999999999806e-08	2.032623976511150353e-08	2.719441758757802621e-08	-1.018022168511053592e-08
4.171999999999999886e+01	4.175999999999999807e-08	1.946412186794893727e-08	2.584505399571440189e-08	-9.687858792769652433e-09
4.181000000000000227e+01	3.990999999999999805e-08	1.863180101817924985e-08	2.468718737421091211e-08	-9.264782343360092034e-09
4.190999999999999659e+01	3.814000000000000271e-08	1.783411079225609558e-08	2.346064064230173729e-08	-8.815988742954259061e-09
4.200000000000000000e+01	3.644999999999999883e-08	1.707123132346346156e-08	2.240824302937934696e-08	-8.430385137161312741e-09
4.210000000000000142e+01	3.483000000000000153e-08	1.633865177414816710e-08	2.129332714781928891e-08	-8.021319529663979323e-09
4.220000000000000284e+01	3.327999999999999757e-08	1.563460833923783836e-08	2.023306899667724732e-08	-7.631752244870894280e-09
4.228999999999999915e+01	3.179000000000000210e-08	1.495848152189363477e-08	1.932347333337942510e-08	-7.297087374324514455e-09
4.239000000000000057e+01	3.036999999999999997e-08	1.431310842133835838e-08	1.836009669332798072e-08	-6.942154979501332839e-09
4.249000000000000199e+01	2.900999999999999970e-08	1.369225134526367896e-08	1.744407832966994026e-08	-6.604194279116164298e-09
4.257999999999999829e+01	2.771000000000000130e-08	1.309947023542942085e-08	1.665819185908034386e-08	-6.313860348854797041e-09
4.267999999999999972e+01	2.647000000000000144e-08	1.253314677903105016e-08	1.582587934535546952e-08	-6.005966487637752879e-09
4.277000000000000313e+01	2.527999999999999873e-08	1.198721417943991520e-08	1.511198029326228165e-08	-5.741525227219946643e-09
4.286999999999999744e+01	2.413999999999999977e-08	1.146476992085022210e-08	1.435599501665294869e-08	-5.461124500984638624e-09
4.296999999999999886e+01	2.305000000000000126e-08	1.096439834040191915e-08	1.363727434190104374e-08	-5.194179296396633469e-09
4.307000000000000028e+01	2.200999999999999989e-08	1.048494127345500857e-08	1.295400523356926870e-08	-4.940054715046188659e-09
4.315999999999999659e+01	2.101999999999999896e-08	1.002910995687360899e-08	1.236801369032223966e-08	-4.721825983658393512e-09
4.325999999999999801e+01	2.005999999999999897e-08	9.584970560593565629e-09	1.174758319383332042e-08	-4.490471785423359407e-09
4.335999999999999943e+01	1.914999999999999942e-08	9.164531970214027895e-09	1.115787378293763386e-08	-4.270275100230331287e-09
4.345000000000000284e+01	1.827999999999999891e-08	8.760844620544755940e-09	1.065210195032057907e-08	-4.081180355438727284e-09
4.354999999999999716e+01	1.745000000000000075e-08	8.376157290884248504e-09	1.011660885136712516e-08	-3.880719130988274313e-09
4.364999999999999858e+01	1.666000000000000161e-08	8.008492556560526920e-09	9.607717118573046835e-09	-3.689960441272167634e-09
4.375000000000000000e+01	1.590000000000000010e-08	7.655092992687939699e-09	9.124124028093170520e-09	-3.508442779966082608e-09
4.384000000000000341e+01	1.516999999999999952e-08	7.314142832669890581e-09	8.709451585952016928e-09	-3.352599249228705314e-09
4.393999999999999773e+01	1.446999999999999987e-08	6.986666295883920617e-09	8.270441044976419389e-09	-3.187404079963375702e-09
4.403999999999999915e+01	1.380999999999999925e-08	6.678358365385313282e-09	7.853280900914393029e-09	-3.030224882108260177e-09
4.414000000000000057e+01	1.317999999999999957e-08	6.382828928394681033e-09	7.456924719268458699e-09	-2.880688186962064127e-09
4.424000000000000199e+01	1.256999999999999940e-08	6.096126022319420820e-09	7.080333089476505520e-09	-2.738423031801954436e-09
4.432999999999999829e+01	1.199000000000000016e-08	5.823840129816094984e-09	6.757453138727950482e-09	-2.616299472471115297e-09
4.442999999999999972e+01	1.144000000000000020e-08	5.564617364503451656e-09	6.415697156812956901e-09	-2.486879081354245659e-09
4.453000000000000114e+01	1.090999999999999976e-08	5.314374705277784510e-09	6.091023835025415275e-09	-2.363769525823568987e-09
4.463000000000000256e+01	1.040000000000000048e-08	5.073153721358474614e-09	5.782599846778948170e-09	-2.246671226665527786e-09
4.472999999999999687e+01	9.920999999999999965e-09	4.846942227857340433e-09	5.489597407927864163e-09	-2.135286596424443692e-09
4.482999999999999829e+01	9.460000000000000006e-09	4.628273007332793495e-09	5.211224078726663911e-09	-2.029330401864684081e-09
4.492999999999999972e+01	9.020000000000000698e-09	4.419253734677535019e-09	4.946789398360581225e-09	-1.928552934182899688e-09
4.503000000000000114e+01	8.599999999999999253e-09	4.219437425313157827e-09	4.695627017013674717e-09	-1.832712931562641987e-09
4.513000000000000256e+01	8.198999999999999501e-09	4.028374323379966306e-09	4.457074970176374146e-09	-1.741570719463658693e-09
4.521999999999999886e+01	7.816000000000000306e-09	3.845611901736967312e-09	4.252617565226302918e-09	-1.663362941269347320e-09
4.532000000000000028e+01	7.449999999999999709e-09	3.671124987912424988e-09	4.036269030699093951e-09	-1.580510100078291803e-09
4.542000000000000171e+01	7.101000000000000191e-09	3.504068514317325752e-09	3.830799386006285581e-09	-1.501726269375305626e-09
4.552000000000000313e+01	6.767999999999999790e-09	3.344434917663143835e-09	3.635679970474792648e-09	-1.426818699145155614e-09
4.561999999999999744e+01	6.449000000000000374e-09	3.191267759493940240e-09	3.450385566249952320e-09	-1.355595894254743321e-09
4.571999999999999886e+01	6.146000000000000076e-09	3.045587217735371439e-09	3.274402335225912480e-09	-1.287870419013978199e-09
4.582000000000000028e+01	5.855999999999999630e-09	2.905937850093838402e-09	3.107279245442541104e-09	-1.223477070705398507e-09
4.592000000000000171e+01	5.580000000000000170e-09	2.772843601938631377e-09	2.948595071240617159e-09	-1.162261217294426977e-09
4.602000000000000313e+01	5.316000000000000254e-09	2.645338335329286554e-09	2.797931438481138692e-09	-1.104069271438911642e-09
4.611999999999999744e+01	5.063999999999999884e-09	2.523446991797434560e-09	2.654872736241096660e-09	-1.048748659170096670e-09
4.621999999999999886e+01	4.823999999999999885e-09	2.407194512874703128e-09	2.519026226207252498e-09	-9.961549819658139302e-10
4.632000000000000028e+01	4.594999999999999952e-09	2.295840850986046508e-09	2.390050033315229841e-09	-9.461619858680658962e-10
4.642000000000000171e+01	4.375999999999999778e-09	2.189451708592097331e-09	2.267611552443511245e-09	-8.986467470757136601e-10
4.652000000000000313e+01	4.167999999999999669e-09	2.088270381096292145e-09	2.151380302917383056e-09	-8.534871267236269827e-10
4.663000000000000256e+01	3.968999999999999839e-09	1.991316296801439980e-09	2.030305950822310735e-09	-8.063883681435925911e-10
4.672999999999999687e+01	3.779000000000000289e-09	1.898608161856261945e-09	1.926084669930730191e-09	-7.657962068984506769e-10
4.682999999999999829e+01	3.598000000000000190e-09	1.810164682409479978e-09	1.827157828333257718e-09	-7.272212627253879880e-10
4.692999999999999972e+01	3.425999999999999957e-09	1.725806764407591673e-09	1.733263366512537249e-09	-6.905660432716097138e-10
4.703000000000000114e+01	3.262000000000000109e-09	1.645453694282964234e-09	1.644140881229520293e-09	-6.557336721969813470e-10
4.713000000000000256e+01	3.104999999999999928e-09	1.568409245345981332e-09	1.559538769195994583e-09	-6.226304721264847697e-10
4.722999999999999687e+01	2.954999999999999825e-09	1.494687966823426879e-09	1.479239132630682299e-09	-5.911749701418534606e-10
4.732999999999999829e+01	2.813000000000000109e-09	1.424648508702522146e-09	1.403034449473223712e-09	-5.612894618072923475e-10
4.743999999999999773e+01	2.677000000000000165e-09	1.357625763473159884e-09	1.323692882577661687e-09	-5.301366006254718377e-10
4.753999999999999915e+01	2.547999999999999887e-09	1.293969432193388481e-09	1.255418214497126303e-09	-5.032974301921093232e-10
4.764000000000000057e+01	2.423999999999999901e-09	1.232677003855787036e-09	1.190619224013115348e-09	-4.777962100700629380e-10
4.774000000000000199e+01	2.306999999999999995e-09	1.174644121932949595e-09	1.129130393146305628e-09	-4.535705888577350818e-10
4.784000000000000341e+01	2.194999999999999968e-09	1.119138359873382077e-09	1.070788834414537343e-09	-4.305591860176867170e-10
4.793999999999999773e+01	2.087999999999999821e-09	1.065909609540471198e-09	1.015432670397062804e-09	-4.087010015391000725e-10
4.804999999999999716e+01	1.985999999999999966e-09	1.015215253684222403e-09	9.577992369802000196e-10	-3.859174279151754056e-10
4.814999999999999858e+01	1.888999999999999991e-09	9.669389562253936007e-10	9.082152508088960212e-10	-3.662934087564767152e-10
4.825000000000000000e+01	1.797000000000000102e-09	9.209873596254566172e-10	8.611746126108202372e-10	-3.476554991663111093e-10
4.835000000000000142e+01	1.708999999999999992e-09	8.770701721690630746e-10	8.165497099678582311e-10	-3.299553098371498613e-10
4.846000000000000085e+01	1.625000000000000075e-09	8.349928268154963179e-10	7.701011505875989281e-10	-3.115107813742782865e-10
4.856000000000000227e+01	1.546000000000000038e-09	7.954704296081743634e-10	7.301430051107890246e-10	-2.956256896013375874e-10
4.865999999999999659e+01	1.470000000000000094e-09	7.572993784409175631e-10	6.922369466478679795e-10	-2.805401629701862056e-10
4.877000000000000313e+01	1.397000000000000036e-09	7.206598643327400656e-10	6.527906323589475612e-10	-2.648238708487308333e-10
4.886999999999999744e+01	1.329000000000000064e-09	6.864252450358451383e-10	6.188678799920363399e-10	-2.512930249170151734e-10
4.896999999999999886e+01	1.263000000000000085e-09	6.532114387499043417e-10	5.866882552737782225e-10	-2.384438656998103670e-10
4.907999999999999829e+01	1.201000000000000092e-09	6.219083731798466287e-10	5.531974360232222747e-10	-2.250563842260296124e-10
4.917999999999999972e+01	1.141000000000000092e-09	5.916293537822506284e-10	5.243986355182666915e-10	-2.135316542539061618e-10
4.928000000000000114e+01	1.085000000000000079e-09	5.632813978300130252e-10	4.970878538583049963e-10	-2.025908193789587965e-10
4.939000000000000057e+01	1.031000000000000059e-09	5.359018892193140960e-10	4.686717699180933217e-10	-1.911946470021356915e-10
4.949000000000000199e+01	9.796000000000000087e-10	5.098634498138889104e-10	4.442346850387578162e-10	-1.813835789153170256e-10
4.959000000000000341e+01	9.308999999999999597e-10	4.851072129802907734e-10	4.210589908081056109e-10	-1.720692954868827416e-10
4.970000000000000284e+01	8.844999999999999958e-10	4.614891471468649673e-10	3.969493951019394668e-10	-1.623690914567602446e-10
4.979999999999999716e+01	8.402999999999999830e-10	4.390099104929185080e-10	3.762232938116217348e-10	-1.540210919905807251e-10
4.990999999999999659e+01	7.983000000000000247e-10	4.175742402240349450e-10	3.546608412019543441e-10	-1.453268825471868515e-10
5.000999999999999801e+01	7.583999999999999867e-10	3.971850230915601858e-10	3.361210319874011083e-10	-1.378434654799531352e-10
5.010999999999999943e+01	7.204000000000000145e-10	3.777829825433566840e-10	3.185424651654816568e-10	-1.307408033689267511e-10
5.021999999999999886e+01	6.841999999999999741e-10	3.592339654708754502e-10	3.002593768114528659e-10	-1.233455482900600402e-10
5.032000000000000028e+01	6.497999999999999688e-10	3.415851875791308090e-10	2.845445511089583797e-10	-1.169823240155015620e-10
5.042999999999999972e+01	6.170999999999999680e-10	3.247874470781824782e-10	2.681973971254083148e-10	-1.103561014521992445e-10
5.053000000000000114e+01	5.860000000000000444e-10	3.087912881439717108e-10	2.541450038905299168e-10	-1.046540738029311674e-10
5.064000000000000057e+01	5.563999999999999605e-10	2.935791246872988076e-10	2.395309060691410210e-10	-9.871787420399633259e-11
5.074000000000000199e+01	5.283000000000000265e-10	2.790879446997845795e-10	2.269721034202564755e-10	-9.361114446188536427e-11
5.085000000000000142e+01	5.016000000000000049e-10	2.653015477328755075e-10	2.139115721753662099e-10	-8.829485803964798100e-11
5.095000000000000284e+01	4.761000000000000413e-10	2.521166920114350814e-10	2.026854747679346136e-10	-8.372057171821126001e-11
5.106000000000000227e+01	4.519999999999999901e-10	2.396416999929686916e-10	1.910111737256517080e-10	-7.895874839590908060e-11
5.115999999999999659e+01	4.290000000000000178e-10	2.277199942844721169e-10	1.809800423485038743e-10	-7.486290725291279067e-11
5.127000000000000313e+01	4.072000000000000000e-10	2.164068157597013723e-10	1.705506127711787140e-10	-7.060003606880222274e-11
5.138000000000000256e+01	3.863999999999999788e-10	2.056203423385069543e-10	1.607181695197840229e-10	-6.657687948062705792e-11
5.147999999999999687e+01	3.666999999999999848e-10	1.953699963772820573e-10	1.522684338468708730e-10	-6.311599078917587316e-11
5.159000000000000341e+01	3.479000000000000084e-10	1.855747005777243537e-10	1.434835851553218233e-10	-5.951418517465920130e-11
5.168999999999999773e+01	3.300999999999999768e-10	1.762895745700332880e-10	1.359367597224522521e-10	-5.641681280037063447e-11
5.179999999999999716e+01	3.132000000000000145e-10	1.674630552016677144e-10	1.280913822722116754e-10	-5.319365052976254320e-11
5.189999999999999858e+01	2.970999999999999873e-10	1.590433252859677125e-10	1.213503191801952312e-10	-5.042141665750299418e-11
5.200999999999999801e+01	2.818999999999999778e-10	1.510855044531328817e-10	1.143419969914158156e-10	-4.753640680556415799e-11
5.211999999999999744e+01	2.673999999999999762e-10	1.434839895654257190e-10	1.077376359441652180e-10	-4.481483403610702533e-11
5.221999999999999886e+01	2.535999999999999825e-10	1.362401143019681123e-10	1.020650360867399103e-10	-4.247488435403089004e-11
5.232999999999999829e+01	2.404999999999999967e-10	1.293552123418818203e-10	9.616870860892120761e-11	-4.004023913579199901e-11
5.243999999999999773e+01	2.280999999999999930e-10	1.228306173642887050e-10	9.061137669998810371e-11	-3.774321940093597512e-11
5.253999999999999915e+01	2.162999999999999924e-10	1.166137500801736585e-10	8.583794888531237380e-11	-3.576827155384600403e-11
5.264999999999999858e+01	2.050999999999999948e-10	1.106939121890485916e-10	8.087741857344691963e-11	-3.371388835286126590e-11
5.275999999999999801e+01	1.943999999999999956e-10	1.050425075320805553e-10	7.620395496901333069e-11	-3.177639981856575388e-11
5.286999999999999744e+01	1.842999999999999995e-10	9.970209837111420528e-11	7.180020403625584489e-11	-2.994887521464668109e-11
5.296999999999999886e+01	1.747000000000000016e-10	9.461966663092986003e-11	6.801769470862302692e-11	-2.837765062782889298e-11
5.307999999999999829e+01	1.656000000000000020e-10	8.979616493947167159e-11	6.408724056906954414e-11	-2.674338954989301234e-11
5.318999999999999773e+01	1.570000000000000007e-10	8.523254592468380499e-11	6.038494072769575313e-11	-2.520242791985047686e-11
5.329999999999999716e+01	1.487999999999999928e-10	8.087541046016892029e-11	5.689734766827708953e-11	-2.374936695093512129e-11
5.339999999999999858e+01	1.410000000000000042e-10	7.671738000948678662e-11	5.390209502328434932e-11	-2.250025019557357771e-11
5.350999999999999801e+01	1.336000000000000091e-10	7.277592519178303955e-11	5.078974933027923768e-11	-2.120107074936691712e-11
5.361999999999999744e+01	1.266000000000000074e-10	6.904321713740751196e-11	4.785841552093682966e-11	-1.997622533348698266e-11
5.372999999999999687e+01	1.198999999999999944e-10	6.546541793375822545e-11	4.509773351915989883e-11	-1.882153283805084342e-11
5.382999999999999829e+01	1.136000000000000006e-10	6.209776268108859787e-11	4.272744410942340823e-11	-1.782919195384251426e-11
5.393999999999999773e+01	1.077000000000000003e-10	5.893479541935477853e-11	4.026455268409018224e-11	-1.679712365718602647e-11
5.404999999999999716e+01	1.019999999999999967e-10	5.588046238427165880e-11	3.794500950203176259e-11	-1.582416997069111683e-11
5.415999999999999659e+01	9.658999999999999939e-11	5.297794937597465514e-11	3.576084933025527175e-11	-1.490709966285232317e-11
5.427000000000000313e+01	9.148000000000000360e-11	5.022801849681909050e-11	3.370415499991850815e-11	-1.404270099721772399e-11
5.438000000000000256e+01	8.663999999999999756e-11	4.762559137383715856e-11	3.176711256397192650e-11	-1.322780368745906097e-11
5.449000000000000199e+01	8.203999999999999535e-11	4.514909589157086679e-11	2.994284117938324778e-11	-1.245960926386683037e-11
5.459000000000000341e+01	7.769000000000000520e-11	4.280001353081096715e-11	2.837711374724586921e-11	-1.179967502899019287e-11
5.470000000000000284e+01	7.356000000000000241e-11	4.057148190625784852e-11	2.675116326680481951e-11	-1.111372203881691797e-11
5.481000000000000227e+01	6.964000000000000457e-11	3.845366181462400492e-11	2.522029575227872977e-11	-1.046726005028838917e-11
5.492000000000000171e+01	6.592999999999999877e-11	3.644314688932120461e-11	2.377867081634413182e-11	-9.857906515088007367e-12
5.503000000000000114e+01	6.240999999999999438e-11	3.453708444266937015e-11	2.242133241428934992e-11	-9.283633159138004274e-12
5.514000000000000057e+01	5.906999999999999609e-11	3.272627555282953611e-11	2.114363116836821910e-11	-8.742534731572685674e-12
5.525000000000000000e+01	5.590999999999999744e-11	3.100783520050653396e-11	1.994094541676479334e-11	-8.232717336037008868e-12
5.535999999999999943e+01	5.291000000000000134e-11	2.937762955777298031e-11	1.880868560669915300e-11	-7.752300197797960098e-12
5.546999999999999886e+01	5.007000000000000132e-11	2.782966226473305896e-11	1.774263884474740771e-11	-7.299554345241161696e-12
5.557999999999999829e+01	4.738000000000000208e-11	2.636460997590226610e-11	1.673919885527154747e-11	-6.872995167660871457e-12
5.568999999999999773e+01	4.483000000000000184e-11	2.497154460538538712e-11	1.579483562467654661e-11	-6.471168943395575905e-12
5.579999999999999716e+01	4.242000000000000060e-11	2.365604855293520913e-11	1.490603986336505774e-11	-6.092630484106724524e-12
5.590999999999999659e+01	4.013000000000000127e-11	2.240217020796429584e-11	1.406936300380686315e-11	-5.735959319740986544e-12
5.602000000000000313e+01	3.795999999999999739e-11	2.121489729944817366e-11	1.328181887406143173e-11	-5.399922242915655227e-12
5.613000000000000256e+01	3.591000000000000188e-11	2.008993607343487863e-11	1.254071269636704913e-11	-5.083404108619678257e-12
5.624000000000000199e+01	3.397000000000000005e-11	1.902617224390487764e-11	1.184336948046577558e-11	-4.785297921934239469e-12
5.635000000000000142e+01	3.212000000000000127e-11	1.800855486669066502e-11	1.118712979537781137e-11	-4.504503125962766166e-12
5.646000000000000085e+01	3.038000000000000262e-11	1.705229192523296699e-11	1.056945739394581884e-11	-4.239969385871507765e-12
5.657000000000000028e+01	2.873000000000000057e-11	1.614273431115162602e-11	9.988218064873531070e-12	-3.990810033312845725e-12
5.667999999999999972e+01	2.715999999999999978e-11	1.527783589509264995e-11	9.441376942566359026e-12	-3.756178922402965938e-12
5.678999999999999915e+01	2.567999999999999882e-11	1.446014394644368728e-11	8.926910900001376976e-12	-3.535234787802296557e-12
5.689999999999999858e+01	2.427999999999999913e-11	1.368583640642271224e-11	8.442812161126364493e-12	-3.327142721439410197e-12
5.702000000000000313e+01	2.294999999999999894e-11	1.295073441378132843e-11	7.947206805252788126e-12	-3.113903125636162956e-12
5.713000000000000256e+01	2.170000000000000003e-11	1.225788522324031830e-11	7.521013471728167529e-12	-2.930353255429384316e-12
5.724000000000000199e+01	2.050999999999999884e-11	1.159752006824499239e-11	7.120127645909837976e-12	-2.757544008264276952e-12
5.735000000000000142e+01	1.937999999999999860e-11	1.097086177666549684e-11	6.743022998244309346e-12	-2.594837684163516670e-12
5.746000000000000085e+01	1.832000000000000110e-11	1.038138137832019708e-11	6.388207770117788807e-12	-2.441610852362181674e-12
5.757000000000000028e+01	1.730999999999999955e-11	9.819039329378154039e-12	6.054408871212082294e-12	-2.297330027733965898e-12
5.768999999999999773e+01	1.635999999999999895e-11	9.290545017317624468e-12	5.712866463162250622e-12	-2.149561772471044917e-12
5.779999999999999716e+01	1.546000000000000077e-11	8.788377300181872920e-12	5.419259001091742196e-12	-2.022411418565917855e-12
5.790999999999999659e+01	1.459999999999999999e-11	8.307931809574109862e-12	5.143093870419496511e-12	-1.902706878427873507e-12
5.802000000000000313e+01	1.380000000000000017e-11	7.861466846409772219e-12	4.883293526786261698e-12	-1.789995419065048606e-12
5.813000000000000256e+01	1.302999999999999921e-11	7.430342657248071100e-12	4.638952795253979483e-12	-1.683895567993007551e-12
5.825000000000000000e+01	1.231000000000000066e-11	7.026870659229209824e-12	4.389004146641469757e-12	-1.575257826122672359e-12
5.835999999999999943e+01	1.162999999999999952e-11	6.645423419279391478e-12	4.174169909568149321e-12	-1.481793881228018431e-12
5.846999999999999886e+01	1.098000000000000047e-11	6.280984340909632669e-12	3.972114343807747959e-12	-1.393811008620983444e-12
5.857999999999999829e+01	1.037000000000000044e-11	5.938027888706149982e-12	3.782078161274513470e-12	-1.310988387986958691e-12
5.870000000000000284e+01	9.790999999999999781e-12	5.612136062939050045e-12	3.587695370732418413e-12	-1.226191893750552259e-12
5.881000000000000227e+01	9.244999999999999482e-12	5.304510098578410590e-12	3.420657368276210880e-12	-1.153255333003991865e-12
5.892000000000000171e+01	8.728999999999999661e-12	5.013484109157511083e-12	3.263609759096309631e-12	-1.084619597933636842e-12
5.903999999999999915e+01	8.240999999999999317e-12	4.737960205404460316e-12	3.102938658429320350e-12	-1.014335553643323221e-12
5.914999999999999858e+01	7.779000000000000680e-12	4.477285000019619024e-12	2.964851067926812962e-12	-9.538743566267770776e-13
5.925999999999999801e+01	7.343000000000000518e-12	4.230580112303437569e-12	2.835049898003521704e-12	-8.969904098623421940e-13
5.938000000000000256e+01	6.931000000000000254e-12	3.997212939565968164e-12	2.702323211326108711e-12	-8.387699552571367308e-13
5.949000000000000199e+01	6.540999999999999695e-12	3.776070465958265182e-12	2.588267389226785516e-12	-7.886931490266731185e-13
5.960000000000000142e+01	6.172999999999999647e-12	3.567547194919266926e-12	2.481027897787727647e-12	-7.415679130091084081e-13
5.971999999999999886e+01	5.825999999999999611e-12	3.370369953635356887e-12	2.371369623358989995e-12	-6.933352874821355019e-13
5.982999999999999829e+01	5.496999999999999700e-12	3.183215513024578391e-12	2.277172369821412589e-12	-6.518645948097865245e-13
5.993999999999999773e+01	5.185999999999999915e-12	3.006115050001469062e-12	2.188645830840191971e-12	-6.128560335679860636e-13
6.006000000000000227e+01	4.893000000000000254e-12	2.839099741480562885e-12	2.098114910235468513e-12	-5.729281266911922611e-13
6.017000000000000171e+01	4.615999999999999718e-12	2.681039135634788459e-12	2.020330172215240968e-12	-5.385908389885982582e-13
6.028999999999999915e+01	4.354000000000000229e-12	2.531379553555991905e-12	1.940813935589369838e-12	-5.034573110217850496e-13
6.039999999999999858e+01	4.107000000000000170e-12	2.390146976006287570e-12	1.872523380616028175e-12	-4.732563414673760707e-13
6.052000000000000313e+01	3.873999999999999851e-12	2.256784837326175717e-12	1.802712048688875181e-12	-4.423552676545544159e-13
6.063000000000000256e+01	3.652999999999999884e-12	2.130151138683199892e-12	1.742733979609663952e-12	-4.157835740281135857e-13
6.074000000000000199e+01	3.444999999999999962e-12	2.010850365809201337e-12	1.686372710310459546e-12	-3.907933966176580084e-13
6.085999999999999943e+01	3.248999999999999989e-12	1.898320756892259465e-12	1.628771514136838769e-12	-3.652312531495942507e-13
6.096999999999999886e+01	3.063000000000000176e-12	1.791413384896685376e-12	1.579310778922664853e-12	-3.432628335093974073e-13
6.109000000000000341e+01	2.887999999999999811e-12	1.690731003503514173e-12	1.528752547995642201e-12	-3.207883211450382317e-13
6.120000000000000284e+01	2.723000000000000009e-12	1.595706654748401183e-12	1.485324695644660080e-12	-3.014678909833576442e-13
6.132000000000000028e+01	2.566999999999999866e-12	1.505771071265925536e-12	1.440942831084478389e-12	-2.817073340656241458e-13
6.142999999999999972e+01	2.419000000000000093e-12	1.420352676289589752e-12	1.402839855225252696e-12	-2.647291724392748060e-13
6.154999999999999716e+01	2.279999999999999978e-12	1.340053068799889012e-12	1.363904723489115409e-12	-2.473672861263452061e-13
6.167000000000000171e+01	2.148999999999999830e-12	1.264299517329787130e-12	1.327528404999218487e-12	-2.311345909461766725e-13
6.178000000000000114e+01	2.024999999999999954e-12	1.192516981011172122e-12	1.296290629889644820e-12	-2.171857011587764873e-13
6.189999999999999858e+01	1.907999999999999948e-12	1.124717584199695868e-12	1.264374345856235773e-12	-2.029248928744866804e-13
6.200999999999999801e+01	1.798000000000000013e-12	1.060913451251012068e-12	1.236977376824184419e-12	-1.906762942274112311e-13
6.213000000000000256e+01	1.694000000000000052e-12	1.000526077195392210e-12	1.208982703497218765e-12	-1.781540627736910383e-13
6.225000000000000000e+01	1.596000000000000066e-12	9.435658543376822366e-13	1.182829446625844660e-12	-1.664502241093234973e-13
6.235999999999999943e+01	1.504000000000000054e-12	8.900431749827271796e-13	1.160375574973334350e-12	-1.563982569486232684e-13
6.247999999999999687e+01	1.416999999999999920e-12	8.385579647277421346e-13	1.137437024482472862e-12	-1.461264622729750019e-13
6.259000000000000341e+01	1.333999999999999970e-12	7.902100758355338698e-13	1.117746961502869538e-12	-1.373077787059090445e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+03_id_1.00E-03_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	7.475999999999999313e-02	1.306535114392138935e-03	7.250131861385489263e-02	-1.301845663791162920e-03
2.318999999999999881e-02	7.475999999999999313e-02	1.647952119837854971e-03	7.264793280149142718e-02	-2.264097947389083487e-03
3.874999999999999972e-02	7.474999999999999700e-02	2.329611222931485866e-03	7.271835972678497573e-02	-2.934032566050552397e-03
5.439000000000000085e-02	7.474999999999999700e-02	2.939418680879279672e-03	7.281949146710292586e-02	-3.482806070860381114e-03
7.012000000000000177e-02	7.474000000000000088e-02	3.504737143664074517e-03	7.287188916499362512e-02	-3.959975370069968720e-03
8.593000000000000638e-02	7.473000000000000476e-02	4.033230647434228253e-03	7.293318333846048052e-02	-4.387026515767925364e-03
1.018000000000000016e-01	7.471999999999999476e-02	4.533973233165512241e-03	7.296819510972576972e-02	-4.776972004284467735e-03
1.178000000000000019e-01	7.471999999999999476e-02	5.008508966417850317e-03	7.300198854366837797e-02	-5.138243541753885479e-03
1.338999999999999913e-01	7.470999999999999863e-02	5.469370735894700519e-03	7.302020417404814223e-02	-5.475654039259550410e-03
1.499999999999999944e-01	7.470000000000000251e-02	5.904232113348864726e-03	7.303291678954063060e-02	-5.790816327969189846e-03
1.661999999999999866e-01	7.469000000000000639e-02	6.261356741158261539e-03	7.304210853423044603e-02	-6.088540187541287979e-03
1.826000000000000123e-01	7.467999999999999639e-02	6.545087448047734111e-03	7.303769602916769521e-02	-6.372751995744102040e-03
1.990000000000000102e-01	7.466000000000000414e-02	6.814895930545968906e-03	7.302621555574681511e-02	-6.641328958278097661e-03
2.154000000000000081e-01	7.463000000000000189e-02	7.070683461756933387e-03	7.301236155560533736e-02	-6.895705054189025900e-03
2.320000000000000118e-01	7.459000000000000352e-02	7.312361707089441547e-03	7.299201915451032641e-02	-7.140260509857886649e-03
2.487000000000000044e-01	7.456000000000000127e-02	7.550485206814549002e-03	7.296462754065048684e-02	-7.374306989666859491e-03
2.654000000000000248e-01	7.451000000000000678e-02	7.769117361451815390e-03	7.293248699372419097e-02	-7.597153511654374837e-03
2.822000000000000064e-01	7.445999999999999841e-02	7.983150343844716210e-03	7.289571321457570530e-02	-7.810850180259976475e-03
2.990999999999999770e-01	7.441000000000000392e-02	8.188296750894250714e-03	7.285378234841195788e-02	-8.015978917813120636e-03
3.160999999999999921e-01	7.434999999999999942e-02	8.387738937284191718e-03	7.280712465528899058e-02	-8.213000533348226509e-03
3.331999999999999962e-01	7.428999999999999493e-02	8.573981164469649321e-03	7.275647624923713142e-02	-8.402299998706211706e-03
3.503000000000000003e-01	7.423000000000000431e-02	8.755625951461553161e-03	7.270221438698523664e-02	-8.583216998341768045e-03
3.675999999999999823e-01	7.416000000000000369e-02	8.931479337903213203e-03	7.264344873554091919e-02	-8.758214149670467269e-03
3.849000000000000199e-01	7.409000000000000308e-02	9.098429983193968840e-03	7.258097625295113764e-02	-8.925557307565678417e-03
4.022999999999999909e-01	7.401000000000000634e-02	9.259524564704335256e-03	7.251483997412803972e-02	-9.086524814905159314e-03
4.198000000000000065e-01	7.392999999999999572e-02	9.411712940962182333e-03	7.244529077389023908e-02	-9.241348586136149956e-03
4.373000000000000220e-01	7.384999999999999898e-02	9.563550288256360277e-03	7.237284899177331976e-02	-9.389429205842679191e-03
4.550000000000000155e-01	7.377000000000000224e-02	9.706518380715251776e-03	7.229676486500645483e-02	-9.532665460372381772e-03
4.727000000000000091e-01	7.367999999999999550e-02	9.843563436762521601e-03	7.221796692567324094e-02	-9.669625001308745915e-03
4.905999999999999805e-01	7.359000000000000263e-02	9.971747320878271426e-03	7.213563016460930455e-02	-9.802026940144956818e-03
5.084999999999999520e-01	7.348999999999999977e-02	1.009821416529345199e-02	7.205076448769634490e-02	-9.928550320304841206e-03
5.264999999999999680e-01	7.340000000000000691e-02	1.022145535375467047e-02	7.196302052859436527e-02	-1.005009800616397594e-02
5.445999999999999730e-01	7.330000000000000404e-02	1.033872096692977499e-02	7.187250958659038846e-02	-1.016680733448666919e-02
5.626999999999999780e-01	7.320000000000000118e-02	1.045140241896751546e-02	7.177989120648506360e-02	-1.027821125926639545e-02
5.809999999999999609e-01	7.309000000000000219e-02	1.055807250000245084e-02	7.168427477020733463e-02	-1.038566512908029732e-02
5.993000000000000549e-01	7.298999999999999932e-02	1.066162142548214911e-02	7.158675145786247418e-02	-1.048811390452428216e-02
6.177000000000000268e-01	7.288000000000000034e-02	1.075916244406065897e-02	7.148678631392677008e-02	-1.058627300064375436e-02
6.361999999999999877e-01	7.277000000000000135e-02	1.085215913867037738e-02	7.138438314193773504e-02	-1.068024873016869790e-02
6.548000000000000487e-01	7.266000000000000236e-02	1.094482558892612145e-02	7.127965245467353383e-02	-1.077014063003819619e-02
6.734999999999999876e-01	7.253999999999999337e-02	1.102726427916316670e-02	7.117272977589263194e-02	-1.085604161328922179e-02
6.922000000000000375e-01	7.242999999999999439e-02	1.111090443531040015e-02	7.106429753332069166e-02	-1.093761784217786928e-02
7.109999999999999654e-01	7.230999999999999928e-02	1.118851705464729389e-02	7.095382014106853263e-02	-1.101543249515753858e-02
7.299999999999999822e-01	7.219000000000000417e-02	1.126581097663559294e-02	7.084072159883460229e-02	-1.108995462472965945e-02
7.489999999999999991e-01	7.206999999999999518e-02	1.133446427449519810e-02	7.072622367310511804e-02	-1.116048327838792958e-02
7.680000000000000160e-01	7.194000000000000394e-02	1.140124176133021187e-02	7.061038852479879779e-02	-1.122715945853831887e-02
7.872000000000000108e-01	7.181999999999999496e-02	1.146930096576282213e-02	7.049203704888973299e-02	-1.129075925679602459e-02
8.064999999999999947e-01	7.169000000000000372e-02	1.152718206229989308e-02	7.037183701050711560e-02	-1.135099565898509133e-02
8.257999999999999785e-01	7.155999999999999861e-02	1.158477794780397689e-02	7.025049772291236394e-02	-1.140765695719116353e-02
8.451999999999999513e-01	7.142999999999999350e-02	1.164208862227508572e-02	7.012747056010290581e-02	-1.146113239216495217e-02
8.647000000000000242e-01	7.130000000000000226e-02	1.169088107087457029e-02	7.000279191224005604e-02	-1.151149067563687900e-02
8.842999999999999750e-01	7.116000000000000103e-02	1.173776884093600051e-02	6.987647514970567186e-02	-1.155880012569966871e-02
9.040000000000000258e-01	7.102999999999999592e-02	1.178604109694294209e-02	6.974853397795677257e-02	-1.160312585279966655e-02
9.237999999999999545e-01	7.088999999999999468e-02	1.182829620844439052e-02	6.961899924309322696e-02	-1.164453084185588377e-02
9.435999999999999943e-01	7.074999999999999345e-02	1.186620791387072923e-02	6.948857315685562364e-02	-1.168288960665600333e-02
9.635000000000000231e-01	7.061000000000000609e-02	1.190387713218400700e-02	6.935664342308436869e-02	-1.171847591522694881e-02
9.835000000000000409e-01	7.047000000000000486e-02	1.193723527603724605e-02	6.922325385344352267e-02	-1.175134729103655649e-02
1.004000000000000004e+00	7.033000000000000362e-02	1.197036709858496223e-02	6.908576115282982766e-02	-1.178213445614843292e-02
1.024000000000000021e+00	7.019000000000000239e-02	1.199922017828771240e-02	6.895092755353095237e-02	-1.180943285277857163e-02
1.044000000000000039e+00	7.004000000000000503e-02	1.202614606279191027e-02	6.881544138509186614e-02	-1.183412040782997124e-02
1.064000000000000057e+00	6.990000000000000380e-02	1.205053564756355597e-02	6.867931604219526531e-02	-1.185628693201809525e-02
1.084999999999999964e+00	6.975000000000000644e-02	1.206897332841012915e-02	6.853571006464644066e-02	-1.187694207999197109e-02
1.104999999999999982e+00	6.959999999999999520e-02	1.208722048366786365e-02	6.839833104565240518e-02	-1.189420403442481046e-02
1.125999999999999890e+00	6.944999999999999785e-02	1.210527711333676988e-02	6.825350359955915935e-02	-1.190988659073375158e-02
1.147000000000000020e+00	6.930000000000000049e-02	1.211914218005136039e-02	6.810814613461578515e-02	-1.192315262410261964e-02
1.167000000000000037e+00	6.915000000000000313e-02	1.213283404168519208e-02	6.796926308939896244e-02	-1.193361730709769156e-02
1.187999999999999945e+00	6.900000000000000577e-02	1.214236898138086086e-02	6.782297852587680642e-02	-1.194240783477302018e-02
1.209000000000000075e+00	6.884999999999999454e-02	1.215174803650384376e-02	6.767623153752808096e-02	-1.194902695311622631e-02
1.229999999999999982e+00	6.869000000000000106e-02	1.215920105112881268e-02	6.752903160936343796e-02	-1.195355187178810327e-02
1.250999999999999890e+00	6.854000000000000370e-02	1.216430598220898801e-02	6.738141206799506955e-02	-1.195605626517403514e-02
1.272000000000000020e+00	6.837999999999999634e-02	1.216354503455419414e-02	6.723341489362896772e-02	-1.195661052689855723e-02
1.294000000000000039e+00	6.822000000000000286e-02	1.216265476043910596e-02	6.707800829468628379e-02	-1.195517296730148026e-02
1.314999999999999947e+00	6.807000000000000550e-02	1.216342205894685967e-02	6.692934874550655888e-02	-1.195194324721059187e-02
1.336999999999999966e+00	6.790999999999999814e-02	1.215835638768498865e-02	6.677329587690000734e-02	-1.194668604134500704e-02
1.358000000000000096e+00	6.775000000000000466e-02	1.215317986517143456e-02	6.662405170646426567e-02	-1.193994438321178964e-02
1.379999999999999893e+00	6.758000000000000118e-02	1.214609520001820944e-02	6.646741996867909508e-02	-1.193114270261591385e-02
1.401000000000000023e+00	6.741999999999999382e-02	1.213680101538479328e-02	6.631766014978392187e-02	-1.192114140046259679e-02
1.423000000000000043e+00	6.726000000000000034e-02	1.212741445470830876e-02	6.616053079722973573e-02	-1.190904950895957035e-02
1.445000000000000062e+00	6.710000000000000686e-02	1.211793551798875587e-02	6.600317880659190006e-02	-1.189536623288857745e-02
1.467000000000000082e+00	6.693000000000000338e-02	1.210269116148107033e-02	6.584562543585510686e-02	-1.188015156594370708e-02
1.489000000000000101e+00	6.676999999999999602e-02	1.208917885578095555e-02	6.568789152280236909e-02	-1.186346369938748833e-02
1.510999999999999899e+00	6.660000000000000642e-02	1.206993461660832954e-02	6.552999701197297078e-02	-1.184535851750036402e-02
1.532999999999999918e+00	6.643999999999999906e-02	1.205244552225403359e-02	6.537195917254698396e-02	-1.182589005212773825e-02
1.556000000000000050e+00	6.626999999999999558e-02	1.203308523567729951e-02	6.520659846694466799e-02	-1.180413611532723020e-02
1.578000000000000069e+00	6.610000000000000597e-02	1.201366605937310809e-02	6.504830639677490478e-02	-1.178204093981388353e-02
1.600000000000000089e+00	6.593000000000000249e-02	1.199038152301668859e-02	6.488990794486039493e-02	-1.175873677971648462e-02
1.622999999999999998e+00	6.575999999999999901e-02	1.196705772684196652e-02	6.472421157387786561e-02	-1.173313185289724669e-02
1.645000000000000018e+00	6.558999999999999553e-02	1.193990783043332414e-02	6.456564196207686956e-02	-1.170749995130824367e-02
1.667999999999999927e+00	6.542000000000000592e-02	1.191651532957656995e-02	6.439980030676704936e-02	-1.167955919328914592e-02
1.691000000000000059e+00	6.525000000000000244e-02	1.188931635839504501e-02	6.423390773762124861e-02	-1.165049699787766048e-02
1.713999999999999968e+00	6.507999999999999896e-02	1.186209775730436879e-02	6.406797514580454822e-02	-1.162036058976831723e-02
1.737000000000000099e+00	6.489999999999999936e-02	1.182928925090739880e-02	6.390201244442253459e-02	-1.158919553699408293e-02
1.760000000000000009e+00	6.472999999999999587e-02	1.179830343931025961e-02	6.373602925621793536e-02	-1.155704574682747503e-02
1.782999999999999918e+00	6.456000000000000627e-02	1.176731762771312390e-02	6.357003634408016357e-02	-1.152395356392445572e-02
1.806000000000000050e+00	6.438000000000000667e-02	1.173450912131615391e-02	6.340404525168663596e-02	-1.148995983939309073e-02
1.828999999999999959e+00	6.421000000000000318e-02	1.169981614364054914e-02	6.323806711704493821e-02	-1.145510398425505019e-02
1.852999999999999980e+00	6.403000000000000358e-02	1.166701802954842569e-02	6.306489765086820132e-02	-1.141785465123442735e-02
1.875999999999999890e+00	6.385000000000000397e-02	1.163053353398752626e-02	6.289897674749313217e-02	-1.138135420522193991e-02
1.899999999999999911e+00	6.368000000000000049e-02	1.159221421927114117e-02	6.272588536410071691e-02	-1.134246782609001081e-02
1.923000000000000043e+00	6.350000000000000089e-02	1.155578110788419918e-02	6.256005584262198937e-02	-1.130447174211502391e-02
1.947000000000000064e+00	6.332000000000000128e-02	1.151571299920243867e-02	6.238707652137082116e-02	-1.126409839462046147e-02
1.971000000000000085e+00	6.314000000000000168e-02	1.147568645974006082e-02	6.221416697056170869e-02	-1.122302023165797427e-02
1.995000000000000107e+00	6.296000000000000207e-02	1.143570148949706218e-02	6.204133532297906317e-02	-1.118127239682147403e-02
2.019000000000000128e+00	6.278000000000000247e-02	1.139575808847344968e-02	6.186858936640785012e-02	-1.113888883936687939e-02
2.043000000000000149e+00	6.260000000000000286e-02	1.135224204398408918e-02	6.169593590472210315e-02	-1.109590226826600440e-02
2.067000000000000171e+00	6.242000000000000326e-02	1.130878835332380095e-02	6.152338094208317787e-02	-1.105234422671560329e-02
2.091000000000000192e+00	6.223999999999999672e-02	1.126539701649258499e-02	6.135093024951953494e-02	-1.100824522134221523e-02
2.115000000000000213e+00	6.205999999999999711e-02	1.122206803349044130e-02	6.117858949945564201e-02	-1.096363472911806268e-02
2.140000000000000124e+00	6.187999999999999751e-02	1.117880140431736988e-02	6.099919147119006041e-02	-1.091665203671157713e-02
2.164000000000000146e+00	6.169000000000000178e-02	1.113023065822125492e-02	6.082709448698157828e-02	-1.087108396260381450e-02
2.189000000000000057e+00	6.151000000000000217e-02	1.108710086106198117e-02	6.064796373095545506e-02	-1.082316198906903976e-02
2.213000000000000078e+00	6.133000000000000257e-02	1.104049252853084306e-02	6.047613531229090872e-02	-1.077674622880959131e-02
2.237999999999999989e+00	6.113999999999999990e-02	1.099216946570020885e-02	6.029729464896130264e-02	-1.072799541311593788e-02
2.262999999999999901e+00	6.096000000000000030e-02	1.094221019220669409e-02	6.011860837384351564e-02	-1.067886169230831440e-02
2.287999999999999812e+00	6.076999999999999763e-02	1.089407130411193005e-02	5.994008050498489393e-02	-1.062937092903663318e-02
2.313000000000000167e+00	6.058999999999999803e-02	1.084781053644284093e-02	5.976171516664026406e-02	-1.057954795612997892e-02
2.338000000000000078e+00	6.040000000000000230e-02	1.079635765780293140e-02	5.958351678914457217e-02	-1.052941644029114707e-02
2.362999999999999989e+00	6.020999999999999963e-02	1.074501447571416662e-02	5.940548969469672258e-02	-1.047899927821574831e-02
2.387999999999999901e+00	6.003000000000000003e-02	1.069556269310726823e-02	5.922763804595945064e-02	-1.042831866017680104e-02
2.412999999999999812e+00	5.983999999999999736e-02	1.064443601736944980e-02	5.904996558499055886e-02	-1.037739586078609451e-02
2.439000000000000057e+00	5.965000000000000163e-02	1.059341903818277961e-02	5.886537983795665785e-02	-1.032420110915496965e-02
2.463999999999999968e+00	5.945999999999999897e-02	1.053907883084665049e-02	5.868808296337229419e-02	-1.027284668549829569e-02
2.490000000000000213e+00	5.927999999999999936e-02	1.049006179299245139e-02	5.850389451446460359e-02	-1.021924503760515517e-02
2.515000000000000124e+00	5.908999999999999669e-02	1.043597042362234481e-02	5.832698578757855579e-02	-1.016753817009452901e-02
2.540999999999999925e+00	5.890000000000000097e-02	1.038201069011361437e-02	5.814320702651698536e-02	-1.011360845180069370e-02
2.567000000000000171e+00	5.870999999999999830e-02	1.032818259246625660e-02	5.795964151647531315e-02	-1.005953983460490704e-02
2.592999999999999972e+00	5.852000000000000257e-02	1.027448613068027670e-02	5.777629205943306256e-02	-1.000535067308624959e-02
2.619000000000000217e+00	5.832999999999999990e-02	1.022092130475566948e-02	5.759316111617433093e-02	-9.951058352592814793e-03
2.645000000000000018e+00	5.813999999999999724e-02	1.016748811469244014e-02	5.741025091128648672e-02	-9.896679489129143678e-03
2.670999999999999819e+00	5.793999999999999845e-02	1.010909606316713963e-02	5.722756358586882780e-02	-9.842230213603756633e-03
2.697000000000000064e+00	5.775000000000000272e-02	1.005594057858338886e-02	5.704510121947236473e-02	-9.787726136980402780e-03
2.724000000000000199e+00	5.756000000000000005e-02	9.999593501711558780e-03	5.685586146941605523e-02	-9.731083497057247539e-03
2.750000000000000000e+00	5.736999999999999739e-02	9.946712258505671644e-03	5.667386429518181390e-02	-9.676512544026133131e-03
2.775999999999999801e+00	5.718000000000000166e-02	9.890661362321934852e-03	5.649209848963539227e-02	-9.621929716648767658e-03
2.802999999999999936e+00	5.698000000000000287e-02	9.833038341355196388e-03	5.630358864780897477e-02	-9.565249122873783691e-03
2.830000000000000071e+00	5.679000000000000020e-02	9.777298636966552658e-03	5.611533208463268668e-02	-9.508583813232000109e-03
2.855999999999999872e+00	5.659999999999999754e-02	9.721712507749512983e-03	5.593428872379188621e-02	-9.454044035292222259e-03
2.883000000000000007e+00	5.639999999999999875e-02	9.664566378105124769e-03	5.574653350422141551e-02	-9.397446906384516324e-03
2.910000000000000142e+00	5.621000000000000302e-02	9.609291440683179891e-03	5.555903573123970041e-02	-9.340903152247392871e-03
2.936999999999999833e+00	5.600999999999999729e-02	9.549230846879920923e-03	5.537179694143086472e-02	-9.284424333543872532e-03
2.963999999999999968e+00	5.582000000000000156e-02	9.494278070908182196e-03	5.518481869696693909e-02	-9.228021484120265891e-03
2.991000000000000103e+00	5.562000000000000277e-02	9.434570815469670718e-03	5.499810250142148083e-02	-9.171705332440124522e-03
3.019000000000000128e+00	5.543000000000000010e-02	9.379940200948139878e-03	5.480474917670775936e-02	-9.113406038132897125e-03
3.045999999999999819e+00	5.523000000000000131e-02	9.320586283874367217e-03	5.461857079195368836e-02	-9.057297722521088709e-03
3.072999999999999954e+00	5.503999999999999865e-02	9.266277830803047733e-03	5.443265792426006666e-02	-9.001305549450834900e-03
3.100999999999999979e+00	5.483999999999999986e-02	9.207277252094020828e-03	5.424014080689843614e-02	-8.943371779245905956e-03
3.128000000000000114e+00	5.464000000000000107e-02	9.148461425471134112e-03	5.405477157817872857e-02	-8.887643385178108785e-03
3.156000000000000139e+00	5.444999999999999840e-02	9.091500047912886087e-03	5.386282029103950375e-02	-8.830000855628324444e-03
3.184000000000000163e+00	5.424999999999999961e-02	9.033049106660128238e-03	5.367115878105414850e-02	-8.772519162442106097e-03
3.210999999999999854e+00	5.405000000000000082e-02	8.974782917493512313e-03	5.348661781306886243e-02	-8.717250295835215004e-03
3.238999999999999879e+00	5.385000000000000203e-02	8.916701480413034842e-03	5.329552869704363982e-02	-8.660107858777325515e-03
3.266999999999999904e+00	5.365000000000000324e-02	8.858804795418699293e-03	5.310473223512543473e-02	-8.603149062788272017e-03
3.294999999999999929e+00	5.346000000000000058e-02	8.802739465478232744e-03	5.291422902955935509e-02	-8.546380660449087036e-03
3.323999999999999844e+00	5.326000000000000179e-02	8.745207665854024329e-03	5.271723189984618002e-02	-8.487792536555894413e-03
3.351999999999999869e+00	5.306000000000000300e-02	8.684797197787638007e-03	5.252732743962965078e-02	-8.431431779112232711e-03
3.379999999999999893e+00	5.285999999999999727e-02	8.627646449341094814e-03	5.233771816972751512e-02	-8.375280261922343761e-03
3.408999999999999808e+00	5.265999999999999848e-02	8.570680452980693545e-03	5.214164924790130884e-02	-8.317349608629263230e-03
3.436999999999999833e+00	5.245999999999999969e-02	8.513899208706432464e-03	5.195264351590608842e-02	-8.261640383600431584e-03
3.466000000000000192e+00	5.226000000000000090e-02	8.454285484011525922e-03	5.175720140230855720e-02	-8.204178773101700184e-03
3.494000000000000217e+00	5.206000000000000211e-02	8.397885290914930065e-03	5.156880231856743324e-02	-8.148932305571307197e-03
3.523000000000000131e+00	5.186000000000000332e-02	8.338675711408458438e-03	5.137398975249942573e-02	-8.091959312186871103e-03
3.552000000000000046e+00	5.165999999999999759e-02	8.282656569489526069e-03	5.117949831390198462e-02	-8.035241664822308574e-03
3.580999999999999961e+00	5.145999999999999880e-02	8.223851135171485888e-03	5.098532852654989733e-02	-7.978783729834192789e-03
3.609999999999999876e+00	5.126000000000000001e-02	8.168213044430220476e-03	5.079148093391836621e-02	-7.922589398313670955e-03
3.638999999999999790e+00	5.104999999999999816e-02	8.108223464710071979e-03	5.059795609008193445e-02	-7.866662164580642477e-03
3.668000000000000149e+00	5.084999999999999937e-02	8.050035217829796391e-03	5.040475452163661885e-02	-7.811005418458874527e-03
3.697000000000000064e+00	5.065000000000000058e-02	7.994979096159872747e-03	5.021187673055010209e-02	-7.755622448088882182e-03
3.726999999999999869e+00	5.045000000000000179e-02	7.937194994468030340e-03	5.001268930170566646e-02	-7.698620936209220160e-03
3.755999999999999783e+00	5.025000000000000300e-02	7.879618738873094344e-03	4.982047205776440890e-02	-7.643803601674289613e-03
3.786000000000000032e+00	5.004000000000000115e-02	7.823576502943394018e-03	4.962196930219021918e-02	-7.587392582142480149e-03
3.814999999999999947e+00	4.984000000000000236e-02	7.766409588689315337e-03	4.943041515718051698e-02	-7.533151064240423828e-03
3.845000000000000195e+00	4.963999999999999663e-02	7.709450520532143067e-03	4.923259954342484868e-02	-7.477340539062054398e-03
3.875000000000000000e+00	4.943999999999999784e-02	7.652699298471879810e-03	4.903513405187950869e-02	-7.421838430134778536e-03
3.903999999999999915e+00	4.923000000000000292e-02	7.594613242589249962e-03	4.884458394822868699e-02	-7.368481298872553084e-03
3.934000000000000163e+00	4.902999999999999720e-02	7.541113657245063391e-03	4.864780822969470842e-02	-7.313591089135464129e-03
3.963999999999999968e+00	4.882999999999999841e-02	7.484979622622562993e-03	4.845138388580297328e-02	-7.259014487253782726e-03
3.994000000000000217e+00	4.861999999999999655e-02	7.427525765284695783e-03	4.825531155316618859e-02	-7.204752692993002423e-03
4.025000000000000355e+00	4.841999999999999776e-02	7.371812619008434944e-03	4.805307396404179254e-02	-7.149014066193406201e-03
4.054999999999999716e+00	4.821000000000000285e-02	7.314790042321652093e-03	4.785771933333968914e-02	-7.095395741403647677e-03
4.084999999999999964e+00	4.800999999999999712e-02	7.259497784391631681e-03	4.766271856148039665e-02	-7.042095379494317867e-03
4.115999999999999659e+00	4.780999999999999833e-02	7.204413372558518547e-03	4.746159005879103943e-02	-6.987353024973783425e-03
4.145999999999999908e+00	4.760000000000000342e-02	7.148035118772152335e-03	4.726731035161860217e-02	-6.934700962610730948e-03
4.176999999999999602e+00	4.739999999999999769e-02	7.096108235561234857e-03	4.706692794885923570e-02	-6.880629572438898452e-03
4.206999999999999851e+00	4.719000000000000278e-02	7.040149138070301606e-03	4.687337121034359372e-02	-6.828627766757787779e-03
4.238000000000000433e+00	4.698999999999999705e-02	6.985894955924282744e-03	4.667373696355324453e-02	-6.775228903203194854e-03
4.269000000000000128e+00	4.678000000000000214e-02	6.930367139084432117e-03	4.647448389905659005e-02	-6.722171886446598292e-03
4.299999999999999822e+00	4.658000000000000335e-02	6.876533845284652814e-03	4.627561265682118841e-02	-6.669456699883936218e-03
4.331000000000000405e+00	4.637000000000000149e-02	6.821437309095887414e-03	4.607712384888284357e-02	-6.617083300435562879e-03
4.362000000000000099e+00	4.617000000000000270e-02	6.768024903642348537e-03	4.587901807192427961e-02	-6.565051422154690244e-03
4.392999999999999794e+00	4.596000000000000085e-02	6.713359648104665761e-03	4.568129590527456735e-02	-6.513360625093670558e-03
4.424000000000000377e+00	4.574999999999999900e-02	6.658912630968737666e-03	4.548395790193487248e-02	-6.462010461214584556e-03
4.456000000000000405e+00	4.555000000000000021e-02	6.606134156110768894e-03	4.528065766933898201e-02	-6.409360651625516797e-03
4.487000000000000099e+00	4.533999999999999836e-02	6.552118419625926025e-03	4.508410209632538607e-02	-6.358701199724394598e-03
4.519000000000000128e+00	4.513999999999999957e-02	6.499760833114195079e-03	4.488161096136871614e-02	-6.306762906664034260e-03
4.549999999999999822e+00	4.492999999999999772e-02	6.446176377280436569e-03	4.468584069344316845e-02	-6.256791092078866495e-03
4.581999999999999851e+00	4.472000000000000280e-02	6.392810159848432740e-03	4.448416168687843036e-02	-6.205560913469901872e-03
4.613999999999999879e+00	4.451999999999999708e-02	6.341086503932271030e-03	4.428289627607959189e-02	-6.154689040514057033e-03
4.645999999999999908e+00	4.431000000000000216e-02	6.290709806194131649e-03	4.408204514557849396e-02	-6.104174325961872483e-03
4.677999999999999936e+00	4.410000000000000031e-02	6.237980983459311991e-03	4.388160894989796834e-02	-6.054015597681584177e-03
4.709999999999999964e+00	4.390000000000000152e-02	6.186879711133339010e-03	4.368158831556200050e-02	-6.004211694976864869e-03
4.741999999999999993e+00	4.368999999999999967e-02	6.134582169049602844e-03	4.348198387798034303e-02	-5.954761435389823408e-03
4.774000000000000021e+00	4.347999999999999782e-02	6.082502865367622226e-03	4.328279645036685330e-02	-5.905663460569723217e-03
4.806000000000000050e+00	4.327999999999999903e-02	6.032035523637218483e-03	4.308402688780967743e-02	-5.856916361292527351e-03
4.838000000000000078e+00	4.306999999999999718e-02	5.980387500606322224e-03	4.288567601451651057e-02	-5.808518744606527839e-03
4.871000000000000441e+00	4.286000000000000226e-02	5.928957715977180645e-03	4.268156603747330635e-02	-5.758973272051015960e-03
4.902999999999999581e+00	4.265999999999999653e-02	5.879124304842346140e-03	4.248406805987250956e-02	-5.711281172705139596e-03
4.935999999999999943e+00	4.245000000000000162e-02	5.830576652756998268e-03	4.228083927499595718e-02	-5.662460020386997014e-03
4.969000000000000306e+00	4.223999999999999977e-02	5.779784262825040861e-03	4.207805907788544908e-02	-5.614004075171150250e-03
5.001999999999999780e+00	4.202999999999999792e-02	5.729210111294837267e-03	4.187572824622074613e-02	-5.565911663049963667e-03
5.033999999999999808e+00	4.182999999999999913e-02	5.680212125999521168e-03	4.167995859639921780e-02	-5.519622133561737261e-03
5.067000000000000171e+00	4.161999999999999728e-02	5.630069255120401933e-03	4.147851546738017675e-02	-5.472240598505444600e-03
5.099999999999999645e+00	4.141000000000000236e-02	5.582535430107752814e-03	4.127752443353809725e-02	-5.425217252915164913e-03
5.133000000000000007e+00	4.120999999999999663e-02	5.534159828402621106e-03	4.107698640921117472e-02	-5.378550294950882465e-03
5.166999999999999815e+00	4.100000000000000172e-02	5.484654352220687777e-03	4.087084623851482135e-02	-5.330840027096906200e-03
5.200000000000000178e+00	4.078999999999999987e-02	5.435367114440509129e-03	4.067123078820142346e-02	-5.284890991955759273e-03
5.232999999999999652e+00	4.057999999999999802e-02	5.388641002454453745e-03	4.047207116581628961e-02	-5.239292687937201556e-03
5.267000000000000348e+00	4.037999999999999923e-02	5.341100826588841312e-03	4.026735411578626078e-02	-5.192677475474003629e-03
5.299999999999999822e+00	4.016999999999999738e-02	5.292450983505845967e-03	4.006912272623162907e-02	-5.147785524287463478e-03
5.333999999999999631e+00	3.996000000000000246e-02	5.246326470500287109e-03	3.986536401325561224e-02	-5.101894065197730074e-03
5.368000000000000327e+00	3.975000000000000061e-02	5.198100979865147991e-03	3.966209324021983951e-02	-5.056366746901633930e-03
5.400999999999999801e+00	3.955000000000000182e-02	5.151396229839052231e-03	3.946526865533590833e-02	-5.012524719714110330e-03
5.434999999999999609e+00	3.933999999999999997e-02	5.105873315813989032e-03	3.926296250644026320e-02	-4.967708876586564987e-03
5.469000000000000306e+00	3.912999999999999812e-02	5.058285219876033217e-03	3.906114744323206656e-02	-4.923250991497403820e-03
5.503000000000000114e+00	3.892999999999999933e-02	5.012202853440126185e-03	3.885982459583640913e-02	-4.879148940068101306e-03
5.536999999999999922e+00	3.871999999999999748e-02	4.967281538395556910e-03	3.865899506568974686e-02	-4.835400622434678566e-03
5.572000000000000064e+00	3.851000000000000256e-02	4.920330837154787869e-03	3.845277520471954841e-02	-4.790732897658476000e-03
5.605999999999999872e+00	3.830999999999999683e-02	4.877082683190331162e-03	3.825295010363407439e-02	-4.747696092700978872e-03
5.639999999999999680e+00	3.810000000000000192e-02	4.830551138244994214e-03	3.805362165397138674e-02	-4.705006724366084768e-03
5.674999999999999822e+00	3.789000000000000007e-02	4.786425411871368142e-03	3.784895059595145411e-02	-4.661422501254100861e-03
5.708999999999999631e+00	3.767999999999999822e-02	4.740318219373884819e-03	3.765063356444404985e-02	-4.619431842111533515e-03
5.743999999999999773e+00	3.747999999999999943e-02	4.697846024171220027e-03	3.744700601931211237e-02	-4.576562541160744853e-03
5.778999999999999915e+00	3.726999999999999758e-02	4.652157987969167928e-03	3.724390965162047151e-02	-4.534052563502481009e-03
5.812999999999999723e+00	3.706000000000000266e-02	4.608827850266486795e-03	3.704712590591367760e-02	-4.493099104570096036e-03
5.847999999999999865e+00	3.685999999999999693e-02	4.566930695931933903e-03	3.684508050711039762e-02	-4.451290981825013759e-03
5.883000000000000007e+00	3.665000000000000202e-02	4.521867930071414576e-03	3.664357005955323765e-02	-4.409835621174022779e-03
5.918000000000000149e+00	3.645000000000000323e-02	4.480356445716681020e-03	3.644259583655539564e-02	-4.368730846620812007e-03
5.953000000000000291e+00	3.624000000000000138e-02	4.437805153527135844e-03	3.624215918100014144e-02	-4.327974473903020182e-03
5.988999999999999879e+00	3.602999999999999953e-02	4.393367658008148421e-03	3.603655797225637641e-02	-4.286414836608520851e-03
6.024000000000000021e+00	3.583000000000000074e-02	4.352431214521526766e-03	3.583721580626850201e-02	-4.246358623986534742e-03
6.059000000000000163e+00	3.561999999999999889e-02	4.310469396956824982e-03	3.563841510622912934e-02	-4.206644356820124497e-03
6.094999999999999751e+00	3.542000000000000010e-02	4.269907076444638683e-03	3.543450071640892596e-02	-4.166149905733923693e-03
6.129999999999999893e+00	3.520999999999999824e-02	4.226295769160861443e-03	3.523680260490883592e-02	-4.127122813909352671e-03
6.166000000000000369e+00	3.500999999999999945e-02	4.186119118628494479e-03	3.503402514150664310e-02	-4.087330760746640292e-03
6.201999999999999957e+00	3.479999999999999760e-02	4.144936146576928652e-03	3.483182625412491878e-02	-4.047891532529834975e-03
6.237000000000000099e+00	3.459000000000000269e-02	4.103947164215811239e-03	3.463580010163234274e-02	-4.009883986786043179e-03
6.272999999999999687e+00	3.438999999999999696e-02	4.064334007546172196e-03	3.443474667623305785e-02	-3.971134101522663835e-03
6.309000000000000163e+00	3.418999999999999817e-02	4.024905602962675077e-03	3.423427627158228542e-02	-3.932730481720195584e-03
6.344999999999999751e+00	3.398000000000000326e-02	3.984489352068593809e-03	3.403439033186354823e-02	-3.894670971465640820e-03
6.381000000000000227e+00	3.377999999999999753e-02	3.945435070459530312e-03	3.383509032280870854e-02	-3.856953429758868020e-03
6.418000000000000149e+00	3.357000000000000262e-02	3.905402180144191323e-03	3.363086640083699785e-02	-3.818542277370702651e-03
6.453999999999999737e+00	3.336999999999999689e-02	3.866722021509562315e-03	3.343275925445024499e-02	-3.781511628717207189e-03
6.490000000000000213e+00	3.316000000000000197e-02	3.827072491772965605e-03	3.323524263365312814e-02	-3.744816548008841200e-03
6.527000000000000135e+00	3.296000000000000318e-02	3.788766456112772386e-03	3.303285633790520315e-02	-3.707449667932946613e-03
6.562999999999999723e+00	3.275999999999999746e-02	3.752536572020584438e-03	3.283654175185800328e-02	-3.671428707739541469e-03
6.599999999999999645e+00	3.255000000000000254e-02	3.713447649395370306e-03	3.263539416317286224e-02	-3.634750329618225469e-03
6.636999999999999567e+00	3.234999999999999681e-02	3.675688941790368654e-03	3.243487688421496651e-02	-3.598417642125670366e-03
6.673000000000000043e+00	3.214999999999999802e-02	3.638114986271507624e-03	3.224038550907853268e-02	-3.563396660551246004e-03
6.709999999999999964e+00	3.194999999999999923e-02	3.602570416948848529e-03	3.204111657997774087e-02	-3.527739664209867884e-03
6.746999999999999886e+00	3.173999999999999738e-02	3.564231472323311275e-03	3.184248289751129973e-02	-3.492421936330518655e-03
6.783999999999999808e+00	3.153999999999999859e-02	3.527204844859642679e-03	3.164448614155889600e-02	-3.457441348309588970e-03
6.822000000000000064e+00	3.133999999999999980e-02	3.492172385225754492e-03	3.144180282272145133e-02	-3.421864062926497502e-03
6.858999999999999986e+00	3.114000000000000101e-02	3.455503714928983162e-03	3.124510215264442864e-02	-3.387560438507042273e-03
6.895999999999999908e+00	3.093999999999999875e-02	3.420806118451224717e-03	3.104904344097237506e-02	-3.353587624036741439e-03
6.932999999999999829e+00	3.073000000000000037e-02	3.383394398358006375e-03	3.085362839263337473e-02	-3.319943549644832799e-03
6.971000000000000085e+00	3.053000000000000158e-02	3.349035706488262629e-03	3.065360359667801751e-02	-3.285730216938871542e-03
7.008000000000000007e+00	3.032999999999999932e-02	3.314838672693891548e-03	3.045949834017478569e-02	-3.252746262053234517e-03
7.046000000000000263e+00	3.013000000000000053e-02	3.279063740613825939e-03	3.026082223133694932e-02	-3.219206624265903358e-03
7.083999999999999631e+00	2.992999999999999827e-02	3.245201569975584600e-03	3.006283220465019029e-02	-3.186005069095073847e-03
7.121999999999999886e+00	2.972999999999999948e-02	3.211501057412716794e-03	2.986553007739674304e-02	-3.153139434616537319e-03
7.160000000000000142e+00	2.953000000000000069e-02	3.177962202925222954e-03	2.966891762328183191e-02	-3.120607586167064608e-03
7.198000000000000398e+00	2.934000000000000150e-02	3.145657145962986977e-03	2.947299662099242198e-02	-3.088407398012049145e-03
7.235999999999999766e+00	2.913999999999999924e-02	3.110755167489935320e-03	2.927776892031814723e-02	-3.056536728433149625e-03
7.274000000000000021e+00	2.894000000000000045e-02	3.077708792782059364e-03	2.908323634416602049e-02	-3.024993456324268429e-03
7.312000000000000277e+00	2.874000000000000166e-02	3.044824076149556941e-03	2.888940067268264827e-02	-2.993775487016351461e-03
7.349999999999999645e+00	2.853999999999999940e-02	3.012101017592426749e-03	2.869626365419988834e-02	-2.962880747048865678e-03
7.389000000000000234e+00	2.835000000000000020e-02	2.982227759964017118e-03	2.849877244770735937e-02	-2.931506891912791842e-03
7.426999999999999602e+00	2.815000000000000141e-02	2.949812429100365924e-03	2.830705666194801781e-02	-2.901260698407420562e-03
7.466000000000000192e+00	2.794999999999999915e-02	2.917558756312087394e-03	2.811102786833098027e-02	-2.870548074716012133e-03
7.503999999999999559e+00	2.775999999999999995e-02	2.886506549433992715e-03	2.792074059584655904e-02	-2.840941940664624792e-03
7.543000000000000149e+00	2.756000000000000116e-02	2.854572151344576293e-03	2.772618156417593419e-02	-2.810881915375710877e-03
7.581999999999999851e+00	2.735999999999999890e-02	2.824379041667034965e-03	2.753236980068437395e-02	-2.781149111230041791e-03
7.621000000000000441e+00	2.716999999999999971e-02	2.793784673552407970e-03	2.733930719908263945e-02	-2.751741310916403557e-03
7.660000000000000142e+00	2.697000000000000092e-02	2.763876774907846837e-03	2.714699560933010389e-02	-2.722656324677690063e-03
7.698999999999999844e+00	2.678000000000000172e-02	2.733582628933198515e-03	2.695543685032150000e-02	-2.693891980351471784e-03
7.738000000000000433e+00	2.658999999999999905e-02	2.704977232495928662e-03	2.676463278113999644e-02	-2.665446066211646110e-03
7.777000000000000135e+00	2.639000000000000026e-02	2.673966017486946196e-03	2.657458525354833290e-02	-2.637316369498124598e-03
7.817000000000000171e+00	2.620000000000000107e-02	2.645638326529157949e-03	2.638045249626565919e-02	-2.608791592448189527e-03
7.855999999999999872e+00	2.600999999999999840e-02	2.617442271432743675e-03	2.619194295393310196e-02	-2.581295768197787444e-03
7.895999999999999908e+00	2.580999999999999961e-02	2.588374994780122482e-03	2.599939133867743696e-02	-2.553416554718900781e-03
7.934999999999999609e+00	2.562000000000000041e-02	2.558966504118410402e-03	2.581242705663537584e-02	-2.526545650316645852e-03
7.974999999999999645e+00	2.543000000000000121e-02	2.531179790362852577e-03	2.562146404598125010e-02	-2.499302743275318150e-03
8.015000000000000568e+00	2.523999999999999855e-02	2.503524712468669158e-03	2.543130815937180711e-02	-2.472378526802421466e-03
8.054000000000000270e+00	2.504999999999999935e-02	2.477447532860181569e-03	2.524668500992677256e-02	-2.446432037228437033e-03
8.093999999999999417e+00	2.486000000000000015e-02	2.450044757033634311e-03	2.505812853059732892e-02	-2.420130352354575576e-03
8.134000000000000341e+00	2.467000000000000096e-02	2.422773617068462761e-03	2.487038456958617222e-02	-2.394140327248203692e-03
8.173999999999999488e+00	2.447999999999999829e-02	2.395634112964666051e-03	2.468345488805068211e-02	-2.368459606400099247e-03
8.214999999999999858e+00	2.428999999999999909e-02	2.368626244722244183e-03	2.449269883484623753e-02	-2.342455431278898242e-03
8.255000000000000782e+00	2.409999999999999989e-02	2.343141426489944897e-03	2.430742332093374300e-02	-2.317393890537520519e-03
8.294999999999999929e+00	2.392000000000000029e-02	2.317354654066859469e-03	2.412296724227905656e-02	-2.292634501518794367e-03
8.336000000000000298e+00	2.373000000000000109e-02	2.292097311840620918e-03	2.393475191152496379e-02	-2.267567211069289931e-03
8.375999999999999446e+00	2.353999999999999843e-02	2.266949666165527996e-03	2.375196021285316469e-02	-2.243412410947337541e-03
8.416999999999999815e+00	2.335999999999999882e-02	2.241523160310416891e-03	2.356545422739139348e-02	-2.218959888372533905e-03
8.457000000000000739e+00	2.316999999999999962e-02	2.216602990641385138e-03	2.338433339304055864e-02	-2.195399984439134165e-03
8.497999999999999332e+00	2.299000000000000002e-02	2.192746300168201250e-03	2.319954327135128475e-02	-2.171552153328529331e-03
8.538999999999999702e+00	2.280000000000000082e-02	2.168042636850115411e-03	2.301562406960493135e-02	-2.148006559218601161e-03
8.580000000000000071e+00	2.262000000000000122e-02	2.144396679225185013e-03	2.283257734748218859e-02	-2.124760660445959917e-03
8.621000000000000441e+00	2.242999999999999855e-02	2.119909522258045520e-03	2.265040461784436840e-02	-2.101811875659836178e-03
8.662000000000000810e+00	2.224999999999999895e-02	2.096474297481369480e-03	2.246910734512604785e-02	-2.079157565748988336e-03
8.702999999999999403e+00	2.206999999999999934e-02	2.074417207797248433e-03	2.228868695749941509e-02	-2.056795118298488344e-03
8.743999999999999773e+00	2.188999999999999974e-02	2.051179436812635305e-03	2.210914484836868157e-02	-2.034721952858453350e-03
8.785999999999999588e+00	2.171000000000000013e-02	2.028045588876476249e-03	2.192613574807611432e-02	-2.012407682687882698e-03
8.826999999999999957e+00	2.153000000000000053e-02	2.006258699118336486e-03	2.174837567976589670e-02	-1.990912187671511208e-03
8.868999999999999773e+00	2.135000000000000092e-02	1.983322304974240342e-03	2.156719471893987772e-02	-1.969184109368301433e-03
8.910000000000000142e+00	2.117000000000000132e-02	1.961712084398473024e-03	2.139122175543202442e-02	-1.948255442169450008e-03
8.951999999999999957e+00	2.099000000000000171e-02	1.940185002261468443e-03	2.121187397350160486e-02	-1.927102544029732920e-03
8.993999999999999773e+00	2.080999999999999864e-02	1.918741058563227251e-03	2.103345561498235275e-02	-1.906236513352233507e-03
9.035000000000000142e+00	2.062999999999999903e-02	1.897380253303749447e-03	2.086018284463748290e-02	-1.886141229580328522e-03
9.076999999999999957e+00	2.045999999999999902e-02	1.877019996060777214e-03	2.068360436287576890e-02	-1.865833628672928504e-03
9.118999999999999773e+00	2.027999999999999942e-02	1.855823158277749131e-03	2.050795843857370487e-02	-1.845804381161429827e-03
9.162000000000000810e+00	2.009999999999999981e-02	1.834709458933484654e-03	2.032909761463267892e-02	-1.825583682336681061e-03
9.204000000000000625e+00	1.992999999999999980e-02	1.815740038488990356e-03	2.015534186298921851e-02	-1.806109077185616375e-03
9.246000000000000441e+00	1.975000000000000019e-02	1.794779914316330365e-03	1.998252129640945909e-02	-1.786904147326621572e-03
9.288000000000000256e+00	1.958000000000000018e-02	1.775939820332134286e-03	1.981063667384626303e-02	-1.767966026856835921e-03
9.330999999999999517e+00	1.941000000000000017e-02	1.757158616075395760e-03	1.963562996114402714e-02	-1.748850455093923627e-03
9.372999999999999332e+00	1.924000000000000016e-02	1.737325479628193999e-03	1.946564164995194524e-02	-1.730443607751426570e-03
9.416000000000000369e+00	1.906000000000000055e-02	1.717770626010741049e-03	1.929257758259597319e-02	-1.711865890657514018e-03
9.458999999999999631e+00	1.889000000000000054e-02	1.699177637941758296e-03	1.912049702829122025e-02	-1.693555623962007730e-03
9.500999999999999446e+00	1.872000000000000053e-02	1.680643539600233313e-03	1.895336827764920046e-02	-1.675926429461563425e-03
9.544000000000000483e+00	1.855000000000000052e-02	1.663239315735511904e-03	1.878323324470937070e-02	-1.658135831467290886e-03
9.586999999999999744e+00	1.838000000000000050e-02	1.644813181894325084e-03	1.861408287912177245e-02	-1.640603514631260593e-03
9.630000000000000782e+00	1.822000000000000008e-02	1.627339098647031732e-03	1.844591734360540025e-02	-1.623326349998939792e-03
9.673000000000000043e+00	1.805000000000000007e-02	1.610071129445839275e-03	1.827873678369704852e-02	-1.606301246448549585e-03
9.715999999999999304e+00	1.788000000000000006e-02	1.592842420062951566e-03	1.811254132721267646e-02	-1.589525149645848283e-03
9.759999999999999787e+00	1.771000000000000005e-02	1.574630483171634036e-03	1.794350060328661622e-02	-1.572613468062822057e-03
9.803000000000000824e+00	1.754999999999999963e-02	1.558378073093945847e-03	1.777929809432841901e-02	-1.556331727491563292e-03
9.846000000000000085e+00	1.737999999999999962e-02	1.541275803420010795e-03	1.761608029834863323e-02	-1.540289627022361574e-03
9.890000000000000568e+00	1.721999999999999920e-02	1.525098448877317599e-03	1.745008583517258446e-02	-1.524119326561400962e-03
9.933999999999999275e+00	1.705999999999999878e-02	1.509943004311089815e-03	1.728512190458087946e-02	-1.508193487561300698e-03
9.977000000000000313e+00	1.689999999999999836e-02	1.493830312998545946e-03	1.712490233073040921e-02	-1.492862624689088400e-03
1.001999999999999957e+01	1.672999999999999834e-02	1.477837710541993156e-03	1.696566589892823523e-02	-1.477758997042773886e-03
1.006000000000000050e+01	1.657000000000000139e-02	1.461790837160136924e-03	1.681842110916854233e-02	-1.463910442488912389e-03
1.010999999999999943e+01	1.641000000000000097e-02	1.446728345987248606e-03	1.663556001294998893e-02	-1.446868855542756023e-03
1.015000000000000036e+01	1.625000000000000056e-02	1.431684330022974785e-03	1.649022635375073029e-02	-1.433447917228492831e-03
1.019999999999999929e+01	1.609000000000000014e-02	1.416658789267314592e-03	1.630975204759065739e-02	-1.416933131723152779e-03
1.024000000000000021e+01	1.593999999999999931e-02	1.402531605530513582e-03	1.616632584745542750e-02	-1.403927446994741044e-03
1.028999999999999915e+01	1.577999999999999889e-02	1.387542437841812358e-03	1.598823334744699232e-02	-1.387924076300987028e-03
1.033000000000000007e+01	1.562000000000000020e-02	1.373473566482199745e-03	1.584671055594537303e-02	-1.375321468290719449e-03
1.036999999999999922e+01	1.546999999999999938e-02	1.359390838716126532e-03	1.570603220123465912e-02	-1.362894120505868866e-03
1.041999999999999993e+01	1.531000000000000069e-02	1.345331204960820625e-03	1.553137004568957459e-02	-1.347602744301986191e-03
1.046000000000000085e+01	1.515999999999999986e-02	1.332150298315221528e-03	1.539258759375272678e-02	-1.335561002143549093e-03
1.050999999999999979e+01	1.499999999999999944e-02	1.317224639156131319e-03	1.522029179792220785e-02	-1.320744181798132969e-03
1.055000000000000071e+01	1.485000000000000035e-02	1.304909757914316524e-03	1.508339954023465296e-02	-1.309076176700636274e-03
1.059999999999999964e+01	1.469999999999999953e-02	1.291728851268717426e-03	1.491346239638063551e-02	-1.294719149153579192e-03
1.064000000000000057e+01	1.455000000000000043e-02	1.278547944623118328e-03	1.477845347260693144e-02	-1.283413085359390955e-03
1.068999999999999950e+01	1.439999999999999961e-02	1.266198422365152031e-03	1.461086596296771491e-02	-1.269501195783752194e-03
1.073000000000000043e+01	1.425000000000000051e-02	1.253008855465515166e-03	1.447773313086294679e-02	-1.258545476731568521e-03
1.077999999999999936e+01	1.409999999999999969e-02	1.240633352445435567e-03	1.431248593571069622e-02	-1.245064362960106568e-03
1.082000000000000028e+01	1.395000000000000059e-02	1.228240528917280217e-03	1.418122111590555505e-02	-1.234447555644134931e-03
1.086999999999999922e+01	1.380999999999999936e-02	1.216711421391832547e-03	1.401830339318034871e-02	-1.221382999019394143e-03
1.091000000000000014e+01	1.366000000000000027e-02	1.204284534197795284e-03	1.388889774070761057e-02	-1.211093834329932941e-03
1.096000000000000085e+01	1.352000000000000077e-02	1.192722517707003578e-03	1.372829841976988020e-02	-1.198431905941143953e-03
1.100999999999999979e+01	1.336999999999999994e-02	1.181033484156990276e-03	1.356898181828338802e-02	-1.185987722875168036e-03
1.105000000000000071e+01	1.323000000000000044e-02	1.170194310203224487e-03	1.344244938746233520e-02	-1.176186334513136447e-03
1.109999999999999964e+01	1.307999999999999961e-02	1.157681975169346780e-03	1.328543155504153736e-02	-1.164123566187663357e-03
1.114000000000000057e+01	1.294000000000000011e-02	1.146785066188661748e-03	1.316073297606580941e-02	-1.154621969242494413e-03
1.118999999999999950e+01	1.280000000000000061e-02	1.136594833937464759e-03	1.300600079552821295e-02	-1.142927338272473579e-03
1.123000000000000043e+01	1.265999999999999938e-02	1.125625178822862007e-03	1.288312501114687730e-02	-1.133715018340430503e-03
1.127999999999999936e+01	1.251999999999999988e-02	1.114623192093184591e-03	1.273066387415149048e-02	-1.122375512064643401e-03
1.133000000000000007e+01	1.238000000000000038e-02	1.104303633381689166e-03	1.257945803790314933e-02	-1.111227779107173529e-03
1.136999999999999922e+01	1.225000000000000047e-02	1.094829315464287359e-03	1.245939411221055546e-02	-1.102445061918786145e-03
1.141999999999999993e+01	1.210999999999999924e-02	1.084414493958375629e-03	1.231043592960070869e-02	-1.091632789086711486e-03
1.147000000000000064e+01	1.196999999999999974e-02	1.073951175029852229e-03	1.216271929578307577e-02	-1.081001574110977779e-03
1.150999999999999979e+01	1.183999999999999983e-02	1.064338293047844847e-03	1.204543646921294765e-02	-1.072624454776636808e-03
1.156000000000000050e+01	1.170000000000000033e-02	1.053779711324905142e-03	1.189994178078792458e-02	-1.062309771970741017e-03
1.160999999999999943e+01	1.157000000000000042e-02	1.044743024911549056e-03	1.175567423649998174e-02	-1.052165827115752062e-03
1.165000000000000036e+01	1.144000000000000052e-02	1.035646294070197322e-03	1.164113995722922817e-02	-1.044171203723142077e-03
1.169999999999999929e+01	1.129999999999999928e-02	1.025581924177683618e-03	1.149906706472036966e-02	-1.034325629008899872e-03
1.175000000000000000e+01	1.116999999999999937e-02	1.016362795079263533e-03	1.135820557468436229e-02	-1.024640918324696290e-03
1.178999999999999915e+01	1.103999999999999947e-02	1.007083621552848016e-03	1.124638485194208795e-02	-1.017006657582827803e-03
1.183999999999999986e+01	1.090999999999999956e-02	9.983742927421226498e-04	1.110768956551651601e-02	-1.007602888121009914e-03
1.189000000000000057e+01	1.078999999999999924e-02	9.898849343839583471e-04	1.097018924620000828e-02	-9.983505423444023058e-04
1.193999999999999950e+01	1.065999999999999934e-02	9.810358868080886613e-04	1.083387782214733329e-02	-9.892463543958031173e-04
1.198000000000000043e+01	1.052999999999999943e-02	9.721117836972247407e-04	1.072568064582901659e-02	-9.820675079236413935e-04
1.202999999999999936e+01	1.041000000000000085e-02	9.640386948831463189e-04	1.059149401013711501e-02	-9.732219115507446342e-04
1.208000000000000007e+01	1.027999999999999921e-02	9.555608835303658864e-04	1.045847890429668636e-02	-9.645156139235326609e-04
1.213000000000000078e+01	1.016000000000000063e-02	9.473394156971057028e-04	1.032662880673980432e-02	-9.559455730347112988e-04
1.216999999999999993e+01	1.003000000000000072e-02	9.386924407154524988e-04	1.022198319406984399e-02	-9.491856238152013856e-04
1.222000000000000064e+01	9.910000000000000406e-03	9.308947479797776521e-04	1.009221387778773578e-02	-9.408532944090663118e-04
1.226999999999999957e+01	9.787999999999999826e-03	9.228253542074218042e-04	9.963591366674033958e-03	-9.326489386349107961e-04
1.232000000000000028e+01	9.667000000000000245e-03	9.147660640647768291e-04	9.836108775157345954e-03	-9.245697441254485194e-04
1.236999999999999922e+01	9.546999999999999931e-03	9.072691130843225493e-04	9.709759267232028271e-03	-9.166129343050097951e-04
1.241000000000000014e+01	9.428000000000000616e-03	8.997706032581417228e-04	9.609490931237691172e-03	-9.103337580698182222e-04
1.246000000000000085e+01	9.310000000000000567e-03	8.922717470217992729e-04	9.485163910142870372e-03	-9.025903546067755735e-04
1.250999999999999979e+01	9.192000000000000517e-03	8.846775125209863175e-04	9.361950682831930715e-03	-8.949618106113136403e-04
1.256000000000000050e+01	9.074999999999999734e-03	8.770845481907658730e-04	9.239844044330671607e-03	-8.874455666170215839e-04
1.260999999999999943e+01	8.958999999999999950e-03	8.700113145728698844e-04	9.118836861628542775e-03	-8.800390924407770332e-04
1.266000000000000014e+01	8.843999999999999431e-03	8.629284969405054580e-04	8.998922069520284839e-03	-8.727398875440383523e-04
1.269999999999999929e+01	8.729999999999999913e-03	8.558374809343185455e-04	8.903771932000861464e-03	-8.669761236990604228e-04
1.275000000000000000e+01	8.616999999999999660e-03	8.487396521949550987e-04	8.785805144437322176e-03	-8.598639595359112205e-04
1.280000000000000071e+01	8.503999999999999407e-03	8.420284171958411154e-04	8.668910228492089989e-03	-8.528524704777824643e-04
1.284999999999999964e+01	8.392999999999999419e-03	8.349142494438596337e-04	8.553079873691755985e-03	-8.459393797494109326e-04
1.290000000000000036e+01	8.281999999999999432e-03	8.281757057770127925e-04	8.438306814038223566e-03	-8.391224402832003944e-04
1.294999999999999929e+01	8.172000000000000444e-03	8.214223242082480678e-04	8.324583514477942869e-03	-8.323994813892203123e-04
1.300000000000000000e+01	8.063000000000000722e-03	8.151211811053394153e-04	8.211902290766055421e-03	-8.257683902115134367e-04
1.305000000000000071e+01	7.953999999999999265e-03	8.086941756437473691e-04	8.100255531611050969e-03	-8.192270778007676273e-04
1.309999999999999964e+01	7.846999999999999809e-03	8.023458052888189076e-04	7.989635701515175950e-03	-8.127734782259640701e-04
1.315000000000000036e+01	7.740000000000000352e-03	7.958738819762841083e-04	7.880035255351440157e-03	-8.064055805156064528e-04
1.318999999999999950e+01	7.634000000000000161e-03	7.893818091393545004e-04	7.793083677188558829e-03	-8.013716896578170152e-04
1.324000000000000021e+01	7.529000000000000102e-03	7.833060058465104482e-04	7.685298730883271569e-03	-7.951532929670820666e-04
1.328999999999999915e+01	7.424000000000000044e-03	7.770968346414836546e-04	7.578511717909953288e-03	-7.890153582292825079e-04
1.333999999999999986e+01	7.321000000000000250e-03	7.709649129024744941e-04	7.472715102039564732e-03	-7.829560580692499459e-04
1.339000000000000057e+01	7.217999999999999590e-03	7.651188950167681253e-04	7.367901172618630812e-03	-7.769735981936748545e-04
1.343999999999999950e+01	7.115999999999999930e-03	7.592368504742640859e-04	7.264061927108935238e-03	-7.710662234002968983e-04
1.349000000000000021e+01	7.015000000000000402e-03	7.533208577359318996e-04	7.161189412267190968e-03	-7.652321988614223594e-04
1.353999999999999915e+01	6.915000000000000140e-03	7.473729952627403313e-04	7.059275753142332625e-03	-7.594698082467002832e-04
1.358999999999999986e+01	6.814999999999999877e-03	7.416800329333960145e-04	6.958313148068231112e-03	-7.537773635694585729e-04
1.364000000000000057e+01	6.715999999999999748e-03	7.359465406151545486e-04	6.858293835524336031e-03	-7.481532866300069379e-04
1.368999999999999950e+01	6.617999999999999751e-03	7.305568603822156035e-04	6.759210110379268097e-03	-7.425960649097964944e-04
1.374000000000000021e+01	6.520999999999999887e-03	7.247434627867183673e-04	6.661054342212979762e-03	-7.371042022254724064e-04
1.380000000000000071e+01	6.424000000000000023e-03	7.191553472662589024e-04	6.544481685624865472e-03	-7.305981569946714410e-04
1.384999999999999964e+01	6.329000000000000424e-03	7.140013414132030710e-04	6.448340595138010375e-03	-7.252448537425088687e-04
1.390000000000000036e+01	6.233999999999999958e-03	7.083228705756154479e-04	6.353102319304844078e-03	-7.199520764099292137e-04
1.394999999999999929e+01	6.139999999999999625e-03	7.033142415203415092e-04	6.258758593881135791e-03	-7.147182779570985644e-04
1.400000000000000000e+01	6.046000000000000159e-03	6.977828795313434623e-04	6.165301234692068498e-03	-7.095419273800052020e-04
1.405000000000000071e+01	5.954000000000000091e-03	6.926650158051389592e-04	6.072722154928900454e-03	-7.044215145621364948e-04
1.409999999999999964e+01	5.862000000000000023e-03	6.873771801596849969e-04	5.981013630787699285e-03	-6.993556237325595538e-04
1.415000000000000036e+01	5.769999999999999955e-03	6.822525037003040679e-04	5.890168237311576085e-03	-6.943429158125619897e-04
1.419999999999999929e+01	5.680000000000000153e-03	6.771856777378959307e-04	5.800178626153937311e-03	-6.893820670899352722e-04
1.425000000000000000e+01	5.590000000000000351e-03	6.719421825931157829e-04	5.711037518483370358e-03	-6.844717673277127355e-04
1.430000000000000071e+01	5.500999999999999814e-03	6.669608044705475480e-04	5.622737510650290330e-03	-6.796106695296711591e-04
1.435999999999999943e+01	5.413000000000000277e-03	6.622292458094579306e-04	5.517875715297594803e-03	-6.738399781859778261e-04
1.441000000000000014e+01	5.326000000000000005e-03	6.571205619525334130e-04	5.431395634953187571e-03	-6.690812149588603631e-04
1.446000000000000085e+01	5.238999999999999733e-03	6.524359996033557473e-04	5.345728666971360198e-03	-6.643662023233572883e-04
1.450999999999999979e+01	5.152999999999999595e-03	6.473786999203892190e-04	5.260866105476283416e-03	-6.596932362109460268e-04
1.456000000000000050e+01	5.067999999999999589e-03	6.428446527863892340e-04	5.176799876032048275e-03	-6.550606035339336108e-04
1.460999999999999943e+01	4.982999999999999582e-03	6.378167979671513742e-04	5.093522946998046454e-03	-6.504665622545445069e-04
1.466999999999999993e+01	4.898999999999999709e-03	6.332874851053587250e-04	4.994622842967594810e-03	-6.450022198323510959e-04
1.472000000000000064e+01	4.815999999999999968e-03	6.283972705902957697e-04	4.913058288436366466e-03	-6.404870171408040980e-04
1.476999999999999957e+01	4.733000000000000228e-03	6.238523115362081158e-04	4.832261089550898836e-03	-6.360048722803383642e-04
1.482000000000000028e+01	4.650999999999999752e-03	6.192200571214190015e-04	4.752222251275140842e-03	-6.315533619332424665e-04
1.488000000000000078e+01	4.570000000000000277e-03	6.145044910627857956e-04	4.657162233607080142e-03	-6.262479970040276452e-04
1.492999999999999972e+01	4.490000000000000067e-03	6.099688273480321100e-04	4.578755765104367340e-03	-6.218539346550066129e-04
1.498000000000000043e+01	4.409999999999999858e-03	6.054660725986222430e-04	4.501075103002960542e-03	-6.174815193536799815e-04
1.502999999999999936e+01	4.330999999999999781e-03	6.008711150112227683e-04	4.424110690767707986e-03	-6.131277021220515660e-04
1.508000000000000007e+01	4.251999999999999703e-03	5.962935934019527023e-04	4.347854642686714566e-03	-6.087883545033477648e-04
1.514000000000000057e+01	4.173999999999999759e-03	5.918616217955454490e-04	4.257271949881052259e-03	-6.035941197756097268e-04
1.518999999999999950e+01	4.096999999999999947e-03	5.873298263275953659e-04	4.182548197061249605e-03	-5.992713644715561960e-04
1.524000000000000021e+01	4.021000000000000268e-03	5.829350360785239861e-04	4.108509193897626893e-03	-5.949493050319883819e-04
1.530000000000000071e+01	3.944999999999999722e-03	5.782945255548854486e-04	4.020552942673396093e-03	-5.897564968718926794e-04
1.534999999999999964e+01	3.869000000000000043e-03	5.736316715758291379e-04	3.947983706070457705e-03	-5.854164135341341892e-04
1.540000000000000036e+01	3.795000000000000196e-03	5.692333017550888418e-04	3.876062671587225499e-03	-5.810579267145348122e-04
1.546000000000000085e+01	3.720999999999999915e-03	5.647934204499936803e-04	3.790595696094974532e-03	-5.757945456434962299e-04
1.550999999999999979e+01	3.647000000000000068e-03	5.600886508413943773e-04	3.720057260825589563e-03	-5.713726290541255252e-04
1.556000000000000050e+01	3.573999999999999920e-03	5.554807028729381434e-04	3.650126229502675176e-03	-5.669051888463077669e-04
1.561999999999999922e+01	3.501999999999999905e-03	5.509624751363139750e-04	3.566990911746896649e-03	-5.614632002839222607e-04
1.566999999999999993e+01	3.429999999999999889e-03	5.461698905517707765e-04	3.498346693474158140e-03	-5.568433488797163572e-04
1.572000000000000064e+01	3.359000000000000007e-03	5.414580195348604698e-04	3.430265189317824922e-03	-5.521307727844391566e-04
1.577999999999999936e+01	3.288000000000000124e-03	5.366572365764948936e-04	3.349291605938347141e-03	-5.463330458291773420e-04
1.583000000000000007e+01	3.217999999999999940e-03	5.317347481813842125e-04	3.282429898489471094e-03	-5.413702868245973869e-04
1.588000000000000078e+01	3.148999999999999889e-03	5.266966165273547764e-04	3.216180751861995313e-03	-5.362831000380059027e-04
1.593999999999999950e+01	3.079999999999999839e-03	5.215574485762170453e-04	3.137564354448371499e-03	-5.300084978881187524e-04
1.599000000000000021e+01	3.011999999999999920e-03	5.163028683062685252e-04	3.072846881912812047e-03	-5.246334203652682458e-04
1.605000000000000071e+01	2.945000000000000135e-03	5.109391111004161611e-04	2.996200028723246082e-03	-5.180091581570764585e-04
1.610000000000000142e+01	2.877999999999999916e-03	5.052968401247065868e-04	2.933201321324171561e-03	-5.123515678661238896e-04
1.614999999999999858e+01	2.811999999999999830e-03	4.995537060569697459e-04	2.871021767080616550e-03	-5.065764108320155524e-04
1.621000000000000085e+01	2.748000000000000009e-03	4.937370175649380627e-04	2.797520117647936920e-03	-4.995005951650497832e-04
1.626000000000000156e+01	2.684000000000000188e-03	4.878166369645601098e-04	2.737222854065672010e-03	-4.934907762874920448e-04
1.632000000000000028e+01	2.621000000000000066e-03	4.818140416858493849e-04	2.666032860224287239e-03	-4.861550998751107281e-04
1.637000000000000099e+01	2.559000000000000077e-03	4.755877231778277061e-04	2.607692600562911897e-03	-4.799489431293430756e-04
1.642999999999999972e+01	2.497999999999999787e-03	4.692987044305719710e-04	2.538881665413357004e-03	-4.724026628850309592e-04
1.648000000000000043e+01	2.438000000000000063e-03	4.629530476219088551e-04	2.482549209749738105e-03	-4.660416402426262685e-04
1.653999999999999915e+01	2.380000000000000171e-03	4.567487261591432176e-04	2.416173779768592336e-03	-4.583339322452715430e-04
1.658999999999999986e+01	2.321999999999999845e-03	4.501759397545808264e-04	2.361881070207875240e-03	-4.518582371037664397e-04
1.664999999999999858e+01	2.265000000000000086e-03	4.435712836151592159e-04	2.297952891952432727e-03	-4.440361752879269435e-04
1.669999999999999929e+01	2.209000000000000026e-03	4.369406467136240872e-04	2.245697771332516579e-03	-4.374843409016590892e-04
1.676000000000000156e+01	2.154000000000000099e-03	4.301655567747376279e-04	2.184212440831380126e-03	-4.295936292174718321e-04
1.680999999999999872e+01	2.099999999999999870e-03	4.235037429586661472e-04	2.133988905952679486e-03	-4.230026307624458687e-04
1.687000000000000099e+01	2.047000000000000208e-03	4.167153739635885137e-04	2.074930768284626026e-03	-4.150845289902276242e-04
1.692000000000000171e+01	1.994999999999999812e-03	4.099305268051526966e-04	2.026718497651631978e-03	-4.084860884181463992e-04
1.698000000000000043e+01	1.944999999999999897e-03	4.032500068403595131e-04	1.970060135680849842e-03	-4.005772725217292469e-04
1.703000000000000114e+01	1.894999999999999983e-03	3.963847347894257074e-04	1.923835962371232442e-03	-3.940014978145087426e-04
1.708999999999999986e+01	1.845999999999999985e-03	3.895457321757399435e-04	1.869544826088485705e-03	-3.861362184530783034e-04
1.714999999999999858e+01	1.797999999999999902e-03	3.827385415618866243e-04	1.816523993265696047e-03	-3.783066193913792435e-04
1.719999999999999929e+01	1.750999999999999952e-03	3.758676114783147579e-04	1.773299240033321660e-03	-3.718150308722422662e-04
1.726000000000000156e+01	1.704999999999999918e-03	3.691433283631169698e-04	1.722567471329678997e-03	-3.640717319466124690e-04
1.730999999999999872e+01	1.660000000000000017e-03	3.623715870557918948e-04	1.681228540375142525e-03	-3.576628516661766203e-04
1.737000000000000099e+01	1.616000000000000032e-03	3.555655511424768867e-04	1.632731570143999399e-03	-3.500299526915447049e-04
1.742999999999999972e+01	1.572999999999999962e-03	3.489196721938350970e-04	1.585428346346275715e-03	-3.424653392475279323e-04
1.748000000000000043e+01	1.531000000000000026e-03	3.422550870964716045e-04	1.546908098282866705e-03	-3.362176501758570380e-04
1.753999999999999915e+01	1.490000000000000005e-03	3.356702918063100621e-04	1.501747485663911105e-03	-3.287925286717236460e-04
1.760000000000000142e+01	1.449999999999999900e-03	3.291704824757731951e-04	1.457729496332694835e-03	-3.214504018499264701e-04
1.764999999999999858e+01	1.410000000000000012e-03	3.225321090806309698e-04	1.421906199350912638e-03	-3.153980312698197327e-04
1.771000000000000085e+01	1.371999999999999956e-03	3.161369156188713141e-04	1.379930987785717286e-03	-3.082175944317875997e-04
1.776000000000000156e+01	1.333999999999999899e-03	3.096144741577822588e-04	1.345782159731456372e-03	-3.023049985434728268e-04
1.782000000000000028e+01	1.297999999999999892e-03	3.034323229453535285e-04	1.305783132822499991e-03	-2.952981892995822392e-04
1.787999999999999901e+01	1.262000000000000101e-03	2.971296209967181127e-04	1.266833613460580056e-03	-2.883901069389263778e-04
1.794000000000000128e+01	1.227000000000000009e-03	2.909434860674320680e-04	1.228913185575406051e-03	-2.815828123823160964e-04
1.798999999999999844e+01	1.191999999999999917e-03	2.845713288814130529e-04	1.198084343117460310e-03	-2.759885250659716190e-04
1.805000000000000071e+01	1.159000000000000091e-03	2.786336277729592405e-04	1.161998192733200734e-03	-2.693712732920857051e-04
1.810999999999999943e+01	1.126000000000000048e-03	2.725204121826718369e-04	1.126884151836957809e-03	-2.628602808914718260e-04
1.816000000000000014e+01	1.095000000000000053e-03	2.667877858898342128e-04	1.098350322586259462e-03	-2.575163815343126670e-04
1.821999999999999886e+01	1.062999999999999926e-03	2.606483008622986590e-04	1.064965588850069799e-03	-2.512027951306582130e-04
1.828000000000000114e+01	1.033000000000000064e-03	2.549622090011577054e-04	1.032495513470061419e-03	-2.449981516852356217e-04
1.833999999999999986e+01	1.003999999999999901e-03	2.493695901485984911e-04	1.000920150933289933e-03	-2.389033197733261989e-04
1.839000000000000057e+01	9.747999999999999504e-04	2.436928513618184160e-04	9.752765258157784691e-04	-2.339085419806663578e-04
1.844999999999999929e+01	9.466999999999999721e-04	2.381438166810804146e-04	9.452901647777089446e-04	-2.280159587324535387e-04
1.851000000000000156e+01	9.192999999999999566e-04	2.326843521211044744e-04	9.161428403817346855e-04	-2.222337519228878436e-04
1.857000000000000028e+01	8.926000000000000123e-04	2.273177312579169231e-04	8.878152388868232152e-04	-2.165619531007595454e-04
1.862999999999999901e+01	8.666000000000000309e-04	2.220472276675440344e-04	8.602882429797143252e-04	-2.110005432991977372e-04
1.867999999999999972e+01	8.411999999999999556e-04	2.168017695318486167e-04	8.379470707079699886e-04	-2.064500791288090861e-04
1.873999999999999844e+01	8.164999999999999515e-04	2.117086568116842372e-04	8.118391513681231858e-04	-2.010898785246627112e-04
1.880000000000000071e+01	7.925000000000000187e-04	2.066753748999160115e-04	7.864790818386753523e-04	-1.958386192500233746e-04
1.885999999999999943e+01	7.690000000000000438e-04	2.017011847881993488e-04	7.618485923242406281e-04	-1.906957356372882570e-04
1.892000000000000171e+01	7.462000000000000317e-04	1.968410964101825799e-04	7.379296884604167293e-04	-1.856605709745819946e-04
1.898000000000000043e+01	7.240000000000000342e-04	1.920717328534663458e-04	7.147048755294719809e-04	-1.807321751231244066e-04
1.903000000000000114e+01	7.022999999999999946e-04	1.873691167613710537e-04	6.958686094893501428e-04	-1.767060162484061022e-04
1.908999999999999986e+01	6.813000000000000262e-04	1.827498238601252571e-04	6.738715587361748804e-04	-1.719707717754747137e-04
1.914999999999999858e+01	6.608000000000000158e-04	1.782429006417718333e-04	6.525200829650076601e-04	-1.673394825022449912e-04
1.921000000000000085e+01	6.407999999999999634e-04	1.737730548577057308e-04	6.317976068614338490e-04	-1.628110502327836549e-04
1.926999999999999957e+01	6.214000000000000339e-04	1.694449254707149413e-04	6.116880759043464904e-04	-1.583842059414248226e-04
1.932999999999999829e+01	6.024999999999999540e-04	1.651608594562686838e-04	5.921756113622160750e-04	-1.540576768341641602e-04
1.939000000000000057e+01	5.841000000000000488e-04	1.609600184831261392e-04	5.732444778154082137e-04	-1.498302012248290836e-04
1.944999999999999929e+01	5.663000000000000499e-04	1.568722688807124390e-04	5.548791336735463915e-04	-1.457005134573040902e-04
1.951000000000000156e+01	5.488999999999999522e-04	1.528445175182729075e-04	5.370646444481632026e-04	-1.416672248552347979e-04
1.955999999999999872e+01	5.320000000000000293e-04	1.489064863876654685e-04	5.226295244650701549e-04	-1.383787448183397984e-04
1.962000000000000099e+01	5.155999999999999559e-04	1.450305723725201336e-04	5.057872305163419640e-04	-1.345184378806873050e-04
1.967999999999999972e+01	4.996000000000000007e-04	1.412511220403510305e-04	4.894548945157524379e-04	-1.307504611520919971e-04
1.973999999999999844e+01	4.841000000000000034e-04	1.375396200613628224e-04	4.736184405792396809e-04	-1.270733828889311808e-04
1.980000000000000071e+01	4.690000000000000158e-04	1.339264408332175910e-04	4.582644581872718169e-04	-1.234856907444827447e-04
1.985999999999999943e+01	4.542999999999999838e-04	1.303582429645449550e-04	4.433798180095716848e-04	-1.199858574789237870e-04
1.992000000000000171e+01	4.401000000000000181e-04	1.268934716230949540e-04	4.289515063495720330e-04	-1.165723690654505177e-04
1.998000000000000043e+01	4.263000000000000079e-04	1.235052338333287214e-04	4.149666264793903481e-04	-1.132437242895834956e-04
2.003999999999999915e+01	4.128000000000000050e-04	1.201660823634489615e-04	4.014126675004558672e-04	-1.099984082467904851e-04
2.010000000000000142e+01	3.998000000000000143e-04	1.169357614193115033e-04	3.882777322815609330e-04	-1.068348698367346507e-04
2.016000000000000014e+01	3.870999999999999767e-04	1.137352259755614726e-04	3.755500818659010965e-04	-1.037515659544730818e-04
2.021999999999999886e+01	3.748000000000000029e-04	1.106406574002185428e-04	3.632180792434294226e-04	-1.007469667185122077e-04
2.028000000000000114e+01	3.627999999999999823e-04	1.076009775149674758e-04	3.512702129092484349e-04	-9.781955426256370859e-05
2.033999999999999986e+01	3.512000000000000256e-04	1.046269539023286517e-04	3.396954970674048073e-04	-9.496780530498445433e-05
2.039999999999999858e+01	3.400000000000000244e-04	1.017418191371342352e-04	3.284834001414592658e-04	-9.219019404021793135e-05
2.046000000000000085e+01	3.289999999999999739e-04	9.890604781995556035e-05	3.176234922819670941e-04	-8.948520713772864228e-05
2.051999999999999957e+01	3.183999999999999873e-04	9.614221434631789161e-05	3.071054329885389658e-04	-8.685134409215441325e-05
2.058999999999999986e+01	3.081000000000000080e-04	9.344121390247613730e-05	2.952528802236575509e-04	-8.386641201742762162e-05
2.064999999999999858e+01	2.980999999999999817e-04	9.080424160348750796e-05	2.854413568839321222e-04	-8.138156124105132652e-05
2.071000000000000085e+01	2.884000000000000170e-04	8.823249256440926838e-05	2.759410885672636910e-04	-7.896316215119387593e-05
2.076999999999999957e+01	2.790000000000000054e-04	8.571105382778818060e-05	2.667428751901329727e-04	-7.660976441879293795e-05
2.082999999999999829e+01	2.699000000000000010e-04	8.327386204244723175e-05	2.578375958403003490e-04	-7.431992990285865846e-05
2.089000000000000057e+01	2.611000000000000040e-04	8.090546154168023942e-05	2.492164310661504605e-04	-7.209223938459397550e-05
2.094999999999999929e+01	2.525000000000000118e-04	7.856135016673807610e-05	2.408711003945435949e-04	-6.992529977136237470e-05
2.101000000000000156e+01	2.442000000000000269e-04	7.630321202038092495e-05	2.327934503614097780e-04	-6.781773132236497577e-05
2.107000000000000028e+01	2.360999999999999926e-04	7.407215737515142199e-05	2.249753956170878158e-04	-6.576816573701188095e-05
2.114000000000000057e+01	2.282999999999999927e-04	7.191502665838900245e-05	2.161717623251609242e-04	-6.344850672063536085e-05
2.119999999999999929e+01	2.206999999999999977e-04	6.980133577588038506e-05	2.088891913250939228e-04	-6.151999941832335980e-05
2.126000000000000156e+01	2.134000000000000100e-04	6.777592174953088998e-05	2.018421595333701668e-04	-5.964530005411737849e-05
2.132000000000000028e+01	2.063000000000000001e-04	6.578299522282868284e-05	1.950235458258255431e-04	-5.782312646550697647e-05
2.137999999999999901e+01	1.993999999999999950e-04	6.382454805420247502e-05	1.884262877572125095e-04	-5.605220698734764281e-05
2.144000000000000128e+01	1.926999999999999948e-04	6.192475389942323459e-05	1.820434272926919027e-04	-5.433128409332346325e-05
2.151000000000000156e+01	1.861999999999999994e-04	6.007246412479292307e-05	1.748590681716225633e-04	-5.238511112434114783e-05
2.157000000000000028e+01	1.800000000000000113e-04	5.830083018276841693e-05	1.689187380956389678e-04	-5.076837841164305695e-05
2.162999999999999901e+01	1.738999999999999986e-04	5.653592237137995799e-05	1.631728153001926491e-04	-4.919786236295986027e-05
2.169000000000000128e+01	1.679999999999999907e-04	5.483118600504643204e-05	1.576151572205401633e-04	-4.767239452719787161e-05
2.176000000000000156e+01	1.622999999999999877e-04	5.316762048640882957e-05	1.513612206511433559e-04	-4.594809019361647233e-05
2.182000000000000028e+01	1.567999999999999895e-04	5.156504625020842089e-05	1.461915234807751630e-04	-4.451635298409586304e-05
2.187999999999999901e+01	1.514999999999999962e-04	5.000577905769992241e-05	1.411922575905993492e-04	-4.312615602681002275e-05
2.194000000000000128e+01	1.463000000000000053e-04	4.846678840664536155e-05	1.363580586506367540e-04	-4.177642745823134229e-05
2.201000000000000156e+01	1.412999999999999922e-04	4.698168762971696364e-05	1.309196995686781172e-04	-4.025147479284125107e-05
2.207000000000000028e+01	1.364000000000000087e-04	4.551783334269474135e-05	1.264252269416594175e-04	-3.898582447404311480e-05
2.212999999999999901e+01	1.317000000000000028e-04	4.410908136536398458e-05	1.220798991173040822e-04	-3.775739732726155075e-05
2.219000000000000128e+01	1.272000000000000019e-04	4.275615915906386675e-05	1.178790496638059055e-04	-3.656521849024857126e-05
2.226000000000000156e+01	1.228000000000000033e-04	4.142605960890480027e-05	1.131544891459933304e-04	-3.521886714230258438e-05
2.232000000000000028e+01	1.185999999999999961e-04	4.015300226534167531e-05	1.092508730264088413e-04	-3.410192253618917548e-05
2.237999999999999901e+01	1.145000000000000049e-04	3.889712686578963310e-05	1.054775429826958677e-04	-3.301823571015759750e-05
2.244999999999999929e+01	1.105000000000000025e-04	3.767224940219038185e-05	1.012345956079251357e-04	-3.179479469201858548e-05
2.251000000000000156e+01	1.066000000000000026e-04	3.646573167715136578e-05	9.772971598275116765e-05	-3.078015633052738755e-05
2.257000000000000028e+01	1.028999999999999940e-04	3.532479516918959043e-05	9.434242175934988276e-05	-2.979601249898850191e-05
2.264000000000000057e+01	9.930000000000000133e-05	3.420360404043411035e-05	9.053402210086498598e-05	-2.868525499766052026e-05
2.269999999999999929e+01	9.582000000000000077e-05	3.311557129233871644e-05	8.738855041133047018e-05	-2.776432829702886172e-05
2.276000000000000156e+01	9.244999999999999746e-05	3.205764505138048928e-05	8.434915056788166424e-05	-2.687133099938180097e-05
2.282999999999999829e+01	8.919000000000000495e-05	3.103020636873710081e-05	8.093266620272574732e-05	-2.586376584494513186e-05
2.289000000000000057e+01	8.605000000000000452e-05	3.004209505438008905e-05	7.811134179789712591e-05	-2.502862903241112166e-05
2.296000000000000085e+01	8.299999999999999815e-05	2.907310789033971271e-05	7.494016698649584953e-05	-2.408649859347174567e-05
2.301999999999999957e+01	8.006000000000000258e-05	2.813111242873422900e-05	7.232176002340933428e-05	-2.330575426192721278e-05
2.307999999999999829e+01	7.721999999999999589e-05	2.722237234263406543e-05	6.979230473012473161e-05	-2.254901565518466181e-05
2.314999999999999858e+01	7.446999999999999681e-05	2.633890518721740859e-05	6.694978951739331526e-05	-2.169558062972160451e-05
2.321000000000000085e+01	7.181000000000000534e-05	2.548102273162962335e-05	6.460304683546896594e-05	-2.098851225324062868e-05
2.328000000000000114e+01	6.925000000000000274e-05	2.464859853616175320e-05	6.196602756087749920e-05	-2.019121771042242718e-05
2.333999999999999986e+01	6.676999999999999938e-05	2.384297551753992956e-05	5.978926382534143543e-05	-1.953079528282033943e-05
2.341000000000000014e+01	6.436999999999999526e-05	2.305656844792754431e-05	5.734363900637772882e-05	-1.878625236724790762e-05
2.346999999999999886e+01	6.205999999999999874e-05	2.230081463615724420e-05	5.532505312490959196e-05	-1.816962755239478984e-05
2.353999999999999915e+01	5.981999999999999986e-05	2.156150722415508506e-05	5.305721890532317977e-05	-1.747454982178589446e-05
2.360000000000000142e+01	5.766000000000000021e-05	2.084620834574690484e-05	5.118553509094497431e-05	-1.689898252929362900e-05
2.366000000000000014e+01	5.556999999999999819e-05	2.015155493561467657e-05	4.937820560849506721e-05	-1.634150994395265321e-05
2.373000000000000043e+01	5.356000000000000219e-05	1.948141466321170814e-05	4.734814830305243672e-05	-1.571328789407209044e-05
2.378999999999999915e+01	5.161000000000000223e-05	1.883173395229800225e-05	4.567296160143627403e-05	-1.519320702115736308e-05
2.385999999999999943e+01	4.974000000000000150e-05	1.820396137469897029e-05	4.379138037475951653e-05	-1.460718940424310416e-05
2.392999999999999972e+01	4.792000000000000198e-05	1.758767344865466034e-05	4.198538945969206102e-05	-1.404279397128864160e-05
2.398999999999999844e+01	4.617000000000000010e-05	1.699603260560204730e-05	4.049537471629562849e-05	-1.357567682027856508e-05
2.405999999999999872e+01	4.448000000000000104e-05	1.642270531308813930e-05	3.882213504080575593e-05	-1.304948529919458834e-05
2.412000000000000099e+01	4.284999999999999801e-05	1.586788902490498201e-05	3.744169828140198931e-05	-1.261403780064640701e-05
2.419000000000000128e+01	4.127000000000000297e-05	1.532568437600200889e-05	3.589156527931342878e-05	-1.212357660758852676e-05
2.425000000000000000e+01	3.974999999999999720e-05	1.480483418150554602e-05	3.461285954750791753e-05	-1.171776874546050077e-05
2.432000000000000028e+01	3.829000000000000101e-05	1.430085127512346195e-05	3.317719575464096954e-05	-1.126078042894305893e-05
2.437999999999999901e+01	3.686999999999999766e-05	1.381094359095395151e-05	3.199302654030167106e-05	-1.088272369344769109e-05
2.444999999999999929e+01	3.550999999999999713e-05	1.333841126313570055e-05	3.066352601961825193e-05	-1.045702689960626241e-05
2.451999999999999957e+01	3.419000000000000300e-05	1.288009272159463227e-05	2.938797762957437616e-05	-1.004732728829921208e-05
2.457999999999999829e+01	3.292000000000000330e-05	1.243586845482502019e-05	2.833602847418153695e-05	-9.708467996570085192e-06
2.464999999999999858e+01	3.169000000000000321e-05	1.200415652308928503e-05	2.715522149426750052e-05	-9.327009552380214184e-06
2.471000000000000085e+01	3.051000000000000096e-05	1.158888002146657155e-05	2.618146984706657633e-05	-9.011547103496985898e-06
2.478000000000000114e+01	2.936999999999999832e-05	1.118638605480371290e-05	2.508844224507714865e-05	-8.656454858614667650e-06
2.485000000000000142e+01	2.826999999999999869e-05	1.079679933075886149e-05	2.404003591994467189e-05	-8.314838833203776794e-06
2.491000000000000014e+01	2.720999999999999867e-05	1.042024455699015784e-05	2.317560734085742310e-05	-8.032390368864246517e-06
2.498000000000000043e+01	2.618000000000000006e-05	1.005300648451536825e-05	2.220549813471985566e-05	-7.714542518831517707e-06
2.505000000000000071e+01	2.519999999999999928e-05	9.702879341968548518e-06	2.127511459198459524e-05	-7.408822325623321059e-06
2.510999999999999943e+01	2.424999999999999991e-05	9.360897457019458053e-06	2.050803438482405654e-05	-7.156088962193506752e-06
2.517999999999999972e+01	2.332999999999999855e-05	9.030007625442035968e-06	1.964726334788112353e-05	-6.871732326423599004e-06
2.525000000000000000e+01	2.245000000000000020e-05	8.712729403811032846e-06	1.882190022895446270e-05	-6.598294972916908053e-06
2.530999999999999872e+01	2.159999999999999987e-05	8.404049082388799434e-06	1.814154159104102145e-05	-6.372305042463623733e-06
2.537999999999999901e+01	2.076999999999999935e-05	8.102700532035003814e-06	1.737814733361943791e-05	-6.118079323633778408e-06
2.544999999999999929e+01	1.997999999999999844e-05	7.814119505534068030e-06	1.664619319594281793e-05	-5.873651876358274296e-06
2.551000000000000156e+01	1.921999999999999894e-05	7.536859740461673470e-06	1.604290391200159069e-05	-5.671675785636082765e-06
2.557999999999999829e+01	1.849000000000000085e-05	7.268748090404587116e-06	1.536611762618517445e-05	-5.444519332159320502e-06
2.564999999999999858e+01	1.777999999999999917e-05	7.007085442854349330e-06	1.471732495129859445e-05	-5.226170323183847719e-06
2.571999999999999886e+01	1.709999999999999891e-05	6.755881495430481923e-06	1.409535345721591527e-05	-5.016291123974087709e-06
2.578000000000000114e+01	1.643999999999999845e-05	6.511263959877529569e-06	1.358277501648452974e-05	-4.842900636423900199e-06
2.585000000000000142e+01	1.580999999999999940e-05	6.278174954499754388e-06	1.300783675758503934e-05	-4.647940004514478345e-06
2.592000000000000171e+01	1.520000000000000016e-05	6.050861761214954564e-06	1.245678853779710303e-05	-4.460591396077355955e-06
2.598999999999999844e+01	1.461000000000000073e-05	5.829488924849845836e-06	1.192863585013838384e-05	-4.280563110842897258e-06
2.605999999999999872e+01	1.404999999999999931e-05	5.619835144248746865e-06	1.142242119529897554e-05	-4.107573282075960778e-06
2.612000000000000099e+01	1.349999999999999949e-05	5.413091786354633591e-06	1.100533018768873163e-05	-3.964703508944966836e-06
2.619000000000000128e+01	1.297999999999999939e-05	5.217327321179431552e-06	1.053759139627768391e-05	-3.804109022195168714e-06
2.626000000000000156e+01	1.246999999999999919e-05	5.024571428256974806e-06	1.008937928613983153e-05	-3.649832933692665545e-06
2.632999999999999829e+01	1.199000000000000040e-05	4.842239594444737445e-06	9.659869342469327831e-06	-3.501628765605646043e-06
2.639999999999999858e+01	1.151999999999999982e-05	4.663733860866419340e-06	9.248287101805305289e-06	-3.359263547163654152e-06
2.646000000000000085e+01	1.107000000000000074e-05	4.492421911642205067e-06	8.909237266319471656e-06	-3.241721182778404848e-06
2.653000000000000114e+01	1.062999999999999987e-05	4.323680903166691500e-06	8.529089664358529554e-06	-3.109634162307097608e-06
2.660000000000000142e+01	1.022000000000000041e-05	4.166356996264402077e-06	8.164882228214443194e-06	-2.982781434961076450e-06
2.667000000000000171e+01	9.816000000000000547e-06	4.011293877546206393e-06	7.815934703794069025e-06	-2.860955877167209534e-06
2.673999999999999844e+01	9.429999999999999499e-06	3.862266609482226612e-06	7.481622956044889700e-06	-2.743965828789906961e-06
2.680999999999999872e+01	9.058000000000000350e-06	3.718273142945256818e-06	7.161368522931990042e-06	-2.631632244066315481e-06
2.687999999999999901e+01	8.699999999999999712e-06	3.579854570607582634e-06	6.854598552793825961e-06	-2.523777769454938449e-06
2.694999999999999929e+01	8.355999999999999279e-06	3.446025240089642971e-06	6.560744594882336763e-06	-2.420226412376814698e-06
2.701000000000000156e+01	8.025000000000000246e-06	3.316933588145646291e-06	6.318728724361275400e-06	-2.334762451093456878e-06
2.707999999999999829e+01	7.706000000000000420e-06	3.192201392614246778e-06	6.047438565702656958e-06	-2.238759878958076424e-06
2.714999999999999858e+01	7.400000000000000300e-06	3.072277081449522905e-06	5.787607908577415336e-06	-2.146605123908387746e-06
2.721999999999999886e+01	7.104999999999999737e-06	2.956364488630264205e-06	5.538764505385906209e-06	-2.058149559642318350e-06
2.728999999999999915e+01	6.822000000000000075e-06	2.844911118350118906e-06	5.300439705773425397e-06	-1.973245690408385871e-06
2.735999999999999943e+01	6.549000000000000317e-06	2.737114338264858034e-06	5.072183604118698682e-06	-1.891751478889979844e-06
2.742999999999999972e+01	6.287000000000000115e-06	2.633057748693461934e-06	4.853594092327955653e-06	-1.813538647969982097e-06
2.750000000000000000e+01	6.034999999999999817e-06	2.533092551804677616e-06	4.644280156156004156e-06	-1.738482190572187634e-06
2.757000000000000028e+01	5.793000000000000270e-06	2.436868353720135332e-06	4.443853718359966939e-06	-1.666458037649459740e-06
2.764000000000000057e+01	5.560000000000000130e-06	2.343991286086192240e-06	4.251930194313323363e-06	-1.597343219677100892e-06
2.771000000000000085e+01	5.336000000000000241e-06	2.254178216330838489e-06	4.068151178336028135e-06	-1.531022490789002178e-06
2.778000000000000114e+01	5.120000000000000107e-06	2.167659276271372935e-06	3.892191540318019362e-06	-1.467390400400853718e-06
2.785000000000000142e+01	4.913000000000000226e-06	2.084276271934038582e-06	3.723730648454088249e-06	-1.406342888913103555e-06
2.792000000000000171e+01	4.714000000000000098e-06	2.004207720022067603e-06	3.562450250022430638e-06	-1.347776668131073371e-06
2.798999999999999844e+01	4.522999999999999724e-06	1.926919051921217255e-06	3.408036682481296929e-06	-1.291589879708242441e-06
2.805999999999999872e+01	4.339000000000000300e-06	1.852287811639393592e-06	3.260205456292555468e-06	-1.237689421551098354e-06
2.812999999999999901e+01	4.162999999999999783e-06	1.781000295441581448e-06	3.118691927691211428e-06	-1.185988167245613418e-06
2.819999999999999929e+01	3.992999999999999717e-06	1.711729521469075727e-06	2.983233713192806174e-06	-1.136399724092474918e-06
2.826999999999999957e+01	3.829999999999999753e-06	1.645171139061222228e-06	2.853570352794285355e-06	-1.088838332169393234e-06
2.833999999999999986e+01	3.673999999999999891e-06	1.581343334751501893e-06	2.729447913683621788e-06	-1.043220262858802302e-06
2.841000000000000014e+01	3.522999999999999981e-06	1.519401733771223551e-06	2.610640012934378905e-06	-9.994702067687999735e-07
2.848000000000000043e+01	3.379000000000000174e-06	1.460223619854421861e-06	2.496930792949701884e-06	-9.575160998907091402e-07
2.855999999999999872e+01	3.239999999999999896e-06	1.402961154130790637e-06	2.372945871194342638e-06	-9.116759244886879357e-07
2.862999999999999901e+01	3.107000000000000068e-06	1.348061205708683713e-06	2.269442896486593742e-06	-8.733300709336591009e-07
2.869999999999999929e+01	2.979000000000000192e-06	1.295104618292669279e-06	2.170380509301090490e-06	-8.365602116181866073e-07
2.876999999999999957e+01	2.855999999999999845e-06	1.244104382263803426e-06	2.075579303620740122e-06	-8.013057188308106234e-07
2.883999999999999986e+01	2.737999999999999874e-06	1.195073488003143730e-06	1.984863550365368893e-06	-7.675071392328415416e-07
2.891000000000000014e+01	2.624000000000000203e-06	1.147436086352200164e-06	1.898058780412394572e-06	-7.351054454332221113e-07
2.898000000000000043e+01	2.516000000000000136e-06	1.102388216128625818e-06	1.814992095126896975e-06	-7.040421335358573995e-07
2.905000000000000071e+01	2.410999999999999871e-06	1.058470335851909077e-06	1.735503262842685256e-06	-6.742627179880386409e-07
2.912999999999999901e+01	2.310999999999999981e-06	1.016436580443666166e-06	1.648854212277791156e-06	-6.417376076520733617e-07
2.919999999999999929e+01	2.214999999999999969e-06	9.761315849464575374e-07	1.576546856857609844e-06	-6.145431312151192351e-07
2.926999999999999957e+01	2.122000000000000181e-06	9.368624713022291936e-07	1.507367466515731995e-06	-5.884784072735309512e-07
2.933999999999999986e+01	2.033999999999999923e-06	8.997719888987876940e-07	1.441176579591615796e-06	-5.634956148900204598e-07
2.941000000000000014e+01	1.947999999999999814e-06	8.633030817951556871e-07	1.377848884871120071e-06	-5.395514870085470702e-07
2.948000000000000043e+01	1.867000000000000082e-06	8.290228518269949140e-07	1.317267565722944788e-06	-5.166054989022155482e-07
2.955999999999999872e+01	1.788000000000000076e-06	7.953889077501647072e-07	1.251246036766731793e-06	-4.915521549336719863e-07
2.962999999999999901e+01	1.712999999999999947e-06	7.634098804849398284e-07	1.196160559366407237e-06	-4.706099947144942425e-07
2.969999999999999929e+01	1.641000000000000043e-06	7.327437477318519996e-07	1.143462692186280460e-06	-4.505414465652220821e-07
2.976999999999999957e+01	1.571999999999999942e-06	7.032043140290879343e-07	1.093053972270964641e-06	-4.313120286212192179e-07
2.985000000000000142e+01	1.504999999999999990e-06	6.744496148122062714e-07	1.038125901038525493e-06	-4.103205270454998472e-07
2.992000000000000171e+01	1.441999999999999916e-06	6.473823949621119217e-07	9.923052571740977986e-07	-3.927778702415346245e-07
2.998999999999999844e+01	1.380999999999999992e-06	6.211128422439303154e-07	9.484791061014573085e-07	-3.759708969188131848e-07
3.005999999999999872e+01	1.322000000000000006e-06	5.956458063999220498e-07	9.065593360499532515e-07	-3.598685835396074749e-07
3.014000000000000057e+01	1.266000000000000034e-06	5.714375096128010771e-07	8.608853036904055800e-07	-3.422932910696915449e-07
3.021000000000000085e+01	1.212000000000000000e-06	5.480430457651296891e-07	8.227899223550356129e-07	-3.276084463665023495e-07
3.028000000000000114e+01	1.159999999999999905e-06	5.254672645991692240e-07	7.863599899755816534e-07	-3.135427334705048338e-07
3.035000000000000142e+01	1.111000000000000035e-06	5.041688131687640385e-07	7.515204696523609030e-07	-3.000695023328875015e-07
3.042999999999999972e+01	1.063000000000000029e-06	4.832457548833857411e-07	7.135627631407794789e-07	-2.853654201663015548e-07
3.050000000000000000e+01	1.018000000000000037e-06	4.635525681414353279e-07	6.819064067576843472e-07	-2.730814224241093743e-07
3.057000000000000028e+01	9.742999999999999298e-07	4.444410213811745399e-07	6.516385269511295151e-07	-2.613175756665824292e-07
3.064999999999999858e+01	9.323999999999999582e-07	4.260813809704902137e-07	6.186685735567718347e-07	-2.484819961628642127e-07
3.071999999999999886e+01	8.923000000000000161e-07	4.084264947128975501e-07	5.911716897072601807e-07	-2.377593846262419991e-07
3.078999999999999915e+01	8.538999999999999898e-07	3.915401193986232132e-07	5.648802447178919730e-07	-2.274910595021608732e-07
3.087000000000000099e+01	8.170999999999999780e-07	3.753266111820732275e-07	5.362450590731757297e-07	-2.162889221662547735e-07
3.094000000000000128e+01	7.817999999999999729e-07	3.596986977965569931e-07	5.123694673469263255e-07	-2.069333788398540640e-07
3.101999999999999957e+01	7.479999999999999746e-07	3.447522424807705474e-07	4.863660810007780047e-07	-1.967275403319859729e-07
3.108999999999999986e+01	7.155999999999999757e-07	3.303562213646240773e-07	4.646825471622176394e-07	-1.882035318745067802e-07
3.116000000000000014e+01	6.844999999999999685e-07	3.165522036674994004e-07	4.439534731272897293e-07	-1.800425705648724766e-07
3.123999999999999844e+01	6.547999999999999606e-07	3.033086776117039534e-07	4.213806267033532627e-07	-1.711415302060825343e-07
3.130999999999999872e+01	6.263000000000000429e-07	2.905773189797065871e-07	4.025627249959488115e-07	-1.637093555266038684e-07
3.139000000000000057e+01	5.990000000000000036e-07	2.783954130518916091e-07	3.820704663261753702e-07	-1.556032219278465887e-07
3.146000000000000085e+01	5.728999999999999486e-07	2.666949883810673146e-07	3.649853537030052307e-07	-1.488343816911313719e-07
3.153000000000000114e+01	5.478999999999999762e-07	2.554682796061131143e-07	3.486552003498978277e-07	-1.423552825201900880e-07
3.160999999999999943e+01	5.238999999999999730e-07	2.446710616964090658e-07	3.308756122043651477e-07	-1.352901996331910058e-07
3.167999999999999972e+01	5.009000000000000450e-07	2.343055863180051404e-07	3.160558585677426751e-07	-1.293922086688554756e-07
3.176000000000000156e+01	4.788999999999999803e-07	2.243741051369509124e-07	2.999195854903059529e-07	-1.229605605871896331e-07
3.182999999999999829e+01	4.578999999999999908e-07	2.148788698192964060e-07	2.864685650158320842e-07	-1.175911573876654445e-07
3.191000000000000014e+01	4.377000000000000085e-07	2.057533984815444152e-07	2.718249552846226407e-07	-1.117369146770222072e-07
3.198000000000000043e+01	4.183999999999999878e-07	1.969707577336371949e-07	2.596209995646476364e-07	-1.068506759397372960e-07
3.206000000000000227e+01	3.999999999999999819e-07	1.886087859388669418e-07	2.463358489091070628e-07	-1.015236568416367643e-07
3.213000000000000256e+01	3.822999999999999756e-07	1.805497844713566259e-07	2.352628163137114647e-07	-9.707714608518500821e-08
3.221000000000000085e+01	3.653999999999999765e-07	1.728426318048958568e-07	2.232085028535551710e-07	-9.222955071852230774e-08
3.228000000000000114e+01	3.491999999999999770e-07	1.654417519092348151e-07	2.131634667224254645e-07	-8.818408050664344309e-08
3.235999999999999943e+01	3.336999999999999772e-07	1.583487209506083486e-07	2.022303982747704400e-07	-8.377458219799340863e-08
3.242999999999999972e+01	3.188000000000000224e-07	1.515175876210917042e-07	1.931198730905323247e-07	-8.009486501774773926e-08
3.250999999999999801e+01	3.047000000000000219e-07	1.450273161170019319e-07	1.832026515010705793e-07	-7.608366811524743013e-08
3.257999999999999829e+01	2.911000000000000060e-07	1.387726439372603493e-07	1.749388540208329363e-07	-7.273649778252148852e-08
3.265999999999999659e+01	2.780999999999999822e-07	1.327840378555720799e-07	1.659455236388753542e-07	-6.908868849484937703e-08
3.274000000000000199e+01	2.657000000000000035e-07	1.270475086749147431e-07	1.574101042657328551e-07	-6.562141863809389749e-08
3.281000000000000227e+01	2.538000000000000095e-07	1.215478778567112794e-07	1.502983724122305667e-07	-6.272846847853815354e-08
3.289000000000000057e+01	2.424000000000000000e-07	1.162562201524752970e-07	1.425581380198018529e-07	-5.957554326208327677e-08
3.296000000000000085e+01	2.315000000000000017e-07	1.112022806480754449e-07	1.361095946876834468e-07	-5.694516659492248900e-08
3.303999999999999915e+01	2.210999999999999880e-07	1.063597668122528404e-07	1.290929396398413500e-07	-5.407913069225546297e-08
3.311999999999999744e+01	2.111000000000000043e-07	1.017077266037386004e-07	1.224345432762283570e-07	-5.135547727776144831e-08
3.318999999999999773e+01	2.016000000000000053e-07	9.727031058429287900e-08	1.168873863311204029e-07	-4.908333545649591428e-08
3.327000000000000313e+01	1.925000000000000098e-07	9.302411874750548170e-08	1.108510336470431398e-07	-4.660753087328545488e-08
3.334000000000000341e+01	1.837999999999999915e-07	8.894725219766600070e-08	1.058229277539866764e-07	-4.454250231212350554e-08
3.342000000000000171e+01	1.755000000000000032e-07	8.505218170058897861e-08	1.003527110345556447e-07	-4.229291036606221362e-08
3.350000000000000000e+01	1.675000000000000109e-07	8.130087719404284552e-08	9.516252478000346846e-08	-4.015547420808463189e-08
3.357000000000000028e+01	1.598999999999999958e-07	7.772278354175627189e-08	9.083906006190449266e-08	-3.837265940435381174e-08
3.364999999999999858e+01	1.527000000000000108e-07	7.432886462534121068e-08	8.613514544213626282e-08	-3.643045706215212055e-08
3.372999999999999687e+01	1.456999999999999878e-07	7.102246046272990365e-08	8.167254441650971757e-08	-3.458534151245205566e-08
3.379999999999999716e+01	1.390999999999999949e-07	6.790161667663615461e-08	7.795620458439996500e-08	-3.304678803522333238e-08
3.388000000000000256e+01	1.326999999999999905e-07	6.487705759493515097e-08	7.391351245368573507e-08	-3.137098863403962352e-08
3.396000000000000085e+01	1.266999999999999897e-07	6.203143668216408675e-08	7.007786074934325667e-08	-2.977887851835370593e-08
3.403000000000000114e+01	1.209000000000000040e-07	5.927555909523587405e-08	6.688352733076694493e-08	-2.845129774215268898e-08
3.410999999999999943e+01	1.152999999999999935e-07	5.660984052634429875e-08	6.340920631565975998e-08	-2.700553420735566472e-08
3.418999999999999773e+01	1.100000000000000056e-07	5.408386381660739385e-08	6.011383443598708644e-08	-2.563240136374886233e-08
3.427000000000000313e+01	1.050000000000000005e-07	5.169825250431585143e-08	5.698792778809797673e-08	-2.432816308394301669e-08
3.434000000000000341e+01	1.001999999999999973e-07	4.940432441477162699e-08	5.438473455783502915e-08	-2.324069158377698683e-08
3.442000000000000171e+01	9.553999999999999392e-08	4.716735423868403293e-08	5.155349723867114839e-08	-2.205650861894094290e-08
3.450000000000000000e+01	9.112999999999999612e-08	4.505330828575988442e-08	4.886843527682640878e-08	-2.093199637482713763e-08
3.457999999999999829e+01	8.692000000000000011e-08	4.303216722875265068e-08	4.632202895848480640e-08	-1.986416929137138895e-08
3.464999999999999858e+01	8.289999999999999455e-08	4.109938905309461707e-08	4.420180200215594776e-08	-1.897399245636705413e-08
3.472999999999999687e+01	7.905999999999999458e-08	3.925040403140514328e-08	4.189584400082089733e-08	-1.800468830135089148e-08
3.481000000000000227e+01	7.540000000000000019e-08	3.748123306562898766e-08	3.970907531757157369e-08	-1.708431607973868652e-08
3.489000000000000057e+01	7.189000000000000383e-08	3.578622389663078471e-08	3.763554743312031666e-08	-1.621049602585916829e-08
3.496999999999999886e+01	6.855000000000000172e-08	3.417109344677603336e-08	3.566935225276930864e-08	-1.538086454137883205e-08
3.504999999999999716e+01	6.535999999999999764e-08	3.262243795221524497e-08	3.380468699648511116e-08	-1.459309932753842476e-08
3.511999999999999744e+01	6.230999999999999349e-08	3.114329369801407070e-08	3.225236120953940338e-08	-1.393652894071719608e-08
3.520000000000000284e+01	5.940000000000000250e-08	2.972999393261290449e-08	3.056463122420140316e-08	-1.322186031556573357e-08
3.528000000000000114e+01	5.662000000000000011e-08	2.837454870563641965e-08	2.896454575511039288e-08	-1.254346782366825662e-08
3.535999999999999943e+01	5.396999999999999954e-08	2.708391912928024010e-08	2.744747163846994582e-08	-1.189948415394362909e-08
3.543999999999999773e+01	5.144000000000000269e-08	2.584695079634362079e-08	2.600891928092553990e-08	-1.128809847219208688e-08
3.552000000000000313e+01	4.903000000000000295e-08	2.466997204312714860e-08	2.464500602739399702e-08	-1.070773747284585718e-08
3.559000000000000341e+01	4.671999999999999748e-08	2.353734187348820531e-08	2.350992179326852822e-08	-1.022419936561427578e-08
3.567000000000000171e+01	4.453000000000000236e-08	2.246488026215286679e-08	2.227607814250457039e-08	-9.697999459431954274e-09
3.575000000000000000e+01	4.242999999999999679e-08	2.143240073430917205e-08	2.110638175144581473e-08	-9.198565147487054783e-09
3.582999999999999829e+01	4.042999999999999873e-08	2.044782973180283387e-08	1.999738400136081830e-08	-8.724494648582484327e-09
3.590999999999999659e+01	3.851999999999999685e-08	1.950851779424854174e-08	1.894611322410236493e-08	-8.274574391446381352e-09
3.599000000000000199e+01	3.668999999999999965e-08	1.860501254303912298e-08	1.794970083219776299e-08	-7.847631700287134495e-09
3.607000000000000028e+01	3.495999999999999673e-08	1.774995506231847611e-08	1.700529714266428803e-08	-7.442501625404343662e-09
3.614999999999999858e+01	3.330000000000000040e-08	1.692828517031479998e-08	1.611007647281830532e-08	-7.058028965648407979e-09
3.622999999999999687e+01	3.172000000000000213e-08	1.614705750996732031e-08	1.526145326687709825e-08	-6.693154120259874446e-09
3.631000000000000227e+01	3.020999999999999721e-08	1.539757834092257660e-08	1.445715693309187200e-08	-6.346942815240330123e-09
3.639000000000000057e+01	2.876999999999999888e-08	1.468190360748915373e-08	1.369495270398011453e-08	-6.018475216813797360e-09
3.646999999999999886e+01	2.740000000000000051e-08	1.400016667757923624e-08	1.297262038192603035e-08	-5.706837486665389173e-09
3.654999999999999716e+01	2.609000000000000069e-08	1.334738501836971666e-08	1.228797359480386690e-08	-5.411129490243007993e-09
3.663000000000000256e+01	2.483999999999999942e-08	1.272367294521389438e-08	1.163908265018653575e-08	-5.130554022481842466e-09
3.671000000000000085e+01	2.365000000000000002e-08	1.212914477346507045e-08	1.102419531140645110e-08	-4.864385086591625692e-09
3.678999999999999915e+01	2.251999999999999916e-08	1.156391481847654093e-08	1.044157383034461612e-08	-4.611902643475912135e-09
3.686999999999999744e+01	2.143999999999999875e-08	1.102295609145447624e-08	9.889491668248539489e-09	-4.372391297533987687e-09
3.695000000000000284e+01	2.040999999999999880e-08	1.050636385519328896e-08	9.366272042531608752e-09	-4.145155847690357155e-09
3.703000000000000114e+01	1.942999999999999928e-08	1.001423337248739826e-08	8.870469830180450840e-09	-3.929594676775554470e-09
3.710999999999999943e+01	1.848999999999999881e-08	9.541499549425200924e-09	8.400727523989228139e-09	-3.725141634987795121e-09
3.718999999999999773e+01	1.759999999999999878e-08	9.093405303801211812e-09	7.955696389445426257e-09	-3.531234229075514037e-09
3.727000000000000313e+01	1.675000000000000109e-08	8.664872839997904253e-09	7.534036335056661955e-09	-3.347313569184923598e-09
3.735000000000000142e+01	1.593999999999999914e-08	8.255978368250812277e-09	7.134473262252199932e-09	-3.172847679726229132e-09
3.742999999999999972e+01	1.516999999999999952e-08	7.866798098795468258e-09	6.755915724955480576e-09	-3.007378918441129081e-09
3.750999999999999801e+01	1.442999999999999918e-08	7.491383014458144715e-09	6.397312223943184116e-09	-2.850465968709872888e-09
3.759000000000000341e+01	1.372999999999999953e-08	7.136695382134997488e-09	6.057617912484805903e-09	-2.701670305360761850e-09
3.767000000000000171e+01	1.307000000000000057e-08	6.801935571703200553e-09	5.735795285175694372e-09	-2.560556476157536086e-09
3.775000000000000000e+01	1.242999999999999947e-08	6.476758621039410685e-09	5.430882599673762208e-09	-2.426720114721535713e-09
3.784000000000000341e+01	1.181999999999999930e-08	6.165737144275614208e-09	5.107034377568286243e-09	-2.284416543637607549e-09
3.792000000000000171e+01	1.124999999999999982e-08	5.875549351975523447e-09	4.835317438410642327e-09	-2.164888933351846629e-09
3.800000000000000000e+01	1.069999999999999986e-08	5.595095685213970897e-09	4.577957677356987320e-09	-2.051560908197361291e-09
3.807999999999999829e+01	1.017999999999999917e-08	5.329061918775697908e-09	4.334157707829394307e-09	-1.944095676536954315e-09
3.815999999999999659e+01	9.676999999999999567e-09	5.071895444181802266e-09	4.103209051083521451e-09	-1.842193155170203286e-09
3.824000000000000199e+01	9.202999999999999756e-09	4.828776594457612479e-09	3.884478613894990455e-09	-1.745584393360484102e-09
3.832000000000000028e+01	8.751000000000000076e-09	4.597171667946790846e-09	3.677339470596123381e-09	-1.654003032163998295e-09
3.840999999999999659e+01	8.321000000000000527e-09	4.376083465264391405e-09	3.457387543698358011e-09	-1.556653785784419307e-09
3.849000000000000199e+01	7.911999999999999975e-09	4.166011740803426949e-09	3.272827832888787058e-09	-1.474883682516533473e-09
3.857000000000000028e+01	7.521999999999999461e-09	3.965002625782904806e-09	3.098029387907716821e-09	-1.397362450461372990e-09
3.864999999999999858e+01	7.150999999999999811e-09	3.773982305504660059e-09	2.932506574064868164e-09	-1.323882540777148103e-09
3.872999999999999687e+01	6.797999999999999893e-09	3.591609306618229845e-09	2.775776852065722210e-09	-1.254237725895243000e-09
3.882000000000000028e+01	6.460999999999999919e-09	3.417664293756348598e-09	2.609369391828151487e-09	-1.180216293129280196e-09
3.889999999999999858e+01	6.141999999999999677e-09	3.252469486104251500e-09	2.469755866811389103e-09	-1.118050257063020790e-09
3.897999999999999687e+01	5.836999999999999592e-09	3.094328051220790168e-09	2.337550556831789553e-09	-1.059126462790425751e-09
3.906000000000000227e+01	5.546999999999999973e-09	2.944115194379029891e-09	2.212380486010022016e-09	-1.003284586149546470e-09
3.914000000000000057e+01	5.271999999999999993e-09	2.801200506820041242e-09	2.093874945677788829e-09	-9.503652773599471564e-10
3.922999999999999687e+01	5.009000000000000384e-09	2.664351230249050957e-09	1.968063981038098715e-09	-8.941273779963008653e-10
3.931000000000000227e+01	4.760000000000000106e-09	2.534653129582297174e-09	1.862525900917194112e-09	-8.469047569553259563e-10
3.939000000000000057e+01	4.523000000000000201e-09	2.411325454050755141e-09	1.762605122900088147e-09	-8.021536604912786280e-10
3.947999999999999687e+01	4.297000000000000361e-09	2.293320024240710758e-09	1.656552661819079657e-09	-7.546090218299015869e-10
3.956000000000000227e+01	4.081999999999999759e-09	2.180930711439181246e-09	1.567621234727835277e-09	-7.147003653174679854e-10
3.964000000000000057e+01	3.878000000000000050e-09	2.074176568205050527e-09	1.483420063886354759e-09	-6.768797716216600380e-10
3.971999999999999886e+01	3.683000000000000206e-09	1.972005777817908211e-09	1.403696225804109365e-09	-6.410376583884530330e-10
3.981000000000000227e+01	3.498000000000000121e-09	1.875171897849101314e-09	1.319082761129209948e-09	-6.029602531594136937e-10
3.989000000000000057e+01	3.322999999999999795e-09	1.783278230928669100e-09	1.248140514075271335e-09	-5.710039466634404518e-10
3.996999999999999886e+01	3.155999999999999855e-09	1.695480286817868103e-09	1.180990324157768188e-09	-5.407282682524959629e-10
4.006000000000000227e+01	2.996999999999999887e-09	1.611791921923158886e-09	1.109713193129774984e-09	-5.085614158061674806e-10
4.014000000000000057e+01	2.845999999999999891e-09	1.532226992651001805e-09	1.049942493464287540e-09	-4.815617646709289861e-10
4.022999999999999687e+01	2.701999999999999975e-09	1.456260398931569285e-09	9.865175150246915637e-10	-4.528841205281134535e-10
4.031000000000000227e+01	2.565000000000000138e-09	1.383904265120514035e-09	9.333478602636975982e-10	-4.288205152776955875e-10
4.039000000000000057e+01	2.435999999999999860e-09	1.315710826750315886e-09	8.830246904381164418e-10	-4.060250013507894056e-10
4.047999999999999687e+01	2.311999999999999874e-09	1.250071874646147420e-09	8.296142096663734816e-10	-3.818086402865625459e-10
4.056000000000000227e+01	2.194999999999999968e-09	1.188078600816776815e-09	7.848346916509172315e-10	-3.614867158570411678e-10
4.064000000000000057e+01	2.082999999999999941e-09	1.128659443162588066e-09	7.424596209864056439e-10	-3.422391054193784438e-10
4.072999999999999687e+01	1.977999999999999994e-09	1.072907903093426488e-09	6.975032744822722353e-10	-3.218000682350972704e-10
4.081000000000000227e+01	1.877000000000000032e-09	1.019098742534899638e-09	6.598159556872878018e-10	-3.046501072206475524e-10
4.089999999999999858e+01	1.780999999999999950e-09	9.680047448223175822e-10	6.198217627825358211e-10	-2.864339704886583596e-10
4.097999999999999687e+01	1.689999999999999954e-09	9.195203703264726152e-10	5.862968160377646768e-10	-2.711504905717726240e-10
4.107000000000000028e+01	1.604000000000000044e-09	8.736542793014027698e-10	5.507338041419056966e-10	-2.549231214529288147e-10
4.114999999999999858e+01	1.521999999999999914e-09	8.298698824069228387e-10	5.209285249286919900e-10	-2.413106512763327756e-10
4.122999999999999687e+01	1.443999999999999977e-09	7.880907384673925264e-10	4.927232175182014294e-10	-2.284180925721610447e-10
4.132000000000000028e+01	1.370000000000000025e-09	7.484947868357758739e-10	4.627960186995316087e-10	-2.147263991274168726e-10
4.139999999999999858e+01	1.300000000000000060e-09	7.110010830043322668e-10	4.377141116670511458e-10	-2.032412044503742893e-10
4.149000000000000199e+01	1.232999999999999981e-09	6.750690539160198791e-10	4.111113302554634826e-10	-1.910487376249480745e-10
4.157000000000000028e+01	1.168999999999999996e-09	6.406364034767928975e-10	3.888181156121980115e-10	-1.808223555599988946e-10
4.165999999999999659e+01	1.108999999999999996e-09	6.083954323944366164e-10	3.651673583324672859e-10	-1.699638208175742622e-10
4.174000000000000199e+01	1.052000000000000090e-09	5.777327060079370335e-10	3.453443307907435894e-10	-1.608547935027396838e-10
4.182999999999999829e+01	9.976999999999999772e-10	5.484308923554632497e-10	3.243200836707078713e-10	-1.511853714250159132e-10
4.190999999999999659e+01	9.462000000000001033e-10	5.206678788284551944e-10	3.067047356951893517e-10	-1.430766877384514223e-10
4.200000000000000000e+01	8.971999999999999623e-10	4.942225229533049981e-10	2.880224211478827548e-10	-1.344694423042736092e-10
4.209000000000000341e+01	8.506999999999999678e-10	4.690500396696319431e-10	2.704676935734507439e-10	-1.263744381998337709e-10
4.217000000000000171e+01	8.065999999999999857e-10	4.452003351347046220e-10	2.557570139756525066e-10	-1.195851479767826054e-10
4.225999999999999801e+01	7.646999999999999546e-10	4.224711115877017094e-10	2.401576144370665775e-10	-1.123795523113096340e-10
4.234000000000000341e+01	7.249999999999999779e-10	4.009567715711383387e-10	2.270892286895680361e-10	-1.063379174597967809e-10
4.242999999999999972e+01	6.871999999999999637e-10	3.804087946616418129e-10	2.132303321986328008e-10	-9.992543804618424739e-11
4.250999999999999801e+01	6.514000000000000460e-10	3.609673095430473931e-10	2.016163574857526977e-10	-9.454722828912667716e-11
4.260000000000000142e+01	6.173999999999999566e-10	3.424473331891062794e-10	1.893002174280309387e-10	-8.883911947971943063e-11
4.268999999999999773e+01	5.852000000000000058e-10	3.249251335703788607e-10	1.777337585300815843e-10	-8.347371408748109207e-11
4.277000000000000313e+01	5.546000000000000287e-10	3.082230369150245224e-10	1.680451094990262420e-10	-7.897563125560662849e-11
4.285999999999999943e+01	5.256000000000000255e-10	2.923791829818258882e-10	1.577710924450341025e-10	-7.420187749664553810e-11
4.293999999999999773e+01	4.980000000000000380e-10	2.773134586474303001e-10	1.491625101646446075e-10	-7.019871560469171257e-11
4.303000000000000114e+01	4.718999999999999938e-10	2.630247669463261683e-10	1.400351247011095160e-10	-6.595083959808776107e-11
4.311999999999999744e+01	4.470999999999999863e-10	2.494600262947644018e-10	1.314646742046642593e-10	-6.195870055678758525e-11
4.320000000000000284e+01	4.236000000000000158e-10	2.365682797579862164e-10	1.242864087841924874e-10	-5.861231962128561876e-11
4.328999999999999915e+01	4.012999999999999997e-10	2.243228999415764669e-10	1.166749892681267445e-10	-5.506117627385222523e-11
4.338000000000000256e+01	3.801000000000000109e-10	2.126917515295522657e-10	1.095261053208983880e-10	-5.172302844340093917e-11
4.346000000000000085e+01	3.600999999999999766e-10	2.016875073603221938e-10	1.035386751616892686e-10	-4.892497612485119149e-11
4.354999999999999716e+01	3.410999999999999905e-10	1.912230856927844978e-10	9.719234741109996942e-11	-4.595682671950632995e-11
4.364000000000000057e+01	3.230000000000000220e-10	1.812439327000033583e-10	9.123373715251502824e-11	-4.316766475958630817e-11
4.371999999999999886e+01	3.058999999999999983e-10	1.718252771220541411e-10	8.624229841014053603e-11	-4.082940150384790501e-11
4.381000000000000227e+01	2.896999999999999922e-10	1.628762036120476302e-10	8.095050892099067289e-11	-3.834850941747677639e-11
4.389999999999999858e+01	2.743000000000000247e-10	1.543604892140949075e-10	7.598255531421574892e-11	-3.601750071175833076e-11
4.399000000000000199e+01	2.598000000000000231e-10	1.463357072970394389e-10	7.131907219946784480e-11	-3.382753279917605556e-11
4.407000000000000028e+01	2.458999999999999987e-10	1.386341260606763677e-10	6.741379607990879786e-11	-3.199219307735548502e-11
4.415999999999999659e+01	2.328999999999999919e-10	1.314259714583734892e-10	6.327352747620270107e-11	-3.004493513232430812e-11
4.425000000000000000e+01	2.204000000000000092e-10	1.244994425438786303e-10	5.938635303485269552e-11	-2.821523207540869378e-11
4.434000000000000341e+01	2.086999999999999876e-10	1.179987960554514831e-10	5.573769890867874592e-11	-2.649639978431013341e-11
4.442000000000000171e+01	1.974999999999999901e-10	1.117689499372850468e-10	5.268297814901137810e-11	-2.505625400644933122e-11
4.450999999999999801e+01	1.870000000000000005e-10	1.059239712820631274e-10	4.944541307516123277e-11	-2.352875126560896581e-11
4.460000000000000142e+01	1.770000000000000092e-10	1.003515596889256155e-10	4.640555369280604901e-11	-2.209339484023320527e-11
4.468999999999999773e+01	1.674999999999999903e-10	9.505249458073594222e-11	4.355209423166612303e-11	-2.074498003492897760e-11
4.478000000000000114e+01	1.584999999999999955e-10	9.002755538035748717e-11	4.087415533743694214e-11	-1.947849546015007082e-11
4.485999999999999943e+01	1.499999999999999990e-10	8.527752151065368156e-11	3.863237188809459865e-11	-1.841748458708536948e-11
4.495000000000000284e+01	1.418999999999999960e-10	8.074626875195658457e-11	3.625653520117465723e-11	-1.729219750438907641e-11
4.503999999999999915e+01	1.342999999999999912e-10	7.649137624661250497e-11	3.402612592641015211e-11	-1.623497243692460867e-11
4.513000000000000256e+01	1.270000000000000009e-10	7.239960828632524413e-11	3.193287258376798656e-11	-1.524198399142544449e-11
4.521999999999999886e+01	1.202000000000000089e-10	6.858555157902088700e-11	2.996866854684999580e-11	-1.430948204995516271e-11
4.531000000000000227e+01	1.137000000000000054e-10	6.493576257030636217e-11	2.812545516051623392e-11	-1.343373868369274706e-11
4.539000000000000057e+01	1.075000000000000036e-10	6.145070891389970770e-11	2.658218645956731053e-11	-1.269997485985775252e-11
4.547999999999999687e+01	1.016999999999999952e-10	5.818807367519568170e-11	2.494677133214403734e-11	-1.192184114895891956e-11
4.557000000000000028e+01	9.620000000000000126e-11	5.509121301928406444e-11	2.341219013857291253e-11	-1.119112341969912011e-11
4.565999999999999659e+01	9.098000000000000532e-11	5.214913073293787433e-11	2.197241371409335807e-11	-1.050502088357123269e-11
4.575000000000000000e+01	8.603999999999999446e-11	4.935729577124452097e-11	2.062144823443137817e-11	-9.860749167463630839e-12
4.584000000000000341e+01	8.136000000000000391e-11	4.671486520281098278e-11	1.935346228399035699e-11	-9.255598554172020556e-12
4.592999999999999972e+01	7.693999999999999487e-11	4.421699159477713507e-11	1.816354780619922556e-11	-8.687282764796992608e-12
4.602000000000000313e+01	7.273999999999999903e-11	4.184107168410422781e-11	1.704720447796123032e-11	-8.153702618596066029e-12
4.610999999999999943e+01	6.876999999999999878e-11	3.959320575373648453e-11	1.599995955997183733e-11	-7.652771788638722496e-12
4.620000000000000284e+01	6.501999999999999881e-11	3.746423587370404946e-11	1.501736635650348156e-11	-7.182416094465927619e-12
4.628000000000000114e+01	6.146000000000000025e-11	3.544491520209557448e-11	1.419480761966023291e-11	-6.788394837691664657e-12
4.636999999999999744e+01	5.809999999999999841e-11	3.353734182978927315e-11	1.332345752983571123e-11	-6.370711594313979188e-12
4.646000000000000085e+01	5.492000000000000267e-11	3.173978486067814103e-11	1.250610485304409349e-11	-5.978621334262572793e-12
4.654999999999999716e+01	5.190999999999999833e-11	3.003019297858073986e-11	1.173943559861359702e-11	-5.610571968420422364e-12
4.664000000000000057e+01	4.906000000000000300e-11	2.838145381485593012e-11	1.102015590224769108e-11	-5.265020826588106590e-12
4.672999999999999687e+01	4.636000000000000198e-11	2.684625635506994372e-11	1.034521243243357801e-11	-4.940536578016531311e-12
4.682000000000000028e+01	4.381000000000000174e-11	2.539489015437029521e-11	9.712061199168216988e-12	-4.635923534367688278e-12
4.690999999999999659e+01	4.140000000000000050e-11	2.402181265017276051e-11	9.118238913452053288e-12	-4.350023435021841245e-12
4.700000000000000000e+01	3.911000000000000117e-11	2.271565004217430078e-11	8.561296341984979530e-12	-4.081684627867143183e-12
4.709000000000000341e+01	3.694999999999999906e-11	2.148242409368256640e-11	8.038805201670117047e-12	-3.829765270609720165e-12
4.717999999999999972e+01	3.490999999999999887e-11	2.031654028058911515e-11	7.548598574516773396e-12	-3.593244981669640673e-12
4.727000000000000313e+01	3.297999999999999882e-11	1.919333997289684833e-11	7.088829747136303601e-12	-3.371252165357775564e-12
4.735999999999999943e+01	3.114999999999999712e-11	1.814632103322415434e-11	6.657681734451218405e-12	-3.162929110756310565e-12
4.746000000000000085e+01	2.943000000000000203e-11	1.716133260647319461e-11	6.209998887881647077e-12	-2.946454331242395944e-12
4.754999999999999716e+01	2.778999999999999851e-11	1.622105418456827463e-11	5.833378762866894206e-12	-2.764207314338250640e-12
4.764000000000000057e+01	2.624999999999999983e-11	1.533730990102240831e-11	5.480104920824356786e-12	-2.593138431064443455e-12
4.772999999999999687e+01	2.478999999999999918e-11	1.449857584446256241e-11	5.148831341694259633e-12	-2.432609856171767404e-12
4.782000000000000028e+01	2.340999999999999981e-11	1.370499057895334785e-11	4.838221137341471126e-12	-2.281988079519658476e-12
4.790999999999999659e+01	2.210999999999999848e-11	1.294392745410758172e-11	4.546944905894564585e-12	-2.140643138171553374e-12
4.800000000000000000e+01	2.087000000000000134e-11	1.223003961975730226e-11	4.273718490328831704e-12	-2.007966298831754666e-12
4.809000000000000341e+01	1.970999999999999902e-11	1.156164698661916371e-11	4.017475260158912920e-12	-1.883450738817466514e-12
4.817999999999999972e+01	1.861000000000000088e-11	1.092714481428245687e-11	3.777227245983247376e-12	-1.766626513677274631e-12
4.827000000000000313e+01	1.755999999999999869e-11	1.032075960005528571e-11	3.551992038293408842e-12	-1.657026322882393961e-12
4.836999999999999744e+01	1.657999999999999923e-11	9.754344344964110600e-12	3.318150372879038800e-12	-1.543155902093085540e-12
4.846000000000000085e+01	1.564999999999999895e-11	9.216242347073996066e-12	3.121467354009770249e-12	-1.447311806237531355e-12
4.854999999999999716e+01	1.477000000000000108e-11	8.698012745449388225e-12	2.937048549582687645e-12	-1.357382845438608485e-12
4.864000000000000057e+01	1.394000000000000078e-11	8.217276270305954163e-12	2.764169868847806887e-12	-1.273023311333755162e-12
4.872999999999999687e+01	1.315999999999999966e-11	7.765083992471255868e-12	2.602111207100284514e-12	-1.193889398495875991e-12
4.882000000000000028e+01	1.242000000000000080e-11	7.335616221231860347e-12	2.450157039302134577e-12	-1.119639484530518102e-12
4.892000000000000171e+01	1.171999999999999934e-11	6.928942238620072260e-12	2.292380152239250678e-12	-1.042490203558125128e-12
4.900999999999999801e+01	1.104999999999999997e-11	6.539213486408999215e-12	2.159741558833059410e-12	-9.775866723470287939e-13
4.910000000000000142e+01	1.042999999999999978e-11	6.172307390338991386e-12	2.035421460394285594e-12	-9.167122045189241343e-13
4.918999999999999773e+01	9.840000000000000077e-12	5.828835941695391918e-12	1.918893003564682172e-12	-8.596143326108810230e-13
4.928000000000000114e+01	9.283000000000000734e-12	5.504250197707253061e-12	1.809634786222027331e-12	-8.060431879614798318e-13
4.938000000000000256e+01	8.757000000000000753e-12	5.197420283897772670e-12	1.696210399998409180e-12	-7.503904747293076366e-13
4.946999999999999886e+01	8.260999999999999636e-12	4.907805800414987653e-12	1.600876038263882186e-12	-7.035805960057544040e-13
4.956000000000000227e+01	7.791000000000000225e-12	4.633080025674066067e-12	1.511532933004221876e-12	-6.596828385757448469e-13
4.964999999999999858e+01	7.349000000000000291e-12	4.370235542122797419e-12	1.427796368212005202e-12	-6.185121879148871255e-13
4.975000000000000000e+01	6.929999999999999754e-12	4.125069523814113848e-12	1.340874042699938068e-12	-5.757455302446201171e-13
4.984000000000000341e+01	6.535999999999999615e-12	3.894315322924942750e-12	1.267803571237692530e-12	-5.397690289046778833e-13
4.992999999999999972e+01	6.163000000000000295e-12	3.675630629413180747e-12	1.199326743001384823e-12	-5.060316276959033353e-13
5.002000000000000313e+01	5.811000000000000180e-12	3.469051816345786711e-12	1.135161621493955706e-12	-4.743972471036829298e-13
5.011999999999999744e+01	5.479000000000000383e-12	3.270854397136218787e-12	1.068582956188640573e-12	-4.415498413414479479e-13
5.021000000000000085e+01	5.166000000000000404e-12	3.086982192805783119e-12	1.012611870747115843e-12	-4.139166449624959716e-13
5.029999999999999716e+01	4.870000000000000049e-12	2.912916860147802753e-12	9.601527684302697386e-13	-3.880001534733670344e-13
5.039999999999999858e+01	4.591000000000000128e-12	2.748687844026005938e-12	9.057331663474821134e-13	-3.610960659021272115e-13
5.049000000000000199e+01	4.328000000000000138e-12	2.593725299724703355e-12	8.600125848023896068e-13	-3.384765319756349578e-13
5.057999999999999829e+01	4.078999999999999886e-12	2.446857206197438225e-12	8.171662236091343544e-13	-3.172648604640096623e-13
5.067999999999999972e+01	3.844999999999999873e-12	2.306488344650441282e-12	7.726994064572775976e-13	-2.952357049534483175e-13
5.077000000000000313e+01	3.622999999999999809e-12	2.175409626284974698e-12	7.353349051595126754e-13	-2.767120130521749565e-13
5.085999999999999943e+01	3.414999999999999888e-12	2.052488867223157294e-12	7.003310572345136664e-13	-2.593468646384151187e-13
5.096000000000000085e+01	3.217999999999999819e-12	1.935945519234808703e-12	6.640255352383089737e-13	-2.413230426706493748e-13
5.104999999999999716e+01	3.032000000000000005e-12	1.825798634878811835e-12	6.335176882365144569e-13	-2.261666795791629287e-13
5.114999999999999858e+01	2.857000000000000044e-12	1.720417776994975442e-12	6.018614827677137233e-13	-2.104286848513008010e-13
5.124000000000000199e+01	2.691999999999999838e-12	1.622612909343445415e-12	5.752672974601966449e-13	-1.971977662611010888e-13
5.132999999999999829e+01	2.536000000000000099e-12	1.530047495384811102e-12	5.503573867502019681e-13	-1.847962710415805188e-13
5.142999999999999972e+01	2.389000000000000019e-12	1.442737123576340706e-12	5.245240907273718899e-13	-1.719257724311659600e-13
5.152000000000000313e+01	2.249999999999999904e-12	1.360092896643460989e-12	5.028176586689927987e-13	-1.611036346006405155e-13
5.161999999999999744e+01	2.119999999999999852e-12	1.281509751504060848e-12	4.802991574685720456e-13	-1.498686210658290781e-13
5.171000000000000085e+01	1.995999999999999977e-12	1.207705911893012982e-12	4.613856130226721320e-13	-1.404252830932297130e-13
5.181000000000000227e+01	1.880000000000000067e-12	1.138604012874244811e-12	4.417752179607073577e-13	-1.306267080863635647e-13
5.189999999999999858e+01	1.771000000000000027e-12	1.073611693071568792e-12	4.253046684086709020e-13	-1.223907887371314773e-13
5.200000000000000000e+01	1.667999999999999961e-12	1.012134281707718754e-12	4.082184162708216122e-13	-1.138405820668752416e-13
5.209000000000000341e+01	1.569999999999999974e-12	9.526683586817256921e-13	3.938651820508755845e-13	-1.066525825189111834e-13
5.217999999999999972e+01	1.479000000000000059e-12	8.983039026342923184e-13	3.804236356261621596e-13	-9.991630583669145529e-14
5.228000000000000114e+01	1.391999999999999925e-12	8.462661681716928079e-13	3.664893117733583779e-13	-9.292781341034418535e-14
5.236999999999999744e+01	1.310999999999999967e-12	7.977791378646098103e-13	3.547877181024913485e-13	-8.705477767250399455e-14
5.246999999999999886e+01	1.233999999999999993e-12	7.509225447177181639e-13	3.426510110691694295e-13	-8.095900639174499852e-14
5.256000000000000227e+01	1.162000000000000097e-12	7.077794685022541917e-13	3.324584374375573914e-13	-7.583590532339266413e-14
5.265999999999999659e+01	1.093000000000000088e-12	6.663822995008197737e-13	3.218931187828429049e-13	-7.052133088268661953e-14
5.275999999999999801e+01	1.028999999999999957e-12	6.279567523349040045e-13	3.120732605559520538e-13	-6.557751974262249386e-14
5.285000000000000142e+01	9.686999999999999012e-13	5.911581204925378523e-13	3.038266033579497285e-13	-6.142224228433954151e-14
5.295000000000000284e+01	9.116000000000000738e-13	5.568386307060720964e-13	2.952737141396335685e-13	-5.710900168669938446e-14
5.303999999999999915e+01	8.579000000000000098e-13	5.245320148981089175e-13	2.880923150610500396e-13	-5.348442094795487859e-14
5.314000000000000057e+01	8.073999999999999726e-13	4.941217637843260640e-13	2.806500077400739610e-13	-4.972525054774209536e-14
5.322999999999999687e+01	7.596999999999999840e-13	4.649297794735602592e-13	2.744036776383507481e-13	-4.656795041929588528e-14


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E3.22E+03_id_1.00E-04_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.708999999999999707e-03	5.279999999999999971e-02	3.822705414336815643e-04	5.889057386447434789e-02	-3.060891187931591775e-04
2.316000000000000003e-02	5.278999999999999665e-02	5.193505849072666295e-04	5.914042734504589699e-02	-7.566993447599868351e-04
3.865999999999999992e-02	5.278999999999999665e-02	7.933506880948445160e-04	5.932103199798419157e-02	-1.139027927620587036e-03
5.421999999999999736e-02	5.278000000000000053e-02	1.051912329614238147e-03	5.937479936961433807e-02	-1.526214785794252279e-03
6.983000000000000318e-02	5.276999999999999746e-02	1.299103230787022542e-03	5.948282479275451839e-02	-1.896987494022037840e-03
8.550000000000000655e-02	5.276000000000000134e-02	1.534320580197137338e-03	5.951590027906761976e-02	-2.249521173710477846e-03
1.011999999999999983e-01	5.274999999999999828e-02	1.757875685109729254e-03	5.962047210185417861e-02	-2.602403482830996633e-03
1.170000000000000068e-01	5.274000000000000216e-02	1.973124567169544114e-03	5.961577349161055472e-02	-2.942640501888680628e-03
1.328000000000000014e-01	5.272999999999999909e-02	2.181594086898480406e-03	5.966400071386875059e-02	-3.258110443178385742e-03
1.486999999999999988e-01	5.272000000000000297e-02	2.381461780436814647e-03	5.971963039403715978e-02	-3.571551395752381453e-03
1.647000000000000131e-01	5.270999999999999991e-02	2.573645461507476605e-03	5.973474100910945717e-02	-3.884046694364984720e-03
1.806999999999999995e-01	5.269999999999999685e-02	2.759062251013074535e-03	5.975345473559683096e-02	-4.175952021681482267e-03
1.967000000000000137e-01	5.269000000000000072e-02	2.938324371179057513e-03	5.977609302596318536e-02	-4.456217760188350800e-03
2.129000000000000059e-01	5.267999999999999766e-02	3.111435286107040472e-03	5.979661193934372038e-02	-4.732825900589208643e-03
2.290000000000000091e-01	5.265999999999999848e-02	3.277471985921670376e-03	5.981098760504389988e-02	-4.998395100299182249e-03
2.452999999999999903e-01	5.265000000000000235e-02	3.437956308197502499e-03	5.981934767219333760e-02	-5.256262331797302567e-03
2.615000000000000102e-01	5.263999999999999929e-02	3.592301087710772674e-03	5.982382794773435236e-02	-5.501387702220068496e-03
2.778999999999999804e-01	5.262000000000000011e-02	3.739799070381723267e-03	5.982942958453972560e-02	-5.739795924109441540e-03
2.943000000000000060e-01	5.260999999999999704e-02	3.884885460978268826e-03	5.983573932732750428e-02	-5.969430868543147521e-03
3.106999999999999762e-01	5.258999999999999786e-02	4.023077712010421012e-03	5.983727298920325094e-02	-6.190575369013797194e-03
3.271999999999999909e-01	5.258000000000000174e-02	4.155883862381302626e-03	5.983420528984248477e-02	-6.404506518045969751e-03
3.437999999999999945e-01	5.256000000000000255e-02	4.284788856983270250e-03	5.983080227495626152e-02	-6.610934621846939994e-03
3.603999999999999981e-01	5.254000000000000337e-02	4.407527750710293901e-03	5.982711239307982043e-02	-6.808923522702750586e-03
3.770999999999999908e-01	5.251999999999999724e-02	4.527139715379384539e-03	5.982016487246222952e-02	-7.000306864698496376e-03
3.937999999999999834e-01	5.251000000000000112e-02	4.644512715704558932e-03	5.980958519442559906e-02	-7.183946566581728664e-03
4.106000000000000205e-01	5.249000000000000193e-02	4.754872642309887834e-03	5.979705168414085198e-02	-7.360430146056913363e-03
4.274000000000000021e-01	5.247000000000000275e-02	4.859088407350498073e-03	5.978369038864039114e-02	-7.528813496443324468e-03
4.442999999999999727e-01	5.244999999999999662e-02	4.963223343353423064e-03	5.976956244012780750e-02	-7.691000076109393013e-03
4.612999999999999878e-01	5.242999999999999744e-02	5.061223355395938484e-03	5.975438443357063145e-02	-7.847557283130317599e-03
4.783000000000000029e-01	5.240999999999999825e-02	5.156121264442099783e-03	5.973709819963134854e-02	-7.997487367485678345e-03
4.953000000000000180e-01	5.238999999999999907e-02	5.244895796533235489e-03	5.971677681331738485e-02	-8.140699670280065331e-03
5.123999999999999666e-01	5.235999999999999682e-02	5.332582600717217063e-03	5.969402041498768352e-02	-8.278060983616471538e-03
5.295999999999999597e-01	5.233999999999999764e-02	5.415157545617794305e-03	5.967010035866385231e-02	-8.409605850166704949e-03
5.467999999999999527e-01	5.231999999999999845e-02	5.497667827288221787e-03	5.964551292750659012e-02	-8.534784390752421859e-03
5.641000000000000458e-01	5.229999999999999927e-02	5.574074361912776700e-03	5.961946270240644358e-02	-8.654676042491574531e-03
5.815000000000000169e-01	5.226999999999999702e-02	5.646322242548358628e-03	5.959140784833684423e-02	-8.769525600345971089e-03
5.988999999999999879e-01	5.224999999999999784e-02	5.719578176753946884e-03	5.956161424683116545e-02	-8.878771573793659000e-03
6.162999999999999590e-01	5.222000000000000253e-02	5.785637439854085171e-03	5.953035258839543820e-02	-8.982505484316904293e-03
6.338000000000000300e-01	5.220000000000000334e-02	5.849724474434672694e-03	5.949750673807192164e-02	-9.081397313067444965e-03
6.513999999999999790e-01	5.217000000000000109e-02	5.909615327258789519e-03	5.946290703478191580e-02	-9.175511234611376243e-03
6.690000000000000391e-01	5.213999999999999885e-02	5.969433433948987539e-03	5.942663258076238270e-02	-9.264425583495019406e-03
6.866999999999999771e-01	5.211999999999999966e-02	6.024317505238691549e-03	5.938869083045651698e-02	-9.348804969452170072e-03
7.044000000000000261e-01	5.208999999999999742e-02	6.077990873013905219e-03	5.934964157773645055e-02	-9.428345441202473295e-03
7.221999999999999531e-01	5.206000000000000211e-02	6.128592737357030883e-03	5.930944067265054437e-02	-9.503659286105838044e-03
7.399999999999999911e-01	5.202999999999999986e-02	6.176128294420489204e-03	5.926803779811069817e-02	-9.574474936979207249e-03
7.579000000000000181e-01	5.199999999999999761e-02	6.220602740356704317e-03	5.922486074482433138e-02	-9.641333107105864303e-03
7.759000000000000341e-01	5.197000000000000230e-02	6.265021760667077895e-03	5.917978396434276506e-02	-9.704305084828935418e-03
7.939000000000000501e-01	5.194000000000000006e-02	6.303387840755266328e-03	5.913327360786846398e-02	-9.763099712173853653e-03
8.118999999999999551e-01	5.190999999999999781e-02	6.341705423420843091e-03	5.908556609925099540e-02	-9.817804751819321496e-03
8.300999999999999490e-01	5.188000000000000250e-02	6.379974508663808185e-03	5.903619628030669364e-02	-9.869085283507893908e-03
8.481999999999999540e-01	5.185000000000000026e-02	6.412207974192665402e-03	5.898591028839100109e-02	-9.916221325043640678e-03
8.665000000000000480e-01	5.181999999999999801e-02	6.444399870502139950e-03	5.893381077765523501e-02	-9.960117625323202176e-03
8.848000000000000309e-01	5.177999999999999964e-02	6.475299656909168887e-03	5.888050398025145016e-02	-1.000039789776432583e-02
9.031000000000000139e-01	5.174999999999999739e-02	6.501425911290537735e-03	5.882612663070579950e-02	-1.003723190366539487e-02
9.214999999999999858e-01	5.172000000000000208e-02	6.527517524655755514e-03	5.877049107614482765e-02	-1.007095184118394354e-02
9.398999999999999577e-01	5.167999999999999677e-02	6.552306635813681147e-03	5.871382176876858289e-02	-1.010145541120632991e-02
9.585000000000000187e-01	5.165000000000000147e-02	6.572359165363176117e-03	5.865528933656411620e-02	-1.012909557923939025e-02
9.769999999999999796e-01	5.161000000000000310e-02	6.594086588043589388e-03	5.859565914481538323e-02	-1.015347334741010382e-02
9.956000000000000405e-01	5.158000000000000085e-02	6.611099368425799906e-03	5.853440350676287346e-02	-1.017496045181985609e-02
1.014000000000000012e+00	5.154000000000000248e-02	6.629777804334622236e-03	5.847283553520965516e-02	-1.019336426295582541e-02
1.032999999999999918e+00	5.149999999999999717e-02	6.642472582053563293e-03	5.840855254878460356e-02	-1.020952150819074561e-02
1.052000000000000046e+00	5.145999999999999880e-02	6.655139646959584883e-03	5.834355716625639482e-02	-1.022290957401003099e-02
1.070999999999999952e+00	5.142999999999999655e-02	6.669075727757282392e-03	5.827757156976084985e-02	-1.023364328779926245e-02
1.090000000000000080e+00	5.138999999999999818e-02	6.678723828105710865e-03	5.821032562504667440e-02	-1.024183169204099901e-02
1.108999999999999986e+00	5.134999999999999981e-02	6.688348834443370514e-03	5.814178870556469675e-02	-1.024757003196783388e-02
1.127999999999999892e+00	5.131000000000000144e-02	6.694988362539052405e-03	5.807223846615246210e-02	-1.025093736546724490e-02
1.147000000000000020e+00	5.127000000000000307e-02	6.701609415426118717e-03	5.800196056524509897e-02	-1.025200847813504887e-02
1.165999999999999925e+00	5.122999999999999776e-02	6.705254227675512893e-03	5.793110393988630535e-02	-1.025086684771606658e-02
1.185000000000000053e+00	5.118999999999999939e-02	6.708885183518447336e-03	5.785951371930903725e-02	-1.024762110595862225e-02
1.203999999999999959e+00	5.113999999999999796e-02	6.711189965793050785e-03	5.778699857370102333e-02	-1.024237937363615437e-02
1.223000000000000087e+00	5.109999999999999959e-02	6.711841216896697292e-03	5.771341730305775547e-02	-1.023523982363745005e-02
1.243000000000000105e+00	5.106000000000000122e-02	6.712483230396036442e-03	5.763492985289576931e-02	-1.022574342807801295e-02
1.262000000000000011e+00	5.100999999999999979e-02	6.708855161304448644e-03	5.755958211531404106e-02	-1.021489137889304046e-02
1.282000000000000028e+00	5.097000000000000142e-02	6.706537099973652015e-03	5.747963527307971277e-02	-1.020159623441959512e-02
1.300999999999999934e+00	5.093000000000000305e-02	6.704214419840703008e-03	5.740311234503386872e-02	-1.018726623920371104e-02
1.320999999999999952e+00	5.088000000000000161e-02	6.697632626771941010e-03	5.732185777642533064e-02	-1.017050046958667582e-02
1.340000000000000080e+00	5.083000000000000018e-02	6.693985505121470211e-03	5.724390347196826878e-02	-1.015307253379751223e-02
1.360000000000000098e+00	5.079000000000000181e-02	6.685785399248169759e-03	5.716099821966184186e-02	-1.013323234884472984e-02
1.379999999999999893e+00	5.074000000000000038e-02	6.679203606179408628e-03	5.707730060203131811e-02	-1.011190497624526660e-02
1.399999999999999911e+00	5.068999999999999895e-02	6.669695224596123607e-03	5.699290351222972839e-02	-1.008913030979760594e-02
1.419000000000000039e+00	5.065000000000000058e-02	6.661507820428746313e-03	5.691215403151276414e-02	-1.006619189131150761e-02
1.439000000000000057e+00	5.059999999999999915e-02	6.652010408500576115e-03	5.682657789127097681e-02	-1.004074196632205422e-02
1.459000000000000075e+00	5.054999999999999771e-02	6.639600264464345231e-03	5.674040963448021002e-02	-1.001403474077429759e-02
1.479000000000000092e+00	5.050000000000000322e-02	6.627201667433499192e-03	5.665364860385443263e-02	-9.986148849668067054e-03
1.499000000000000110e+00	5.045000000000000179e-02	6.614814617408034531e-03	5.656630115036313800e-02	-9.957152527749799087e-03
1.518999999999999906e+00	5.040000000000000036e-02	6.602439114387954715e-03	5.647838644224895122e-02	-9.927097524034762810e-03
1.540000000000000036e+00	5.034999999999999892e-02	6.587168199767888879e-03	5.638548728923291342e-02	-9.894453203463642738e-03
1.560000000000000053e+00	5.029999999999999749e-02	6.571914605655899445e-03	5.629647087465184524e-02	-9.862377132936698404e-03
1.580000000000000071e+00	5.023999999999999994e-02	6.555373520443616778e-03	5.620694193710018549e-02	-9.829385389516775984e-03
1.600000000000000089e+00	5.018999999999999850e-02	6.540156299398585879e-03	5.611691339336771084e-02	-9.795522512463055581e-03
1.620999999999999996e+00	5.013999999999999707e-02	6.524956398861629647e-03	5.602185939338222981e-02	-9.759075952545766958e-03
1.641000000000000014e+00	5.007999999999999952e-02	6.505582833228703253e-03	5.593085138571798898e-02	-9.723561608134931658e-03
1.661999999999999922e+00	5.002999999999999808e-02	6.487533709113296916e-03	5.583482410836053400e-02	-9.685478410363330959e-03
1.681999999999999940e+00	4.997999999999999665e-02	6.469507679008659404e-03	5.574295752380325347e-02	-9.648499493755397297e-03
1.703000000000000069e+00	4.991999999999999910e-02	6.450212633012341636e-03	5.564609947521836214e-02	-9.608974435358788244e-03
1.723999999999999977e+00	4.986000000000000154e-02	6.430945299828945069e-03	5.554884694846782406e-02	-9.568780285076742415e-03
1.743999999999999995e+00	4.981000000000000011e-02	6.410117388867929075e-03	5.545585354484124097e-02	-9.529917080038899715e-03
1.764999999999999902e+00	4.975000000000000255e-02	6.390906636010914958e-03	5.535781399337158515e-02	-9.488537996089983079e-03
1.786000000000000032e+00	4.968999999999999806e-02	6.368854742479216312e-03	5.525936703706547243e-02	-9.446610988115984250e-03
1.806999999999999940e+00	4.963999999999999663e-02	6.348116320809924634e-03	5.516053910776422958e-02	-9.404172085888951038e-03
1.828000000000000069e+00	4.957999999999999907e-02	6.326130822559184082e-03	5.506136614791087847e-02	-9.361255351322490814e-03
1.848999999999999977e+00	4.952000000000000152e-02	6.304179965324594598e-03	5.496188289844313596e-02	-9.317893727029270823e-03
1.870000000000000107e+00	4.945999999999999702e-02	6.282263749106155315e-03	5.486211408958754920e-02	-9.274119755469980783e-03
1.891000000000000014e+00	4.939999999999999947e-02	6.257530063574072952e-03	5.476206166135173803e-02	-9.229966596814040067e-03
1.911999999999999922e+00	4.934000000000000191e-02	6.235686593489553342e-03	5.466172416126297007e-02	-9.185466602407273140e-03
1.933999999999999941e+00	4.927999999999999742e-02	6.211032582294616182e-03	5.455630179929499279e-02	-9.138509624276931753e-03
1.955000000000000071e+00	4.921999999999999986e-02	6.189261858344014509e-03	5.445538976757973576e-02	-9.093394326376579712e-03
1.975999999999999979e+00	4.914999999999999925e-02	6.163433516701547280e-03	5.435422873130037191e-02	-9.048019318995759522e-03
1.997999999999999998e+00	4.909000000000000169e-02	6.138904213164757262e-03	5.424801159088234181e-02	-9.000232120181727788e-03
2.019000000000000128e+00	4.902999999999999720e-02	6.114416478847348180e-03	5.414641953186419276e-02	-8.954402118526131812e-03
2.040999999999999925e+00	4.895999999999999658e-02	6.088726701269486091e-03	5.403978808722003507e-02	-8.906191208601019205e-03
2.061999999999999833e+00	4.889999999999999902e-02	6.064325569492455548e-03	5.393781070012196310e-02	-8.860007024005897569e-03
2.084000000000000075e+00	4.884000000000000147e-02	6.039966006934808541e-03	5.383077467700298629e-02	-8.811476688289066744e-03
2.104999999999999982e+00	4.877000000000000085e-02	6.011599056158713379e-03	5.372841168548978669e-02	-8.765035077936633723e-03
2.126999999999999780e+00	4.871000000000000330e-02	5.987329560243058978e-03	5.362098836014634468e-02	-8.716280123969863750e-03
2.149000000000000021e+00	4.864000000000000268e-02	5.961875918925295392e-03	5.351339735208394954e-02	-8.667440333892172805e-03
2.170999999999999819e+00	4.857000000000000206e-02	5.933666584772690974e-03	5.340566092016184319e-02	-8.618534780054708938e-03
2.193000000000000060e+00	4.850999999999999757e-02	5.909532188820025046e-03	5.329779849451177914e-02	-8.569582352696060792e-03
2.214999999999999858e+00	4.843999999999999695e-02	5.881427932416413012e-03	5.318981734789371418e-02	-8.520603463581846379e-03
2.237000000000000099e+00	4.837000000000000327e-02	5.856172899591251951e-03	5.308172069098789081e-02	-8.471618614633032174e-03
2.258999999999999897e+00	4.830000000000000265e-02	5.828177762388515523e-03	5.297351164584932631e-02	-8.422647706770862441e-03
2.281000000000000139e+00	4.823000000000000204e-02	5.803023765860462757e-03	5.286519477838258485e-02	-8.373709176652702896e-03
2.302999999999999936e+00	4.816999999999999754e-02	5.776336904367709163e-03	5.275678078536263221e-02	-8.324817303180492845e-03
2.325000000000000178e+00	4.809999999999999692e-02	5.748503425240346701e-03	5.264828166698223844e-02	-8.275985026532201375e-03
2.347999999999999865e+00	4.803000000000000325e-02	5.720726526439365821e-03	5.253477241254932151e-02	-8.225010462614455037e-03
2.370000000000000107e+00	4.796000000000000263e-02	5.695775179855797066e-03	5.242613448086878847e-02	-8.176339142838636234e-03
2.391999999999999904e+00	4.787999999999999895e-02	5.666923832203851763e-03	5.231744226577484530e-02	-8.127766166749044938e-03
2.415000000000000036e+00	4.780999999999999833e-02	5.639316674382013027e-03	5.220375935549952107e-02	-8.077104556802756560e-03
2.436999999999999833e+00	4.773999999999999772e-02	5.611766096886553271e-03	5.209497857281031319e-02	-8.028772758578803931e-03
2.459999999999999964e+00	4.766999999999999710e-02	5.584272099717473362e-03	5.198121844909958655e-02	-7.978390055786543922e-03
2.483000000000000096e+00	4.760000000000000342e-02	5.556834682874775035e-03	5.186743081975835057e-02	-7.928168099785113526e-03
2.504999999999999893e+00	4.751999999999999974e-02	5.531034054045229874e-03	5.175857212610120162e-02	-7.880290289068560619e-03
2.528000000000000025e+00	4.744999999999999912e-02	5.503709797855291241e-03	5.164475363597339358e-02	-7.830414425609706283e-03
2.551000000000000156e+00	4.737999999999999851e-02	5.476442121991735058e-03	5.153093044439466253e-02	-7.780730774236864315e-03
2.573999999999999844e+00	4.730000000000000177e-02	5.448079212667526587e-03	5.141710880555192681e-02	-7.731248415496412042e-03
2.596999999999999975e+00	4.723000000000000115e-02	5.420928738908614188e-03	5.130329460089482624e-02	-7.681975984665813904e-03
2.620000000000000107e+00	4.714999999999999747e-02	5.392691114592818545e-03	5.118949355585562105e-02	-7.632921876193893458e-03
2.642999999999999794e+00	4.707999999999999685e-02	5.365657842938552531e-03	5.107571148878164990e-02	-7.584094087063623230e-03
2.665999999999999925e+00	4.700000000000000011e-02	5.337545503631171452e-03	5.096195505643542900e-02	-7.535499724280480399e-03
2.689000000000000057e+00	4.692999999999999949e-02	5.310629434081550956e-03	5.084823099423552151e-02	-7.487145528639015113e-03
2.712000000000000188e+00	4.685000000000000275e-02	5.285347265793736982e-03	5.073454586371900499e-02	-7.439038055463005963e-03
2.734999999999999876e+00	4.676999999999999907e-02	5.257420255922766981e-03	5.062090578509562122e-02	-7.391183569393094260e-03
2.758999999999999897e+00	4.669999999999999846e-02	5.230677968804171851e-03	5.050237765934856293e-02	-7.341524093325477868e-03
2.782000000000000028e+00	4.662000000000000172e-02	5.202876243941614680e-03	5.038884276574799592e-02	-7.294203208146344750e-03
2.805000000000000160e+00	4.653999999999999804e-02	5.175139182309206401e-03	5.027536502372885463e-02	-7.247151071309172396e-03
2.829000000000000181e+00	4.646000000000000130e-02	5.147466783906947882e-03	5.015701842519140752e-02	-7.198344848714162067e-03
2.851999999999999869e+00	4.637999999999999762e-02	5.119859048734838256e-03	5.004366991414878341e-02	-7.151855835275390018e-03
2.875999999999999890e+00	4.630000000000000088e-02	5.094989108539225639e-03	4.992546847280598943e-02	-7.103645390033471244e-03
2.899000000000000021e+00	4.623000000000000026e-02	5.068602469186452887e-03	4.981226917519142317e-02	-7.057734611546004344e-03
2.923000000000000043e+00	4.614999999999999658e-02	5.041180063450752605e-03	4.969423363168345986e-02	-7.010134891856964479e-03
2.947000000000000064e+00	4.606999999999999984e-02	5.013822320945202950e-03	4.957628915617642851e-02	-6.962852070401652667e-03
2.971000000000000085e+00	4.599000000000000310e-02	4.986529241669801320e-03	4.945843859129649134e-02	-6.915888969292536236e-03
2.995000000000000107e+00	4.590999999999999942e-02	4.961951440710398765e-03	4.934068468400019947e-02	-6.869248319032700105e-03
3.017999999999999794e+00	4.581999999999999962e-02	4.933706310841104101e-03	4.922793038157050050e-02	-6.824856045112084879e-03
3.041999999999999815e+00	4.574000000000000288e-02	4.906606643905880860e-03	4.911037398050410729e-02	-6.778853942709932301e-03
3.065999999999999837e+00	4.565999999999999920e-02	4.882207821529926939e-03	4.899292355236398167e-02	-6.733180335129745203e-03
3.091000000000000192e+00	4.558000000000000246e-02	4.855232862252849974e-03	4.887069589235913669e-02	-6.685954428054637771e-03
3.115000000000000213e+00	4.549999999999999878e-02	4.828322566205921033e-03	4.875347281137851901e-02	-6.640955642251747913e-03
3.138999999999999790e+00	4.540999999999999898e-02	4.803041552618646237e-03	4.863636582013374648e-02	-6.596289119553352433e-03
3.162999999999999812e+00	4.533000000000000224e-02	4.776260005681746794e-03	4.851937688260806597e-02	-6.551955503076216034e-03
3.186999999999999833e+00	4.524999999999999856e-02	4.752155631943080424e-03	4.840250781222913551e-02	-6.507955364066056111e-03
3.212000000000000188e+00	4.517000000000000182e-02	4.725498792664326389e-03	4.828089856524366008e-02	-6.462477081588432516e-03
3.236000000000000210e+00	4.508000000000000201e-02	4.700467194393340674e-03	4.816427978658039538e-02	-6.419159334861466483e-03
3.261000000000000121e+00	4.499999999999999833e-02	4.673939104224616135e-03	4.804293572072274032e-02	-6.374392227390024770e-03
3.285000000000000142e+00	4.490999999999999853e-02	4.649033945662582427e-03	4.792657630102173383e-02	-6.331756917995472189e-03
3.310000000000000053e+00	4.483000000000000179e-02	4.625222865860663564e-03	4.780550738952800416e-02	-6.287700232677273515e-03
3.334000000000000075e+00	4.474000000000000199e-02	4.597855885750807420e-03	4.768941668549533247e-02	-6.245746436672578242e-03
3.358999999999999986e+00	4.465999999999999831e-02	4.574163740104340674e-03	4.756863120108108245e-02	-6.202398690115190280e-03
3.383999999999999897e+00	4.456999999999999851e-02	4.549506264807791182e-03	4.744799163596654518e-02	-6.159411377305757003e-03
3.408999999999999808e+00	4.449000000000000177e-02	4.523359803167000155e-03	4.732749865602299544e-02	-6.116783572166140624e-03
3.432999999999999829e+00	4.440000000000000197e-02	4.498828767579401804e-03	4.721196391496000622e-02	-6.076198238935192480e-03
3.458000000000000185e+00	4.431999999999999829e-02	4.475369871441688650e-03	4.709176056382165243e-02	-6.034272020719657140e-03
3.483000000000000096e+00	4.422999999999999848e-02	4.450960079410621641e-03	4.697170705197921403e-02	-5.992701454635773056e-03
3.508000000000000007e+00	4.413999999999999868e-02	4.426612641208625167e-03	4.685180492336611657e-02	-5.951484854103235994e-03
3.532999999999999918e+00	4.406000000000000194e-02	4.403326950151669958e-03	4.673205568290669104e-02	-5.910620554902002062e-03
3.559000000000000163e+00	4.397000000000000214e-02	4.379100755506203091e-03	4.660767992618158884e-02	-5.868493603823706113e-03
3.584000000000000075e+00	4.388000000000000234e-02	4.354936914689810229e-03	4.648824541209937988e-02	-5.828342733530810990e-03
3.608999999999999986e+00	4.379000000000000253e-02	4.330835427702489637e-03	4.636896560752619412e-02	-5.788538941880949293e-03
3.633999999999999897e+00	4.370999999999999885e-02	4.307781831453747108e-03	4.624984073795546102e-02	-5.749080517575310897e-03
3.660000000000000142e+00	4.361999999999999905e-02	4.283801588022956124e-03	4.612611545359211057e-02	-5.708408228824039463e-03
3.685000000000000053e+00	4.352999999999999925e-02	4.259883698421238277e-03	4.600730724506675584e-02	-5.669648367774237502e-03
3.710999999999999854e+00	4.343999999999999945e-02	4.236028162648591833e-03	4.588391159435723649e-02	-5.629697449000228837e-03
3.736000000000000210e+00	4.334999999999999964e-02	4.212234980705017659e-03	4.576542059777212457e-02	-5.591626099911302904e-03
3.762000000000000011e+00	4.325999999999999984e-02	4.188504152590515756e-03	4.564235509805245061e-02	-5.552385997355910492e-03
3.786999999999999922e+00	4.317000000000000004e-02	4.167328099417179008e-03	4.552418181343783482e-02	-5.514993129000806717e-03
3.813000000000000167e+00	4.308000000000000024e-02	4.143716782808400112e-03	4.540144706214721548e-02	-5.476453443458223318e-03
3.838999999999999968e+00	4.299000000000000044e-02	4.120167820028694354e-03	4.527888119745796663e-02	-5.438266862214959779e-03
3.865000000000000213e+00	4.290000000000000063e-02	4.099158043732883949e-03	4.515648438974267931e-02	-5.400430758108818244e-03
3.890000000000000124e+00	4.281000000000000083e-02	4.075728592458899464e-03	4.503895454297677375e-02	-5.364377901997953793e-03
3.915999999999999925e+00	4.272000000000000103e-02	4.054827935363965533e-03	4.491688855017547666e-02	-5.327221158861561098e-03
3.942000000000000171e+00	4.263000000000000123e-02	4.031517995595704056e-03	4.479498997035919611e-02	-5.290406283862666981e-03
3.967999999999999972e+00	4.254000000000000142e-02	4.010726457701647464e-03	4.467325793294065622e-02	-5.253930295266199049e-03
3.994000000000000217e+00	4.245000000000000162e-02	3.987536029439107260e-03	4.455169160328175532e-02	-5.217790246265936391e-03
4.020999999999999908e+00	4.236000000000000182e-02	3.966853610745928009e-03	4.442562451465634221e-02	-5.180612469216764639e-03
4.046999999999999709e+00	4.225999999999999895e-02	3.942849695954099912e-03	4.430439472012922403e-02	-5.145147623181467456e-03
4.073000000000000398e+00	4.216999999999999915e-02	3.922279283213142044e-03	4.418332965560220482e-02	-5.110009273852733451e-03
4.099000000000000199e+00	4.207999999999999935e-02	3.901760831996412080e-03	4.406242908229607291e-02	-5.075194370027443468e-03
4.126000000000000334e+00	4.198999999999999955e-02	3.881294342303908719e-03	4.393705204184248508e-02	-5.039379510599098673e-03
4.152000000000000135e+00	4.188999999999999668e-02	3.857539842828371004e-03	4.381648458330027890e-02	-5.005214453531386075e-03
4.179000000000000270e+00	4.179999999999999688e-02	3.837185359088090761e-03	4.369145101891069860e-02	-4.970067797697477405e-03
4.205000000000000071e+00	4.170999999999999708e-02	3.816882836872037554e-03	4.357121190644405728e-02	-4.936539892433755572e-03
4.232000000000000206e+00	4.161000000000000115e-02	3.795720062754892252e-03	4.344651687723587175e-02	-4.902048427534291819e-03
4.258000000000000007e+00	4.152000000000000135e-02	3.775524350338638896e-03	4.332660166717434980e-02	-4.869145089309455735e-03
4.285000000000000142e+00	4.143000000000000155e-02	3.755380599446613444e-03	4.320224116740532805e-02	-4.835295392173857495e-03
4.312000000000000277e+00	4.132999999999999868e-02	3.734385256907531928e-03	4.307804978338730661e-02	-4.801767401387779105e-03
4.339000000000000412e+00	4.123999999999999888e-02	3.714348315815305893e-03	4.295402664735504389e-02	-4.768557659368645278e-03
4.365000000000000213e+00	4.114000000000000296e-02	3.693465556578717519e-03	4.283475498199740966e-02	-4.736875480923460544e-03
4.392000000000000348e+00	4.105000000000000315e-02	3.673535425286291768e-03	4.271105865748450747e-02	-4.704280421590508951e-03
4.418999999999999595e+00	4.095000000000000029e-02	3.652765249352194800e-03	4.258752668535985969e-02	-4.671993423109570970e-03
4.445999999999999730e+00	4.086000000000000049e-02	3.632941927859568900e-03	4.246415763914091618e-02	-4.640011125726993362e-03
4.472999999999999865e+00	4.075999999999999762e-02	3.612284335227964206e-03	4.234095012780914741e-02	-4.608330207989601995e-03
4.501000000000000334e+00	4.066999999999999782e-02	3.594915907079933044e-03	4.221334865653809942e-02	-4.575790628603630672e-03
4.527999999999999581e+00	4.057000000000000189e-02	3.574365124248128633e-03	4.209046640373187431e-02	-4.544713143185057265e-03
4.554999999999999716e+00	4.046999999999999903e-02	3.553872076443242382e-03	4.196774205525868884e-02	-4.513926786933597848e-03
4.581999999999999851e+00	4.037999999999999923e-02	3.536643367060354672e-03	4.184517446776440941e-02	-4.483428269879506135e-03
4.610000000000000320e+00	4.028000000000000330e-02	3.516257129055269139e-03	4.171823153677424456e-02	-4.452100712700828543e-03
4.636999999999999567e+00	4.018000000000000044e-02	3.495928626077102197e-03	4.159597898445349662e-02	-4.422178427845559028e-03
4.665000000000000036e+00	4.009000000000000064e-02	3.478839635459357940e-03	4.146935934373370547e-02	-4.391441460630027445e-03
4.692000000000000171e+00	3.998999999999999777e-02	3.458617942280991283e-03	4.134741525864954470e-02	-4.362082035983420002e-03
4.719999999999999751e+00	3.989000000000000185e-02	3.440757034353341803e-03	4.122111217545910283e-02	-4.331921988607534239e-03
4.746999999999999886e+00	3.978999999999999898e-02	3.422942314447226068e-03	4.109947029356722514e-02	-4.303112332446965352e-03
4.775000000000000355e+00	3.969999999999999918e-02	3.403739644493979262e-03	4.097347766556298787e-02	-4.273515580633701141e-03
4.802999999999999936e+00	3.960000000000000325e-02	3.386020764732550290e-03	4.084764091395270968e-02	-4.244200399347771054e-03
4.831000000000000405e+00	3.950000000000000039e-02	3.366067539429356582e-03	4.072195860062495509e-02	-4.215163352482104338e-03
4.857999999999999652e+00	3.939999999999999752e-02	3.348446809213688827e-03	4.060090978428409353e-02	-4.187423586927537834e-03
4.886000000000000121e+00	3.930000000000000160e-02	3.330872267019557419e-03	4.047552619817346153e-02	-4.158923066906029462e-03
4.913999999999999702e+00	3.919999999999999873e-02	3.313343912846959758e-03	4.035029210399746630e-02	-4.130690791058054361e-03
4.942000000000000171e+00	3.910000000000000281e-02	3.293604307143366619e-03	4.022520577871480096e-02	-4.102723521129461592e-03
4.969999999999999751e+00	3.899999999999999994e-02	3.276174102516531475e-03	4.010026552666849653e-02	-4.075018063365350857e-03
4.998999999999999666e+00	3.889999999999999708e-02	3.258790085911231812e-03	3.997101536304512731e-02	-4.046595704645893771e-03
5.027000000000000135e+00	3.880000000000000115e-02	3.241452257327467196e-03	3.984636744944550918e-02	-4.019413297196188124e-03
5.054999999999999716e+00	3.869999999999999829e-02	3.224160616765238494e-03	3.972186074412435014e-02	-3.992482995320495616e-03
5.083000000000000185e+00	3.860000000000000236e-02	3.206915164224543972e-03	3.959749369916969880e-02	-3.965801678577907108e-03
5.112000000000000099e+00	3.849999999999999950e-02	3.189715899705384498e-03	3.946883054857777684e-02	-3.938426662697074379e-03
5.139999999999999680e+00	3.839999999999999664e-02	3.172562823207760938e-03	3.934474292515638405e-02	-3.912242770130482626e-03
5.168999999999999595e+00	3.830000000000000071e-02	3.155455934731672425e-03	3.921636565530111501e-02	-3.885376514434273672e-03
5.197000000000000064e+00	3.819999999999999785e-02	3.138395234277119392e-03	3.909255067766961161e-02	-3.859677724041507031e-03
5.225999999999999979e+00	3.810000000000000192e-02	3.121380721844101407e-03	3.896445234452118600e-02	-3.833307655372044601e-03
5.253999999999999559e+00	3.799000000000000293e-02	3.105788800474366430e-03	3.884090339631787042e-02	-3.808081982525897066e-03
5.283000000000000362e+00	3.789000000000000007e-02	3.088863199982802739e-03	3.871307721515778594e-02	-3.782195794736290147e-03
5.312000000000000277e+00	3.778999999999999720e-02	3.071983787512774962e-03	3.858538693731696639e-02	-3.756551139000670683e-03
5.341000000000000192e+00	3.769000000000000128e-02	3.055150563064282666e-03	3.845783086924235011e-02	-3.731144937159076511e-03
5.368999999999999773e+00	3.758000000000000229e-02	3.039724918572074032e-03	3.833479906414315186e-02	-3.706838228294036947e-03
5.397999999999999687e+00	3.747999999999999943e-02	3.022980606065036463e-03	3.820750189779269224e-02	-3.681891921857993223e-03
5.426999999999999602e+00	3.737999999999999656e-02	3.006282481579533941e-03	3.808033395933400900e-02	-3.657175220996282828e-03
5.456000000000000405e+00	3.726999999999999758e-02	2.990980390044931971e-03	3.795329359263423241e-02	-3.632685231275271584e-03
5.485000000000000320e+00	3.717000000000000165e-02	2.974371177500885043e-03	3.782637916518429011e-02	-3.608419099474461517e-03
5.514999999999999680e+00	3.706000000000000266e-02	2.959149915003970056e-03	3.769521918890923751e-02	-3.583548778621880281e-03
5.543999999999999595e+00	3.695999999999999980e-02	2.942629614401377856e-03	3.756855601306458015e-02	-3.559729429641352635e-03
5.573000000000000398e+00	3.685999999999999693e-02	2.928283614912553876e-03	3.744201392281363422e-02	-3.536125506624450930e-03
5.602000000000000313e+00	3.674999999999999795e-02	2.911057792281011511e-03	3.731559135835033070e-02	-3.512734306557217540e-03
5.631999999999999673e+00	3.663999999999999896e-02	2.895998187859470056e-03	3.718493353760884274e-02	-3.488757529280277041e-03
5.660999999999999588e+00	3.654000000000000303e-02	2.881765349023407939e-03	3.705874942714382919e-02	-3.465790931666565787e-03
5.690999999999999837e+00	3.642999999999999711e-02	2.864676935755932404e-03	3.692833507654157132e-02	-3.442247840233173244e-03
5.719999999999999751e+00	3.633000000000000118e-02	2.850520884505672314e-03	3.680238327013164723e-02	-3.419695184013996254e-03
5.750000000000000000e+00	3.622000000000000219e-02	2.835616587306542379e-03	3.667220612301384103e-02	-3.396574914177837023e-03
5.778999999999999915e+00	3.611999999999999933e-02	2.819446160967078834e-03	3.654648064879315039e-02	-3.374425845142818483e-03
5.809000000000000163e+00	3.601000000000000034e-02	2.804622692805635448e-03	3.641653462640579569e-02	-3.351717851271838761e-03
5.839000000000000412e+00	3.590000000000000135e-02	2.789837329761958497e-03	3.628670386493094979e-02	-3.329215560614173525e-03
5.868999999999999773e+00	3.579000000000000237e-02	2.775090071836047983e-03	3.615698687030282493e-02	-3.306916375291194844e-03
5.899000000000000021e+00	3.568999999999999950e-02	2.761154568388617895e-03	3.602738216908978053e-02	-3.284817733177861944e-03
5.927999999999999936e+00	3.558000000000000052e-02	2.746481788647433218e-03	3.590220301158345007e-02	-3.263643969690911001e-03
5.958000000000000185e+00	3.547000000000000153e-02	2.731847114024013676e-03	3.577281500646713186e-02	-3.241932422654943483e-03
5.988000000000000433e+00	3.536000000000000254e-02	2.717250544518362305e-03	3.564353515749090623e-02	-3.220414074371583113e-03
6.019000000000000128e+00	3.524999999999999661e-02	2.702692080130476068e-03	3.551005818012825666e-02	-3.198378862596650343e-03
6.049000000000000377e+00	3.515000000000000069e-02	2.688936709967033357e-03	3.538099413365760476e-02	-3.177245978815261898e-03
6.078999999999999737e+00	3.504000000000000170e-02	2.674452723763873826e-03	3.525203426546785063e-02	-3.156299122314196962e-03
6.108999999999999986e+00	3.493000000000000271e-02	2.660006842678479862e-03	3.512317736153981740e-02	-3.135536021091112763e-03
6.139999999999999680e+00	3.481999999999999679e-02	2.645599066710851901e-03	3.499013212740506584e-02	-3.114271481681571418e-03
6.169999999999999929e+00	3.470999999999999780e-02	2.631229395860991676e-03	3.486148091398761500e-02	-3.093875137267938173e-03
6.200000000000000178e+00	3.459999999999999881e-02	2.616897830128897887e-03	3.473292909172855103e-02	-3.073655843586024176e-03
6.230999999999999872e+00	3.448999999999999982e-02	2.604595650593005598e-03	3.460019547087971742e-02	-3.052946313537264686e-03
6.261000000000000121e+00	3.438000000000000084e-02	2.590333944243483535e-03	3.447184244423508181e-02	-3.033080499251764560e-03
6.291999999999999815e+00	3.425999999999999879e-02	2.575358632961242695e-03	3.433931204401143716e-02	-3.012731800234261931e-03
6.323000000000000398e+00	3.414999999999999980e-02	2.561174868898060970e-03	3.420688325830214399e-02	-2.992563130265321700e-03
6.352999999999999758e+00	3.404000000000000081e-02	2.548994510268967877e-03	3.407882210142607754e-02	-2.973214394242347167e-03
6.384000000000000341e+00	3.393000000000000183e-02	2.534880605588357878e-03	3.394659021253339237e-02	-2.953393582906021966e-03
6.415000000000000036e+00	3.382000000000000284e-02	2.522757404635914656e-03	3.381445697439114384e-02	-2.933746395958886869e-03
6.445999999999999730e+00	3.370999999999999691e-02	2.508713359337875950e-03	3.368242146007444787e-02	-2.914270745671925303e-03
6.477000000000000313e+00	3.359000000000000180e-02	2.495904266265636020e-03	3.355048275458114015e-02	-2.894964571459090422e-03
6.508000000000000007e+00	3.348000000000000281e-02	2.481931812400977374e-03	3.341864000158941556e-02	-2.875825852298603477e-03
6.538999999999999702e+00	3.336999999999999689e-02	2.469924081502371770e-03	3.328689245500936200e-02	-2.856852620479033607e-03
6.570000000000000284e+00	3.325000000000000178e-02	2.455283056025992384e-03	3.315523939037424983e-02	-2.838042936883155513e-03
6.600999999999999979e+00	3.314000000000000279e-02	2.443333637504574527e-03	3.302368009186688880e-02	-2.819394887040546291e-03
6.631999999999999673e+00	3.302999999999999686e-02	2.429502634455867234e-03	3.289221385498283801e-02	-2.800906581386911412e-03
6.663000000000000256e+00	3.291000000000000175e-02	2.416875984068690437e-03	3.276084006666264009e-02	-2.782576174212076335e-03
6.695000000000000284e+00	3.280000000000000276e-02	2.405010281336305341e-03	3.262532484230266233e-02	-2.763818176633452139e-03
6.725999999999999979e+00	3.268000000000000071e-02	2.392437901874431769e-03	3.249413736953780246e-02	-2.745803139776931134e-03
6.756999999999999673e+00	3.257000000000000173e-02	2.378743730839523451e-03	3.236304082280505590e-02	-2.727940615427026493e-03
6.788999999999999702e+00	3.244999999999999968e-02	2.366232550506184272e-03	3.222781022066183165e-02	-2.709660018836467128e-03
6.820000000000000284e+00	3.234000000000000069e-02	2.354477121675213960e-03	3.209689711201329371e-02	-2.692102159234907414e-03
6.852000000000000313e+00	3.221999999999999864e-02	2.342020212267178873e-03	3.196185519585387907e-02	-2.674132508373629723e-03
6.884000000000000341e+00	3.209999999999999659e-02	2.329591015672064121e-03	3.182690867622380709e-02	-2.656318134163831914e-03
6.915000000000000036e+00	3.198999999999999760e-02	2.317914106477704170e-03	3.169626992816663297e-02	-2.639206867328927706e-03
6.947000000000000064e+00	3.187000000000000249e-02	2.305539180807893943e-03	3.156151038935372383e-02	-2.621693062327173397e-03
6.979000000000000092e+00	3.175000000000000044e-02	2.293191967951004051e-03	3.142684560337604543e-02	-2.604329399583880152e-03
7.011000000000000121e+00	3.164000000000000146e-02	2.281593578393254027e-03	3.129227553570974180e-02	-2.587114224876610989e-03
7.043000000000000149e+00	3.151999999999999941e-02	2.269300636461668661e-03	3.115780015089534422e-02	-2.570045904270925035e-03
7.075000000000000178e+00	3.139999999999999736e-02	2.257035407343003629e-03	3.102341941253357327e-02	-2.553122823782204027e-03
7.107000000000000206e+00	3.128000000000000225e-02	2.244797891037261101e-03	3.088913334497108559e-02	-2.536343399135471566e-03
7.139000000000000234e+00	3.116000000000000020e-02	2.232588087544438472e-03	3.075494215332048864e-02	-2.519706095072560530e-03
7.171000000000000263e+00	3.105000000000000121e-02	2.221121333848063290e-03	3.062084607210532883e-02	-2.503209400282373383e-03
7.203000000000000291e+00	3.092999999999999916e-02	2.210751545663148295e-03	3.048684533129280075e-02	-2.486851821536409640e-03
7.235999999999999766e+00	3.081000000000000058e-02	2.198616797705321094e-03	3.034875716334889395e-02	-2.470127212417542236e-03
7.267999999999999794e+00	3.068999999999999853e-02	2.186509762560414228e-03	3.021495088198982576e-02	-2.454047704802775169e-03
7.299999999999999822e+00	3.056999999999999995e-02	2.174430440228429431e-03	3.008124100267600687e-02	-2.438102949515448623e-03
7.333000000000000185e+00	3.045000000000000137e-02	2.164136862279047741e-03	2.994345419621077115e-02	-2.421799593413515896e-03
7.365000000000000213e+00	3.032999999999999932e-02	2.152106037369673746e-03	2.980994169211943420e-02	-2.406124317820087025e-03
7.397999999999999687e+00	3.021000000000000074e-02	2.141847100436443559e-03	2.967235949181991350e-02	-2.390095976468118669e-03
7.429999999999999716e+00	3.007999999999999910e-02	2.129156941519655313e-03	2.953904656459943601e-02	-2.374684635498175087e-03
7.463000000000000078e+00	2.996000000000000052e-02	2.118933222952845783e-03	2.940167169460430885e-02	-2.358925718926891974e-03
7.496000000000000441e+00	2.983999999999999847e-02	2.107000547589234739e-03	2.926440336341671819e-02	-2.343301522327340992e-03
7.527999999999999581e+00	2.971999999999999989e-02	2.096811470038575844e-03	2.913139722465843406e-02	-2.328278150453601432e-03
7.560999999999999943e+00	2.960000000000000131e-02	2.084927292097576903e-03	2.899434122327613009e-02	-2.312915325255758981e-03
7.594000000000000306e+00	2.947999999999999926e-02	2.074772855563069510e-03	2.885739447363380727e-02	-2.297683227156623823e-03
7.626999999999999780e+00	2.935000000000000109e-02	2.062234539767078718e-03	2.872055815052215744e-02	-2.282580573238359757e-03
7.660000000000000142e+00	2.922999999999999904e-02	2.052115321598991984e-03	2.858383341531362323e-02	-2.267606095735405849e-03
7.692999999999999616e+00	2.911000000000000046e-02	2.042009959837365850e-03	2.844722141284625888e-02	-2.252758541443917149e-03
7.725999999999999979e+00	2.897999999999999882e-02	2.031217551255403830e-03	2.831072330302493445e-02	-2.238036674400456592e-03
7.759000000000000341e+00	2.886000000000000024e-02	2.021140479656968487e-03	2.817434047157481303e-02	-2.223439295167174787e-03
7.793000000000000149e+00	2.874000000000000166e-02	2.009417959791342211e-03	2.803394696102403175e-02	-2.208528532932282906e-03
7.825999999999999623e+00	2.861000000000000001e-02	1.998676935383338505e-03	2.789780270960075248e-02	-2.194180299932993808e-03
7.858999999999999986e+00	2.849000000000000143e-02	1.988648938557783987e-03	2.776177815852941266e-02	-2.179953033555365183e-03
7.892000000000000348e+00	2.835999999999999979e-02	1.977937359013508950e-03	2.762587478049660303e-02	-2.165845602150770662e-03
7.926000000000000156e+00	2.824000000000000121e-02	1.967937652351144789e-03	2.748598166840608703e-02	-2.151434849618051506e-03
7.958999999999999631e+00	2.810999999999999957e-02	1.957255517670597987e-03	2.735032964771646688e-02	-2.137567360177981563e-03
7.993000000000000327e+00	2.799000000000000099e-02	1.947284101171423967e-03	2.721069925099364045e-02	-2.123401540736961739e-03
8.026999999999999247e+00	2.785999999999999935e-02	1.936631411354605833e-03	2.707120498933864722e-02	-2.109358294377740480e-03
8.060000000000000497e+00	2.773000000000000118e-02	1.927594724941249964e-03	2.693594553750679188e-02	-2.095844227541137327e-03
8.093999999999999417e+00	2.760999999999999913e-02	1.917659104158765974e-03	2.679672551951685702e-02	-2.082039228611278717e-03
8.128000000000000114e+00	2.748000000000000095e-02	1.907043364759176398e-03	2.665764799717378064e-02	-2.068353507204846904e-03
8.162000000000000810e+00	2.734999999999999931e-02	1.896442636466585518e-03	2.651871519048148995e-02	-2.054785987136604174e-03
8.195000000000000284e+00	2.723000000000000073e-02	1.888121864387024614e-03	2.638400911138532104e-02	-2.041729541583392656e-03
8.228999999999999204e+00	2.709999999999999909e-02	1.877543075404662946e-03	2.624536798515138963e-02	-2.028391850136387117e-03
8.262999999999999901e+00	2.697000000000000092e-02	1.866979297529300624e-03	2.610687852112159382e-02	-2.015169260433283694e-03
8.297000000000000597e+00	2.683999999999999928e-02	1.857980138883441818e-03	2.596854326334377058e-02	-2.002060765795272632e-03
8.330999999999999517e+00	2.671000000000000110e-02	1.847438877668577863e-03	2.583036472270804074e-02	-1.989065370454051046e-03
8.365999999999999659e+00	2.658999999999999905e-02	1.839138890198707427e-03	2.568828842245925170e-02	-1.975804856687091333e-03
8.400000000000000355e+00	2.646000000000000088e-02	1.828619568294072685e-03	2.555043567636324647e-02	-1.963035976512499461e-03
8.433999999999999275e+00	2.632999999999999924e-02	1.819635420755212792e-03	2.541274763704119699e-02	-1.950377267866316034e-03
8.467999999999999972e+00	2.620000000000000107e-02	1.810651273216353115e-03	2.527522712083540152e-02	-1.937827795192367721e-03
8.503000000000000114e+00	2.606999999999999942e-02	1.800161973525715763e-03	2.513383980239029813e-02	-1.925022346561423413e-03
8.537000000000000810e+00	2.594000000000000125e-02	1.791185331540355542e-03	2.499666777426794856e-02	-1.912691723754027847e-03
8.571999999999999176e+00	2.580999999999999961e-02	1.782208689554995321e-03	2.485564517811039015e-02	-1.900109636968628970e-03
8.605999999999999872e+00	2.568000000000000144e-02	1.773232047569634883e-03	2.471883361243785993e-02	-1.887994156554240752e-03
8.641000000000000014e+00	2.554999999999999979e-02	1.762780275646495028e-03	2.457818860078197706e-02	-1.875631675859965215e-03
8.676000000000000156e+00	2.542000000000000162e-02	1.753811139214634480e-03	2.443774004026294522e-02	-1.863379182345744050e-03
8.710000000000000853e+00	2.528999999999999998e-02	1.744842002782773498e-03	2.430149550644222778e-02	-1.851581192859600615e-03
8.744999999999999218e+00	2.515999999999999834e-02	1.735872866350912517e-03	2.416144397827930251e-02	-1.839542809917289268e-03
8.779999999999999361e+00	2.503000000000000017e-02	1.726903729919051968e-03	2.402159912966208774e-02	-1.827611680508414195e-03
8.814999999999999503e+00	2.489999999999999852e-02	1.717934593487190770e-03	2.388196453856833434e-02	-1.815786907905798941e-03
8.849999999999999645e+00	2.477000000000000035e-02	1.710395553672112903e-03	2.374254373794997680e-02	-1.804067604782455796e-03
8.884999999999999787e+00	2.463999999999999871e-02	1.701418911686752682e-03	2.360334023179259250e-02	-1.792452893162844400e-03
8.919999999999999929e+00	2.450000000000000094e-02	1.691751758779441424e-03	2.346435770875796717e-02	-1.780941905458970900e-03
8.955000000000000071e+00	2.436999999999999930e-02	1.682775116794080986e-03	2.332559998656154668e-02	-1.769533784033815085e-03
8.990000000000000213e+00	2.424000000000000113e-02	1.675197971861236467e-03	2.318707084012181299e-02	-1.758227680130393204e-03
9.025000000000000355e+00	2.410999999999999949e-02	1.666213824322376790e-03	2.304877399774953387e-02	-1.747022753723663979e-03
9.060000000000000497e+00	2.398000000000000131e-02	1.657229676783517113e-03	2.291071316054886509e-02	-1.735918173277944000e-03
9.096000000000000085e+00	2.384000000000000008e-02	1.648930844014185422e-03	2.276895802965929472e-02	-1.724600138268532219e-03
9.131000000000000227e+00	2.370999999999999844e-02	1.639939190921825855e-03	2.263138796153472271e-02	-1.713696591934220402e-03
9.166999999999999815e+00	2.358000000000000027e-02	1.632308929764216205e-03	2.249014598720025862e-02	-1.702583614901810377e-03
9.201999999999999957e+00	2.343999999999999903e-02	1.623970837176579333e-03	2.235308285729337152e-02	-1.691877775375820675e-03
9.237999999999999545e+00	2.331000000000000086e-02	1.614964172977221288e-03	2.221237049385506312e-02	-1.680966468483365049e-03
9.272999999999999687e+00	2.317999999999999922e-02	1.607295806701844552e-03	2.207583036768862028e-02	-1.670455070070367204e-03
9.308999999999999275e+00	2.305000000000000104e-02	1.599612429319469337e-03	2.193566452757696184e-02	-1.659742095999979525e-03
9.345000000000000639e+00	2.290999999999999981e-02	1.591219488456259434e-03	2.179578234963702732e-02	-1.649128426836633668e-03
9.380000000000000782e+00	2.278000000000000164e-02	1.583505511509617023e-03	2.166006186043437434e-02	-1.638903993969779028e-03
9.416000000000000369e+00	2.264999999999999999e-02	1.575776523455975266e-03	2.152075181621832672e-02	-1.628483735347056914e-03
9.451999999999999957e+00	2.250999999999999876e-02	1.567336239870692222e-03	2.138173842783552131e-02	-1.618160314554353049e-03
9.487999999999999545e+00	2.238000000000000059e-02	1.559576652252783703e-03	2.124302620070438186e-02	-1.607932909343414438e-03
9.523999999999999133e+00	2.223999999999999935e-02	1.551104614402695368e-03	2.110461958635586471e-02	-1.597800705748371767e-03
9.560000000000000497e+00	2.211000000000000118e-02	1.543314427220519435e-03	2.096652298265547915e-02	-1.587762897994035409e-03
9.596000000000000085e+00	2.197999999999999954e-02	1.535509228931345024e-03	2.082874076092278842e-02	-1.577818686835256784e-03
9.631999999999999673e+00	2.183999999999999830e-02	1.528250781347092807e-03	2.069127741163031067e-02	-1.567967270921622348e-03
9.667999999999999261e+00	2.171000000000000013e-02	1.520407477940151960e-03	2.055413744033075807e-02	-1.558207852856698930e-03
9.705000000000000071e+00	2.156999999999999890e-02	1.511848260199415497e-03	2.041352968414358177e-02	-1.548272376196823969e-03
9.740999999999999659e+00	2.144000000000000072e-02	1.505212196205350274e-03	2.027705906326200680e-02	-1.538697094002628709e-03
9.776999999999999247e+00	2.130999999999999908e-02	1.498546109997286793e-03	2.014092516201526628e-02	-1.529211441164106487e-03
9.814000000000000057e+00	2.117000000000000132e-02	1.489923383726939748e-03	2.000136532371465242e-02	-1.519554876108572625e-03
9.849999999999999645e+00	2.103999999999999967e-02	1.483203603943841547e-03	1.986592787217058426e-02	-1.510248580714022067e-03
9.887000000000000455e+00	2.089999999999999844e-02	1.475747702567526852e-03	1.972709316651448039e-02	-1.500774722581079031e-03
9.923999999999999488e+00	2.077000000000000027e-02	1.467767567146787897e-03	1.958863302619887753e-02	-1.491392236828542259e-03
9.960000000000000853e+00	2.062999999999999903e-02	1.460256240144630797e-03	1.945427901558297729e-02	-1.482350252372309149e-03
9.996999999999999886e+00	2.050000000000000086e-02	1.453421567657964134e-03	1.931657163415045203e-02	-1.473145628218257503e-03
1.002999999999999936e+01	2.035999999999999963e-02	1.445846732126196020e-03	1.919407918477671060e-02	-1.465011146329981556e-03
1.007000000000000028e+01	2.023000000000000145e-02	1.438950860510995397e-03	1.904602256002319027e-02	-1.455245171940030115e-03
1.010999999999999943e+01	2.009999999999999981e-02	1.432024966681796300e-03	1.889843064414162624e-02	-1.445581254672309319e-03
1.014000000000000057e+01	1.995999999999999858e-02	1.425507836843183844e-03	1.878804512249351161e-02	-1.438399681848330763e-03
1.017999999999999972e+01	1.983000000000000040e-02	1.418513238331951766e-03	1.864128024258483729e-02	-1.428911917752765000e-03
1.022000000000000064e+01	1.968999999999999917e-02	1.410772125922657091e-03	1.849499578682909859e-02	-1.419523410085720815e-03
1.025999999999999979e+01	1.956000000000000100e-02	1.404845625409425688e-03	1.834919736724366368e-02	-1.410233150417075816e-03
1.028999999999999915e+01	1.941999999999999976e-02	1.397032921566751604e-03	1.824017084966424868e-02	-1.403329330290910108e-03
1.033000000000000007e+01	1.929000000000000159e-02	1.391022127914218502e-03	1.809523628368794532e-02	-1.394208606815672876e-03
1.036999999999999922e+01	1.915999999999999995e-02	1.383860097824920901e-03	1.795080282019960449e-02	-1.385183388392066672e-03
1.040000000000000036e+01	1.901999999999999871e-02	1.377042745846329989e-03	1.784280979021619223e-02	-1.378476550112857834e-03
1.043999999999999950e+01	1.889000000000000054e-02	1.370902625733498451e-03	1.769926608202172791e-02	-1.369616074758689839e-03
1.048000000000000043e+01	1.874999999999999931e-02	1.363990010960491016e-03	1.755623801977564818e-02	-1.360848389944427448e-03
1.051999999999999957e+01	1.862000000000000113e-02	1.357758092154858105e-03	1.741373075293137229e-02	-1.352172523459485402e-03
1.055000000000000071e+01	1.848999999999999949e-02	1.351481140028228459e-03	1.730719509835954018e-02	-1.345725289547661761e-03
1.058999999999999986e+01	1.835000000000000173e-02	1.344426497089000732e-03	1.716561125581497760e-02	-1.337207749292784048e-03
1.063000000000000078e+01	1.822000000000000008e-02	1.338057746269569713e-03	1.702456183612516966e-02	-1.328779347584879700e-03
1.066999999999999993e+01	1.808999999999999844e-02	1.331643962129141958e-03	1.688405167344657343e-02	-1.320439127015685154e-03
1.071000000000000085e+01	1.795000000000000068e-02	1.325483634756888891e-03	1.674408550802547815e-02	-1.312186135890049555e-03
1.074000000000000021e+01	1.781999999999999904e-02	1.318970546370160741e-03	1.663947062828323789e-02	-1.306053061117481463e-03
1.077999999999999936e+01	1.769000000000000086e-02	1.313433757288632328e-03	1.650046737575519215e-02	-1.297950422935623994e-03
1.082000000000000028e+01	1.755999999999999922e-02	1.306823096706410817e-03	1.636202047380466706e-02	-1.289932400623644213e-03
1.085999999999999943e+01	1.742000000000000146e-02	1.300427210424328402e-03	1.622413430076620131e-02	-1.281998060650120464e-03
1.089000000000000057e+01	1.728999999999999981e-02	1.294715484211235446e-03	1.612109023046547768e-02	-1.276101664082090071e-03
1.092999999999999972e+01	1.716000000000000164e-02	1.288943713570146624e-03	1.598419547149215400e-02	-1.268311530421882462e-03
1.097000000000000064e+01	1.703000000000000000e-02	1.283111898501062371e-03	1.584787272762670784e-02	-1.260602519902422319e-03
1.100999999999999979e+01	1.688999999999999876e-02	1.276464287501612518e-03	1.571212591570136929e-02	-1.252973711599013329e-03
1.105000000000000071e+01	1.676000000000000059e-02	1.270510074175460347e-03	1.557695890422352257e-02	-1.245424193810694457e-03
1.108999999999999986e+01	1.662999999999999895e-02	1.264495816421311878e-03	1.544237545653104338e-02	-1.237953061787071306e-03
1.111999999999999922e+01	1.650000000000000078e-02	1.258421514239167760e-03	1.534182294045902985e-02	-1.232400609317567137e-03
1.116000000000000014e+01	1.636999999999999914e-02	1.253232290019691379e-03	1.520826907293799067e-02	-1.225064480918509760e-03
1.119999999999999929e+01	1.624000000000000096e-02	1.247030393428056510e-03	1.507530817664957598e-02	-1.217804269947111604e-03
1.124000000000000021e+01	1.610999999999999932e-02	1.241698563692090248e-03	1.494294357371331143e-02	-1.210619094698436394e-03
1.127999999999999936e+01	1.598000000000000115e-02	1.236291678421129643e-03	1.481117848992835953e-02	-1.203508079754345757e-03
1.132000000000000028e+01	1.584999999999999951e-02	1.229894637438508267e-03	1.468001584175325155e-02	-1.196470346608342547e-03
1.135999999999999943e+01	1.572000000000000133e-02	1.224345146651057998e-03	1.454945842712392426e-02	-1.189505021806277693e-03
1.139000000000000057e+01	1.558999999999999969e-02	1.218720600328612302e-03	1.445193921395512837e-02	-1.184328025559706812e-03
1.142999999999999972e+01	1.545999999999999978e-02	1.213020998471172479e-03	1.432244758509094995e-02	-1.177487339221216069e-03
1.147000000000000064e+01	1.532999999999999988e-02	1.208131419041405617e-03	1.419356866405291698e-02	-1.170716703101189497e-03
1.150999999999999979e+01	1.519999999999999997e-02	1.202274200560477001e-03	1.406530479802982521e-02	-1.164015276713611024e-03
1.155000000000000071e+01	1.507000000000000006e-02	1.197211993400222217e-03	1.393765818396693924e-02	-1.157382228259467303e-03
1.158999999999999986e+01	1.494999999999999975e-02	1.191994479017555262e-03	1.381063099000653244e-02	-1.150816733952878326e-03
1.163000000000000078e+01	1.481999999999999984e-02	1.186763108228428140e-03	1.368422535633802457e-02	-1.144317977918028837e-03
1.166999999999999993e+01	1.468999999999999993e-02	1.181441670797307546e-03	1.355844333250136487e-02	-1.137885149901836975e-03
1.171000000000000085e+01	1.456000000000000003e-02	1.175189544732253106e-03	1.343328660906464855e-02	-1.131517435856024736e-03
1.175000000000000000e+01	1.443999999999999971e-02	1.171339773137296779e-03	1.330875674471521455e-02	-1.125214025704964014e-03
1.178999999999999915e+01	1.430999999999999980e-02	1.165751599881810268e-03	1.318485527672525609e-02	-1.118974117069943593e-03
1.182000000000000028e+01	1.417999999999999990e-02	1.160073359984330069e-03	1.309234247372697939e-02	-1.114335380073544837e-03
1.185999999999999943e+01	1.405999999999999958e-02	1.155126622877913553e-03	1.296954430613570831e-02	-1.108204692709267771e-03
1.190000000000000036e+01	1.392999999999999967e-02	1.150075962723042747e-03	1.284737830430813035e-02	-1.102135357575901578e-03
1.193999999999999950e+01	1.380999999999999936e-02	1.145749877156004891e-03	1.272584544126247746e-02	-1.096126625794544658e-03
1.198000000000000043e+01	1.367999999999999945e-02	1.139703287786781975e-03	1.260494667286637428e-02	-1.090177755596390260e-03
1.201999999999999957e+01	1.355999999999999914e-02	1.135186099280641918e-03	1.248468294011802378e-02	-1.084288012128975433e-03
1.206000000000000050e+01	1.342999999999999923e-02	1.129730716587069210e-03	1.236505513464518195e-02	-1.078456665352943520e-03
1.209999999999999964e+01	1.331000000000000065e-02	1.125015496938597953e-03	1.224606379476076215e-02	-1.072682972265865189e-03
1.214000000000000057e+01	1.318000000000000074e-02	1.120114947853716268e-03	1.212770925658323423e-02	-1.066966185600155392e-03
1.217999999999999972e+01	1.306000000000000043e-02	1.115194768859682425e-03	1.200999184554111046e-02	-1.061305564871695660e-03
1.222000000000000064e+01	1.294000000000000011e-02	1.110924686268755695e-03	1.189291187869981163e-02	-1.055700376424761281e-03
1.225999999999999979e+01	1.281999999999999980e-02	1.106543752426144807e-03	1.177646963994412321e-02	-1.050149897116425422e-03
1.230000000000000071e+01	1.268999999999999989e-02	1.101184209877257561e-03	1.166066513070043720e-02	-1.044653451896665258e-03
1.233999999999999986e+01	1.256999999999999958e-02	1.096576954729124465e-03	1.154549817729462469e-02	-1.039210397535352990e-03
1.238000000000000078e+01	1.244999999999999926e-02	1.091858848329306780e-03	1.143096860016516378e-02	-1.033820097009616017e-03
1.241999999999999993e+01	1.233000000000000068e-02	1.087029890677804938e-03	1.131707621648968265e-02	-1.028481919047614414e-03
1.246000000000000085e+01	1.221000000000000037e-02	1.082795026453298864e-03	1.120382081718614316e-02	-1.023195234810914600e-03
1.250000000000000000e+01	1.209000000000000005e-02	1.077737438095197758e-03	1.109120185326645941e-02	-1.017959373613123216e-03
1.253999999999999915e+01	1.196999999999999974e-02	1.073260086757632037e-03	1.097921852094560502e-02	-1.012773634841649317e-03
1.258000000000000007e+01	1.184999999999999942e-02	1.068658027761921559e-03	1.086787001291734944e-02	-1.007637323300648868e-03
1.261999999999999922e+01	1.173000000000000084e-02	1.064608492973825697e-03	1.075715552474273626e-02	-1.002549750039811007e-03
1.266000000000000014e+01	1.161000000000000053e-02	1.059750090458594970e-03	1.064707424793825095e-02	-9.975102356451237030e-04
1.271000000000000085e+01	1.149999999999999981e-02	1.056348920022798753e-03	1.051036160320336504e-02	-9.912775344332741545e-04
1.275000000000000000e+01	1.137999999999999949e-02	1.051239370140470610e-03	1.040170125648335123e-02	-9.863441164138010177e-04
1.278999999999999915e+01	1.125999999999999918e-02	1.046655209003105038e-03	1.029367057825715526e-02	-9.814570468241385660e-04
1.283000000000000007e+01	1.114000000000000060e-02	1.041932483801133891e-03	1.018626843281253934e-02	-9.766158371096260969e-04
1.286999999999999922e+01	1.102999999999999987e-02	1.038649092820252348e-03	1.007949366687966621e-02	-9.718199952576219358e-04
1.291000000000000014e+01	1.090999999999999956e-02	1.033648084788531740e-03	9.973344749715890370e-03	-9.670689084295566946e-04
1.294999999999999929e+01	1.080000000000000057e-02	1.030085256277362858e-03	9.867819848533739696e-03	-9.623618675209732543e-04
1.299000000000000021e+01	1.068000000000000026e-02	1.025422575503387359e-03	9.762917133980510143e-03	-9.576981667219914554e-04
1.302999999999999936e+01	1.056999999999999953e-02	1.021573958608969126e-03	9.658634789145355976e-03	-9.530771064242106808e-04
1.307000000000000028e+01	1.044999999999999922e-02	1.016612787745822854e-03	9.554971008796910026e-03	-9.484979969223498704e-04
1.310999999999999943e+01	1.034000000000000023e-02	1.013075362646497900e-03	9.451923971593187077e-03	-9.439603223566241227e-04
1.316000000000000014e+01	1.022999999999999951e-02	1.009385517076106988e-03	9.323979655775560191e-03	-9.383460717100494154e-04
1.319999999999999929e+01	1.010999999999999920e-02	1.004549631221374846e-03	9.222313549251822187e-03	-9.339006268014605474e-04
1.324000000000000021e+01	1.000000000000000021e-02	1.000548016505621498e-03	9.121258219462068453e-03	-9.294957506708784482e-04
1.327999999999999936e+01	9.889999999999999486e-03	9.969649807350306533e-04	9.020811846286343194e-03	-9.251311805432866362e-04
1.332000000000000028e+01	9.778000000000000233e-03	9.924491778695373068e-04	8.920972205935916860e-03	-9.208064043467985901e-04
1.335999999999999943e+01	9.667000000000000245e-03	9.889966232597829920e-04	8.821736529118218151e-03	-9.165205750395230382e-04
1.340000000000000036e+01	9.556999999999999523e-03	9.849159692921778241e-04	8.723102027551643198e-03	-9.122728288838465385e-04
1.344999999999999929e+01	9.447000000000000536e-03	9.806701931475841905e-04	8.600650089343887805e-03	-9.070153968532312146e-04
1.349000000000000021e+01	9.336999999999999814e-03	9.767983667723445593e-04	8.503358149462701687e-03	-9.028502256673378613e-04
1.352999999999999936e+01	9.228000000000000091e-03	9.728541406733490476e-04	8.406658691473518213e-03	-8.987207887628389938e-04
1.357000000000000028e+01	9.119000000000000369e-03	9.692601929826704255e-04	8.310549554974155581e-03	-8.946272303781355661e-04
1.360999999999999943e+01	9.010999999999999913e-03	9.655846079639284580e-04	8.215028620727067923e-03	-8.905697401235313816e-04
1.365000000000000036e+01	8.904000000000000456e-03	9.618299836933344536e-04	8.120093784336411893e-03	-8.865485057059657335e-04
1.369999999999999929e+01	8.795999999999999999e-03	9.577811417255614052e-04	8.002246250509343489e-03	-8.815732249627497878e-04
1.374000000000000021e+01	8.689999999999999808e-03	9.542664642268426775e-04	7.908621887731059896e-03	-8.776337038854265665e-04
1.377999999999999936e+01	8.583000000000000351e-03	9.504452137351843480e-04	7.815574544933628215e-03	-8.737290292062387283e-04
1.382000000000000028e+01	8.477999999999999425e-03	9.466495975954776964e-04	7.723100359516833074e-03	-8.698578199322517905e-04
1.386999999999999922e+01	8.371999999999999234e-03	9.430307661081971469e-04	7.608307794229576121e-03	-8.650637842399698475e-04
1.391000000000000014e+01	8.267000000000000043e-03	9.393174801168773045e-04	7.517109245854239861e-03	-8.612628851898533914e-04
1.394999999999999929e+01	8.163000000000000117e-03	9.355126841078907759e-04	7.426472027133083909e-03	-8.574916931495932173e-04
1.399000000000000021e+01	8.059000000000000191e-03	9.319690236256586609e-04	7.336394224869120274e-03	-8.537511501563753219e-04
1.402999999999999936e+01	7.955000000000000265e-03	9.282092032026419311e-04	7.246874142397370308e-03	-8.500424437124130209e-04
1.408000000000000007e+01	7.851999999999999605e-03	9.248042799900960944e-04	7.135755765938463398e-03	-8.454531231676349701e-04
1.411999999999999922e+01	7.749999999999999944e-03	9.212922583026155040e-04	7.047484406819307101e-03	-8.418203374025543147e-04
1.416000000000000014e+01	7.648000000000000284e-03	9.175564556507972936e-04	6.959764682801697355e-03	-8.382225260545177756e-04
1.419999999999999929e+01	7.545999999999999756e-03	9.140325405477713180e-04	6.872591686541239600e-03	-8.346575554697992141e-04
1.425000000000000000e+01	7.445000000000000229e-03	9.108251865973423763e-04	6.764385855528989161e-03	-8.302432891307764354e-04
1.428999999999999915e+01	7.343999999999999834e-03	9.069489146250300955e-04	6.678422840951223419e-03	-8.267420752769210832e-04
1.433000000000000007e+01	7.243999999999999571e-03	9.038005081370849942e-04	6.592988737012442542e-03	-8.232647464366747150e-04
1.438000000000000078e+01	7.144000000000000176e-03	9.003980675306969168e-04	6.486932717113581999e-03	-8.189487394418873932e-04
1.441999999999999993e+01	7.045000000000000047e-03	8.968688985402214955e-04	6.402675758710740968e-03	-8.155229982052609105e-04
1.446000000000000085e+01	6.945999999999999917e-03	8.934892632694661470e-04	6.318941472139219008e-03	-8.121251479556171804e-04
1.450000000000000000e+01	6.847999999999999921e-03	8.899766642317164011e-04	6.235729980042798402e-03	-8.087587022125734869e-04
1.455000000000000071e+01	6.749999999999999924e-03	8.865935071243191820e-04	6.132450975020153384e-03	-8.046001129812136192e-04
1.458999999999999986e+01	6.653000000000000060e-03	8.834556084112735143e-04	6.050415420454086438e-03	-8.013161841216214290e-04
1.463000000000000078e+01	6.556000000000000195e-03	8.800376948176709185e-04	5.968895750147533603e-03	-7.980670268909094900e-04
1.467999999999999972e+01	6.459000000000000331e-03	8.767126768823810690e-04	5.867708061261585339e-03	-7.940448428904763175e-04
1.472000000000000064e+01	6.362999999999999733e-03	8.736010476065834973e-04	5.787316655702912788e-03	-7.908508497517323637e-04
1.475999999999999979e+01	6.268000000000000134e-03	8.703289726909781837e-04	5.707412415949699412e-03	-7.876712247628605461e-04
1.481000000000000050e+01	6.172999999999999668e-03	8.671171154084493298e-04	5.608204976906232438e-03	-7.837086498442553777e-04
1.484999999999999964e+01	6.078000000000000069e-03	8.635981077827117186e-04	5.529376676251327415e-03	-7.805518242792702614e-04
1.489000000000000057e+01	5.983999999999999736e-03	8.606066250979324886e-04	5.451031554137646638e-03	-7.774165737210823185e-04
1.493999999999999950e+01	5.890000000000000270e-03	8.572895168613304390e-04	5.353787215077506628e-03	-7.735418139448146371e-04
1.498000000000000043e+01	5.797000000000000069e-03	8.541287550776248882e-04	5.276547414512404791e-03	-7.704885242788704798e-04
1.502999999999999936e+01	5.703999999999999869e-03	8.509644137222505296e-04	5.180699114306577639e-03	-7.667435354047257229e-04
1.507000000000000028e+01	5.611999999999999801e-03	8.479314772881433714e-04	5.104573409066900415e-03	-7.637999438110375803e-04
1.510999999999999943e+01	5.519999999999999733e-03	8.448666711191772649e-04	5.028921796445772613e-03	-7.608872768790338279e-04
1.516000000000000014e+01	5.427999999999999665e-03	8.417540603479221938e-04	4.934999080792244232e-03	-7.572674113103942169e-04
1.519999999999999929e+01	5.336999999999999730e-03	8.384267330115553968e-04	4.860354598460086065e-03	-7.543704287993071265e-04
1.524000000000000021e+01	5.246999999999999928e-03	8.354966226603911545e-04	4.786131711482688629e-03	-7.514569267001606828e-04
1.528999999999999915e+01	5.157000000000000126e-03	8.324797365637677787e-04	4.693941319210701360e-03	-7.477923918063173695e-04
1.533000000000000007e+01	5.067000000000000323e-03	8.293604862644168765e-04	4.620676811764660476e-03	-7.448671145666031345e-04
1.538000000000000078e+01	4.977999999999999786e-03	8.265766764714653058e-04	4.529731143178089559e-03	-7.412536609162167058e-04
1.541999999999999993e+01	4.889000000000000117e-03	8.233715164520591118e-04	4.457501139328312774e-03	-7.384233347773860303e-04
1.546000000000000085e+01	4.799999999999999580e-03	8.202992624646202697e-04	4.385755484027795137e-03	-7.356695389630449767e-04
1.550999999999999979e+01	4.712000000000000043e-03	8.172305303138237319e-04	4.296751926142726441e-03	-7.323369197122131698e-04
1.555000000000000071e+01	4.624999999999999771e-03	8.144247234756159031e-04	4.226048839401078637e-03	-7.297119592746695391e-04
1.559999999999999964e+01	4.538000000000000367e-03	8.116808085862653888e-04	4.138229927939790324e-03	-7.264114585052058566e-04
1.564000000000000057e+01	4.451000000000000095e-03	8.084546907520873734e-04	4.068375067572767637e-03	-7.237035378335938702e-04
1.568999999999999950e+01	4.364999999999999956e-03	8.056868158265653853e-04	3.981493181652453507e-03	-7.201647340587932680e-04
1.573000000000000043e+01	4.278999999999999818e-03	8.026595374250966673e-04	3.912290148571731865e-03	-7.171593824470356114e-04
1.577999999999999936e+01	4.193999999999999811e-03	7.997907416725201502e-04	3.826104708182668200e-03	-7.131160295653528455e-04
1.582000000000000028e+01	4.108999999999999805e-03	7.961547051472179408e-04	3.757433630042556448e-03	-7.095903871601067772e-04
1.586999999999999922e+01	4.024999999999999932e-03	7.919629112527933881e-04	3.672090966787717840e-03	-7.047176964255763825e-04
1.591000000000000014e+01	3.941000000000000059e-03	7.870392104221174585e-04	3.604330990305385646e-03	-7.003707959515195021e-04
1.596000000000000085e+01	3.857999999999999884e-03	7.813780023575785409e-04	3.520409784479929752e-03	-6.943053553019043131e-04
1.600000000000000000e+01	3.775000000000000144e-03	7.750292278574618440e-04	3.453940425499663243e-03	-6.889796825024124870e-04
1.603999999999999915e+01	3.693999999999999801e-03	7.682100283580092651e-04	3.388092483265259941e-03	-6.832787949425272230e-04
1.608999999999999986e+01	3.612999999999999892e-03	7.609605874379566553e-04	3.306695446664851060e-03	-6.756885105102291688e-04
1.614000000000000057e+01	3.533999999999999815e-03	7.535034158910495572e-04	3.226359031531606143e-03	-6.676577909680064728e-04
1.617999999999999972e+01	3.455000000000000172e-03	7.452367992667386547e-04	3.162886173572880631e-03	-6.609663778944904668e-04
1.623000000000000043e+01	3.376999999999999794e-03	7.367961115362670500e-04	3.084577377084459383e-03	-6.523021375209588166e-04
1.626999999999999957e+01	3.299999999999999982e-03	7.279982749292748670e-04	3.022782446799661838e-03	-6.451479390073350988e-04
1.632000000000000028e+01	3.223999999999999869e-03	7.188639008503718703e-04	2.946639003000941972e-03	-6.359496083782266137e-04
1.635999999999999943e+01	3.150000000000000022e-03	7.098204017038394669e-04	2.886630266467399199e-03	-6.284033685021469086e-04
1.641000000000000014e+01	3.076000000000000175e-03	7.000713805283573319e-04	2.812784459187396904e-03	-6.187591348726924172e-04
1.644999999999999929e+01	3.003000000000000027e-03	6.902189559196632339e-04	2.754650594758137686e-03	-6.108949554229187954e-04
1.650000000000000000e+01	2.932000000000000144e-03	6.803326985851947551e-04	2.683165389550759214e-03	-6.009086142966200148e-04
1.653999999999999915e+01	2.861999999999999961e-03	6.703691340496817060e-04	2.626925459372174421e-03	-5.928166972153519915e-04
1.658999999999999986e+01	2.792999999999999910e-03	6.600123362458234708e-04	2.557814215291040472e-03	-5.826026862168910258e-04
1.662999999999999901e+01	2.724999999999999992e-03	6.497644267027346101e-04	2.503478646855781566e-03	-5.743736862011059041e-04
1.667999999999999972e+01	2.658000000000000206e-03	6.391596569582596405e-04	2.436754684747251699e-03	-5.640358049583503583e-04
1.673000000000000043e+01	2.592999999999999819e-03	6.289187910884547379e-04	2.371363599424473195e-03	-5.536537952841905866e-04
1.676999999999999957e+01	2.527999999999999865e-03	6.181158169965668891e-04	2.320013655195807441e-03	-5.453256244890992543e-04
1.682000000000000028e+01	2.465000000000000177e-03	6.075505957455313525e-04	2.257033904259081545e-03	-5.348986214470153894e-04
1.685999999999999943e+01	2.403000000000000188e-03	5.969864714600072982e-04	2.207619155799203908e-03	-5.265520077129962669e-04
1.691000000000000014e+01	2.341999999999999898e-03	5.862941176796960738e-04	2.147059957633851331e-03	-5.161247663615919912e-04
1.696000000000000085e+01	2.282999999999999873e-03	5.758738113462271487e-04	2.087831866503548663e-03	-5.057195501710056102e-04
1.700000000000000000e+01	2.223999999999999849e-03	5.651002821180679684e-04	2.041398354035763637e-03	-4.974222744720578973e-04
1.705000000000000071e+01	2.167000000000000089e-03	5.546206241769264253e-04	1.984530960101497845e-03	-4.870979846574014340e-04
1.708999999999999986e+01	2.111000000000000029e-03	5.440662571109515120e-04	1.939968012120126765e-03	-4.788864794370431078e-04
1.714000000000000057e+01	2.056000000000000102e-03	5.335709529775148558e-04	1.885416733322957481e-03	-4.686932457761816399e-04
1.719000000000000128e+01	2.001999999999999873e-03	5.231400811341196683e-04	1.832134090752388046e-03	-4.585851753225817168e-04
1.723000000000000043e+01	1.949999999999999910e-03	5.129295261534473844e-04	1.790413012399389272e-03	-4.505637931871992060e-04
1.728000000000000114e+01	1.897999999999999948e-03	5.025388378887878310e-04	1.739382561294915749e-03	-4.406230649669328338e-04
1.732999999999999829e+01	1.848000000000000033e-03	4.925010261086570180e-04	1.689586084913218249e-03	-4.307830228280553763e-04
1.737000000000000099e+01	1.797999999999999902e-03	4.821862016693689835e-04	1.650628117752837767e-03	-4.229873139225211100e-04
1.742000000000000171e+01	1.750000000000000036e-03	4.722436526836544220e-04	1.603013213561701013e-03	-4.133436181974148521e-04
1.746999999999999886e+01	1.703000000000000087e-03	4.624118972145974051e-04	1.556581797304626424e-03	-4.038183660975628708e-04
1.751000000000000156e+01	1.657000000000000053e-03	4.526002912699350340e-04	1.520274946267170368e-03	-3.962879355234559531e-04
1.755999999999999872e+01	1.611999999999999935e-03	4.430077897524301012e-04	1.475922083031443004e-03	-3.869926795749451020e-04
1.760999999999999943e+01	1.567999999999999949e-03	4.333600358141638477e-04	1.432695663909149550e-03	-3.778338504780728944e-04
1.764999999999999858e+01	1.525000000000000097e-03	4.239410857875773445e-04	1.398912652523698471e-03	-3.706067472973956721e-04
1.769999999999999929e+01	1.482999999999999943e-03	4.145770995066176928e-04	1.357665783668982658e-03	-3.616988130719885129e-04
1.775000000000000000e+01	1.441999999999999922e-03	4.053632820306743152e-04	1.317492534608761092e-03	-3.529319106370650623e-04
1.778999999999999915e+01	1.402000000000000034e-03	3.963043098969276103e-04	1.286114522744850105e-03	-3.460207121781026752e-04
1.783999999999999986e+01	1.361999999999999929e-03	3.870419949983722381e-04	1.247827205515316101e-03	-3.375106076245721438e-04
1.789000000000000057e+01	1.324000000000000090e-03	3.783073782458562756e-04	1.210559950837710591e-03	-3.291451246985114794e-04
1.794000000000000128e+01	1.286999999999999950e-03	3.696672737324065974e-04	1.174291162494448502e-03	-3.209259805943836413e-04
1.798000000000000043e+01	1.250999999999999942e-03	3.611325933781109267e-04	1.145980601415290618e-03	-3.144571776454729590e-04
1.803000000000000114e+01	1.214999999999999934e-03	3.525641380330677040e-04	1.111455092527340299e-03	-3.065057378102051776e-04
1.807999999999999829e+01	1.180999999999999975e-03	3.444027723628300514e-04	1.077868430670000585e-03	-2.987053219553590408e-04
1.812999999999999901e+01	1.147000000000000016e-03	3.362094792227062964e-04	1.045200346164453908e-03	-2.910562140033822213e-04
1.817000000000000171e+01	1.113999999999999973e-03	3.280800987573817377e-04	1.019714181641244704e-03	-2.850451906589060815e-04
1.821999999999999886e+01	1.082000000000000062e-03	3.202176273215035277e-04	9.886506629641007068e-04	-2.776658491220207079e-04
1.826999999999999957e+01	1.051000000000000068e-03	3.125601729662146771e-04	9.584517193749598042e-04	-2.704348995870703150e-04
1.832000000000000028e+01	1.020999999999999989e-03	3.050531183560495786e-04	9.290983558763877669e-04	-2.633512988514825079e-04
1.835999999999999943e+01	9.913000000000000804e-04	2.975529746286068511e-04	9.062115672455691752e-04	-2.577898880503482859e-04
1.841000000000000014e+01	9.625000000000000309e-04	2.902419188878262906e-04	8.783314431640409361e-04	-2.509693396936946977e-04
1.846000000000000085e+01	9.344000000000000526e-04	2.830631052262036289e-04	8.512423516906337476e-04	-2.442939129577971708e-04
1.851000000000000156e+01	9.070999999999999853e-04	2.760498756217845515e-04	8.249248771577686115e-04	-2.377628915868776013e-04
1.855999999999999872e+01	8.804999999999999893e-04	2.691241492241638216e-04	7.993597592564650198e-04	-2.313755620696458716e-04
1.860000000000000142e+01	8.545999999999999560e-04	2.623426622442947653e-04	7.794367653717038363e-04	-2.263684505880833228e-04
1.864999999999999858e+01	8.293000000000000458e-04	2.556773727796029204e-04	7.551795768394011432e-04	-2.202363838760634611e-04
1.869999999999999929e+01	8.048000000000000466e-04	2.491925976500757728e-04	7.316245668517748837e-04	-2.142433258957511966e-04
1.875000000000000000e+01	7.808999999999999535e-04	2.428293316582022467e-04	7.087544912593678453e-04	-2.083872500672010592e-04
1.880000000000000071e+01	7.575999999999999835e-04	2.365899650340969529e-04	6.865522400247163525e-04	-2.026661452702315273e-04
1.883999999999999986e+01	7.349999999999999763e-04	2.304658144297110458e-04	6.692598770041298644e-04	-1.981851189414201089e-04
1.889000000000000057e+01	7.129999999999999836e-04	2.245143146498236239e-04	6.482171899445708999e-04	-1.927021421206799698e-04
1.894000000000000128e+01	6.916000000000000055e-04	2.186541863235381522e-04	6.277954685595164928e-04	-1.873489825658881860e-04
1.898999999999999844e+01	6.708000000000000421e-04	2.129301510027060626e-04	6.079782893040412391e-04	-1.821239021299728741e-04
1.903999999999999915e+01	6.505000000000000365e-04	2.073126252595341133e-04	5.887493550432324006e-04	-1.770251757104497506e-04
1.908999999999999986e+01	6.308999999999999938e-04	2.018675078537474966e-04	5.700926095490710648e-04	-1.720510397131897373e-04
1.914000000000000057e+01	6.116999999999999608e-04	1.964657783206905008e-04	5.519930039338456253e-04	-1.671993509190810212e-04
1.917999999999999972e+01	5.931000000000000508e-04	1.912451693405810163e-04	5.379046947858963151e-04	-1.634046101842181716e-04
1.923000000000000043e+01	5.749999999999999903e-04	1.861059725219299250e-04	5.207714111520752275e-04	-1.587675205554781510e-04
1.928000000000000114e+01	5.575000000000000528e-04	1.811178105336988683e-04	5.041548763408745804e-04	-1.542464570189803314e-04
1.932999999999999829e+01	5.404000000000000166e-04	1.762176482734976784e-04	4.880408899990665468e-04	-1.498391634485970775e-04
1.937999999999999901e+01	5.238000000000000468e-04	1.714396706507650752e-04	4.724156956636482783e-04	-1.455434979583689146e-04
1.942999999999999972e+01	5.077000000000000349e-04	1.667856963188490396e-04	4.572659545888089799e-04	-1.413574254660715491e-04
1.948000000000000043e+01	4.920000000000000328e-04	1.622245714572241083e-04	4.425784405306300989e-04	-1.372789295140835239e-04
1.953000000000000114e+01	4.767999999999999886e-04	1.577633166451635404e-04	4.283400266726972898e-04	-1.333060086198021384e-04
1.957999999999999829e+01	4.620000000000000083e-04	1.534264461750972392e-04	4.145377012432037824e-04	-1.294366728903782087e-04
1.962000000000000099e+01	4.476999999999999860e-04	1.491944917959480224e-04	4.038014785536299021e-04	-1.264143920868903933e-04
1.967000000000000171e+01	4.337000000000000252e-04	1.450298333641755972e-04	3.907534694292831828e-04	-1.227261824213739087e-04
1.971999999999999886e+01	4.202000000000000223e-04	1.410248815638663774e-04	3.781083484137198508e-04	-1.191355319965661341e-04
1.976999999999999957e+01	4.070999999999999749e-04	1.370984205326534805e-04	3.658546849075905330e-04	-1.156402680351419982e-04
1.982000000000000028e+01	3.942999999999999890e-04	1.332430832811020783e-04	3.539811331800178608e-04	-1.122382337965475161e-04
1.987000000000000099e+01	3.819000000000000129e-04	1.294717678142258356e-04	3.424766094999444170e-04	-1.089273295158218509e-04
1.992000000000000171e+01	3.698999999999999923e-04	1.258306506065545044e-04	3.313306413359464950e-04	-1.057055930779252496e-04
1.996999999999999886e+01	3.581999999999999789e-04	1.222642194297056005e-04	3.205329311647464922e-04	-1.025710993206617390e-04
2.001999999999999957e+01	3.468999999999999753e-04	1.187877336512937142e-04	3.100732570744517977e-04	-9.952193711348038653e-05
2.007000000000000028e+01	3.358999999999999790e-04	1.154089066709152838e-04	2.999414720621127817e-04	-9.655620922745160946e-05
2.012000000000000099e+01	3.252999999999999924e-04	1.121237894127290028e-04	2.901276476793698757e-04	-9.367202487242255586e-05
2.017000000000000171e+01	3.149000000000000106e-04	1.088845715009432996e-04	2.806226271899370413e-04	-9.086747142760776236e-05
2.021999999999999886e+01	3.048999999999999844e-04	1.057612855232108748e-04	2.714175319009545220e-04	-8.814063936624415903e-05
2.026999999999999957e+01	2.952000000000000197e-04	1.027204509374214289e-04	2.625035475733970293e-04	-8.548963295046926641e-05
2.032000000000000028e+01	2.857000000000000056e-04	9.972814841526005331e-05	2.538719237840819133e-04	-8.291257010734671572e-05
2.037000000000000099e+01	2.766000000000000012e-04	9.685506872368633525e-05	2.455140247577211089e-04	-8.040759386834941220e-05
2.042000000000000171e+01	2.677000000000000018e-04	9.401682057385280628e-05	2.374217407974208859e-04	-7.797296491348452703e-05
2.046999999999999886e+01	2.591000000000000096e-04	9.128070568663895984e-05	2.295872663205371660e-04	-7.560701165412986010e-05
2.051999999999999957e+01	2.507000000000000222e-04	8.859640221258217267e-05	2.220028539775764859e-04	-7.330807493646679146e-05
2.057000000000000028e+01	2.425999999999999880e-04	8.598601111998702454e-05	2.146608118679885083e-04	-7.107450742146291110e-05
2.062000000000000099e+01	2.347999999999999881e-04	8.346542686176434771e-05	2.075535217738129815e-04	-6.890467426161515853e-05
2.067000000000000171e+01	2.271999999999999931e-04	8.101305076434372934e-05	2.006738332845908052e-04	-6.679696949715358055e-05
2.071999999999999886e+01	2.198000000000000030e-04	7.860284433058471396e-05	1.940150505402579240e-04	-6.474981541786770816e-05
2.076999999999999957e+01	2.126999999999999930e-04	7.628485228182066945e-05	1.875705419629185213e-04	-6.276164616055261312e-05
2.082000000000000028e+01	2.057000000000000126e-04	7.398807208194666397e-05	1.813337228776572762e-04	-6.083090690033160475e-05
2.087000000000000099e+01	1.990000000000000124e-04	7.178496118974596264e-05	1.752980566942785590e-04	-5.895605412373946239e-05
2.092000000000000171e+01	1.924999999999999899e-04	6.964027814478726292e-05	1.694572567487669687e-04	-5.713560248124013023e-05
2.096999999999999886e+01	1.861999999999999994e-04	6.754389622334895226e-05	1.638054815619909618e-04	-5.536817011169158130e-05
2.101999999999999957e+01	1.800999999999999867e-04	6.551829167141060765e-05	1.583369773858550535e-04	-5.365239566489115762e-05
2.107999999999999829e+01	1.742000000000000059e-04	6.355297403458106374e-05	1.520086482887077087e-04	-5.165975202137118843e-05
2.112999999999999901e+01	1.684000000000000004e-04	6.160225758605930482e-05	1.469232852380601164e-04	-5.005287970163742339e-05
2.117999999999999972e+01	1.629000000000000023e-04	5.975019297803397264e-05	1.420032175109910459e-04	-4.849339000405747575e-05
2.123000000000000043e+01	1.575000000000000065e-04	5.793320239886192124e-05	1.372434556127475897e-04	-4.698002393585241253e-05
2.128000000000000114e+01	1.522999999999999886e-04	5.616996890325410695e-05	1.326391133723171106e-04	-4.551153845698137335e-05
2.132999999999999829e+01	1.473000000000000025e-04	5.447048642437021646e-05	1.281853383760130614e-04	-4.408669909310982890e-05
2.137999999999999901e+01	1.423999999999999919e-04	5.279826642519745385e-05	1.238773116728521251e-04	-4.270427986091692818e-05
2.142999999999999972e+01	1.376000000000000107e-04	5.115360335437313941e-05	1.197102954797736553e-04	-4.136307489106102119e-05
2.148000000000000043e+01	1.330000000000000073e-04	4.957406539391338482e-05	1.156799199572385630e-04	-4.006196831295211387e-05
2.153999999999999915e+01	1.286000000000000088e-04	4.806024144109279680e-05	1.110179279042552747e-04	-3.855205949337985370e-05
2.158999999999999986e+01	1.243000000000000127e-04	4.657525036071555118e-05	1.072734299652452935e-04	-3.733540151514386061e-05
2.164000000000000057e+01	1.201999999999999943e-04	4.515695478343507318e-05	1.036522444871210624e-04	-3.615543302259047008e-05
2.169000000000000128e+01	1.161000000000000031e-04	4.373061094340210665e-05	1.001502897096679664e-04	-3.501110753913008777e-05
2.173999999999999844e+01	1.122000000000000032e-04	4.236526993281171730e-05	9.676380068840642764e-05	-3.390142966838472659e-05
2.178999999999999915e+01	1.084999999999999946e-04	4.107469000857868287e-05	9.348923106785630825e-05	-3.282544012183663155e-05
2.183999999999999986e+01	1.047999999999999995e-04	3.977079638713814107e-05	9.032306197217159849e-05	-3.178218661215745041e-05
2.189999999999999858e+01	1.012999999999999957e-04	3.853615015698420279e-05	8.666182821964095668e-05	-3.057216261329411856e-05
2.194999999999999929e+01	9.786000000000000156e-05	3.732356794471761749e-05	8.372187685716545676e-05	-2.959760947002185261e-05
2.200000000000000000e+01	9.454999999999999429e-05	3.614848347773435606e-05	8.087942131758907533e-05	-2.865283846597071882e-05
2.205000000000000071e+01	9.134999999999999783e-05	3.500944067865552318e-05	7.813143733965952401e-05	-2.773702558957178463e-05
2.210000000000000142e+01	8.825000000000000379e-05	3.390290269973207025e-05	7.547493181053526942e-05	-2.684935513076509991e-05
2.216000000000000014e+01	8.524999999999999863e-05	3.282914666909320523e-05	7.240369189556424348e-05	-2.582015806496125625e-05
2.221000000000000085e+01	8.234999999999999590e-05	3.178844971486813608e-05	6.993800193892775799e-05	-2.499155641393266788e-05
2.226000000000000156e+01	7.954999999999999561e-05	3.078108896518607751e-05	6.755446088617346120e-05	-2.418854478845520567e-05
2.230999999999999872e+01	7.682999999999999454e-05	2.979958426995940341e-05	6.525050857358997991e-05	-2.341039581532237322e-05
2.235999999999999943e+01	7.420999999999999591e-05	2.885193308511693576e-05	6.302363122574225842e-05	-2.265639245823677112e-05
2.242000000000000171e+01	7.166999999999999651e-05	2.793061831015382501e-05	6.044960243307460028e-05	-2.178245802288936660e-05
2.246999999999999886e+01	6.920999999999999635e-05	2.703186580636036864e-05	5.838352289896841445e-05	-2.107907422680124892e-05
2.251999999999999957e+01	6.684000000000000379e-05	2.616794138020551685e-05	5.638663037917455826e-05	-2.039758531406894260e-05
2.257000000000000028e+01	6.454000000000000210e-05	2.532710807806689529e-05	5.445672980260446579e-05	-1.973736129281283388e-05
2.262999999999999901e+01	6.231999999999999964e-05	2.450989533014136425e-05	5.222628998698101315e-05	-1.897230302474014796e-05
2.267999999999999972e+01	6.017000000000000159e-05	2.371642842143732832e-05	5.043631748946756011e-05	-1.835671890176232351e-05
2.273000000000000043e+01	5.810000000000000277e-05	2.295419385289538297e-05	4.870659121422467569e-05	-1.776046045664091442e-05
2.278000000000000114e+01	5.608999999999999999e-05	2.220865683148865867e-05	4.703504539432903545e-05	-1.718293286056556436e-05
2.283999999999999986e+01	5.415000000000000163e-05	2.148741528675971577e-05	4.510333392737621365e-05	-1.651384337531019414e-05
2.289000000000000057e+01	5.226999999999999930e-05	2.078969210524620181e-05	4.355327815770558997e-05	-1.597560019749386315e-05
2.294000000000000128e+01	5.046000000000000138e-05	2.011348850031620248e-05	4.205561980763769184e-05	-1.545437005805621781e-05
2.298999999999999844e+01	4.870999999999999950e-05	1.945811800249963336e-05	4.060860943281848856e-05	-1.494963060425674377e-05
2.305000000000000071e+01	4.700999999999999884e-05	1.881973314960262611e-05	3.893661137695694205e-05	-1.436498204933456965e-05
2.310000000000000142e+01	4.538000000000000258e-05	1.820648785947694243e-05	3.759505398982882439e-05	-1.389473674055657180e-05
2.314999999999999858e+01	4.378999999999999917e-05	1.760650199563347100e-05	3.629896818619827059e-05	-1.343943107538642722e-05
2.321000000000000085e+01	4.225999999999999857e-05	1.702549825394041261e-05	3.480160701570717040e-05	-1.291215836718534529e-05
2.326000000000000156e+01	4.079000000000000079e-05	1.646859715393521618e-05	3.360036852070404144e-05	-1.248815779470120789e-05
2.330999999999999872e+01	3.936000000000000262e-05	1.592533422198881373e-05	3.243990436699588120e-05	-1.207768308472835817e-05
2.337000000000000099e+01	3.797999999999999890e-05	1.539986811209018453e-05	3.109921623659886621e-05	-1.160237449041956896e-05
2.342000000000000171e+01	3.664000000000000156e-05	1.488614992546902186e-05	3.002372933526222150e-05	-1.122021238082089793e-05
2.346999999999999886e+01	3.536000000000000026e-05	1.439673241167805463e-05	2.898488923007654487e-05	-1.085030502307628317e-05
2.353000000000000114e+01	3.410999999999999698e-05	1.391536893414227778e-05	2.778493674962748280e-05	-1.042205838680839655e-05
2.357999999999999829e+01	3.291000000000000170e-05	1.345432298992955634e-05	2.682243370962843432e-05	-1.007777921121686200e-05
2.362999999999999901e+01	3.174999999999999925e-05	1.300575300768375417e-05	2.589272323630556998e-05	-9.744556305749653855e-06
2.369000000000000128e+01	3.063000000000000320e-05	1.257349374789282806e-05	2.481886435519767807e-05	-9.358816191991882407e-06
2.373999999999999844e+01	2.953999999999999839e-05	1.214992996050616632e-05	2.395760731307627417e-05	-9.048762084205174859e-06
2.378999999999999915e+01	2.850000000000000157e-05	1.174520973120531533e-05	2.312583253612486114e-05	-8.748727629617740221e-06
2.385000000000000142e+01	2.748999999999999938e-05	1.135119588529631420e-05	2.216519533299431545e-05	-8.401466044251272336e-06
2.389999999999999858e+01	2.650999999999999860e-05	1.096796116891308671e-05	2.139473875098049619e-05	-8.122364300192295148e-06
2.396000000000000085e+01	2.557000000000000082e-05	1.060119998776064775e-05	2.050492880793948740e-05	-7.799350827412511667e-06
2.401000000000000156e+01	2.466000000000000107e-05	1.024385077069653575e-05	1.979137321884694145e-05	-7.539776013679396151e-06
2.405999999999999872e+01	2.377999999999999933e-05	9.897516819418294328e-06	1.910233031175865564e-05	-7.288641645072700158e-06
2.412000000000000099e+01	2.292999999999999899e-05	9.560947015892586582e-06	1.830665707040223552e-05	-6.998042057488789838e-06
2.417000000000000171e+01	2.211000000000000007e-05	9.236909177309907508e-06	1.766860421401228955e-05	-6.764530004537991480e-06
2.423000000000000043e+01	2.131999999999999916e-05	8.924103110864044211e-06	1.693179922095631329e-05	-6.494328417171925535e-06
2.428000000000000114e+01	2.055999999999999966e-05	8.622601562688917082e-06	1.634101501921284442e-05	-6.277235471142090030e-06
2.432999999999999829e+01	1.981999999999999997e-05	8.328275323659276139e-06	1.577059386873110424e-05	-6.067241264135681851e-06
2.439000000000000057e+01	1.911000000000000169e-05	8.044279612996244102e-06	1.511198956179528690e-05	-5.824300965117059405e-06
2.444000000000000128e+01	1.841999999999999982e-05	7.768715525664459374e-06	1.458392701199512149e-05	-5.629131724566887297e-06
2.450000000000000000e+01	1.775999999999999937e-05	7.504712877473195306e-06	1.397419898350739411e-05	-5.403344905909818577e-06
2.455000000000000071e+01	1.711999999999999872e-05	7.247122281371550442e-06	1.348535802968592113e-05	-5.221973626953949659e-06
2.460999999999999943e+01	1.650000000000000127e-05	6.998004877820535605e-06	1.292100573792661380e-05	-5.012182486658246506e-06
2.466000000000000014e+01	1.590000000000000023e-05	6.755465803236665760e-06	1.246858789724606558e-05	-4.843678337152971161e-06
2.471999999999999886e+01	1.533000000000000061e-05	6.525679818748924828e-06	1.194628666940908907e-05	-4.648776396125918856e-06
2.476999999999999957e+01	1.476999999999999919e-05	6.298384523322469246e-06	1.152755522766255920e-05	-4.492228351571585442e-06
2.482000000000000028e+01	1.423999999999999919e-05	6.083064049829274657e-06	1.112331441866300263e-05	-4.340840440240168740e-06
2.487999999999999901e+01	1.372000000000000078e-05	5.872019432429699006e-06	1.065668296153245369e-05	-4.165761689395335939e-06
2.492999999999999972e+01	1.322000000000000048e-05	5.667946896880857776e-06	1.028264972023127935e-05	-4.025165653657613343e-06
2.498999999999999844e+01	1.274000000000000000e-05	5.471713623287071780e-06	9.850898440661740518e-06	-3.862578275650640892e-06
2.503999999999999915e+01	1.227999999999999932e-05	5.283364644969339596e-06	9.504802136691672867e-06	-3.732012809235217446e-06
2.510000000000000142e+01	1.183000000000000024e-05	5.098635075489159041e-06	9.105293822164996640e-06	-3.581029666304794150e-06
2.514999999999999858e+01	1.139999999999999927e-05	4.921864856820025131e-06	8.785084216580184841e-06	-3.459799370004342674e-06
2.521000000000000085e+01	1.097999999999999991e-05	4.748774091416436438e-06	8.415508884842664563e-06	-3.319630821987495833e-06
2.526000000000000156e+01	1.058000000000000035e-05	4.583717732358890610e-06	8.119307172486746313e-06	-3.207091814141273154e-06
2.532000000000000028e+01	1.019000000000000069e-05	4.422400870994886976e-06	7.777426310504306691e-06	-3.076970663878566634e-06
2.537999999999999901e+01	9.819000000000000349e-06	4.268758726759220295e-06	7.449760367566527115e-06	-2.952023940280218707e-06
2.542999999999999972e+01	9.459000000000000407e-06	4.119350118842440760e-06	7.187161005846670718e-06	-2.851715341236873408e-06
2.548999999999999844e+01	9.110999999999999673e-06	3.974636061434496005e-06	6.884111331425376979e-06	-2.735756793646943854e-06
2.553999999999999915e+01	8.776000000000000340e-06	3.835080570946733341e-06	6.641256053903818018e-06	-2.642672845014297264e-06
2.560000000000000142e+01	8.453000000000000214e-06	3.699787137881155625e-06	6.360982096494729941e-06	-2.535067409472025547e-06
2.564999999999999858e+01	8.141000000000000490e-06	3.569338366394401317e-06	6.136362399867250669e-06	-2.448687028007993355e-06
2.571000000000000085e+01	7.839999999999999476e-06	3.443252342216779287e-06	5.877149515394639601e-06	-2.348839203188852218e-06
2.576000000000000156e+01	7.551000000000000210e-06	3.321557817391693731e-06	5.669441800458358639e-06	-2.268698844914643562e-06
2.582000000000000028e+01	7.271000000000000350e-06	3.203847817714393789e-06	5.429768559162650723e-06	-2.176073359943536084e-06
2.587999999999999901e+01	7.002000000000000045e-06	3.090168473471386920e-06	5.200121817562323396e-06	-2.087165030474239869e-06
2.592999999999999972e+01	6.741999999999999993e-06	2.980483815740903464e-06	5.016096023751971078e-06	-2.015804115473178475e-06
2.598999999999999844e+01	6.491999999999999846e-06	2.874462329998373810e-06	4.803747668590852037e-06	-1.933328391724997471e-06
2.603999999999999915e+01	6.250999999999999951e-06	2.772446500423482205e-06	4.633609100746551509e-06	-1.867141055303343718e-06
2.610000000000000142e+01	6.017999999999999810e-06	2.673275622035049556e-06	4.437307579304767034e-06	-1.790654769355797459e-06
2.616000000000000014e+01	5.793999999999999922e-06	2.577786044433023465e-06	4.249241889866128168e-06	-1.717252316428921270e-06
2.621000000000000085e+01	5.577999999999999788e-06	2.485872920808519857e-06	4.098552440999453436e-06	-1.658347396812807999e-06
2.626999999999999957e+01	5.370000000000000255e-06	2.396896778003383726e-06	3.924683130477278807e-06	-1.590277673705111147e-06
2.632000000000000028e+01	5.168999999999999977e-06	2.310761718137902270e-06	3.785386342123693077e-06	-1.535659439521962776e-06
2.637999999999999901e+01	4.976000000000000300e-06	2.227930025572616987e-06	3.624685021351615637e-06	-1.472552191228815145e-06
2.644000000000000128e+01	4.789000000000000227e-06	2.147521472087119610e-06	3.470745319458649958e-06	-1.411999877768557113e-06
2.648999999999999844e+01	4.609999999999999908e-06	2.070446769996031807e-06	3.347414975363899889e-06	-1.363414671289123798e-06
2.655000000000000071e+01	4.437000000000000040e-06	1.995822919797653720e-06	3.205124401533709875e-06	-1.307276640853313834e-06
2.660999999999999943e+01	4.269999999999999775e-06	1.923662392257799404e-06	3.068825590695847335e-06	-1.253415124509000260e-06
2.666000000000000014e+01	4.109999999999999613e-06	1.854428857377656150e-06	2.959644763171165312e-06	-1.210205838661367215e-06
2.671999999999999886e+01	3.955000000000000250e-06	1.787233080272618136e-06	2.833700299420869915e-06	-1.160289124748618592e-06
2.678000000000000114e+01	3.806000000000000067e-06	1.722538038123547744e-06	2.713062666680736033e-06	-1.112400383892911370e-06
2.682999999999999829e+01	3.661999999999999836e-06	1.659902923999918896e-06	2.616419072276081701e-06	-1.073981789233163517e-06
2.689000000000000057e+01	3.524000000000000057e-06	1.599792100723240831e-06	2.504936294148360454e-06	-1.029601171370302867e-06
2.694999999999999929e+01	3.390999999999999805e-06	1.541763375722341462e-06	2.398164877439979973e-06	-9.870299999970534021e-07
2.700000000000000000e+01	3.261999999999999855e-06	1.485183453486946530e-06	2.312646189869111965e-06	-9.528840264407037114e-07
2.705999999999999872e+01	3.138999999999999931e-06	1.431356510540128525e-06	2.214004069427804726e-06	-9.134425995822915921e-07
2.712000000000000099e+01	3.019999999999999885e-06	1.379185870045561959e-06	2.119524129697852193e-06	-8.756078902947988714e-07
2.717000000000000171e+01	2.905000000000000139e-06	1.328512125593923311e-06	2.043847505233340719e-06	-8.452608416783403205e-07
2.723000000000000043e+01	2.793999999999999846e-06	1.279685440123475720e-06	1.956564772966596456e-06	-8.102111491843192258e-07
2.728999999999999915e+01	2.687999999999999929e-06	1.232998472485671810e-06	1.872981683444119965e-06	-7.765966702173576504e-07
2.735000000000000142e+01	2.585999999999999889e-06	1.187852914596550662e-06	1.792939969332591993e-06	-7.443586865273744400e-07
2.739999999999999858e+01	2.487000000000000075e-06	1.144101311197360767e-06	1.728830715371777375e-06	-7.185032370134359256e-07
2.746000000000000085e+01	2.392000000000000137e-06	1.101917329249074758e-06	1.654886983178371512e-06	-6.886420608125428898e-07
2.751999999999999957e+01	2.301000000000000077e-06	1.061590740851798569e-06	1.584079642503603921e-06	-6.600060012109514291e-07
2.757999999999999829e+01	2.212999999999999818e-06	1.022396451802456872e-06	1.516280030995384388e-06	-6.325465588362253272e-07
2.762999999999999901e+01	2.128000000000000209e-06	9.844782800531054116e-07	1.461985674799134142e-06	-6.105277208899677663e-07
2.769000000000000128e+01	2.045999999999999977e-06	9.479600672364843506e-07	1.399368860833985686e-06	-5.851004980150920342e-07
2.775000000000000000e+01	1.968000000000000046e-06	9.130706749993014324e-07	1.339406243001028435e-06	-5.607165698843804852e-07
2.780999999999999872e+01	1.892000000000000054e-06	8.790113969791594091e-07	1.281991548297782490e-06	-5.373357079989517581e-07
2.785999999999999943e+01	1.819999999999999939e-06	8.468215791306532628e-07	1.236017191024661259e-06	-5.185894446834976014e-07
2.792000000000000171e+01	1.749999999999999974e-06	8.153629176630491427e-07	1.183003848393859019e-06	-4.969453514286720820e-07
2.798000000000000043e+01	1.681999999999999947e-06	7.847484577590537497e-07	1.132245253727747074e-06	-4.761933013314665854e-07
2.803999999999999915e+01	1.616999999999999934e-06	7.554492017682725069e-07	1.083641998754549843e-06	-4.562955706694458198e-07
2.810000000000000142e+01	1.554999999999999935e-06	7.274708654583700825e-07	1.037106809080694518e-06	-4.372187099862571279e-07
2.814999999999999858e+01	1.495000000000000086e-06	7.003507025885912307e-07	9.998467999993487197e-07	-4.219251393812102112e-07
2.821000000000000085e+01	1.436999999999999964e-06	6.740925236707124678e-07	9.568858585696100138e-07	-4.042697108901821951e-07
2.826999999999999957e+01	1.380999999999999992e-06	6.487001392165104158e-07	9.157569846680767038e-07	-3.873444318771563034e-07
2.832999999999999829e+01	1.328000000000000033e-06	6.246477270020706101e-07	8.763787259735481147e-07	-3.711179844935506365e-07
2.839000000000000057e+01	1.275999999999999938e-06	6.009989980958482497e-07	8.386783690796622867e-07	-3.555623475122612067e-07
2.844999999999999929e+01	1.227000000000000068e-06	5.786991326235335517e-07	8.025883198176369127e-07	-3.406514324237005738e-07
2.850000000000000000e+01	1.179000000000000062e-06	5.568093013123972652e-07	7.736949393634052562e-07	-3.286994712604842955e-07
2.855999999999999872e+01	1.132999999999999994e-06	5.358043170238211174e-07	7.403831000579932078e-07	-3.149033801001048149e-07
2.862000000000000099e+01	1.089000000000000077e-06	5.156879902695816245e-07	7.084926123031469100e-07	-3.016790764818937945e-07
2.867999999999999972e+01	1.046000000000000023e-06	4.959899537853698731e-07	6.779624545961831592e-07	-2.890028777927061741e-07
2.873999999999999844e+01	1.005999999999999982e-06	4.776036571127570453e-07	6.487380517026359536e-07	-2.768534297205640911e-07
2.880000000000000071e+01	9.661999999999999565e-07	4.593220224969429430e-07	6.207655560867791000e-07	-2.652096502332717402e-07
2.885000000000000142e+01	9.283999999999999754e-07	4.419418856854522085e-07	5.983728424774087496e-07	-2.558776555175461330e-07
2.891000000000000014e+01	8.921000000000000010e-07	4.251772215814257857e-07	5.725567572637052603e-07	-2.451066112941253526e-07
2.896999999999999886e+01	8.571000000000000185e-07	4.090404605361592458e-07	5.478436887575882253e-07	-2.347829305493016898e-07
2.903000000000000114e+01	8.235000000000000353e-07	3.935282654650965371e-07	5.241889046878902585e-07	-2.248890489809476237e-07
2.908999999999999986e+01	7.912000000000000438e-07	3.785497729828728701e-07	5.015491345786253816e-07	-2.154079671789066513e-07
2.914999999999999858e+01	7.600000000000000291e-07	3.641047925638991120e-07	4.798813721807066776e-07	-2.063227894934111869e-07
2.921000000000000085e+01	7.301000000000000062e-07	3.502016669195652860e-07	4.591428734421932986e-07	-1.976167232381271828e-07
2.926999999999999957e+01	7.013999999999999676e-07	3.368807990217091066e-07	4.392920075873992298e-07	-1.892733914865847394e-07
2.932999999999999829e+01	6.737000000000000041e-07	3.239655139144560660e-07	4.202922643032266982e-07	-1.812783060174198566e-07
2.939000000000000057e+01	6.471000000000000174e-07	3.115852015666340804e-07	4.021090780087941436e-07	-1.736176999033997936e-07
2.944999999999999929e+01	6.216000000000000074e-07	2.996655743191066080e-07	3.847080940815747022e-07	-1.662778901473735946e-07
2.950000000000000000e+01	5.969999999999999592e-07	2.881853683614593137e-07	3.707801480554122565e-07	-1.603966202703666185e-07
2.955999999999999872e+01	5.733999999999999861e-07	2.771241685881737107e-07	3.547247806026524187e-07	-1.536097194414605988e-07
2.962000000000000099e+01	5.505999999999999672e-07	2.664228196906686350e-07	3.393584400100472882e-07	-1.471064881532061485e-07
2.967999999999999972e+01	5.288000000000000235e-07	2.562101285140002690e-07	3.246533136890570535e-07	-1.408758184896150588e-07
2.973999999999999844e+01	5.078000000000000340e-07	2.463285477167121964e-07	3.105818831163126259e-07	-1.349067191394528489e-07
2.980000000000000071e+01	4.875999999999999987e-07	2.368112518452719122e-07	2.971167942188932917e-07	-1.291882644496018425e-07
2.985999999999999943e+01	4.682000000000000235e-07	2.276596265403256340e-07	2.842308678179727488e-07	-1.237095983119582755e-07
2.992000000000000171e+01	4.496000000000000025e-07	2.189010151106221165e-07	2.718985915822037721e-07	-1.184604936732488435e-07
2.998000000000000043e+01	4.316999999999999812e-07	2.104351144938950197e-07	2.600975750382673580e-07	-1.134318981901512933e-07
3.003999999999999915e+01	4.144000000000000050e-07	2.022413652470585646e-07	2.488059084898673124e-07	-1.086149436941741276e-07
3.010000000000000142e+01	3.978999999999999829e-07	1.944185289071602664e-07	2.380018118674431246e-07	-1.040008144681403725e-07
3.016000000000000014e+01	3.820000000000000060e-07	1.868701533382293392e-07	2.276636337636395477e-07	-9.958074685594733563e-08
3.021999999999999886e+01	3.667000000000000212e-07	1.795972777707503403e-07	2.177704245971111910e-07	-9.534625893480694332e-08
3.028000000000000114e+01	3.519999999999999756e-07	1.726009414352077212e-07	2.083038980504949800e-07	-9.128993649127826070e-08
3.033999999999999986e+01	3.378999999999999751e-07	1.658821835620861187e-07	1.992465772991424022e-07	-8.740469018170939354e-08
3.039999999999999858e+01	3.243000000000000121e-07	1.593928935534539340e-07	1.905810879254854323e-07	-8.368347218806439649e-08
3.046000000000000085e+01	3.112999999999999883e-07	1.531831449981580202e-07	1.822901571395523973e-07	-8.011927590200298599e-08
3.051999999999999957e+01	2.988000000000000021e-07	1.472047118282128917e-07	1.743567629203980320e-07	-7.670519286530545231e-08
3.057999999999999829e+01	2.868000000000000006e-07	1.414584600690223818e-07	1.667657623753396312e-07	-7.343503463274459627e-08
3.064000000000000057e+01	2.751999999999999761e-07	1.358958749774664731e-07	1.595032665321742648e-07	-7.030309398415226614e-08
3.069999999999999929e+01	2.640999999999999892e-07	1.305670878774189093e-07	1.525554872709423859e-07	-6.730370454352417104e-08
3.076000000000000156e+01	2.534999999999999869e-07	1.254583289649595041e-07	1.459087163327275005e-07	-6.443123274538986465e-08
3.082000000000000028e+01	2.432000000000000072e-07	1.205012226477081610e-07	1.395493390516377092e-07	-6.168008343915281143e-08
3.087999999999999901e+01	2.334000000000000121e-07	1.157802525905553638e-07	1.334647169418077150e-07	-5.904506018801001667e-08
3.094000000000000128e+01	2.239999999999999941e-07	1.112466211487492080e-07	1.276436969986233207e-07	-5.652157318062370883e-08
3.101000000000000156e+01	2.148999999999999986e-07	1.068512997374301209e-07	1.211710462168617179e-07	-5.371245534443810725e-08
3.107000000000000028e+01	2.062000000000000068e-07	1.026326821494992120e-07	1.158836328180141898e-07	-5.141518337284681342e-08
3.112999999999999901e+01	1.978000000000000110e-07	9.856591922937056108e-08	1.108253156431440494e-07	-4.921524600369429447e-08
3.119000000000000128e+01	1.897999999999999923e-07	9.468901217176221347e-08	1.059858083743062932e-07	-4.710839844528121865e-08
3.125000000000000000e+01	1.819999999999999886e-07	9.089225287852279183e-08	1.013561793822868789e-07	-4.509092324497314674e-08
3.130999999999999872e+01	1.745999999999999885e-07	8.729743916244049298e-08	9.692776437986839966e-08	-4.315920815363399192e-08
3.137000000000000099e+01	1.675000000000000109e-07	8.383457885038150715e-08	9.269194828812258854e-08	-4.130966143251617069e-08
3.142999999999999972e+01	1.607000000000000030e-07	8.052392538978897777e-08	8.864016488501304861e-08	-3.953871170680803059e-08
3.148999999999999844e+01	1.541000000000000101e-07	7.729685492766702326e-08	8.476400344037633505e-08	-3.784285228299677412e-08
3.155000000000000071e+01	1.478000000000000132e-07	7.422209524005997829e-08	8.105605117330636328e-08	-3.621899127590362042e-08
3.162000000000000099e+01	1.418000000000000124e-07	7.128270109656714698e-08	7.693353708644169142e-08	-3.441165998823546825e-08
3.167999999999999972e+01	1.360000000000000002e-07	6.844556723275315994e-08	7.356651527830882188e-08	-3.293398157726218442e-08
3.173999999999999844e+01	1.304000000000000030e-07	6.569497817429072030e-08	7.034607835938828924e-08	-3.151927965622453395e-08
3.180000000000000071e+01	1.251000000000000019e-07	6.309708671502354411e-08	6.726550405248935027e-08	-3.016474900413127930e-08
3.185999999999999943e+01	1.199000000000000082e-07	6.053664796771870253e-08	6.431870943130946623e-08	-2.886783716332591377e-08
3.192000000000000171e+01	1.149999999999999974e-07	5.812906847768449440e-08	6.150025714575492221e-08	-2.762624688599595429e-08
3.198000000000000043e+01	1.103000000000000017e-07	5.581067228373201992e-08	5.880476754644251853e-08	-2.643770451805174614e-08
3.204999999999999716e+01	1.057000000000000002e-07	5.353804264561820648e-08	5.580830541512468707e-08	-2.511510269430721552e-08
3.210999999999999943e+01	1.013999999999999948e-07	5.141859558092577311e-08	5.336092371953197196e-08	-2.403375838675313702e-08
3.217000000000000171e+01	9.719999999999999687e-08	4.933933786847164316e-08	5.101995730628907823e-08	-2.299846844956733802e-08
3.222999999999999687e+01	9.319000000000000265e-08	4.735225932264605884e-08	4.878105439515242647e-08	-2.200739385740472607e-08
3.228999999999999915e+01	8.934000000000000458e-08	4.544239675652243240e-08	4.663996650346974174e-08	-2.105873925807413372e-08
3.235999999999999943e+01	8.564000000000000453e-08	4.360985236109840784e-08	4.426002254623186840e-08	-2.000320826762200255e-08
3.242000000000000171e+01	8.210000000000000063e-08	4.184986357400344420e-08	4.231640384488684299e-08	-1.914035161953601512e-08
3.247999999999999687e+01	7.869999999999999665e-08	4.015763261450056880e-08	4.045740044611740843e-08	-1.831433457786356671e-08
3.253999999999999915e+01	7.544000000000000584e-08	3.853337772099155561e-08	3.867948601531809574e-08	-1.752365230967763792e-08
3.260000000000000142e+01	7.230000000000000552e-08	3.696709110391025184e-08	3.697932561615534130e-08	-1.676687691555269884e-08
3.267000000000000171e+01	6.930000000000000512e-08	3.546919624501660278e-08	3.508965387015459466e-08	-1.592493271986305699e-08
3.272999999999999687e+01	6.641999999999999522e-08	3.402966457013479944e-08	3.354660673486159434e-08	-1.523676091267645117e-08
3.278999999999999915e+01	6.365000000000000416e-08	3.264355453831085314e-08	3.207089244563668786e-08	-1.457803402349158115e-08
3.285000000000000142e+01	6.100000000000000359e-08	3.131969325781038909e-08	3.065959523658782763e-08	-1.394750429919838857e-08
3.292000000000000171e+01	5.846000000000000202e-08	3.004593847512207830e-08	2.909098539847681064e-08	-1.324602205727582066e-08
3.297999999999999687e+01	5.602000000000000135e-08	2.882099172949053017e-08	2.781025196676703601e-08	-1.267273401298558249e-08
3.303999999999999915e+01	5.368000000000000157e-08	2.764500890548841111e-08	2.658566087204066340e-08	-1.212410397700283377e-08
3.310000000000000142e+01	5.144000000000000269e-08	2.651814588768840735e-08	2.541463163637186736e-08	-1.159902824689127666e-08
3.317000000000000171e+01	4.928000000000000188e-08	2.542739266512459739e-08	2.411291927363771220e-08	-1.101483274484975694e-08
3.322999999999999687e+01	4.722000000000000196e-08	2.438901434958059427e-08	2.305005302256427442e-08	-1.053739620324260844e-08
3.328999999999999915e+01	4.524000000000000011e-08	2.338985659252318090e-08	2.203385050931483882e-08	-1.008053531320026916e-08
3.335000000000000142e+01	4.334000000000000295e-08	2.243004410161050296e-08	2.106228131903606189e-08	-9.643369865999516334e-09
3.342000000000000171e+01	4.151999999999999724e-08	2.150970158450070282e-08	1.998250176642011765e-08	-9.157068599686014716e-09
3.347999999999999687e+01	3.978000000000000284e-08	2.062895374885192950e-08	1.910078670486316351e-08	-8.759606690659194341e-09
3.353999999999999915e+01	3.809999999999999706e-08	1.977754338978175536e-08	1.825772771832380882e-08	-8.379250518828131810e-09
3.360999999999999943e+01	3.650000000000000258e-08	1.896384901439666674e-08	1.732087796072604772e-08	-7.956196601999011032e-09
3.367000000000000171e+01	3.495999999999999673e-08	1.818189620211108101e-08	1.655608639446378660e-08	-7.610529173164393088e-09
3.372999999999999687e+01	3.348999999999999747e-08	1.743478474652028309e-08	1.582490420137075771e-08	-7.279784428505034770e-09
3.379999999999999716e+01	3.207000000000000196e-08	1.671220143976573754e-08	1.501225555683007028e-08	-6.911875357997804291e-09
3.385999999999999943e+01	3.071999999999999980e-08	1.602288332347109252e-08	1.434874978515418386e-08	-6.611231765391490970e-09
3.392000000000000171e+01	2.942000000000000139e-08	1.536011870075701553e-08	1.371443059357763857e-08	-6.323584339106446511e-09
3.399000000000000199e+01	2.817000000000000012e-08	1.472213395159655612e-08	1.300962364853879571e-08	-6.003694680882204811e-09
3.404999999999999716e+01	2.698000000000000072e-08	1.411423838906518491e-08	1.243429026888007959e-08	-5.742340344995630450e-09
3.410999999999999943e+01	2.583000000000000035e-08	1.352456111427809134e-08	1.188423402656030878e-08	-5.492267094641248959e-09
3.417999999999999972e+01	2.473999999999999853e-08	1.296669352992226883e-08	1.127294043741524220e-08	-5.214111841962773683e-09
3.424000000000000199e+01	2.368999999999999905e-08	1.242731096913508976e-08	1.077393347777080287e-08	-4.986852800939717360e-09
3.429999999999999716e+01	2.267999999999999861e-08	1.190926958369823803e-08	1.029693971580884604e-08	-4.769446571579939918e-09
3.436999999999999744e+01	2.171000000000000051e-08	1.141120336287480803e-08	9.766979952590226855e-09	-4.527695170585083231e-09
3.442999999999999972e+01	2.078999999999999955e-08	1.093723574228735355e-08	9.334372135329073122e-09	-4.330189898167112400e-09
3.449000000000000199e+01	1.989999999999999952e-08	1.047936349250436802e-08	8.920764718916633332e-09	-4.141219466165952319e-09
3.456000000000000227e+01	1.904999999999999853e-08	1.004055130715813775e-08	8.461183098820535667e-09	-3.931074677245404100e-09
3.461999999999999744e+01	1.823999999999999988e-08	9.623108009975155527e-09	8.086073535181120403e-09	-3.759414029746186980e-09
3.468999999999999773e+01	1.745999999999999885e-08	9.219657951266521211e-09	7.669345861715659398e-09	-3.568549735521929258e-09
3.475000000000000000e+01	1.670999999999999875e-08	8.832307304814240427e-09	7.329211932733752391e-09	-3.412635830362464495e-09
3.481000000000000227e+01	1.600000000000000100e-08	8.464416826535266902e-09	7.004050290668021832e-09	-3.263470366847034724e-09
3.488000000000000256e+01	1.530999999999999945e-08	8.106460236987966120e-09	6.642757240242988474e-09	-3.097592244511583994e-09
3.493999999999999773e+01	1.465000000000000049e-08	7.764610565250519988e-09	6.347885144122420792e-09	-2.962097490154616728e-09
3.500999999999999801e+01	1.402000000000000080e-08	7.437181371186623115e-09	6.020321110187037046e-09	-2.811458135964476251e-09
3.507000000000000028e+01	1.342000000000000039e-08	7.125872951339037940e-09	5.752989052497468487e-09	-2.688420000427307140e-09
3.514000000000000057e+01	1.283999999999999950e-08	6.823829848611408548e-09	5.455967027534918988e-09	-2.551612097172871086e-09
3.520000000000000284e+01	1.228999999999999954e-08	6.537208348924103860e-09	5.213515861336728593e-09	-2.439854758534242276e-09
3.525999999999999801e+01	1.176000000000000075e-08	6.261405238580873311e-09	4.981784061347987617e-09	-2.332962528763560278e-09
3.532999999999999829e+01	1.124999999999999982e-08	5.995060857697777148e-09	4.724374449080604532e-09	-2.214132882274515583e-09
3.539000000000000057e+01	1.076999999999999982e-08	5.744246044355342529e-09	4.514317689431361747e-09	-2.117086078885650080e-09
3.546000000000000085e+01	1.029999999999999959e-08	5.498326006595098143e-09	4.280965935432449756e-09	-2.009190966358273398e-09
3.552000000000000313e+01	9.857000000000000186e-09	5.266966453948682483e-09	4.090499871472702363e-09	-1.921054503611092415e-09
3.559000000000000341e+01	9.431000000000000210e-09	5.043694597078154679e-09	3.878913751672195399e-09	-1.823067128137755701e-09
3.564999999999999858e+01	9.021999999999999657e-09	4.829128662651764108e-09	3.706257920855611864e-09	-1.743045698244799635e-09
3.571999999999999886e+01	8.630999999999999663e-09	4.623827929875275048e-09	3.514488406335248343e-09	-1.654097115688756048e-09
3.578000000000000114e+01	8.255999999999999614e-09	4.426744969890323264e-09	3.357998011136940946e-09	-1.581457662757807708e-09
3.585000000000000142e+01	7.898000000000000644e-09	4.238894591265063978e-09	3.184143106001836702e-09	-1.500699990126530049e-09
3.590999999999999659e+01	7.555000000000000484e-09	4.058294346380180913e-09	3.042256491337845605e-09	-1.434744543184286889e-09
3.597999999999999687e+01	7.225999999999999656e-09	3.884904051656936801e-09	2.884661146063477449e-09	-1.361433142885078643e-09
3.603999999999999915e+01	6.910999999999999813e-09	3.718743106064377961e-09	2.756075754388094456e-09	-1.301571934802466293e-09
3.610999999999999943e+01	6.610000000000000128e-09	3.559830908571548232e-09	2.613261618271606844e-09	-1.235036211807031447e-09
3.617000000000000171e+01	6.322000000000000296e-09	3.407647843936178038e-09	2.496717975466586748e-09	-1.180697922851783853e-09
3.624000000000000199e+01	6.046000000000000008e-09	3.261672449395134437e-09	2.367255139341145073e-09	-1.120289753801249350e-09
3.629999999999999716e+01	5.782000000000000093e-09	3.121921352636169941e-09	2.261619487805942608e-09	-1.070961898736217513e-09
3.636999999999999744e+01	5.529000000000000242e-09	2.987870781495076951e-09	2.144305008602465858e-09	-1.016139519032125582e-09
3.643999999999999773e+01	5.286999999999999631e-09	2.859535978018960452e-09	2.033058567421941950e-09	-9.641120699867144570e-10
3.650000000000000000e+01	5.054999999999999604e-09	2.736390860642536119e-09	1.942284748034555484e-09	-9.216295411353410310e-10
3.657000000000000028e+01	4.833000000000000164e-09	2.618449285772264308e-09	1.841449834614097367e-09	-8.744066675425449753e-10
3.663000000000000256e+01	4.620999999999999656e-09	2.505725109814604964e-09	1.759173243344466367e-09	-8.358485801206038077e-10
3.670000000000000284e+01	4.418000000000000253e-09	2.397689479922980778e-09	1.667803919285823693e-09	-7.929991822424233807e-10
3.675999999999999801e+01	4.224000000000000303e-09	2.294354866863206238e-09	1.593264708117091076e-09	-7.580174040337105155e-10
3.682999999999999829e+01	4.038000000000000325e-09	2.195190108387626897e-09	1.510486046056957410e-09	-7.191403359389959963e-10
3.689999999999999858e+01	3.860999999999999799e-09	2.100750384515095318e-09	1.431977825341665485e-09	-6.822393942961901777e-10
3.696000000000000085e+01	3.689999999999999872e-09	2.009414495689727036e-09	1.367921081941651620e-09	-6.521087122674948721e-10
3.703000000000000114e+01	3.527999999999999811e-09	1.922622122542773529e-09	1.296788859505966498e-09	-6.186255672007172825e-10
3.709000000000000341e+01	3.371999999999999936e-09	1.839165679251197808e-09	1.238763214081159010e-09	-5.912924882102536690e-10
3.715999999999999659e+01	3.223000000000000141e-09	1.759386322089064289e-09	1.174329474596355770e-09	-5.609201591916458651e-10
3.722999999999999687e+01	3.080000000000000117e-09	1.682747403981160321e-09	1.113225164078716592e-09	-5.320971505336592679e-10
3.728999999999999915e+01	2.944000000000000173e-09	1.609804047211312365e-09	1.063367489716696230e-09	-5.085642860055407193e-10
3.735999999999999943e+01	2.814000000000000002e-09	1.539856214578127639e-09	1.008002808315843874e-09	-4.824150434712453519e-10
3.742000000000000171e+01	2.689000000000000123e-09	1.472696637334967392e-09	9.628416062617397107e-10	-4.610705929800536934e-10
3.749000000000000199e+01	2.570000000000000017e-09	1.408710408111380972e-09	9.126982095353889350e-10	-4.373549795267490849e-10
3.756000000000000227e+01	2.456000000000000204e-09	1.347215445299347877e-09	8.651539097607030605e-10	-4.148513770267183288e-10
3.761999999999999744e+01	2.345999999999999964e-09	1.287959562301285814e-09	8.263631737727946437e-10	-3.964777153063439776e-10
3.768999999999999773e+01	2.241999999999999909e-09	1.231898851162973239e-09	7.832893218940888800e-10	-3.760607549112776878e-10
3.775999999999999801e+01	2.141999999999999841e-09	1.177818105037819430e-09	7.424549712293307707e-10	-3.566907988238053990e-10
3.782000000000000028e+01	2.047000000000000066e-09	1.126526076182905733e-09	7.091491771912253505e-10	-3.408814342140439991e-10
3.789000000000000057e+01	1.955999999999999863e-09	1.077236529001648778e-09	6.721686031976706969e-10	-3.233165986296073749e-10
3.796000000000000085e+01	1.868000000000000167e-09	1.029634692127287364e-09	6.371017754480274373e-10	-3.066500360648250237e-10
3.802000000000000313e+01	1.784999999999999936e-09	9.846067982230266076e-10	6.084944643746664199e-10	-2.930454066084585841e-10
3.809000000000000341e+01	1.705000000000000006e-09	9.412662682155000284e-10	5.767329760893877161e-10	-2.779313412685323553e-10
3.815999999999999659e+01	1.629000000000000062e-09	8.999678838451237572e-10	5.466259087778703019e-10	-2.635945172033892445e-10
3.822999999999999687e+01	1.556000000000000003e-09	8.603565169613196788e-10	5.180861334924063255e-10	-2.499941276041246834e-10
3.828999999999999915e+01	1.486000000000000038e-09	8.222520920151273982e-10	4.948053750319929106e-10	-2.388921072172057865e-10
3.835999999999999943e+01	1.418999999999999960e-09	7.857522966720936906e-10	4.689544750242140565e-10	-2.265557663545788692e-10
3.842999999999999972e+01	1.356000000000000074e-09	7.514931977237852185e-10	4.444492574129362438e-10	-2.148529303792229275e-10
3.849000000000000199e+01	1.294999999999999974e-09	7.182104558157030727e-10	4.244646252856445695e-10	-2.053026297671549753e-10
3.856000000000000227e+01	1.236999999999999968e-09	6.865434286359483229e-10	4.022795971704814323e-10	-1.946941379650458284e-10
3.863000000000000256e+01	1.180999999999999954e-09	6.559403425322560495e-10	3.812482248794788071e-10	-1.846309743432217607e-10
3.870000000000000284e+01	1.128000000000000034e-09	6.269594374799059225e-10	3.613074592519786315e-10	-1.750840160065866545e-10
3.875999999999999801e+01	1.076999999999999900e-09	5.990481315362564370e-10	3.450431480101776428e-10	-1.672927894406494253e-10
3.882999999999999829e+01	1.027999999999999966e-09	5.722088495724383830e-10	3.269886912745300529e-10	-1.586388352155113497e-10
3.889999999999999858e+01	9.819999999999999176e-10	5.470010439992961014e-10	3.098772352247639527e-10	-1.504313050564129050e-10
3.896999999999999886e+01	9.376999999999999776e-10	5.227036909331527494e-10	2.936582369307101114e-10	-1.426462676443347584e-10
3.903000000000000114e+01	8.952999999999999999e-10	4.994304186804869778e-10	2.804290197853007849e-10	-1.362918982478524427e-10
3.910000000000000142e+01	8.547999999999999847e-10	4.771835308688731093e-10	2.657421110015270678e-10	-1.292324992901452102e-10
3.917000000000000171e+01	8.161000000000000046e-10	4.558623491583699277e-10	2.518223735729033366e-10	-1.225370634683791459e-10
3.924000000000000199e+01	7.791000000000000289e-10	4.355095224133621586e-10	2.386306639535047493e-10	-1.161875221650559999e-10
3.929999999999999716e+01	7.437999999999999544e-10	4.160348165602784302e-10	2.278734152350300046e-10	-1.110067356900422051e-10
3.936999999999999744e+01	7.100999999999999570e-10	3.974721451539308827e-10	2.159306936924245192e-10	-1.052519911702534325e-10
3.943999999999999773e+01	6.777999999999999755e-10	3.796273048842721593e-10	2.046089838564806352e-10	-9.979352792480847416e-11
3.950999999999999801e+01	6.470000000000000405e-10	3.626007373776332554e-10	1.938783589463757643e-10	-9.461704094260221827e-11
3.957999999999999829e+01	6.176000000000000180e-10	3.463379234480944777e-10	1.837094008988015232e-10	-8.970844216152040310e-11
3.964999999999999858e+01	5.894999999999999806e-10	3.307842053456716804e-10	1.740728462775691927e-10	-8.505371757162843547e-11
3.971000000000000085e+01	5.627000000000000318e-10	3.159409340699949179e-10	1.662146221688491792e-10	-8.125544773049922654e-11
3.978000000000000114e+01	5.371000000000000374e-10	3.017222691830408047e-10	1.574908504801201876e-10	-7.703589084188331378e-11
3.985000000000000142e+01	5.125999999999999670e-10	2.881366746397558376e-10	1.492230305348679158e-10	-7.303396273658641365e-11
3.992000000000000171e+01	4.892000000000000271e-10	2.751245621188570255e-10	1.413885074560460879e-10	-6.923916379121392034e-11
3.999000000000000199e+01	4.669000000000000110e-10	2.627178937312465222e-10	1.339647444386251541e-10	-6.564104908942481290e-11
4.006000000000000227e+01	4.455999999999999915e-10	2.508613246801199086e-10	1.269293219771971421e-10	-6.222922806408521842e-11
4.011999999999999744e+01	4.251999999999999896e-10	2.394748457651728532e-10	1.211914162458751335e-10	-5.944535743720407734e-11
4.018999999999999773e+01	4.057999999999999842e-10	2.286423806215348291e-10	1.148219744597311254e-10	-5.635364826917036518e-11
4.025999999999999801e+01	3.872000000000000174e-10	2.182518886559668146e-10	1.087861840249172657e-10	-5.342227991355463629e-11
4.032999999999999829e+01	3.695000000000000165e-10	2.083603139255190342e-10	1.030672159932252822e-10	-5.064309519274155052e-11
4.039999999999999858e+01	3.526000000000000025e-10	1.988915097031880058e-10	9.764832825307492396e-11	-4.800797902292032235e-11
4.046999999999999886e+01	3.363999999999999964e-10	1.897924001787272224e-10	9.251291591200226672e-11	-4.550888668815897424e-11
4.053999999999999915e+01	3.209999999999999772e-10	1.811595240906478098e-10	8.764599942084292226e-11	-4.313867774533344122e-11
4.060999999999999943e+01	3.063000000000000176e-10	1.728811179738400650e-10	8.303445232471844234e-11	-4.089124368505076976e-11
4.067000000000000171e+01	2.923000000000000143e-10	1.650130231463399869e-10	7.927512473770392938e-11	-3.905802484280192034e-11
4.074000000000000199e+01	2.788999999999999882e-10	1.574482796972775114e-10	7.510350021875428044e-11	-3.702264804283575040e-11
4.081000000000000227e+01	2.660999999999999910e-10	1.502376193948063706e-10	7.115039056598274707e-11	-3.509292214515448614e-11
4.088000000000000256e+01	2.539000000000000228e-10	1.433349523669371388e-10	6.740359402253978135e-11	-3.326312997988526230e-11
4.095000000000000284e+01	2.422000000000000011e-10	1.367019483292982661e-10	6.385300323076617476e-11	-3.152835759364729348e-11
4.102000000000000313e+01	2.311000000000000085e-10	1.304102275827828115e-10	6.048901455872912468e-11	-2.988388831363667666e-11
4.109000000000000341e+01	2.204999999999999882e-10	1.243904330395529149e-10	5.730207309005486220e-11	-2.832502939586726084e-11
4.115999999999999659e+01	2.103999999999999921e-10	1.186441408658435794e-10	5.428267231375934845e-11	-2.684711187281087677e-11
4.122999999999999687e+01	2.007999999999999942e-10	1.131727540228088675e-10	5.142149203748833304e-11	-2.544557204312620803e-11
4.129999999999999716e+01	1.915999999999999898e-10	1.079101139431023622e-10	4.871045813194493507e-11	-2.411657744524579554e-11
4.136999999999999744e+01	1.828000000000000046e-10	1.028694765889046428e-10	4.614215265560557880e-11	-2.285667847477138334e-11
4.143999999999999773e+01	1.744999999999999919e-10	9.810803427788164642e-11	4.370920003139868431e-11	-2.166244585660706079e-11
4.150999999999999801e+01	1.664999999999999937e-10	9.350450303898470742e-11	4.140426173706191306e-11	-2.053046753843731322e-11
4.157999999999999829e+01	1.588999999999999889e-10	8.912634047766594005e-11	3.922006147845177183e-11	-1.945735781685213098e-11
4.164999999999999858e+01	1.517000000000000035e-10	8.495651476098424381e-11	3.715015097888023614e-11	-1.844003565644623080e-11
4.171999999999999886e+01	1.447000000000000018e-10	8.090263829886390713e-11	3.518904091795556007e-11	-1.747577225906576830e-11
4.178999999999999915e+01	1.381999999999999984e-10	7.711684866073908167e-11	3.333132207608598896e-11	-1.656187160181429476e-11
4.185999999999999943e+01	1.319000000000000046e-10	7.344147148809408585e-11	3.157161217520164290e-11	-1.569565109224929009e-11
4.192999999999999972e+01	1.258999999999999995e-10	6.992623973311688199e-11	2.990455591351537311e-11	-1.487444161266317662e-11
4.200000000000000000e+01	1.202999999999999878e-10	6.662840922200303617e-11	2.832506776762713010e-11	-1.409574079831844232e-11
4.207000000000000028e+01	1.147999999999999939e-10	6.338338316650929867e-11	2.682880111628302004e-11	-1.335750916916154803e-11
4.214000000000000057e+01	1.097000000000000063e-10	6.035223074473414928e-11	2.541156110726019235e-11	-1.265779955472299712e-11
4.221000000000000085e+01	1.048000000000000026e-10	5.742653712312918174e-11	2.406917361189226760e-11	-1.199467440020356311e-11
4.228000000000000114e+01	1.000999999999999955e-10	5.461416003885805328e-11	2.279748509660394580e-11	-1.136620570687472456e-11
4.235000000000000142e+01	9.567000000000000412e-11	5.193756476824522798e-11	2.159243544334387979e-11	-1.077049986598352021e-11
4.242000000000000171e+01	9.145000000000000473e-11	4.937732751618433169e-11	2.045063024845324477e-11	-1.020589293686409917e-11
4.249000000000000199e+01	8.743999999999999739e-11	4.692442025651603958e-11	1.936902882058353493e-11	-9.670844162657045972e-12
4.256000000000000227e+01	8.362000000000000437e-11	4.457027684329642895e-11	1.834460829544523250e-11	-9.163821336155650547e-12
4.263000000000000256e+01	7.999999999999999516e-11	4.232208413267632262e-11	1.737436059583924016e-11	-8.683299747269014159e-12
4.270000000000000284e+01	7.656000000000000497e-11	4.017071999040256980e-11	1.645529698962478652e-11	-8.227765334015272178e-12
4.277000000000000313e+01	7.329999999999999503e-11	3.810472516833225317e-11	1.558467282729205415e-11	-7.795869254788656762e-12
4.284000000000000341e+01	7.020000000000000057e-11	3.612437910399568130e-11	1.476008647368637736e-11	-7.386495941600686653e-12
4.290999999999999659e+01	6.727000000000000396e-11	3.422824015377069763e-11	1.397917349128481143e-11	-6.998552800550724475e-12
4.297999999999999687e+01	6.449000000000000167e-11	3.240415740389191229e-11	1.323958091737189604e-11	-6.630952537690325841e-12
4.304999999999999716e+01	6.185999999999999369e-11	3.065765956053710020e-11	1.253896719417282059e-11	-6.282613126758460180e-12
4.313000000000000256e+01	5.936999999999999764e-11	2.897458941775546829e-11	1.178314494802773307e-11	-5.906758232958307047e-12
4.320000000000000284e+01	5.702000000000000059e-11	2.736352986464877749e-11	1.115905322889912467e-11	-5.596333499208722829e-12
4.327000000000000313e+01	5.480000000000000076e-11	2.581092875834833714e-11	1.056796964483853318e-11	-5.302216838547044443e-12
4.334000000000000341e+01	5.270999999999999815e-11	2.431831723176805330e-11	1.000822153442740128e-11	-5.023543624917938161e-12
4.340999999999999659e+01	5.073999999999999746e-11	2.287920182643033739e-11	9.478144273081112115e-12	-4.759453388114150724e-12
4.347999999999999687e+01	4.888999999999999868e-11	2.149459752410843370e-11	8.976096385014370753e-12	-4.509101491013308583e-12
4.354999999999999716e+01	4.715000000000000003e-11	2.015793927489138248e-11	8.500620374083973401e-12	-4.271783286823412383e-12
4.361999999999999744e+01	4.552000000000000152e-11	1.886974669402144646e-11	8.050379239762833585e-12	-4.046885128051373908e-12
4.368999999999999773e+01	4.400000000000000315e-11	1.762234679642111311e-11	7.624044255936444555e-12	-3.833797755253380041e-12
4.377000000000000313e+01	4.258000000000000315e-11	1.641691102578655138e-11	7.164381039400989897e-12	-3.603953815585306123e-12
4.384000000000000341e+01	4.124999999999999973e-11	1.524681024632693466e-11	6.784831481441334920e-12	-3.414137972888727179e-12
4.390999999999999659e+01	4.003000000000000290e-11	1.411409001004600281e-11	6.425205078957561860e-12	-3.234280537899778384e-12
4.397999999999999687e+01	3.889000000000000090e-11	1.301160156591064551e-11	6.084561444710617509e-12	-3.063888185771190043e-12
4.404999999999999716e+01	3.784999999999999725e-11	1.194250475194413896e-11	5.761981637139368021e-12	-2.902474806265897376e-12
4.411999999999999744e+01	3.690000000000000312e-11	1.090137189826583474e-11	5.456551057846333993e-12	-2.749556587726780671e-12
4.420000000000000284e+01	3.602999999999999733e-11	9.882997037498443484e-12	5.127319083287488911e-12	-2.584577549731465668e-12
4.427000000000000313e+01	3.523999999999999928e-11	8.887055698790687229e-12	4.855603090981461223e-12	-2.448268458555252751e-12
4.434000000000000341e+01	3.453999999999999782e-11	7.914852116400658180e-12	4.598339691406268147e-12	-2.319085908469545936e-12
4.440999999999999659e+01	3.391999999999999764e-11	6.962012862039253305e-12	4.354778402224815787e-12	-2.196689443189535744e-12
4.447999999999999687e+01	3.336999999999999695e-11	6.022607393741351996e-12	4.124172261533983381e-12	-2.080740202411968993e-12
4.456000000000000227e+01	3.290999999999999932e-11	5.099760331163810103e-12	3.875532280723395790e-12	-1.955688763007562762e-12
4.463000000000000256e+01	3.252000000000000118e-11	4.188798601227803493e-12	3.670199518966668185e-12	-1.852424335028223959e-12
4.470000000000000284e+01	3.220999999999999786e-11	3.287852743761699415e-12	3.475655402978238274e-12	-1.754594555983716004e-12
4.477000000000000313e+01	3.197000000000000049e-11	2.393988087347205935e-12	3.291402836655788588e-12	-1.661929710672112199e-12
4.484000000000000341e+01	3.180999999999999794e-11	1.507257575004008267e-12	3.116948598498610604e-12	-1.574161754412661651e-12
4.492000000000000171e+01	3.172000000000000136e-11	1.066764318878979853e-12	2.928940617476992455e-12	-1.479509516342085263e-12


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.699000000000000114e-03	6.672000000000000153e-02	7.006935331784361429e-04	6.672673851191127103e-02	-3.711501259840521249e-04
2.310999999999999860e-02	6.668999999999999928e-02	1.022652679851923218e-03	6.669245201461379557e-02	-1.083907209317350835e-03
3.853000000000000175e-02	6.665000000000000091e-02	1.665816318662039766e-03	6.664728932360544644e-02	-1.744988797515708255e-03
5.396999999999999714e-02	6.660000000000000642e-02	2.271716269987958219e-03	6.660051975945287250e-02	-2.355816898057012162e-03
6.943000000000000560e-02	6.655999999999999417e-02	2.836786991772242885e-03	6.655643642930261783e-02	-2.918227819049414463e-03
8.490000000000000324e-02	6.651999999999999580e-02	3.352402120437853253e-03	6.651702153365195158e-02	-3.433950873679009197e-03
1.004000000000000031e-01	6.648999999999999355e-02	3.819991810336596447e-03	6.648293420624930283e-02	-3.905803328594621357e-03
1.159000000000000030e-01	6.646000000000000518e-02	4.247636367160918802e-03	6.645424878005404268e-02	-4.335076867098567634e-03
1.313999999999999890e-01	6.643999999999999906e-02	4.637621462891511337e-03	6.643055130815243847e-02	-4.724103631606835739e-03
1.469999999999999918e-01	6.642000000000000681e-02	4.989023394832700804e-03	6.641110302377477292e-02	-5.077333816557087418e-03
1.625000000000000056e-01	6.640000000000000069e-02	5.301876804000637405e-03	6.639543581243881332e-02	-5.392483090835371341e-03
1.781000000000000083e-01	6.639000000000000457e-02	5.584722432927442456e-03	6.638256990667001922e-02	-5.675846916445934781e-03
1.937000000000000111e-01	6.637999999999999456e-02	5.836823005319360068e-03	6.637185849024777873e-02	-5.927442631344242291e-03
2.093000000000000138e-01	6.636999999999999844e-02	6.058192377582855177e-03	6.636258050143482856e-02	-6.149346268173039309e-03
2.248999999999999888e-01	6.636000000000000232e-02	6.252675702510726748e-03	6.635405870963366481e-02	-6.343588430923360194e-03
2.404999999999999916e-01	6.635000000000000620e-02	6.424115823494701456e-03	6.634568878487558108e-02	-6.512069402591496269e-03
2.561999999999999833e-01	6.633999999999999619e-02	6.568692991153821450e-03	6.633686121467131935e-02	-6.657514894792018918e-03
2.717999999999999861e-01	6.633000000000000007e-02	6.690248894179274229e-03	6.632720877255518510e-02	-6.779811007396427391e-03
2.874999999999999778e-01	6.632000000000000395e-02	6.796451898846437613e-03	6.631618238387480824e-02	-6.882246820683700535e-03
3.032000000000000250e-01	6.630999999999999395e-02	6.879652114088545024e-03	6.630347525345332838e-02	-6.965562163555902124e-03
3.189000000000000168e-01	6.629999999999999782e-02	6.947515596779901999e-03	6.628878158727304071e-02	-7.031302824830481385e-03
3.346999999999999975e-01	6.628000000000000558e-02	6.998993301481388693e-03	6.627172878714869542e-02	-7.081173174952480956e-03
3.503999999999999893e-01	6.625999999999999945e-02	7.035136583033196368e-03	6.625232627204909186e-02	-7.115907375185532256e-03
3.662000000000000255e-01	6.623999999999999333e-02	7.059783666024901060e-03	6.623016218219857087e-02	-7.137255906472003697e-03
3.820000000000000062e-01	6.621000000000000496e-02	7.068054208631044562e-03	6.620522155221358895e-02	-7.146157008009823910e-03
3.977999999999999869e-01	6.618999999999999884e-02	7.069740648767345974e-03	6.617741927618989162e-02	-7.143773362173883729e-03
4.136000000000000232e-01	6.615999999999999659e-02	7.058896856011426940e-03	6.614668990917800528e-02	-7.131163675070722671e-03
4.294000000000000039e-01	6.611999999999999822e-02	7.039359322902050825e-03	6.611300383051380014e-02	-7.109328341964000347e-03
4.452999999999999736e-01	6.608999999999999597e-02	7.013271173638446244e-03	6.607611318525639932e-02	-7.078986712600064679e-03
4.611000000000000099e-01	6.604999999999999760e-02	6.974705907707387867e-03	6.603648755500422796e-02	-7.041379229922935246e-03
4.769999999999999796e-01	6.600000000000000311e-02	6.935131433505784850e-03	6.599366244306523188e-02	-6.996847891076427538e-03
4.929000000000000048e-01	6.596000000000000474e-02	6.885229895039186518e-03	6.594792216316731903e-02	-6.946362812557857133e-03
5.088000000000000300e-01	6.590999999999999637e-02	6.830541545490738387e-03	6.589932164744270737e-02	-6.890618695644707900e-03
5.248000000000000442e-01	6.586000000000000187e-02	6.775928251477284815e-03	6.584760409429202266e-02	-6.829868791099130004e-03
5.406999999999999584e-01	6.580999999999999350e-02	6.713790928755750120e-03	6.579348931991081673e-02	-6.765468048060271217e-03
5.566999999999999726e-01	6.575000000000000289e-02	6.646932612883053697e-03	6.573638090829728164e-02	-6.697156694721900783e-03
5.726999999999999869e-01	6.568999999999999839e-02	6.576392534343733672e-03	6.567670670453484849e-02	-6.625835493804769702e-03
5.887000000000000011e-01	6.562999999999999390e-02	6.505970235259329187e-03	6.561455771552494876e-02	-6.551971755851773715e-03
6.047000000000000153e-01	6.555999999999999328e-02	6.430899111807409155e-03	6.555003115617905052e-02	-6.475989235791634185e-03
6.207000000000000295e-01	6.550000000000000266e-02	6.356944006425834480e-03	6.548323034320148450e-02	-6.398272035651061951e-03
6.367000000000000437e-01	6.543000000000000205e-02	6.278375872393432769e-03	6.541425262584424360e-02	-6.319175206285235213e-03
6.528000000000000469e-01	6.536000000000000143e-02	6.199961313532636846e-03	6.534274653630085805e-02	-6.238514467602040980e-03
6.689000000000000501e-01	6.529000000000000081e-02	6.121700329843444109e-03	6.526924116879403992e-02	-6.157069427107468573e-03
6.850000000000000533e-01	6.521000000000000407e-02	6.042666274143807838e-03	6.519383537885230229e-02	-6.075108104191095926e-03
7.010999999999999455e-01	6.512999999999999345e-02	5.960047450622771303e-03	6.511662557367893511e-02	-5.992872176455211336e-03
7.171999999999999487e-01	6.504999999999999671e-02	5.881369042688955676e-03	6.503771039462809267e-02	-5.910569506466688099e-03
7.334000000000000519e-01	6.496999999999999997e-02	5.799115104538048009e-03	6.495667863886722682e-02	-5.827882136122865958e-03
7.495000000000000551e-01	6.489000000000000323e-02	5.720792344370053892e-03	6.487462035291932660e-02	-5.746007697249145597e-03
7.657000000000000473e-01	6.481000000000000649e-02	5.638903291589273357e-03	6.479060660290547613e-02	-5.664077372757845424e-03
7.819000000000000394e-01	6.471999999999999975e-02	5.560077081986544364e-03	6.470522994773938996e-02	-5.582733835314635483e-03
7.981000000000000316e-01	6.464000000000000301e-02	5.482296453721317679e-03	6.461857305695091480e-02	-5.502101309512295695e-03
8.143000000000000238e-01	6.454999999999999627e-02	5.403854182047598820e-03	6.453071589040763889e-02	-5.422284413357833510e-03
8.306000000000000050e-01	6.446000000000000341e-02	5.325609364165945041e-03	6.444118354560524065e-02	-5.342883885283488538e-03
8.467999999999999972e-01	6.436999999999999666e-02	5.247562000076352873e-03	6.435114856447375631e-02	-5.264953383840858571e-03
8.630999999999999783e-01	6.428000000000000380e-02	5.173423297309174586e-03	6.425957023606766738e-02	-5.187603056984688502e-03
8.793999999999999595e-01	6.418999999999999706e-02	5.095765644651286709e-03	6.416706963549287379e-02	-5.111369963266806753e-03
8.957000000000000517e-01	6.408999999999999420e-02	5.021222796695674374e-03	6.407371204048070701e-02	-5.036298816955647045e-03
9.120000000000000329e-01	6.400000000000000133e-02	4.951355908570231369e-03	6.397955941094304877e-02	-4.962431561463854363e-03
9.284000000000000030e-01	6.390999999999999459e-02	4.877975844056767728e-03	6.388408619434279845e-02	-4.889359617611756248e-03
9.446999999999999842e-01	6.381000000000000560e-02	4.807714048347198031e-03	6.378851260771717380e-02	-4.817993583860593135e-03
9.610999999999999543e-01	6.371000000000000274e-02	4.737648551729152502e-03	6.369171956674822555e-02	-4.747474839904917976e-03
9.775000000000000355e-01	6.361999999999999600e-02	4.668513166394771229e-03	6.359434262326341125e-02	-4.678260751686069349e-03
9.939000000000000057e-01	6.351999999999999313e-02	4.602497781915091367e-03	6.349642993157400550e-02	-4.610358353338845326e-03
1.010000000000000009e+00	6.342000000000000415e-02	4.536667149521551694e-03	6.339983093711959450e-02	-4.544972985482073104e-03
1.026999999999999913e+00	6.332000000000000128e-02	4.471021269214153077e-03	6.329736400515878492e-02	-4.477301913412281946e-03
1.042999999999999927e+00	6.321999999999999842e-02	4.409210149394712092e-03	6.320052564974741605e-02	-4.414894230901281538e-03
1.060000000000000053e+00	6.311999999999999555e-02	4.343927999756902296e-03	6.309725148064382338e-02	-4.349939384971434654e-03
1.076000000000000068e+00	6.302000000000000657e-02	4.286107524998100486e-03	6.299972624927079046e-02	-4.290065876767648959e-03
1.092999999999999972e+00	6.292000000000000370e-02	4.224816020420929866e-03	6.289579540660386603e-02	-4.227775476444259502e-03
1.108999999999999986e+00	6.282000000000000084e-02	4.167324635315564942e-03	6.279771786964685742e-02	-4.170383487001088491e-03
1.125999999999999890e+00	6.271999999999999797e-02	4.109994908285573116e-03	6.269326563859241308e-02	-4.110696940562169437e-03
1.141999999999999904e+00	6.261999999999999511e-02	4.052826839330954389e-03	6.259475444161678725e-02	-4.055717656602469794e-03
1.159000000000000030e+00	6.250999999999999612e-02	3.995181301703716256e-03	6.248989865292903234e-02	-3.998552083859286538e-03
1.175000000000000044e+00	6.241000000000000020e-02	3.941947874833625146e-03	6.239105918899209846e-02	-3.945906561736906883e-03
1.191999999999999948e+00	6.230999999999999733e-02	3.888864559033523589e-03	6.228590592151370120e-02	-3.891177085882685516e-03
1.209000000000000075e+00	6.221000000000000141e-02	3.835931354303411586e-03	6.218063571166763948e-02	-3.837664432905413085e-03
1.225000000000000089e+00	6.210000000000000242e-02	3.786124501280960404e-03	6.208147164669091528e-02	-3.788388013910203023e-03
1.241999999999999993e+00	6.199999999999999956e-02	3.737072822410610236e-03	6.197603921480992345e-02	-3.737164497680823053e-03
1.258999999999999897e+00	6.189999999999999669e-02	3.688159707604864775e-03	6.187055399194078820e-02	-3.687082487328420186e-03
1.274999999999999911e+00	6.178999999999999770e-02	3.638796259589151521e-03	6.177124210806170940e-02	-3.640964522952589658e-03
1.292000000000000037e+00	6.169000000000000178e-02	3.593728874926478949e-03	6.166570640037589285e-02	-3.593020313000613430e-03
1.308999999999999941e+00	6.158999999999999891e-02	3.547366147199851848e-03	6.156017001620405632e-02	-3.546138792983654763e-03
1.324999999999999956e+00	6.147999999999999993e-02	3.501985492281116472e-03	6.146085534471987244e-02	-3.502962741282596160e-03
1.342000000000000082e+00	6.137999999999999706e-02	3.458016574240603373e-03	6.135536155839430017e-02	-3.458069698575241303e-03
1.358999999999999986e+00	6.126999999999999807e-02	3.414676448378265242e-03	6.124990985239723434e-02	-3.414162199719205683e-03
1.375999999999999890e+00	6.117000000000000215e-02	3.372727274784458919e-03	6.114451316959255284e-02	-3.371214868343127419e-03
1.393000000000000016e+00	6.106999999999999929e-02	3.331602210964893472e-03	6.103918387904162801e-02	-3.329203051852839493e-03
1.409000000000000030e+00	6.096000000000000030e-02	3.290406017592163463e-03	6.094012188745432518e-02	-3.290494866543805606e-03
1.425999999999999934e+00	6.085999999999999743e-02	3.250924958664115627e-03	6.083495410263022041e-02	-3.250228374952039007e-03
1.443000000000000060e+00	6.074999999999999845e-02	3.211728822093912541e-03	6.072988407846967307e-02	-3.210825551256022217e-03
1.459999999999999964e+00	6.065000000000000252e-02	3.173876872420437062e-03	6.062492124229408585e-02	-3.172263286170509851e-03
1.477000000000000091e+00	6.053999999999999659e-02	3.135963896823507676e-03	6.052007432592888814e-02	-3.134518959859979460e-03
1.493999999999999995e+00	6.044000000000000067e-02	3.099727315468198043e-03	6.041535097580517932e-02	-3.097570155005573492e-03
1.510999999999999899e+00	6.033999999999999780e-02	3.063941875613232675e-03	6.031075846529215106e-02	-3.061395072996505717e-03
1.528000000000000025e+00	6.022999999999999882e-02	3.028450826660527163e-03	6.020630381113931118e-02	-3.025972572998118608e-03
1.544000000000000039e+00	6.013000000000000289e-02	2.993914022232738517e-03	6.010812551425627481e-02	-2.993302845275280528e-03
1.560999999999999943e+00	6.001999999999999696e-02	2.960021944850553446e-03	6.000395696566829251e-02	-2.959283082288447376e-03
1.578000000000000069e+00	5.992000000000000104e-02	2.926722459784665293e-03	5.989994398930377495e-02	-2.925956907130071102e-03
1.594999999999999973e+00	5.981999999999999817e-02	2.894553772956011059e-03	5.979609175791188169e-02	-2.893305294953608074e-03
1.612000000000000099e+00	5.970999999999999919e-02	2.861996991276408078e-03	5.969240526594652568e-02	-2.861309768229046598e-03
1.629000000000000004e+00	5.961000000000000326e-02	2.831047783686336909e-03	5.958888923863456949e-02	-2.829952386668053640e-03
1.645999999999999908e+00	5.951000000000000040e-02	2.800186333337182591e-03	5.948554770146902149e-02	-2.799215775240275483e-03
1.663999999999999924e+00	5.940000000000000141e-02	2.769975325801297007e-03	5.937632155246556909e-02	-2.767329006054175186e-03
1.681000000000000050e+00	5.929999999999999855e-02	2.740319151874102445e-03	5.927335078039230876e-02	-2.737817851905504935e-03
1.697999999999999954e+00	5.918999999999999956e-02	2.710972841836382149e-03	5.917056543204809310e-02	-2.708877319918882344e-03
1.715000000000000080e+00	5.908999999999999669e-02	2.682511782966410727e-03	5.906796867494275294e-02	-2.680491985157490865e-03
1.731999999999999984e+00	5.899000000000000077e-02	2.654812710981715226e-03	5.896556314912788227e-02	-2.652647014106591060e-03
1.749000000000000110e+00	5.888999999999999790e-02	2.627192158633629652e-03	5.886335133647107448e-02	-2.625327996750215567e-03
1.766000000000000014e+00	5.877999999999999892e-02	2.599886666327440744e-03	5.876133563302426283e-02	-2.598520903782475938e-03
1.782999999999999918e+00	5.868000000000000299e-02	2.573442291947748532e-03	5.865951835127242858e-02	-2.572212074019367394e-03
1.800999999999999934e+00	5.858000000000000013e-02	2.547411184890741899e-03	5.855193038158000574e-02	-2.544884097797718570e-03
1.818000000000000060e+00	5.847000000000000114e-02	2.521360390189556280e-03	5.845052767513112674e-02	-2.519560168114979085e-03
1.834999999999999964e+00	5.836999999999999827e-02	2.496491200549293306e-03	5.834932875483511694e-02	-2.494695673012389207e-03
1.852000000000000091e+00	5.827000000000000235e-02	2.471692447641872514e-03	5.824833511303845190e-02	-2.470278657028530771e-03
1.870000000000000107e+00	5.816999999999999948e-02	2.447635820770467305e-03	5.814162601102075556e-02	-2.444900135275282146e-03
1.887000000000000011e+00	5.806000000000000050e-02	2.423229954721229425e-03	5.804105931420001918e-02	-2.421368157567290510e-03
1.903999999999999915e+00	5.795999999999999763e-02	2.399982253311986995e-03	5.794070156587621118e-02	-2.398249403277197093e-03
1.921000000000000041e+00	5.786000000000000171e-02	2.376800369833430900e-03	5.784055362542520756e-02	-2.375533445185015139e-03
1.939000000000000057e+00	5.775999999999999884e-02	2.354017781801046993e-03	5.773474422847360565e-02	-2.351908983919906698e-03
1.955999999999999961e+00	5.766000000000000292e-02	2.331965657329241898e-03	5.763503080288172320e-02	-2.329990543340050568e-03
1.973000000000000087e+00	5.754999999999999699e-02	2.309574570514394409e-03	5.753552949287775442e-02	-2.308444640032891911e-03
1.991000000000000103e+00	5.745000000000000107e-02	2.287981959121837636e-03	5.743040677984124348e-02	-2.286027262068173090e-03
2.008000000000000007e+00	5.734999999999999820e-02	2.266781657237193753e-03	5.733134330149197017e-02	-2.265219930229839512e-03
2.025999999999999801e+00	5.725000000000000228e-02	2.245641399780546818e-03	5.722668487102452323e-02	-2.243564926685127046e-03
2.043000000000000149e+00	5.714999999999999941e-02	2.225221098109578938e-03	5.712806049769030003e-02	-2.223459499794284630e-03
2.060000000000000053e+00	5.704999999999999655e-02	2.204858531465530083e-03	5.702964975713584878e-02	-2.203682345835981590e-03
2.077999999999999847e+00	5.695000000000000062e-02	2.184882500826703430e-03	5.692568297758758555e-02	-2.183091008362027935e-03
2.095000000000000195e+00	5.684999999999999776e-02	2.165291274142291944e-03	5.682771194066804643e-02	-2.163965504365675425e-03
2.112999999999999989e+00	5.675000000000000183e-02	2.146083119361488160e-03	5.672421054259253054e-02	-2.144047433748160272e-03
2.129999999999999893e+00	5.664999999999999897e-02	2.126929235505987600e-03	5.662667883759149590e-02	-2.125542361876733670e-03
2.148000000000000131e+00	5.655000000000000304e-02	2.108156114153017686e-03	5.652364236409274101e-02	-2.106265280583760179e-03
2.165000000000000036e+00	5.643999999999999712e-02	2.089391826259166026e-03	5.642654929471177527e-02	-2.088351095969795054e-03
2.182999999999999829e+00	5.634000000000000119e-02	2.071052294958357961e-03	5.632397646589311357e-02	-2.069684984059059953e-03
2.201000000000000068e+00	5.623999999999999833e-02	2.053089426973168322e-03	5.622164138804046363e-02	-2.051322031193209428e-03
2.217999999999999972e+00	5.614000000000000240e-02	2.035501490252790945e-03	5.612520947143039701e-02	-2.034251036911331571e-03
2.236000000000000210e+00	5.605000000000000260e-02	2.018646903844338158e-03	5.602333532920747428e-02	-2.016456850508846314e-03
2.253000000000000114e+00	5.594999999999999973e-02	2.001478238889446530e-03	5.592733777963178332e-02	-1.999910564188066633e-03
2.270999999999999908e+00	5.584999999999999687e-02	1.984358071357166138e-03	5.582592228605520041e-02	-1.982659334153022857e-03
2.289000000000000146e+00	5.575000000000000094e-02	1.967608274022571591e-03	5.572474157553866658e-02	-1.965677885764777373e-03
2.306000000000000050e+00	5.564999999999999808e-02	1.951227114834854339e-03	5.562939693149794584e-02	-1.949881945777011058e-03
2.323999999999999844e+00	5.555000000000000215e-02	1.934892143668672567e-03	5.552867063975680528e-02	-1.933407341584137112e-03
2.342000000000000082e+00	5.544999999999999929e-02	1.918923501248291251e-03	5.542817693565314091e-02	-1.917184583033333363e-03
2.358999999999999986e+00	5.535000000000000336e-02	1.903319455522903356e-03	5.533347893919823152e-02	-1.902089266145708373e-03
2.376999999999999780e+00	5.525000000000000050e-02	1.887759288417973670e-03	5.523343478957795649e-02	-1.886340257732809726e-03
2.395000000000000018e+00	5.514999999999999764e-02	1.872242999933501975e-03	5.513362043137369495e-02	-1.870826958087073565e-03
2.412999999999999812e+00	5.505999999999999783e-02	1.857425767154965860e-03	5.503403492354821264e-02	-1.855544123860624218e-03
2.430000000000000160e+00	5.496000000000000191e-02	1.842629088046012680e-03	5.494019123514509023e-02	-1.841317325423033223e-03
2.447999999999999954e+00	5.485999999999999904e-02	1.827873978156441086e-03	5.484104795365711549e-02	-1.826468127848924951e-03
2.466000000000000192e+00	5.476000000000000312e-02	1.813160437486251294e-03	5.474213050172150458e-02	-1.811834909978219527e-03
2.483999999999999986e+00	5.466000000000000025e-02	1.798804045692581864e-03	5.464343777131593083e-02	-1.797413062913629910e-03
2.501999999999999780e+00	5.457000000000000045e-02	1.785130197387148733e-03	5.454496866953597450e-02	-1.783198069235354156e-03
2.520000000000000018e+00	5.446999999999999759e-02	1.770852036554954436e-03	5.444672211826802333e-02	-1.769185500614150770e-03
2.536999999999999922e+00	5.437000000000000166e-02	1.757242100924320772e-03	5.435413707659873805e-02	-1.756133384120147798e-03
2.555000000000000160e+00	5.426999999999999880e-02	1.743670270411453111e-03	5.425632003388312918e-02	-1.742502260654134934e-03
2.572999999999999954e+00	5.417999999999999899e-02	1.730455935185268085e-03	5.415872207436715768e-02	-1.729061387981207327e-03
2.591000000000000192e+00	5.408000000000000307e-02	1.716958409652045341e-03	5.406134197862757368e-02	-1.715806860530180158e-03
2.608999999999999986e+00	5.398000000000000020e-02	1.703810642911897594e-03	5.396417854465388603e-02	-1.702734847077211127e-03
2.626999999999999780e+00	5.389000000000000040e-02	1.691324750520348686e-03	5.386723058724628144e-02	-1.689841589099087523e-03
2.645000000000000018e+00	5.378999999999999754e-02	1.678559016453323770e-03	5.377049688879604467e-02	-1.677123446306863410e-03
2.662999999999999812e+00	5.369000000000000161e-02	1.665829078102988884e-03	5.367397613882425589e-02	-1.664576953139840568e-03
2.681000000000000050e+00	5.360000000000000181e-02	1.653443413718171367e-03	5.357766703098852668e-02	-1.652198722733651476e-03
2.698999999999999844e+00	5.349999999999999895e-02	1.641092159409397603e-03	5.348156827799119273e-02	-1.639985430505533619e-03
2.717000000000000082e+00	5.340000000000000302e-02	1.629083851160522843e-03	5.338567861116366026e-02	-1.627933812647726266e-03
2.734999999999999876e+00	5.331000000000000322e-02	1.617412426793720086e-03	5.328999677792874146e-02	-1.616040666515885897e-03
2.753000000000000114e+00	5.321000000000000035e-02	1.605469416860290204e-03	5.319452147174429102e-02	-1.604302909570798829e-03
2.770999999999999908e+00	5.312000000000000055e-02	1.593859942177371265e-03	5.309925131784216240e-02	-1.592717590030027879e-03
2.789000000000000146e+00	5.301999999999999769e-02	1.582288341672111230e-03	5.300418495639100391e-02	-1.581281813160010817e-03
2.807999999999999829e+00	5.292000000000000176e-02	1.570749072781925859e-03	5.290405673973652689e-02	-1.569369809426894797e-03
2.826000000000000068e+00	5.283000000000000196e-02	1.559537334699451910e-03	5.280940509835602148e-02	-1.558232551057547790e-03
2.843999999999999861e+00	5.272999999999999909e-02	1.548365549255605739e-03	5.271495321053746436e-02	-1.547236306742224947e-03
2.862000000000000099e+00	5.263999999999999929e-02	1.537517022227478936e-03	5.262069971243400757e-02	-1.536378451422349724e-03
2.879999999999999893e+00	5.254000000000000337e-02	1.526709371598410471e-03	5.252664320037046808e-02	-1.525656455698381391e-03
2.898000000000000131e+00	5.244999999999999662e-02	1.515918002246933538e-03	5.243278228955879083e-02	-1.515067834776902701e-03
2.916999999999999815e+00	5.235000000000000070e-02	1.505169472285429943e-03	5.233391757921999204e-02	-1.504032954079820555e-03
2.935000000000000053e+00	5.226000000000000090e-02	1.495038707111959880e-03	5.224045447345043724e-02	-1.493710867610662657e-03
2.952999999999999847e+00	5.215999999999999803e-02	1.484348143117483060e-03	5.214718285354509597e-02	-1.483514826436693398e-03
2.971000000000000085e+00	5.206999999999999823e-02	1.474271302459155032e-03	5.205410132844569271e-02	-1.473442575333845823e-03
2.990000000000000213e+00	5.197000000000000230e-02	1.464238802301501144e-03	5.195605326476587793e-02	-1.462942644774037175e-03
3.008000000000000007e+00	5.188000000000000250e-02	1.454214846927830498e-03	5.186335804269648353e-02	-1.453118049218164905e-03
3.025999999999999801e+00	5.179000000000000270e-02	1.444515882020687121e-03	5.177084862916601915e-02	-1.443410699780062027e-03
3.044999999999999929e+00	5.168999999999999984e-02	1.434564326370773224e-03	5.167339987768728576e-02	-1.433288963128783117e-03
3.063000000000000167e+00	5.160000000000000003e-02	1.424916630167533636e-03	5.158126814006575023e-02	-1.423816157871443189e-03
3.080999999999999961e+00	5.149999999999999717e-02	1.415316449891448544e-03	5.148931802745576602e-02	-1.414454434313632252e-03
3.100000000000000089e+00	5.140999999999999737e-02	1.406016318550261423e-03	5.139245504423411298e-02	-1.404691042929212931e-03
3.117999999999999883e+00	5.131999999999999756e-02	1.396740089510218729e-03	5.130087382544929603e-02	-1.395551769088060464e-03
3.137000000000000011e+00	5.122000000000000164e-02	1.387216927760043413e-03	5.120439712473871113e-02	-1.386019086757009616e-03
3.154999999999999805e+00	5.113000000000000184e-02	1.378285030420545567e-03	5.111317895787769600e-02	-1.377094558537469244e-03
3.173999999999999932e+00	5.104000000000000203e-02	1.369081316574312845e-03	5.101708245752750726e-02	-1.367784587448316698e-03
3.192000000000000171e+00	5.093999999999999917e-02	1.359928698226903427e-03	5.092622159071449883e-02	-1.359067396377022395e-03
3.209999999999999964e+00	5.084999999999999937e-02	1.351360762497102368e-03	5.083553239245680588e-02	-1.350448542660445846e-03
3.229000000000000092e+00	5.075999999999999956e-02	1.342521587610836240e-03	5.073998959685220578e-02	-1.341455769541902501e-03
3.246999999999999886e+00	5.065999999999999670e-02	1.333734547453877635e-03	5.064964889456689823e-02	-1.333034026301452638e-03
3.266000000000000014e+00	5.056999999999999690e-02	1.325233815295410490e-03	5.055447089798265070e-02	-1.324245809145611127e-03
3.285000000000000142e+00	5.047999999999999710e-02	1.316754906977118467e-03	5.045947789176089687e-02	-1.315559960577175310e-03
3.302999999999999936e+00	5.038000000000000117e-02	1.308329057148565179e-03	5.036965370224097405e-02	-1.307424108890580102e-03
3.322000000000000064e+00	5.029000000000000137e-02	1.299894489330947079e-03	5.027501628600100636e-02	-1.298932665185824863e-03
3.339999999999999858e+00	5.020000000000000157e-02	1.291771575188637540e-03	5.018552602507767718e-02	-1.290977996967260927e-03
3.358999999999999986e+00	5.011000000000000176e-02	1.283669445656018468e-03	5.009123801917549079e-02	-1.282674697701185595e-03
3.378000000000000114e+00	5.000999999999999890e-02	1.275621817988811238e-03	4.999712709310588643e-02	-1.274465642786353024e-03
3.395999999999999908e+00	4.991999999999999910e-02	1.267561892760870170e-03	4.990813130199078795e-02	-1.266774149595374091e-03
3.415000000000000036e+00	4.982999999999999929e-02	1.259810445781757524e-03	4.981436071990871101e-02	-1.258744139382746889e-03
3.434000000000000163e+00	4.973999999999999949e-02	1.252078744181850476e-03	4.972076253827560632e-02	-1.250803872370353457e-03
3.451999999999999957e+00	4.964999999999999969e-02	1.244366787961150109e-03	4.963224814176756677e-02	-1.243362989071456707e-03
3.471000000000000085e+00	4.954999999999999682e-02	1.236425046333312168e-03	4.953898107392797068e-02	-1.235593364974636992e-03
3.490000000000000213e+00	4.945999999999999702e-02	1.229039235279676947e-03	4.944588171205478028e-02	-1.227909294316531768e-03
3.508000000000000007e+00	4.936999999999999722e-02	1.221387092546864696e-03	4.935783561076622500e-02	-1.220707315521667082e-03
3.527000000000000135e+00	4.927999999999999742e-02	1.214039213405915208e-03	4.926505839777448048e-02	-1.213185913369379349e-03
3.545999999999999819e+00	4.918999999999999762e-02	1.206710040413687532e-03	4.917244429897053154e-02	-1.205746102428838142e-03
3.564999999999999947e+00	4.909999999999999781e-02	1.199399573570181449e-03	4.907999172479965422e-02	-1.198386616162553774e-03
3.584000000000000075e+00	4.900000000000000189e-02	1.192147476838890593e-03	4.898769910753142387e-02	-1.191106206552271099e-03
3.601999999999999869e+00	4.891000000000000208e-02	1.184874941908070677e-03	4.890041014516553763e-02	-1.184280804872371020e-03
3.620999999999999996e+00	4.882000000000000228e-02	1.177902975527390407e-03	4.880842460461176646e-02	-1.177150873204748380e-03
3.640000000000000124e+00	4.873000000000000248e-02	1.170948676064947512e-03	4.871659452199893214e-02	-1.170096444778378434e-03
3.658999999999999808e+00	4.864000000000000268e-02	1.164012043520741991e-03	4.862491836317205801e-02	-1.163116363900153997e-03
3.677999999999999936e+00	4.855000000000000288e-02	1.157093077894773194e-03	4.853339456360847293e-02	-1.156209515090067443e-03
3.697000000000000064e+00	4.846000000000000307e-02	1.150471563127491385e-03	4.844202157735473524e-02	-1.149374799830933571e-03
3.716000000000000192e+00	4.837000000000000327e-02	1.143587411722755010e-03	4.835079787923644845e-02	-1.142611135066423514e-03
3.734999999999999876e+00	4.828000000000000347e-02	1.136999671946220753e-03	4.825972196447977924e-02	-1.135917452914281126e-03
3.754000000000000004e+00	4.818000000000000060e-02	1.130193982443067260e-03	4.816879234834000462e-02	-1.129292700386829535e-03
3.773000000000000131e+00	4.809000000000000080e-02	1.123640421802469007e-03	4.807800754831966644e-02	-1.122735846842455674e-03
3.791999999999999815e+00	4.800000000000000100e-02	1.117103488849623041e-03	4.798736604078095158e-02	-1.116245902801405549e-03
3.810999999999999943e+00	4.791000000000000120e-02	1.110583183584530013e-03	4.789686630900631681e-02	-1.109821898219754419e-03
3.830000000000000071e+00	4.782000000000000139e-02	1.104355594905916203e-03	4.780650685625730673e-02	-1.103462876293874202e-03
3.849000000000000199e+00	4.773000000000000159e-02	1.098143594684570460e-03	4.771628620541999710e-02	-1.097167893222168993e-03
3.867999999999999883e+00	4.764000000000000179e-02	1.091672133252250942e-03	4.762620289865826528e-02	-1.090936017972202968e-03
3.887000000000000011e+00	4.755000000000000199e-02	1.085491829560683661e-03	4.753625549499918002e-02	-1.084766332868609007e-03
3.906000000000000139e+00	4.746000000000000218e-02	1.079601124764141854e-03	4.744644252776076404e-02	-1.078657949966616014e-03
3.924999999999999822e+00	4.737000000000000238e-02	1.073451478371868599e-03	4.735676250674714094e-02	-1.072610009844713035e-03
3.943999999999999950e+00	4.728000000000000258e-02	1.067317420436863411e-03	4.726721395929731756e-02	-1.066621665139749070e-03
3.963000000000000078e+00	4.719000000000000278e-02	1.061471402551156934e-03	4.717779543168860307e-02	-1.060692079665727155e-03
3.982000000000000206e+00	4.710000000000000298e-02	1.055368001915445554e-03	4.708850548881047399e-02	-1.054820428219403880e-03
4.001999999999999780e+00	4.701000000000000317e-02	1.049551602098548666e-03	4.699465343228023673e-02	-1.048701435378213706e-03
4.020999999999999908e+00	4.692000000000000337e-02	1.043749751508435191e-03	4.690562299640101823e-02	-1.042946165382581218e-03
4.040000000000000036e+00	4.682999999999999663e-02	1.037962450145105348e-03	4.681671680056570528e-02	-1.037246404529797812e-03
4.059000000000000163e+00	4.673999999999999683e-02	1.032189698008558918e-03	4.672793340172357729e-02	-1.031601400081873059e-03
4.078000000000000291e+00	4.664999999999999702e-02	1.026700828999373236e-03	4.663927137501418935e-02	-1.026010408946369983e-03
4.097999999999999865e+00	4.655999999999999722e-02	1.020956655701151742e-03	4.654607250168686650e-02	-1.020182701138242854e-03
4.116999999999999993e+00	4.646999999999999742e-02	1.015495326299806341e-03	4.645765521859114566e-02	-1.014700291299891434e-03
4.136000000000000121e+00	4.637999999999999762e-02	1.010047506894759702e-03	4.636935506725584077e-02	-1.009269684424783696e-03
4.155999999999999694e+00	4.628999999999999782e-02	1.004345942046404663e-03	4.627653256366391632e-02	-1.003608454500499970e-03
4.174999999999999822e+00	4.619999999999999801e-02	9.989256622491985219e-04	4.618846848376309544e-02	-9.982820229877625937e-04
4.193999999999999950e+00	4.610999999999999821e-02	9.935188924482915747e-04	4.610051727043492503e-02	-9.930053287637266753e-04
4.214000000000000412e+00	4.601999999999999841e-02	9.883913292375646510e-04	4.600805746004051067e-02	-9.875039287418872509e-04
4.232999999999999652e+00	4.592999999999999861e-02	9.830110598140135488e-04	4.592033360826042188e-02	-9.823272894945985021e-04
4.251999999999999780e+00	4.583999999999999880e-02	9.776443003867614241e-04	4.583271845633238306e-02	-9.771984189120073820e-04
4.272000000000000242e+00	4.574999999999999900e-02	9.725551887039624510e-04	4.574060794722496076e-02	-9.718505232102154015e-04
4.291000000000000369e+00	4.565999999999999920e-02	9.674785477869782355e-04	4.565321171928885674e-02	-9.668177557422838811e-04
4.310999999999999943e+00	4.558000000000000246e-02	9.623624161115811992e-04	4.556132863828983581e-02	-9.615696904799388590e-04
4.330000000000000071e+00	4.549000000000000266e-02	9.573105435211451452e-04	4.547414559857324012e-02	-9.566305246946876350e-04
4.349999999999999645e+00	4.540000000000000285e-02	9.522711416965235235e-04	4.538248394293386417e-02	-9.514797018614358070e-04
4.368999999999999773e+00	4.531000000000000305e-02	9.475058080446861373e-04	4.529550845780939972e-02	-9.466317099059567974e-04
4.389000000000000234e+00	4.522000000000000325e-02	9.424908281364512705e-04	4.520406237032374014e-02	-9.415756052411562889e-04
4.408000000000000362e+00	4.513000000000000345e-02	9.374883189940307277e-04	4.511728893839105775e-02	-9.368164198590914335e-04
4.427999999999999936e+00	4.503999999999999670e-02	9.327583191786676569e-04	4.502605263814542236e-02	-9.318525888605429502e-04
4.447000000000000064e+00	4.494999999999999690e-02	9.277802319526338689e-04	4.493947571194137347e-02	-9.271799502556913892e-04
4.466999999999999638e+00	4.485999999999999710e-02	9.230736148231732247e-04	4.484844333105544867e-02	-9.223060707311296277e-04
4.485999999999999766e+00	4.476999999999999730e-02	9.183784292290424678e-04	4.476205737909955129e-02	-9.177178061711699364e-04
4.506000000000000227e+00	4.467999999999999750e-02	9.134367150699676486e-04	4.467122316506733082e-02	-9.129316184116659152e-04
4.525000000000000355e+00	4.458999999999999769e-02	9.087649121617389931e-04	4.458502278820677261e-02	-9.084256067267104618e-04
4.544999999999999929e+00	4.451000000000000095e-02	9.045646889533846390e-04	4.449438111769172394e-02	-9.037249065320964152e-04
4.565000000000000391e+00	4.442000000000000115e-02	8.999145944152776638e-04	4.440383599140906856e-02	-8.990672232896327991e-04
4.583999999999999631e+00	4.433000000000000135e-02	8.952759314125003590e-04	4.431790617979899927e-02	-8.946817767526566963e-04
4.604000000000000092e+00	4.424000000000000155e-02	8.906486999450532668e-04	4.422754501913638697e-02	-8.901064292826685407e-04
4.623999999999999666e+00	4.415000000000000174e-02	8.862878001567833135e-04	4.413727603200810062e-02	-8.855725242358589849e-04
4.644000000000000128e+00	4.406000000000000194e-02	8.819372926733587024e-04	4.404709777205352561e-02	-8.810795403437992170e-04
4.663000000000000256e+00	4.397000000000000214e-02	8.773433165814168355e-04	4.396151115941425436e-02	-8.768486396203053470e-04
4.682999999999999829e+00	4.388000000000000234e-02	8.730141133229253440e-04	4.387150571209149502e-02	-8.724339784762897253e-04
4.703000000000000291e+00	4.379000000000000253e-02	8.686953023692793032e-04	4.378158675399724392e-02	-8.680587532810717447e-04
4.722999999999999865e+00	4.370000000000000273e-02	8.643868837204784963e-04	4.369175283172108126e-02	-8.637224842225983603e-04
4.741999999999999993e+00	4.361999999999999905e-02	8.602860802284785198e-04	4.360648806174305392e-02	-8.596386797195478165e-04
4.761999999999999567e+00	4.352999999999999925e-02	8.559978688390993502e-04	4.351681584413247261e-02	-8.553770160394928062e-04
4.782000000000000028e+00	4.343999999999999945e-02	8.517200497545657396e-04	4.342722447444007788e-02	-8.511529251107422282e-04
4.801999999999999602e+00	4.334999999999999964e-02	8.477029043165712615e-04	4.333771256597036825e-02	-8.469659485847973873e-04
4.822000000000000064e+00	4.325999999999999984e-02	8.434453502264863340e-04	4.324827873724312183e-02	-8.428156358260167425e-04
4.841999999999999638e+00	4.317000000000000004e-02	8.394474305524557770e-04	4.315892157800196860e-02	-8.387015514186884528e-04
4.860999999999999766e+00	4.308000000000000024e-02	8.352101414568193155e-04	4.307410201175135289e-02	-8.348263379254735120e-04
4.881000000000000227e+00	4.299000000000000044e-02	8.312314475467527880e-04	4.298489033112364716e-02	-8.307816723629262400e-04
4.900999999999999801e+00	4.290999999999999676e-02	8.274549417009565084e-04	4.289575122136762148e-02	-8.267719865487731376e-04
4.921000000000000263e+00	4.281999999999999695e-02	8.234944343243694653e-04	4.280668332478380217e-02	-8.227968665544768169e-04
4.940999999999999837e+00	4.272999999999999715e-02	8.195432800221433278e-04	4.271768529930915215e-02	-8.188559030590698579e-04
4.961000000000000298e+00	4.263999999999999735e-02	8.156014787942780959e-04	4.262875580933865594e-02	-8.149486931310675336e-04
4.980999999999999872e+00	4.254999999999999755e-02	8.116690306407737697e-04	4.253989349093748734e-02	-8.110748473075192391e-04
5.001000000000000334e+00	4.245999999999999774e-02	8.077459355616303490e-04	4.245109698248278329e-02	-8.072339831470544099e-04
5.020999999999999908e+00	4.236999999999999794e-02	8.038321935568476170e-04	4.236236493786113555e-02	-8.034257223917904561e-04
5.041000000000000369e+00	4.227999999999999814e-02	8.001719083202392477e-04	4.227369602624431871e-02	-7.996496909062227910e-04
5.060999999999999943e+00	4.218999999999999834e-02	7.962763528489361087e-04	4.218508893186604519e-02	-7.959055186179060703e-04
5.081000000000000405e+00	4.209999999999999853e-02	7.926332149153226788e-04	4.209654235380268922e-02	-7.921928394592003342e-04
5.100999999999999979e+00	4.202000000000000179e-02	7.891862028681530380e-04	4.200805500033875234e-02	-7.885112923706441741e-04
5.121999999999999886e+00	4.193000000000000199e-02	7.853171477742055271e-04	4.191520558136294788e-02	-7.846787910667696233e-04
5.142000000000000348e+00	4.184000000000000219e-02	7.816990091072480076e-04	4.182683552837373336e-02	-7.810599782212959219e-04
5.161999999999999922e+00	4.175000000000000239e-02	7.780891842841668486e-04	4.173852070484795201e-02	-7.774712481137846824e-04
5.182000000000000384e+00	4.166000000000000258e-02	7.744876733049619417e-04	4.165025982525882853e-02	-7.739122650755736596e-04
5.201999999999999957e+00	4.157000000000000278e-02	7.708944761696335038e-04	4.156205161833170098e-02	-7.703826969840991360e-04
5.222000000000000419e+00	4.148000000000000298e-02	7.673095928781812096e-04	4.147389482684161327e-02	-7.668822152134352694e-04
5.241999999999999993e+00	4.139000000000000318e-02	7.637330234306052758e-04	4.138578820472649245e-02	-7.634104950805679695e-04
5.262999999999999901e+00	4.130000000000000338e-02	7.604032134880810449e-04	4.129332886279502707e-02	-7.597957986364440447e-04
5.283000000000000362e+00	4.120999999999999663e-02	7.568427521130152887e-04	4.120532112828462212e-02	-7.563820614927103340e-04
5.302999999999999936e+00	4.112999999999999989e-02	7.534737978222401855e-04	4.111735970746949187e-02	-7.529961420457877011e-04
5.323000000000000398e+00	4.104000000000000009e-02	7.501664468051874937e-04	4.102944335705202561e-02	-7.496377385545062270e-04
5.344000000000000306e+00	4.095000000000000029e-02	7.468663704015265090e-04	4.093717835069359684e-02	-7.461407022116528205e-04
5.363999999999999879e+00	4.086000000000000049e-02	7.433376632912664771e-04	4.084935056454266911e-02	-7.428377761601131666e-04
5.384000000000000341e+00	4.077000000000000068e-02	7.400526557296313417e-04	4.076156413866654366e-02	-7.395614648685850485e-04
5.405000000000000249e+00	4.068000000000000088e-02	7.367749227813880216e-04	4.066943157930116848e-02	-7.361496698548967727e-04
5.424999999999999822e+00	4.059000000000000108e-02	7.335044644465364087e-04	4.058172614151534657e-02	-7.329270340553596316e-04
5.445000000000000284e+00	4.050000000000000128e-02	7.302412807250766111e-04	4.049405835733205922e-02	-7.297301602653973561e-04
5.466000000000000192e+00	4.041000000000000147e-02	7.269853716170085207e-04	4.040204639813690934e-02	-7.264008711882353597e-04
5.485999999999999766e+00	4.032000000000000167e-02	7.237367371223323541e-04	4.031445207303449574e-02	-7.232559610798588307e-04
5.506999999999999673e+00	4.023000000000000187e-02	7.204953772410480030e-04	4.022251464624435752e-02	-7.199806422225214211e-04
5.527000000000000135e+00	4.014000000000000207e-02	7.172612919731553589e-04	4.013498885519195536e-02	-7.168865745684842826e-04
5.548000000000000043e+00	4.005000000000000226e-02	7.142657101014651027e-04	4.004312083192749366e-02	-7.136640630251823254e-04
5.567999999999999616e+00	3.996000000000000246e-02	7.110456544451137628e-04	3.995565868831894157e-02	-7.106197510544710102e-04
5.588000000000000078e+00	3.987000000000000266e-02	7.080630629544801572e-04	3.986822581032351681e-02	-7.075993293669901154e-04
5.608999999999999986e+00	3.978000000000000286e-02	7.048570369096701215e-04	3.977645152387854210e-02	-7.044533291863201967e-04
5.628999999999999559e+00	3.969999999999999918e-02	7.020642781875459891e-04	3.968907504833853878e-02	-7.014811156111521633e-04
5.650000000000000355e+00	3.960999999999999938e-02	6.988718776090889137e-04	3.959735748090771612e-02	-6.983851989507039362e-04
5.671000000000000263e+00	3.951999999999999957e-02	6.959149204704073114e-04	3.950566704974721455e-02	-6.953145252733762723e-04
5.690999999999999837e+00	3.942999999999999977e-02	6.929641987146329795e-04	3.941836688441894415e-02	-6.924132928841966175e-04
5.711999999999999744e+00	3.933999999999999997e-02	6.900197123417659180e-04	3.932672572351299939e-02	-6.893911233297060669e-04
5.732000000000000206e+00	3.925000000000000017e-02	6.870814613518060185e-04	3.923947013352850621e-02	-6.865356070561393510e-04
5.753000000000000114e+00	3.916000000000000036e-02	6.841494457447533893e-04	3.914787332723868030e-02	-6.835609438597829149e-04
5.774000000000000021e+00	3.907000000000000056e-02	6.812236655206081390e-04	3.905629736526323309e-02	-6.806102337441567382e-04
5.793999999999999595e+00	3.898000000000000076e-02	6.783041206793699422e-04	3.896910039726321495e-02	-6.778220708163778434e-04
5.815000000000000391e+00	3.889000000000000096e-02	6.753908112210392327e-04	3.887756153670433867e-02	-6.749173974475544983e-04
5.836000000000000298e+00	3.880000000000000115e-02	6.727077490500611625e-04	3.878603986339432957e-02	-6.720359355786870853e-04
5.855999999999999872e+00	3.871000000000000135e-02	6.698063907423025586e-04	3.869889121963092371e-02	-6.693130434101473777e-04
5.876999999999999780e+00	3.860999999999999849e-02	6.669614972908705780e-04	3.860739955642304710e-02	-6.664762032765393120e-04
5.897999999999999687e+00	3.851999999999999869e-02	6.640724365438457032e-04	3.851592145586042737e-02	-6.636618695608892914e-04
5.918000000000000149e+00	3.842999999999999888e-02	6.614114868881776571e-04	3.842881095894053189e-02	-6.610022627944981289e-04
5.939000000000000057e+00	3.833999999999999908e-02	6.585343772917249964e-04	3.833735586712135740e-02	-6.582312005120971674e-04
5.959999999999999964e+00	3.824999999999999928e-02	6.558843395561446193e-04	3.824591080717348879e-02	-6.554819630253217811e-04
5.980999999999999872e+00	3.815999999999999948e-02	6.532394979729868592e-04	3.815447460789890555e-02	-6.527543238653121371e-04
6.001999999999999780e+00	3.806999999999999967e-02	6.505998525422520412e-04	3.806304610616382395e-02	-6.500480596620727752e-04
6.022000000000000242e+00	3.797999999999999987e-02	6.479654032639397317e-04	3.797597743221795691e-02	-6.474903381472602156e-04
6.043000000000000149e+00	3.789000000000000007e-02	6.453361501380501476e-04	3.788456060674965514e-02	-6.448251804448484285e-04
6.064000000000000057e+00	3.780000000000000027e-02	6.427120931645833972e-04	3.779314806491801404e-02	-6.421807616345569713e-04
6.084999999999999964e+00	3.771000000000000046e-02	6.400932323435392637e-04	3.770173867286907843e-02	-6.395568705589116344e-04
6.105999999999999872e+00	3.762000000000000066e-02	6.374795676749177471e-04	3.761033130843969424e-02	-6.369532980591735864e-04
6.126999999999999780e+00	3.753000000000000086e-02	6.348710991587189559e-04	3.751892486100703861e-02	-6.343698369503813659e-04
6.147999999999999687e+00	3.744000000000000106e-02	6.322678267949429984e-04	3.742751823098201813e-02	-6.318062821134507118e-04
6.168999999999999595e+00	3.733999999999999819e-02	6.297167468955017179e-04	3.733611032329647167e-02	-6.292624325436968306e-04
6.190000000000000391e+00	3.724999999999999839e-02	6.271236358964634621e-04	3.724470004808120432e-02	-6.267380910595681453e-04
6.211000000000000298e+00	3.715999999999999859e-02	6.247502644098787373e-04	3.715328632635294531e-02	-6.242330623820824351e-04
6.232000000000000206e+00	3.706999999999999879e-02	6.221670261004436054e-04	3.706186809008392424e-02	-6.217471530438202065e-04
6.253000000000000114e+00	3.697999999999999898e-02	6.198024880729774595e-04	3.697044428206359978e-02	-6.192801713667614319e-04
6.274000000000000021e+00	3.688999999999999918e-02	6.174421069674494939e-04	3.687901385576239366e-02	-6.168319274404566576e-04
6.294999999999999929e+00	3.679999999999999938e-02	6.148734178847979929e-04	3.678757577519753408e-02	-6.144022331005382243e-04
6.315999999999999837e+00	3.670000000000000345e-02	6.123550160105928905e-04	3.669612901492477069e-02	-6.119909024357811323e-04
6.336999999999999744e+00	3.660999999999999671e-02	6.100078562262292161e-04	3.660467256027144511e-02	-6.095977533181320745e-04
6.357999999999999652e+00	3.651999999999999691e-02	6.076648533638038304e-04	3.651320540683616195e-02	-6.072226057912502063e-04
6.378999999999999559e+00	3.642999999999999711e-02	6.053260074233167334e-04	3.642172656024116051e-02	-6.048652815314695813e-04
6.400000000000000355e+00	3.633999999999999730e-02	6.029913184047678166e-04	3.633023503600838616e-02	-6.025256038282740794e-04
6.421000000000000263e+00	3.624000000000000138e-02	6.004950867808995672e-04	3.623872985943745600e-02	-6.002033975650655035e-04
6.442000000000000171e+00	3.615000000000000158e-02	5.981689425463346515e-04	3.614721006548535925e-02	-5.978984892002163877e-04
6.464000000000000412e+00	3.606000000000000177e-02	5.960551477407774685e-04	3.605131546722566138e-02	-5.955021890274153889e-04
6.485000000000000320e+00	3.597000000000000197e-02	5.937367977348465865e-04	3.595976277730646153e-02	-5.932321664388205858e-04
6.506000000000000227e+00	3.586999999999999911e-02	5.912577711490001053e-04	3.586819260547426114e-02	-5.909789261200140437e-04
6.527000000000000135e+00	3.577999999999999931e-02	5.891545418533691847e-04	3.577660403731261485e-02	-5.887423033299915044e-04
6.548000000000000043e+00	3.568999999999999950e-02	5.868483739381180489e-04	3.568499616736013624e-02	-5.865221347860897529e-04
6.570000000000000284e+00	3.559999999999999970e-02	5.847518996406368338e-04	3.558900433868579516e-02	-5.842137158138861232e-04
6.591000000000000192e+00	3.549999999999999684e-02	5.822895007425430737e-04	3.549735415794084969e-02	-5.820267358754560843e-04
6.612000000000000099e+00	3.540999999999999703e-02	5.801999546482918338e-04	3.540568197002272322e-02	-5.798557213794215811e-04
6.633000000000000007e+00	3.531999999999999723e-02	5.781135262454944459e-04	3.531398690654916767e-02	-5.777005148814504110e-04
6.655000000000000249e+00	3.522000000000000131e-02	5.758667099379161450e-04	3.521789995876678514e-02	-5.754594656229782782e-04
6.676000000000000156e+00	3.513000000000000150e-02	5.737866901231067308e-04	3.512615544670870393e-02	-5.733361460630047096e-04
6.697000000000000064e+00	3.504000000000000170e-02	5.715074844654268295e-04	3.503438553794596677e-02	-5.712281671830226476e-04
6.719000000000000306e+00	3.493999999999999884e-02	5.692712914028014029e-04	3.493821751375002227e-02	-5.690360982489438973e-04
6.740000000000000213e+00	3.484999999999999903e-02	5.674025240514885644e-04	3.484639308971930471e-02	-5.669590631286144412e-04
6.761999999999999567e+00	3.475999999999999923e-02	5.653351482075742859e-04	3.475016620599672562e-02	-5.647990853537230562e-04
6.783000000000000362e+00	3.466000000000000331e-02	5.631084236893637478e-04	3.465828394526836859e-02	-5.627523741289310912e-04
6.804000000000000270e+00	3.456999999999999656e-02	5.610474564334374430e-04	3.456637225967606336e-02	-5.607202504820892920e-04
6.825999999999999623e+00	3.447000000000000064e-02	5.588274869133766105e-04	3.447005147106057404e-02	-5.586068494319767000e-04
6.847000000000000419e+00	3.438000000000000084e-02	5.569714212679857364e-04	3.437807726890185211e-02	-5.566041511977245192e-04
6.868999999999999773e+00	3.429000000000000103e-02	5.549194606762589306e-04	3.428168941951198478e-02	-5.545212674073304220e-04
6.889999999999999680e+00	3.418999999999999817e-02	5.529063557576484192e-04	3.418964972321358875e-02	-5.525474065217923780e-04
6.911999999999999922e+00	3.409999999999999837e-02	5.508602841386673688e-04	3.409319172393073666e-02	-5.504944292531602570e-04
6.932999999999999829e+00	3.400000000000000244e-02	5.488522599024258167e-04	3.400108361331913298e-02	-5.485488277685796402e-04
6.955000000000000071e+00	3.391000000000000264e-02	5.468120772561905216e-04	3.390455243476714342e-02	-5.465251567637151439e-04
6.975999999999999979e+00	3.380999999999999978e-02	5.448091337023178203e-04	3.381237306968579853e-02	-5.446072467974402437e-04
6.998000000000000220e+00	3.371999999999999997e-02	5.429695225395989640e-04	3.371576585670237741e-02	-5.426122928982552796e-04
7.019999999999999574e+00	3.361999999999999711e-02	5.409710823178258497e-04	3.361911871869176921e-02	-5.406318073552249595e-04
7.041000000000000369e+00	3.352999999999999731e-02	5.391357435470990481e-04	3.352682676120846694e-02	-5.387547029196171648e-04
7.062999999999999723e+00	3.343000000000000138e-02	5.371418066574258458e-04	3.343009962342704394e-02	-5.368020646281184641e-04
7.084999999999999964e+00	3.334000000000000158e-02	5.353107402786908822e-04	3.333333056338508987e-02	-5.348634553570569706e-04
7.105999999999999872e+00	3.323999999999999871e-02	5.333213067211171584e-04	3.324092038059674181e-02	-5.330259173773553008e-04
7.128000000000000114e+00	3.314999999999999891e-02	5.314945127343743579e-04	3.314406747529167335e-02	-5.311143075770767205e-04
7.150000000000000355e+00	3.305000000000000299e-02	5.295095825089005462e-04	3.304717075792228120e-02	-5.292162987113035186e-04
7.171000000000000263e+00	3.296000000000000318e-02	5.278773555628745546e-04	3.295463706115672048e-02	-5.274171199763680014e-04
7.192999999999999616e+00	3.286000000000000032e-02	5.258963513192310658e-04	3.285765312944365080e-02	-5.255452853064370962e-04
7.214999999999999858e+00	3.275999999999999746e-02	5.239176564766641992e-04	3.276062377957163901e-02	-5.236866349529055616e-04
7.237000000000000099e+00	3.266999999999999765e-02	5.222897019226302624e-04	3.266354847903485403e-02	-5.218410302692827333e-04
7.258000000000000007e+00	3.257000000000000173e-02	5.203149330618941524e-04	3.257084234249646437e-02	-5.200913600646511412e-04
7.280000000000000249e+00	3.248000000000000193e-02	5.186896343190984613e-04	3.247367571135670317e-02	-5.182708578572510928e-04
7.301999999999999602e+00	3.237999999999999906e-02	5.167187914401926742e-04	3.237646159214844360e-02	-5.164629984607456989e-04
7.323999999999999844e+00	3.228000000000000314e-02	5.149366266292581575e-04	3.227919954834564120e-02	-5.146676475459582715e-04
7.346000000000000085e+00	3.219000000000000333e-02	5.133150806632121943e-04	3.218188919323183156e-02	-5.128846717622372172e-04
7.366999999999999993e+00	3.209000000000000047e-02	5.115351675183274710e-04	3.208895661769231578e-02	-5.111941629858102578e-04
7.389000000000000234e+00	3.198999999999999760e-02	5.097564090739810589e-04	3.199155073597140936e-02	-5.094349941397678097e-04
7.410999999999999588e+00	3.189999999999999780e-02	5.081380962694426054e-04	3.189409542465634906e-02	-5.076878128825470203e-04
7.432999999999999829e+00	3.180000000000000188e-02	5.063615894911462035e-04	3.179659031254415680e-02	-5.059524901919117438e-04
7.455000000000000071e+00	3.169999999999999901e-02	5.045862374133881128e-04	3.169903503205078604e-02	-5.042288981115372994e-04
7.477000000000000313e+00	3.160000000000000309e-02	5.028120400361684415e-04	3.160142923072502968e-02	-5.025169097061920470e-04
7.498999999999999666e+00	3.151000000000000328e-02	5.011980573586488717e-04	3.150377265128745385e-02	-5.008163988194955056e-04
7.520999999999999908e+00	3.141000000000000042e-02	4.994261116474788854e-04	3.140606508276786585e-02	-4.991272402035069672e-04
7.543000000000000149e+00	3.130999999999999756e-02	4.978360890061305725e-04	3.130830631664278940e-02	-4.974493096340475281e-04
7.565000000000000391e+00	3.121000000000000163e-02	4.960658753457683782e-04	3.121049614653780002e-02	-4.957824839005582455e-04
7.586999999999999744e+00	3.111999999999999836e-02	4.944557031800253652e-04	3.111263436820286415e-02	-4.941266407953176379e-04
7.608999999999999986e+00	3.101999999999999896e-02	4.928668352392154717e-04	3.101472077948808428e-02	-4.924816591028027346e-04
7.631000000000000227e+00	3.091999999999999957e-02	4.910994505951722265e-04	3.091675518031976669e-02	-4.908474185891918305e-04
7.652999999999999581e+00	3.082000000000000017e-02	4.895111600046315970e-04	3.081873739037361420e-02	-4.892237999053893234e-04
7.674999999999999822e+00	3.072000000000000078e-02	4.879228694140909676e-04	3.072066734415816389e-02	-4.876106841112827343e-04
7.697000000000000064e+00	3.062000000000000138e-02	4.861577941711243988e-04	3.062254502146312743e-02	-4.860079530059814731e-04
7.719000000000000306e+00	3.051999999999999852e-02	4.845700809308529249e-04	3.052437040267905535e-02	-4.844154893364521937e-04
7.740999999999999659e+00	3.042999999999999872e-02	4.831411390146085551e-04	3.042614346868294239e-02	-4.828331767881440775e-04
7.764000000000000234e+00	3.032999999999999932e-02	4.815534257743371354e-04	3.032339571761836702e-02	-4.811896694418342458e-04
7.785999999999999588e+00	3.022999999999999993e-02	4.799657125340657158e-04	3.022506171768219591e-02	-4.796277621592929738e-04
7.807999999999999829e+00	3.013000000000000053e-02	4.783779992937941877e-04	3.012667534722771046e-02	-4.780756574479320931e-04
7.830000000000000071e+00	3.003000000000000114e-02	4.767902860535227680e-04	3.002823661104495057e-02	-4.765332426210755869e-04
7.852000000000000313e+00	2.992999999999999827e-02	4.752025728132512400e-04	2.992974564532204645e-02	-4.750004054641027759e-04
7.875000000000000000e+00	2.982999999999999888e-02	4.737870831582790187e-04	2.982672217230854933e-02	-4.734080134827589950e-04
7.897000000000000242e+00	2.972999999999999948e-02	4.721987925677383893e-04	2.972812494438015207e-02	-4.718944207315199819e-04
7.918999999999999595e+00	2.963000000000000009e-02	4.706105019771977599e-04	2.962947604272709451e-02	-4.703900688549548332e-04
7.940999999999999837e+00	2.953000000000000069e-02	4.691927029211487537e-04	2.953077564741944661e-02	-4.688948490141573995e-04
7.964000000000000412e+00	2.943000000000000130e-02	4.676038349803389145e-04	2.942753400686155471e-02	-4.673413115420109627e-04
7.985999999999999766e+00	2.932999999999999843e-02	4.661843038734823333e-04	2.932872883946494036e-02	-4.658644354316206888e-04
8.007999999999999119e+00	2.922999999999999904e-02	4.645948585824033385e-04	2.922987274246738668e-02	-4.643963650206005549e-04
8.031000000000000583e+00	2.912999999999999964e-02	4.631735954247391822e-04	2.912646910797694541e-02	-4.628708642532208470e-04
8.053000000000000824e+00	2.903000000000000025e-02	4.617511775665367690e-04	2.902750997315307543e-02	-4.614204759680250677e-04
8.076000000000000512e+00	2.893000000000000085e-02	4.603276050077959362e-04	2.892399949199748327e-02	-4.599132315193576667e-04
8.098000000000000753e+00	2.883000000000000146e-02	4.589028777485166838e-04	2.882493898648053401e-02	-4.584800879596019380e-04
8.119999999999999218e+00	2.872999999999999859e-02	4.573111230563607957e-04	2.872582952109721879e-02	-4.570552180395174246e-04
8.143000000000000682e+00	2.861999999999999961e-02	4.557254305420315290e-04	2.862216315415539239e-02	-4.555743167788635969e-04
8.164999999999999147e+00	2.852000000000000021e-02	4.544624190931523125e-04	2.852295475369226799e-02	-4.541660530149050625e-04
8.188000000000000611e+00	2.842000000000000082e-02	4.530330152966926074e-04	2.841918582012591468e-02	-4.527022920084045206e-04
8.210000000000000853e+00	2.832000000000000142e-02	4.516024567996945911e-04	2.831988032107977948e-02	-4.513102135770490726e-04
8.233000000000000540e+00	2.821999999999999856e-02	4.501707436021581011e-04	2.821601117742360970e-02	-4.498631558240413319e-04
8.255000000000000782e+00	2.811999999999999916e-02	4.487378757040833542e-04	2.811661113758331942e-02	-4.484868476354081542e-04
8.278000000000000469e+00	2.801000000000000018e-02	4.473059315664392778e-04	2.801264451755688251e-02	-4.470560624600344152e-04
8.300000000000000711e+00	2.791000000000000078e-02	4.458701191819915990e-04	2.791315253194822169e-02	-4.456951157519253729e-04
8.323000000000000398e+00	2.781000000000000139e-02	4.445937132068671169e-04	2.780909112751510370e-02	-4.442801791123930167e-04
8.345000000000000639e+00	2.770999999999999852e-02	4.431550140710734434e-04	2.770950975115485382e-02	-4.429341914053697149e-04
8.368000000000000327e+00	2.760999999999999913e-02	4.418745666440647641e-04	2.760535622891133883e-02	-4.415346857591930744e-04
8.391000000000000014e+00	2.750000000000000014e-02	4.404316528513060815e-04	2.750115684107794223e-02	-4.401429078419545810e-04
8.413000000000000256e+00	2.740000000000000074e-02	4.389882771783320094e-04	2.740144585616025030e-02	-4.388187747101739947e-04
8.435999999999999943e+00	2.730000000000000135e-02	4.377013634283083107e-04	2.729715958742740672e-02	-4.374418085973500489e-04
8.458000000000000185e+00	2.718999999999999889e-02	4.362516946374000310e-04	2.719736729284400259e-02	-4.361316502621812616e-04
8.480999999999999872e+00	2.708999999999999950e-02	4.349600466151691048e-04	2.709299787927128139e-02	-4.347690939180486286e-04
8.503999999999999559e+00	2.699000000000000010e-02	4.336660891918612854e-04	2.698858739358702200e-02	-4.334137492783179989e-04
8.526999999999999247e+00	2.689000000000000071e-02	4.323698223674766810e-04	2.688413678918436314e-02	-4.320655137035032153e-04
8.548999999999999488e+00	2.678000000000000172e-02	4.309103386219922689e-04	2.678419085532824512e-02	-4.307824553055574672e-04
8.571999999999999176e+00	2.667999999999999886e-02	4.297633745772200969e-04	2.667966467530997338e-02	-4.294478353757701962e-04
8.595000000000000639e+00	2.657999999999999946e-02	4.284594867292822705e-04	2.657510166246329283e-02	-4.281200268827448779e-04
8.618000000000000327e+00	2.647000000000000047e-02	4.269919778150560756e-04	2.647050307456511042e-02	-4.267989310752747564e-04
8.640000000000000568e+00	2.637000000000000108e-02	4.258356029608961692e-04	2.637042011367302097e-02	-4.255414650848398728e-04
8.663000000000000256e+00	2.625999999999999862e-02	4.243624937490588509e-04	2.626575552267132463e-02	-4.242332200475980785e-04
8.685999999999999943e+00	2.615999999999999923e-02	4.231995948368570963e-04	2.616105901792667443e-02	-4.229314001158567676e-04
8.708999999999999631e+00	2.605999999999999983e-02	4.218827743428893939e-04	2.605633181874537907e-02	-4.216359094774866593e-04
8.731999999999999318e+00	2.595000000000000084e-02	4.205514623571650519e-04	2.595157513770028276e-02	-4.203466530560579515e-04
8.755000000000000782e+00	2.585000000000000145e-02	4.193785752853063532e-04	2.584679031540143904e-02	-4.190635370294729296e-04
8.776999999999999247e+00	2.573999999999999899e-02	4.180398154811093840e-04	2.574653643177086254e-02	-4.178418692320828636e-04
8.800000000000000711e+00	2.563999999999999960e-02	4.168598270009396816e-04	2.564170097463009182e-02	-4.165705006424331135e-04
8.823000000000000398e+00	2.553000000000000061e-02	4.155136193782702479e-04	2.553684189099367924e-02	-4.153050015551014613e-04
8.846000000000000085e+00	2.543000000000000121e-02	4.143265294897894332e-04	2.543196068977044560e-02	-4.140452817194739048e-04
8.868999999999999773e+00	2.532999999999999835e-02	4.131359754996935226e-04	2.532705886822706268e-02	-4.127912515586500759e-04
8.891999999999999460e+00	2.521999999999999936e-02	4.117786827518556082e-04	2.522213791210085876e-02	-4.115428221629928354e-04
8.914999999999999147e+00	2.511999999999999997e-02	4.105810273534486396e-04	2.511719929580445709e-02	-4.102999052843995641e-04
8.938000000000000611e+00	2.501000000000000098e-02	4.092162867871382607e-04	2.501224456592822734e-02	-4.090624139077991698e-04
8.961000000000000298e+00	2.491000000000000159e-02	4.081553479324753634e-04	2.490727549384878087e-02	-4.078302633015406489e-04
8.983999999999999986e+00	2.479999999999999913e-02	4.067825244623962644e-04	2.480229387903139238e-02	-4.066033696476587921e-04
9.006999999999999673e+00	2.469000000000000014e-02	4.055484382620034439e-04	2.469730150720016171e-02	-4.053816497452396132e-04
9.029999999999999361e+00	2.459000000000000075e-02	4.043317880397400864e-04	2.459230015046946771e-02	-4.041650210046009487e-04
9.053000000000000824e+00	2.447999999999999829e-02	4.030884065000133517e-04	2.448729156747351393e-02	-4.029534014415379461e-04
9.076000000000000512e+00	2.437999999999999889e-02	4.020048355147982119e-04	2.438227750349468426e-02	-4.017467096716401641e-04
9.099999999999999645e+00	2.426999999999999991e-02	4.007515235504414703e-04	2.427269364029166140e-02	-4.004927194938779017e-04
9.122999999999999332e+00	2.417000000000000051e-02	3.995189384607484759e-04	2.416767378781811693e-02	-3.992958473307431995e-04
9.146000000000000796e+00	2.406000000000000152e-02	3.982563311570577118e-04	2.406265400020762488e-02	-3.981036617506415005e-04
9.169000000000000483e+00	2.395999999999999866e-02	3.971544004332823300e-04	2.395763632924228712e-02	-3.969160869866601498e-04
9.192000000000000171e+00	2.384999999999999967e-02	3.958818627049615589e-04	2.385262281140331994e-02	-3.957330478207364663e-04
9.214999999999999858e+00	2.374000000000000069e-02	3.947413072481774149e-04	2.374761546788455371e-02	-3.945544695774043896e-04
9.239000000000000767e+00	2.364000000000000129e-02	3.936244808874570498e-04	2.363805134011509254e-02	-3.933293246881445224e-04
9.262000000000000455e+00	2.352999999999999883e-02	3.923362969668411112e-04	2.353306283555315834e-02	-3.921596322770348709e-04
9.285000000000000142e+00	2.342999999999999944e-02	3.912100020617060203e-04	2.342808656417689692e-02	-3.909941768025251255e-04
9.307999999999999829e+00	2.332000000000000045e-02	3.900465257992350560e-04	2.332312449594598630e-02	-3.898328858487865273e-04
9.332000000000000739e+00	2.321000000000000146e-02	3.887426956863242211e-04	2.321361631056998581e-02	-3.886254687378381222e-04
9.355000000000000426e+00	2.310999999999999860e-02	3.877349307914536086e-04	2.310869004894473139e-02	-3.874724739926709927e-04
9.378000000000000114e+00	2.299999999999999961e-02	3.865533257305301513e-04	2.300378476094680491e-02	-3.863234375200649308e-04
9.401999999999999247e+00	2.289000000000000062e-02	3.852332143400281103e-04	2.289434316519709661e-02	-3.851285916253694526e-04
9.425000000000000711e+00	2.279000000000000123e-02	3.842081289370819094e-04	2.278948770646889790e-02	-3.839874387905970864e-04
9.448000000000000398e+00	2.267999999999999877e-02	3.830083950777058506e-04	2.268466000934626220e-02	-3.828500445374024208e-04
9.471999999999999531e+00	2.256999999999999978e-02	3.818023103653687012e-04	2.257530656101812069e-02	-3.816671356654743278e-04
9.494999999999999218e+00	2.247000000000000039e-02	3.807593271040776478e-04	2.247054240978554190e-02	-3.805372213585971617e-04
9.519000000000000128e+00	2.236000000000000140e-02	3.795408293609529491e-04	2.236126010976775130e-02	-3.793619799209066142e-04
9.541999999999999815e+00	2.224999999999999895e-02	3.783159807648671597e-04	2.225656906022789941e-02	-3.782392874755660791e-04
9.564999999999999503e+00	2.214999999999999955e-02	3.773829827298567463e-04	2.215191752289724647e-02	-3.771200409181039688e-04
9.589000000000000412e+00	2.204000000000000056e-02	3.761450860176872605e-04	2.204276068611213737e-02	-3.759557433856733594e-04
9.612000000000000099e+00	2.193000000000000158e-02	3.749008384525567383e-04	2.193819746526792097e-02	-3.748433607124298443e-04
9.635999999999999233e+00	2.182999999999999871e-02	3.739475176880707589e-04	2.182913804569836663e-02	-3.736861020087252241e-04
9.659000000000000696e+00	2.171999999999999972e-02	3.726902220068565403e-04	2.172467318765543970e-02	-3.725803473693878255e-04
9.682999999999999829e+00	2.161000000000000074e-02	3.715513408658531426e-04	2.161572159091434270e-02	-3.714298831258024645e-04
9.705999999999999517e+00	2.151000000000000134e-02	3.705771200216224958e-04	2.151136502235670434e-02	-3.703305245704304827e-04
9.730000000000000426e+00	2.139999999999999888e-02	3.694233432436738978e-04	2.140253179898170266e-02	-3.691866200440628316e-04
9.753999999999999559e+00	2.128999999999999990e-02	3.682619454421721321e-04	2.129376338194748086e-02	-3.680459827808243902e-04
9.776999999999999247e+00	2.119000000000000050e-02	3.671439066458863560e-04	2.118959052400727627e-02	-3.669558875021170169e-04
9.801000000000000156e+00	2.108000000000000151e-02	3.660899537294807506e-04	2.108095754294404822e-02	-3.658214910259962910e-04
9.823999999999999844e+00	2.096999999999999906e-02	3.649060392674804542e-04	2.097691983891371292e-02	-3.647372773306816005e-04
9.848000000000000753e+00	2.086999999999999966e-02	3.638888635632222157e-04	2.086843344117293372e-02	-3.636089153974999535e-04
9.871999999999999886e+00	2.076000000000000068e-02	3.626900534642768818e-04	2.076002614170948529e-02	-3.624835563042014676e-04
9.894999999999999574e+00	2.065000000000000169e-02	3.616028451723659427e-04	2.065621267042338713e-02	-3.614078562808677761e-04
9.919000000000000483e+00	2.053999999999999923e-02	3.603881579410178550e-04	2.054796861607663394e-02	-3.602882288580613033e-04
9.942999999999999616e+00	2.043999999999999984e-02	3.594596632381070827e-04	2.043981241558930420e-02	-3.591714600789007927e-04
9.965999999999999304e+00	2.033000000000000085e-02	3.582294452845178646e-04	2.033624800453577575e-02	-3.581038650239762463e-04
9.990000000000000213e+00	2.021999999999999839e-02	3.571083465318053364e-04	2.022827272578461497e-02	-3.569925670921016169e-04
1.000999999999999979e+01	2.011999999999999900e-02	3.561553721774809804e-04	2.013836719958785049e-02	-3.560685721219144801e-04
1.003999999999999915e+01	2.001000000000000001e-02	3.549013673928011546e-04	2.000363885152424762e-02	-3.546860786739172060e-04
1.006000000000000050e+01	1.990000000000000102e-02	3.537546342881367858e-04	1.991390909839298867e-02	-3.537667128644801607e-04
1.008999999999999986e+01	1.980000000000000163e-02	3.528914956356982613e-04	1.977945247113123764e-02	-3.523910473066825186e-04
1.010999999999999943e+01	1.968999999999999917e-02	3.517267492026350572e-04	1.968990923821330868e-02	-3.514761580096913574e-04
1.013000000000000078e+01	1.958000000000000018e-02	3.505531115754263911e-04	1.960044372125579332e-02	-3.505630218284589870e-04
1.016000000000000014e+01	1.948000000000000079e-02	3.495500232177363941e-04	1.946639512502537639e-02	-3.491965622760653028e-04
1.017999999999999972e+01	1.936999999999999833e-02	3.484708400945670751e-04	1.937713180361485057e-02	-3.482877243182992081e-04
1.019999999999999929e+01	1.925999999999999934e-02	3.472702979448142203e-04	1.928795249413566698e-02	-3.473805721092105897e-04
1.023000000000000043e+01	1.915999999999999995e-02	3.463521955467488444e-04	1.915434493119431286e-02	-3.460229630311785400e-04
1.025000000000000000e+01	1.905000000000000096e-02	3.451336400685972626e-04	1.906538339190145745e-02	-3.451199422821996012e-04
1.027999999999999936e+01	1.893999999999999850e-02	3.440155435372846036e-04	1.893211070712574190e-02	-3.437684422649590226e-04
1.030000000000000071e+01	1.883999999999999911e-02	3.430693819161366193e-04	1.884337786621488597e-02	-3.428694359816124521e-04
1.032000000000000028e+01	1.873000000000000012e-02	3.419314245355639464e-04	1.875473958106617031e-02	-3.419720056801698336e-04
1.034999999999999964e+01	1.863000000000000073e-02	3.409663258255865104e-04	1.862196339770800721e-02	-3.406287853043716532e-04
1.036999999999999922e+01	1.851999999999999827e-02	3.398085075957536067e-04	1.853356939091170899e-02	-3.397352353956746042e-04
1.040000000000000036e+01	1.840999999999999928e-02	3.386405280011830013e-04	1.840116801065360200e-02	-3.383977724888958139e-04
1.041999999999999993e+01	1.830999999999999989e-02	3.376467927178538556e-04	1.831302942431064715e-02	-3.375080190805882733e-04
1.043999999999999950e+01	1.820000000000000090e-02	3.365640300230156746e-04	1.822499608905865653e-02	-3.366197610380538348e-04
1.047000000000000064e+01	1.810000000000000150e-02	3.355507803005878132e-04	1.809314724865929494e-02	-3.352901489981912502e-04
1.049000000000000021e+01	1.798999999999999905e-02	3.344463092356280060e-04	1.800538465762738932e-02	-3.344055719132908895e-04
1.051999999999999957e+01	1.788000000000000006e-02	3.333304066353383658e-04	1.787395004730604406e-02	-3.330814220028132733e-04
1.053999999999999915e+01	1.778000000000000067e-02	3.323900185168823167e-04	1.778646904907009094e-02	-3.322004526996667046e-04
1.056000000000000050e+01	1.767000000000000168e-02	3.311497546686091630e-04	1.769910375666074523e-02	-3.313209118377274140e-04
1.058999999999999986e+01	1.756999999999999881e-02	3.301886396754891498e-04	1.756827657395226144e-02	-3.300042613639403715e-04
1.060999999999999943e+01	1.745999999999999983e-02	3.291294906066607648e-04	1.748120814438675411e-02	-3.291282566568360128e-04
1.064000000000000057e+01	1.736000000000000043e-02	3.281464940383385306e-04	1.735083432969711237e-02	-3.278168732453980638e-04
1.066000000000000014e+01	1.725000000000000144e-02	3.269635610717959505e-04	1.726407349137849476e-02	-3.269443552827334823e-04
1.068999999999999950e+01	1.714999999999999858e-02	3.260582758497065762e-04	1.713416902022374746e-02	-3.256381652963259449e-04
1.071000000000000085e+01	1.703999999999999959e-02	3.248523643424502385e-04	1.704772634634117018e-02	-3.247690853781231711e-04
1.073000000000000043e+01	1.694000000000000020e-02	3.239239851095932865e-04	1.696141387169371878e-02	-3.239013693106685549e-04
1.075999999999999979e+01	1.683000000000000121e-02	3.226950950616232455e-04	1.683219293879261586e-02	-3.226023451146171265e-04
1.077999999999999936e+01	1.672999999999999834e-02	3.217436218179986073e-04	1.674621325787840551e-02	-3.217380242080866140e-04
1.081000000000000050e+01	1.662999999999999895e-02	3.207806015689903699e-04	1.661749926949928138e-02	-3.204440776510068508e-04
1.083000000000000007e+01	1.651999999999999996e-02	3.196125642393928272e-04	1.653186268612127224e-02	-3.195831318213490494e-04
1.085999999999999943e+01	1.642000000000000057e-02	3.186258726293478023e-04	1.640367098676238228e-02	-3.182942329452002916e-04
1.088000000000000078e+01	1.631000000000000158e-02	3.175271750670799302e-04	1.631838765705451513e-02	-3.174366423315806533e-04
1.090000000000000036e+01	1.620999999999999872e-02	3.165162347457288537e-04	1.623324843994479461e-02	-3.165803882926707027e-04
1.092999999999999972e+01	1.610999999999999932e-02	3.155867585473605278e-04	1.610581330197338387e-02	-3.152985072112916192e-04
1.094999999999999929e+01	1.600000000000000033e-02	3.144480506114377791e-04	1.602104128275672751e-02	-3.144455858861883082e-04
1.098000000000000043e+01	1.590000000000000094e-02	3.134007372231277879e-04	1.589416422419244815e-02	-3.131687053396458014e-04
1.100000000000000000e+01	1.580000000000000154e-02	3.124330981719660892e-04	1.580976906798903237e-02	-3.123191206650139263e-04
1.102999999999999936e+01	1.568999999999999909e-02	3.112543798623884639e-04	1.568346446381314874e-02	-3.110472495535739372e-04
1.105000000000000071e+01	1.558999999999999969e-02	3.102607023140861470e-04	1.559945568542986383e-02	-3.102010074443394363e-04
1.108000000000000007e+01	1.549000000000000030e-02	3.093437546165592449e-04	1.547373770647719401e-02	-3.089341545414667212e-04
1.109999999999999964e+01	1.538999999999999917e-02	3.083240963061434099e-04	1.539012468609615540e-02	-3.080912607812465610e-04
1.111999999999999922e+01	1.528000000000000018e-02	3.071789797822326875e-04	1.530667256565026134e-02	-3.072497079511088132e-04
1.115000000000000036e+01	1.518000000000000078e-02	3.061327056244072956e-04	1.518179925320563110e-02	-3.059898967816225947e-04
1.116999999999999993e+01	1.507999999999999965e-02	3.051607941812534879e-04	1.509875567172286846e-02	-3.051517070569745803e-04
1.119999999999999929e+01	1.498000000000000026e-02	3.041750263316390793e-04	1.497450170676567667e-02	-3.038969597097943877e-04
1.122000000000000064e+01	1.488000000000000086e-02	3.031754020755642325e-04	1.489187534315746832e-02	-3.030621591407725471e-04
1.125000000000000000e+01	1.477000000000000014e-02	3.019574816827086351e-04	1.476825363566609470e-02	-3.018125152760141750e-04
1.126999999999999957e+01	1.467000000000000075e-02	3.009294517933896107e-04	1.468605303598753339e-02	-3.009811301008283009e-04
1.130000000000000071e+01	1.456999999999999962e-02	2.999716854318309274e-04	1.456307631497011715e-02	-2.997366287758055020e-04
1.132000000000000028e+01	1.447000000000000022e-02	2.989989079632733864e-04	1.448130990565100508e-02	-2.989086848342813706e-04
1.134999999999999964e+01	1.437000000000000083e-02	2.979281541540342482e-04	1.435899071229862489e-02	-2.976693648003724446e-04
1.136999999999999922e+01	1.426999999999999970e-02	2.969259318217479845e-04	1.427766670939819259e-02	-2.968448902263525336e-04
1.140000000000000036e+01	1.417000000000000030e-02	2.959086983824628088e-04	1.415601693224319627e-02	-2.956108034840580659e-04
1.141999999999999993e+01	1.406999999999999917e-02	2.949576870190536684e-04	1.407514298948980142e-02	-2.947898389593621047e-04
1.143999999999999950e+01	1.396999999999999978e-02	2.939098540155014047e-04	1.399445117060986281e-02	-2.939702902726191525e-04
1.147000000000000064e+01	1.387000000000000038e-02	2.928470099049502290e-04	1.387375752550321431e-02	-2.927436365742070151e-04
1.149000000000000021e+01	1.376999999999999925e-02	2.918486558194674594e-04	1.379352620732360660e-02	-2.919276566907163845e-04
1.151999999999999957e+01	1.366999999999999986e-02	2.908341359264474666e-04	1.367352883118070489e-02	-2.907063872389931006e-04
1.153999999999999915e+01	1.357000000000000046e-02	2.898034502258902507e-04	1.359376534702034199e-02	-2.898940174101519466e-04
1.157000000000000028e+01	1.348000000000000066e-02	2.889709688727456973e-04	1.347447513501008783e-02	-2.886781940960193708e-04
1.158999999999999986e+01	1.337999999999999953e-02	2.879087598474905601e-04	1.339518654909312503e-02	-2.878694776747362503e-04
1.161999999999999922e+01	1.328000000000000014e-02	2.869070571304466232e-04	1.327661354372058726e-02	-2.866591727702835746e-04
1.164000000000000057e+01	1.318000000000000074e-02	2.858880339053268809e-04	1.319780625992671846e-02	-2.858541615223682253e-04
1.166999999999999993e+01	1.307999999999999961e-02	2.847761727569214922e-04	1.307995991770547796e-02	-2.846494534583011733e-04
1.168999999999999950e+01	1.298999999999999981e-02	2.839416706778347859e-04	1.300164019558528415e-02	-2.838481993224877789e-04
1.172000000000000064e+01	1.289000000000000042e-02	2.828721293041610587e-04	1.288452984054155870e-02	-2.826491654680644318e-04
1.174000000000000021e+01	1.278999999999999929e-02	2.818591105218409463e-04	1.280670385291345775e-02	-2.818517196673816865e-04
1.176999999999999957e+01	1.268999999999999989e-02	2.807543507817466155e-04	1.269033867960490947e-02	-2.806584363312173412e-04
1.178999999999999915e+01	1.260000000000000009e-02	2.799271233160517246e-04	1.261301246512633832e-02	-2.798648498437796613e-04
1.182000000000000028e+01	1.250000000000000069e-02	2.788601800185892517e-04	1.249740107554947466e-02	-2.786773966637185970e-04
1.183999999999999986e+01	1.240999999999999916e-02	2.779987734169583023e-04	1.242057994859658079e-02	-2.778877257939582363e-04
1.186999999999999922e+01	1.230999999999999976e-02	2.769668752808356754e-04	1.230572996262194532e-02	-2.767061894350953126e-04
1.189000000000000057e+01	1.221000000000000037e-02	2.758448527676925850e-04	1.222941893652709430e-02	-2.759204918596157275e-04
1.191999999999999993e+01	1.212000000000000056e-02	2.750011708193258390e-04	1.211533782160613415e-02	-2.747449582512575834e-04
1.193999999999999950e+01	1.201999999999999943e-02	2.739119418014726386e-04	1.203954183990483748e-02	-2.739632908688000804e-04
1.197000000000000064e+01	1.192999999999999963e-02	2.730319445211738067e-04	1.192623695964394916e-02	-2.727938447828465564e-04
1.199000000000000021e+01	1.183999999999999983e-02	2.721342803226377630e-04	1.185096089633808601e-02	-2.720162637300265656e-04
1.201999999999999957e+01	1.174000000000000044e-02	2.710559054898454027e-04	1.173843935093866163e-02	-2.708529894106028466e-04
1.203999999999999915e+01	1.165000000000000063e-02	2.701214063441351090e-04	1.166368757400003398e-02	-2.700795517327633723e-04
1.207000000000000028e+01	1.154999999999999950e-02	2.690697628288061800e-04	1.155195528358276928e-02	-2.689225363950493606e-04
1.208999999999999986e+01	1.145999999999999970e-02	2.681640734615284077e-04	1.147773153917312425e-02	-2.681533005011852203e-04
1.211999999999999922e+01	1.136999999999999990e-02	2.672396779455289326e-04	1.136679407016525159e-02	-2.670026312230650988e-04
1.214000000000000057e+01	1.127000000000000050e-02	2.661255651310736963e-04	1.129310204284171559e-02	-2.662376547782570649e-04
1.216999999999999993e+01	1.118000000000000070e-02	2.652267462319992872e-04	1.118296488282781789e-02	-2.650934174819848999e-04
1.218999999999999950e+01	1.108999999999999916e-02	2.643081819537185760e-04	1.110980820500928265e-02	-2.643327573869852032e-04
1.222000000000000064e+01	1.099999999999999936e-02	2.633698722962316170e-04	1.100047675096398406e-02	-2.631950368634393064e-04
1.224000000000000021e+01	1.090999999999999956e-02	2.624748061739069359e-04	1.092785885967602344e-02	-2.624387493338347656e-04
1.226999999999999957e+01	1.081000000000000016e-02	2.613172188841817269e-04	1.081933764168159680e-02	-2.613076296227473958e-04
1.228999999999999915e+01	1.072000000000000036e-02	2.603794288419370405e-04	1.074726114937751831e-02	-2.605557704943684363e-04
1.232000000000000028e+01	1.063000000000000056e-02	2.594822265236163320e-04	1.063955386666346446e-02	-2.594313348855816306e-04
1.234999999999999964e+01	1.054000000000000076e-02	2.585632003651202855e-04	1.053233669267671091e-02	-2.583109492639723169e-04
1.236999999999999922e+01	1.044999999999999922e-02	2.576223503664488469e-04	1.046113149996503143e-02	-2.575662900167757655e-04
1.240000000000000036e+01	1.035999999999999942e-02	2.566596765276020703e-04	1.035473404892369928e-02	-2.564527195011387936e-04
1.241999999999999993e+01	1.026999999999999962e-02	2.557344727212257449e-04	1.028407652541916614e-02	-2.557126305806841390e-04
1.244999999999999929e+01	1.017999999999999981e-02	2.547276315867859115e-04	1.017850230412642096e-02	-2.546059555330233985e-04
1.247000000000000064e+01	1.009000000000000001e-02	2.538154758964932282e-04	1.010839456430050187e-02	-2.538704895368974626e-04
1.250000000000000000e+01	1.000999999999999980e-02	2.530745045610152525e-04	1.000364606832917710e-02	-2.527707863550816706e-04
1.251999999999999957e+01	9.917000000000000468e-03	2.520401469127458906e-04	9.934089436432941983e-03	-2.520399928898972705e-04
1.255000000000000071e+01	9.828999999999999196e-03	2.511088289670187763e-04	9.830168528836912001e-03	-2.509473351723066925e-04
1.257000000000000028e+01	9.740999999999999659e-03	2.502103795721166896e-04	9.761164235193528840e-03	-2.502212629789847412e-04
1.259999999999999964e+01	9.653000000000000122e-03	2.492318112803591215e-04	9.658072745506129236e-03	-2.491357233584433947e-04
1.263000000000000078e+01	9.565999999999999850e-03	2.483662823978061759e-04	9.555479771606253253e-03	-2.480544890655889101e-04
1.265000000000000036e+01	9.478999999999999579e-03	2.474209117465270042e-04	9.487361725486826575e-03	-2.473360707050611821e-04
1.267999999999999972e+01	9.391999999999999307e-03	2.465056556852887235e-04	9.385600958533503457e-03	-2.462620683841552937e-04
1.269999999999999929e+01	9.306000000000000036e-03	2.455916755681454523e-04	9.318038051064382599e-03	-2.455484935252671497e-04
1.273000000000000043e+01	9.220000000000000764e-03	2.447061010842462503e-04	9.217110145903362889e-03	-2.444817877472198913e-04
1.275000000000000000e+01	9.133999999999999758e-03	2.437947074963088567e-04	9.150102541544927193e-03	-2.437730977840536122e-04
1.277999999999999936e+01	9.048999999999999752e-03	2.428843358183479704e-04	9.050007680726718587e-03	-2.427137499342994797e-04
1.280000000000000071e+01	8.963999999999999746e-03	2.420001989366190774e-04	8.983555497227476913e-03	-2.420099855215568114e-04
1.283000000000000007e+01	8.878999999999999740e-03	2.410895616775343394e-04	8.884293851552472338e-03	-2.409580561822714470e-04
1.285999999999999943e+01	8.795000000000000734e-03	2.401797327088265059e-04	8.785532212160458015e-03	-2.399106066992014283e-04
1.288000000000000078e+01	8.710999999999999993e-03	2.392940081138572996e-04	8.719968927713039886e-03	-2.392148064058256503e-04
1.291000000000000014e+01	8.626999999999999252e-03	2.384309329699484006e-04	8.622040658241634029e-03	-2.381748699874945750e-04
1.292999999999999972e+01	8.543000000000000246e-03	2.374904062874277780e-04	8.557032733236515781e-03	-2.374840958981307907e-04
1.296000000000000085e+01	8.460000000000000506e-03	2.366483697873281470e-04	8.459936873247171987e-03	-2.364517225190279409e-04
1.298000000000000043e+01	8.377000000000000765e-03	2.357292166117728766e-04	8.395483445312218115e-03	-2.357660059954794142e-04
1.300999999999999979e+01	8.293999999999999290e-03	2.348301552255853961e-04	8.299218668667422347e-03	-2.347412421084195020e-04
1.303999999999999915e+01	8.212000000000000549e-03	2.339782402623799800e-04	8.203451907997179673e-03	-2.337210659562637463e-04
1.306000000000000050e+01	8.130000000000000074e-03	2.330969728114889354e-04	8.139883842328573746e-03	-2.330435053515646021e-04
1.308999999999999986e+01	8.049000000000000599e-03	2.322616739890307554e-04	8.044946055725662667e-03	-2.320310117333913597e-04
1.310999999999999943e+01	7.967000000000000123e-03	2.313674046100775480e-04	7.981930202049470832e-03	-2.313585878257959903e-04
1.314000000000000057e+01	7.886000000000000648e-03	2.305175912018519752e-04	7.887819982796681617e-03	-2.303538207114773568e-04
1.316000000000000014e+01	7.805999999999999571e-03	2.296663344179533780e-04	7.825355148994125182e-03	-2.296865602329903116e-04
1.318999999999999950e+01	7.725000000000000096e-03	2.287995815528297533e-04	7.732070160595684062e-03	-2.286895543002067190e-04
1.322000000000000064e+01	7.644999999999999886e-03	2.279308426027801325e-04	7.639279043200752559e-03	-2.276972200977561678e-04
1.324000000000000021e+01	7.564999999999999676e-03	2.270743723459507993e-04	7.577692204164947556e-03	-2.270382648787383452e-04
1.326999999999999957e+01	7.485999999999999599e-03	2.262157889871361919e-04	7.485722107192536307e-03	-2.260537416257622518e-04
1.328999999999999915e+01	7.407000000000000389e-03	2.253680424928743056e-04	7.424681745147159069e-03	-2.254000039249193666e-04
1.332000000000000028e+01	7.328000000000000312e-03	2.245297645430271451e-04	7.333530064249978164e-03	-2.244233221625561970e-04
1.334999999999999964e+01	7.250000000000000368e-03	2.237304461893448854e-04	7.242868188118986063e-03	-2.234513597379197091e-04
1.336999999999999922e+01	7.171000000000000291e-03	2.228658237467145726e-04	7.182698522252303416e-03	-2.228060111289890412e-04
1.340000000000000036e+01	7.093000000000000346e-03	2.219978353520148920e-04	7.092850411611954092e-03	-2.218419320993827233e-04
1.341999999999999993e+01	7.015999999999999667e-03	2.212081529743253460e-04	7.033222010856237348e-03	-2.212018444014458179e-04
1.344999999999999929e+01	6.938999999999999856e-03	2.203829058200538170e-04	6.944183919533544400e-03	-2.202456644163619244e-04
1.348000000000000043e+01	6.862000000000000044e-03	2.195220938892001423e-04	6.855630046221585297e-03	-2.192942311559905667e-04
1.350000000000000000e+01	6.785000000000000232e-03	2.187040636132934373e-04	6.796862480431365566e-03	-2.186625820575118363e-04
1.352999999999999936e+01	6.708999999999999686e-03	2.178811662746174842e-04	6.709112670819816944e-03	-2.177190719947497957e-04
1.355000000000000071e+01	6.633000000000000007e-03	2.170597065381117859e-04	6.650879918099632075e-03	-2.170927099742276029e-04
1.358000000000000007e+01	6.557000000000000328e-03	2.162383680451626232e-04	6.563930491585589014e-03	-2.161571378682141027e-04
1.360999999999999943e+01	6.481999999999999915e-03	2.154490724921534917e-04	6.477459417108004033e-03	-2.152263339332758361e-04
1.363000000000000078e+01	6.407000000000000368e-03	2.146577966277210525e-04	6.420076964570914715e-03	-2.146084472874103190e-04
1.366000000000000014e+01	6.331999999999999955e-03	2.138266835947144672e-04	6.334399434844399310e-03	-2.136855914824343995e-04
1.367999999999999972e+01	6.257999999999999674e-03	2.130258987713484569e-04	6.277544457270322655e-03	-2.130730038301261418e-04
1.371000000000000085e+01	6.184000000000000261e-03	2.122563601445510311e-04	6.192655819197484188e-03	-2.121580968524699974e-04
1.374000000000000021e+01	6.109999999999999980e-03	2.114449520762319026e-04	6.108238300502338500e-03	-2.112479594697087805e-04
1.375999999999999979e+01	6.036999999999999832e-03	2.106614184789092753e-04	6.052220872263459894e-03	-2.106438510895964722e-04
1.378999999999999915e+01	5.963999999999999684e-03	2.098701714819902506e-04	5.968584889284653597e-03	-2.097416634697503814e-04
1.382000000000000028e+01	5.891000000000000403e-03	2.090699466883853852e-04	5.885415640344345868e-03	-2.088442458776199626e-04
1.383999999999999986e+01	5.818000000000000255e-03	2.082930699396665455e-04	5.830227904973507916e-03	-2.082486166421674114e-04
1.386999999999999922e+01	5.746000000000000239e-03	2.075067881550625242e-04	5.747832513471998889e-03	-2.073591431277518697e-04
1.389000000000000057e+01	5.674000000000000224e-03	2.067411293220740233e-04	5.693158887924990724e-03	-2.067688056068218354e-04
1.391999999999999993e+01	5.603000000000000341e-03	2.059980217906000745e-04	5.611531971401996499e-03	-2.058872630178830291e-04
1.394999999999999929e+01	5.531000000000000326e-03	2.052030220169313488e-04	5.530363572237208952e-03	-2.050104726228571279e-04
1.397000000000000064e+01	5.459999999999999576e-03	2.044287606649319096e-04	5.476505093105936590e-03	-2.044285834525148057e-04
1.400000000000000000e+01	5.389999999999999826e-03	2.036750298885048154e-04	5.396096644833066683e-03	-2.035597028240517447e-04
1.402999999999999936e+01	5.318999999999999943e-03	2.028960862258222893e-04	5.316141637698052272e-03	-2.026955617445823788e-04
1.405000000000000071e+01	5.249000000000000193e-03	2.021351212505222790e-04	5.263089280183717682e-03	-2.021220984398488564e-04
1.408000000000000007e+01	5.178999999999999576e-03	2.013830359223623540e-04	5.183885748983009349e-03	-2.012658449007885791e-04
1.410999999999999943e+01	5.109999999999999959e-03	2.006471741367667791e-04	5.105130328512747645e-03	-2.004143131240196558e-04
1.413000000000000078e+01	5.041000000000000342e-03	1.998878315157232119e-04	5.052874612264932064e-03	-1.998492440006469073e-04
1.416000000000000014e+01	4.971999999999999857e-03	1.991612246549426517e-04	4.974861312668019640e-03	-1.990055617254033165e-04
1.417999999999999972e+01	4.904000000000000373e-03	1.984193064650232252e-04	4.923098383827095859e-03	-1.984457172655999704e-04
1.421000000000000085e+01	4.834999999999999888e-03	1.976653043339696451e-04	4.845821340315107847e-03	-1.976098595305419677e-04
1.424000000000000021e+01	4.767000000000000404e-03	1.969219658623880286e-04	4.768983258230049399e-03	-1.967786846173501616e-04
1.425999999999999979e+01	4.700000000000000185e-03	1.962165304359786487e-04	4.718000710091443083e-03	-1.962271651909456563e-04
1.428999999999999915e+01	4.631999999999999833e-03	1.954635964029230824e-04	4.641889613954629928e-03	-1.954037752668194095e-04
1.432000000000000028e+01	4.564999999999999614e-03	1.947447779972739219e-04	4.566211890401902090e-03	-1.945850433264302202e-04
1.433999999999999986e+01	4.499000000000000395e-03	1.940331649229842630e-04	4.515999722419137240e-03	-1.940418035906598835e-04
1.436999999999999922e+01	4.432000000000000176e-03	1.932929903308777339e-04	4.441039263509663666e-03	-1.932308067772106218e-04
1.440000000000000036e+01	4.366000000000000089e-03	1.925823414315376450e-04	4.366506152467826592e-03	-1.924244339095172978e-04
1.441999999999999993e+01	4.300000000000000003e-03	1.918806299143645516e-04	4.317053719249232605e-03	-1.918894145485302335e-04
1.444999999999999929e+01	4.235000000000000049e-03	1.911806793155125018e-04	4.243227877185890354e-03	-1.910907199152436992e-04
1.448000000000000043e+01	4.168999999999999963e-03	1.904397253005426453e-04	4.169823430500500284e-03	-1.902966153224934878e-04
1.450000000000000000e+01	4.104000000000000009e-03	1.897451960207182731e-04	4.121120149738457562e-03	-1.897697560598335875e-04
1.452999999999999936e+01	4.040000000000000188e-03	1.890720517948647110e-04	4.048413125061270205e-03	-1.889832735688935480e-04
1.456000000000000050e+01	3.975000000000000235e-03	1.883479679547605656e-04	3.976121582006626048e-03	-1.882013467039467844e-04
1.458000000000000007e+01	3.911000000000000414e-03	1.876637847917600834e-04	3.928156887983962758e-03	-1.876825853448413871e-04
1.460999999999999943e+01	3.847000000000000159e-03	1.869693767554922741e-04	3.856552611755807540e-03	-1.869082163984920144e-04
1.464000000000000057e+01	3.784000000000000037e-03	1.863106547393630376e-04	3.785357579335245620e-03	-1.861383611498879619e-04
1.466000000000000014e+01	3.720999999999999915e-03	1.856363615864737714e-04	3.738120435227818353e-03	-1.856276241763324766e-04
1.468999999999999950e+01	3.657999999999999793e-03	1.849432237207981476e-04	3.667602323880241912e-03	-1.848652569335071166e-04
1.472000000000000064e+01	3.595000000000000105e-03	1.842487233084872983e-04	3.597487295062123079e-03	-1.841073617332290142e-04
1.474000000000000021e+01	3.533000000000000116e-03	1.836004628792357993e-04	3.550966747381339994e-03	-1.836045750908881316e-04
1.476999999999999957e+01	3.471000000000000127e-03	1.829435883839679853e-04	3.481518446961391795e-03	-1.828540989531718365e-04
1.480000000000000071e+01	3.409000000000000138e-03	1.822541224660044262e-04	3.412467129086913225e-03	-1.821080531086298243e-04
1.482000000000000028e+01	3.347000000000000149e-03	1.815674913378625857e-04	3.366652290729277384e-03	-1.816131416129270707e-04
1.484999999999999964e+01	3.285999999999999859e-03	1.809333875372116148e-04	3.298257329091512039e-03	-1.808744393873071678e-04
1.488000000000000078e+01	3.225000000000000002e-03	1.802744461279801144e-04	3.230253015975140685e-03	-1.801401189630245643e-04
1.491000000000000014e+01	3.164000000000000146e-03	1.796047082687147653e-04	3.162636993537142234e-03	-1.794101621811873082e-04
1.492999999999999972e+01	3.103999999999999988e-03	1.789765511758364600e-04	3.117774203826571746e-03	-1.789259396486632663e-04
1.496000000000000085e+01	3.043000000000000132e-03	1.783230022181191957e-04	3.050800128236646341e-03	-1.782032155122152120e-04
1.499000000000000021e+01	2.984000000000000107e-03	1.776220412562960424e-04	2.984208119226881752e-03	-1.774848070631238474e-04
1.500999999999999979e+01	2.923999999999999950e-03	1.770892624278878359e-04	2.940024564253930755e-03	-1.770082569025296416e-04
1.503999999999999915e+01	2.864999999999999925e-03	1.763279683629344027e-04	2.874064191780201921e-03	-1.762970014226166999e-04
1.507000000000000028e+01	2.805000000000000202e-03	1.757122243008437008e-04	2.808479659928371074e-03	-1.755900120994404183e-04
1.508999999999999986e+01	2.746999999999999876e-03	1.750923233168147916e-04	2.764964264234788527e-03	-1.751210460864134188e-04
1.511999999999999922e+01	2.687999999999999851e-03	1.744355296505846681e-04	2.700000855661017010e-03	-1.744211226157264534e-04
1.515000000000000036e+01	2.629999999999999959e-03	1.738603733124179714e-04	2.635406975606996091e-03	-1.737254121842483835e-04
1.517999999999999972e+01	2.572000000000000067e-03	1.732930689379122457e-04	2.571180280767708728e-03	-1.730338950666034711e-04
1.519999999999999929e+01	2.514000000000000175e-03	1.725784247747093574e-04	2.528565324604736299e-03	-1.725752035800541073e-04
1.523000000000000043e+01	2.455999999999999850e-03	1.720000352750351510e-04	2.464945432510103323e-03	-1.718906317682234114e-04
1.525999999999999979e+01	2.399000000000000091e-03	1.713323296887173585e-04	2.401686539158633203e-03	-1.712102011782848962e-04
1.527999999999999936e+01	2.341999999999999898e-03	1.707770919348376671e-04	2.359713359977894109e-03	-1.707588717935510259e-04
1.531000000000000050e+01	2.285000000000000139e-03	1.700507275611702054e-04	2.297050980341461789e-03	-1.700852986992620159e-04
1.533999999999999986e+01	2.229000000000000078e-03	1.694865408781181420e-04	2.234743381478630341e-03	-1.694158118153661684e-04
1.536999999999999922e+01	2.173000000000000018e-03	1.689922135776379404e-04	2.172788228104127750e-03	-1.687503899056637543e-04
1.539000000000000057e+01	2.116999999999999958e-03	1.683038965867100583e-04	2.131679448073339322e-03	-1.683090231821759368e-04
1.541999999999999993e+01	2.060999999999999898e-03	1.677785655767744248e-04	2.070306548648838223e-03	-1.676503293433823821e-04
1.544999999999999929e+01	2.005999999999999971e-03	1.671231575511904156e-04	2.009279928900799261e-03	-1.669956443972649010e-04
1.547000000000000064e+01	1.949999999999999910e-03	1.665107043856340252e-04	1.968786762292811052e-03	-1.665614046395642259e-04
1.550000000000000000e+01	1.894999999999999983e-03	1.658623400333341096e-04	1.908332194034126220e-03	-1.659133549528243846e-04
1.552999999999999936e+01	1.840999999999999972e-03	1.653875271719525153e-04	1.848217825409511229e-03	-1.652692587793492466e-04
1.556000000000000050e+01	1.786000000000000044e-03	1.647773834074729097e-04	1.788441371760387220e-03	-1.646290946517712150e-04
1.558000000000000007e+01	1.732000000000000033e-03	1.641951833960221194e-04	1.748777003216417988e-03	-1.642044922436489336e-04
1.560999999999999943e+01	1.678000000000000021e-03	1.636292646621624537e-04	1.689558664432125931e-03	-1.635708330304978071e-04
1.564000000000000057e+01	1.624000000000000010e-03	1.630515679828113045e-04	1.630672168256903530e-03	-1.629410478498644760e-04
1.566999999999999993e+01	1.570999999999999914e-03	1.624467935758351818e-04	1.572115259784779857e-03	-1.623151151539351683e-04
1.568999999999999950e+01	1.518000000000000035e-03	1.619619925547966432e-04	1.533259316998044925e-03	-1.618999563695608184e-04
1.572000000000000064e+01	1.464999999999999939e-03	1.613821019444225836e-04	1.475246743102868671e-03	-1.612803969041083489e-04
1.575000000000000000e+01	1.412000000000000061e-03	1.607611039948822192e-04	1.417557802422009326e-03	-1.606646330130374737e-04
1.577999999999999936e+01	1.358999999999999965e-03	1.600622792290550933e-04	1.360184499592640654e-03	-1.598969230661617842e-04
1.580000000000000071e+01	1.307000000000000002e-03	1.589180864655750957e-04	1.322149653967681334e-03	-1.590399787148951316e-04
1.583000000000000007e+01	1.255000000000000039e-03	1.572326855597567380e-04	1.265575424056286299e-03	-1.572534304162222967e-04
1.585999999999999943e+01	1.203999999999999992e-03	1.552224673924923026e-04	1.209764143704746995e-03	-1.549331091035337454e-04
1.589000000000000057e+01	1.154000000000000078e-03	1.527739249008591162e-04	1.154893651181317571e-03	-1.521483482759634692e-04
1.591000000000000014e+01	1.105000000000000079e-03	1.499872283565615509e-04	1.118909531072030932e-03	-1.500653197472005937e-04
1.593999999999999950e+01	1.056999999999999997e-03	1.469504236756510342e-04	1.065935702644249050e-03	-1.466476578279008965e-04
1.597000000000000064e+01	1.008999999999999914e-03	1.434229290009562236e-04	1.014268049432083454e-03	-1.429285274345961179e-04
1.600000000000000000e+01	9.633999999999999985e-04	1.399447631332610112e-04	9.639978631792132935e-04	-1.389590277457538779e-04
1.601999999999999957e+01	9.185999999999999938e-04	1.361418608331574115e-04	9.313045932830759733e-04	-1.361984718259547707e-04
1.605000000000000071e+01	8.750999999999999664e-04	1.322716279446608904e-04	8.835435886150281182e-04	-1.319192211942240244e-04
1.607999999999999829e+01	8.329999999999999731e-04	1.282647708884633651e-04	8.373576246381591757e-04	-1.275087423875443152e-04
1.610999999999999943e+01	7.921000000000000089e-04	1.241621487431153535e-04	7.927903146394948281e-04	-1.230056395040271858e-04
1.612999999999999901e+01	7.527000000000000270e-04	1.199852042976145623e-04	7.639913601954250247e-04	-1.199688035244438956e-04
1.616000000000000014e+01	7.146999999999999707e-04	1.158258690353240186e-04	7.221700312149270792e-04	-1.153830239625327125e-04
1.619000000000000128e+01	6.780000000000000002e-04	1.116005368637624595e-04	6.820101528477782006e-04	-1.107861600455892686e-04
1.621999999999999886e+01	6.428000000000000120e-04	1.074023459283554588e-04	6.435104405387287842e-04	-1.062030601613963313e-04
1.623999999999999844e+01	6.089000000000000011e-04	1.032498176257387070e-04	6.187597075818911671e-04	-1.031655421509578138e-04
1.626999999999999957e+01	5.764000000000000243e-04	9.910328221891612709e-05	5.829967948798824148e-04	-9.865115315006831205e-05
1.630000000000000071e+01	5.452999999999999731e-04	9.504690583013016762e-05	5.488506927917638761e-04	-9.420253522429849233e-05
1.632999999999999829e+01	5.155000000000000077e-04	9.101343870002569247e-05	5.162910756152582978e-04	-8.983362576799599293e-05
1.635999999999999943e+01	4.869000000000000172e-04	8.706033872739239070e-05	4.852866771813564833e-04	-8.555783685424522389e-05
1.637999999999999901e+01	4.597000000000000066e-04	8.320538252701864686e-05	4.654632646183345132e-04	-8.276444835754036711e-05
1.641000000000000014e+01	4.337000000000000252e-04	7.945090836749467379e-05	4.369667674110093089e-04	-7.866618220347674812e-05
1.644000000000000128e+01	4.090000000000000211e-04	7.577612586562693607e-05	4.099197304555530488e-04	-7.468524844912389821e-05
1.646999999999999886e+01	3.853999999999999895e-04	7.220475257047374125e-05	3.842780952204496309e-04	-7.082798280597861311e-05
1.648999999999999844e+01	3.628999999999999847e-04	6.874364740323307590e-05	3.679410616767928976e-04	-6.832724015749881198e-05
1.651999999999999957e+01	3.416000000000000091e-04	6.537937542314091054e-05	3.445364853525228165e-04	-6.468523187156388209e-05
1.655000000000000071e+01	3.214000000000000060e-04	6.214417009572605803e-05	3.224102876572683104e-04	-6.117670624630174101e-05
1.657999999999999829e+01	3.021000000000000248e-04	5.898800402016329673e-05	3.015130239640211409e-04	-5.780279151094566638e-05
1.660999999999999943e+01	2.839000000000000161e-04	5.597517669593223059e-05	2.817953237958042913e-04	-5.456437288316050738e-05
1.662999999999999901e+01	2.665999999999999750e-04	5.307216139290101307e-05	2.692811596060422081e-04	-5.248074581219653900e-05
1.666000000000000014e+01	2.503000000000000125e-04	5.028974878760083845e-05	2.514198417921396965e-04	-4.946745692738731726e-05
1.669000000000000128e+01	2.347999999999999881e-04	4.759576314952974977e-05	2.346068118581165376e-04	-4.658768214563711559e-05
1.671999999999999886e+01	2.202000000000000127e-04	4.501762861647424228e-05	2.187937847024932819e-04	-4.383973433950272411e-05
1.675000000000000000e+01	2.064000000000000025e-04	4.256577213429588966e-05	2.039337463973049387e-04	-4.122103663164993360e-05
1.676999999999999957e+01	1.934000000000000118e-04	4.021976705047076355e-05	1.945334427784345388e-04	-3.954572990486596742e-05
1.680000000000000071e+01	1.811000000000000110e-04	3.796505836471259214e-05	1.811587312690115744e-04	-3.713635095188677865e-05
1.682999999999999829e+01	1.695000000000000001e-04	3.581707864971681818e-05	1.686159526439814655e-04	-3.484819524644807391e-05
1.685999999999999943e+01	1.585000000000000037e-04	3.375804551719239593e-05	1.568616550195248952e-04	-3.267776622649952499e-05
1.689000000000000057e+01	1.482999999999999997e-04	3.182534239706935039e-05	1.458537510999408028e-04	-3.062141379368892659e-05
1.691000000000000014e+01	1.386000000000000079e-04	2.996776986747595850e-05	1.389101776778057195e-04	-2.931193526533626108e-05
1.694000000000000128e+01	1.295000000000000036e-04	2.820205953921332400e-05	1.290582536716685877e-04	-2.743690661878112015e-05
1.696999999999999886e+01	1.208999999999999978e-04	2.651764590235528615e-05	1.198484313077186341e-04	-2.566535315644812517e-05
1.700000000000000000e+01	1.129000000000000066e-04	2.493895664679124743e-05	1.112448999825666688e-04	-2.399319282140050110e-05
1.703000000000000114e+01	1.054000000000000005e-04	2.344046711712034000e-05	1.032125184231247556e-04	-2.241634291488425626e-05
1.705999999999999872e+01	9.827000000000000611e-05	2.200230260767598487e-05	9.571747747694049169e-05	-2.093073709814160854e-05
1.707999999999999829e+01	9.163000000000000192e-05	2.065317705674605189e-05	9.100388279744000370e-05	-1.998902075499230679e-05
1.710999999999999943e+01	8.540999999999999710e-05	1.937448304250482726e-05	8.433537899316505553e-05	-1.864648532648772880e-05
1.714000000000000057e+01	7.957999999999999362e-05	1.816686431050245655e-05	7.812258042346421005e-05	-1.738445662184584566e-05
1.717000000000000171e+01	7.412000000000000186e-05	1.702741505683412184e-05	7.233803844000272470e-05	-1.619909371929566895e-05
1.719999999999999929e+01	6.901000000000000504e-05	1.595311400754114084e-05	6.695501222423857405e-05	-1.508660595975310443e-05
1.721999999999999886e+01	6.422999999999999998e-05	1.493711609783200398e-05	6.357656159496617135e-05	-1.438358977395605105e-05
1.725000000000000000e+01	5.975999999999999704e-05	1.398039358556002931e-05	5.880688336811976114e-05	-1.338438710147091117e-05
1.728000000000000114e+01	5.557999999999999979e-05	1.307952855713161200e-05	5.437452684887265913e-05	-1.244844271841128983e-05
1.730999999999999872e+01	5.166999999999999827e-05	1.222800907886056321e-05	5.025719720061265440e-05	-1.157229870610868820e-05
1.733999999999999986e+01	4.801999999999999764e-05	1.142798116169745906e-05	4.643472370943224918e-05	-1.075273224093009262e-05
1.737000000000000099e+01	4.462000000000000308e-05	1.067808745515943723e-05	4.288765834572068293e-05	-9.986603999482663961e-06
1.739000000000000057e+01	4.144000000000000304e-05	9.972104700694901908e-06	4.066656833946760371e-05	-9.504014096723921231e-06
1.742000000000000171e+01	3.847999999999999750e-05	9.310909316012480600e-06	3.753783455525707118e-05	-8.820242144073005183e-06
1.744999999999999929e+01	3.571999999999999682e-05	8.688449515590530880e-06	3.463813199874860417e-05	-8.182112193638887786e-06
1.748000000000000043e+01	3.313999999999999780e-05	8.102989784519867706e-06	3.195149483974279645e-05	-7.586863444908810556e-06
1.751000000000000156e+01	3.075000000000000205e-05	7.557673795016230415e-06	2.946354910471217205e-05	-7.031969048082598553e-06
1.753999999999999915e+01	2.850999999999999978e-05	7.041697591492268556e-06	2.716064303154274437e-05	-6.515009493266691617e-06
1.757000000000000028e+01	2.642999999999999937e-05	6.561528074313178330e-06	2.502948301811239857e-05	-6.033613319744070862e-06
1.758999999999999986e+01	2.449999999999999921e-05	6.112089757262513621e-06	2.369829440115483771e-05	-5.731361410232312627e-06
1.762000000000000099e+01	2.269999999999999950e-05	5.690560552224475841e-06	2.182758552415614082e-05	-5.304441096473953457e-06
1.764999999999999858e+01	2.101999999999999865e-05	5.294894329845057648e-06	2.009833656333798996e-05	-4.907421137491869208e-06
1.767999999999999972e+01	1.947000000000000163e-05	4.926934569533778707e-06	1.850053834814082169e-05	-4.538406451429438329e-06
1.771000000000000085e+01	1.802000000000000026e-05	4.581856355091024160e-06	1.702487505743697740e-05	-4.195624384415377810e-06
1.773999999999999844e+01	1.667999999999999954e-05	4.260401581612700883e-06	1.566220700943647868e-05	-3.877329580800205012e-06
1.776999999999999957e+01	1.542999999999999965e-05	3.958943912058029760e-06	1.440445730636916388e-05	-3.581927045413725747e-06
1.778999999999999915e+01	1.427000000000000059e-05	3.677795115572372699e-06	1.362053020080472677e-05	-3.396961423693637583e-06
1.782000000000000028e+01	1.320000000000000067e-05	3.417266961301092460e-06	1.252098002288657902e-05	-3.136355079868932929e-06
1.785000000000000142e+01	1.220000000000000008e-05	3.172470447164690904e-06	1.150702318088118693e-05	-2.894748000715587464e-06
1.787999999999999901e+01	1.128000000000000042e-05	2.945608741790396152e-06	1.057244228803034058e-05	-2.670889081591436320e-06
1.791000000000000014e+01	1.042000000000000018e-05	2.732462569410969956e-06	9.711112799728681717e-06	-2.463544040161419797e-06
1.794000000000000128e+01	9.626999999999999476e-06	2.535628505127065826e-06	8.917553379674945013e-06	-2.271575551475437817e-06
1.796999999999999886e+01	8.891000000000000086e-06	2.351528651585489625e-06	8.186823445688466195e-06	-2.093928053099532289e-06
1.798999999999999844e+01	8.209000000000000517e-06	2.179681498661735677e-06	7.732158196393799839e-06	-1.982935597414301135e-06
1.801999999999999957e+01	7.578000000000000121e-06	2.020449044974586993e-06	7.095563276903969301e-06	-1.826898749525124265e-06
1.805000000000000071e+01	6.994000000000000291e-06	1.872414934843667077e-06	6.509854057873020575e-06	-1.682647253579343838e-06
1.807999999999999829e+01	6.452999999999999881e-06	1.734286019136044991e-06	5.971021430039059343e-06	-1.549337688946174401e-06
1.810999999999999943e+01	5.951999999999999934e-06	1.605824487275841930e-06	5.475389024107223481e-06	-1.426178043907495719e-06
1.814000000000000057e+01	5.489000000000000301e-06	1.486930284461406864e-06	5.019760782081411754e-06	-1.312449986539168637e-06
1.817000000000000171e+01	5.061000000000000333e-06	1.376247734525655933e-06	4.600999278616376347e-06	-1.207445841255141600e-06
1.819999999999999929e+01	4.665000000000000228e-06	1.273141348027292034e-06	4.216203694131182985e-06	-1.110519944945423371e-06
1.823000000000000043e+01	4.298999999999999836e-06	1.177722669038322451e-06	3.862775364650807271e-06	-1.021105998364017072e-06
1.825000000000000000e+01	3.960999999999999854e-06	1.089243047464689336e-06	3.643314869045064652e-06	-9.653941516925813206e-07
1.828000000000000114e+01	3.649000000000000130e-06	1.007027041226467386e-06	3.336594130668566965e-06	-8.872791152785005228e-07
1.830999999999999872e+01	3.361000000000000092e-06	9.310395474272903781e-07	3.055042685867095893e-06	-8.152839424431208771e-07
1.833999999999999986e+01	3.093999999999999938e-06	8.601139143782060350e-07	2.796683922010563519e-06	-7.489393577317569298e-07
1.837000000000000099e+01	2.849000000000000166e-06	7.948016270563451304e-07	2.559631916808733684e-06	-6.878034085510305928e-07
1.839999999999999858e+01	2.622000000000000053e-06	7.340476355797899057e-07	2.342224551609481720e-06	-6.315025854736070014e-07
1.842999999999999972e+01	2.413000000000000021e-06	6.779049407032523091e-07	2.142843202514531286e-06	-5.796760828156172249e-07
1.846000000000000085e+01	2.219999999999999921e-06	6.258627029085532960e-07	1.959976176897211871e-06	-5.319782631130995203e-07
1.848999999999999844e+01	2.042000000000000100e-06	5.776851323457558349e-07	1.792362571929491233e-06	-4.880981352191567992e-07
1.851000000000000156e+01	1.878000000000000061e-06	5.331325131830923328e-07	1.688492530913125889e-06	-4.608152194027311199e-07
1.853999999999999915e+01	1.726000000000000076e-06	4.915766883276844514e-07	1.543617386791462181e-06	-4.226294635908241460e-07
1.857000000000000028e+01	1.587000000000000010e-06	4.535461642159483926e-07	1.410926238761631281e-06	-3.875148894290545939e-07
1.860000000000000142e+01	1.458999999999999922e-06	4.183130176284899009e-07	1.289410357712864280e-06	-3.552436726866308764e-07
1.862999999999999901e+01	1.340000000000000088e-06	3.854321115077639180e-07	1.178093557273007635e-06	-3.255922895747197271e-07
1.866000000000000014e+01	1.230999999999999945e-06	3.552169470499401792e-07	1.076171499609306605e-06	-2.983574675460903494e-07
1.869000000000000128e+01	1.131000000000000056e-06	3.274057536429681959e-07	9.829063426266636380e-07	-2.733440952362385639e-07
1.871999999999999886e+01	1.038999999999999920e-06	3.017330656330746385e-07	8.975754308540777337e-07	-2.503636968296074018e-07
1.875000000000000000e+01	9.538000000000000837e-07	2.778714561355966608e-07	8.195285617033434443e-07	-2.292627017443805283e-07
1.878000000000000114e+01	8.756000000000000320e-07	2.558982208045732604e-07	7.481441622282559878e-07	-2.099008519474730125e-07
1.880999999999999872e+01	8.037000000000000300e-07	2.356275336823632281e-07	6.828226524490861293e-07	-1.921401692690592245e-07
1.883999999999999986e+01	7.375000000000000328e-07	2.168578129224788353e-07	6.230817896603684017e-07	-1.758529254192140217e-07
1.885999999999999943e+01	6.767000000000000178e-07	1.996050164863606519e-07	5.861388866640054478e-07	-1.657523060831273494e-07
1.889000000000000057e+01	6.207999999999999473e-07	1.836539197406600172e-07	5.347296702481777867e-07	-1.516474359393857677e-07
1.892000000000000171e+01	5.694000000000000032e-07	1.689411527198308590e-07	4.877670016882929972e-07	-1.387082390338751972e-07
1.894999999999999929e+01	5.221999999999999512e-07	1.554192860992590021e-07	4.448685630089566995e-07	-1.268497079393418801e-07
1.898000000000000043e+01	4.787999999999999728e-07	1.429170546950922757e-07	4.056573864689363271e-07	-1.159880384472805371e-07
1.901000000000000156e+01	4.388999999999999927e-07	1.313873986868888997e-07	3.698174585729081005e-07	-1.060423311735530412e-07
1.903999999999999915e+01	4.022999999999999959e-07	1.207793669133929792e-07	3.370927844115658416e-07	-9.693454998878219635e-08
1.907000000000000028e+01	3.687000000000000126e-07	1.110112065764871366e-07	3.072313745270530564e-07	-8.858764283609838446e-08
1.910000000000000142e+01	3.378000000000000205e-07	1.020001256475696884e-07	2.799901562051839290e-07	-8.093788551150425734e-08
1.912999999999999901e+01	3.095000000000000119e-07	9.372285691079221942e-08	2.551353490191765182e-07	-7.393552080719661747e-08
1.916000000000000014e+01	2.835000000000000173e-07	8.607868161169468328e-08	2.324359737869145049e-07	-6.753166661680641919e-08
1.919000000000000128e+01	2.596000000000000217e-07	7.904678049957001583e-08	2.117013575172634024e-07	-6.167735837830626738e-08
1.921999999999999886e+01	2.376999999999999910e-07	7.258420448789323632e-08	1.927866302520547430e-07	-5.632350413666506293e-08
1.925000000000000000e+01	2.175999999999999897e-07	6.662234127067385709e-08	1.755500255182922524e-07	-5.142146101904114090e-08
1.928000000000000114e+01	1.992000000000000103e-07	6.114984591512230799e-08	1.598491221532624162e-07	-4.693165635093216484e-08
1.930000000000000071e+01	1.823000000000000111e-07	5.611980871186691752e-08	1.501641725645417509e-07	-4.415350975388284659e-08
1.932999999999999829e+01	1.668000000000000113e-07	5.148306251198349150e-08	1.367043179437843753e-07	-4.028861864272845642e-08
1.935999999999999943e+01	1.526000000000000033e-07	4.722355697798857925e-08	1.244108407666948005e-07	-3.676156446520146161e-08
1.939000000000000057e+01	1.396000000000000060e-07	4.331341763888568738e-08	1.131970934883893880e-07	-3.354172649882685674e-08
1.942000000000000171e+01	1.277000000000000119e-07	3.972444670752760232e-08	1.029867331493468957e-07	-3.059799536551733731e-08
1.944999999999999929e+01	1.168000000000000003e-07	3.642812308061635068e-08	9.370160735186827737e-08	-2.790194990673449713e-08
1.948000000000000043e+01	1.068000000000000034e-07	3.339560233870321906e-08	8.525464790386897190e-08	-2.543622127955328937e-08
1.951000000000000156e+01	9.765000000000000421e-08	3.061339180599725802e-08	7.755669916487610560e-08	-2.318644978598196314e-08
1.953999999999999915e+01	8.926000000000000651e-08	2.805526476917025111e-08	7.052541685598709613e-08	-2.113757543662367381e-08
1.957000000000000028e+01	8.158000000000000656e-08	2.570730824143526572e-08	6.411181242893125574e-08	-1.927066053917486381e-08
1.960000000000000142e+01	7.456000000000000061e-08	2.355544757792999596e-08	5.827770977995746432e-08	-1.756558692897607624e-08
1.962999999999999901e+01	6.812000000000000382e-08	2.157201153495272348e-08	5.298315182187564903e-08	-1.600367152173482084e-08
1.966000000000000014e+01	6.223999999999999352e-08	1.976026098682383348e-08	4.817592880495917727e-08	-1.457484056286037992e-08
1.969000000000000128e+01	5.685000000000000283e-08	1.809168637725073993e-08	4.379920857346726630e-08	-1.327239791653044596e-08
1.971999999999999886e+01	5.191999999999999772e-08	1.656475195451739804e-08	3.979947296899410730e-08	-1.208916056201502403e-08
1.975000000000000000e+01	4.741999999999999713e-08	1.516464637481801844e-08	3.614815723126488372e-08	-1.101374768167667809e-08
1.978000000000000114e+01	4.328999999999999920e-08	1.387638739866713482e-08	3.282875410549753339e-08	-1.003278801460029185e-08
1.980999999999999872e+01	3.951999999999999919e-08	1.269987687651897288e-08	2.982373315720741630e-08	-9.133560681305036415e-09
1.983999999999999986e+01	3.608000000000000279e-08	1.162150204372659179e-08	2.710312803904090229e-08	-8.309824579825614078e-09
1.987000000000000099e+01	3.292999999999999775e-08	1.063159112858051873e-08	2.462954818818971483e-08	-7.559246029656965124e-09
1.989999999999999858e+01	3.005000000000000108e-08	9.724325017717597559e-09	2.236685428873789220e-08	-6.879300505661548128e-09
1.992999999999999972e+01	2.742000000000000002e-08	8.893824553346664817e-09	2.029671677226156564e-08	-6.263682755209078579e-09
1.996000000000000085e+01	2.501000000000000028e-08	8.130899473882764321e-09	1.841440642375980604e-08	-5.703211069649908012e-09
1.998999999999999844e+01	2.281999999999999854e-08	7.436045145856857334e-09	1.671509604899998443e-08	-5.188871236144935337e-09
2.001999999999999957e+01	2.080999999999999907e-08	6.796692653908688175e-09	1.518357276828581754e-08	-4.716186549275333289e-09
2.005000000000000071e+01	1.897999999999999856e-08	6.213247297927227031e-09	1.379442687441585264e-08	-4.285135924324941929e-09
2.007999999999999829e+01	1.731000000000000082e-08	5.679552214641838590e-09	1.252222365823146508e-08	-3.895812464859419964e-09
2.010999999999999943e+01	1.577999999999999969e-08	5.188479437629101679e-09	1.135310469324056072e-08	-3.545448108633350857e-09
2.014000000000000057e+01	1.438000000000000039e-08	4.738951053936444569e-09	1.028810665780585955e-08	-3.227585202959843453e-09
2.017000000000000171e+01	1.310999999999999960e-08	4.330260386834376669e-09	9.329163051088660894e-09	-2.935581676784119007e-09
2.019999999999999929e+01	1.194999999999999947e-08	3.955389166450629359e-09	8.471101803128610069e-09	-2.665587730873252210e-09
2.023000000000000043e+01	1.089000000000000024e-08	3.612708110325549425e-09	7.696428518571333856e-09	-2.418576521305515114e-09
2.026000000000000156e+01	9.920999999999999965e-09	3.298693014680976497e-09	6.986509731930781345e-09	-2.195992768214439365e-09
2.028999999999999915e+01	9.039000000000000736e-09	3.011693927917621508e-09	6.329081037260019959e-09	-1.997540829935518672e-09
2.032000000000000028e+01	8.233999999999999483e-09	2.749181593976217151e-09	5.727104403266977911e-09	-1.818741617384662574e-09
2.035000000000000142e+01	7.498999999999999850e-09	2.509406987951280784e-09	5.185771704356961390e-09	-1.654517176157235313e-09
2.037999999999999901e+01	6.829999999999999782e-09	2.290269998238635717e-09	4.706538167178542433e-09	-1.501169887197616334e-09
2.041000000000000014e+01	6.219000000000000134e-09	2.089695050620544697e-09	4.277934294268367160e-09	-1.359742105137820149e-09
2.044000000000000128e+01	5.661999999999999680e-09	1.906782748847664153e-09	3.885733830474603027e-09	-1.232298059347968902e-09
2.046999999999999886e+01	5.154999999999999673e-09	1.739612652719588464e-09	3.518405817935566513e-09	-1.120115917750612271e-09
2.050000000000000000e+01	4.691999999999999927e-09	1.586618815101195045e-09	3.178116828250557181e-09	-1.020440858290417592e-09
2.053000000000000114e+01	4.270999999999999830e-09	1.447214994529148560e-09	2.871432043009994307e-09	-9.292292293125115691e-10
2.055999999999999872e+01	3.886000000000000022e-09	1.319451248204287891e-09	2.603506689569945261e-09	-8.429422907639796222e-10
2.058999999999999986e+01	3.536000000000000197e-09	1.203062168207866807e-09	2.368352394089500394e-09	-7.619787876430432218e-10
2.062000000000000099e+01	3.217999999999999848e-09	1.097097724671933308e-09	2.154649269328621393e-09	-6.886251734830392045e-10
2.064999999999999858e+01	2.926999999999999922e-09	9.999163375761010996e-10	1.951840278114195045e-09	-6.249388456395580985e-10
2.067999999999999972e+01	2.663000000000000006e-09	9.115741253665350600e-10	1.759496639278518902e-09	-5.698514116728282665e-10
2.071000000000000085e+01	2.422000000000000115e-09	8.307551913096983392e-10	1.584419127449764376e-09	-5.200647574517818924e-10
2.073999999999999844e+01	2.202000000000000047e-09	7.566928142481069139e-10	1.433250067923865884e-09	-4.723454668326079861e-10
2.076999999999999957e+01	2.002999999999999804e-09	6.896963961910198050e-10	1.305072198062004541e-09	-4.260790415622775200e-10
2.080000000000000071e+01	1.821000000000000019e-09	6.282896525001187640e-10	1.190884914885990525e-09	-3.834510463973682097e-10
2.082999999999999829e+01	1.654999999999999972e-09	5.721621996706878128e-10	1.081408575473356641e-09	-3.467497064340331345e-10
2.085999999999999943e+01	1.505000000000000076e-09	5.212604018627190676e-10	9.731404836404990931e-10	-3.164209976008958482e-10
2.089000000000000057e+01	1.368000000000000032e-09	4.747578976359214024e-10	8.720308255596674980e-10	-2.898945383526277051e-10
2.092000000000000171e+01	1.242999999999999947e-09	4.321666528077488201e-10	7.848765652371692084e-10	-2.643325266521184641e-10
2.094999999999999929e+01	1.128999999999999927e-09	3.933132890923638034e-10	7.148089083302026951e-10	-2.381562795799469892e-10
2.098000000000000043e+01	1.025999999999999972e-09	3.580824519059821470e-10	6.553883712857159073e-10	-2.130709564325308585e-10
2.101000000000000156e+01	9.322999999999999755e-10	3.260262964182961804e-10	5.986516447821394272e-10	-1.913063677003545276e-10
2.103999999999999915e+01	8.469000000000000430e-10	2.966996797982579799e-10	5.388267650750232675e-10	-1.743771855853043613e-10
2.107000000000000028e+01	7.691999999999999907e-10	2.699670690701753477e-10	4.797139138060463229e-10	-1.606688540864273946e-10
2.110000000000000142e+01	6.986000000000000484e-10	2.456725046058319801e-10	4.277374347946507717e-10	-1.477100980552747075e-10
2.112999999999999901e+01	6.344000000000000013e-10	2.234985707742329032e-10	3.882307557845291279e-10	-1.334040771405450630e-10
2.116000000000000014e+01	5.761000000000000062e-10	2.033254038859916545e-10	3.582021332458128731e-10	-1.185036933163524436e-10
2.119000000000000128e+01	5.229999999999999517e-10	1.849469418565317499e-10	3.307717960481844742e-10	-1.050933457041911544e-10
2.123000000000000043e+01	4.747999999999999527e-10	1.682036570329733669e-10	2.880558510599647533e-10	-9.256690056434475214e-11
2.126000000000000156e+01	4.310000000000000109e-10	1.529606977129419707e-10	2.535304193322497256e-10	-8.621694971675084110e-11
2.128999999999999915e+01	3.912000000000000036e-10	1.390842341040392886e-10	2.233658141541246608e-10	-8.008801313890435754e-11
2.132000000000000028e+01	3.550999999999999938e-10	1.264750370154997719e-10	2.026944055632412151e-10	-7.227570097850741912e-11
2.135000000000000142e+01	3.221999999999999834e-10	1.149617546609305969e-10	1.894303584375986018e-10	-6.335093791158836888e-11
2.137999999999999901e+01	2.923000000000000143e-10	1.044789963488434154e-10	1.775657135047685519e-10	-5.522992395103546459e-11
2.141000000000000014e+01	2.652000000000000251e-10	9.496086331951285948e-11	1.613503473772601885e-10	-4.974243117045094566e-11
2.144000000000000128e+01	2.405999999999999757e-10	8.630507797275197197e-11	1.406877285122814202e-10	-4.680877312486027076e-11
2.146999999999999886e+01	2.183000000000000113e-10	7.844453488677292315e-11	1.207754680595368317e-10	-4.456123365992179116e-11
2.150000000000000000e+01	1.979999999999999883e-10	7.127562278226686808e-11	1.069413224287866434e-10	-4.108894897637496354e-11
2.153000000000000114e+01	1.795000000000000005e-10	6.473002957538333435e-11	1.006843436506889380e-10	-3.579985259589880688e-11
2.155999999999999872e+01	1.627999999999999962e-10	5.880178546433886714e-11	9.724156457149756311e-11	-3.025862738386999421e-11
2.158999999999999986e+01	1.476000000000000125e-10	5.340543106228804948e-11	9.128902661337929994e-11	-2.622346050046620847e-11
2.162000000000000099e+01	1.337999999999999929e-10	4.849721476583165230e-11	7.972882220492016480e-11	-2.469174137487624153e-11
2.164999999999999858e+01	1.213000000000000102e-10	4.404349437478404353e-11	6.617682575552087727e-11	-2.436576921848737302e-11
2.167999999999999972e+01	1.099999999999999950e-10	4.000402280187998748e-11	5.550282742223227490e-11	-2.351940201287389056e-11
2.171999999999999886e+01	9.967999999999999854e-11	3.631422341951061568e-11	5.137671329973352565e-11	-1.956398701645500619e-11
2.175000000000000000e+01	9.033999999999999513e-11	3.296374433734938399e-11	5.203765802739667494e-11	-1.575137815737814372e-11
2.178000000000000114e+01	8.186000000000000218e-11	2.992150448100471918e-11	5.066975788675112928e-11	-1.298839639889444424e-11
2.180999999999999872e+01	7.417999999999999613e-11	2.716141801061410137e-11	4.392990709712584960e-11	-1.239580217053293206e-11
2.183999999999999986e+01	6.721000000000000624e-11	2.464811760338751385e-11	3.453207333098650299e-11	-1.300203251237415739e-11
2.187000000000000099e+01	6.088999999999999601e-11	2.236903607601550267e-11	2.685569748939948591e-11	-1.326031324175908827e-11
2.189999999999999858e+01	5.514999999999999825e-11	2.029218475948334904e-11	2.472037384481317105e-11	-1.181918028295040959e-11
2.192999999999999972e+01	4.994999999999999941e-11	1.840770770734572171e-11	2.678531393652448440e-11	-9.126778257118603070e-12
2.196000000000000085e+01	4.523999999999999706e-11	1.670069715830186381e-11	2.887369801620812761e-11	-6.620312104304851159e-12
2.198999999999999844e+01	4.097000000000000173e-11	1.514804755457881916e-11	2.694154823889087374e-11	-5.690742805716707458e-12
2.201999999999999957e+01	3.709999999999999984e-11	1.374073433411887687e-11	2.072246553527668321e-11	-6.411837744917470095e-12
2.205999999999999872e+01	3.358999999999999723e-11	1.246012813578609619e-11	1.225203010037519619e-11	-7.644884939781861789e-12
2.208999999999999986e+01	3.041000000000000149e-11	1.129807215497737129e-11	1.062159037047295763e-11	-7.055951992209725661e-12
2.212000000000000099e+01	2.753000000000000083e-11	1.024397490100441095e-11	1.320661195562782298e-11	-5.100474015771979828e-12
2.214999999999999858e+01	2.491999999999999964e-11	9.288614358017453769e-12	1.637389035472047340e-11	-3.045324302144649361e-12
2.217999999999999972e+01	2.254999999999999903e-11	8.418246125508169792e-12	1.642173055537622369e-11	-2.181451026022474750e-12
2.221000000000000085e+01	2.041000000000000048e-11	7.631136420618186492e-12	1.213924885481688974e-11	-2.923726713419914328e-12
2.223999999999999844e+01	1.846999999999999865e-11	6.916449533495346240e-12	6.614384898692281508e-12	-4.174996032438061796e-12
2.226999999999999957e+01	1.670999999999999968e-11	6.267030939603856684e-12	3.351103153540627391e-12	-4.691815069805465372e-12
2.230000000000000071e+01	1.511999999999999858e-11	5.679436167237729149e-12	4.627134476124002393e-12	-3.664552313637520253e-12
2.232999999999999829e+01	1.367999999999999987e-11	5.146435636326174101e-12	8.167660404855926005e-12	-1.894118131972169006e-12
2.237000000000000099e+01	1.237000000000000000e-11	4.660753578776862603e-12	1.065778531385040394e-11	-4.061360010791455497e-13
2.239999999999999858e+01	1.119000000000000058e-11	4.222615161194778130e-12	7.900162722100201325e-12	-9.829210673156219932e-13
2.242999999999999972e+01	1.011999999999999969e-11	3.824686880460673755e-12	3.300542856525567287e-12	-2.250616081608363799e-12
2.246000000000000085e+01	9.154999999999999663e-12	3.465266707980979388e-12	-1.005216276586099743e-14	-3.092294200123935672e-12
2.248999999999999844e+01	8.279000000000000569e-12	3.138471098102490774e-12	5.800997712837632581e-13	-2.576087721177065328e-12
2.251999999999999957e+01	7.485999999999999404e-12	2.842176210124966700e-12	3.850199699025176252e-12	-1.135866632793269374e-12
2.255000000000000071e+01	6.768000000000000242e-12	2.573483861167129976e-12	6.840967493546177172e-12	1.749802698095249446e-13
2.257999999999999829e+01	6.119000000000000079e-12	2.329885752984485675e-12	6.717209073723294467e-12	3.474043080896733869e-13
2.262000000000000099e+01	5.530999999999999757e-12	2.109190725835405402e-12	2.065812085137392894e-12	-1.058186808611050270e-12
2.264999999999999858e+01	4.999000000000000005e-12	1.909204098141618319e-12	-1.280645822907418655e-12	-2.080214525475541879e-12
2.267999999999999972e+01	4.517999999999999934e-12	1.727849545130038259e-12	-1.550869550176869610e-12	-2.014340404664642228e-12
2.271000000000000085e+01	4.083000000000000273e-12	1.563846850313764030e-12	1.169084019025576958e-12	-8.915836110263773236e-13
2.273999999999999844e+01	3.689999999999999827e-12	1.415452704554977414e-12	4.323787624921732820e-12	3.706744916957620204e-13
2.276999999999999957e+01	3.334000000000000132e-12	1.280626521062254940e-12	5.288644944255042430e-12	8.302372781489188164e-13
2.280000000000000071e+01	3.012000000000000090e-12	1.158681714895475720e-12	2.997753103644247987e-12	1.061548717986854999e-13
2.282999999999999829e+01	2.720999999999999816e-12	1.048151239020629222e-12	-4.419632457183961456e-13	-1.040054521896139636e-12
2.287000000000000099e+01	2.457999999999999826e-12	9.482606357866244110e-13	-2.532032920578184198e-12	-1.677752570074845128e-12
2.289999999999999858e+01	2.220999999999999927e-12	8.579835496199233069e-13	-5.626730848578767072e-13	-8.871870027034452185e-13
2.292999999999999972e+01	2.006000000000000136e-12	7.759703087962410027e-13	2.475979002687389394e-12	2.807511616037644020e-13
2.296000000000000085e+01	1.811000000000000058e-12	7.014805193303685297e-13	4.235839347889148452e-12	9.764910089711764121e-13
2.298999999999999844e+01	1.636000000000000097e-12	6.345453581368421967e-13	2.990156994569853455e-12	5.758119828339998607e-13
2.301999999999999957e+01	1.477000000000000068e-12	5.736424680258631289e-13	3.356772199198307396e-14	-4.496526857971308156e-13
2.305000000000000071e+01	1.333999999999999970e-12	5.187967905290600099e-13	-2.417916724932965239e-12	-1.294093269944700090e-12
2.308999999999999986e+01	1.203999999999999918e-12	4.688649989083567017e-13	-1.674638199012075326e-12	-9.655234961523743391e-13
2.312000000000000099e+01	1.086999999999999912e-12	4.238046001839408570e-13	1.013929150165845488e-12	5.098434479712233758e-14
2.314999999999999858e+01	9.814000000000000389e-13	3.830860717829226816e-13	3.233244488128596509e-12	8.906917873669131182e-13
2.317999999999999972e+01	8.858999999999999915e-13	3.462171590922880429e-13	3.046983524806450261e-12	8.479253053492385008e-13
2.321000000000000085e+01	7.996000000000000462e-13	3.128597138328755690e-13	7.129107524879005537e-13	1.842337424975169997e-14
2.323999999999999844e+01	7.217000000000000449e-13	2.826714308035853701e-13	-1.837430071696391105e-12	-8.907130122059389790e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_1.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.714000000000000370e-03	3.588000000000000078e-01	1.166687253728058982e-03	3.585743950692303339e-01	-9.936438035299270579e-04
2.317999999999999922e-02	3.562000000000000166e-01	1.457251247463552807e-03	3.559949281383538167e-01	-1.709976152064318806e-03
3.871999999999999748e-02	3.536000000000000254e-01	2.039877343413033089e-03	3.534219849896326204e-01	-2.193968760767129114e-03
5.433000000000000329e-02	3.509999999999999787e-01	2.464223324944393202e-03	3.508561574216730872e-01	-2.579868964855664033e-03
7.001999999999999891e-02	3.484999999999999765e-01	2.812867831999932202e-03	3.482959717187958382e-01	-2.907284479791724142e-03
8.577999999999999514e-02	3.458999999999999853e-01	3.111411037395734203e-03	3.457431593499621370e-01	-3.194138736553827924e-03
1.015999999999999959e-01	3.433999999999999830e-01	3.378385884772785661e-03	3.431994510102146512e-01	-3.450480279294291814e-03
1.174999999999999933e-01	3.407999999999999918e-01	3.616466660577973870e-03	3.406617314799923468e-01	-3.683045908396671061e-03
1.335000000000000075e-01	3.382999999999999896e-01	3.834084410792273651e-03	3.381269917592759078e-01	-3.896402527031410032e-03
1.496000000000000107e-01	3.357999999999999874e-01	4.034522526396566548e-03	3.355954483558039048e-01	-4.093581773753534117e-03
1.656999999999999862e-01	3.332999999999999852e-01	4.220008424729386996e-03	3.330828575863560292e-01	-4.275759998379253905e-03
1.819000000000000061e-01	3.306999999999999940e-01	4.391383882483212812e-03	3.305736450940486293e-01	-4.445926530671926759e-03
1.981999999999999873e-01	3.281999999999999917e-01	4.551462327519805590e-03	3.280680232884753966e-01	-4.605440114609861239e-03
2.146000000000000130e-01	3.256999999999999895e-01	4.702954996703278580e-03	3.255661932245635937e-01	-4.755399762253229717e-03
2.310000000000000109e-01	3.232999999999999763e-01	4.845624599072995836e-03	3.230834426375586155e-01	-4.895881914667725605e-03
2.474999999999999978e-01	3.207999999999999741e-01	4.978551415650138770e-03	3.206046591296106141e-01	-5.028573605312031992e-03
2.641000000000000014e-01	3.183000000000000274e-01	5.105147009175347965e-03	3.181300427785845875e-01	-5.154103872502379530e-03
2.807000000000000051e-01	3.158000000000000251e-01	5.223674710038902005e-03	3.156745268380548031e-01	-5.272320983180773385e-03
2.974999999999999867e-01	3.134000000000000119e-01	5.337776443738847555e-03	3.132087218705247311e-01	-5.385113571005703190e-03
3.143000000000000238e-01	3.109000000000000097e-01	5.444180366299687483e-03	3.107621778009904689e-01	-5.491541021258921663e-03
3.311999999999999944e-01	3.084999999999999964e-01	5.546425057521287005e-03	3.083203515352328505e-01	-5.592646330811607003e-03
3.481000000000000205e-01	3.059999999999999942e-01	5.641046993138773731e-03	3.058977113996180774e-01	-5.688192208502345498e-03
3.650999999999999801e-01	3.035999999999999810e-01	5.733524649856491795e-03	3.034799412361497972e-01	-5.779066977431090296e-03
3.821999999999999842e-01	3.012000000000000233e-01	5.820362749144765251e-03	3.010672260196274874e-01	-5.865515621489190805e-03
3.993999999999999773e-01	2.988000000000000100e-01	5.903369552046696007e-03	2.986597518185115097e-01	-5.947760036410692890e-03
4.167000000000000148e-01	2.963999999999999968e-01	5.980875361583788165e-03	2.962576983340330372e-01	-6.026000794000672608e-03
4.339999999999999969e-01	2.939999999999999836e-01	6.054660725986221563e-03	2.938749646196320287e-01	-6.100005890410620593e-03
4.514000000000000234e-01	2.916000000000000258e-01	6.124767214473380607e-03	2.914977869125194854e-01	-6.170403987649853914e-03
4.688999999999999835e-01	2.893000000000000016e-01	6.193377211062798225e-03	2.891263420526135053e-01	-6.237346468195849661e-03
4.863999999999999990e-01	2.868999999999999884e-01	6.256290492546122232e-03	2.867741897475178936e-01	-6.300621332929074239e-03
5.040000000000000036e-01	2.846000000000000196e-01	6.317868940207080515e-03	2.844278954434081852e-01	-6.360747928923340955e-03
5.217000000000000526e-01	2.822000000000000064e-01	6.373752982163021809e-03	2.820876302939218649e-01	-6.417844103286769568e-03
5.394999999999999796e-01	2.798999999999999821e-01	6.428461538970891252e-03	2.797535616122230340e-01	-6.472018814376936935e-03
5.573000000000000176e-01	2.776000000000000134e-01	6.481417260361502924e-03	2.774388053139475452e-01	-6.523096186024989612e-03
5.753000000000000336e-01	2.752000000000000002e-01	6.527069500846864776e-03	2.751175167372556518e-01	-6.571745500593478492e-03
5.933000000000000496e-01	2.728999999999999759e-01	6.573356826628335044e-03	2.728156496620900984e-01	-6.617514513004071203e-03
6.112999999999999545e-01	2.706999999999999962e-01	6.618827201778902485e-03	2.705330416436933505e-01	-6.660533632011393472e-03
6.294999999999999485e-01	2.684000000000000274e-01	6.660215710526299834e-03	2.682444882948898379e-01	-6.701358509562261451e-03
6.477000000000000535e-01	2.661000000000000032e-01	6.696858400060956562e-03	2.659752945196121043e-01	-6.739613454226678173e-03
6.660000000000000364e-01	2.637999999999999790e-01	6.733404094750391686e-03	2.637129864424740400e-01	-6.775599154989197896e-03
6.844000000000000083e-01	2.615999999999999992e-01	6.767870751120473594e-03	2.614577163408479121e-01	-6.809380636017272129e-03
7.027999999999999803e-01	2.592999999999999750e-01	6.798191455207504806e-03	2.592217329754844535e-01	-6.840855398468860191e-03
7.213000000000000522e-01	2.570999999999999952e-01	6.828090693598028171e-03	2.569928749370984367e-01	-6.870271708323143905e-03
7.399000000000000021e-01	2.549000000000000155e-01	6.856491130689735224e-03	2.547712890171415223e-01	-6.897684691883161287e-03
7.586000000000000520e-01	2.526999999999999802e-01	6.883392766482625096e-03	2.525571180950498817e-01	-6.923147732685271984e-03
7.772999999999999909e-01	2.505000000000000004e-01	6.905903076128060147e-03	2.503621895026605926e-01	-6.946591796582816426e-03
7.961000000000000298e-01	2.482999999999999929e-01	6.928398952016763708e-03	2.481747525607036209e-01	-6.968206036602447861e-03
8.149999999999999467e-01	2.461000000000000132e-01	6.948000571006021295e-03	2.459949440754153338e-01	-6.988036708328306153e-03
8.339999999999999636e-01	2.439000000000000057e-01	6.964746038213597175e-03	2.438228994822141393e-01	-7.006128179016403619e-03
8.529999999999999805e-01	2.417999999999999872e-01	6.982956820404376611e-03	2.416700339474480153e-01	-7.022441571922053045e-03
8.720999999999999863e-01	2.396000000000000074e-01	6.996889437100461788e-03	2.395249960520375310e-01	-7.037117437121953936e-03
8.912999999999999812e-01	2.374999999999999889e-01	7.010980825120571684e-03	2.373879153694971045e-01	-7.050194837627880330e-03
9.105999999999999650e-01	2.353999999999999981e-01	7.023738534018854167e-03	2.352589211619315335e-01	-7.061711219348002465e-03
9.298999999999999488e-01	2.331999999999999906e-01	7.030800682511582217e-03	2.331490202663665245e-01	-7.071655798150899147e-03
9.493000000000000327e-01	2.310999999999999999e-01	7.039537146784960280e-03	2.310472557189926501e-01	-7.080127193173822719e-03
9.687999999999999945e-01	2.290000000000000091e-01	7.046964180647815462e-03	2.289537513074276776e-01	-7.087158830756429446e-03
9.882999999999999563e-01	2.270000000000000073e-01	7.054879652838406609e-03	2.268792159535308883e-01	-7.092758437017412064e-03
1.008000000000000007e+00	2.248999999999999888e-01	7.058432666394998112e-03	2.248024889120482928e-01	-7.097015275031362189e-03
1.028000000000000025e+00	2.227999999999999980e-01	7.060700498252374738e-03	2.227135818222611696e-01	-7.099950419160777973e-03
1.046999999999999931e+00	2.207999999999999963e-01	7.063608034208013892e-03	2.207471023208731065e-01	-7.101492096701439438e-03
1.066999999999999948e+00	2.187000000000000055e-01	7.062085561548161333e-03	2.186958778348654930e-01	-7.101850698413084140e-03
1.086999999999999966e+00	2.167000000000000037e-01	7.062561298169973273e-03	2.166637135959301741e-01	-7.100959657405022350e-03
1.106999999999999984e+00	2.147000000000000020e-01	7.060596575203920665e-03	2.146504337220813963e-01	-7.098864793595093155e-03
1.127000000000000002e+00	2.127000000000000002e-01	7.057454057688722186e-03	2.126558605511389699e-01	-7.095610389105806194e-03
1.147000000000000020e+00	2.106999999999999984e-01	7.053133745624375235e-03	2.106798205085514686e-01	-7.091238744635808451e-03
1.167999999999999927e+00	2.086999999999999966e-01	7.047635639010883281e-03	2.086247386133283088e-01	-7.085490346058908803e-03
1.187999999999999945e+00	2.068000000000000116e-01	7.043172144079778811e-03	2.066861573872993962e-01	-7.078953463056941557e-03
1.207999999999999963e+00	2.048000000000000098e-01	7.034177026885804311e-03	2.047655885397527409e-01	-7.071418473926012471e-03
1.229000000000000092e+00	2.028999999999999970e-01	7.027490733418319084e-03	2.027681961714562775e-01	-7.062471818227600111e-03
1.249000000000000110e+00	2.008999999999999952e-01	7.016215082661045668e-03	2.008840351572194760e-01	-7.053001713994257529e-03
1.270000000000000018e+00	1.990000000000000102e-01	7.006157063621492459e-03	1.989245046956457375e-01	-7.042098411314590134e-03
1.290999999999999925e+00	1.970999999999999974e-01	6.995024018380709141e-03	1.969840882184635822e-01	-7.030248533925965299e-03
1.310999999999999943e+00	1.952000000000000124e-01	6.982815946938695714e-03	1.951536740073033793e-01	-7.018115560473225240e-03
1.332000000000000073e+00	1.932999999999999996e-01	6.969532849295448709e-03	1.932500408527107472e-01	-7.004519457454848157e-03
1.352999999999999980e+00	1.913999999999999868e-01	6.954069677035741928e-03	1.913649754654422608e-01	-6.990078715042442187e-03
1.374000000000000110e+00	1.895999999999999908e-01	6.941214395941966084e-03	1.894982991300125652e-01	-6.974825247384109327e-03
1.395000000000000018e+00	1.877000000000000057e-01	6.923672762713178712e-03	1.876498318242039720e-01	-6.958789955700553365e-03
1.415999999999999925e+00	1.859000000000000097e-01	6.908794446276162078e-03	1.858193939815130646e-01	-6.942002704709898143e-03
1.437000000000000055e+00	1.839999999999999969e-01	6.889174352078291513e-03	1.840068108658996782e-01	-6.924492170057222618e-03
1.459000000000000075e+00	1.822000000000000008e-01	6.871221068107571071e-03	1.821268768734387589e-01	-6.905402130806442655e-03
1.479999999999999982e+00	1.804000000000000048e-01	6.852290907481381303e-03	1.803503133922960133e-01	-6.886495933854014373e-03
1.500999999999999890e+00	1.786000000000000087e-01	6.832383870199723076e-03	1.785910781238550515e-01	-6.866947989636672939e-03
1.522999999999999909e+00	1.768000000000000127e-01	6.811499956262595523e-03	1.767664735364205819e-01	-6.845807929149643270e-03
1.544999999999999929e+00	1.751000000000000056e-01	6.793518959478953012e-03	1.749605112157033293e-01	-6.824018443958443196e-03
1.566000000000000059e+00	1.733000000000000096e-01	6.769707879677035883e-03	1.732538513548403103e-01	-6.802638162524232528e-03
1.588000000000000078e+00	1.715000000000000135e-01	6.745930863540998933e-03	1.714837740994230864e-01	-6.779655658212343020e-03
1.610000000000000098e+00	1.698000000000000065e-01	6.724157252839050615e-03	1.697317827850881589e-01	-6.756099904449192409e-03
1.631999999999999895e+00	1.680999999999999994e-01	6.701480666316089220e-03	1.679976907819361598e-01	-6.731994991942819376e-03
1.653000000000000025e+00	1.663999999999999924e-01	6.676940393124184379e-03	1.663589492426663652e-01	-6.708494856045349800e-03
1.675000000000000044e+00	1.647000000000000131e-01	6.652467669913774209e-03	1.646593148756432812e-01	-6.683382977847953516e-03
1.697999999999999954e+00	1.630000000000000060e-01	6.626150889943573617e-03	1.629009896740045704e-01	-6.656613786048881827e-03
1.719999999999999973e+00	1.612999999999999989e-01	6.599882030045714672e-03	1.612366848243525497e-01	-6.630536866317112039e-03
1.741999999999999993e+00	1.595999999999999919e-01	6.571788743297214859e-03	1.595893822967247022e-01	-6.604019419350641920e-03
1.764000000000000012e+00	1.580000000000000016e-01	6.546955753518831668e-03	1.579589105798474002e-01	-6.577081019431092399e-03
1.786999999999999922e+00	1.562999999999999945e-01	6.517121755708727218e-03	1.562721357743107053e-01	-6.548488625672451227e-03
1.808999999999999941e+00	1.547000000000000042e-01	6.489706855526527693e-03	1.546755550125194778e-01	-6.520747591241396468e-03
1.832000000000000073e+00	1.531000000000000139e-01	6.462362969427437771e-03	1.530238394248311096e-01	-6.491355527504549458e-03
1.854000000000000092e+00	1.514999999999999958e-01	6.433313013282892547e-03	1.514604458563189038e-01	-6.462886038737951366e-03
1.877000000000000002e+00	1.499000000000000055e-01	6.404315596012843080e-03	1.498430649157519723e-01	-6.432769252711514549e-03
1.899999999999999911e+00	1.482999999999999874e-01	6.373630583905953023e-03	1.482429538269830760e-01	-6.402309448296133847e-03
1.923000000000000043e+00	1.466999999999999971e-01	6.342132662620044228e-03	1.466599290710982328e-01	-6.371524335278965986e-03
1.945000000000000062e+00	1.451999999999999957e-01	6.314170434382651402e-03	1.451615535056341999e-01	-6.341789094560543009e-03
1.967999999999999972e+00	1.436000000000000054e-01	6.280243023163992883e-03	1.436114352961220531e-01	-6.310416498154145654e-03
1.991000000000000103e+00	1.421000000000000041e-01	6.250739847058132785e-03	1.420778686835518223e-01	-6.278767599231589031e-03
2.015000000000000124e+00	1.405000000000000138e-01	6.216050333484144687e-03	1.404950821440401898e-01	-6.245464852904336617e-03
2.037999999999999812e+00	1.390000000000000124e-01	6.184195032381606914e-03	1.389947952100187012e-01	-6.213299031602336452e-03
2.060999999999999943e+00	1.375000000000000111e-01	6.151594949431815097e-03	1.375105287361907958e-01	-6.180902554843145658e-03
2.084000000000000075e+00	1.360000000000000098e-01	6.118250084634768368e-03	1.360421107362057291e-01	-6.148289443059664836e-03
2.108000000000000096e+00	1.345999999999999974e-01	6.088683977349566845e-03	1.345265640905328464e-01	-6.114042083514931170e-03
2.130999999999999783e+00	1.330999999999999961e-01	6.053874374919585716e-03	1.330900122447841727e-01	-6.081028029504414144e-03
2.154999999999999805e+00	1.315999999999999948e-01	6.018319990642349675e-03	1.316073537006410554e-01	-6.046390390852679660e-03
2.178999999999999826e+00	1.302000000000000102e-01	5.986618842061686846e-03	1.301412109997637789e-01	-6.011574293490782456e-03
2.201999999999999957e+00	1.287999999999999978e-01	5.953478936610202485e-03	1.287514868857109196e-01	-5.978053896246813409e-03
2.225999999999999979e+00	1.272999999999999965e-01	5.915748519168390757e-03	1.273171611239801992e-01	-5.942926972084131357e-03
2.250000000000000000e+00	1.259000000000000119e-01	5.881218354268698267e-03	1.258988133756413774e-01	-5.907660147663428701e-03
2.274000000000000021e+00	1.244999999999999996e-01	5.846009225452437202e-03	1.244962651353675870e-01	-5.872265596742840682e-03
2.298000000000000043e+00	1.231000000000000011e-01	5.810121132719610164e-03	1.231093421492031464e-01	-5.836755119627412905e-03
2.322000000000000064e+00	1.218000000000000055e-01	5.778298163232147705e-03	1.217378711875988229e-01	-5.801140105026872384e-03
2.346000000000000085e+00	1.203999999999999931e-01	5.741076391377491518e-03	1.203816780016925964e-01	-5.765431511317320630e-03
2.370000000000000107e+00	1.189999999999999947e-01	5.703175655606270225e-03	1.190405919818770808e-01	-5.729639961517563398e-03
2.395000000000000018e+00	1.176999999999999991e-01	5.668733247947492851e-03	1.176595122090833556e-01	-5.692279993560913839e-03
2.419000000000000039e+00	1.164000000000000035e-01	5.634347420615097926e-03	1.163487536166031566e-01	-5.656350688052871716e-03
2.443999999999999950e+00	1.150000000000000050e-01	5.593802420610988028e-03	1.149989044005592514e-01	-5.618868360795504537e-03
2.467999999999999972e+00	1.136999999999999955e-01	5.558138917132873780e-03	1.137177837984815754e-01	-5.582841169201595288e-03
2.492999999999999883e+00	1.123999999999999999e-01	5.521196005458238812e-03	1.123984577150240055e-01	-5.545276656870483378e-03
2.517999999999999794e+00	1.111000000000000043e-01	5.483637638396645850e-03	1.110944394144831454e-01	-5.507684856976838988e-03
2.541999999999999815e+00	1.098999999999999977e-01	5.450423254760435217e-03	1.098568166394493645e-01	-5.471579744847264448e-03
2.567000000000000171e+00	1.086000000000000021e-01	5.411657648285966848e-03	1.085822839723032673e-01	-5.433961337234631886e-03
2.592000000000000082e+00	1.073000000000000065e-01	5.372276586424543088e-03	1.073225384411438943e-01	-5.396342529328859543e-03
2.616999999999999993e+00	1.060999999999999999e-01	5.337310522071611260e-03	1.060774094704527576e-01	-5.358731810718929747e-03
2.641999999999999904e+00	1.048999999999999932e-01	5.301776345053798266e-03	1.048467256015233745e-01	-5.321137283863013046e-03
2.666999999999999815e+00	1.035999999999999976e-01	5.259998124874697492e-03	1.036303186975714302e-01	-5.283566804518292220e-03
2.692000000000000171e+00	1.024000000000000049e-01	5.223310979369312317e-03	1.024280243786030165e-01	-5.246028006819279318e-03
2.717999999999999972e+00	1.011999999999999983e-01	5.185471442726624115e-03	1.011924341803905197e-01	-5.207029169952324954e-03
2.742999999999999883e+00	1.000000000000000056e-01	5.147655000094703871e-03	1.000184245211969414e-01	-5.169577427913808407e-03
2.769000000000000128e+00	9.883999999999999730e-02	5.110768322336286043e-03	9.881189980079008173e-02	-5.130684011677573778e-03
2.794000000000000039e+00	9.767000000000000681e-02	5.072826479225898445e-03	9.766550737425035156e-02	-5.093347521473048575e-03
2.819999999999999840e+00	9.650999999999999857e-02	5.034865929966787085e-03	9.648736723040689245e-02	-5.054587946724749085e-03
2.845000000000000195e+00	9.536000000000000032e-02	4.996893602762185298e-03	9.536794455980529550e-02	-5.017392993889161802e-03
2.870999999999999996e+00	9.421999999999999820e-02	4.958916425815322951e-03	9.421751866939301334e-02	-4.978793383229303780e-03
2.896999999999999797e+00	9.309000000000000608e-02	4.920941327329429911e-03	9.308097009597446347e-02	-4.940284805775838929e-03
2.923000000000000043e+00	9.198000000000000620e-02	4.883506166815282205e-03	9.195813300155730730e-02	-4.901873393265885302e-03
2.948999999999999844e+00	9.087000000000000632e-02	4.845033681072480856e-03	9.084884074631055517e-02	-4.863564916141942598e-03
2.975000000000000089e+00	8.977000000000000257e-02	4.807115047442914006e-03	8.975292891301990539e-02	-4.825364926652028069e-03
3.000999999999999890e+00	8.867999999999999494e-02	4.768714153133493151e-03	8.867023660612000091e-02	-4.787278825839630034e-03
3.027000000000000135e+00	8.759999999999999731e-02	4.730868150167788846e-03	8.760060591094924465e-02	-4.749311847405733242e-03
3.052999999999999936e+00	8.654000000000000581e-02	4.693108403332303842e-03	8.654387853464674818e-02	-4.711468904456422857e-03
3.080000000000000071e+00	8.548000000000000043e-02	4.655364822304354326e-03	8.545999698365747133e-02	-4.672306773903915980e-03
3.105999999999999872e+00	8.443000000000000504e-02	4.617191115325860497e-03	8.442909030078771249e-02	-4.634731064012874435e-03
3.132000000000000117e+00	8.339000000000000579e-02	4.579093676317924633e-03	8.341062023393450153e-02	-4.597293248891413248e-03
3.158999999999999808e+00	8.236999999999999877e-02	4.541630629785775239e-03	8.236598060746064265e-02	-4.558565932613252783e-03
3.185999999999999943e+00	8.135000000000000564e-02	4.503708243379459311e-03	8.133442341046051571e-02	-4.519996208244685468e-03
3.212000000000000188e+00	8.033999999999999475e-02	4.465882389938149490e-03	8.035328359109430996e-02	-4.483007923948707264e-03
3.238999999999999879e+00	7.933999999999999386e-02	4.428159824459999491e-03	7.934693318423538533e-02	-4.444759854073918742e-03
3.266000000000000014e+00	7.835000000000000298e-02	4.390094948007247123e-03	7.835318728460136106e-02	-4.406681572226754662e-03
3.293000000000000149e+00	7.738000000000000433e-02	4.353167451584798002e-03	7.737188666643418644e-02	-4.368776714754126107e-03
3.319999999999999840e+00	7.641000000000000569e-02	4.315361978607992581e-03	7.640287510223195411e-02	-4.331048804297274284e-03
3.346999999999999975e+00	7.545000000000000318e-02	4.278133451755187014e-03	7.544599954780727147e-02	-4.293501269039476376e-03
3.374000000000000110e+00	7.449999999999999678e-02	4.240611746435687598e-03	7.450110896529307802e-02	-4.256137376788260429e-03
3.400999999999999801e+00	7.355000000000000426e-02	4.203097835344823084e-03	7.356805210411609952e-02	-4.218960102741210402e-03
3.428999999999999826e+00	7.262000000000000399e-02	4.165884261863990468e-03	7.261277773938251690e-02	-4.180606061279420679e-03
3.455999999999999961e+00	7.169999999999999984e-02	4.128838466371384346e-03	7.170336940393058633e-02	-4.143817693311084051e-03
3.483000000000000096e+00	7.079000000000000570e-02	4.091149618148954420e-03	7.080535143931597497e-02	-4.107224360460147439e-03
3.511000000000000121e+00	6.987999999999999767e-02	4.054696299502590258e-03	6.988595128741395546e-02	-4.069484299789292298e-03
3.539000000000000146e+00	6.898999999999999577e-02	4.018987762703481008e-03	6.897848875748507913e-02	-4.031959108093298091e-03
3.565999999999999837e+00	6.809999999999999387e-02	3.982868152512708711e-03	6.811459642256115221e-02	-3.995979896193206649e-03
3.593999999999999861e+00	6.722999999999999809e-02	3.943630273518043336e-03	6.723013484555542818e-02	-3.958883848089908911e-03
3.621999999999999886e+00	6.636000000000000232e-02	3.907922314069204109e-03	6.635715845132211799e-02	-3.922009574492049157e-03
3.649999999999999911e+00	6.550000000000000266e-02	3.872403725508658748e-03	6.549551707043678450e-02	-3.885359019948759346e-03
3.677999999999999936e+00	6.464999999999999913e-02	3.837081436039636688e-03	6.464506340121013717e-02	-3.848934069090501585e-03
3.705999999999999961e+00	6.381000000000000560e-02	3.801962373865370830e-03	6.380565299628875031e-02	-3.812736553105484753e-03
3.733999999999999986e+00	6.297999999999999432e-02	3.763417315193731596e-03	6.297714299419759909e-02	-3.776768155150037574e-03
3.762000000000000011e+00	6.214999999999999691e-02	3.728172968011052042e-03	6.215939088113940636e-02	-3.741030317934514009e-03
3.790000000000000036e+00	6.133999999999999869e-02	3.693749612911158969e-03	6.135225658126305243e-02	-3.705524419568313223e-03
3.818999999999999950e+00	6.053000000000000047e-02	3.655457433657425918e-03	6.052734288439013538e-02	-3.668996392577981731e-03
3.846999999999999975e+00	5.974000000000000143e-02	3.621545033545765877e-03	5.974140113548803005e-02	-3.633966711374776552e-03
3.875000000000000000e+00	5.895000000000000240e-02	3.587267748063977402e-03	5.896566485399425128e-02	-3.599172641270975432e-03
3.903999999999999915e+00	5.816000000000000336e-02	3.552625577212061795e-03	5.817284041327775573e-02	-3.563385301475462726e-03
3.932999999999999829e+00	5.738999999999999657e-02	3.515531399766897228e-03	5.739067551144599877e-02	-3.527852701361329415e-03
3.960999999999999854e+00	5.662999999999999978e-02	3.482054321758206502e-03	5.664546270662956795e-02	-3.493787979212046885e-03
3.990000000000000213e+00	5.587000000000000299e-02	3.448226214785847510e-03	5.588383506760724595e-02	-3.458758688297520686e-03
4.019000000000000128e+00	5.512000000000000233e-02	3.411484221004889520e-03	5.513244753925595348e-02	-3.423986440233897470e-03
4.048000000000000043e+00	5.437999999999999778e-02	3.378242701906026841e-03	5.439116231646048960e-02	-3.389471807082935877e-03
4.076999999999999957e+00	5.365000000000000324e-02	3.345282929738529858e-03	5.365984415267620322e-02	-3.355215338464436967e-03
4.105999999999999872e+00	5.292999999999999788e-02	3.309555917730806329e-03	5.293835953131781347e-02	-3.321217483706118134e-03
4.134999999999999787e+00	5.220999999999999946e-02	3.276593836162232723e-03	5.222657552408518228e-02	-3.287478481575088329e-03
4.163999999999999702e+00	5.151000000000000023e-02	3.244558979125977162e-03	5.152436135318652632e-02	-3.253998527732821552e-03
4.193999999999999950e+00	5.081000000000000100e-02	3.209267289221222515e-03	5.080786676400948082e-02	-3.219636887815221192e-03
4.222999999999999865e+00	5.011000000000000176e-02	3.176626214402317617e-03	5.012472816549531224e-02	-3.186684489100075502e-03
4.253000000000000114e+00	4.943000000000000171e-02	3.144934303425961277e-03	4.942769743813864303e-02	-3.152868708433914906e-03
4.282000000000000028e+00	4.875000000000000167e-02	3.110113731340865759e-03	4.876311572825241247e-02	-3.120443794397954190e-03
4.312000000000000277e+00	4.807999999999999774e-02	3.078473204538465999e-03	4.808501874884550664e-02	-3.087173395536040033e-03
4.341000000000000192e+00	4.741999999999999688e-02	3.044428013864891938e-03	4.743848991960607220e-02	-3.055275386273228772e-03
4.371000000000000441e+00	4.676999999999999907e-02	3.013498205243865611e-03	4.677881369634108444e-02	-3.022549627536295306e-03
4.400999999999999801e+00	4.612000000000000127e-02	2.982268174482861044e-03	4.612831068779675581e-02	-2.990100217066514812e-03
4.431000000000000050e+00	4.547999999999999959e-02	2.948761074260171193e-03	4.548685314043481032e-02	-2.957926690238346125e-03
4.461000000000000298e+00	4.485000000000000098e-02	2.918271783894536581e-03	4.485431557478843784e-02	-2.926028582314199687e-03
4.490999999999999659e+00	4.422000000000000236e-02	2.884938466102873831e-03	4.423057445021588707e-02	-2.894405390695481677e-03
4.520999999999999908e+00	4.361000000000000293e-02	2.855213010143376699e-03	4.361550705530148342e-02	-2.863056432562514127e-03
4.551000000000000156e+00	4.299000000000000044e-02	2.824548782646176676e-03	4.300899242478866541e-02	-2.831980975474924361e-03
4.581000000000000405e+00	4.238999999999999713e-02	2.792469469639193534e-03	4.241091169802156668e-02	-2.801178292475681349e-03
4.612000000000000099e+00	4.179000000000000076e-02	2.762595057310246027e-03	4.180163114015851555e-02	-2.769634646059153209e-03
4.642000000000000348e+00	4.120999999999999663e-02	2.731391007311353893e-03	4.122034034919821316e-02	-2.739384246876406127e-03
4.673000000000000043e+00	4.062000000000000333e-02	2.701666706052395939e-03	4.062816373653363455e-02	-2.708409374936450106e-03
4.703000000000000291e+00	4.005000000000000226e-02	2.670692441460641598e-03	4.006319062413851717e-02	-2.678707430544728998e-03
4.733999999999999986e+00	3.948000000000000120e-02	2.641800101939584949e-03	3.948763742602361820e-02	-2.648297272639336432e-03
4.764999999999999680e+00	3.892000000000000320e-02	2.611068901811159412e-03	3.892035300490681582e-02	-2.618172522730488009e-03
4.794999999999999929e+00	3.835999999999999827e-02	2.582358427624897607e-03	3.837912884376478567e-02	-2.589290121433965915e-03
4.825999999999999623e+00	3.781000000000000333e-02	2.551881838965185285e-03	3.782776911778924778e-02	-2.559723347646123554e-03
4.857000000000000206e+00	3.726999999999999758e-02	2.524043163685399556e-03	3.728433010715606621e-02	-2.530438278935205967e-03
4.887999999999999901e+00	3.672999999999999876e-02	2.493834465550590594e-03	3.674869836325625472e-02	-2.501433678148180795e-03
4.918999999999999595e+00	3.620000000000000301e-02	2.466209409870405867e-03	3.622076172243883507e-02	-2.472708202981353624e-03
4.950999999999999623e+00	3.568000000000000338e-02	2.436963154634336475e-03	3.568374880800245785e-02	-2.443347355545800060e-03
4.982000000000000206e+00	3.515999999999999681e-02	2.409566729660749928e-03	3.517111098534753122e-02	-2.415184730632311937e-03
5.012999999999999901e+00	3.465000000000000024e-02	2.380617232463043409e-03	3.466583775006423090e-02	-2.387296929955111738e-03
5.044999999999999929e+00	3.414999999999999980e-02	2.354151496123391141e-03	3.415187822865273226e-02	-2.358796275757816564e-03
5.075999999999999623e+00	3.364999999999999936e-02	2.325512036020239807e-03	3.366124758541606116e-02	-2.331462463215523088e-03
5.107999999999999652e+00	3.316000000000000197e-02	2.299306684651991877e-03	3.316218199314890924e-02	-2.303530345169181679e-03
5.139000000000000234e+00	3.266999999999999765e-02	2.270988808648778841e-03	3.268576912833285469e-02	-2.276744094861019897e-03
5.171000000000000263e+00	3.219000000000000333e-02	2.243198053441336492e-03	3.220116601898379005e-02	-2.249373930970759074e-03
5.203000000000000291e+00	3.171999999999999820e-02	2.217770970235955798e-03	3.172374776694750209e-02	-2.222286621868206635e-03
5.233999999999999986e+00	3.125000000000000000e-02	2.190322583738142648e-03	3.126799968514855366e-02	-2.196313784085878774e-03
5.266000000000000014e+00	3.079000000000000140e-02	2.165191681220856972e-03	3.080441637728072515e-02	-2.169777974734631455e-03
5.298000000000000043e+00	3.032999999999999932e-02	2.138097210438056998e-03	3.034770614936739552e-02	-2.143519610971702030e-03
5.330000000000000071e+00	2.988000000000000031e-02	2.113275190314787329e-03	2.989776725212529157e-02	-2.117536885462183334e-03
5.363000000000000433e+00	2.944000000000000089e-02	2.087255168382949611e-03	2.944075344680111353e-02	-2.091028863995082060e-03
5.394999999999999574e+00	2.900000000000000147e-02	2.061082725980045282e-03	2.900426096953610811e-02	-2.065600119532500119e-03
5.426999999999999602e+00	2.855999999999999858e-02	2.036406775474880210e-03	2.857423986794907153e-02	-2.040441216484585943e-03
5.458999999999999631e+00	2.813999999999999835e-02	2.011333607984513560e-03	2.815059431330030337e-02	-2.015550282071785267e-03
5.491999999999999993e+00	2.770999999999999852e-02	1.985398456542246046e-03	2.772028734849967674e-02	-1.990160121960489817e-03
5.524000000000000021e+00	2.728999999999999829e-02	1.961608161350018517e-03	2.730930254057129664e-02	-1.965807485661947261e-03
5.557000000000000384e+00	2.688000000000000111e-02	1.936793069429979365e-03	2.689185526350455074e-02	-1.940968225046848942e-03
5.589999999999999858e+00	2.648000000000000007e-02	1.912558214530475382e-03	2.648078896104998775e-02	-1.916405471149944511e-03
5.621999999999999886e+00	2.606999999999999942e-02	1.888965950480579921e-03	2.608818092489443782e-02	-1.892849098817478339e-03
5.655000000000000249e+00	2.568000000000000144e-02	1.865155448028930647e-03	2.568939945453452625e-02	-1.868824673913635883e-03
5.687999999999999723e+00	2.528999999999999998e-02	1.841209845614290514e-03	2.529671362834741768e-02	-1.845070257195952339e-03
5.721000000000000085e+00	2.489999999999999852e-02	1.818566745406942744e-03	2.491003026663057840e-02	-1.821583657453200054e-03
5.753999999999999559e+00	2.452000000000000013e-02	1.795060506547156232e-03	2.452925764657031688e-02	-1.798362713364965153e-03
5.786999999999999922e+00	2.414000000000000173e-02	1.771422631825994663e-03	2.415430543636782126e-02	-1.775405230973454854e-03
5.820000000000000284e+00	2.376999999999999946e-02	1.749761027076269246e-03	2.378508464959472324e-02	-1.752708954920384476e-03
5.852999999999999758e+00	2.341000000000000025e-02	1.727315380660983954e-03	2.342150766640644505e-02	-1.730271654436363630e-03
5.886999999999999567e+00	2.304000000000000145e-02	1.704005440892722044e-03	2.305272499114552343e-02	-1.707422978544247041e-03
5.919999999999999929e+00	2.268999999999999836e-02	1.683359972616770266e-03	2.270034262690883570e-02	-1.685504732435180210e-03
5.953999999999999737e+00	2.233999999999999875e-02	1.661263045764075751e-03	2.234291486532406085e-02	-1.663186147794021037e-03
5.987000000000000099e+00	2.198999999999999913e-02	1.639044875354851195e-03	2.200138247785425258e-02	-1.641777773259127816e-03
6.020999999999999908e+00	2.164999999999999911e-02	1.617452552637428350e-03	2.165496005296410273e-02	-1.619979762279187812e-03
6.054000000000000270e+00	2.130999999999999908e-02	1.596972783888733977e-03	2.132394353669198050e-02	-1.599072105916756695e-03
6.088000000000000078e+00	2.097999999999999865e-02	1.575876405052545033e-03	2.098818749029929612e-02	-1.577785333147437756e-03
6.121999999999999886e+00	2.065000000000000169e-02	1.554665710863056566e-03	2.065771801833098109e-02	-1.556754374313145187e-03
6.155999999999999694e+00	2.032000000000000126e-02	1.533340701320268793e-03	2.033245190904249544e-02	-1.535976793875270738e-03
6.190000000000000391e+00	2.000000000000000042e-02	1.512657705276819736e-03	2.001230720627369952e-02	-1.515450190726087267e-03
6.224000000000000199e+00	1.968999999999999917e-02	1.493758721565166103e-03	1.969720319406067718e-02	-1.495172193586126420e-03
6.258000000000000007e+00	1.936999999999999833e-02	1.472837279860541703e-03	1.938706052431058563e-02	-1.475140398081460592e-03
6.291999999999999815e+00	1.907000000000000015e-02	1.453329191614893606e-03	1.908180116289659445e-02	-1.455352378453318631e-03
6.326999999999999957e+00	1.875999999999999890e-02	1.432953345914653306e-03	1.877258336659981194e-02	-1.435234469928162865e-03
6.360999999999999766e+00	1.847000000000000031e-02	1.414001245978234542e-03	1.847699912935188427e-02	-1.415933849261471556e-03
6.395999999999999908e+00	1.816999999999999865e-02	1.395230434026341684e-03	1.817758175389862230e-02	-1.396312690188893915e-03
6.429999999999999716e+00	1.788000000000000006e-02	1.376058940987630796e-03	1.789136583271197858e-02	-1.377489758182136835e-03
6.464999999999999858e+00	1.759000000000000147e-02	1.356786989002081202e-03	1.760143843718300211e-02	-1.358355295173772686e-03
6.498999999999999666e+00	1.730999999999999900e-02	1.338187650080137087e-03	1.732429413770248186e-02	-1.340000301874808616e-03
6.533999999999999808e+00	1.703000000000000000e-02	1.319491316312969851e-03	1.704355585851845267e-02	-1.321342615037751937e-03
6.568999999999999950e+00	1.676000000000000059e-02	1.301474523812638394e-03	1.676736669878664196e-02	-1.302923026975071367e-03
6.604000000000000092e+00	1.649000000000000118e-02	1.283364200568698314e-03	1.649565308923597179e-02	-1.284738989596396260e-03
6.639000000000000234e+00	1.621999999999999831e-02	1.266096808717774580e-03	1.622834256029580605e-02	-1.266787984709193864e-03
6.674000000000000377e+00	1.595999999999999849e-02	1.248566145144100947e-03	1.596536369351415213e-02	-1.249067528972776795e-03
6.708999999999999631e+00	1.569999999999999868e-02	1.230945414928433408e-03	1.570664613497756851e-02	-1.231575168128426706e-03
6.743999999999999773e+00	1.544000000000000060e-02	1.213234618070772614e-03	1.545212089674667839e-02	-1.214308427256874075e-03
6.778999999999999915e+00	1.519000000000000038e-02	1.196221260338292723e-03	1.520172019097274646e-02	-1.197264832613911378e-03
6.815000000000000391e+00	1.494000000000000015e-02	1.179121300065434294e-03	1.494839779286165696e-02	-1.179964508806118908e-03
6.849999999999999645e+00	1.469999999999999953e-02	1.162725707120987285e-03	1.470615973148238151e-02	-1.163366120446696983e-03
6.886000000000000121e+00	1.446000000000000063e-02	1.146246975737777105e-03	1.446109494692080985e-02	-1.146518648507958071e-03
6.921000000000000263e+00	1.422000000000000000e-02	1.129685105915803536e-03	1.422675319912930850e-02	-1.130355596692863727e-03
6.956999999999999851e+00	1.397999999999999937e-02	1.113040097655066578e-03	1.398967715300145076e-02	-1.113950823120604065e-03
6.991999999999999993e+00	1.375000000000000007e-02	1.097109849027586275e-03	1.376297467005211696e-02	-1.098213291946321512e-03
7.027999999999999581e+00	1.352000000000000077e-02	1.081099926062958384e-03	1.353362680487248462e-02	-1.082241244406242486e-03
7.064000000000000057e+00	1.329999999999999932e-02	1.065811690934816798e-03	1.330810053584005268e-02	-1.066484853091506646e-03
7.099999999999999645e+00	1.307999999999999961e-02	1.050447245571142340e-03	1.308633239084301160e-02	-1.050941586646524008e-03
7.136000000000000121e+00	1.285999999999999990e-02	1.035006589971935011e-03	1.286825982087843809e-02	-1.035608944859258470e-03
7.171999999999999709e+00	1.264000000000000019e-02	1.019489724137194811e-03	1.265382115049427415e-02	-1.020484461231505133e-03
7.208000000000000185e+00	1.243000000000000008e-02	1.004704938443786799e-03	1.244295560753452129e-02	-1.005565698835386192e-03
7.243999999999999773e+00	1.221999999999999996e-02	9.898474066164610671e-04	1.223560373559426026e-02	-9.908502166177943823e-04
7.280999999999999694e+00	1.201999999999999943e-02	9.757288831336978236e-04	1.202609215118667120e-02	-9.759352439657735133e-04
7.317000000000000171e+00	1.182000000000000065e-02	9.615410776186320094e-04	1.182568692355473287e-02	-9.616245419933801969e-04
7.354000000000000092e+00	1.162000000000000012e-02	9.472839900712634077e-04	1.162319420199776389e-02	-9.471205608888588756e-04
7.389999999999999680e+00	1.141999999999999960e-02	9.329576204915919100e-04	1.142950242438689479e-02	-9.332049017134243923e-04
7.426999999999999602e+00	1.123000000000000040e-02	9.193806515613288941e-04	1.123379309489368205e-02	-9.191019816612278591e-04
7.463000000000000078e+00	1.103999999999999947e-02	9.057378647003779155e-04	1.104659022216250563e-02	-9.055717430596688967e-04
7.500000000000000000e+00	1.085000000000000027e-02	8.920292599087395165e-04	1.085743750415234243e-02	-8.918600723831639860e-04
7.536999999999999922e+00	1.065999999999999934e-02	8.782548371864132633e-04	1.067152341348964750e-02	-8.783430381304425591e-04
7.573999999999999844e+00	1.047999999999999973e-02	8.652402074183407257e-04	1.048879241381100308e-02	-8.650181991347243938e-04
7.610999999999999766e+00	1.030000000000000013e-02	8.521632238211959177e-04	1.030919025187409903e-02	-8.518831201098380932e-04
7.647999999999999687e+00	1.013000000000000012e-02	8.398529613815346921e-04	1.013266345443427328e-02	-8.389353955198025278e-04
7.684999999999999609e+00	9.952000000000000776e-03	8.262445845966275753e-04	9.959159268349835822e-03	-8.261726513606749414e-04
7.722000000000000419e+00	9.780000000000000498e-03	8.136585796684013680e-04	9.788625685683897265e-03	-8.135925431180366816e-04
7.759000000000000341e+00	9.612000000000000752e-03	8.013464697078788012e-04	9.621011903402261478e-03	-8.011927365513692081e-04
7.796999999999999709e+00	9.445999999999999536e-03	7.891432480081250669e-04	9.451854996981919749e-03	-7.886430422571069979e-04
7.833999999999999631e+00	9.282000000000000320e-03	7.770499537996254690e-04	9.290007763464402241e-03	-7.766016301363574004e-04
7.871999999999999886e+00	9.121000000000000635e-03	7.651515153069773662e-04	9.126670383046171092e-03	-7.644152195864074937e-04
7.908999999999999808e+00	8.961999999999999481e-03	7.528480078654655209e-04	8.970390811980586895e-03	-7.527229170252353095e-04
7.947000000000000064e+00	8.805999999999999592e-03	7.412685553965445151e-04	8.812672307781039063e-03	-7.408903506687705134e-04
7.985000000000000320e+00	8.651999999999999968e-03	7.298037646910847647e-04	8.657726789198303199e-03	-7.292335096720921036e-04
8.022000000000000242e+00	8.500999999999999876e-03	7.185391990589797212e-04	8.509476819425170271e-03	-7.180500365698169697e-04
8.060000000000000497e+00	8.352000000000000049e-03	7.073917200614663215e-04	8.359861808843920342e-03	-7.067331475263915726e-04
8.098000000000000753e+00	8.205000000000000487e-03	6.958886510331592154e-04	8.212876929497571823e-03	-6.955850709198071113e-04
8.135999999999999233e+00	8.061000000000000457e-03	6.850718205348107657e-04	8.068476200800320589e-03	-6.846035227985900005e-04
8.173999999999999488e+00	7.919000000000000691e-03	6.743754253026154524e-04	7.926614329977123979e-03	-6.737862464168649975e-04
8.211999999999999744e+00	7.779000000000000324e-03	6.638005045670574951e-04	7.787246613223710798e-03	-6.631310137609788651e-04
8.250999999999999446e+00	7.641000000000000222e-03	6.533480975586215475e-04	7.646758533883169472e-03	-6.523615690257845642e-04
8.288999999999999702e+00	7.505999999999999651e-03	6.426715631756861396e-04	7.512310575735888125e-03	-6.420279644002303398e-04
8.326999999999999957e+00	7.373000000000000213e-03	6.325610052616376057e-04	7.380226409696425370e-03	-6.318498082116499230e-04
8.365999999999999659e+00	7.241000000000000041e-03	6.224903422511898028e-04	7.247080761070254055e-03	-6.215632077686163290e-04
8.403999999999999915e+00	7.112000000000000266e-03	6.122217635684639152e-04	7.119659768630773149e-03	-6.116935293382731514e-04
8.442999999999999616e+00	6.984999999999999890e-03	6.024990695652568135e-04	6.991214369199758374e-03	-6.017191160419581774e-04
8.481999999999999318e+00	6.859999999999999779e-03	5.929052401421326494e-04	6.865085918361440651e-03	-5.918995026069307983e-04
8.519999999999999574e+00	6.736999999999999933e-03	5.834413145295764018e-04	6.744380494410768742e-03	-5.824784720547388200e-04
8.558999999999999275e+00	6.616000000000000353e-03	5.737263570199763966e-04	6.622705026859940051e-03	-5.729580534050319552e-04
8.598000000000000753e+00	6.497000000000000171e-03	5.645322271882123296e-04	6.503224470894570022e-03	-5.635859695185748168e-04
8.637000000000000455e+00	6.380000000000000254e-03	5.554710033884157228e-04	6.385898995564298630e-03	-5.543601000621360382e-04
8.676000000000000156e+00	6.263999999999999603e-03	5.460948350167762165e-04	6.270689945564545363e-03	-5.452783483759690835e-04
8.714999999999999858e+00	6.151000000000000217e-03	5.373088918253292020e-04	6.157559328380502427e-03	-5.363386431068708441e-04
8.753999999999999559e+00	6.039000000000000097e-03	5.282226687588767932e-04	6.046469629127553501e-03	-5.275389385095264174e-04
8.794000000000000483e+00	5.930000000000000375e-03	5.197157012175021617e-04	5.934612756268189265e-03	-5.186569150958562305e-04
8.833000000000000185e+00	5.821999999999999918e-03	5.112587899444663965e-04	5.827544497356297246e-03	-5.101346360416949850e-04
8.872999999999999332e+00	5.714999999999999594e-03	5.025224988761696878e-04	5.719736962494901059e-03	-5.015329801668506329e-04
8.912000000000000810e+00	5.610999999999999668e-03	4.943495862005483276e-04	5.616545078889447623e-03	-4.932800429975358909e-04
8.951999999999999957e+00	5.507999999999999875e-03	4.859109191960188758e-04	5.512640745689198832e-03	-4.849505667271450816e-04
8.990999999999999659e+00	5.407000000000000348e-03	4.779373078333218230e-04	5.413184624127366680e-03	-4.769590864067733364e-04
9.031000000000000583e+00	5.308000000000000218e-03	4.701058401068991532e-04	5.313041564772534413e-03	-4.688938043050432060e-04
9.070999999999999730e+00	5.210000000000000221e-03	4.620280170206131787e-04	5.214750967771727107e-03	-4.609593138212706625e-04
9.111000000000000654e+00	5.113999999999999622e-03	4.544004116742413404e-04	5.118278653459179539e-03	-4.531536467758860254e-04
9.150999999999999801e+00	5.019000000000000024e-03	4.465388062637669180e-04	5.023590865017735912e-03	-4.454748589888966252e-04
9.191000000000000725e+00	4.925999999999999823e-03	4.391178345787381397e-04	4.930654322192400824e-03	-4.379210305081828640e-04
9.230999999999999872e+00	4.834999999999999888e-03	4.315641300668225503e-04	4.839436738630333024e-03	-4.304902705265689264e-04
9.271000000000000796e+00	4.745000000000000086e-03	4.243527365295096014e-04	4.749906550518771982e-03	-4.231807143393916722e-04
9.310999999999999943e+00	4.656999999999999681e-03	4.170205035808550640e-04	4.662032581747547685e-03	-4.159905196669869392e-04
9.351000000000000867e+00	4.570000000000000277e-03	4.100214594725501188e-04	4.575784034168997767e-03	-4.089178662663861671e-04
9.391999999999999460e+00	4.485000000000000271e-03	4.029131229582874011e-04	4.489034450708507228e-03	-4.017885022492563812e-04
9.432000000000000384e+00	4.401000000000000398e-03	3.961291995602824714e-04	4.405985593805966487e-03	-3.949483981588726260e-04
9.473000000000000753e+00	4.317999999999999790e-03	3.891570599745214983e-04	4.322454671389791732e-03	-3.880537103071843470e-04
9.512999999999999901e+00	4.237000000000000315e-03	3.825908553630279468e-04	4.242487350955574145e-03	-3.814390072063015462e-04
9.554000000000000270e+00	4.157000000000000105e-03	3.758470578087315514e-04	4.162055644995213931e-03	-3.747717587358309795e-04
9.595000000000000639e+00	4.079000000000000160e-03	3.695013432650415524e-04	4.083148299332905670e-03	-3.682169342003776863e-04
9.635999999999999233e+00	4.002000000000000349e-03	3.629883126133402315e-04	4.005736664969897914e-03	-3.617727604372982593e-04
9.676999999999999602e+00	3.925999999999999802e-03	3.567749844863753119e-04	3.929792537271241913e-03	-3.554374871684168324e-04
9.717999999999999972e+00	3.851999999999999955e-03	3.504950301383459046e-04	3.855288049541953990e-03	-3.492093848463008335e-04
9.759000000000000341e+00	3.778000000000000108e-03	3.441979862223485493e-04	3.782195675512677394e-03	-3.430867445027480675e-04
9.800000000000000711e+00	3.706000000000000093e-03	3.382802614332086253e-04	3.710488579102472206e-03	-3.370678851698347589e-04
9.840999999999999304e+00	3.635999999999999909e-03	3.323105751198417732e-04	3.640140752155052260e-03	-3.311511566839256686e-04
9.881999999999999673e+00	3.566000000000000159e-03	3.265306061049306281e-04	3.571126531523753818e-03	-3.253349289669180784e-04
9.923999999999999488e+00	3.497999999999999807e-03	3.207079131700993693e-04	3.501785321738422677e-03	-3.194793655403744539e-04
9.964999999999999858e+00	3.431000000000000022e-03	3.149613150007473782e-04	3.435393538917495392e-03	-3.138616786681314814e-04
1.000999999999999979e+01	3.364999999999999936e-03	3.094854363726184010e-04	3.363972068642239258e-03	-3.078060249308552185e-04
1.005000000000000071e+01	3.301000000000000115e-03	3.039804015558953331e-04	3.301733615196442671e-03	-3.025183620974916318e-04
1.008999999999999986e+01	3.236999999999999860e-03	2.984605865722809396e-04	3.240646528576174822e-03	-2.973187776754442524e-04
1.013000000000000078e+01	3.174000000000000172e-03	2.932015607052596072e-04	3.180689401666851254e-03	-2.922058808586060793e-04
1.016999999999999993e+01	3.112999999999999882e-03	2.879260803555663112e-04	3.121841113399948051e-03	-2.871782975931663306e-04
1.022000000000000064e+01	3.053000000000000158e-03	2.827291196424827797e-04	3.049808988770332310e-03	-2.810117428144137761e-04
1.025999999999999979e+01	2.994000000000000133e-03	2.777838836467659816e-04	2.993381610047239974e-03	-2.761712277148850570e-04
1.030000000000000071e+01	2.935000000000000109e-03	2.726487571475126647e-04	2.937998090617630845e-03	-2.714117231500548597e-04
1.033999999999999986e+01	2.877999999999999916e-03	2.676860274386393579e-04	2.883638985687854255e-03	-2.667319381299365047e-04
1.038000000000000078e+01	2.821999999999999856e-03	2.629661889880141514e-04	2.830285157258772936e-03	-2.621305986946662839e-04
1.042999999999999972e+01	2.766999999999999928e-03	2.581605562873874192e-04	2.764978471505635284e-03	-2.564873439000450099e-04
1.047000000000000064e+01	2.713000000000000134e-03	2.534356371543934161e-04	2.713819578681675188e-03	-2.520579828741950396e-04
1.050999999999999979e+01	2.660000000000000038e-03	2.487917779991935486e-04	2.663607073227680557e-03	-2.477030814850000049e-04
1.055000000000000071e+01	2.606999999999999942e-03	2.442861942334646243e-04	2.614323297968084228e-03	-2.434214426878045852e-04
1.059999999999999964e+01	2.556000000000000112e-03	2.398024343079110921e-04	2.553998276695817766e-03	-2.381706260043997710e-04
1.064000000000000057e+01	2.505999999999999981e-03	2.354008313256632321e-04	2.506741725894621152e-03	-2.340495580062447348e-04
1.067999999999999972e+01	2.455999999999999850e-03	2.309876813380315019e-04	2.460359393450311464e-03	-2.299980048654905543e-04
1.072000000000000064e+01	2.407999999999999984e-03	2.268903419476466215e-04	2.414835078720742323e-03	-2.260148460688632117e-04
1.076999999999999957e+01	2.360000000000000119e-03	2.226401202059802569e-04	2.359111878633420034e-03	-2.211303894981598455e-04
1.081000000000000050e+01	2.312999999999999952e-03	2.184732678431848671e-04	2.315460059856425459e-03	-2.172970935184645957e-04
1.084999999999999964e+01	2.266999999999999918e-03	2.143901312694220212e-04	2.272615695397721576e-03	-2.135286657300163808e-04
1.090000000000000036e+01	2.222000000000000017e-03	2.105193441246670707e-04	2.220173108724688739e-03	-2.089077573785000147e-04
1.093999999999999950e+01	2.177000000000000116e-03	2.065072793690414705e-04	2.179091444402076090e-03	-2.052814702569925550e-04
1.098000000000000043e+01	2.134000000000000046e-03	2.026747705471338486e-04	2.138769536171938011e-03	-2.017166874862057994e-04
1.102999999999999936e+01	2.090999999999999977e-03	1.988323313005960842e-04	2.089414181374310044e-03	-1.973456777399045100e-04
1.107000000000000028e+01	2.049000000000000040e-03	1.950751666888176543e-04	2.050750943927541654e-03	-1.939156545650080334e-04
1.110999999999999943e+01	2.007999999999999802e-03	1.915195550560133523e-04	2.012802963073109276e-03	-1.905439494130422380e-04
1.116000000000000014e+01	1.968000000000000131e-03	1.879316695431613787e-04	1.966353574474164964e-03	-1.864098734931263104e-04
1.119999999999999929e+01	1.928000000000000026e-03	1.843345464260023197e-04	1.929966553571437577e-03	-1.831659080280768545e-04
1.124000000000000021e+01	1.889000000000000054e-03	1.808239103791678978e-04	1.894252490416137953e-03	-1.799772099831599306e-04
1.128999999999999915e+01	1.850999999999999998e-03	1.774001078128195467e-04	1.850537528412234730e-03	-1.760676877266428527e-04
1.133000000000000007e+01	1.812999999999999941e-03	1.739675295223795540e-04	1.816292831239139753e-03	-1.730000663266489567e-04
1.136999999999999922e+01	1.776999999999999934e-03	1.707183176774341505e-04	1.782681565150859640e-03	-1.699848219043387275e-04
1.141999999999999993e+01	1.740999999999999926e-03	1.675613086704783820e-04	1.741540197761472534e-03	-1.662880996180925879e-04
1.146000000000000085e+01	1.704999999999999918e-03	1.642933906768112486e-04	1.709311385395263262e-03	-1.633875604765278999e-04
1.150999999999999979e+01	1.670000000000000043e-03	1.611136340692493902e-04	1.669862483943615472e-03	-1.598315783725346882e-04
1.155000000000000071e+01	1.636000000000000084e-03	1.580223852579543218e-04	1.638959658928261075e-03	-1.570415497062343515e-04
1.158999999999999986e+01	1.603000000000000041e-03	1.550199906530875041e-04	1.608628426712734342e-03	-1.542993174743398344e-04
1.164000000000000057e+01	1.569999999999999998e-03	1.520099750246673830e-04	1.571501913784158905e-03	-1.509375273769229158e-04
1.167999999999999972e+01	1.538000000000000088e-03	1.490892754828909022e-04	1.542418228635463687e-03	-1.482999538928246846e-04
1.173000000000000043e+01	1.505999999999999960e-03	1.461611858576688128e-04	1.506819057263494030e-03	-1.450665648858334863e-04
1.176999999999999957e+01	1.474999999999999966e-03	1.434080333640111319e-04	1.478931966667598350e-03	-1.425298009079133577e-04
1.182000000000000028e+01	1.445000000000000104e-03	1.406581140318609877e-04	1.444797299671937273e-03	-1.394200615916870085e-04
1.185999999999999943e+01	1.415000000000000025e-03	1.379012664964805160e-04	1.418057216215690228e-03	-1.369803542504604069e-04
1.191000000000000014e+01	1.384999999999999946e-03	1.351374907578697709e-04	1.385326571001553424e-03	-1.339896674553336725e-04
1.194999999999999929e+01	1.356999999999999916e-03	1.325621621471224931e-04	1.359686587645927069e-03	-1.316434284636929647e-04
1.200000000000000000e+01	1.327999999999999970e-03	1.298825640777596273e-04	1.328302580295486531e-03	-1.287673891871838456e-04
1.203999999999999915e+01	1.301000000000000073e-03	1.273921059565832588e-04	1.303717354699088704e-03	-1.265111359792580410e-04
1.208999999999999986e+01	1.273999999999999959e-03	1.248954124524996471e-04	1.273624157989884740e-03	-1.237454507705402541e-04
1.213000000000000078e+01	1.247000000000000062e-03	1.223924835655087920e-04	1.250050186772750857e-03	-1.215758224170792223e-04
1.217999999999999972e+01	1.221000000000000080e-03	1.199815843114267330e-04	1.221195065388367036e-03	-1.189163929476284268e-04
1.222000000000000064e+01	1.195000000000000099e-03	1.175646806145451390e-04	1.198591000737715163e-03	-1.168301669251714845e-04
1.226999999999999957e+01	1.170000000000000033e-03	1.152402684307876900e-04	1.170922861069428238e-03	-1.142730099033923102e-04
1.231000000000000050e+01	1.146000000000000100e-03	1.130086941703159552e-04	1.149248472976173484e-03	-1.122670452358706059e-04
1.235999999999999943e+01	1.121999999999999950e-03	1.107715773472599800e-04	1.122718423042408159e-03	-1.098083250103267465e-04
1.240000000000000036e+01	1.098000000000000018e-03	1.085289179616198051e-04	1.101935767494755100e-03	-1.078796285533625040e-04
1.244999999999999929e+01	1.075000000000000001e-03	1.063796738495344999e-04	1.076497237407030277e-03	-1.055156634060557116e-04
1.250000000000000000e+01	1.051999999999999984e-03	1.042858553632913950e-04	1.051645373919691574e-03	-1.032027790766430883e-04
1.253999999999999915e+01	1.030000000000000100e-03	1.022239066119075908e-04	1.032177186837904097e-03	-1.013885255111095891e-04
1.258999999999999986e+01	1.007999999999999998e-03	1.001568771781548680e-04	1.008347606910062286e-03	-9.916489652208453109e-05
1.263000000000000078e+01	9.864999999999999637e-04	9.813450578772399239e-05	9.896804026885688485e-04	-9.742069748310572155e-05
1.267999999999999972e+01	9.654999999999999954e-04	9.615696564569568090e-05	9.668312283404194079e-04	-9.528296781032413721e-05
1.273000000000000043e+01	9.449000000000000368e-04	9.421445911800181174e-05	9.445089846955108306e-04	-9.319153750362027609e-05
1.276999999999999957e+01	9.248000000000000361e-04	9.231710715486125493e-05	9.270224398563653087e-04	-9.155107121540301859e-05
1.282000000000000028e+01	9.049999999999999885e-04	9.044509509503542168e-05	9.056184554847218409e-04	-8.954053489724146284e-05
1.285999999999999943e+01	8.855999999999999506e-04	8.860853234173783253e-05	8.888513721853287444e-04	-8.796355421233793945e-05
1.291000000000000014e+01	8.666000000000000309e-04	8.680755745903310160e-05	8.683279825024081081e-04	-8.603085404611441581e-05
1.296000000000000085e+01	8.478999999999999558e-04	8.503228043680999943e-05	8.482778670943747455e-04	-8.414010070205212933e-05
1.300000000000000000e+01	8.296999999999999471e-04	8.330288544047939657e-05	8.325712413590380563e-04	-8.265710294004649300e-05
1.305000000000000071e+01	8.117999999999999999e-04	8.159944233874887043e-05	8.133459309098573778e-04	-8.083963373568990520e-05
1.309999999999999964e+01	7.942999999999999540e-04	7.993211826985882455e-05	7.945641800816867495e-04	-7.906167285523930640e-05
1.314000000000000057e+01	7.770999999999999696e-04	7.829097703567655013e-05	7.798511971490592557e-04	-7.766717940920153879e-05
1.318999999999999950e+01	7.602000000000000467e-04	7.667612255925047729e-05	7.618419540923756063e-04	-7.595820421546137496e-05
1.324000000000000021e+01	7.437000000000000251e-04	7.509775661983719361e-05	7.442480942651402698e-04	-7.428641399313828681e-05
1.327999999999999936e+01	7.276000000000000132e-04	7.355601778150129967e-05	7.304657127039269286e-04	-7.297522531973865483e-05
1.333000000000000007e+01	7.117000000000000062e-04	7.203080270786960180e-05	7.135957387351343989e-04	-7.136838856684972856e-05
1.338000000000000078e+01	6.962000000000000089e-04	7.054244567542296133e-05	6.971148801204817913e-04	-6.979655235636350900e-05
1.342999999999999972e+01	6.809999999999999647e-04	6.908094120399634205e-05	6.810140480112795991e-04	-6.825895937228243157e-05
1.347000000000000064e+01	6.660999999999999820e-04	6.764639321663818762e-05	6.684011867232584909e-04	-6.705305227473427464e-05
1.351999999999999957e+01	6.514999999999999524e-04	6.620129126635924228e-05	6.529627386064363074e-04	-6.557527855172977252e-05
1.357000000000000028e+01	6.371999999999999843e-04	6.482179362716831799e-05	6.378804832430139213e-04	-6.412974618096297448e-05
1.361999999999999922e+01	6.231999999999999693e-04	6.346954692068315174e-05	6.231461071439074479e-04	-6.271575642860932338e-05
1.366000000000000014e+01	6.095000000000000157e-04	6.214465506995218720e-05	6.116036251139786526e-04	-6.160681563089747672e-05
1.371000000000000085e+01	5.961000000000000153e-04	6.084722199802388158e-05	5.974752924013535449e-04	-6.024790115848241130e-05
1.375999999999999979e+01	5.829000000000000197e-04	5.956713252818201929e-05	5.836729229975491911e-04	-5.891867248991475509e-05
1.381000000000000050e+01	5.699999999999999772e-04	5.831468658922896360e-05	5.701889701899470536e-04	-5.761848806613203419e-05
1.384999999999999964e+01	5.573999999999999962e-04	5.708998810421316494e-05	5.596260469895184214e-04	-5.659882553284582759e-05
1.390000000000000036e+01	5.450000000000000200e-04	5.588288725540226435e-05	5.466965923900685836e-04	-5.534933385900892830e-05
1.394999999999999929e+01	5.328999999999999970e-04	5.470371861261476168e-05	5.340653685667064686e-04	-5.412716471029476578e-05
1.400000000000000000e+01	5.209999999999999788e-04	5.354230926410751088e-05	5.217255807564303693e-04	-5.293173554540671279e-05
1.405000000000000071e+01	5.094000000000000221e-04	5.240901687370981923e-05	5.096705040746594452e-04	-5.176246979718526807e-05
1.409999999999999964e+01	4.981000000000000184e-04	5.130394536447011007e-05	4.978934871645191319e-04	-5.061879709857853031e-05
1.414000000000000057e+01	4.869000000000000172e-04	5.020657570782138796e-05	4.886677422477314061e-04	-4.972191248458587056e-05
1.418999999999999950e+01	4.760000000000000234e-04	4.913758859040602247e-05	4.773751894451542686e-04	-4.862292188251557997e-05
1.424000000000000021e+01	4.652999999999999801e-04	4.808675336545397772e-05	4.663431717809930527e-04	-4.754800732944962127e-05
1.428999999999999915e+01	4.548999999999999984e-04	4.706448543182144403e-05	4.555656211229108690e-04	-4.649664211499805104e-05
1.433999999999999986e+01	4.446000000000000191e-04	4.605017338489835214e-05	4.450365386931859780e-04	-4.546830549681615027e-05
1.439000000000000057e+01	4.345999999999999928e-04	4.506459028737012511e-05	4.347501923827852902e-04	-4.446249888837657574e-05
1.443999999999999950e+01	4.248000000000000257e-04	4.409745930444519354e-05	4.247011251814968263e-04	-4.347874654727922240e-05
1.448000000000000043e+01	4.152000000000000092e-04	4.314884971815587128e-05	4.168290870543329973e-04	-4.270730764715496689e-05
1.452999999999999936e+01	4.057999999999999975e-04	4.221883081053445861e-05	4.071935701373334245e-04	-4.176207134018088487e-05
1.458000000000000007e+01	3.965999999999999907e-04	4.130747186361324907e-05	3.977803730370924030e-04	-4.083758479781246547e-05
1.463000000000000078e+01	3.875999999999999888e-04	4.041484215942455649e-05	3.885843528150240817e-04	-3.993339604957783648e-05
1.467999999999999972e+01	3.787999999999999918e-04	3.954101098000066761e-05	3.796005172424854533e-04	-3.904906280264612496e-05
1.473000000000000043e+01	3.701999999999999996e-04	3.868604760737390306e-05	3.708239277798168910e-04	-3.818414734417730416e-05
1.477999999999999936e+01	3.617000000000000098e-04	3.783955973669884607e-05	3.622496942988529824e-04	-3.733821624305892127e-05
1.483000000000000007e+01	3.534000000000000249e-04	3.701205514287474044e-05	3.538729969026811490e-04	-3.651084235018126675e-05
1.488000000000000078e+01	3.453999999999999931e-04	3.621408778882237710e-05	3.456893341605835794e-04	-3.570162753461306193e-05
1.492999999999999972e+01	3.374000000000000154e-04	3.541427291390859805e-05	3.376944285938098932e-04	-3.491019402952376047e-05
1.498000000000000043e+01	3.296999999999999909e-04	3.464413384283116865e-05	3.298840472941865398e-04	-3.413616800563068813e-05
1.502999999999999936e+01	3.221000000000000230e-04	3.388273585482927814e-05	3.222539981241912010e-04	-3.337917922501074802e-05
1.508000000000000007e+01	3.147000000000000058e-04	3.312247524685768129e-05	3.148001322767831223e-04	-3.263886053971633012e-05
1.513000000000000078e+01	3.073999999999999910e-04	3.238963877667259999e-05	3.075183644995711568e-04	-3.191484475402411007e-05
1.517999999999999972e+01	3.002999999999999810e-04	3.167621282253766876e-05	3.004046597123358046e-04	-3.120676650768794121e-05
1.523000000000000043e+01	2.933999999999999759e-04	3.098226666648520145e-05	2.934550213361033773e-04	-3.051426390532740708e-05
1.527999999999999936e+01	2.865999999999999733e-04	3.029729830711863238e-05	2.866654907612693173e-04	-2.983697848391405521e-05
1.533000000000000007e+01	2.798999999999999730e-04	2.962134238545410152e-05	2.800322044542779892e-04	-2.917456083120242060e-05
1.538000000000000078e+01	2.733999999999999777e-04	2.896502791994741549e-05	2.735516735998018293e-04	-2.852669808392620671e-05
1.542999999999999972e+01	2.670999999999999872e-04	2.832842419263086102e-05	2.672205652490809735e-04	-2.789309241373346375e-05
1.548000000000000043e+01	2.607999999999999967e-04	2.769036554263594617e-05	2.610355778026270980e-04	-2.727344878807810575e-05
1.552999999999999936e+01	2.548000000000000135e-04	2.708273902533001962e-05	2.549934404564734480e-04	-2.666747491922724986e-05
1.558000000000000007e+01	2.487999999999999760e-04	2.647372686737802620e-05	2.490909080493034899e-04	-2.607487973749032586e-05
1.563000000000000078e+01	2.429999999999999977e-04	2.588463329371308555e-05	2.433247413252124017e-04	-2.549536731030366225e-05
1.567999999999999972e+01	2.372999999999999947e-04	2.530486392689555817e-05	2.376917233817796055e-04	-2.492864205639723786e-05
1.573000000000000043e+01	2.316999999999999941e-04	2.473445340794159079e-05	2.321886670215650233e-04	-2.437441111903049248e-05
1.577999999999999936e+01	2.262999999999999983e-04	2.418412313135004016e-05	2.268124182560992525e-04	-2.383238469835615285e-05
1.583000000000000007e+01	2.209000000000000026e-04	2.363254577817704019e-05	2.215600014148075476e-04	-2.330228975017183498e-05
1.588000000000000078e+01	2.157000000000000117e-04	2.310114104340952403e-05	2.164286615917679509e-04	-2.278387399367666803e-05
1.592999999999999972e+01	2.105999999999999962e-04	2.257925681458094539e-05	2.114156818651332119e-04	-2.227688865847194500e-05
1.599000000000000021e+01	2.056000000000000102e-04	2.206692773270745782e-05	2.055525525453883091e-04	-2.168324747469240648e-05
1.603999999999999915e+01	2.008000000000000019e-04	2.157493292731482479e-05	2.007905226341653632e-04	-2.120054446733005420e-05
1.608999999999999986e+01	1.959999999999999937e-04	2.109314567468146425e-05	1.961383639397880265e-04	-2.072849427124841349e-05
1.614000000000000057e+01	1.912999999999999878e-04	2.060943007214901111e-05	1.915936228316702107e-04	-2.026687097818783575e-05
1.619000000000000128e+01	1.867999999999999869e-04	2.014619885716740664e-05	1.871538900089908650e-04	-1.981545257646163738e-05
1.623999999999999844e+01	1.823000000000000130e-04	1.968192841170126388e-05	1.828167777063418773e-04	-1.937401903503612854e-05
1.628999999999999915e+01	1.779999999999999898e-04	1.923823472982903347e-05	1.785799194486501905e-04	-1.894235228099142899e-05
1.635000000000000142e+01	1.736999999999999937e-04	1.879354800549380168e-05	1.736247533487851992e-04	-1.843694186941172554e-05
1.639999999999999858e+01	1.695000000000000001e-04	1.835869932974555722e-05	1.696003726544275552e-04	-1.802601244825414474e-05
1.644999999999999929e+01	1.655000000000000113e-04	1.794456598165584263e-05	1.656690231876250673e-04	-1.762417716130420110e-05
1.650000000000000000e+01	1.614999999999999953e-04	1.752950887313541679e-05	1.618285179540009610e-04	-1.723123134815809370e-05
1.655000000000000071e+01	1.576000000000000090e-04	1.712439373625044227e-05	1.580766892499935552e-04	-1.684697215123043119e-05
1.660000000000000142e+01	1.537999999999999979e-04	1.672925521201706244e-05	1.544114418001547786e-04	-1.647120369036208837e-05
1.666000000000000014e+01	1.500999999999999893e-04	1.634412794145142744e-05	1.501247217800179843e-04	-1.603123675014872759e-05
1.671000000000000085e+01	1.465000000000000102e-04	1.596904656556969758e-05	1.466432264240213629e-04	-1.567352120982208795e-05
1.676000000000000156e+01	1.429000000000000040e-04	1.559313380530033370e-05	1.432422601585808168e-04	-1.532373264989571668e-05
1.680999999999999872e+01	1.395000000000000027e-04	1.523823659482946933e-05	1.399199740800977912e-04	-1.498169887174278256e-05
1.687000000000000099e+01	1.361000000000000014e-04	1.488255418799250955e-05	1.360345388136769632e-04	-1.458125603231572498e-05
1.692000000000000171e+01	1.328000000000000025e-04	1.453703314589328535e-05	1.328790445752043128e-04	-1.425569082319868937e-05
1.696999999999999886e+01	1.295000000000000036e-04	1.419075000143873082e-05	1.297965855963427949e-04	-1.393734835624525333e-05
1.701999999999999957e+01	1.264000000000000095e-04	1.386564406485805500e-05	1.267854475521036672e-04	-1.362606634332810018e-05
1.707999999999999829e+01	1.232999999999999884e-04	1.354694094276268659e-05	1.232638348696050914e-04	-1.326162141066195515e-05
1.712999999999999901e+01	1.202999999999999968e-04	1.323122272155903433e-05	1.204037101470089931e-04	-1.296531458089850643e-05
1.717999999999999972e+01	1.173000000000000052e-04	1.291481168003235202e-05	1.176097419233595049e-04	-1.267557940853257289e-05
1.723000000000000043e+01	1.145000000000000049e-04	1.261975105146030085e-05	1.148804368589555295e-04	-1.239227459780455508e-05
1.728999999999999915e+01	1.116000000000000021e-04	1.231301062694254513e-05	1.116885421092443680e-04	-1.206059971290458545e-05
1.733999999999999986e+01	1.089000000000000043e-04	1.202768989741172253e-05	1.090963018129568156e-04	-1.179095021850549730e-05
1.739000000000000057e+01	1.062000000000000064e-04	1.174174562959017866e-05	1.065640635298044012e-04	-1.152728949135037247e-05
1.744999999999999929e+01	1.035999999999999974e-04	1.146624562813827171e-05	1.036026655651201358e-04	-1.121861873694745361e-05
1.750000000000000000e+01	1.010000000000000020e-04	1.119014518240640685e-05	1.011976631846411010e-04	-1.096767732322892680e-05
1.755000000000000071e+01	9.854000000000000183e-05	1.092897155053417394e-05	9.884835681595773439e-05	-1.072231285890161541e-05
1.760999999999999943e+01	9.610000000000000486e-05	1.066945029513236064e-05	9.610085071599208152e-05	-1.043505941510895565e-05
1.766000000000000014e+01	9.370999999999999556e-05	1.042033289158134241e-05	9.386949954056965438e-05	-1.020152630564273844e-05
1.771000000000000085e+01	9.137999999999999584e-05	1.017179399300005366e-05	9.168982090203557948e-05	-9.973184691364242083e-06
1.776999999999999957e+01	8.911000000000000572e-05	9.929402720085099581e-06	8.914075935501893165e-05	-9.705868673176469018e-06
1.782000000000000028e+01	8.689000000000000326e-05	9.692064416726089784e-06	8.707063481182663179e-05	-9.488552346162708908e-06
1.787000000000000099e+01	8.472000000000000201e-05	9.459796403431102731e-06	8.504845447527767258e-05	-9.276069624858235738e-06
1.792999999999999972e+01	8.260000000000000198e-05	9.232616000708215192e-06	8.268356254407742249e-05	-9.027320296936087332e-06
1.798000000000000043e+01	8.053999999999999799e-05	9.011659433887190949e-06	8.076301589046308452e-05	-8.825100832185321550e-06
1.803999999999999915e+01	7.852000000000000039e-05	8.794707368533267688e-06	7.851703258499319630e-05	-8.588372201809017334e-06
1.808999999999999986e+01	7.655000000000000400e-05	8.582894875275670854e-06	7.669305850556648618e-05	-8.395926377444735305e-06
1.814000000000000057e+01	7.462000000000000046e-05	8.379425093407860816e-06	7.491133431850262499e-05	-8.207763789864130563e-06
1.819999999999999929e+01	7.275000000000000650e-05	8.177834586666267401e-06	7.282765775917960109e-05	-7.987488982731050656e-06
1.825000000000000000e+01	7.090999999999999701e-05	7.979187988947267256e-06	7.113549805186998500e-05	-7.808420941622669280e-06
1.830999999999999872e+01	6.912000000000000229e-05	7.785748513306091408e-06	6.915661756805242854e-05	-7.598798851911980208e-06
1.835999999999999943e+01	6.737999999999999524e-05	7.597533480250811541e-06	6.754957510185647708e-05	-7.428392874843802453e-06
1.842000000000000171e+01	6.566999999999999975e-05	7.412302770736972712e-06	6.567020676666509573e-05	-7.228909606254365533e-06
1.846999999999999886e+01	6.401000000000000548e-05	7.232326526023030894e-06	6.414396178640104930e-05	-7.066745219162068168e-06
1.853000000000000114e+01	6.237999999999999567e-05	7.055360008262370167e-06	6.235911662352464340e-05	-6.876913996472568699e-06
1.857999999999999829e+01	6.080000000000000064e-05	6.887188267152279370e-06	6.090966837135197980e-05	-6.722599880726260667e-06
1.864000000000000057e+01	5.924999999999999684e-05	6.718451877478917461e-06	5.921463527316776256e-05	-6.541959503877122476e-06
1.869000000000000128e+01	5.773999999999999944e-05	6.553897813155568246e-06	5.783809579196595035e-05	-6.395115009109493091e-06
1.875000000000000000e+01	5.627000000000000166e-05	6.393539930588688394e-06	5.622830775348056803e-05	-6.223217976425784794e-06
1.880000000000000071e+01	5.483000000000000189e-05	6.236254706154434997e-06	5.492102301295355399e-05	-6.083484303709730378e-06
1.885999999999999943e+01	5.343000000000000174e-05	6.083191066888496945e-06	5.339226135928610114e-05	-5.919915529210821168e-06
1.891000000000000014e+01	5.205999999999999961e-05	5.933223179765952959e-06	5.215078078622418850e-05	-5.786952928882416221e-06
1.896999999999999886e+01	5.072000000000000228e-05	5.789289757656978871e-06	5.069894457969039293e-05	-5.631308591081855692e-06
1.901999999999999957e+01	4.941999999999999778e-05	5.646611495033223332e-06	4.951992230577508588e-05	-5.504787299540951653e-06
1.907999999999999829e+01	4.814999999999999809e-05	5.507064202919282870e-06	4.814115746857082847e-05	-5.356686665203266848e-06
1.912999999999999901e+01	4.691000000000000318e-05	5.370658273620004221e-06	4.702150209658052197e-05	-5.236300623593108127e-06
1.919000000000000128e+01	4.569999999999999952e-05	5.237404099440231584e-06	4.571216317987323121e-05	-5.095382533842788902e-06
1.923999999999999844e+01	4.450999999999999906e-05	5.106164877699928617e-06	4.464886519287448053e-05	-4.980833563404848411e-06
1.930000000000000071e+01	4.335999999999999821e-05	4.981747626740372714e-06	4.340541861995984526e-05	-4.846747611638202615e-06
1.935999999999999943e+01	4.224000000000000215e-05	4.857945253817503095e-06	4.219653103217074476e-05	-4.716250652355054386e-06
1.941000000000000014e+01	4.114000000000000252e-05	4.736186700847564144e-06	4.121483680851294049e-05	-4.610176302146102316e-06
1.946999999999999886e+01	4.007000000000000091e-05	4.617631287171089796e-06	4.006684082484942211e-05	-4.486013358429585761e-06
1.951999999999999957e+01	3.902999999999999731e-05	4.502289405092924249e-06	3.913457498969997902e-05	-4.385086328682068319e-06
1.957999999999999829e+01	3.800999999999999691e-05	4.389016746379535351e-06	3.804437115395002558e-05	-4.266948208615364493e-06
1.964000000000000057e+01	3.702000000000000131e-05	4.281113445169609812e-06	3.698447818881658443e-05	-4.151974940340444096e-06
1.969000000000000128e+01	3.605999999999999695e-05	4.174259766749070148e-06	3.612378488841772094e-05	-4.058520996512314023e-06
1.975000000000000000e+01	3.511000000000000096e-05	4.068343127815425840e-06	3.511729613403621382e-05	-3.949132838113593813e-06
1.980000000000000071e+01	3.419000000000000300e-05	3.965686785851895572e-06	3.429995206250860114e-05	-3.860217417669797106e-06
1.985999999999999943e+01	3.330000000000000305e-05	3.866301133163324389e-06	3.334414709795325497e-05	-3.756141364524845372e-06
1.992000000000000171e+01	3.241999999999999792e-05	3.767872149870799887e-06	3.241492493984371535e-05	-3.654855726824698018e-06
1.996999999999999886e+01	3.156999999999999759e-05	3.674552716460603325e-06	3.166035030934454610e-05	-3.572529237418671618e-06
2.003000000000000114e+01	3.074000000000000045e-05	3.581495400072620130e-06	3.077796371377447939e-05	-3.476167807050770801e-06
2.008999999999999986e+01	2.992999999999999974e-05	3.490578898482791401e-06	2.992010317067718284e-05	-3.382389362877439905e-06
2.014000000000000057e+01	2.913999999999999883e-05	3.401810139894347169e-06	2.922346728817327218e-05	-3.306164457224508969e-06
2.019999999999999929e+01	2.837000000000000112e-05	3.315196052510520004e-06	2.840884061087000146e-05	-3.216946215919864756e-06
2.026000000000000156e+01	2.761999999999999983e-05	3.232338205978040090e-06	2.761688318704035849e-05	-3.130122766100312949e-06
2.030999999999999872e+01	2.688000000000000014e-05	3.148840655347297926e-06	2.697377560283734733e-05	-3.059552601279638407e-06
2.037000000000000099e+01	2.616999999999999847e-05	3.068690004227048134e-06	2.622173032213892410e-05	-2.976952407661964594e-06
2.042999999999999972e+01	2.546999999999999839e-05	2.989549138727610701e-06	2.549060041396794866e-05	-2.896568876783258674e-06
2.048999999999999844e+01	2.479999999999999972e-05	2.913771338546203222e-06	2.477981852758439374e-05	-2.818344129289037783e-06
2.053999999999999915e+01	2.413000000000000106e-05	2.839231954692207965e-06	2.420263819067480912e-05	-2.754764517498914906e-06
2.060000000000000142e+01	2.349000000000000041e-05	2.766639395945919153e-06	2.352770437450088875e-05	-2.680348930598039380e-06
2.066000000000000014e+01	2.286000000000000136e-05	2.695077984780403651e-06	2.287154156256699972e-05	-2.607931215255113930e-06
2.071999999999999886e+01	2.224999999999999873e-05	2.625731289247499227e-06	2.223363424391346728e-05	-2.537458577788308826e-06
2.076999999999999957e+01	2.165000000000000108e-05	2.557424978899674396e-06	2.171563221610686682e-05	-2.480180493187801451e-06
2.082999999999999829e+01	2.106999999999999986e-05	2.492561408207027822e-06	2.110990893851765330e-05	-2.413142042446345775e-06
2.089000000000000057e+01	2.050999999999999845e-05	2.428682219723348894e-06	2.052104768688467942e-05	-2.347905683293261834e-06
2.094999999999999929e+01	1.995999999999999863e-05	2.365859004882017973e-06	1.994856818954701008e-05	-2.284422111823655631e-06
2.101000000000000156e+01	1.942000000000000041e-05	2.304095227784650495e-06	1.939202137896685788e-05	-2.222645065663205628e-06
2.105999999999999872e+01	1.889000000000000041e-05	2.243394352532861053e-06	1.894009074685541543e-05	-2.172435547152774287e-06
2.112000000000000099e+01	1.838000000000000021e-05	2.186009777227296325e-06	1.841163217639075480e-05	-2.113671371706365124e-06
2.117999999999999972e+01	1.788999999999999982e-05	2.129797800318455999e-06	1.789788918508427155e-05	-2.056488113809009318e-06
2.123999999999999844e+01	1.739999999999999942e-05	2.073472662756854292e-06	1.739844235816494512e-05	-2.000842468893378640e-06
2.130000000000000071e+01	1.692999999999999884e-05	2.019419975854783115e-06	1.691289994508695090e-05	-1.946693846446715275e-06
2.135000000000000142e+01	1.646999999999999986e-05	1.967403603352143832e-06	1.651863002134573520e-05	-1.902685252340904803e-06
2.141000000000000014e+01	1.601999999999999908e-05	1.915499236801727591e-06	1.605760002649859249e-05	-1.851179558945455127e-06
2.146999999999999886e+01	1.559000000000000151e-05	1.865884641418917379e-06	1.560941207122716943e-05	-1.801060622236857400e-06
2.153000000000000114e+01	1.516000000000000054e-05	1.816170741789805844e-06	1.517369978791118665e-05	-1.752290400013179884e-06
2.158999999999999986e+01	1.474999999999999939e-05	1.768755850932607678e-06	1.475012093276613679e-05	-1.704833232563557726e-06
2.164999999999999858e+01	1.433999999999999992e-05	1.722074194917280547e-06	1.433834597470443380e-05	-1.658654723533617707e-06
2.171000000000000085e+01	1.395000000000000027e-05	1.676850348331657103e-06	1.393804810848776204e-05	-1.613720760457192628e-06
2.176999999999999957e+01	1.357000000000000052e-05	1.632739633065031524e-06	1.354890316888166775e-05	-1.569997506169018498e-06
2.182000000000000028e+01	1.320000000000000067e-05	1.589745513219018401e-06	1.323290517635673566e-05	-1.534462274324250599e-06
2.187999999999999901e+01	1.283000000000000083e-05	1.547406685928535519e-06	1.286339775046598845e-05	-1.492874017991885547e-06
2.194000000000000128e+01	1.248000000000000079e-05	1.506634787268633521e-06	1.250419030516593921e-05	-1.452407145475959500e-06
2.200000000000000000e+01	1.214000000000000066e-05	1.466990453684458616e-06	1.215499799078262731e-05	-1.413031755880365555e-06
2.205999999999999872e+01	1.180000000000000052e-05	1.427267600463673959e-06	1.181553822911285049e-05	-1.374718186522590160e-06
2.212000000000000099e+01	1.148000000000000020e-05	1.390550432744290444e-06	1.148553299802039828e-05	-1.337437239877220335e-06
2.217999999999999972e+01	1.115999999999999988e-05	1.353078090872807045e-06	1.116472315335851309e-05	-1.301161606924145756e-06
2.223999999999999844e+01	1.084999999999999946e-05	1.316745438432703926e-06	1.085285892346377517e-05	-1.265864922263891045e-06
2.230000000000000071e+01	1.055000000000000063e-05	1.281555939525596313e-06	1.054969253828736081e-05	-1.231521031398444656e-06
2.235999999999999943e+01	1.026000000000000002e-05	1.247513058253099222e-06	1.025497817774527718e-05	-1.198103985478828113e-06
2.242000000000000171e+01	9.972000000000000408e-06	1.214222348911302337e-06	9.968474349662641027e-06	-1.165588279127700223e-06
2.248000000000000043e+01	9.694999999999999503e-06	1.181613432502391400e-06	9.689956449388376748e-06	-1.133950106998393632e-06
2.253999999999999915e+01	9.425000000000000394e-06	1.149794504466812729e-06	9.419207410863876989e-06	-1.103166428258221869e-06
2.260000000000000142e+01	9.161999999999999693e-06	1.118767989675696833e-06	9.156011870273220803e-06	-1.073214382527193121e-06
2.266000000000000014e+01	8.906000000000000789e-06	1.089050501149914659e-06	8.900156136832752875e-06	-1.044071286855906581e-06
2.271999999999999886e+01	8.657000000000000293e-06	1.059601711439413110e-06	8.651430379946091820e-06	-1.015714855921629938e-06
2.278000000000000114e+01	8.413999999999999401e-06	1.030830500004832787e-06	8.409639648156063871e-06	-9.881243117364073782e-07
2.283999999999999986e+01	8.178000000000000305e-06	1.002861574504318242e-06	8.174595425143606255e-06	-9.612795331084733578e-07
2.289999999999999858e+01	7.948999999999999618e-06	9.761562955379788226e-07	7.946110651741544972e-06	-9.351605541908799487e-07
2.296000000000000085e+01	7.724999999999999730e-06	9.495405635983910267e-07	7.723999703377761825e-06	-9.097475621264855248e-07
2.301999999999999957e+01	7.507999999999999944e-06	9.237343344712339412e-07	7.508080176894305259e-06	-8.850210781271606220e-07
2.307999999999999829e+01	7.296000000000000110e-06	8.989149701592026713e-07	7.298182610716650098e-06	-8.609629428562005234e-07
2.314000000000000057e+01	7.089999999999999880e-06	8.743531040672299325e-07	7.094143391590075273e-06	-8.375555972248798423e-07
2.319999999999999929e+01	6.890000000000000101e-06	8.504842892383922584e-07	6.895800158999688664e-06	-8.147816164110996388e-07
2.326000000000000156e+01	6.695000000000000274e-06	8.271870511760525493e-07	6.702991781888537316e-06	-7.926237074295834134e-07
2.332000000000000028e+01	6.505000000000000399e-06	8.048386882811259516e-07	6.515559645066885925e-06	-7.710648403327468925e-07
2.337999999999999901e+01	6.321000000000000128e-06	7.828029605569654414e-07	6.333356204069114662e-06	-7.500891210651543596e-07
2.344999999999999929e+01	6.141000000000000157e-06	7.612205682641727204e-07	6.127204766114873018e-06	-7.263340616454902789e-07
2.351000000000000156e+01	5.966999999999999790e-06	7.403410421890914683e-07	5.955844821762467367e-06	-7.065694573129042367e-07
2.357000000000000028e+01	5.796999999999999724e-06	7.202527746579345474e-07	5.789267912147730442e-06	-6.873399105321657110e-07
2.362999999999999901e+01	5.631999999999999610e-06	7.004025486427645231e-07	5.627337012017508492e-06	-6.686306270818645404e-07
2.369000000000000128e+01	5.470999999999999796e-06	6.810121243819770881e-07	5.469925091464215128e-06	-6.504278445618087330e-07
2.375000000000000000e+01	5.314999999999999934e-06	6.622074797043093901e-07	5.316909349867336118e-06	-6.327182401582961495e-07
2.380999999999999872e+01	5.161999999999999874e-06	6.440389595532348820e-07	5.168167900059426079e-06	-6.154885900527278886e-07
2.387000000000000099e+01	5.015000000000000265e-06	6.262775290769660228e-07	5.023579754780316923e-06	-5.987257679821314854e-07
2.394000000000000128e+01	4.870999999999999611e-06	6.088571394047074305e-07	4.859984284462268451e-06	-5.797419441569532326e-07
2.400000000000000000e+01	4.731000000000000105e-06	5.921770859826307592e-07	4.723996773236692395e-06	-5.639473165181587691e-07
2.405999999999999872e+01	4.595000000000000051e-06	5.756846136630136981e-07	4.591808343771312548e-06	-5.485809672285397793e-07
2.412000000000000099e+01	4.463000000000000299e-06	5.596623354026247997e-07	4.463313572003949505e-06	-5.336313970376223778e-07
2.417999999999999972e+01	4.334000000000000348e-06	5.439861208935880453e-07	4.338407802479084346e-06	-5.190871904670454396e-07
2.425000000000000000e+01	4.208999999999999851e-06	5.290256475132656546e-07	4.197083361847010192e-06	-5.026163176580877073e-07
2.430999999999999872e+01	4.087000000000000002e-06	5.141634968837863643e-07	4.079609597294202344e-06	-4.889128011409267458e-07
2.437000000000000099e+01	3.968999999999999608e-06	4.997768519360114865e-07	3.965418721807252694e-06	-4.755811551882202849e-07
2.442999999999999972e+01	3.853999999999999862e-06	4.857410627468232801e-07	3.854419614686720206e-06	-4.626113876945528687e-07
2.448999999999999844e+01	3.741999999999999917e-06	4.722732130174369027e-07	3.746521811329585673e-06	-4.499935784468788372e-07
2.455999999999999872e+01	3.633999999999999850e-06	4.590622841578398874e-07	3.624442122527240836e-06	-4.357046233530789129e-07
2.462000000000000099e+01	3.527999999999999934e-06	4.460792931845189388e-07	3.522966122604244626e-06	-4.238166982575027066e-07
2.467999999999999972e+01	3.424999999999999819e-06	4.336492305640008929e-07	3.424326781166873572e-06	-4.122516227471036098e-07
2.473999999999999844e+01	3.324999999999999929e-06	4.213718770896834779e-07	3.328445401162685405e-06	-4.010007213771183107e-07
2.480999999999999872e+01	3.227999999999999841e-06	4.094519611670213679e-07	3.219965335419707597e-06	-3.882602626870303902e-07
2.487000000000000099e+01	3.133999999999999979e-06	3.978905220264992263e-07	3.129793073361067963e-06	-3.776606928430094651e-07
2.492999999999999972e+01	3.041999999999999843e-06	3.867371540562401093e-07	3.042140144481346796e-06	-3.673489568271857893e-07
2.498999999999999844e+01	2.952999999999999933e-06	3.757633420196990988e-07	2.956938146822729141e-06	-3.573174745879395661e-07
2.505999999999999872e+01	2.866999999999999825e-06	3.651510667217245471e-07	2.860542939582765852e-06	-3.459582503038520134e-07
2.512000000000000099e+01	2.781999999999999792e-06	3.548070283588155486e-07	2.780418937420995777e-06	-3.365082355570398790e-07
2.517999999999999972e+01	2.701000000000000059e-06	3.447884423426487215e-07	2.702532968245779434e-06	-3.273148790657049819e-07
2.525000000000000000e+01	2.620999999999999978e-06	3.348789177923318578e-07	2.614412717178929548e-06	-3.169045742414217088e-07
2.530999999999999872e+01	2.544000000000000122e-06	3.254814451957591882e-07	2.541167981166136743e-06	-3.082441840925355930e-07
2.537000000000000099e+01	2.468999999999999993e-06	3.161709792847534808e-07	2.469972468652237538e-06	-2.998194317420941360e-07
2.544000000000000128e+01	2.396000000000000014e-06	3.070995363851922575e-07	2.389423546687626022e-06	-2.902797429867338727e-07
2.550000000000000000e+01	2.325000000000000186e-06	2.982678093173985744e-07	2.322469821787009972e-06	-2.823434584744194177e-07
2.555999999999999872e+01	2.256000000000000084e-06	2.898067411224245397e-07	2.257387745760920711e-06	-2.746230068723862898e-07
2.562999999999999901e+01	2.189000000000000133e-06	2.814526559323314596e-07	2.183756508707776866e-06	-2.658810214389466019e-07
2.569000000000000128e+01	2.123999999999999908e-06	2.733404805050287623e-07	2.122555996016156151e-06	-2.586087616803365089e-07
2.576000000000000156e+01	2.060999999999999834e-06	2.655898995513195465e-07	2.053315811815309622e-06	-2.503742779739661166e-07
2.582000000000000028e+01	1.999999999999999909e-06	2.579601002739247977e-07	1.995762622017678591e-06	-2.435239799109405051e-07
2.587999999999999901e+01	1.940000000000000060e-06	2.504453091701526662e-07	1.939818793667920979e-06	-2.368601257929876079e-07
2.594999999999999929e+01	1.881999999999999938e-06	2.431750836404092012e-07	1.876526824687292965e-06	-2.293147213033887054e-07
2.601000000000000156e+01	1.825999999999999966e-06	2.362555406641715243e-07	1.823920586162513804e-06	-2.230380200460249462e-07
2.607999999999999829e+01	1.771999999999999933e-06	2.294734070520009940e-07	1.764404262395643583e-06	-2.159309904396640383e-07
2.614000000000000057e+01	1.718999999999999974e-06	2.228084178094490329e-07	1.714934110840384742e-06	-2.100187626667636960e-07
2.619999999999999929e+01	1.667000000000000091e-06	2.163571636365510753e-07	1.666847673841790981e-06	-2.042675667417181120e-07
2.626999999999999957e+01	1.616999999999999934e-06	2.100544616879156252e-07	1.612445657841598104e-06	-1.977557051521411755e-07
2.632999999999999829e+01	1.568000000000000065e-06	2.038702320145178863e-07	1.567228914133717985e-06	-1.923388933038050904e-07
2.639999999999999858e+01	1.520999999999999922e-06	1.980227707531384040e-07	1.516073280325794106e-06	-1.862056551188611812e-07
2.646000000000000085e+01	1.475999999999999929e-06	1.923345426960014283e-07	1.473552982802766450e-06	-1.811036297369386049e-07
2.653000000000000114e+01	1.430999999999999936e-06	1.866359223340190645e-07	1.425447232722500218e-06	-1.753267680387539785e-07
2.658999999999999986e+01	1.388000000000000094e-06	1.812681236762823830e-07	1.385463711002160021e-06	-1.705214164646264193e-07
2.666000000000000014e+01	1.345999999999999903e-06	1.759384878713390771e-07	1.340229695782541695e-06	-1.650806891239654468e-07
2.671999999999999886e+01	1.304999999999999999e-06	1.707299801528717927e-07	1.302632906978874861e-06	-1.605549547684777511e-07
2.678999999999999915e+01	1.266000000000000034e-06	1.657738899720942190e-07	1.260097191160168731e-06	-1.554306442579607239e-07
2.685000000000000142e+01	1.227000000000000068e-06	1.608796340051468545e-07	1.224742529606385920e-06	-1.511680736546303075e-07
2.692000000000000171e+01	1.190000000000000041e-06	1.561657422622943275e-07	1.184745250925651679e-06	-1.463419553799192875e-07
2.698000000000000043e+01	1.154000000000000090e-06	1.515746529216984389e-07	1.151501807062922052e-06	-1.423275997677389144e-07
2.705000000000000071e+01	1.119000000000000001e-06	1.471713178886429642e-07	1.113892832323995694e-06	-1.377825221509910842e-07
2.710999999999999943e+01	1.084999999999999988e-06	1.428249095921296290e-07	1.082633041283824985e-06	-1.340018072128958277e-07
2.717999999999999972e+01	1.052000000000000050e-06	1.386024006633844064e-07	1.047267585038983588e-06	-1.297212151737663869e-07
2.723999999999999844e+01	1.018999999999999900e-06	1.344311027035162315e-07	1.017873821739535611e-06	-1.261606660220668692e-07
2.730999999999999872e+01	9.881999999999999153e-07	1.304819344862161177e-07	9.846208464783359001e-07	-1.221295233504991491e-07
2.737000000000000099e+01	9.579999999999999757e-07	1.266049465995701049e-07	9.569828389679463794e-07	-1.187764803177433651e-07
2.744000000000000128e+01	9.285999999999999904e-07	1.228804138250063205e-07	9.257147839377087060e-07	-1.149801416280337400e-07
2.750000000000000000e+01	9.000999999999999668e-07	1.192129809920653468e-07	8.997259246063798307e-07	-1.118223563552279905e-07
2.757000000000000028e+01	8.725000000000000108e-07	1.156582700256809694e-07	8.703248353893160790e-07	-1.082472449038512835e-07
2.764000000000000057e+01	8.457000000000000091e-07	1.122521516980779386e-07	8.418832972821285834e-07	-1.047859793972328289e-07
2.769999999999999929e+01	8.195999999999999540e-07	1.088824641724607496e-07	8.182445263531274073e-07	-1.019070198113139682e-07
2.776999999999999957e+01	7.942999999999999591e-07	1.056131201236287395e-07	7.915012367861166642e-07	-9.864751726593998889e-08
2.782999999999999829e+01	7.698000000000000242e-07	1.024888411034333151e-07	7.692733911083079040e-07	-9.593633158404569710e-08
2.789999999999999858e+01	7.460000000000000361e-07	9.940632182820836458e-08	7.441273572525544419e-07	-9.286691174059436535e-08
2.796999999999999886e+01	7.230000000000000022e-07	9.642500050816697920e-08	7.198022701444617362e-07	-8.989531017993375133e-08
2.803000000000000114e+01	7.006000000000000134e-07	9.355890675485045816e-08	6.995850477233851017e-07	-8.742369586133956658e-08
2.810000000000000142e+01	6.787999999999999638e-07	9.072609147105001757e-08	6.767129051133566514e-07	-8.462544839685152137e-08
2.817000000000000171e+01	6.577999999999999743e-07	8.799525933879923064e-08	6.545866013367663690e-07	-8.191630510068827391e-08
2.823000000000000043e+01	6.373000000000000223e-07	8.532652122799980557e-08	6.361969901606707475e-07	-7.966302485078829207e-08
2.830000000000000071e+01	6.175000000000000171e-07	8.278250232235071068e-08	6.153935757606235742e-07	-7.711211197757897687e-08
2.837000000000000099e+01	5.982999999999999510e-07	8.027762199144997452e-08	5.952693241817902564e-07	-7.464253767306114476e-08
2.842999999999999972e+01	5.796000000000000284e-07	7.783545344678864823e-08	5.785431448319940501e-07	-7.258847416388611850e-08
2.850000000000000000e+01	5.615000000000000450e-07	7.550202882532914977e-08	5.596207644640023685e-07	-7.026302914365051243e-08
2.857000000000000028e+01	5.440000000000000008e-07	7.321170917496735804e-08	5.413162678142019937e-07	-6.801176890292571922e-08
2.862999999999999901e+01	5.268999999999999866e-07	7.097122639984202843e-08	5.261033938486865200e-07	-6.613939644116643136e-08
2.869999999999999929e+01	5.104000000000000176e-07	6.883714927932833880e-08	5.088937011743473637e-07	-6.401974171727091469e-08
2.876999999999999957e+01	4.943999999999999802e-07	6.673633330782266512e-08	4.922454693646476893e-07	-6.196766898052412491e-08
2.883999999999999986e+01	4.788999999999999803e-07	6.469937227608935881e-08	4.761404276277524104e-07	-5.998103519076567083e-08
2.889999999999999858e+01	4.638000000000000106e-07	6.273969535138978848e-08	4.627554606360462959e-07	-5.832876439727119409e-08
2.896999999999999886e+01	4.492000000000000254e-07	6.081657624573528769e-08	4.476139051995000289e-07	-5.645833533550113379e-08
2.903999999999999915e+01	4.351000000000000249e-07	5.895783746859812994e-08	4.329670179281526811e-07	-5.464764099022796164e-08
2.910999999999999943e+01	4.212999999999999940e-07	5.716085207625348985e-08	4.187981189793557133e-07	-5.289472017740574518e-08
2.917000000000000171e+01	4.080000000000000006e-07	5.540345559186719612e-08	4.070219699400744840e-07	-5.143680710481817719e-08
2.923999999999999844e+01	3.950999999999999843e-07	5.369735090539569453e-08	3.937002895619738832e-07	-4.978640755168891749e-08
2.930999999999999872e+01	3.825999999999999981e-07	5.206476600220280996e-08	3.808140918131188040e-07	-4.818876566662988834e-08
2.937999999999999901e+01	3.704999999999999891e-07	5.046096200992901829e-08	3.683490195238819117e-07	-4.664218581299803626e-08
2.944000000000000128e+01	3.588000000000000100e-07	4.890888860177463226e-08	3.579890628518556652e-07	-4.535591267129042996e-08
2.951000000000000156e+01	3.474000000000000006e-07	4.741509870329492650e-08	3.462690969537633266e-07	-4.389979135570312066e-08
2.957999999999999829e+01	3.363000000000000137e-07	4.593894108203627551e-08	3.349321568276457208e-07	-4.249022299437295524e-08
2.964999999999999858e+01	3.256000000000000039e-07	4.451490664308006782e-08	3.239659401268194650e-07	-4.112574803120438230e-08
2.971999999999999886e+01	3.152000000000000167e-07	4.314764882959595738e-08	3.133582299833560472e-07	-3.980491704669272572e-08
2.978999999999999915e+01	3.052000000000000065e-07	4.181399280177869384e-08	3.030969256284498716e-07	-3.852629426958055526e-08
2.985000000000000142e+01	2.954000000000000114e-07	4.050545151067117359e-08	2.945686266148125273e-07	-3.746290310146564815e-08
2.992000000000000171e+01	2.859999999999999934e-07	3.926605368780180037e-08	2.849212277845333940e-07	-3.625916702114155616e-08
2.998999999999999844e+01	2.767999999999999904e-07	3.803491197378184330e-08	2.755894056827206856e-07	-3.509396848645798267e-08
3.005999999999999872e+01	2.679000000000000100e-07	3.684290306100756121e-08	2.665627724427832666e-07	-3.396606954610189420e-08
3.012999999999999901e+01	2.592999999999999992e-07	3.570510156500748777e-08	2.578310285251561889e-07	-3.287424270624348981e-08
3.019999999999999929e+01	2.510000000000000109e-07	3.459119082314648202e-08	2.493844889703266941e-07	-3.181733164373610893e-08
3.026999999999999957e+01	2.428999999999999847e-07	3.350294907425364704e-08	2.412141785894635579e-07	-3.079426218629016810e-08
3.032999999999999829e+01	2.351000000000000075e-07	3.246782355012626329e-08	2.344241808305104312e-07	-2.994347502319315976e-08
3.039999999999999858e+01	2.274999999999999924e-07	3.144451638600918560e-08	2.267433623664851601e-07	-2.898044067556040150e-08
3.046999999999999886e+01	2.201999999999999998e-07	3.047366726735067856e-08	2.193135769326901581e-07	-2.804823189989195059e-08
3.053999999999999915e+01	2.130999999999999958e-07	2.951569883319779308e-08	2.121265211052641861e-07	-2.714585325967031118e-08
3.060999999999999943e+01	2.062000000000000068e-07	2.858381508420689403e-08	2.051745565551667150e-07	-2.627238666724559108e-08
3.067999999999999972e+01	1.995000000000000063e-07	2.768960344028061650e-08	1.984501482681416081e-07	-2.542692623116186860e-08
3.075000000000000000e+01	1.931000000000000020e-07	2.682361267751233054e-08	1.919458118577794061e-07	-2.460857214412387830e-08
3.082000000000000028e+01	1.868000000000000051e-07	2.597004649253700136e-08	1.856541196791365754e-07	-2.381643139406586073e-08
3.089000000000000057e+01	1.806999999999999968e-07	2.515328638722251356e-08	1.795680415505987856e-07	-2.304965747767523530e-08
3.096000000000000085e+01	1.748000000000000035e-07	2.435219556821383276e-08	1.736811083775855297e-07	-2.230746947110548100e-08
3.103000000000000114e+01	1.692000000000000063e-07	2.359157122957265258e-08	1.679869356043789023e-07	-2.158909648131151002e-08
3.110000000000000142e+01	1.636000000000000091e-07	2.283909907673242884e-08	1.624791810984629777e-07	-2.089377273550523261e-08
3.117000000000000171e+01	1.583000000000000080e-07	2.211748052227769916e-08	1.571515497654123050e-07	-2.022073812053020303e-08
3.123999999999999844e+01	1.530999999999999879e-07	2.140862140877205692e-08	1.519980783415374492e-07	-1.956927154482139055e-08
3.130999999999999872e+01	1.481000000000000093e-07	2.073510190524351886e-08	1.470132876220839224e-07	-1.893870877057225052e-08
3.137999999999999901e+01	1.432999999999999928e-07	2.007961305062177020e-08	1.421917721679285703e-07	-1.832839434702692052e-08
3.144999999999999929e+01	1.386000000000000102e-07	1.943703952152179524e-08	1.375281620637004951e-07	-1.773767712927440269e-08
3.151999999999999957e+01	1.340000000000000088e-07	1.881515245256688026e-08	1.330171254732858625e-07	-1.716591057808459507e-08
3.158999999999999986e+01	1.295999999999999958e-07	1.821230639548983704e-08	1.286535946719871745e-07	-1.661247936941976877e-08
3.166000000000000014e+01	1.253999999999999979e-07	1.763657270705394362e-08	1.244329280959124690e-07	-1.607681847133399202e-08
3.173000000000000043e+01	1.212000000000000000e-07	1.706686655542838886e-08	1.203505530802241679e-07	-1.555837108294382719e-08
3.180000000000000071e+01	1.172000000000000039e-07	1.651713672311679356e-08	1.164019266848694509e-07	-1.505658402150437999e-08
3.187000000000000099e+01	1.133999999999999964e-07	1.599469246452710211e-08	1.125825365252269002e-07	-1.457090781985162892e-08
3.194000000000000128e+01	1.096000000000000020e-07	1.547769839247856035e-08	1.088880686670063750e-07	-1.410081658865616364e-08
3.200999999999999801e+01	1.059999999999999963e-07	1.498154666514776151e-08	1.053145888084025553e-07	-1.364582945065508863e-08
3.207999999999999829e+01	1.024999999999999980e-07	1.449870863502447761e-08	1.018582318457038753e-07	-1.320547381341241296e-08
3.214999999999999858e+01	9.911000000000000537e-08	1.403635672450285029e-08	9.851515753043087090e-08	-1.277928012247056790e-08
3.221999999999999886e+01	9.581999999999999378e-08	1.358147803586560952e-08	9.528155042931947117e-08	-1.236678185592064278e-08
3.228999999999999915e+01	9.264000000000000104e-08	1.314679217289328153e-08	9.215373382321599886e-08	-1.196752906351577184e-08
3.235999999999999943e+01	8.956000000000000258e-08	1.272004256672123133e-08	8.912836865950089890e-08	-1.158111201656550829e-08
3.243999999999999773e+01	8.657999999999999839e-08	1.230679602864498679e-08	8.579207280678371639e-08	-1.115469580288628985e-08
3.250999999999999801e+01	8.369000000000000361e-08	1.191049645302026707e-08	8.297528125050231834e-08	-1.079443771315882175e-08
3.257999999999999829e+01	8.090000000000000312e-08	1.152277399299462801e-08	8.025075200885332942e-08	-1.044576443379322055e-08
3.264999999999999858e+01	7.819999999999999879e-08	1.114723651040023592e-08	7.761538688217255356e-08	-1.010829525491718597e-08
3.271999999999999886e+01	7.559000000000000387e-08	1.078827937283643104e-08	7.506637297034154677e-08	-9.781683609842562123e-09
3.278999999999999915e+01	7.305999999999999379e-08	1.043563151901432954e-08	7.260095822699593197e-08	-9.465590266373824601e-09
3.285999999999999943e+01	7.060999999999999502e-08	1.009383554085191739e-08	7.021640792612315872e-08	-9.159678126585936198e-09
3.293999999999999773e+01	6.823999999999999431e-08	9.766858989399063798e-09	6.758674011358803621e-08	-8.822101431306141273e-09
3.300999999999999801e+01	6.595000000000000490e-08	9.446717687783149004e-09	6.536642537287900203e-08	-8.536890893918530658e-09
3.307999999999999829e+01	6.374000000000000033e-08	9.137516019067836676e-09	6.321888479517648635e-08	-8.260863017298602820e-09
3.314999999999999858e+01	6.158999999999999763e-08	8.839968165536118525e-09	6.114180009370232655e-08	-7.993730903136295555e-09
3.321999999999999886e+01	5.951999999999999960e-08	8.549735339915031812e-09	5.913286741631100072e-08	-7.735209438880592397e-09
3.328999999999999915e+01	5.750999999999999683e-08	8.270970422690858483e-09	5.718979723213157227e-08	-7.485015283717211464e-09
3.336999999999999744e+01	5.557000000000000063e-08	7.998380266595669538e-09	5.504693906927624421e-08	-7.208922351444062429e-09
3.343999999999999773e+01	5.368999999999999968e-08	7.733985020221356667e-09	5.323774454268469305e-08	-6.975672948251545195e-09
3.350999999999999801e+01	5.187999999999999869e-08	7.482242404996334623e-09	5.148792462112626232e-08	-6.749945970928630054e-09
3.357999999999999829e+01	5.012000000000000146e-08	7.234198872946011849e-09	4.979554003379181393e-08	-6.531500487686246732e-09
3.365999999999999659e+01	4.841999999999999947e-08	6.994416068547251222e-09	4.792924335005018924e-08	-6.290457522820525752e-09
3.372999999999999687e+01	4.677999999999999934e-08	6.765615620969018492e-09	4.635350392971524429e-08	-6.086816179254405679e-09
3.379999999999999716e+01	4.519000000000000297e-08	6.540877987235072494e-09	4.482943781612347848e-08	-5.889739660341045436e-09
3.386999999999999744e+01	4.364999999999999712e-08	6.323016017856906143e-09	4.335540400454417610e-08	-5.699023306112258662e-09
3.395000000000000284e+01	4.216999999999999975e-08	6.115931445953701732e-09	4.172996618645503949e-08	-5.488588834322648522e-09
3.402000000000000313e+01	4.073000000000000142e-08	5.911790783073095993e-09	4.035766503431023971e-08	-5.310818030335154333e-09
3.409000000000000341e+01	3.934000000000000022e-08	5.714580632823840800e-09	3.903033123688543186e-08	-5.138775622085225380e-09
3.415999999999999659e+01	3.800000000000000278e-08	5.526512246736936751e-09	3.774653280595427476e-08	-4.972282499444775371e-09
3.424000000000000199e+01	3.669999999999999776e-08	5.341685105061261408e-09	3.633087470620088433e-08	-4.788578291661399347e-09
3.431000000000000227e+01	3.543999999999999839e-08	5.164430489516277219e-09	3.513573370596928660e-08	-4.633396540418883475e-09
3.438000000000000256e+01	3.423000000000000277e-08	4.992057947847561475e-09	3.397982226560128243e-08	-4.483225035080595046e-09
3.446000000000000085e+01	3.305999999999999957e-08	4.825244134570602781e-09	3.270510634570366098e-08	-4.317521245171083140e-09
3.453000000000000114e+01	3.191999999999999731e-08	4.664385111970065244e-09	3.162890615468909554e-08	-4.177540562030543987e-09
3.460000000000000142e+01	3.082000000000000069e-08	4.507203810584267157e-09	3.058805820540940819e-08	-4.042083677892525385e-09
3.467999999999999972e+01	2.975999999999999980e-08	4.355622806809607190e-09	2.944033151662541946e-08	-3.892629859388588442e-09
3.475000000000000000e+01	2.874000000000000126e-08	4.211315261726199245e-09	2.847137541836374166e-08	-3.766381426909436444e-09
3.482000000000000028e+01	2.775000000000000033e-08	4.069453372383077735e-09	2.753419313458084859e-08	-3.644207105967918776e-09
3.489999999999999858e+01	2.679000000000000034e-08	3.931765725486196335e-09	2.650072720372505826e-08	-3.509403350485190783e-09
3.496999999999999886e+01	2.586000000000000128e-08	3.799755741136528134e-09	2.562825519001750649e-08	-3.395533769158731882e-09
3.504999999999999716e+01	2.497000000000000125e-08	3.671866305658064403e-09	2.466620687180322817e-08	-3.269901189033670420e-09
3.511999999999999744e+01	2.410999999999999884e-08	3.549578322491279016e-09	2.385401939401137378e-08	-3.163778187200374140e-09
3.518999999999999773e+01	2.326999999999999926e-08	3.428596882983669098e-09	2.306847469655188697e-08	-3.061082314936918808e-09
3.527000000000000313e+01	2.246000000000000061e-08	3.311845111548143611e-09	2.220223380293820605e-08	-2.947773113982406512e-09
3.534000000000000341e+01	2.167999999999999958e-08	3.200585095873148875e-09	2.147094489176537544e-08	-2.852062446148471838e-09
3.542000000000000171e+01	2.092999999999999948e-08	3.092280536226136441e-09	2.066458581745929828e-08	-2.746467397027905242e-09
3.549000000000000199e+01	2.019999999999999890e-08	2.986759959577155570e-09	1.998384604435914459e-08	-2.657272774894406178e-09
3.556000000000000227e+01	1.949999999999999925e-08	2.886635875894291223e-09	1.932544605644507377e-08	-2.570960766020112609e-09
3.564000000000000057e+01	1.881999999999999912e-08	2.788146848173770870e-09	1.859941713174296561e-08	-2.475730660301469422e-09
3.571000000000000085e+01	1.815999999999999850e-08	2.692466052162589153e-09	1.798650304066266822e-08	-2.395293010127788109e-09
3.578999999999999915e+01	1.752999999999999881e-08	2.602096301277683025e-09	1.731067968416474628e-08	-2.306550574893386179e-09
3.585999999999999943e+01	1.691000000000000054e-08	2.512018112278717807e-09	1.674014948876259854e-08	-2.231593263335014168e-09
3.593999999999999773e+01	1.631999999999999989e-08	2.427199006881801221e-09	1.611101489682565230e-08	-2.148891770989043972e-09
3.600999999999999801e+01	1.574999999999999876e-08	2.344244165504096694e-09	1.557987724336976950e-08	-2.079034630944841009e-09
3.609000000000000341e+01	1.520000000000000045e-08	2.264136815654036799e-09	1.499422010408161435e-08	-2.001965432301709025e-09
3.615999999999999659e+01	1.466000000000000025e-08	2.186239562634433554e-09	1.449982420467656255e-08	-1.936870717747930115e-09
3.624000000000000199e+01	1.414999999999999932e-08	2.111817380885083426e-09	1.395468123084621770e-08	-1.865056099426270181e-09
3.631000000000000227e+01	1.364999999999999981e-08	2.038771024827211791e-09	1.349445379544140665e-08	-1.804395796684832984e-09
3.639000000000000057e+01	1.316999999999999981e-08	1.969359088713889441e-09	1.298696351229840624e-08	-1.737470843725982768e-09
3.646000000000000085e+01	1.269999999999999957e-08	1.900544710129177722e-09	1.255854982991711494e-08	-1.680944293658406923e-09
3.653999999999999915e+01	1.225000000000000050e-08	1.835324336970171755e-09	1.208617674835180368e-08	-1.618584857328332091e-09
3.660999999999999943e+01	1.181999999999999930e-08	1.772265563219011397e-09	1.168741171351769581e-08	-1.565915139205828203e-09
3.668999999999999773e+01	1.139999999999999951e-08	1.710608018571174759e-09	1.124769954817231653e-08	-1.507807047176642191e-09
3.675999999999999801e+01	1.099999999999999924e-08	1.652491940474546596e-09	1.087648571501742289e-08	-1.458725783171258894e-09
3.684000000000000341e+01	1.061000000000000038e-08	1.595128727128942720e-09	1.046717669283995648e-08	-1.404579806198874203e-09
3.690999999999999659e+01	1.022999999999999962e-08	1.539180021942852395e-09	1.012165837345505603e-08	-1.358848968316390784e-09
3.699000000000000199e+01	9.867999999999999424e-09	1.486423601865166169e-09	9.740687058660597232e-09	-1.308400045586159460e-09
3.707000000000000028e+01	9.517000000000000119e-09	1.434651159851259279e-09	9.373995424997993966e-09	-1.259815880570095513e-09
3.714000000000000057e+01	9.179000000000000666e-09	1.385288808801058109e-09	9.064430352833566749e-09	-1.218779969566597554e-09
3.721999999999999886e+01	8.850999999999999317e-09	1.336809284047474101e-09	8.723100690346936681e-09	-1.173510604751257195e-09
3.728999999999999915e+01	8.535999999999999474e-09	1.290218964844732572e-09	8.434971087678110613e-09	-1.135277773989828783e-09
3.736999999999999744e+01	8.230999999999999390e-09	1.245543774219920071e-09	8.117282004072281015e-09	-1.093101569447605523e-09
3.745000000000000284e+01	7.937000000000000199e-09	1.201971149404179004e-09	7.811506032109737326e-09	-1.052485534798706441e-09
3.752000000000000313e+01	7.653000000000000766e-09	1.159846172653404306e-09	7.553369157910961076e-09	-1.018180517282995136e-09
3.760000000000000142e+01	7.377999999999999958e-09	1.119446607182102218e-09	7.268747750769129341e-09	-9.803372630945781522e-10
3.767999999999999972e+01	7.114000000000000042e-09	1.080211961348944408e-09	6.994821193786472371e-09	-9.438969252346226149e-10
3.775000000000000000e+01	6.858000000000000099e-09	1.042527962868776028e-09	6.763590434661683732e-09	-9.131213622520131822e-10
3.782999999999999829e+01	6.611999999999999915e-09	1.005895434698855844e-09	6.508628509392273167e-09	-8.791709173487400757e-10
3.790999999999999659e+01	6.373999999999999703e-09	9.704240733903295870e-10	6.263226781231957535e-09	-8.464767614186552804e-10
3.797999999999999687e+01	6.144999999999999770e-09	9.366237947009461546e-10	6.056072534299124053e-09	-8.188649306540669544e-10
3.806000000000000227e+01	5.923000000000000329e-09	9.034703792531626346e-10	5.827674674728546040e-09	-7.884069131740749799e-10
3.814000000000000057e+01	5.710000000000000341e-09	8.719692248057459388e-10	5.607860831607876451e-09	-7.590786880267903083e-10
3.821000000000000085e+01	5.502999999999999712e-09	8.409938632484801666e-10	5.422302378580847204e-09	-7.343092017556661112e-10
3.828999999999999915e+01	5.303999999999999882e-09	8.111942177793923371e-10	5.217698127989196751e-09	-7.069845565953595664e-10
3.836999999999999744e+01	5.111999999999999718e-09	7.827151455810217385e-10	5.020780094143851745e-09	-6.806732154717200505e-10
3.843999999999999773e+01	4.927000000000000047e-09	7.549581076292998515e-10	4.854560770995995512e-09	-6.584532697256166677e-10
3.852000000000000313e+01	4.749000000000000041e-09	7.282317553781351097e-10	4.671297694264007735e-09	-6.339435040462306499e-10
3.860000000000000142e+01	4.575999999999999914e-09	7.024957897787384567e-10	4.494916955047120142e-09	-6.103425392258313525e-10
3.867999999999999972e+01	4.410000000000000281e-09	6.775211182442950656e-10	4.325153970938824150e-09	-5.876159522697879796e-10
3.875000000000000000e+01	4.250000000000000006e-09	6.536759747764943716e-10	4.181852723009189294e-09	-5.684230401638766646e-10
3.882999999999999829e+01	4.094999999999999611e-09	6.303088773315825964e-10	4.023860258960125733e-09	-5.472527641492425270e-10
3.890999999999999659e+01	3.946000000000000229e-09	6.078302064808998399e-10	3.871811143758610479e-09	-5.268689333805879551e-10
3.899000000000000199e+01	3.801999999999999899e-09	5.863073967358875174e-10	3.725474706562237427e-09	-5.072414685948063905e-10
3.906000000000000227e+01	3.662999999999999862e-09	5.652951378339194780e-10	3.601942669153332021e-09	-4.906652104953535794e-10
3.914000000000000057e+01	3.529000000000000118e-09	5.452267311520227108e-10	3.465742173464565362e-09	-4.723808138364193918e-10
3.921999999999999886e+01	3.399999999999999840e-09	5.256889671025380334e-10	3.334667089050839702e-09	-4.547760472241091336e-10
3.929999999999999716e+01	3.274999999999999961e-09	5.067403312677345990e-10	3.208524985567819142e-09	-4.378257421935604309e-10
3.938000000000000256e+01	3.154999999999999962e-09	4.887192086403841551e-10	3.087124599808537264e-09	-4.215048828848876845e-10
3.945000000000000284e+01	3.038999999999999949e-09	4.711013651760627438e-10	2.984644046306484081e-09	-4.077215101915464093e-10
3.953000000000000114e+01	2.927999999999999815e-09	4.542324027459071400e-10	2.871655143046804239e-09	-3.925181081743685086e-10
3.960999999999999943e+01	2.820000000000000188e-09	4.379663672018663626e-10	2.762919776481091846e-09	-3.778801770352269697e-10
3.968999999999999773e+01	2.716000000000000134e-09	4.221280327372411823e-10	2.658278552789872583e-09	-3.637868074949662832e-10
3.977000000000000313e+01	2.616000000000000065e-09	4.070388679819165038e-10	2.557573028758793926e-09	-3.502172149514424898e-10
3.985000000000000142e+01	2.519999999999999983e-09	3.923926463531140111e-10	2.460650043686209993e-09	-3.371512982368373512e-10
3.992000000000000171e+01	2.426999999999999994e-09	3.781917349869375141e-10	2.378837591620087663e-09	-3.261176302889863481e-10
4.000000000000000000e+01	2.337000000000000098e-09	3.645720998717812260e-10	2.288641512847160191e-09	-3.139480559578597502e-10
4.007999999999999829e+01	2.251000000000000188e-09	3.514160192877571834e-10	2.201843168278375524e-09	-3.022315409472199612e-10
4.015999999999999659e+01	2.167000000000000065e-09	3.386776516234919183e-10	2.118311427137734078e-09	-2.909508335032641522e-10
4.024000000000000199e+01	2.086999999999999928e-09	3.264155401962810990e-10	2.037918529706920186e-09	-2.800891198081744071e-10
4.032000000000000028e+01	2.008999999999999990e-09	3.144479928764109013e-10	1.960550248864706081e-09	-2.696313391374070116e-10
4.039999999999999858e+01	1.935000000000000039e-09	3.032006900173546836e-10	1.886096951363800170e-09	-2.595630269428293110e-10
4.047999999999999687e+01	1.862999999999999874e-09	2.921339245874740823e-10	1.814449647085378827e-09	-2.498698035109284827e-10
4.054999999999999716e+01	1.794000000000000009e-09	2.816248795176306907e-10	1.753974851900238375e-09	-2.416846826816668645e-10
4.063000000000000256e+01	1.726999999999999930e-09	2.713065332417006240e-10	1.687298598063535158e-09	-2.326564617222745624e-10
4.071000000000000085e+01	1.662000000000000051e-09	2.612871389351569171e-10	1.623131354807109232e-09	-2.239641200375146004e-10
4.078999999999999915e+01	1.600000000000000058e-09	2.518170934097471846e-10	1.561382536738449367e-09	-2.155956728567572243e-10
4.086999999999999744e+01	1.540000000000000059e-09	2.425517762897920740e-10	1.501962106086008963e-09	-2.075392077959770359e-10
4.095000000000000284e+01	1.482999999999999945e-09	2.338310736787635252e-10	1.444780546590905612e-09	-1.997828814582204319e-10
4.103000000000000114e+01	1.426999999999999932e-09	2.251660853687117690e-10	1.389749855430074939e-09	-1.923150486479241363e-10
4.110999999999999943e+01	1.374000000000000012e-09	2.169618803085003109e-10	1.336790783271546113e-09	-1.851252055552810744e-10
4.118999999999999773e+01	1.321999999999999984e-09	2.089797818968460300e-10	1.285828609516835022e-09	-1.782034393721461185e-10
4.127000000000000313e+01	1.273000000000000050e-09	2.013809285938798779e-10	1.236789071800935789e-09	-1.715398980037838236e-10
4.135000000000000142e+01	1.225000000000000009e-09	1.939997940774250613e-10	1.189598333779859207e-09	-1.651247858650809785e-10
4.142999999999999972e+01	1.178999999999999961e-09	1.868510430443191425e-10	1.144183634940806783e-09	-1.589484487954441612e-10
4.150999999999999801e+01	1.134000000000000013e-09	1.798502668852064954e-10	1.100479205196226456e-09	-1.530021470057571449e-10
4.159000000000000341e+01	1.091999999999999951e-09	1.733782858376446140e-10	1.058423452703531487e-09	-1.472776875607136292e-10
4.167000000000000171e+01	1.050000000000000096e-09	1.668311337850342695e-10	1.017955182572549182e-09	-1.417669302120800008e-10
4.175000000000000000e+01	1.010999999999999921e-09	1.608096591525210691e-10	9.790135476370818673e-10	-1.364617809594488408e-10
4.182999999999999829e+01	9.725999999999999294e-10	1.548140613590729434e-10	9.415384185998111426e-10	-1.313542405692938305e-10
4.190999999999999659e+01	9.358000000000000151e-10	1.490644609683211378e-10	9.054750772335091890e-10	-1.264370198208664552e-10
4.199000000000000199e+01	9.002999999999999826e-10	1.435655691584622366e-10	8.707727728479269283e-10	-1.217033502630047500e-10
4.207000000000000028e+01	8.661999999999999660e-10	1.382278619967556851e-10	8.373811219883521299e-10	-1.171465122315676681e-10
4.214999999999999858e+01	8.333000000000000072e-10	1.331220244766583885e-10	8.052500247956948604e-10	-1.127598238801826124e-10
4.222999999999999687e+01	8.017000000000000336e-10	1.281664077231015252e-10	7.743298380297934688e-10	-1.085366639274036899e-10
4.232000000000000028e+01	7.711999999999999838e-10	1.234240006504537404e-10	7.409354028289148979e-10	-1.039735127462097268e-10
4.239999999999999858e+01	7.417999999999999613e-10	1.188044363945813803e-10	7.124414511005396303e-10	-1.000782195246378732e-10
4.247999999999999687e+01	7.135999999999999966e-10	1.143704094212158374e-10	6.850243429572058204e-10	-9.632853680845161490e-11
4.256000000000000227e+01	6.864000000000000285e-10	1.101298871640718735e-10	6.586428948188341953e-10	-9.271895780202341637e-11
4.264000000000000057e+01	6.601999999999999536e-10	1.060024447306513859e-10	6.332562910192319530e-10	-8.924402464681701091e-11
4.271999999999999886e+01	6.349000000000000513e-10	1.020502165569245710e-10	6.088269956074096935e-10	-8.589871243872987764e-11
4.279999999999999716e+01	6.106999999999999694e-10	9.823096369719750261e-11	5.853206581613653145e-10	-8.267841680355921236e-11
4.288000000000000256e+01	5.873000000000000295e-10	9.453489429090474218e-11	5.627032421181293306e-10	-7.957857516660343865e-11
4.296000000000000085e+01	5.647999999999999521e-10	9.101100228188971207e-11	5.409408989177108614e-10	-7.659465015143033893e-11
4.304999999999999716e+01	5.431000000000000167e-10	8.757700948329019428e-11	5.174385305009692104e-10	-7.337068611111036003e-11
4.313000000000000256e+01	5.223000000000000472e-10	8.431339274912855840e-11	4.973843801465179469e-10	-7.061848956922962246e-11
4.321000000000000085e+01	5.021999999999999822e-10	8.112669639133100620e-11	4.780883927448691132e-10	-6.796920524858454919e-11
4.328999999999999915e+01	4.828999999999999558e-10	7.809256484216685585e-11	4.595226408110760318e-10	-6.541908027648525300e-11
4.336999999999999744e+01	4.642999999999999890e-10	7.513826351472353800e-11	4.416593496753676463e-10	-6.296438231277781562e-11
4.345000000000000284e+01	4.463999999999999784e-10	7.229302942663283822e-11	4.244709147844569212e-10	-6.060140184297067984e-11
4.353999999999999915e+01	4.291999999999999758e-10	6.958188493856140842e-11	4.059083777425379967e-10	-5.804834781450514708e-11
4.361999999999999744e+01	4.126000000000000021e-10	6.693833662000673935e-11	3.900710082752129067e-10	-5.586909904639294824e-11
4.370000000000000284e+01	3.966999999999999846e-10	6.442750380783065152e-11	3.748334691096093335e-10	-5.377146789865279065e-11
4.378000000000000114e+01	3.813000000000000171e-10	6.197043962622421239e-11	3.601729894255823527e-10	-5.175238708221124234e-11
4.385999999999999943e+01	3.666000000000000058e-10	5.964483232740956152e-11	3.460669273645759422e-10	-4.980880666779050440e-11
4.395000000000000284e+01	3.523000000000000139e-10	5.735894095361245333e-11	3.308336634890483950e-10	-4.770893357817314722e-11
4.403000000000000114e+01	3.386999999999999781e-10	5.518379690845130575e-11	3.178372050907857283e-10	-4.591654951062762619e-11
4.410999999999999943e+01	3.255000000000000133e-10	5.308952231549554843e-11	3.053334178332304779e-10	-4.419133449363323874e-11
4.418999999999999773e+01	3.129000000000000258e-10	5.107057461216097671e-11	2.933036505749329557e-10	-4.253077025382981178e-11
4.428000000000000114e+01	3.007000000000000059e-10	4.913141094252569081e-11	2.803136760098470828e-10	-4.073679595911469665e-11
4.435999999999999943e+01	2.889999999999999843e-10	4.725311731177108845e-11	2.692306311002875516e-10	-3.920543496309394852e-11
4.443999999999999773e+01	2.776999999999999820e-10	4.545360312524739193e-11	2.585675502455412361e-10	-3.773142021871944714e-11
4.452000000000000313e+01	2.668999999999999779e-10	4.371669102841194290e-11	2.483090885137062346e-10	-3.631267508958207208e-11
4.460999999999999943e+01	2.564999999999999931e-10	4.205765770938747550e-11	2.372329639673866947e-10	-3.478007981271882205e-11
4.468999999999999773e+01	2.463999999999999970e-10	4.043003801850961914e-11	2.277837404370082819e-10	-3.347193794310683665e-11
4.477000000000000313e+01	2.367999999999999991e-10	3.888218504082300495e-11	2.186922383424070808e-10	-3.221271814620241848e-11
4.485999999999999943e+01	2.274999999999999899e-10	3.739454392271016834e-11	2.088758360522716436e-10	-3.085239658145949231e-11
4.493999999999999773e+01	2.185999999999999999e-10	3.595687824389838982e-11	2.005020764872550457e-10	-2.969138433761365123e-11
4.502000000000000313e+01	2.099999999999999986e-10	3.457866232230507235e-11	1.924465541213050348e-10	-2.857393926932074402e-11
4.510999999999999943e+01	2.017999999999999907e-10	3.325174974563192920e-11	1.837490414592602607e-10	-2.736679535161320073e-11
4.518999999999999773e+01	1.938999999999999973e-10	3.198360565285961627e-11	1.763290668371462686e-10	-2.633640868901668383e-11
4.527000000000000313e+01	1.861999999999999877e-10	3.073499909319666613e-11	1.691908856149556130e-10	-2.534464285432436430e-11
4.535999999999999943e+01	1.788999999999999974e-10	2.956101505582648773e-11	1.614845144930066785e-10	-2.427333731000249223e-11
4.543999999999999773e+01	1.717999999999999909e-10	2.840766551707713576e-11	1.549112095142119726e-10	-2.335902786361550602e-11
4.552000000000000313e+01	1.651000000000000037e-10	2.732839579136751299e-11	1.485878739065873478e-10	-2.247901328802573855e-11
4.560999999999999943e+01	1.584999999999999955e-10	2.625422406853482693e-11	1.417606509073873379e-10	-2.152832274033597950e-11
4.568999999999999773e+01	1.523000000000000066e-10	2.525362409050497947e-11	1.359370336878613068e-10	-2.071690449516666138e-11
4.578000000000000114e+01	1.463000000000000014e-10	2.427562737551390467e-11	1.296503036661919687e-10	-1.984043080289817204e-11
4.585999999999999943e+01	1.405000000000000060e-10	2.333756597864267561e-11	1.242883201695297401e-10	-1.909242143101129595e-11
4.593999999999999773e+01	1.348999999999999943e-10	2.242296232320861935e-11	1.191306455553083017e-10	-1.837249005080629252e-11
4.603000000000000114e+01	1.294999999999999922e-10	2.154033232568228940e-11	1.135624238056386867e-10	-1.759475977853671039e-11
4.610999999999999943e+01	1.244000000000000047e-10	2.071357251370543560e-11	1.088130903317696685e-10	-1.693097532938762764e-11
4.620000000000000284e+01	1.195000000000000009e-10	1.991148287873106231e-11	1.036864990600633755e-10	-1.621398754760475420e-11
4.628000000000000114e+01	1.147000000000000020e-10	1.913155772059086846e-11	9.931440272920117131e-11	-1.560210460250311291e-11
4.636999999999999744e+01	1.100999999999999998e-10	1.837700710678156251e-11	9.459506192830185309e-11	-1.494116600347306639e-11
4.645000000000000284e+01	1.056999999999999943e-10	1.766090224739759214e-11	9.056991224458508490e-11	-1.437704937468812873e-11
4.653000000000000114e+01	1.014999999999999985e-10	1.697086475266753849e-11	8.669845983113898597e-11	-1.383410312740297743e-11
4.661999999999999744e+01	9.747000000000000049e-11	1.631392848092092658e-11	8.251989562090226690e-11	-1.324765042403347282e-11
4.670000000000000284e+01	9.358000000000000151e-11	1.567905276296005772e-11	7.895669239976530836e-11	-1.274718005137616706e-11
4.678999999999999915e+01	8.983999999999999685e-11	1.506280063263243222e-11	7.511095430936511717e-11	-1.220660385760723588e-11
4.686999999999999744e+01	8.624000000000000411e-11	1.447415277337530586e-11	7.183130785789073716e-11	-1.174523152237203195e-11
4.696000000000000085e+01	8.277999999999999745e-11	1.390299978197515922e-11	6.829155455418147388e-11	-1.124685893542606089e-11
4.703999999999999915e+01	7.946000000000000271e-11	1.335916469591199312e-11	6.527331802542994941e-11	-1.082155183874525652e-11
4.713000000000000256e+01	7.626999999999999873e-11	1.283165476606043020e-11	6.201623919080526372e-11	-1.036218846591859996e-11
4.721000000000000085e+01	7.320999999999999844e-11	1.232952111259055890e-11	5.923918263079670354e-11	-9.970173718640485045e-12
4.729999999999999716e+01	7.026999999999999360e-11	1.184250075711726445e-11	5.624218139696448320e-11	-9.546722184206614710e-12
4.738000000000000256e+01	6.744000000000000183e-11	1.137724592944215324e-11	5.368681753541151055e-11	-9.185327977850010049e-12
4.746999999999999886e+01	6.471999999999999726e-11	1.092585039497893469e-11	5.092950166095771365e-11	-8.794990427455713963e-12
4.756000000000000227e+01	6.211000000000000576e-11	1.049599522170891509e-11	4.829157661597463574e-11	-8.421153587289764423e-12
4.764000000000000057e+01	5.960000000000000615e-11	1.008215228080459769e-11	4.604281879969942528e-11	-8.102134621998064798e-12
4.772999999999999687e+01	5.720000000000000022e-11	9.682764458589981851e-12	4.361640094620496519e-11	-7.757541810744498091e-12
4.781000000000000227e+01	5.488000000000000203e-11	9.299542443912676469e-12	4.154791515278619771e-11	-7.463454821693942489e-12
4.789999999999999858e+01	5.266000000000000220e-11	8.929438982051897466e-12	3.931638375122890714e-11	-7.145821301123851567e-12
4.797999999999999687e+01	5.052999999999999896e-11	8.577011676032625721e-12	3.741443582743822540e-11	-6.874776955890659469e-12
4.807000000000000028e+01	4.847999999999999699e-11	8.237439651107133476e-12	3.536278233981372296e-11	-6.582037523333957956e-12
4.815999999999999659e+01	4.651999999999999807e-11	7.909779516935558902e-12	3.340035330222433656e-11	-6.301650985603725278e-12
4.824000000000000199e+01	4.462999999999999865e-11	7.596153613107448408e-12	3.172778828882090876e-11	-6.062363573869293048e-12
4.832999999999999829e+01	4.280999999999999873e-11	7.291327682082324911e-12	2.992381447524013851e-11	-5.803921735624264124e-12
4.840999999999999659e+01	4.107000000000000009e-11	7.002087321573976004e-12	2.838666717362325262e-11	-5.583391963611507412e-12
4.850000000000000000e+01	3.940000000000000094e-11	6.724190739154662400e-12	2.672897780841919838e-11	-5.345216956473439111e-12
4.859000000000000341e+01	3.780000000000000130e-11	6.455491923873812066e-12	2.514386098469687031e-11	-5.117099751875070959e-12
4.867000000000000171e+01	3.625999999999999938e-11	6.198770817277566931e-12	2.379325865996742133e-11	-4.922422829922172523e-12
4.875999999999999801e+01	3.478000000000000165e-11	5.951783836219860963e-12	2.233697554131648195e-11	-4.712165523857757627e-12
4.885000000000000142e+01	3.336000000000000164e-11	5.714562157615228148e-12	2.094489559869049194e-11	-4.510810602388639302e-12
4.892999999999999972e+01	3.198999999999999758e-11	5.483575284567572483e-12	1.975917219311033045e-11	-4.338995713698290205e-12
4.902000000000000313e+01	3.067999999999999771e-11	5.264335180096850054e-12	1.848089380445666759e-11	-4.153424507953243907e-12
4.910999999999999943e+01	2.943000000000000203e-11	5.054946980619578975e-12	1.725908430160959498e-11	-3.975687255070041626e-12
4.918999999999999773e+01	2.822000000000000052e-11	4.852003164847003549e-12	1.621859819786784034e-11	-3.824020789160798681e-12
4.928000000000000114e+01	2.706000000000000142e-11	4.655683288712839526e-12	1.509728522937671991e-11	-3.660227778827018931e-12
4.936999999999999744e+01	2.595000000000000151e-11	4.469202038515937276e-12	1.402596550467093674e-11	-3.503372738021773060e-12
4.946000000000000085e+01	2.489000000000000077e-11	4.290956112558754362e-12	1.300243251210415873e-11	-3.353150352379793276e-12
4.953999999999999915e+01	2.385999999999999890e-11	4.117520091694189870e-12	1.213105303103646262e-11	-3.224953601599550376e-12
4.963000000000000256e+01	2.287999999999999944e-11	3.952364428390344803e-12	1.119230632240954648e-11	-3.086501034897458782e-12
4.971999999999999886e+01	2.194000000000000062e-11	3.793785939353106525e-12	1.029582391874787478e-11	-2.953916039840749612e-12
4.979999999999999716e+01	2.103999999999999921e-11	3.640590664225793117e-12	9.532982385177968112e-12	-2.840787657425597846e-12
4.989000000000000057e+01	2.016999999999999988e-11	3.493546478866425731e-12	8.711449246283782424e-12	-2.718608942090295888e-12
4.997999999999999687e+01	1.934000000000000120e-11	3.353136048100047447e-12	7.927089919430303603e-12	-2.601592094502940972e-12
5.007000000000000028e+01	1.854000000000000138e-11	3.217644641627164212e-12	7.178401622869885842e-12	-2.489528491836926259e-12
5.014999999999999858e+01	1.777000000000000042e-11	3.087087847905045037e-12	6.541671041171605663e-12	-2.393911387797284025e-12
5.024000000000000199e+01	1.704000000000000009e-11	2.963220234401756752e-12	5.856399459516112405e-12	-2.290653752844339985e-12
5.032999999999999829e+01	1.633000000000000009e-11	2.842581163603776456e-12	5.202618405023624355e-12	-2.191768845017662769e-12
5.042000000000000171e+01	1.566000000000000072e-11	2.728665914040779378e-12	4.578936796548984355e-12	-2.097063446709510586e-12
5.050999999999999801e+01	1.500999999999999844e-11	2.618873522750064839e-12	3.984134846217470556e-12	-2.006367936572513321e-12
5.059000000000000341e+01	1.437999999999999971e-11	2.511444803461412796e-12	3.478718669296186978e-12	-1.928984161668692881e-12
5.067999999999999972e+01	1.379000000000000001e-11	2.410790712231432143e-12	2.935273210505840521e-12	-1.845418586006130008e-12
5.077000000000000313e+01	1.321000000000000046e-11	2.311682187672071088e-12	2.417337101909323310e-12	-1.765394070798105598e-12
5.085999999999999943e+01	1.266999999999999993e-11	2.219379468085918237e-12	1.923780482590350644e-12	-1.688753417572020494e-12
5.095000000000000284e+01	1.213999999999999957e-11	2.129344003006872793e-12	1.453610681182440682e-12	-1.615358359440831599e-12
5.103999999999999915e+01	1.162999999999999952e-11	2.041904882088373202e-12	1.005883387717461954e-12	-1.545077307714105015e-12
5.111999999999999744e+01	1.114999999999999995e-11	1.959561454645741379e-12	6.259847057887002091e-13	-1.485113655197719037e-12
5.121000000000000085e+01	1.068000000000000054e-11	1.879427546683298164e-12	2.180898784147900988e-13	-1.420358030043810211e-12
5.129999999999999716e+01	1.023999999999999999e-11	1.803771567408689270e-12	-1.700493437696978363e-13	-1.358341978356839457e-12
5.139000000000000057e+01	9.812000000000000600e-12	1.730645537013670055e-12	-5.392435085025797556e-13	-1.298952416971636017e-12
5.147999999999999687e+01	9.402999999999999414e-12	1.660134556927917648e-12	-8.902525906421532432e-13	-1.242083256503999940e-12
5.157000000000000028e+01	9.009999999999999776e-12	1.592829718357029461e-12	-1.223832384108059072e-12	-1.187628990912961223e-12
5.165999999999999659e+01	8.633000000000000070e-12	1.528175610342044462e-12	-1.540734769079557324e-12	-1.135484660542810487e-12
5.175000000000000000e+01	8.273000000000000796e-12	1.465882922663072277e-12	-1.841697934194986270e-12	-1.085547206194111749e-12
5.184000000000000341e+01	7.925999999999999952e-12	1.406228841184350187e-12	-2.127375512267928989e-12	-1.037725282887443366e-12
5.192000000000000171e+01	7.595000000000000656e-12	1.349256898116175597e-12	-2.368972460286915793e-12	-9.969238775923428144e-13
5.200999999999999801e+01	7.276999999999999790e-12	1.294444533729904517e-12	-2.627440353582189815e-12	-9.528654042792449489e-13
5.210000000000000142e+01	6.971999999999999777e-12	1.241800754689736883e-12	-2.872377443465426305e-12	-9.106770870551974065e-13
5.218999999999999773e+01	6.679999999999999809e-12	1.191334567659871823e-12	-3.104381070287297959e-12	-8.702753933817968578e-13
5.228000000000000114e+01	6.400000000000000194e-12	1.142876404866248023e-12	-3.323988265824773372e-12	-8.315851483651045006e-13
5.236999999999999744e+01	6.130999999999999624e-12	1.096255774774373968e-12	-3.531690103754979047e-12	-7.945375469987720111e-13
5.246000000000000085e+01	5.874000000000000214e-12	1.051998470274401059e-12	-3.727974089496466904e-12	-7.590642825843528407e-13
5.254999999999999716e+01	5.627999999999999849e-12	1.009241064038755723e-12	-3.913325246760536489e-12	-7.250973962034642663e-13
5.264000000000000057e+01	5.390999999999999950e-12	9.682972882037159020e-13	-4.088223936242567504e-12	-6.925695805206550095e-13
5.272999999999999687e+01	5.164999999999999903e-12	9.288974047235158562e-13	-4.253105345924439097e-12	-6.614198220330404907e-13
5.282000000000000028e+01	4.948000000000000323e-12	8.912994891684837344e-13	-4.408363676656281058e-12	-6.315928180814986694e-13
5.290999999999999659e+01	4.740000000000000401e-12	8.552000862371332828e-13	-4.554389728748336419e-12	-6.030337417094517007e-13
5.300000000000000000e+01	4.541000000000000139e-12	8.206069901580984017e-13	-4.691572330000263283e-12	-5.756880427511179426e-13
5.309000000000000341e+01	4.349999999999999842e-12	7.873469958506224936e-13	-4.820297342935023381e-12	-5.495015847329077194e-13
5.317999999999999972e+01	4.167000000000000319e-12	7.554270315179356810e-13	-4.940918217609502007e-12	-5.244247064721493818e-13
5.327000000000000313e+01	3.991999999999999954e-12	7.250845035907285854e-13	-5.053751434926681474e-12	-5.004128505479788978e-13
5.335999999999999943e+01	3.823999999999999862e-12	6.956738189979937221e-13	-5.159109930732143312e-12	-4.774219531115888253e-13
5.345000000000000284e+01	3.663000000000000043e-12	6.676531051783328524e-13	-5.257305074720668949e-12	-4.554081709079751043e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.714000000000000370e-03	3.456000000000000183e-01	1.414284609490353180e-03	3.441299120562716918e-01	-1.207915038439636400e-03
2.317999999999999922e-02	3.432000000000000051e-01	1.760136357823768481e-03	3.417221261696113954e-01	-2.078638018672332183e-03
3.871999999999999748e-02	3.407000000000000028e-01	2.452889361809931605e-03	3.393199378112155551e-01	-2.666864449892084217e-03
5.433000000000000329e-02	3.382999999999999896e-01	2.961014756373451812e-03	3.369238193539768056e-01	-3.135805965711330103e-03
7.001999999999999891e-02	3.358999999999999764e-01	3.378294663430254311e-03	3.345324926569115398e-01	-3.533615699132773742e-03
8.577999999999999514e-02	3.335000000000000187e-01	3.735398506629960223e-03	3.321476117607835010e-01	-3.882085084399831704e-03
1.015999999999999959e-01	3.311000000000000054e-01	4.052606291528123954e-03	3.297706947426207180e-01	-4.193432074810357971e-03
1.174999999999999933e-01	3.286999999999999922e-01	4.338257265412921553e-03	3.273988765870440854e-01	-4.475847105436962792e-03
1.335000000000000075e-01	3.264000000000000234e-01	4.599994391147885393e-03	3.250293999521980393e-01	-4.734882089763302847e-03
1.496000000000000107e-01	3.240000000000000102e-01	4.839280674315141542e-03	3.226623858668530298e-01	-4.974223393977484156e-03
1.656999999999999862e-01	3.215999999999999970e-01	5.059666819070204880e-03	3.203125992023188040e-01	-5.195304344914187036e-03
1.819000000000000061e-01	3.191999999999999837e-01	5.265171183286636650e-03	3.179654962118177997e-01	-5.401757376541632162e-03
1.981999999999999873e-01	3.169000000000000150e-01	5.459595041136781728e-03	3.156212499218675749e-01	-5.595234144464342543e-03
2.146000000000000130e-01	3.145000000000000018e-01	5.637955282447263544e-03	3.132800577496903105e-01	-5.777072090642278689e-03
2.310000000000000109e-01	3.121999999999999775e-01	5.809417342741467899e-03	3.109562272967241747e-01	-5.947366729396217841e-03
2.474999999999999978e-01	3.098000000000000198e-01	5.966873462855400850e-03	3.086356177289205638e-01	-6.108167075662444476e-03
2.641000000000000014e-01	3.074999999999999956e-01	6.119638612032168162e-03	3.063184126702845345e-01	-6.260238102345706129e-03
2.807000000000000051e-01	3.052000000000000268e-01	6.262407518648187114e-03	3.040186005209055686e-01	-6.403398930485871762e-03
2.974999999999999867e-01	3.029000000000000026e-01	6.397088325343126998e-03	3.017086555785076230e-01	-6.539939523862706508e-03
3.143000000000000238e-01	3.005999999999999783e-01	6.525536058531896527e-03	2.994162566425765393e-01	-6.668723268142307502e-03
3.311999999999999944e-01	2.983000000000000096e-01	6.646108156698650980e-03	2.971277813289694980e-01	-6.791015376059045955e-03
3.481000000000000205e-01	2.959999999999999853e-01	6.760633088145912711e-03	2.948567930237815382e-01	-6.906531320956616794e-03
3.650999999999999801e-01	2.937000000000000166e-01	6.869190527210830392e-03	2.925898745522213518e-01	-7.016347668150975554e-03
3.821999999999999842e-01	2.913999999999999924e-01	6.971860148230551828e-03	2.903272000970495981e-01	-7.120762894249899055e-03
3.993999999999999773e-01	2.891000000000000236e-01	7.070390745170455037e-03	2.880689405017022864e-01	-7.220046357441703769e-03
4.167000000000000148e-01	2.868999999999999884e-01	7.165663931891587402e-03	2.858152673992313542e-01	-7.314443201097690049e-03
4.339999999999999969e-01	2.846000000000000196e-01	7.252814955025761387e-03	2.835792214046722881e-01	-7.403674736185272311e-03
4.514000000000000234e-01	2.823999999999999844e-01	7.336967220861763568e-03	2.813478929619679381e-01	-7.488502611317468180e-03
4.688999999999999835e-01	2.801000000000000156e-01	7.416287064944650925e-03	2.791214454524861277e-01	-7.569110162295463948e-03
4.863999999999999990e-01	2.778999999999999804e-01	7.491206922626041792e-03	2.769126139976800793e-01	-7.645244965839491542e-03
5.040000000000000036e-01	2.757000000000000006e-01	7.564018297124353377e-03	2.747087870970717494e-01	-7.717534437594279241e-03
5.217000000000000526e-01	2.735000000000000209e-01	7.633142135453351539e-03	2.725101239295679156e-01	-7.786121395075890420e-03
5.394999999999999796e-01	2.712999999999999856e-01	7.697050191450489562e-03	2.703167828646180215e-01	-7.851139575942776144e-03
5.573000000000000176e-01	2.691000000000000059e-01	7.757372324925690746e-03	2.681410923635590415e-01	-7.912379353304875573e-03
5.753000000000000336e-01	2.669000000000000261e-01	7.814146640996721960e-03	2.659587603942942802e-01	-7.970645447642428494e-03
5.933000000000000496e-01	2.646999999999999909e-01	7.868939490943893320e-03	2.637941872380154540e-01	-8.025398359194302333e-03
6.112999999999999545e-01	2.625000000000000111e-01	7.918719785853961177e-03	2.616472282439725738e-01	-8.076796318663608323e-03
6.294999999999999485e-01	2.604000000000000203e-01	7.968126535139863700e-03	2.594941769929096642e-01	-8.125505871102034136e-03
6.477000000000000535e-01	2.581999999999999851e-01	8.012611373380922747e-03	2.573588406354041513e-01	-8.171080288705809963e-03
6.660000000000000364e-01	2.560999999999999943e-01	8.056858920661347581e-03	2.552294854473413088e-01	-8.213880147599021339e-03
6.844000000000000083e-01	2.540000000000000036e-01	8.096379123937647374e-03	2.531062544519133151e-01	-8.253985389887667432e-03
7.027999999999999803e-01	2.518000000000000238e-01	8.132378067922158352e-03	2.510006843972569790e-01	-8.291276351170407191e-03
7.213000000000000522e-01	2.497000000000000053e-01	8.166911119573197486e-03	2.489013273964434669e-01	-8.326050070022742583e-03
7.399000000000000021e-01	2.475999999999999868e-01	8.199722512721512382e-03	2.468083216119087431e-01	-8.358374209539672084e-03
7.586000000000000520e-01	2.454999999999999960e-01	8.227977457545384427e-03	2.447218033828269246e-01	-8.388313326671826414e-03
7.772999999999999909e-01	2.434000000000000052e-01	8.255964511844350942e-03	2.426529221348560639e-01	-8.415789549090033766e-03
7.961000000000000298e-01	2.414000000000000035e-01	8.282899056602585283e-03	2.405906060673659030e-01	-8.441027900340198481e-03
8.149999999999999467e-01	2.393000000000000127e-01	8.304792756160524897e-03	2.385349861941710448e-01	-8.464084381809034233e-03
8.339999999999999636e-01	2.371999999999999942e-01	8.325037543349659078e-03	2.364861902386244108e-01	-8.485013468971623271e-03
8.529999999999999805e-01	2.351999999999999924e-01	8.344466534608428743e-03	2.344549899044872932e-01	-8.503773967026773822e-03
8.720999999999999863e-01	2.331999999999999906e-01	8.363717701984288086e-03	2.324306815130547654e-01	-8.520531026664265872e-03
8.912999999999999812e-01	2.310999999999999999e-01	8.375127875354283422e-03	2.304133875125086162e-01	-8.535332616564954983e-03
9.105999999999999650e-01	2.290999999999999981e-01	8.388623437896591817e-03	2.284032303810479281e-01	-8.548224644338943412e-03
9.298999999999999488e-01	2.270999999999999963e-01	8.400617889739005542e-03	2.264106089154917789e-01	-8.559199740905012663e-03
9.493000000000000327e-01	2.250999999999999945e-01	8.409811615425579964e-03	2.244251795176998854e-01	-8.568372479599647637e-03
9.687999999999999945e-01	2.230999999999999928e-01	8.417527324423031143e-03	2.224470596021121405e-01	-8.575783875783919361e-03
9.882999999999999563e-01	2.210999999999999910e-01	8.422488495286175464e-03	2.204863741908947294e-01	-8.581449217867135465e-03
1.008000000000000007e+00	2.192000000000000060e-01	8.428574921823975968e-03	2.185231248465773213e-01	-8.585465650161199641e-03
1.028000000000000025e+00	2.172000000000000042e-01	8.430674167402747027e-03	2.165478584196101064e-01	-8.587853178365086049e-03
1.046999999999999931e+00	2.152999999999999914e-01	8.432750318970751863e-03	2.146878952376813643e-01	-8.588601692329148399e-03
1.066999999999999948e+00	2.132999999999999896e-01	8.429536210022174625e-03	2.127472932758130986e-01	-8.587848806434287760e-03
1.086999999999999966e+00	2.114000000000000046e-01	8.428900547375797053e-03	2.108242309195320630e-01	-8.585573141279286002e-03
1.106999999999999984e+00	2.094999999999999918e-01	8.426926586805437089e-03	2.089185511441693510e-01	-8.581830654366164046e-03
1.127000000000000002e+00	2.076000000000000068e-01	8.422415749152260128e-03	2.070300951863487393e-01	-8.576675457948785414e-03
1.147000000000000020e+00	2.056999999999999940e-01	8.415400943381605436e-03	2.051587072979157433e-01	-8.570159316093523688e-03
1.167999999999999927e+00	2.038000000000000089e-01	8.407091718307427644e-03	2.032119527518256030e-01	-8.561906771487671694e-03
1.187999999999999945e+00	2.018999999999999961e-01	8.397488073929728486e-03	2.013750762038508391e-01	-8.552753647263339892e-03
1.207999999999999963e+00	2.001000000000000001e-01	8.390783305253628546e-03	1.995548013560458356e-01	-8.542385249992784715e-03
1.229000000000000092e+00	1.981999999999999873e-01	8.377480577701228517e-03	1.976612180155606080e-01	-8.530238565611268642e-03
1.249000000000000110e+00	1.963999999999999913e-01	8.366031721863200626e-03	1.958745123200602012e-01	-8.517514652788927415e-03
1.270000000000000018e+00	1.945000000000000062e-01	8.350228490294941269e-03	1.940158482738676138e-01	-8.502986689250723040e-03
1.290999999999999925e+00	1.927000000000000102e-01	8.336366887681967430e-03	1.921748200057653011e-01	-8.487307055314989926e-03
1.310999999999999943e+00	1.908999999999999864e-01	8.320218400652733964e-03	1.904377038314905568e-01	-8.471343347345674027e-03
1.332000000000000073e+00	1.890999999999999903e-01	8.302905975480813494e-03	1.886306268438293077e-01	-8.453539897237549380e-03
1.352999999999999980e+00	1.872999999999999943e-01	8.284429612166207754e-03	1.868406954331418846e-01	-8.434709505779292016e-03
1.374000000000000110e+00	1.854999999999999982e-01	8.264789310708915010e-03	1.850677489828390643e-01	-8.414891229052309102e-03
1.395000000000000018e+00	1.837000000000000022e-01	8.242924478664434909e-03	1.833116249796968300e-01	-8.394122943364643735e-03
1.415999999999999925e+00	1.819999999999999951e-01	8.224435413643906012e-03	1.815721627688945405e-01	-8.372441163389811661e-03
1.437000000000000055e+00	1.801999999999999991e-01	8.200316028798240731e-03	1.798492059238753493e-01	-8.349880948557977453e-03
1.459000000000000075e+00	1.784999999999999920e-01	8.178605349275632971e-03	1.780617364420643278e-01	-8.325341175766352853e-03
1.479999999999999982e+00	1.768000000000000127e-01	8.155834654658794883e-03	1.763720882649667809e-01	-8.301086877138199802e-03
1.500999999999999890e+00	1.751000000000000056e-01	8.132003944947722995e-03	1.746984718176793905e-01	-8.276053980005198749e-03
1.522999999999999909e+00	1.733999999999999986e-01	8.107113220142420779e-03	1.729621907353651455e-01	-8.249027061845473976e-03
1.544999999999999929e+00	1.716999999999999915e-01	8.080171169830686548e-03	1.712431648144695506e-01	-8.221212919677868894e-03
1.566000000000000059e+00	1.700000000000000122e-01	8.052188734333873277e-03	1.696182144948794601e-01	-8.193958763621186567e-03
1.588000000000000078e+00	1.683000000000000052e-01	8.022194233148934039e-03	1.679324209572976290e-01	-8.164699269130774179e-03
1.610000000000000098e+00	1.665999999999999981e-01	7.991178976688067051e-03	1.662633821731212547e-01	-8.134745800726352061e-03
1.631999999999999895e+00	1.650000000000000078e-01	7.963969613201697315e-03	1.646109295711517262e-01	-8.104127885607768575e-03
1.653000000000000025e+00	1.633999999999999897e-01	7.935799538867397210e-03	1.630489097771776752e-01	-8.074308008217663188e-03
1.675000000000000044e+00	1.617000000000000104e-01	7.901782061006746086e-03	1.614284039711072205e-01	-8.042472599879692957e-03
1.697999999999999954e+00	1.600999999999999923e-01	7.870736204981611250e-03	1.597514559202789231e-01	-8.008567030643582579e-03
1.719999999999999973e+00	1.585000000000000020e-01	7.838748113317160759e-03	1.581637198108183928e-01	-7.975566335211934504e-03
1.741999999999999993e+00	1.569000000000000117e-01	7.805817786013392011e-03	1.565917632081750832e-01	-7.942034203097773568e-03
1.764000000000000012e+00	1.552999999999999936e-01	7.771048598102252639e-03	1.550354304545617512e-01	-7.907994625479109266e-03
1.786999999999999922e+00	1.537000000000000033e-01	7.735355649760413191e-03	1.534248898585308385e-01	-7.871890473804876720e-03
1.808999999999999941e+00	1.522000000000000020e-01	7.703800570797853658e-03	1.519000286437176550e-01	-7.836884565216317017e-03
1.832000000000000073e+00	1.506000000000000116e-01	7.666288969108066634e-03	1.503220575766000544e-01	-7.799818438443083951e-03
1.854000000000000092e+00	1.491000000000000103e-01	7.632112142573117299e-03	1.488280348934878372e-01	-7.763937037028675534e-03
1.877000000000000002e+00	1.476000000000000090e-01	7.597086611142458111e-03	1.472819743410939963e-01	-7.726000811242801462e-03
1.899999999999999911e+00	1.459999999999999909e-01	7.556037007003075893e-03	1.457519732722590278e-01	-7.687653430571488207e-03
1.923000000000000043e+00	1.444999999999999896e-01	7.519285775617810114e-03	1.442378669065020602e-01	-7.648916585300947861e-03
1.945000000000000062e+00	1.429999999999999882e-01	7.480860228451894321e-03	1.428043106779601501e-01	-7.611518881145046961e-03
1.967999999999999972e+00	1.414999999999999869e-01	7.442420247529248772e-03	1.413208226312279159e-01	-7.572080111708741346e-03
1.991000000000000103e+00	1.401000000000000023e-01	7.407610645099268511e-03	1.398527446889602788e-01	-7.532311955983306273e-03
2.015000000000000124e+00	1.386000000000000010e-01	7.365909789856241521e-03	1.383370953209702714e-01	-7.490484124191456108e-03
2.037999999999999812e+00	1.370999999999999996e-01	7.324186417952713996e-03	1.369000124919407257e-01	-7.450101311082743538e-03
2.060999999999999943e+00	1.356999999999999873e-01	7.286218132199995430e-03	1.354778567004365775e-01	-7.409445056623276127e-03
2.084000000000000075e+00	1.343000000000000027e-01	7.247490053493024775e-03	1.340704745475909954e-01	-7.368532560439907710e-03
2.108000000000000096e+00	1.328000000000000014e-01	7.202578553403033747e-03	1.326174875027447686e-01	-7.325586046089503124e-03
2.130999999999999783e+00	1.313999999999999890e-01	7.162303753324902530e-03	1.312398185312170507e-01	-7.284201040715768127e-03
2.154999999999999805e+00	1.300000000000000044e-01	7.120518604942573625e-03	1.298175055231826913e-01	-7.240795910811888975e-03
2.178999999999999826e+00	1.285999999999999921e-01	7.077989829413527251e-03	1.284106071791862591e-01	-7.197182175871865567e-03
2.201999999999999957e+00	1.272000000000000075e-01	7.034717426737765143e-03	1.270766392900434250e-01	-7.155205207830526645e-03
2.225999999999999979e+00	1.259000000000000119e-01	6.996258393256237461e-03	1.256994434072444544e-01	-7.111230230037181646e-03
2.250000000000000000e+00	1.244999999999999996e-01	6.950806493314282131e-03	1.243371715919511511e-01	-7.067093884115926289e-03
2.274000000000000021e+00	1.232000000000000040e-01	6.910236089898329388e-03	1.229896640404974928e-01	-7.022811134855698120e-03
2.298000000000000043e+00	1.218000000000000055e-01	6.863355248040131640e-03	1.216567597858517480e-01	-6.978396387385185119e-03
2.322000000000000064e+00	1.204999999999999960e-01	6.821407864232158745e-03	1.203382992276260943e-01	-6.933863558964627367e-03
2.346000000000000085e+00	1.192000000000000004e-01	6.778784980609234810e-03	1.190341265077228539e-01	-6.889226146673148483e-03
2.370000000000000107e+00	1.179000000000000048e-01	6.734805901203983793e-03	1.177440885264940257e-01	-6.844497220807722535e-03
2.395000000000000018e+00	1.165999999999999953e-01	6.690166333090779779e-03	1.164151628919920661e-01	-6.797820807433387069e-03
2.419000000000000039e+00	1.152999999999999997e-01	6.644866276269624505e-03	1.151535058086675112e-01	-6.752943576984879112e-03
2.443999999999999950e+00	1.140000000000000041e-01	6.601538447968019127e-03	1.138538164026243055e-01	-6.706138624687147005e-03
2.467999999999999972e+00	1.126999999999999946e-01	6.552284696503451501e-03	1.126199180103103215e-01	-6.661162130224640952e-03
2.492999999999999883e+00	1.115000000000000019e-01	6.508267511980435349e-03	1.113488240947575203e-01	-6.614277968537852354e-03
2.517999999999999794e+00	1.102000000000000063e-01	6.464198365933191727e-03	1.100920748160948009e-01	-6.567371234837859027e-03
2.541999999999999815e+00	1.089999999999999997e-01	6.418980292850259145e-03	1.088989416132051385e-01	-6.522330279765532583e-03
2.567000000000000171e+00	1.078000000000000069e-01	6.373207963508906865e-03	1.076698432353888485e-01	-6.475412503383399035e-03
2.592000000000000082e+00	1.064999999999999974e-01	6.320946217141860946e-03	1.064546163382112942e-01	-6.428505147539695028e-03
2.616999999999999993e+00	1.053000000000000047e-01	6.280121779607462408e-03	1.052531036493036809e-01	-6.381618552334897797e-03
2.641999999999999904e+00	1.040999999999999981e-01	6.232594305447772265e-03	1.040651514370068559e-01	-6.334762761428539869e-03
2.666999999999999815e+00	1.029999999999999943e-01	6.190522791331923985e-03	1.028906078379905747e-01	-6.287947464913192473e-03
2.692000000000000171e+00	1.018000000000000016e-01	6.141909898666158066e-03	1.017293199981244706e-01	-6.241181890019915565e-03
2.717999999999999972e+00	1.005999999999999950e-01	6.092742749741968979e-03	1.005354809001334643e-01	-6.192608039177448231e-03
2.742999999999999883e+00	9.947000000000000286e-02	6.047276993393556517e-03	9.940077250880334503e-02	-6.145971335269124168e-03
2.769000000000000128e+00	9.832000000000000461e-02	6.005745301779399914e-03	9.823426006057590920e-02	-6.097549947426146935e-03
2.794000000000000039e+00	9.718999999999999861e-02	5.959165836761719584e-03	9.712552444034153187e-02	-6.051076795386215942e-03
2.819999999999999840e+00	9.606000000000000649e-02	5.912064447100692267e-03	9.598571065814584524e-02	-6.002842390056776362e-03
2.845000000000000195e+00	9.493999999999999662e-02	5.865058897584348244e-03	9.490235173157361703e-02	-5.956564787068065366e-03
2.870999999999999996e+00	9.384000000000000674e-02	5.818776190605031221e-03	9.378862801440010499e-02	-5.908549604457139642e-03
2.896999999999999797e+00	9.274000000000000299e-02	5.771985415388827811e-03	9.268797352261662348e-02	-5.860657708004946356e-03
2.923000000000000043e+00	9.164999999999999536e-02	5.725311264926999898e-03	9.160023429779781678e-02	-5.812896484142981469e-03
2.948999999999999844e+00	9.057999999999999385e-02	5.679387669815118451e-03	9.052525970067874794e-02	-5.765273115205879137e-03
2.975000000000000089e+00	8.951000000000000623e-02	5.632969862872811220e-03	8.946290100164397407e-02	-5.717794507046033634e-03
3.000999999999999890e+00	8.845000000000000084e-02	5.586689465294570819e-03	8.841300883279337719e-02	-5.670467147229915975e-03
3.027000000000000135e+00	8.740000000000000546e-02	5.535507363930910855e-03	8.737543630323738042e-02	-5.623297305500309269e-03
3.052999999999999936e+00	8.637000000000000233e-02	5.490218276764869537e-03	8.635003960635105613e-02	-5.576291081974573544e-03
3.080000000000000071e+00	8.533999999999999919e-02	5.444453452977014545e-03	8.529793988342372624e-02	-5.527656396911042810e-03
3.105999999999999872e+00	8.432000000000000606e-02	5.398853174015880163e-03	8.429692353042282649e-02	-5.481001474174463685e-03
3.132000000000000117e+00	8.330999999999999517e-02	5.353424368084692790e-03	8.330765332697340209e-02	-5.434527006930997203e-03
3.158999999999999808e+00	8.230999999999999428e-02	5.308173963386686629e-03	8.229261965956635727e-02	-5.386461564462203047e-03
3.185999999999999943e+00	8.130999999999999339e-02	5.257767243434548557e-03	8.128995376937089845e-02	-5.338601804798141434e-03
3.212000000000000188e+00	8.032999999999999863e-02	5.212948696737895911e-03	8.033597118309887541e-02	-5.292713818203228365e-03
3.238999999999999879e+00	7.935999999999999999e-02	5.168328758533845789e-03	7.935714356006239034e-02	-5.245272527735643855e-03
3.266000000000000014e+00	7.839000000000000135e-02	5.123260796520903194e-03	7.839024128560211080e-02	-5.198051575993509373e-03
3.293000000000000149e+00	7.743999999999999495e-02	5.074585550026064137e-03	7.743512027276527876e-02	-5.151055583050932925e-03
3.319999999999999840e+00	7.649000000000000243e-02	5.029997366086819306e-03	7.649163623063597039e-02	-5.104288798191676177e-03
3.346999999999999975e+00	7.556000000000000216e-02	4.986290218658356171e-03	7.555964654173347173e-02	-5.057755257684576518e-03
3.374000000000000110e+00	7.463000000000000189e-02	4.937844757570654906e-03	7.463901145950993521e-02	-5.011458888813008321e-03
3.400999999999999801e+00	7.370999999999999774e-02	4.893996159326241720e-03	7.372959377999929731e-02	-4.965403492171742775e-03
3.428999999999999826e+00	7.280000000000000360e-02	4.846185783534648003e-03	7.279819567887185761e-02	-4.917900581671223563e-03
3.455999999999999961e+00	7.190000000000000557e-02	4.802878739842735695e-03	7.191120551224289281e-02	-4.872346576754004420e-03
3.483000000000000096e+00	7.099999999999999367e-02	4.759156003957004492e-03	7.103502162362847205e-02	-4.827043558808577148e-03
3.511000000000000121e+00	7.012000000000000177e-02	4.712314421917111924e-03	7.013766081895500548e-02	-4.780331033795139940e-03
3.539000000000000146e+00	6.923999999999999599e-02	4.669165572198956046e-03	6.925163597119099457e-02	-4.733894854865446436e-03
3.565999999999999837e+00	6.837999999999999634e-02	4.623015655781551742e-03	6.840785580953515077e-02	-4.689381501193764720e-03
3.593999999999999861e+00	6.751999999999999669e-02	4.580466095642814900e-03	6.754368082544000285e-02	-4.643496375294571890e-03
3.621999999999999886e+00	6.666999999999999316e-02	4.534350820241563398e-03	6.669042244698167310e-02	-4.597895811410968210e-03
3.649999999999999911e+00	6.582999999999999963e-02	4.488622946870936964e-03	6.584794304204147353e-02	-4.552582267726224333e-03
3.677999999999999936e+00	6.499000000000000610e-02	4.446356288364102828e-03	6.501610547901351400e-02	-4.507557918799971579e-03
3.705999999999999961e+00	6.417000000000000481e-02	4.401369732739117240e-03	6.419477512485212423e-02	-4.462824861614689970e-03
3.733999999999999986e+00	6.335000000000000353e-02	4.356099120781688899e-03	6.338381993131159131e-02	-4.418385132883836247e-03
3.762000000000000011e+00	6.254999999999999449e-02	4.315534490868425110e-03	6.258310939975637865e-02	-4.374240608348904831e-03
3.790000000000000036e+00	6.174999999999999933e-02	4.271035218870635440e-03	6.179251325925564503e-02	-4.330392871371617838e-03
3.818999999999999950e+00	6.094999999999999724e-02	4.226258818743633752e-03	6.098420756807288595e-02	-4.285293622361521608e-03
3.846999999999999975e+00	6.017000000000000126e-02	4.186069466505343631e-03	6.021380809806191337e-02	-4.242054654745934864e-03
3.875000000000000000e+00	5.938999999999999835e-02	4.142090964450362636e-03	5.945314095802345378e-02	-4.199116845187058494e-03
3.903999999999999915e+00	5.863000000000000156e-02	4.099240604821377532e-03	5.867543524240952102e-02	-4.154964176207994950e-03
3.932999999999999829e+00	5.786999999999999783e-02	4.056126973469641878e-03	5.790790153326022538e-02	-4.111136803524758493e-03
3.960999999999999854e+00	5.711999999999999716e-02	4.013452705672760495e-03	5.717636183861696253e-02	-4.069130366871115748e-03
3.990000000000000213e+00	5.637000000000000344e-02	3.973773153722165094e-03	5.642843651429943486e-02	-4.025945367090698508e-03
4.019000000000000128e+00	5.564000000000000196e-02	3.931949322871799296e-03	5.569029438909420260e-02	-3.983088395400910010e-03
4.048000000000000043e+00	5.491000000000000048e-02	3.889872612603529050e-03	5.496180686160206247e-02	-3.940560023998777861e-03
4.076999999999999957e+00	5.419000000000000206e-02	3.848253163748456464e-03	5.424284769937598449e-02	-3.898360798644544181e-03
4.105999999999999872e+00	5.347999999999999976e-02	3.807096172459004373e-03	5.353329294416796919e-02	-3.856491234740347905e-03
4.134999999999999787e+00	5.276999999999999746e-02	3.765693229954877701e-03	5.283301964750853480e-02	-3.814951658818297245e-03
4.163999999999999702e+00	5.206999999999999823e-02	3.724759673219602257e-03	5.214190574092089636e-02	-3.773742199559086772e-03
4.193999999999999950e+00	5.138000000000000206e-02	3.684300698405601308e-03	5.143647128337160840e-02	-3.731459224054778541e-03
4.222999999999999865e+00	5.070000000000000201e-02	3.644321501665296389e-03	5.076362409119115904e-02	-3.690921690275980691e-03
4.253000000000000114e+00	5.002000000000000196e-02	3.604106746015162555e-03	5.007683573349346745e-02	-3.649333884911694966e-03
4.282000000000000028e+00	4.936000000000000110e-02	3.565100961828711161e-03	4.942177307064582470e-02	-3.609468075972453813e-03
4.312000000000000277e+00	4.868999999999999717e-02	3.525142549698097576e-03	4.875313685438055489e-02	-3.568574595529643532e-03
4.341000000000000192e+00	4.803999999999999937e-02	3.486403501336011665e-03	4.811538782408957687e-02	-3.529379381304857070e-03
4.371000000000000441e+00	4.739000000000000157e-02	3.444703223443252964e-03	4.746442482180568412e-02	-3.489178959052503543e-03
4.400999999999999801e+00	4.676000000000000295e-02	3.407008601718131482e-03	4.682226813646653274e-02	-3.449330160911631693e-03
4.431000000000000050e+00	4.612000000000000127e-02	3.368365393500731466e-03	4.618879824201591738e-02	-3.409832306113422598e-03
4.461000000000000298e+00	4.549999999999999878e-02	3.330964643062627080e-03	4.556389773183798508e-02	-3.370684715492758450e-03
4.490999999999999659e+00	4.488000000000000322e-02	3.293349118324384681e-03	4.494745119575423165e-02	-3.331886699425299844e-03
4.520999999999999908e+00	4.426999999999999685e-02	3.253698433887248359e-03	4.433934417718023158e-02	-3.293437391103020383e-03
4.551000000000000156e+00	4.365999999999999742e-02	3.216427587259711781e-03	4.373946340336916372e-02	-3.255335793259050287e-03
4.581000000000000405e+00	4.306999999999999718e-02	3.180422292422240092e-03	4.314769754494637843e-02	-3.217580913496765477e-03
4.612000000000000099e+00	4.247000000000000081e-02	3.141020445951124129e-03	4.254461511790845474e-02	-3.178930737842032648e-03
4.642000000000000348e+00	4.188999999999999668e-02	3.105380036483779138e-03	4.196901357630963836e-02	-3.141877717046463389e-03
4.673000000000000043e+00	4.130999999999999950e-02	3.069538709122757170e-03	4.138240435128137662e-02	-3.103950302555988795e-03
4.703000000000000291e+00	4.073999999999999844e-02	3.031889120718631991e-03	4.082252477782466471e-02	-3.067594128203638554e-03
4.733999999999999986e+00	4.018000000000000044e-02	2.997173049032260568e-03	4.025193822410264022e-02	-3.030384109799292604e-03
4.764999999999999680e+00	3.962000000000000244e-02	2.959975525888910650e-03	3.968932633736380056e-02	-2.993536599221300817e-03
4.794999999999999929e+00	3.907000000000000056e-02	2.925652629735857151e-03	3.915235089627033122e-02	-2.958221368177828096e-03
4.825999999999999623e+00	3.851999999999999869e-02	2.888915254757051538e-03	3.860510629911863278e-02	-2.922082468930283818e-03
4.857000000000000206e+00	3.797999999999999987e-02	2.854994771741622885e-03	3.806550965317931357e-02	-2.886301265822059647e-03
4.887999999999999901e+00	3.744999999999999718e-02	2.819478492582153280e-03	3.753345441478613681e-02	-2.850876146878481183e-03
4.918999999999999595e+00	3.692000000000000143e-02	2.783839815165616623e-03	3.700883514967458210e-02	-2.815805366299531723e-03
4.950999999999999623e+00	3.640000000000000180e-02	2.750935468623961176e-03	3.647498183661645327e-02	-2.779972976567625289e-03
4.982000000000000206e+00	3.588999999999999829e-02	2.716536362235373939e-03	3.596515504678875902e-02	-2.745616622774195263e-03
5.012999999999999901e+00	3.538000000000000173e-02	2.682019476391872895e-03	3.546245343605348294e-02	-2.711609062037025931e-03
5.044999999999999929e+00	3.488000000000000128e-02	2.650157824436373977e-03	3.495090390476517789e-02	-2.676868360187065719e-03
5.075999999999999623e+00	3.438000000000000084e-02	2.616138037174644496e-03	3.446237720129714105e-02	-2.643563749923408344e-03
5.107999999999999652e+00	3.389000000000000346e-02	2.582764882214407844e-03	3.396525165934756452e-02	-2.609544402565795902e-03
5.139000000000000234e+00	3.341000000000000220e-02	2.550041823657278085e-03	3.349049975172714577e-02	-2.576934500040053977e-03
5.171000000000000263e+00	3.293000000000000094e-02	2.519109128284905113e-03	3.300739180040158233e-02	-2.543628065618626886e-03
5.203000000000000291e+00	3.246000000000000274e-02	2.486902798218700375e-03	3.253125179375654374e-02	-2.510680382018554320e-03
5.233999999999999986e+00	3.198999999999999760e-02	2.454587926301887452e-03	3.207654086099484547e-02	-2.479102201107403688e-03
5.266000000000000014e+00	3.153000000000000247e-02	2.422932965742758803e-03	3.161382631375862090e-02	-2.446853958925145588e-03
5.298000000000000043e+00	3.107000000000000040e-02	2.391171772734099026e-03	3.115778557531163548e-02	-2.414957570460902168e-03
5.330000000000000071e+00	3.062000000000000138e-02	2.360075109885276766e-03	3.070832242618206503e-02	-2.383410666615266328e-03
5.363000000000000433e+00	3.017999999999999849e-02	2.329646441297906958e-03	3.025160209655832627e-02	-2.351241347030940450e-03
5.394999999999999574e+00	2.973999999999999908e-02	2.299116159063158832e-03	2.981520862234687819e-02	-2.320396761871067713e-03
5.426999999999999602e+00	2.929999999999999966e-02	2.268484263181034556e-03	2.938510920624513856e-02	-2.289894267895397923e-03
5.458999999999999631e+00	2.887999999999999942e-02	2.239301516474575746e-03	2.896121319144732975e-02	-2.259731451394706402e-03
5.491999999999999993e+00	2.844999999999999959e-02	2.209245238810832960e-03	2.853047284017532631e-02	-2.228979131597383888e-03
5.524000000000000021e+00	2.802999999999999936e-02	2.179867347713387860e-03	2.811890306613922322e-02	-2.199498485604279695e-03
5.557000000000000384e+00	2.761999999999999872e-02	2.151171307283855812e-03	2.770068789875606424e-02	-2.169444302795389429e-03
5.589999999999999858e+00	2.721000000000000155e-02	2.120809611327712386e-03	2.728869172101898444e-02	-2.139740522095807777e-03
5.621999999999999886e+00	2.681000000000000050e-02	2.092728448934866575e-03	2.689503198916518012e-02	-2.111268851308331033e-03
5.655000000000000249e+00	2.640999999999999945e-02	2.064554910498951536e-03	2.649501603493172736e-02	-2.082247033533031998e-03
5.687999999999999723e+00	2.602000000000000146e-02	2.037071882984986884e-03	2.610094830107643343e-02	-2.053567250478924560e-03
5.721000000000000085e+00	2.563000000000000000e-02	2.008019040089095448e-03	2.571274038226926267e-02	-2.025226730932458419e-03
5.753999999999999559e+00	2.525000000000000161e-02	1.981163014967471468e-03	2.533030518661719480e-02	-1.997222689817585752e-03
5.786999999999999922e+00	2.486999999999999975e-02	1.954219232604929770e-03	2.495355680928213610e-02	-1.969552247771156304e-03
5.820000000000000284e+00	2.450000000000000094e-02	1.926560113258862263e-03	2.458241064633488390e-02	-1.942212545690280958e-03
5.852999999999999758e+00	2.412999999999999867e-02	1.900251416192429198e-03	2.421678339345146452e-02	-1.915200764971098117e-03
5.886999999999999567e+00	2.376999999999999946e-02	1.873273570164006021e-03	2.384576216921898903e-02	-1.887710475767553735e-03
5.919999999999999929e+00	2.341000000000000025e-02	1.847605731896373362e-03	2.349108885915864378e-02	-1.861355820618763998e-03
5.953999999999999737e+00	2.306000000000000064e-02	1.821313777987747110e-03	2.313118313530110326e-02	-1.834536469237390806e-03
5.987000000000000099e+00	2.271000000000000102e-02	1.796292572021607062e-03	2.278713550983389388e-02	-1.808827113394852366e-03
6.020999999999999908e+00	2.236000000000000140e-02	1.769899581815872515e-03	2.243801220564299592e-02	-1.782666617259984470e-03
6.054000000000000270e+00	2.202000000000000138e-02	1.744258301660622746e-03	2.210427189792455588e-02	-1.757590944371208250e-03
6.088000000000000078e+00	2.168000000000000135e-02	1.719829457070671652e-03	2.176560797160030994e-02	-1.732077282141748602e-03
6.121999999999999886e+00	2.135000000000000092e-02	1.694883883989795319e-03	2.143213132975396035e-02	-1.706887213680833692e-03
6.155999999999999694e+00	2.102000000000000049e-02	1.669900205791152552e-03	2.110376249453311398e-02	-1.682017662472275014e-03
6.190000000000000391e+00	2.069999999999999965e-02	1.646868548852640102e-03	2.078042319372516711e-02	-1.657465583103480975e-03
6.224000000000000199e+00	2.037999999999999881e-02	1.622586351231062544e-03	2.046203640602645146e-02	-1.633227871013742585e-03
6.258000000000000007e+00	2.007000000000000103e-02	1.599063946563739026e-03	2.014852629651822311e-02	-1.609301415184447850e-03
6.291999999999999815e+00	1.975999999999999979e-02	1.575505746179725478e-03	1.983981815499526874e-02	-1.585683147904322745e-03
6.326999999999999957e+00	1.944999999999999854e-02	1.551911750079021900e-03	1.952696862727308635e-02	-1.561688953210501728e-03
6.360999999999999766e+00	1.915000000000000036e-02	1.529080433683918574e-03	1.922778060895241961e-02	-1.538686821176123024e-03
6.395999999999999908e+00	1.884999999999999870e-02	1.507302781530085733e-03	1.892457894768740517e-02	-1.515320407867411408e-03
6.429999999999999716e+00	1.856000000000000011e-02	1.485185070067700534e-03	1.863461756263124977e-02	-1.492921818652286721e-03
6.464999999999999858e+00	1.827000000000000152e-02	1.463033872289702143e-03	1.834076627574304438e-02	-1.470170293637188159e-03
6.498999999999999666e+00	1.797999999999999945e-02	1.439811112412087710e-03	1.805974681527924841e-02	-1.448362877322965274e-03
6.533999999999999808e+00	1.770000000000000046e-02	1.418411047334305159e-03	1.777495736427841047e-02	-1.426213574963620077e-03
6.568999999999999950e+00	1.742000000000000146e-02	1.396978650641447729e-03	1.749465720851069162e-02	-1.404364874287084095e-03
6.604000000000000092e+00	1.714999999999999858e-02	1.376316439207689356e-03	1.721877556454567970e-02	-1.382813541809311923e-03
6.639000000000000234e+00	1.687999999999999917e-02	1.355623050859394848e-03	1.694724267969550946e-02	-1.361556388555324945e-03
6.674000000000000377e+00	1.660999999999999976e-02	1.334898485596563988e-03	1.667998995259876299e-02	-1.340590227369620104e-03
6.708999999999999631e+00	1.634999999999999995e-02	1.314946992344178181e-03	1.641695001942851048e-02	-1.319911840641741548e-03
6.743999999999999773e+00	1.609000000000000014e-02	1.294036520294668171e-03	1.615805650705991539e-02	-1.299518047530052751e-03
6.778999999999999915e+00	1.583000000000000032e-02	1.274039993721285628e-03	1.590324398910712700e-02	-1.279405710824663405e-03
6.815000000000000391e+00	1.558000000000000010e-02	1.254818848559424759e-03	1.564534078948819767e-02	-1.259009102355967188e-03
6.849999999999999645e+00	1.532999999999999988e-02	1.234683757921436423e-03	1.539861010894210194e-02	-1.239458165231822288e-03
6.886000000000000121e+00	1.507999999999999965e-02	1.215419311489386285e-03	1.514888693516278431e-02	-1.219632388657896239e-03
6.921000000000000263e+00	1.484000000000000076e-02	1.196075768070456848e-03	1.490998200399531320e-02	-1.200630055942694544e-03
6.956999999999999851e+00	1.460000000000000013e-02	1.177575156044544406e-03	1.466817935088907121e-02	-1.181362094630455635e-03
6.991999999999999993e+00	1.435999999999999950e-02	1.158217756219154584e-03	1.443685160911819393e-02	-1.162895853577296463e-03
7.027999999999999581e+00	1.413000000000000020e-02	1.140482710650187956e-03	1.420271811049656982e-02	-1.144172888409729404e-03
7.064000000000000057e+00	1.389999999999999916e-02	1.121918590094664716e-03	1.397237990325710111e-02	-1.125721382003621544e-03
7.099999999999999645e+00	1.367999999999999945e-02	1.104951420383719872e-03	1.374577539365059824e-02	-1.107538109073568462e-03
7.136000000000000121e+00	1.345999999999999974e-02	1.087181733798601524e-03	1.352284388563118611e-02	-1.089619883093317226e-03
7.171999999999999709e+00	1.324000000000000003e-02	1.069412047213483177e-03	1.330352589905820990e-02	-1.071963508298044276e-03
7.208000000000000185e+00	1.302000000000000032e-02	1.052394070678850041e-03	1.308776299919324135e-02	-1.054565800817849897e-03
7.243999999999999773e+00	1.281000000000000021e-02	1.035419972764674897e-03	1.287549756094693264e-02	-1.037423619099901760e-03
7.280999999999999694e+00	1.260000000000000009e-02	1.018445874850499970e-03	1.266092063379731930e-02	-1.020068277345012684e-03
7.317000000000000171e+00	1.238999999999999997e-02	1.001471776936325043e-03	1.245557379148524296e-02	-1.003434753776790214e-03
7.354000000000000092e+00	1.218999999999999945e-02	9.853059693990153921e-04	1.224799084346281895e-02	-9.865956902185861119e-04
7.389999999999999680e+00	1.197999999999999933e-02	9.690235371073295956e-04	1.204933737802877866e-02	-9.704581844618027095e-04
7.426999999999999602e+00	1.179000000000000013e-02	9.536550502917709405e-04	1.184852071142946696e-02	-9.541225135849865611e-04
7.463000000000000078e+00	1.158999999999999961e-02	9.374776957490776365e-04	1.165634220545973612e-02	-9.384686452950169932e-04
7.500000000000000000e+00	1.140000000000000041e-02	9.221092089335189814e-04	1.146207083473847407e-02	-9.226237710753660117e-04
7.536999999999999922e+00	1.120999999999999948e-02	9.067407221179602178e-04	1.127103522332755479e-02	-9.070228818898067903e-04
7.573999999999999844e+00	1.102000000000000028e-02	8.913722353024016712e-04	1.108318150040516273e-02	-8.916628117404486100e-04
7.610999999999999766e+00	1.084000000000000068e-02	8.768126162139777734e-04	1.089845652563945812e-02	-8.765404365942555199e-04
7.647999999999999687e+00	1.065999999999999934e-02	8.616375417385976161e-04	1.071680801680452086e-02	-8.616526631235532164e-04
7.684999999999999609e+00	1.047999999999999973e-02	8.470883149550190606e-04	1.053818490500445584e-02	-8.469964004468272072e-04
7.722000000000000419e+00	1.030000000000000013e-02	8.325390881714405051e-04	1.036253692032849255e-02	-8.325685895124493828e-04
7.759000000000000341e+00	1.013000000000000012e-02	8.187981517647273345e-04	1.018981446239436948e-02	-8.183662111930097537e-04
7.796999999999999709e+00	9.957999999999999838e-03	8.048955572826412821e-04	1.001541764158279772e-02	-8.040115086919144213e-04
7.833999999999999631e+00	9.789000000000000826e-03	7.906702817351049083e-04	9.848476225604273215e-03	-7.902569631760806993e-04
7.871999999999999886e+00	9.624000000000000610e-03	7.773430167962660934e-04	9.679916664053586639e-03	-7.763559624151943625e-04
7.908999999999999808e+00	9.459999999999999659e-03	7.640965231600869989e-04	9.518563216838324056e-03	-7.630371617533397190e-04
7.947000000000000064e+00	9.298999999999999974e-03	7.505554654165673455e-04	9.355645715193336084e-03	-7.495775820023155593e-04
7.985000000000000320e+00	9.140999999999999820e-03	7.378027217305992971e-04	9.195514091878489310e-03	-7.363370642929217835e-04
8.022000000000000242e+00	8.984999999999999931e-03	7.246926559630296420e-04	9.042228089544909059e-03	-7.236525552377156981e-04
8.060000000000000497e+00	8.831000000000000308e-03	7.122716577417379175e-04	8.887456319633916732e-03	-7.108354394440609403e-04
8.098000000000000753e+00	8.680000000000000215e-03	6.995914869846068867e-04	8.735331412105711360e-03	-6.982283771965828436e-04
8.135999999999999233e+00	8.531000000000000388e-03	6.875823704453550055e-04	8.585807902022624116e-03	-6.858284132552342665e-04
8.173999999999999488e+00	8.384000000000000827e-03	6.752503996355723164e-04	8.438841197105176675e-03	-6.736326201941420996e-04
8.211999999999999744e+00	8.240000000000000796e-03	6.631768508062788579e-04	8.294387792612344101e-03	-6.616380896388292200e-04
8.250999999999999446e+00	8.097000000000000031e-03	6.516678350701989508e-04	8.148701378703489956e-03	-6.495341766613453886e-04
8.288999999999999702e+00	7.957000000000000531e-03	6.399408696075000250e-04	8.009209790680069802e-03	-6.379386958621890546e-04
8.326999999999999957e+00	7.818999999999999562e-03	6.283908042672807504e-04	7.872103433969504516e-03	-6.265358921026166093e-04
8.365999999999999659e+00	7.682999999999999725e-03	6.174608708511980255e-04	7.733826521048365113e-03	-6.150304495277926194e-04
8.403999999999999915e+00	7.550000000000000287e-03	6.063361394542909595e-04	7.601429405874979284e-03	-6.040095788646649387e-04
8.442999999999999616e+00	7.418000000000000115e-03	5.953070172619616060e-04	7.467902158355433154e-03	-5.928903599295820125e-04
8.481999999999999318e+00	7.288000000000000207e-03	5.844535250215196097e-04	7.336717824760012434e-03	-5.819624301558192717e-04
8.519999999999999574e+00	7.160999999999999831e-03	5.738554525401670832e-04	7.211111376794110753e-03	-5.714959650548696651e-04
8.558999999999999275e+00	7.034999999999999587e-03	5.633521232379886442e-04	7.084432618528061984e-03	-5.609373180663765812e-04
8.598000000000000753e+00	6.910999999999999609e-03	5.530233846572132341e-04	6.959976765300048690e-03	-5.505615195946318360e-04
8.637000000000000455e+00	6.790000000000000029e-03	5.429488533999620456e-04	6.837704759388749803e-03	-5.403657979275310226e-04
8.676000000000000156e+00	6.669999999999999714e-03	5.329681992964808860e-04	6.717578051134261846e-03	-5.303474159337854838e-04
8.714999999999999858e+00	6.551999999999999665e-03	5.231610966839182102e-04	6.599558970336174418e-03	-5.205036671163742546e-04
8.753999999999999559e+00	6.435999999999999881e-03	5.135271991521123949e-04	6.483610762495365352e-03	-5.108318746621868644e-04
8.794000000000000483e+00	6.322000000000000362e-03	5.040661602909020335e-04	6.366802728798777802e-03	-5.010879444227658982e-04
8.833000000000000185e+00	6.209000000000000109e-03	4.946979593529773726e-04	6.254938687360983920e-03	-4.917564059551752772e-04
8.872999999999999332e+00	6.099000000000000254e-03	4.855816563375000942e-04	6.142244745465406247e-03	-4.823559945141305113e-04
8.912000000000000810e+00	5.989999999999999665e-03	4.765576138950393067e-04	6.034320572361834278e-03	-4.733541287866592289e-04
8.951999999999999957e+00	5.883000000000000208e-03	4.677051599525816790e-04	5.925596047569173415e-03	-4.642865163697081207e-04
8.990999999999999659e+00	5.777000000000000017e-03	4.586109694524144248e-04	5.821473456441579597e-03	-4.556039994579378066e-04
9.031000000000000583e+00	5.674000000000000224e-03	4.501066577222780931e-04	5.716578507529433348e-03	-4.468587273645193195e-04
9.070999999999999730e+00	5.571999999999999696e-03	4.416935095996468784e-04	5.613570608836210632e-03	-4.382727600299185793e-04
9.111000000000000654e+00	5.471000000000000169e-03	4.333713518794399147e-04	5.512416037776619523e-03	-4.298435186860958754e-04
9.150999999999999801e+00	5.373000000000000172e-03	4.249881105007527579e-04	5.413081562841422917e-03	-4.215684566461723047e-04
9.191000000000000725e+00	5.276000000000000308e-03	4.170110927714673838e-04	5.315534361208286603e-03	-4.134450583317992125e-04
9.230999999999999872e+00	5.179999999999999709e-03	4.088251897147891019e-04	5.219742039995876708e-03	-4.054708391446127974e-04
9.271000000000000796e+00	5.086000000000000243e-03	4.011127138788464627e-04	5.125673056202345590e-03	-3.976433506053739307e-04
9.310999999999999943e+00	4.993000000000000042e-03	3.934899005397089517e-04	5.033296620562809076e-03	-3.899601786928173384e-04
9.351000000000000867e+00	4.903000000000000240e-03	3.858310028087471037e-04	4.942582327134952859e-03	-3.824189385720143082e-04
9.391999999999999460e+00	4.812999999999999570e-03	3.784707683720368409e-04	4.851293735603035527e-03	-3.748340004990083287e-04
9.432000000000000384e+00	4.725000000000000033e-03	3.710052829812535450e-04	4.763853763716377650e-03	-3.675729871781260112e-04
9.473000000000000753e+00	4.638999999999999894e-03	3.639847614429345601e-04	4.675860176736674340e-03	-3.602704353518692377e-04
9.512999999999999901e+00	4.552999999999999756e-03	3.567113027516836477e-04	4.591576616957484223e-03	-3.532802641391287338e-04
9.554000000000000270e+00	4.470000000000000015e-03	3.499504733644462416e-04	4.506759573536047586e-03	-3.462506134267952403e-04
9.595000000000000639e+00	4.387000000000000274e-03	3.429459444285839391e-04	4.423506228128957357e-03	-3.393555555774046173e-04
9.635999999999999233e+00	4.305999999999999932e-03	3.361166990344474246e-04	4.341787646675413469e-03	-3.325927552589930309e-04
9.676999999999999602e+00	4.226999999999999855e-03	3.297060903205004589e-04	4.261575760105745792e-03	-3.259599188411454367e-04
9.717999999999999972e+00	4.147999999999999778e-03	3.230651188491467083e-04	4.182842889458115651e-03	-3.194547814785522744e-04
9.759000000000000341e+00	4.072000000000000099e-03	3.166756988900789878e-04	4.105561685578142626e-03	-3.130751052232305263e-04
9.800000000000000711e+00	3.996000000000000420e-03	3.105345395467628503e-04	4.029705157488165483e-03	-3.068186797165108211e-04
9.840999999999999304e+00	3.921000000000000006e-03	3.042534304981950235e-04	3.955247088692138979e-03	-3.006833357131980661e-04
9.881999999999999673e+00	3.847999999999999858e-03	2.981446027699534949e-04	3.882161899653614051e-03	-2.946669402976035204e-04
9.923999999999999488e+00	3.775999999999999843e-03	2.923480060672896288e-04	3.808691244893880681e-03	-2.886249362061323325e-04
9.964999999999999858e+00	3.706000000000000093e-03	2.865004870708832713e-04	3.738308243559573633e-03	-2.828429125277262340e-04
1.000999999999999979e+01	3.635999999999999909e-03	2.806691338820142454e-04	3.662551219580134458e-03	-2.766263887540612002e-04
1.005000000000000071e+01	3.567999999999999991e-03	2.750080990225560853e-04	3.596498391862290936e-03	-2.712123698006776605e-04
1.008999999999999986e+01	3.501000000000000206e-03	2.694397288813029224e-04	3.531634067425570844e-03	-2.659016411406734575e-04
1.013000000000000078e+01	3.435000000000000119e-03	2.641619968655598331e-04	3.467936844285832675e-03	-2.606923862149674817e-04
1.016999999999999993e+01	3.370000000000000166e-03	2.587741641534822292e-04	3.405385560931548962e-03	-2.555828088032423371e-04
1.022000000000000064e+01	3.305999999999999911e-03	2.534780146641519064e-04	3.328776435597318936e-03	-2.493333208069157202e-04
1.025999999999999979e+01	3.242999999999999789e-03	2.482732019874074039e-04	3.268728720311823467e-03	-2.444416155948063310e-04
1.030000000000000071e+01	3.181999999999999933e-03	2.432358208887279080e-04	3.209761475808053759e-03	-2.396439642372362759e-04
1.033999999999999986e+01	3.121000000000000076e-03	2.382125271366167078e-04	3.151855195200425550e-03	-2.349386843971904969e-04
1.038000000000000078e+01	3.062000000000000052e-03	2.333557412021397353e-04	3.094990604408421470e-03	-2.303241131599705017e-04
1.042999999999999972e+01	3.003000000000000027e-03	2.286859590198532597e-04	3.025346270532981805e-03	-2.246809826803333157e-04
1.047000000000000064e+01	2.945999999999999834e-03	2.240050917123983577e-04	2.970757745904878747e-03	-2.202646049806417994e-04
1.050999999999999979e+01	2.889000000000000075e-03	2.193373879910810265e-04	2.917151466960005157e-03	-2.159337467161477034e-04
1.055000000000000071e+01	2.834000000000000147e-03	2.148344600365903749e-04	2.864509657649144236e-03	-2.116868527610202646e-04
1.059999999999999964e+01	2.778999999999999786e-03	2.103442337880218776e-04	2.800037048895001775e-03	-2.064939761055505031e-04
1.064000000000000057e+01	2.726000000000000124e-03	2.060178595458494165e-04	2.749502115246361088e-03	-2.024304501005417156e-04
1.067999999999999972e+01	2.673000000000000029e-03	2.017037251293838014e-04	2.699876493337020466e-03	-1.984460243501365078e-04
1.072000000000000064e+01	2.621000000000000066e-03	1.974771747487541972e-04	2.651143814482365135e-03	-1.945392487654733107e-04
1.076999999999999957e+01	2.569999999999999802e-03	1.933378619937991703e-04	2.591459015216660781e-03	-1.897627908640977927e-04
1.081000000000000050e+01	2.520999999999999804e-03	1.893605537243787571e-04	2.544676742027695421e-03	-1.860255207335673048e-04
1.084999999999999964e+01	2.471999999999999805e-03	1.853945615202344109e-04	2.498736194994497211e-03	-1.823613438775043504e-04
1.090000000000000036e+01	2.422999999999999807e-03	1.814398853813662944e-04	2.442471255308889793e-03	-1.778818566215285531e-04
1.093999999999999950e+01	2.376000000000000074e-03	1.776460590274943721e-04	2.398369755626964233e-03	-1.743772292312573493e-04
1.098000000000000043e+01	2.330000000000000040e-03	1.739377382484893705e-04	2.355061612801751057e-03	-1.709413635749581464e-04
1.102999999999999936e+01	2.284000000000000006e-03	1.702400407144374873e-04	2.302020409527058640e-03	-1.667412764480217906e-04
1.107000000000000028e+01	2.239000000000000105e-03	1.666273868750372438e-04	2.260445755884142854e-03	-1.634554786348940475e-04
1.110999999999999943e+01	2.194999999999999903e-03	1.630994303201271250e-04	2.219619218461132363e-03	-1.602343609208940127e-04
1.116000000000000014e+01	2.151999999999999833e-03	1.596558246395455888e-04	2.169617477551343508e-03	-1.562970584477271383e-04
1.119999999999999929e+01	2.109999999999999896e-03	1.562962234231311473e-04	2.130424997408362185e-03	-1.532170246427803906e-04
1.124000000000000021e+01	2.067999999999999960e-03	1.529463216912391264e-04	2.091937644310753498e-03	-1.501977795909331757e-04
1.128999999999999915e+01	2.027000000000000156e-03	1.496799625432988377e-04	2.044800897459987665e-03	-1.465074661320470357e-04
1.133000000000000007e+01	1.987000000000000051e-03	1.464967995691487663e-04	2.007854307494409164e-03	-1.436208315670514755e-04
1.136999999999999922e+01	1.946999999999999946e-03	1.433228741993056719e-04	1.971572447645493584e-03	-1.407913106864642138e-04
1.141999999999999993e+01	1.909000000000000107e-03	1.403051798123053644e-04	1.927136561618770670e-03	-1.373330555130425215e-04
1.146000000000000085e+01	1.871000000000000050e-03	1.372962611493966985e-04	1.892306875608679379e-03	-1.346280770854073111e-04
1.150999999999999979e+01	1.832999999999999994e-03	1.342961182105797285e-04	1.849649833877011797e-03	-1.313221752236803062e-04
1.155000000000000071e+01	1.796999999999999986e-03	1.314510515540670988e-04	1.816214507219868560e-03	-1.287364538860848130e-04
1.158999999999999986e+01	1.760999999999999979e-03	1.286142987414307754e-04	1.783380700006265401e-03	-1.262020720692926272e-04
1.164000000000000057e+01	1.724999999999999971e-03	1.257858597726707855e-04	1.743167825532992987e-03	-1.231047802228675612e-04
1.167999999999999972e+01	1.691000000000000012e-03	1.231113423856767706e-04	1.711648264873891776e-03	-1.206823241298156873e-04
1.173000000000000043e+01	1.657000000000000053e-03	1.205403439019484712e-04	1.673045264442623789e-03	-1.177219190865952619e-04
1.176999999999999957e+01	1.623000000000000094e-03	1.178795674513611556e-04	1.642787553803584525e-03	-1.154065834477628941e-04
1.182000000000000028e+01	1.590000000000000050e-03	1.152991581582450269e-04	1.605729722428388996e-03	-1.125771310689546023e-04
1.185999999999999943e+01	1.557999999999999923e-03	1.127987696124385972e-04	1.576683054181128498e-03	-1.103642554293022507e-04
1.191000000000000014e+01	1.526999999999999929e-03	1.103780554037803380e-04	1.541108672454754875e-03	-1.076600916389562255e-04
1.194999999999999929e+01	1.495999999999999934e-03	1.079645003384600198e-04	1.513224911483221228e-03	-1.055452568387730075e-04
1.200000000000000000e+01	1.464999999999999939e-03	1.055581044164776561e-04	1.479074685147611532e-03	-1.029609375975043187e-04
1.203999999999999915e+01	1.435000000000000078e-03	1.032308054813742938e-04	1.452306997319005588e-03	-1.009398438925543509e-04
1.208999999999999986e+01	1.405999999999999915e-03	1.009822571229883499e-04	1.419523679765972903e-03	-9.847011453567945433e-05
1.213000000000000078e+01	1.376999999999999969e-03	9.874040602772503892e-05	1.393827609313924663e-03	-9.653868254594444938e-05
1.217999999999999972e+01	1.348999999999999939e-03	9.665472818027752346e-05	1.362356832278222799e-03	-9.417855507677331476e-05
1.222000000000000064e+01	1.320999999999999909e-03	9.449601552377750601e-05	1.337689430462890138e-03	-9.233284477466175940e-05
1.226999999999999957e+01	1.294000000000000011e-03	9.241518741859118730e-05	1.307478291121920563e-03	-9.007746721248474967e-05
1.231000000000000050e+01	1.266999999999999897e-03	9.034059469631209834e-05	1.283798289279842759e-03	-8.831369662594314857e-05
1.235999999999999943e+01	1.240999999999999916e-03	8.834342464513134574e-05	1.254796696000097479e-03	-8.615848312384989682e-05
1.240000000000000036e+01	1.216000000000000067e-03	8.649353664762087261e-05	1.232064792022093689e-03	-8.447305603239373389e-05
1.244999999999999929e+01	1.190000000000000085e-03	8.450675890128553000e-05	1.204224175528644620e-03	-8.241356288674491729e-05
1.250000000000000000e+01	1.165999999999999936e-03	8.266778282386273941e-05	1.177008273845963487e-03	-8.040539586046069017e-05
1.253999999999999915e+01	1.141000000000000087e-03	8.076356616602152125e-05	1.155676032035213904e-03	-7.883496844414274814e-05
1.258999999999999986e+01	1.118000000000000070e-03	7.907100611686520902e-05	1.129549823810946201e-03	-7.691601895439714081e-05
1.263000000000000078e+01	1.093999999999999920e-03	7.724727208654901163e-05	1.109071673133418898e-03	-7.541535670058016052e-05
1.267999999999999972e+01	1.072000000000000036e-03	7.557006955455313998e-05	1.083991281802779106e-03	-7.358162891631702730e-05
1.273000000000000043e+01	1.049000000000000019e-03	7.382756870711194418e-05	1.059473718350605357e-03	-7.179359554709973550e-05
1.276999999999999957e+01	1.026999999999999918e-03	7.221993688255342431e-05	1.040256504094936620e-03	-7.039530837525231465e-05
1.282000000000000028e+01	1.005999999999999950e-03	7.062702748985925222e-05	1.016720645558427281e-03	-6.868668354805318780e-05
1.285999999999999943e+01	9.844000000000000753e-04	6.905374800631752124e-05	9.982728482486502748e-04	-6.735047957735540479e-05
1.291000000000000014e+01	9.636999999999999516e-04	6.749040472090853972e-05	9.756791279120020834e-04	-6.571768279820360535e-05
1.296000000000000085e+01	9.432999999999999979e-04	6.595281703100811064e-05	9.535924917945731239e-04	-6.412554203435719060e-05
1.300000000000000000e+01	9.234000000000000020e-04	6.450815386693374738e-05	9.362806917335503775e-04	-6.288041987263203174e-05
1.305000000000000071e+01	9.037999999999999593e-04	6.303454813386492330e-05	9.150784373499252057e-04	-6.135891185203904384e-05
1.309999999999999964e+01	8.846999999999999829e-04	6.165136122645388300e-05	8.943519694361715729e-04	-5.987524895513262376e-05
1.314000000000000057e+01	8.658999999999999597e-04	6.024127557000128120e-05	8.781061422411659198e-04	-5.871492082999860368e-05
1.318999999999999950e+01	8.473999999999999979e-04	5.890529282059917476e-05	8.582093926200603465e-04	-5.729699317475789083e-05
1.324000000000000021e+01	8.293000000000000458e-04	5.755134870432259032e-05	8.387593071977790526e-04	-5.591431297896794477e-05
1.327999999999999936e+01	8.115999999999999950e-04	5.627615516476346509e-05	8.235140744536145144e-04	-5.483294512392099257e-05
1.333000000000000007e+01	7.942999999999999540e-04	5.498485932619663386e-05	8.048427224869291732e-04	-5.351146229216330037e-05
1.338000000000000078e+01	7.772000000000000262e-04	5.375625217985842815e-05	7.865903977712211149e-04	-5.222277217476613373e-05
1.342999999999999972e+01	7.604999999999999998e-04	5.255726310232963484e-05	7.687478012166422577e-04	-5.096605599904455305e-05
1.347000000000000064e+01	7.441999999999999831e-04	5.134485640454487695e-05	7.547625486170741549e-04	-4.998316033219721126e-05
1.351999999999999957e+01	7.280999999999999712e-04	5.019202648103780447e-05	7.376343673775468193e-04	-4.878196430676663909e-05
1.357000000000000028e+01	7.123999999999999690e-04	4.906860678024325029e-05	7.208904760166604062e-04	-4.761050389029305692e-05
1.361999999999999922e+01	6.970000000000000284e-04	4.792740469115765037e-05	7.045223454762927166e-04	-4.646803438204701714e-05
1.366000000000000014e+01	6.819000000000000408e-04	4.684972267868829984e-05	6.916928096005307575e-04	-4.557444662394046880e-05
1.371000000000000085e+01	6.671000000000000063e-04	4.579437834813388506e-05	6.759801964736472093e-04	-4.448234586489324249e-05
1.375999999999999979e+01	6.526000000000000334e-04	4.476131973797019774e-05	6.606203295022361520e-04	-4.341723297844680475e-05
1.381000000000000050e+01	6.384000000000000135e-04	4.375049488667299573e-05	6.456052251474747160e-04	-4.237841521808699769e-05
1.384999999999999964e+01	6.243999999999999984e-04	4.271895470771727401e-05	6.338362023891631891e-04	-4.156584905681641045e-05
1.390000000000000036e+01	6.107999999999999931e-04	4.175323245944917607e-05	6.194223891005295806e-04	-4.057270549105749749e-05
1.394999999999999929e+01	5.973999999999999927e-04	4.080274071128229472e-05	6.053320946303341514e-04	-3.960403259726377810e-05
1.400000000000000000e+01	5.843000000000000537e-04	3.987426910238230950e-05	5.915578981125084500e-04	-3.865919356976695595e-05
1.405000000000000071e+01	5.714000000000000112e-04	3.896094716454585042e-05	5.780926663655298068e-04	-3.773757893295647339e-05
1.409999999999999964e+01	5.588999999999999784e-04	3.807636572310965314e-05	5.649296660769254248e-04	-3.683861756619780797e-05
1.414000000000000057e+01	5.465000000000000023e-04	3.720003461702019084e-05	5.546124104147797523e-04	-3.613538062249796207e-05
1.418999999999999950e+01	5.343999999999999792e-04	3.634553889811146344e-05	5.419767478324748764e-04	-3.527578146366914890e-05
1.424000000000000021e+01	5.226000000000000176e-04	3.551282660485926944e-05	5.296249058475970429e-04	-3.443727536995751790e-05
1.428999999999999915e+01	5.109999999999999525e-04	3.469505613657369392e-05	5.175504822707221401e-04	-3.361932441081221011e-05
1.433999999999999986e+01	4.996999999999999489e-04	3.389897671790157796e-05	5.057471814422797880e-04	-3.282140374271083676e-05
1.439000000000000057e+01	4.885000000000000019e-04	3.313918376364803181e-05	4.942087725427903684e-04	-3.204299410646453499e-05
1.443999999999999950e+01	4.776000000000000080e-04	3.237216815752692590e-05	4.829290871869780662e-04	-3.128358146923791060e-05
1.448000000000000043e+01	4.670000000000000214e-04	3.162672813096543219e-05	4.740875566335137938e-04	-3.068939090690704044e-05
1.452999999999999936e+01	4.564999999999999830e-04	3.088927863212951686e-05	4.632588089284975122e-04	-2.996294659639953350e-05
1.458000000000000007e+01	4.463000000000000062e-04	3.017332388381554020e-05	4.526731492661487653e-04	-2.925420554660184211e-05
1.463000000000000078e+01	4.361999999999999775e-04	2.949048594694227970e-05	4.423254050955888325e-04	-2.856274211394892160e-05
1.467999999999999972e+01	4.264000000000000104e-04	2.880331210954740329e-05	4.322104547214021715e-04	-2.788813485990247230e-05
1.473000000000000043e+01	4.167999999999999938e-04	2.813076832797379404e-05	4.223231602372673043e-04	-2.722996245186376399e-05
1.477999999999999936e+01	4.073999999999999822e-04	2.749634121117207829e-05	4.126581768282371033e-04	-2.658779203382843719e-05
1.483000000000000007e+01	3.981999999999999754e-04	2.685242245594489025e-05	4.032101496926936081e-04	-2.596119120746579243e-05
1.488000000000000078e+01	3.891000000000000253e-04	2.623876840182862467e-05	3.939737762470146821e-04	-2.534973180767892615e-05
1.492999999999999972e+01	3.802999999999999740e-04	2.562338807040747229e-05	3.849438112401433161e-04	-2.475299033409233325e-05
1.498000000000000043e+01	3.715999999999999794e-04	2.503721011560193732e-05	3.761155282621588968e-04	-2.417058672217248829e-05
1.502999999999999936e+01	3.631999999999999920e-04	2.445027583194376371e-05	3.674850510663649726e-04	-2.360221217792430730e-05
1.508000000000000007e+01	3.549000000000000071e-04	2.389152778842742921e-05	3.590486198232419892e-04	-2.304756754085384964e-05
1.513000000000000078e+01	3.467000000000000247e-04	2.331949491521704242e-05	3.508025104376634299e-04	-2.250635650788749919e-05
1.517999999999999972e+01	3.387999999999999953e-04	2.278813059496836809e-05	3.427429978960569576e-04	-2.197828286447325066e-05
1.523000000000000043e+01	3.310000000000000225e-04	2.226349240535575790e-05	3.348656989643007177e-04	-2.146300086348071196e-05
1.527999999999999936e+01	3.234000000000000004e-04	2.173363496930966917e-05	3.271656488611972237e-04	-2.096012101126121856e-05
1.533000000000000007e+01	3.158999999999999807e-04	2.122960818430712486e-05	3.196379078152509264e-04	-2.046925585413281222e-05
1.538000000000000078e+01	3.086000000000000201e-04	2.073902211357131869e-05	3.122775829336973171e-04	-1.999002162736345404e-05
1.542999999999999972e+01	3.014000000000000077e-04	2.025515639996887480e-05	3.050800167699693104e-04	-1.952205348857133355e-05
1.548000000000000043e+01	2.944000000000000002e-04	1.978473140063316904e-05	2.980422455883267375e-04	-1.906512331583387068e-05
1.552999999999999936e+01	2.875999999999999976e-04	1.931114252182230132e-05	2.911621837243473965e-04	-1.861907382233198808e-05
1.558000000000000007e+01	2.808999999999999973e-04	1.886126541856705284e-05	2.844377715082416387e-04	-1.818374972762350152e-05
1.563000000000000078e+01	2.742999999999999996e-04	1.841810289894247834e-05	2.778669678641752924e-04	-1.775899716088991950e-05
1.567999999999999972e+01	2.679000000000000066e-04	1.798836954657925859e-05	2.714472318096816574e-04	-1.734462302538004411e-05
1.573000000000000043e+01	2.616000000000000161e-04	1.756535077784670943e-05	2.651734111276777498e-04	-1.694022952930566783e-05
1.577999999999999936e+01	2.554999999999999763e-04	1.715576117637551503e-05	2.590396040109470776e-04	-1.654536008473527845e-05
1.583000000000000007e+01	2.494999999999999931e-04	1.676729104775127565e-05	2.530414113851102952e-04	-1.615967571565882704e-05
1.588000000000000078e+01	2.436000000000000123e-04	1.637078997688260927e-05	2.471763514926814164e-04	-1.578298751739505177e-05
1.592999999999999972e+01	2.378000000000000068e-04	1.598100926314730856e-05	2.414420901190015320e-04	-1.541511809651009723e-05
1.599000000000000021e+01	2.322000000000000062e-04	1.560466926367874260e-05	2.347303749392288586e-04	-1.498506817566280769e-05
1.603999999999999915e+01	2.267000000000000081e-04	1.523504962134354231e-05	2.292757568884233317e-04	-1.463598350983906187e-05
1.608999999999999986e+01	2.213000000000000123e-04	1.488492709759887932e-05	2.239446076473980657e-04	-1.429516064025532400e-05
1.614000000000000057e+01	2.159999999999999919e-04	1.452844217388774398e-05	2.187346760422399262e-04	-1.396242857087310845e-05
1.619000000000000128e+01	2.108000000000000010e-04	1.417868338081266939e-05	2.136435456966711871e-04	-1.363760657646722996e-05
1.623999999999999844e+01	2.057999999999999879e-04	1.385425871754963176e-05	2.086685470041798414e-04	-1.332049884868263893e-05
1.628999999999999915e+01	2.008000000000000019e-04	1.351766351061208227e-05	2.038070118852912762e-04	-1.301090997670691929e-05
1.635000000000000142e+01	1.959999999999999937e-04	1.320584817722814875e-05	1.981192200665318564e-04	-1.264905565785034836e-05
1.639999999999999858e+01	1.912999999999999878e-04	1.288917732808033018e-05	1.934980376332714547e-04	-1.235532963362110843e-05
1.644999999999999929e+01	1.867000000000000116e-04	1.259002328609972768e-05	1.889820699170847366e-04	-1.206851947308744044e-05
1.650000000000000000e+01	1.822000000000000106e-04	1.228656798461366111e-05	1.845689552330617841e-04	-1.178845401183466120e-05
1.655000000000000071e+01	1.778000000000000121e-04	1.200012142205791978e-05	1.802563547553385256e-04	-1.151496376691624394e-05
1.660000000000000142e+01	1.734000000000000135e-04	1.170315553759754277e-05	1.760419501348116931e-04	-1.124788074409123386e-05
1.666000000000000014e+01	1.691999999999999928e-04	1.142945686898550783e-05	1.711110843412247818e-04	-1.093560741985362697e-05
1.671000000000000085e+01	1.651000000000000015e-04	1.116203399779956649e-05	1.671049954534447495e-04	-1.068206665779513888e-05
1.676000000000000156e+01	1.611000000000000127e-04	1.089160313171114394e-05	1.631905006349816732e-04	-1.043446543024608844e-05
1.680999999999999872e+01	1.570999999999999968e-04	1.063024243835169346e-05	1.593657335875103072e-04	-1.019267428250956775e-05
1.687000000000000099e+01	1.533000000000000129e-04	1.038196450209207932e-05	1.548918497321845095e-04	-9.910013585808102074e-06
1.692000000000000171e+01	1.495000000000000018e-04	1.013324777962788140e-05	1.512579650785565851e-04	-9.680552367945322454e-06
1.696999999999999886e+01	1.457999999999999932e-04	9.890876136622072295e-06	1.477077786057153972e-04	-9.456482463731967359e-06
1.701999999999999957e+01	1.422999999999999894e-04	9.653440838417838698e-06	1.442393290014949920e-04	-9.237667304133741910e-06
1.707999999999999829e+01	1.387000000000000103e-04	9.417229522784289366e-06	1.401823453386367361e-04	-8.981834811999826138e-06
1.712999999999999901e+01	1.353000000000000090e-04	9.194193340293645123e-06	1.368868954096298955e-04	-8.774105120419489179e-06
1.717999999999999972e+01	1.320000000000000101e-04	8.977565745791005070e-06	1.336670996251850202e-04	-8.571207651015184020e-06
1.723000000000000043e+01	1.287000000000000112e-04	8.760557100110701541e-06	1.305213519424754944e-04	-8.373034104185415690e-06
1.728999999999999915e+01	1.254999999999999877e-04	8.549980136429167273e-06	1.268420015744618366e-04	-8.141313951401251981e-06
1.733999999999999986e+01	1.223999999999999936e-04	8.345852175254484114e-06	1.238536842000276836e-04	-7.953165430546284262e-06
1.739000000000000057e+01	1.192999999999999996e-04	8.141366256912902551e-06	1.209344662089036266e-04	-7.769408599448580238e-06
1.744999999999999929e+01	1.162999999999999944e-04	7.943352435088937169e-06	1.175204652735206250e-04	-7.554553127823381631e-06
1.750000000000000000e+01	1.134000000000000052e-04	7.751828030290663040e-06	1.147478892686938699e-04	-7.380097320197868050e-06
1.755000000000000071e+01	1.106000000000000049e-04	7.573195857003392663e-06	1.120395372605904568e-04	-7.209706226836085164e-06
1.760999999999999943e+01	1.078000000000000047e-04	7.387693215512765863e-06	1.088721758931775023e-04	-7.010460562329624490e-06
1.766000000000000014e+01	1.050999999999999932e-04	7.208726179069363846e-06	1.062998497392390082e-04	-6.848658774056078580e-06
1.771000000000000085e+01	1.023999999999999954e-04	7.029447373480602037e-06	1.037870773884204883e-04	-6.690609737099153683e-06
1.776999999999999957e+01	9.982000000000000313e-05	6.858101360590505093e-06	1.008485376076330333e-04	-6.505785100446310326e-06
1.782000000000000028e+01	9.729999999999999337e-05	6.696200798104349460e-06	9.846223983697170083e-05	-6.355694658605470036e-06
1.787000000000000099e+01	9.482999999999999839e-05	6.531690035051189622e-06	9.613139153836923652e-05	-6.209088320070233817e-06
1.792999999999999972e+01	9.241999999999999944e-05	6.371030198293523311e-06	9.340579737864613435e-05	-6.037643964925037308e-06
1.798000000000000043e+01	9.006999999999999653e-05	6.214231680136195572e-06	9.119255852170515299e-05	-5.898416471425430202e-06
1.803999999999999915e+01	8.776999999999999483e-05	6.065681765274782603e-06	8.860459939574467491e-05	-5.735599085755030502e-06
1.808999999999999986e+01	8.553000000000000273e-05	5.915816069149886633e-06	8.650318981963359848e-05	-5.603374324275618628e-06
1.814000000000000057e+01	8.333999999999999828e-05	5.773964572111609220e-06	8.445073613235059835e-05	-5.474210660582219273e-06
1.819999999999999929e+01	8.119999999999999505e-05	5.630389107169532689e-06	8.205079750711111977e-05	-5.323149992211136503e-06
1.825000000000000000e+01	7.911000000000000660e-05	5.490036411430074205e-06	8.010209438904635632e-05	-5.200464913477369667e-06
1.830999999999999872e+01	7.708000000000000062e-05	5.358059913396016866e-06	7.782359458014194745e-05	-5.056982107028060961e-06
1.835999999999999943e+01	7.509000000000000104e-05	5.224064421470603979e-06	7.597359238250640985e-05	-4.940451997525225440e-06
1.842000000000000171e+01	7.315000000000000267e-05	5.097543883480390449e-06	7.381056313676755023e-05	-4.804164998684694820e-06
1.846999999999999886e+01	7.126000000000000552e-05	4.969951206040290060e-06	7.205434660850366978e-05	-4.693475324114000360e-06
1.853000000000000114e+01	6.941000000000000121e-05	4.848939744318683050e-06	7.000103965293673260e-05	-4.564017021173957342e-06
1.857999999999999829e+01	6.760999999999999812e-05	4.727096320859173697e-06	6.833398683891062130e-05	-4.458873551815551353e-06
1.864000000000000057e+01	6.585000000000000141e-05	4.611645896930400968e-06	6.638498788473448534e-05	-4.335899924649080927e-06
1.869000000000000128e+01	6.414000000000000593e-05	4.499296421297445674e-06	6.480263687961312804e-05	-4.236019242681417571e-06
1.875000000000000000e+01	6.245999999999999491e-05	4.385053814131817933e-06	6.295267380892569120e-05	-4.119195682793009708e-06
1.880000000000000071e+01	6.082999999999999866e-05	4.277642415351241422e-06	6.145077926392604104e-05	-4.024309182735739818e-06
1.885999999999999943e+01	5.924000000000000202e-05	4.172672053508798329e-06	5.969497122766356150e-05	-3.913328197066215935e-06
1.891000000000000014e+01	5.768999999999999823e-05	4.066825851307995194e-06	5.826956703930684004e-05	-3.823186550763815987e-06
1.896999999999999886e+01	5.616999999999999923e-05	3.966160213072631188e-06	5.660320288953867929e-05	-3.717752034848329829e-06
1.901999999999999957e+01	5.468999999999999984e-05	3.867972562192627424e-06	5.525042818906709019e-05	-3.632112753597278842e-06
1.907999999999999829e+01	5.325000000000000008e-05	3.772276755074447349e-06	5.366903360875061323e-05	-3.531944347404688255e-06
1.912999999999999901e+01	5.183999999999999833e-05	3.675384100848236922e-06	5.238529795289549075e-05	-3.450583056828040768e-06
1.919000000000000128e+01	5.047000000000000298e-05	3.584080774578050910e-06	5.088464883843136355e-05	-3.355417067897720524e-06
1.923999999999999844e+01	4.912999999999999887e-05	3.494594946955274072e-06	4.966646585653496337e-05	-3.278116152933581231e-06
1.930000000000000071e+01	4.783000000000000115e-05	3.407649460516931552e-06	4.824246203807398229e-05	-3.187696901193065144e-06
1.935999999999999943e+01	4.656000000000000145e-05	3.322544566736765395e-06	4.685865639642286317e-05	-3.099766976887133192e-06
1.941000000000000014e+01	4.531999999999999977e-05	3.239290657919621492e-06	4.573539320641218845e-05	-3.028344105314326819e-06
1.946999999999999886e+01	4.411000000000000288e-05	3.155351434332949284e-06	4.442241694848929383e-05	-2.944800245433361637e-06
1.951999999999999957e+01	4.292999999999999724e-05	3.075898799688149517e-06	4.335665106200996450e-05	-2.876937793050259249e-06
1.957999999999999829e+01	4.178000000000000317e-05	2.998326594870100899e-06	4.211090473794995169e-05	-2.797557140279300717e-06
1.964000000000000057e+01	4.066000000000000034e-05	2.922645212183648050e-06	4.090041559771213312e-05	-2.720360113752237124e-06
1.969000000000000128e+01	3.957000000000000231e-05	2.848865043933636862e-06	3.991790173813597464e-05	-2.657653809558319681e-06
1.975000000000000000e+01	3.850000000000000069e-05	2.776275371938694319e-06	3.876951824514050793e-05	-2.584303954365760814e-06
1.980000000000000071e+01	3.746999999999999870e-05	2.706327654775563247e-06	3.783741302637420737e-05	-2.524720654344904095e-06
1.985999999999999943e+01	3.644999999999999830e-05	2.636865489188821188e-06	3.674797098310733922e-05	-2.455023096035408654e-06
1.992000000000000171e+01	3.546999999999999752e-05	2.570066063043581112e-06	3.568943722770838092e-05	-2.387241471386797142e-06
1.996999999999999886e+01	3.450999999999999993e-05	2.504491774169562369e-06	3.483031495503934066e-05	-2.332182213115525603e-06
2.003000000000000114e+01	3.356999999999999877e-05	2.440149550769993717e-06	3.382621595091771558e-05	-2.267776244448185808e-06
2.008999999999999986e+01	3.266000000000000240e-05	2.379659985716727371e-06	3.285061959471151437e-05	-2.205138598981697535e-06
2.014000000000000057e+01	3.177000000000000245e-05	2.318481641792317705e-06	3.205883224867133596e-05	-2.154256891130568719e-06
2.019999999999999929e+01	3.089999999999999892e-05	2.258559612053664081e-06	3.113347737994579651e-05	-2.094737966247241621e-06
2.026000000000000156e+01	3.006000000000000019e-05	2.200632904845330919e-06	3.023445034167814911e-05	-2.036854301966787805e-06
2.030999999999999872e+01	2.924000000000000126e-05	2.143978677630291804e-06	2.950483029274811322e-05	-1.989833893000759800e-06
2.037000000000000099e+01	2.843000000000000055e-05	2.087869469069367393e-06	2.865213922833013117e-05	-1.934830062645103345e-06
2.042999999999999972e+01	2.765000000000000124e-05	2.033779831750068123e-06	2.782373486922290546e-05	-1.881336746402647261e-06
2.048999999999999844e+01	2.688999999999999835e-05	1.982535953907604221e-06	2.701894584666522607e-05	-1.829312974564524644e-06
2.053999999999999915e+01	2.614999999999999866e-05	1.930997050077584736e-06	2.636584742967848868e-05	-1.787053084404951915e-06
2.060000000000000142e+01	2.542999999999999878e-05	1.880766421957548631e-06	2.560262892109167149e-05	-1.737618254999528137e-06
2.066000000000000014e+01	2.472999999999999870e-05	1.831850997750726782e-06	2.486117697383066858e-05	-1.689540169724805674e-06
2.071999999999999886e+01	2.404000000000000023e-05	1.784903760611572541e-06	2.414089510889412969e-05	-1.642782477156155218e-06
2.076999999999999957e+01	2.337999999999999977e-05	1.738600269022564310e-06	2.355640674526093920e-05	-1.604800463314729659e-06
2.082999999999999829e+01	2.273000000000000091e-05	1.692889138809745191e-06	2.287341057999813068e-05	-1.560370489722507155e-06
2.089000000000000057e+01	2.209999999999999847e-05	1.649795714717431169e-06	2.220992991013262421e-05	-1.517160079139497416e-06
2.094999999999999929e+01	2.148000000000000102e-05	1.605992149794014571e-06	2.156541623611836803e-05	-1.475135815349534788e-06
2.101000000000000156e+01	2.087999999999999999e-05	1.563543048602116576e-06	2.093934830365986067e-05	-1.434265950374659948e-06
2.105999999999999872e+01	2.029999999999999876e-05	1.523627360391422446e-06	2.043134305234660869e-05	-1.401066876021131072e-06
2.112000000000000099e+01	1.972999999999999914e-05	1.483123929606693616e-06	1.983775498086108585e-05	-1.362231956344927213e-06
2.117999999999999972e+01	1.917999999999999932e-05	1.443994592462635562e-06	1.926116395032603676e-05	-1.324463199018970997e-06
2.123999999999999844e+01	1.864000000000000110e-05	1.406568438612687809e-06	1.870109450977309445e-05	-1.287731639724534057e-06
2.130000000000000071e+01	1.811000000000000110e-05	1.368665970790657748e-06	1.815709086372854805e-05	-1.252009508041599920e-06
2.135000000000000142e+01	1.760000000000000090e-05	1.333171053591148874e-06	1.771570089008634835e-05	-1.222992287916777064e-06
2.141000000000000014e+01	1.711000000000000051e-05	1.298030052106652738e-06	1.719998037870990449e-05	-1.189049437693507636e-06
2.146999999999999886e+01	1.662000000000000012e-05	1.263735446116789442e-06	1.669905864258128020e-05	-1.156038815408336700e-06
2.153000000000000114e+01	1.614999999999999953e-05	1.229862883173702957e-06	1.621252299775891747e-05	-1.123935257133360300e-06
2.158999999999999986e+01	1.569000000000000055e-05	1.197550320657967328e-06	1.573997501430825674e-05	-1.092714460017273623e-06
2.164999999999999858e+01	1.524999999999999968e-05	1.165727928520773430e-06	1.528101954194459203e-05	-1.062352321052091609e-06
2.171000000000000085e+01	1.481000000000000051e-05	1.134658978484872333e-06	1.483526463459429389e-05	-1.032824932504729043e-06
2.176999999999999957e+01	1.438999999999999944e-05	1.104142552656585138e-06	1.440232868215613169e-05	-1.004109008813972309e-06
2.182000000000000028e+01	1.397999999999999998e-05	1.075104720867692988e-06	1.405108445097107092e-05	-9.807832688780333683e-07
2.187999999999999901e+01	1.358000000000000042e-05	1.045911581856388841e-06	1.364073314337485799e-05	-9.534990152804891192e-07
2.194000000000000128e+01	1.319000000000000077e-05	1.018158931766712882e-06	1.324221053931804164e-05	-9.269657152941814401e-07
2.200000000000000000e+01	1.280999999999999933e-05	9.903052453799283050e-07	1.285517416706097808e-05	-9.011624391253803156e-07
2.205999999999999872e+01	1.244999999999999938e-05	9.646310562593348550e-07	1.247929170231108457e-05	-8.760688655506501844e-07
2.212000000000000099e+01	1.208999999999999944e-05	9.388321594805965350e-07	1.211425387860018296e-05	-8.516660509865595169e-07
2.217999999999999972e+01	1.173999999999999941e-05	9.130090139905519474e-07	1.175975736600793350e-05	-8.279354094835642902e-07
2.223999999999999844e+01	1.139999999999999927e-05	8.885420642828341053e-07	1.141550123500833453e-05	-8.048585020272015509e-07
2.230000000000000071e+01	1.107000000000000074e-05	8.647384900344150823e-07	1.108118708216816509e-05	-7.824170439560312724e-07
2.235999999999999943e+01	1.075000000000000041e-05	8.409828358583387900e-07	1.075652886678866025e-05	-7.605934888591163588e-07
2.242000000000000171e+01	1.043999999999999999e-05	8.185394988441302728e-07	1.044125891250630666e-05	-7.393713848112385264e-07
2.248000000000000043e+01	1.013999999999999948e-05	7.967745483962198188e-07	1.013511309852581988e-05	-7.187344952250711376e-07
2.253999999999999915e+01	9.840000000000000656e-06	7.743375622349726912e-07	9.837829367267585730e-06	-6.986667102175139569e-07
2.260000000000000142e+01	9.552999999999999846e-06	7.534073448062563791e-07	9.549148158008735632e-06	-6.791520722469399509e-07
2.266000000000000014e+01	9.275000000000000136e-06	7.330890609278544356e-07	9.268823396287926663e-06	-6.601754268936726499e-07
2.271999999999999886e+01	9.004000000000000529e-06	7.127091160407029012e-07	8.996622971360520912e-06	-6.417224510931044343e-07
2.278000000000000114e+01	8.739999999999999329e-06	6.933260818633609367e-07	8.732317139854549348e-06	-6.237789663242192239e-07
2.283999999999999986e+01	8.484000000000000425e-06	6.744876044599189757e-07	8.475677930238201122e-06	-6.063309032983395066e-07
2.289999999999999858e+01	8.233999999999999430e-06	6.560384920780183247e-07	8.226479949421287860e-06	-5.893643496369088269e-07
2.296000000000000085e+01	7.992000000000000731e-06	6.376801391584342350e-07	7.984511347108214530e-06	-5.728661985060792561e-07
2.301999999999999957e+01	7.757000000000000440e-06	6.202730862773939787e-07	7.749570724801402847e-06	-5.568239657045242223e-07
2.307999999999999829e+01	7.527999999999999753e-06	6.032654443125789986e-07	7.521458433919462092e-06	-5.412252747986820753e-07
2.314000000000000057e+01	7.305000000000000363e-06	5.866603309554431255e-07	7.299976346257215052e-06	-5.260578435020195907e-07
2.319999999999999929e+01	7.089000000000000229e-06	5.705413465249648002e-07	7.084928979931677701e-06	-5.113095502476658687e-07
2.326000000000000156e+01	6.878999999999999698e-06	5.548314724952343217e-07	6.876133709967340741e-06	-4.969690382234555371e-07
2.332000000000000028e+01	6.674999999999999619e-06	5.391484452530211600e-07	6.673415821238710857e-06	-4.830254226568352670e-07
2.337999999999999901e+01	6.476000000000000338e-06	5.241966321267367296e-07	6.476601993216206737e-06	-4.694679053231905611e-07
2.344999999999999929e+01	6.282999999999999814e-06	5.096625896552378944e-07	6.254218520316714546e-06	-4.541244937628704687e-07
2.351000000000000156e+01	6.095999999999999741e-06	4.955494355299782736e-07	6.069610795398815052e-06	-4.413670041231350577e-07
2.357000000000000028e+01	5.913999999999999620e-06	4.817788233194287593e-07	5.890382709238638220e-06	-4.289628906703951308e-07
2.362999999999999901e+01	5.737000000000000298e-06	4.683533510998008773e-07	5.716383009768837944e-06	-4.169026782675008473e-07
2.369000000000000128e+01	5.565000000000000082e-06	4.552756169473058887e-07	5.547461570799244165e-06	-4.051769622265534905e-07
2.375000000000000000e+01	5.397999999999999817e-06	4.425482189381551602e-07	5.383469380915954845e-06	-3.937764076162126169e-07
2.380999999999999872e+01	5.234999999999999853e-06	4.300915982052544350e-07	5.224260861304398557e-06	-3.826918867792184902e-07
2.387000000000000099e+01	5.078000000000000340e-06	4.177793150396510709e-07	5.069701376656956050e-06	-3.719149250336662489e-07
2.394000000000000128e+01	4.925000000000000280e-06	4.060446708183719477e-07	4.895083087445749498e-06	-3.597195108903074539e-07
2.400000000000000000e+01	4.775999999999999674e-06	3.945875011364653482e-07	4.750148290668550505e-06	-3.495806811614106179e-07
2.405999999999999872e+01	4.631000000000000215e-06	3.834098844549003342e-07	4.609450900128604861e-06	-3.397234703181561249e-07
2.412000000000000099e+01	4.490999999999999861e-06	3.725968644683285341e-07	4.472866198853483502e-06	-3.301400072311501454e-07
2.417999999999999972e+01	4.354999999999999808e-06	3.620679008141981034e-07	4.340278768872123581e-06	-3.208229774488527473e-07
2.425000000000000000e+01	4.222000000000000404e-06	3.517417603096340357e-07	4.190494487082009686e-06	-3.102802717887755829e-07
2.430999999999999872e+01	4.094000000000000105e-06	3.417869714982126722e-07	4.066180366747519556e-06	-3.015159427151455891e-07
2.437000000000000099e+01	3.968999999999999608e-06	3.320388163481341880e-07	3.945507722139627048e-06	-2.929954823608784523e-07
2.442999999999999972e+01	3.848000000000000258e-06	3.225826849642119775e-07	3.828369834975818486e-06	-2.847121080009402959e-07
2.448999999999999844e+01	3.729999999999999863e-06	3.133366513432477138e-07	3.714667522018365276e-06	-2.766594899520369116e-07
2.455999999999999872e+01	3.616000000000000192e-06	3.043864520002163989e-07	3.586226573148759111e-06	-2.675480914297085431e-07
2.462000000000000099e+01	3.504999999999999900e-06	2.956498145217582043e-07	3.479633436094017541e-06	-2.599740842730974605e-07
2.467999999999999972e+01	3.396999999999999833e-06	2.873244236400437822e-07	3.376168682749612372e-06	-2.526112197672360495e-07
2.473999999999999844e+01	3.293000000000000066e-06	2.790982792696031310e-07	3.275740972140981654e-06	-2.454536496213346850e-07
2.480999999999999872e+01	3.191000000000000026e-06	2.710059646915605395e-07	3.162300019198081570e-06	-2.373553068210618005e-07
2.487000000000000099e+01	3.092999999999999863e-06	2.632187219957577613e-07	3.068161109504932823e-06	-2.306238042473574613e-07
2.492999999999999972e+01	2.996999999999999851e-06	2.555680803736452134e-07	2.976791881720110682e-06	-2.240804066941924123e-07
2.498999999999999844e+01	2.905000000000000139e-06	2.482259747353877054e-07	2.888109419732718124e-06	-2.177197820598843261e-07
2.505999999999999872e+01	2.815000000000000153e-06	2.410232414521125452e-07	2.787938239415716074e-06	-2.105233419530700420e-07
2.512000000000000099e+01	2.726999999999999895e-06	2.339609197543042903e-07	2.704814799738287393e-06	-2.045417800284066020e-07
2.517999999999999972e+01	2.641999999999999861e-06	2.271260163275297970e-07	2.624141678058891438e-06	-1.987276967521524327e-07
2.525000000000000000e+01	2.560000000000000054e-06	2.205200900175159540e-07	2.533023795697737628e-06	-1.921500447125700511e-07
2.530999999999999872e+01	2.479999999999999972e-06	2.142015686715047142e-07	2.457413423301594190e-06	-1.866828780696296674e-07
2.537000000000000099e+01	2.403000000000000117e-06	2.079671672597143792e-07	2.384032062628667016e-06	-1.813688334184295022e-07
2.544000000000000128e+01	2.327999999999999988e-06	2.018795282863520215e-07	2.301153695580378868e-06	-1.753571613713197374e-07
2.550000000000000000e+01	2.255000000000000009e-06	1.959396909819022249e-07	2.232386412527166468e-06	-1.703608195326547675e-07
2.555999999999999872e+01	2.184000000000000181e-06	1.901486945768495468e-07	2.165650257352350617e-06	-1.655046842792511891e-07
2.562999999999999901e+01	2.115000000000000079e-06	1.845075783016784650e-07	2.090277138167070044e-06	-1.600110832033952151e-07
2.569000000000000128e+01	2.049000000000000203e-06	1.792230912877858251e-07	2.027737614289754246e-06	-1.554453768657883617e-07
2.576000000000000156e+01	1.983999999999999978e-06	1.738812733921626273e-07	1.957109222883623146e-06	-1.502806667304289361e-07
2.582000000000000028e+01	1.921999999999999979e-06	1.687803837638723042e-07	1.898510136232531338e-06	-1.459885472401123428e-07
2.587999999999999901e+01	1.861000000000000054e-06	1.637460048865925926e-07	1.841645144592721619e-06	-1.418171353519940359e-07
2.594999999999999929e+01	1.802000000000000069e-06	1.589708562801790254e-07	1.777424833198153934e-06	-1.370984710406518267e-07
2.601000000000000156e+01	1.745000000000000022e-06	1.542446092415658294e-07	1.724142985058524161e-06	-1.331771118050080240e-07
2.607999999999999829e+01	1.689000000000000050e-06	1.495871823550400536e-07	1.663973832241783458e-06	-1.287416173062278373e-07
2.614000000000000057e+01	1.636000000000000091e-06	1.451765727085928098e-07	1.614055899735734236e-06	-1.250557793608409033e-07
2.619999999999999929e+01	1.583999999999999996e-06	1.409279675476801903e-07	1.565617969352491441e-06	-1.214738306527104189e-07
2.626999999999999957e+01	1.532999999999999976e-06	1.366560374358923180e-07	1.510918301840097664e-06	-1.174222563826223513e-07
2.632999999999999829e+01	1.483999999999999895e-06	1.325450725791544861e-07	1.465538669390473899e-06	-1.140555307425298750e-07
2.639999999999999858e+01	1.436999999999999964e-06	1.285961122079513050e-07	1.414296686120358512e-06	-1.102476779640321543e-07
2.646000000000000085e+01	1.390999999999999896e-06	1.248008424784063688e-07	1.371787776598904449e-06	-1.070836375098981125e-07
2.653000000000000114e+01	1.345999999999999903e-06	1.209965660846621032e-07	1.323787276059856367e-06	-1.035050496356074804e-07
2.658999999999999986e+01	1.303000000000000061e-06	1.173568345176368722e-07	1.283966454966042536e-06	-1.005314762468852836e-07
2.666000000000000014e+01	1.261000000000000082e-06	1.137924471607408710e-07	1.239002975602004536e-06	-9.716844330563854380e-08
2.671999999999999886e+01	1.219999999999999966e-06	1.103743603620575250e-07	1.201704632757423149e-06	-9.437419342195486966e-08
2.678999999999999915e+01	1.181000000000000001e-06	1.070505548623328441e-07	1.159591198530714979e-06	-9.121411059471944861e-08
2.685000000000000142e+01	1.142999999999999899e-06	1.038040565636526474e-07	1.124656738183960931e-06	-8.858848995312690690e-08
2.692000000000000171e+01	1.106000000000000083e-06	1.006992400210316339e-07	1.085211549964158620e-06	-8.561908971597703097e-08
2.698000000000000043e+01	1.069999999999999920e-06	9.760683650919812693e-08	1.052491955611468659e-06	-8.315201705619215035e-08
2.705000000000000071e+01	1.035000000000000043e-06	9.459335677916288360e-08	1.015550570059370142e-06	-8.036213602754570225e-08
2.710999999999999943e+01	1.001000000000000030e-06	9.171711320811400952e-08	9.849090434813198736e-07	-7.804430906191439256e-08
2.717999999999999972e+01	9.687999999999999401e-07	8.893457358575460488e-08	9.503133153505790476e-07	-7.542319166869147490e-08
2.723999999999999844e+01	9.372000000000000012e-07	8.625017196215204995e-08	9.216169169154267810e-07	-7.324556152619628431e-08
2.730999999999999872e+01	9.066000000000000316e-07	8.359109292135617094e-08	8.892190701629219491e-07	-7.078312046728899673e-08
2.737000000000000099e+01	8.770000000000000313e-07	8.101378977268829863e-08	8.623478933985558646e-07	-6.873747421481662222e-08
2.744000000000000128e+01	8.481999999999999851e-07	7.854924313159315156e-08	8.320116827236313216e-07	-6.642436404053405691e-08
2.750000000000000000e+01	8.204000000000000141e-07	7.611686644749725640e-08	8.068499629901894792e-07	-6.450275999999552152e-08
2.757000000000000028e+01	7.935000000000000049e-07	7.375851761491686959e-08	7.784432450855889667e-07	-6.232990638653332714e-08
2.764000000000000057e+01	7.673999999999999498e-07	7.150965748738557319e-08	7.510257668122248324e-07	-6.022914116559835395e-08
2.769999999999999929e+01	7.420999999999999549e-07	6.928062934160096383e-08	7.282869213058412235e-07	-5.848409682257895415e-08
2.776999999999999957e+01	7.176000000000000200e-07	6.715909226893407473e-08	7.026175522410097668e-07	-5.651104758944860740e-08
2.782999999999999829e+01	6.939000000000000394e-07	6.506123233080665015e-08	6.813279653618889539e-07	-5.487207440108779594e-08
2.789999999999999858e+01	6.709000000000000055e-07	6.305965132356928722e-08	6.572944532550552108e-07	-5.301896308663880267e-08
2.796999999999999886e+01	6.487000000000000317e-07	6.108537321056190585e-08	6.340996404062973109e-07	-5.122749558318655999e-08
2.803000000000000114e+01	6.272000000000000047e-07	5.916944211575881863e-08	6.148641859651966130e-07	-4.973949891010295383e-08
2.810000000000000142e+01	6.063000000000000226e-07	5.733777529274396818e-08	5.931511085587194326e-07	-4.805721740647975368e-08
2.817000000000000171e+01	5.861999999999999949e-07	5.553845163180911376e-08	5.721956616531034157e-07	-4.643091885037294473e-08
2.823000000000000043e+01	5.666000000000000046e-07	5.381233598500751049e-08	5.548172680508269833e-07	-4.508013086784195844e-08
2.830000000000000071e+01	5.476999999999999611e-07	5.211218955331404329e-08	5.352014182764992250e-07	-4.355306156101643298e-08
2.837000000000000099e+01	5.293999999999999627e-07	5.049325321048480101e-08	5.162719915860827155e-07	-4.207696528520650079e-08
2.842999999999999972e+01	5.117000000000000093e-07	4.889368696918687079e-08	5.005747587373984451e-07	-4.085101798544150088e-08
2.850000000000000000e+01	4.944999999999999877e-07	4.736440157615738121e-08	4.828563005061806911e-07	-3.946508965748321446e-08
2.857000000000000028e+01	4.779000000000000111e-07	4.585718828391902366e-08	4.657578990745607749e-07	-3.812544911686925819e-08
2.862999999999999901e+01	4.618999999999999737e-07	4.442856968382544643e-08	4.515798334569653290e-07	-3.701290372958074570e-08
2.869999999999999929e+01	4.463000000000000193e-07	4.300536085575417308e-08	4.355777711047705120e-07	-3.575530375501241169e-08
2.876999999999999957e+01	4.313000000000000041e-07	4.165956892527854725e-08	4.201366029748236541e-07	-3.453978710222491754e-08
2.883999999999999986e+01	4.167000000000000189e-07	4.032151926191274263e-08	4.052362906067963341e-07	-3.336492794100660851e-08
2.889999999999999858e+01	4.026000000000000184e-07	3.905012468712488147e-08	3.928812170417986695e-07	-3.238927430061027348e-08
2.896999999999999886e+01	3.890000000000000025e-07	3.779837156849485244e-08	3.789373843618102462e-07	-3.128648684510309099e-08
2.903999999999999915e+01	3.758000000000000167e-07	3.660254059693853447e-08	3.654834300453461363e-07	-3.022070392694412434e-08
2.910999999999999943e+01	3.630000000000000079e-07	3.541870696397597690e-08	3.525019110099621765e-07	-2.919067478789699970e-08
2.917000000000000171e+01	3.506999999999999838e-07	3.429955965517341801e-08	3.417381112085781756e-07	-2.833533018285349020e-08
2.923999999999999844e+01	3.386999999999999822e-07	3.318458658881710006e-08	3.295905127412401002e-07	-2.736857369087645248e-08
2.930999999999999872e+01	3.272000000000000182e-07	3.213342227421163315e-08	3.178703619231476582e-07	-2.643432603203323926e-08
2.937999999999999901e+01	3.160000000000000238e-07	3.108823353489226511e-08	3.065627751120873617e-07	-2.553151040174230313e-08
2.944000000000000128e+01	3.052000000000000065e-07	3.009620720835988449e-08	2.971877197341990668e-07	-2.478187506645031012e-08
2.951000000000000156e+01	2.947000000000000118e-07	2.911183077289426596e-08	2.866075917104131965e-07	-2.393462920432007963e-08
2.957999999999999829e+01	2.845999999999999941e-07	2.817983155384952978e-08	2.764000663331418049e-07	-2.311591513542157557e-08
2.964999999999999858e+01	2.749000000000000065e-07	2.726699459023919616e-08	2.665524602285810965e-07	-2.232480700680313148e-08
2.971999999999999886e+01	2.653999999999999810e-07	2.638599272047197386e-08	2.570521782423909732e-07	-2.156038539972408193e-08
2.978999999999999915e+01	2.562999999999999855e-07	2.554046325124376730e-08	2.478867222063677709e-07	-2.082173792641994720e-08
2.985000000000000142e+01	2.474000000000000051e-07	2.469642334571006933e-08	2.402881048386099399e-07	-2.020846631273269798e-08
2.992000000000000171e+01	2.389000000000000018e-07	2.390309211431929739e-08	2.317138344274180525e-07	-1.951543861949994970e-08
2.998999999999999844e+01	2.305999999999999870e-07	2.311257835224216933e-08	2.234425076408796956e-07	-1.884584235730149417e-08
3.005999999999999872e+01	2.225999999999999948e-07	2.236216156636025911e-08	2.154634776975138030e-07	-1.819889336914654909e-08
3.012999999999999901e+01	2.148999999999999986e-07	2.163825670483954164e-08	2.077661849283730859e-07	-1.757381384633642711e-08
3.019999999999999929e+01	2.073999999999999910e-07	2.091900528648849135e-08	2.003406918105879497e-07	-1.696986931977797326e-08
3.026999999999999957e+01	2.002000000000000060e-07	2.023902523344771796e-08	1.931778452076805983e-07	-1.638637987508287046e-08
3.032999999999999829e+01	1.932000000000000095e-07	1.956483023010422159e-08	1.872404514663507669e-07	-1.590201716287237002e-08
3.039999999999999858e+01	1.865000000000000090e-07	1.892941007083950807e-08	1.805414330018484220e-07	-1.535473645106777474e-08
3.046999999999999886e+01	1.799999999999999971e-07	1.831124113761816925e-08	1.740794036135911825e-07	-1.482600413855000752e-08
3.053999999999999915e+01	1.737000000000000003e-07	1.770043342032900467e-08	1.678460088566912228e-07	-1.431519709528429736e-08
3.060999999999999943e+01	1.675999999999999920e-07	1.711753481505246907e-08	1.618335369166618376e-07	-1.382173733190436972e-08
3.067999999999999972e+01	1.616999999999999987e-07	1.654295582715495359e-08	1.560343615876833359e-07	-1.334505310008795257e-08
3.075000000000000000e+01	1.559999999999999940e-07	1.599583561806009601e-08	1.504409079710024630e-07	-1.288457649501619535e-08
3.082000000000000028e+01	1.506000000000000118e-07	1.547691319611246190e-08	1.450456855224805038e-07	-1.243974578418353005e-08
3.089000000000000057e+01	1.452000000000000032e-07	1.494711349509329320e-08	1.398417703290456733e-07	-1.201003941852902670e-08
3.096000000000000085e+01	1.400999999999999906e-07	1.445446628389647563e-08	1.348226900964388331e-07	-1.159496791922593262e-08
3.103000000000000114e+01	1.351999999999999930e-07	1.398014417024374059e-08	1.299820265822711942e-07	-1.119404583704910586e-08
3.110000000000000142e+01	1.304000000000000030e-07	1.350639363335750084e-08	1.253134042498899279e-07	-1.080679095035637170e-08
3.117000000000000171e+01	1.258000000000000015e-07	1.305899336275707392e-08	1.208105411707653741e-07	-1.043272788919411528e-08
3.123999999999999844e+01	1.213000000000000075e-07	1.261987229501682957e-08	1.164676899375334458e-07	-1.007141953895701662e-08
3.130999999999999872e+01	1.170000000000000021e-07	1.219277165988111204e-08	1.122794160776040297e-07	-9.722451255793614421e-09
3.137999999999999901e+01	1.128000000000000042e-07	1.178113246495429367e-08	1.082403239447037892e-07	-9.385411341004925938e-09
3.144999999999999929e+01	1.087999999999999949e-07	1.138848809388381088e-08	1.043450534035080923e-07	-9.059890803410890501e-09
3.151999999999999957e+01	1.049000000000000063e-07	1.099843025201930268e-08	1.005883441779843508e-07	-8.745487986771651484e-09
3.158999999999999986e+01	1.012000000000000062e-07	1.063386819804220458e-08	9.696541613710114525e-08	-8.441835923136499208e-09
3.166000000000000014e+01	9.755999999999999480e-08	1.027391570861431628e-08	9.347170820335608460e-08	-8.148583550849153315e-09
3.173000000000000043e+01	9.406999999999999465e-08	9.922681785601460699e-09	9.010268970775731127e-08	-7.865382143762990196e-09
3.180000000000000071e+01	9.069000000000000012e-08	9.587096941634992510e-09	8.685385947816735315e-08	-7.591885244450263360e-09
3.187000000000000099e+01	8.742999999999999608e-08	9.262664195468188896e-09	8.372081671410607495e-08	-7.327753811878107239e-09
3.194000000000000128e+01	8.428999999999999575e-08	8.949466685539815307e-09	8.069957827186377993e-08	-7.072679269587651993e-09
3.200999999999999801e+01	8.125000000000000294e-08	8.640768466259236712e-09	7.778631916056856657e-08	-6.826364653006411742e-09
3.207999999999999829e+01	7.832000000000000251e-08	8.347256291109154279e-09	7.497723917968478210e-08	-6.588514920323215061e-09
3.214999999999999858e+01	7.548999999999999636e-08	8.063071786908097164e-09	7.226856260577667835e-08	-6.358836928745610078e-09
3.221999999999999886e+01	7.275999999999999772e-08	7.784083435129747380e-09	6.965660839338349533e-08	-6.137044583270309287e-09
3.228999999999999915e+01	7.011999999999999526e-08	7.517841822594566561e-09	6.713805254820388460e-08	-5.922878082320897418e-09
3.235999999999999943e+01	6.758000000000000031e-08	7.261125334800476726e-09	6.470969095301676906e-08	-5.716086518950648253e-09
3.243999999999999773e+01	6.513000000000000153e-08	7.012926495527741538e-09	6.204077944790960489e-08	-5.488464103854894042e-09
3.250999999999999801e+01	6.276000000000000082e-08	6.768605140662882814e-09	5.979499690350915932e-08	-5.296638523467573022e-09
3.257999999999999829e+01	6.046999999999999818e-08	6.535595809622257014e-09	5.762956697888868797e-08	-5.111416791856271138e-09
3.264999999999999858e+01	5.826000000000000023e-08	6.310193645728473673e-09	5.554174324916505418e-08	-4.932582255323074574e-09
3.271999999999999886e+01	5.613999999999999845e-08	6.093539493113451199e-09	5.352884705101981523e-08	-4.759923362293409032e-09
3.278999999999999915e+01	5.407999999999999854e-08	5.879310211629025037e-09	5.158821663721007598e-08	-4.593229896278890624e-09
3.285999999999999943e+01	5.210000000000000331e-08	5.676086380975892378e-09	4.971720710323247553e-08	-4.432292969838326722e-09
3.293999999999999773e+01	5.019000000000000142e-08	5.479590413009625586e-09	4.766090476445875083e-08	-4.255156262070238586e-09
3.300999999999999801e+01	4.834999999999999951e-08	5.289870805152838805e-09	4.593081391005152298e-08	-4.105899370919180822e-09
3.307999999999999829e+01	4.656999999999999945e-08	5.103190946463333794e-09	4.426294141192536550e-08	-3.961811022949113109e-09
3.314999999999999858e+01	4.485000000000000125e-08	4.925069150814027583e-09	4.265506452565651168e-08	-3.822714185717592268e-09
3.321999999999999886e+01	4.320000000000000302e-08	4.753855928485844055e-09	4.110497484477005386e-08	-3.688432966072134977e-09
3.328999999999999915e+01	4.160000000000000193e-08	4.587394298873091260e-09	3.961056553545189756e-08	-3.558799196927475983e-09
3.336999999999999744e+01	4.007000000000000080e-08	4.425615557293734631e-09	3.796840900424450949e-08	-3.416141238779388192e-09
3.343999999999999773e+01	3.857999999999999871e-08	4.269959037968866145e-09	3.658694944755674000e-08	-3.295955330028408629e-09
3.350999999999999801e+01	3.714999999999999848e-08	4.120268856325802033e-09	3.525527938428255599e-08	-3.179943876082102040e-09
3.357999999999999829e+01	3.577000000000000200e-08	3.975475182315736421e-09	3.397155730237398278e-08	-3.067958973532825101e-09
3.365999999999999659e+01	3.444000000000000267e-08	3.835612656954818134e-09	3.256093218826954437e-08	-2.944727420380106561e-09
3.372999999999999687e+01	3.316000000000000047e-08	3.698801427766568141e-09	3.137428928035738020e-08	-2.840913758020139134e-09
3.379999999999999716e+01	3.191999999999999731e-08	3.567858386714360217e-09	3.023049499095124861e-08	-2.740714568919504453e-09
3.386999999999999744e+01	3.072999999999999790e-08	3.441942911806256550e-09	2.912800468236451365e-08	-2.644004767688649664e-09
3.395000000000000284e+01	2.958000000000000084e-08	3.319967275135103020e-09	2.791662742539606752e-08	-2.537592885480186671e-09
3.402000000000000313e+01	2.848000000000000091e-08	3.203083867838202077e-09	2.689760295696778108e-08	-2.447951519771986587e-09
3.409000000000000341e+01	2.740999999999999861e-08	3.087490838392938694e-09	2.591540900283051160e-08	-2.361435985989203651e-09
3.415999999999999659e+01	2.637999999999999865e-08	2.977562769788965482e-09	2.496875236685082688e-08	-2.277940700937735690e-09
3.424000000000000199e+01	2.539000000000000104e-08	2.871683081272548947e-09	2.392872564207260686e-08	-2.186081188430543995e-09
3.431000000000000227e+01	2.443000000000000104e-08	2.768746147078192513e-09	2.305390638137304316e-08	-2.108705627272835589e-09
3.438000000000000256e+01	2.351000000000000008e-08	2.669908399795081971e-09	2.221070835869509927e-08	-2.034030195473823526e-09
3.446000000000000085e+01	2.262000000000000006e-08	2.572753628546659454e-09	2.128438259221852676e-08	-1.951878672796123748e-09
3.453000000000000114e+01	2.176999999999999906e-08	2.481103892114959588e-09	2.050530467613791406e-08	-1.882689688318407062e-09
3.460000000000000142e+01	2.094999999999999900e-08	2.392487553997582253e-09	1.975446827388085709e-08	-1.815922668197789727e-09
3.467999999999999972e+01	2.014999999999999845e-08	2.305781090570683867e-09	1.892959770611333183e-08	-1.742471757143302663e-09
3.475000000000000000e+01	1.939000000000000025e-08	2.223291593509947299e-09	1.823582364809237544e-08	-1.680609837245909141e-09
3.482000000000000028e+01	1.865000000000000156e-08	2.142748921556918124e-09	1.756722958379925227e-08	-1.620916901615937307e-09
3.489999999999999858e+01	1.794000000000000050e-08	2.064282401171894246e-09	1.683281148496490087e-08	-1.555257448342030487e-09
3.496999999999999886e+01	1.726000000000000037e-08	1.990023609548724041e-09	1.621517968249858141e-08	-1.499963852453724835e-09
3.504999999999999716e+01	1.659999999999999975e-08	1.917761295156412288e-09	1.553669789229225172e-08	-1.439140824100400872e-09
3.511999999999999744e+01	1.595999999999999865e-08	1.847509314401418723e-09	1.496609709947175187e-08	-1.387919964513034069e-09
3.518999999999999773e+01	1.534999999999999848e-08	1.780441420381005618e-09	1.441624991164644339e-08	-1.338499956373565446e-09
3.527000000000000313e+01	1.476999999999999925e-08	1.716578397704864541e-09	1.381231864829503818e-08	-1.284145870332645062e-09
3.534000000000000341e+01	1.419999999999999977e-08	1.653611999996774882e-09	1.330446248896054490e-08	-1.238377348045285360e-09
3.542000000000000171e+01	1.364999999999999981e-08	1.591927897236555273e-09	1.274661373696702007e-08	-1.188036842630620619e-09
3.549000000000000199e+01	1.313000000000000077e-08	1.534315268574660843e-09	1.227750537785025419e-08	-1.145648176731909931e-09
3.556000000000000227e+01	1.261999999999999985e-08	1.477633328546700057e-09	1.182549481636192756e-08	-1.104753872510857541e-09
3.564000000000000057e+01	1.213999999999999985e-08	1.424235356849889892e-09	1.132906380776610650e-08	-1.059781310713131512e-09
3.571000000000000085e+01	1.166999999999999961e-08	1.371791167797781045e-09	1.091163858921272702e-08	-1.021916190128263979e-09
3.578999999999999915e+01	1.122000000000000055e-08	1.321485484142750753e-09	1.045315797532932510e-08	-9.802726965051021477e-10
3.585999999999999943e+01	1.077999999999999958e-08	1.272152058341035589e-09	1.006764323168944144e-08	-9.452109466664643846e-10
3.593999999999999773e+01	1.036999999999999955e-08	1.226162645298466543e-09	9.644266118722256088e-09	-9.066554409580899104e-10
3.600999999999999801e+01	9.962999999999999613e-09	1.180339278193316751e-09	9.288304421839935175e-09	-8.741969387614563239e-10
3.609000000000000341e+01	9.574999999999999712e-09	1.136030474049331870e-09	8.897382119612511453e-09	-8.385044457511296270e-10
3.615999999999999659e+01	9.202999999999999756e-09	1.094019697181802704e-09	8.568681874157641869e-09	-8.084545028898260102e-10
3.624000000000000199e+01	8.843999999999999652e-09	1.053385496561102308e-09	8.207704584464011108e-09	-7.754114492278742133e-10
3.631000000000000227e+01	8.499000000000000533e-09	1.014256217152071626e-09	7.904224326057495779e-09	-7.475958002357697270e-10
3.639000000000000057e+01	8.166999999999999611e-09	9.765219891984837290e-10	7.570974031668777255e-09	-7.170124327263069151e-10
3.646000000000000085e+01	7.847000000000000716e-09	9.400720191836812451e-10	7.290801750024476512e-09	-6.912674301378591203e-10
3.653999999999999915e+01	7.540000000000000019e-09	9.050346520725049125e-10	6.983121616274705209e-09	-6.629590917475796549e-10
3.660999999999999943e+01	7.244000000000000214e-09	8.711783704070100452e-10	6.724453266341030010e-09	-6.391300187832904527e-10
3.668999999999999773e+01	6.959999999999999954e-09	8.386312882119292536e-10	6.440428500779124104e-09	-6.129319809981875922e-10
3.675999999999999801e+01	6.686000000000000280e-09	8.071602714485643709e-10	6.201668379320249824e-09	-5.908812753974866752e-10
3.684000000000000341e+01	6.422999999999999844e-09	7.768932032015403971e-10	5.939498359149484775e-09	-5.666382585970261214e-10
3.690999999999999659e+01	6.168999999999999687e-09	7.472391654703421331e-10	5.719092368349714250e-09	-5.462318569544921057e-10
3.699000000000000199e+01	5.925999999999999595e-09	7.191735915347651525e-10	5.477084775981397833e-09	-5.237976092074672886e-10
3.707000000000000028e+01	5.691000000000000303e-09	6.919685004403886602e-10	5.245214839528505373e-09	-5.022745719892077136e-10
3.714000000000000057e+01	5.465999999999999943e-09	6.658730765633943587e-10	5.050313384496102860e-09	-4.841606075907555460e-10
3.721999999999999886e+01	5.249000000000000382e-09	6.406501444131995004e-10	4.836318057750087496e-09	-4.642476106384277448e-10
3.728999999999999915e+01	5.041000000000000273e-09	6.164275293394025704e-10	4.656427269948550044e-09	-4.474876846241753988e-10
3.736999999999999744e+01	4.841000000000000137e-09	5.930889529977889208e-10	4.458923152664677056e-09	-4.290642520327674819e-10
3.745000000000000284e+01	4.647999999999999666e-09	5.705172132837126345e-10	4.269709585947552602e-09	-4.113910887819849326e-10
3.752000000000000313e+01	4.462999999999999994e-09	5.488401355467729203e-10	4.110676337303218267e-09	-3.965187010532261103e-10
3.760000000000000142e+01	4.284999999999999989e-09	5.279400558021084329e-10	3.936076276714886413e-09	-3.801707852064342163e-10
3.767999999999999972e+01	4.113000000000000169e-09	5.076983863044277987e-10	3.768794384205368698e-09	-3.644879741878364641e-10
3.775000000000000000e+01	3.949000000000000322e-09	4.883666208309901700e-10	3.628196903535184016e-09	-3.512909313592436971e-10
3.782999999999999829e+01	3.790999999999999833e-09	4.697025032088431954e-10	3.473856367410679834e-09	-3.367864374232845133e-10
3.790999999999999659e+01	3.638000000000000052e-09	4.515860600520496308e-10	3.326008734694153717e-09	-3.228743085636251766e-10
3.797999999999999687e+01	3.491999999999999935e-09	4.342694779581913054e-10	3.201746462703928498e-09	-3.111675655388741317e-10
3.806000000000000227e+01	3.352000000000000005e-09	4.176330144814383789e-10	3.065329089834987891e-09	-2.983004824689933648e-10
3.814000000000000057e+01	3.216999999999999954e-09	4.015560034155302585e-10	2.934654035177991357e-09	-2.859593995578452116e-10
3.821000000000000085e+01	3.087000000000000197e-09	3.860419088620819816e-10	2.824839767576894282e-09	-2.755760905859588725e-10
3.828999999999999915e+01	2.962999999999999798e-09	3.712194799311228375e-10	2.704301656196678768e-09	-2.641653268817380665e-10
3.836999999999999744e+01	2.842999999999999798e-09	3.568418416475474360e-10	2.588837159794289374e-09	-2.532211852645839921e-10
3.843999999999999773e+01	2.728000000000000092e-09	3.430375121812774039e-10	2.491799100312477961e-09	-2.440128274632181731e-10
3.852000000000000313e+01	2.616999999999999958e-09	3.296839778051904885e-10	2.385288089559513618e-09	-2.338937182414674564e-10
3.860000000000000142e+01	2.511000000000000118e-09	3.169102185694238481e-10	2.283275738680326851e-09	-2.241899000036669407e-10
3.867999999999999972e+01	2.408999999999999850e-09	3.045932588666400603e-10	2.185571592692295652e-09	-2.148843415007104456e-10
3.875000000000000000e+01	2.310999999999999981e-09	2.927358699781312275e-10	2.103466108140576789e-09	-2.070554005696114728e-10
3.882999999999999829e+01	2.217000000000000099e-09	2.813408231851894004e-10	2.013344747729144644e-09	-1.984522580827250099e-10
3.890999999999999659e+01	2.125999999999999896e-09	2.702837572398311830e-10	1.927033005379057335e-09	-1.902026481929567608e-10
3.899000000000000199e+01	2.039000000000000093e-09	2.596941140724089031e-10	1.844374345054978074e-09	-1.822924747835975434e-10
3.906000000000000227e+01	1.955999999999999863e-09	2.495746649642146630e-10	1.774922352404875050e-09	-1.756385008253798279e-10
3.914000000000000057e+01	1.876000000000000139e-09	2.398003558469420283e-10	1.698695216421546301e-09	-1.683271272986175562e-10
3.921999999999999886e+01	1.799000000000000095e-09	2.303732651815599594e-10	1.625689773551551459e-09	-1.613162995540113572e-10
3.929999999999999716e+01	1.724999999999999937e-09	2.212954714290376236e-10	1.555777119994604477e-09	-1.545943310897341606e-10
3.938000000000000256e+01	1.654000000000000079e-09	2.125690530503440847e-10	1.488829555940135744e-09	-1.481496428723967738e-10
3.945000000000000284e+01	1.585999999999999900e-09	2.041960885064484582e-10	1.432582933575110644e-09	-1.427289475201950954e-10
3.953000000000000114e+01	1.521000000000000021e-09	1.961786562583198080e-10	1.370854119958735709e-09	-1.367732563721787001e-10
3.960999999999999943e+01	1.457999999999999928e-09	1.883896237766825582e-10	1.311739838003450050e-09	-1.310630192050332864e-10
3.968999999999999773e+01	1.397999999999999929e-09	1.809598186325351136e-10	1.255135201477734166e-09	-1.255886614662231611e-10
3.977000000000000313e+01	1.339999999999999922e-09	1.737616464163865481e-10	1.200936164142323688e-09	-1.203406844408137270e-10
3.985000000000000142e+01	1.283999999999999909e-09	1.667964927688828869e-10	1.149039299707387938e-09	-1.153096459904891448e-10
3.992000000000000171e+01	1.230999999999999988e-09	1.601958780813455734e-10	1.105437961652695357e-09	-1.110781313196845945e-10
4.000000000000000000e+01	1.180000000000000061e-09	1.538315151239606428e-10	1.057592670299034857e-09	-1.064296228723749721e-10
4.007999999999999829e+01	1.130999999999999920e-09	1.477047895373741979e-10	1.011782868840795459e-09	-1.019736199803303238e-10
4.015999999999999659e+01	1.083999999999999979e-09	1.418170869622322384e-10	9.679238961309161473e-10	-9.770234148983858412e-11
4.024000000000000199e+01	1.037999999999999931e-09	1.360387345280747742e-10	9.259315906505897287e-10	-9.360805215155031943e-11
4.032000000000000028e+01	9.951000000000000068e-10	1.306461329027736752e-10	8.857234425519357747e-10	-8.968316489452660619e-11
4.039999999999999858e+01	9.535000000000000678e-10	1.254046931249518251e-10	8.472259962488764872e-10	-8.592089806268815455e-11
4.047999999999999687e+01	9.136000000000000298e-10	1.203680163936007230e-10	8.103700775989199946e-10	-8.231485164330894787e-11
4.054999999999999716e+01	8.752999999999999656e-10	1.155240822761159223e-10	7.794136573141132922e-10	-7.928270913839024046e-11
4.063000000000000256e+01	8.385999999999999786e-10	1.108739992850142329e-10	7.454506141731941985e-10	-7.595246053864818079e-11
4.071000000000000085e+01	8.033000000000000074e-10	1.064387656495860603e-10	7.129334731925450239e-10	-7.276032982405975567e-11
4.078999999999999915e+01	7.694999999999999794e-10	1.021379102893117742e-10	6.818026059730061295e-10	-6.970077550718697251e-11
4.086999999999999744e+01	7.370999999999999672e-10	9.800759265155072851e-11	6.520018765474834935e-10	-6.676856967622554070e-11
4.095000000000000284e+01	7.060000000000000436e-10	9.403546321404494265e-11	6.234754892727887877e-10	-6.395851604891869978e-11
4.103000000000000114e+01	6.762000000000000017e-10	9.022242264321436672e-11	5.961679715429601323e-10	-6.126544841771541205e-11
4.110999999999999943e+01	6.476000000000000178e-10	8.655600594674718913e-11	5.700252910515751222e-10	-5.868433131049901634e-11
4.118999999999999773e+01	6.201999999999999883e-10	8.303704450903103023e-11	5.449997214440267455e-10	-5.621069838942854925e-11
4.127000000000000313e+01	5.938999999999999861e-10	7.965295786770027315e-11	5.210458084994831223e-10	-5.384028898830337253e-11
4.135000000000000142e+01	5.687000000000000110e-10	7.640450812511022149e-11	4.981183604386878623e-10	-5.156886702810975690e-11
4.142999999999999972e+01	5.445000000000000326e-10	7.327899934884141430e-11	4.761724446427649448e-10	-4.939222071460341099e-11
4.150999999999999801e+01	5.213000000000000506e-10	7.027712435921687717e-11	4.551645638289482837e-10	-4.730626927130557401e-11
4.159000000000000341e+01	4.990999999999999619e-10	6.742839152849488463e-11	4.350564312782787665e-10	-4.530740553773236844e-11
4.167000000000000171e+01	4.778000000000000458e-10	6.466110550024747680e-11	4.158112846956814112e-10	-4.339216144506523150e-11
4.175000000000000000e+01	4.573999999999999921e-10	6.200598708229821975e-11	3.973925709359857605e-10	-4.155708864906473117e-11
4.182999999999999829e+01	4.377999999999999771e-10	5.945008053460651310e-11	3.797639445576902268e-10	-3.979875839355249046e-11
4.190999999999999659e+01	4.190999999999999796e-10	5.700754248577288633e-11	3.628904002841173585e-10	-3.811386501215930922e-11
4.199000000000000199e+01	4.010999999999999901e-10	5.465174554138229778e-11	3.467411702392003410e-10	-3.649949072910709313e-11
4.207000000000000028e+01	3.838999999999999875e-10	5.239682323602452621e-11	3.312865592139919199e-10	-3.495281640086535051e-11
4.214999999999999858e+01	3.673999999999999927e-10	5.022965817158358697e-11	3.164970393576461646e-10	-3.347103876744168039e-11
4.222999999999999687e+01	3.516000000000000059e-10	4.815073532228558117e-11	3.023432492837513533e-10	-3.205137036673922711e-11
4.232000000000000028e+01	3.363999999999999964e-10	4.616624388301623115e-11	2.871451942088739514e-10	-3.052516247742272495e-11
4.239999999999999858e+01	3.218999999999999948e-10	4.425065919837466273e-11	2.742529040982187335e-10	-2.922896522876124040e-11
4.247999999999999687e+01	3.080000000000000221e-10	4.241099607413153739e-11	2.619164676803609342e-10	-2.798726268571460211e-11
4.256000000000000227e+01	2.946999999999999749e-10	4.064767020248065238e-11	2.501120813992936611e-10	-2.679778085210442889e-11
4.264000000000000057e+01	2.818999999999999778e-10	3.894728128367413291e-11	2.388160801546440210e-10	-2.565825893852170251e-11
4.271999999999999886e+01	2.697000000000000096e-10	3.732401481382596624e-11	2.280060807539784195e-10	-2.456655533153411293e-11
4.279999999999999716e+01	2.579999999999999879e-10	3.576442430516671798e-11	2.176623535850996235e-10	-2.352077471368008871e-11
4.288000000000000256e+01	2.468000000000000163e-10	3.428310517250151727e-11	2.077656149800962562e-10	-2.251906346362939431e-11
4.296000000000000085e+01	2.360000000000000122e-10	3.283737391042915707e-11	1.982966879335417801e-10	-2.155957820998329762e-11
4.304999999999999716e+01	2.257000000000000064e-10	3.145634051952219060e-11	1.881317889508023404e-10	-2.052835000854127300e-11
4.313000000000000256e+01	2.158999999999999989e-10	3.014035140994211775e-11	1.795099926782105583e-10	-1.965263485190518316e-11
4.321000000000000085e+01	2.064000000000000059e-10	2.886178614481093097e-11	1.712610488392157246e-10	-1.881385070100161621e-11
4.328999999999999915e+01	1.974000000000000111e-10	2.764886560528659590e-11	1.633694545330107157e-10	-1.801049821416801841e-11
4.336999999999999744e+01	1.888000000000000098e-10	2.649880696307163160e-11	1.558197918115097277e-10	-1.724108626359378466e-11
4.345000000000000284e+01	1.804999999999999971e-10	2.537555469385513366e-11	1.485967365107512630e-10	-1.650413276330738185e-11
4.353999999999999915e+01	1.726000000000000037e-10	2.430479511111336378e-11	1.408433987856778709e-10	-1.571213341263460907e-11
4.361999999999999744e+01	1.649999999999999989e-10	2.327270067589921961e-11	1.342687196812312457e-10	-1.503972419527875322e-11
4.370000000000000284e+01	1.577000000000000086e-10	2.227947923430961917e-11	1.279795923101332283e-10	-1.439578519294824332e-11
4.378000000000000114e+01	1.508000000000000117e-10	2.133948948753929642e-11	1.219636376030511503e-10	-1.377911191235464616e-11
4.385999999999999943e+01	1.440999999999999987e-10	2.043298028287927964e-11	1.162085577591182717e-10	-1.318850772716771627e-11
4.395000000000000284e+01	1.377000000000000001e-10	1.955727848858322167e-11	1.100317540799436052e-10	-1.255385742564909860e-11
4.403000000000000114e+01	1.315999999999999902e-10	1.872129839280741021e-11	1.047946386129887808e-10	-1.201509735623843427e-11
4.410999999999999943e+01	1.257999999999999947e-10	1.792524784164875682e-11	9.978559859019536119e-11	-1.149920056673744194e-11
4.418999999999999773e+01	1.202000000000000089e-10	1.715506258254979628e-11	9.499470851506268792e-11	-1.100519549211489902e-11
4.428000000000000114e+01	1.148999999999999987e-10	1.643181012683325732e-11	8.985346199362958509e-11	-1.047440777048327026e-11
4.435999999999999943e+01	1.097999999999999982e-10	1.572781807609688837e-11	8.549437644126689027e-11	-1.002381075940317827e-11
4.443999999999999773e+01	1.048999999999999945e-10	1.505016474464094771e-11	8.132536927835934367e-11	-9.592350597412219534e-12
4.452000000000000313e+01	1.002000000000000004e-10	1.439898869653004627e-11	7.733845063965897277e-11	-9.179240532409332479e-12
4.460999999999999943e+01	9.576000000000000071e-11	1.378306450115532232e-11	7.306092622182950558e-11	-8.735451594004410760e-12
4.468999999999999773e+01	9.148000000000000360e-11	1.319343745584165017e-11	6.943464417517477045e-11	-8.358745513255836220e-12
4.477000000000000313e+01	8.738999999999999497e-11	1.262375093412524360e-11	6.596651126011821553e-11	-7.998030216678185928e-12
4.485999999999999943e+01	8.346999999999999714e-11	1.207677159849607029e-11	6.224587381548154564e-11	-7.610544655517450853e-12
4.493999999999999773e+01	7.973000000000000540e-11	1.155406637758470575e-11	5.909247218738773021e-11	-7.281696643679700395e-12
4.502000000000000313e+01	7.615000000000000328e-11	1.105285706189580852e-11	5.607723731681627158e-11	-6.966860228976193986e-12
4.510999999999999943e+01	7.273000000000000372e-11	1.057745357118888001e-11	5.284243604900555856e-11	-6.628643335190241749e-12
4.518999999999999773e+01	6.945999999999999847e-11	1.011792374878304921e-11	5.010065264015905861e-11	-6.341583331018367850e-12
4.527000000000000313e+01	6.633000000000000514e-11	9.677309075896409289e-12	4.747924988964446493e-11	-6.066768300917873450e-12
4.535999999999999943e+01	6.333999999999999789e-11	9.255706547374183380e-12	4.466771885463298608e-11	-5.771605751112287567e-12
4.543999999999999773e+01	6.046999999999999901e-11	8.850285992196806998e-12	4.228523425610360780e-11	-5.521128426012826339e-12
4.552000000000000313e+01	5.773999999999999913e-11	8.467395953924283901e-12	4.000732456274657639e-11	-5.281321219086734054e-12
4.560999999999999943e+01	5.513000000000000117e-11	8.097379094603884710e-12	3.756410823804847018e-11	-5.023735746135973321e-12
4.568999999999999773e+01	5.262999999999999688e-11	7.742338701266261615e-12	3.549399347592897299e-11	-4.805159405075098543e-12
4.578000000000000114e+01	5.023999999999999918e-11	7.402350984146951112e-12	3.327419263531006752e-11	-4.570421088023806114e-12
4.585999999999999943e+01	4.796000000000000163e-11	7.080261125372519867e-12	3.139352473211239537e-11	-4.371236900528590312e-12
4.593999999999999773e+01	4.578000000000000244e-11	6.769003512348623467e-12	2.959575844906663554e-11	-4.180552006625194808e-12
4.603000000000000114e+01	4.368999999999999983e-11	6.470067131419504449e-12	2.766797745098356657e-11	-3.975749608783474757e-12
4.610999999999999943e+01	4.170000000000000205e-11	6.184997549255780796e-12	2.603497771358565364e-11	-3.801978510623191280e-12
4.620000000000000284e+01	3.978999999999999908e-11	5.910893003404505547e-12	2.428432516675424262e-11	-3.615374184434163068e-12
4.628000000000000114e+01	3.798000000000000094e-11	5.652977359101307626e-12	2.280149705617680769e-11	-3.457045753752258539e-12
4.636999999999999744e+01	3.624000000000000229e-11	5.402363463652552585e-12	2.121170833008436271e-11	-3.286999894898779961e-12
4.645000000000000284e+01	3.457999999999999846e-11	5.162890118998078548e-12	1.986517865403724764e-11	-3.142714280061782810e-12
4.653000000000000114e+01	3.299000000000000059e-11	4.933117413566530258e-12	1.857865643582551087e-11	-3.004618323870140367e-12
4.661999999999999744e+01	3.147999999999999753e-11	4.716408990026204255e-12	1.719985079680749049e-11	-2.856334940792475531e-12
4.670000000000000284e+01	3.002999999999999866e-11	4.506101648920383997e-12	1.603233719588179764e-11	-2.730529498800394436e-12
4.678999999999999915e+01	2.864999999999999929e-11	4.305644480757206524e-12	1.478100164999107658e-11	-2.595422458108484062e-12
4.686999999999999744e+01	2.733000000000000088e-11	4.113580830807509871e-12	1.372149261772107903e-11	-2.480790670696075835e-12
4.696000000000000085e+01	2.607000000000000019e-11	3.929952268290672147e-12	1.258628124732105510e-11	-2.357705788756479322e-12
4.703999999999999915e+01	2.485999999999999868e-11	3.754725884241351608e-12	1.162538359336889081e-11	-2.253290237051697714e-12
4.713000000000000256e+01	2.371000000000000136e-11	3.586511419211339836e-12	1.059595321081287036e-11	-2.141172737160919985e-12
4.721000000000000085e+01	2.261999999999999853e-11	3.426855594571793722e-12	9.724565603562596132e-12	-2.046045171602810212e-12
4.729999999999999716e+01	2.156999999999999957e-11	3.272765426527235705e-12	8.791143190117854440e-12	-1.943897215850392717e-12
4.738000000000000256e+01	2.056999999999999979e-11	3.125788213799094352e-12	8.001319396672429036e-12	-1.857244410911986893e-12
4.746999999999999886e+01	1.961000000000000065e-11	2.985568885971817679e-12	7.155550861041199370e-12	-1.764209429128411468e-12
4.756000000000000227e+01	1.870000000000000069e-11	2.851342453938729182e-12	6.352884111021942789e-12	-1.675660120450728999e-12
4.764000000000000057e+01	1.783000000000000137e-11	2.722804076757697005e-12	5.673798148725487604e-12	-1.600531773228557238e-12
4.772999999999999687e+01	1.699999999999999946e-11	2.599981467241642044e-12	4.946779271942477152e-12	-1.519862759720693062e-12
4.781000000000000227e+01	1.621000000000000141e-11	2.482902338203485596e-12	4.331969683215575598e-12	-1.451433245380479677e-12
4.789999999999999858e+01	1.544999999999999899e-11	2.370952388956809123e-12	3.674017206629694413e-12	-1.377965604777622874e-12
4.797999999999999687e+01	1.473000000000000044e-11	2.263863151626440456e-12	3.117730867527657459e-12	-1.315641236918327384e-12
4.807000000000000028e+01	1.404000000000000076e-11	2.161059007993997750e-12	2.522453755606263216e-12	-1.248715326836240068e-12
4.815999999999999659e+01	1.337999999999999994e-11	2.062560742669170868e-12	1.958067938901281901e-12	-1.185015602341461162e-12
4.824000000000000199e+01	1.274999999999999959e-11	1.968389140261650884e-12	1.481161680775860399e-12	-1.130981236281094640e-12
4.832999999999999829e+01	1.214999999999999973e-11	1.878564985381128470e-12	9.712066386590633430e-13	-1.072968479461099901e-12
4.840999999999999659e+01	1.158000000000000034e-11	1.793109062637295507e-12	5.404193365219932766e-13	-1.023754139641378674e-12
4.850000000000000000e+01	1.103999999999999981e-11	1.712679551337026865e-12	7.985839927329170146e-14	-9.709052947453529937e-13
4.859000000000000341e+01	1.051999999999999960e-11	1.634439352257525615e-12	-3.563478329163538812e-13	-9.206032312077493495e-13
4.867000000000000171e+01	1.001999999999999971e-11	1.559070893416973623e-12	-7.245571654757763691e-13	-8.779325794559897978e-13
4.875999999999999801e+01	9.550000000000000303e-12	1.488146299598374086e-12	-1.117847362150431191e-12	-8.321185382381387963e-13
4.885000000000000142e+01	9.099000000000000710e-12	1.419969719856036300e-12	-1.490040065392712010e-12	-7.885109604766919776e-13
4.892999999999999972e+01	8.669000000000000321e-12	1.354866895211837246e-12	-1.804030953856061239e-12	-7.515105861450018520e-13
4.902000000000000313e+01	8.259000000000000250e-12	1.292695855234583257e-12	-2.139156007175741789e-12	-7.117792454728955319e-13
4.910999999999999943e+01	7.867999999999999998e-12	1.233313705732649460e-12	-2.455958772474128539e-12	-6.739631669559985297e-13
4.918999999999999773e+01	7.495000000000000678e-12	1.176576628753980982e-12	-2.722896133042688631e-12	-6.418813860300046112e-13
4.928000000000000114e+01	7.139999999999999869e-12	1.122497095064392671e-12	-3.007504245635895950e-12	-6.074291291272064253e-13
4.936999999999999744e+01	6.800999999999999798e-12	1.070772688592882523e-12	-3.276295757418155788e-12	-5.746284807942168968e-13
4.946000000000000085e+01	6.477999999999999660e-12	1.021414494464618977e-12	-3.529991575165103400e-12	-5.434031583258280148e-13
4.953999999999999915e+01	6.169999999999999761e-12	9.742756925061476544e-13	-3.743391064984420484e-12	-5.169099694261438626e-13
4.963000000000000256e+01	5.875999999999999600e-12	9.292085387835821600e-13	-3.970476418592636980e-12	-4.884586471621631886e-13
4.971999999999999886e+01	5.595999999999999985e-12	8.862227327814455340e-13	-4.184474355426460650e-12	-4.613699507255937593e-13
4.979999999999999716e+01	5.328999999999999608e-12	8.451693758653133814e-13	-4.364232987949029404e-12	-4.383793167708260485e-13
4.989000000000000057e+01	5.075000000000000085e-12	8.060574746993852352e-13	-4.555202232964444197e-12	-4.136846842012144104e-13
4.997999999999999687e+01	4.833000000000000106e-12	7.684579425635993070e-13	-4.734776761266717625e-12	-3.901724872324946817e-13
5.007000000000000028e+01	4.601999999999999980e-12	7.327912059239794038e-13	-4.903500797658158300e-12	-3.677846588943651882e-13
5.014999999999999858e+01	4.381999999999999705e-12	6.987718805424652628e-13	-5.044806196188254818e-12	-3.487815977450604328e-13
5.024000000000000199e+01	4.173000000000000091e-12	6.664075874426102107e-13	-5.194478866114387947e-12	-3.283633915601873227e-13
5.032999999999999829e+01	3.973000000000000136e-12	6.353860955988362627e-13	-5.334729162880858662e-12	-3.089166992274489758e-13
5.042000000000000171e+01	3.783000000000000339e-12	6.056553857518895142e-13	-5.465984168936242747e-12	-2.903955551761686732e-13
5.050999999999999801e+01	3.602000000000000202e-12	5.775092714537606093e-13	-5.588668703248205699e-12	-2.727542375490246852e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.708999999999999707e-03	2.979999999999999871e-01	2.135145218511690264e-03	2.938775957481265522e-01	-1.769758979911854099e-03
2.315000000000000044e-02	2.960999999999999743e-01	2.627553984047330520e-03	2.920398912844522910e-01	-3.044042110018168896e-03
3.864999999999999686e-02	2.942000000000000171e-01	3.614545238882110965e-03	2.902061613907199744e-01	-3.903874103314149656e-03
5.419999999999999818e-02	2.923000000000000043e-01	4.343869110029444959e-03	2.883780778557483715e-01	-4.588298687135542245e-03
6.980000000000000093e-02	2.904999999999999805e-01	4.944393064323803280e-03	2.865555840290114897e-01	-5.167680077021899292e-03
8.545999999999999430e-02	2.886000000000000232e-01	5.460245137539889056e-03	2.847371820785960517e-01	-5.674764708796542836e-03
1.011999999999999983e-01	2.867999999999999994e-01	5.917974204456116424e-03	2.829213596331395242e-01	-6.128203387938098781e-03
1.169000000000000039e-01	2.848999999999999866e-01	6.327818417396024672e-03	2.811212938539570105e-01	-6.536278544098476743e-03
1.328000000000000014e-01	2.831000000000000183e-01	6.702996788122981935e-03	2.793099944933700174e-01	-6.912826010392060863e-03
1.486000000000000099e-01	2.812000000000000055e-01	7.044405364254767085e-03	2.775215159936627041e-01	-7.256312622737919396e-03
1.645000000000000073e-01	2.793999999999999817e-01	7.363877516908692508e-03	2.757331780132978305e-01	-7.575546758460944934e-03
1.804999999999999938e-01	2.776000000000000134e-01	7.659419655605247818e-03	2.739451475286038273e-01	-7.873514513602105150e-03
1.965999999999999970e-01	2.757000000000000006e-01	7.933305385704499460e-03	2.721575446908359175e-01	-8.152586539635483728e-03
2.126000000000000112e-01	2.738999999999999768e-01	8.191457166267793882e-03	2.703925361347577772e-01	-8.411554666505935418e-03
2.288000000000000034e-01	2.721000000000000085e-01	8.434538372754433327e-03	2.686170648695155316e-01	-8.656995394799877480e-03
2.449999999999999956e-01	2.702999999999999847e-01	8.661206665788550446e-03	2.668531720134509899e-01	-8.887160590146277184e-03
2.611999999999999877e-01	2.685000000000000164e-01	8.876362017104755600e-03	2.651007941203940010e-01	-9.103403916190173570e-03
2.775000000000000244e-01	2.666999999999999926e-01	9.078620518107803974e-03	2.633491537966303198e-01	-9.308100781428220449e-03
2.938999999999999946e-01	2.649000000000000243e-01	9.269698631147996540e-03	2.615983885445901658e-01	-9.502041456299728170e-03
3.103000000000000203e-01	2.631999999999999895e-01	9.453343936822638030e-03	2.598592047897314572e-01	-9.684835227417226688e-03
3.266999999999999904e-01	2.614000000000000212e-01	9.622618416946882719e-03	2.581315314797314464e-01	-9.857275891389436634e-03
3.432000000000000051e-01	2.595999999999999974e-01	9.784174878672601341e-03	2.564048648263844710e-01	-1.002103015242345255e-02
3.598000000000000087e-01	2.579000000000000181e-01	9.938983847802302513e-03	2.546793372022929658e-01	-1.017656262157182190e-02
3.764000000000000123e-01	2.560999999999999943e-01	1.008253275463199400e-02	2.529653729841838117e-01	-1.032343222651212027e-02
3.931000000000000050e-01	2.544000000000000150e-01	1.022270243033611935e-02	2.512526774080279246e-01	-1.046297299568569109e-02
4.097999999999999976e-01	2.525999999999999912e-01	1.035017097746834466e-02	2.495515340365161983e-01	-1.059475511418472155e-02
4.265999999999999792e-01	2.509000000000000119e-01	1.047607144126944806e-02	2.478517821179031522e-01	-1.071993913541837394e-02
4.434000000000000163e-01	2.490999999999999881e-01	1.058931580981964729e-02	2.461635652264199392e-01	-1.083811777220740867e-02
4.602999999999999869e-01	2.474000000000000088e-01	1.070130732828570609e-02	2.444768626956948521e-01	-1.095030676809843895e-02
4.772000000000000131e-01	2.457000000000000017e-01	1.080792948924829897e-02	2.428016802738993396e-01	-1.105612779094315365e-02
4.941999999999999726e-01	2.439999999999999947e-01	1.090642371312124277e-02	2.411281293137801929e-01	-1.115647348861513108e-02
5.112999999999999767e-01	2.422999999999999876e-01	1.100110453846618770e-02	2.394563330667280887e-01	-1.125153763853150267e-02
5.283999999999999808e-01	2.406000000000000083e-01	1.108922320065152192e-02	2.377960922965212665e-01	-1.134099533457962571e-02
5.454999999999999849e-01	2.389000000000000012e-01	1.117224732406153082e-02	2.361473295247826232e-01	-1.142510858025744432e-02
5.626999999999999780e-01	2.371999999999999942e-01	1.125023579842366478e-02	2.345004248404952973e-01	-1.150456905140619449e-02
5.799999999999999600e-01	2.356000000000000039e-01	1.132805568650719664e-02	2.328554990772443156e-01	-1.157952090043851655e-02
5.973000000000000531e-01	2.338999999999999968e-01	1.139756404011547410e-02	2.312220799858072662e-01	-1.164970712605859458e-02
6.146000000000000352e-01	2.321999999999999897e-01	1.146085202192350175e-02	2.296000888473638535e-01	-1.171533474554086948e-02
6.320999999999999952e-01	2.305999999999999994e-01	1.152433630282305443e-02	2.279708930799530520e-01	-1.177728044124493750e-02
6.494999999999999662e-01	2.288999999999999924e-01	1.157946286122581853e-02	2.263624406015490309e-01	-1.183462994007509692e-02
6.671000000000000263e-01	2.273000000000000020e-01	1.163500395712186060e-02	2.247470167743612635e-01	-1.188851401277032926e-02
6.845999999999999863e-01	2.255999999999999950e-01	1.168214229720011647e-02	2.231521745455768702e-01	-1.193814607679533416e-02
7.023000000000000353e-01	2.240000000000000047e-01	1.172990994907178834e-02	2.215505905770153716e-01	-1.198450496660450997e-02
7.199999999999999734e-01	2.223999999999999866e-01	1.177324355087608354e-02	2.199604758512009317e-01	-1.202715523275552437e-02
7.377000000000000224e-01	2.207999999999999963e-01	1.181347331763321802e-02	2.183817491268140454e-01	-1.206624268001010511e-02
7.554999999999999494e-01	2.192000000000000060e-01	1.184936141036604766e-02	2.168055054882158939e-01	-1.210209828266304438e-02
7.732999999999999874e-01	2.175999999999999879e-01	1.188347588307192039e-02	2.152406146276586718e-01	-1.213462444460219197e-02
7.912000000000000144e-01	2.159999999999999976e-01	1.191207550600649999e-02	2.136782988269184946e-01	-1.216410406168609744e-02
8.092000000000000304e-01	2.144000000000000072e-01	1.193895693453996855e-02	2.121186667120630864e-01	-1.219060691166303292e-02
8.272000000000000464e-01	2.127999999999999892e-01	1.196166296592665775e-02	2.105703961429381821e-01	-1.221407762558803650e-02
8.451999999999999513e-01	2.111999999999999988e-01	1.198146838956093939e-02	2.090334047964822750e-01	-1.223462960039660603e-02
8.632999999999999563e-01	2.096999999999999975e-01	1.200291464266025829e-02	2.074991654622205250e-01	-1.225246177970322481e-02
8.814999999999999503e-01	2.081000000000000072e-01	1.201465910183611464e-02	2.059677831002042492e-01	-1.226763218608398556e-02
8.997000000000000552e-01	2.066000000000000059e-01	1.203540907051078857e-02	2.044476817872872831e-01	-1.228013650086018024e-02
9.180000000000000382e-01	2.049999999999999878e-01	1.203688708719991354e-02	2.029305188073728394e-01	-1.229011960893304847e-02
9.363000000000000211e-01	2.034999999999999865e-01	1.205455400543711461e-02	2.014245944343502903e-01	-1.229759964150226210e-02
9.546999999999999931e-01	2.018999999999999961e-01	1.205302980072645545e-02	1.999216879417293480e-01	-1.230268859291609035e-02
9.730999999999999650e-01	2.003999999999999948e-01	1.205604356913162443e-02	1.984299759934851914e-01	-1.230542684545813878e-02
9.916000000000000369e-01	1.988999999999999935e-01	1.205767169689073853e-02	1.969413598447141700e-01	-1.230589497093677147e-02
1.010000000000000009e+00	1.973999999999999921e-01	1.205791418400379948e-02	1.954718491740019826e-01	-1.230416952324023434e-02
1.028999999999999915e+00	1.958999999999999908e-01	1.205677103047080381e-02	1.939659068205742409e-01	-1.230017720703220803e-02
1.046999999999999931e+00	1.943999999999999895e-01	1.205424223629175152e-02	1.925499110893945098e-01	-1.229439646547899473e-02
1.066000000000000059e+00	1.928999999999999881e-01	1.203919071477397955e-02	1.910664437339445743e-01	-1.228626070767275223e-02
1.084999999999999964e+00	1.913999999999999868e-01	1.203397724184319603e-02	1.895943873310870498e-01	-1.227611061943363613e-02
1.104000000000000092e+00	1.899000000000000132e-01	1.201641424665444990e-02	1.881336553624650687e-01	-1.226401876495949311e-02
1.122000000000000108e+00	1.885000000000000009e-01	1.201489004194378901e-02	1.867601708949136741e-01	-1.225083588497670115e-02
1.141000000000000014e+00	1.869999999999999996e-01	1.199485598760290962e-02	1.853212417939935353e-01	-1.223516186849234882e-02
1.159999999999999920e+00	1.855999999999999872e-01	1.198006427370626806e-02	1.838933829648279339e-01	-1.221774515377984857e-02
1.179000000000000048e+00	1.841000000000000136e-01	1.195764576275363741e-02	1.824765092447071524e-01	-1.219864844744442990e-02
1.197999999999999954e+00	1.827000000000000013e-01	1.194055042128293158e-02	1.810705360124291174e-01	-1.217793224075182888e-02
1.217999999999999972e+00	1.812999999999999889e-01	1.192232347328461492e-02	1.796022493350002969e-01	-1.215443980270445624e-02
1.237000000000000099e+00	1.797999999999999876e-01	1.189634848467377264e-02	1.782183912704371209e-01	-1.213057888281279806e-02
1.256000000000000005e+00	1.784000000000000030e-01	1.187581790910139171e-02	1.768451804939546179e-01	-1.210526960734948851e-02
1.274999999999999911e+00	1.769999999999999907e-01	1.185415572700139822e-02	1.754825357088894422e-01	-1.207856401276414735e-02
1.294999999999999929e+00	1.756000000000000061e-01	1.182122366764682027e-02	1.740594989456921426e-01	-1.204899956497691021e-02
1.314000000000000057e+00	1.741999999999999937e-01	1.179737910152928865e-02	1.727182890930720749e-01	-1.201958364021764661e-02
1.332999999999999963e+00	1.728000000000000091e-01	1.176242631623255000e-02	1.713873995788828541e-01	-1.198891985435484621e-02
1.352999999999999980e+00	1.713999999999999968e-01	1.172650358248357103e-02	1.699975265787249390e-01	-1.195534373077856635e-02
1.372000000000000108e+00	1.701000000000000012e-01	1.170630787006731767e-02	1.686875745870350385e-01	-1.192225875994530268e-02
1.391999999999999904e+00	1.686999999999999889e-01	1.166839905139232733e-02	1.673195662525726601e-01	-1.188622974323068522e-02
1.411999999999999922e+00	1.673999999999999932e-01	1.163647158150614078e-02	1.659626376845663165e-01	-1.184901395129705701e-02
1.431000000000000050e+00	1.660000000000000087e-01	1.159665750694282432e-02	1.646837365566271583e-01	-1.181260174115811475e-02
1.451000000000000068e+00	1.647000000000000131e-01	1.156289406320061379e-02	1.633481557651808580e-01	-1.177320316182006894e-02
1.471000000000000085e+00	1.633000000000000007e-01	1.152117473274897122e-02	1.620233923247008379e-01	-1.173274960504282205e-02
1.491000000000000103e+00	1.620000000000000051e-01	1.148557531515074018e-02	1.607093595742009051e-01	-1.169128273573013729e-02
1.510999999999999899e+00	1.607000000000000095e-01	1.143979721230669461e-02	1.594059698153253435e-01	-1.164884307092903769e-02
1.530999999999999917e+00	1.593999999999999861e-01	1.140247151740358435e-02	1.581131368558761352e-01	-1.160546972612609348e-02
1.550999999999999934e+00	1.580999999999999905e-01	1.135511724832465041e-02	1.568307762919433357e-01	-1.156120043513818828e-02
1.570999999999999952e+00	1.567999999999999949e-01	1.131606527611666614e-02	1.555588031227890800e-01	-1.151607185025169469e-02
1.590999999999999970e+00	1.554999999999999993e-01	1.126713484080284558e-02	1.542971326207765725e-01	-1.147011950856569734e-02
1.610999999999999988e+00	1.542000000000000037e-01	1.122635659128998036e-02	1.530456819725824202e-01	-1.142337771682972770e-02
1.631000000000000005e+00	1.529000000000000081e-01	1.117584998974127143e-02	1.518043692381525200e-01	-1.137587968286322797e-02
1.651999999999999913e+00	1.516000000000000125e-01	1.112459283284261864e-02	1.505118110929674624e-01	-1.132522817116609661e-02
1.671999999999999931e+00	1.504000000000000059e-01	1.107995211002887545e-02	1.492910234091270605e-01	-1.127627967663884755e-02
1.693000000000000060e+00	1.491000000000000103e-01	1.102722270994378750e-02	1.480198387377458791e-01	-1.122417290323103958e-02
1.713000000000000078e+00	1.479000000000000037e-01	1.098116747897052992e-02	1.468192387684196243e-01	-1.117390091397611057e-02
1.733000000000000096e+00	1.466000000000000081e-01	1.092696583569901028e-02	1.456283642417917079e-01	-1.112302709479771543e-02
1.754000000000000004e+00	1.454000000000000015e-01	1.087949609656623830e-02	1.443883272355670211e-01	-1.106899193574800537e-02
1.774999999999999911e+00	1.441999999999999948e-01	1.083133353711043974e-02	1.431588367072344770e-01	-1.101435437361080946e-02
1.794999999999999929e+00	1.428999999999999992e-01	1.077493796281599713e-02	1.419976157180960485e-01	-1.096178591799804383e-02
1.816000000000000059e+00	1.416999999999999926e-01	1.072536089520068243e-02	1.407884564217257994e-01	-1.090605756539224890e-02
1.836999999999999966e+00	1.405000000000000138e-01	1.066697923598023019e-02	1.395895808765761359e-01	-1.084981237883533671e-02
1.858000000000000096e+00	1.393000000000000071e-01	1.061608580975116276e-02	1.384009021050799926e-01	-1.079307754834394478e-02
1.879000000000000004e+00	1.381000000000000005e-01	1.055652635598156031e-02	1.372223324485705997e-01	-1.073587945275328651e-02
1.899000000000000021e+00	1.368999999999999939e-01	1.050431657113874186e-02	1.361092050154746602e-01	-1.068099776010613192e-02
1.919999999999999929e+00	1.358000000000000040e-01	1.045127540190829256e-02	1.349501261518507023e-01	-1.062296809321237184e-02
1.941999999999999948e+00	1.345999999999999974e-01	1.039000699134189076e-02	1.337464252348761484e-01	-1.056175709572118419e-02
1.963000000000000078e+00	1.333999999999999908e-01	1.032818432451706320e-02	1.326074417085383872e-01	-1.050295361226051723e-02
1.983999999999999986e+00	1.323000000000000009e-01	1.028121110661579622e-02	1.314781452464965084e-01	-1.044380695548906279e-02
2.004999999999999893e+00	1.310999999999999943e-01	1.021823373925259161e-02	1.303584544587663707e-01	-1.038433898549242194e-02
2.025999999999999801e+00	1.300000000000000044e-01	1.016251943827579246e-02	1.292482869810271384e-01	-1.032457088125905871e-02
2.048000000000000043e+00	1.288999999999999868e-01	1.010629706906210692e-02	1.280953799644884705e-01	-1.026165713640104366e-02
2.068999999999999950e+00	1.277000000000000079e-01	1.004170312094517306e-02	1.270044602423237856e-01	-1.020133789945507942e-02
2.089999999999999858e+00	1.265999999999999903e-01	9.977132266839003685e-03	1.259228199410355742e-01	-1.014077923540325672e-02
2.112000000000000099e+00	1.255000000000000004e-01	9.919426107433501616e-03	1.247995388378978776e-01	-1.007710036860753194e-02
2.133000000000000007e+00	1.243999999999999967e-01	9.861211879791111426e-03	1.237366518086301936e-01	-1.001610912945481713e-02
2.154999999999999805e+00	1.233000000000000068e-01	9.802489583911834850e-03	1.226328465424700587e-01	-9.952016289493135354e-03
2.177000000000000046e+00	1.222000000000000031e-01	9.736203999506174572e-03	1.215388755548983957e-01	-9.887740878421317353e-03
2.197999999999999954e+00	1.210999999999999993e-01	9.676529075682734071e-03	1.205037230704445045e-01	-9.826234142343848177e-03
2.220000000000000195e+00	1.199999999999999956e-01	9.609417880392131031e-03	1.194287194891184151e-01	-9.761655967310253756e-03
2.241999999999999993e+00	1.189999999999999947e-01	9.556821270868955803e-03	1.183632935039465595e-01	-9.696949489809765510e-03
2.263999999999999790e+00	1.179000000000000048e-01	9.488901785201489872e-03	1.173073598717280508e-01	-9.632131937177291006e-03
2.285000000000000142e+00	1.168000000000000010e-01	9.420601248356355248e-03	1.163081996855110656e-01	-9.570172308660994387e-03
2.306999999999999940e+00	1.158000000000000002e-01	9.366688280219430743e-03	1.152705742235080044e-01	-9.505185250047617357e-03
2.329000000000000181e+00	1.147999999999999993e-01	9.305685450776854384e-03	1.142421935890272494e-01	-9.440134904120578083e-03
2.350999999999999979e+00	1.136999999999999955e-01	9.236212892885264578e-03	1.132229753263683664e-01	-9.375036424709997859e-03
2.374000000000000110e+00	1.126999999999999946e-01	9.174499922611585243e-03	1.121671360801455436e-01	-9.306943333039130808e-03
2.395999999999999908e+00	1.116999999999999937e-01	9.112440542176393488e-03	1.111664041473136438e-01	-9.241791525904428581e-03
2.418000000000000149e+00	1.106000000000000039e-01	9.041859471767962550e-03	1.101745885497180805e-01	-9.176634880025236196e-03
2.439999999999999947e+00	1.096000000000000030e-01	8.979089950501666084e-03	1.091916095617520288e-01	-9.111486668127822403e-03
2.463000000000000078e+00	1.086000000000000021e-01	8.915974019073855464e-03	1.081733117635762936e-01	-9.043400099939735357e-03
2.484999999999999876e+00	1.076000000000000012e-01	8.846299388588052537e-03	1.072081620065190588e-01	-8.978308688394120302e-03
2.507000000000000117e+00	1.067000000000000032e-01	8.790787160205469977e-03	1.062516116589307391e-01	-8.913263668749079813e-03
2.529999999999999805e+00	1.057000000000000023e-01	8.726707053828112320e-03	1.052606928440207867e-01	-8.845324260361487473e-03
2.552000000000000046e+00	1.047000000000000014e-01	8.656235679970826144e-03	1.043214929522374990e-01	-8.780409869656675970e-03
2.575000000000000178e+00	1.037000000000000005e-01	8.591520488297360938e-03	1.033485475342630772e-01	-8.712631199864132384e-03
2.597999999999999865e+00	1.028000000000000025e-01	8.534761183333331239e-03	1.023846632515440225e-01	-8.644952749926179333e-03
2.620000000000000107e+00	1.018000000000000016e-01	8.463493066104561813e-03	1.014710875572183285e-01	-8.580321288200076779e-03
2.642999999999999794e+00	1.009000000000000036e-01	8.400319399649833901e-03	1.005246868638645097e-01	-8.512871973949391602e-03
2.665999999999999925e+00	9.991999999999999493e-02	8.336037220678259654e-03	9.958709927143445662e-02	-8.445555961422872293e-03
2.689000000000000057e+00	9.898999999999999466e-02	8.269880385382628873e-03	9.865824355771071752e-02	-8.378383795696634981e-03
2.712000000000000188e+00	9.805999999999999439e-02	8.203508775786858345e-03	9.773803805369936371e-02	-8.311365522707508599e-03
2.734999999999999876e+00	9.714000000000000412e-02	8.137760127131545701e-03	9.682640156456766289e-02	-8.244510803147080125e-03
2.758000000000000007e+00	9.621999999999999997e-02	8.071799013577168197e-03	9.592325446691461754e-02	-8.177829044985204104e-03
2.781000000000000139e+00	9.531000000000000583e-02	8.006465479765400087e-03	9.502851850744097051e-02	-8.111329392623285034e-03
2.803999999999999826e+00	9.440999999999999392e-02	7.941762989797856304e-03	9.414211508009721896e-02	-8.045020534581864835e-03
2.826999999999999957e+00	9.350999999999999590e-02	7.876852653733406109e-03	9.326396594010910590e-02	-7.978910800748539173e-03
2.850000000000000089e+00	9.263000000000000400e-02	7.813421489058620939e-03	9.239399431625405779e-02	-7.913008306569600456e-03
2.873000000000000220e+00	9.174000000000000210e-02	7.748942433645253369e-03	9.153212479472165597e-02	-7.847320949592321085e-03
2.896999999999999797e+00	9.087000000000000632e-02	7.685949477824780690e-03	9.064133912264404902e-02	-7.779015095678212116e-03
2.919999999999999929e+00	8.999999999999999667e-02	7.622755604110628865e-03	8.979579129247203251e-02	-7.713790298049388872e-03
2.943999999999999950e+00	8.913000000000000089e-02	7.554214889553515118e-03	8.892187422801099694e-02	-7.645982460246974165e-03
2.967000000000000082e+00	8.827000000000000124e-02	7.491518114421135723e-03	8.809233904684138361e-02	-7.581249249315010451e-03
2.991000000000000103e+00	8.741999999999999771e-02	7.424425394339147395e-03	8.723497262358362314e-02	-7.513968727040376029e-03
3.013999999999999790e+00	8.658000000000000418e-02	7.363083082938287616e-03	8.642114691441260543e-02	-7.449753887018374481e-03
3.037999999999999812e+00	8.573999999999999677e-02	7.296596580638949059e-03	8.558001623821290260e-02	-7.383027303244906955e-03
3.061999999999999833e+00	8.490999999999999936e-02	7.235766956277130645e-03	8.474705778510759069e-02	-7.316593327363626366e-03
3.084999999999999964e+00	8.408000000000000196e-02	7.169891290562594235e-03	8.395640123629555251e-02	-7.253207748996650522e-03
3.108999999999999986e+00	8.326000000000000068e-02	7.104773108401234161e-03	8.313921720525241366e-02	-7.187364376227249781e-03
3.133000000000000007e+00	8.244999999999999551e-02	7.040414141843859622e-03	8.232997208540371314e-02	-7.121830998343917085e-03
3.157000000000000028e+00	8.164000000000000423e-02	6.980675132140540251e-03	8.152858923594735741e-02	-7.056613104116885027e-03
3.181000000000000050e+00	8.083999999999999519e-02	6.916937971823080948e-03	8.073499270349254742e-02	-6.991715929795356069e-03
3.205000000000000071e+00	8.004000000000000004e-02	6.853108435462553286e-03	7.994910617789842411e-02	-6.927144301594499037e-03
3.229000000000000092e+00	7.925000000000000100e-02	6.790043310858432692e-03	7.917085447168631385e-02	-6.862902882332659778e-03
3.253000000000000114e+00	7.846999999999999809e-02	6.727744330061524898e-03	7.840016375017463957e-02	-6.798996217507452880e-03
3.277000000000000135e+00	7.768999999999999517e-02	6.665355282622625367e-03	7.763696112196213917e-02	-6.735428674694721868e-03
3.302000000000000046e+00	7.692000000000000226e-02	6.599293710121411326e-03	7.684984199956959583e-02	-6.669577377682062158e-03
3.326000000000000068e+00	7.616000000000000547e-02	6.538487179770359134e-03	7.610170097105098397e-02	-6.606714355607591627e-03
3.350000000000000089e+00	7.539999999999999480e-02	6.477592892178389225e-03	7.536082823934205088e-02	-6.544202075068858947e-03
3.375000000000000000e+00	7.463999999999999801e-02	6.416610847345505068e-03	7.459673919411688447e-02	-6.479461933683111456e-03
3.399000000000000021e+00	7.389999999999999347e-02	6.352994930584577107e-03	7.387048829410419737e-02	-6.417676480886256793e-03
3.423999999999999932e+00	7.316000000000000281e-02	6.293602908393040180e-03	7.312147846345332103e-02	-6.353700219603749567e-03
3.447999999999999954e+00	7.241999999999999826e-02	6.229944267712192105e-03	7.240955961652104089e-02	-6.292654285092137353e-03
3.472999999999999865e+00	7.169000000000000372e-02	6.171284903012257822e-03	7.167533160018181582e-02	-6.229454627569712931e-03
3.498000000000000220e+00	7.097000000000000530e-02	6.109305196914213004e-03	7.094853285158664313e-02	-6.166655654560804049e-03
3.521999999999999797e+00	7.025000000000000688e-02	6.051381376457225410e-03	7.025772517528372507e-02	-6.106748033779529905e-03
3.547000000000000153e+00	6.952999999999999459e-02	5.989360101139797922e-03	6.954526922548590062e-02	-6.044741917045459711e-03
3.572000000000000064e+00	6.883000000000000229e-02	5.929061639025633851e-03	6.884002202829765660e-02	-5.983144006223769899e-03
3.596999999999999975e+00	6.812999999999999612e-02	5.868763176911468912e-03	6.814191093269214572e-02	-5.921956566723468422e-03
3.621999999999999886e+00	6.743000000000000382e-02	5.808464714797304841e-03	6.745086317020040911e-02	-5.861181526831801304e-03
3.646999999999999797e+00	6.673999999999999377e-02	5.752880894981341788e-03	6.676680705706179719e-02	-5.800820727333492847e-03
3.672000000000000153e+00	6.605999999999999373e-02	5.694265986252134218e-03	6.608967213139131658e-02	-5.740875956636833435e-03
3.697000000000000064e+00	6.537999999999999368e-02	5.635651077522927516e-03	6.541938883544790029e-02	-5.681348891080836849e-03
3.721999999999999975e+00	6.469999999999999363e-02	5.577036168793719079e-03	6.475588743212062903e-02	-5.622240872807464027e-03
3.746999999999999886e+00	6.403999999999999970e-02	5.516447876844422435e-03	6.409909896036307397e-02	-5.563553119277934479e-03
3.771999999999999797e+00	6.336999999999999578e-02	5.458733634535150453e-03	6.344895560993793482e-02	-5.505286809575633822e-03
3.798000000000000043e+00	6.271999999999999797e-02	5.402742205429140153e-03	6.277978391896536781e-02	-5.445138124449346202e-03
3.822999999999999954e+00	6.205999999999999711e-02	5.345889369721500313e-03	6.214298974042625073e-02	-5.387734778382790440e-03
3.849000000000000199e+00	6.142000000000000237e-02	5.287213261863759652e-03	6.148755734055417338e-02	-5.328485227448335332e-03
3.874000000000000110e+00	6.078000000000000069e-02	5.232120189776607450e-03	6.086383719744230258e-02	-5.271947784109507276e-03
3.899999999999999911e+00	6.013999999999999901e-02	5.177027117689456115e-03	6.022186185088893029e-02	-5.213600112655326566e-03
3.924999999999999822e+00	5.951000000000000040e-02	5.119359063401720047e-03	5.961094823123914976e-02	-5.157930957910036689e-03
3.951000000000000068e+00	5.888999999999999790e-02	5.066023445533981463e-03	5.898215396014447331e-02	-5.100486993087851098e-03
3.975999999999999979e+00	5.827000000000000235e-02	5.009323607647677389e-03	5.838378303231375743e-02	-5.045687136892506100e-03
4.001999999999999780e+00	5.764999999999999986e-02	4.952695361194750338e-03	5.776789860685360711e-02	-4.989147544020038419e-03
4.027999999999999581e+00	5.704999999999999655e-02	4.901149529161499818e-03	5.715849384801496846e-02	-4.933069153535168949e-03
4.054000000000000270e+00	5.643999999999999712e-02	4.845486035008390695e-03	5.655550026369299960e-02	-4.877451748931220521e-03
4.080000000000000071e+00	5.584000000000000075e-02	4.790750920088137493e-03	5.595885009368171265e-02	-4.822295009917995125e-03
4.105999999999999872e+00	5.525000000000000050e-02	4.736942452349933615e-03	5.536847667496658243e-02	-4.767598608162159149e-03
4.131999999999999673e+00	5.466000000000000025e-02	4.683202111943494429e-03	5.478431437813191529e-02	-4.713362197537838971e-03
4.158000000000000362e+00	5.408000000000000307e-02	4.630386109318027077e-03	5.420629783835716198e-02	-4.659585223045053723e-03
4.184000000000000163e+00	5.349999999999999895e-02	4.577637079323786107e-03	5.363436201032942274e-02	-4.606266941124428742e-03
4.209999999999999964e+00	5.292999999999999788e-02	4.525810077709440347e-03	5.306844285395986155e-02	-4.553406601784042163e-03
4.235999999999999766e+00	5.235999999999999682e-02	4.474048894025782659e-03	5.250847733911678111e-02	-4.501003455679435973e-03
4.261999999999999567e+00	5.179000000000000270e-02	4.422353528272813909e-03	5.195440310725339683e-02	-4.449056669226329579e-03
4.288999999999999702e+00	5.124000000000000082e-02	4.372430627846255954e-03	5.138518704816746191e-02	-4.395593793953425296e-03
4.315000000000000391e+00	5.068000000000000282e-02	4.321718489601716374e-03	5.084292982055062249e-02	-4.344573884911762801e-03
4.341999999999999638e+00	5.013000000000000095e-02	4.269028926685201029e-03	5.028585361151668987e-02	-4.292071124666050654e-03
4.368000000000000327e+00	4.959000000000000213e-02	4.220179897759336607e-03	4.975516174181549012e-02	-4.241973445447925518e-03
4.394999999999999574e+00	4.905000000000000332e-02	4.171393222662543587e-03	4.920996719586467893e-02	-4.190425738436500541e-03
4.421000000000000263e+00	4.852000000000000063e-02	4.120717457484963410e-03	4.869059383673264574e-02	-4.141244859909932845e-03
4.448000000000000398e+00	4.798999999999999794e-02	4.072934794506290028e-03	4.815702678822500471e-02	-4.090646109214135864e-03
4.474000000000000199e+00	4.746000000000000218e-02	4.022473226278579575e-03	4.764873047110590454e-02	-4.042376075909112632e-03
4.501000000000000334e+00	4.694000000000000256e-02	3.975690533966144344e-03	4.712654363699553955e-02	-3.992720045003847820e-03
4.527999999999999581e+00	4.642999999999999905e-02	3.927133644276488249e-03	4.661006039466539935e-02	-3.943541549122430746e-03
4.554999999999999716e+00	4.590999999999999942e-02	3.877849870597924100e-03	4.609921829953227135e-02	-3.894838670690823484e-03
4.581999999999999851e+00	4.540999999999999898e-02	3.832994950834312919e-03	4.559395586506553161e-02	-3.846609513562771268e-03
4.608999999999999986e+00	4.490999999999999853e-02	3.785604886038689606e-03	4.509421245848822812e-02	-3.798852176398174844e-03
4.636000000000000121e+00	4.440999999999999809e-02	3.738330291296904778e-03	4.459992765907002527e-02	-3.751564558532483919e-03
4.663000000000000256e+00	4.392000000000000071e-02	3.692011788600897942e-03	4.411104160567215493e-02	-3.704744473754450432e-03
4.690000000000000391e+00	4.343000000000000332e-02	3.645806446557652535e-03	4.362749533519365980e-02	-3.658389761103967783e-03
4.716999999999999638e+00	4.293999999999999900e-02	3.599714265167167689e-03	4.314923076389096113e-02	-3.612498284272414213e-03
4.743999999999999773e+00	4.247000000000000081e-02	3.555409560210093852e-03	4.267619034297792657e-02	-3.567067824615461572e-03
4.772000000000000242e+00	4.198999999999999955e-02	3.510377393913841938e-03	4.219108658672782175e-02	-3.520439139139223787e-03
4.799000000000000377e+00	4.152000000000000135e-02	3.466290927358522348e-03	4.172851147758943613e-02	-3.475940385672986015e-03
4.825999999999999623e+00	4.105000000000000315e-02	3.422313002653810075e-03	4.127098889380653030e-02	-3.431895418537981093e-03
4.854000000000000092e+00	4.059000000000000108e-02	3.379276158887876882e-03	4.080179898266936278e-02	-3.386695949509707301e-03
4.881000000000000227e+00	4.014000000000000207e-02	3.334859447978580360e-03	4.035439893543869838e-02	-3.343567920641260256e-03
4.908999999999999808e+00	3.967999999999999999e-02	3.292060472523553136e-03	3.989558939703807816e-02	-3.299313871003863551e-03
4.935999999999999943e+00	3.923000000000000098e-02	3.250196227154344281e-03	3.945808745709794563e-02	-3.257092177171708788e-03
4.964000000000000412e+00	3.878999999999999809e-02	3.207023706075151290e-03	3.900942865177747798e-02	-3.213772583169403115e-03
4.991999999999999993e+00	3.835000000000000214e-02	3.166217743749367465e-03	3.856585115772179911e-02	-3.170924492897503073e-03
5.019999999999999574e+00	3.790999999999999925e-02	3.123324660200462247e-03	3.812729721838430813e-02	-3.128544875348336814e-03
5.046999999999999709e+00	3.747999999999999943e-02	3.083570052714871852e-03	3.770911023015090929e-02	-3.088119666646230686e-03
5.075000000000000178e+00	3.704999999999999960e-02	3.041775666728235156e-03	3.728025887394258164e-02	-3.046651516447984685e-03
5.102999999999999758e+00	3.663000000000000284e-02	3.000949497143029585e-03	3.685626452885599341e-02	-3.005642994093707734e-03
5.131000000000000227e+00	3.620999999999999913e-02	2.962359405150394483e-03	3.643707214312237597e-02	-2.965091008978459463e-03
5.158999999999999808e+00	3.579000000000000237e-02	2.921799971389554395e-03	3.602262717219324034e-02	-2.924992400907471674e-03
5.187000000000000277e+00	3.538000000000000173e-02	2.882200671126376387e-03	3.561287584749097540e-02	-2.885344049193093365e-03
5.214999999999999858e+00	3.497000000000000108e-02	2.844762392920775155e-03	3.520776516586097971e-02	-2.846142873630927439e-03
5.243999999999999773e+00	3.456999999999999656e-02	2.806235232107481912e-03	3.479302255528769761e-02	-2.806009762076878532e-03
5.272000000000000242e+00	3.416999999999999899e-02	2.767846635358795111e-03	3.439719729989463431e-02	-2.767709173860514668e-03
5.299999999999999822e+00	3.377000000000000141e-02	2.729596602674713452e-03	3.400585490476087935e-02	-2.729846065713718069e-03
5.328000000000000291e+00	3.337999999999999995e-02	2.692291692381294094e-03	3.361894466238748991e-02	-2.692417246151791559e-03
5.357000000000000206e+00	3.298999999999999849e-02	2.655121882050865811e-03	3.322283526341864024e-02	-2.654106146692906780e-03
5.384999999999999787e+00	3.259999999999999704e-02	2.618087171683428169e-03	3.284479351016669768e-02	-2.617551572146413225e-03
5.413999999999999702e+00	3.221999999999999864e-02	2.581988923452616363e-03	3.245776335192286643e-02	-2.580138901572701961e-03
5.442000000000000171e+00	3.184000000000000025e-02	2.544184027826079664e-03	3.208838657814390427e-02	-2.544444943136441213e-03
5.471000000000000085e+00	3.146999999999999797e-02	2.509168311349997856e-03	3.171022752315624110e-02	-2.507916636881232439e-03
5.500000000000000000e+00	3.109999999999999917e-02	2.474280766633676389e-03	3.133650371951594849e-02	-2.471832951497343351e-03
5.527999999999999581e+00	3.073000000000000037e-02	2.439521393677115263e-03	3.097982655639589314e-02	-2.437411940359620471e-03
5.557000000000000384e+00	3.037000000000000116e-02	2.403928904282112786e-03	3.061466907791835293e-02	-2.402191354443973872e-03
5.586000000000000298e+00	3.000999999999999848e-02	2.370235319922475714e-03	3.025379426641846420e-02	-2.367404434383046929e-03
5.615000000000000213e+00	2.965999999999999887e-02	2.337454526338427364e-03	2.989715203912044622e-02	-2.333047563686294242e-03
5.644000000000000128e+00	2.929999999999999966e-02	2.302316988955546359e-03	2.954469283318379019e-02	-2.299117085171182000e-03
5.673000000000000043e+00	2.895999999999999963e-02	2.270584663460346094e-03	2.919636750340409356e-02	-2.265609253527793836e-03
5.701999999999999957e+00	2.861000000000000001e-02	2.236536008685157100e-03	2.885212755269521076e-02	-2.232520360777747511e-03
5.730999999999999872e+00	2.826999999999999999e-02	2.205060604059746240e-03	2.851192514259515143e-02	-2.199846747226592326e-03
5.759999999999999787e+00	2.792999999999999997e-02	2.172090439587403589e-03	2.817571305946126037e-02	-2.167584788027883576e-03
5.788999999999999702e+00	2.759999999999999953e-02	2.141646182542765280e-03	2.784344450323214190e-02	-2.135730777420699611e-03
5.818999999999999950e+00	2.725999999999999951e-02	2.108968157306632691e-03	2.750381897880259038e-02	-2.103203672378990696e-03
5.847999999999999865e+00	2.693999999999999867e-02	2.077989851262993827e-03	2.717943119108207420e-02	-2.072168155766919428e-03
5.876999999999999780e+00	2.661000000000000171e-02	2.046390316329708015e-03	2.685884832008418946e-02	-2.041529408151592645e-03
5.907000000000000028e+00	2.629000000000000087e-02	2.017227776882670517e-03	2.653116746606279039e-02	-2.010247816870941711e-03
5.935999999999999943e+00	2.597000000000000003e-02	1.986676710038232357e-03	2.621818861513128956e-02	-1.980405002803589144e-03
5.966000000000000192e+00	2.565999999999999878e-02	1.957036124568305863e-03	2.589828010432922850e-02	-1.949938868797033032e-03
5.995000000000000107e+00	2.535000000000000100e-02	1.927538721965139056e-03	2.559272492179228559e-02	-1.920876742963131953e-03
6.025000000000000355e+00	2.503999999999999976e-02	1.898184502228730634e-03	2.528040461343927445e-02	-1.891210468217531526e-03
6.054999999999999716e+00	2.472999999999999851e-02	1.868973465359081250e-03	2.497187353516873778e-02	-1.861944963775693076e-03
6.083999999999999631e+00	2.443000000000000033e-02	1.840659053457483797e-03	2.467718546519244785e-02	-1.834032109284929393e-03
6.113999999999999879e+00	2.412999999999999867e-02	1.812483205620491486e-03	2.437597294233716239e-02	-1.805542971373948332e-03
6.144000000000000128e+00	2.384000000000000008e-02	1.785194745147244402e-03	2.407841496556952995e-02	-1.777442684254585022e-03
6.174000000000000377e+00	2.353999999999999843e-02	1.757293716038385968e-03	2.378446730209977239e-02	-1.749727318486271176e-03
6.203999999999999737e+00	2.324999999999999983e-02	1.730275455491119083e-03	2.349408617952224165e-02	-1.722392889117816371e-03
6.233999999999999986e+00	2.297000000000000083e-02	1.704133035302213012e-03	2.320722833304748184e-02	-1.695435405901056600e-03
6.264000000000000234e+00	2.267999999999999877e-02	1.677380355878773082e-03	2.292385105906666332e-02	-1.668850928968111788e-03
6.293999999999999595e+00	2.239999999999999977e-02	1.650205633408555932e-03	2.264391220604139443e-02	-1.642635568487815561e-03
6.323999999999999844e+00	2.213000000000000037e-02	1.625204057351568475e-03	2.236737013893410134e-02	-1.616785453806285876e-03
6.354000000000000092e+00	2.185000000000000137e-02	1.599595108811393369e-03	2.209418366684763255e-02	-1.591296660032337669e-03
6.384999999999999787e+00	2.157999999999999849e-02	1.574845257471772699e-03	2.181537300663259626e-02	-1.565333687807896057e-03
6.415000000000000036e+00	2.130999999999999908e-02	1.548989780366653640e-03	2.154888466130288477e-02	-1.540567612117783826e-03
6.445000000000000284e+00	2.103999999999999967e-02	1.524504932800590769e-03	2.128563008716336663e-02	-1.516151183650985348e-03
6.475999999999999979e+00	2.077999999999999986e-02	1.500867058079428983e-03	2.101695600906787822e-02	-1.491284156343804712e-03
6.506000000000000227e+00	2.052000000000000005e-02	1.476164549461881671e-03	2.076015643475789818e-02	-1.467566912678107361e-03
6.536999999999999922e+00	2.026000000000000023e-02	1.452781863559702040e-03	2.049807033440358486e-02	-1.443414230142217418e-03
6.567000000000000171e+00	2.001000000000000001e-02	1.429078748258121772e-03	2.024756768411871410e-02	-1.420380496466410250e-03
6.597999999999999865e+00	1.975999999999999979e-02	1.406660814655757898e-03	1.999190827770933390e-02	-1.396926152157081796e-03
6.628999999999999559e+00	1.950999999999999956e-02	1.383231940732042786e-03	1.973945436074263371e-02	-1.373820614600308786e-03
6.658999999999999808e+00	1.925999999999999934e-02	1.361059380994084338e-03	1.949815836688838233e-02	-1.351788656334880576e-03
6.690000000000000391e+00	1.901999999999999871e-02	1.338608538426376430e-03	1.925189532167360940e-02	-1.329357528752584229e-03
6.721000000000000085e+00	1.878000000000000155e-02	1.317380523728812645e-03	1.900872013616276140e-02	-1.307263159711925023e-03
6.751999999999999780e+00	1.854000000000000092e-02	1.295192952883855069e-03	1.876859416004922690e-02	-1.285501574984391788e-03
6.783000000000000362e+00	1.830000000000000029e-02	1.273143946103503284e-03	1.853147923084867005e-02	-1.264068774002916366e-03
6.814000000000000057e+00	1.806999999999999926e-02	1.252969595647210202e-03	1.829733766248399507e-02	-1.242960780936878951e-03
6.844999999999999751e+00	1.784000000000000169e-02	1.231871484760213792e-03	1.806613223580460018e-02	-1.222173669027595702e-03
6.876000000000000334e+00	1.761000000000000065e-02	1.210906164435130751e-03	1.783782619096741656e-02	-1.201703559723295203e-03
6.907000000000000028e+00	1.737999999999999962e-02	1.191077069439813079e-03	1.761238323270887182e-02	-1.181546596157950811e-03
6.939000000000000057e+00	1.716000000000000164e-02	1.171046479200548189e-03	1.738263306185463056e-02	-1.161063763206775495e-03
6.969999999999999751e+00	1.694000000000000020e-02	1.151142906020505112e-03	1.716289873567715743e-02	-1.141531299808956623e-03
7.001000000000000334e+00	1.671999999999999875e-02	1.131366349899683632e-03	1.694592022881869636e-02	-1.122300364116119104e-03
7.033000000000000362e+00	1.650000000000000078e-02	1.112669438782246806e-03	1.672479642943828365e-02	-1.102761382956368285e-03
7.064000000000000057e+00	1.628999999999999893e-02	1.093805673437014047e-03	1.651331260049633196e-02	-1.084131709198931249e-03
7.094999999999999751e+00	1.608000000000000054e-02	1.075063151648311330e-03	1.630448133336807187e-02	-1.065792237338235738e-03
7.126999999999999780e+00	1.586999999999999869e-02	1.056441873416138219e-03	1.609166068092058796e-02	-1.047161654458395475e-03
7.158999999999999808e+00	1.566000000000000031e-02	1.037941838740495150e-03	1.588159505397798710e-02	-1.028832360242289481e-03
7.190000000000000391e+00	1.545999999999999978e-02	1.020222958979065528e-03	1.568068759102166781e-02	-1.011359429824259387e-03
7.222000000000000419e+00	1.525999999999999926e-02	1.003500585782257171e-03	1.547594231034275271e-02	-9.936117220113770479e-04
7.253999999999999559e+00	1.506000000000000047e-02	9.860010991231196731e-04	1.527384776406582288e-02	-9.761535675873533142e-04
7.285999999999999588e+00	1.485999999999999995e-02	9.686170825178200099e-04	1.507436972031131819e-02	-9.589810751534412221e-04
7.317000000000000171e+00	1.467000000000000075e-02	9.519974776689276320e-04	1.488358857894951821e-02	-9.426140059698191872e-04
7.349000000000000199e+00	1.447000000000000022e-02	9.348415144199578603e-04	1.468916334067042750e-02	-9.259927129722791365e-04
7.381000000000000227e+00	1.427999999999999929e-02	9.184441894247031678e-04	1.449725551690249706e-02	-9.096457509635499667e-04
7.413000000000000256e+00	1.409999999999999969e-02	9.027968424291258958e-04	1.430783262749198842e-02	-8.935693509192249757e-04
7.445000000000000284e+00	1.391000000000000049e-02	8.866160237848174416e-04	1.412086257726219082e-02	-8.777597887063888103e-04
7.477999999999999758e+00	1.371999999999999956e-02	8.705449016916550495e-04	1.393058516530380417e-02	-8.617317598113797411e-04
7.509999999999999787e+00	1.353999999999999995e-02	8.552150973441320940e-04	1.374850023821966132e-02	-8.464529183394616917e-04
7.541999999999999815e+00	1.336000000000000035e-02	8.399892160450633197e-04	1.356877335263458571e-02	-8.314298414515820888e-04
7.573999999999999844e+00	1.319000000000000034e-02	8.254931054862501118e-04	1.339137408377055229e-02	-8.166589329046920276e-04
7.607000000000000206e+00	1.301000000000000073e-02	8.104721835327437056e-04	1.321083712739459792e-02	-8.016867844189727241e-04
7.639000000000000234e+00	1.284000000000000072e-02	7.961752588168010932e-04	1.303807362176594847e-02	-7.874171947101610801e-04
7.671000000000000263e+00	1.265999999999999938e-02	7.813592962088568381e-04	1.286754771804867435e-02	-7.733891146894279625e-04
7.703999999999999737e+00	1.248999999999999937e-02	7.672615573357844960e-04	1.269400594232961491e-02	-7.591719417142275394e-04
7.737000000000000099e+00	1.233000000000000068e-02	7.538733819435462996e-04	1.252278188244349347e-02	-7.452041718319457695e-04
7.769000000000000128e+00	1.216000000000000067e-02	7.399690554106525637e-04	1.235893066126824216e-02	-7.318943408946509098e-04
7.801999999999999602e+00	1.200000000000000025e-02	7.267685188559009843e-04	1.219218182117832484e-02	-7.184070088980116760e-04
7.834999999999999964e+00	1.183000000000000024e-02	7.130576046631858546e-04	1.202766015752233797e-02	-7.051581765760534751e-04
7.866999999999999993e+00	1.166999999999999982e-02	7.000447069459207836e-04	1.187022298499119423e-02	-6.925351831861989394e-04
7.900000000000000355e+00	1.152000000000000073e-02	6.877211654500682211e-04	1.171000196525667607e-02	-6.797456162497580827e-04
7.932999999999999829e+00	1.136000000000000031e-02	6.748901330675979946e-04	1.155192125014611708e-02	-6.671839623421270057e-04
7.966000000000000192e+00	1.120999999999999948e-02	6.627426834038481788e-04	1.139595226763029726e-02	-6.548467378189254742e-04
7.998999999999999666e+00	1.105000000000000079e-02	6.500935163561727967e-04	1.124206692053202408e-02	-6.427304921553633320e-04
8.032000000000000028e+00	1.089999999999999997e-02	6.381221585245258360e-04	1.109023752765588185e-02	-6.308318099645709911e-04
8.064999999999999503e+00	1.074999999999999914e-02	6.262374032332574140e-04	1.094043672383000938e-02	-6.191473150317929833e-04
8.098000000000000753e+00	1.060999999999999964e-02	6.150189101526336516e-04	1.079263745358686327e-02	-6.076736698066103302e-04
8.131000000000000227e+00	1.046000000000000055e-02	6.036064273815623443e-04	1.064681299185562396e-02	-5.964075746718985795e-04
8.164999999999999147e+00	1.031999999999999931e-02	5.926080202235538448e-04	1.049860735357033281e-02	-5.850137150459422744e-04
8.198000000000000398e+00	1.017999999999999981e-02	5.816300512650747316e-04	1.035671197631735790e-02	-5.741590099627570491e-04
8.230999999999999872e+00	1.004000000000000031e-02	5.707908773113086172e-04	1.021671289617302747e-02	-5.635020789638183532e-04
8.265000000000000568e+00	9.896999999999999548e-03	5.598612094763498253e-04	1.007442804960602054e-02	-5.527257343105905279e-04
8.298000000000000043e+00	9.759999999999999579e-03	5.493501667745749346e-04	9.938201522601731661e-03	-5.424606835489913150e-04
8.332000000000000739e+00	9.624999999999999875e-03	5.390286450721644028e-04	9.799751008231235780e-03	-5.320815212060598688e-04
8.365000000000000213e+00	9.492000000000000437e-03	5.288949469593265135e-04	9.667195850260330847e-03	-5.221956701979648709e-04
8.398999999999999133e+00	9.360000000000000264e-03	5.188919378534223668e-04	9.532476878134013218e-03	-5.122007819950367405e-04
8.432999999999999829e+00	9.228999999999999357e-03	5.090720527058999276e-04	9.399612955161579936e-03	-5.023960545523553688e-04
8.465999999999999304e+00	9.100999999999999715e-03	4.994368792299992655e-04	9.272406651418485524e-03	-4.930585173132445362e-04
8.500000000000000000e+00	8.973999999999999339e-03	4.899805342264773947e-04	9.143124080820958302e-03	-4.836191763147264558e-04
8.534000000000000696e+00	8.847999999999999962e-03	4.806489026546031051e-04	9.015622052107350598e-03	-4.743605993389040320e-04
8.567999999999999616e+00	8.724000000000000851e-03	4.714951988886877435e-04	8.889876122472649758e-03	-4.652796989532298499e-04
8.602000000000000313e+00	8.600999999999999271e-03	4.624639915293862996e-04	8.765862119971689834e-03	-4.563734224124657807e-04
8.635999999999999233e+00	8.479999999999999691e-03	4.536079406947516636e-04	8.643556246057436734e-03	-4.476387604471106490e-04
8.669999999999999929e+00	8.361000000000000376e-03	4.449736558720154811e-04	8.522935152367211442e-03	-4.390727538069138483e-04
8.704000000000000625e+00	8.243000000000000327e-03	4.364569022435781315e-04	8.403975764507319590e-03	-4.306724777229730501e-04
8.737999999999999545e+00	8.125999999999999543e-03	4.280568657455602116e-04	8.286655258906436630e-03	-4.224350397339147567e-04
8.772000000000000242e+00	8.011000000000000759e-03	4.198251383980164896e-04	8.170951062723070743e-03	-4.143575796097942595e-04
8.807000000000000384e+00	7.898000000000000506e-03	4.117600920731877257e-04	8.053508709732629459e-03	-4.062066842350356487e-04
8.840999999999999304e+00	7.785000000000000253e-03	4.038013186124087732e-04	7.941016872842900781e-03	-3.984452872063259802e-04
8.875000000000000000e+00	7.675000000000000398e-03	3.960573771867952043e-04	7.830075193360951091e-03	-3.908354770678993664e-04
8.910000000000000142e+00	7.564999999999999676e-03	3.883718636084236369e-04	7.717467271102779539e-03	-3.831573389981914068e-04
8.944000000000000838e+00	7.457000000000000087e-03	3.808899756964925450e-04	7.609606259081773925e-03	-3.758468863213953385e-04
8.978999999999999204e+00	7.349999999999999763e-03	3.734725893566353985e-04	7.500125368179439908e-03	-3.684713007550312748e-04
9.012999999999999901e+00	7.244999999999999704e-03	3.662549604364151250e-04	7.395259839246144315e-03	-3.614494077593561347e-04
9.048000000000000043e+00	7.140999999999999778e-03	3.591421840985824189e-04	7.288819718360586494e-03	-3.543654448723296616e-04
9.083000000000000185e+00	7.037999999999999985e-03	3.521741148322192743e-04	7.183889694526430017e-03	-3.474253127161293061e-04
9.117000000000000881e+00	6.936999999999999590e-03	3.453178956335063656e-04	7.083383339180983167e-03	-3.408186217737588924e-04
9.151999999999999247e+00	6.837000000000000195e-03	3.386031503447556714e-04	6.981368002655692455e-03	-3.341541514627920963e-04
9.186999999999999389e+00	6.738000000000000066e-03	3.320273848128042727e-04	6.880800272634025015e-03	-3.276256142947232787e-04
9.221999999999999531e+00	6.640000000000000069e-03	3.255114674097570656e-04	6.781659719337010742e-03	-3.212304331824751731e-04
9.256999999999999673e+00	6.544000000000000337e-03	3.191806600500174266e-04	6.683926129707898692e-03	-3.149660588822866532e-04
9.291999999999999815e+00	6.448999999999999871e-03	3.129460450186274793e-04	6.587579528253026916e-03	-3.088299735821353688e-04
9.326999999999999957e+00	6.355000000000000406e-03	3.068435681433470414e-04	6.492600361274133286e-03	-3.028197217412927772e-04
9.362000000000000099e+00	6.262000000000000205e-03	3.008347201612210624e-04	6.398969390691055040e-03	-2.969328924888101464e-04
9.397000000000000242e+00	6.171000000000000270e-03	2.949665724396965233e-04	6.306667580595563122e-03	-2.911671008077380243e-04
9.432999999999999829e+00	6.080999999999999600e-03	2.891901137144219265e-04	6.213095404795542648e-03	-2.853603614928756915e-04
9.467999999999999972e+00	5.991999999999999930e-03	2.835392113521881621e-04	6.123432266973554208e-03	-2.798328872434494865e-04
9.503000000000000114e+00	5.904000000000000394e-03	2.779775269270521741e-04	6.035042127211812275e-03	-2.744194330781234148e-04
9.538999999999999702e+00	5.817000000000000122e-03	2.725379347633417599e-04	5.945435763625957389e-03	-2.689679202458868730e-04
9.573999999999999844e+00	5.730999999999999983e-03	2.671851472126039479e-04	5.859573155695758234e-03	-2.637789579385707464e-04
9.609999999999999432e+00	5.645999999999999977e-03	2.619184714545158164e-04	5.772529217948140640e-03	-2.585537199544521913e-04
9.644999999999999574e+00	5.563000000000000236e-03	2.567833738227759681e-04	5.689121993243184856e-03	-2.535803009395062196e-04
9.680999999999999162e+00	5.480999999999999761e-03	2.517641850310786992e-04	5.604567370715627869e-03	-2.485722950218793945e-04
9.715999999999999304e+00	5.399000000000000153e-03	2.468130947036322213e-04	5.523545757291156363e-03	-2.438058317768330529e-04
9.752000000000000668e+00	5.318999999999999943e-03	2.419889752473860232e-04	5.441409802625764812e-03	-2.390063915088795642e-04
9.788000000000000256e+00	5.239999999999999866e-03	2.372452344956163886e-04	5.360473711358837434e-03	-2.343094547404431726e-04
9.823999999999999844e+00	5.161999999999999922e-03	2.325812142690164173e-04	5.280719953805346027e-03	-2.297128786976574950e-04
9.858999999999999986e+00	5.085000000000000110e-03	2.280256146494676615e-04	5.204298850987210817e-03	-2.253382353853628428e-04
9.894999999999999574e+00	5.009000000000000431e-03	2.235475416240655772e-04	5.126826993534601071e-03	-2.209335542318441282e-04
9.930999999999999162e+00	4.934000000000000018e-03	2.191748407962933328e-04	5.050487243345890519e-03	-2.166231643036862055e-04
9.967000000000000526e+00	4.859999999999999737e-03	2.148775303666718953e-04	4.975263062956609278e-03	-2.124050696513691281e-04
1.000000000000000000e+01	4.786000000000000323e-03	2.106386131432763024e-04	4.907273631122464376e-03	-2.086178857803745572e-04
1.003999999999999915e+01	4.714000000000000308e-03	2.065172213406769083e-04	4.826082985336130164e-03	-2.041270348766037403e-04
1.008000000000000007e+01	4.643000000000000425e-03	2.024685352574766067e-04	4.746209919328657836e-03	-1.997430138018461152e-04
1.010999999999999943e+01	4.572999999999999808e-03	1.985183509037027276e-04	4.687156962556390111e-03	-1.965235855711319909e-04
1.015000000000000036e+01	4.504000000000000191e-03	1.946388630903911105e-04	4.609538563782005285e-03	-1.923204603346223920e-04
1.017999999999999972e+01	4.434999999999999706e-03	1.908120700361484051e-04	4.552152559671103146e-03	-1.892338602430585317e-04
1.022000000000000064e+01	4.368000000000000355e-03	1.870972367461070133e-04	4.476725354826800729e-03	-1.852041592514629663e-04
1.025999999999999979e+01	4.302000000000000268e-03	1.834505769758514688e-04	4.402522633138718396e-03	-1.812703478969172519e-04
1.028999999999999915e+01	4.236000000000000182e-03	1.798535231407247237e-04	4.347662241169661899e-03	-1.783815338819477367e-04
1.033000000000000007e+01	4.171000000000000228e-03	1.763472114474065513e-04	4.275554857220365858e-03	-1.746100164722318192e-04
1.036999999999999922e+01	4.107000000000000407e-03	1.729062673515659762e-04	4.204618145753855410e-03	-1.709281577729399363e-04
1.040000000000000036e+01	4.043999999999999852e-03	1.695301539174526881e-04	4.152172544138382770e-03	-1.682243157934162317e-04
1.043999999999999950e+01	3.982000000000000296e-03	1.662413242970355379e-04	4.083239416506888667e-03	-1.646942409501909034e-04
1.048000000000000043e+01	3.921000000000000006e-03	1.630155470995165660e-04	4.015425820952206806e-03	-1.612480255098805697e-04
1.050999999999999979e+01	3.860999999999999849e-03	1.598745942035469428e-04	3.965289358570245858e-03	-1.587171556218398014e-04
1.055000000000000071e+01	3.801000000000000125e-03	1.567537330969450825e-04	3.899391353959862170e-03	-1.554127692741039265e-04
1.058999999999999986e+01	3.742000000000000100e-03	1.536940364778612142e-04	3.834563769722329311e-03	-1.521867376956666067e-04
1.063000000000000078e+01	3.684000000000000209e-03	1.507162716354780386e-04	3.770789366500901327e-03	-1.490371602352082159e-04
1.066000000000000014e+01	3.627000000000000016e-03	1.478189490061010522e-04	3.723639446876014000e-03	-1.467240184213210684e-04
1.069999999999999929e+01	3.570999999999999956e-03	1.449799964889391302e-04	3.661667178633608733e-03	-1.437037243254060670e-04
1.074000000000000021e+01	3.514999999999999895e-03	1.421787969058794945e-04	3.600701759476657333e-03	-1.407547952520871518e-04
1.076999999999999957e+01	3.459999999999999968e-03	1.394147324921341988e-04	3.555628704382787688e-03	-1.385888878228281218e-04
1.081000000000000050e+01	3.406000000000000173e-03	1.367472818724350578e-04	3.496386481907524067e-03	-1.357606915810004083e-04
1.084999999999999964e+01	3.353000000000000078e-03	1.341354243101561727e-04	3.438107095953189547e-03	-1.329991489225159935e-04
1.089000000000000057e+01	3.299999999999999982e-03	1.315388665300108316e-04	3.380774868383952005e-03	-1.303025839883748568e-04
1.091999999999999993e+01	3.249000000000000152e-03	1.290557984922800717e-04	3.338388019203690146e-03	-1.283218241772451213e-04
1.096000000000000085e+01	3.197000000000000189e-03	1.265472808546834699e-04	3.282676626368042066e-03	-1.257351166288106416e-04
1.100000000000000000e+01	3.147000000000000058e-03	1.241502322335592964e-04	3.227870965747328333e-03	-1.232090664447568068e-04
1.103999999999999915e+01	3.096999999999999927e-03	1.217664626686264462e-04	3.173956355871034377e-03	-1.207421547902488596e-04
1.107000000000000028e+01	3.047999999999999928e-03	1.194527545588597924e-04	3.134096404301344417e-03	-1.189298761601439069e-04
1.110999999999999943e+01	3.000000000000000062e-03	1.171905576401102299e-04	3.081706375638889814e-03	-1.165628769679096270e-04
1.115000000000000036e+01	2.952000000000000197e-03	1.149575977389924621e-04	3.030168273330924051e-03	-1.142510306084826548e-04
1.118999999999999950e+01	2.905000000000000030e-03	1.127750982514018097e-04	2.979468359876920672e-03	-1.119929659840832720e-04
1.122000000000000064e+01	2.858999999999999996e-03	1.106592018908649324e-04	2.941985300704486311e-03	-1.103338949699268919e-04
1.125999999999999979e+01	2.812999999999999962e-03	1.085539287752810921e-04	2.892719580086382334e-03	-1.081666919172474090e-04
1.130000000000000071e+01	2.768000000000000061e-03	1.065137345820403391e-04	2.844255105990296361e-03	-1.060496006118652289e-04
1.133999999999999986e+01	2.723999999999999859e-03	1.045217837772930515e-04	2.796579005484204229e-03	-1.039813816198059524e-04
1.138000000000000078e+01	2.680000000000000090e-03	1.025549592562609118e-04	2.749678559805209758e-03	-1.019608139065899177e-04
1.141000000000000014e+01	2.637000000000000021e-03	1.006354428162861768e-04	2.715004669385720926e-03	-1.004759317486121330e-04
1.144999999999999929e+01	2.595000000000000084e-03	9.877790492770893163e-05	2.669431396356521709e-03	-9.853585314278308122e-05
1.149000000000000021e+01	2.553000000000000148e-03	9.692861160097570607e-05	2.624599570006743224e-03	-9.664015803090124108e-05
1.152999999999999936e+01	2.511999999999999910e-03	9.512543124024264748e-05	2.580497276366834538e-03	-9.478774580817988843e-05
1.157000000000000028e+01	2.471000000000000106e-03	9.334456546741381209e-05	2.537112742796342885e-03	-9.297753224910306868e-05
1.160999999999999943e+01	2.431000000000000001e-03	9.162299356723071163e-05	2.494434312100640705e-03	-9.120844397504003910e-05
1.164000000000000057e+01	2.390999999999999896e-03	8.990834987027788452e-05	2.462881921564252959e-03	-8.990797672296608816e-05
1.167999999999999972e+01	2.351999999999999924e-03	8.825172987537866095e-05	2.421411569502784824e-03	-8.820832994073066777e-05
1.172000000000000064e+01	2.314000000000000085e-03	8.663885571037590932e-05	2.380616272767361111e-03	-8.654700307064058080e-05
1.175999999999999979e+01	2.275999999999999811e-03	8.503212455223730683e-05	2.340485137997707233e-03	-8.492303606180100618e-05
1.180000000000000071e+01	2.239000000000000105e-03	8.348174278037164291e-05	2.301007377028979530e-03	-8.333547831841493325e-05
1.183999999999999986e+01	2.201999999999999964e-03	8.193691511809556884e-05	2.262172309162019130e-03	-8.178338932641497834e-05
1.188000000000000078e+01	2.165999999999999957e-03	8.044728214155404090e-05	2.223969494368747881e-03	-8.026586652531613267e-05
1.191000000000000014e+01	2.129999999999999949e-03	7.897493503207205293e-05	2.195726182204934575e-03	-7.914989273786357071e-05
1.194999999999999929e+01	2.095000000000000074e-03	7.754417446247976987e-05	2.158605425013606846e-03	-7.769080620226130477e-05
1.199000000000000021e+01	2.060000000000000199e-03	7.611785948996027196e-05	2.122089229495767622e-03	-7.626395446902082620e-05
1.202999999999999936e+01	2.026000000000000023e-03	7.474457413966581064e-05	2.086167710440995846e-03	-7.486850624953596007e-05
1.207000000000000028e+01	1.992999999999999980e-03	7.341204971837616612e-05	2.050831183653054925e-03	-7.350365976257496698e-05
1.210999999999999943e+01	1.958999999999999804e-03	7.205786888848919863e-05	2.016070245447041612e-03	-7.216865875396715120e-05
1.215000000000000036e+01	1.926999999999999894e-03	7.079180903018866084e-05	1.981875599697441141e-03	-7.086275805376984836e-05
1.218999999999999950e+01	1.894999999999999983e-03	6.951776441766521265e-05	1.948238037330660621e-03	-6.958521960271729602e-05
1.223000000000000043e+01	1.863000000000000073e-03	6.826855741372232105e-05	1.915148438031960727e-03	-6.833531289443791419e-05
1.226999999999999957e+01	1.832000000000000078e-03	6.704796388912045372e-05	1.882597887401406874e-03	-6.711233754460662227e-05
1.231000000000000050e+01	1.801000000000000083e-03	6.584063210020188548e-05	1.850577719153117216e-03	-6.591563149108549229e-05
1.233999999999999986e+01	1.770000000000000089e-03	6.464602511121623823e-05	1.826905495497227862e-03	-6.503494780022792414e-05
1.238000000000000078e+01	1.740999999999999926e-03	6.352654293925755972e-05	1.795792912310302872e-03	-6.388264413064831089e-05
1.241999999999999993e+01	1.711000000000000064e-03	6.238249451334485103e-05	1.765187322401213024e-03	-6.275482730379770911e-05
1.246000000000000085e+01	1.681999999999999901e-03	6.127660894022558292e-05	1.735080445609613617e-03	-6.165087482332902002e-05
1.250000000000000000e+01	1.654000000000000088e-03	6.021834899081177940e-05	1.705464260203049280e-03	-6.057020320280339748e-05
1.253999999999999915e+01	1.626000000000000058e-03	5.916138230600094181e-05	1.676330843466486073e-03	-5.951223907890169083e-05
1.258000000000000007e+01	1.598000000000000028e-03	5.810570888579308368e-05	1.647672344689771282e-03	-5.847641439274586019e-05
1.261999999999999922e+01	1.570999999999999914e-03	5.709673732885999246e-05	1.619480984685006675e-03	-5.746216638979127458e-05
1.266000000000000014e+01	1.544000000000000017e-03	5.608870107936298231e-05	1.591749131168835934e-03	-5.646895075203293111e-05
1.269999999999999929e+01	1.516999999999999902e-03	5.509035854088565703e-05	1.564469391268771912e-03	-5.549625769347999051e-05
1.274000000000000021e+01	1.490999999999999921e-03	5.413755161813932961e-05	1.537634461547554912e-03	-5.454358607662216577e-05
1.277999999999999936e+01	1.464999999999999939e-03	5.317658673608934781e-05	1.511237103958537435e-03	-5.361043932858821482e-05
1.282000000000000028e+01	1.440000000000000091e-03	5.226913645049055209e-05	1.485270145324980254e-03	-5.269632542590601523e-05
1.285999999999999943e+01	1.415000000000000025e-03	5.135351665858273217e-05	1.459726545826660728e-03	-5.180076803865521550e-05
1.290000000000000036e+01	1.391000000000000092e-03	5.049053389071692062e-05	1.434599494067726995e-03	-5.092332197257806828e-05
1.293999999999999950e+01	1.366999999999999943e-03	4.961938161654207130e-05	1.409882263161015004e-03	-5.006354995997615108e-05
1.298000000000000043e+01	1.343000000000000010e-03	4.875598315648245121e-05	1.385568185563854863e-03	-4.922101865507228727e-05
1.301999999999999957e+01	1.319000000000000077e-03	4.789992281834421791e-05	1.361650652458721873e-03	-4.839529859760984053e-05
1.306000000000000050e+01	1.296000000000000060e-03	4.707963510288499728e-05	1.338123167733875707e-03	-4.758597258901376022e-05
1.309999999999999964e+01	1.273999999999999959e-03	4.629515465112088527e-05	1.314979449320521302e-03	-4.679265136497461416e-05
1.314000000000000057e+01	1.250999999999999942e-03	4.548103881003928917e-05	1.292213297987484470e-03	-4.601495343437366452e-05
1.317999999999999972e+01	1.229000000000000058e-03	4.470959492735349691e-05	1.269818568403475578e-03	-4.525250067599017559e-05
1.322000000000000064e+01	1.208000000000000089e-03	4.396656245141452988e-05	1.247789168534239098e-03	-4.450491830060110756e-05
1.326999999999999957e+01	1.185999999999999988e-03	4.320008378104376142e-05	1.220757046342650469e-03	-4.359079715807994418e-05
1.331000000000000050e+01	1.165000000000000020e-03	4.246206270544135850e-05	1.199528010540971577e-03	-4.287537233409954515e-05
1.334999999999999964e+01	1.144000000000000052e-03	4.173628145554576774e-05	1.178645396561211469e-03	-4.217369680257941964e-05
1.339000000000000057e+01	1.123999999999999999e-03	4.103907327047237634e-05	1.158103563976364478e-03	-4.148544202842786480e-05
1.342999999999999972e+01	1.103999999999999947e-03	4.034708433183245671e-05	1.137896920598501513e-03	-4.081028233328148658e-05
1.347000000000000064e+01	1.083999999999999894e-03	3.965996822946449383e-05	1.118019969285816368e-03	-4.014790131946200481e-05
1.350999999999999979e+01	1.064999999999999974e-03	3.900786264742019973e-05	1.098467394951884021e-03	-3.949800377590502432e-05
1.355000000000000071e+01	1.046000000000000055e-03	3.835422131365986157e-05	1.079233951523591445e-03	-3.886030030178017807e-05
1.358999999999999986e+01	1.026999999999999918e-03	3.770497361544803929e-05	1.060314437230205735e-03	-3.823450397562537219e-05
1.363000000000000078e+01	1.007999999999999998e-03	3.705979046313133022e-05	1.041703694122550830e-03	-3.762033032830120697e-05
1.366999999999999993e+01	9.899999999999999946e-04	3.644373463189523642e-05	1.023396637320174701e-03	-3.701750081564458546e-05
1.372000000000000064e+01	9.719999999999999907e-04	3.583723972111692199e-05	1.000932426382672392e-03	-3.627952303378610471e-05
1.375999999999999979e+01	9.543999999999999966e-04	3.523792704768732208e-05	9.832908903174720355e-04	-3.570128204730259623e-05
1.380000000000000071e+01	9.368999999999999507e-04	3.465130106907289494e-05	9.659373801189617432e-04	-3.513356367018082027e-05
1.383999999999999986e+01	9.198000000000000230e-04	3.407196125085563276e-05	9.488671758722769679e-04	-3.457612126343571012e-05
1.388000000000000078e+01	9.028999999999999916e-04	3.350327989595789296e-05	9.320756207015828878e-04	-3.402871319819699932e-05
1.391999999999999993e+01	8.863000000000000218e-04	3.294871995129426370e-05	9.155582052830964213e-04	-3.349111325556006978e-05
1.396000000000000085e+01	8.700000000000000051e-04	3.240303330291779781e-05	8.993104884500738522e-04	-3.296310091215527585e-05
1.400999999999999979e+01	8.538999999999999932e-04	3.186255088986782223e-05	8.793733991907415771e-04	-3.231623505786686821e-05
1.405000000000000071e+01	8.381000000000000429e-04	3.133589139696277135e-05	8.637164543898170552e-04	-3.180899799222168398e-05
1.408999999999999986e+01	8.224999999999999889e-04	3.081910170690952056e-05	8.483150559620092086e-04	-3.131064739260576798e-05
1.413000000000000078e+01	8.071999999999999965e-04	3.030639503795998284e-05	8.331650969809723754e-04	-3.082098759279728846e-05
1.416999999999999993e+01	7.921000000000000089e-04	2.980806208131218764e-05	8.182625483216402016e-04	-3.033982873870562618e-05
1.421000000000000085e+01	7.772999999999999745e-04	2.931842921587080847e-05	8.036034134581144898e-04	-2.986698253155083477e-05
1.425999999999999979e+01	7.627000000000000533e-04	2.883379389435953674e-05	7.856157592520706442e-04	-2.928733005983265100e-05
1.430000000000000071e+01	7.483000000000000285e-04	2.835852839036695109e-05	7.714898709282737126e-04	-2.883250816614283670e-05
1.433999999999999986e+01	7.341000000000000086e-04	2.788820038587646235e-05	7.575947138252722181e-04	-2.838540792783328371e-05
1.438000000000000078e+01	7.202000000000000502e-04	2.742667350888950949e-05	7.439265210630604348e-04	-2.794585910761239928e-05
1.441999999999999993e+01	7.064999999999999883e-04	2.697837141716860856e-05	7.304815558542451749e-04	-2.751369284551039737e-05
1.447000000000000064e+01	6.930999999999999878e-04	2.653470718016010408e-05	7.139836184804840150e-04	-2.698361169384477586e-05
1.450999999999999979e+01	6.798000000000000440e-04	2.609617558704470616e-05	7.010274296633215319e-04	-2.656744754879986428e-05
1.455000000000000071e+01	6.668000000000000533e-04	2.567027699516944659e-05	6.882827476439788662e-04	-2.615814278303298196e-05
1.458999999999999986e+01	6.539999999999999590e-04	2.524924777546451858e-05	6.757462328412893989e-04	-2.575555444111653623e-05
1.464000000000000057e+01	6.413000000000000297e-04	2.483298458223176289e-05	6.603632798917006023e-04	-2.526154808182133621e-05
1.467999999999999972e+01	6.289000000000000536e-04	2.442543995541403664e-05	6.482830679161441035e-04	-2.487355498120447992e-05
1.472000000000000064e+01	6.166999999999999739e-04	2.402282243579357242e-05	6.364003492752277370e-04	-2.449182162907676604e-05
1.475999999999999979e+01	6.047000000000000075e-04	2.363218377955825591e-05	6.247118767321320053e-04	-2.411621050536581141e-05
1.481000000000000050e+01	5.929000000000000459e-04	2.324291517551173362e-05	6.103695224616100369e-04	-2.365509882915771731e-05
1.484999999999999964e+01	5.812000000000000326e-04	2.285807311597907833e-05	5.991063227440456473e-04	-2.329276693662105590e-05
1.489000000000000057e+01	5.697999999999999723e-04	2.248538543431340155e-05	5.880269545264260643e-04	-2.293611902817952998e-05
1.492999999999999972e+01	5.584999999999999687e-04	2.211362959598220439e-05	5.771282738363842264e-04	-2.258502298987683922e-05
1.498000000000000043e+01	5.475000000000000266e-04	2.175395192528245541e-05	5.637545729097445711e-04	-2.215377967447052017e-05
1.501999999999999957e+01	5.366000000000000327e-04	2.139521302612039914e-05	5.532520240882308213e-04	-2.181475647639282000e-05
1.506000000000000050e+01	5.259000000000000436e-04	2.104449179014658745e-05	5.429211545833807382e-04	-2.148092715508308627e-05
1.510999999999999943e+01	5.153999999999999511e-04	2.069871382717756775e-05	5.302449359268601291e-04	-2.107078535239463449e-05
1.515000000000000036e+01	5.050000000000000235e-04	2.035685087638393120e-05	5.202906317538399635e-04	-2.074826128441806052e-05
1.518999999999999950e+01	4.947999999999999924e-04	2.002281448583943240e-05	5.104993071092965226e-04	-2.043058780197559371e-05
1.523000000000000043e+01	4.848000000000000204e-04	1.969372252300026732e-05	5.008681553390037207e-04	-2.011765100282255584e-05
1.527999999999999936e+01	4.748999999999999966e-04	1.936559069365876605e-05	4.890502118588109732e-04	-1.973296853436751425e-05
1.532000000000000028e+01	4.652999999999999801e-04	1.904933900080637950e-05	4.797692838311844741e-04	-1.943027655857925535e-05
1.535999999999999943e+01	4.557000000000000178e-04	1.873261445808353158e-05	4.706395430810951953e-04	-1.913195649726233882e-05
1.541000000000000014e+01	4.464000000000000086e-04	1.842505766028514023e-05	4.594361338328324814e-04	-1.876505338556256277e-05
1.544999999999999929e+01	4.370999999999999994e-04	1.811691023316137024e-05	4.506377284679128248e-04	-1.847622878063513328e-05
1.549000000000000021e+01	4.280999999999999975e-04	1.782049918230968000e-05	4.419830421347077914e-04	-1.819149377538723233e-05
1.553999999999999915e+01	4.191999999999999980e-04	1.752504711025512201e-05	4.313635189090317206e-04	-1.784120568308355888e-05
1.558000000000000007e+01	4.104000000000000009e-04	1.723297715607747529e-05	4.230243718709281826e-04	-1.756538419136991234e-05
1.561999999999999922e+01	4.018000000000000087e-04	1.694609065261661184e-05	4.148219435303991069e-04	-1.729339164063820592e-05
1.566999999999999993e+01	3.933000000000000189e-04	1.666253315080789611e-05	4.047576220265739671e-04	-1.695864099651112487e-05
1.571000000000000085e+01	3.849999999999999798e-04	1.638424801165741569e-05	3.968543002719372844e-04	-1.669491634864393693e-05
1.575999999999999979e+01	3.767999999999999973e-04	1.611142576075401335e-05	3.871565316798979074e-04	-1.637020030210200989e-05
1.580000000000000071e+01	3.688000000000000197e-04	1.584388164601154141e-05	3.795408340412890916e-04	-1.611427245733997908e-05
1.583999999999999986e+01	3.607999999999999879e-04	1.557310436976160384e-05	3.720503746045111110e-04	-1.586169942953262834e-05
1.589000000000000057e+01	3.531000000000000176e-04	1.531414198942036996e-05	3.628617902311290894e-04	-1.555062747366426680e-05
1.592999999999999972e+01	3.453999999999999931e-04	1.505397294701652350e-05	3.556492232939490686e-04	-1.530542711626935450e-05
1.598000000000000043e+01	3.378999999999999734e-04	1.479927372106298006e-05	3.468046655664270943e-04	-1.500342039244106495e-05
1.601999999999999957e+01	3.305000000000000103e-04	1.454767948485714332e-05	3.398646689134958258e-04	-1.476535267477328282e-05
1.605999999999999872e+01	3.232999999999999980e-04	1.430355211968273164e-05	3.330440656891446669e-04	-1.453038136780185528e-05
1.610999999999999943e+01	3.161999999999999880e-04	1.405880352561867027e-05	3.246842069649542861e-04	-1.424096774099722542e-05
1.614999999999999858e+01	3.091999999999999805e-04	1.381897799729999522e-05	3.181273916414725875e-04	-1.401283662185958309e-05
1.619999999999999929e+01	3.022999999999999754e-04	1.357866634005465436e-05	3.100930156722347237e-04	-1.373186819639448105e-05
1.623999999999999844e+01	2.955999999999999752e-04	1.334598263456585369e-05	3.037932107042005708e-04	-1.351040984824306585e-05
1.628999999999999915e+01	2.889999999999999774e-04	1.311641084702798297e-05	2.960758673695182506e-04	-1.323767848581093081e-05
1.632999999999999829e+01	2.824999999999999820e-04	1.288827666166039586e-05	2.900261456211303658e-04	-1.302272519776230475e-05
1.637000000000000099e+01	2.760999999999999891e-04	1.266165109254619848e-05	2.840851750798869505e-04	-1.281060760341027095e-05
1.642000000000000171e+01	2.699000000000000010e-04	1.244277298669425759e-05	2.768096512385024004e-04	-1.254939665280745682e-05
1.646000000000000085e+01	2.638000000000000154e-04	1.222552243125116373e-05	2.711080032869523011e-04	-1.234353570899825459e-05
1.651000000000000156e+01	2.577999999999999780e-04	1.200997217235083052e-05	2.641270335076069137e-04	-1.209004093393860612e-05
1.655000000000000071e+01	2.518999999999999972e-04	1.179764930145526786e-05	2.586574032869873828e-04	-1.189027884954439330e-05
1.660000000000000142e+01	2.461000000000000188e-04	1.158710524673908300e-05	2.519620065489260041e-04	-1.164433169014227022e-05
1.664000000000000057e+01	2.403999999999999887e-04	1.137841448638699200e-05	2.467173134762725849e-04	-1.145055128803365983e-05
1.669000000000000128e+01	2.348999999999999905e-04	1.117776563793444221e-05	2.402987221521763373e-04	-1.121201132721964632e-05
1.673000000000000043e+01	2.293999999999999924e-04	1.097432241417902073e-05	2.352720002528619334e-04	-1.102410090050832938e-05
1.678000000000000114e+01	2.240999999999999991e-04	1.077770347060541536e-05	2.291214466766930738e-04	-1.079282427026471683e-05
1.682000000000000028e+01	2.188000000000000058e-04	1.057839176537631038e-05	2.243055051823587289e-04	-1.061066002955035083e-05
1.687000000000000099e+01	2.136999999999999902e-04	1.038734136514904103e-05	2.184138296712793894e-04	-1.038648319523321329e-05
1.691000000000000014e+01	2.087000000000000042e-04	1.019852761986461246e-05	2.138013393781780481e-04	-1.020993290011661503e-05
1.696000000000000085e+01	2.037999999999999935e-04	1.001202847180936250e-05	2.081594530415043734e-04	-9.992691960204365872e-06
1.700000000000000000e+01	1.990000000000000124e-04	9.827921863269639137e-06	2.037432390303587021e-04	-9.821628058257559894e-06
1.705000000000000071e+01	1.942000000000000041e-04	9.642442315789777408e-06	1.983423823457452942e-04	-9.611173753558077356e-06
1.708999999999999986e+01	1.896000000000000007e-04	9.464396730376004876e-06	1.941155994392660951e-04	-9.445484695687110258e-06
1.714000000000000057e+01	1.850999999999999998e-04	9.288926127162816385e-06	1.889473263447351357e-04	-9.241681517155342181e-06
1.717999999999999972e+01	1.805999999999999988e-04	9.111065293835184746e-06	1.849032705667471362e-04	-9.081259783113762558e-06
1.723000000000000043e+01	1.763000000000000027e-04	8.940957119922228737e-06	1.799592542673732047e-04	-8.883972674136421182e-06
1.728000000000000114e+01	1.721000000000000090e-04	8.774656571034580266e-06	1.751362445552021236e-04	-8.690243401747451972e-06
1.732000000000000028e+01	1.678999999999999883e-04	8.605107272182201984e-06	1.713632557317171939e-04	-8.537791326469471294e-06
1.737000000000000099e+01	1.637999999999999970e-04	8.439424488082584796e-06	1.667516780632307294e-04	-8.350352829605902583e-06
1.741000000000000014e+01	1.598000000000000082e-04	8.277618611040577133e-06	1.631445831397474225e-04	-8.202875598336679982e-06
1.746000000000000085e+01	1.558999999999999947e-04	8.117903319323307071e-06	1.587363681874277637e-04	-8.021584288452232754e-06
1.750000000000000000e+01	1.521000000000000108e-04	7.961305719059658654e-06	1.552888432703522362e-04	-7.878968761646838346e-06
1.755000000000000071e+01	1.484000000000000022e-04	7.808764004437065577e-06	1.510762792761193084e-04	-7.703685681346447990e-06
1.760000000000000142e+01	1.446999999999999936e-04	7.654171541658312650e-06	1.469691496374748779e-04	-7.531681520285016544e-06
1.764000000000000057e+01	1.410999999999999874e-04	7.502845726702635470e-06	1.437578092548337440e-04	-7.396410976831938008e-06
1.769000000000000128e+01	1.376000000000000107e-04	7.354869698008796084e-06	1.398346784223534816e-04	-7.230203516665373477e-06
1.773000000000000043e+01	1.342000000000000094e-04	7.210326594015559928e-06	1.367676258563109903e-04	-7.099515142832991299e-06
1.778000000000000114e+01	1.309000000000000105e-04	7.069299553161685658e-06	1.330212816961103526e-04	-6.938965399158652158e-06
1.782999999999999829e+01	1.276000000000000116e-04	6.927180165598506153e-06	1.293700956063607627e-04	-6.781498688618711512e-06
1.787000000000000099e+01	1.243999999999999880e-04	6.788650742009146417e-06	1.265162078475715306e-04	-6.657716515798196938e-06
1.792000000000000171e+01	1.212999999999999940e-04	6.653095827006652691e-06	1.230308858207420546e-04	-6.505692272326792246e-06
1.796999999999999886e+01	1.181999999999999999e-04	6.516505145621233149e-06	1.196348090774343085e-04	-6.356632436771658635e-06
1.801000000000000156e+01	1.151999999999999948e-04	6.383701882001696838e-06	1.169808524285137160e-04	-6.239490689805269710e-06
1.805999999999999872e+01	1.123000000000000056e-04	6.254770906637615852e-06	1.137403606825335687e-04	-6.095661108133050969e-06
1.810000000000000142e+01	1.095000000000000053e-04	6.130429288563322797e-06	1.112082938908314265e-04	-5.982649672519093012e-06
1.814999999999999858e+01	1.067000000000000050e-04	6.003855056998073998e-06	1.081169719646594664e-04	-5.843916038975869215e-06
1.819999999999999929e+01	1.039000000000000047e-04	5.876296443223857128e-06	1.051058451197553229e-04	-5.707955418097583366e-06
1.823999999999999844e+01	1.012999999999999957e-04	5.757905574374100213e-06	1.027534417669825976e-04	-5.601155519105955299e-06
1.828999999999999915e+01	9.867000000000000228e-05	5.636899597480049462e-06	9.988201932607084432e-05	-5.470081685626352801e-06
1.833999999999999986e+01	9.611999999999999451e-05	5.518968588119704383e-06	9.708565520844272768e-05	-5.341665175853621614e-06
1.839000000000000057e+01	9.364000000000000470e-05	5.403604766731309562e-06	9.436254889396360852e-05	-5.215865262899886841e-06
1.842999999999999972e+01	9.121000000000000255e-05	5.292341864304969508e-06	9.223564769025340004e-05	-5.117081989878407353e-06
1.848000000000000043e+01	8.883999999999999645e-05	5.180471589395442367e-06	8.964008998220430720e-05	-4.995889758742905711e-06
1.853000000000000114e+01	8.652000000000000511e-05	5.070163046964072742e-06	8.711305306162156145e-05	-4.877201025145840740e-06
1.857000000000000028e+01	8.425999999999999625e-05	4.962048435555621989e-06	8.513964634770121724e-05	-4.784025774631255500e-06
1.862000000000000099e+01	8.205000000000000216e-05	4.855587932668400892e-06	8.273178837271536780e-05	-4.669743146199603283e-06
1.867000000000000171e+01	7.988999999999999574e-05	4.750824839572597982e-06	8.038789947003946738e-05	-4.557853122752178819e-06
1.871000000000000085e+01	7.778999999999999890e-05	4.648400015067012153e-06	7.855782061258003129e-05	-4.470037417448103375e-06
1.876000000000000156e+01	7.572999999999999491e-05	4.547164532115956207e-06	7.632524210134583251e-05	-4.362355460353683421e-06
1.880999999999999872e+01	7.373000000000000051e-05	4.448359693798191176e-06	7.415239599654770456e-05	-4.256957053880257842e-06
1.885999999999999943e+01	7.176999999999999894e-05	4.350825026072641399e-06	7.203779328276134031e-05	-4.153803815386589133e-06
1.889999999999999858e+01	6.985999999999999860e-05	4.255204274489455850e-06	7.038707718900880832e-05	-4.072872182822040071e-06
1.894999999999999929e+01	6.799000000000000464e-05	4.160928749033481775e-06	6.837373276004539424e-05	-3.973664699851488043e-06
1.900000000000000000e+01	6.616999999999999835e-05	4.068647968757557298e-06	6.641472801806420022e-05	-3.876596830737319324e-06
1.905000000000000071e+01	6.439999999999999327e-05	3.978405234931872644e-06	6.450870984468911815e-05	-3.781631457726101636e-06
1.908999999999999986e+01	6.265999999999999977e-05	3.892620222534601976e-06	6.302114297033208459e-05	-3.707148192887183108e-06
1.914000000000000057e+01	6.097000000000000070e-05	3.805233063140329836e-06	6.120714316481954331e-05	-3.615874753711432900e-06
1.919000000000000128e+01	5.932000000000000125e-05	3.719378191360486316e-06	5.944249417824094226e-05	-3.526601784377417923e-06
1.923999999999999844e+01	5.772000000000000302e-05	3.635720137354909632e-06	5.772597135530136971e-05	-3.439293601405604924e-06
1.928999999999999915e+01	5.615000000000000281e-05	3.553036650603724720e-06	5.605635933197035414e-05	-3.353914789188424969e-06
1.932999999999999829e+01	5.462000000000000221e-05	3.471989374515423951e-06	5.475363464110057939e-05	-3.286977256504020723e-06
1.937999999999999901e+01	5.311999999999999963e-05	3.395041285338368323e-06	5.316544082405577621e-05	-3.204982999294175042e-06
1.942999999999999972e+01	5.166999999999999827e-05	3.317283751083909219e-06	5.162088485250986426e-05	-3.124820952815662987e-06
1.948000000000000043e+01	5.025000000000000170e-05	3.240623759691180414e-06	5.011887131525602664e-05	-3.046457326498736776e-06
1.953000000000000114e+01	4.886999999999999797e-05	3.165735078924324290e-06	4.865831301695620729e-05	-2.969858580753719804e-06
1.957000000000000028e+01	4.751999999999999904e-05	3.092001676046117494e-06	4.751898875076191744e-05	-2.909827918321720393e-06
1.962000000000000099e+01	4.619999999999999812e-05	3.022116890062328397e-06	4.613034228296839428e-05	-2.836322292218043888e-06
1.967000000000000171e+01	4.491999999999999682e-05	2.951354531669370903e-06	4.478021235695494559e-05	-2.764489577606388930e-06
1.971999999999999886e+01	4.367000000000000032e-05	2.881832899004902731e-06	4.346762219387253698e-05	-2.694297969573735566e-06
1.976999999999999957e+01	4.245999999999999666e-05	2.814240770940065507e-06	4.219160241070073284e-05	-2.625715898474657337e-06
1.982000000000000028e+01	4.127000000000000297e-05	2.749664143331205725e-06	4.095119079443318498e-05	-2.558712026157237649e-06
1.985999999999999943e+01	4.011000000000000052e-05	2.683956486545003833e-06	3.998385960965853303e-05	-2.506224348007613610e-06
1.991000000000000014e+01	3.898999999999999770e-05	2.620267246299888322e-06	3.880518649422125542e-05	-2.441983578787384903e-06
1.996000000000000085e+01	3.788999999999999806e-05	2.557281218682646204e-06	3.765958224367533120e-05	-2.379235972986154365e-06
2.001000000000000156e+01	3.682000000000000323e-05	2.497819337108537729e-06	3.654618540546672819e-05	-2.317951999176561608e-06
2.005999999999999872e+01	3.577999999999999963e-05	2.437595930529367663e-06	3.546414082564485127e-05	-2.258102340167746877e-06
2.010999999999999943e+01	3.477000000000000083e-05	2.378824559877209591e-06	3.441260132889772234e-05	-2.199657917687048758e-06
2.016000000000000014e+01	3.377999999999999845e-05	2.322794448303163889e-06	3.339076046079421351e-05	-2.142590393466208436e-06
2.019999999999999929e+01	3.282000000000000087e-05	2.266256845842501171e-06	3.259415387141553452e-05	-2.097909154468835938e-06
2.025000000000000000e+01	3.187999999999999970e-05	2.210551782470009117e-06	3.162383764167893163e-05	-2.043250523279827261e-06
2.030000000000000071e+01	3.097000000000000333e-05	2.158180916902087290e-06	3.068108339160990146e-05	-1.989891910816311360e-06
2.035000000000000142e+01	3.007999999999999999e-05	2.104843566983542059e-06	2.976513909510726560e-05	-1.937806243314470924e-06
2.039999999999999858e+01	2.920999999999999985e-05	2.052397645880625707e-06	2.887527874681265367e-05	-1.886967008609976021e-06
2.044999999999999929e+01	2.837000000000000112e-05	2.003203938844054603e-06	2.801082007092498341e-05	-1.837348571567335974e-06
2.050000000000000000e+01	2.754999999999999881e-05	1.953256789706190698e-06	2.717108990006326572e-05	-1.788925554823147979e-06
2.055000000000000071e+01	2.674999999999999969e-05	1.904259959111413039e-06	2.635541987600211822e-05	-1.741672761135983054e-06
2.060000000000000142e+01	2.597999999999999859e-05	1.858445483200408413e-06	2.556314644829693250e-05	-1.695565172615241949e-06
2.064999999999999858e+01	2.521999999999999909e-05	1.811360259346917883e-06	2.479362584410999340e-05	-1.650578253677021275e-06
2.069999999999999929e+01	2.449000000000000100e-05	1.765999580747496699e-06	2.404625606306171824e-05	-1.606688396523962353e-06
2.075000000000000000e+01	2.377000000000000112e-05	1.722313795278994412e-06	2.332044501150071618e-05	-1.563872273971119119e-06
2.080000000000000071e+01	2.307000000000000104e-05	1.678253309485788029e-06	2.261560477682716865e-05	-1.522106722579511815e-06
2.085000000000000142e+01	2.239999999999999899e-05	1.637272987378708356e-06	2.193115159038665712e-05	-1.481368741201441291e-06
2.089000000000000057e+01	2.173999999999999853e-05	1.595307705712391021e-06	2.139788309318391130e-05	-1.449502966853834425e-06
2.094000000000000128e+01	2.110000000000000127e-05	1.554434770755380828e-06	2.074871739705116627e-05	-1.410558267560735400e-06
2.098999999999999844e+01	2.046999999999999883e-05	1.515113753321952275e-06	2.011842194397013312e-05	-1.372579762515048822e-06
2.103999999999999915e+01	1.985999999999999959e-05	1.475696895743838260e-06	1.950648029403013258e-05	-1.335546230968246063e-06
2.108999999999999986e+01	1.927000000000000016e-05	1.438532281565832799e-06	1.891237960696689775e-05	-1.299436599273758182e-06
2.114000000000000057e+01	1.870000000000000053e-05	1.401379214393211144e-06	1.833561297207092153e-05	-1.264229998562155522e-06
2.119000000000000128e+01	1.813999999999999912e-05	1.365696658356215319e-06	1.777570430195111906e-05	-1.229906385837404772e-06
2.123999999999999844e+01	1.760000000000000090e-05	1.330122644169827523e-06	1.723219834073792098e-05	-1.196446293992163145e-06
2.128999999999999915e+01	1.707000000000000089e-05	1.294995499091792292e-06	1.670464326520840128e-05	-1.163830396875061817e-06
2.133999999999999986e+01	1.656000000000000069e-05	1.262041500426986905e-06	1.619259036569589122e-05	-1.132039500842475543e-06
2.139000000000000057e+01	1.605999999999999870e-05	1.228572505322064244e-06	1.569559477076323725e-05	-1.101054564077886653e-06
2.144000000000000128e+01	1.557999999999999991e-05	1.197250098517988800e-06	1.521323439874733795e-05	-1.070857212247166960e-06
2.148999999999999844e+01	1.510999999999999933e-05	1.165494679012020637e-06	1.474511123712366731e-05	-1.041429772931531362e-06
2.153999999999999915e+01	1.465000000000000034e-05	1.135087949734880233e-06	1.429083103391393231e-05	-1.012754722208580741e-06
2.160000000000000142e+01	1.419999999999999957e-05	1.104320953889764748e-06	1.376341635843734477e-05	-9.793133162441124708e-07
2.164999999999999858e+01	1.377000000000000030e-05	1.075650316872077285e-06	1.333821666390420813e-05	-9.522324369682327673e-07
2.169999999999999929e+01	1.334999999999999924e-05	1.046695623521948240e-06	1.292563437910960760e-05	-9.258491967615336970e-07
2.175000000000000000e+01	1.293999999999999977e-05	1.019032462723996459e-06	1.252532339934600198e-05	-9.001476538057938048e-07
2.180000000000000071e+01	1.254000000000000022e-05	9.911522182248294675e-07	1.213694104156991501e-05	-8.751120053695510778e-07
2.185000000000000142e+01	1.216000000000000047e-05	9.653296500850544725e-07	1.176014693083311710e-05	-8.507265547010700479e-07
2.189999999999999858e+01	1.178000000000000072e-05	9.385636916054233670e-07	1.139460301735501646e-05	-8.269757112876926926e-07
2.194999999999999929e+01	1.142000000000000077e-05	9.138369342765699996e-07	1.103998286766846736e-05	-8.038442841702979387e-07
2.200000000000000000e+01	1.107000000000000074e-05	8.890253064581458075e-07	1.069598388450925330e-05	-7.813178678062637189e-07
2.205000000000000071e+01	1.072000000000000070e-05	8.646305255340765401e-07	1.036230854767669172e-05	-7.593822490267543496e-07
2.210000000000000142e+01	1.039000000000000047e-05	8.410134354226057060e-07	1.003866131876913111e-05	-7.380233089607918240e-07
2.214999999999999858e+01	1.007000000000000015e-05	8.185995432721260843e-07	9.724748624495069187e-06	-7.172270222422481087e-07
2.219999999999999929e+01	9.754000000000000124e-06	7.957273504779638190e-07	9.420282470161166208e-06	-6.969795786492528611e-07
2.225000000000000000e+01	9.449000000000000503e-06	7.741188042179766782e-07	9.124996650850078251e-06	-6.772679296109777629e-07
2.230999999999999872e+01	9.153000000000000288e-06	7.525109507783126463e-07	8.782409023120547388e-06	-6.543032755171310290e-07
2.235999999999999943e+01	8.865999999999999478e-06	7.319866105888366221e-07	8.506415320310756989e-06	-6.357256674730941003e-07
2.241000000000000014e+01	8.586999999999999269e-06	7.119266909558970694e-07	8.238783359615374613e-06	-6.176433977264940225e-07
2.246000000000000085e+01	8.315999999999999662e-06	6.918593812395117285e-07	7.979262920278963684e-06	-6.000440711425117737e-07
2.251000000000000156e+01	8.053000000000000655e-06	6.727684285633530075e-07	7.727622070265201932e-06	-5.829159696863584966e-07
2.255999999999999872e+01	7.798000000000000556e-06	6.537161583552298878e-07	7.483638428846893052e-06	-5.662477393623878350e-07
2.260999999999999943e+01	7.551000000000000210e-06	6.356255804904961750e-07	7.247091116253012973e-06	-5.500281017579375776e-07
2.267000000000000171e+01	7.310999999999999967e-06	6.175334437800353878e-07	6.972741419413478888e-06	-5.311409070438190638e-07
2.271999999999999886e+01	7.077999999999999826e-06	6.003046766621208013e-07	6.751784529468508730e-06	-5.158688681190678941e-07
2.276999999999999957e+01	6.851999999999999787e-06	5.835105965618791004e-07	6.537581599697760910e-06	-5.010103815642233799e-07
2.282000000000000028e+01	6.632000000000000200e-06	5.666900738193085010e-07	6.329941037246603317e-06	-4.865553553971919293e-07
2.287000000000000099e+01	6.420000000000000366e-06	5.507990850101334240e-07	6.128672701873279372e-06	-4.724937707097925217e-07
2.292000000000000171e+01	6.212999999999999637e-06	5.348332138710441481e-07	5.933587676200812040e-06	-4.588156728223050365e-07
2.298000000000000043e+01	6.012999999999999858e-06	5.196995931449917987e-07	5.707383691951696579e-06	-4.428942470979614957e-07
2.303000000000000114e+01	5.818999999999999683e-06	5.049480628270891226e-07	5.525252831160319573e-06	-4.300254881289201460e-07
2.307999999999999829e+01	5.630999999999999958e-06	4.902597523636627939e-07	5.348738566527192945e-06	-4.175099718862776630e-07
2.312999999999999901e+01	5.448000000000000185e-06	4.762142059549253118e-07	5.177677601180624646e-06	-4.053388290966192376e-07
2.317999999999999972e+01	5.271000000000000017e-06	4.622640955456848725e-07	5.011907676967364702e-06	-3.935032467342191094e-07
2.323999999999999844e+01	5.100000000000000299e-06	4.490341718622314522e-07	4.819741035613179519e-06	-3.797311626450457180e-07
2.328999999999999915e+01	4.933000000000000034e-06	4.360393452083921661e-07	4.665050734476718437e-06	-3.686032924610313865e-07
2.333999999999999986e+01	4.772000000000000220e-06	4.231857384303965162e-07	4.515161229453412770e-06	-3.577840791050449413e-07
2.339000000000000057e+01	4.616000000000000359e-06	4.109505315257300349e-07	4.369932607448203768e-06	-3.472656976988279302e-07
2.344000000000000128e+01	4.463999999999999950e-06	3.989647399373533465e-07	4.229225835679936963e-06	-3.370403724593773392e-07
2.350000000000000000e+01	4.317000000000000341e-06	3.870729987078277482e-07	4.066152084420899526e-06	-3.251459399931680566e-07
2.355000000000000071e+01	4.174999999999999838e-06	3.757871865858166304e-07	3.934910667183835855e-06	-3.155383116154369799e-07
2.360000000000000142e+01	4.036999999999999634e-06	3.647644152464482790e-07	3.807767373393265442e-06	-3.061998549712909621e-07
2.364999999999999858e+01	3.902999999999999731e-06	3.537835018015961708e-07	3.684602602554249406e-06	-2.971236894125525232e-07
2.371000000000000085e+01	3.774000000000000204e-06	3.433977787492516798e-07	3.541889230702083613e-06	-2.865688901580478790e-07
2.376000000000000156e+01	3.649000000000000130e-06	3.332880291255798729e-07	3.427059876840638177e-06	-2.780457551232227384e-07
2.380999999999999872e+01	3.526999999999999858e-06	3.231630951898282830e-07	3.315832037155508622e-06	-2.697632123254205355e-07
2.385999999999999943e+01	3.408999999999999887e-06	3.135321998794222814e-07	3.208098003541771057e-06	-2.617149613559332786e-07
2.392000000000000171e+01	3.294999999999999793e-06	3.041888250030726637e-07	3.083285318256495638e-06	-2.523578322814576548e-07
2.396999999999999886e+01	3.184999999999999999e-06	2.949532414219808905e-07	2.982879339730250791e-06	-2.448038398334565687e-07
2.401999999999999957e+01	3.078000000000000007e-06	2.861105446990725707e-07	2.885642897231586878e-06	-2.374649674432715867e-07
2.407999999999999829e+01	2.973999999999999817e-06	2.774736156121034293e-07	2.773002559142177055e-06	-2.289339735621711201e-07
2.412999999999999901e+01	2.873999999999999927e-06	2.691392180661897043e-07	2.682395325035473125e-06	-2.220479542391704955e-07
2.417999999999999972e+01	2.776999999999999839e-06	2.608571861896914181e-07	2.594658595799298995e-06	-2.153591581727004429e-07
2.423000000000000043e+01	2.682999999999999977e-06	2.529567251061005529e-07	2.509706215523341079e-06	-2.088623547241519666e-07
2.428999999999999915e+01	2.591999999999999917e-06	2.452750220395057007e-07	2.411318166611568521e-06	-2.013123030035541869e-07
2.433999999999999986e+01	2.504000000000000082e-06	2.376706261739552931e-07	2.332190681045863297e-06	-1.952196284791689711e-07
2.439000000000000057e+01	2.419000000000000048e-06	2.304406996930013147e-07	2.255578501729158883e-06	-1.893025770433305381e-07
2.444999999999999929e+01	2.336000000000000165e-06	2.233431018937455563e-07	2.166859439111181431e-06	-1.824274329691397098e-07
2.450000000000000000e+01	2.256000000000000084e-06	2.164758668518964277e-07	2.095520741137318283e-06	-1.768805683660009533e-07
2.455000000000000071e+01	2.178999999999999805e-06	2.097163076352512303e-07	2.026462609571798687e-06	-1.714947157771553627e-07
2.460999999999999943e+01	2.104000000000000100e-06	2.032268328745329538e-07	1.946501597633636644e-06	-1.652378998310547473e-07
2.466000000000000014e+01	2.032000000000000196e-06	1.969762079201783843e-07	1.882208968666047715e-06	-1.601905739608546087e-07
2.471999999999999886e+01	1.962000000000000019e-06	1.908702669432827304e-07	1.807772240920657653e-06	-1.543277427166238550e-07
2.476999999999999957e+01	1.893999999999999993e-06	1.848017382638305586e-07	1.747931089402435771e-06	-1.495990494131513124e-07
2.482000000000000028e+01	1.828999999999999980e-06	1.790931297421911985e-07	1.690014793182287948e-06	-1.450088965919659869e-07
2.487999999999999901e+01	1.765000000000000042e-06	1.734377529153711631e-07	1.622970075235167833e-06	-1.396780968332195266e-07
2.492999999999999972e+01	1.703999999999999906e-06	1.680338698658101149e-07	1.569074743097235472e-06	-1.353790777557852101e-07
2.498000000000000043e+01	1.644000000000000057e-06	1.625917662284286948e-07	1.516916586718963111e-06	-1.312065459567646714e-07
2.503999999999999915e+01	1.587000000000000010e-06	1.575042133913566282e-07	1.456546333819426015e-06	-1.263616608679896154e-07
2.508999999999999986e+01	1.531999999999999901e-06	1.525763556387424036e-07	1.408026505659083129e-06	-1.224554007819448598e-07
2.514999999999999858e+01	1.478000000000000079e-06	1.477103320999584148e-07	1.351872030083479226e-06	-1.179202155975987235e-07
2.519999999999999929e+01	1.425999999999999984e-06	1.429251375988609609e-07	1.306741192501666747e-06	-1.142639146851720870e-07
2.525000000000000000e+01	1.376000000000000039e-06	1.383903976445379633e-07	1.263073111652307487e-06	-1.107161087363178447e-07
2.530999999999999872e+01	1.328000000000000033e-06	1.340228583281722972e-07	1.212540230904332891e-06	-1.065978030054273498e-07
2.535999999999999943e+01	1.281000000000000102e-06	1.297233308735171353e-07	1.171935552266056393e-06	-1.032783315312771596e-07
2.542000000000000171e+01	1.235000000000000034e-06	1.254928545110570613e-07	1.124952225912284391e-06	-9.942555465303782829e-08
2.546999999999999886e+01	1.191999999999999980e-06	1.214675684342669967e-07	1.087200756113985155e-06	-9.632034238496272487e-08
2.553000000000000114e+01	1.148999999999999926e-06	1.174837938418316474e-07	1.043519663759875915e-06	-9.271649966718755498e-08
2.557999999999999829e+01	1.108000000000000022e-06	1.136754182611761222e-07	1.008425669896222477e-06	-8.981232123158735443e-08
2.562999999999999901e+01	1.069000000000000056e-06	1.100445201532694831e-07	9.744806071899280866e-07	-8.699548100380919014e-08
2.569000000000000128e+01	1.030999999999999954e-06	1.064898900159227973e-07	9.352117378767902428e-07	-8.372703939244417021e-08
2.573999999999999844e+01	9.938999999999999200e-07	1.029448207990338882e-07	9.036661241326775071e-07	-8.109356146107798467e-08
2.580000000000000071e+01	9.582999999999999982e-07	9.958945733359530642e-08	8.671730784651323643e-07	-7.803804919426304206e-08
2.585000000000000142e+01	9.238999999999999549e-07	9.633455281499573739e-08	8.378598459816013693e-07	-7.557641690458752726e-08
2.591000000000000014e+01	8.905999999999999942e-07	9.317089273293886620e-08	8.039550785654185731e-07	-7.272078648425077190e-08
2.596000000000000085e+01	8.585000000000000178e-07	9.011011646885161072e-08	7.767244700371012591e-07	-7.042052100311242446e-08
2.601999999999999957e+01	8.275000000000000181e-07	8.709516449562990674e-08	7.452302967266467735e-07	-6.775232926935247942e-08
2.607000000000000028e+01	7.975999999999999952e-07	8.422445771366257094e-08	7.199356502938750334e-07	-6.560315522198645246e-08
2.612999999999999901e+01	7.686000000000000400e-07	8.142838500099337107e-08	6.906823700850511167e-07	-6.311046286968363631e-08
2.617999999999999972e+01	7.406999999999999556e-07	7.872913970196994348e-08	6.671913463507744419e-07	-6.110298868061706977e-08
2.623999999999999844e+01	7.137000000000000447e-07	7.610653765118146887e-08	6.400279005744475805e-07	-5.877500485831419841e-08
2.628999999999999915e+01	6.876999999999999972e-07	7.357221245655206225e-08	6.182166855962100060e-07	-5.690037174053963312e-08
2.635000000000000142e+01	6.626000000000000172e-07	7.111647040706206183e-08	5.929956370232464272e-07	-5.472654529008795422e-08
2.639999999999999858e+01	6.382999999999999916e-07	6.869262695994479326e-08	5.727446963274740218e-07	-5.297617490761646918e-08
2.646000000000000085e+01	6.149000000000000335e-07	6.638737125811906975e-08	5.493312984075863313e-07	-5.094676146005163122e-08
2.651000000000000156e+01	5.923000000000000296e-07	6.415255228913447975e-08	5.305348681899259658e-07	-4.931294661317551720e-08
2.657000000000000028e+01	5.704999999999999800e-07	6.198900143737866120e-08	5.088051018785955966e-07	-4.741888610866123719e-08
2.662000000000000099e+01	5.494999999999999905e-07	5.989755008723923881e-08	4.913605360144095783e-07	-4.589412731953657315e-08
2.667999999999999972e+01	5.291000000000000460e-07	5.785715959490696074e-08	4.711936815676163505e-07	-4.412658428079288620e-08
2.673000000000000043e+01	5.095999999999999575e-07	5.590136246401632334e-08	4.550056969412828332e-07	-4.270386447036650726e-08
2.678999999999999915e+01	4.907000000000000198e-07	5.396975053590206164e-08	4.362948114562336832e-07	-4.105489840272927257e-08
2.685000000000000142e+01	4.724000000000000214e-07	5.212066505526574634e-08	4.183347853161619904e-07	-3.946738181441920523e-08
2.689999999999999858e+01	4.548000000000000226e-07	5.033637559534059965e-08	4.039197966065150113e-07	-3.818976099544852778e-08
2.696000000000000085e+01	4.379000000000000235e-07	4.861760961746577333e-08	3.872586618899643372e-07	-3.670910164569795093e-08
2.701000000000000156e+01	4.215000000000000090e-07	4.694282040959512424e-08	3.738873714830089582e-07	-3.551761242527735872e-08
2.707000000000000028e+01	4.056999999999999866e-07	4.532369931467973726e-08	3.584353485111430758e-07	-3.413701991336928476e-08
2.712999999999999901e+01	3.905000000000000093e-07	4.376086987101033092e-08	3.436068927131495362e-07	-3.280827540296424157e-08
2.717999999999999972e+01	3.758000000000000167e-07	4.224371460713653974e-08	3.317080231883731647e-07	-3.173921339180785043e-08
2.723999999999999844e+01	3.616000000000000086e-07	4.077275313830058285e-08	3.179579185592118278e-07	-3.050058787543312850e-08
2.728999999999999915e+01	3.479999999999999927e-07	3.933972358215039343e-08	3.069249696148320174e-07	-2.950411848773986686e-08
2.735000000000000142e+01	3.348000000000000069e-07	3.796350529248846994e-08	2.941777240927193567e-07	-2.834980077597714484e-08
2.741000000000000014e+01	3.222000000000000132e-07	3.664638457638080016e-08	2.819477176372751213e-07	-2.723916062629304237e-08
2.746000000000000085e+01	3.098999999999999890e-07	3.535475964816053056e-08	2.721361173797783359e-07	-2.634582576804719798e-08
2.751999999999999957e+01	2.982000000000000100e-07	3.412327152397905879e-08	2.608004615607320895e-07	-2.531107949961530278e-08
2.757000000000000028e+01	2.868000000000000006e-07	3.291811057207263175e-08	2.517065386190262993e-07	-2.447883732519246362e-08
2.762999999999999901e+01	2.758999999999999758e-07	3.176261329032189626e-08	2.412016515376271337e-07	-2.351500751738154609e-08
2.769000000000000128e+01	2.653000000000000264e-07	3.063420528320154579e-08	2.311252903530001269e-07	-2.258791444428530051e-08
2.773999999999999844e+01	2.552000000000000088e-07	2.955636161265681584e-08	2.230432381182264341e-07	-2.184241757857442609e-08
2.780000000000000071e+01	2.454000000000000137e-07	2.850636931909779797e-08	2.137078651491837410e-07	-2.097914806381844967e-08
2.785999999999999943e+01	2.358999999999999882e-07	2.748454017166984483e-08	2.047534868753659577e-07	-2.014885191815536183e-08
2.791000000000000014e+01	2.269000000000000002e-07	2.651455707841512124e-08	1.975720781950201600e-07	-1.948128534111058610e-08
2.796999999999999886e+01	2.181000000000000008e-07	2.556177902318225272e-08	1.892787069832369595e-07	-1.870842644358423062e-08
2.803000000000000114e+01	2.097000000000000050e-07	2.463781651988463253e-08	1.813257274827826088e-07	-1.796527494213243029e-08
2.807999999999999829e+01	2.016000000000000053e-07	2.375597749222709186e-08	1.749480809608185474e-07	-1.736785561087495083e-08
2.814000000000000057e+01	1.936999999999999941e-07	2.289216333997364692e-08	1.675829617811248008e-07	-1.667625223269042354e-08
2.819999999999999929e+01	1.862000000000000130e-07	2.207028791127414010e-08	1.605206924722099953e-07	-1.601131750721284342e-08
2.825000000000000000e+01	1.790000000000000014e-07	2.127887925627976683e-08	1.548583347161025813e-07	-1.547688269916295365e-08
2.830999999999999872e+01	1.720000000000000049e-07	2.050632686107713053e-08	1.483208342558424390e-07	-1.485834558644832890e-08
2.837000000000000099e+01	1.653000000000000045e-07	1.976479549583805196e-08	1.420530921047338217e-07	-1.426376628837102130e-08
2.842999999999999972e+01	1.587999999999999926e-07	1.904260536461682036e-08	1.360437726641652744e-07	-1.369221458641136644e-08
2.848000000000000043e+01	1.526000000000000033e-07	1.835199051961757731e-08	1.312261032973152511e-07	-1.323290563879002251e-08
2.853999999999999915e+01	1.466000000000000025e-07	1.768120188286230115e-08	1.256646730738381241e-07	-1.270142036738483164e-08
2.860000000000000142e+01	1.407999999999999902e-07	1.703044730044790468e-08	1.203339483280975974e-07	-1.219065597805049871e-08
2.864999999999999858e+01	1.353000000000000005e-07	1.641206474762697594e-08	1.160610395626962079e-07	-1.178027461108800220e-08
2.871000000000000085e+01	1.298999999999999919e-07	1.580203645320121282e-08	1.111286234117915501e-07	-1.130544320254118981e-08
2.876999999999999957e+01	1.248000000000000058e-07	1.522486516259503735e-08	1.064008952985914395e-07	-1.084915755904274822e-08
2.882999999999999829e+01	1.198000000000000007e-07	1.465639454054554882e-08	1.018699425048053650e-07	-1.041074694854919233e-08
2.887999999999999901e+01	1.151000000000000050e-07	1.412126589654175960e-08	9.823880623204625891e-08	-1.005857964165818639e-08
2.894000000000000128e+01	1.105000000000000035e-07	1.359518433125617369e-08	9.404828385348461560e-08	-9.651216498876309274e-09
2.900000000000000000e+01	1.061000000000000038e-07	1.309059174298982393e-08	9.003245842201753190e-08	-9.259856170183014550e-09
2.905999999999999872e+01	1.017999999999999984e-07	1.259532336157088626e-08	8.618407537670352367e-08	-8.883880116802548077e-09
2.912000000000000099e+01	9.776999999999999470e-08	1.213057544743212108e-08	8.249663293234207167e-08	-8.522728328982544893e-09
2.917000000000000171e+01	9.384999999999999665e-08	1.167672155552269520e-08	7.954208768130935939e-08	-8.232694493814834951e-09
2.923000000000000043e+01	9.008999999999999475e-08	1.124011427085449967e-08	7.613311310427549693e-08	-7.897290137084246590e-09
2.928999999999999915e+01	8.645999999999999467e-08	1.081716651620506409e-08	7.286705140947365963e-08	-7.575155681362341981e-09
2.935000000000000142e+01	8.298000000000000586e-08	1.041052255580727498e-08	6.973782714532032743e-08	-7.265765723750531801e-09
2.941000000000000014e+01	7.963000000000000564e-08	1.001782218176068272e-08	6.674006749016463135e-08	-6.968650559290449779e-09
2.946000000000000085e+01	7.640999999999999401e-08	9.639200494028277640e-09	6.433859851757675819e-08	-6.730101633433170301e-09
2.951999999999999957e+01	7.331999999999999744e-08	9.274792592573055041e-09	6.156834636796120746e-08	-6.454306217927551844e-09
2.957999999999999829e+01	7.034000000000000649e-08	8.922196700275181736e-09	5.891487627883996596e-08	-6.189498878714872093e-09
2.964000000000000057e+01	6.748000000000000603e-08	8.582799035130984586e-09	5.637314194202655398e-08	-5.935236827310356490e-09
2.969999999999999929e+01	6.473999999999999605e-08	8.256724304798604318e-09	5.393865690697813761e-08	-5.691122536637227741e-09
2.975000000000000000e+01	6.209999999999999359e-08	7.941539555243680421e-09	5.198879003685974622e-08	-5.495173627613059498e-09
2.980999999999999872e+01	5.955999999999999864e-08	7.637348709514665983e-09	4.973994925059618736e-08	-5.268685949816546108e-09
2.987000000000000099e+01	5.711999999999999797e-08	7.344255690660014091e-09	4.758642658818863550e-08	-5.051283667009766865e-09
2.992999999999999972e+01	5.477999999999999819e-08	7.062364421728179489e-09	4.552407612200340529e-08	-4.842597497113476982e-09
2.998999999999999844e+01	5.253000000000000120e-08	6.790486138514900978e-09	4.354911605020763209e-08	-4.642288194721682289e-09
3.005000000000000071e+01	5.037000000000000039e-08	6.528714371763786173e-09	4.165810213957982732e-08	-4.450044371665359312e-09
3.010999999999999943e+01	4.828999999999999765e-08	6.275843036762497810e-09	3.984762247083864183e-08	-4.265557459495509326e-09
3.016000000000000014e+01	4.629999999999999769e-08	6.033258351507362751e-09	3.839796102036694851e-08	-4.117522425587145633e-09
3.021999999999999886e+01	4.437999999999999771e-08	5.798440759423634364e-09	3.672633354969470126e-08	-3.946461198849229649e-09
3.028000000000000114e+01	4.254000000000000241e-08	5.572773014406024627e-09	3.512584632075322238e-08	-3.782306168394068587e-09
3.033999999999999986e+01	4.077999999999999856e-08	5.356338254893294027e-09	3.359367738347229210e-08	-3.624798586532201887e-09
3.039999999999999858e+01	3.908000000000000319e-08	5.146585747396164470e-09	3.212706712868334169e-08	-3.473685048276751070e-09
3.046000000000000085e+01	3.745000000000000116e-08	4.944898245809344628e-09	3.072327207918710241e-08	-3.328713628887753525e-09
3.051999999999999957e+01	3.588999999999999911e-08	4.753420606382874362e-09	2.937956477414125469e-08	-3.189633873246467544e-09
3.057999999999999829e+01	3.438999999999999891e-08	4.566667424209182987e-09	2.809331816660428115e-08	-3.056203977490376415e-09
3.064000000000000057e+01	3.295000000000000057e-08	4.386863229875457622e-09	2.686222540205347419e-08	-2.928209491870764667e-09
3.069999999999999929e+01	3.156999999999999748e-08	4.214070377210771112e-09	2.568406174277125463e-08	-2.805443059234499522e-09
3.076000000000000156e+01	3.023999999999999814e-08	4.047012922120214712e-09	2.455661533060004221e-08	-2.687698522025259248e-09
3.080999999999999872e+01	2.897000000000000067e-08	3.887084588153612267e-09	2.365423209101151545e-08	-2.593266335524394034e-09
3.087000000000000099e+01	2.775000000000000033e-08	3.733002503012823612e-09	2.261408324374676349e-08	-2.484198697860754767e-09
3.092999999999999972e+01	2.656999999999999903e-08	3.583469937993248227e-09	2.161870439905265482e-08	-2.379596985163013769e-09
3.098999999999999844e+01	2.544999999999999959e-08	3.441232770975153557e-09	2.066630211766566612e-08	-2.279291600556156940e-09
3.105000000000000071e+01	2.436999999999999918e-08	3.303642118923497134e-09	1.975509560468827235e-08	-2.183114123495555742e-09
3.110999999999999943e+01	2.333999999999999922e-08	3.172098633591332567e-09	1.888331426323146477e-08	-2.090897097274209298e-09
3.117000000000000171e+01	2.234000000000000020e-08	3.043929183232312386e-09	1.804920177420004462e-08	-2.002474388119075170e-09
3.123000000000000043e+01	2.139000000000000162e-08	2.921896966234778446e-09	1.725114480028092039e-08	-1.917692527780773805e-09
3.128999999999999915e+01	2.047999999999999876e-08	2.805866882635739169e-09	1.648769690133403997e-08	-1.836412820807158105e-09
3.135000000000000142e+01	1.960000000000000015e-08	2.692091929188154976e-09	1.575742901797202199e-08	-1.758498166777023705e-09
3.141000000000000014e+01	1.876000000000000056e-08	2.583215215424375070e-09	1.505892019685451379e-08	-1.683812242443218818e-09
3.146999999999999886e+01	1.796000000000000002e-08	2.479278310563782175e-09	1.439075776435146550e-08	-1.612219516937539944e-09
3.153000000000000114e+01	1.719000000000000040e-08	2.378938875230509708e-09	1.375160334870371677e-08	-1.543591168792554205e-09
3.158999999999999986e+01	1.644999999999999841e-08	2.282228086339093263e-09	1.314028342832501160e-08	-1.477813201174930314e-09
3.164999999999999858e+01	1.574000000000000065e-08	2.189177120804070504e-09	1.255565390156288721e-08	-1.414774303307345599e-09
3.171000000000000085e+01	1.506000000000000052e-08	2.099817155539977027e-09	1.199657709533771958e-08	-1.354363789470654859e-09
3.176999999999999957e+01	1.440999999999999966e-08	2.014179367461349254e-09	1.146192171972720397e-08	-1.296471594589000571e-09
3.182999999999999829e+01	1.377999999999999998e-08	1.930893704379399474e-09	1.095058670243522190e-08	-1.240990445560256553e-09
3.189000000000000057e+01	1.318999999999999933e-08	1.853551862318757334e-09	1.046160811481272404e-08	-1.187825603222430002e-09
3.194999999999999929e+01	1.261000000000000009e-08	1.776414402253408141e-09	9.994072080834997639e-09	-1.136886927050743116e-09
3.200999999999999801e+01	1.206000000000000013e-08	1.703111702676016600e-09	9.547069849947834010e-09	-1.088084781489495882e-09
3.207000000000000028e+01	1.153999999999999944e-08	1.633674940501118514e-09	9.119697722781106154e-09	-1.041330028918597514e-09
3.213000000000000256e+01	1.103000000000000017e-08	1.565297038719914437e-09	8.711062419824741037e-09	-9.965345264823920982e-10
3.218999999999999773e+01	1.055000000000000017e-08	1.500833571763816098e-09	8.320361132180773868e-09	-9.536185370943818643e-10
3.225000000000000000e+01	1.008999999999999969e-08	1.438889661382460874e-09	7.946863757430021178e-09	-9.125090846009143506e-10
3.232000000000000028e+01	9.643000000000000718e-09	1.378485428698981148e-09	7.531894757598574988e-09	-8.667347549474620890e-10
3.238000000000000256e+01	9.218999999999999701e-09	1.321599626290969357e-09	7.193193540511233296e-09	-8.292916336083451144e-10
3.243999999999999773e+01	8.812999999999999242e-09	1.266449973877438048e-09	6.869418240574399657e-09	-7.934273009919115499e-10
3.250000000000000000e+01	8.423999999999999861e-09	1.213467867579525155e-09	6.559914006273146250e-09	-7.590759521181214627e-10
3.256000000000000227e+01	8.051000000000000426e-09	1.162526579013143939e-09	6.264098168421480717e-09	-7.261785930964774114e-10
3.261999999999999744e+01	7.695000000000000414e-09	1.113787477578532444e-09	5.981395525296544936e-09	-6.946769550556472369e-10
3.267999999999999972e+01	7.352999999999999734e-09	1.066832965825986371e-09	5.711234012969157996e-09	-6.645130868168960166e-10
3.274000000000000199e+01	7.026999999999999826e-09	1.021968462047906570e-09	5.453044686575332084e-09	-6.356293529822418164e-10
3.279999999999999716e+01	6.713999999999999769e-09	9.791608840738686001e-10	5.206282047903334722e-09	-6.079703748472141948e-10
3.285999999999999943e+01	6.414000000000000392e-09	9.376311554506282215e-10	4.970472671519585176e-09	-5.814876734780162191e-10
3.292000000000000171e+01	6.128000000000000345e-09	8.979450217069641536e-10	4.745160352051764732e-09	-5.561344318294988397e-10
3.299000000000000199e+01	5.853999999999999844e-09	8.598232762526961171e-10	4.494957893298131918e-09	-5.279210540713009772e-10
3.304999999999999716e+01	5.591000000000000235e-09	8.231311655349955522e-10	4.290835885621424618e-09	-5.048555694476831982e-10
3.310999999999999943e+01	5.340000000000000171e-09	7.880276918179969528e-10	4.095790495830662434e-09	-4.827737286374869636e-10
3.317000000000000171e+01	5.100000000000000173e-09	7.546718573658354336e-10	3.909437106991870688e-09	-4.616357106854207128e-10
3.322999999999999687e+01	4.871000000000000240e-09	7.224729751181033024e-10	3.731415007343488189e-09	-4.414040251767831139e-10
3.328999999999999915e+01	4.650999999999999759e-09	6.914534462652444715e-10	3.561365482329015320e-09	-4.220413887177365757e-10
3.335000000000000142e+01	4.440999999999999864e-09	6.617716379860982556e-10	3.398931735785160605e-09	-4.035107172062174237e-10
3.342000000000000171e+01	4.240000000000000248e-09	6.332885820708702115e-10	3.218580051182767650e-09	-3.828941301210609344e-10
3.347999999999999687e+01	4.048000000000000083e-09	6.062473429828896895e-10	3.071474108608204771e-09	-3.660438922151056376e-10
3.353999999999999915e+01	3.863999999999999892e-09	5.800291744386656798e-10	2.930971869050106853e-09	-3.499198388820477501e-10
3.360000000000000142e+01	3.688000000000000086e-09	5.548871867962112292e-10	2.796790421097661255e-09	-3.344921959422929863e-10
3.365999999999999659e+01	3.519999999999999839e-09	5.308296938994024896e-10	2.668648352455371677e-09	-3.197313469115520839e-10
3.372999999999999687e+01	3.359000000000000085e-09	5.077138592916420496e-10	2.526409272788446132e-09	-3.033138419260978669e-10
3.378999999999999915e+01	3.205999999999999889e-09	4.858835527932593463e-10	2.410413778786008679e-09	-2.898988095099863476e-10
3.385000000000000142e+01	3.058999999999999880e-09	4.646647179649752835e-10	2.299645639900833897e-09	-2.770647313145595663e-10
3.390999999999999659e+01	2.918999999999999950e-09	4.444097694111033191e-10	2.193882260261346902e-09	-2.647878919228642403e-10
3.396999999999999886e+01	2.785000000000000206e-09	4.249733880688884267e-10	2.092902212766674098e-09	-2.530447003825789286e-10
3.403999999999999915e+01	2.656999999999999820e-09	4.063618093212377980e-10	1.980843963881598189e-09	-2.399874808253718876e-10
3.410000000000000142e+01	2.534000000000000142e-09	3.885742826128015174e-10	1.889480891692050064e-09	-2.293209111382529823e-10
3.415999999999999659e+01	2.416999999999999822e-09	3.714702808880588482e-10	1.802250017171594181e-09	-2.191183886839262834e-10
3.421999999999999886e+01	2.304999999999999795e-09	3.550554044446208716e-10	1.718976623090651617e-09	-2.093610734273545468e-10
3.428000000000000114e+01	2.198999999999999954e-09	3.394892328968917802e-10	1.639486901309275469e-09	-2.000302233194585347e-10
3.435000000000000142e+01	2.097000000000000100e-09	3.244685418834929713e-10	1.551300410467291880e-09	-1.896583674803634677e-10
3.440999999999999659e+01	1.998999999999999818e-09	3.101129006451736546e-10	1.479418428557332575e-09	-1.811878716301421990e-10
3.446999999999999886e+01	1.905999999999999829e-09	2.963456948012123874e-10	1.410798526841074163e-09	-1.730874758339179371e-10
3.453000000000000114e+01	1.817000000000000033e-09	2.831373640178267449e-10	1.345303714538364565e-09	-1.653422334622564801e-10
3.460000000000000142e+01	1.732999999999999909e-09	2.706482384647706280e-10	1.272661332012348614e-09	-1.567351835882636948e-10
3.465999999999999659e+01	1.652000000000000086e-09	2.586658532429821859e-10	1.213471579665571453e-09	-1.497085958461062360e-10
3.471999999999999886e+01	1.573999999999999941e-09	2.469980661828751917e-10	1.156978479638362345e-09	-1.429904113444963493e-10
3.478999999999999915e+01	1.499999999999999990e-09	2.359053199908810599e-10	1.094313620546478231e-09	-1.355242930474546837e-10
3.485000000000000142e+01	1.430000000000000025e-09	2.253917715889380473e-10	1.043257742350135964e-09	-1.294297922335879164e-10
3.490999999999999659e+01	1.362999999999999946e-09	2.153823077070243867e-10	9.945421984380779027e-10	-1.236044761670646252e-10
3.496999999999999886e+01	1.298000000000000067e-09	2.055605981326512406e-10	9.480613060276507850e-10	-1.180366781534261276e-10
3.503999999999999915e+01	1.236999999999999968e-09	1.963287095932821952e-10	8.965177104682224381e-10	-1.118509064813899969e-10
3.510000000000000142e+01	1.178999999999999961e-09	1.875317390116937229e-10	8.545233216936008801e-10	-1.068018236847370426e-10
3.515999999999999659e+01	1.122999999999999948e-09	1.790782341052461106e-10	8.144555440802482655e-10	-1.019761358812797930e-10
3.522999999999999687e+01	1.068999999999999927e-09	1.708374827729949142e-10	7.700344172435966120e-10	-9.661618455973876671e-11
3.528999999999999915e+01	1.019000000000000100e-09	1.631999470019930313e-10	7.338575541495974842e-10	-9.224287259663416999e-11
3.535000000000000142e+01	9.700999999999999898e-10	1.557043239271579625e-10	6.993466105721491088e-10	-8.806384572625372811e-11
3.542000000000000171e+01	9.238999999999999839e-10	1.486624577493870904e-10	6.610825229825864481e-10	-8.342192802509100786e-11
3.547999999999999687e+01	8.798000000000000017e-10	1.418712077764660423e-10	6.299181894473737996e-10	-7.963441763793104361e-11
3.553999999999999915e+01	8.377000000000000127e-10	1.353726051079918328e-10	6.001937267579647913e-10	-7.601579855023036258e-11
3.560999999999999943e+01	7.976000000000000168e-10	1.291687282049335774e-10	5.672496993980848509e-10	-7.199790059056704550e-11
3.567000000000000171e+01	7.592999999999999526e-10	1.232730351020660277e-10	5.404259327764155229e-10	-6.872047862384741796e-11
3.572999999999999687e+01	7.228000000000000269e-10	1.175976126738997065e-10	5.148407397226630297e-10	-6.558921489227221919e-11
3.579999999999999716e+01	6.880000000000000023e-10	1.121740766211754164e-10	4.864809759382418726e-10	-6.211220251268003989e-11
3.585999999999999943e+01	6.548999999999999822e-10	1.070041936357169055e-10	4.633920602024662735e-10	-5.927632502156496618e-11
3.592000000000000171e+01	6.233000000000000086e-10	1.020929693443580625e-10	4.413764635923214561e-10	-5.656778186672129026e-11
3.599000000000000199e+01	5.931000000000000509e-10	9.735183821580515956e-11	4.169823731186808602e-10	-5.356123968904848605e-11
3.604999999999999716e+01	5.644000000000000362e-10	9.283651455103500207e-11	3.971234385245072148e-10	-5.110930575106252644e-11
3.611999999999999744e+01	5.370000000000000068e-10	8.854659420485919400e-11	3.751152280033601152e-10	-4.838725298017308611e-11
3.617999999999999972e+01	5.108999999999999625e-10	8.441991387379402289e-11	3.572006989291375964e-10	-4.616761060489843854e-11
3.624000000000000199e+01	4.861000000000000068e-10	8.049041020666250913e-11	3.401223239686485443e-10	-4.404811053023499316e-11
3.631000000000000227e+01	4.623999999999999749e-10	7.672624810962152443e-11	3.212035106675324376e-10	-4.169605934841189438e-11
3.636999999999999744e+01	4.398000000000000219e-10	7.315396260104303004e-11	3.058062728501011363e-10	-3.977846612246353105e-11
3.643999999999999773e+01	4.182999999999999927e-10	6.972267180170331073e-11	2.887464902457296538e-10	-3.765015810811856900e-11
3.650000000000000000e+01	3.978000000000000118e-10	6.644351279829506835e-11	2.748623101583398147e-10	-3.591502646366593518e-11
3.657000000000000028e+01	3.782999999999999758e-10	6.333936598198627480e-11	2.594841843325640913e-10	-3.398985303120950141e-11
3.663000000000000256e+01	3.597000000000000090e-10	6.034974236507395003e-11	2.469722640964370483e-10	-3.242076692130703159e-11
3.668999999999999773e+01	3.420000000000000081e-10	5.749854424870251542e-11	2.350473302565430637e-10	-3.092290725190768325e-11
3.675999999999999801e+01	3.252000000000000247e-10	5.478670694030807296e-11	2.218382668427782409e-10	-2.926092997552206304e-11
3.682000000000000028e+01	3.090999999999999976e-10	5.219924820040514757e-11	2.110897666845300319e-10	-2.790624649309361558e-11
3.689000000000000057e+01	2.938999999999999881e-10	4.973415885005697281e-11	1.991869462874648507e-10	-2.640351705285581852e-11
3.695000000000000284e+01	2.793000000000000074e-10	4.736027929523537648e-11	1.895047692017232418e-10	-2.517904551093300010e-11
3.702000000000000313e+01	2.655000000000000137e-10	4.512754456072256415e-11	1.787842728076021387e-10	-2.382095180433521645e-11
3.707999999999999829e+01	2.522999999999999973e-10	4.297131451038006410e-11	1.700628983376924376e-10	-2.271424876810653140e-11
3.714999999999999858e+01	2.397000000000000098e-10	4.090833807551708022e-11	1.604045547345357783e-10	-2.148660918981963840e-11
3.721000000000000085e+01	2.278000000000000043e-10	3.896949194852986226e-11	1.525485380593652293e-10	-2.048637838083903489e-11
3.728000000000000114e+01	2.163999999999999972e-10	3.709426982120734127e-11	1.438518372550368372e-10	-1.937724590666056019e-11
3.734000000000000341e+01	2.055999999999999931e-10	3.531420656525265358e-11	1.367795079103689241e-10	-1.847375743013901017e-11
3.740999999999999659e+01	1.952999999999999873e-10	3.361271490743197957e-11	1.289500195033282319e-10	-1.747187991093923258e-11
3.746999999999999886e+01	1.856000000000000105e-10	3.201827553652445014e-11	1.225815324146228964e-10	-1.665561652899531718e-11
3.753999999999999915e+01	1.761999999999999964e-10	3.045769775890489139e-11	1.155316190233645806e-10	-1.575052512637653754e-11
3.760000000000000142e+01	1.674000000000000113e-10	2.899453051870300877e-11	1.097993790108289655e-10	-1.501337802624873179e-11
3.767000000000000171e+01	1.589999999999999938e-10	2.759468705602583763e-11	1.034555422154887527e-10	-1.419622953954392464e-11
3.772999999999999687e+01	1.508999999999999907e-10	2.624990548852128916e-11	9.829762740150101573e-11	-1.353074412698412812e-11
3.779999999999999716e+01	1.433000000000000118e-10	2.497748323025427484e-11	9.258821535959266412e-11	-1.279291161734333674e-11
3.785999999999999943e+01	1.361000000000000005e-10	2.376965492010419201e-11	8.794574766837050203e-11	-1.219198907838835545e-11
3.792999999999999972e+01	1.292000000000000036e-10	2.260933676360572522e-11	8.280849926370135583e-11	-1.152593792290100948e-11
3.799000000000000199e+01	1.225999999999999954e-10	2.150391884420450006e-11	7.863274509481458786e-11	-1.098365870034123717e-11
3.806000000000000227e+01	1.163999999999999935e-10	2.045676711396989251e-11	7.401250352600286111e-11	-1.038268138085737409e-11
3.811999999999999744e+01	1.105000000000000062e-10	1.945814744736336340e-11	7.025646223676234087e-11	-9.893329616178674123e-12
3.818999999999999773e+01	1.048999999999999945e-10	1.850837161353027683e-11	6.609984119482165093e-11	-9.350928613915349273e-12
3.825999999999999801e+01	9.951000000000000068e-11	1.759184076289767024e-11	6.217420316115691675e-11	-8.837783301167715904e-12
3.832000000000000028e+01	9.443000000000000375e-11	1.673193815871798528e-11	5.898399341014631141e-11	-8.420097012004223898e-12
3.839000000000000057e+01	8.958999999999999772e-11	1.590537926463481200e-11	5.545510745184912320e-11	-7.957326544536424000e-12
3.845000000000000284e+01	8.500000000000000374e-11	1.511993752467251451e-11	5.258712843310378689e-11	-7.580627092186548590e-12
3.852000000000000313e+01	8.064000000000000536e-11	1.437230818589025437e-11	4.941392273058896445e-11	-7.163184654966742209e-12
3.857999999999999829e+01	7.649999999999999432e-11	1.366094452691687105e-11	4.683516876187565225e-11	-6.823407640044774456e-12
3.864999999999999858e+01	7.256000000000000586e-11	1.298249676149052927e-11	4.398311575166872386e-11	-6.447024074034693612e-12
3.871999999999999886e+01	6.882000000000000120e-11	1.233717273570813090e-11	4.129084534355687578e-11	-6.091118458873025384e-12
3.878000000000000114e+01	6.526999999999999795e-11	1.172338415897913728e-11	3.910343047339003167e-11	-5.801495839198934354e-12
3.885000000000000142e+01	6.190000000000000079e-11	1.113952888430655258e-11	3.668381691399195971e-11	-5.480632876094813412e-12
3.892000000000000171e+01	5.870000000000000151e-11	1.058399090828691402e-11	3.439946582156500634e-11	-5.177200106766308582e-12
3.897999999999999687e+01	5.565999999999999830e-11	1.005514037111029194e-11	3.254380471511038029e-11	-4.930323588021367729e-12
3.904999999999999716e+01	5.277000000000000234e-11	9.551333556560309141e-12	3.049213092439165165e-11	-4.656940947359380071e-12
3.910999999999999943e+01	5.003000000000000068e-11	9.072726349209647674e-12	2.882565473231652275e-11	-4.434537452258823404e-12
3.917999999999999972e+01	4.742999999999999803e-11	8.617657712333846303e-12	2.698281301709985438e-11	-4.188218090284965870e-12
3.925000000000000000e+01	4.495999999999999906e-11	8.184452752801986578e-12	2.524328871452582149e-11	-3.955324807296892284e-12
3.931000000000000227e+01	4.261000000000000201e-11	7.768962631579673229e-12	2.383045678902662400e-11	-3.765876947072901809e-12
3.938000000000000256e+01	4.039000000000000218e-11	7.378187720680827547e-12	2.226873005023761389e-11	-3.556138017167510288e-12
3.945000000000000284e+01	3.828000000000000249e-11	7.003796855721046379e-12	2.079526536935540014e-11	-3.357921475167569846e-12
3.950999999999999801e+01	3.627000000000000115e-11	6.648606928663703822e-12	1.959860490158374201e-11	-3.196694170341997105e-12
3.957999999999999829e+01	3.436999999999999996e-11	6.310242143151085497e-12	1.827552789438699529e-11	-3.018164594364218927e-12
3.964999999999999858e+01	3.256999999999999713e-11	5.991049428027447190e-12	1.702719112955657097e-11	-2.849442231238448854e-12
3.971000000000000085e+01	3.085999999999999735e-11	5.685414051924919584e-12	1.601367833701048268e-11	-2.712246171826489362e-12
3.978000000000000114e+01	2.924000000000000062e-11	5.395398310005048433e-12	1.489367311173649782e-11	-2.560400248263629167e-12
3.985000000000000142e+01	2.769999999999999870e-11	5.119232046342497491e-12	1.383716878301217057e-11	-2.416926582144705417e-12
3.990999999999999659e+01	2.624000000000000128e-11	4.856984542969571417e-12	1.297923632762595699e-11	-2.300242467323149302e-12
3.997999999999999687e+01	2.485999999999999868e-11	4.608725081918570023e-12	1.203103686988676468e-11	-2.171085590254704572e-12
4.004999999999999716e+01	2.354000000000000027e-11	4.370809428290371505e-12	1.113678647683289030e-11	-2.049075314844403238e-12
4.011999999999999744e+01	2.229999999999999989e-11	4.145721342943027553e-12	1.029353103062255609e-11	-1.933830913022807401e-12
4.017999999999999972e+01	2.112000000000000048e-11	3.932448153504379759e-12	9.609100399468614559e-12	-1.840147926058598933e-12
4.025000000000000000e+01	1.999999999999999879e-11	3.728528038426603183e-12	8.852776543277334127e-12	-1.736466840879960920e-12
4.032000000000000028e+01	1.894999999999999983e-11	3.537156631449664072e-12	8.139426894593564491e-12	-1.638516566941305783e-12
4.039000000000000057e+01	1.794000000000000151e-11	3.352775781532072593e-12	7.466811702460712819e-12	-1.546005816321889267e-12
4.045000000000000284e+01	1.699000000000000091e-11	3.179155585931637926e-12	6.921028799743576190e-12	-1.470822152405463048e-12
4.052000000000000313e+01	1.608999999999999950e-11	3.013535155661094187e-12	6.318203883079055365e-12	-1.387651107066278915e-12
4.059000000000000341e+01	1.524000000000000049e-11	2.856976237865481816e-12	5.749824928051282928e-12	-1.309101496547606620e-12
4.065999999999999659e+01	1.443000000000000051e-11	2.707628424932048147e-12	5.213861123567227055e-12	-1.234908534223592119e-12
4.071999999999999886e+01	1.365999999999999955e-11	2.565512501470482640e-12	4.778971605784947690e-12	-1.174612646295449710e-12
4.078999999999999915e+01	1.293999999999999939e-11	2.431782013318628012e-12	4.298732024194151356e-12	-1.107923330384452114e-12
4.085999999999999943e+01	1.224999999999999970e-11	2.303526537769498514e-12	3.846145174843811666e-12	-1.044965507585971178e-12
4.092999999999999972e+01	1.160000000000000066e-11	2.182638051655229364e-12	3.419575018241616742e-12	-9.855243426375366975e-13
4.099000000000000199e+01	1.099000000000000063e-11	2.068495903436439841e-12	3.073447525785144833e-12	-9.372156380208562295e-13
4.106000000000000227e+01	1.040999999999999947e-11	1.959931536168291911e-12	2.691214325600947394e-12	-8.837814803406562232e-13
4.113000000000000256e+01	9.857000000000000509e-12	1.856385151029778426e-12	2.331051393651424189e-12	-8.333430295506957604e-13
4.120000000000000284e+01	9.335999999999999801e-12	1.758264357310947703e-12	1.991734054252833960e-12	-7.857379498991452266e-13
4.127000000000000313e+01	8.844000000000000686e-12	1.665605181668597065e-12	1.672043823534854723e-12	-7.408047262321478590e-13
4.132999999999999829e+01	8.378000000000000046e-12	1.577358925073770375e-12	1.412731339006992763e-12	-7.042959558961559498e-13
4.139999999999999858e+01	7.937000000000000612e-12	1.493413639309272075e-12	1.126429528231014735e-12	-6.639182713580708582e-13
4.146999999999999886e+01	7.521000000000000769e-12	1.414271272699134845e-12	8.567318388970303814e-13	-6.258100102612832747e-13
4.153999999999999915e+01	7.126999999999999823e-12	1.339359382451457733e-12	6.027287280956891805e-13	-5.898494507697581438e-13
4.160999999999999943e+01	6.755000000000000196e-12	1.268280347435850086e-12	3.635152136697302840e-13	-5.559154813005234837e-13
4.167999999999999972e+01	6.403000000000000081e-12	1.200712121672157132e-12	1.381917452639451066e-13	-5.238877133248920268e-13
4.174000000000000199e+01	6.071000000000000284e-12	1.136701816942345641e-12	-4.451437449398368837e-14	-4.978683845922234191e-13
4.181000000000000227e+01	5.758000000000000305e-12	1.076435166828013579e-12	-2.461163558351446206e-13	-4.691018500931685352e-13
4.188000000000000256e+01	5.461999999999999950e-12	1.019207053445399475e-12	-4.359156704514607380e-13	-4.419602371956666542e-13
4.195000000000000284e+01	5.183000000000000028e-12	9.650510785801703986e-13	-6.145825062759383780e-13	-4.163529630573583576e-13
4.202000000000000313e+01	4.919000000000000346e-12	9.136234878820505036e-13	-7.827837223706955052e-13	-3.921898947052622474e-13
4.209000000000000341e+01	4.670000000000000094e-12	8.649492228826691807e-13	-9.411605313362217690e-13	-3.693842665244807883e-13
4.215999999999999659e+01	4.436000000000000081e-12	8.193041415406452363e-13	-1.090244265082614023e-12	-3.478636921136138536e-13
4.222999999999999687e+01	4.215000000000000114e-12	7.760531585598696645e-13	-1.230531806294651235e-12	-3.275603030346179397e-13
4.228999999999999915e+01	4.007000000000000193e-12	7.352120356026915470e-13	-1.344152068854015403e-12	-3.110749780595302017e-13
4.235999999999999943e+01	3.810999999999999816e-12	6.966092419041347148e-13	-1.469413720795031421e-12	-2.928531590393691596e-13
4.242999999999999972e+01	3.627000000000000196e-12	6.602537841283987007e-13	-1.587281748366057452e-12	-2.756569325810133796e-13
4.250000000000000000e+01	3.454000000000000025e-12	6.259692817682457149e-13	-1.698177776224897238e-12	-2.594283848065567081e-13
4.257000000000000028e+01	3.291000000000000012e-12	5.937686674697058041e-13	-1.802469008083707679e-12	-2.441167786928827468e-13
4.264000000000000057e+01	3.138000000000000159e-12	5.634465200070012052e-13	-1.900519220358175443e-12	-2.296718401447561950e-13
4.271000000000000085e+01	2.993999999999999965e-12	5.348247268220869762e-13	-1.992690411975839617e-12	-2.160435407083492060e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_1.00E-03_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.705000000000000043e-03	2.043000000000000094e-01	2.980663718084783191e-03	1.981539135906149607e-01	-2.288546824367650775e-03
2.314000000000000085e-02	2.033000000000000085e-01	3.598726996206853129e-03	1.973003444365384329e-01	-3.934536209222002333e-03
3.860999999999999849e-02	2.023999999999999966e-01	4.842499979416142047e-03	1.964446004090527609e-01	-5.041971885091857571e-03
5.410999999999999838e-02	2.015000000000000124e-01	5.774922973558463922e-03	1.955855668500040834e-01	-5.920809770395323891e-03
6.965999999999999970e-02	2.006000000000000005e-01	6.545946545248288763e-03	1.947308426426815342e-01	-6.663190867989962282e-03
8.525000000000000633e-02	1.996999999999999886e-01	7.210664921273303614e-03	1.938658634117159385e-01	-7.310460346545704854e-03
1.009000000000000036e-01	1.986999999999999877e-01	7.794042727273268675e-03	1.930067617525648149e-01	-7.886675376253709721e-03
1.165000000000000063e-01	1.978000000000000036e-01	8.321745492114741502e-03	1.921487365110236545e-01	-8.403174311594575896e-03
1.323000000000000009e-01	1.968999999999999917e-01	8.801126348826116691e-03	1.912819060151531858e-01	-8.877915281461826180e-03
1.479999999999999927e-01	1.960000000000000075e-01	9.239567297949257893e-03	1.904239408614599172e-01	-9.309026023992717294e-03
1.638000000000000012e-01	1.950999999999999956e-01	9.643199221992686254e-03	1.895619116333117082e-01	-9.707777013741258898e-03
1.796000000000000096e-01	1.942000000000000115e-01	1.001580665197094287e-02	1.887027063602070287e-01	-1.007573847579653140e-02
1.955000000000000071e-01	1.932000000000000106e-01	1.035686708589040640e-02	1.878405575833839158e-01	-1.041854448715179293e-02
2.114000000000000046e-01	1.922999999999999987e-01	1.067833225167357479e-02	1.869812115527952345e-01	-1.073669910917761025e-02
2.273000000000000020e-01	1.913999999999999868e-01	1.097865600529955576e-02	1.861246803759752100e-01	-1.103262462898585081e-02
2.432999999999999885e-01	1.905000000000000027e-01	1.126248717113586921e-02	1.852655201379778127e-01	-1.131002880645208021e-02
2.592999999999999750e-01	1.895999999999999908e-01	1.152672884233857734e-02	1.844092835335898739e-01	-1.156873918734478181e-02
2.753999999999999782e-01	1.887000000000000066e-01	1.176616754597689836e-02	1.835507379566345687e-01	-1.181172700706648038e-02
2.914999999999999813e-01	1.877999999999999947e-01	1.200280032730695681e-02	1.826952814070187392e-01	-1.203865691661979744e-02
3.075999999999999845e-01	1.869000000000000106e-01	1.221504583326644966e-02	1.818429334032619082e-01	-1.225070273001237740e-02
3.237999999999999767e-01	1.859999999999999987e-01	1.241395454800765796e-02	1.809884530021914906e-01	-1.245009044051557413e-02
3.401000000000000134e-01	1.850999999999999868e-01	1.259968235610326760e-02	1.801319309495931775e-01	-1.263750710343664735e-02
3.563000000000000056e-01	1.842000000000000026e-01	1.278301993408443617e-02	1.792839218761981823e-01	-1.281149794596292586e-02
3.725999999999999868e-01	1.832999999999999907e-01	1.295338445151690727e-02	1.784339943417648788e-01	-1.297497604996043601e-02
3.890000000000000124e-01	1.824000000000000066e-01	1.310040092406335524e-02	1.775822118924436921e-01	-1.312843211241300836e-02
4.052999999999999936e-01	1.814999999999999947e-01	1.324533893564072175e-02	1.767389654299616752e-01	-1.327063068759412254e-02
4.218000000000000083e-01	1.806000000000000105e-01	1.338819848624899812e-02	1.758887961313504722e-01	-1.340468654233974502e-02
4.381999999999999784e-01	1.796999999999999986e-01	1.350822960721352432e-02	1.750472187516359801e-01	-1.352861247728034781e-02
4.546999999999999931e-01	1.787999999999999867e-01	1.362639011330587201e-02	1.742039863474883765e-01	-1.364442334203826331e-02
4.712999999999999967e-01	1.779000000000000026e-01	1.374268000452604811e-02	1.733591716497404345e-01	-1.375242707680588566e-02
4.878000000000000114e-01	1.769999999999999907e-01	1.384688018110939028e-02	1.725229554693383793e-01	-1.385175699629146578e-02
5.043999999999999595e-01	1.761000000000000065e-01	1.393914652762858440e-02	1.716852032538850603e-01	-1.394402195600434255e-02
5.211000000000000076e-01	1.751999999999999946e-01	1.401963492865631114e-02	1.708459839363493382e-01	-1.402946647741726456e-02
5.377999999999999448e-01	1.743999999999999995e-01	1.410665316122857067e-02	1.700103611645236712e-01	-1.410787085070756494e-02
5.544999999999999929e-01	1.734999999999999876e-01	1.418411047334305029e-02	1.691783499245010647e-01	-1.417957224286700915e-02
5.713000000000000300e-01	1.726000000000000034e-01	1.425004387408450486e-02	1.683450113606083098e-01	-1.424525710287710342e-02
5.880999999999999561e-01	1.716999999999999915e-01	1.431452235214760241e-02	1.675153277790862039e-01	-1.430477821028846262e-02
6.049999999999999822e-01	1.708000000000000074e-01	1.436768476493458478e-02	1.666843758756155758e-01	-1.435872045697310015e-02
6.219000000000000083e-01	1.700000000000000122e-01	1.442798322704874972e-02	1.658571071051950230e-01	-1.440698250182012238e-02
6.388000000000000345e-01	1.691000000000000003e-01	1.446875570305891992e-02	1.650335355061531284e-01	-1.444981941386980044e-02
6.558000000000000496e-01	1.681999999999999884e-01	1.450828110248764125e-02	1.642088237229787362e-01	-1.448767963085073260e-02
6.727999999999999536e-01	1.673999999999999932e-01	1.454558947688267510e-02	1.633878433184058343e-01	-1.452052679937892304e-02
6.898999999999999577e-01	1.665000000000000091e-01	1.457312908472302264e-02	1.625657852751630217e-01	-1.454873131650115739e-02
7.069999999999999618e-01	1.655999999999999972e-01	1.459952553903036930e-02	1.617474864309209337e-01	-1.457229782083466901e-02
7.240999999999999659e-01	1.648000000000000020e-01	1.462414375450861621e-02	1.609329447219630949e-01	-1.459142674158103378e-02
7.412999999999999590e-01	1.638999999999999901e-01	1.463890660089179480e-02	1.601174247485142588e-01	-1.460638381457762119e-02
7.584999999999999520e-01	1.630999999999999950e-01	1.466161956048171559e-02	1.593056933458898150e-01	-1.461722934414371594e-02
7.756999999999999451e-01	1.622000000000000108e-01	1.466499705955647340e-02	1.584977416376289194e-01	-1.462413844128297030e-02
7.930000000000000382e-01	1.613999999999999879e-01	1.467653251793488156e-02	1.576888945880519921e-01	-1.462728662288740981e-02
8.103000000000000203e-01	1.605000000000000038e-01	1.467809136366169699e-02	1.568838491346977448e-01	-1.462678434426916210e-02
8.276999999999999913e-01	1.597000000000000086e-01	1.467869180794165347e-02	1.560779752502026163e-01	-1.462275333803987609e-02
8.450999999999999623e-01	1.587999999999999967e-01	1.466931563957001201e-02	1.552759296699113833e-01	-1.461533662154562360e-02
8.626000000000000334e-01	1.580000000000000016e-01	1.466839187913930760e-02	1.544731271901957914e-01	-1.460460677629616712e-02
8.800999999999999934e-01	1.570999999999999897e-01	1.464832895728496870e-02	1.536741769746759190e-01	-1.459073674803221948e-02
8.975999999999999535e-01	1.562999999999999945e-01	1.463690319545770703e-02	1.528790665804976023e-01	-1.457385993922640822e-02
9.152000000000000135e-01	1.554999999999999993e-01	1.462483080132895123e-02	1.520832724065063757e-01	-1.455398283967615156e-02
9.327999999999999625e-01	1.545999999999999874e-01	1.460266632449476118e-02	1.512913352138909595e-01	-1.453131814292021352e-02
9.504000000000000226e-01	1.537999999999999923e-01	1.458038060410404325e-02	1.505032410594063230e-01	-1.450598463478861358e-02
9.680999999999999606e-01	1.529999999999999971e-01	1.455754062745490129e-02	1.497145326141272326e-01	-1.447793085998568680e-02
9.858000000000000096e-01	1.522000000000000020e-01	1.453414639454733703e-02	1.489296877123268414e-01	-1.444740469431042736e-02
1.004000000000000004e+00	1.512999999999999901e-01	1.449187858133996372e-02	1.481266885168863734e-01	-1.441354994033617817e-02
1.020999999999999908e+00	1.504999999999999949e-01	1.446738738292094144e-02	1.473802979908557798e-01	-1.437976625237114350e-02
1.038999999999999924e+00	1.496999999999999997e-01	1.443369899471372633e-02	1.465938418041144442e-01	-1.434181922723352758e-02
1.056999999999999940e+00	1.489000000000000046e-01	1.439954872629116076e-02	1.458113179762071943e-01	-1.430173112899988178e-02
1.074999999999999956e+00	1.481000000000000094e-01	1.435638602016654428e-02	1.450327131543677206e-01	-1.425959745769645251e-02
1.092999999999999972e+00	1.471999999999999975e-01	1.431163560080165459e-02	1.442580149654826560e-01	-1.421550967555781919e-02
1.110999999999999988e+00	1.464000000000000024e-01	1.426766460430017522e-02	1.434872095262852698e-01	-1.416955549810800137e-02
1.129000000000000004e+00	1.456000000000000072e-01	1.422332410362641027e-02	1.427202789411256834e-01	-1.412181977592331591e-02
1.147000000000000020e+00	1.448000000000000120e-01	1.417025406688250146e-02	1.419572046990631720e-01	-1.407238386030510574e-02
1.165000000000000036e+00	1.439999999999999891e-01	1.412522074588570646e-02	1.411979695772356824e-01	-1.402132585378678201e-02
1.183000000000000052e+00	1.431999999999999940e-01	1.407155026486183944e-02	1.404425591578938592e-01	-1.396872111594685967e-02
1.201999999999999957e+00	1.423999999999999988e-01	1.402582412354202307e-02	1.396493152977202334e-01	-1.391159572189475807e-02
1.219999999999999973e+00	1.416000000000000036e-01	1.396337791842647280e-02	1.389017213118505789e-01	-1.385603563169528901e-02
1.237999999999999989e+00	1.408999999999999975e-01	1.391875451612080601e-02	1.381579039053739966e-01	-1.379914163761332413e-02
1.256000000000000005e+00	1.401000000000000023e-01	1.386399284308817079e-02	1.374178450377828709e-01	-1.374097827122641897e-02
1.274999999999999911e+00	1.393000000000000071e-01	1.380091155267651297e-02	1.366407303115531047e-01	-1.367827507101827475e-02
1.292999999999999927e+00	1.385000000000000120e-01	1.374564181140698962e-02	1.359083448839701613e-01	-1.361769504706275211e-02
1.312000000000000055e+00	1.376999999999999891e-01	1.368214482880151378e-02	1.351392953125464258e-01	-1.355257180953139962e-02
1.330000000000000071e+00	1.368999999999999939e-01	1.361846309410989948e-02	1.344145175893738386e-01	-1.348981839802846847e-02
1.348999999999999977e+00	1.361999999999999877e-01	1.355669238880929939e-02	1.336534614571738278e-01	-1.342252237624542641e-02
1.366999999999999993e+00	1.353999999999999926e-01	1.349269888497232200e-02	1.329362199875935291e-01	-1.335782141210639824e-02
1.385999999999999899e+00	1.345999999999999974e-01	1.342074949442591085e-02	1.321830805178671464e-01	-1.328858224319141509e-02
1.403999999999999915e+00	1.338000000000000023e-01	1.335643267443818727e-02	1.314733034492848729e-01	-1.322214319968928811e-02
1.423000000000000043e+00	1.330999999999999961e-01	1.329424050344107759e-02	1.307280061819777739e-01	-1.315117392730874232e-02
1.441999999999999948e+00	1.323000000000000009e-01	1.322197357024661700e-02	1.299867076284314527e-01	-1.307939399243302978e-02
1.461000000000000076e+00	1.315999999999999948e-01	1.315201603812890703e-02	1.292493881567438052e-01	-1.300685360085912165e-02
1.479000000000000092e+00	1.307999999999999996e-01	1.307961631437253025e-02	1.285545276521810054e-01	-1.293747350110204322e-02
1.497999999999999998e+00	1.300000000000000044e-01	1.300712421457307991e-02	1.278249008303215251e-01	-1.286358940776767372e-02
1.516999999999999904e+00	1.292999999999999983e-01	1.293708585341768642e-02	1.270991954640522670e-01	-1.278908232729034609e-02
1.536000000000000032e+00	1.285000000000000031e-01	1.285704201209723722e-02	1.263773918834307786e-01	-1.271399552871589622e-02
1.554999999999999938e+00	1.277999999999999969e-01	1.278700365094184201e-02	1.256594706798264960e-01	-1.263837074754486055e-02
1.574000000000000066e+00	1.270000000000000018e-01	1.270695980962139281e-02	1.249454124581458742e-01	-1.256224814351481964e-02
1.592999999999999972e+00	1.262999999999999956e-01	1.263692144846599932e-02	1.242351978016724978e-01	-1.248566635213191334e-02
1.612000000000000099e+00	1.255999999999999894e-01	1.256688308731060411e-02	1.235288075547128772e-01	-1.240866267627992355e-02
1.631000000000000005e+00	1.247999999999999943e-01	1.248683924599015491e-02	1.228262225868807234e-01	-1.233127306179311947e-02
1.649999999999999911e+00	1.241000000000000020e-01	1.240963596799411935e-02	1.221274234199693914e-01	-1.225353201835999162e-02
1.669999999999999929e+00	1.233999999999999958e-01	1.233963802135756849e-02	1.213959140778750057e-01	-1.217135629786610107e-02
1.689000000000000057e+00	1.226000000000000006e-01	1.225256205375838993e-02	1.207048256087458193e-01	-1.209299704832237157e-02
1.707999999999999963e+00	1.218999999999999945e-01	1.217556662185926078e-02	1.200174645224440229e-01	-1.201438431809994517e-02
1.727000000000000091e+00	1.212000000000000022e-01	1.209865201899781861e-02	1.193338118871782594e-01	-1.193554777915680105e-02
1.747000000000000108e+00	1.204999999999999960e-01	1.202181824517406517e-02	1.186181633786212997e-01	-1.185235170730592098e-02
1.766000000000000014e+00	1.197000000000000008e-01	1.193509446123909058e-02	1.179420641925026242e-01	-1.177314447466529593e-02
1.786000000000000032e+00	1.189999999999999947e-01	1.185155765079004206e-02	1.172343247348088813e-01	-1.168961800236355784e-02
1.804999999999999938e+00	1.183000000000000024e-01	1.177501255210088374e-02	1.165656993838694588e-01	-1.161015161094290649e-02
1.824000000000000066e+00	1.175999999999999962e-01	1.169854828244940893e-02	1.159006867087312292e-01	-1.153059701869151715e-02
1.844000000000000083e+00	1.169000000000000039e-01	1.161541561718879359e-02	1.152045557241049289e-01	-1.144678586339251472e-02
1.864000000000000101e+00	1.161999999999999977e-01	1.153244461000355395e-02	1.145123854649542916e-01	-1.136292944092586431e-02
1.883000000000000007e+00	1.155000000000000054e-01	1.145630365650282707e-02	1.138584730001098999e-01	-1.128324721617485205e-02
1.903000000000000025e+00	1.147999999999999993e-01	1.137361555094948753e-02	1.131739649240183776e-01	-1.119937498994153305e-02
1.923000000000000043e+00	1.140999999999999931e-01	1.129108910347152196e-02	1.124933545827455916e-01	-1.111552964372929456e-02
1.941999999999999948e+00	1.134000000000000008e-01	1.120872431406893036e-02	1.118503658205405038e-01	-1.103592209795317865e-02
1.961999999999999966e+00	1.126999999999999946e-01	1.112652118274171098e-02	1.111772955251495165e-01	-1.095219350929854674e-02
1.981999999999999984e+00	1.120000000000000023e-01	1.103801338647494162e-02	1.105080608238690476e-01	-1.086855583061962192e-02
2.001999999999999780e+00	1.112999999999999962e-01	1.095617398581731280e-02	1.098426408154327544e-01	-1.078502902066139600e-02
2.021999999999999797e+00	1.106000000000000039e-01	1.087449624323505622e-02	1.091810149039075667e-01	-1.070163240728601653e-02
2.041999999999999815e+00	1.100000000000000006e-01	1.079645003384600323e-02	1.085231623659194539e-01	-1.061838433576346892e-02
2.061999999999999833e+00	1.092999999999999944e-01	1.071512447492795062e-02	1.078690624650698177e-01	-1.053530229870475177e-02
2.081999999999999851e+00	1.086000000000000021e-01	1.062769055016187653e-02	1.072186947906192955e-01	-1.045240326269228533e-02
2.101999999999999869e+00	1.078999999999999959e-01	1.054049911250885645e-02	1.065720391145857648e-01	-1.036970355030964255e-02
2.121999999999999886e+00	1.073000000000000065e-01	1.046330160801551418e-02	1.059290750340972503e-01	-1.028721850504817591e-02
2.141999999999999904e+00	1.066000000000000003e-01	1.038273237795010046e-02	1.052897823657825277e-01	-1.020496291546920190e-02
2.161999999999999922e+00	1.058999999999999941e-01	1.029621066660934246e-02	1.046541412369770691e-01	-1.012295113291707474e-02
2.181999999999999940e+00	1.053000000000000047e-01	1.021963670040672290e-02	1.040221317286230684e-01	-1.004119677027024392e-02
2.202999999999999847e+00	1.045999999999999985e-01	1.013358264278400866e-02	1.033624083558295215e-01	-9.955645771698228702e-03
2.222999999999999865e+00	1.039000000000000062e-01	1.004177240297747520e-02	1.027377813492201947e-01	-9.874458808380273331e-03
2.242999999999999883e+00	1.033000000000000029e-01	9.965891257097883940e-03	1.021167257252953431e-01	-9.793567161567800355e-03
2.263999999999999790e+00	1.025999999999999968e-01	9.880587754825115310e-03	1.014684395505803804e-01	-9.708961013149032537e-03
2.283999999999999808e+00	1.019999999999999934e-01	9.805139621647415010e-03	1.008546440356339058e-01	-9.628709205373045879e-03
2.305000000000000160e+00	1.013000000000000012e-01	9.714455214865800811e-03	1.002139382800979472e-01	-9.544798077918742810e-03
2.325000000000000178e+00	1.006999999999999978e-01	9.639474735406142539e-03	9.960732200097845157e-02	-9.465229467850576339e-03
2.346000000000000085e+00	1.000999999999999945e-01	9.558922825848805219e-03	9.897411214531125212e-02	-9.382056666756491761e-03
2.366000000000000103e+00	9.941999999999999449e-02	9.476767037243661804e-03	9.837459457381028671e-02	-9.303210055855862595e-03
2.387000000000000011e+00	9.879000000000000281e-02	9.393900530457145390e-03	9.774879668138364286e-02	-9.220814466143539487e-03
2.407000000000000028e+00	9.815000000000000113e-02	9.316043114606114076e-03	9.715629872128669908e-02	-9.142725417956104605e-03
2.427999999999999936e+00	9.751999999999999558e-02	9.233724513225058383e-03	9.653782995533102818e-02	-9.061142220931583252e-03
2.448999999999999844e+00	9.689000000000000390e-02	9.151696896379674442e-03	9.592308326920116757e-02	-8.979987485270724684e-03
2.470000000000000195e+00	9.626999999999999447e-02	9.070902499709276173e-03	9.531203747905231394e-02	-8.899269213858720246e-03
2.490000000000000213e+00	9.564999999999999891e-02	8.990394468772398145e-03	9.473351033603072402e-02	-8.822807137769393335e-03
2.511000000000000121e+00	9.503000000000000336e-02	8.910172803569038624e-03	9.412962868171532993e-02	-8.742961596309432870e-03
2.532000000000000028e+00	9.440999999999999392e-02	8.830237504099195875e-03	9.352938537445569522e-02	-8.663572930322473165e-03
2.552999999999999936e+00	9.379999999999999449e-02	8.751521568397882533e-03	9.293275969447004070e-02	-8.584647475706115929e-03
2.573999999999999844e+00	9.317999999999999894e-02	8.672156690994000175e-03	9.233973073779233598e-02	-8.506190875157554343e-03
2.595000000000000195e+00	9.256999999999999951e-02	8.594006558556492245e-03	9.175027776324515272e-02	-8.428208442266622163e-03
2.616000000000000103e+00	9.196999999999999620e-02	8.517064242882128877e-03	9.116438035454244027e-02	-8.350705338497773147e-03
2.637000000000000011e+00	9.135999999999999677e-02	8.439475294906273115e-03	9.058201823759236271e-02	-8.273686408699038736e-03
2.657999999999999918e+00	9.075999999999999346e-02	8.363089544891408669e-03	9.000317094630652659e-02	-8.197155869372087580e-03
2.680000000000000160e+00	9.016000000000000403e-02	8.281775532978742638e-03	8.940050731997913058e-02	-8.117509211239664832e-03
2.701000000000000068e+00	8.956999999999999684e-02	8.206894935115656084e-03	8.882879424059643425e-02	-8.041991078824719391e-03
2.721999999999999975e+00	8.896999999999999353e-02	8.131372901103498668e-03	8.826053501203942608e-02	-7.966972931755966769e-03
2.742999999999999883e+00	8.838000000000000023e-02	8.051937009616505839e-03	8.769570963905193306e-02	-7.892457764665808395e-03
2.765000000000000124e+00	8.780000000000000304e-02	7.978819062125256170e-03	8.710764934852024965e-02	-7.814936851700053991e-03
2.786000000000000032e+00	8.720999999999999586e-02	7.900027493538677378e-03	8.654979395441421419e-02	-7.741460424590531492e-03
2.806999999999999940e+00	8.662999999999999867e-02	7.827481122813924677e-03	8.599531287955658465e-02	-7.668495122409010878e-03
2.829000000000000181e+00	8.605000000000000149e-02	7.750234543547698980e-03	8.541802583769726731e-02	-7.592605625239019079e-03
2.850000000000000089e+00	8.547000000000000430e-02	7.678257440188366624e-03	8.487039344833656462e-02	-7.520692921511279438e-03
2.871999999999999886e+00	8.490000000000000324e-02	7.602542571186299974e-03	8.430023925103187488e-02	-7.445910162086203862e-03
2.892999999999999794e+00	8.432000000000000606e-02	7.531132425791313076e-03	8.375937565625166115e-02	-7.375057248566675022e-03
2.915000000000000036e+00	8.375000000000000500e-02	7.456045713882124976e-03	8.319627075098873226e-02	-7.301387459617764315e-03
2.936999999999999833e+00	8.319000000000000006e-02	7.382175478990120505e-03	8.263674039887611289e-02	-7.228288836732735430e-03
2.958000000000000185e+00	8.261999999999999900e-02	7.312514127560506422e-03	8.210595820408243817e-02	-7.159046685957512653e-03
2.979999999999999982e+00	8.205999999999999406e-02	7.239261080106264810e-03	8.155335288992905662e-02	-7.087067150927594920e-03
3.001999999999999780e+00	8.150000000000000300e-02	7.166331348802771131e-03	8.100425901715697929e-02	-7.015660826109937354e-03
3.024000000000000021e+00	8.094999999999999418e-02	7.094601351358651234e-03	8.045865551089219359e-02	-6.944828008806980431e-03
3.045999999999999819e+00	8.039000000000000312e-02	7.022315365605303304e-03	7.991652157807466184e-02	-6.874568934570694442e-03
3.067000000000000171e+00	7.983999999999999431e-02	6.955832904757847969e-03	7.940224748073815286e-02	-6.808038522236194157e-03
3.088999999999999968e+00	7.928999999999999937e-02	6.885026667744433351e-03	7.886683463585872356e-02	-6.738900133483416953e-03
3.111000000000000210e+00	7.875000000000000056e-02	6.815403421432587004e-03	7.833482994045067038e-02	-6.670334475024819812e-03
3.133000000000000007e+00	7.820000000000000562e-02	6.745229382963934157e-03	7.780621308725627072e-02	-6.602341064534110113e-03
3.154999999999999805e+00	7.766000000000000680e-02	6.676232561694158893e-03	7.728096365583349281e-02	-6.534919061937502147e-03
3.177000000000000046e+00	7.713000000000000411e-02	6.608404297369223010e-03	7.675906125557327431e-02	-6.468067395358596643e-03
3.200000000000000178e+00	7.659000000000000530e-02	6.540028127638826405e-03	7.621699290764460955e-02	-6.398785662344097687e-03
3.221999999999999975e+00	7.606000000000000261e-02	6.472814741350577626e-03	7.570187440359649189e-02	-6.333097217999465040e-03
3.244000000000000217e+00	7.552999999999999992e-02	6.405907350704998643e-03	7.519004216387162320e-02	-6.267975455371393653e-03
3.266000000000000014e+00	7.499999999999999722e-02	6.339305955702091190e-03	7.468147628381938130e-02	-6.203418751854514884e-03
3.287999999999999812e+00	7.446999999999999453e-02	6.273010556341853533e-03	7.417615714438065277e-02	-6.139425495199619595e-03
3.310999999999999943e+00	7.395000000000000184e-02	6.207860619915689902e-03	7.365131940123265109e-02	-6.073124140472184289e-03
3.333000000000000185e+00	7.342999999999999527e-02	6.143010905629502777e-03	7.315258092010766544e-02	-6.010278054360771935e-03
3.354999999999999982e+00	7.291000000000000258e-02	6.078461413483295626e-03	7.265703003713719355e-02	-5.947989728419278768e-03
3.378000000000000114e+00	7.240000000000000602e-02	6.015042950514431011e-03	7.214234153935443483e-02	-5.883464237488545030e-03
3.399999999999999911e+00	7.188999999999999557e-02	5.951918936182850478e-03	7.165325131705341244e-02	-5.822310357731680895e-03
3.423000000000000043e+00	7.137999999999999901e-02	5.889089370488559232e-03	7.114527572068499173e-02	-5.758966128762753843e-03
3.444999999999999840e+00	7.087000000000000244e-02	5.826554253431554670e-03	7.066256682696488156e-02	-5.698937179855015703e-03
3.467999999999999972e+00	7.037000000000000199e-02	5.761070031199530019e-03	7.016122138246526363e-02	-5.636763639693694213e-03
3.491000000000000103e+00	6.986000000000000543e-02	5.699150369529479981e-03	6.966323334529711531e-02	-5.575184345581826566e-03
3.512999999999999901e+00	6.936000000000000498e-02	5.638338065675737101e-03	6.919001908981448068e-02	-5.516835725539672060e-03
3.536000000000000032e+00	6.887000000000000066e-02	5.578624459384261443e-03	6.869853870864595091e-02	-5.456410291848259181e-03
3.559000000000000163e+00	6.837000000000000022e-02	5.518386619048361308e-03	6.821035341958586740e-02	-5.396569935589248801e-03
3.581999999999999851e+00	6.787999999999999590e-02	5.459241702772037706e-03	6.772544260903209934e-02	-5.337311543337116583e-03
3.604000000000000092e+00	6.739000000000000545e-02	5.396488924663547619e-03	6.726465990383836968e-02	-5.281171160399718116e-03
3.626999999999999780e+00	6.690000000000000113e-02	5.337938101814220654e-03	6.678609601815810315e-02	-5.223041770458125566e-03
3.649999999999999911e+00	6.642000000000000681e-02	5.280465191917470442e-03	6.631074578700554834e-02	-5.165484325390349782e-03
3.673000000000000043e+00	6.593999999999999861e-02	5.223269410149929647e-03	6.583858906577985670e-02	-5.108495430777577027e-03
3.696000000000000174e+00	6.546000000000000429e-02	5.162571421649486507e-03	6.536960579304565422e-02	-5.052071612779168545e-03
3.718999999999999861e+00	6.497999999999999610e-02	5.105957608953290081e-03	6.490377577051902047e-02	-4.996209181936694596e-03
3.741999999999999993e+00	6.450999999999999790e-02	5.050403811351326586e-03	6.444107903032800233e-02	-4.940904467760906700e-03
3.765000000000000124e+00	6.403999999999999970e-02	4.995121368375880951e-03	6.398149588259707810e-02	-4.886153851375728448e-03
3.789000000000000146e+00	6.357000000000000151e-02	4.936440064365717022e-03	6.350522931346100353e-02	-4.829609587977907147e-03
3.811999999999999833e+00	6.310000000000000331e-02	4.881727466105962622e-03	6.305194778425382562e-02	-4.775979710061968066e-03
3.834999999999999964e+00	6.264000000000000123e-02	4.828056985082094729e-03	6.260172023763474480e-02	-4.722892424528786492e-03
3.858000000000000096e+00	6.217000000000000304e-02	4.773884209324032006e-03	6.215452743100211702e-02	-4.670343940203284562e-03
3.882000000000000117e+00	6.171000000000000096e-02	4.717184948787994485e-03	6.169110637855226842e-02	-4.616081101484001067e-03
3.904999999999999805e+00	6.126000000000000195e-02	4.665102181004398933e-03	6.125005560530694115e-02	-4.564621714390912355e-03
3.927999999999999936e+00	6.079999999999999988e-02	4.612520582588222617e-03	6.081198142254932992e-02	-4.513689251449818848e-03
3.951999999999999957e+00	6.035000000000000087e-02	4.560960316798243208e-03	6.035801372037370716e-02	-4.461099882052688322e-03
3.975000000000000089e+00	5.990000000000000185e-02	4.506201530516953761e-03	5.992596387537858782e-02	-4.411232032625039996e-03
3.999000000000000110e+00	5.945000000000000284e-02	4.455186860731358452e-03	5.947824184230915412e-02	-4.359744972989969443e-03
4.022000000000000242e+00	5.900999999999999995e-02	4.405178512464960269e-03	5.905213846774635955e-02	-4.310925080574944460e-03
4.046000000000000263e+00	5.856999999999999706e-02	4.355424198317005280e-03	5.861058110745473448e-02	-4.260522752680319207e-03
4.068999999999999950e+00	5.813000000000000111e-02	4.302567781172696171e-03	5.819034739321839872e-02	-4.212734086147184101e-03
4.092999999999999972e+00	5.768999999999999823e-02	4.253346938673473014e-03	5.775487533996043893e-02	-4.163399133030687080e-03
4.116999999999999993e+00	5.725000000000000228e-02	4.204380130292693050e-03	5.732248010429100149e-02	-4.114602366262510094e-03
4.141000000000000014e+00	5.682000000000000245e-02	4.156398858821420614e-03	5.689314126037789410e-02	-4.066339175819505200e-03
4.163999999999999702e+00	5.639000000000000262e-02	4.105410169797938172e-03	5.648454090761004937e-02	-4.020583437386053907e-03
4.187999999999999723e+00	5.596000000000000280e-02	4.057950245619743566e-03	5.606112921356199569e-02	-3.973351988384108031e-03
4.211999999999999744e+00	5.553999999999999909e-02	4.011460847244055841e-03	5.564071435395526177e-02	-3.926640526818645470e-03
4.235999999999999766e+00	5.510999999999999927e-02	3.964494557546018733e-03	5.522327635783287614e-02	-3.880444418772874271e-03
4.259999999999999787e+00	5.469000000000000250e-02	3.915335491525598691e-03	5.480879552085517192e-02	-3.834759096428363209e-03
4.283999999999999808e+00	5.426999999999999880e-02	3.869600689951742823e-03	5.439725232179664499e-02	-3.789580023207049855e-03
4.307999999999999829e+00	5.385999999999999815e-02	3.824818516322048712e-03	5.398862710635127932e-02	-3.744902559293748941e-03
4.331999999999999851e+00	5.344000000000000139e-02	3.779565802222966363e-03	5.358290035806662771e-02	-3.700722078444623666e-03
4.355999999999999872e+00	5.303000000000000075e-02	3.732198254087841418e-03	5.318005281701751463e-02	-3.657034019604106078e-03
4.379999999999999893e+00	5.262000000000000011e-02	3.688152779401634041e-03	5.278006545222709706e-02	-3.613833876702957082e-03
4.403999999999999915e+00	5.222000000000000253e-02	3.645042034801245032e-03	5.238291916680698490e-02	-3.571117083428765153e-03
4.429000000000000270e+00	5.181000000000000189e-02	3.601467100584427195e-03	5.197222566821051160e-02	-3.527129452173182519e-03
4.453000000000000291e+00	5.140999999999999737e-02	3.558821122950735737e-03	5.158082094755638003e-02	-3.485385306026394028e-03
4.477000000000000313e+00	5.100999999999999979e-02	3.513461021701583514e-03	5.119220003107299855e-02	-3.444110734110744209e-03
4.501000000000000334e+00	5.061000000000000221e-02	3.471300018294010917e-03	5.080634438165856914e-02	-3.403301262796642156e-03
4.525999999999999801e+00	5.022000000000000075e-02	3.430052960362565788e-03	5.040733184111425430e-02	-3.361281089466648317e-03
4.549999999999999822e+00	4.982999999999999929e-02	3.389031069036104338e-03	5.002706436403132895e-02	-3.321407196541724914e-03
4.575000000000000178e+00	4.943999999999999784e-02	3.348234344314627003e-03	4.963383314018066095e-02	-3.280351937240048952e-03
4.599000000000000199e+00	4.905000000000000332e-02	3.307662786198133781e-03	4.925907802597752350e-02	-3.241395201599435276e-03
4.623999999999999666e+00	4.866000000000000186e-02	3.264507008276747602e-03	4.887154962207228281e-02	-3.201285752268258865e-03
4.647999999999999687e+00	4.828000000000000347e-02	3.225076294292172994e-03	4.850223158731536977e-02	-3.163227790191112422e-03
4.673000000000000043e+00	4.789999999999999813e-02	3.185864973409890076e-03	4.812032801478743904e-02	-3.124045074793556104e-03
4.698000000000000398e+00	4.751999999999999974e-02	3.146873045629899716e-03	4.774126478552406100e-02	-3.085327982083417749e-03
4.722000000000000419e+00	4.714000000000000135e-02	3.108100510952201481e-03	4.738001782206578694e-02	-3.048593109643300565e-03
4.746999999999999886e+00	4.676999999999999907e-02	3.070203816632863410e-03	4.700646401135025187e-02	-3.010774507371043098e-03
4.772000000000000242e+00	4.639000000000000068e-02	3.031867181408402778e-03	4.663569198505066599e-02	-2.973407172442576671e-03
4.796999999999999709e+00	4.601999999999999841e-02	2.994400613039611189e-03	4.626768238001721656e-02	-2.936486363050638468e-03
4.820999999999999730e+00	4.565000000000000308e-02	2.954512060291569764e-03	4.591697414656923520e-02	-2.901458093845548508e-03
4.846000000000000085e+00	4.528999999999999693e-02	2.918138415982353406e-03	4.555432287521707369e-02	-2.865398751894944213e-03
4.871000000000000441e+00	4.492999999999999772e-02	2.881972617770046496e-03	4.519437699080465498e-02	-2.829771960646837274e-03
4.895999999999999908e+00	4.456000000000000238e-02	2.845376116256923948e-03	4.483711757209433990e-02	-2.794573088990797219e-03
4.921000000000000263e+00	4.420999999999999930e-02	2.810264559636156245e-03	4.448252588648247963e-02	-2.759797556354374494e-03
4.945999999999999730e+00	4.385000000000000009e-02	2.774722299714573771e-03	4.413058311540333373e-02	-2.725440764625829213e-03
4.971000000000000085e+00	4.349000000000000088e-02	2.739387885889899878e-03	4.378127054354528924e-02	-2.691498144893647929e-03
4.996999999999999886e+00	4.313999999999999779e-02	2.704888320554473501e-03	4.342075571726173450e-02	-2.656632328688160374e-03
5.022000000000000242e+00	4.279000000000000165e-02	2.670590827813264147e-03	4.307675167424667578e-02	-2.623520703793542387e-03
5.046999999999999709e+00	4.243999999999999856e-02	2.636495407666270517e-03	4.273532211829437349e-02	-2.590809681360640125e-03
5.072000000000000064e+00	4.209999999999999853e-02	2.603220402251795514e-03	4.239644879084858431e-02	-2.558494831349395707e-03
5.097000000000000419e+00	4.175000000000000239e-02	2.569526240541889286e-03	4.206011364237917383e-02	-2.526571778822223752e-03
5.123000000000000220e+00	4.141000000000000236e-02	2.536646720061809263e-03	4.171299842376332417e-02	-2.493782782170316306e-03
5.147999999999999687e+00	4.107000000000000234e-02	2.506334676228815384e-03	4.138178602806320827e-02	-2.462645653503654688e-03
5.174000000000000377e+00	4.073000000000000231e-02	2.473828124022631973e-03	4.103996011830278456e-02	-2.430664765181940728e-03
5.198999999999999844e+00	4.039999999999999841e-02	2.442122356639814598e-03	4.071379678217120629e-02	-2.400295808347119916e-03
5.224000000000000199e+00	4.005999999999999839e-02	2.410005515865333743e-03	4.039008190698776396e-02	-2.370297025001618339e-03
5.250000000000000000e+00	3.973000000000000143e-02	2.378683686411527370e-03	4.005599726653231302e-02	-2.339486533779920434e-03
5.275999999999999801e+00	3.939999999999999752e-02	2.347552382546553608e-03	3.972452290826876398e-02	-2.309067334786388433e-03
5.301000000000000156e+00	3.907999999999999668e-02	2.317204542996870349e-03	3.940824117848948371e-02	-2.280182829975523594e-03
5.326999999999999957e+00	3.874999999999999972e-02	2.286451403558215599e-03	3.908183103310575168e-02	-2.250517862267214717e-03
5.352000000000000313e+00	3.842999999999999888e-02	2.258694712016655164e-03	3.877038359208016122e-02	-2.222350233178978403e-03
5.378000000000000114e+00	3.810999999999999804e-02	2.228885540268125270e-03	3.844896490628244706e-02	-2.193422234844353159e-03
5.403999999999999915e+00	3.778999999999999720e-02	2.199261120605736433e-03	3.813006305087616316e-02	-2.164863386973817951e-03
5.429999999999999716e+00	3.747000000000000330e-02	2.169821453029488652e-03	3.781365936984600745e-02	-2.136669312317316868e-03
5.456000000000000405e+00	3.715999999999999859e-02	2.142000906548155361e-03	3.749973543146355170e-02	-2.108835690064892257e-03
5.480999999999999872e+00	3.685000000000000081e-02	2.114132266789399504e-03	3.720020703699954134e-02	-2.082408542500262597e-03
5.506999999999999673e+00	3.652999999999999997e-02	2.085860867482856092e-03	3.689109426137340136e-02	-2.055269591329466922e-03
5.533000000000000362e+00	3.622999999999999832e-02	2.058690532874684655e-03	3.658440727426207073e-02	-2.028478536714850306e-03
5.559000000000000163e+00	3.592000000000000054e-02	2.031328402507088637e-03	3.628012809009350387e-02	-2.002031221048012830e-03
5.584999999999999964e+00	3.561999999999999889e-02	2.004697313050340154e-03	3.597823893544974810e-02	-1.975923539266156125e-03
5.610999999999999766e+00	3.531000000000000111e-02	1.977872811253413281e-03	3.567872216531928903e-02	-1.950151429694363435e-03
5.637999999999999901e+00	3.500999999999999945e-02	1.951568328843945443e-03	3.537017755511774608e-02	-1.923738937627995135e-03
5.663999999999999702e+00	3.470999999999999780e-02	1.925627057488824749e-03	3.507544215363152251e-02	-1.898638423413714698e-03
5.690000000000000391e+00	3.441999999999999921e-02	1.900198530907771599e-03	3.478302588900150649e-02	-1.873861357648957645e-03
5.716000000000000192e+00	3.411999999999999755e-02	1.874575033140812863e-03	3.449291161793242855e-02	-1.849403847238721785e-03
5.741999999999999993e+00	3.382999999999999896e-02	1.849657634753073448e-03	3.420508220611864769e-02	-1.825262031452884372e-03
5.769000000000000128e+00	3.354000000000000037e-02	1.825087916697439722e-03	3.390858247459316299e-02	-1.800521724017078735e-03
5.794999999999999929e+00	3.325000000000000178e-02	1.800476918097558988e-03	3.362535791854068257e-02	-1.777011639061270047e-03
5.822000000000000064e+00	3.296000000000000318e-02	1.776210251198223102e-03	3.333360389877514096e-02	-1.752919256939962714e-03
5.847999999999999865e+00	3.268000000000000071e-02	1.752441895316224352e-03	3.305491471265468301e-02	-1.730025389375152399e-03
5.873999999999999666e+00	3.239000000000000212e-02	1.728475681496974455e-03	3.277842520223823997e-02	-1.707428242413860453e-03
5.900999999999999801e+00	3.210999999999999965e-02	1.705191202875583952e-03	3.249361202460214482e-02	-1.684272155088559078e-03
5.927999999999999936e+00	3.182999999999999718e-02	1.682235987112711689e-03	3.221113497253224461e-02	-1.661428148785037842e-03
5.953999999999999737e+00	3.155999999999999778e-02	1.659766784806443810e-03	3.194131113913786096e-02	-1.639721484022500049e-03
5.980999999999999872e+00	3.128000000000000225e-02	1.637095163495797933e-03	3.166336739915175114e-02	-1.617478625354436305e-03
6.006999999999999673e+00	3.100999999999999937e-02	1.614907592650840790e-03	3.139787561730134763e-02	-1.596343622710443607e-03
6.033999999999999808e+00	3.073999999999999996e-02	1.593037795394045388e-03	3.112439612320348770e-02	-1.574686998122590493e-03
6.060999999999999943e+00	3.047000000000000056e-02	1.571305176561209500e-03	3.085316474115319674e-02	-1.553323399095802096e-03
6.088000000000000078e+00	3.020000000000000115e-02	1.549884095933628299e-03	3.058416405881394379e-02	-1.532249090780382411e-03
6.115000000000000213e+00	2.992999999999999827e-02	1.528424275102984462e-03	3.031737664026956311e-02	-1.511460378224599487e-03
6.141000000000000014e+00	2.966999999999999846e-02	1.507781058493082478e-03	3.006254590109481289e-02	-1.491708133783115021e-03
6.168000000000000149e+00	2.940999999999999864e-02	1.487097138689202642e-03	2.980005288452526949e-02	-1.471469455722599403e-03
6.195000000000000284e+00	2.914999999999999883e-02	1.466713614230382183e-03	2.953972241135204707e-02	-1.451505679771660689e-03
6.222000000000000419e+00	2.888999999999999901e-02	1.446625981784521297e-03	2.928153763256336611e-02	-1.431813281432391810e-03
6.248999999999999666e+00	2.862999999999999920e-02	1.426499147255382493e-03	2.902548171117810133e-02	-1.412388777033739100e-03
6.275999999999999801e+00	2.836999999999999938e-02	1.406501408246434593e-03	2.877153798221392111e-02	-1.393228724103428521e-03
6.302999999999999936e+00	2.811999999999999916e-02	1.387288403723368948e-03	2.851968996592768590e-02	-1.374329720824715110e-03
6.331000000000000405e+00	2.786999999999999894e-02	1.368196642756833344e-03	2.826071037879130873e-02	-1.355002891834301620e-03
6.357999999999999652e+00	2.761999999999999872e-02	1.349226125346827563e-03	2.801308094889946171e-02	-1.336625302185688287e-03
6.384999999999999787e+00	2.736999999999999850e-02	1.330376851493351607e-03	2.776749778663269164e-02	-1.318498679144986755e-03
6.411999999999999922e+00	2.711999999999999827e-02	1.311805398589409614e-03	2.752394484996424640e-02	-1.300619781870597166e-03
6.440000000000000391e+00	2.688000000000000111e-02	1.293833639410075110e-03	2.727349887800852718e-02	-1.282336936585762310e-03
6.466999999999999638e+00	2.664000000000000049e-02	1.275821696652004646e-03	2.703403262625566489e-02	-1.264952798612610247e-03
6.493999999999999773e+00	2.639999999999999986e-02	1.258078568179269189e-03	2.679654864802318709e-02	-1.247806780333693020e-03
6.522000000000000242e+00	2.615999999999999923e-02	1.240600097069930342e-03	2.655234603991460732e-02	-1.230273937634655942e-03
6.549000000000000377e+00	2.591999999999999860e-02	1.223082828022501378e-03	2.631885192983199687e-02	-1.213603472275829502e-03
6.576999999999999957e+00	2.568000000000000144e-02	1.205827445057177337e-03	2.607875392846429122e-02	-1.196557273086506102e-03
6.604000000000000092e+00	2.545000000000000040e-02	1.189150162916392762e-03	2.584918619741082002e-02	-1.180349859586960664e-03
6.631999999999999673e+00	2.521999999999999936e-02	1.172579113225139099e-03	2.561312729577166700e-02	-1.163777506971474520e-03
6.658999999999999808e+00	2.498999999999999833e-02	1.156114295983416349e-03	2.538742309105727901e-02	-1.148020964262849069e-03
6.687000000000000277e+00	2.476000000000000076e-02	1.139755711191224076e-03	2.515533867664083642e-02	-1.131909976935885007e-03
6.714999999999999858e+00	2.452999999999999972e-02	1.123644982869595422e-03	2.492525323614469893e-02	-1.116029164896584604e-03
6.743000000000000327e+00	2.429999999999999868e-02	1.107637831186259435e-03	2.469715037579617301e-02	-1.100375415042753212e-03
6.769999999999999574e+00	2.408000000000000071e-02	1.092187822512691092e-03	2.447905644755143592e-02	-1.085492894276465781e-03
6.798000000000000043e+00	2.385999999999999927e-02	1.076836887145315612e-03	2.425480071730186371e-02	-1.070276244605821055e-03
6.825999999999999623e+00	2.363000000000000170e-02	1.061135962044757819e-03	2.403247982713601141e-02	-1.055277648626638592e-03
6.854000000000000092e+00	2.341999999999999985e-02	1.046567451762188189e-03	2.381207795041115696e-02	-1.040494140899275201e-03
6.881999999999999673e+00	2.319999999999999840e-02	1.031646411405251441e-03	2.359357928655398187e-02	-1.025922801207132615e-03
6.910000000000000142e+00	2.298000000000000043e-02	1.016821904013323402e-03	2.337696818426449399e-02	-1.011560743850690785e-03
6.937999999999999723e+00	2.276999999999999857e-02	1.002534216901687604e-03	2.316222915882809250e-02	-9.974051155564980006e-04
6.966000000000000192e+00	2.255000000000000060e-02	9.880307739944557514e-04	2.294934688442618054e-02	-9.834530955293726250e-04
6.993999999999999773e+00	2.233999999999999875e-02	9.739283585842030107e-04	2.273830609387121962e-02	-9.697019047814224232e-04
7.022000000000000242e+00	2.213000000000000037e-02	9.600458558914847212e-04	2.252909158693212899e-02	-9.561488046078620885e-04
7.049999999999999822e+00	2.193000000000000158e-02	9.466847582268715254e-04	2.232168831960149730e-02	-9.427910869759337318e-04
7.078999999999999737e+00	2.171999999999999972e-02	9.331049602802892352e-04	2.210877133923162818e-02	-9.291594254130779596e-04
7.107000000000000206e+00	2.151000000000000134e-02	9.194882696515056493e-04	2.190500938503311956e-02	-9.161912093761473983e-04
7.134999999999999787e+00	2.130999999999999908e-02	9.065096665402304571e-04	2.170301379367681194e-02	-9.034103556570018947e-04
7.163000000000000256e+00	2.111000000000000029e-02	8.936142018677187618e-04	2.150276995709602193e-02	-8.908142962995761012e-04
7.192000000000000171e+00	2.091000000000000150e-02	8.808018756339703464e-04	2.129720584987346982e-02	-8.779604802727467060e-04
7.219999999999999751e+00	2.070999999999999924e-02	8.681922570797341804e-04	2.110048357218564929e-02	-8.657327903751439388e-04
7.248999999999999666e+00	2.051000000000000045e-02	8.555450530229739056e-04	2.089853620659141986e-02	-8.532551453368578120e-04
7.277000000000000135e+00	2.032000000000000126e-02	8.435133620881969359e-04	2.070527657206376604e-02	-8.413855634850082692e-04
7.306000000000000050e+00	2.011999999999999900e-02	8.311453646216166846e-04	2.050688526531775635e-02	-8.292736196691440683e-04
7.333999999999999631e+00	1.992999999999999980e-02	8.193843354930354121e-04	2.031703014334326068e-02	-8.177521681968767144e-04
7.363000000000000433e+00	1.974000000000000060e-02	8.075839310760957353e-04	2.012213529064190917e-02	-8.059957068950109483e-04
7.392000000000000348e+00	1.955000000000000140e-02	7.959731862225847198e-04	1.992899677290623298e-02	-7.944162666299439722e-04
7.419999999999999929e+00	1.935999999999999874e-02	7.844370350238528749e-04	1.974417055659153514e-02	-7.834017110739370125e-04
7.448999999999999844e+00	1.916999999999999954e-02	7.729754774799004174e-04	1.955444022738346901e-02	-7.721628524136695546e-04
7.477999999999999758e+00	1.898999999999999994e-02	7.620994108439332242e-04	1.936642184529601893e-02	-7.610935839967736954e-04
7.506999999999999673e+00	1.880000000000000074e-02	7.507839806531125182e-04	1.918010073594774226e-02	-7.501914560492102101e-04
7.535000000000000142e+00	1.862000000000000113e-02	7.400480369274777719e-04	1.900180127415652606e-02	-7.398216010773742786e-04
7.564000000000000057e+00	1.844000000000000153e-02	7.293806824138225663e-04	1.881877368065864795e-02	-7.292410112868394573e-04
7.592999999999999972e+00	1.825999999999999845e-02	7.188873412713010173e-04	1.863740035411990195e-02	-7.188205196599266409e-04
7.621999999999999886e+00	1.807999999999999885e-02	7.083561259511206732e-04	1.845766706828065248e-02	-7.085578048074475319e-04
7.650999999999999801e+00	1.789999999999999925e-02	6.979968455411051124e-04	1.827955971924621892e-02	-6.984505748076011303e-04
7.679999999999999716e+00	1.772999999999999923e-02	6.880921707330494002e-04	1.810306425631605029e-02	-6.884965814198134746e-04
7.708999999999999631e+00	1.754999999999999963e-02	6.778640643041937246e-04	1.792816674758473949e-02	-6.786936051211454272e-04
7.738000000000000433e+00	1.737999999999999962e-02	6.681872119123601550e-04	1.775485340108845511e-02	-6.690394497842644828e-04
7.767999999999999794e+00	1.720999999999999960e-02	6.585712122388993547e-04	1.757721624323935194e-02	-6.592066868934284927e-04
7.796999999999999709e+00	1.703999999999999959e-02	6.490160652838109986e-04	1.740708380499295452e-02	-6.498486316670356970e-04
7.825999999999999623e+00	1.686999999999999958e-02	6.395217710470951951e-04	1.723849436308934335e-02	-6.406329106256592170e-04
7.855000000000000426e+00	1.669999999999999957e-02	6.301847470237067778e-04	1.707143455314937691e-02	-6.315574479322901480e-04
7.884999999999999787e+00	1.653999999999999915e-02	6.211867430783865000e-04	1.690020963693175671e-02	-6.223144482705280159e-04
7.913999999999999702e+00	1.636999999999999914e-02	6.119667479545627892e-04	1.673622112786843016e-02	-6.135180207049576763e-04
7.942999999999999616e+00	1.620999999999999872e-02	6.032713332853247446e-04	1.657372244371694767e-02	-6.048556985788092286e-04
7.972999999999999865e+00	1.604999999999999830e-02	5.945368320028624398e-04	1.640717435174571942e-02	-5.960337094954847601e-04
8.002000000000000668e+00	1.589000000000000135e-02	5.859494973040168652e-04	1.624766687071254115e-02	-5.876381892288936497e-04
8.032000000000000028e+00	1.573000000000000093e-02	5.774157407101519193e-04	1.608418582403607286e-02	-5.790880688751103228e-04
8.060999999999999943e+00	1.557000000000000051e-02	5.689355622212677105e-04	1.592761701401051305e-02	-5.709514027120588930e-04
8.090999999999999304e+00	1.541000000000000009e-02	5.605979315138465537e-04	1.576714913303943824e-02	-5.626650379004418528e-04
8.121000000000000441e+00	1.525999999999999926e-02	5.525860995633290283e-04	1.560819294231548943e-02	-5.545097619429832213e-04
8.150000000000000355e+00	1.510000000000000057e-02	5.443512372038236333e-04	1.545595944983596016e-02	-5.467490490754646319e-04
8.179999999999999716e+00	1.494999999999999975e-02	5.366133002210095315e-04	1.529993669599161860e-02	-5.388457460485907794e-04
8.210000000000000853e+00	1.480000000000000066e-02	5.288366807701599471e-04	1.514538565822204710e-02	-5.310676431840253295e-04
8.240000000000000213e+00	1.464999999999999983e-02	5.211931405563584177e-04	1.499229305988445185e-02	-5.234128214957272469e-04
8.269999999999999574e+00	1.450000000000000074e-02	5.135963657143614164e-04	1.484064573817887520e-02	-5.158793881295736317e-04
8.298999999999999488e+00	1.434999999999999991e-02	5.060463562441687262e-04	1.469541488995376385e-02	-5.087106943323843394e-04
8.329000000000000625e+00	1.420000000000000082e-02	4.986250958840052075e-04	1.454657204161298456e-02	-5.014105439232036630e-04
8.358999999999999986e+00	1.405999999999999958e-02	4.915173367200116996e-04	1.439913615236932710e-02	-4.942262879042884707e-04
8.388999999999999346e+00	1.391000000000000049e-02	4.841855079165457770e-04	1.425309449456155231e-02	-4.871561389046723603e-04
8.419000000000000483e+00	1.376999999999999925e-02	4.773247969327384412e-04	1.410843445607243285e-02	-4.801983309850562970e-04
8.448999999999999844e+00	1.362999999999999975e-02	4.704258076260839664e-04	1.396514354618898918e-02	-4.733511159789117518e-04
8.480000000000000426e+00	1.349000000000000025e-02	4.636467339703401387e-04	1.381850147810743945e-02	-4.663900066217742130e-04
8.509999999999999787e+00	1.335000000000000075e-02	4.569080748334396398e-04	1.367795641233829872e-02	-4.597623597398799275e-04
8.539999999999999147e+00	1.320999999999999952e-02	4.502098302153823071e-04	1.353874323042648410e-02	-4.532401557794108458e-04
8.570000000000000284e+00	1.307000000000000002e-02	4.436274597963513699e-04	1.340084985641241955e-02	-4.468217491200164766e-04
8.599999999999999645e+00	1.293000000000000052e-02	4.370838873154099524e-04	1.326426432878264478e-02	-4.405055104374352645e-04
8.631000000000000227e+00	1.280000000000000061e-02	4.309157657145226889e-04	1.312448732916537270e-02	-4.340843511568790196e-04
8.660999999999999588e+00	1.265999999999999938e-02	4.244484034691142511e-04	1.299052463807276805e-02	-4.279709165186247307e-04
8.691000000000000725e+00	1.252999999999999947e-02	4.184260628111972783e-04	1.285783411879603058e-02	-4.219548577415340417e-04
8.721999999999999531e+00	1.239999999999999956e-02	4.124382476993778248e-04	1.272204478824645948e-02	-4.158389345872033887e-04
8.752000000000000668e+00	1.226999999999999966e-02	4.064849581336559448e-04	1.259190547526423294e-02	-4.100161628973691768e-04
8.782999999999999474e+00	1.213999999999999975e-02	4.006362844367112219e-04	1.245872804002336361e-02	-4.040967467938538630e-04
8.813000000000000611e+00	1.200999999999999984e-02	3.947512954078344133e-04	1.233109299702569647e-02	-3.984610778602694662e-04
8.843999999999999417e+00	1.188999999999999953e-02	3.892968364746923217e-04	1.220047934812293171e-02	-3.927318985424556146e-04
8.875000000000000000e+00	1.175999999999999962e-02	3.836146128603549707e-04	1.207115043419667091e-02	-3.870970550995719156e-04
8.904999999999999361e+00	1.162999999999999971e-02	3.778967667344085637e-04	1.194720526818647370e-02	-3.817323340317612052e-04
8.935999999999999943e+00	1.150999999999999940e-02	3.726020606207512925e-04	1.182036917479400984e-02	-3.762785904896620136e-04
8.967000000000000526e+00	1.139000000000000082e-02	3.673364529606611747e-04	1.169478223200468535e-02	-3.709146381877886055e-04
8.997999999999999332e+00	1.127000000000000050e-02	3.621650111294758261e-04	1.157043265117634057e-02	-3.656390011956908584e-04
9.028000000000000469e+00	1.115000000000000019e-02	3.569569075561969851e-04	1.145126148021506293e-02	-3.606162573089152952e-04
9.058999999999999275e+00	1.102999999999999987e-02	3.518415841711769075e-04	1.132931271284839427e-02	-3.555101481435513164e-04
9.089999999999999858e+00	1.090999999999999956e-02	3.467539735990778690e-04	1.120856696347975572e-02	-3.504880654946936351e-04
9.121000000000000441e+00	1.078999999999999924e-02	3.417563719339455279e-04	1.108901285579135150e-02	-3.455486208779797721e-04
9.151999999999999247e+00	1.067000000000000066e-02	3.367850974410883285e-04	1.097063911583686865e-02	-3.406904444341485468e-04
9.182999999999999829e+00	1.055999999999999994e-02	3.321546905471606096e-04	1.085343457386460375e-02	-3.359121795000335488e-04
9.214000000000000412e+00	1.043999999999999963e-02	3.272349734333419402e-04	1.073738816302738895e-02	-3.312124824931400049e-04
9.244999999999999218e+00	1.033000000000000064e-02	3.227135702702372535e-04	1.062248891485843144e-02	-3.265900329395460310e-04
9.275999999999999801e+00	1.021999999999999992e-02	3.181560249802812385e-04	1.050872595404525600e-02	-3.220435457525523551e-04
9.307999999999999829e+00	1.010999999999999920e-02	3.137393531560074751e-04	1.039247365574332525e-02	-3.174287290678208962e-04
9.339000000000000412e+00	9.995999999999999677e-03	3.091628245892005561e-04	1.028098682243930480e-02	-3.130327173541165185e-04
9.369999999999999218e+00	9.886000000000000690e-03	3.047903662485414644e-04	1.017060389897625657e-02	-3.087088548787466627e-04
9.400999999999999801e+00	9.778000000000000233e-03	3.005009655176078538e-04	1.006131440059923610e-02	-3.044559216319580046e-04
9.432999999999999829e+00	9.669999999999999776e-03	2.962327650885589192e-04	9.949635318828257274e-03	-3.001389355266673425e-04
9.464000000000000412e+00	9.563999999999999585e-03	2.921020548526148306e-04	9.842536019803440825e-03	-2.960265011323408801e-04
9.496000000000000441e+00	9.457999999999999394e-03	2.879363225493417034e-04	9.733095938112940396e-03	-2.918520527970875538e-04
9.526999999999999247e+00	9.353000000000000203e-03	2.839297426212733792e-04	9.628144694141685042e-03	-2.878753098957155792e-04
9.558999999999999275e+00	9.249999999999999542e-03	2.799484852760117273e-04	9.520900506847744874e-03	-2.838385027782286798e-04
9.589999999999999858e+00	9.147000000000000616e-03	2.760390676247453262e-04	9.418055945268595866e-03	-2.799928049011525229e-04
9.621999999999999886e+00	9.044999999999999221e-03	2.721775815928269781e-04	9.312965338918491667e-03	-2.760889428882851528e-04
9.653000000000000469e+00	8.944000000000000561e-03	2.683637673726357365e-04	9.212186840694549378e-03	-2.723698029455078333e-04
9.685000000000000497e+00	8.843999999999999431e-03	2.646484260143573946e-04	9.109208263085257287e-03	-2.685942996365627781e-04
9.717000000000000526e+00	8.744999999999999302e-03	2.609286044179901648e-04	9.007286792833366432e-03	-2.648822868564907934e-04
9.747999999999999332e+00	8.647000000000000172e-03	2.573555279395429041e-04	8.909548603456867583e-03	-2.613457690815613067e-04
9.779999999999999361e+00	8.550000000000000308e-03	2.537774862487805587e-04	8.809677942313362889e-03	-2.577555097011363606e-04
9.811999999999999389e+00	8.453000000000000444e-03	2.502639288095840123e-04	8.710833719097237776e-03	-2.542254666077440467e-04
9.843999999999999417e+00	8.358000000000000845e-03	2.468239950767145679e-04	8.613005787919528200e-03	-2.507545595967146206e-04
9.875999999999999446e+00	8.262999999999999512e-03	2.433983218954940411e-04	8.516184105733140552e-03	-2.473417405019597069e-04
9.907999999999999474e+00	8.168999999999999179e-03	2.400634543646116854e-04	8.420358726088050111e-03	-2.439859836883000893e-04
9.939999999999999503e+00	8.075999999999999845e-03	2.367709297024717173e-04	8.325519791032954392e-03	-2.406862731554102841e-04
9.971999999999999531e+00	7.983999999999999778e-03	2.335205400629771682e-04	8.231657529991266015e-03	-2.374416022633373652e-04
1.000000000000000000e+01	7.893000000000000710e-03	2.303120776000312591e-04	8.150321615663539548e-03	-2.346468826005398023e-04
1.003999999999999915e+01	7.803000000000000040e-03	2.271903851090417681e-04	8.035399015684252869e-03	-2.307249275782530262e-04
1.007000000000000028e+01	7.713000000000000238e-03	2.240801241533822458e-04	7.950178855550226603e-03	-2.278369054603526431e-04
1.009999999999999964e+01	7.624999999999999833e-03	2.210832952051104217e-04	7.865783047534722142e-03	-2.249938370135886397e-04
1.013000000000000078e+01	7.537000000000000297e-03	2.180531127317875356e-04	7.782203910867886883e-03	-2.221949592983383777e-04
1.016000000000000014e+01	7.450000000000000025e-03	2.151059878681902391e-04	7.699433829885124481e-03	-2.194395184118802479e-04
1.019999999999999929e+01	7.363999999999999886e-03	2.121977244512120880e-04	7.590319236597762101e-03	-2.158319076732358220e-04
1.023000000000000043e+01	7.277999999999999747e-03	2.093414110114556780e-04	7.509407759846007356e-03	-2.131750069779361236e-04
1.025999999999999979e+01	7.193999999999999874e-03	2.065514582116398498e-04	7.429280470463825795e-03	-2.105591551518900075e-04
1.028999999999999915e+01	7.110000000000000001e-03	2.037702349478941839e-04	7.349930040582023164e-03	-2.079836512134479302e-04
1.033000000000000007e+01	7.027000000000000260e-03	2.010263489260570298e-04	7.245325368821073017e-03	-2.046112163645911976e-04
1.035999999999999943e+01	6.944999999999999785e-03	1.983597412377509231e-04	7.167759488454216420e-03	-2.021272048829380057e-04
1.039000000000000057e+01	6.863000000000000177e-03	1.957007083849765863e-04	7.090946530406949146e-03	-1.996813075248163771e-04
1.041999999999999993e+01	6.782999999999999967e-03	1.931061886512814630e-04	7.014879448182355717e-03	-1.972728758650890246e-04
1.046000000000000085e+01	6.702999999999999757e-03	1.905577587895757670e-04	6.914604849087117866e-03	-1.941188029417863974e-04
1.049000000000000021e+01	6.623999999999999680e-03	1.880441835636210404e-04	6.840251063985053684e-03	-1.917953067749048252e-04
1.051999999999999957e+01	6.544999999999999603e-03	1.855369938316435343e-04	6.766620108266493960e-03	-1.895071848893333899e-04
1.055000000000000071e+01	6.467999999999999791e-03	1.831301475764512390e-04	6.693705208241501614e-03	-1.872538385152159928e-04
1.058999999999999986e+01	6.390999999999999980e-03	1.807286360377462155e-04	6.597587598174661089e-03	-1.843024461611565614e-04
1.061999999999999922e+01	6.315000000000000301e-03	1.783607031906972603e-04	6.526317451325998505e-03	-1.821279414751687125e-04
1.065000000000000036e+01	6.238999999999999754e-03	1.759980357781033172e-04	6.455741172449644925e-03	-1.799862575094702437e-04
1.068999999999999950e+01	6.165000000000000341e-03	1.737325768303328306e-04	6.362707569623573568e-03	-1.771807754148542414e-04
1.072000000000000064e+01	6.091000000000000060e-03	1.714713902745543445e-04	6.293725084631620302e-03	-1.751135275261831792e-04
1.075000000000000000e+01	6.016999999999999779e-03	1.692144761107678861e-04	6.225414966338266645e-03	-1.730772749055720441e-04
1.077999999999999936e+01	5.944999999999999764e-03	1.670523455406742520e-04	6.157770873786487520e-03	-1.710714803087327982e-04
1.082000000000000028e+01	5.872999999999999748e-03	1.648935405081311946e-04	6.068603939463015733e-03	-1.684435566633676093e-04
1.084999999999999964e+01	5.801999999999999866e-03	1.627661144627185526e-04	6.002489593625502662e-03	-1.665068098293812559e-04
1.088000000000000078e+01	5.730999999999999983e-03	1.606419677668349539e-04	5.937020582946777973e-03	-1.645988196118802218e-04
1.091999999999999993e+01	5.662000000000000366e-03	1.586098045158386178e-04	5.850721899724259205e-03	-1.620987111219686621e-04
1.094999999999999929e+01	5.592999999999999881e-03	1.565800314949567027e-04	5.786735058202092767e-03	-1.602559036051166917e-04
1.098000000000000043e+01	5.524000000000000264e-03	1.545845415330593170e-04	5.723373437089005963e-03	-1.584402269756033049e-04
1.101999999999999957e+01	5.457000000000000045e-03	1.526465902989893378e-04	5.639853652984232017e-03	-1.560607347847752272e-04
1.105000000000000071e+01	5.388999999999999693e-03	1.506822252901039196e-04	5.577928023749340394e-03	-1.543065850609750048e-04
1.108000000000000007e+01	5.322999999999999607e-03	1.487753297270136483e-04	5.516608134489300874e-03	-1.525780521925922638e-04
1.111999999999999922e+01	5.257000000000000388e-03	1.469003096722853660e-04	5.435780616517255949e-03	-1.503124199878755796e-04
1.115000000000000036e+01	5.191999999999999567e-03	1.450539896994384461e-04	5.375851862663275950e-03	-1.486419412232989280e-04
1.117999999999999972e+01	5.127999999999999746e-03	1.432363524879649050e-04	5.316509920284437710e-03	-1.469956374240309008e-04
1.122000000000000064e+01	5.063999999999999925e-03	1.414486913024677085e-04	5.238290544137742290e-03	-1.448374591437930634e-04
1.125000000000000000e+01	5.001000000000000237e-03	1.396889623229938965e-04	5.180296277316503994e-03	-1.432459659418489290e-04
1.127999999999999936e+01	4.937999999999999681e-03	1.379292333435200302e-04	5.122870448692271560e-03	-1.416772859058025244e-04
1.132000000000000028e+01	4.876000000000000126e-03	1.362255881691953050e-04	5.047177573785593604e-03	-1.396205179168119983e-04
1.134999999999999964e+01	4.814999999999999836e-03	1.345491708335655305e-04	4.991057178073314039e-03	-1.381035554145374573e-04
1.139000000000000057e+01	4.754999999999999678e-03	1.328999986571388256e-04	4.917085620513104299e-03	-1.361143798606746043e-04
1.141999999999999993e+01	4.694000000000000256e-03	1.312221783603549261e-04	4.862241890489481418e-03	-1.346470990917042704e-04
1.144999999999999929e+01	4.635000000000000231e-03	1.296263360282932529e-04	4.807936620047973536e-03	-1.332004968606913828e-04
1.149000000000000021e+01	4.576000000000000206e-03	1.280291311495963271e-04	4.736358325455347108e-03	-1.313032446853588204e-04
1.151999999999999957e+01	4.518000000000000314e-03	1.264846383504763779e-04	4.683289589804738237e-03	-1.299035253110115474e-04
1.156000000000000050e+01	4.460000000000000422e-03	1.249381363724196795e-04	4.613341715133351811e-03	-1.280675499599876442e-04
1.158999999999999986e+01	4.402999999999999796e-03	1.234176555709953446e-04	4.561482188673269232e-03	-1.267128720458424542e-04
1.161999999999999922e+01	4.347000000000000169e-03	1.219232479077275949e-04	4.510132645278247532e-03	-1.253769423690379069e-04
1.166000000000000014e+01	4.290999999999999676e-03	1.204516744476062868e-04	4.442451469363757101e-03	-1.236243106129661417e-04
1.168999999999999950e+01	4.235000000000000049e-03	1.189775144582790604e-04	4.392273015725279943e-03	-1.223308923354210248e-04
1.173000000000000043e+01	4.180999999999999821e-03	1.175570018559648984e-04	4.326135920851907797e-03	-1.206338282357830933e-04
1.175999999999999979e+01	4.126000000000000327e-03	1.161296765204743241e-04	4.277102605738389643e-03	-1.193812580104282496e-04
1.178999999999999915e+01	4.073000000000000231e-03	1.147555251447761023e-04	4.228552228249443656e-03	-1.181456923927953756e-04
1.183000000000000007e+01	4.019000000000000003e-03	1.133733139593199679e-04	4.164561626538632391e-03	-1.165242209456980008e-04
1.185999999999999943e+01	3.967000000000000040e-03	1.120209460092782660e-04	4.117120184227269011e-03	-1.153272182848626132e-04
1.190000000000000036e+01	3.915000000000000077e-03	1.107107823639143240e-04	4.054591670770689611e-03	-1.137561590605272682e-04
1.192999999999999972e+01	3.863000000000000114e-03	1.093741125676918758e-04	4.008234525986532383e-03	-1.125962189318032596e-04
1.197000000000000064e+01	3.811999999999999850e-03	1.080841965962684164e-04	3.947135527006414256e-03	-1.110735902696657451e-04
1.200000000000000000e+01	3.762000000000000153e-03	1.068185524301616939e-04	3.901838481949754765e-03	-1.099492488201574039e-04
1.202999999999999936e+01	3.712000000000000022e-03	1.055488668121706386e-04	3.856988515295960845e-03	-1.088397402763491376e-04
1.207000000000000028e+01	3.663000000000000023e-03	1.043247629979320875e-04	3.797876596242819383e-03	-1.073830404526338083e-04
1.209999999999999964e+01	3.614000000000000025e-03	1.030961327575831150e-04	3.754053162224173582e-03	-1.063071803785569774e-04
1.214000000000000057e+01	3.565000000000000027e-03	1.018835586282203015e-04	3.696294558242337915e-03	-1.048944565153882654e-04
1.216999999999999993e+01	3.517000000000000161e-03	1.006945230693323361e-04	3.653474680701237001e-03	-1.038509248588791005e-04
1.221000000000000085e+01	3.469999999999999994e-03	9.952918196549191145e-05	3.597039138234613652e-03	-1.024804688185965553e-04
1.224000000000000021e+01	3.422999999999999828e-03	9.835895647837416026e-05	3.555200426089167101e-03	-1.014680274889039193e-04
1.227999999999999936e+01	3.376999999999999794e-03	9.723213041099136600e-05	3.500058393468067491e-03	-1.001382197222595069e-04
1.231000000000000050e+01	3.331000000000000193e-03	9.611922425859877105e-05	3.459178865351284372e-03	-9.915566533142635460e-05
1.234999999999999964e+01	3.285000000000000159e-03	9.498150936513907456e-05	3.405301311580311800e-03	-9.786492565125979475e-05
1.238000000000000078e+01	3.239999999999999825e-03	9.388616043443249180e-05	3.365359467210198973e-03	-9.691110844879263786e-05
1.241999999999999993e+01	3.196000000000000056e-03	9.283258856920451768e-05	3.312718103421180126e-03	-9.565795523360222873e-05
1.244999999999999929e+01	3.151999999999999854e-03	9.175472180464902625e-05	3.273692942227802646e-03	-9.473178539080622169e-05
1.249000000000000021e+01	3.108000000000000086e-03	9.070715438222060067e-05	3.222259993831021706e-03	-9.351477847688077685e-05
1.251999999999999957e+01	3.065000000000000016e-03	8.966454639860450381e-05	3.184130880046102258e-03	-9.261519175993596716e-05
1.256000000000000050e+01	3.023000000000000079e-03	8.866275707902013389e-05	3.133879187988253441e-03	-9.143295592682848614e-05
1.258999999999999986e+01	2.981000000000000143e-03	8.765466309449620682e-05	3.096626029167505977e-03	-9.055895643898193774e-05
1.263000000000000078e+01	2.939000000000000206e-03	8.665723276944421619e-05	3.047529074692207490e-03	-8.941018877274567130e-05
1.266000000000000014e+01	2.897999999999999968e-03	8.568257891251174338e-05	3.011132141222713342e-03	-8.856080807993915054e-05
1.269999999999999929e+01	2.857000000000000164e-03	8.471779197167971973e-05	2.963163862922985666e-03	-8.744423628190173031e-05
1.273000000000000043e+01	2.815999999999999927e-03	8.374590362253666524e-05	2.927603856858336864e-03	-8.661854865090655659e-05
1.276999999999999957e+01	2.775999999999999822e-03	8.279673977998892030e-05	2.880738875430706968e-03	-8.553298120827182601e-05
1.280000000000000071e+01	2.736999999999999850e-03	8.188636232852533213e-05	2.845996959733597658e-03	-8.473011098963898510e-05
1.283999999999999986e+01	2.697999999999999877e-03	8.096877954570225590e-05	2.800210357374826372e-03	-8.367439055145017412e-05
1.286999999999999922e+01	2.658999999999999905e-03	8.004399143151971871e-05	2.766268012330853898e-03	-8.289348132357162379e-05
1.291000000000000014e+01	2.621000000000000066e-03	7.915732575561174977e-05	2.721535416934321890e-03	-8.186650016101505397e-05
1.293999999999999950e+01	2.582999999999999793e-03	7.827811367167901500e-05	2.688374626614399576e-03	-8.110675126798904083e-05
1.298000000000000043e+01	2.544999999999999953e-03	7.739100343606377568e-05	2.644672273251915274e-03	-8.010746416338552676e-05
1.301999999999999957e+01	2.507999999999999813e-03	7.652650801049268683e-05	2.601548102846595791e-03	-7.912354000683828506e-05
1.305000000000000071e+01	2.471999999999999805e-03	7.569921126276546854e-05	2.569579873148037600e-03	-7.839548304106507069e-05
1.308999999999999986e+01	2.435999999999999797e-03	7.486401636335575924e-05	2.527449494219593390e-03	-7.743767406400034697e-05
1.311999999999999922e+01	2.399999999999999790e-03	7.403477971872409206e-05	2.496218142440742062e-03	-7.672885061836574384e-05
1.316000000000000014e+01	2.364000000000000216e-03	7.319722923021609146e-05	2.455059075061115630e-03	-7.579622077176808562e-05
1.318999999999999950e+01	2.328999999999999907e-03	7.239589015059165174e-05	2.424547872810221220e-03	-7.510593506186508865e-05
1.323000000000000043e+01	2.295000000000000165e-03	7.161726980405983326e-05	2.384338008752574355e-03	-7.419756821373582330e-05
1.326999999999999957e+01	2.259999999999999856e-03	7.079907787007776090e-05	2.344660866814710868e-03	-7.330267841641821406e-05
1.330000000000000071e+01	2.226000000000000114e-03	7.002955079028567109e-05	2.315248442218047556e-03	-7.264019146357343919e-05
1.333999999999999986e+01	2.193000000000000071e-03	6.926992526761020091e-05	2.276486940084915603e-03	-7.176823260554227100e-05
1.336999999999999922e+01	2.160000000000000028e-03	6.851438738484057005e-05	2.247753381298343497e-03	-7.112263458659262550e-05
1.341000000000000014e+01	2.126999999999999984e-03	6.776236556521031125e-05	2.209886650436619811e-03	-7.027278837335407420e-05
1.344999999999999929e+01	2.093999999999999941e-03	6.700119851731608839e-05	2.172522059360140582e-03	-6.943522934912081928e-05
1.348000000000000043e+01	2.062000000000000031e-03	6.627492651969169371e-05	2.144824199495291850e-03	-6.881497573794872656e-05
1.351999999999999957e+01	2.030000000000000120e-03	6.555113712822481433e-05	2.108322611247550986e-03	-6.799832963353502179e-05
1.355000000000000071e+01	1.998999999999999909e-03	6.483864070802327587e-05	2.081264555934257167e-03	-6.739348179033826649e-05
1.358999999999999986e+01	1.968000000000000131e-03	6.413991986524462073e-05	2.045606210747868969e-03	-6.659701059089385695e-05
1.363000000000000078e+01	1.936999999999999920e-03	6.343153417895970190e-05	2.010421083375212199e-03	-6.581175557800512141e-05
1.366000000000000014e+01	1.907000000000000058e-03	6.275739691064314185e-05	1.984339078440771134e-03	-6.523004345618871791e-05
1.369999999999999929e+01	1.876999999999999979e-03	6.207356015780417474e-05	1.949967286257766339e-03	-6.446389221969796724e-05
1.374000000000000021e+01	1.846999999999999901e-03	6.139068757991476410e-05	1.916051889543000019e-03	-6.370836084469983093e-05
1.376999999999999957e+01	1.817999999999999955e-03	6.073117459391676258e-05	1.890911235273665027e-03	-6.314855411683746957e-05
1.381000000000000050e+01	1.789000000000000009e-03	6.008260816902259374e-05	1.857780142936397375e-03	-6.241110344287615470e-05
1.383999999999999986e+01	1.760000000000000063e-03	5.942366098628839151e-05	1.833220952497121746e-03	-6.186462368961052568e-05
1.388000000000000078e+01	1.732000000000000033e-03	5.878827546803983131e-05	1.800856201580674880e-03	-6.114463418158358628e-05
1.391999999999999993e+01	1.704000000000000003e-03	5.815270519770513022e-05	1.768921397327906592e-03	-6.043434819171744036e-05
1.394999999999999929e+01	1.675999999999999972e-03	5.751646520105815907e-05	1.745249011668552558e-03	-5.990788406784676890e-05
1.399000000000000021e+01	1.649000000000000075e-03	5.691358450296496528e-05	1.714053017496934127e-03	-5.921411924233949207e-05
1.402999999999999936e+01	1.621000000000000045e-03	5.626539335574577331e-05	1.683271669355501220e-03	-5.852954827055372838e-05
1.406000000000000050e+01	1.595000000000000064e-03	5.568523139074519398e-05	1.660454514315139098e-03	-5.802204724078157988e-05
1.409999999999999964e+01	1.567999999999999949e-03	5.506850005969414182e-05	1.630385807965364789e-03	-5.735314153397172849e-05
1.414000000000000057e+01	1.541999999999999968e-03	5.448477584353265691e-05	1.600716976270532806e-03	-5.669294691430024470e-05
1.416999999999999993e+01	1.515999999999999986e-03	5.389869603827289425e-05	1.578724579361760706e-03	-5.620341081935008635e-05
1.421000000000000085e+01	1.490000000000000005e-03	5.330120779169392973e-05	1.549742793367176645e-03	-5.555803316919085620e-05
1.425000000000000000e+01	1.464999999999999939e-03	5.273676130102069616e-05	1.521146396636847628e-03	-5.492087900172940463e-05
1.428999999999999915e+01	1.440000000000000091e-03	5.216937032397459169e-05	1.492930199029417464e-03	-5.429177312813768767e-05
1.432000000000000028e+01	1.415000000000000025e-03	5.159860184785372252e-05	1.472014474572167810e-03	-5.382512182458544742e-05
1.435999999999999943e+01	1.391000000000000092e-03	5.106073079007128186e-05	1.444451502334208326e-03	-5.320969733701971024e-05
1.440000000000000036e+01	1.366999999999999943e-03	5.051911272904180151e-05	1.417255218962820825e-03	-5.260187891847433025e-05
1.442999999999999972e+01	1.343000000000000010e-03	4.997333197257145936e-05	1.397095810001613633e-03	-5.215091577669265816e-05
1.447000000000000064e+01	1.319000000000000077e-03	4.942297282846646044e-05	1.370529916005704552e-03	-5.155604564643770561e-05
1.450999999999999979e+01	1.296000000000000060e-03	4.889787275863850141e-05	1.344317827164579057e-03	-5.096836722505519160e-05
1.455000000000000071e+01	1.273000000000000043e-03	4.837552087609187546e-05	1.318454774178775060e-03	-5.038770720455465989e-05
1.458000000000000007e+01	1.250000000000000026e-03	4.784790355909023744e-05	1.299283641398218427e-03	-4.995670643563897745e-05
1.461999999999999922e+01	1.227000000000000009e-03	4.731462243594785727e-05	1.274019837302532796e-03	-4.938788327479569124e-05
1.466000000000000014e+01	1.204999999999999908e-03	4.681412903459275331e-05	1.249091916618965108e-03	-4.882557193215194836e-05
1.468999999999999950e+01	1.183000000000000024e-03	4.631459403468450397e-05	1.230613573584119196e-03	-4.840800302901767120e-05
1.473000000000000043e+01	1.160999999999999923e-03	4.580184926061719769e-05	1.206262461850055208e-03	-4.785666606625522111e-05
1.476999999999999957e+01	1.139999999999999954e-03	4.532880886456205758e-05	1.182235322502987653e-03	-4.731138751707124926e-05
1.481000000000000050e+01	1.118000000000000070e-03	4.480905505822679430e-05	1.158528195176007983e-03	-4.677201850082652733e-05
1.483999999999999986e+01	1.097000000000000102e-03	4.432206010616535216e-05	1.140955492253398120e-03	-4.637128097010621071e-05
1.488000000000000078e+01	1.075999999999999917e-03	4.383391045356551080e-05	1.117798937054822117e-03	-4.584189738806436780e-05
1.491999999999999993e+01	1.056000000000000081e-03	4.337276924655837645e-05	1.094951305307187992e-03	-4.531796731319066791e-05
1.496000000000000085e+01	1.036000000000000029e-03	4.291617755967245060e-05	1.072408011458005723e-03	-4.479923627212406057e-05
1.500000000000000000e+01	1.015999999999999976e-03	4.245136440495327193e-05	1.050164481681766003e-03	-4.428544831710778940e-05
1.502999999999999936e+01	9.956999999999999705e-04	4.196533940134405423e-05	1.033675822795761604e-03	-4.390319842140016308e-05
1.507000000000000028e+01	9.761000000000000362e-04	4.150557517472893397e-05	1.011945990963106050e-03	-4.339745141101226673e-05
1.510999999999999943e+01	9.566999999999999983e-04	4.104520299828035999e-05	9.905040889016431156e-04	-4.289597130470009716e-05
1.515000000000000036e+01	9.374999999999999653e-04	4.058952814362190857e-05	9.693469779592832694e-04	-4.239854969885340131e-05
1.517999999999999972e+01	9.185999999999999938e-04	4.013718748676802569e-05	9.536641980088468497e-04	-4.202802347961344745e-05
1.522000000000000064e+01	8.999000000000000271e-04	3.968899797834962121e-05	9.329981249223890435e-04	-4.153721182895799881e-05
1.525999999999999979e+01	8.813999999999999569e-04	3.924455778257932633e-05	9.126084792978751258e-04	-4.104989764027654154e-05
1.530000000000000071e+01	8.631999999999999482e-04	3.880797474662243685e-05	8.924916785999710599e-04	-4.056578736941577614e-05
1.533999999999999986e+01	8.450999999999999962e-04	3.836504836325797455e-05	8.726431332754146708e-04	-4.008442582827647364e-05
1.536999999999999922e+01	8.272999999999999972e-04	3.792954150820285018e-05	8.579299610276489583e-04	-3.972492648816242208e-05
1.541000000000000014e+01	8.097000000000000031e-04	3.749661194474939840e-05	8.385396655693494331e-04	-3.924724981122847828e-05
1.544999999999999929e+01	7.921999999999999572e-04	3.706124884991130901e-05	8.194048903568191189e-04	-3.877104192695802489e-05
1.549000000000000021e+01	7.749999999999999728e-04	3.663244156737986701e-05	8.005216742417715740e-04	-3.829585018574354119e-05
1.552999999999999936e+01	7.579999999999999932e-04	3.620525432970376437e-05	7.818875978692888971e-04	-3.782124052110319277e-05
1.557000000000000028e+01	7.412000000000000186e-04	3.577511683215211607e-05	7.635004922670384029e-04	-3.734678453705435807e-05
1.559999999999999964e+01	7.246000000000000487e-04	3.535040642713084720e-05	7.498709415901043092e-04	-3.699078755507045094e-05
1.564000000000000057e+01	7.081999999999999754e-04	3.492239473327033719e-05	7.319108621984068584e-04	-3.651557958222461248e-05
1.567999999999999972e+01	6.920000000000000153e-04	3.449510819134794424e-05	7.141915309394456001e-04	-3.603924349268341186e-05
1.572000000000000064e+01	6.759999999999999516e-04	3.407221066617192737e-05	6.967091779911746422e-04	-3.556077018087875426e-05
1.575999999999999979e+01	6.601000000000000530e-04	3.364048372332919721e-05	6.794597365953924158e-04	-3.507904220188037809e-05
1.580000000000000071e+01	6.444999999999999991e-04	3.321384670045963815e-05	6.624411007697888305e-04	-3.459314662876258396e-05
1.583999999999999986e+01	6.290999999999999500e-04	3.278342976537769167e-05	6.456588886646161957e-04	-3.410296001198854436e-05
1.586999999999999922e+01	6.137999999999999576e-04	3.234758689246590072e-05	6.332318954564231453e-04	-3.373254784680504583e-05
1.591000000000000014e+01	5.988000000000000267e-04	3.191316776531794518e-05	6.168814326102394115e-04	-3.323502668458921993e-05
1.594999999999999929e+01	5.839999999999999922e-04	3.147505821524931835e-05	6.007878748594237079e-04	-3.273341332216546081e-05
1.599000000000000021e+01	5.693999999999999626e-04	3.103336216530847746e-05	5.849585628843853753e-04	-3.222777908490429824e-05
1.603000000000000114e+01	5.550000000000000462e-04	3.058498617275312966e-05	5.694007811030098176e-04	-3.171819478246515128e-05
1.607000000000000028e+01	5.408999999999999746e-04	3.013898828595656230e-05	5.541211315571864526e-04	-3.120478526432329439e-05
1.610999999999999943e+01	5.270000000000000162e-04	2.968699865806635456e-05	5.391223112891398161e-04	-3.068801000696704483e-05
1.614999999999999858e+01	5.132999999999999542e-04	2.923234802278544303e-05	5.244055317293621786e-04	-3.016845255026101840e-05
1.617999999999999972e+01	4.998999999999999538e-04	2.877804091091470238e-05	5.135537575030218235e-04	-2.977730738838175312e-05
1.621999999999999886e+01	4.867000000000000124e-04	2.832443470227076352e-05	4.993334264434400472e-04	-2.925427285764432749e-05
1.626000000000000156e+01	4.738000000000000241e-04	2.787459801353436026e-05	4.853983377865563249e-04	-2.873003475055679992e-05
1.630000000000000071e+01	4.610999999999999864e-04	2.739364791879132205e-05	4.717486080286718148e-04	-2.820509007323635718e-05
1.633999999999999986e+01	4.486000000000000079e-04	2.693593039888047576e-05	4.583836181301318563e-04	-2.767988292663474192e-05
1.637999999999999901e+01	4.363999999999999824e-04	2.648053960055446910e-05	4.453027348006484008e-04	-2.715485297946154618e-05
1.642000000000000171e+01	4.244000000000000159e-04	2.599741289529658878e-05	4.325053281115298826e-04	-2.663043668254149026e-05
1.646000000000000085e+01	4.127000000000000026e-04	2.554280729333667922e-05	4.199907139538045734e-04	-2.610706898131607068e-05
1.650000000000000000e+01	4.011999999999999941e-04	2.508584610227847158e-05	4.077573022439583963e-04	-2.558520827110008996e-05
1.653999999999999915e+01	3.898999999999999905e-04	2.462691037329963779e-05	3.958027873807252388e-04	-2.506533085148002687e-05
1.657999999999999829e+01	3.788999999999999942e-04	2.415088507635279171e-05	3.841248589947393361e-04	-2.454791015449659704e-05
1.662000000000000099e+01	3.682000000000000051e-04	2.370271115639165649e-05	3.727212222092667320e-04	-2.403341617904932408e-05
1.664999999999999858e+01	3.576000000000000185e-04	2.322680132949865101e-05	3.643471217863585585e-04	-2.364974663971383131e-05
1.669000000000000128e+01	3.472999999999999850e-04	2.277836182841368106e-05	3.534175552212145662e-04	-2.314144413787286953e-05
1.673000000000000043e+01	3.372000000000000106e-04	2.233008398540408524e-05	3.427543308539908701e-04	-2.263715468204051910e-05
1.676999999999999957e+01	3.273999999999999892e-04	2.187013211995147654e-05	3.323538776675287899e-04	-2.213718917366954905e-05
1.680999999999999872e+01	3.178000000000000269e-04	2.143068773606049006e-05	3.222126490445750271e-04	-2.164185627369098188e-05
1.685000000000000142e+01	3.084000000000000153e-04	2.097485815152989454e-05	3.123271219502088761e-04	-2.115146234544879950e-05
1.689000000000000057e+01	2.992000000000000085e-04	2.053916654438863606e-05	3.026936518228983742e-04	-2.066629295957135782e-05
1.692999999999999972e+01	2.903000000000000090e-04	2.009581349917523237e-05	2.933082856335107041e-04	-2.018658905303394991e-05
1.696999999999999886e+01	2.815000000000000119e-04	1.964916378392475105e-05	2.841670508258844000e-04	-1.971258389581806577e-05
1.701000000000000156e+01	2.730000000000000222e-04	1.922922806562967678e-05	2.752660018834751773e-04	-1.924450908654845412e-05
1.705000000000000071e+01	2.646999999999999830e-04	1.879742779930275367e-05	2.666012200632999845e-04	-1.878259456138625002e-05
1.708999999999999986e+01	2.566000000000000030e-04	1.837036180518319010e-05	2.581687070226202719e-04	-1.832704825579550736e-05
1.712999999999999901e+01	2.486999999999999736e-04	1.796273519462723506e-05	2.499641483321492783e-04	-1.787801081591078290e-05
1.717000000000000171e+01	2.410000000000000033e-04	1.754573241569964493e-05	2.419831896070232012e-04	-1.743560860568167789e-05
1.721000000000000085e+01	2.335000000000000107e-04	1.713451468646933601e-05	2.342215059482850642e-04	-1.699996707989491528e-05
1.725000000000000000e+01	2.261999999999999959e-04	1.672942841709781656e-05	2.266748016887461551e-04	-1.657121079217147591e-05
1.728999999999999915e+01	2.191000000000000131e-04	1.633082001774660837e-05	2.193387969669564788e-04	-1.614945482965673986e-05
1.732999999999999829e+01	2.122000000000000080e-04	1.595128727128942878e-05	2.122091739406883372e-04	-1.573476998175552200e-05
1.737000000000000099e+01	2.054000000000000053e-04	1.555871218225124791e-05	2.052816226839270192e-04	-1.532721277490946811e-05
1.741000000000000014e+01	1.989000000000000100e-04	1.518118284122815291e-05	1.985518621983983333e-04	-1.492683931165704425e-05
1.744999999999999929e+01	1.924999999999999899e-04	1.480383825229119541e-05	1.920156401752056222e-04	-1.453370527981489446e-05
1.748999999999999844e+01	1.863000000000000018e-04	1.443459966113366199e-05	1.856687292404344484e-04	-1.414786198179882549e-05
1.753000000000000114e+01	1.802999999999999915e-04	1.407381347791706257e-05	1.795068986628827552e-04	-1.376932457877818657e-05
1.757000000000000028e+01	1.744000000000000107e-04	1.371396260213655440e-05	1.735259292097047893e-04	-1.339808918468356685e-05
1.760999999999999943e+01	1.687000000000000077e-04	1.336314148456617137e-05	1.677216295755796192e-04	-1.303415173887536167e-05
1.764999999999999858e+01	1.631000000000000071e-04	1.301371755464722503e-05	1.620898362992464873e-04	-1.267750818008081095e-05
1.769000000000000128e+01	1.577999999999999867e-04	1.268193744895471198e-05	1.566264164212648896e-04	-1.232815343065098444e-05
1.773000000000000043e+01	1.524999999999999934e-04	1.234403743040879285e-05	1.513273228883933058e-04	-1.198606185595095766e-05
1.776999999999999957e+01	1.474000000000000050e-04	1.201632187061137946e-05	1.461885897755024191e-04	-1.165118886196029700e-05
1.782000000000000028e+01	1.424999999999999943e-04	1.169913717972398004e-05	1.399846838298411482e-04	-1.124268014916530255e-05
1.785999999999999943e+01	1.377000000000000131e-04	1.138456211205332328e-05	1.351924038360937861e-04	-1.092388468025515347e-05
1.789999999999999858e+01	1.331000000000000098e-04	1.107341073147895965e-05	1.305477851440633801e-04	-1.061216161194532052e-05
1.794000000000000128e+01	1.285000000000000064e-04	1.076489784163479037e-05	1.260470571211828731e-04	-1.030745061938389027e-05
1.798000000000000043e+01	1.242000000000000103e-04	1.047637859161265907e-05	1.216865464288512230e-04	-1.000967771840356114e-05
1.801999999999999957e+01	1.199000000000000006e-04	1.018289412927549549e-05	1.174626063608001203e-04	-9.718768877413835406e-06
1.805999999999999872e+01	1.157999999999999958e-04	9.901545569596700413e-06	1.133716139629930718e-04	-9.434650531879912094e-06
1.810000000000000142e+01	1.117999999999999935e-04	9.617616254214624518e-06	1.094099704866310219e-04	-9.157249519836389899e-06
1.814000000000000057e+01	1.078999999999999935e-04	9.344414106834091958e-06	1.055741711843228772e-04	-8.886486531605848697e-06
1.817999999999999972e+01	1.041999999999999985e-04	9.084144605483410070e-06	1.018608670173299779e-04	-8.622270316340026040e-06
1.821999999999999886e+01	1.005000000000000034e-04	8.819602712140724260e-06	9.826674530184973375e-05	-8.364508824344239223e-06
1.826000000000000156e+01	9.700999999999999446e-05	8.569338690955095514e-06	9.478851471677530636e-05	-8.113110588156252336e-06
1.830999999999999872e+01	9.359000000000000348e-05	8.315865179623045539e-06	9.059871889005588486e-05	-7.807672692126963731e-06
1.835000000000000142e+01	9.027999999999999621e-05	8.073880938647865849e-06	8.736938710337138097e-05	-7.570256599015368537e-06
1.839000000000000057e+01	8.707999999999999974e-05	7.837975618656984619e-06	8.424567711911939115e-05	-7.338894992490885017e-06
1.842999999999999972e+01	8.396999999999999733e-05	7.601680009884130667e-06	8.122461877825505518e-05	-7.113486090086181259e-06
1.846999999999999886e+01	8.097000000000000573e-05	7.376842494553615255e-06	7.830326087680537285e-05	-6.893928750281169698e-06
1.851000000000000156e+01	7.805999999999999463e-05	7.156792367655219558e-06	7.547867101301874754e-05	-6.680122467358105281e-06
1.855000000000000071e+01	7.524000000000000468e-05	6.937341530336243425e-06	7.274796247375898994e-05	-6.471966612501484634e-06
1.858999999999999986e+01	7.252000000000000362e-05	6.728419252526209676e-06	7.010842688217847768e-05	-6.269356726380348710e-06
1.862999999999999901e+01	6.988000000000000179e-05	6.523824792334020084e-06	6.755743164863583811e-05	-6.072187369076691519e-06
1.867999999999999972e+01	6.734000000000000239e-05	6.321687534887500646e-06	6.448921394700679729e-05	-5.833216848419635824e-06
1.871999999999999886e+01	6.486999999999999386e-05	6.127263677037355033e-06	6.212789537550007140e-05	-5.647906565220408721e-06
1.876000000000000156e+01	6.249000000000000648e-05	5.938540575745189404e-06	5.984669291016811557e-05	-5.467698482941558830e-06
1.880000000000000071e+01	6.018000000000000318e-05	5.750287437572144375e-06	5.764320859693979412e-05	-5.292488312509916902e-06
1.883999999999999986e+01	5.794999999999999912e-05	5.570665108573212542e-06	5.551513470746129034e-05	-5.122171676178733287e-06
1.887999999999999901e+01	5.580000000000000107e-05	5.396204290980838104e-06	5.346017854080770083e-05	-4.956644837890625521e-06
1.892999999999999972e+01	5.372000000000000066e-05	5.222969188009952050e-06	5.099083549812416104e-05	-4.756314947703972263e-06
1.896999999999999886e+01	5.170999999999999788e-05	5.057400141913365413e-06	4.909209404103268904e-05	-4.601189222068260863e-06
1.901000000000000156e+01	4.976999999999999952e-05	4.893523309455776134e-06	4.725925962888525412e-05	-4.450521098260323801e-06
1.905000000000000071e+01	4.788999999999999719e-05	4.736325842262438983e-06	4.549032732172504916e-05	-4.304210391698991403e-06
1.908999999999999986e+01	4.607999999999999927e-05	4.583920959653646609e-06	4.378330693524482979e-05	-4.162157542633385906e-06
1.912999999999999901e+01	4.432999999999999739e-05	4.432869963426102399e-06	4.213622057829931664e-05	-4.024263602456912072e-06
1.917999999999999972e+01	4.264999999999999992e-05	4.289498880479319358e-06	4.015865420724333410e-05	-3.857594922968487442e-06
1.921999999999999886e+01	4.101999999999999689e-05	4.149245488986160503e-06	3.863935230092365716e-05	-3.728701363559106488e-06
1.926000000000000156e+01	3.944000000000000186e-05	4.009919322025320282e-06	3.717394649001143901e-05	-3.603653771224150355e-06
1.930000000000000071e+01	3.792999999999999768e-05	3.878294430305199640e-06	3.576072323959021573e-05	-3.482358856726908153e-06
1.933999999999999986e+01	3.645999999999999990e-05	3.746933965008368618e-06	3.439797948954145948e-05	-3.364723898165326671e-06
1.939000000000000057e+01	3.504999999999999815e-05	3.622266721382252324e-06	3.276295925206234032e-05	-3.222686675848935935e-06
1.942999999999999972e+01	3.368999999999999762e-05	3.499222409362828435e-06	3.150768032236591514e-05	-3.112951895618854319e-06
1.946999999999999886e+01	3.236999999999999670e-05	3.380809023852575196e-06	3.029765702339846050e-05	-3.006585204638822770e-06
1.951000000000000156e+01	3.110999999999999860e-05	3.267172634469596203e-06	2.913142548626686514e-05	-2.903500824052173256e-06
1.955000000000000071e+01	2.989000000000000012e-05	3.154579517023043071e-06	2.800753069847194485e-05	-2.803613491703298293e-06
1.960000000000000142e+01	2.871000000000000125e-05	3.046618480786197656e-06	2.665999586753281005e-05	-2.683121113459787716e-06
1.964000000000000057e+01	2.758000000000000021e-05	2.941037282358952887e-06	2.562611194829404060e-05	-2.590118907625648248e-06
1.967999999999999972e+01	2.648000000000000058e-05	2.839025263295838222e-06	2.463006967880748265e-05	-2.500045547165540668e-06
1.971999999999999886e+01	2.542999999999999878e-05	2.741132638403390887e-06	2.367062730201021113e-05	-2.412823394225180273e-06
1.976999999999999957e+01	2.441999999999999997e-05	2.644952434409360136e-06	2.252091322249268404e-05	-2.307687686626982215e-06
1.980999999999999872e+01	2.343999999999999919e-05	2.552340832429190321e-06	2.163931885463730130e-05	-2.226599280593224529e-06
1.985000000000000142e+01	2.250000000000000142e-05	2.461677210257267406e-06	2.079034900483137482e-05	-2.148113288395272741e-06
1.989000000000000057e+01	2.159000000000000166e-05	2.374581035398666242e-06	1.997289591427163502e-05	-2.072157881596731572e-06
1.994000000000000128e+01	2.072000000000000152e-05	2.289660316354371809e-06	1.899380567893178939e-05	-1.980666628219815225e-06
1.998000000000000043e+01	1.987999999999999940e-05	2.208313972826630003e-06	1.824344771862319368e-05	-1.910152083514033671e-06
2.001999999999999957e+01	1.906999999999999868e-05	2.129347467108487995e-06	1.752122799387270679e-05	-1.841944239069950905e-06
2.005999999999999872e+01	1.830000000000000097e-05	2.052878578654860521e-06	1.682612171996944895e-05	-1.775975142012911381e-06
2.010999999999999943e+01	1.754999999999999968e-05	1.978876707901480346e-06	1.599391235904857133e-05	-1.696563338240711919e-06
2.014999999999999858e+01	1.682999999999999980e-05	1.906437146976527278e-06	1.535641182844398690e-05	-1.635398792690968085e-06
2.019000000000000128e+01	1.614000000000000132e-05	1.837595055578894450e-06	1.474309502233368130e-05	-1.576270529627345614e-06
2.023999999999999844e+01	1.546999999999999927e-05	1.769351676410411381e-06	1.400914076985922030e-05	-1.505131731498508335e-06
2.028000000000000114e+01	1.483000000000000031e-05	1.704715004373556105e-06	1.344708469006598695e-05	-1.450364812423122561e-06
2.032000000000000028e+01	1.421999999999999938e-05	1.642805157658083547e-06	1.290646591491243472e-05	-1.397441336011367156e-06
2.035999999999999943e+01	1.362000000000000004e-05	1.580565643938903354e-06	1.238655005613304877e-05	-1.346307596668375227e-06
2.041000000000000014e+01	1.305000000000000042e-05	1.521953044610772506e-06	1.176466637830342160e-05	-1.284826393878377073e-06
2.044999999999999929e+01	1.251000000000000050e-05	1.465476063928374239e-06	1.128869191775898834e-05	-1.237525928867035885e-06
2.048999999999999844e+01	1.198000000000000050e-05	1.410306204255421225e-06	1.083108317715182029e-05	-1.191843785180657598e-06
2.053999999999999915e+01	1.148000000000000020e-05	1.357410527292806249e-06	1.028384769710948094e-05	-1.136939165933606441e-06
2.057999999999999829e+01	1.098999999999999981e-05	1.305817352537482750e-06	9.865126177717162663e-06	-1.094716572730068977e-06
2.062000000000000099e+01	1.053000000000000083e-05	1.257240255588406073e-06	9.462704721824261866e-06	-1.053956344305578592e-06
2.067000000000000171e+01	1.008000000000000005e-05	1.208749761179707517e-06	8.981694132719248935e-06	-1.004993032179160427e-06
2.071000000000000085e+01	9.650999999999999586e-06	1.162877954386972492e-06	8.613778467754119720e-06	-9.673567169465789591e-07
2.075000000000000000e+01	9.239000000000000820e-06	1.118035563124203058e-06	8.260250257633645660e-06	-9.310359076753211377e-07
2.080000000000000071e+01	8.842999999999999868e-06	1.075220075451477213e-06	7.837783711122495831e-06	-8.874224946323616937e-07
2.083999999999999986e+01	8.463000000000000118e-06	1.033902003436921538e-06	7.514765754813396105e-06	-8.539138801680813474e-07
2.087999999999999901e+01	8.097999999999999377e-06	9.935187769782377409e-07	7.204511625583602672e-06	-8.215914413796263759e-07
2.092999999999999972e+01	7.747999999999999340e-06	9.550516605929405914e-07	6.833902876614609402e-06	-7.827972461648645976e-07
2.096999999999999886e+01	7.413000000000000007e-06	9.176100337557780477e-07	6.550597605540496072e-06	-7.530020935312774892e-07
2.101000000000000156e+01	7.091000000000000379e-06	8.818456094506113951e-07	6.278534765746656909e-06	-7.242705965019308178e-07
2.105999999999999872e+01	6.781999999999999611e-06	8.473335733493706458e-07	5.953652093466157833e-06	-6.898009529495207659e-07
2.110000000000000142e+01	6.484999999999999744e-06	8.135965145144632350e-07	5.705415236006120913e-06	-6.633404759552039634e-07
2.114999999999999858e+01	6.200999999999999583e-06	7.815465309011549308e-07	5.409053761313765458e-06	-6.316046919287626146e-07
2.119000000000000128e+01	5.929000000000000324e-06	7.503456563287439264e-07	5.182631794855449989e-06	-6.072479344296011460e-07
2.123000000000000043e+01	5.667999999999999773e-06	7.205871759338491577e-07	4.965294780250741065e-06	-5.837749094361641169e-07
2.128000000000000114e+01	5.416999999999999974e-06	6.918044174938849228e-07	4.705897940650161166e-06	-5.556331648107374225e-07
2.132000000000000028e+01	5.178000000000000229e-06	6.639723240071683294e-07	4.507803555535571035e-06	-5.340451799217368885e-07
2.135999999999999943e+01	4.947999999999999890e-06	6.373362693381049336e-07	4.317734921833552539e-06	-5.132495452258702927e-07
2.141000000000000014e+01	4.726999999999999804e-06	6.113261778308969277e-07	4.090945831713032334e-06	-4.883269924020870959e-07
2.144999999999999929e+01	4.515999999999999622e-06	5.866456085235786777e-07	3.917777231457875611e-06	-4.692139753158600921e-07
2.150000000000000000e+01	4.313999999999999693e-06	5.628957278501943942e-07	3.711199727655278348e-06	-4.463143969883146441e-07
2.153999999999999915e+01	4.121000000000000016e-06	5.398541982220785804e-07	3.553523460788851442e-06	-4.287594100238847539e-07
2.157999999999999829e+01	3.934999999999999594e-06	5.177599271806223102e-07	3.402306527334908018e-06	-4.118587913232949449e-07
2.162999999999999901e+01	3.757999999999999849e-06	4.964233128974235638e-07	3.221972528192833513e-06	-3.916178038441614857e-07
2.167000000000000171e+01	3.588000000000000206e-06	4.760382295928763714e-07	3.084345601032495980e-06	-3.761050979406250054e-07
2.171999999999999886e+01	3.424999999999999819e-06	4.563896142917072433e-07	2.920245157180655420e-06	-3.575307030435362842e-07
2.176000000000000156e+01	3.268999999999999957e-06	4.373008555465714179e-07	2.795052953608653361e-06	-3.433004998900872288e-07
2.180999999999999872e+01	3.120000000000000198e-06	4.191701518381289163e-07	2.645827149596535503e-06	-3.262674413880604727e-07
2.185000000000000142e+01	2.978000000000000117e-06	4.018118850548351443e-07	2.532002802646061531e-06	-3.132211648921318752e-07
2.189000000000000057e+01	2.840999999999999989e-06	3.848031461245087428e-07	2.422893239137458898e-06	-3.006698639938709636e-07
2.194000000000000128e+01	2.710999999999999963e-06	3.687603141945365768e-07	2.292855197909383572e-06	-2.856503306828687501e-07
2.198000000000000043e+01	2.585999999999999889e-06	3.531010737834139767e-07	2.193696434646187292e-06	-2.741505991962116407e-07
2.203000000000000114e+01	2.466999999999999843e-06	3.382767395965665870e-07	2.075560421027689061e-06	-2.603943733357366481e-07
2.207000000000000028e+01	2.352000000000000097e-06	3.238657882024589483e-07	1.985496928660718056e-06	-2.498646281181602970e-07
2.212000000000000099e+01	2.242999999999999955e-06	3.100221989178839696e-07	1.878201188907627717e-06	-2.372704428532985774e-07
2.216000000000000014e+01	2.139000000000000188e-06	2.968825150815049643e-07	1.796405295304147835e-06	-2.276315186306367368e-07
2.221000000000000085e+01	2.038999999999999875e-06	2.841802318090639395e-07	1.698987234540880109e-06	-2.161063983658200080e-07
2.225000000000000000e+01	1.943999999999999937e-06	2.719499901167124713e-07	1.624750075298830836e-06	-2.072889950292119487e-07
2.230000000000000071e+01	1.853000000000000089e-06	2.602896508750780073e-07	1.536355583684426278e-06	-1.967490166040848287e-07
2.233999999999999986e+01	1.765999999999999905e-06	2.490884205675031295e-07	1.468999384565939903e-06	-1.886865137876019205e-07
2.237999999999999901e+01	1.683000000000000022e-06	2.382560593469135817e-07	1.404492462707935773e-06	-1.809389017636484709e-07
2.242999999999999972e+01	1.602999999999999941e-06	2.278562489480008349e-07	1.327698603219466156e-06	-1.716803543234323044e-07
2.246999999999999886e+01	1.526999999999999949e-06	2.179349464521924713e-07	1.269204974460661516e-06	-1.646010993993579768e-07
2.251999999999999957e+01	1.455000000000000045e-06	2.084150755985516611e-07	1.199590298370268892e-06	-1.561438576359017092e-07
2.255999999999999872e+01	1.385999999999999944e-06	1.993316815484181607e-07	1.146571611988974278e-06	-1.496784905413805815e-07
2.260999999999999943e+01	1.320000000000000067e-06	1.905255888325765128e-07	1.083470788661995000e-06	-1.419551921058317222e-07
2.264999999999999858e+01	1.255999999999999918e-06	1.820131364636446532e-07	1.035418817471703159e-06	-1.360519949209152747e-07
2.269999999999999929e+01	1.196000000000000069e-06	1.740087523315997209e-07	9.782510112297287583e-07	-1.290028722102631370e-07
2.273999999999999844e+01	1.139000000000000022e-06	1.663075348259062115e-07	9.347320857042113860e-07	-1.236168199649368031e-07
2.278999999999999915e+01	1.083999999999999913e-06	1.589027289484146346e-07	8.829655319245095284e-07	-1.171865554315152203e-07
2.282999999999999829e+01	1.032000000000000030e-06	1.518759142921615508e-07	8.435573668685285179e-07	-1.122737114284275580e-07
2.287999999999999901e+01	9.818000000000000697e-07	1.449983100394778485e-07	7.966828381942022438e-07	-1.064091355334753231e-07
2.292999999999999972e+01	9.341999999999999876e-07	1.385078075952803557e-07	7.523376920153064323e-07	-1.008387942565177484e-07
2.296999999999999886e+01	8.887999999999999649e-07	1.322897913841295855e-07	7.185960020563256713e-07	-9.658510385144092396e-08
2.301999999999999957e+01	8.454999999999999940e-07	1.262843151275756545e-07	6.784791777571173330e-07	-9.150970720558310136e-08
2.305999999999999872e+01	8.042999999999999692e-07	1.205950247459433865e-07	6.479545175330627707e-07	-8.763427455017385658e-08
2.310999999999999943e+01	7.648999999999999738e-07	1.151290880894498289e-07	6.116622415410799240e-07	-8.301057282230273232e-08
2.314999999999999858e+01	7.274000000000000152e-07	1.098627356475124446e-07	5.840554078956031583e-07	-7.948108903622127359e-08
2.319999999999999929e+01	6.915999999999999725e-07	1.048549841646477629e-07	5.512457177661868726e-07	-7.527177597315291556e-08
2.323999999999999844e+01	6.574999999999999517e-07	1.000646166051383631e-07	5.262943549277766819e-07	-7.205948608181341649e-08
2.328999999999999915e+01	6.250000000000000511e-07	9.544321637541003720e-08	4.966417382844038425e-07	-6.822887658663783563e-08
2.332999999999999829e+01	5.940999999999999531e-07	9.106750755273529731e-08	4.740896157141066492e-07	-6.530566053562942373e-08
2.337999999999999901e+01	5.645999999999999603e-07	8.687152786885932206e-08	4.472932707857241538e-07	-6.182054343371650201e-08
2.342999999999999972e+01	5.364999999999999667e-07	8.282672735297063990e-08	4.219720762139126380e-07	-5.851483344187596031e-08
2.346999999999999886e+01	5.097999999999999725e-07	7.899902208530264193e-08	4.027245921860544698e-07	-5.599352319940282047e-08
2.351999999999999957e+01	4.842999999999999625e-07	7.532713210828351327e-08	3.798616761243292493e-07	-5.298860775300737600e-08
2.355999999999999872e+01	4.600999999999999973e-07	7.180218354827588903e-08	3.624811768523602865e-07	-5.069672491198273747e-08
2.360999999999999943e+01	4.370000000000000088e-07	6.844955094961057242e-08	3.418379852300369881e-07	-4.796566193944920022e-08
2.366000000000000014e+01	4.149999999999999971e-07	6.524317849463907185e-08	3.223404388288245584e-07	-4.537668748055302475e-08
2.369999999999999929e+01	3.941000000000000151e-07	6.216221806514093088e-08	3.075264177843558717e-07	-4.340310968744272846e-08
2.375000000000000000e+01	3.740999999999999948e-07	5.922356292999265854e-08	2.899381547333129389e-07	-4.105229715679967000e-08
2.378999999999999915e+01	3.552000000000000043e-07	5.643658925756588024e-08	2.765736997778184628e-07	-3.926028403754000395e-08
2.383999999999999986e+01	3.371999999999999754e-07	5.375184122380181061e-08	2.607065172771594784e-07	-3.712590190888820578e-08
2.389000000000000057e+01	3.200000000000000067e-07	5.119480306958250218e-08	2.457267010084825730e-07	-3.510368837264732203e-08
2.392999999999999972e+01	3.036999999999999997e-07	4.876240906497852931e-08	2.343501854816695870e-07	-3.356296023753168386e-08
2.398000000000000043e+01	2.881999999999999999e-07	4.642346497494559675e-08	2.208494876833599379e-07	-3.172873243998100049e-08
2.401999999999999957e+01	2.733999999999999997e-07	4.419731780700424186e-08	2.105959289353218041e-07	-3.033128447539793643e-08
2.407000000000000028e+01	2.594000000000000067e-07	4.208386941160869530e-08	1.984268211139185660e-07	-2.866763277738067113e-08
2.412000000000000099e+01	2.460000000000000058e-07	4.005194287422271970e-08	1.869431906962973557e-07	-2.709224661415986751e-08
2.416000000000000014e+01	2.334000000000000121e-07	3.812178009528411086e-08	1.782255393998029583e-07	-2.589256233004794795e-08
2.421000000000000085e+01	2.213000000000000030e-07	3.627322577689546159e-08	1.678848554291305295e-07	-2.446510094654039248e-08
2.426000000000000156e+01	2.098000000000000125e-07	3.450939183700770062e-08	1.581290302657576483e-07	-2.311378250496310306e-08
2.430000000000000071e+01	1.989999999999999952e-07	3.283633467994461843e-08	1.507226179235772296e-07	-2.208478750574862963e-08
2.435000000000000142e+01	1.886000000000000080e-07	3.122915318859607493e-08	1.419382238542737010e-07	-2.086065017089389486e-08
2.439999999999999858e+01	1.788000000000000129e-07	2.970965965613204627e-08	1.336542386431646139e-07	-1.970233867484241383e-08
2.444000000000000128e+01	1.693999999999999949e-07	2.823576524792861497e-08	1.273688440400425268e-07	-1.882080609292413787e-08
2.448999999999999844e+01	1.605999999999999955e-07	2.686169470126807405e-08	1.199163502299805085e-07	-1.777245507531658947e-08
2.453999999999999915e+01	1.520999999999999922e-07	2.552781350684582331e-08	1.128881716826361703e-07	-1.678055527053227504e-08
2.457999999999999829e+01	1.440999999999999999e-07	2.426000427722963339e-08	1.075557409068852319e-07	-1.602575799751707147e-08
2.462999999999999901e+01	1.365999999999999923e-07	2.307620528528322464e-08	1.012350973489385585e-07	-1.512843315863622201e-08
2.467999999999999972e+01	1.292999999999999998e-07	2.191764804710578695e-08	9.527807198230541327e-08	-1.427994568731209699e-08
2.471999999999999886e+01	1.224999999999999918e-07	2.082863264885223756e-08	9.076022240906544110e-08	-1.363455372623734782e-08
2.476999999999999957e+01	1.160000000000000064e-07	1.979041252728199288e-08	8.540526963444779370e-08	-1.286737809127349610e-08
2.482000000000000028e+01	1.098000000000000038e-07	1.879604215865670094e-08	8.035809935194303573e-08	-1.214199675585684100e-08
2.485999999999999943e+01	1.040000000000000048e-07	1.785721288592744993e-08	7.653111203548556669e-08	-1.159039119688946061e-08
2.491000000000000014e+01	9.844999999999999814e-08	1.696109598611284815e-08	7.199741219375881818e-08	-1.093503842056191072e-08
2.496000000000000085e+01	9.318000000000000455e-08	1.610697092607694712e-08	6.772672167134677513e-08	-1.031573419638331738e-08
2.500000000000000000e+01	8.818999999999999759e-08	1.529023102802187892e-08	6.448893360734791285e-08	-9.844884872013188872e-09
2.505000000000000071e+01	8.344999999999999617e-08	1.451659783311531992e-08	6.065280229034951745e-08	-9.285472872416291302e-09
2.510000000000000142e+01	7.896000000000000030e-08	1.378112460425084590e-08	5.703965874790284516e-08	-8.756937021239781318e-09
2.514999999999999858e+01	7.470999999999999864e-08	1.307817986690278728e-08	5.363743384688486358e-08	-8.257697027735772505e-09
2.519000000000000128e+01	7.066999999999999688e-08	1.241176869988850726e-08	5.105945041269312500e-08	-7.878342052419614281e-09
2.523999999999999844e+01	6.683999999999999501e-08	1.177769607615207561e-08	4.800669205692364693e-08	-7.427882003761944648e-09
2.528999999999999915e+01	6.322000000000000627e-08	1.117267571796127016e-08	4.513180798926908029e-08	-7.002387808029698604e-09
2.532999999999999829e+01	5.977999999999999664e-08	1.059924912120105548e-08	4.295344681518968736e-08	-6.679101322668728168e-09
2.537999999999999901e+01	5.651999999999999921e-08	1.005386904581753561e-08	4.037478996399012317e-08	-6.295359673242383021e-09
2.542999999999999972e+01	5.344000000000000075e-08	9.533761901117524061e-09	3.794802109617822226e-08	-5.933120804072228072e-09
2.548000000000000043e+01	5.051999999999999842e-08	9.041998035832566009e-09	3.566414823202495769e-08	-5.591184323967187099e-09
2.551999999999999957e+01	4.775000000000000075e-08	8.573795835033240316e-09	3.393397688104173396e-08	-5.331457030388016691e-09
2.557000000000000028e+01	4.512000000000000301e-08	8.125008769086223450e-09	3.188598954522587507e-08	-5.023207777404959989e-09
2.562000000000000099e+01	4.264000000000000330e-08	7.703039623143063267e-09	2.995910150013720748e-08	-4.732324602507798070e-09
2.567000000000000171e+01	4.028999999999999880e-08	7.301766752299542977e-09	2.814652973998539248e-08	-4.457884794739006188e-09
2.571000000000000085e+01	3.805999999999999802e-08	6.917399852038433665e-09	2.677424695545226228e-08	-4.249555520942868702e-09
2.576000000000000156e+01	3.595000000000000097e-08	6.554663379612514220e-09	2.515048318001038514e-08	-4.002406414190835682e-09
2.580999999999999872e+01	3.396000000000000101e-08	6.211439036884126925e-09	2.362279790012542963e-08	-3.769215175836020744e-09
2.585999999999999943e+01	3.207000000000000196e-08	5.882413469325919876e-09	2.218600546574644194e-08	-3.549264315104590055e-09
2.591000000000000014e+01	3.029000000000000190e-08	5.573406367651324720e-09	2.083503960245157177e-08	-3.341851902282085617e-09
2.594999999999999929e+01	2.858999999999999991e-08	5.277110209503208656e-09	1.981267606501276590e-08	-3.184480527855478254e-09
2.600000000000000000e+01	2.700000000000000023e-08	4.997659400159238991e-09	1.860352365856268275e-08	-2.997881287838744304e-09
2.605000000000000071e+01	2.548000000000000052e-08	4.731020570638855494e-09	1.746638233835232850e-08	-2.821904605908772556e-09
2.610000000000000142e+01	2.405000000000000029e-08	4.479389384015786828e-09	1.639728643234981598e-08	-2.655992998674855182e-09
2.614999999999999858e+01	2.270000000000000143e-08	4.239742834280557590e-09	1.539246712587744032e-08	-2.499614889055413799e-09
2.619000000000000128e+01	2.141999999999999924e-08	4.013040477580558848e-09	1.463237186822344420e-08	-2.381021228441211236e-09
2.623999999999999844e+01	2.021000000000000031e-08	3.798015030074920715e-09	1.373382130743170334e-08	-2.240473466761903232e-09
2.628999999999999915e+01	1.907000000000000136e-08	3.593686728356828395e-09	1.288917008777587868e-08	-2.107995033537280878e-09
2.633999999999999986e+01	1.797999999999999954e-08	3.398660116825648950e-09	1.209532962207399885e-08	-1.983145554567819504e-09
2.639000000000000057e+01	1.696000000000000099e-08	3.215647009695768630e-09	1.134950524263521496e-08	-1.865523953972526210e-09
2.642999999999999972e+01	1.600000000000000100e-08	3.041943098306300235e-09	1.078555088669196647e-08	-1.776362868700399603e-09
2.648000000000000043e+01	1.508000000000000004e-08	2.875737812213067758e-09	1.011916880194927959e-08	-1.670748698429077149e-09
2.653000000000000114e+01	1.421999999999999929e-08	2.719125778192689892e-09	9.493076853631939850e-09	-1.571253476411060936e-09
2.657999999999999829e+01	1.341000000000000063e-08	2.571981133886483202e-09	8.904842008044411123e-09	-1.477525691527877447e-09
2.662999999999999901e+01	1.263999999999999936e-08	2.431596106531948915e-09	8.352384299612314700e-09	-1.389261904908583644e-09
2.667999999999999972e+01	1.191000000000000044e-08	2.297352353990785036e-09	7.833654592435110647e-09	-1.306162981279436654e-09
2.671999999999999886e+01	1.123000000000000030e-08	2.172668944557131904e-09	7.441585261432855205e-09	-1.243202589083179858e-09
2.676999999999999957e+01	1.057999999999999945e-08	2.053021761521619408e-09	6.978438635355984585e-09	-1.168651923698503566e-09
2.682000000000000028e+01	9.965999999999999706e-09	1.939055127784664054e-09	6.543453662262488643e-09	-1.098452704507157747e-09
2.687000000000000099e+01	9.389000000000000561e-09	1.832210686968432269e-09	6.135056876568252080e-09	-1.032371984060699062e-09
2.692000000000000171e+01	8.843999999999999652e-09	1.730963079661724133e-09	5.751742089522982143e-09	-9.701862138263057049e-10
2.696999999999999886e+01	8.328999999999999672e-09	1.634494258268125501e-09	5.392011432220655107e-09	-9.116730796562730434e-10
2.701999999999999957e+01	7.844000000000000623e-09	1.543845935878335515e-09	5.054375297944999454e-09	-8.566114932350663816e-10
2.707000000000000028e+01	7.385999999999999930e-09	1.457540846358578245e-09	4.737403968411210935e-09	-8.047888759322398113e-10
2.710999999999999943e+01	6.953999999999999768e-09	1.376305585022628617e-09	4.497909544477303093e-09	-7.655432705849139007e-10
2.716000000000000014e+01	6.546999999999999829e-09	1.299533818617784109e-09	4.215219060073146959e-09	-7.191122337205061101e-10
2.721000000000000085e+01	6.162000000000000021e-09	1.226315874059909739e-09	3.950035926583382597e-09	-6.754445928495855851e-10
2.726000000000000156e+01	5.799999999999999824e-09	1.157621930741351209e-09	3.701269493324019483e-09	-6.343758334646168063e-10
2.730999999999999872e+01	5.457999999999999971e-09	1.092513332594459985e-09	3.467843082335821937e-09	-5.957434910957684201e-10
2.735999999999999943e+01	5.135999999999999635e-09	1.030728193537132266e-09	3.248825799185060982e-09	-5.594060913797287720e-10
2.741000000000000014e+01	4.831999999999999858e-09	9.725091161524812504e-10	3.043410661086198141e-09	-5.252400069267281842e-10
2.746000000000000085e+01	4.545000000000000332e-09	9.171079122266638602e-10	2.850798845598831452e-09	-4.931228243252946444e-10
2.751000000000000156e+01	4.275999999999999710e-09	8.652967877447211875e-10	2.670195858010996557e-09	-4.629327931388874774e-10
2.755000000000000071e+01	4.021000000000000073e-09	8.160161894926371143e-10	2.533828787754265345e-09	-4.400869388579772242e-10
2.760000000000000142e+01	3.782000000000000382e-09	7.694790442496880407e-10	2.372904139623200807e-09	-4.130685092785322240e-10
2.764999999999999858e+01	3.556000000000000128e-09	7.255505407280185815e-10	2.222016194239100803e-09	-3.876734139377380479e-10
2.769999999999999929e+01	3.343000000000000140e-09	6.838280348498956074e-10	2.080584753375606754e-09	-3.638113587390728788e-10
2.775000000000000000e+01	3.143000000000000003e-09	6.447316066711816539e-10	1.948032734713193141e-09	-3.413925343529530292e-10
2.780000000000000071e+01	2.953999999999999932e-09	6.076670472948269080e-10	1.823786150850328206e-09	-3.203276129516677389e-10
2.785000000000000142e+01	2.775999999999999926e-09	5.724931368449873356e-10	1.707293059683841839e-09	-3.005305681640880377e-10
2.789999999999999858e+01	2.608999999999999986e-09	5.395591144994958965e-10	1.598101081908867273e-09	-2.819302106797784565e-10
2.794999999999999929e+01	2.450999999999999911e-09	5.081572065633527350e-10	1.495790926012991793e-09	-2.644602956529575631e-10
2.800000000000000000e+01	2.303000000000000009e-09	4.788025249467292784e-10	1.399945544915466087e-09	-2.480549326201239825e-10
2.805000000000000071e+01	2.163999999999999972e-09	4.511532782902649984e-10	1.310150108249610078e-09	-2.326485812394634050e-10
2.810000000000000142e+01	2.032000000000000014e-09	4.246896204115816755e-10	1.225997138760445433e-09	-2.181768285359415576e-10
2.814999999999999858e+01	1.908999999999999922e-09	4.000846839895273433e-10	1.147142380872413004e-09	-2.045848439543082854e-10
2.819999999999999929e+01	1.792000000000000016e-09	3.764951912209238260e-10	1.073283347128620215e-09	-1.918241324812423038e-10
2.825000000000000000e+01	1.683000000000000082e-09	3.545662155615365632e-10	1.004119838453347155e-09	-1.798465596865283354e-10
2.830000000000000071e+01	1.579999999999999921e-09	3.336876709819128879e-10	9.393532372981384270e-10	-1.686042446535879839e-10
2.835000000000000142e+01	1.482999999999999945e-09	3.140579927695733022e-10	8.786871971646580518e-10	-1.580496659894741662e-10
2.839999999999999858e+01	1.391999999999999949e-09	2.955904051790585512e-10	8.218580421188572074e-10	-1.481403384671414037e-10
2.844999999999999929e+01	1.306999999999999933e-09	2.782198408350310813e-10	7.686462782567718676e-10	-1.388405839012397369e-10
2.850000000000000000e+01	1.225999999999999902e-09	2.616852796807900895e-10	7.188366745968851567e-10	-1.301153898642578522e-10
2.855000000000000071e+01	1.149999999999999958e-09	2.460609112259265907e-10	6.722151240996038509e-10	-1.219299267157214195e-10
2.860000000000000142e+01	1.079000000000000100e-09	2.314922854733032994e-10	6.285686395164882948e-10	-1.142495469070192089e-10
2.864999999999999858e+01	1.012999999999999914e-09	2.178587939516863704e-10	5.876968344765874172e-10	-1.070415796946046274e-10
2.869999999999999929e+01	9.496999999999999361e-10	2.047936171675462459e-10	5.494376275673616037e-10	-1.002793492363383424e-10
2.875000000000000000e+01	8.907000000000000365e-10	1.925336592568395596e-10	5.136373175600495794e-10	-9.393749661241578389e-11
2.880000000000000071e+01	8.351999999999999696e-10	1.810189854881216457e-10	4.801429988663687022e-10	-8.799079414113370234e-11
2.885000000000000142e+01	7.831000000000000151e-10	1.701790956200218635e-10	4.488025563735781254e-10	-8.241414452702395288e-11
2.889999999999999858e+01	7.342000000000000082e-10	1.599339111702035000e-10	4.194673762684117182e-10	-7.718301125246151848e-11
2.894999999999999929e+01	6.881999999999999603e-10	1.503108678234584666e-10	3.920142531741269132e-10	-7.227689694953964994e-11
2.900000000000000000e+01	6.450999999999999747e-10	1.412325313616831012e-10	3.663337385628579843e-10	-6.767749333638814339e-11
2.905000000000000071e+01	6.045999999999999594e-10	1.327148828403285325e-10	3.423170680987781873e-10	-6.336660551715989267e-11
2.910000000000000142e+01	5.664999999999999566e-10	1.246459682686962606e-10	3.198560348693058120e-10	-5.932613182322800708e-11
2.914999999999999858e+01	5.307999999999999661e-10	1.170974194946845646e-10	2.988432526621963525e-10	-5.553810623669931721e-11
2.919999999999999929e+01	4.973000000000000301e-10	1.099655386364443620e-10	2.791835957406706519e-10	-5.198654266883466249e-11
2.925000000000000000e+01	4.657999999999999838e-10	1.032690260691946300e-10	2.607984478971320284e-10	-4.865811996358079210e-11
2.930000000000000071e+01	4.362999999999999823e-10	9.695551035001723682e-11	2.436107501603780481e-10	-4.553977129501957045e-11
2.935000000000000142e+01	4.086000000000000159e-10	9.103586298448103139e-11	2.275438351054014933e-10	-4.261849621604434577e-11
2.939999999999999858e+01	3.826000000000000023e-10	8.544188158528658135e-11	2.125214243589811360e-10	-3.988136023551530871e-11
2.944999999999999929e+01	3.582999999999999931e-10	8.022209244255932270e-11	1.984710818560194741e-10	-3.731605987133590125e-11
2.950000000000000000e+01	3.353999999999999998e-10	7.526914304724613182e-11	1.853346398786295057e-10	-3.491262868290376092e-11
2.955000000000000071e+01	3.140000000000000014e-10	7.064792756960390632e-11	1.730577195562717270e-10	-3.266172246192292732e-11
2.960000000000000142e+01	2.938999999999999881e-10	6.627827515125299507e-11	1.615862159729384706e-10	-3.055404406477258024e-11
2.966000000000000014e+01	2.749999999999999809e-10	6.217485048903079229e-11	1.488077844010265327e-10	-2.820086946088766107e-11
2.971000000000000085e+01	2.572999999999999800e-10	5.830674802302759691e-11	1.389203130391879819e-10	-2.637599986987482994e-11
2.976000000000000156e+01	2.407999999999999853e-10	5.470670928700915559e-11	1.296787086829949818e-10	-2.466687342398507629e-11
2.980999999999999872e+01	2.252999999999999871e-10	5.130237497173790186e-11	1.210447653916937051e-10	-2.306683920901973758e-11
2.985999999999999943e+01	2.107000000000000065e-10	4.809950125939769132e-11	1.129804906385589589e-10	-2.156928327299671096e-11
2.991000000000000014e+01	1.970999999999999966e-10	4.509725099209817715e-11	1.054480813916106623e-10	-2.016762464528057302e-11
2.996000000000000085e+01	1.842999999999999995e-10	4.227496657720776605e-11	9.841000439531150337e-11	-1.885532884976791761e-11
3.001000000000000156e+01	1.722999999999999892e-10	3.961192114006253501e-11	9.183299725508259613e-11	-1.762658170178640233e-11
3.005999999999999872e+01	1.610999999999999917e-10	3.713004244388632322e-11	8.568986527758848479e-11	-1.647659189880995333e-11
3.010999999999999943e+01	1.506000000000000021e-10	3.478827511103705119e-11	7.995400953018040543e-11	-1.540066951058705736e-11
3.017000000000000171e+01	1.407999999999999946e-10	3.260578717045181176e-11	7.357133040382803993e-11	-1.420076248790980295e-11
3.021999999999999886e+01	1.315999999999999902e-10	3.054367676099261309e-11	6.863850256999992006e-11	-1.327139416212428354e-11
3.026999999999999957e+01	1.229999999999999888e-10	2.861867549346056051e-11	6.403037528410636204e-11	-1.240152422473108781e-11
3.032000000000000028e+01	1.148999999999999987e-10	2.679373480108176435e-11	5.972742914400267641e-11	-1.158767468397746057e-11
3.037000000000000099e+01	1.073999999999999988e-10	2.510680391705005463e-11	5.571113434707071234e-11	-1.082653724230191235e-11
3.042000000000000171e+01	1.003000000000000052e-10	2.349916054548616074e-11	5.196305195250944618e-11	-1.011481982142592121e-11
3.046999999999999886e+01	9.369999999999999696e-11	2.200695258674403520e-11	4.846483332279711210e-11	-9.449246462658646948e-12
3.053000000000000114e+01	8.751000000000000335e-11	2.059860302255089837e-11	4.457157286282170269e-11	-8.706963495369846717e-12
3.057999999999999829e+01	8.172000000000000318e-11	1.927818274965480691e-11	4.156369236842607209e-11	-8.132282535177517572e-12
3.062999999999999901e+01	7.631000000000000583e-11	1.804599256754600025e-11	3.875706124762407108e-11	-7.595014326873937328e-12
3.067999999999999972e+01	7.124999999999999953e-11	1.688641284204182272e-11	3.613888480392157921e-11	-7.092846308995448503e-12
3.073000000000000043e+01	6.650999999999999832e-11	1.580142157516452860e-11	3.369643046976562603e-11	-6.623477147426616412e-12
3.078000000000000114e+01	6.207999999999999397e-11	1.478120150293680634e-11	3.141704667392759447e-11	-6.184620043090411289e-12
3.083999999999999986e+01	5.794000000000000232e-11	1.382892227833651510e-11	2.888134718779197770e-11	-5.695420227926647108e-12
3.089000000000000057e+01	5.407000000000000043e-11	1.293333942752091407e-11	2.692393818822146613e-11	-5.317001758678070010e-12
3.094000000000000128e+01	5.045999999999999946e-11	1.209606087098969648e-11	2.509861623064926653e-11	-4.963446506488393233e-12
3.098999999999999844e+01	4.706999999999999876e-11	1.131060007846851768e-11	2.339658101024930601e-11	-4.633144606467295076e-12
3.103999999999999915e+01	4.391000000000000010e-11	1.057408992852057943e-11	2.180907454284492717e-11	-4.324493934193630789e-12
3.108999999999999986e+01	4.095999999999999995e-11	9.887340443573556688e-12	2.032778801070032946e-11	-4.035972408050163312e-12
3.114999999999999858e+01	3.820000000000000121e-11	9.240952938595312943e-12	1.868124739880566096e-11	-3.714617102779400085e-12
3.119999999999999929e+01	3.562999999999999742e-11	8.639815838315072852e-12	1.741115374934437851e-11	-3.466223708225422480e-12
3.125000000000000000e+01	3.322000000000000264e-11	8.072683514189566785e-12	1.622734512219123384e-11	-3.234272657697941120e-12
3.130000000000000071e+01	3.096999999999999748e-11	7.542010859563383803e-12	1.512379219824662931e-11	-3.017647878113408624e-12
3.135000000000000142e+01	2.886999999999999957e-11	7.047273640392101504e-12	1.409456824769952064e-11	-2.815251908305247195e-12
3.141000000000000014e+01	2.691000000000000065e-11	6.582813246687393028e-12	1.295075616274131000e-11	-2.589881467940684254e-12
3.146000000000000085e+01	2.507999999999999895e-11	6.149632535866838682e-12	1.206871220827580454e-11	-2.415739834921166163e-12
3.151000000000000156e+01	2.336999999999999917e-11	5.742482816633236527e-12	1.124690255629822622e-11	-2.253192865288431147e-12
3.155999999999999872e+01	2.178000000000000130e-11	5.363104800048196581e-12	1.048119296619721520e-11	-2.101466350291187209e-12
3.162000000000000099e+01	2.028999999999999856e-11	5.007921801194084247e-12	9.630619986947821001e-12	-1.932596239929026687e-12
3.167000000000000171e+01	1.890000000000000065e-11	4.674666565563794944e-12	8.974477708285642649e-12	-1.802077519090267200e-12
3.171999999999999886e+01	1.759999999999999932e-11	4.362273881910671507e-12	8.363109506009752311e-12	-1.680249391048461934e-12
3.176999999999999957e+01	1.639000000000000105e-11	4.071830323441331833e-12	7.793678605395843293e-12	-1.566574533421369756e-12
3.182999999999999829e+01	1.526999999999999936e-11	3.801518968858632637e-12	7.161744249752858553e-12	-1.440174195669654071e-12
3.187999999999999901e+01	1.421000000000000024e-11	3.545012059212258005e-12	6.674655430676987739e-12	-1.342557556103456846e-12
3.192999999999999972e+01	1.323000000000000078e-11	3.308166812983136290e-12	6.220675678530363670e-12	-1.251421214691911116e-12
3.198000000000000043e+01	1.231999999999999920e-11	3.087022607324626358e-12	5.797743563075887675e-12	-1.166371179828566133e-12
3.203999999999999915e+01	1.147000000000000020e-11	2.880660300608178626e-12	5.328491752153911518e-12	-1.071824798237903665e-12
3.209000000000000341e+01	1.067000000000000038e-11	2.685286701565216636e-12	4.967085108566708122e-12	-9.988660936461766462e-13
3.214000000000000057e+01	9.929999999999999895e-12	2.504212913989543423e-12	4.630583111201367257e-12	-9.308170381087746107e-13
3.218999999999999773e+01	9.238999999999999709e-12	2.335286114197404925e-12	4.317107230515209753e-12	-8.673177007755091571e-13
3.225000000000000000e+01	8.595000000000000434e-12	2.176972224788536441e-12	3.969164215187034455e-12	-7.967067670854071582e-13
3.229999999999999716e+01	7.995999999999999452e-12	2.029410213972732936e-12	3.701196518899221516e-12	-7.422232937632209805e-13
3.235000000000000142e+01	7.437000000000000723e-12	1.891398615839810593e-12	3.451828088211422130e-12	-6.914339254128621381e-13
3.240999999999999659e+01	6.916000000000000015e-12	1.762889394847372038e-12	3.175315529451019381e-12	-6.350101510990419452e-13
3.246000000000000085e+01	6.431000000000000365e-12	1.642604470704513326e-12	2.962322231180922865e-12	-5.914679415628321003e-13
3.250999999999999801e+01	5.979999999999999965e-12	1.530517458503931633e-12	2.763968088623451517e-12	-5.508521607551249572e-13
3.256000000000000227e+01	5.559000000000000042e-12	1.425976472056685124e-12	2.579354692950297287e-12	-5.129870482563795363e-13
3.261999999999999744e+01	5.167000000000000097e-12	1.328106767969924895e-12	2.374721643823399903e-12	-4.709380715859354224e-13
3.267000000000000171e+01	4.802999999999999628e-12	1.237041252275618357e-12	2.217255927591011049e-12	-4.385210860944443484e-13
3.271999999999999886e+01	4.462999999999999865e-12	1.151791270372804979e-12	2.070738122352399885e-12	-4.083080267551394552e-13
3.278000000000000114e+01	4.147999999999999693e-12	1.072892314636158195e-12	1.908207822139054044e-12	-3.747341536065845971e-13
3.282999999999999829e+01	3.854000000000000340e-12	9.988509531243656547e-13	1.783084766848916241e-12	-3.488413948834301007e-13
3.288000000000000256e+01	3.580000000000000094e-12	9.296979008717473573e-13	1.666714069148265250e-12	-3.247201800952979280e-13
3.293999999999999773e+01	3.325000000000000069e-12	8.652041230265164398e-13	1.537797030798614924e-12	-2.979498677715704248e-13
3.299000000000000199e+01	3.088999999999999863e-12	8.053992376574820270e-13	1.438621505806070830e-12	-2.773184648801512189e-13
3.303999999999999915e+01	2.867999999999999896e-12	7.494334429034243015e-13	1.346337373915811782e-12	-2.580903776072559517e-13
3.310000000000000142e+01	2.662999999999999861e-12	6.972488882673699074e-13	1.244029093248373305e-12	-2.367370061634377476e-13
3.314999999999999858e+01	2.473000000000000065e-12	6.487865108167813709e-13	1.165334799487256656e-12	-2.202832641281532833e-13
3.320000000000000284e+01	2.295999999999999910e-12	6.035439580824360180e-13	1.092188182874671958e-12	-2.049647351785927867e-13
3.325999999999999801e+01	2.131000000000000108e-12	5.612781078659788378e-13	1.011185709490399877e-12	-1.879711271285218862e-13


==> pde_runs/pde_vs_bolsig/pde_runs_nr256_lmax1_E6.44E+02_id_1.00E-04_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.705000000000000043e-03	1.087999999999999939e-01	1.689114422749783337e-03	1.051585235696046172e-01	-1.423326839101627739e-03
2.314000000000000085e-02	1.087999999999999939e-01	2.143272000900803189e-03	1.053371747890139015e-01	-2.490440257579920515e-03
3.860999999999999849e-02	1.087999999999999939e-01	3.050330843017087096e-03	1.053840633657907172e-01	-3.255429584264251351e-03
5.410999999999999838e-02	1.087999999999999939e-01	3.857512707365719391e-03	1.054601138391664389e-01	-3.875203681965443559e-03
6.965999999999999970e-02	1.087999999999999939e-01	4.547229195346106333e-03	1.054910051756286632e-01	-4.424745095037908860e-03
8.525000000000000633e-02	1.087000000000000050e-01	5.083395915133898449e-03	1.054520969616266346e-01	-4.907891597642428765e-03
1.009000000000000036e-01	1.087000000000000050e-01	5.532743010842030955e-03	1.054674280834613231e-01	-5.347990883833959527e-03
1.165000000000000063e-01	1.086000000000000021e-01	5.937085653066831448e-03	1.053942834036594445e-01	-5.747460101837725127e-03
1.323000000000000009e-01	1.086000000000000021e-01	6.313914090863131587e-03	1.053474727552302370e-01	-6.116123219833173585e-03
1.479999999999999927e-01	1.084999999999999992e-01	6.652633946791301420e-03	1.052685555703950226e-01	-6.453222658459491570e-03
1.638000000000000012e-01	1.083999999999999964e-01	6.971943286669315433e-03	1.051804307627103585e-01	-6.764423862756501968e-03
1.796000000000000096e-01	1.082000000000000045e-01	7.252685628565462735e-03	1.050819016601030054e-01	-7.050798680888974157e-03
1.955000000000000071e-01	1.081000000000000016e-01	7.520593473977524659e-03	1.049731846522721779e-01	-7.315913616072524002e-03
2.114000000000000046e-01	1.079999999999999988e-01	7.769287102430956667e-03	1.048544274579201463e-01	-7.559700487173880157e-03
2.273000000000000020e-01	1.078000000000000069e-01	7.991405297993588175e-03	1.047269058791232138e-01	-7.783642016222803821e-03
2.432999999999999885e-01	1.077000000000000041e-01	8.207842366907396742e-03	1.045917882146290001e-01	-7.990318883454207086e-03
2.592999999999999750e-01	1.074999999999999983e-01	8.397415327795809681e-03	1.044506545541744047e-01	-8.179600831185459414e-03
2.753999999999999782e-01	1.073999999999999955e-01	8.575626035386571533e-03	1.043015378679587601e-01	-8.353630671989109233e-03
2.914999999999999813e-01	1.072000000000000036e-01	8.739143178626456940e-03	1.041463797352481097e-01	-8.512177016257973378e-03
3.075999999999999845e-01	1.069999999999999979e-01	8.883457651913097275e-03	1.039866066015327217e-01	-8.656181942545207453e-03
3.237999999999999767e-01	1.068000000000000060e-01	9.014839479169887981e-03	1.038208264962795085e-01	-8.787330597071509736e-03
3.401000000000000134e-01	1.066000000000000003e-01	9.133357942429134665e-03	1.036494053580869212e-01	-8.906206073751615770e-03
3.563000000000000056e-01	1.064999999999999974e-01	9.253914452138618449e-03	1.034751934729498390e-01	-9.012115365555821087e-03
3.725999999999999868e-01	1.063000000000000056e-01	9.347006409542755329e-03	1.032962147017294358e-01	-9.107122770723067445e-03
3.890000000000000124e-01	1.060999999999999999e-01	9.439682674753072447e-03	1.031125972941919072e-01	-9.191721442999555361e-03
4.052999999999999936e-01	1.058999999999999941e-01	9.513600829717420299e-03	1.029268689728817937e-01	-9.265525436170519991e-03
4.218000000000000083e-01	1.057000000000000023e-01	9.587172574520255730e-03	1.027358625989640700e-01	-9.330428322186622853e-03
4.381999999999999784e-01	1.053999999999999937e-01	9.639070590217711093e-03	1.025432709201999082e-01	-9.385750196994684449e-03
4.546999999999999931e-01	1.052000000000000018e-01	9.687591106840406918e-03	1.023469419395554442e-01	-9.432726468697288230e-03
4.712999999999999967e-01	1.049999999999999961e-01	9.735857589344660418e-03	1.021470563871506171e-01	-9.471735448905959504e-03
4.878000000000000114e-01	1.048000000000000043e-01	9.771768776088254546e-03	1.019463086457632062e-01	-9.502820718270781758e-03
5.043999999999999595e-01	1.045999999999999985e-01	9.801433032919215985e-03	1.017423859329830288e-01	-9.526843017678728390e-03
5.211000000000000076e-01	1.044000000000000067e-01	9.824885000853702741e-03	1.015352129838698325e-01	-9.544130566478365579e-03
5.377999999999999448e-01	1.040999999999999981e-01	9.832713870503910145e-03	1.013262146627534610e-01	-9.554956585500325172e-03
5.544999999999999929e-01	1.039000000000000062e-01	9.843816316180429085e-03	1.011157627557749961e-01	-9.559737244456875324e-03
5.713000000000000300e-01	1.037000000000000005e-01	9.848816169511611165e-03	1.009026545242900086e-01	-9.558848071370119881e-03
5.880999999999999561e-01	1.034000000000000058e-01	9.838233339077365192e-03	1.006880262299516965e-01	-9.552625607758522680e-03
6.049999999999999822e-01	1.032000000000000001e-01	9.837078638538984676e-03	1.004707279214307608e-01	-9.541346777861706499e-03
6.219000000000000083e-01	1.029999999999999943e-01	9.829907948195649309e-03	1.002523372691683790e-01	-9.525373581904712089e-03
6.388000000000000345e-01	1.026999999999999996e-01	9.807206535611111622e-03	1.000329391551149777e-01	-9.505033498530374506e-03
6.558000000000000496e-01	1.024999999999999939e-01	9.788107788706321491e-03	9.981114675070416886e-02	-9.480484283033552284e-03
6.727999999999999536e-01	1.023000000000000020e-01	9.769009041801527890e-03	9.958831122719372098e-02	-9.452130311880059532e-03
6.898999999999999577e-01	1.019999999999999934e-01	9.734471948698605534e-03	9.936330640993341901e-02	-9.420050110295832488e-03
7.069999999999999618e-01	1.018000000000000016e-01	9.703629897318495623e-03	9.913754990552986479e-02	-9.384666856242987812e-03
7.240999999999999659e-01	1.015000000000000069e-01	9.663313528020984339e-03	9.891102449650288064e-02	-9.346238445288337221e-03
7.412999999999999590e-01	1.013000000000000012e-01	9.632575399689329368e-03	9.868240473306733040e-02	-9.304756856876742269e-03
7.584999999999999520e-01	1.010000000000000064e-01	9.586554809732222848e-03	9.845310214415145533e-02	-9.260665188087921496e-03
7.756999999999999451e-01	1.008000000000000007e-01	9.550112460740972642e-03	9.822320675958930158e-02	-9.214176775078143297e-03
7.930000000000000382e-01	1.005000000000000060e-01	9.498480026167346185e-03	9.799142609042549301e-02	-9.165207506514410143e-03
8.103000000000000203e-01	1.003000000000000003e-01	9.450623462354217422e-03	9.775912969717245882e-02	-9.114218209924555489e-03
8.276999999999999913e-01	1.000999999999999945e-01	9.408661644789515638e-03	9.752500108639913790e-02	-9.061082692043982700e-03
8.450999999999999623e-01	9.979999999999999982e-02	9.351654079209731699e-03	9.729040917731365812e-02	-9.006265287740025660e-03
8.626000000000000334e-01	9.954999999999999960e-02	9.299490482388449164e-03	9.705403236756733609e-02	-8.949602665024612713e-03
8.800999999999999934e-01	9.929000000000000326e-02	9.240807446327476901e-03	9.681725417358033603e-02	-8.891561948547878347e-03
8.975999999999999535e-01	9.904000000000000303e-02	9.183231768082809193e-03	9.658011026967391888e-02	-8.832290786131787724e-03
9.152000000000000135e-01	9.878000000000000669e-02	9.124905534488197620e-03	9.634127832159605775e-02	-8.771579879062480628e-03
9.327999999999999625e-01	9.853000000000000647e-02	9.067679730506659000e-03	9.610214670434472084e-02	-8.709897323445407041e-03
9.504000000000000226e-01	9.826999999999999624e-02	9.004036678283080727e-03	9.586273626252553304e-02	-8.647366914120272613e-03
9.680999999999999606e-01	9.800999999999999990e-02	8.940603781557485488e-03	9.562169257378336229e-02	-8.583742697399924376e-03
9.858000000000000096e-01	9.775999999999999968e-02	8.878289212303309627e-03	9.538038795911840673e-02	-8.519487972351651520e-03
1.004000000000000004e+00	9.750000000000000333e-02	8.815272585121800702e-03	9.513202824313279904e-02	-8.452867755922448961e-03
1.020999999999999908e+00	9.723999999999999311e-02	8.752466113438276546e-03	9.489985768373576658e-02	-8.390227183952294471e-03
1.038999999999999924e+00	9.697999999999999676e-02	8.684270654342135173e-03	9.465385229897446684e-02	-8.323556999465114153e-03
1.056999999999999940e+00	9.672000000000000042e-02	8.621899504761582067e-03	9.440766842692373262e-02	-8.256617785411292376e-03
1.074999999999999956e+00	9.644999999999999407e-02	8.553282579968932847e-03	9.416131317788194177e-02	-8.189491650506098772e-03
1.092999999999999972e+00	9.618999999999999773e-02	8.485797261703896185e-03	9.391480791415877938e-02	-8.122253024379591513e-03
1.110999999999999988e+00	9.593000000000000138e-02	8.424090642283178429e-03	9.366817675676655797e-02	-8.054971690880471935e-03
1.129000000000000004e+00	9.567000000000000504e-02	8.357070668335108907e-03	9.342143597082995521e-02	-7.987712381151299001e-03
1.147000000000000020e+00	9.539999999999999869e-02	8.289421959943889945e-03	9.317459216378630449e-02	-7.920534501169987363e-03
1.165000000000000036e+00	9.514000000000000234e-02	8.217394049760870164e-03	9.292765187775414715e-02	-7.853494147290657895e-03
1.183000000000000052e+00	9.486999999999999600e-02	8.150255141657345923e-03	9.268062861195588975e-02	-7.786641683818301858e-03
1.201999999999999957e+00	9.460000000000000353e-02	8.083365648870112496e-03	9.241981012526007122e-02	-7.716330332794748767e-03
1.219999999999999973e+00	9.433999999999999331e-02	8.017575430995415448e-03	9.217266542958578446e-02	-7.650006672044320361e-03
1.237999999999999989e+00	9.407000000000000084e-02	7.951180150038608674e-03	9.192547582319934851e-02	-7.584001702270179446e-03
1.256000000000000005e+00	9.379999999999999449e-02	7.879618738873092609e-03	9.167824690135970012e-02	-7.518351757429526591e-03
1.274999999999999911e+00	9.353000000000000203e-02	7.813737877006135535e-03	9.141724984097875095e-02	-7.449476085950968579e-03
1.292999999999999927e+00	9.325999999999999568e-02	7.748106430455464939e-03	9.116997115183884948e-02	-7.384655051100775039e-03
1.312000000000000055e+00	9.299000000000000321e-02	7.682724399221086894e-03	9.090894901034644870e-02	-7.316717019458794311e-03
1.330000000000000071e+00	9.271999999999999686e-02	7.612238591607070962e-03	9.066166816177972931e-02	-7.252838480702072932e-03
1.348999999999999977e+00	9.245000000000000440e-02	7.547370979462540881e-03	9.040065944971863166e-02	-7.185946007605074036e-03
1.366999999999999993e+00	9.217999999999999805e-02	7.482752782634299014e-03	9.015340367613447481e-02	-7.123101968917269940e-03
1.385999999999999899e+00	9.191000000000000558e-02	7.418384001122348831e-03	8.989243742186539543e-02	-7.057342488963160194e-03
1.403999999999999915e+00	9.163999999999999924e-02	7.348973797059831295e-03	8.964524032890014427e-02	-6.995605335463399473e-03
1.423000000000000043e+00	9.137000000000000677e-02	7.285119434637729076e-03	8.938435560465360363e-02	-6.931046337449651290e-03
1.441999999999999948e+00	9.109000000000000430e-02	7.220721785612318512e-03	8.912352605063614264e-02	-6.867124552225161056e-03
1.461000000000000076e+00	9.081999999999999795e-02	7.157370872624947700e-03	8.886275964266586447e-02	-6.803851835514493178e-03
1.479000000000000092e+00	9.055000000000000548e-02	7.094269374953867703e-03	8.861578319757304478e-02	-6.744517364345841912e-03
1.497999999999999998e+00	9.027000000000000302e-02	7.030638447085939963e-03	8.835516271748740380e-02	-6.682535653452822966e-03
1.516999999999999904e+00	8.999999999999999667e-02	6.968040398849593975e-03	8.809462900956620268e-02	-6.621227344963162564e-03
1.536000000000000032e+00	8.971999999999999420e-02	6.904922158020706732e-03	8.783418994580723116e-02	-6.560597939677763162e-03
1.554999999999999938e+00	8.945000000000000173e-02	6.842827559219094753e-03	8.757385349626856108e-02	-6.500650792931813270e-03
1.574000000000000066e+00	8.916999999999999926e-02	6.785370237779611742e-03	8.731362737375199246e-02	-6.441388843097071472e-03
1.592999999999999972e+00	8.888999999999999679e-02	6.723007171102824212e-03	8.705351912608104425e-02	-6.382813782748996898e-03
1.612000000000000099e+00	8.862000000000000433e-02	6.661654467397120499e-03	8.679353620255200741e-02	-6.324925612613769947e-03
1.631000000000000005e+00	8.834000000000000186e-02	6.599804087759373467e-03	8.653368579929492099e-02	-6.267724115067590564e-03
1.649999999999999911e+00	8.805999999999999939e-02	6.543296507512707735e-03	8.627397516711508840e-02	-6.211208043783417176e-03
1.669999999999999929e+00	8.777999999999999692e-02	6.481947267908618956e-03	8.600075470779069975e-02	-6.152455086114121292e-03
1.689000000000000057e+00	8.751000000000000445e-02	6.426642885622944543e-03	8.574135396625807981e-02	-6.097337737485050875e-03
1.707999999999999963e+00	8.723000000000000198e-02	6.370826393648499654e-03	8.548211497320282182e-02	-6.042896879039290001e-03
1.727000000000000091e+00	8.694999999999999951e-02	6.310216162388971629e-03	8.522304457994864246e-02	-5.989127935671401809e-03
1.747000000000000108e+00	8.666999999999999704e-02	6.254868478833107946e-03	8.495052832485619487e-02	-5.933249914316984786e-03
1.766000000000000014e+00	8.638999999999999457e-02	6.199747116582767122e-03	8.469182480575224159e-02	-5.880845215345363933e-03
1.786000000000000032e+00	8.611000000000000598e-02	6.144852075637949156e-03	8.441970973868766215e-02	-5.826390786233496578e-03
1.804999999999999938e+00	8.583000000000000351e-02	6.090183355998652313e-03	8.416140157461776683e-02	-5.775325805249418784e-03
1.824000000000000066e+00	8.555000000000000104e-02	6.035740957664878330e-03	8.390329605292584647e-02	-5.724903967691320240e-03
1.844000000000000083e+00	8.526999999999999857e-02	5.981524880636626337e-03	8.363183210322419625e-02	-5.672515348891505466e-03
1.864000000000000101e+00	8.498999999999999611e-02	5.927535124913897203e-03	8.336060725155598761e-02	-5.620823300030920733e-03
1.883000000000000007e+00	8.470999999999999364e-02	5.873771690496688326e-03	8.310317169891703881e-02	-5.572353401820236314e-03
1.903000000000000025e+00	8.441999999999999504e-02	5.824419212136089895e-03	8.283243395811440424e-02	-5.521994824392956365e-03
1.923000000000000043e+00	8.414000000000000645e-02	5.771096295974276202e-03	8.256195657145513900e-02	-5.472306742924283422e-03
1.941999999999999948e+00	8.386000000000000398e-02	5.717999701117982767e-03	8.230525053999848684e-02	-5.425715883985847421e-03
1.961999999999999966e+00	8.358000000000000151e-02	5.669954921117098881e-03	8.203530093203049989e-02	-5.377308740948201146e-03
1.981999999999999984e+00	8.329999999999999905e-02	5.622104130806662541e-03	8.176563220673187249e-02	-5.329544409566120897e-03
2.001999999999999780e+00	8.301000000000000045e-02	5.568983287239063704e-03	8.149625105960943416e-02	-5.282413481178774468e-03
2.021999999999999797e+00	8.272999999999999798e-02	5.521540106218674610e-03	8.122716419007011690e-02	-5.235906142709524994e-03
2.041999999999999815e+00	8.244999999999999551e-02	5.474290914888734795e-03	8.095837814934536691e-02	-5.190012622934634355e-03
2.061999999999999833e+00	8.215999999999999692e-02	5.426575224541288663e-03	8.068989929991095267e-02	-5.144723338067255097e-03
2.081999999999999851e+00	8.187999999999999445e-02	5.379717476693858871e-03	8.042173401411123468e-02	-5.100028465366423722e-03
2.101999999999999869e+00	8.160000000000000586e-02	5.333053718536875758e-03	8.015388857178175341e-02	-5.055918176625766487e-03
2.121999999999999886e+00	8.130999999999999339e-02	5.285933853667233728e-03	7.988636906108852187e-02	-5.012382866452917349e-03
2.141999999999999904e+00	8.103000000000000480e-02	5.239661538992763240e-03	7.961918153451356950e-02	-4.969412862820621682e-03
2.161999999999999922e+00	8.075000000000000233e-02	5.193583214008738562e-03	7.935233200208145765e-02	-4.926998445524057892e-03
2.181999999999999940e+00	8.046000000000000374e-02	5.147059174616900636e-03	7.908582629235928751e-02	-4.885130114898468892e-03
2.202999999999999847e+00	8.018000000000000127e-02	5.106001487573748505e-03	7.880637159340622699e-02	-4.841745784285972701e-03
2.222999999999999865e+00	7.989000000000000268e-02	5.059859076709845825e-03	7.854058855376605530e-02	-4.800967418404080214e-03
2.242999999999999883e+00	7.961000000000000021e-02	5.014547472883304838e-03	7.827516652889630888e-02	-4.760706486726329345e-03
2.263999999999999790e+00	7.932000000000000162e-02	4.973382976040353724e-03	7.799686783369759457e-02	-4.718979419263725182e-03
2.283999999999999808e+00	7.903999999999999915e-02	4.928446649888786404e-03	7.773220270634191575e-02	-4.679750702652318156e-03
2.305000000000000160e+00	7.875000000000000056e-02	4.887630872608425200e-03	7.745471047186529290e-02	-4.639087478916229662e-03
2.325000000000000178e+00	7.846999999999999809e-02	4.847600291694162400e-03	7.719082427408491265e-02	-4.600853283427554230e-03
2.346000000000000085e+00	7.817999999999999949e-02	4.802602766414061988e-03	7.691416110301246833e-02	-4.561214994461232179e-03
2.366000000000000103e+00	7.789999999999999702e-02	4.762914554209428386e-03	7.665107499224652066e-02	-4.523938716214673424e-03
2.387000000000000011e+00	7.760999999999999843e-02	4.722779472896442357e-03	7.637526267325750462e-02	-4.485287463643614948e-03
2.407000000000000028e+00	7.732999999999999596e-02	4.683417463593901597e-03	7.611299690038372812e-02	-4.448933672920908633e-03
2.427999999999999936e+00	7.703999999999999737e-02	4.643614358685699967e-03	7.583805627567573315e-02	-4.411232853396937492e-03
2.448999999999999844e+00	7.675999999999999490e-02	4.604578552285251182e-03	7.556356993458880622e-02	-4.374005043586598127e-03
2.470000000000000195e+00	7.646999999999999631e-02	4.565107423781833082e-03	7.528954298045573146e-02	-4.337241154956367542e-03
2.490000000000000213e+00	7.618999999999999384e-02	4.526397820283475405e-03	7.502899664032791627e-02	-4.302651037427718261e-03
2.511000000000000121e+00	7.589999999999999525e-02	4.487258668184842571e-03	7.475588100681881953e-02	-4.266767241624749157e-03
2.532000000000000028e+00	7.562000000000000666e-02	4.453241190324189712e-03	7.448323927051241078e-02	-4.231321448417593549e-03
2.552999999999999936e+00	7.532999999999999419e-02	4.414417271472533162e-03	7.421107612663443986e-02	-4.196305224025561123e-03
2.573999999999999844e+00	7.505000000000000560e-02	4.376343907970823947e-03	7.393939617536349207e-02	-4.161710296750656055e-03
2.595000000000000195e+00	7.475999999999999313e-02	4.342168236136411189e-03	7.366820388177083845e-02	-4.127528574800250032e-03
2.616000000000000103e+00	7.448000000000000453e-02	4.304404909729257593e-03	7.339750360203334267e-02	-4.093752138904817317e-03
2.637000000000000011e+00	7.419000000000000594e-02	4.268369881352922224e-03	7.312729961575671622e-02	-4.060373233907853957e-03
2.657999999999999918e+00	7.391000000000000347e-02	4.233058272863879541e-03	7.285759608405313614e-02	-4.027384269371440256e-03
2.680000000000000160e+00	7.362000000000000488e-02	4.197322023251849957e-03	7.257559070103590526e-02	-3.993234546295912173e-03
2.701000000000000068e+00	7.334000000000000241e-02	4.162727426062115023e-03	7.230692444324215984e-02	-3.961021042970184168e-03
2.721999999999999975e+00	7.305000000000000382e-02	4.128131789641895436e-03	7.203877070468370225e-02	-3.929175367123559012e-03
2.742999999999999883e+00	7.277000000000000135e-02	4.094242772216137929e-03	7.177113324058601029e-02	-3.897690577492667931e-03
2.765000000000000124e+00	7.248000000000000276e-02	4.059932635504032682e-03	7.149130885923923873e-02	-3.865086199883560007e-03
2.786000000000000032e+00	7.220000000000000029e-02	4.026740999468429033e-03	7.122473986008531766e-02	-3.834319396843554641e-03
2.806999999999999940e+00	7.191000000000000170e-02	3.993129860727232319e-03	7.095869801505544361e-02	-3.803893311185194831e-03
2.829000000000000181e+00	7.162999999999999923e-02	3.960625791127205149e-03	7.068055659322856898e-02	-3.772376909369950463e-03
2.850000000000000089e+00	7.134000000000000064e-02	3.927291838250247281e-03	7.041560460496923413e-02	-3.742628916933904686e-03
2.871999999999999886e+00	7.105999999999999817e-02	3.895467136711976055e-03	7.013861207514242302e-02	-3.711809540146581918e-03
2.892999999999999794e+00	7.077999999999999570e-02	3.863771761634003481e-03	6.987476337948284044e-02	-3.682714415533667497e-03
2.915000000000000036e+00	7.048999999999999710e-02	3.831662137737887937e-03	6.959893341909829945e-02	-3.652566225254294703e-03
2.936999999999999833e+00	7.020999999999999464e-02	3.800227724981589724e-03	6.932370330876889974e-02	-3.622751867761003254e-03
2.958000000000000185e+00	6.991999999999999604e-02	3.768787365517518601e-03	6.906154624894866867e-02	-3.594598355446683435e-03
2.979999999999999982e+00	6.963999999999999357e-02	3.738014365229603946e-03	6.878749797142361122e-02	-3.565418485241072036e-03
3.001999999999999780e+00	6.936000000000000498e-02	3.707767908387191256e-03	6.851405897595838623e-02	-3.536554340262828677e-03
3.024000000000000021e+00	6.907000000000000639e-02	3.676713161167911772e-03	6.824123227170793282e-02	-3.508000108850357814e-03
3.045999999999999819e+00	6.879000000000000392e-02	3.647113394362016571e-03	6.796902077797775665e-02	-3.479750093873328152e-03
3.067000000000000171e+00	6.851000000000000145e-02	3.617237711862476661e-03	6.770975903369676197e-02	-3.453062856652389448e-03
3.088999999999999968e+00	6.822999999999999898e-02	3.587878815588887733e-03	6.743875808092000823e-02	-3.425391578303488282e-03
3.111000000000000210e+00	6.794000000000000039e-02	3.558115831861893754e-03	6.716838044113072892e-02	-3.398008560046984587e-03
3.133000000000000007e+00	6.765999999999999792e-02	3.529388960927986544e-03	6.689862869276444468e-02	-3.370908637246365636e-03
3.154999999999999805e+00	6.737999999999999545e-02	3.500389465196968638e-03	6.662950533012088061e-02	-3.344086805465002876e-03
3.177000000000000046e+00	6.710000000000000686e-02	3.471896998472353765e-03	6.636101276770542401e-02	-3.317538198514703024e-03
3.200000000000000178e+00	6.682000000000000439e-02	3.443906711011878764e-03	6.608099299967927498e-02	-3.290069791690972828e-03
3.221999999999999975e+00	6.653000000000000580e-02	3.415516204344801882e-03	6.581379792172092902e-02	-3.264065301487813903e-03
3.244000000000000217e+00	6.625000000000000333e-02	3.387371764362453672e-03	6.554724052836580217e-02	-3.238319886641608143e-03
3.266000000000000014e+00	6.597000000000000086e-02	3.360105474139543115e-03	6.528132292538023351e-02	-3.212829143858159271e-03
3.287999999999999812e+00	6.568999999999999839e-02	3.332569850016055008e-03	6.501604715399628143e-02	-3.187588751035950324e-03
3.310999999999999943e+00	6.540999999999999592e-02	3.305525031356405016e-03	6.473940178453500838e-02	-3.161464189728114844e-03
3.333000000000000185e+00	6.512999999999999345e-02	3.278590140188009268e-03	6.447544490187612221e-02	-3.136722941046846125e-03
3.354999999999999982e+00	6.485000000000000486e-02	3.251765176510866898e-03	6.421213563148407688e-02	-3.112219607113907594e-03
3.378000000000000114e+00	6.457000000000000239e-02	3.225422935393794464e-03	6.393755211808414829e-02	-3.086852625651476112e-03
3.399999999999999911e+00	6.428999999999999992e-02	3.198816210118405907e-03	6.367557294551380587e-02	-3.062823901518543085e-03
3.423000000000000043e+00	6.400999999999999746e-02	3.172688974241578801e-03	6.340238361598314609e-02	-3.037944954683288474e-03
3.444999999999999840e+00	6.372999999999999499e-02	3.147036378021053453e-03	6.314174135612181382e-02	-3.014375422187551105e-03
3.467999999999999972e+00	6.346000000000000252e-02	3.121612816652314954e-03	6.286995308350885880e-02	-2.989968734494503379e-03
3.491000000000000103e+00	6.318000000000000005e-02	3.096166911828159441e-03	6.259888338560271048e-02	-2.965797609420457726e-03
3.512999999999999901e+00	6.289999999999999758e-02	3.070824468172242069e-03	6.234027318437287274e-02	-2.942894316908623194e-03
3.536000000000000032e+00	6.261999999999999511e-02	3.045585485684563273e-03	6.207061394305386781e-02	-2.919173136714906490e-03
3.559000000000000163e+00	6.233999999999999958e-02	3.020449964365124352e-03	6.180167779939842870e-02	-2.895676512097988820e-03
3.581999999999999851e+00	6.207000000000000017e-02	2.996258930351052181e-03	6.153346613684096411e-02	-2.872400932423497567e-03
3.604000000000000092e+00	6.178999999999999770e-02	2.971683611997807169e-03	6.127759499740165205e-02	-2.850340993411567669e-03
3.626999999999999780e+00	6.151000000000000217e-02	2.946853393500715231e-03	6.101080460569231756e-02	-2.827487984508765366e-03
3.649999999999999911e+00	6.124000000000000277e-02	2.923311012514077933e-03	6.074474246744464984e-02	-2.804846068222471671e-03
3.673000000000000043e+00	6.096000000000000030e-02	2.899034588395191930e-03	6.047940973491035960e-02	-2.782412063731709313e-03
3.696000000000000174e+00	6.069000000000000089e-02	2.875682559792306324e-03	6.021480751704426371e-02	-2.760182844087212366e-03
3.718999999999999861e+00	6.040999999999999842e-02	2.851603185320294997e-03	5.995093687251613901e-02	-2.738155348831778062e-03
3.741999999999999993e+00	6.013999999999999901e-02	2.828441509101161516e-03	5.968779878430799379e-02	-2.716326628102021593e-03
3.765000000000000124e+00	5.985999999999999654e-02	2.804904786147161683e-03	5.942539418732591117e-02	-2.694693796278011151e-03
3.789000000000000146e+00	5.958999999999999714e-02	2.782275946491462749e-03	5.915236368557217489e-02	-2.672326186726537052e-03
3.811999999999999833e+00	5.931999999999999773e-02	2.759395035708235838e-03	5.889146069488140206e-02	-2.651084900894211394e-03
3.834999999999999964e+00	5.904000000000000220e-02	2.736485084206468493e-03	5.863129374758363488e-02	-2.630031111764540019e-03
3.858000000000000096e+00	5.877000000000000279e-02	2.714130716868742247e-03	5.837186358157647054e-02	-2.609162198817277251e-03
3.882000000000000117e+00	5.850000000000000339e-02	2.691866762583170879e-03	5.810194013279131736e-02	-2.587580262837843852e-03
3.904999999999999805e+00	5.822999999999999704e-02	2.669693221349754390e-03	5.784401769156762019e-02	-2.567081207135490754e-03
3.927999999999999936e+00	5.795000000000000151e-02	2.647153293635511051e-03	5.758683399824349181e-02	-2.546759418548287177e-03
3.951999999999999957e+00	5.768000000000000210e-02	2.625162252822185825e-03	5.731925663373468871e-02	-2.525740491845502537e-03
3.975000000000000089e+00	5.741000000000000270e-02	2.603593081850557548e-03	5.706358425671916035e-02	-2.505773576843341524e-03
3.999000000000000110e+00	5.714000000000000329e-02	2.582111206239631057e-03	5.679758499746360295e-02	-2.485119936109879760e-03
4.022000000000000242e+00	5.686999999999999694e-02	2.560716625989405051e-03	5.654342589632190691e-02	-2.465498420917987526e-03
4.046000000000000263e+00	5.659999999999999754e-02	2.539409341099881263e-03	5.627900659401269268e-02	-2.445200431615260264e-03
4.068999999999999950e+00	5.632999999999999813e-02	2.518189351571058828e-03	5.602636240774157977e-02	-2.425915260227935397e-03
4.092999999999999972e+00	5.605999999999999872e-02	2.497056657402937745e-03	5.576352460869172384e-02	-2.405963680357666151e-03
4.116999999999999993e+00	5.578999999999999931e-02	2.476333362310699938e-03	5.550149485258185078e-02	-2.386185587211929991e-03
4.141000000000000014e+00	5.553000000000000297e-02	2.455815950324453760e-03	5.524027341579534900e-02	-2.366578732388305208e-03
4.163999999999999702e+00	5.525999999999999662e-02	2.435261010570710736e-03	5.499069492667925385e-02	-2.347947478148453958e-03
4.187999999999999723e+00	5.498999999999999722e-02	2.414790248486215971e-03	5.473105707335001319e-02	-2.328669663763299324e-03
4.211999999999999744e+00	5.471999999999999781e-02	2.394403664070968597e-03	5.447222808140474160e-02	-2.309556766598003762e-03
4.235999999999999766e+00	5.446000000000000146e-02	2.374537272248261610e-03	5.421420806927608471e-02	-2.290606733246395611e-03
4.259999999999999787e+00	5.419000000000000206e-02	2.354317484325782906e-03	5.395699711450374636e-02	-2.271817559168239249e-03
4.283999999999999808e+00	5.392999999999999877e-02	2.334926136304565046e-03	5.370059523587052130e-02	-2.253187305226127604e-03
4.307999999999999829e+00	5.365999999999999936e-02	2.314871586029128465e-03	5.344500242828233161e-02	-2.234714065180702907e-03
4.331999999999999851e+00	5.340000000000000302e-02	2.295639355742099333e-03	5.319021866721627967e-02	-2.216395961420616206e-03
4.355999999999999872e+00	5.312999999999999667e-02	2.276056789311725614e-03	5.293624388419656407e-02	-2.198231165254750565e-03
4.379999999999999893e+00	5.287000000000000033e-02	2.256982175648185492e-03	5.268307795935749799e-02	-2.180217902981034482e-03
4.403999999999999915e+00	5.260999999999999704e-02	2.237985619741038497e-03	5.243072075418290373e-02	-2.162354428509791031e-03
4.429000000000000270e+00	5.235000000000000070e-02	2.219067121590286799e-03	5.216870846384058513e-02	-2.143904068219487646e-03
4.453000000000000291e+00	5.208000000000000129e-02	2.199804291738990687e-03	5.191800186057055760e-02	-2.126341120389657353e-03
4.477000000000000313e+00	5.181999999999999801e-02	2.181043410211727131e-03	5.166810335944237165e-02	-2.108922872730490360e-03
4.501000000000000334e+00	5.156000000000000166e-02	2.162360586440858438e-03	5.141901269642071282e-02	-2.091647722998475189e-03
4.525999999999999801e+00	5.129999999999999838e-02	2.144052001114478759e-03	5.116040198344155160e-02	-2.073803240066131402e-03
4.549999999999999822e+00	5.104000000000000203e-02	2.125818471323093640e-03	5.091295974081092024e-02	-2.056815396340814367e-03
4.575000000000000178e+00	5.077999999999999875e-02	2.107366818600008365e-03	5.065606538686225763e-02	-2.039266905158858105e-03
4.599000000000000199e+00	5.052000000000000240e-02	2.089284900989312518e-03	5.041027008379923152e-02	-2.022560121466774642e-03
4.623999999999999666e+00	5.025999999999999912e-02	2.071278038913610797e-03	5.015509046532371645e-02	-2.005301228812767910e-03
4.647999999999999687e+00	5.000000000000000278e-02	2.053346232372904069e-03	4.991094044640665556e-02	-1.988869481937860593e-03
4.673000000000000043e+00	4.975000000000000255e-02	2.035898707237993824e-03	4.965747367751957575e-02	-1.971894065059890712e-03
4.698000000000000398e+00	4.948999999999999927e-02	2.018115568391603328e-03	4.940488001347613511e-02	-1.955060998781869494e-03
4.722000000000000419e+00	4.923000000000000292e-02	2.000691714617729763e-03	4.916321099481797685e-02	-1.939033777783047115e-03
4.746999999999999886e+00	4.898000000000000270e-02	1.983462139209437886e-03	4.891232694613555088e-02	-1.922475383910448232e-03
4.772000000000000242e+00	4.871999999999999942e-02	1.965901222481658463e-03	4.866231421947508906e-02	-1.906054990876448075e-03
4.796999999999999709e+00	4.846999999999999920e-02	1.949097269691814132e-03	4.841317216893292752e-02	-1.889771183545210440e-03
4.820999999999999730e+00	4.821000000000000285e-02	1.931961860112427513e-03	4.817481431849690576e-02	-1.874265935735591401e-03
4.846000000000000085e+00	4.796000000000000263e-02	1.915020959838730765e-03	4.792737682107132968e-02	-1.858245835765226029e-03
4.871000000000000441e+00	4.771000000000000241e-02	1.898427682162113096e-03	4.768080790965963101e-02	-1.842358304256271105e-03
4.895999999999999908e+00	4.744999999999999912e-02	1.881507162352919014e-03	4.743510683816748452e-02	-1.826602032183082674e-03
4.921000000000000263e+00	4.719999999999999890e-02	1.865053834381552979e-03	4.719027284628221630e-02	-1.810975731489078552e-03
4.945999999999999730e+00	4.694999999999999868e-02	1.848669788442489732e-03	4.694630512277423590e-02	-1.795478149963608463e-03
4.971000000000000085e+00	4.669999999999999846e-02	1.832355024535729706e-03	4.670320283696361569e-02	-1.780108058069557924e-03
4.996999999999999886e+00	4.644999999999999823e-02	1.816377721861310406e-03	4.645129361879016955e-02	-1.764257099276600590e-03
5.022000000000000242e+00	4.619999999999999801e-02	1.800200078643482198e-03	4.620995422294389698e-02	-1.749143344304090325e-03
5.046999999999999709e+00	4.594999999999999779e-02	1.784091717457957213e-03	4.596947764692053962e-02	-1.734153462855689103e-03
5.072000000000000064e+00	4.569999999999999757e-02	1.768316487377754286e-03	4.572986297467896560e-02	-1.719286313245014554e-03
5.097000000000000419e+00	4.544999999999999735e-02	1.752345246881161986e-03	4.549110928794560665e-02	-1.704540768384650226e-03
5.123000000000000220e+00	4.519999999999999712e-02	1.736704250738545750e-03	4.524371778647404835e-02	-1.689333207494366634e-03
5.147999999999999687e+00	4.495999999999999996e-02	1.721512548575413306e-03	4.500671757363242792e-02	-1.674832325466429645e-03
5.174000000000000377e+00	4.470999999999999974e-02	1.706003015089090991e-03	4.476114755056368605e-02	-1.659876893679495223e-03
5.198999999999999844e+00	4.445999999999999952e-02	1.690303186954044681e-03	4.452589669159220248e-02	-1.645616244928664075e-03
5.224000000000000199e+00	4.422000000000000236e-02	1.675306744651951967e-03	4.429150183722017908e-02	-1.631471778174362845e-03
5.250000000000000000e+00	4.397000000000000214e-02	1.659996512478554773e-03	4.404863810962533766e-02	-1.616883694857263690e-03
5.275999999999999801e+00	4.372999999999999804e-02	1.645381352294234380e-03	4.380669790687117399e-02	-1.602419067191413783e-03
5.301000000000000156e+00	4.349000000000000088e-02	1.630576070666270045e-03	4.357493291312086736e-02	-1.588626169812902555e-03
5.326999999999999957e+00	4.324000000000000066e-02	1.615460925148832312e-03	4.333480076210420584e-02	-1.574400519692043410e-03
5.352000000000000313e+00	4.299999999999999656e-02	1.600784450365923652e-03	4.310477200057436648e-02	-1.560835422712156945e-03
5.378000000000000114e+00	4.275999999999999940e-02	1.586418590027839984e-03	4.286644309531757041e-02	-1.546844659563506802e-03
5.403999999999999915e+00	4.252000000000000224e-02	1.571868208543723442e-03	4.262903160936101082e-02	-1.532972108366956535e-03
5.429999999999999716e+00	4.227999999999999814e-02	1.557625670223138255e-03	4.239253626463559965e-02	-1.519216751897816027e-03
5.456000000000000405e+00	4.204000000000000098e-02	1.543201382037812097e-03	4.215695573804699448e-02	-1.505577595048574781e-03
5.480999999999999872e+00	4.179999999999999688e-02	1.529082165734726041e-03	4.193129747566894105e-02	-1.492571690433991058e-03
5.506999999999999673e+00	4.155999999999999972e-02	1.515023917620066411e-03	4.169750752808944194e-02	-1.479157628197535481e-03
5.533000000000000362e+00	4.132000000000000256e-02	1.501026637693833208e-03	4.146462844820238830e-02	-1.465856899101020605e-03
5.559000000000000163e+00	4.109000000000000152e-02	1.487452324574808438e-03	4.123265884906255480e-02	-1.452668566851995739e-03
5.584999999999999964e+00	4.084999999999999742e-02	1.473575710854835253e-03	4.100159732904538890e-02	-1.439591709104032485e-03
5.610999999999999766e+00	4.061000000000000026e-02	1.459760065323289363e-03	4.077144249123786091e-02	-1.426625414549392585e-03
5.637999999999999901e+00	4.037999999999999923e-02	1.446363576087174481e-03	4.053339370552942050e-02	-1.413276475751403752e-03
5.663999999999999702e+00	4.014000000000000207e-02	1.432668596761889042e-03	4.030508272769559031e-02	-1.400532791457995618e-03
5.690000000000000391e+00	3.991000000000000103e-02	1.419390233390850891e-03	4.007767408225052647e-02	-1.387896983658674921e-03
5.716000000000000192e+00	3.966999999999999693e-02	1.406044955123613186e-03	3.985116632063822467e-02	-1.375368192451912556e-03
5.741999999999999993e+00	3.944000000000000283e-02	1.392883389712032101e-03	3.962555799403222334e-02	-1.362945568502626223e-03
5.769000000000000128e+00	3.921000000000000180e-02	1.379780252147692638e-03	3.939222281534570519e-02	-1.350156626943357398e-03
5.794999999999999929e+00	3.898000000000000076e-02	1.366960593565525687e-03	3.916844331408065455e-02	-1.337947846921154222e-03
5.822000000000000064e+00	3.874999999999999972e-02	1.354196707019361895e-03	3.893700405149108645e-02	-1.325379208293090468e-03
5.847999999999999865e+00	3.851999999999999869e-02	1.341266197185510354e-03	3.871504712813630261e-02	-1.313380891521867457e-03
5.873999999999999666e+00	3.828999999999999765e-02	1.328615182616973197e-03	3.849398198186736175e-02	-1.301484611603837558e-03
5.900999999999999801e+00	3.805999999999999661e-02	1.316019940084440067e-03	3.826535654586293855e-02	-1.289237943874624662e-03
5.927999999999999936e+00	3.783000000000000251e-02	1.303480469587910747e-03	3.803768938908699826e-02	-1.277099605187947138e-03
5.953999999999999737e+00	3.760000000000000148e-02	1.290996771127385020e-03	3.781935843272598435e-02	-1.265512421605031806e-03
5.980999999999999872e+00	3.737000000000000044e-02	1.278568844702862887e-03	3.759356727382080765e-02	-1.253584253585351580e-03
6.006999999999999673e+00	3.715000000000000246e-02	1.266537615648301090e-03	3.737703953047090411e-02	-1.242197901400035999e-03
6.033999999999999808e+00	3.692000000000000143e-02	1.254220020860221437e-03	3.715311749263946334e-02	-1.230476693609463580e-03
6.060999999999999943e+00	3.670000000000000345e-02	1.242296698570970973e-03	3.693014501249502340e-02	-1.218859707771162296e-03
6.088000000000000078e+00	3.647000000000000242e-02	1.230299995062506587e-03	3.670812028186991316e-02	-1.207346139506250502e-03
6.115000000000000213e+00	3.624999999999999750e-02	1.218483309367975271e-03	3.648704146237921608e-02	-1.195935194025494206e-03
6.141000000000000014e+00	3.602000000000000340e-02	1.206593011514122933e-03	3.627504304860137280e-02	-1.185043134496456497e-03
6.168000000000000149e+00	3.579999999999999849e-02	1.194882962414310981e-03	3.605581570572524708e-02	-1.173831356908595306e-03
6.195000000000000284e+00	3.558000000000000052e-02	1.183431681705150425e-03	3.583752884644880038e-02	-1.162719898968660355e-03
6.222000000000000419e+00	3.536000000000000254e-02	1.172031207819678161e-03	3.562018058845409924e-02	-1.151707999464444227e-03
6.248999999999999666e+00	3.513999999999999763e-02	1.160478659873301127e-03	3.540376905709342187e-02	-1.140794905608158221e-03
6.275999999999999801e+00	3.491999999999999965e-02	1.149181069805798715e-03	3.518829238861106989e-02	-1.129979872955285888e-03
6.302999999999999936e+00	3.470000000000000168e-02	1.137934286561985029e-03	3.497374870457320428e-02	-1.119262164434713666e-03
6.331000000000000405e+00	3.447999999999999676e-02	1.126738310141859418e-03	3.475224236514709575e-02	-1.108249520374731539e-03
6.357999999999999652e+00	3.425999999999999879e-02	1.115593140545422966e-03	3.453959328148110269e-02	-1.097727813092986768e-03
6.384999999999999787e+00	3.404999999999999694e-02	1.104823248623959748e-03	3.432787138466166649e-02	-1.087301235307407826e-03
6.411999999999999922e+00	3.382999999999999896e-02	1.093973855570428994e-03	3.411707476651365534e-02	-1.076969079119413164e-03
6.440000000000000391e+00	3.361999999999999711e-02	1.083300900759162719e-03	3.389944609404178799e-02	-1.066353230670663696e-03
6.466999999999999638e+00	3.339999999999999913e-02	1.072355378885811927e-03	3.369052825986057487e-02	-1.056211247268046575e-03
6.493999999999999773e+00	3.318999999999999728e-02	1.061972196174651830e-03	3.348252978644707112e-02	-1.046161572254260133e-03
6.522000000000000242e+00	3.296999999999999931e-02	1.051125863077547991e-03	3.326779665901776623e-02	-1.035836457992353726e-03
6.549000000000000377e+00	3.275999999999999746e-02	1.040837134870427295e-03	3.306166491573073185e-02	-1.025972713294363674e-03
6.576999999999999957e+00	3.255000000000000254e-02	1.030594479214787989e-03	3.284886339273575956e-02	-1.015838963113634228e-03
6.604000000000000092e+00	3.234000000000000069e-02	1.020397896110630072e-03	3.264459016799482055e-02	-1.006158361354761270e-03
6.631999999999999673e+00	3.212999999999999884e-02	1.010247385557953327e-03	3.243371176528296596e-02	-9.962131140243113935e-04
6.658999999999999808e+00	3.191999999999999699e-02	1.000142947556757972e-03	3.223128885726205678e-02	-9.867129199925745754e-04
6.687000000000000277e+00	3.171000000000000207e-02	9.900845821070442237e-04	3.202232496881284030e-02	-9.769533571279570040e-04
6.714999999999999858e+00	3.150000000000000022e-02	9.800722892088114310e-04	3.181433241905582548e-02	-9.672872569325918985e-04
6.743000000000000327e+00	3.128999999999999837e-02	9.701060688620600277e-04	3.160730898198040040e-02	-9.577139089477020549e-04
6.769999999999999574e+00	3.108999999999999958e-02	9.604948611958335006e-04	3.140859493595038465e-02	-9.485696461433042442e-04
6.798000000000000043e+00	3.088000000000000120e-02	9.507979747496592138e-04	3.120346850636162434e-02	-9.391764323414693826e-04
6.825999999999999623e+00	3.066999999999999935e-02	9.409676626562750315e-04	3.099930445695301545e-02	-9.298738868002946615e-04
6.854000000000000092e+00	3.047000000000000056e-02	9.316650487089303675e-04	3.079610053370937170e-02	-9.206613199104203386e-04
6.881999999999999673e+00	3.025999999999999870e-02	9.220992785088888118e-04	3.059385445499516326e-02	-9.115380449871668097e-04
6.910000000000000142e+00	3.005999999999999991e-02	9.127072907398734889e-04	3.039256390544230885e-02	-9.025033775621329546e-04
6.937999999999999723e+00	2.986000000000000112e-02	9.035315783816966553e-04	3.019222658323699252e-02	-8.935566400986651473e-04
6.966000000000000192e+00	2.965999999999999887e-02	8.943974352429012991e-04	2.999284020245363003e-02	-8.846971621405681600e-04
6.993999999999999773e+00	2.946000000000000008e-02	8.853048613234879623e-04	2.979440246242621992e-02	-8.759242766674873526e-04
7.022000000000000242e+00	2.926000000000000129e-02	8.762538566234558861e-04	2.959691101931156976e-02	-8.672373167068721852e-04
7.049999999999999822e+00	2.905999999999999903e-02	8.674121991310322155e-04	2.940036353916274797e-02	-8.586356214333135074e-04
7.078999999999999737e+00	2.886000000000000024e-02	8.584431781692252166e-04	2.919778916864259818e-02	-8.498159120002119708e-04
7.107000000000000206e+00	2.866000000000000145e-02	8.495157264267999119e-04	2.900315616566600391e-02	-8.413857754413200376e-04
7.134999999999999787e+00	2.845999999999999919e-02	8.407941577903675374e-04	2.880946004120805981e-02	-8.330389267933880487e-04
7.163000000000000256e+00	2.826000000000000040e-02	8.321118489722400180e-04	2.861669843345933731e-02	-8.247747208176353043e-04
7.192000000000000171e+00	2.807000000000000120e-02	8.236002048936849878e-04	2.841803515739232261e-02	-8.163018060839288435e-04
7.219999999999999751e+00	2.786999999999999894e-02	8.149965889172482072e-04	2.822716872151790485e-02	-8.082038694146352967e-04
7.248999999999999666e+00	2.767999999999999974e-02	8.067236791750030970e-04	2.803046323601220483e-02	-7.999018019038829207e-04
7.277000000000000135e+00	2.748000000000000095e-02	7.981976013397185273e-04	2.784148213132105198e-02	-7.919675096734865496e-04
7.306000000000000050e+00	2.728999999999999829e-02	7.900002667477101954e-04	2.764672419282075341e-02	-7.838335831591178391e-04
7.333999999999999631e+00	2.709999999999999909e-02	7.818402289830917199e-04	2.745961856992026537e-02	-7.760603453775831613e-04
7.363000000000000433e+00	2.690999999999999989e-02	7.738728530033018834e-04	2.726679798928071524e-02	-7.680918965059257454e-04
7.392000000000000348e+00	2.672000000000000069e-02	7.657863119279512045e-04	2.707495911037455585e-02	-7.602066187046498287e-04
7.419999999999999929e+00	2.653000000000000150e-02	7.578902387064063084e-04	2.689066437041716384e-02	-7.526715275708642777e-04
7.448999999999999844e+00	2.633999999999999883e-02	7.500292683812278703e-04	2.670074728594174981e-02	-7.449477481398154334e-04
7.477999999999999758e+00	2.614999999999999963e-02	7.420524238570233621e-04	2.651180400490805653e-02	-7.373051372612958107e-04
7.506999999999999673e+00	2.596000000000000044e-02	7.342627562900899728e-04	2.632383181140722853e-02	-7.297430214237184132e-04
7.535000000000000142e+00	2.577000000000000124e-02	7.265081916195233669e-04	2.614326032081595516e-02	-7.225174216225763646e-04
7.564000000000000057e+00	2.559000000000000163e-02	7.190697262213379716e-04	2.595718896555467697e-02	-7.151115818400616362e-04
7.592999999999999972e+00	2.539999999999999897e-02	7.115310905514483399e-04	2.577208072490290783e-02	-7.077842747809065093e-04
7.621999999999999886e+00	2.521999999999999936e-02	7.041590204342199543e-04	2.558793286331607561e-02	-7.005348402459299611e-04
7.650999999999999801e+00	2.503000000000000017e-02	6.966864336351254921e-04	2.540474265267349610e-02	-6.933626229118451450e-04
7.679999999999999716e+00	2.485000000000000056e-02	6.893807587988538994e-04	2.522250738547905657e-02	-6.862669740593951460e-04
7.708999999999999631e+00	2.467000000000000096e-02	6.822507716494964928e-04	2.504122436330602844e-02	-6.792472500211613369e-04
7.738000000000000433e+00	2.449000000000000135e-02	6.751519614146755466e-04	2.486089083437360847e-02	-6.723028040528118005e-04
7.767999999999999794e+00	2.429999999999999868e-02	6.678095093662563160e-04	2.467533513936293402e-02	-6.651974254294125855e-04
7.796999999999999709e+00	2.411999999999999908e-02	6.607739189859115903e-04	2.449692483953572891e-02	-6.584041500410295344e-04
7.825999999999999623e+00	2.393999999999999947e-02	6.537695055201031081e-04	2.431945571725008248e-02	-6.516842174669302363e-04
7.855000000000000426e+00	2.376999999999999946e-02	6.470684896207536552e-04	2.414292501334196900e-02	-6.450369946605752402e-04
7.884999999999999787e+00	2.358999999999999986e-02	6.402617608871156172e-04	2.396129159490603330e-02	-6.382363974298695380e-04
7.913999999999999702e+00	2.341000000000000025e-02	6.333489729090274788e-04	2.378666151186732344e-02	-6.317351539846168549e-04
7.942999999999999616e+00	2.323000000000000065e-02	6.266014803130082926e-04	2.361296145853711281e-02	-6.253047183175363408e-04
7.972999999999999865e+00	2.306000000000000064e-02	6.201520159259449241e-04	2.343424749401574678e-02	-6.187263964556551955e-04
8.002000000000000668e+00	2.288000000000000103e-02	6.134619119466832486e-04	2.326243098978583029e-02	-6.124381033848339852e-04
8.032000000000000028e+00	2.271000000000000102e-02	6.070682195956234734e-04	2.308565952138289315e-02	-6.060055000838202293e-04
8.060999999999999943e+00	2.254000000000000101e-02	6.007020091173771508e-04	2.291571499822898234e-02	-5.998567987348606525e-04
8.090999999999999304e+00	2.236000000000000140e-02	5.942266794382540301e-04	2.274087412361228480e-02	-5.935672978004508885e-04
8.121000000000000441e+00	2.219000000000000139e-02	5.879152595005536931e-04	2.256701029596327318e-02	-5.873495608593467350e-04
8.150000000000000355e+00	2.202000000000000138e-02	5.817584539649424966e-04	2.239986773063923006e-02	-5.814066666170519468e-04
8.179999999999999716e+00	2.185000000000000137e-02	5.756271673112293204e-04	2.222791634054557125e-02	-5.753281141181341637e-04
8.210000000000000853e+00	2.168000000000000135e-02	5.695213995394144899e-04	2.205693279489432529e-02	-5.693193532177495252e-04
8.240000000000000213e+00	2.151000000000000134e-02	5.634411506494977880e-04	2.188691395571826584e-02	-5.633797226708629584e-04
8.269999999999999574e+00	2.134000000000000133e-02	5.573864206414793233e-04	2.171785666569989171e-02	-5.575085628264852492e-04
8.298999999999999488e+00	2.118000000000000091e-02	5.517399350088047398e-04	2.155534567937170826e-02	-5.518975794470745017e-04
8.329000000000000625e+00	2.101000000000000090e-02	5.457345107137749575e-04	2.138817031798703749e-02	-5.461591789385655165e-04
8.358999999999999986e+00	2.084000000000000088e-02	5.398749250967425656e-04	2.122194722701704547e-02	-5.404873236550638812e-04
8.388999999999999346e+00	2.068000000000000047e-02	5.342972596161553803e-04	2.105667322444444017e-02	-5.348813655852782678e-04
8.419000000000000483e+00	2.051000000000000045e-02	5.284840929607658930e-04	2.089234514877728877e-02	-5.293406625274350375e-04
8.448999999999999844e+00	2.035000000000000003e-02	5.229514608011755520e-04	2.072895986322041348e-02	-5.238645785086799497e-04
8.480000000000000426e+00	2.018999999999999961e-02	5.174409988919219557e-04	2.056111551805426402e-02	-5.182731722096676173e-04
8.509999999999999787e+00	2.002999999999999919e-02	5.119527072330053207e-04	2.039963748825485146e-02	-5.129265266885531509e-04
8.539999999999999147e+00	1.985999999999999918e-02	5.063463474440395426e-04	2.023909260468009438e-02	-5.076425808693424153e-04
8.570000000000000284e+00	1.969999999999999876e-02	5.010159033487193410e-04	2.007947769879892680e-02	-5.024207103491059841e-04
8.599999999999999645e+00	1.953999999999999834e-02	4.957057819828747597e-04	1.992078961673738463e-02	-4.972602957524093446e-04
8.631000000000000227e+00	1.939000000000000098e-02	4.906690359694913838e-04	1.975778220236096630e-02	-4.919917705035554891e-04
8.660999999999999588e+00	1.923000000000000057e-02	4.853989249773016249e-04	1.960096875033074185e-02	-4.869544034642938213e-04
8.691000000000000725e+00	1.907000000000000015e-02	4.801491367145872694e-04	1.944507238526160114e-02	-4.819766192340371562e-04
8.721999999999999531e+00	1.890999999999999973e-02	4.750288481172521070e-04	1.928493955369162821e-02	-4.768948590736945647e-04
8.752000000000000668e+00	1.875999999999999890e-02	4.701776624803862036e-04	1.913089810802274388e-02	-4.720363552983432688e-04
8.782999999999999474e+00	1.859999999999999848e-02	4.650937469500100643e-04	1.897267512731682509e-02	-4.670765567276644287e-04
8.813000000000000611e+00	1.845000000000000112e-02	4.602777796795648186e-04	1.882047522638624626e-02	-4.623348328986508823e-04
8.843999999999999417e+00	1.830000000000000029e-02	4.554791329171952699e-04	1.866414830471922054e-02	-4.574944299681487259e-04
8.875000000000000000e+00	1.813999999999999987e-02	4.504494883121229519e-04	1.850877970403441708e-02	-4.527137331441994706e-04
8.904999999999999361e+00	1.798999999999999905e-02	4.457899252296010882e-04	1.835933204710488501e-02	-4.481434848166648095e-04
8.935999999999999943e+00	1.784000000000000169e-02	4.411459506043474547e-04	1.820583865904203819e-02	-4.434783703265068986e-04
8.967000000000000526e+00	1.769000000000000086e-02	4.365175644363619429e-04	1.805329294343288246e-02	-4.388710378121188534e-04
8.997999999999999332e+00	1.754000000000000004e-02	4.319047667256444988e-04	1.790169135187691385e-02	-4.343208500139267877e-04
9.028000000000000469e+00	1.738999999999999921e-02	4.273075574721951222e-04	1.775587566414345286e-02	-4.299712516526244324e-04
9.058999999999999275e+00	1.723999999999999838e-02	4.227259366760138673e-04	1.760612130303707348e-02	-4.255316522780818508e-04
9.089999999999999858e+00	1.709000000000000102e-02	4.182585734981054157e-04	1.745730034263112684e-02	-4.211473184364421165e-04
9.121000000000000441e+00	1.694999999999999979e-02	4.140493436255514542e-04	1.730940920989245194e-02	-4.168176276974895709e-04
9.151999999999999247e+00	1.679999999999999896e-02	4.096092313803486522e-04	1.716244429994097723e-02	-4.125419599749063633e-04
9.182999999999999829e+00	1.666000000000000120e-02	4.054263286800698324e-04	1.701640195890903942e-02	-4.083196964704777850e-04
9.214000000000000412e+00	1.651000000000000037e-02	4.011087878970159772e-04	1.687127855683714581e-02	-4.041502238847217271e-04
9.244999999999999218e+00	1.636999999999999914e-02	3.969514040786353403e-04	1.672707049252713726e-02	-4.000329346490321411e-04
9.275999999999999801e+00	1.623000000000000137e-02	3.929006568549740677e-04	1.658377416609155969e-02	-3.959672256149350447e-04
9.307999999999999829e+00	1.608000000000000054e-02	3.886195468739060102e-04	1.643680781561707507e-02	-3.918238293009166946e-04
9.339000000000000412e+00	1.593999999999999931e-02	3.845918359259852697e-04	1.629535307662376142e-02	-3.878610944375780701e-04
9.369999999999999218e+00	1.580000000000000154e-02	3.805754410433408131e-04	1.615479899252874468e-02	-3.839481293302933322e-04
9.400999999999999801e+00	1.566000000000000031e-02	3.766607752781274648e-04	1.601514195185146233e-02	-3.800843473893318614e-04
9.432999999999999829e+00	1.552000000000000081e-02	3.727558089974364829e-04	1.587191687263017972e-02	-3.761468962917379854e-04
9.464000000000000412e+00	1.538999999999999917e-02	3.691003735030892697e-04	1.573407153012321494e-02	-3.723812698732289865e-04
9.496000000000000441e+00	1.524999999999999967e-02	3.652144597812816140e-04	1.559270875092506545e-02	-3.685439075762372927e-04
9.526999999999999247e+00	1.511000000000000017e-02	3.613382455439962705e-04	1.545665997529652690e-02	-3.648740586583516170e-04
9.558999999999999275e+00	1.498000000000000026e-02	3.577105228625702049e-04	1.531714394479219421e-02	-3.611343516159813824e-04
9.589999999999999858e+00	1.484000000000000076e-02	3.539390399641158930e-04	1.518287659716009187e-02	-3.575579391833534214e-04
9.621999999999999886e+00	1.471000000000000085e-02	3.504138546904978944e-04	1.504519156662093710e-02	-3.539134863935180977e-04
9.653000000000000469e+00	1.456999999999999962e-02	3.466582489244461737e-04	1.491269040540273670e-02	-3.504282029385296553e-04
9.685000000000000497e+00	1.443999999999999971e-02	3.432317328118326938e-04	1.477682073824935181e-02	-3.468766436839714981e-04
9.717000000000000526e+00	1.430999999999999980e-02	3.397286023184977279e-04	1.464186712372219507e-02	-3.433713757470530223e-04
9.747999999999999332e+00	1.417999999999999990e-02	3.363148456468333125e-04	1.451200050600662782e-02	-3.400192295668220390e-04
9.779999999999999361e+00	1.404000000000000040e-02	3.326701488674931192e-04	1.437883843715294548e-02	-3.366033629408104241e-04
9.811999999999999389e+00	1.392000000000000008e-02	3.295053456319032626e-04	1.424658035927167839e-02	-3.332320360498978594e-04
9.843999999999999417e+00	1.379000000000000017e-02	3.261892188907587666e-04	1.411522219487991621e-02	-3.299046688900321802e-04
9.875999999999999446e+00	1.366000000000000027e-02	3.227987294349426864e-04	1.398475982420685146e-02	-3.266206860834513495e-04
9.907999999999999474e+00	1.353000000000000036e-02	3.194923599133475483e-04	1.385518915727142371e-02	-3.233795174660978526e-04
9.939999999999999503e+00	1.340000000000000045e-02	3.161904937238521054e-04	1.372650613662443168e-02	-3.201805980539022866e-04
9.971999999999999531e+00	1.328000000000000014e-02	3.132055928321416608e-04	1.359870669988559599e-02	-3.170233679669213003e-04
1.000000000000000000e+01	1.315000000000000023e-02	3.099118095464148837e-04	1.348760375738065551e-02	-3.142945535968622636e-04
1.003999999999999915e+01	1.302999999999999992e-02	3.069332595076656924e-04	1.333004781636845486e-02	-3.104501488430504445e-04
1.007000000000000028e+01	1.290000000000000001e-02	3.037220373104329314e-04	1.321277413883996041e-02	-3.076078900722764055e-04
1.009999999999999964e+01	1.277999999999999969e-02	3.007491453043216923e-04	1.309626240788563240e-02	-3.048003182755532471e-04
1.013000000000000078e+01	1.265999999999999938e-02	2.977790245795025733e-04	1.298050922302758717e-02	-3.020269933358232621e-04
1.016000000000000014e+01	1.252999999999999947e-02	2.946489200950910478e-04	1.286551116844396672e-02	-2.992874791717838176e-04
1.019999999999999929e+01	1.240999999999999916e-02	2.917554137509933607e-04	1.271334921888282038e-02	-2.956866412471076335e-04
1.023000000000000043e+01	1.229000000000000058e-02	2.888632930475417879e-04	1.260009999051208383e-02	-2.930243433964074655e-04
1.025999999999999979e+01	1.217000000000000026e-02	2.860428215124966164e-04	1.248759463723586767e-02	-2.903944296036839782e-04
1.028999999999999915e+01	1.204999999999999995e-02	2.831527792700141337e-04	1.237582972895090797e-02	-2.877964813432762120e-04
1.033000000000000007e+01	1.193999999999999923e-02	2.805679821148521842e-04	1.222795576217178617e-02	-2.843815577589613587e-04
1.035999999999999943e+01	1.182000000000000065e-02	2.777482034001300427e-04	1.211790533609852574e-02	-2.818565878806944080e-04
1.039000000000000057e+01	1.170000000000000033e-02	2.749284246854079013e-04	1.200858406675352208e-02	-2.793622138907019296e-04
1.041999999999999993e+01	1.158999999999999961e-02	2.724105424264450172e-04	1.189998852988565468e-02	-2.768980344790433496e-04
1.046000000000000085e+01	1.146999999999999929e-02	2.696562929672759353e-04	1.175631747677981578e-02	-2.736587450304467069e-04
1.049000000000000021e+01	1.136000000000000031e-02	2.671358126321017427e-04	1.164940202817266526e-02	-2.712634801203730323e-04
1.051999999999999957e+01	1.123999999999999999e-02	2.643788496266673694e-04	1.154320098116545616e-02	-2.688970979772176855e-04
1.055000000000000071e+01	1.112999999999999927e-02	2.619200303002425798e-04	1.143771093734912564e-02	-2.665592136752199131e-04
1.058999999999999986e+01	1.102000000000000028e-02	2.594586706326334189e-04	1.129815760731440848e-02	-2.634857088925980401e-04
1.061999999999999922e+01	1.090999999999999956e-02	2.569947706238397784e-04	1.119431322851876034e-02	-2.612128487071300521e-04
1.065000000000000036e+01	1.078999999999999924e-02	2.542926558939784904e-04	1.109116847187341381e-02	-2.589672330842638878e-04
1.068999999999999950e+01	1.068000000000000026e-02	2.518852207415115275e-04	1.095472458664107675e-02	-2.560148227398572457e-04
1.072000000000000064e+01	1.056999999999999953e-02	2.494739750772680077e-04	1.085319906640972235e-02	-2.538313536141464173e-04
1.075000000000000000e+01	1.047000000000000014e-02	2.472951128963733172e-04	1.075236179089783181e-02	-2.516739198241577059e-04
1.077999999999999936e+01	1.035999999999999942e-02	2.449362329015452320e-04	1.065220936044403675e-02	-2.495421664478648808e-04
1.082000000000000028e+01	1.025000000000000043e-02	2.425130938217563811e-04	1.051973226466324136e-02	-2.467391680211425691e-04
1.084999999999999964e+01	1.013999999999999971e-02	2.401446875474866870e-04	1.042116463548232660e-02	-2.446659751895944711e-04
1.088000000000000078e+01	1.004000000000000031e-02	2.380662265784040633e-04	1.032327049725637741e-02	-2.426173092022989761e-04
1.091999999999999993e+01	9.931999999999999856e-03	2.357347245333409600e-04	1.019378673841163548e-02	-2.399233246259192581e-04
1.094999999999999929e+01	9.827000000000000665e-03	2.335262442836368165e-04	1.009745085208556270e-02	-2.379305803583350865e-04
1.098000000000000043e+01	9.723000000000000739e-03	2.313354944606994563e-04	1.000177715296187569e-02	-2.359612498113049695e-04
1.101999999999999957e+01	9.620000000000000079e-03	2.291625616670692851e-04	9.875236361745585653e-03	-2.333713388110067151e-04
1.105000000000000071e+01	9.518000000000000418e-03	2.270624847039082108e-04	9.781094445784250385e-03	-2.314553885668166474e-04
1.108000000000000007e+01	9.416000000000000758e-03	2.249553409734522083e-04	9.687603343927733007e-03	-2.295617859136674305e-04
1.111999999999999922e+01	9.313999999999999363e-03	2.228411304757013048e-04	9.563955098229477356e-03	-2.270712030728367801e-04
1.115000000000000036e+01	9.213999999999999968e-03	2.208209703368014046e-04	9.471969422007597492e-03	-2.252285329191886561e-04
1.117999999999999972e+01	9.114000000000000573e-03	2.187927272941329198e-04	9.380623239402269969e-03	-2.234071843559733964e-04
1.122000000000000064e+01	9.015000000000000444e-03	2.167804479864074592e-04	9.259817233364329644e-03	-2.210113689631283760e-04
1.125000000000000000e+01	8.916000000000000314e-03	2.148116431539520254e-04	9.169950042402511686e-03	-2.192386094827407698e-04
1.127999999999999936e+01	8.817999999999999450e-03	2.128069213612502155e-04	9.080711094612219092e-03	-2.174861835303086783e-04
1.132000000000000028e+01	8.720999999999999586e-03	2.109191534125781913e-04	8.962697205212795046e-03	-2.151807522101007223e-04
1.134999999999999964e+01	8.625000000000000722e-03	2.089957456317891277e-04	8.874910920760079036e-03	-2.134746650416379258e-04
1.139000000000000057e+01	8.529000000000000123e-03	2.071127119553244664e-04	8.758821653349253139e-03	-2.112299983023354169e-04
1.141999999999999993e+01	8.434000000000000524e-03	2.052440369800545593e-04	8.672469700393974079e-03	-2.095687263137779302e-04
1.144999999999999929e+01	8.338999999999999191e-03	2.033654893151815013e-04	8.586726846678736924e-03	-2.079262066719819518e-04
1.149000000000000021e+01	8.245000000000000592e-03	2.015491107272947963e-04	8.473344675863239348e-03	-2.057648921055038257e-04
1.151999999999999957e+01	8.151999999999999524e-03	1.997463806997717235e-04	8.389009915910142223e-03	-2.041650986689222565e-04
1.156000000000000050e+01	8.059999999999999457e-03	1.980040068693897110e-04	8.277493052643983273e-03	-2.020598013888773347e-04
1.158999999999999986e+01	7.967999999999999389e-03	1.962039442001103147e-04	8.194548186233916592e-03	-2.005013171009496754e-04
1.161999999999999922e+01	7.877000000000000321e-03	1.944634178905897519e-04	8.112193385926152328e-03	-1.989601173491610205e-04
1.166000000000000014e+01	7.786000000000000386e-03	1.927562855206391233e-04	8.003299073737875358e-03	-1.969316448758375330e-04
1.168999999999999950e+01	7.695999999999999716e-03	1.910613698823844791e-04	7.922308093666169740e-03	-1.954298185753327091e-04
1.173000000000000043e+01	7.607000000000000046e-03	1.893788788219228421e-04	7.815220168819190724e-03	-1.934529608545303711e-04
1.175999999999999979e+01	7.518000000000000377e-03	1.876840555597113463e-04	7.735574933195315563e-03	-1.919891959358241190e-04
1.178999999999999915e+01	7.429999999999999973e-03	1.860448311284227405e-04	7.656500879304616210e-03	-1.905413558513968425e-04
1.183000000000000007e+01	7.342999999999999701e-03	1.844599064899514517e-04	7.551951585185357960e-03	-1.886352786045122757e-04
1.185999999999999943e+01	7.256000000000000297e-03	1.828190250633903000e-04	7.474197433829026654e-03	-1.872237083496671231e-04
1.190000000000000036e+01	7.170000000000000158e-03	1.812317506093234353e-04	7.371396065846039236e-03	-1.853651750385150660e-04
1.192999999999999972e+01	7.084000000000000019e-03	1.796714730538438536e-04	7.294943865135412008e-03	-1.839886654196002270e-04
1.197000000000000064e+01	6.999000000000000013e-03	1.781217494612850492e-04	7.193866431532805299e-03	-1.821761001837906104e-04
1.200000000000000000e+01	6.915000000000000140e-03	1.765828396392681585e-04	7.118698242817929518e-03	-1.808334872964346301e-04
1.202999999999999936e+01	6.831000000000000266e-03	1.750688193873561004e-04	7.044074915402907117e-03	-1.795050508600947510e-04
1.207000000000000028e+01	6.747999999999999658e-03	1.735650009147005621e-04	6.945419041564962828e-03	-1.777555040634299472e-04
1.209999999999999964e+01	6.666000000000000050e-03	1.720716613494307991e-04	6.872054310665037802e-03	-1.764593623586894805e-04
1.214000000000000057e+01	6.583999999999999575e-03	1.706011848548210003e-04	6.775064720535073359e-03	-1.747521561193884367e-04
1.216999999999999993e+01	6.503000000000000100e-03	1.691781665523385699e-04	6.702940884068524230e-03	-1.734872348114554911e-04
1.221000000000000085e+01	6.421999999999999757e-03	1.677012352817191555e-04	6.607594110133769780e-03	-1.718209535978138501e-04
1.224000000000000021e+01	6.342000000000000415e-03	1.663078465950515819e-04	6.536693578440627532e-03	-1.705862130775917811e-04
1.227999999999999936e+01	6.263000000000000338e-03	1.648870799586189990e-04	6.442966137053864409e-03	-1.689595046027681457e-04
1.231000000000000050e+01	6.184000000000000261e-03	1.635213001618239937e-04	6.373271358757280625e-03	-1.677539468754895874e-04
1.234999999999999964e+01	6.106000000000000316e-03	1.621285812014686427e-04	6.281140008884033427e-03	-1.661654934970427291e-04
1.238000000000000078e+01	6.028000000000000372e-03	1.607535522533612567e-04	6.212633614659870268e-03	-1.649881465967680363e-04
1.241999999999999993e+01	5.950999999999999693e-03	1.594216513703622742e-04	6.122075174771023434e-03	-1.634366855269960754e-04
1.244999999999999929e+01	5.875000000000000014e-03	1.580979892757047043e-04	6.054739800682449116e-03	-1.622866225947770140e-04
1.249000000000000021e+01	5.799000000000000335e-03	1.567893787025648644e-04	5.965731262209937949e-03	-1.607709318069659721e-04
1.251999999999999957e+01	5.723999999999999921e-03	1.554886258665887110e-04	5.899549753606765992e-03	-1.596472473820183648e-04
1.256000000000000050e+01	5.649000000000000375e-03	1.542014349884358653e-04	5.812068270377107951e-03	-1.581661474468646169e-04
1.258999999999999986e+01	5.575000000000000094e-03	1.529217554372851097e-04	5.747023490214667879e-03	-1.570679803855472864e-04
1.263000000000000078e+01	5.500999999999999814e-03	1.516541829212792879e-04	5.661046310962193802e-03	-1.556203415269624224e-04
1.266000000000000014e+01	5.427999999999999665e-03	1.503938099631302251e-04	5.597121314048236242e-03	-1.545468525954788168e-04
1.269999999999999929e+01	5.355999999999999650e-03	1.491719751354496273e-04	5.512625933381676800e-03	-1.531315750654940928e-04
1.273000000000000043e+01	5.283999999999999635e-03	1.479293556980781552e-04	5.449803844537069210e-03	-1.520819614916921821e-04
1.276999999999999957e+01	5.212999999999999752e-03	1.467241889726690694e-04	5.366767810706113070e-03	-1.506979985460303237e-04
1.280000000000000071e+01	5.141999999999999869e-03	1.455273938261631729e-04	5.305031893839395711e-03	-1.496714844282679097e-04
1.283999999999999986e+01	5.072000000000000119e-03	1.443369206651049798e-04	5.223433030553044018e-03	-1.483178139023544177e-04
1.286999999999999922e+01	5.002000000000000370e-03	1.431535027243362570e-04	5.162766697850523952e-03	-1.473136505402067092e-04
1.291000000000000014e+01	4.932999999999999885e-03	1.420047142527134699e-04	5.082582910495861417e-03	-1.459893032082241137e-04
1.293999999999999950e+01	4.864000000000000268e-03	1.408328202233177556e-04	5.022969661699703235e-03	-1.450067771946221497e-04
1.298000000000000043e+01	4.795999999999999916e-03	1.396946319026373066e-04	4.944179102808582763e-03	-1.437108107197553443e-04
1.301999999999999957e+01	4.728999999999999697e-03	1.385894911113652768e-04	4.866174925942832845e-03	-1.424306530027342999e-04
1.305000000000000071e+01	4.662000000000000345e-03	1.374603671899111556e-04	4.808183599209757929e-03	-1.414807369346998483e-04
1.308999999999999986e+01	4.596000000000000259e-03	1.363634594134777688e-04	4.731538605655687471e-03	-1.402275574359782202e-04
1.311999999999999922e+01	4.530000000000000172e-03	1.352683183288681411e-04	4.674558629906051463e-03	-1.392975502002391606e-04
1.316000000000000014e+01	4.464000000000000086e-03	1.341738007825492296e-04	4.599251453136328320e-03	-1.380704898779824016e-04
1.318999999999999950e+01	4.400000000000000265e-03	1.331138780643601242e-04	4.543266865565843624e-03	-1.371597634045305686e-04
1.323000000000000043e+01	4.335000000000000311e-03	1.320234077434282339e-04	4.469276273002701499e-03	-1.359580125120510351e-04
1.326999999999999957e+01	4.270999999999999623e-03	1.309619839145392210e-04	4.396028573603723288e-03	-1.347703707309118835e-04
1.330000000000000071e+01	4.207999999999999935e-03	1.299291216034670782e-04	4.341576230895545507e-03	-1.338887457265499855e-04
1.333999999999999986e+01	4.145000000000000247e-03	1.288932743915032126e-04	4.269612228445786480e-03	-1.327251903297778585e-04
1.336999999999999922e+01	4.082999999999999824e-03	1.278846723387423625e-04	4.216114857974666112e-03	-1.318613508724614193e-04
1.341000000000000014e+01	4.021000000000000268e-03	1.268481496269635589e-04	4.145413804248313482e-03	-1.307211431855455710e-04
1.344999999999999929e+01	3.959999999999999978e-03	1.258612039828000588e-04	4.075425223171750752e-03	-1.295939510588879520e-04
1.348000000000000043e+01	3.899000000000000122e-03	1.248453792781716693e-04	4.023397350314237425e-03	-1.287569599462787425e-04
1.351999999999999957e+01	3.838999999999999965e-03	1.238772610262864348e-04	3.954639624844719613e-03	-1.276520029943173221e-04
1.355000000000000071e+01	3.778999999999999807e-03	1.228793515005109898e-04	3.903527310789824817e-03	-1.268314429026439958e-04
1.358999999999999986e+01	3.720000000000000216e-03	1.219273701886496183e-04	3.835980291653357833e-03	-1.257480710615174995e-04
1.363000000000000078e+01	3.661000000000000192e-03	1.209658683708492855e-04	3.769116163883492153e-03	-1.246767462062247376e-04
1.366000000000000014e+01	3.602999999999999866e-03	1.200271372476657957e-04	3.719412316065916126e-03	-1.238810344179551957e-04
1.369999999999999929e+01	3.544999999999999974e-03	1.190773960548488681e-04	3.653727658761670924e-03	-1.228302977530088143e-04
1.374000000000000021e+01	3.488000000000000215e-03	1.181495133432234490e-04	3.588708129710563386e-03	-1.217910471115762368e-04
1.376999999999999957e+01	3.431000000000000022e-03	1.172091887332969983e-04	3.540376136190060124e-03	-1.210190261366090865e-04
1.381000000000000050e+01	3.374999999999999962e-03	1.163093767917595776e-04	3.476505274090230073e-03	-1.199993986561427659e-04
1.383999999999999986e+01	3.318999999999999902e-03	1.153951022259789726e-04	3.429027544873215413e-03	-1.192418837158252815e-04
1.388000000000000078e+01	3.262999999999999842e-03	1.144842340267865534e-04	3.366286136443175786e-03	-1.182413371030898493e-04
1.391999999999999993e+01	3.207999999999999914e-03	1.135917255661543897e-04	3.304181614071707764e-03	-1.172514648808691576e-04
1.394999999999999929e+01	3.154000000000000119e-03	1.127175941645905464e-04	3.258017487774411778e-03	-1.165159665159566291e-04
1.399000000000000021e+01	3.099999999999999891e-03	1.118437167971451105e-04	3.197012746539406626e-03	-1.155443723048452684e-04
1.402999999999999936e+01	3.046000000000000096e-03	1.109682228489459874e-04	3.136627985002195598e-03	-1.145829791470745723e-04
1.406000000000000050e+01	2.993000000000000001e-03	1.101087561442195276e-04	3.091742590528486108e-03	-1.138685209352897524e-04
1.409999999999999964e+01	2.939999999999999905e-03	1.092452941756302955e-04	3.032428089918894152e-03	-1.129245495843044623e-04
1.414000000000000057e+01	2.887999999999999942e-03	1.083968664080507422e-04	2.973716862550252089e-03	-1.119902960521809428e-04
1.416999999999999993e+01	2.835999999999999979e-03	1.075585307231766445e-04	2.930075796518180273e-03	-1.112959020072523079e-04
1.421000000000000085e+01	2.785000000000000149e-03	1.067337627696285021e-04	2.872406188654160527e-03	-1.103783426403696287e-04
1.425000000000000000e+01	2.733999999999999885e-03	1.059157151732137187e-04	2.815323843976150903e-03	-1.094701600220594398e-04
1.428999999999999915e+01	2.683000000000000055e-03	1.050707572807520174e-04	2.758823035854460551e-03	-1.085712363208092497e-04
1.432000000000000028e+01	2.632999999999999924e-03	1.042679979194653742e-04	2.716825584272623308e-03	-1.079030355762862205e-04
1.435999999999999943e+01	2.583999999999999925e-03	1.034912366408003413e-04	2.661328457703559212e-03	-1.070199499501192446e-04
1.440000000000000036e+01	2.533999999999999794e-03	1.026591016978173164e-04	2.606396781983751163e-03	-1.061456720220035096e-04
1.442999999999999972e+01	2.484999999999999796e-03	1.018504475902822431e-04	2.565565596766688702e-03	-1.054956379035242524e-04
1.447000000000000064e+01	2.436999999999999930e-03	1.010931372421862326e-04	2.511609491470814283e-03	-1.046363570793110311e-04
1.450999999999999979e+01	2.389000000000000064e-03	1.003019537537968604e-04	2.458203203460929045e-03	-1.037854809392678722e-04
1.455000000000000071e+01	2.341000000000000199e-03	9.951661305013166951e-05	2.405341441464147433e-03	-1.029429517602692206e-04
1.458000000000000007e+01	2.294000000000000032e-03	9.876360396154107392e-05	2.366049306655965655e-03	-1.023164985535252871e-04
1.461999999999999922e+01	2.247999999999999998e-03	9.802913359009420675e-05	2.314127860974713857e-03	-1.014884407236520597e-04
1.466000000000000014e+01	2.200999999999999832e-03	9.725034003848160365e-05	2.262736445128104082e-03	-1.006685350682920475e-04
1.468999999999999950e+01	2.154999999999999798e-03	9.649936322283859177e-05	2.224537281350200471e-03	-1.000588364792113463e-04
1.473000000000000043e+01	2.109999999999999896e-03	9.578777901606237439e-05	2.174059656593986100e-03	-9.925270685191382454e-05
1.476999999999999957e+01	2.063999999999999863e-03	9.501033069057701326e-05	2.124096343497161934e-03	-9.845415520025530606e-05
1.481000000000000050e+01	2.020000000000000094e-03	9.431443886411738844e-05	2.074641720589113451e-03	-9.766297813867743662e-05
1.483999999999999986e+01	1.975000000000000193e-03	9.355888943434238097e-05	2.037881518601722831e-03	-9.707438063443494039e-05
1.488000000000000078e+01	1.930999999999999991e-03	9.284582143737434815e-05	1.989305222483414744e-03	-9.629597018942962047e-05
1.491999999999999993e+01	1.887999999999999921e-03	9.216265441084763076e-05	1.941224501527299365e-03	-9.552486734104242787e-05
1.496000000000000085e+01	1.843999999999999936e-03	9.142011268263748798e-05	1.893634801841866068e-03	-9.476108184330604071e-05
1.500000000000000000e+01	1.801999999999999999e-03	9.075279969450273049e-05	1.846531342826747456e-03	-9.400454344565760509e-05
1.502999999999999936e+01	1.758999999999999930e-03	9.003947188991356140e-05	1.811519459563657028e-03	-9.344169148936677216e-05
1.507000000000000028e+01	1.716999999999999993e-03	8.934680745145870374e-05	1.765253247287860159e-03	-9.269696959813253140e-05
1.510999999999999943e+01	1.675000000000000057e-03	8.865054612082677002e-05	1.719457529015521900e-03	-9.195845115540336268e-05
1.515000000000000036e+01	1.634000000000000036e-03	8.799001699835501053e-05	1.674126614591592201e-03	-9.122574367839403461e-05
1.517999999999999972e+01	1.593000000000000015e-03	8.730892265929468142e-05	1.640430428786604760e-03	-9.067983314373860007e-05
1.522000000000000064e+01	1.551999999999999994e-03	8.662092321101487284e-05	1.595901484474885387e-03	-8.995659447614308012e-05
1.525999999999999979e+01	1.512000000000000106e-03	8.596847121880905017e-05	1.551825113215875426e-03	-8.923845624905494991e-05
1.530000000000000071e+01	1.472000000000000001e-03	8.532590346321178223e-05	1.508197226342651402e-03	-8.852519671426377162e-05
1.533999999999999986e+01	1.431999999999999896e-03	8.457811939455736703e-05	1.465013560552596563e-03	-8.781638706586051093e-05
1.536999999999999922e+01	1.392999999999999924e-03	8.396358776803192713e-05	1.432914045076200127e-03	-8.728668895300207425e-05
1.541000000000000014e+01	1.353999999999999952e-03	8.333265939386150158e-05	1.390494223923731051e-03	-8.658119503459356760e-05
1.544999999999999929e+01	1.314999999999999980e-03	8.260265771349814567e-05	1.348502729603423371e-03	-8.587456609795117435e-05
1.549000000000000021e+01	1.276999999999999923e-03	8.198512386557290439e-05	1.306933678893804811e-03	-8.516461400734592988e-05
1.552999999999999936e+01	1.239000000000000084e-03	8.126228132854751657e-05	1.265780194606015100e-03	-8.444820919233279682e-05
1.557000000000000028e+01	1.201999999999999943e-03	8.063989773836109209e-05	1.225033254028110334e-03	-8.372021699283452648e-05
1.559999999999999964e+01	1.164000000000000104e-03	7.990504631573655298e-05	1.194734284811035897e-03	-8.316339654247432934e-05
1.564000000000000057e+01	1.126999999999999964e-03	7.918699578594539756e-05	1.154676615244377459e-03	-8.240226910126717715e-05
1.567999999999999972e+01	1.090999999999999956e-03	7.848418730326086246e-05	1.115000591658264805e-03	-8.161419486581634900e-05
1.572000000000000064e+01	1.054999999999999948e-03	7.778264899116855361e-05	1.075703421991839595e-03	-8.078012329281794026e-05
1.575999999999999979e+01	1.018999999999999941e-03	7.695224609899310383e-05	1.036787422773678431e-03	-7.986991396013362599e-05
1.580000000000000071e+01	9.828000000000000364e-04	7.603425917098161600e-05	9.982682859848007999e-04	-7.885865659220772411e-05
1.583999999999999986e+01	9.474999999999999915e-04	7.510850688184949524e-05	9.602143988267769752e-04	-7.774305613093821280e-05
1.586999999999999922e+01	9.125999999999999564e-04	7.408071370614082677e-05	9.320280812961238056e-04	-7.683913046595254950e-05
1.591000000000000014e+01	8.781999999999999876e-04	7.296147402129519251e-05	8.949830297184887574e-04	-7.554591750543006637e-05
1.594999999999999929e+01	8.444999999999999816e-04	7.172188567283699042e-05	8.586246314074692755e-04	-7.415403591521202941e-05
1.599000000000000021e+01	8.113999999999999902e-04	7.045668606643753834e-05	8.230322576344009178e-04	-7.266552097135014891e-05
1.603000000000000114e+01	7.789999999999999616e-04	6.903752446375327955e-05	7.882839728304486589e-04	-7.108254829268312812e-05
1.607000000000000028e+01	7.473999999999999524e-04	6.761786633983752856e-05	7.544315222113451985e-04	-6.941291362610862439e-05
1.610999999999999943e+01	7.165000000000000145e-04	6.610470056632382720e-05	7.214938753575157737e-04	-6.767144833502447023e-05
1.614999999999999858e+01	6.863999999999999876e-04	6.455616631531955866e-05	6.894877916414544504e-04	-6.587332603675034328e-05
1.617999999999999972e+01	6.572000000000000368e-04	6.294819962760491393e-05	6.661045763768582871e-04	-6.449661764334448306e-05
1.621999999999999886e+01	6.287000000000000487e-04	6.130734129505455610e-05	6.357679984777819815e-04	-6.263507625181416103e-05
1.626000000000000156e+01	6.011000000000000284e-04	5.962237340193809218e-05	6.063995462661808146e-04	-6.075216534128748591e-05
1.630000000000000071e+01	5.743999999999999757e-04	5.793576006055441835e-05	5.780026356335819966e-04	-5.885413238485092768e-05
1.633999999999999986e+01	5.485000000000000509e-04	5.621010052046548536e-05	5.505805793033819069e-04	-5.694713027027294421e-05
1.637999999999999901e+01	5.234999999999999853e-04	5.449438872551466489e-05	5.241366469943852836e-04	-5.503726714454570365e-05
1.642000000000000171e+01	4.993000000000000476e-04	5.275359106136757559e-05	4.986691243227490142e-04	-5.313072764777581551e-05
1.646000000000000085e+01	4.759000000000000209e-04	5.102311642003358244e-05	4.741641292268937349e-04	-5.123394897306148411e-05
1.650000000000000000e+01	4.534000000000000161e-04	4.931758331032858278e-05	4.506060400023913616e-04	-4.935336630058877866e-05
1.653999999999999915e+01	4.317999999999999790e-04	4.761627063109135505e-05	4.279793442409803288e-04	-4.749536799437238606e-05
1.657999999999999829e+01	4.109000000000000131e-04	4.592835247809933869e-05	4.062683887267260407e-04	-4.566612613762097763e-05
1.662000000000000099e+01	3.908000000000000124e-04	4.426830879610378980e-05	3.854543132966192515e-04	-4.386950668810677822e-05
1.664999999999999858e+01	3.714999999999999769e-04	4.263974225078446596e-05	3.704196480371062684e-04	-4.254479526947441739e-05
1.669000000000000128e+01	3.530000000000000152e-04	4.102587504331870280e-05	3.511244349583700700e-04	-4.081060159500491552e-05
1.673000000000000043e+01	3.353000000000000186e-04	3.943337556931564416e-05	3.326683876966992281e-04	-3.911506731647809644e-05
1.676999999999999957e+01	3.181999999999999824e-04	3.788159083629584847e-05	3.150303662953080476e-04	-3.746027517366757453e-05
1.680999999999999872e+01	3.019000000000000199e-04	3.635940685157740705e-05	2.981865359501972347e-04	-3.584780470380798036e-05
1.685000000000000142e+01	2.863000000000000202e-04	3.487732561655686186e-05	2.821120235366609543e-04	-3.427901708188847696e-05
1.689000000000000057e+01	2.713999999999999833e-04	3.343825697659095402e-05	2.667821252208815372e-04	-3.275526286319690138e-05
1.692999999999999972e+01	2.571000000000000152e-04	3.201780788280641083e-05	2.521723084132502309e-04	-3.127787958656870666e-05
1.696999999999999886e+01	2.435000000000000098e-04	3.064748433939290566e-05	2.382580785565219998e-04	-2.984773171929505300e-05
1.701000000000000156e+01	2.304999999999999920e-04	2.931735592172038751e-05	2.250148422262393500e-04	-2.846473765830634598e-05
1.705000000000000071e+01	2.180999999999999888e-04	2.802981285990329105e-05	2.124181439429243911e-04	-2.712870240326687924e-05
1.708999999999999986e+01	2.063000000000000001e-04	2.678724538405607468e-05	2.004436974742571066e-04	-2.583943213059941194e-05
1.712999999999999901e+01	1.949999999999999965e-04	2.556766799592798226e-05	1.890674154462298920e-04	-2.459671588412820175e-05
1.717000000000000171e+01	1.842000000000000050e-04	2.438557796077837545e-05	1.782658008466789451e-04	-2.340009424927635170e-05
1.721000000000000085e+01	1.740000000000000010e-04	2.325624619322731946e-05	1.680158250597998959e-04	-2.224893028744894693e-05
1.725000000000000000e+01	1.643000000000000092e-04	2.216846632454983517e-05	1.582946244553065684e-04	-2.114258728656344765e-05
1.728999999999999915e+01	1.551000000000000024e-04	2.112414361063425861e-05	1.490794921352872886e-04	-2.008043277774986625e-05
1.732999999999999829e+01	1.463000000000000053e-04	2.010298996302125859e-05	1.403481930237028075e-04	-1.906176311319629702e-05
1.737000000000000099e+01	1.378999999999999909e-04	1.912390782952410280e-05	1.320799550426964908e-04	-1.808556698387692589e-05
1.741000000000000014e+01	1.299999999999999886e-04	1.818595612920402189e-05	1.242544871448787096e-04	-1.715075900261500385e-05
1.744999999999999929e+01	1.224999999999999960e-04	1.728528970926820722e-05	1.168516362260513448e-04	-1.625626109059607804e-05
1.748999999999999844e+01	1.153999999999999996e-04	1.642336349239501242e-05	1.098513993038182301e-04	-1.540100177770726108e-05
1.753000000000000114e+01	1.085999999999999970e-04	1.558727947357074880e-05	1.032347455322325011e-04	-1.458387685825997807e-05
1.757000000000000028e+01	1.022000000000000041e-04	1.478670249630164789e-05	9.698408863207140041e-05	-1.380372673029153503e-05
1.760999999999999943e+01	9.619999999999999374e-05	1.403523493292981345e-05	9.108207641223510704e-05	-1.305939404530777128e-05
1.764999999999999858e+01	9.047000000000000625e-05	1.330371424400821261e-05	8.551147344015261635e-05	-1.234972919364986403e-05
1.769000000000000128e+01	8.506000000000000214e-05	1.261129748881882342e-05	8.025526677251114188e-05	-1.167358798530641106e-05
1.773000000000000043e+01	7.993000000000000213e-05	1.194300069582537127e-05	7.529791514882105681e-05	-1.102980518204504034e-05
1.776999999999999957e+01	7.509000000000000104e-05	1.130652283086749906e-05	7.062491562390095165e-05	-1.041720356561670022e-05
1.782000000000000028e+01	7.051999999999999567e-05	1.069983393039873195e-05	6.516162668948612092e-05	-9.693518732537800066e-06
1.785999999999999943e+01	6.621000000000000474e-05	1.012234047834234883e-05	6.107596240434197746e-05	-9.146809635392661331e-06
1.789999999999999858e+01	6.213000000000000315e-05	9.566734952341211950e-06	5.722885777489514838e-05	-8.627526106922653957e-06
1.794000000000000128e+01	5.828999999999999926e-05	9.042761870238706607e-06	5.360828751876552247e-05	-8.134582832246642855e-06
1.798000000000000043e+01	5.466000000000000183e-05	8.542741318754069096e-06	5.020251259733003187e-05	-7.666907637630807339e-06
1.801999999999999957e+01	5.124999999999999890e-05	8.066016273280964634e-06	4.699987143408284820e-05	-7.223435403272891088e-06
1.805999999999999872e+01	4.802999999999999923e-05	7.614694639652204200e-06	4.398880947951895750e-05	-6.803109346136107130e-06
1.810000000000000142e+01	4.500000000000000283e-05	7.183680724391919916e-06	4.115875604049623458e-05	-6.404919923218983250e-06
1.814000000000000057e+01	4.213999999999999972e-05	6.773344031672391025e-06	3.850025379870733856e-05	-6.027910553127723228e-06
1.817999999999999972e+01	3.945999999999999828e-05	6.385862326709003902e-06	3.600396501985536754e-05	-5.671133460913092668e-06
1.821999999999999886e+01	3.693000000000000048e-05	6.016940123498987858e-06	3.366061294756873151e-05	-5.333647047157522023e-06
1.826000000000000156e+01	3.454999999999999955e-05	5.667071056522496887e-06	3.146107532316391416e-05	-5.014522135443533081e-06
1.830999999999999872e+01	3.232000000000000226e-05	5.336748760259690066e-06	2.890171772344414999e-05	-4.640140031862412416e-06
1.835000000000000142e+01	3.021999999999999865e-05	5.023142486340730423e-06	2.699731562753729576e-05	-4.359270480059029288e-06
1.839000000000000057e+01	2.824999999999999888e-05	4.726680051315087518e-06	2.521219097312132811e-05	-4.094099049254812655e-06
1.842999999999999972e+01	2.640000000000000135e-05	4.444580936286345483e-06	2.353909470098337594e-05	-3.843830678341913373e-06
1.846999999999999886e+01	2.466000000000000107e-05	4.178693816816446505e-06	2.197119191076606030e-05	-3.607704269044034192e-06
1.851000000000000156e+01	2.303000000000000142e-05	3.926420039343770610e-06	2.050263471282126338e-05	-3.385037647744083368e-06
1.855000000000000071e+01	2.150000000000000083e-05	3.689152750067871579e-06	1.912776195319299943e-05	-3.175164725824482335e-06
1.858999999999999986e+01	2.006999999999999927e-05	3.464638550888100613e-06	1.784094873346835523e-05	-2.977423674295006940e-06
1.862999999999999901e+01	1.872999999999999855e-05	3.252782179010044809e-06	1.663661388170746896e-05	-2.791157604408268614e-06
1.867999999999999972e+01	1.747000000000000045e-05	3.053125795670234847e-06	1.523949008139229851e-05	-2.573537236219005431e-06
1.871999999999999886e+01	1.629000000000000158e-05	2.863833427012646870e-06	1.420309153834679395e-05	-2.410947542468524367e-06
1.876000000000000156e+01	1.518000000000000035e-05	2.684467441533236712e-06	1.323430007809288324e-05	-2.258005070268906906e-06
1.880000000000000071e+01	1.415000000000000005e-05	2.517024893813130225e-06	1.232884309701948300e-05	-2.114177238978527013e-06
1.883999999999999986e+01	1.317999999999999917e-05	2.358176782200180974e-06	1.148254275303339527e-05	-1.978941696570224561e-06
1.887999999999999901e+01	1.227999999999999932e-05	2.209909768970669767e-06	1.069182805522162160e-05	-1.851838206885798570e-06
1.892999999999999972e+01	1.143000000000000068e-05	2.068822106338532317e-06	9.776647708808228220e-06	-1.703743637394523482e-06
1.896999999999999886e+01	1.063999999999999977e-05	1.936890064275203118e-06	9.099139489534162947e-06	-1.593378827267046008e-06
1.901000000000000156e+01	9.904999999999999186e-06	1.813385315416100131e-06	8.466723105870959122e-06	-1.489767210760747576e-06
1.905000000000000071e+01	9.215000000000000711e-06	1.696106134509669853e-06	7.876396716957945174e-06	-1.392510600661688718e-06
1.908999999999999986e+01	8.570999999999999761e-06	1.586479211806105003e-06	7.325655814200183560e-06	-1.301266456759263195e-06
1.912999999999999901e+01	7.969999999999999925e-06	1.483517682490280929e-06	6.812088690389772184e-06	-1.215702946152803215e-06
1.917999999999999972e+01	7.408000000000000054e-06	1.386179198386202017e-06	6.218755582028539600e-06	-1.116234756078792359e-06
1.921999999999999886e+01	6.885000000000000149e-06	1.295470947038470000e-06	5.780101614977097471e-06	-1.042251540187712169e-06
1.926000000000000156e+01	6.396999999999999909e-06	1.209928248549177444e-06	5.371187292168798830e-06	-9.729204247904088036e-07
1.930000000000000071e+01	5.941000000000000378e-06	1.129854500484783943e-06	4.990220160978163347e-06	-9.079843515692747657e-07
1.933999999999999986e+01	5.516999999999999864e-06	1.054633439167955724e-06	4.635430061017234798e-06	-8.471891817251357458e-07
1.939000000000000057e+01	5.120999999999999759e-06	9.842557115243324589e-07	4.226074774607853127e-06	-7.766337274831420413e-07
1.942999999999999972e+01	4.753000000000000063e-06	9.181911945367443260e-07	3.923811120130616843e-06	-7.242400406574956321e-07
1.946999999999999886e+01	4.410000000000000129e-06	8.562583692805577785e-07	3.642412990585816414e-06	-6.752184820738698820e-07
1.951000000000000156e+01	4.089999999999999804e-06	7.981405591331225451e-07	3.380585645314874966e-06	-6.293758948071100310e-07
1.955000000000000071e+01	3.792999999999999937e-06	7.441244762381179612e-07	3.137042489371909364e-06	-5.865203306589478715e-07
1.960000000000000142e+01	3.516999999999999954e-06	6.934297162366807105e-07	2.856378543832430172e-06	-5.368608759881967604e-07
1.964000000000000057e+01	3.259000000000000053e-06	6.457598097655815465e-07	2.649395915311694253e-06	-5.000416447488515096e-07
1.967999999999999972e+01	3.019999999999999885e-06	6.013668856873757275e-07	2.456946156956478359e-06	-4.656438395593630176e-07
1.971999999999999886e+01	2.798000000000000147e-06	5.599066700365459574e-07	2.278097235892688526e-06	-4.335233382110701471e-07
1.976999999999999957e+01	2.590999999999999841e-06	5.210270368839125458e-07	2.072251467773690341e-06	-3.963570150952219169e-07
1.980999999999999872e+01	2.398999999999999816e-06	4.847721535250692593e-07	1.920629455784201838e-06	-3.688385112140559306e-07
1.985000000000000142e+01	2.220999999999999996e-06	4.509831331659349341e-07	1.779732969761488270e-06	-3.431510177773027421e-07
1.989000000000000057e+01	2.054999999999999806e-06	4.192931274454662260e-07	1.648886254141458639e-06	-3.191866568409800308e-07
1.994000000000000128e+01	1.901000000000000095e-06	3.896277159139649068e-07	1.498447399351063620e-06	-2.914924572830352559e-07
1.998000000000000043e+01	1.759000000000000015e-06	3.622499393540736371e-07	1.387786727713119686e-06	-2.710173972927174159e-07
2.001999999999999957e+01	1.625999999999999975e-06	3.364557191125156398e-07	1.285039355697911858e-06	-2.519238409440196508e-07
2.005999999999999872e+01	1.503000000000000052e-06	3.124794593985819404e-07	1.189668802912436735e-06	-2.341244568333816339e-07
2.010999999999999943e+01	1.388999999999999957e-06	2.900615257962179231e-07	1.080107263285896516e-06	-2.135761271758001698e-07
2.014999999999999858e+01	1.283999999999999904e-06	2.693948687653868414e-07	9.996061291139717001e-07	-1.984036678291186147e-07
2.019000000000000128e+01	1.185999999999999953e-06	2.499976317714229461e-07	9.249525267463571376e-07	-1.842732365247307508e-07
2.023999999999999844e+01	1.095000000000000104e-06	2.318272063644602064e-07	8.391886600412172539e-07	-1.679646054963557802e-07
2.028000000000000114e+01	1.010999999999999934e-06	2.150354934003221782e-07	7.761887441774798862e-07	-1.559284319474881366e-07
2.032000000000000028e+01	9.336999999999999500e-07	1.994566201466708043e-07	7.178169183938770919e-07	-1.447296363890340033e-07
2.035999999999999943e+01	8.617000000000000465e-07	1.849217636112923824e-07	6.637432904579562075e-07	-1.343122159844212985e-07
2.041000000000000014e+01	7.951000000000000192e-07	1.713638125988962647e-07	6.016972919176811212e-07	-1.223046425753880325e-07
2.044999999999999929e+01	7.335000000000000499e-07	1.587650597767264150e-07	5.561410802569466000e-07	-1.134489752094805794e-07
2.048999999999999844e+01	6.763999999999999952e-07	1.470697273352763615e-07	5.139539643655376501e-07	-1.052153867745579397e-07
2.053999999999999915e+01	6.236999999999999535e-07	1.361873098463479984e-07	4.656059408341815395e-07	-9.573678585655920243e-08
2.057999999999999829e+01	5.748999999999999929e-07	1.260627107737526219e-07	4.301564179459830263e-07	-8.875578429724540902e-08
2.062000000000000099e+01	5.297999999999999928e-07	1.166932858532572229e-07	3.973323214340799542e-07	-8.226705444818611176e-08
2.067000000000000171e+01	4.882000000000000438e-07	1.079814859833795943e-07	3.597097026775713674e-07	-7.479805431823573420e-08
2.071000000000000085e+01	4.497000000000000100e-07	9.988135985619489050e-08	3.321413330991756199e-07	-6.930123613263387373e-08
2.075000000000000000e+01	4.140999999999999824e-07	9.235689236191109545e-08	3.066487720699135191e-07	-6.419868682182465498e-08
2.080000000000000071e+01	3.813000000000000064e-07	8.539372479933347292e-08	2.774606949579088459e-07	-5.833168501008354805e-08
2.083999999999999986e+01	3.510000000000000064e-07	7.893215337712509531e-08	2.560685844653653950e-07	-5.401402731785382687e-08
2.087999999999999901e+01	3.230000000000000203e-07	7.293394596046024970e-08	2.362872675952341322e-07	-5.000683039706332809e-08
2.092999999999999972e+01	2.971999999999999878e-07	6.738280395123966727e-08	2.136582108080639663e-07	-4.540364460961137880e-08
2.096999999999999886e+01	2.733999999999999997e-07	6.223929432607774745e-08	1.970997761489027998e-07	-4.202127301626552129e-08
2.101000000000000156e+01	2.513999999999999880e-07	5.746324505324425131e-08	1.817967922062369682e-07	-3.888410873274947595e-08
2.105999999999999872e+01	2.312000000000000056e-07	5.305964443906499984e-08	1.642841035880211183e-07	-3.527987834708535867e-08
2.110000000000000142e+01	2.125000000000000036e-07	4.896435464213567856e-08	1.514718558348298211e-07	-3.263247005363429984e-08
2.114999999999999858e+01	1.953000000000000084e-07	4.518153258439448377e-08	1.368311163067770562e-07	-2.959508758034041437e-08
2.119000000000000128e+01	1.794000000000000050e-07	4.166888158512057198e-08	1.261275296588893156e-07	-2.736563845397674663e-08
2.123000000000000043e+01	1.647999999999999934e-07	3.843000430999368553e-08	1.162412925170643430e-07	-2.529941078664141594e-08
2.128000000000000114e+01	1.513999999999999925e-07	3.544509187127793855e-08	1.049398529904508895e-07	-2.292847471831390716e-08
2.132000000000000028e+01	1.389999999999999874e-07	3.266243677886469347e-08	9.668138515311640973e-08	-2.118920782106643277e-08
2.135999999999999943e+01	1.276000000000000044e-07	3.010151883083643226e-08	8.906383789458611837e-08	-1.957938497449198640e-08
2.141000000000000014e+01	1.170999999999999964e-07	2.773268531736754521e-08	8.036662174024452166e-08	-1.773440833459223129e-08
2.144999999999999929e+01	1.075000000000000031e-07	2.555222387622716306e-08	7.400940490450952685e-08	-1.638086258408911353e-08
2.150000000000000000e+01	9.857999999999999996e-08	2.352304783552361249e-08	6.675050685934803338e-08	-1.482966950739708411e-08
2.153999999999999915e+01	9.041999999999999836e-08	2.165422390388425167e-08	6.145187328648062718e-08	-1.369312708808171016e-08
2.157999999999999829e+01	8.291000000000000589e-08	1.993228134482834663e-08	5.656845882498223230e-08	-1.264216855982214767e-08
2.162999999999999901e+01	7.601000000000000366e-08	1.834367667574124426e-08	5.099672061513736907e-08	-1.143872521786025132e-08
2.167000000000000171e+01	6.967000000000000116e-08	1.687396517023809607e-08	4.692735587261461076e-08	-1.055667965734175679e-08
2.171999999999999886e+01	6.385000000000000595e-08	1.552335236501472945e-08	4.228600746987445234e-08	-9.547074736038636407e-09
2.176000000000000156e+01	5.849000000000000295e-08	1.427087120769525248e-08	3.890148334345704085e-08	-8.808187044136274888e-09
2.180999999999999872e+01	5.358000000000000068e-08	1.311929067017070235e-08	3.504442061767924958e-08	-7.963127016929730916e-09
2.185000000000000142e+01	4.907000000000000198e-08	1.206032693077874385e-08	3.223037949500996177e-08	-7.344445799239307453e-09
2.189000000000000057e+01	4.492999999999999932e-08	1.108171649245152050e-08	2.963697946743929353e-08	-6.772555370102235266e-09
2.194000000000000128e+01	4.112999999999999838e-08	1.018008878431750363e-08	2.668217703742611816e-08	-6.118718540782119794e-09
2.198000000000000043e+01	3.763999999999999823e-08	9.351049016127621029e-09	2.452952977537023829e-08	-5.640710272274402389e-09
2.203000000000000114e+01	3.444000000000000267e-08	8.585886704370610800e-09	2.207814487015792657e-08	-5.094496064898822455e-09
2.207000000000000028e+01	3.149999999999999752e-08	7.880224956655743191e-09	2.029075700353957348e-08	-4.694910536479000464e-09
2.212000000000000099e+01	2.881000000000000122e-08	7.232228953827536780e-09	1.825452079483723471e-08	-4.238196900881632619e-09
2.216000000000000014e+01	2.635000000000000103e-08	6.639031574449194142e-09	1.677176838359572651e-08	-3.904502209854834798e-09
2.221000000000000085e+01	2.408999999999999932e-08	6.090474340534323374e-09	1.508486908441431456e-08	-3.523586408254481985e-09
2.225000000000000000e+01	2.202000000000000130e-08	5.586203336367913616e-09	1.385658079903824536e-08	-3.245310738769139762e-09
2.230000000000000071e+01	2.012000000000000083e-08	5.121621121756405499e-09	1.245768505464857089e-08	-2.927383035125096440e-09
2.233999999999999986e+01	1.837999999999999981e-08	4.694615172064834982e-09	1.143918830803353628e-08	-2.695162732503381048e-09
2.237999999999999901e+01	1.679000000000000013e-08	4.303038321642085061e-09	1.050307322263416791e-08	-2.481105478950528715e-09
2.242999999999999972e+01	1.534000000000000038e-08	3.944708763820890741e-09	9.438912442819712030e-09	-2.236977804011952514e-09
2.246999999999999886e+01	1.399999999999999963e-08	3.612249694211812885e-09	8.664524534863013324e-09	-2.058762467392959223e-09
2.251999999999999957e+01	1.277999999999999929e-08	3.308535739805148383e-09	7.783263264091651701e-09	-1.855333739457663328e-09
2.255999999999999872e+01	1.166999999999999961e-08	3.031281170885175839e-09	7.142259118166980908e-09	-1.706901885209995505e-09
2.260999999999999943e+01	1.064999999999999941e-08	2.775559457604898900e-09	6.414066096330170155e-09	-1.537747746628410061e-09
2.264999999999999858e+01	9.711999999999999549e-09	2.539512571328012545e-09	5.884833668084110576e-09	-1.414422917904878628e-09
2.269999999999999929e+01	8.859000000000000117e-09	2.324140598190807092e-09	5.283142805386488563e-09	-1.273791856036760360e-09
2.273999999999999844e+01	8.079000000000000742e-09	2.126505806818563771e-09	4.845459377544680681e-09	-1.171189065431354048e-09
2.278999999999999915e+01	7.366000000000000413e-09	1.944788100487663582e-09	4.348378472155833515e-09	-1.054308659496943574e-09
2.282999999999999829e+01	6.713999999999999769e-09	1.778460069727200776e-09	3.987402785734638129e-09	-9.691693965156593398e-10
2.287999999999999901e+01	6.119000000000000066e-09	1.626150738587958856e-09	3.577588567997337718e-09	-8.722201698568146693e-10
2.292999999999999972e+01	5.575999999999999770e-09	1.486675095642424908e-09	3.209034925477510636e-09	-7.847520446293890829e-10
2.296999999999999886e+01	5.079999999999999828e-09	1.358537515018264085e-09	2.941239911423481345e-09	-7.210118491367808294e-10
2.301999999999999957e+01	4.626999999999999842e-09	1.241399438517623336e-09	2.637413762146100344e-09	-6.484816767989889313e-10
2.305999999999999872e+01	4.213000000000000237e-09	1.133974010125505674e-09	2.416951844866466436e-09	-5.956953670933200767e-10
2.310999999999999943e+01	3.836000000000000402e-09	1.035601029809092979e-09	2.166766420545717655e-09	-5.356198829117952219e-10
2.314999999999999858e+01	3.491999999999999935e-09	9.457558593787722774e-10	1.984985209610316197e-09	-4.918482928002154901e-10
2.319999999999999929e+01	3.177999999999999986e-09	8.632824126555187280e-10	1.778744384974645667e-09	-4.420468648432789823e-10
2.323999999999999844e+01	2.891000000000000046e-09	7.878244645232422648e-10	1.629170429903303127e-09	-4.058243265406056764e-10
2.328999999999999915e+01	2.629999999999999810e-09	7.188253338523899772e-10	1.459642985939210126e-09	-3.646520417116725022e-10
2.332999999999999829e+01	2.392000000000000012e-09	6.558472736688626231e-10	1.336620719303704986e-09	-3.346910598379767482e-10
2.337999999999999901e+01	2.175999999999999930e-09	5.983824466758808347e-10	1.197012776668967002e-09	-3.005996912990557093e-10
2.342999999999999972e+01	1.977999999999999994e-09	5.456470421479927536e-10	1.071812730083603770e-09	-2.699327544192923130e-10
2.346999999999999886e+01	1.797999999999999995e-09	4.974459156942123364e-10	9.810911747452307832e-10	-2.476485240576897151e-10
2.351999999999999957e+01	1.633999999999999941e-09	4.534877363687063886e-10	8.783253829695361108e-10	-2.223361765024404068e-10
2.355999999999999872e+01	1.484999999999999938e-09	4.133357386928330390e-10	8.037743297625105127e-10	-2.039246258192895482e-10
2.360999999999999943e+01	1.348999999999999994e-09	3.765718056016453206e-10	7.192531795134266934e-10	-1.829962415704359089e-10
2.366000000000000014e+01	1.225000000000000009e-09	3.430182286822863895e-10	6.435370680433682738e-10	-1.641918387955187157e-10
2.369999999999999929e+01	1.112000000000000089e-09	3.122753660784233978e-10	5.887145305699429966e-10	-1.505392153966024176e-10
2.375000000000000000e+01	1.010000000000000028e-09	2.844477759238064224e-10	5.266421057136118392e-10	-1.350401335041585432e-10
2.378999999999999915e+01	9.167999999999999774e-10	2.589407643471595230e-10	4.816308971453840909e-10	-1.237724795414562658e-10
2.383999999999999986e+01	8.320000000000000220e-10	2.357104065400026789e-10	4.306518624260222713e-10	-1.109782430974182123e-10
2.389000000000000057e+01	7.549999999999999777e-10	2.145061209385021921e-10	3.850293470821127509e-10	-9.949481647241060108e-11
2.392999999999999972e+01	6.848999999999999820e-10	1.951433228880955137e-10	3.520188297813123157e-10	-9.116387397837698065e-11
2.398000000000000043e+01	6.211999999999999848e-10	1.774958786754727345e-10	3.146565377807772148e-10	-8.171067366523184689e-11
2.401999999999999957e+01	5.634000000000000397e-10	1.614360380065702836e-10	2.875800377412583048e-10	-7.484305619171807081e-11
2.407000000000000028e+01	5.108000000000000352e-10	1.467769645607756851e-10	2.569435049382742777e-10	-6.705301394550292306e-11
2.412000000000000099e+01	4.630000000000000038e-10	1.334160054602270374e-10	2.295513785034167495e-10	-6.006806041148975585e-11
2.416000000000000014e+01	4.195999999999999779e-10	1.212492145624594681e-10	2.097436360545134218e-10	-5.500415283916535778e-11
2.421000000000000085e+01	3.801999999999999899e-10	1.101713524604050691e-10	1.873319839290053845e-10	-4.926056643258830892e-11
2.426000000000000156e+01	3.444999999999999994e-10	1.001049445214412614e-10	1.672663186590689632e-10	-4.410453993344332752e-11
2.430000000000000071e+01	3.120000000000000083e-10	9.091326842832130617e-11	1.527557848445939732e-10	-4.036672372251314612e-11
2.435000000000000142e+01	2.825999999999999857e-10	8.257486407153934423e-11	1.363660556294014637e-10	-3.613431071894807699e-11
2.439999999999999858e+01	2.559000000000000159e-10	7.498004644695481389e-11	1.217212374967529294e-10	-3.234213513973428933e-11
2.444000000000000128e+01	2.316000000000000067e-10	6.804721864102309566e-11	1.111228800545703667e-10	-2.959131113979501514e-11
2.448999999999999844e+01	2.096000000000000052e-10	6.175273816022088822e-11	9.913855369026508746e-11	-2.647351036796026139e-11
2.453999999999999915e+01	1.897000000000000015e-10	5.604309618159969524e-11	8.843490206519660306e-11	-2.368142255816312693e-11
2.457999999999999829e+01	1.716000000000000071e-10	5.082460607697811440e-11	8.070584079852486698e-11	-2.166033999127010240e-11
2.462999999999999901e+01	1.552999999999999962e-10	4.612238835656857863e-11	7.197719282038788385e-11	-1.937247230495885312e-11
2.467999999999999972e+01	1.404000000000000011e-10	4.181073654626046756e-11	6.417108588896633455e-11	-1.732127357821971714e-11
2.471999999999999886e+01	1.270000000000000009e-10	3.792290602155905441e-11	5.852956604231881731e-11	-1.583544476876635898e-11
2.476999999999999957e+01	1.147999999999999939e-10	3.436608195318944207e-11	5.216395503324594558e-11	-1.415496792449743954e-11
2.482000000000000028e+01	1.038000000000000060e-10	3.115706523398505585e-11	4.648585411054354158e-11	-1.265205048910320474e-11
2.485999999999999943e+01	9.375999999999999469e-11	2.821919991400502797e-11	4.238465906913999600e-11	-1.156403079814660532e-11
2.491000000000000014e+01	8.472000000000000574e-11	2.556199379748238936e-11	3.774999621395186468e-11	-1.033180751496342056e-11
2.496000000000000085e+01	7.653000000000000611e-11	2.315273883696700517e-11	3.361348852235404707e-11	-9.229277332530659264e-12
2.500000000000000000e+01	6.912000000000000275e-11	2.096285850353505989e-11	3.062985573779569735e-11	-8.432189242605789501e-12
2.505000000000000071e+01	6.242000000000000262e-11	1.898132194294342000e-11	2.726614302296699251e-11	-7.531505289110789436e-12
2.510000000000000142e+01	5.635999999999999976e-11	1.718083549856641840e-11	2.426374710900720546e-11	-6.725607103681810388e-12
2.514999999999999858e+01	5.087000000000000114e-11	1.554837645773221497e-11	2.158277599206431472e-11	-6.004273372870353387e-12
2.519000000000000128e+01	4.590999999999999966e-11	1.406681426060367588e-11	1.964892081447722653e-11	-5.482799431830841034e-12
2.523999999999999844e+01	4.142999999999999936e-11	1.272763068130918840e-11	1.747020241030101526e-11	-4.893977327925924209e-12
2.528999999999999915e+01	3.737999999999999784e-11	1.151149372343520004e-11	1.552891696074886662e-11	-4.368028193157627494e-12
2.532999999999999829e+01	3.370999999999999914e-11	1.040853300677964742e-11	1.412736161366193735e-11	-3.987504163434742065e-12
2.537999999999999901e+01	3.039999999999999971e-11	9.409331371101774685e-12	1.254610179088253403e-11	-3.557293106956545991e-12
2.542999999999999972e+01	2.740999999999999892e-11	8.504446830099260265e-12	1.113759676513439564e-11	-3.173158024470384135e-12
2.548000000000000043e+01	2.471000000000000114e-11	7.686695991722841905e-12	9.883879822206580766e-12	-2.830400945732123945e-12
2.551999999999999957e+01	2.227999999999999958e-11	6.947502895073980812e-12	8.980347246718401063e-12	-2.582847977041845752e-12
2.557000000000000028e+01	2.007000000000000152e-11	6.273429135287016974e-12	7.961032507546606912e-12	-2.303005883711045029e-12
2.562000000000000099e+01	1.808999999999999905e-11	5.669147785440771293e-12	7.052602658228602876e-12	-2.053032515788108390e-12
2.567000000000000171e+01	1.628999999999999945e-11	5.117280025082368484e-12	6.244232002572174140e-12	-1.830063248168007633e-12
2.571000000000000085e+01	1.466999999999999949e-11	4.619389896091040999e-12	5.662345410437947157e-12	-1.669216902507620098e-12
2.576000000000000156e+01	1.321000000000000046e-11	4.169569950512443181e-12	5.007010218241241527e-12	-1.487691567464117437e-12
2.580999999999999872e+01	1.190000000000000059e-11	3.765016575439388090e-12	4.422758574566498000e-12	-1.325498050490822684e-12
2.585999999999999943e+01	1.070999999999999940e-11	3.396553365693376016e-12	3.902659544953247082e-12	-1.180784444418487429e-12
2.591000000000000014e+01	9.638999999999999621e-12	3.064689140066644755e-12	3.440266364246100888e-12	-1.051824891790491577e-12
2.594999999999999929e+01	8.673000000000000707e-12	2.764062104344257094e-12	3.107591512017746992e-12	-9.588467380729785123e-13
2.600000000000000000e+01	7.802999999999999770e-12	2.492651994464263619e-12	2.732965009105929479e-12	-8.539332197287750081e-13
2.605000000000000071e+01	7.018999999999999879e-12	2.247472985774523883e-12	2.399239168810057340e-12	-7.602698607839126150e-13
2.610000000000000142e+01	6.311999999999999762e-12	2.025830180423541520e-12	2.102476279423473548e-12	-6.767912296319798837e-13
2.614999999999999858e+01	5.675999999999999644e-12	1.825966759277200020e-12	1.838856447192305121e-12	-6.024630462776383552e-13
2.619000000000000128e+01	5.103000000000000369e-12	1.645462989622298112e-12	1.649270534777554538e-12	-5.488975547637788012e-13
2.623999999999999844e+01	4.586000000000000048e-12	1.482198321655128513e-12	1.435809728537733704e-12	-4.884680847179144706e-13
2.628999999999999915e+01	4.121999999999999602e-12	1.335326994966356577e-12	1.245839128674228007e-12	-4.345711395472456976e-13
2.633999999999999986e+01	3.702999999999999872e-12	1.202156940720804267e-12	1.077080543537139531e-12	-3.865831020731081088e-13
2.639000000000000057e+01	3.326999999999999859e-12	1.082587873176713509e-12	9.272824357797826536e-13	-3.438875463853705801e-13
2.642999999999999972e+01	2.988000000000000193e-12	9.745217591908762573e-13	8.195905921836366596e-13	-3.131296767123077047e-13
2.648000000000000043e+01	2.683999999999999873e-12	8.773881189623059057e-13	6.983719510016219135e-13	-2.784408977073718835e-13
2.653000000000000114e+01	2.408999999999999934e-12	7.892998831361563889e-13	5.906077731951133833e-13	-2.475338791502799422e-13
2.657999999999999829e+01	2.162999999999999972e-12	7.103223500278729069e-13	4.949697374881439231e-13	-2.200410198114349883e-13
2.662999999999999901e+01	1.940999999999999908e-12	6.387630173233262185e-13	4.101377036257445619e-13	-1.955969769344942550e-13
2.667999999999999972e+01	1.742000000000000049e-12	5.745816437087538596e-13	3.347998787447978678e-13	-1.738387134944895624e-13
2.671999999999999886e+01	1.562999999999999903e-12	5.167133643476623370e-13	2.805782837603741806e-13	-1.581476171692507825e-13
2.676999999999999957e+01	1.402000000000000084e-12	4.644595854143322291e-13	2.196672648544458162e-13	-1.404840770757969011e-13
2.682000000000000028e+01	1.258000000000000092e-12	4.176989478821798650e-13	1.656625656526303666e-13	-1.247854582154472925e-13
2.687000000000000099e+01	1.128000000000000040e-12	3.753811361414955540e-13	1.177941271312791434e-13	-1.108363561641435746e-13


==> pde_runs/pde_vs_bolsig_with_coulomb_collision_nr128_id0.00E+00.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	cf_L2	cf_l2	Rf_b_L2	Rf_p_L2	residual_ratio	g0	bolsig_g0	g2	bolsig_g2
0.0045962732919254	0.148	128	0.106333633492014	2.22871935036065e+25	1.25151418295833e+26	0.1063	2.227e+25	1.2509999999999999e+26	0.0010747458167736	0.0220273165289876	0	0	1.79652129440525e-15	1.91936463050585e-08	0.0004718802285678	2.30315311165212	2879083244.97066	0.73330722673531	3926162377.79131	1.7276538892145202e-15	1.73e-15	0.0	0.0
0.00590658334797	0.190191983804636	128	0.202048335293729	4.15540155891008e+25	1.39102525691946e+26	0.202	4.154e+25	1.391e+26	0.0005845486840291	0.0145737543356337	0	0	4.9492389017771e-17	2.53306404860425e-09	1.18260258500228e-05	0.336495969095512	53741997.6698269	0.0003214192554595	167202172106.942	1.1838202619772001e-15	1.185e-15	0.0	0.0
0.0075904378679584	0.244412099348262	128	0.254406787661074	4.77777203173776e+25	1.21352389158197e+26	0.2544	4.776e+25	1.214e+26	0.0003036268888945	0.0085998895911336	0	0	2.99718062934238e-13	1.23834732505132e-07	8.00938990038574e-07	0.0684932107064202	25891551.0862221	4.99981450410649e-06	5178502335427.96	1.0457581417679602e-15	1.046e-15	0.0	0.0
0.0097543272706273	0.3140893381142	128	0.28964479138859	4.8542500279157e+25	1.00020378952327e+26	0.2896	4.853e+25	1e+26	0.0001508236316082	0.0058201486947612	0	0	7.83644449932717e-14	3.40076574596984e-08	2.30723048096232e-07	0.0199404146220057	28463116.2542213	4.63855682890147e-07	61362008279980.8	1.08780971549763e-15	1.088e-15	0.0	0.0
0.0125351003667586	0.403630231809627	128	0.320570552379349	4.72797612544014e+25	8.15116507599389e+25	0.3206	4.727e+25	8.151e+25	0.0001143184673915	0.0031319176898681	0	0	3.7520603185100304e-14	1.32012637516193e-08	4.7059754076221e-08	0.007911767809777	4427356.57746763	9.13711244673796e-08	48454657894116.6	1.21896120169668e-15	1.219e-15	0.0	0.0
0.0161086189590813	0.518697530482418	128	0.351815909872131	4.51465187723181e+25	6.64113559218445e+25	0.3518	4.513e+25	6.641e+25	0.0001143263215635	0.0024878935592128	0	0	2.4456289265288902e-14	6.68457851575118e-09	2.92424559521306e-08	0.0047301927617335	4273501.29533714	2.58982664119821e-08	165011094849189.0	1.41786498813258e-15	1.418e-15	0.0	0.0
0.0207008797039232	0.666568326466328	128	0.385555888143687	4.26036698603832e+25	5.42532791476421e+25	0.3856	4.259e+25	5.425e+25	0.00011805680938	0.0017681231006311	0	0	2.0176069506096702e-14	4.110933016357461e-09	5.60806707533965e-08	0.0042674122469761	25936075.7067199	8.77587609695292e-09	2955383077448550.0	1.6847390620918702e-15	1.685e-15	0.0	0.0
0.0266023066039884	0.856594272648425	128	0.423203184890818	3.98722964855244e+25	4.4467969925259e+25	0.4232	3.986e+25	4.447e+25	0.0001290691354902	0.0013449764931836	0	0	1.77729884128439e-14	2.84641667881627e-09	3.9413062508646e-08	0.0032925477649786	20266293.2823946	3.1445788435923405e-09	6444835474133823.0	2.0283702842506104e-15	2.028e-15	0.0	0.0
0.0341861180188629	1.10079300020739	128	0.465954780328203	3.70764544516145e+25	3.65658603607459e+25	0.466	3.707e+25	3.657e+25	0.0001485640747921	0.001097952283952	0	0	1.7815778450889802e-14	2.1263066222958403e-09	2.72123459951639e-08	0.0034744954608218	17528842.4281945	1.09353448864732e-09	1.60295286615765e+16	2.46249705388464e-15	2.463e-15	0.0	0.0
0.0439319297607225	1.41460813829527	128	0.515009809806436	3.42950263297186e+25	3.01572995853074e+25	0.515	3.429e+25	3.016e+25	0.0001905573128242	0.0010040558784569	0	0	1.71893880334581e-14	1.6612249020850302e-09	4.22727064312803e-08	0.0033530904546588	43542129.7196624	3.39855252414084e-10	1.28119631550111e+17	3.0048219848790103e-15	3.005e-15	0.0	0.0
0.0564560869834982	1.81788600086864	128	0.571680711828472	3.15829101085895e+25	2.49381704584742e+25	0.5717	3.158e+25	2.494e+25	0.0002599879327847	0.0009749437030228	0	0	1.6349562909210602e-14	1.3373238929709102e-09	4.89434192926263e-08	0.0040207999099986	57076562.3708414	8.119697043287369e-11	7.0293955632282e+17	3.67690863790292e-15	3.677e-15	0.0	0.0
0.072550643116477	2.33613070835056	128	0.637465551434128	2.89803837881028e+25	2.06713642397456e+25	0.6375	2.897e+25	2.067e+25	0.0003084367388013	0.0008876588822581	0	0	1.8098780275418402e-14	1.09847822957564e-09	5.53884803969144e-08	0.0034737630147923	97236792.6095231	9.10131110730765e-12	1.06838225243668e+19	4.50444846663926e-15	4.505e-15	0.0	0.0
0.0932334509501682	3.00211712059541	128	0.714104222548132	2.65174568913144e+25	1.71709924774129e+25	0.7141	2.651e+25	1.717e+25	0.0003421727611177	0.0007766926431726	0	0	1.53704700998943e-14	9.03762441670548e-10	5.36048958913731e-08	0.0031337388939517	120845211.475772	4.04156799762488e-13	2.99005760998675e+20	5.5177307009841305e-15	5.518e-15	0.0	0.0
0.119812533737599	3.85796358635069	128	0.803625067553399	2.42159846029208e+25	1.42902307743484e+25	0.8036	2.421e+25	1.429e+25	0.0003436820772266	0.0006839344370017	0	0	1.45576299900769e-14	7.48900860254887e-10	1.01834530100415e-07	0.0041029767390747	349587041.576469	7.19765820101159e-12	4.85695530148036e+19	6.752264301774161e-15	6.752e-15	0.0	0.0
0.153968807271715	4.95779559414922	128	0.908380386826693	2.20907759920235e+25	1.19122463531087e+25	0.9084	2.209e+25	1.191e+25	0.0002294620474165	0.000599501930137	0	0	1.55447081968472e-14	6.01592639065449e-10	9.718488668729461e-09	0.0010469641385278	58126464.6382857	1.2626835465346399e-11	4.60340714803881e+18	8.24955216664851e-15	8.25e-15	0.0	0.0
0.19786238445298	6.37116877938596	128	1.03106301177082	2.01502680049426e+25	9.94346247985111e+24	1.031	2.015e+25	9.943e+24	0.0002115812749095	0.0005507046109639	0	0	1.03331728959657e-14	5.020765014256081e-10	2.73204283046881e-08	0.0013795161757003	223934651.226443	1.4922720595428698e-11	1.50062885513678e+19	1.0058051485891501e-14	1.006e-14	0.0	0.0
0.254269185266404	8.18746776557822	128	1.17468956911056	1.83970322746007e+25	8.30852993295471e+24	1.175	1.839e+25	8.309e+24	0.0001885069719594	0.0005057993644517	0	0	1.22742407872642e-14	4.03162258563856e-10	4.33244282561625e-09	0.0006021235188161	42709495.7243535	1.34059170774833e-11	3.18586900676036e+18	1.2234387461393101e-14	1.223e-14	0.0	0.0
0.326756491663553	10.5215590315664	128	1.34252948232369	1.68282384772306e+25	6.94653973827523e+24	1.343	1.683e+25	6.947e+24	0.0001646508590304	0.0004397458671485	0	0	7.273161602879641e-15	3.18961639290792e-10	6.52844594161298e-10	0.0003901158132615	12202574.9470348	1.03806557849698e-11	1.17551098888212e+18	1.48449281972891e-14	1.484e-14	0.0	0.0
0.419908549800906	13.5210553035892	128	1.53795504788	1.54361392388135e+25	5.8081501195434e+24	1.538	1.543e+25	5.808e+24	0.0001565990978271	0.0004053457252382	0	0	4.83320468944313e-15	2.40090785299048e-10	3.8621852451687103e-10	0.0003104643535517	7290519.14178731	6.83539534778473e-12	1.06658338996443e+18	1.79678803626372e-14	1.797e-14	0.0	0.0
0.539616487183527	17.3756508873096	128	1.76419410062148	1.4208633581465e+25	4.85340006360417e+24	1.764	1.421e+25	4.853e+24	0.0001545982898612	0.0003685810499243	0	0	3.3988921123709604e-15	1.76126280786909e-10	5.27340310663456e-10	0.00031204166954	22275690.1737386	4.10782452258091e-12	5.42274628609086e+18	2.1696129962473998e-14	2.17e-14	0.0	0.0
0.693450879669755	22.3291183253661	128	2.02399390307984	1.312998479636e+25	4.05004272708619e+24	2.024	1.313e+25	4.05e+24	0.0001684933476762	0.0003567635809625	0	0	2.8850680464530803e-15	1.27054547290358e-10	3.92868018533095e-10	0.0002949903387858	18101137.8334205	2.3551130711153597e-12	7.68588907913791e+18	2.61411314195804e-14	2.614e-14	0.0	0.0
0.891140530239596	28.694725073715	128	2.31926220174154	1.2181780017022e+25	3.37225799119769e+24	2.319	1.218e+25	3.372e+24	0.0001719736407966	0.0003033319764752	0	0	7.57039963327243e-16	8.072060736861601e-11	4.53842738761242e-10	0.00031704839262	32264455.9645208	1.03950510882734e-12	3.10382851325455e+19	3.14382500817924e-14	3.144e-14	0.0	0.0
1.14518773847962	36.8750451790438	128	2.65083185398397	1.13441737426859e+25	2.79960626748871e+24	2.651	1.134e+25	2.7999999999999996e+24	0.0001841539045579	0.0003032501394523	0	0	4.51726618385346e-15	5.6992814961814795e-11	2.44805859157366e-10	0.0002555780474177	27501249.5040715	5.51012798499034e-13	4.99103642945959e+19	3.77541241578042e-14	3.775e-14	0.0	0.0
1.47165897169043	47.3874188884318	128	3.0185640832504	1.05973242360819e+25	2.31609222079778e+24	3.019	1.06e+25	2.316e+24	0.0001979217552805	0.0002798431737368	0	0	4.606209779808541e-15	3.75453143048045e-11	1.6938811929969002e-10	0.0002013715208063	34313081.4970992	2.6931310794298e-13	1.27409622796244e+20	4.52969239345292e-14	4.53e-14	0.0	0.0
1.89120094128171	60.896670309271	128	3.42202180567405	9.92275374201206e+24	1.90925224867835e+24	3.422	9.922e+24	1.909e+24	0.0002305622121803	0.0002861501463103	0	0	3.85262980351118e-15	2.3633916989767397e-11	2.57983104474971e-10	0.0002287003030251	32173104.7039276	1.23221959425903e-13	2.61098791593832e+20	5.43310219651075e-14	5.433e-14	0.0	0.0
2.43034634321326	78.2571522514669	128	3.86193923431134	9.3042704875481e+24	1.5692730551805e+24	3.862	9.304e+24	1.569e+24	0.0002358541024869	0.0002240627122884	0	0	1.0301729795365502e-09	1.0820579319835801e-09	1.22078802342946e-10	0.0002501838153506	18954515.7878244	1.3265565745546e-11	1.42885091758627e+18	6.5198817649139e-14	6.52e-14	0.0	0.0
3.12319184018967	100.566777254107	128	4.34290242249652	8.72820400579989e+24	1.28825360295531e+24	4.343	8.728e+24	1.288e+24	6.80706347000131e-05	0.0002357283368025	0	0	2.61977725191729e-08	3.89014743468379e-10	9.21947926896837e-12	3.44063768322911e-05	5269343.60667556	1.56473913414334e-08	336755404891206.0	7.83546406994221e-14	7.836e-14	4.6421337754023005e-26	4.5620000000000006e-26
4.01355440464949	129.236451829714	128	4.87856197175335	8.18323582291274e+24	1.05986764910853e+24	4.879	8.183e+24	1.06e+24	9.57996121297377e-05	0.0003791379372719	0	0	3.1311849188631e-08	4.26137119024881e-10	1.2972495800560899e-11	3.76139076449256e-05	8640184.92811747	0.0655256036443098	131859676.944278	9.44146012631716e-14	9.442e-14	1.20561929328589e-22	1.218e-22
5.15774239410892	166.079305090307	128	5.49105403027588	7.67196771001508e+24	8.84328089297693e+23	5.491	7.672e+24	8.844e+23	0.000160476149463	0.0006990092767604	0	0	8.64343508097338e-08	7.08173123977076e-10	4.50531766298474e-11	5.60156373183174e-05	26968195.0529945	602.837870152838	44735.4029801698	1.13842108101254e-13	1.138e-13	1.3678046565018002e-20	1.377e-20
6.62811660735707	213.425354756898	128	6.09842876940726	7.2952978370939e+24	7.96131509095284e+23	6.098	7.295e+24	7.964e+23	0.0002173277760216	0.0035187433276031	0	0	6.48703128534103e-08	5.33095698216798e-10	5.4341091474347194e-11	0.0001013239511979	63361781.1193289	111131.777328657	570.149984481445	1.33176243264329e-13	1.332e-13	2.16350521433491e-19	2.172e-19
8.51766653001143	274.268862266368	128	6.47773268362329	7.17150353386288e+24	8.11444579059308e+23	6.477	7.17e+24	8.119e+23	0.0003576713296426	0.0055032281754609	0	0	1.76355137037464e-07	5.77475852935001e-10	1.21756204840677e-10	0.0003248934254541	25183308.8342387	2242918.30761871	11.2279206731232	1.44846321404941e-13	1.448e-13	1.06501492657196e-18	1.067e-18
10.9458911806028	352.457696015412	128	6.63950764922386	7.19013172852333e+24	8.61455973819718e+23	6.638	7.186e+24	8.62e+23	0.000406794980537	0.004503709070576	0	0	1.75536404737501e-07	3.0780905206085003e-10	1.97331796635565e-10	0.000205193202134	88268315.1389552	15724882.8382469	5.613289208379	1.49435539370223e-13	1.494e-13	2.92949357832923e-18	2.934e-18
14.0663564739765	452.936678462043	128	6.7135348052302	7.22971170772583e+24	9.00380115572406e+23	6.712	7.22e+24	9.011e+23	0.0004304456957622	0.0036660751463738	0	0	2.94387274475931e-08	5.95446338088002e-11	2.20442400568161e-10	0.000224160191423	241423351.834118	68330811.1825751	3.53315506805636	1.51223329431037e-13	1.512e-13	6.2040670316694295e-18	6.209e-18
18.0764070451944	582.060306855259	128	6.76716477836161	7.25328878488396e+24	9.21533392190922e+23	6.765	7.234e+24	9.222e+23	0.0004130831876232	0.003210136675037	0	0	5.47788499622223e-08	3.3229928411500895e-11	2.62735965550072e-10	0.0003878397578446	545069661.44837	233227196.281333	2.33707590769506	1.5234305083681e-13	1.523e-13	1.16012481186506e-17	1.162e-17
23.2296467296325	747.994624694167	128	6.82350795058104	7.2571817287436e+24	9.28424593771473e+23	6.821	7.223e+24	9.293e+23	0.0004886514396116	0.0034803809931424	0	0	1.32577708586799e-07	1.72738608507397e-11	4.55659290960611e-10	0.0001971701016653	1159138323.78283	706678066.130471	1.6402636212128	1.53483879712731e-13	1.534e-13	2.04030549868799e-17	2.042e-17
29.8519769904708	961.233659093159	128	6.89097445619831	7.24509459544895e+24	9.25450433601294e+23	6.887	7.189e+24	9.267e+23	0.0006122407659466	0.004438492459454	0	0	5.51667902930561e-08	4.3285587721029295e-12	8.31675782900589e-10	0.0005920572196705	2360907152.94223	1984678889.312	1.18956631506301	1.5486226308919e-13	1.548e-13	3.46282330403645e-17	3.465e-17
38.3622075966755	1235.26308461295	128	6.9737258701377	7.22077676538326e+24	9.15559958018975e+23	6.969	7.134e+24	9.17e+23	0.0007372244959569	0.0057818843905599	0	0	1.57191509107063e-07	7.19030419955426e-12	1.35969704780331e-09	0.0006089665543954	7957016059.77056	5297750255.08532	1.50196133767019	1.56547298104448e-13	1.564e-13	5.74966714680637e-17	5.753e-17
49.2985430130877	1587.41308502142	128	7.07580547374644	7.18673056143838e+24	9.00441461220298e+23	7.07	7.057e+24	9.022e+23	0.0008385416016723	0.0074961459312324	0	0	5.76842533271655e-08	3.21752612123468e-12	2.04969434671965e-09	0.0004883427260627	16053610353.1702	13628445246.1118	1.17794877282501	1.58583901152901e-13	1.584e-13	9.40773494590199e-17	9.416e-17
63.3526195563332	2039.95434971393	128	7.20209039267981	7.14417931187501e+24	8.80853696333994e+23	7.196	6.96e+24	8.833e+23	0.0009103802639362	0.0088593990431876	0	0	2.40538840514252e-07	3.0494951555245397e-12	2.5054266619126803e-09	0.0003723085021703	38883640741.654	33778446635.6881	1.15113762219522	1.61025572330349e-13	1.609e-13	1.5194484963785499e-16	1.525e-16
81.413245896212	2621.50651785802	128	7.36154969326627	7.09453519232537e+24	8.57531323541534e+23	7.355	6.845e+24	8.607e+23	0.0011512508062979	0.0112444239284005	0	0	2.69597210441638e-07	1.44296984530432e-12	4.15679409046294e-09	0.0005057875269625	91071843653.3276	82061579594.0689	1.10979881332811	1.63981082157067e-13	1.638e-13	2.43913260111162e-16	2.448e-16
104.622613141724	3368.84814316352	128	7.56165702164761	7.04020574707117e+24	8.3073982300088e+23	7.555	6.718e+24	8.349e+23	0.0014166041808424	0.0124566810416019	0	0	3.11359498743385e-07	1.63827070516041e-12	5.3693774089393205e-09	0.0005508132679974	214657610289.957	196582606567.874	1.09194609857736	1.67462346551246e-13	1.673e-13	3.90481392122898e-16	3.899e-16
134.448529353037	4329.24264516779	128	7.81795442907439	6.97934680037648e+24	8.01242437687338e+23	7.811	6.586e+24	8.065e+23	0.0021208974079461	0.0185395583029732	0	0	2.70729986947808e-07	7.09762917350923e-13	1.26565632901428e-08	0.0008121119359686	488808955116.36	427583782913.415	1.14318871446849	1.7177093100614998e-13	1.716e-13	6.06512772421921e-16	6.164e-16
172.77724673831	5563.42734497357	128	8.14856897274543	6.92005599990757e+24	7.68007475439481e+23	8.141	6.458e+24	7.763e+23	0.0022187555842813	0.0185110117713811	0	0	3.18933712999959e-07	3.90554973796685e-13	1.38351508251971e-08	0.0007558860347029	1074160136114.29	965297692212.675	1.11277603249219	1.76786465766774e-13	1.766e-13	9.5959473115075e-16	9.674e-16
222.032752117987	7149.45461819919	128	8.56888652350312	6.86715577065382e+24	7.34164967096905e+23	8.568	6.345e+24	7.455e+23	0.0028434697250501	0.0215908726585076	0	0	4.29651523476733e-07	6.07293829346986e-13	1.8336724894337e-08	0.0008925467362823	2268585169568.43	2010312284323.7	1.12847401235058	1.82647143582706e-13	1.825e-13	1.48463847114301e-15	1.508e-15
285.330064830561	9187.62808754405	128	9.11823666603858	6.8303336518725e+24	6.99544654974276e+23	9.129	6.261e+24	7.157e+23	0.0034857214815264	0.0240990469772077	0	0	9.43289716824125e-07	4.97032657737053e-13	2.30976211131417e-08	0.0009611867662061	4591830694551.92	4036769876134.77	1.1375012288163	1.89456765634177e-13	1.895e-13	2.28900941669306e-15	2.339e-15
366.672236954254	11806.846029927	128	10.4279687804812	6.94359932600729e+24	6.58084675733989e+23	9.869	6.228e+24	6.882e+23	0.0162115881151013	0.0327476934906361	0	0	270341684307845.0	1.35072693842488e-16	2.94134986568044e-07	0.0030137847212556	8852716598736.43	15861950402931.6	0.55811021809148	1.98506784965277e-13	1.972e-13	4.78430264176269e-15	3.608e-15
471.203514543332	15172.7531682953	128	11.4587233796745	6.99971501955299e+24	6.22818885405405e+23	10.86	6.278e+24	6.641e+23	0.016851392569229	0.0334024080407944	0	0	208087068695938.0	1.20366764459694e-16	1.66851791441918e-07	0.0027848294805865	16080590015322.3	22772601156868.8	0.706137603893	2.07079528793875e-13	2.057e-13	6.675782447278241e-15	5.536e-15
605.534670315627	19498.2163841632	128	12.7467145576115	7.13933350972861e+24	5.94361947549665e+23	12.2	6.455e+24	6.432e+23	0.0125961603225839	0.0297105069172087	0	0	160906656151144.0	1.1252433157437099e-18	1.0147080994997e-07	0.0018105398251334	27148122592755.5	31587973706658.1	0.859444890161893	2.1561751016405899e-13	2.146e-13	9.29166887998542e-15	8.432e-15
778.161082498751	25056.7868564598	128	13.6231981652363	7.22195762163649e+24	5.71810360589017e+23	14.03	6.815e+24	6.244e+23	0.0133857184842843	0.043973792629567	0	0	1.10736208039366e-06	2.6319295548941197e-13	8.05627657200861e-08	0.0019670842130099	41809503192562.1	34059670137620.1	1.22753693807451	2.22979990709485e-13	2.236e-13	1.16867025203915e-14	1.269e-14
1000.0	32200.0	128	15.8262529450419	7.60900304196147e+24	5.40907112032517e+23	16.55	7.424e+24	6.059e+23	0.0211609627106035	0.0544934007564437	0	0	1.23810485074437e-06	2.42910428253063e-13	1.16457427429786e-07	0.0020332872613181	57607587286292.4	47124027285924.3	1.22246740366139	2.31517419605476e-13	2.324e-13	1.70304454239654e-14	1.875e-14


==> pde_runs/pde_vs_bolsig_with_coulomb_collision_nr64_id1.00E-01.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2
0.0045962732919254	0.148	64	0.14139974436986	3.04872049901054e+25	1.8008345238571e+26	0.1414	1.695e+25	1.7979999999999997e+26	0.0013080726882737	0.0177748642565607	0	0.1	83.792642559593	4.7584442100651e-13	1.2536479060334202e-15	1.254e-15	0.0	0.0
0.005681594326177	0.182947337302902	64	0.164399702713876	3.42541885959175e+25	1.57123454111789e+26	0.1644	1.718e+25	1.5679999999999998e+26	0.0012190475517166	0.0177040541215052	0	0.1	74.2866899352725	3.89849794158743e-14	1.2110554132011601e-15	1.212e-15	0.0	0.0
0.007023192929793	0.226146812339337	64	0.184799665257918	3.66742315844683e+25	1.34818128783372e+26	0.1848	1.656e+25	1.3439999999999999e+26	0.0012667535553998	0.0183772468060173	0	0.1	66.746879313013	1.58117638572768e-12	1.2108503445169202e-15	1.212e-15	0.0	0.0
0.0086815840937176	0.279547007817709	64	0.204799628968895	3.8365212651721e+25	1.14957109086504e+26	0.2048	1.564e+25	1.145e+26	0.0017080187380545	0.0196117195433855	0	0.1	60.8807208093827	6.21104729005923e-13	1.24027038048452e-15	1.241e-15	0.0	0.0
0.0107315722534924	0.345556626562456	64	0.225599590507309	3.95515428845288e+25	9.75512168576491e+25	0.2256	1.462e+25	9.72e+25	0.0013140705183681	0.0178797846163905	0	0.1	55.5265228094485	6.64721027014445e-13	1.2980488084803702e-15	1.299e-15	0.0	0.0
0.0132656254652037	0.427153139979558	64	0.247599550528137	4.0330692095771e+25	8.26980969720932e+25	0.2476	1.3599999999999998e+25	8.236e+25	0.0014282072371728	0.0193524968015992	0	0.1	50.8352982063137	3.78724645641803e-13	1.3851566247292801e-15	1.386e-15	0.0	0.0
0.0163980463278148	0.528017091755636	64	0.271299507127708	4.0746199624383e+25	7.00767977030955e+25	0.2713	1.261e+25	6.974e+25	0.001711556568425	0.021171558151568	0	0.1	46.6623543715544	1.38205877242708e-13	1.5052355139765401e-15	1.506e-15	0.0	0.0
0.0202701277881307	0.65269811477781	64	0.297299458802642	4.08202385116383e+25	5.93223189623895e+25	0.2973	1.171e+25	5.906e+25	0.0014100517765467	0.019919713692917	0	0.1	42.5934827068916	8.977457303757499e-13	1.6642561633001e-15	1.665e-15	0.0	0.0
0.025056526389379	0.806820149738003	64	0.325899405218266	4.05860387169457e+25	5.02574352876602e+25	0.3259	1.087e+25	5.004e+25	0.0014587270999188	0.0193951102267667	0	0.1	38.8172298796053	5.46124386853499e-13	1.86737758234304e-15	1.868e-15	0.0	0.0
0.0309731404391675	0.997335122141193	64	0.376688677960493	3.96817111420949e+25	3.89328567970491e+25	0.3576	1.011e+25	4.239e+25	0.0551451067035516	0.145471105889414	0	0.1	0.543068367438431	2.0212770995992e-14	2.28852201308258e-15	2.122e-15	0.0	0.0
0.0382868484544225	1.23283652023241	64	0.409539646176829	3.88888319607848e+25	3.37272198348358e+25	0.3931	9.424e+24	3.596e+25	0.0433263410758097	0.112344838448505	0	0.1	0.402345094142231	3.92801446561667e-11	2.5952166211644e-15	2.438e-15	0.0	0.0
0.0473275471517321	1.52394701828577	64	0.447132034625421	3.78668910224665e+25	2.90947727054609e+25	0.433	8.821e+24	3.055e+25	0.0340935748013065	0.0884316879512751	0	0.1	0.593279826528347	2.2481235948057397e-18	2.97313987445231e-15	2.827e-15	0.0	0.0
0.0585030319762631	1.88379762963567	64	0.490107818383824	3.66694850729674e+25	2.50441646013988e+25	0.4779	8.276e+24	2.597e+25	0.0266879777461405	0.0672379961788711	0	0.1	0.578293677712923	9.679284395857391e-17	3.4356408382839603e-15	3.3e-15	0.0	0.0
0.072317391379756	2.32862000242814	64	0.539132250744441	3.52967640100115e+25	2.15202465422815e+25	0.5286	7.791e+24	2.211e+25	0.0207673715183756	0.0508355508959881	0	0.1	0.40733874107053	1.61916071294118e-13	3.99637618775247e-15	3.871e-15	0.0	0.0
0.0893937445514745	2.87847857455748	64	0.59503126895854	3.37859287751465e+25	1.84766245344633e+25	0.5859	7.357e+24	1.883e+25	0.0160226017487608	0.0373538795993293	0	0.1	0.347229921846688	2.6935451281717496e-11	4.67227728517494e-15	4.556e-15	0.0	0.0
0.110502348224514	3.55817561282935	64	0.658754771797436	3.21606232643142e+25	1.58531089868425e+25	0.6508	6.971e+24	1.607e+25	0.0123163211946901	0.0275799494792505	0	0.1	0.133146259563412	2.16233316470709e-20	5.48199247389668e-15	5.375e-15	0.0	0.0
0.136595340360763	4.39836995961657	64	0.73136408492769	3.04590213324947e+25	1.35986743262069e+25	0.7244	6.627e+24	1.372e+25	0.0094573524771647	0.0208854727369925	0	0.1	0.178358426693337	4.83601505803821e-12	6.4474701499876904e-15	6.347e-15	0.0	0.0
0.168849687885036	5.43695994989815	64	0.813875360292693	2.87200837781039e+25	1.16674080482457e+25	0.8077	6.319e+24	1.173e+25	0.0072110900470901	0.0167333800453817	0	0.1	0.136095107828943	4.84448319240349e-12	7.591617252841431e-15	7.497e-15	0.0	0.0
0.208720275695901	6.72079287740803	64	0.907531868192304	2.69732396790246e+25	1.0011425980945e+25	0.9021	6.042e+24	1.005e+25	0.0055687137028471	0.0142234088320601	0	0.1	0.672885699921373	4.1063841678933296e-12	8.941710638326891e-15	8.853e-15	0.0	0.0
0.258005531619546	8.30777811814939	64	1.01346237918239	2.5256143351352e+25	8.59463961530681e+24	1.009	5.79e+24	8.61e+24	0.0043966068921324	0.0123092029369107	0	0.1	0.0950096402004748	4.22549683084625e-19	1.0528133969807501e-14	1.045e-14	1.83037551897173e-24	2.593e-24
0.318928547427134	10.2694992271537	64	1.13271186115621	2.36004796114307e+25	7.38482383869132e+24	1.128	5.558e+24	7.388e+24	0.0035100997518047	0.0110617956575626	0	0.1	0.102952884475872	9.41210533383929e-17	1.2384956993485401e-14	1.231e-14	3.37923885263192e-23	3.267e-23
0.394237355011328	12.6944428313648	64	1.26528346721727	2.20392464408255e+25	6.3594273171044e+24	1.261	5.344e+24	6.355e+24	0.00288512990277	0.0103144816017414	0	0.1	0.0543752840131615	1.02997979076528e-16	1.45347973509913e-14	1.446e-14	3.22682725891217e-22	3.0609999999999995e-22
0.487328880842307	15.6919899631223	64	1.40665532350326	2.0632112270461e+25	5.51705328261301e+24	1.403	5.15e+24	5.506e+24	0.002306746701957	0.0102281668144315	0	0.1	0.112328992019563	1.33984405297566e-13	1.69267055488549e-14	1.685e-14	2.17218328420076e-21	2.085e-21
0.602402169870969	19.3973498698452	64	1.54354914793134	1.94704249848632e+25	4.87371983819421e+24	1.54	4.989e+24	4.858e+24	0.0017226175275475	0.0109688550128767	0	0.1	0.0508212230118466	3.5390678303854604e-15	1.93420878337502e-14	1.928e-14	9.83874254254372e-21	9.567e-21
0.744647790293138	23.977658847439	64	1.66993845734499	1.85387664004002e+25	4.38952367866208e+24	1.661	4.864e+24	4.392e+24	0.0056547674191079	0.0080889771662583	0	0.1	18382.1460878455	5.0765652335016704e-20	2.16599939032676e-14	2.148e-14	3.07062089485789e-20	2.9560000000000005e-20
0.920481962585268	29.6395191952456	64	1.76652013391063	1.79024581241987e+25	4.07440137942552e+24	1.764	4.767e+24	4.053e+24	0.0010661581076145	0.0128031494394934	0	0.1	0.0679886009702428	1.15194623504566e-15	2.3488443277696102e-14	2.343e-14	6.977861643385311e-20	6.881e-20
1.13783597358327	36.6383183493814	64	1.85849561900469	1.73486032432128e+25	3.81033728246762e+24	1.856	4.688e+24	3.788e+24	0.0009976911991905	0.0135123077900854	0	0.1	0.0792045781406035	6.421129501865559e-11	2.52753970047518e-14	2.522e-14	1.36532310234848e-19	1.35e-19
1.40651393009808	45.289748549158	64	1.94448931617931	1.6871148149123e+25	3.59026958783081e+24	1.942	4.62e+24	3.568e+24	0.0009970783546004	0.014077065446571	0	0.1	0.0593121297204492	3.99471510802971e-14	2.6985963216618e-14	2.693e-14	2.4147137453254203e-19	2.391e-19
1.73863498912759	55.9840466499085	64	2.02796512955495	1.64407541362284e+25	3.39792509178322e+24	2.026	4.558e+24	3.375e+24	0.0010413378386411	0.0145396884214303	0	0.1	0.107025480423507	2.13111708191325e-12	2.86825196807346e-14	2.862e-14	4.0108939265775803e-19	3.975e-19
2.14918001217942	69.2035963921772	64	2.11127569038819	1.60402863497158e+25	3.22411055266752e+24	2.109	4.501e+24	3.202e+24	0.00112112755707	0.0148842291002313	0	0.1	0.0876638782779396	4.07648219831788e-11	3.04102127380848e-14	3.034e-14	6.3930653004842e-19	6.339e-19
2.65666730143813	85.5446871063077	64	2.19612276123427	1.56592204009418e+25	3.06337579207991e+24	2.193	4.447e+24	3.041e+24	0.0012222210945841	0.0153520264984176	0	0.1	0.245533988667533	3.05942125214827e-12	3.22040211921284e-14	3.213e-14	9.91357670133272e-19	9.831e-19
3.28398789795806	105.744410314249	64	2.28382996524886	1.52909160081069e+25	2.91236105024344e+24	2.281	4.395e+24	2.89e+24	0.0013461595230479	0.0156465379824066	0	0.1	0.0938469659285543	1.33512783907496e-16	3.40931412099797e-14	3.401e-14	1.50755893348933e-18	1.495e-18
4.05943811936745	130.713907443632	64	2.37551364830747	1.49308612970833e+25	2.76892737828596e+24	2.372	4.344e+24	2.747e+24	0.001466845335318	0.0160699399521309	0	0.1	0.0637023457391082	5.33967576136471e-11	3.61039135473342e-14	3.601e-14	2.26028417886293e-18	2.242e-18
5.01799591137957	161.579468346422	64	2.47219112433562	1.45761502336259e+25	2.63167532571674e+24	2.468	4.296e+24	2.61e+24	0.001637537237525	0.0163949404541875	0	0.1	0.0696051221102052	2.21685029147349e-12	3.82616925327011e-14	3.816e-14	3.3544182849554798e-18	3.327e-18
6.20289858502529	199.733334437814	64	2.57484193168929	1.42245909591089e+25	2.4996874250859e+24	2.57	4.248e+24	2.479e+24	0.0018031587983871	0.0168341000093072	0	0.1	0.212270199965511	2.9297724396175797e-12	4.05918959467592e-14	4.048e-14	4.9380557611933e-18	4.897e-18
7.66759310601565	246.896498013704	64	2.68446387438971	1.38747524786316e+25	2.3723549149934e+24	2.679	4.203e+24	2.352e+24	0.0019618805256866	0.0172546581955716	0	0.1	0.0503546970902598	4.24122561035519e-19	4.31209795084961e-14	4.299e-14	7.22396695260489e-18	7.163e-18
9.47814690721388	305.196330412287	64	2.80211140642646	1.35255170684122e+25	2.24927959097997e+24	2.796	4.158e+24	2.23e+24	0.0021909450536761	0.0176115070539869	0	0.1	0.0559738296860781	9.58082541892636e-20	4.5877049066606704e-14	4.573e-14	1.05135179032605e-17	1.042e-17
11.7162279678413	377.262540564491	64	2.92893157847	1.31761443012166e+25	2.13020726841713e+24	2.922	4.115e+24	2.112e+24	0.0023947298790246	0.0180221138291565	0	0.1	0.0702351440979538	8.919653535722959e-11	4.88903536739244e-14	4.872e-14	1.52360150632042e-17	1.511e-17
14.4827885807457	466.345792300012	64	3.06620134284337	1.28260504300143e+25	2.01498273852295e+24	3.059	4.075e+24	1.997e+24	0.0026416810053192	0.0184177654460936	0	0.1	0.0720585652530661	8.17767337896753e-11	5.21937350441798e-14	5.2e-14	2.19964053586574e-17	2.181e-17
17.9026189700561	576.464330835808	64	3.21536405335111	1.2474889127642e+25	1.90352121854881e+24	3.207	4.037e+24	1.887e+24	0.0028843185308576	0.0187923597084804	0	0.1	0.0703043732055957	8.21302163422604e-12	5.5822898699791704e-14	5.561e-14	3.16508009431035e-17	3.139e-17
22.1299761575689	712.585232273719	64	3.37807082830454	1.21224110445449e+25	1.79578853607669e+24	3.369	4.001e+24	1.78e+24	0.0031676061899381	0.0191278861960646	0	0.1	0.123254554685056	1.3241440894604198e-11	5.98165864553956e-14	5.957e-14	4.53927252081414e-17	4.503e-17
27.3555419770537	880.848451661129	64	3.55622919278123	1.17686010063147e+25	1.6917870971195e+24	3.546	3.969e+24	1.678e+24	0.0034997984382574	0.0194272478171749	0	0.1	0.0705832896046513	8.550926406071149e-11	6.42166138843471e-14	6.394e-14	6.492305012841291e-17	6.441e-17
33.8150240890524	1088.84377566749	64	3.75205981591039	1.14134880267112e+25	1.59154699809865e+24	3.74	3.942e+24	1.579e+24	0.0037921369410573	0.0197247181158757	0	0.1	0.0686112631731962	9.795765294031389e-11	6.906767881222591e-14	6.875e-14	9.258186515396931e-17	9.189e-17
41.7997879589569	1345.95317227841	64	3.96816472885371	1.10573855731143e+25	1.49512044139377e+24	3.955	3.919e+24	1.484e+24	0.004128896477792	0.0198796969722991	0	0.1	0.0753395538293069	3.3163461115075195e-11	7.441686236536421e-14	7.406e-14	1.31637359983985e-16	1.308e-16
51.6699993710614	1663.77397974818	64	4.20761156081746	1.07007878701787e+25	1.40257819673888e+24	4.193	3.903e+24	1.393e+24	0.0044982949216005	0.019901246298231	0	0.1	0.0782625707130254	7.520597965633349e-11	8.03127282374136e-14	7.992e-14	1.86688779864924e-16	1.856e-16
63.8708702930968	2056.64202343772	64	4.47404133328033	1.03445203046957e+25	1.31400737443923e+24	4.458	3.894e+24	1.307e+24	0.0048677653708748	0.0199277693363864	0	0.1	0.109528548448138	8.957141022219919e-11	8.68039435884159e-14	8.637e-14	2.63980973761068e-16	2.627e-16
78.9527408874398	2542.27825657556	64	4.77180516265664	9.98979919712735e+24	1.22950998160824e+24	4.754	3.894e+24	1.224e+24	0.0052904370733277	0.0198639822172982	0	0.1	0.112715870722843	3.86669971097254e-11	9.39370556535615e-14	9.346e-14	3.72228152538451e-16	3.71e-16
97.5959035008319	3142.58809272679	64	5.10614690923841	9.63836218274226e+24	1.14920194621694e+24	5.088	3.906e+24	1.147e+24	0.0057108042465522	0.0196630121120603	0	0.1	0.257021573978284	7.55384520254991e-11	1.0175343140848399e-13	1.012e-13	5.23354818388478e-16	5.227e-16
120.641288359109	3884.64948516332	64	5.48345743693801	9.29264494669741e+24	1.07321005783753e+24	5.464	3.932e+24	1.073e+24	0.0060869967342289	0.0193075999712346	0	0.1	0.368007257286041	8.03969890943159e-11	1.10285016808461e-13	1.097e-13	7.33898779036975e-16	7.348e-16
149.128395095207	4801.93432206567	64	5.91163563440708	8.95599934370412e+24	1.00166733064918e+24	5.893	3.975e+24	1.005e+24	0.0064198933688513	0.0189581708379991	0	0.1	0.417021275824618	7.949240632306001e-11	1.19548753854259e-13	1.19e-13	1.02645210331645e-15	1.031e-15
184.342181073807	5935.81823057657	64	6.40062344147102	8.63297597725936e+24	9.34703175204321e+23	6.385	4.04e+24	9.419e+23	0.0067741975431445	0.0186255408845386	0	0.1	0.628543162456657	7.6540588113745e-11	1.29539471780183e-13	1.29e-13	1.4316830538943801e-15	1.444e-15
227.871021486908	7337.44689187844	64	6.96321420180743	8.32972808831514e+24	8.72427667693904e+23	6.954	4.133e+24	8.839e+23	0.0068376580235251	0.0184515100594619	0	0.1	1.05852303474732	8.52161007033888e-11	1.4022154825287998e-13	1.397e-13	1.99171755005251e-15	2.019e-15
281.67835560488	9070.04305047715	64	7.61628175400587	8.05440570855277e+24	8.14906746173083e+23	7.619	4.262e+24	8.313e+23	0.0067220737907756	0.0185163411993364	0	0.1	0.550571443551708	8.065280142027709e-11	1.5151990387044e-13	1.51e-13	2.76381008255536e-15	2.819e-15
348.191250903871	11211.7582791046	64	8.38260045699295	7.81782716785169e+24	7.6212855419558e+23	8.408	4.44e+24	7.843e+23	0.006211023333164	0.0193275140951274	0	0.1	0.812736096554687	9.91813242526947e-11	1.63311698926062e-13	1.629e-13	3.8250239853586004e-15	3.932e-15
430.409879898851	13859.198132743	64	9.2934253022039	7.63405744922949e+24	7.13960685579513e+23	9.358	4.68e+24	7.429e+23	0.0052616374185868	0.0211508521213249	0	0.1	1.96018561121518	8.465301026531909e-11	1.7542108358083199e-13	1.752e-13	5.2767160390896e-15	5.476e-15
532.042847813222	17131.7796995857	64	10.3918091234544	7.52106389033797e+24	6.70108053444733e+23	10.52	5.005e+24	7.067e+23	0.0044241394409843	0.0244377314873031	0	0.1	1.39541997404893	8.633162598230039e-11	1.87619733044004e-13	1.877e-13	7.25052097557975e-15	7.608e-15
657.674475260015	21177.1181033725	64	11.7362543511134	7.50101117221164e+24	6.30084846406965e+23	11.98	5.44e+24	6.755e+23	0.0060830666399157	0.0297162016815927	0	0.1	1.56701801358096	9.84736752152596e-11	1.99635508967325e-13	2e-13	9.908550710332391e-15	1.053e-14
812.971581492588	26177.6849240613	64	13.4039879153652	7.60018786102866e+24	5.93216240474538e+23	13.83	6.019e+24	6.481e+23	0.0115205556449791	0.0373645229934539	0	0.1	2.09181691189282	8.92601986243654e-11	2.11173336404292e-13	2.119e-13	1.34404818328869e-14	1.447e-14
1004.93909552026	32359.0388757524	64	15.4927451747657	7.84708596667004e+24	5.58693011322726e+23	16.2	6.773e+24	6.234e+23	0.0201091653286782	0.0475453091222243	0	0.1	4.28660596285752	9.95043842197212e-11	2.21948686973358e-13	2.23e-13	1.8049696951160202e-14	1.969e-14
1242.23602484472	40000.0	64	18.1209960239916	8.27022788471415e+24	5.2567994059763e+23	19.25	7.734e+24	5.999e+23	0.0317326567773422	0.0601810183010686	0	0.1	4.54420543346498	9.88999176391054e-11	2.31734807224236e-13	2.331e-13	2.3938845766507102e-14	2.644e-14


==> pde_runs/pde_vs_bolsig_with_coulomb_collision_nr64_id1.00E-02.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2
0.0045962732919254	0.148	64	0.141399744845676	3.04872052988586e+25	1.8018757229355e+26	0.1414	1.696e+25	1.799e+26	0.001500050113998	0.0181086324433849	0	0.01	13.05708675552	1.41988275573443e-13	1.2536478947997802e-15	1.254e-15	0.0	0.0
0.005681594326177	0.182947337302902	64	0.164399702461068	3.4254188991419e+25	1.57306254389973e+26	0.1644	1.72e+25	1.569e+26	0.0015094072108237	0.0182965058860419	0	0.01	11.2258075706503	9.22419107026228e-14	1.2110553896874502e-15	1.212e-15	0.0	0.0
0.007023192929793	0.226146812339337	64	0.194626229258598	3.75758811895578e+25	1.249679328776e+26	0.1848	1.659e+25	1.3459999999999998e+26	0.0550684271809942	0.137732081123315	0	0.01	0.190008660538095	4.05127319628558e-13	1.2219694695363601e-15	1.212e-15	0.0	0.0
0.0086815840937176	0.279547007817709	64	0.212724812648767	3.88768955064407e+25	1.08239157434342e+26	0.205	1.567e+25	1.1469999999999999e+26	0.0396314285528814	0.103226180201804	0	0.01	0.239429281528323	2.2626016114264498e-18	1.2592486089977701e-15	1.242e-15	0.0	0.0
0.0107315722534924	0.345556626562456	64	0.23203563610364	3.98216563637522e+25	9.32019754206564e+25	0.2258	1.466e+25	9.739e+25	0.0291589443403084	0.0774591331642805	0	0.01	0.0946029336785298	1.77047521257962e-18	1.32096988427606e-15	1.299e-15	0.0	0.0
0.0132656254652037	0.427153139979558	64	0.252980758979585	4.0479032537665e+25	7.99797843466932e+25	0.2477	1.363e+25	8.252e+25	0.0214015908075961	0.0541563622618328	0	0.01	0.0559330388397923	2.21597508857072e-18	1.4098057953585001e-15	1.387e-15	0.0	0.0
0.0163980463278148	0.528017091755636	64	0.275998157741368	4.07838409165938e+25	6.83291950715142e+25	0.2716	1.267e+25	6.996e+25	0.0163983496808823	0.0414973890158761	0	0.01	0.163083237174039	3.74263868351775e-14	1.5320045974814602e-15	1.508e-15	0.0	0.0
0.0202701277881307	0.65269811477781	64	0.301415221584348	4.08078829135627e+25	5.82982737761999e+25	0.2977	1.177e+25	5.929e+25	0.0125771509681644	0.0307190382721069	0	0.01	0.0841832823501148	8.185295290585099e-19	1.69172220401629e-15	1.667e-15	0.0	0.0
0.025056526389379	0.806820149738003	64	0.329692496820617	4.0558506612917e+25	4.97034415749586e+25	0.3264	1.093e+25	5.025e+25	0.0095420524028652	0.0231635030567976	0	0.01	0.0682261120180471	1.7377672141788102e-19	1.8961014153893103e-15	1.871e-15	0.0	0.0
0.0309731404391675	0.997335122141193	64	0.361293258232168	3.99925390095187e+25	4.23203630961846e+25	0.3585	1.02e+25	4.267e+25	0.0075956782224245	0.0183252879622088	0	0.01	0.046131318547961	2.9108600174570103e-21	2.1535626344722502e-15	2.129e-15	0.0	0.0
0.0382868484544225	1.23283652023241	64	0.396753904057209	3.91919626284117e+25	3.60649534639795e+25	0.3943	9.527e+24	3.624e+25	0.0058563749719949	0.0152045218202002	0	0.01	0.0429509744783455	1.24659802365001e-23	2.4729407958603303e-15	2.449e-15	0.0	0.0
0.0473275471517321	1.52394701828577	64	0.436755970720698	3.81517377691966e+25	3.07481982970779e+25	0.4345	8.93e+24	3.083e+25	0.0046464065654296	0.0139724492214758	0	0.01	0.0413166089312979	3.71472194347156e-12	2.86615962141406e-15	2.842e-15	0.0	0.0
0.0585030319762631	1.88379762963567	64	0.481992271349296	3.68953978476918e+25	2.62381346837614e+25	0.4799	8.402e+24	2.626e+25	0.0037747068310024	0.0133283241849273	0	0.01	0.0431839854670298	2.7757903002463597e-12	3.3460113075483705e-15	3.322e-15	0.0	0.0
0.072317391379756	2.32862000242814	64	0.533288381948009	3.54625175365163e+25	2.24215640369481e+25	0.5313	7.934e+24	2.2399999999999997e+25	0.0030494278177085	0.0146599372236993	0	0.01	0.0275071927175549	2.18432011078963e-18	3.92802019638723e-15	3.902e-15	0.0	0.0
0.0893937445514745	2.87847857455748	64	0.591605338156875	3.38770060993635e+25	1.91867037777703e+25	0.5896	7.525e+24	1.914e+25	0.0025601194944212	0.0157377145617686	0	0.01	0.0845394557151324	8.263370672244239e-11	4.629897307996491e-15	4.602e-15	0.0	0.0
0.110502348224514	3.55817561282935	64	0.658018747292184	3.217877954618e+25	1.64466475614839e+25	0.656	7.168e+24	1.639e+25	0.00230581684462	0.0169519253565291	0	0.01	0.0228185750039345	2.7277786578504397e-11	5.472432294944691e-15	5.442e-15	0.0	0.0
0.136595340360763	4.39836995961657	64	0.733739897661023	3.04058483602716e+25	1.41251167527259e+25	0.7316	6.858e+24	1.406e+25	0.002160153875529	0.0182750550818601	0	0.01	0.0332120097610224	6.36912886362726e-15	6.4797161111182705e-15	6.444e-15	0.0	0.0
0.168849687885036	5.43695994989815	64	0.820117614404646	2.85960490343888e+25	1.21571427689897e+25	0.8177	6.591e+24	1.209e+25	0.0021444184468104	0.0196509375305898	0	0.01	0.0350507739622405	3.48891081317946e-16	7.6799124149611e-15	7.638e-15	0.0	0.0
0.208720275695901	6.72079287740803	64	0.918620495627171	2.67812005968365e+25	1.04859040324275e+25	0.9159	6.364e+24	1.042e+25	0.0021733668944539	0.0196261106716015	0	0.01	0.0311587752890775	3.21570140688409e-13	9.10487931449262e-15	9.056e-15	0.0	0.0
0.258005531619546	8.30777811814939	64	1.03077281757477	2.49988420367845e+25	9.06703406148209e+24	1.028	6.172e+24	9.007e+24	0.0024515557359966	0.0191227904634511	0	0.01	0.0139299905815815	5.54264934168402e-15	1.07930763993358e-14	1.074e-14	2.74239736356147e-24	3.495e-24
0.318928547427134	10.2694992271537	64	1.1579674290593	2.32822280934319e+25	7.86336865062712e+24	1.154	6.009e+24	7.807e+24	0.0026886112743419	0.0190833844442555	0	0.01	3.35362300624792	1.2748317174645e-16	1.27875619874068e-14	1.272e-14	4.52752819765676e-23	4.443e-23
0.394237355011328	12.6944428313648	64	1.300203618977	2.16691941904825e+25	6.84983782967738e+24	1.296	5.872e+24	6.796e+24	0.0030254909749015	0.0195165792782391	0	0.01	0.013806137625708	7.74392904354773e-11	1.51159750841313e-14	1.504e-14	4.339282906418069e-22	4.1889999999999995e-22
0.487328880842307	15.6919899631223	64	1.45154276113263	2.02314750446317e+25	6.02584474897623e+24	1.447	5.762e+24	5.974e+24	0.0030661984610096	0.0205427980577902	0	0.01	0.0279728519952725	4.10913507230454e-11	1.7707749718988102e-14	1.762e-14	2.89032414673164e-21	2.806e-21
0.602402169870969	19.3973498698452	64	1.59634964713409	1.90661506875628e+25	5.40476604551162e+24	1.591	5.68e+24	5.354e+24	0.003090900950588	0.0218430915051497	0	0.01	0.0104694781254422	6.69125995800787e-14	2.02999082006806e-14	2.02e-14	1.25993897300337e-20	1.2330000000000001e-20
0.744647790293138	23.977658847439	64	1.7227249579294	1.81832276907436e+25	4.9587970458089e+24	1.717	5.621e+24	4.909e+24	0.0031728659522168	0.0228962840832312	0	0.01	0.0132653085494222	8.12156364063154e-15	2.26528485346088e-14	2.254e-14	3.7094760539391304e-20	3.6480000000000004e-20
0.920481962585268	29.6395191952456	64	1.83246173454611	1.750003516703e+25	4.62697365543816e+24	1.826	5.576e+24	4.579e+24	0.00334762576149	0.0234040655834383	0	0.01	0.0110219078907067	2.8009864375049497e-11	2.4764520060005402e-14	2.464e-14	8.37767829970984e-20	8.266e-20
1.13783597358327	36.6383183493814	64	1.93193971499772	1.69376982081712e+25	4.36195486795321e+24	1.925	5.54e+24	4.316e+24	0.0035849574966173	0.0238142076575002	0	0.01	0.0074864034975667	1.9472834165814399e-13	2.67331403286862e-14	2.659e-14	1.6167332290454701e-19	1.597e-19
1.40651393009808	45.289748549158	64	2.02632485551554	1.64476390151531e+25	4.13667551347421e+24	2.019	5.51e+24	4.093e+24	0.003862530086774	0.0241003722644447	0	0.01	0.0106302756861032	7.08038574277811e-11	2.86477603804476e-14	2.848e-14	2.83836512277052e-19	2.807e-19
1.73863498912759	55.9840466499085	64	2.11914488369436	1.6002006022303e+25	3.93623814759352e+24	2.111	5.482e+24	3.895e+24	0.0041403136186351	0.0241134264151055	0	0.01	0.0126360421175394	6.240995459161359e-11	3.05737934571663e-14	3.039e-14	4.69619759474023e-19	4.647e-19
2.14918001217942	69.2035963921772	64	2.21285588320075	1.5584429070218e+25	3.75212425885636e+24	2.204	5.456e+24	3.713e+24	0.004492359648546	0.0242120253384578	0	0.01	0.0091223487954283	5.382552788229009e-12	3.25601857438978e-14	3.235e-14	7.47504948804055e-19	7.4e-19
2.65666730143813	85.5446871063077	64	2.30929494247582	1.51848303234882e+25	3.57921019871322e+24	2.299	5.431e+24	3.542e+24	0.0048286019679269	0.0241674031075602	0	0.01	0.018906751665644	2.0861548826205898e-11	3.46464095676879e-14	3.441e-14	1.15879352393202e-18	1.147e-18
3.28398789795806	105.744410314249	64	2.4099617299061	1.47966645883929e+25	3.41426665123562e+24	2.399	5.406e+24	3.379e+24	0.0052066878791052	0.0240393361727955	0	0.01	0.0062219544163518	3.02557443036362e-11	3.68671641123686e-14	3.66e-14	1.76223655742198e-18	1.746e-18
4.05943811936745	130.713907443632	64	2.51616916822215	1.44156902224741e+25	3.2552046361424e+24	2.503	5.382e+24	3.222e+24	0.0056309135170517	0.0238863581920111	0	0.01	0.0116722853284126	7.67740600634309e-11	3.9254879677388203e-14	3.896e-14	2.64381429240603e-18	2.619e-18
5.01799591137957	161.579468346422	64	2.62916158845832	1.403882445799e+25	3.1006230826521e+24	2.615	5.358e+24	3.07e+24	0.0060759158237888	0.0236699692664137	0	0.01	0.0062928414005177	2.31204321708149e-16	4.18418417682639e-14	4.151e-14	3.92326060801043e-18	3.889e-18
6.20289858502529	199.733334437814	64	2.75016655782775	1.36640205314498e+25	2.94958925068293e+24	2.734	5.334e+24	2.921e+24	0.0065543212277384	0.02336933662297	0	0.01	0.0149717472465329	1.00454356366437e-11	4.4661014604920305e-14	4.428e-14	5.77526660917769e-18	5.726e-18
7.66759310601565	246.896498013704	64	2.88045546432486	1.32897767199079e+25	2.80147339679473e+24	2.863	5.309e+24	2.775e+24	0.0070981121815341	0.0229662339333269	0	0.01	0.014716674815888	3.9649074525934896e-11	4.7747094516671503e-14	4.732e-14	8.44233189733736e-18	8.373e-18
9.47814690721388	305.196330412287	64	3.02137027799538	1.29150436680244e+25	2.6558711716457e+24	3.002	5.284e+24	2.632e+24	0.0076629972494908	0.0225112112265166	0	0.01	0.0163399919492135	6.773798919493709e-11	5.1136792952651603e-14	5.065e-14	1.22663929638198e-17	1.217e-17
11.7162279678413	377.262540564491	64	3.17435568433815	1.2539061844407e+25	2.512541844574e+24	3.153	5.258e+24	2.492e+24	0.0083161092472654	0.0218706215339512	0	0.01	0.0112886749533554	3.6702474051824e-11	5.48691667186429e-14	5.432e-14	1.77296944836735e-17	1.761e-17
14.4827885807457	466.345792300012	64	3.34097666111384	1.21613719878877e+25	2.37137723683027e+24	3.317	5.232e+24	2.353e+24	0.0090551799649475	0.0211197986398695	0	0.01	0.018409243209619	6.694571470655e-11	5.89854861928137e-14	5.837e-14	2.54970300092828e-17	2.534e-17
17.9026189700561	576.464330835808	64	3.52292702703592	1.17817718417695e+25	2.23238542190323e+24	3.496	5.206e+24	2.217e+24	0.009812219228566	0.0200138858469533	0	0.01	0.0343997413054011	6.89639057040245e-11	6.35287104670665e-14	6.283e-14	3.65033125690618e-17	3.631e-17
22.1299761575689	712.585232273719	64	3.7220388148174	1.14002754441279e+25	2.09567689493152e+24	3.692	5.179e+24	2.083e+24	0.0107035989501555	0.0189085816367466	0	0.01	0.0268540157872833	6.19863197072996e-11	6.854276925629911e-14	6.776e-14	5.2012730041031905e-17	5.178e-17
27.3555419770537	880.848451661129	64	3.94025553828907	1.10172351431677e+25	1.96147396883237e+24	3.907	5.153e+24	1.952e+24	0.0116815311976619	0.0175550652050548	0	0.01	0.0651731882618924	3.7587923992355804e-15	7.40705943331936e-14	7.319e-14	7.37522971485368e-17	7.353e-17
33.8150240890524	1088.84377566749	64	4.17962651787959	1.0633361436926e+25	1.83010187813521e+24	4.143	5.126e+24	1.823e+24	0.0128054503092688	0.0159057966948875	0	0.01	0.0497546248798186	6.66145924727473e-11	8.01523370205371e-14	7.917e-14	1.0411798238346299e-16	1.039e-16
41.7997879589569	1345.95317227841	64	4.44224669687196	1.02497895967828e+25	1.70200606365237e+24	4.402	5.101e+24	1.698e+24	0.0140701561141068	0.0140147791998507	0	0.01	0.0946437105131862	7.787338278416779e-11	8.682166594075211e-14	8.573e-14	1.46254884873056e-16	1.463e-16
51.6699993710614	1663.77397974818	64	4.73020173686953	9.86819926540951e+24	1.57775527776077e+24	4.687	5.077e+24	1.577e+24	0.0153807351666239	0.0118572844556507	0	0.01	0.117829391462155	6.37951914972357e-11	9.410152722854681e-14	9.291e-14	2.04539195081008e-16	2.049e-16
63.8708702930968	2056.64202343772	64	5.04551829629246	9.49100427549584e+24	1.45803826050274e+24	4.999	5.055e+24	1.461e+24	0.0166952513771832	0.0092949339984826	0	0.01	0.288004826261048	8.929547544814359e-11	1.0199903309944399e-13	1.007e-13	2.84709120986315e-16	2.859e-16
78.9527408874398	2542.27825657556	64	5.39012095975229	9.12133340525951e+24	1.34365829783778e+24	5.341	5.037e+24	1.349e+24	0.0181349529893847	0.006937958365063	0	0.01	0.325903603728035	6.54204368833556e-11	1.10499157596941e-13	1.091e-13	3.9469694425218e-16	3.973e-16
97.5959035008319	3142.58809272679	64	5.76589280429334	8.76324045556631e+24	1.23550068368252e+24	5.715	5.024e+24	1.244e+24	0.0195066636615792	0.0053425405572874	0	0.01	0.660233677206112	8.812843037335849e-11	1.19558900196625e-13	1.181e-13	5.4528739312187e-16	5.504e-16
120.641288359109	3884.64948516332	64	6.17492607322542	8.42164831145493e+24	1.13447368248303e+24	6.124	5.019e+24	1.146e+24	0.0205882556419288	0.0059346878085764	0	0.01	1.05168460164941	9.61555809810762e-11	1.29103157866384e-13	1.276e-13	7.51195577214414e-16	7.607e-16
149.128395095207	4801.93432206567	64	6.62012785170482	8.10232087146693e+24	1.04141235747681e+24	6.572	5.023e+24	1.056e+24	0.0211183615669333	0.0082984855870067	0	0.01	0.925378050641656	9.879739478230859e-11	1.39024972649959e-13	1.375e-13	1.03316323645634e-15	1.05e-15
184.342181073807	5935.81823057657	64	7.10636660924331	7.81153452821575e+24	9.56951579219995e+23	7.064	5.04e+24	9.743e+23	0.0211060542097483	0.0110116833604982	0	0.01	0.682532700427972	7.24885958677057e-11	1.49193036196735e-13	1.477e-13	1.4201424587144801e-15	1.449e-15
227.871021486908	7337.44689187844	64	7.64237079484096	7.55631622490898e+24	8.8138711264704e+23	7.611	5.076e+24	9.017e+23	0.0201332518100197	0.0130911340694078	0	0.01	2.17056719619521	9.37179597486205e-11	1.5946934014490799e-13	1.581e-13	1.95351513692684e-15	2.001e-15
281.67835560488	9070.04305047715	64	8.24327418071068	7.3440994395855e+24	8.14599632507961e+23	8.231	5.138e+24	8.382e+23	0.0180822973416813	0.0138920970870167	0	0.01	1.37413546843049	7.71184922442601e-11	1.69731847890834e-13	1.686e-13	2.69032971254093e-15	2.77e-15
348.191250903871	11211.7582791046	64	8.93369647147339	7.18350053386572e+24	7.56070158085895e+23	8.95	5.238e+24	7.837e+23	0.0149104369876416	0.0130825808373726	0	0.01	1.78389640478425	9.06141976329626e-11	1.79894410981734e-13	1.79e-13	3.70972192398956e-15	3.843e-15
430.409879898851	13859.198132743	64	9.75067899731447	7.08539000821662e+24	7.04997066618961e+23	9.812	5.39e+24	7.376e+23	0.0111188954262045	0.0149888656104259	0	0.01	4.53235967909456	9.85448851833869e-11	1.89904882071871e-13	1.893e-13	5.11686805307014e-15	5.341e-15
532.042847813222	17131.7796995857	64	10.7460095085777	7.063663029492e+24	6.60396884582465e+23	10.88	5.619e+24	6.993e+23	0.007982072915062	0.0228669228948154	0	0.01	1.94304991149073	8.473109965722609e-11	1.99718977205193e-13	1.995e-13	7.049294003879331e-15	7.427e-15
657.674475260015	21177.1181033725	64	11.9888193006396	7.13556958118044e+24	6.21111145032838e+23	12.24	5.955e+24	6.676e+23	0.0076966856802337	0.0294435984464042	0	0.01	2.35313603508442	8.74944157467279e-11	2.09270006655439e-13	2.094e-13	9.677200587463741e-15	1.031e-14
812.971581492588	26177.6849240613	64	13.5612553932245	7.32094853144701e+24	5.85875928403269e+23	14.01	6.536e+24	6.54e+23	0.036489711909286	0.0372220383057619	0	0.01	3.68678432931332	9.316332191377319e-11	2.18444665007051e-13	2.187e-13	1.3189615527946e-14	1.429e-14
1004.93909552026	32359.0388757524	64	15.5788315581699	7.64722932935529e+24	5.53232027774895e+23	16.79	6.731e+24	5.785e+23	0.0540744437437629	0.265931451652003	0	0.01	5.16907524220911	9.660363717915929e-11	2.2712703891258398e-13	2.302e-13	1.78142026335321e-14	2.066e-14
1242.23602484472	40000.0	64	18.098674441531	8.12704345193333e+24	5.22329117604047e+23	20.39	7.636e+24	5.477e+23	0.107848645187552	0.397790130042586	0	0.01	6.06553507426383	8.7908401404893e-11	2.35135046754102e-13	2.398e-13	2.36528905048053e-14	2.883e-14


==> pde_runs/pde_vs_bolsig_with_coulomb_collision_nr64_id1.00E-03.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2
0.0045962732919254	0.148	64	0.144721857099551	3.11034061922506e+25	1.78122846496463e+26	0.1416	1.703e+25	1.804e+26	0.022773997132336	0.0404927833560947	0	0.001	0.0241502595834395	8.194442010070329e-11	1.2445136675536501e-15	1.254e-15	0.0	0.0
0.005681594326177	0.182947337302902	64	0.166730328397058	3.45664893581644e+25	1.56075373855399e+26	0.1648	1.732e+25	1.577e+26	0.0119400523702014	0.0245264467336205	0	0.001	0.0189048950854397	4.522262381699321e-19	1.20943010474414e-15	1.212e-15	0.0	0.0
0.007023192929793	0.226146812339337	64	0.186880178511637	3.68746512643432e+25	1.34685378274548e+26	0.1854	1.676e+25	1.356e+26	0.0076333361222751	0.0174986591844461	0	0.001	0.0287890318348601	5.48828431218564e-14	1.2126936853229302e-15	1.212e-15	0.0	0.0
0.0086815840937176	0.279547007817709	64	0.206995818407079	3.85150540812364e+25	1.15456117779951e+26	0.2058	1.59e+25	1.159e+26	0.0053342996172388	0.0149144575790382	0	0.001	0.0130660278419991	6.16296182524939e-11	1.24513728224147e-15	1.243e-15	0.0	0.0
0.0107315722534924	0.345556626562456	64	0.227966610088731	3.965568171406e+25	9.86079776139162e+25	0.2269	1.494e+25	9.875e+25	0.0040437217276545	0.013544947887802	0	0.001	0.0111731788193521	1.36827966735006e-16	1.3062152809711302e-15	1.303e-15	0.0	0.0
0.0132656254652037	0.427153139979558	64	0.250368147080143	4.0421312475414e+25	8.41648718526345e+25	0.2493	1.396e+25	8.4e+25	0.0030309529662172	0.019732916262475	0	0.001	0.0099683889693945	4.25673984490365e-12	1.3974510398730601e-15	1.394e-15	0.0	0.0
0.0163980463278148	0.528017091755636	64	0.274721457679305	4.07760833513612e+25	7.17255511170198e+25	0.2737	1.305e+25	7.152e+25	0.0026452935247912	0.017716744712125	0	0.001	0.0137741420469357	3.81912484479702e-12	1.5246197974954802e-15	1.52e-15	0.0	0.0
0.0202701277881307	0.65269811477781	64	0.301527522726331	4.0802885109363e+25	6.11611213620678e+25	0.3005	1.2199999999999998e+25	6.091e+25	0.0024742702452801	0.0178082786466568	0	0.001	0.0086016516076908	6.548503834390911e-15	1.6925342434940102e-15	1.686e-15	0.0	0.0
0.025056526389379	0.806820149738003	64	0.331306411471863	4.05127526776891e+25	5.22045174136396e+25	0.3303	1.144e+25	5.193e+25	0.0023931015514535	0.0183576490513032	0	0.001	0.0073804691123753	8.13110378488717e-14	1.90875638143287e-15	1.901e-15	0.0	0.0
0.0309731404391675	0.997335122141193	64	0.36464610589247	3.99233304678746e+25	4.46208745322819e+25	0.3635	1.075e+25	4.434e+25	0.002358094346383	0.0191570507413833	0	0.001	0.0061976654197882	1.20828598995414e-11	2.1824461415560503e-15	2.172e-15	0.0	0.0
0.0382868484544225	1.23283652023241	64	0.402199953039864	3.905584562208e+25	3.82059215657446e+25	0.4009	1.014e+25	3.793e+25	0.0024388558110934	0.0203474091297642	0	0.001	0.0037122565589494	7.80683414774274e-16	2.5245380277488404e-15	2.512e-15	0.0	0.0
0.0473275471517321	1.52394701828577	64	0.444722372640013	3.7933345852155e+25	3.27780730586533e+25	0.4432	9.608e+24	3.251e+25	0.0026300510261964	0.0215861002216692	0	0.001	0.0053781036370108	6.049404292372189e-13	2.9481171202590402e-15	2.932e-15	0.0	0.0
0.0585030319762631	1.88379762963567	64	0.493071796702606	3.65857667678354e+25	2.81835772999812e+25	0.4913	9.15e+24	2.793e+25	0.0028116020079733	0.0230028670564117	0	0.001	0.0042278763275177	4.08492464559212e-19	3.46857726184501e-15	3.448e-15	0.0	0.0
0.072317391379756	2.32862000242814	64	0.548232351797163	3.50474447646068e+25	2.42901953195768e+25	0.5462	8.759e+24	2.405e+25	0.0030742587994943	0.0245117242212861	0	0.001	0.0052221931968582	1.5513326973965798e-12	4.10398765805857e-15	4.077e-15	0.0	0.0
0.0893937445514745	2.87847857455748	64	0.611320951879517	3.33571990589225e+25	2.09857458262728e+25	0.6089	8.43e+24	2.077e+25	0.0033517691594779	0.0261656635794437	0	0.001	0.0068100496713681	6.62049028100074e-11	4.87539011167443e-15	4.841e-15	0.0	0.0
0.110502348224514	3.55817561282935	64	0.683591714423949	3.15573906711408e+25	1.81754578361279e+25	0.6807	8.156e+24	1.797e+25	0.0036285329062012	0.0279357880682328	0	0.001	0.0077916544386129	2.12089293048026e-15	5.807170639383791e-15	5.764e-15	0.0	0.0
0.136595340360763	4.39836995961657	64	0.766422484602887	2.96920710881429e+25	1.57798479454685e+25	0.763	7.933e+24	1.559e+25	0.0038402499454152	0.0296887788216629	0	0.001	0.0026158475137125	2.42749927311804e-11	6.92739285891312e-15	6.874e-15	0.0	0.0
0.168849687885036	5.43695994989815	64	0.861300566791391	2.78048835406146e+25	1.37322972498904e+25	0.8573	7.753e+24	1.356e+25	0.0041022654840766	0.0314861758274597	0	0.001	0.0029923040477856	3.91968731675088e-19	8.26842375960754e-15	8.203e-15	0.0	0.0
0.208720275695901	6.72079287740803	64	0.969775759746049	2.59330518721857e+25	1.19754933755104e+25	0.9652	7.611e+24	1.183e+25	0.0042551465980973	0.0320030249563766	0	0.001	0.0023079573705869	4.21309860769221e-13	9.866368585300491e-15	9.788e-15	7.87672001531074e-26	3.882e-25
0.258005531619546	8.30777811814939	64	1.0933867478217	2.41168126890161e+25	1.0465473476771e+25	1.088	7.499999999999999e+24	1.034e+25	0.0045091888696476	0.0320457472446465	0	0.001	0.0021335246213709	1.2360513446551e-11	1.17642635134869e-14	1.167e-14	6.07507838220228e-24	6.409e-24
0.318928547427134	10.2694992271537	64	1.23336324045558	2.23907761781733e+25	9.16687766516495e+24	1.228	7.412e+24	9.057e+24	0.0045723515760426	0.0322774201524648	0	0.001	0.0033275334823522	2.0798397239464e-11	1.40084833274498e-14	1.39e-14	7.38657885425096e-23	7.255999999999999e-23
0.394237355011328	12.6944428313648	64	1.38924789889623	2.07918326348075e+25	8.05764540493395e+24	1.383	7.341e+24	7.963e+24	0.0045990916682695	0.0326366928161794	0	0.001	0.0044863477953179	9.111713909472419e-11	1.6625693636757e-14	1.65e-14	6.08722939435514e-22	6.018999999999999e-22
0.487328880842307	15.6919899631223	64	1.55494823610847	1.93795384597965e+25	7.13855433609543e+24	1.548	7.283e+24	7.057e+24	0.0047634255036614	0.0327902918796218	0	0.001	0.0026652267013817	2.73344732939409e-12	1.95459734794887e-14	1.941e-14	3.54408308864443e-21	3.539e-21
0.602402169870969	19.3973498698452	64	1.71685055680158	1.82195924785132e+25	6.41921495463998e+24	1.708	7.234e+24	6.351e+24	0.0051344477874519	0.0320925968392474	0	0.001	0.0011201358734257	1.1231176868489298e-11	2.2538971325735902e-14	2.237e-14	1.4121773457498102e-20	1.418e-20
0.744647790293138	23.977658847439	64	1.86440279396657	1.73106661539564e+25	5.87501580300549e+24	1.854	7.194e+24	5.818e+24	0.0058181866297979	0.0310687641713285	0	0.001	0.0019435790587182	2.1852103773142499e-13	2.53868556001626e-14	2.518e-14	4.01280507851339e-20	4.0320000000000006e-20
0.920481962585268	29.6395191952456	64	1.99783574316996	1.65866289533522e+25	5.45264221429391e+24	1.986	7.159e+24	5.405e+24	0.0065992048459644	0.0297656740401713	0	0.001	0.0016407174766729	5.4712634441825896e-11	2.80590166290241e-14	2.78e-14	8.990464328702901e-20	9.028e-20
1.13783597358327	36.6383183493814	64	2.12226455832706	1.59808509528309e+25	5.10634634948893e+24	2.108	7.127e+24	5.067e+24	0.0073542385857956	0.0281619476196807	0	0.001	0.0035526728068165	8.476966637485319e-11	3.06308742193212e-14	3.032e-14	1.7363538585662902e-19	1.741e-19
1.40651393009808	45.289748549158	64	2.25171874165434	1.54103415151439e+25	4.78594298419314e+24	2.226	7.096e+24	4.775e+24	0.012701575810817	0.0186439652434952	0	0.001	34380.1848915145	1.95630749450918e-16	3.33841601800417e-14	3.283e-14	2.42059895511744e-19	3.061e-19
1.73863498912759	55.9840466499085	64	2.36272994163881	1.49626376138285e+25	4.53828261933354e+24	2.344	7.065e+24	4.512e+24	0.0088651887508557	0.0256748903628803	0	0.001	0.002520085769879	8.89966566732495e-12	3.5806291332948703e-14	3.539e-14	5.05684296658597e-19	5.066e-19
2.14918001217942	69.2035963921772	64	2.48541634407587	1.45061470556184e+25	4.28922222605933e+24	2.465	7.033e+24	4.269e+24	0.0096010035729757	0.024269038833547	0	0.001	0.0025008267472331	5.3781909413546496e-11	3.8542807612104104e-14	3.807e-14	8.03727314217746e-19	8.052e-19
2.65666730143813	85.5446871063077	64	2.61297182126017	1.4068510922715e+25	4.0537212096686e+24	2.59	7e+24	4.039e+24	0.0103603972825802	0.0228461262135258	0	0.001	0.0033281940364974	2.63629346703921e-11	4.14502525797012e-14	4.091e-14	1.2417034738785399e-18	1.244e-18
3.28398789795806	105.744410314249	64	2.74732511273979	1.36427503679825e+25	3.82771751712723e+24	2.722	6.964e+24	3.818e+24	0.0111919780963517	0.0214439150267241	0	0.001	0.0034424913004564	5.55035550168848e-11	4.4575617557134704e-14	4.396e-14	1.8781001312556298e-18	1.882e-18
4.05943811936745	130.713907443632	64	2.89019201160984	1.32240939236855e+25	3.60856980404759e+24	2.862	6.926e+24	3.603e+24	0.0120604718146609	0.0199314069398504	0	0.001	0.0030336673384979	2.75135464403755e-11	4.79632213275761e-14	4.727e-14	2.79504620585339e-18	2.803e-18
5.01799591137957	161.579468346422	64	3.04319813216216	1.28092643484879e+25	3.39451009870215e+24	3.012	6.885e+24	3.394e+24	0.0129895815091441	0.0182883680969756	0	0.001	0.0052041637904193	6.563897469960639e-11	5.1656839125348e-14	5.088e-14	4.1056460649447496e-18	4.122e-18
6.20289858502529	199.733334437814	64	3.20782754772245	1.23961576820516e+25	3.18448725174004e+24	3.173	6.841e+24	3.188e+24	0.0140184711825422	0.0165626235881237	0	0.001	0.0100088097068827	8.325542715085e-11	5.56978282303132e-14	5.483e-14	5.969077628345969e-18	5.999e-18
7.66759310601565	246.896498013704	64	3.38555156010676	1.19833090194638e+25	2.97784267921188e+24	3.347	6.793e+24	2.986e+24	0.0151370108687061	0.0147469309797416	0	0.001	0.0081242520715347	5.1194148975927096e-11	6.012767724582e-14	5.916e-14	8.597847086570319e-18	8.651e-18
9.47814690721388	305.196330412287	64	3.57764900485749	1.15701798954825e+25	2.77440717367768e+24	3.536	6.741e+24	2.786e+24	0.0162388225455654	0.0128352519210262	0	0.001	0.0128819757563972	6.702370887388849e-11	6.4982970539319e-14	6.391e-14	1.22788826613035e-17	1.237e-17
11.7162279678413	377.262540564491	64	3.78526884754161	1.11567994586774e+25	2.5743237751983e+24	3.74	6.685e+24	2.59e+24	0.0175103713958765	0.0113562995057173	0	0.001	0.0267642476397108	7.806126705049179e-11	7.02962984999175e-14	6.912e-14	1.73989050095015e-17	1.757e-17
14.4827885807457	466.345792300012	64	4.00919840548199	1.07442031587374e+25	2.37817517982671e+24	3.96	6.624e+24	2.397e+24	0.0188819491221887	0.0107512724791528	0	0.001	0.0404579042235473	9.144332113922969e-11	7.60896102256321e-14	7.48e-14	2.44751813862341e-17	2.476e-17
17.9026189700561	576.464330835808	64	4.24984846281246	1.0334196947621e+25	2.18689868731371e+24	4.198	6.56e+24	2.209e+24	0.0202324922651544	0.0116199465873157	0	0.001	0.0371522839020994	5.64983548580698e-11	8.237299017121061e-14	8.098e-14	3.41863156097369e-17	3.465e-17
22.1299761575689	712.585232273719	64	4.50695750201385	9.92985089535684e+24	2.00191681712855e+24	4.452	6.493e+24	2.026e+24	0.0215007724124347	0.0141079327746127	0	0.001	0.0413160159865765	7.047673577184049e-11	8.913595544039371e-14	8.765e-14	4.74409840799859e-17	4.818e-17
27.3555419770537	880.848451661129	64	4.77958732917012	9.53531504303355e+24	1.82503173527015e+24	4.723	6.422e+24	1.851e+24	0.0225703023145941	0.0177395414610781	0	0.001	0.093026160094882	8.96417860693646e-11	9.63459263349266e-14	9.479e-14	6.54618531462362e-17	6.661e-17
33.8150240890524	1088.84377566749	64	5.06593589557947	9.15583071163889e+24	1.65842269241224e+24	5.008	6.348e+24	1.685e+24	0.0232103025731976	0.0219397174633336	0	0.001	0.115330562208414	6.373261427129839e-11	1.03941301524121e-13	1.023e-13	8.99291909604777e-17	9.166e-17
41.7997879589569	1345.95317227841	64	5.36339581074779	8.79721672929536e+24	1.50444528830601e+24	5.306	6.273e+24	1.531e+24	0.0232161281708555	0.0256869633225904	0	0.001	0.288347621660643	9.52132035550906e-11	1.11829917559372e-13	1.102e-13	1.23203916171895e-16	1.257e-16
51.6699993710614	1663.77397974818	64	5.668884516219	8.46551762766659e+24	1.36526943614239e+24	5.613	6.198e+24	1.39e+24	0.0222347774705457	0.028204954373626	0	0.001	0.470080075600916	8.42303580980735e-11	1.19893153109617e-13	1.183e-13	1.68716546984225e-16	1.723e-16
63.8708702930968	2056.64202343772	64	5.97927566683055	8.16525134883796e+24	1.24248255305778e+24	5.927	6.124e+24	1.265e+24	0.0206889278163408	0.0286493368648263	0	0.001	0.528606632565375	7.884927064810959e-11	1.27991424413032e-13	1.265e-13	2.31676813599796e-16	2.366e-16
78.9527408874398	2542.27825657556	64	6.29231232359162	7.89958054756462e+24	1.13662489475691e+24	6.244	6.053e+24	1.157e+24	0.0184028947928274	0.0266523673453637	0	0.001	0.666120547954343	7.53744610715647e-11	1.3598146377393999e-13	1.345e-13	3.19695102074302e-16	3.262e-16
97.5959035008319	3142.58809272679	64	6.60772495462285	7.66957253619725e+24	1.04696566161699e+24	6.566	5.987e+24	1.065e+24	0.0157462901335853	0.0242112226917613	0	0.001	0.719389904178401	7.854193767430649e-11	1.43739765850987e-13	1.424e-13	4.44154524544671e-16	4.526e-16
120.641288359109	3884.64948516332	64	6.92861730193445	7.47228651980116e+24	9.71588071683911e+23	6.893	5.929e+24	9.875e+23	0.013036394984555	0.0231288369444607	0	0.001	1.24562256026962	7.70756990912076e-11	1.5119407675806e-13	1.501e-13	6.21419145330923e-16	6.326e-16
149.128395095207	4801.93432206567	64	7.26311645267613	7.30598549247438e+24	9.07744293851304e+23	7.342	6.375e+24	9.213e+23	0.0377247644184094	0.0737959022734767	0	0.001	2.13772078215224	8.008699770638059e-11	1.58358447322025e-13	1.605e-13	8.74827966854573e-16	8.758e-16
184.342181073807	5935.81823057657	64	7.62524065538168	7.16745720048859e+24	8.52516785122417e+23	7.795	6.252e+24	8.534e+23	0.0524635575420345	0.132577616479812	0	0.001	3.30697899644391	7.178572967837259e-11	1.6533973488043e-13	1.694e-13	1.23682437733336e-15	1.317e-15
227.871021486908	7337.44689187844	64	8.03531400277481	7.05498314577753e+24	8.03409058833298e+23	8.272	6.163e+24	8.04e+23	0.0584591233556832	0.158924313833892	0	0.001	2.55802884243918	8.466107876485479e-11	1.72315102629836e-13	1.774e-13	1.7510138610214302e-15	1.936e-15
281.67835560488	9070.04305047715	64	8.51969708432715	6.96882972847621e+24	7.5872136317532e+23	8.797	6.111e+24	7.669e+23	0.0561293209446229	0.152654521501164	0	0.001	2.78254615988403	9.224657163535319e-11	1.79475496168317e-13	1.846e-13	2.4767189385732203e-15	2.784e-15
348.191250903871	11211.7582791046	64	9.11157844252154	6.91309662830062e+24	7.17549651091159e+23	9.404	6.097e+24	7.37e+23	0.0469478037698999	0.123082020659605	0	0.001	2.60284965744094	8.466643080921089e-11	1.86968606007026e-13	1.913e-13	3.4936097081368904e-15	3.922e-15
430.409879898851	13859.198132743	64	9.85935591673408	6.89890580044124e+24	6.79408545067953e+23	10.15	6.129e+24	7.105e+23	0.0346791433644074	0.0869092510919922	0	0.001	2.28606134534012	8.7640150742251e-11	1.94850839356834e-13	1.98e-13	4.920845772298421e-15	5.446e-15
532.042847813222	17131.7796995857	64	10.7236820197313	6.92863277093095e+24	6.45160513552926e+23	10.93	6.057e+24	6.803e+23	0.0065563552877388	0.027371744359594	0	0.001	2.17380041811501	9.48838264827508e-11	2.02848169962492e-13	2.032e-13	6.74116729957721e-15	7.211e-15
657.674475260015	21177.1181033725	64	11.8957484128646	7.03962302769059e+24	6.12612169926761e+23	12.35	6.427e+24	6.614e+23	0.0191272039790015	0.0477056883113671	0	0.001	2.28546546244082	8.75912918394226e-11	2.11201574100224e-13	2.126e-13	9.33649415135024e-15	1.031e-14
812.971581492588	26177.6849240613	64	14.4852507941995	7.42118588791065e+24	5.729972904173e+23	14.01	6.778e+24	6.391e+23	0.0101033243177184	0.0424445278178399	0	0.001	6689432.36252883	3.4000419424377403e-15	2.2100299896856998e-13	2.205e-13	1.45725191015067e-14	1.412e-14
1004.93909552026	32359.0388757524	64	19.4405161755934	8.24840032410113e+24	5.24645985689583e+23	16.8	6.849e+24	5.726e+23	0.0111454488971554	0.155211885964589	0	0.001	4.72130039380531	9.359588415437269e-11	2.3151840939001097e-13	2.315e-13	2.3746591509661102e-14	2.056e-14
1242.23602484472	40000.0	64	16.1301401077172	7.79516355733328e+24	5.317829826401e+23	19.28	8.116e+24	5.941e+23	0.0622246317213997	0.110408245009036	0	0.001	3.431911949586	9.181652397493149e-11	2.34104295982284e-13	2.367e-13	2.06636994440743e-14	2.616e-14


==> pde_runs/pm_nr256_lmax3_E3.22E+02_id_0.00E+00_Tg0.00E+00_perturb_l_2_dt1.00E-09.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	6.373705790634637935e+00	2.550020369738996506e+09	1.423598865667404380e-13	2.549802839805112891e-18
5.025125628140703299e-09	6.367811914611181123e+00	6.097670654106593112e+23	1.422925262677922054e-13	2.547117787175974489e-18
1.005025125628140660e-08	6.365277579124979823e+00	8.575139298587068816e+23	1.422531200093406618e-13	2.548271031931932010e-18
1.507537688442210824e-08	6.366540710129775071e+00	1.047236090431354062e+24	1.422546934854338825e-13	2.548769732332278666e-18
2.010050251256281319e-08	6.368895553007594579e+00	1.039594806250885643e+24	1.422819904787014296e-13	2.549015549862932367e-18
2.512562814070351815e-08	6.370285946924465925e+00	9.665982316549247578e+23	1.423023318116070343e-13	2.549156120395405342e-18
3.015075376884421648e-08	6.370777499927597454e+00	9.265609391558550083e+23	1.423106654507702690e-13	2.549247069227638956e-18
3.517587939698492144e-08	6.370946292437673186e+00	9.168170479920516285e+23	1.423136711535733742e-13	2.549311522584855984e-18
4.020100502512562639e-08	6.371074474061829029e+00	9.171486355753967467e+23	1.423154502843498910e-13	2.549360258882738114e-18
4.522613065326633134e-08	6.371221216496449458e+00	9.182534525688610690e+23	1.423172039270434596e-13	2.549398871014392037e-18
5.025125628140703629e-08	6.371372647589208071e+00	9.179885322913367993e+23	1.423190166370093652e-13	2.549430538081156860e-18
5.527638190954773463e-08	6.371509710960012285e+00	9.168090672043336149e+23	1.423207263394508122e-13	2.549457205164756751e-18
6.030150753768843296e-08	6.371625495147779539e+00	9.154888993102529760e+23	1.423222197347461366e-13	2.549480134016011529e-18
6.532663316582913792e-08	6.371722238735189059e+00	9.144398767331711344e+23	1.423234730873043778e-13	2.549500182234781782e-18
7.035175879396984287e-08	6.371805480384928444e+00	9.137475177122590171e+23	1.423245275987288850e-13	2.549517955132082581e-18
7.537688442211054782e-08	6.371880128272785271e+00	9.133083494428156992e+23	1.423254486560389149e-13	2.549533893395521037e-18
8.040201005025125278e-08	6.371948782757349328e+00	9.129715016819917707e+23	1.423262856588349858e-13	2.549548326264685060e-18
8.542713567839195773e-08	6.372012133961483471e+00	9.126492624702587598e+23	1.423270582397939722e-13	2.549561505140407376e-18
9.045226130653266268e-08	6.372070279732160891e+00	9.123349765059507168e+23	1.423277690131911447e-13	2.549573625601686964e-18
9.547738693467336763e-08	6.372123587401618217e+00	9.120532132686893479e+23	1.423284201006156538e-13	2.549584842267274616e-18
1.005025125628140726e-07	6.372172728472200731e+00	9.118158212821586259e+23	1.423290185919977486e-13	2.549595279088057103e-18
1.055276381909547643e-07	6.372218368813292955e+00	9.116156071132582998e+23	1.423295734638696046e-13	2.549605036660850485e-18
1.105527638190954693e-07	6.372260987435161006e+00	9.114400568582011271e+23	1.423300919506375213e-13	2.549614197490754464e-18
1.155778894472361742e-07	6.372300901554355690e+00	9.112814488522493620e+23	1.423305788190792961e-13	2.549622829894335997e-18
1.206030150753768659e-07	6.372338358540488024e+00	9.111373591190653140e+23	1.423310374228371639e-13	2.549630990902242228e-18
1.256281407035175841e-07	6.372373588317779003e+00	9.110071711022021073e+23	1.423314706790059387e-13	2.549638728471861338e-18
1.306532663316582758e-07	6.372406807529392481e+00	9.108898066234351729e+23	1.423318813501414222e-13	2.549646083179930317e-18
1.356783919597989940e-07	6.372438208567960949e+00	9.107835649644596539e+23	1.423322719396734769e-13	2.549653089536742948e-18
1.407035175879396857e-07	6.372467955571472054e+00	9.106867553707278845e+23	1.423326445895902623e-13	2.549659777033703166e-18
1.457286432160804039e-07	6.372496188874890777e+00	9.105980762168715001e+23	1.423330011000797099e-13	2.549666170935023625e-18
1.507537688442210956e-07	6.372523031413997785e+00	9.105165878368940159e+23	1.423333430107983780e-13	2.549672292939697096e-18
1.557788944723618138e-07	6.372548592936742473e+00	9.104415423498897074e+23	1.423336716702704857e-13	2.549678161696071052e-18
1.608040201005025056e-07	6.372572971908546435e+00	9.103722729938518593e+23	1.423339882723145818e-13	2.549683793212203250e-18
1.658291457286431973e-07	6.372596256525174141e+00	9.103081710399447787e+23	1.423342938729999396e-13	2.549689201184779364e-18
1.708542713567839155e-07	6.372618525761392760e+00	9.102486973481382702e+23	1.423345894040753168e-13	2.549694397270148723e-18
1.758793969849246072e-07	6.372639850567592745e+00	9.101933870523744550e+23	1.423348756883594174e-13	2.549699391301257206e-18
1.809045226130653254e-07	6.372660294997649189e+00	9.101418401965266614e+23	1.423351534554164035e-13	2.549704191456776248e-18
1.859296482412060171e-07	6.372679917127049620e+00	9.100937078023897450e+23	1.423354233550187343e-13	2.549708804414132996e-18
1.909547738693467353e-07	6.372698769771798943e+00	9.100486811961672031e+23	1.423356859677755839e-13	2.549713235465041840e-18
1.959798994974874270e-07	6.372716901079462204e+00	9.100064858035199777e+23	1.423359418136545584e-13	2.549717488631418432e-18
2.010050251256281452e-07	6.372737768164752126e+00	9.099592464091386437e+23	1.423362405500139147e-13	2.549722361537866839e-18
2.060301507537688369e-07	6.372754462224818006e+00	9.099224570721383607e+23	1.423364830854351362e-13	2.549726231818710849e-18
2.110552763819095286e-07	6.372770563299815727e+00	9.098878066140961256e+23	1.423367201896710020e-13	2.549729929580193119e-18
2.160804020100502468e-07	6.372786104915123317e+00	9.098551248459044582e+23	1.423369521979174976e-13	2.549733454475237191e-18
2.211055276381909385e-07	6.372801118016934829e+00	9.098242586727976335e+23	1.423371794140106483e-13	2.549736805342537738e-18
2.261306532663316567e-07	6.372815631230497324e+00	9.097950700061201950e+23	1.423374021139997693e-13	2.549739980289988769e-18
2.311557788944723484e-07	6.372829671087590242e+00	9.097674340137453172e+23	1.423376205492726419e-13	2.549742976794069699e-18
2.361809045226130666e-07	6.372843262228045091e+00	9.097412376017967524e+23	1.423378349492989828e-13	2.549745791794809877e-18
2.412060301507537319e-07	6.372856427577828775e+00	9.097163780806557460e+23	1.423380455240420105e-13	2.549748421784225747e-18
2.462311557788944500e-07	6.372869188507079841e+00	9.096927619989642538e+23	1.423382524660790803e-13	2.549750862909287224e-18
2.512562814070351682e-07	6.372881564970501955e+00	9.096703041312882657e+23	1.423384559524659961e-13	2.549753111075372107e-18
2.562814070351758864e-07	6.372893575632135210e+00	9.096489265992032143e+23	1.423386561463797845e-13	2.549755162033860833e-18
2.613065326633165517e-07	6.372905237977000148e+00	9.096285581041792618e+23	1.423388531985679782e-13	2.549757011484058623e-18
2.663316582914572699e-07	6.372916568410655458e+00	9.096091332541639819e+23	1.423390472486280340e-13	2.549758655162124520e-18
2.713567839195979880e-07	6.372927582348467013e+00	9.095905919702575926e+23	1.423392384261381684e-13	2.549760088926681291e-18
2.763819095477387062e-07	6.372938294295724226e+00	9.095728789631345654e+23	1.423394268516574313e-13	2.549761308853559237e-18
2.814070351758793715e-07	6.372948717919549644e+00	9.095559432701696310e+23	1.423396126376090789e-13	2.549762311296319697e-18
2.864321608040200897e-07	6.372958866113508591e+00	9.095397378454946935e+23	1.423397958890632747e-13	2.549763092963175152e-18
2.914572864321608079e-07	6.372968751056000691e+00	9.095242191959717640e+23	1.423399767044289904e-13	2.549763650978785765e-18
2.964824120603014731e-07	6.372978384262861340e+00	9.095093470571521733e+23	1.423401551760667676e-13	2.549763982942141667e-18
3.015075376884421913e-07	6.372987776634820634e+00	9.094950841042004429e+23	1.423403313908306716e-13	2.549764086962612899e-18
3.065326633165829095e-07	6.372996938500604891e+00	9.094813956934328165e+23	1.423405054305488528e-13	2.549763961705083578e-18
3.115577889447236277e-07	6.373005879655911698e+00	9.094682496308307370e+23	1.423406773724495570e-13	2.549763606429547480e-18
3.165829145728642929e-07	6.373014609398809149e+00	9.094556159642370405e+23	1.423408472895370267e-13	2.549763020982141674e-18
3.216080402010050111e-07	6.373023136561950963e+00	9.094434667965223293e+23	1.423410152509271145e-13	2.549762205846534194e-18
3.266331658291457293e-07	6.373031469541848182e+00	9.094317761172186302e+23	1.423411813221425820e-13	2.549761162124650093e-18
3.316582914572863945e-07	6.373039616325702816e+00	9.094205196505103005e+23	1.423413455653769200e-13	2.549759891550057819e-18
3.366834170854271127e-07	6.373047584515846964e+00	9.094096747177944044e+23	1.423415080397285331e-13	2.549758396475809659e-18
3.417085427135678309e-07	6.373055381352084936e+00	9.093992201131218289e+23	1.423416688014089230e-13	2.549756679867829252e-18
3.467336683417085491e-07	6.373063013732362947e+00	9.093891359901530739e+23	1.423418279039277746e-13	2.549754745278902294e-18
3.517587939698492144e-07	6.373070488231610931e+00	9.093794037594514910e+23	1.423419853982600173e-13	2.549752596838479890e-18
3.567839195979899325e-07	6.373077811119180147e+00	9.093700059947954172e+23	1.423421413329930458e-13	2.549750239219811404e-18
3.618090452261306507e-07	6.373084988374942306e+00	9.093609263479065653e+23	1.423422957544609903e-13	2.549747677609776697e-18
3.668341708542713160e-07	6.373092025704264252e+00	9.093521494703585257e+23	1.423424487068641439e-13	2.549744917684877480e-18
3.718592964824120342e-07	6.373098928551694797e+00	9.093436609422851414e+23	1.423426002323780398e-13	2.549741965574419311e-18
3.768844221105527524e-07	6.373105702113978310e+00	9.093354472069109792e+23	1.423427503712512196e-13	2.549738827811658458e-18
3.819095477386934705e-07	6.373112351351950977e+00	9.093274955105612396e+23	1.423428991618958831e-13	2.549735511319663265e-18
3.869346733668341358e-07	6.373118881001802016e+00	9.093197938474691456e+23	1.423430466409694246e-13	2.549732023359474272e-18
3.919597989949748540e-07	6.373125295585490235e+00	9.093123309090146636e+23	1.423431928434500629e-13	2.549728371489863075e-18
3.969849246231155722e-07	6.373131599420696070e+00	9.093050960369266742e+23	1.423433378027074726e-13	2.549724563535802532e-18
4.020100502512562904e-07	6.373139023626373856e+00	9.092967011264338162e+23	1.423435101574665968e-13	2.549719799310648237e-18
4.070351758793969556e-07	6.373145098064722625e+00	9.092899334166129442e+23	1.423436524915737896e-13	2.549715676574242514e-18
4.120603015075376738e-07	6.373151074302624508e+00	9.092833635547797321e+23	1.423437936791587218e-13	2.549711424130523372e-18
4.170854271356783920e-07	6.373156955894903497e+00	9.092769831791659676e+23	1.423439337474976284e-13	2.549707050505752925e-18
4.221105527638190572e-07	6.373162746234910969e+00	9.092707843865494474e+23	1.423440727225555445e-13	2.549702564303844860e-18
4.271356783919597754e-07	6.373168448561620458e+00	9.092647597032735517e+23	1.423442106290357816e-13	2.549697974168389715e-18
4.321608040201004936e-07	6.373174065966122903e+00	9.092589020584106776e+23	1.423443474904252156e-13	2.549693288760478183e-18
4.371859296482412118e-07	6.373179601398098804e+00	9.092532047587433838e+23	1.423444833290397747e-13	2.549688516721737511e-18
4.422110552763818770e-07	6.373185057671704179e+00	9.092476614654836542e+23	1.423446181660670511e-13	2.549683666650830142e-18
4.472361809045225952e-07	6.373190437471461856e+00	9.092422661726323029e+23	1.423447520216079024e-13	2.549678747074875233e-18
4.522613065326633134e-07	6.373195743357688237e+00	9.092370131867651130e+23	1.423448849147176486e-13	2.549673766428220277e-18
4.572864321608039787e-07	6.373200977771857012e+00	9.092318971081943050e+23	1.423450168634446448e-13	2.549668733032799705e-18
4.623115577889446968e-07	6.373206143041603156e+00	9.092269128133937988e+23	1.423451478848693829e-13	2.549663655069084541e-18
4.673366834170854150e-07	6.373211241385661197e+00	9.092220554385639845e+23	1.423452779951411457e-13	2.549658540569815812e-18
4.723618090452261332e-07	6.373216274918408253e+00	9.092173203642691617e+23	1.423454072095148623e-13	2.549653397393502596e-18
4.773869346733668514e-07	6.373221245654479894e+00	9.092127032011276472e+23	1.423455355423870297e-13	2.549648233212557525e-18
4.824120603015074637e-07	6.373226155513017410e+00	9.092081997763156461e+23	1.423456630073305992e-13	2.549643055502214594e-18
4.874371859296481819e-07	6.373231006321793402e+00	9.092038061210279608e+23	1.423457896171284245e-13	2.549637871529364168e-18
4.924623115577889001e-07	6.373235799821254766e+00	9.091995184586927343e+23	1.423459153838076430e-13	2.549632688336711814e-18
4.974874371859296183e-07	6.373240537668258376e+00	9.091953331939431825e+23	1.423460403186713819e-13	2.549627512739509618e-18
5.025125628140703365e-07	6.373245221439890251e+00	9.091912469022327660e+23	1.423461644323312970e-13	2.549622351317047043e-18
5.075376884422110547e-07	6.373249852636867274e+00	9.091872563201854721e+23	1.423462877347383198e-13	2.549617210410698801e-18
5.125628140703517728e-07	6.373254432687069482e+00	9.091833583364369317e+23	1.423464102352134792e-13	2.549612096102406826e-18
5.175879396984924910e-07	6.373258962948762374e+00	9.091795499831345440e+23	1.423465319424771591e-13	2.549607014241742287e-18
5.226130653266331033e-07	6.373263444713756165e+00	9.091758284278778372e+23	1.423466528646781287e-13	2.549601970411482283e-18
5.276381909547738215e-07	6.373267879210464670e+00	9.091721909662040195e+23	1.423467730094223449e-13	2.549596969945773678e-18
5.326633165829145397e-07	6.373272267606829189e+00	9.091686350145083975e+23	1.423468923837995596e-13	2.549592017925343310e-18
5.376884422110552579e-07	6.373276611013117154e+00	9.091651581033843576e+23	1.423470109944105820e-13	2.549587119178973254e-18
5.427135678391959761e-07	6.373280910484631079e+00	9.091617578713690889e+23	1.423471288473930782e-13	2.549582278274736686e-18
5.477386934673366943e-07	6.373285167024298481e+00	9.091584320590912873e+23	1.423472459484470163e-13	2.549577499537993001e-18
5.527638190954774125e-07	6.373289381585168556e+00	9.091551785036937377e+23	1.423473623028587741e-13	2.549572787041902994e-18
5.577889447236180248e-07	6.373293555072831573e+00	9.091519951336805614e+23	1.423474779155249438e-13	2.549568144617183696e-18
5.628140703517587430e-07	6.373297688347708601e+00	9.091488799640209536e+23	1.423475927909759346e-13	2.549563575855284998e-18
5.678391959798994612e-07	6.373301782227228429e+00	9.091458310914904854e+23	1.423477069333971270e-13	2.549559084105477654e-18
5.728643216080401793e-07	6.373305837488029368e+00	9.091428466904078127e+23	1.423478203466508596e-13	2.549554672487829416e-18
5.778894472361808975e-07	6.373309854867913238e+00	9.091399250085112384e+23	1.423479330342975331e-13	2.549550343896721021e-18
5.829145728643216157e-07	6.373313835067843769e+00	9.091370643631284075e+23	1.423480449996147195e-13	2.549546101001568024e-18
5.879396984924623339e-07	6.373317778753818885e+00	9.091342631375556491e+23	1.423481562456172557e-13	2.549541946260506457e-18
5.929648241206029462e-07	6.373321686558604426e+00	9.091315197776750193e+23	1.423482667750752173e-13	2.549537881919594725e-18
5.979899497487436644e-07	6.373325559083566461e+00	9.091288327886914674e+23	1.423483765905319172e-13	2.549533910018299810e-18
6.030150753768843826e-07	6.373330160346833750e+00	9.091256807899545238e+23	1.423485074298703171e-13	2.549529268340424173e-18
6.080402010050251008e-07	6.373333957228225266e+00	9.091231128286979340e+23	1.423486156824674470e-13	2.549525506027360757e-18
6.130653266331658190e-07	6.373337720561329967e+00	9.091205968197540486e+23	1.423487232278724848e-13	2.549521841391189440e-18
6.180904522613065371e-07	6.373341450832465505e+00	9.091181314865414149e+23	1.423488300678546247e-13	2.549518275682864893e-18
6.231155778894472553e-07	6.373345148504284019e+00	9.091157155979030943e+23	1.423489362040378346e-13	2.549514809989568019e-18
6.281407035175878676e-07	6.373348814017146147e+00	9.091133479658237523e+23	1.423490416379144122e-13	2.549511445227205621e-18
6.331658291457285858e-07	6.373352447790247233e+00	9.091110274433938442e+23	1.423491463708575056e-13	2.549508182158281480e-18
6.381909547738693040e-07	6.373356050222848346e+00	9.091087529227775587e+23	1.423492504041339370e-13	2.549505021395953142e-18
6.432160804020100222e-07	6.373359621695478872e+00	9.091065233333722903e+23	1.423493537389160169e-13	2.549501963405089253e-18
6.482412060301507404e-07	6.373363162570910845e+00	9.091043376400387099e+23	1.423494563762921966e-13	2.549499008513078258e-18
6.532663316582914586e-07	6.373366673195262067e+00	9.091021948414058635e+23	1.423495583172780493e-13	2.549496156919020869e-18
6.582914572864321768e-07	6.373370153898925139e+00	9.091000939683482037e+23	1.423496595628263927e-13	2.549493408689911328e-18
6.633165829145727891e-07	6.373373604997548014e+00	9.090980340824389987e+23	1.423497601138366041e-13	2.549490763781435915e-18
6.683417085427135073e-07	6.373377026792884870e+00	9.090960142746117787e+23	1.423498599711636571e-13	2.549488222027985069e-18
6.733668341708542255e-07	6.373380419573653199e+00	9.090940336637815177e+23	1.423499591356266041e-13	2.549485783162873729e-18
6.783919597989949436e-07	6.373383783616345610e+00	9.090920913956160039e+23	1.423500576080167797e-13	2.549483446812262716e-18
6.834170854271356618e-07	6.373387119186012306e+00	9.090901866413488184e+23	1.423501553891049452e-13	2.549481212506171967e-18
6.884422110552763800e-07	6.373390426536901465e+00	9.090883185966661333e+23	1.423502524796488110e-13	2.549479079687881002e-18
6.934673366834170982e-07	6.373393705913275475e+00	9.090864864806163270e+23	1.423503488803994485e-13	2.549477047710966844e-18
6.984924623115577105e-07	6.373396957549930519e+00	9.090846895346640172e+23	1.423504445921074492e-13	2.549475115851757078e-18
7.035175879396984287e-07	6.373400181672916887e+00	9.090829270216804758e+23	1.423505396155289080e-13	2.549473283307004488e-18
7.085427135678391469e-07	6.373403378500065664e+00	9.090811982251126864e+23	1.423506339514307996e-13	2.549471549208058431e-18
7.135678391959798651e-07	6.373406548241585590e+00	9.090795024480659665e+23	1.423507276005957498e-13	2.549469912613649921e-18
7.185929648241205833e-07	6.373409691100541785e+00	9.090778390125648303e+23	1.423508205638275132e-13	2.549468372525970832e-18
7.236180904522613015e-07	6.373412807273417080e+00	9.090762072587190938e+23	1.423509128419542044e-13	2.549466927886340171e-18
7.286432160804020196e-07	6.373415896950475279e+00	9.090746065440976153e+23	1.423510044358333720e-13	2.549465577587606677e-18
7.336683417085426320e-07	6.373418960316345583e+00	9.090730362429526508e+23	1.423510953463549015e-13	2.549464320471180202e-18
7.386934673366833501e-07	6.373421997550332563e+00	9.090714957456290276e+23	1.423511855744449789e-13	2.549463155331467118e-18
7.437185929648240683e-07	6.373425008826831828e+00	9.090699844579325158e+23	1.423512751210688668e-13	2.549462080922128440e-18
7.487437185929647865e-07	6.373427994315747469e+00	9.090685018005395388e+23	1.423513639872339092e-13	2.549461095963627157e-18
7.537688442211055047e-07	6.373430954182786934e+00	9.090670472084707711e+23	1.423514521739918281e-13	2.549460199136642708e-18
7.587939698492462229e-07	6.373433888589838503e+00	9.090656201305080967e+23	1.423515396824413741e-13	2.549459389092508755e-18
7.638190954773869411e-07	6.373436797695229750e+00	9.090642200287932978e+23	1.423516265137303713e-13	2.549458664456625540e-18
7.688442211055275534e-07	6.373439681654073929e+00	9.090628463782391081e+23	1.423517126690574341e-13	2.549458023824800237e-18
7.738693467336682716e-07	6.373442540618505348e+00	9.090614986661736690e+23	1.423517981496733550e-13	2.549457465773783713e-18
7.788944723618089898e-07	6.373445374737961799e+00	9.090601763918566759e+23	1.423518829568834275e-13	2.549456988863431422e-18
7.839195979899497079e-07	6.373448184159400398e+00	9.090588790661053122e+23	1.423519670920475971e-13	2.549456591635178070e-18
7.889447236180904261e-07	6.373450969027521396e+00	9.090576062108766988e+23	1.423520505565821786e-13	2.549456272611314618e-18
7.939698492462311443e-07	6.373453729485039965e+00	9.090563573589187934e+23	1.423521333519605874e-13	2.549456030306288485e-18
7.989949748743718625e-07	6.373456465672783899e+00	9.090551320534263907e+23	1.423522154797139962e-13	2.549455863227446570e-18
8.040201005025125807e-07	6.373459717257859758e+00	9.090536921398786560e+23	1.423523131539955700e-13	2.549455759917311843e-18
8.090452261306531930e-07	6.373462400540004680e+00	9.090525170779082352e+23	1.423523938186524192e-13	2.549455753036778050e-18
8.140703517587939112e-07	6.373465059992840409e+00	9.090513641669248219e+23	1.423524738209784716e-13	2.549455816557230171e-18
8.190954773869346294e-07	6.373467695751350526e+00	9.090502329904415449e+23	1.423525531627523373e-13	2.549455948963949341e-18
8.241206030150753476e-07	6.373470307949513192e+00	9.090491231408524519e+23	1.423526318458118728e-13	2.549456148741643156e-18
8.291457286432160658e-07	6.373472896720442371e+00	9.090480342191471623e+23	1.423527098720540551e-13	2.549456414382399758e-18
8.341708542713567839e-07	6.373475462196520169e+00	9.090469658346354524e+23	1.423527872434351079e-13	2.549456744374584080e-18
8.391959798994975021e-07	6.373478004509392392e+00	9.090459176047444524e+23	1.423528639619694915e-13	2.549457137214719684e-18
8.442211055276381144e-07	6.373480523790170160e+00	9.090448891547664515e+23	1.423529400297300547e-13	2.549457591406405223e-18
8.492462311557788326e-07	6.373483020169498303e+00	9.090438801176433441e+23	1.423530154488476813e-13	2.549458105459156197e-18
8.542713567839195508e-07	6.373485493777666377e+00	9.090428901337616792e+23	1.423530902215103053e-13	2.549458677889840146e-18
8.592964824120602690e-07	6.373487944744566924e+00	9.090419188507565684e+23	1.423531643499623812e-13	2.549459307226921409e-18
8.643216080402009872e-07	6.373490373199916625e+00	9.090409659232829791e+23	1.423532378365041012e-13	2.549459992007943541e-18
8.693467336683417054e-07	6.373492779273215447e+00	9.090400310128801743e+23	1.423533106834911932e-13	2.549460730782539160e-18
8.743718592964824236e-07	6.373495163093871874e+00	9.090391137877572327e+23	1.423533828933334569e-13	2.549461522112790867e-18
8.793969849246230359e-07	6.373497524791174484e+00	9.090382139226450066e+23	1.423534544684940821e-13	2.549462364574182266e-18
8.844221105527637541e-07	6.373499864494425182e+00	9.090373310985998959e+23	1.423535254114888409e-13	2.549463256751670228e-18
8.894472361809044723e-07	6.373502182332922317e+00	9.090364650028831856e+23	1.423535957248849265e-13	2.549464197253338574e-18
8.944723618090451904e-07	6.373504478435986442e+00	9.090356153287939457e+23	1.423536654113001454e-13	2.549465184696618049e-18
8.994974874371859086e-07	6.373506752933080222e+00	9.090347817755016608e+23	1.423537344734017815e-13	2.549466217713817978e-18
9.045226130653266268e-07	6.373509005953708062e+00	9.090339640479365747e+23	1.423538029139057377e-13	2.549467294956067100e-18
9.095477386934673450e-07	6.373511237627566217e+00	9.090331618566280923e+23	1.423538707355748195e-13	2.549468415091086430e-18
9.145728643216079573e-07	6.373513448084449529e+00	9.090323749176076057e+23	1.423539379412183562e-13	2.549469576803361044e-18
9.195979899497486755e-07	6.373515637454379323e+00	9.090316029522379035e+23	1.423540045336905349e-13	2.549470778795843377e-18
9.246231155778893937e-07	6.373517805867502162e+00	9.090308456871322379e+23	1.423540705158893150e-13	2.549472019788163261e-18
9.296482412060301119e-07	6.373519953454208853e+00	9.090301028539932627e+23	1.423541358907556205e-13	2.549473298517181438e-18
9.346733668341708301e-07	6.373522080345061624e+00	9.090293741895461938e+23	1.423542006612714970e-13	2.549474613740766310e-18
9.396984924623115483e-07	6.373524186670832314e+00	9.090286594353864712e+23	1.423542648304594810e-13	2.549475964234529484e-18
9.447236180904522664e-07	6.373526272562540562e+00	9.090279583379028527e+23	1.423543284013812361e-13	2.549477348792021836e-18
9.497487437185928787e-07	6.373528338151372985e+00	9.090272706481496386e+23	1.423543913771358626e-13	2.549478766227570788e-18
9.547738693467337028e-07	6.373530383568730251e+00	9.090265961217764759e+23	1.423544537608594420e-13	2.549480215374411003e-18
9.597989949748744210e-07	6.373532408946280370e+00	9.090259345189047433e+23	1.423545155557228925e-13	2.549481695084858869e-18
9.648241206030149274e-07	6.373534414415845006e+00	9.090252856040349416e+23	1.423545767649318417e-13	2.549483204228808357e-18
9.698492462311556456e-07	6.373536400109433231e+00	9.090246491459754236e+23	1.423546373917241788e-13	2.549484741700593484e-18
9.748743718592963638e-07	6.373538366159296586e+00	9.090240249177351546e+23	1.423546974393698521e-13	2.549486306406868443e-18
9.798994974874370820e-07	6.373540312697831389e+00	9.090234126964496238e+23	1.423547569111688497e-13	2.549487897281995011e-18
9.849246231155778002e-07	6.373542239857627578e+00	9.090228122632906500e+23	1.423548158104507201e-13	2.549489513272313478e-18
9.899497487437185184e-07	6.373544147771393220e+00	9.090222234033753822e+23	1.423548741405725775e-13	2.549491153350563627e-18
9.949748743718592366e-07	6.373546036572058426e+00	9.090216459057089888e+23	1.423549319049184208e-13	2.549492816503869241e-18
9.999999999999999547e-07	6.373548649036275826e+00	9.090208561037604762e+23	1.423550118309953743e-13	2.549495181801763912e-18


==> pde_runs/pm_nr256_lmax3_E3.22E+02_id_0.00E+00_Tg0.00E+00_perturb_l_3_dt1.00E-09.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	6.373705790634635271e+00	-2.478881125218056870e+10	1.423598865667404380e-13	2.549802839805113276e-18
5.025125628140703299e-09	6.371923051994922815e+00	8.197182548626802643e+23	1.423435028984500079e-13	2.530439782062491792e-18
1.005025125628140660e-08	6.370516401399898498e+00	8.320732022103343440e+23	1.423331642923169358e-13	2.541587709372575067e-18
1.507537688442210824e-08	6.370237153641580718e+00	9.339554617095664362e+23	1.423160848411859270e-13	2.545591240318712046e-18
2.010050251256281319e-08	6.371349239011323995e+00	9.930470745625471767e+23	1.423189169898610349e-13	2.547150747048625587e-18
2.512562814070351815e-08	6.372549064795999918e+00	9.692109843305309080e+23	1.423327897181334861e-13	2.547863849531138657e-18
3.015075376884421648e-08	6.373104774102172243e+00	9.268642188704678454e+23	1.423430851192541564e-13	2.548248210947830297e-18
3.517587939698492144e-08	6.373138226477636614e+00	9.030862891360211100e+23	1.423463969479290264e-13	2.548484993191979744e-18
4.020100502512562639e-08	6.372997099831057000e+00	8.999484018304205665e+23	1.423454362845317111e-13	2.548645731212184064e-18
4.522613065326633134e-08	6.372915442641152950e+00	9.065329180240348069e+23	1.423439014506617964e-13	2.548762594546137821e-18
5.025125628140703629e-08	6.372939708722362262e+00	9.121262293474532781e+23	1.423436288907298894e-13	2.548851860628577644e-18
5.527638190954773463e-08	6.373008971995029803e+00	9.130935626225605474e+23	1.423443776588616926e-13	2.548922604491474121e-18
6.030150753768843296e-08	6.373063989378167982e+00	9.114243203876278931e+23	1.423452511398319667e-13	2.548980287047485088e-18
6.532663316582913792e-08	6.373090582488671885e+00	9.098838998198715228e+23	1.423457816423427681e-13	2.549028396476318571e-18
7.035175879396984287e-08	6.373102823064072275e+00	9.094459196460524110e+23	1.423460273932536326e-13	2.549069268609488531e-18
7.537688442211054782e-08	6.373115102041709612e+00	9.096571533821911478e+23	1.423462038668766765e-13	2.549104528394515857e-18
8.040201005025125278e-08	6.373131304191343105e+00	9.098735798619364666e+23	1.423464234955711179e-13	2.549135342275229748e-18
8.542713567839195773e-08	6.373148769897658994e+00	9.098705393063715280e+23	1.423466786250808596e-13	2.549162569892313624e-18
9.045226130653266268e-08	6.373164686938349810e+00	9.097438060932573912e+23	1.423469271072264156e-13	2.549186859111931469e-18
9.547738693467336763e-08	6.373178455116423891e+00	9.096278977601598936e+23	1.423471486504687549e-13	2.549208707721835490e-18
1.005025125628140726e-07	6.373190807390550106e+00	9.095670405958386047e+23	1.423473474808347269e-13	2.549228504675089624e-18
1.055276381909547643e-07	6.373202469408732362e+00	9.095394160680424786e+23	1.423475343056914985e-13	2.549246558416401027e-18
1.105527638190954693e-07	6.373213685290778585e+00	9.095161082253028538e+23	1.423477149547984044e-13	2.549263116782568146e-18
1.155778894472361742e-07	6.373224406487334015e+00	9.094869833441345872e+23	1.423478899949671512e-13	2.549278381246421309e-18
1.206030150753768659e-07	6.373234568395035993e+00	9.094555169079701631e+23	1.423480584313438954e-13	2.549292517344540459e-18
1.256281407035175841e-07	6.373244190326944114e+00	9.094268666341290704e+23	1.423482200445119112e-13	2.549305662365567100e-18
1.306532663316582758e-07	6.373253341126400073e+00	9.094025937460400981e+23	1.423483755262184292e-13	2.549317931176487894e-18
1.356783919597989940e-07	6.373262085550353007e+00	9.093816026538825860e+23	1.423485257757983037e-13	2.549329420638317862e-18
1.407035175879396857e-07	6.373270464988643802e+00	9.093624925003739069e+23	1.423486714470588220e-13	2.549340213031001630e-18
1.457286432160804039e-07	6.373278505012276440e+00	9.093446264986474161e+23	1.423488129286557223e-13	2.549350378698192873e-18
1.507537688442210956e-07	6.373286227021946360e+00	9.093279572288708731e+23	1.423489504955233124e-13	2.549359978166403953e-18
1.557788944723618138e-07	6.373293653042597207e+00	9.093125498586904343e+23	1.423490844124788153e-13	2.549369063802615692e-18
1.608040201005025056e-07	6.373300804929662888e+00	9.092983525384929086e+23	1.423492149492735079e-13	2.549377681150720597e-18
1.658291457286431973e-07	6.373307702523331564e+00	9.092852195774735487e+23	1.423493423580812053e-13	2.549385870015935826e-18
1.708542713567839155e-07	6.373314363047914988e+00	9.092730018854603137e+23	1.423494668582268224e-13	2.549393665343178233e-18
1.758793969849246072e-07	6.373320801582801565e+00	9.092615912185732121e+23	1.423495886376452743e-13	2.549401097934270278e-18
1.809045226130653254e-07	6.373327031715773749e+00	9.092509138665585456e+23	1.423497078614294470e-13	2.549408195041341386e-18
1.859296482412060171e-07	6.373333065910993689e+00	9.092409102155965289e+23	1.423498246784854066e-13	2.549414980866969612e-18
1.909547738693467353e-07	6.373338915621197920e+00	9.092315235311334583e+23	1.423499392242892218e-13	2.549421476961813757e-18
1.959798994974874270e-07	6.373344591328183206e+00	9.092226993575293039e+23	1.423500516217014222e-13	2.549427702579438617e-18
2.010050251256281452e-07	6.373351185926560802e+00	9.092127837124883655e+23	1.423501838182880352e-13	2.549434840446002829e-18
2.060301507537688369e-07	6.373356511440532834e+00	9.092050318228663881e+23	1.423502918652793870e-13	2.549440529244587111e-18
2.110552763819095286e-07	6.373361690949445268e+00	9.091977051259284960e+23	1.423503980839354423e-13	2.549445996831454632e-18
2.160804020100502468e-07	6.373366731812134311e+00	9.091907707756145982e+23	1.423505025561290327e-13	2.549451255510892253e-18
2.211055276381909385e-07	6.373371640845239661e+00	9.091841990417326486e+23	1.423506053568718435e-13	2.549456316401268890e-18
2.261306532663316567e-07	6.373376424373675242e+00	9.091779629558592627e+23	1.423507065550343095e-13	2.549461189569025546e-18
2.311557788944723484e-07	6.373381088276738105e+00	9.091720381063240163e+23	1.423508062139848068e-13	2.549465884149612928e-18
2.361809045226130666e-07	6.373385638030494071e+00	9.091664024043675357e+23	1.423509043921729302e-13	2.549470408451679245e-18
2.412060301507537319e-07	6.373390078745286402e+00	9.091610358138171954e+23	1.423510011436530446e-13	2.549474770042895043e-18
2.462311557788944500e-07	6.373394415199129526e+00	9.091559200959033812e+23	1.423510965185425309e-13	2.549478975839385300e-18
2.512562814070351682e-07	6.373398651866593490e+00	9.091510385988537397e+23	1.423511905634223255e-13	2.549483032180331481e-18
2.562814070351758864e-07	6.373402792944867556e+00	9.091463760886052977e+23	1.423512833216867706e-13	2.549486944886443152e-18
2.613065326633165517e-07	6.373406842376946990e+00	9.091419186053474545e+23	1.423513748338551703e-13	2.549490719331690785e-18
2.663316582914572699e-07	6.373410803872499919e+00	9.091376533356739580e+23	1.423514651378472477e-13	2.549494360489442951e-18
2.713567839195979880e-07	6.373414680926496878e+00	9.091335684973075943e+23	1.423515542692286139e-13	2.549497872986194754e-18
2.763819095477387062e-07	6.373418476836179458e+00	9.091296532365131477e+23	1.423516422614288463e-13	2.549501261146629203e-18
2.814070351758793715e-07	6.373422194716051870e+00	9.091258975380232135e+23	1.423517291459337692e-13	2.549504529030038085e-18
2.864321608040200897e-07	6.373425837511658365e+00	9.091222921456394185e+23	1.423518149524584980e-13	2.549507680467877989e-18
2.914572864321608079e-07	6.373429408011763719e+00	9.091188284921416421e+23	1.423518997090996582e-13	2.549510719096991050e-18
2.964824120603014731e-07	6.373432908859694379e+00	9.091154986367370521e+23	1.423519834424719525e-13	2.549513648394184642e-18
3.015075376884421913e-07	6.373436342563286949e+00	9.091122952091302353e+23	1.423520661778299361e-13	2.549516471686585172e-18
3.065326633165829095e-07	6.373439711504219396e+00	9.091092113596397021e+23	1.423521479391763113e-13	2.549519192192264038e-18
3.115577889447236277e-07	6.373443017946307521e+00	9.091062407143313166e+23	1.423522287493594686e-13	2.549521813024766639e-18
3.165829145728642929e-07	6.373446264043127307e+00	9.091033773349277291e+23	1.423523086301595927e-13	2.549524337220364288e-18
3.216080402010050111e-07	6.373449451845015545e+00	9.091006156826813934e+23	1.423523876023668665e-13	2.549526767746363443e-18
3.266331658291457293e-07	6.373452583305371455e+00	9.090979505858489132e+23	1.423524656858510428e-13	2.549529107519302663e-18
3.316582914572863945e-07	6.373455660286542646e+00	9.090953772103395044e+23	1.423525428996237452e-13	2.549531359409599109e-18
3.366834170854271127e-07	6.373458684565109778e+00	9.090928910330935797e+23	1.423526192618950639e-13	2.549533526249389000e-18
3.417085427135678309e-07	6.373461657836886118e+00	9.090904878180357636e+23	1.423526947901238414e-13	2.549535610847205901e-18
3.467336683417085491e-07	6.373464581721333566e+00	9.090881635941723039e+23	1.423527695010641202e-13	2.549537615982090453e-18
3.517587939698492144e-07	6.373467457765884525e+00	9.090859146357748982e+23	1.423528434108053053e-13	2.549539544417064571e-18
3.567839195979899325e-07	6.373470287449655380e+00	9.090837374442109686e+23	1.423529165348109385e-13	2.549541398895518393e-18
3.618090452261306507e-07	6.373473072187172406e+00	9.090816287314321972e+23	1.423529888879518682e-13	2.549543182139823614e-18
3.668341708542713160e-07	6.373475813331604733e+00	9.090795854049029485e+23	1.423530604845380819e-13	2.549544896864368950e-18
3.718592964824120342e-07	6.373478512177866762e+00	9.090776045537296730e+23	1.423531313383463977e-13	2.549546545762065915e-18
3.768844221105527524e-07	6.373481169965573123e+00	9.090756834360001487e+23	1.423532014626474504e-13	2.549548131509028835e-18
3.819095477386934705e-07	6.373483787881634832e+00	9.090738194671870694e+23	1.423532708702287383e-13	2.549549656760495338e-18
3.869346733668341358e-07	6.373486367062897173e+00	9.090720102094012311e+23	1.423533395734175699e-13	2.549551124150679217e-18
3.919597989949748540e-07	6.373488908598421432e+00	9.090702533615596811e+23	1.423534075841014354e-13	2.549552536294485276e-18
3.969849246231155722e-07	6.373491413531730210e+00	9.090685467502907218e+23	1.423534749137470401e-13	2.549553895773966962e-18
4.020100502512562904e-07	6.373494372541975928e+00	9.090665622449708136e+23	1.423535548259022521e-13	2.549555461234402962e-18
4.070351758793969556e-07	6.373496800412496555e+00	9.090649590807096375e+23	1.423536206956669467e-13	2.549556713807181290e-18
4.120603015075376738e-07	6.373499194737812346e+00	9.090633999630195617e+23	1.423536859184618975e-13	2.549557921782916670e-18
4.170854271356783920e-07	6.373501556391749645e+00	9.090618831705233278e+23	1.423537505041706861e-13	2.549559087598896172e-18
4.221105527638190572e-07	6.373503886212381175e+00	9.090604070723417255e+23	1.423538144623379235e-13	2.549560213656890793e-18
4.271356783919597754e-07	6.373506185003470215e+00	9.090589701224168539e+23	1.423538778021842704e-13	2.549561302313764622e-18
4.321608040201004936e-07	6.373508453536040008e+00	9.090575708543079626e+23	1.423539405326172159e-13	2.549562355879095927e-18
4.371859296482412118e-07	6.373510692549839263e+00	9.090562078763333074e+23	1.423540026622445327e-13	2.549563376610006813e-18
4.422110552763818770e-07	6.373512902754559839e+00	9.090548798669993657e+23	1.423540641993852574e-13	2.549564366712960104e-18
4.472361809045225952e-07	6.373515084831293365e+00	9.090535855708316306e+23	1.423541251520812779e-13	2.549565328340533033e-18
4.522613065326633134e-07	6.373517239433674320e+00	9.090523237944005587e+23	1.423541855281079861e-13	2.549566263586782295e-18
4.572864321608039787e-07	6.373519367189046214e+00	9.090510934026665528e+23	1.423542453349847283e-13	2.549567174489636439e-18
4.623115577889446968e-07	6.373521468699702375e+00	9.090498933155486855e+23	1.423543045799842971e-13	2.549568063028251564e-18
4.673366834170854150e-07	6.373523544543840735e+00	9.090487225047305861e+23	1.423543632701434582e-13	2.549568931113814235e-18
4.723618090452261332e-07	6.373525595276664291e+00	9.090475799906398702e+23	1.423544214122720374e-13	2.549569780603097721e-18
4.773869346733668514e-07	6.373527621431402501e+00	9.090464648396623168e+23	1.423544790129613779e-13	2.549570613284555233e-18
4.824120603015074637e-07	6.373529623520208354e+00	9.090453761615450237e+23	1.423545360785938566e-13	2.549571430883745276e-18
4.874371859296481819e-07	6.373531602035087396e+00	9.090443131068678794e+23	1.423545926153514419e-13	2.549572235062443020e-18
4.924623115577889001e-07	6.373533557448801012e+00	9.090432748648015908e+23	1.423546486292233173e-13	2.549573027414251110e-18
4.974874371859296183e-07	6.373535490215691546e+00	9.090422606609439586e+23	1.423547041260142117e-13	2.549573809473135768e-18
5.025125628140703365e-07	6.373537400772443462e+00	9.090412697552695675e+23	1.423547591113524772e-13	2.549574582706055493e-18
5.075376884422110547e-07	6.373539289538958208e+00	9.090403014402291291e+23	1.423548135906970060e-13	2.549575348511859039e-18
5.125628140703517728e-07	6.373541156919033668e+00	9.090393550390089461e+23	1.423548675693450559e-13	2.549576108229705586e-18
5.175879396984924910e-07	6.373543003301043619e+00	9.090384299038087651e+23	1.423549210524388894e-13	2.549576863135296078e-18
5.226130653266331033e-07	6.373544829058691796e+00	9.090375254142880716e+23	1.423549740449729172e-13	2.549577614435257979e-18
5.276381909547738215e-07	6.373546634551659373e+00	9.090366409760968089e+23	1.423550265518001108e-13	2.549578363278716652e-18
5.326633165829145397e-07	6.373548420126192049e+00	9.090357760194654209e+23	1.423550785776383631e-13	2.549579110755643288e-18
5.376884422110552579e-07	6.373550186115761740e+00	9.090349299979041479e+23	1.423551301270766234e-13	2.549579857889385771e-18
5.427135678391959761e-07	6.373551932841563961e+00	9.090341023869964093e+23	1.423551812045815102e-13	2.549580605650113977e-18
5.477386934673366943e-07	6.373553660613204386e+00	9.090332926832235931e+23	1.423552318145022096e-13	2.549581354945998246e-18
5.527638190954774125e-07	6.373555369729104747e+00	9.090325004028527939e+23	1.423552819610763559e-13	2.549582106630365364e-18
5.577889447236180248e-07	6.373557060477086367e+00	9.090317250809660157e+23	1.423553316484356619e-13	2.549582861503896441e-18
5.628140703517587430e-07	6.373558733134844445e+00	9.090309662704626659e+23	1.423553808806107650e-13	2.549583620307366917e-18
5.678391959798994612e-07	6.373560387970419683e+00	9.090302235411404324e+23	1.423554296615363520e-13	2.549584383732404814e-18
5.728643216080401793e-07	6.373562025242637041e+00	9.090294964788793736e+23	1.423554779950560055e-13	2.549585152422861224e-18
5.778894472361808975e-07	6.373563645201564931e+00	9.090287846847951395e+23	1.423555258849266726e-13	2.549585926968829910e-18
5.829145728643216157e-07	6.373565248088903346e+00	9.090280877744901702e+23	1.423555733348231324e-13	2.549586707911353898e-18
5.879396984924623339e-07	6.373566834138389758e+00	9.090274053773792526e+23	1.423556203483423382e-13	2.549587495754114713e-18
5.929648241206029462e-07	6.373568403576174823e+00	9.090267371359243443e+23	1.423556669290073553e-13	2.549588290945799721e-18
5.979899497487436644e-07	6.373569956621190968e+00	9.090260827050951532e+23	1.423557130802712741e-13	2.549589093899503562e-18
6.030150753768843826e-07	6.373571798934850818e+00	9.090253151497982732e+23	1.423557678997432670e-13	2.549590068204060452e-18
6.080402010050251008e-07	6.373573316652981546e+00	9.090246899453993136e+23	1.423558131181595260e-13	2.549590889473853798e-18
6.130653266331658190e-07	6.373574818634327954e+00	9.090240775244402162e+23	1.423558579177977021e-13	2.549591719545309154e-18
6.180904522613065371e-07	6.373576305071040338e+00	9.090234775880538029e+23	1.423559023018562541e-13	2.549592558672200529e-18
6.231155778894472553e-07	6.373577776149794261e+00	9.090228898470305318e+23	1.423559462734818156e-13	2.549593407060355909e-18
6.281407035175878676e-07	6.373579232051840293e+00	9.090223140214493990e+23	1.423559898357710631e-13	2.549594264894091413e-18
6.331658291457285858e-07	6.373580672953486292e+00	9.090217498401585161e+23	1.423560329917750331e-13	2.549595132318080971e-18
6.381909547738693040e-07	6.373582099026124936e+00	9.090211970404622480e+23	1.423560757445006866e-13	2.549596009454067237e-18
6.432160804020100222e-07	6.373583510436700017e+00	9.090206553676977568e+23	1.423561180969134337e-13	2.549596896389273269e-18
6.482412060301507404e-07	6.373584907347710882e+00	9.090201245749032151e+23	1.423561600519402387e-13	2.549597793184801503e-18
6.532663316582914586e-07	6.373586289917619219e+00	9.090196044224662895e+23	1.423562016124712356e-13	2.549598699878846598e-18
6.582914572864321768e-07	6.373587658300906789e+00	9.090190946778288625e+23	1.423562427813625047e-13	2.549599616479090318e-18
6.633165829145727891e-07	6.373589012648364971e+00	9.090185951151603455e+23	1.423562835614375875e-13	2.549600542980912743e-18
6.683417085427135073e-07	6.373590353107206674e+00	9.090181055150801174e+23	1.423563239554895816e-13	2.549601479346912697e-18
6.733668341708542255e-07	6.373591679821297262e+00	9.090176256644061342e+23	1.423563639662831353e-13	2.549602425521295220e-18
6.783919597989949436e-07	6.373592992931341961e+00	9.090171553558756223e+23	1.423564035965560125e-13	2.549603381436120051e-18
6.834170854271356618e-07	6.373594292574924935e+00	9.090166943879338194e+23	1.423564428490207588e-13	2.549604346996906076e-18
6.884422110552763800e-07	6.373595578886820157e+00	9.090162425644684925e+23	1.423564817263659634e-13	2.549605322099584899e-18
6.934673366834170982e-07	6.373596851999019819e+00	9.090157996946094157e+23	1.423565202312583046e-13	2.549606306614678945e-18
6.984924623115577105e-07	6.373598112040908426e+00	9.090153655925559012e+23	1.423565583663434829e-13	2.549607300406558452e-18
7.035175879396984287e-07	6.373599359139370257e+00	9.090149400773181613e+23	1.423565961342475342e-13	2.549608303320877467e-18
7.085427135678391469e-07	6.373600593418979443e+00	9.090145229725801382e+23	1.423566335375779909e-13	2.549609315194656865e-18
7.135678391959798651e-07	6.373601815002031046e+00	9.090141141065031431e+23	1.423566705789247907e-13	2.549610335845628176e-18
7.185929648241205833e-07	6.373603024008723139e+00	9.090137133115846594e+23	1.423567072608621697e-13	2.549611365093148802e-18
7.236180904522613015e-07	6.373604220557171018e+00	9.090133204244584926e+23	1.423567435859484353e-13	2.549612402732135707e-18
7.286432160804020196e-07	6.373605404763603488e+00	9.090129352857769266e+23	1.423567795567277083e-13	2.549613448557428433e-18
7.336683417085426320e-07	6.373606576742398389e+00	9.090125577400673800e+23	1.423568151757304018e-13	2.549614502356918539e-18
7.386934673366833501e-07	6.373607736606194507e+00	9.090121876355820814e+23	1.423568504454739794e-13	2.549615563900063349e-18
7.437185929648240683e-07	6.373608884465928881e+00	9.090118248241608996e+23	1.423568853684640147e-13	2.549616632963225036e-18
7.487437185929647865e-07	6.373610020430993117e+00	9.090114691611581942e+23	1.423569199471942169e-13	2.549617709305903096e-18
7.537688442211055047e-07	6.373611144609247603e+00	9.090111205052499456e+23	1.423569541841474911e-13	2.549618792688018807e-18
7.587939698492462229e-07	6.373612257107129864e+00	9.090107787183969786e+23	1.423569880817967205e-13	2.549619882863956398e-18
7.638190954773869411e-07	6.373613358029634135e+00	9.090104436656793379e+23	1.423570216426044891e-13	2.549620979581110125e-18
7.688442211055275534e-07	6.373614447480529854e+00	9.090101152152231399e+23	1.423570548690240154e-13	2.549622082585906275e-18
7.738693467336682716e-07	6.373615525562250639e+00	9.090097932381286312e+23	1.423570877634997838e-13	2.549623191620599185e-18
7.788944723618089898e-07	6.373616592376091461e+00	9.090094776083138258e+23	1.423571203284676200e-13	2.549624306426164757e-18
7.839195979899497079e-07	6.373617648022152693e+00	9.090091682024973245e+23	1.423571525663548175e-13	2.549625426739059510e-18
7.889447236180904261e-07	6.373618692599441360e+00	9.090088649000579236e+23	1.423571844795809957e-13	2.549626552297766423e-18
7.939698492462311443e-07	6.373619726205916436e+00	9.090085675829834778e+23	1.423572160705579485e-13	2.549627682835075427e-18
7.989949748743718625e-07	6.373620748938527925e+00	9.090082761357939934e+23	1.423572473416898463e-13	2.549628818087657589e-18
8.040201005025125807e-07	6.373621961999218932e+00	9.090079339884335512e+23	1.423572844482271268e-13	2.549630186242050441e-18
8.090452261306531930e-07	6.373622961145844812e+00	9.090076550604646546e+23	1.423573150241274521e-13	2.549631330931727849e-18
8.140703517587939112e-07	6.373623949722455606e+00	9.090073816489700067e+23	1.423573452878282109e-13	2.549632479489051222e-18
8.190954773869346294e-07	6.373624927822171493e+00	9.090071136483136787e+23	1.423573752417043667e-13	2.549633631644438133e-18
8.241206030150753476e-07	6.373625895537271546e+00	9.090068509550277611e+23	1.423574048881236633e-13	2.549634787139757731e-18
8.291457286432160658e-07	6.373626852959232814e+00	9.090065934677755875e+23	1.423574342294476853e-13	2.549635945711641407e-18
8.341708542713567839e-07	6.373627800178756075e+00	9.090063410872722779e+23	1.423574632680311257e-13	2.549637107103001396e-18
8.391959798994975021e-07	6.373628737285788048e+00	9.090060937162526609e+23	1.423574920062219880e-13	2.549638271052700857e-18
8.442211055276381144e-07	6.373629664369547143e+00	9.090058512593847027e+23	1.423575204463620151e-13	2.549639437302624731e-18
8.492462311557788326e-07	6.373630581518562543e+00	9.090056136232660181e+23	1.423575485907863869e-13	2.549640605606612980e-18
8.542713567839195508e-07	6.373631488820691970e+00	9.090053807163536740e+23	1.423575764418233664e-13	2.549641775708181810e-18
8.592964824120602690e-07	6.373632386363077273e+00	9.090051524488962758e+23	1.423576040017950571e-13	2.549642947361732011e-18
8.643216080402009872e-07	6.373633274232300749e+00	9.090049287329192031e+23	1.423576312730165954e-13	2.549644120321273026e-18
8.693467336683417054e-07	6.373634152514235041e+00	9.090047094821876998e+23	1.423576582577965544e-13	2.549645294347338962e-18
8.743718592964824236e-07	6.373635021294142611e+00	9.090044946121208407e+23	1.423576849584368932e-13	2.549646469197689048e-18
8.793969849246230359e-07	6.373635880656751240e+00	9.090042840398058928e+23	1.423577113772323010e-13	2.549647644641928907e-18
8.844221105527637541e-07	6.373636730686124352e+00	9.090040776839091947e+23	1.423577375164710045e-13	2.549648820443333629e-18
8.894472361809044723e-07	6.373637571465799567e+00	9.090038754647063554e+23	1.423577633784339603e-13	2.549649996377652169e-18
8.944723618090451904e-07	6.373638403078714987e+00	9.090036773039607875e+23	1.423577889653950821e-13	2.549651172217932943e-18
8.994974874371859086e-07	6.373639225607281134e+00	9.090034831249494770e+23	1.423578142796213667e-13	2.549652347746307051e-18
9.045226130653266268e-07	6.373640039133346313e+00	9.090032928524248652e+23	1.423578393233718341e-13	2.549653522743306302e-18
9.095477386934673450e-07	6.373640843738232142e+00	9.090031064125447875e+23	1.423578640988987390e-13	2.549654696998293664e-18
9.145728643216079573e-07	6.373641639502711342e+00	9.090029237328926055e+23	1.423578886084464854e-13	2.549655870301764552e-18
9.195979899497486755e-07	6.373642426507075243e+00	9.090027447423922476e+23	1.423579128542517274e-13	2.549657042448181411e-18
9.246231155778893937e-07	6.373643204831049403e+00	9.090025693713355894e+23	1.423579368385435461e-13	2.549658213237479409e-18
9.296482412060301119e-07	6.373643974553896641e+00	9.090023975513111837e+23	1.423579605635428941e-13	2.549659382475588363e-18
9.346733668341708301e-07	6.373644735754314006e+00	9.090022292151850678e+23	1.423579840314625958e-13	2.549660549968362979e-18
9.396984924623115483e-07	6.373645488510577550e+00	9.090020642970892207e+23	1.423580072445074480e-13	2.549661715530457152e-18
9.447236180904522664e-07	6.373646232900417985e+00	9.090019027323802238e+23	1.423580302048738666e-13	2.549662878972067018e-18
9.497487437185928787e-07	6.373646969001082851e+00	9.090017444576228865e+23	1.423580529147497858e-13	2.549664040119363150e-18
9.547738693467337028e-07	6.373647696889324976e+00	9.090015894105494441e+23	1.423580753763145315e-13	2.549665198793795662e-18
9.597989949748744210e-07	6.373648416641474412e+00	9.090014375300702950e+23	1.423580975917385947e-13	2.549666354825281446e-18
9.648241206030149274e-07	6.373649128333274128e+00	9.090012887562114554e+23	1.423581195631836309e-13	2.549667508047859650e-18
9.698492462311556456e-07	6.373649832040108265e+00	9.090011430301063719e+23	1.423581412928025361e-13	2.549668658295459646e-18
9.748743718592963638e-07	6.373650527836783652e+00	9.090010002939837080e+23	1.423581627827386140e-13	2.549669805413521706e-18
9.798994974874370820e-07	6.373651215797696779e+00	9.090008604911472109e+23	1.423581840351260804e-13	2.549670949245652228e-18
9.849246231155778002e-07	6.373651895996777839e+00	9.090007235659158509e+23	1.423582050520898109e-13	2.549672089641523135e-18
9.899497487437185184e-07	6.373652568507401028e+00	9.090005894636538859e+23	1.423582258357448364e-13	2.549673226455509473e-18
9.949748743718592366e-07	6.373653233402595042e+00	9.090004581307464339e+23	1.423582463881969485e-13	2.549674359546868133e-18
9.999999999999999547e-07	6.373654151599861706e+00	9.090002788171024003e+23	1.423582747771971047e-13	2.549675939354280052e-18


==> pde_runs/pm_nr256_lmax3_E6.44E+02_id_0.00E+00_Tg0.00E+00_perturb_l_2_dt1.00E-09.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	6.481459491388702254e+00	1.093474133154299736e+09	1.452713826088562379e-13	1.648359467952279360e-17
5.025125628140703299e-09	6.461466641470318351e+00	8.662852621587845596e+23	1.449874655339793075e-13	1.646014933116681546e-17
1.005025125628140660e-08	6.464767960617275655e+00	1.129237075333284540e+24	1.449995945290992812e-13	1.647115652012616464e-17
1.507537688442210824e-08	6.471253674962758495e+00	1.077219106166749759e+24	1.450874587106217629e-13	1.647562324359392887e-17
2.010050251256281319e-08	6.473571826217562553e+00	1.028522684603200260e+24	1.451211390773269932e-13	1.647785193372433128e-17
2.512562814070351815e-08	6.474522082466378947e+00	1.019992282820549525e+24	1.451331123943132505e-13	1.647920682889391470e-17
3.015075376884421648e-08	6.475270630272734529e+00	1.018270286573431796e+24	1.451419297003945095e-13	1.648014952141508253e-17
3.517587939698492144e-08	6.475890309086331342e+00	1.016156179661130041e+24	1.451494861921649480e-13	1.648086333141003221e-17
4.020100502512562639e-08	6.476377735467050201e+00	1.014351700444731270e+24	1.451556089171779970e-13	1.648143267293867550e-17
4.522613065326633134e-08	6.476770928216856404e+00	1.013170616949336533e+24	1.451606767108764021e-13	1.648190031931619429e-17
5.025125628140703629e-08	6.477100845573434462e+00	1.012345407797389974e+24	1.451650965015874003e-13	1.648228830199632026e-17
5.527638190954773463e-08	6.477382819726009267e+00	1.011695449228026483e+24	1.451690635119715350e-13	1.648260655451328331e-17
6.030150753768843296e-08	6.477626392638099695e+00	1.011174954520354690e+24	1.451726769058043966e-13	1.648285711552810462e-17
6.532663316582913792e-08	6.477839253008229825e+00	1.010757757285657119e+24	1.451760138251969725e-13	1.648303683009408098e-17
7.035175879396984287e-08	6.478027296947801439e+00	1.010416324261441488e+24	1.451791326488111073e-13	1.648313966260059808e-17
7.537688442211054782e-08	6.478194964742360007e+00	1.010131563814177556e+24	1.451820748020137142e-13	1.648315888097622157e-17
8.040201005025125278e-08	6.478345765275084212e+00	1.009891158369204781e+24	1.451848715877570678e-13	1.648308898508876524e-17
8.542713567839195773e-08	6.478482551310026594e+00	1.009685928886879562e+24	1.451875479818283530e-13	1.648292716308024836e-17
9.045226130653266268e-08	6.478607662960498281e+00	1.009508807952589709e+24	1.451901242141420742e-13	1.648267413707381414e-17
9.547738693467336763e-08	6.478723036031094118e+00	1.009354432211075566e+24	1.451926168373789497e-13	1.648233439095048140e-17
1.005025125628140726e-07	6.478830281624922804e+00	1.009218677498594822e+24	1.451950394782823714e-13	1.648191588194413056e-17
1.055276381909547643e-07	6.478930741789289627e+00	1.009098317720849146e+24	1.451974033024256396e-13	1.648142939594844486e-17
1.105527638190954693e-07	6.479025531155121698e+00	1.008990809427436856e+24	1.451997173278807042e-13	1.648088771499915768e-17
1.155778894472361742e-07	6.479115570262147017e+00	1.008894135798658398e+24	1.452019886730703090e-13	1.648030474129188199e-17
1.206030150753768659e-07	6.479201613232865142e+00	1.008806687261376349e+24	1.452042227726858861e-13	1.647969468265421969e-17
1.256281407035175841e-07	6.479284271483961355e+00	1.008727171429315207e+24	1.452064235786044205e-13	1.647907136358437412e-17
1.306532663316582758e-07	6.479364034535990413e+00	1.008654544548937668e+24	1.452085937539509843e-13	1.647844769106434609e-17
1.356783919597989940e-07	6.479441288493292816e+00	1.008587958391150605e+24	1.452107348617582675e-13	1.647783527864384337e-17
1.407035175879396857e-07	6.479516332499582809e+00	1.008526718798161116e+24	1.452128475463572807e-13	1.647724421582720118e-17
1.457286432160804039e-07	6.479589393350885906e+00	1.008470253228537227e+24	1.452149317046688946e-13	1.647668296063819984e-17
1.507537688442210956e-07	6.479660638389550975e+00	1.008418085279713014e+24	1.452169866446894042e-13	1.647615832998962620e-17
1.557788944723618138e-07	6.479730186784458112e+00	1.008369814660294241e+24	1.452190112290809597e-13	1.647567556281628640e-17
1.608040201005025056e-07	6.479798119302565773e+00	1.008325101448449980e+24	1.452210040025916362e-13	1.647523843341581979e-17
1.658291457286431973e-07	6.479864486684375535e+00	1.008283653731027327e+24	1.452229633028349563e-13	1.647484939608966159e-17
1.708542713567839155e-07	6.479929316743199941e+00	1.008245217911200985e+24	1.452248873546469184e-13	1.647450974584604866e-17
1.758793969849246072e-07	6.479992620313669072e+00	1.008209571121768541e+24	1.452267743487713256e-13	1.647421978378761103e-17
1.809045226130653254e-07	6.480054396175506604e+00	1.008176515297637642e+24	1.452286225059981153e-13	1.647397897875550106e-17
1.859296482412060171e-07	6.480114635076377638e+00	1.008145872553073378e+24	1.452304301281104950e-13	1.647378611971755873e-17
1.909547738693467353e-07	6.480173322971951144e+00	1.008117481581892510e+24	1.452321956371170786e-13	1.647363945529785625e-17
1.959798994974874270e-07	6.480230443593661072e+00	1.008091194857314983e+24	1.452339176042657858e-13	1.647353681865252269e-17
2.010050251256281452e-07	6.480296896387996775e+00	1.008062237724675135e+24	1.452359247293019794e-13	1.647346827380184703e-17
2.060301507537688369e-07	6.480350512835697074e+00	1.008040115741082065e+24	1.452375467290841259e-13	1.647345350186152510e-17
2.110552763819095286e-07	6.480402515303278932e+00	1.008019696081674472e+24	1.452391218084488598e-13	1.647347421151470282e-17
2.160804020100502468e-07	6.480452894888244941e+00	1.008000870277240397e+24	1.452406493084985323e-13	1.647352751557182988e-17
2.211055276381909385e-07	6.480501646478015410e+00	1.007983536457838817e+24	1.452421287581148085e-13	1.647361052601182880e-17
2.261306532663316567e-07	6.480548769018153799e+00	1.007967598735855106e+24	1.452435598680656872e-13	1.647372039598320347e-17
2.311557788944723484e-07	6.480594265618582206e+00	1.007952966709647241e+24	1.452449425228698079e-13	1.647385435274783504e-17
2.361809045226130666e-07	6.480638143533743012e+00	1.007939555058329187e+24	1.452462767710271972e-13	1.647400972288473350e-17
2.412060301507537319e-07	6.480680414046863902e+00	1.007927283205096199e+24	1.452475628141235729e-13	1.647418395095644958e-17
2.462311557788944500e-07	6.480721092283183715e+00	1.007916075032009060e+24	1.452488009952257831e-13	1.647437461261457507e-17
2.512562814070351682e-07	6.480760196972553899e+00	1.007905858633173186e+24	1.452499917869106087e-13	1.647457942319846839e-17
2.562814070351758864e-07	6.480797750177435645e+00	1.007896566096772387e+24	1.452511357791953684e-13	1.647479624260257575e-17
2.613065326633165517e-07	6.480833776999944895e+00	1.007888133308587673e+24	1.452522336675872434e-13	1.647502307709723296e-17
2.663316582914572699e-07	6.480868305277945218e+00	1.007880499771834378e+24	1.452532862414163662e-13	1.647525807882117837e-17
2.713567839195979880e-07	6.480901365278583626e+00	1.007873608439339271e+24	1.452542943725774999e-13	1.647549954334045660e-17
2.763819095477387062e-07	6.480932989395366661e+00	1.007867405555359990e+24	1.452552590047714908e-13	1.647574590580062013e-17
2.814070351758793715e-07	6.480963211853563166e+00	1.007861840505067652e+24	1.452561811433105847e-13	1.647599573600731252e-17
2.864321608040200897e-07	6.480992068427396724e+00	1.007856865670243061e+24	1.452570618455283528e-13	1.647624773270155724e-17
2.914572864321608079e-07	6.481019596171350372e+00	1.007852436290405921e+24	1.452579022118176001e-13	1.647650071733839687e-17
2.964824120603014731e-07	6.481045833167420334e+00	1.007848510328627576e+24	1.452587033773047408e-13	1.647675362752817723e-17
3.015075376884421913e-07	6.481070818289128788e+00	1.007845048341722334e+24	1.452594665041576590e-13	1.647700551026951977e-17
3.065326633165829095e-07	6.481094590982794834e+00	1.007842013354518204e+24	1.452601927745171368e-13	1.647725551519187744e-17
3.115577889447236277e-07	6.481117191066227079e+00	1.007839370738135109e+24	1.452608833840329658e-13	1.647750288780171440e-17
3.165829145728642929e-07	6.481138658544607800e+00	1.007837088092171515e+24	1.452615395359818974e-13	1.647774696287458179e-17
3.216080402010050111e-07	6.481159033443038453e+00	1.007835135130777875e+24	1.452621624359430963e-13	1.647798715804805728e-17
3.266331658291457293e-07	6.481178355655250023e+00	1.007833483572599700e+24	1.452627532870013115e-13	1.647822296759571891e-17
3.316582914572863945e-07	6.481196664807786334e+00	1.007832107034618186e+24	1.452633132854486062e-13	1.647845395650343449e-17
3.366834170854271127e-07	6.481214000138621145e+00	1.007830980929901533e+24	1.452638436169555932e-13	1.647867975480347291e-17
3.417085427135678309e-07	6.481230400389842217e+00	1.007830082369179598e+24	1.452643454531795602e-13	1.647890005219515994e-17
3.467336683417085491e-07	6.481245903712951950e+00	1.007829390066334350e+24	1.452648199487817172e-13	1.647911459295309233e-17
3.517587939698492144e-07	6.481260547586422227e+00	1.007828884247708141e+24	1.452652682388235771e-13	1.647932317113676759e-17
3.567839195979899325e-07	6.481274368744323944e+00	1.007828546565222424e+24	1.452656914365139938e-13	1.647952562610040937e-17
3.618090452261306507e-07	6.481287403115433499e+00	1.007828360013235916e+24	1.452660906312791672e-13	1.647972183827031514e-17
3.668341708542713160e-07	6.481299685771696240e+00	1.007828308849095478e+24	1.452664668871308239e-13	1.647991172519583700e-17
3.718592964824120342e-07	6.481311250885686270e+00	1.007828378517313042e+24	1.452668212413076350e-13	1.648009523789806506e-17
3.768844221105527524e-07	6.481322131695830713e+00	1.007828555577281166e+24	1.452671547031638688e-13	1.648027235743830404e-17
3.819095477386934705e-07	6.481332360479237664e+00	1.007828827634412101e+24	1.452674682532880122e-13	1.648044309175463937e-17
3.869346733668341358e-07	6.481341968530836439e+00	1.007829183274683558e+24	1.452677628428263194e-13	1.648060747271299329e-17
3.919597989949748540e-07	6.481350986148913584e+00	1.007829612002397116e+24	1.452680393929934150e-13	1.648076555341082604e-17
3.969849246231155722e-07	6.481359442625773681e+00	1.007830104181113834e+24	1.452682987947528878e-13	1.648091740563770940e-17
4.020100502512562904e-07	6.481368889441729841e+00	1.007830766167160001e+24	1.452685886504679420e-13	1.648109153195725869e-17
4.070351758793969556e-07	6.481376209538962208e+00	1.007831367897963349e+24	1.452688133119757082e-13	1.648123001198903925e-17
4.120603015075376738e-07	6.481383055447876629e+00	1.007832007383699128e+24	1.452690234717638644e-13	1.648136259330711170e-17
4.170854271356783920e-07	6.481389452237041660e+00	1.007832678018792729e+24	1.452692198934013496e-13	1.648148940314466668e-17
4.221105527638190572e-07	6.481395423989344984e+00	1.007833373796577502e+24	1.452694033106574974e-13	1.648161057733199031e-17
4.271356783919597754e-07	6.481400993815663369e+00	1.007834089267404191e+24	1.452695744278953049e-13	1.648172625882598129e-17
4.321608040201004936e-07	6.481406183870995541e+00	1.007834819499170994e+24	1.452697339205368479e-13	1.648183659636518002e-17
4.371859296482412118e-07	6.481411015372316342e+00	1.007835560040080823e+24	1.452698824355899628e-13	1.648194174328215696e-17
4.422110552763818770e-07	6.481415508618436405e+00	1.007836306883658262e+24	1.452700205922287972e-13	1.648204185638925282e-17
4.472361809045225952e-07	6.481419683010977373e+00	1.007837056435762739e+24	1.452701489824185125e-13	1.648213709499382127e-17
4.522613065326633134e-07	6.481423557076724684e+00	1.007837805483648793e+24	1.452702681715790121e-13	1.648222762000438791e-17
4.572864321608039787e-07	6.481427148490989332e+00	1.007838551166872097e+24	1.452703786992781800e-13	1.648231359313348476e-17
4.623115577889446968e-07	6.481430474101515848e+00	1.007839290950035609e+24	1.452704810799518267e-13	1.648239517617082588e-17
4.673366834170854150e-07	6.481433549953257156e+00	1.007840022597197208e+24	1.452705758036411038e-13	1.648247253036199309e-17
4.723618090452261332e-07	6.481436391313444290e+00	1.007840744147911688e+24	1.452706633367465037e-13	1.648254581582133860e-17
4.773869346733668514e-07	6.481439012696967872e+00	1.007841453894850763e+24	1.452707441227897853e-13	1.648261519103007227e-17
4.824120603015074637e-07	6.481441427891908802e+00	1.007842150362814635e+24	1.452708185831831958e-13	1.648268081242793667e-17
4.874371859296481819e-07	6.481443649985166644e+00	1.007842832289180091e+24	1.452708871180003578e-13	1.648274283398664910e-17
4.924623115577889001e-07	6.481445691387985875e+00	1.007843498605631597e+24	1.452709501067461476e-13	1.648280140691049187e-17
4.974874371859296183e-07	6.481447563861282291e+00	1.007844148421110809e+24	1.452710079091225585e-13	1.648285667932736847e-17
5.025125628140703365e-07	6.481449278540848624e+00	1.007844781005971101e+24	1.452710608657885578e-13	1.648290879605743008e-17
5.075376884422110547e-07	6.481450845962165808e+00	1.007845395777221263e+24	1.452711092991111570e-13	1.648295789842222359e-17
5.125628140703517728e-07	6.481452276084845643e+00	1.007845992284780530e+24	1.452711535139051751e-13	1.648300412405099855e-17
5.175879396984924910e-07	6.481453578316712871e+00	1.007846570198751796e+24	1.452711937981612113e-13	1.648304760676800786e-17
5.226130653266331033e-07	6.481454761537293052e+00	1.007847129297575815e+24	1.452712304237595581e-13	1.648308847647148546e-17
5.276381909547738215e-07	6.481455834120989579e+00	1.007847669457102532e+24	1.452712636471691698e-13	1.648312685907238941e-17
5.326633165829145397e-07	6.481456803959398272e+00	1.007848190640444485e+24	1.452712937101298951e-13	1.648316287641749413e-17
5.376884422110552579e-07	6.481457678483444340e+00	1.007848692888586401e+24	1.452713208403182244e-13	1.648319664628685740e-17
5.427135678391959761e-07	6.481458464684544118e+00	1.007849176311762239e+24	1.452713452519944848e-13	1.648322828235057166e-17
5.477386934673366943e-07	6.481459169135399101e+00	1.007849641081453802e+24	1.452713671466324639e-13	1.648325789419604141e-17
5.527638190954774125e-07	6.481459798010090978e+00	1.007850087423027823e+24	1.452713867135295470e-13	1.648328558732212215e-17
5.577889447236180248e-07	6.481460357103472347e+00	1.007850515609035678e+24	1.452714041303982236e-13	1.648331146321925756e-17
5.628140703517587430e-07	6.481460851850005866e+00	1.007850925952933208e+24	1.452714195639371471e-13	1.648333561934825428e-17
5.678391959798994612e-07	6.481461287341909738e+00	1.007851318803465046e+24	1.452714331703841703e-13	1.648335814926044135e-17
5.728643216080401793e-07	6.481461668346668148e+00	1.007851694539423818e+24	1.452714450960489594e-13	1.648337914261762601e-17
5.778894472361808975e-07	6.481461999323876455e+00	1.007852053564888371e+24	1.452714554778260182e-13	1.648339868528675079e-17
5.829145728643216157e-07	6.481462284441482424e+00	1.007852396304940879e+24	1.452714644436890328e-13	1.648341685942748485e-17
5.879396984924623339e-07	6.481462527591377309e+00	1.007852723201667559e+24	1.452714721131655764e-13	1.648343374355375199e-17
5.929648241206029462e-07	6.481462732404298599e+00	1.007853034710615057e+24	1.452714785977930081e-13	1.648344941264457184e-17
5.979899497487436644e-07	6.481462902264247816e+00	1.007853331297546271e+24	1.452714840015555392e-13	1.648346393822182731e-17
6.030150753768843826e-07	6.481463064379205719e+00	1.007853668171177171e+24	1.452714891952165170e-13	1.648347995523952446e-17
6.080402010050251008e-07	6.481463168125352503e+00	1.007853933601134645e+24	1.452714925525381507e-13	1.648349220051047493e-17
6.130653266331658190e-07	6.481463246245326104e+00	1.007854185635854298e+24	1.452714951157560968e-13	1.648350350913720406e-17
6.180904522613065371e-07	6.481463301229987373e+00	1.007854424755263158e+24	1.452714969615019448e-13	1.648351393926442742e-17
6.231155778894472553e-07	6.481463335388532698e+00	1.007854651437234319e+24	1.452714981608421413e-13	1.648352354610492654e-17
6.281407035175878676e-07	6.481463350859415051e+00	1.007854866155923176e+24	1.452714987796080756e-13	1.648353238205489203e-17
6.331658291457285858e-07	6.481463349620553593e+00	1.007855069380334120e+24	1.452714988787115730e-13	1.648354049680190514e-17
6.381909547738693040e-07	6.481463333499230650e+00	1.007855261573071501e+24	1.452714985144435011e-13	1.648354793741648874e-17
6.432160804020100222e-07	6.481463304181334983e+00	1.007855443189207908e+24	1.452714977387591478e-13	1.648355474845758049e-17
6.482412060301507404e-07	6.481463263220246240e+00	1.007855614675370010e+24	1.452714965995485296e-13	1.648356097208317980e-17
6.532663316582914586e-07	6.481463212045285083e+00	1.007855776468883726e+24	1.452714951408937744e-13	1.648356664813136020e-17
6.582914572864321768e-07	6.481463151969596659e+00	1.007855928997123266e+24	1.452714934033125705e-13	1.648357181423689438e-17
6.633165829145727891e-07	6.481463084197767621e+00	1.007856072676909032e+24	1.452714914239888424e-13	1.648357650590296967e-17
6.683417085427135073e-07	6.481463009832973299e+00	1.007856207914035038e+24	1.452714892369926216e-13	1.648358075661522464e-17
6.733668341708542255e-07	6.481462929883722524e+00	1.007856335102911619e+24	1.452714868734860596e-13	1.648358459791220734e-17
6.783919597989949436e-07	6.481462845270277384e+00	1.007856454626238884e+24	1.452714843619197215e-13	1.648358805950320834e-17
6.834170854271356618e-07	6.481462756830674188e+00	1.007856566854848067e+24	1.452714817282176971e-13	1.648359116932618956e-17
6.884422110552763800e-07	6.481462665326449546e+00	1.007856672147488123e+24	1.452714789959517562e-13	1.648359395364247537e-17
6.934673366834170982e-07	6.481462571448006749e+00	1.007856770850798480e+24	1.452714761865067440e-13	1.648359643711135539e-17
6.984924623115577105e-07	6.481462475819688152e+00	1.007856863299250254e+24	1.452714733192355012e-13	1.648359864288309612e-17
7.035175879396984287e-07	6.481462379004598873e+00	1.007856949815183692e+24	1.452714704116052256e-13	1.648360059265169291e-17
7.085427135678391469e-07	6.481462281508982848e+00	1.007857030708877299e+24	1.452714674793352269e-13	1.648360230676019835e-17
7.135678391959798651e-07	6.481462183786544706e+00	1.007857106278653731e+24	1.452714645365262231e-13	1.648360380422956496e-17
7.185929648241205833e-07	6.481462086242411047e+00	1.007857176811008380e+24	1.452714615957820406e-13	1.648360510286037435e-17
7.236180904522613015e-07	6.481461989236787069e+00	1.007857242580822373e+24	1.452714586683238409e-13	1.648360621928877241e-17
7.286432160804020196e-07	6.481461893088535930e+00	1.007857303851516926e+24	1.452714557640973803e-13	1.648360716903654037e-17
7.336683417085426320e-07	6.481461798078395731e+00	1.007857360875290104e+24	1.452714528918731512e-13	1.648360796658255764e-17
7.386934673366833501e-07	6.481461704452048167e+00	1.007857413893387534e+24	1.452714500593405658e-13	1.648360862543060682e-17
7.437185929648240683e-07	6.481461612422997121e+00	1.007857463136308569e+24	1.452714472731959047e-13	1.648360915814070013e-17
7.487437185929647865e-07	6.481461522175235856e+00	1.007857508824128810e+24	1.452714445392243834e-13	1.648360957639591072e-17
7.537688442211055047e-07	6.481461433865772115e+00	1.007857551166751226e+24	1.452714418623774988e-13	1.648360989104836078e-17
7.587939698492462229e-07	6.481461347626930269e+00	1.007857590364195265e+24	1.452714392468441149e-13	1.648361011217383170e-17
7.638190954773869411e-07	6.481461263568563780e+00	1.007857626606927289e+24	1.452714366961177370e-13	1.648361024911311452e-17
7.688442211055275534e-07	6.481461181780040270e+00	1.007857660076134119e+24	1.452714342130586106e-13	1.648361031051378877e-17
7.738693467336682716e-07	6.481461102332134239e+00	1.007857690944023676e+24	1.452714317999513273e-13	1.648361030437729525e-17
7.788944723618089898e-07	6.481461025278825616e+00	1.007857719374173681e+24	1.452714294585595278e-13	1.648361023809612964e-17
7.839195979899497079e-07	6.481460950658866516e+00	1.007857745521782511e+24	1.452714271901749497e-13	1.648361011848301488e-17
7.889447236180904261e-07	6.481460878497303568e+00	1.007857769534021513e+24	1.452714249956646332e-13	1.648360995181877214e-17
7.939698492462311443e-07	6.481460808806888352e+00	1.007857791550324520e+24	1.452714228755131786e-13	1.648360974388976396e-17
7.989949748743718625e-07	6.481460741589378571e+00	1.007857811702677756e+24	1.452714208298630353e-13	1.648360950000126788e-17
8.040201005025125807e-07	6.481460664180604070e+00	1.007857833600395910e+24	1.452714184731756646e-13	1.648360916669860527e-17
8.090452261306531930e-07	6.481460602362851375e+00	1.007857850081918042e+24	1.452714165904743717e-13	1.648360886027472942e-17
8.140703517587939112e-07	6.481460542962919291e+00	1.007857865075314267e+24	1.452714147808406322e-13	1.648360853207459171e-17
8.190954773869346294e-07	6.481460485948318251e+00	1.007857878684527225e+24	1.452714130433490177e-13	1.648360818574932083e-17
8.241206030150753476e-07	6.481460431280814838e+00	1.007857891007551693e+24	1.452714113768944161e-13	1.648360782462596231e-17
8.291457286432160658e-07	6.481460378917218712e+00	1.007857902136692962e+24	1.452714097802155839e-13	1.648360745172082442e-17
8.341708542713567839e-07	6.481460328810046079e+00	1.007857912158853924e+24	1.452714082519172092e-13	1.648360706977140241e-17
8.391959798994975021e-07	6.481460280908261318e+00	1.007857921155742707e+24	1.452714067904901570e-13	1.648360668125393067e-17
8.442211055276381144e-07	6.481460235157758376e+00	1.007857929204175204e+24	1.452714053943294928e-13	1.648360628839503381e-17
8.492462311557788326e-07	6.481460191502008250e+00	1.007857936376262172e+24	1.452714040617515729e-13	1.648360589319580852e-17
8.542713567839195508e-07	6.481460149882468436e+00	1.007857942739660619e+24	1.452714027910082563e-13	1.648360549745385616e-17
8.592964824120602690e-07	6.481460110239035899e+00	1.007857948357807347e+24	1.452714015803018994e-13	1.648360510276598530e-17
8.643216080402009872e-07	6.481460072510535575e+00	1.007857953290112222e+24	1.452714004277971448e-13	1.648360471055322715e-17
8.693467336683417054e-07	6.481460036634945077e+00	1.007857957592182320e+24	1.452713993316321291e-13	1.648360432206975347e-17
8.743718592964824236e-07	6.481460002549805921e+00	1.007857961316003388e+24	1.452713982899289345e-13	1.648360393843024320e-17
8.793969849246230359e-07	6.481459970192521070e+00	1.007857964510145870e+24	1.452713973008023472e-13	1.648360356058783444e-17
8.844221105527637541e-07	6.481459939500608058e+00	1.007857967219952406e+24	1.452713963623681637e-13	1.648360318938567160e-17
8.894472361809044723e-07	6.481459910411883740e+00	1.007857969487691515e+24	1.452713954727503339e-13	1.648360282554720483e-17
8.944723618090451904e-07	6.481459882864731625e+00	1.007857971352762004e+24	1.452713946300875498e-13	1.648360246968479975e-17
8.994974874371859086e-07	6.481459856798220898e+00	1.007857972851810146e+24	1.452713938325384209e-13	1.648360212231246701e-17
9.045226130653266268e-07	6.481459832152332012e+00	1.007857974018925365e+24	1.452713930782870776e-13	1.648360178385278647e-17
9.095477386934673450e-07	6.481459808868066830e+00	1.007857974885770292e+24	1.452713923655471350e-13	1.648360145465246250e-17
9.145728643216079573e-07	6.481459786887564967e+00	1.007857975481712708e+24	1.452713916925652520e-13	1.648360113499489337e-17
9.195979899497486755e-07	6.481459766154150870e+00	1.007857975833977873e+24	1.452713910576248419e-13	1.648360082506417642e-17
9.246231155778893937e-07	6.481459746612534545e+00	1.007857975967783015e+24	1.452713904590483194e-13	1.648360052501983411e-17
9.296482412060301119e-07	6.481459728208805338e+00	1.007857975906425381e+24	1.452713898951995239e-13	1.648360023494853329e-17
9.346733668341708301e-07	6.481459710890469239e+00	1.007857975671427185e+24	1.452713893644855876e-13	1.648359995488458324e-17
9.396984924623115483e-07	6.481459694606566124e+00	1.007857975282642853e+24	1.452713888653584244e-13	1.648359968483237818e-17
9.447236180904522664e-07	6.481459679307681299e+00	1.007857974758363980e+24	1.452713883963158918e-13	1.648359942475706954e-17
9.497487437185928787e-07	6.481459664945917964e+00	1.007857974115396370e+24	1.452713879559024214e-13	1.648359917456740216e-17
9.547738693467337028e-07	6.481459651474945183e+00	1.007857973369205797e+24	1.452713875427097768e-13	1.648359893417835469e-17
9.597989949748744210e-07	6.481459638850084914e+00	1.007857972533939348e+24	1.452713871553774567e-13	1.648359870344356571e-17
9.648241206030149274e-07	6.481459627028177906e+00	1.007857971622563663e+24	1.452713867925926200e-13	1.648359848220964182e-17
9.698492462311556456e-07	6.481459615967636090e+00	1.007857970646938487e+24	1.452713864530902620e-13	1.648359827030224785e-17
9.748743718592963638e-07	6.481459605628538512e+00	1.007857969617856673e+24	1.452713861356524317e-13	1.648359806753264267e-17
9.798994974874370820e-07	6.481459595972368426e+00	1.007857968545162821e+24	1.452713858391082074e-13	1.648359787368933451e-17
9.849246231155778002e-07	6.481459586962298403e+00	1.007857967437780129e+24	1.452713855623331907e-13	1.648359768855203397e-17
9.899497487437185184e-07	6.481459578562882129e+00	1.007857966303810381e+24	1.452713853042484977e-13	1.648359751189628854e-17
9.949748743718592366e-07	6.481459570740245368e+00	1.007857965150559317e+24	1.452713850638202283e-13	1.648359734348491612e-17
9.999999999999999547e-07	6.481459560695981281e+00	1.007857963516048443e+24	1.452713847550071595e-13	1.648359712108875360e-17


==> pde_runs/pm_nr256_lmax3_E6.44E+02_id_0.00E+00_Tg0.00E+00_perturb_l_3_dt1.00E-09.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	6.481459491388702254e+00	-1.254892325832245827e+10	1.452713826088562127e-13	1.648359467952279360e-17
5.025125628140703299e-09	6.472961166829120927e+00	9.269534626563921973e+23	1.451609920024059450e-13	1.635984397917334322e-17
1.005025125628140660e-08	6.472930840384476525e+00	1.053984039962965176e+24	1.451323737793415419e-13	1.644430424116522726e-17
1.507537688442210824e-08	6.477003670206233465e+00	1.061128452171792290e+24	1.451780765803645756e-13	1.646675247805120734e-17
2.010050251256281319e-08	6.478669981307553449e+00	1.017276922293950844e+24	1.452070856378874256e-13	1.647369859153753086e-17
2.512562814070351815e-08	6.478775455451113885e+00	1.007253091207327336e+24	1.452103265604533852e-13	1.647650702775398610e-17
3.015075376884421648e-08	6.478898704184680390e+00	1.010683483084436279e+24	1.452113210295287953e-13	1.647792453761589120e-17
3.517587939698492144e-08	6.479141035631463375e+00	1.011068321228233533e+24	1.452146469181020733e-13	1.647874685976774537e-17
4.020100502512562639e-08	6.479326770385342549e+00	1.009942096542439186e+24	1.452175802682452393e-13	1.647926271015589976e-17
4.522613065326633134e-08	6.479462127686296924e+00	1.009481011665899178e+24	1.452197809651501134e-13	1.647959909618626491e-17
5.025125628140703629e-08	6.479581172179811333e+00	1.009316396017628842e+24	1.452217775896753322e-13	1.647982025350429777e-17
5.527638190954773463e-08	6.479687928234922900e+00	1.009126318636440226e+24	1.452236690292619188e-13	1.647996191235849502e-17
6.030150753768843296e-08	6.479782129887848185e+00	1.008953734402653278e+24	1.452254318668434524e-13	1.648004523089137144e-17
6.532663316582913792e-08	6.479866418381497795e+00	1.008822428175467719e+24	1.452270895214823866e-13	1.648008325388297515e-17
7.035175879396984287e-08	6.479942971011018571e+00	1.008715153956647511e+24	1.452286674716042198e-13	1.648008428995820169e-17
7.537688442211054782e-08	6.480013065505090708e+00	1.008623096480657092e+24	1.452301783119601405e-13	1.648005389379508005e-17
8.040201005025125278e-08	6.480077709630632121e+00	1.008544138160724697e+24	1.452316307971924628e-13	1.647999613461678750e-17
8.542713567839195773e-08	6.480137762926870160e+00	1.008475986881816092e+24	1.452330325508656470e-13	1.647991442886450897e-17
9.045226130653266268e-08	6.480193920150328246e+00	1.008416422436607187e+24	1.452343896301894372e-13	1.647981205891107954e-17
9.547738693467336763e-08	6.480246744848640716e+00	1.008363875549916015e+24	1.452357067695179836e-13	1.647969244925168590e-17
1.005025125628140726e-07	6.480296702596581859e+00	1.008317183334688569e+24	1.452369877775426708e-13	1.647955925976474984e-17
1.055276381909547643e-07	6.480344178650113030e+00	1.008275412163111485e+24	1.452382357200367076e-13	1.647941635318728243e-17
1.105527638190954693e-07	6.480389490569877786e+00	1.008237815590754875e+24	1.452394530253101782e-13	1.647926768843342438e-17
1.155778894472361742e-07	6.480432899133494296e+00	1.008203799138828210e+24	1.452406415795814582e-13	1.647911718223739218e-17
1.206030150753768659e-07	6.480474617309563534e+00	1.008172883725818505e+24	1.452418028085884472e-13	1.647896857018435141e-17
1.256281407035175841e-07	6.480514817698426633e+00	1.008144679424270682e+24	1.452429377472069190e-13	1.647882528669444365e-17
1.306532663316582758e-07	6.480553638937011307e+00	1.008118866667960468e+24	1.452440471026033688e-13	1.647869037428614085e-17
1.356783919597989940e-07	6.480591191286198871e+00	1.008095181488439041e+24	1.452451313126984160e-13	1.647856642495179142e-17
1.407035175879396857e-07	6.480627561509200163e+00	1.008073403882696344e+24	1.452461905999257184e-13	1.647845555208911414e-17
1.457286432160804039e-07	6.480662817124269282e+00	1.008053348756390523e+24	1.452472250201107788e-13	1.647835938846455958e-17
1.507537688442210956e-07	6.480697010095743060e+00	1.008034858834572635e+24	1.452482345062741313e-13	1.647827910480244446e-17
1.557788944723618138e-07	6.480730180013267727e+00	1.008017799084898028e+24	1.452492189071897270e-13	1.647821544319567006e-17
1.608040201005025056e-07	6.480762356805177760e+00	1.008002052331615413e+24	1.452501780206670125e-13	1.647816876026499563e-17
1.658291457286431973e-07	6.480793563030349702e+00	1.007987515808667293e+24	1.452511116216786816e-13	1.647813907561707212e-17
1.708542713567839155e-07	6.480823815791871390e+00	1.007974098451730402e+24	1.452520194855911262e-13	1.647812612213770519e-17
1.758793969849246072e-07	6.480853128315704481e+00	1.007961718772088512e+24	1.452529014068593801e-13	1.647812939550788703e-17
1.809045226130653254e-07	6.480881511234691139e+00	1.007950303188171721e+24	1.452537572136098874e-13	1.647814820111473817e-17
1.859296482412060171e-07	6.480908973617465207e+00	1.007939784716597257e+24	1.452545867785767913e-13	1.647818169717193877e-17
1.909547738693467353e-07	6.480935523778226681e+00	1.007930101944632104e+24	1.452553900268613712e-13	1.647822893331424000e-17
1.959798994974874270e-07	6.480961169900381513e+00	1.007921198222608161e+24	1.452561669409765119e-13	1.647828888451301330e-17
2.010050251256281452e-07	6.480990763957412248e+00	1.007911468409388647e+24	1.452570645412202535e-13	1.647837610070157918e-17
2.060301507537688369e-07	6.481014452154621353e+00	1.007904098787705114e+24	1.452577837563815005e-13	1.647846022844812626e-17
2.110552763819095286e-07	6.481037266275568420e+00	1.007897352335977479e+24	1.452584769879580389e-13	1.647855359980517321e-17
2.160804020100502468e-07	6.481059217697866082e+00	1.007891186823484269e+24	1.452591444701717085e-13	1.647865514317541972e-17
2.211055276381909385e-07	6.481080318937890716e+00	1.007885562612887675e+24	1.452597864924766287e-13	1.647876381813624837e-17
2.261306532663316567e-07	6.481100583664755277e+00	1.007880442454011365e+24	1.452604033960261109e-13	1.647887862495644705e-17
2.311557788944723484e-07	6.481120026674621393e+00	1.007875791311462380e+24	1.452609955696974812e-13	1.647899861168599160e-17
2.361809045226130666e-07	6.481138663835803726e+00	1.007871576218029531e+24	1.452615634458363466e-13	1.647912287911126321e-17
2.412060301507537319e-07	6.481156512012067772e+00	1.007867766147843092e+24	1.452621074958525040e-13	1.647925058396054779e-17
2.462311557788944500e-07	6.481173588971437027e+00	1.007864331904600148e+24	1.452626282257741473e-13	1.647938094067604248e-17
2.512562814070351682e-07	6.481189913285466453e+00	1.007861246021383544e+24	1.452631261718447368e-13	1.647951322200615461e-17
2.562814070351758864e-07	6.481205504223355618e+00	1.007858482669508322e+24	1.452636018962289191e-13	1.647964675863843176e-17
2.613065326633165517e-07	6.481220381644316575e+00	1.007856017574339419e+24	1.452640559828763726e-13	1.647978093811219717e-17
2.663316582914572699e-07	6.481234565890605204e+00	1.007853827936797382e+24	1.452644890335811371e-13	1.647991520318584798e-17
2.713567839195979880e-07	6.481248077683471998e+00	1.007851892359345880e+24	1.452649016642610688e-13	1.648004904972692346e-17
2.763819095477387062e-07	6.481260938023143403e+00	1.007850190775843216e+24	1.452652945014740535e-13	1.648018202434028384e-17
2.814070351758793715e-07	6.481273168094149995e+00	1.007848704384630486e+24	1.452656681791812282e-13	1.648031372178374954e-17
2.864321608040200897e-07	6.481284789176553041e+00	1.007847415584483023e+24	1.452660233357590037e-13	1.648044378223523431e-17
2.914572864321608079e-07	6.481295822563533982e+00	1.007846307913165380e+24	1.452663606112600881e-13	1.648057188852196687e-17
2.964824120603014731e-07	6.481306289485533334e+00	1.007845365988418080e+24	1.452666806449196272e-13	1.648069776330591834e-17
3.015075376884421913e-07	6.481316211041166397e+00	1.007844575451186333e+24	1.452669840728959061e-13	1.648082116634049846e-17
3.065326633165829095e-07	6.481325608134564931e+00	1.007843922911075833e+24	1.452672715262409702e-13	1.648094189173506938e-17
3.115577889447236277e-07	6.481334501419238947e+00	1.007843395893890942e+24	1.452675436290872039e-13	1.648105976534373911e-17
3.165829145728642929e-07	6.481342911248081151e+00	1.007842982791255924e+24	1.452678009970387366e-13	1.648117464221910335e-17
3.216080402010050111e-07	6.481350857629266216e+00	1.007842672812280601e+24	1.452680442357576269e-13	1.648128640420348337e-17
3.266331658291457293e-07	6.481358360187821965e+00	1.007842455937150270e+24	1.452682739397300587e-13	1.648139495760641785e-17
3.316582914572863945e-07	6.481365438132328016e+00	1.007842322872806880e+24	1.452684906912019221e-13	1.648150023104030280e-17
3.366834170854271127e-07	6.481372110226597094e+00	1.007842265010379732e+24	1.452686950592701464e-13	1.648160217335620447e-17
3.417085427135678309e-07	6.481378394765927808e+00	1.007842274384640985e+24	1.452688875991195119e-13	1.648170075171649654e-17
3.467336683417085491e-07	6.481384309557562062e+00	1.007842343635228679e+24	1.452690688513915107e-13	1.648179594976775655e-17
3.517587939698492144e-07	6.481389871904995381e+00	1.007842465969729480e+24	1.452692393416764970e-13	1.648188776597085217e-17
3.567839195979899325e-07	6.481395098595874593e+00	1.007842635128444509e+24	1.452693995801162780e-13	1.648197621201317988e-17
3.618090452261306507e-07	6.481400005893107164e+00	1.007842845350970207e+24	1.452695500611086127e-13	1.648206131134938630e-17
3.668341708542713160e-07	6.481404609528992111e+00	1.007843091344331282e+24	1.452696912631037490e-13	1.648214309785031757e-17
3.718592964824120342e-07	6.481408924701856478e+00	1.007843368252828568e+24	1.452698236484840879e-13	1.648222161454887842e-17
3.768844221105527524e-07	6.481412966075360771e+00	1.007843671629376690e+24	1.452699476635187952e-13	1.648229691248634156e-17
3.819095477386934705e-07	6.481416747779579879e+00	1.007843997408352627e+24	1.452700637383850821e-13	1.648236904963880354e-17
3.869346733668341358e-07	6.481420283414375483e+00	1.007844341879969115e+24	1.452701722872499942e-13	1.648243808996247509e-17
3.919597989949748540e-07	6.481423586054265940e+00	1.007844701665935340e+24	1.452702737084049093e-13	1.648250410246494220e-17
3.969849246231155722e-07	6.481426668254753665e+00	1.007845073696542746e+24	1.452703683844466092e-13	1.648256716042552506e-17
4.020100502512562904e-07	6.481430092838270873e+00	1.007845532397035351e+24	1.452704736079854297e-13	1.648263903828674760e-17
4.070351758793969556e-07	6.481432731761448629e+00	1.007845921944353878e+24	1.452705547156587882e-13	1.648269587043950153e-17
4.120603015075376738e-07	6.481435187032671408e+00	1.007846315742523541e+24	1.452706301998784421e-13	1.648275000282289829e-17
4.170854271356783920e-07	6.481437469124598394e+00	1.007846711795451446e+24	1.452707003801427515e-13	1.648280151917021813e-17
4.221105527638190572e-07	6.481439588041806310e+00	1.007847108315904123e+24	1.452707655617503026e-13	1.648285050425762158e-17
4.271356783919597754e-07	6.481441553332926375e+00	1.007847503709691181e+24	1.452708260361602340e-13	1.648289704348228143e-17
4.321608040201004936e-07	6.481443374103212918e+00	1.007847896560817872e+24	1.452708820813668510e-13	1.648294122243860419e-17
4.371859296482412118e-07	6.481445059027441502e+00	1.007848285617591675e+24	1.452709339622863316e-13	1.648298312657614485e-17
4.422110552763818770e-07	6.481446616363060187e+00	1.007848669779585464e+24	1.452709819311514093e-13	1.648302284088618571e-17
4.472361809045225952e-07	6.481448053963585920e+00	1.007849048085409196e+24	1.452710262279127960e-13	1.648306044961180220e-17
4.522613065326633134e-07	6.481449379292079982e+00	1.007849419701312679e+24	1.452710670806453003e-13	1.648309603600661017e-17
4.572864321608039787e-07	6.481450599434668725e+00	1.007849783910493655e+24	1.452711047059543747e-13	1.648312968210900064e-17
4.623115577889446968e-07	6.481451721114059872e+00	1.007850140103156559e+24	1.452711393093839255e-13	1.648316146857332668e-17
4.673366834170854150e-07	6.481452750703086352e+00	1.007850487767205327e+24	1.452711710858235917e-13	1.648319147448718037e-17
4.723618090452261332e-07	6.481453694237891305e+00	1.007850826479591586e+24	1.452712002199107742e-13	1.648321977725461371e-17
4.773869346733668514e-07	6.481454557431341357e+00	1.007851155898243874e+24	1.452712268864310993e-13	1.648324645245750246e-17
4.824120603015074637e-07	6.481455345685925629e+00	1.007851475754573055e+24	1.452712512507120663e-13	1.648327157378211116e-17
4.874371859296481819e-07	6.481456064106618342e+00	1.007851785846487228e+24	1.452712734690109153e-13	1.648329521290295192e-17
4.924623115577889001e-07	6.481456717513440324e+00	1.007852086031955716e+24	1.452712936888962839e-13	1.648331743947324100e-17
4.974874371859296183e-07	6.481457310453771825e+00	1.007852376222997055e+24	1.452713120496203223e-13	1.648333832103968645e-17
5.025125628140703365e-07	6.481457847214410428e+00	1.007852656380114457e+24	1.452713286824847254e-13	1.648335792300505111e-17
5.075376884422110547e-07	6.481458331833298558e+00	1.007852926507183457e+24	1.452713437111963882e-13	1.648337630863153297e-17
5.125628140703517728e-07	6.481458768110932134e+00	1.007853186646694034e+24	1.452713572522140510e-13	1.648339353902354897e-17
5.175879396984924910e-07	6.481459159621464572e+00	1.007853436875382624e+24	1.452713694150857045e-13	1.648340967310541879e-17
5.226130653266331033e-07	6.481459509723488388e+00	1.007853677300191496e+24	1.452713803027756953e-13	1.648342476763947479e-17
5.276381909547738215e-07	6.481459821570481949e+00	1.007853908054552399e+24	1.452713900119820884e-13	1.648343887725560114e-17
5.326633165829145397e-07	6.481460098120873425e+00	1.007854129294984008e+24	1.452713986334441080e-13	1.648345205445185323e-17
5.376884422110552579e-07	6.481460342147853382e+00	1.007854341197980890e+24	1.452714062522379668e-13	1.648346434962878847e-17
5.427135678391959761e-07	6.481460556248713090e+00	1.007854543957127959e+24	1.452714129480640615e-13	1.648347581113385519e-17
5.477386934673366943e-07	6.481460742853975887e+00	1.007854737780461753e+24	1.452714187955227845e-13	1.648348648527365999e-17
5.527638190954774125e-07	6.481460904236092446e+00	1.007854922888150082e+24	1.452714238643805903e-13	1.648349641636947459e-17
5.577889447236180248e-07	6.481461042517884685e+00	1.007855099510256893e+24	1.452714282198252838e-13	1.648350564680899872e-17
5.628140703517587430e-07	6.481461159680489637e+00	1.007855267884778272e+24	1.452714319227119429e-13	1.648351421708964876e-17
5.678391959798994612e-07	6.481461257571249135e+00	1.007855428255851433e+24	1.452714350297985165e-13	1.648352216584091405e-17
5.728643216080401793e-07	6.481461337911003540e+00	1.007855580872161693e+24	1.452714375939717291e-13	1.648352952991616971e-17
5.778894472361808975e-07	6.481461402301234465e+00	1.007855725985432657e+24	1.452714396644634683e-13	1.648353634441276804e-17
5.829145728643216157e-07	6.481461452230860232e+00	1.007855863849154905e+24	1.452714412870578075e-13	1.648354264275475483e-17
5.879396984924623339e-07	6.481461489082630756e+00	1.007855994717370787e+24	1.452714425042887635e-13	1.648354845671715153e-17
5.929648241206029462e-07	6.481461514139486901e+00	1.007856118843672082e+24	1.452714433556290932e-13	1.648355381649857971e-17
5.979899497487436644e-07	6.481461528590248378e+00	1.007856236480201289e+24	1.452714438776708103e-13	1.648355875076828463e-17
6.030150753768843826e-07	6.481461533474779380e+00	1.007856369429237557e+24	1.452714441169726873e-13	1.648356414842461353e-17
6.080402010050251008e-07	6.481461528349423240e+00	1.007856473663784100e+24	1.452714440302518322e-13	1.648356824033668460e-17
6.130653266331658190e-07	6.481461515854515909e+00	1.007856572196963689e+24	1.452714437139155800e-13	1.648357198887756242e-17
6.180904522613065371e-07	6.481461496842412906e+00	1.007856665267075337e+24	1.452714431942382242e-13	1.648357541690491080e-17
6.231155778894472553e-07	6.481461472097936216e+00	1.007856753107674937e+24	1.452714424954196950e-13	1.648357854603521030e-17
6.281407035175878676e-07	6.481461442342594026e+00	1.007856835947221194e+24	1.452714416397180625e-13	1.648358139668543529e-17
6.331658291457285858e-07	6.481461408238702759e+00	1.007856914008697268e+24	1.452714406475744168e-13	1.648358398813133112e-17
6.381909547738693040e-07	6.481461370393288846e+00	1.007856987509387298e+24	1.452714395377313357e-13	1.648358633855520489e-17
6.432160804020100222e-07	6.481461329361721369e+00	1.007857056660619916e+24	1.452714383273456981e-13	1.648358846510217184e-17
6.482412060301507404e-07	6.481461285651202608e+00	1.007857121667606110e+24	1.452714370320942528e-13	1.648359038390508150e-17
6.532663316582914586e-07	6.481461239724065848e+00	1.007857182729306481e+24	1.452714356662745170e-13	1.648359211015409773e-17
6.582914572864321768e-07	6.481461192000801397e+00	1.007857240038338233e+24	1.452714342428991865e-13	1.648359365813367959e-17
6.633165829145727891e-07	6.481461142863079061e+00	1.007857293780903231e+24	1.452714327737857765e-13	1.648359504125496785e-17
6.683417085427135073e-07	6.481461092656427780e+00	1.007857344136814575e+24	1.452714312696411110e-13	1.648359627212102927e-17
6.733668341708542255e-07	6.481461041692835323e+00	1.007857391279422648e+24	1.452714297401404618e-13	1.648359736254667062e-17
6.783919597989949436e-07	6.481460990253251175e+00	1.007857435375685849e+24	1.452714281940025468e-13	1.648359832359914815e-17
6.834170854271356618e-07	6.481460938589782117e+00	1.007857476586213405e+24	1.452714266390601363e-13	1.648359916565127096e-17
6.884422110552763800e-07	6.481460886927953524e+00	1.007857515065342685e+24	1.452714250823256358e-13	1.648359989840580632e-17
6.934673366834170982e-07	6.481460835468674020e+00	1.007857550961186844e+24	1.452714235300540937e-13	1.648360053092684305e-17
6.984924623115577105e-07	6.481460784390140617e+00	1.007857584415772129e+24	1.452714219878006055e-13	1.648360107168551470e-17
7.035175879396984287e-07	6.481460733849647937e+00	1.007857615565139078e+24	1.452714204604757483e-13	1.648360152858920273e-17
7.085427135678391469e-07	6.481460683985226900e+00	1.007857644539459695e+24	1.452714189523958913e-13	1.648360190900090680e-17
7.135678391959798651e-07	6.481460634917263874e+00	1.007857671463177302e+24	1.452714174673323196e-13	1.648360221978317445e-17
7.185929648241205833e-07	6.481460586749836494e+00	1.007857696455148811e+24	1.452714160085551584e-13	1.648360246732421977e-17
7.236180904522613015e-07	6.481460539572268864e+00	1.007857719628768471e+24	1.452714145788753526e-13	1.648360265754882266e-17
7.286432160804020196e-07	6.481460493460173389e+00	1.007857741092165037e+24	1.452714131806844507e-13	1.648360279597727765e-17
7.336683417085426320e-07	6.481460448476862979e+00	1.007857760948309948e+24	1.452714118159902742e-13	1.648360288771034088e-17
7.386934673366833501e-07	6.481460404674317388e+00	1.007857779295221470e+24	1.452714104864513746e-13	1.648360293749903190e-17
7.437185929648240683e-07	6.481460362094247252e+00	1.007857796226087911e+24	1.452714091934086390e-13	1.648360294970515681e-17
7.487437185929647865e-07	6.481460320769058647e+00	1.007857811829446266e+24	1.452714079379145464e-13	1.648360292839443383e-17
7.537688442211055047e-07	6.481460280722748379e+00	1.007857826189346760e+24	1.452714067207608862e-13	1.648360287730027969e-17
7.587939698492462229e-07	6.481460241971709557e+00	1.007857839385513250e+24	1.452714055425033192e-13	1.648360279987332916e-17
7.638190954773869411e-07	6.481460204525485658e+00	1.007857851493504678e+24	1.452714044034860665e-13	1.648360269927706854e-17
7.688442211055275534e-07	6.481460168387534360e+00	1.007857862584874796e+24	1.452714033038628614e-13	1.648360257843740758e-17
7.738693467336682716e-07	6.481460133555843051e+00	1.007857872727324370e+24	1.452714022436174217e-13	1.648360244003708041e-17
7.788944723618089898e-07	6.481460100023525683e+00	1.007857881984872303e+24	1.452714012225817517e-13	1.648360228651955902e-17
7.839195979899497079e-07	6.481460067779361012e+00	1.007857890417998712e+24	1.452714002404535850e-13	1.648360212013925383e-17
7.889447236180904261e-07	6.481460036808387670e+00	1.007857898083784654e+24	1.452713992968125661e-13	1.648360194294103095e-17
7.939698492462311443e-07	6.481460007092271880e+00	1.007857905036098280e+24	1.452713983911337301e-13	1.648360175680090022e-17
7.989949748743718625e-07	6.481459978609816375e+00	1.007857911325679661e+24	1.452713975228021695e-13	1.648360156341129186e-17
8.040201005025125807e-07	6.481459946025848851e+00	1.007857918065470117e+24	1.452713965291214441e-13	1.648360132394254000e-17
8.090452261306531930e-07	6.481459920171133149e+00	1.007857923061345608e+24	1.452713957404193713e-13	1.648360111984374425e-17
8.140703517587939112e-07	6.481459895467289734e+00	1.007857927537707358e+24	1.452713949866239518e-13	1.648360091293176574e-17
8.190954773869346294e-07	6.481459871884950985e+00	1.007857931533800765e+24	1.452713942668622889e-13	1.648360070432642026e-17
8.241206030150753476e-07	6.481459849393565342e+00	1.007857935086435846e+24	1.452713935802239993e-13	1.648360049502089910e-17
8.291457286432160658e-07	6.481459827961717046e+00	1.007857938230169236e+24	1.452713929257691646e-13	1.648360028590695712e-17
8.341708542713567839e-07	6.481459807557251374e+00	1.007857940997346603e+24	1.452713923025351979e-13	1.648360007777783095e-17
8.391959798994975021e-07	6.481459788147581946e+00	1.007857943418273639e+24	1.452713917095427251e-13	1.648359987133679316e-17
8.442211055276381144e-07	6.481459769699701390e+00	1.007857945521288940e+24	1.452713911458014672e-13	1.648359966720334608e-17
8.492462311557788326e-07	6.481459752180564138e+00	1.007857947332883195e+24	1.452713906103155913e-13	1.648359946591731400e-17
8.542713567839195508e-07	6.481459735557034030e+00	1.007857948877778636e+24	1.452713901020878510e-13	1.648359926795616733e-17
8.592964824120602690e-07	6.481459719796161423e+00	1.007857950179060982e+24	1.452713896201233981e-13	1.648359907372888112e-17
8.643216080402009872e-07	6.481459704865188520e+00	1.007857951258226545e+24	1.452713891634336952e-13	1.648359888357675791e-17
8.693467336683417054e-07	6.481459690731743883e+00	1.007857952135304769e+24	1.452713887310400499e-13	1.648359869779736157e-17
8.743718592964824236e-07	6.481459677363831773e+00	1.007857952828920378e+24	1.452713883219754828e-13	1.648359851664494259e-17
8.793969849246230359e-07	6.481459664730008008e+00	1.007857953356378601e+24	1.452713879352878830e-13	1.648359834031060868e-17
8.844221105527637541e-07	6.481459652799382631e+00	1.007857953733757245e+24	1.452713875700418508e-13	1.648359816896168156e-17
8.894472361809044723e-07	6.481459641541687411e+00	1.007857953975950585e+24	1.452713872253204647e-13	1.648359800271790476e-17
8.944723618090451904e-07	6.481459630927367321e+00	1.007857954096762243e+24	1.452713869002271243e-13	1.648359784167155653e-17
8.994974874371859086e-07	6.481459620927557452e+00	1.007857954108957669e+24	1.452713865938862320e-13	1.648359768587942869e-17
9.045226130653266268e-07	6.481459611514157615e+00	1.007857954024338223e+24	1.452713863054451869e-13	1.648359753537687206e-17
9.095477386934673450e-07	6.481459602659853658e+00	1.007857953853788561e+24	1.452713860340744102e-13	1.648359739017510017e-17
9.145728643216079573e-07	6.481459594338131680e+00	1.007857953607345754e+24	1.452713857789682540e-13	1.648359725025488147e-17
9.195979899497486755e-07	6.481459586523312666e+00	1.007857953294248141e+24	1.452713855393460869e-13	1.648359711559256246e-17
9.246231155778893937e-07	6.481459579190500087e+00	1.007857952922982712e+24	1.452713853144517130e-13	1.648359698613497513e-17
9.296482412060301119e-07	6.481459572315688256e+00	1.007857952501339330e+24	1.452713851035540540e-13	1.648359686181791361e-17
9.346733668341708301e-07	6.481459565875676176e+00	1.007857952036455962e+24	1.452713849059475527e-13	1.648359674256626046e-17
9.396984924623115483e-07	6.481459559848111951e+00	1.007857951534855724e+24	1.452713847209517692e-13	1.648359662828745704e-17
9.447236180904522664e-07	6.481459554211467022e+00	1.007857951002489025e+24	1.452713845479115829e-13	1.648359651888886457e-17
9.497487437185928787e-07	6.481459548945053051e+00	1.007857950444792622e+24	1.452713843861964353e-13	1.648359641426143228e-17
9.547738693467337028e-07	6.481459544029001485e+00	1.007857949866697272e+24	1.452713842352005063e-13	1.648359631429442690e-17
9.597989949748744210e-07	6.481459539444200502e+00	1.007857949272680209e+24	1.452713840943426895e-13	1.648359621886798163e-17
9.648241206030149274e-07	6.481459535172392705e+00	1.007857948666783938e+24	1.452713839630654054e-13	1.648359612785031047e-17
9.698492462311556456e-07	6.481459531196080093e+00	1.007857948052665221e+24	1.452713838408347529e-13	1.648359604112854778e-17
9.748743718592963638e-07	6.481459527498482309e+00	1.007857947433614136e+24	1.452713837271398278e-13	1.648359595856308674e-17
9.798994974874370820e-07	6.481459524063625466e+00	1.007857946812578106e+24	1.452713836214921928e-13	1.648359588002930581e-17
9.849246231155778002e-07	6.481459520876191149e+00	1.007857946192178804e+24	1.452713835234253469e-13	1.648359580538288351e-17
9.899497487437185184e-07	6.481459517921631885e+00	1.007857945574780879e+24	1.452713834324942970e-13	1.648359573449744186e-17
9.949748743718592366e-07	6.481459515186004161e+00	1.007857944962451821e+24	1.452713833482745980e-13	1.648359566723657879e-17
9.999999999999999547e-07	6.481459511698951736e+00	1.007857944117141725e+24	1.452713832408765753e-13	1.648359557890204853e-17


==> pde_runs/pm_ss_nr128_lmax3_E1.61E+04_id_0.00E+00_Tg0.00E+00_perturb_l_0_dt5.00E-11.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	1.039891228387983446e+01	-4.824619037899489403e+08	1.982775945947982506e-13	6.163443590283358015e-15
5.025125628140703402e-11	1.027641150626376287e+01	1.927548274992794829e+23	1.963582150339556358e-13	5.945027268722660633e-15
1.005025125628140680e-10	1.019223863923940954e+01	3.256151404628307943e+23	1.949807745923183616e-13	5.818745491885794239e-15
1.507537688442211021e-10	1.013571990844827297e+01	4.184926171739410777e+23	1.940239772589996706e-13	5.750064976228104268e-15
2.010050251256281361e-10	1.009946425249641955e+01	4.844113965193461854e+23	1.933966150634068459e-13	5.716869231798678876e-15
2.512562814070351442e-10	1.007827858226351303e+01	5.319146840885921684e+23	1.930292089970543517e-13	5.705122234308734100e-15
3.015075376884422041e-10	1.006840760046134164e+01	5.666299060927553727e+23	1.928677626456033626e-13	5.705974688690183882e-15
3.517587939698492640e-10	1.006706438598107312e+01	5.922875397623127212e+23	1.928692714042460041e-13	5.713929073396541908e-15
4.020100502512562722e-10	1.007212551573696224e+01	6.113848896874494590e+23	1.929985653656907581e-13	5.725644172905638712e-15
4.522613065326632803e-10	1.008193388224724529e+01	6.256183825383825353e+23	1.932261605491221233e-13	5.739155179332593735e-15
5.025125628140702885e-10	1.009517047404530032e+01	6.361646697848696335e+23	1.935268514373669799e-13	5.753363847837517067e-15
5.527638190954774001e-10	1.011077081739496641e+01	6.438628109566283560e+23	1.938788321489355870e-13	5.767706200216035764e-15
6.030150753768844082e-10	1.012787008980080294e+01	6.493316645602703505e+23	1.942631795038705893e-13	5.781937051001016343e-15
6.532663316582914164e-10	1.014576641478715580e+01	6.530448327722881285e+23	1.946635703653267626e-13	5.795991378007814106e-15
7.035175879396985280e-10	1.016389541508277894e+01	6.553778510622797521e+23	1.950661376577603798e-13	5.809896177816982749e-15
7.537688442211055361e-10	1.018181147745102955e+01	6.566373358428410673e+23	1.954593946297826762e-13	5.823715485273466443e-15
8.040201005025125443e-10	1.019917279354450734e+01	6.570785597307618664e+23	1.958341762804753070e-13	5.837517208949004514e-15
8.542713567839195525e-10	1.021572835713640615e+01	6.569157977623220265e+23	1.961835621255890851e-13	5.851354351645009199e-15
9.045226130653265606e-10	1.023130588018405263e+01	6.563283739454618993e+23	1.965027574052326700e-13	5.865255732181446681e-15
9.547738693467335688e-10	1.024580013494767883e+01	6.554643728878740093e+23	1.967889215709247629e-13	5.879222970274739317e-15
1.005025125628140577e-09	1.025916159585928078e+01	6.544433002050268504e+23	1.970409436622115458e-13	5.893231553825903833e-15
1.055276381909547792e-09	1.027138548227156001e+01	6.533584789509091382e+23	1.972591734453097351e-13	5.907234483529986425e-15
1.105527638190954800e-09	1.028250142141700252e+01	6.522796023294332481e+23	1.974451240643475493e-13	5.921167418940996442e-15
1.155778894472361808e-09	1.029256398543567919e+01	6.512555966577062665e+23	1.976011657373294031e-13	5.934954524637941938e-15
1.206030150753768816e-09	1.030164433060483375e+01	6.503177673000378287e+23	1.977302304963908666e-13	5.948514399090243099e-15
1.256281407035175825e-09	1.030982310250195688e+01	6.494830926644927005e+23	1.978355454947977998e-13	5.961765606973102686e-15
1.306532663316582833e-09	1.031718468701196301e+01	6.487574853973823906e+23	1.979204078186200076e-13	5.974631456668606033e-15
1.356783919597989841e-09	1.032381280004866042e+01	6.481388416151635855e+23	1.979880081158879863e-13	5.987043782824957903e-15
1.407035175879397056e-09	1.032978733106325819e+01	6.476197329762420942e+23	1.980413047332955118e-13	5.998945611645582177e-15
1.457286432160804064e-09	1.033518229518038822e+01	6.471896475053781166e+23	1.980829452548028486e-13	6.010292698530363568e-15
1.507537688442211072e-09	1.034006471030299679e+01	6.468367402729698660e+23	1.981152288723549469e-13	6.021054024732938590e-15
1.557788944723618080e-09	1.034449419918713708e+01	6.465491045196073942e+23	1.981401010596485903e-13	6.031211413297550783e-15
1.608040201005025089e-09	1.034852311977575212e+01	6.463156116065953178e+23	1.981591714632787638e-13	6.040758469504522232e-15
1.658291457286432097e-09	1.035219704553876241e+01	6.461263918502657141e+23	1.981737464851992848e-13	6.049699066722061902e-15
1.708542713567839105e-09	1.035555544585792198e+01	6.459730383221982851e+23	1.981848693335770108e-13	6.058045588491708899e-15
1.758793969849246113e-09	1.035863244937323380e+01	6.458486144528748999e+23	1.981933619912432397e-13	6.065817108399951210e-15
1.809045226130653121e-09	1.036145760619538692e+01	6.457475371010640985e+23	1.981998652749587650e-13	6.073037648635907443e-15
1.859296482412060336e-09	1.036405659469747320e+01	6.456653931189108568e+23	1.982048747068418601e-13	6.079734613697388545e-15
1.909547738693467138e-09	1.036645184322978785e+01	6.455987323820042512e+23	1.982087711602042162e-13	6.085937453696564446e-15
1.959798994974874353e-09	1.036866305575078684e+01	6.455448660278589511e+23	1.982118461300065278e-13	6.091676576379425293e-15
2.010050251256281154e-09	1.037070764316324833e+01	6.455016866606865690e+23	1.982143220319320923e-13	6.096982500485380067e-15
2.060301507537688369e-09	1.037260106984944841e+01	6.454675181586657858e+23	1.982163682121793347e-13	6.101885225807353688e-15
2.110552763819095584e-09	1.037435712859493364e+01	6.454409964790776762e+23	1.982181134280616683e-13	6.106413786323245409e-15
2.160804020100502385e-09	1.037598815793748308e+01	6.454209791181195816e+23	1.982196555122886753e-13	6.110595950328444875e-15
2.211055276381909600e-09	1.037750521503786238e+01	6.454064790717060706e+23	1.982210688244092971e-13	6.114458033599413673e-15
2.261306532663316402e-09	1.037891821529434999e+01	6.453966186498793029e+23	1.982224099671795446e-13	6.118024796343224909e-15
2.311557788944723617e-09	1.038023604773700548e+01	6.453905987783944527e+23	1.982237221317730537e-13	6.121319400466372151e-15
2.361809045226130418e-09	1.038146667313138494e+01	6.453876800587227296e+23	1.982250383469598343e-13	6.124363409394140787e-15
2.412060301507537633e-09	1.038261720989865822e+01	6.453871725719991364e+23	1.982263838459125181e-13	6.127176817607141197e-15
2.462311557788944848e-09	1.038369401149488347e+01	6.453884320471499554e+23	1.982277777258412128e-13	6.129778100931143339e-15
2.512562814070351649e-09	1.038470273776677821e+01	6.453908605073331082e+23	1.982292340530249112e-13	6.132184281394745722e-15
2.562814070351758864e-09	1.038564842196397997e+01	6.453939098630432364e+23	1.982307625516320094e-13	6.134411002303012398e-15
2.613065326633165666e-09	1.038653553446560274e+01	6.453970871683209987e+23	1.982323690030549499e-13	6.136472610291036449e-15
2.663316582914572881e-09	1.038736804381459322e+01	6.453999604420042388e+23	1.982340554694620932e-13	6.138382241758033874e-15
2.713567839195979682e-09	1.038814947530160104e+01	6.454021641175440724e+23	1.982358204391371986e-13	6.140151911443640546e-15
2.763819095477386897e-09	1.038888296706685566e+01	6.454034033491581579e+23	1.982376589718660850e-13	6.141792601146957490e-15
2.814070351758794112e-09	1.038957132348900814e+01	6.454034565815022471e+23	1.982395629011905703e-13	6.143314346806710811e-15
2.864321608040200913e-09	1.039021706548648005e+01	6.454021759851256454e+23	1.982415211284301339e-13	6.144726322401824911e-15
2.914572864321608128e-09	1.039082247727779951e+01	6.453994855624715671e+23	1.982435200226537565e-13	6.146036919415284994e-15
2.964824120603014930e-09	1.039138964912512186e+01	6.453953769265136340e+23	1.982455439227616901e-13	6.147253820918613488e-15
3.015075376884422145e-09	1.039192051561787622e+01	6.453899029327639604e+23	1.982475757235459506e-13	6.148384069659767434e-15
3.065326633165828946e-09	1.039241688913478612e+01	6.453831694935509529e+23	1.982495975175867901e-13	6.149434129850799841e-15
3.115577889447236161e-09	1.039288048824124466e+01	6.453753260130181568e+23	1.982515912591962028e-13	6.150409942634858233e-15
3.165829145728642962e-09	1.039331296092388790e+01	6.453665549480071990e+23	1.982535394150327617e-13	6.151316975446908327e-15
3.216080402010050177e-09	1.039371590272166301e+01	6.453570610239791568e+23	1.982554255678792965e-13	6.152160265665223639e-15
3.266331658291457392e-09	1.039409086996873022e+01	6.453470606197987413e+23	1.982572349446531197e-13	6.152944459074810653e-15
3.316582914572864194e-09	1.039443938850933158e+01	6.453367717867911968e+23	1.982589548461502100e-13	6.153673843735984270e-15
3.366834170854271409e-09	1.039476295836707820e+01	6.453264052936754940e+23	1.982605749635074804e-13	6.154352379875895487e-15
3.417085427135678210e-09	1.039506305494572658e+01	6.453161569983592168e+23	1.982620875741402768e-13	6.154983726406752577e-15
3.467336683417085425e-09	1.039534112739963412e+01	6.453062017485743042e+23	1.982634876173580913e-13	6.155571264631052637e-15
3.517587939698492226e-09	1.039559859484056403e+01	6.452966889135762823e+23	1.982647726564803816e-13	6.156118119630870562e-15
3.567839195979899441e-09	1.039583684104378491e+01	6.452877395552645918e+23	1.982659427397316158e-13	6.156627179763919698e-15
3.618090452261306243e-09	1.039605720828241786e+01	6.452794451641405612e+23	1.982670001762770476e-13	6.157101114609328862e-15
3.668341708542713458e-09	1.039626099086269839e+01	6.452718678171227584e+23	1.982679492464096594e-13	6.157542391629936345e-15
3.718592964824120673e-09	1.039644942885612267e+01	6.452650415624863078e+23	1.982687958661217589e-13	6.157953291746188584e-15
3.768844221105527887e-09	1.039662370243621936e+01	6.452589748027754388e+23	1.982695472262446860e-13	6.158335923955317560e-15
3.819095477386934275e-09	1.039678492713319002e+01	6.452536534289530592e+23	1.982702114251663576e-13	6.158692239078688841e-15
3.869346733668341490e-09	1.039693415022335898e+01	6.452490444569429882e+23	1.982707971120884498e-13	6.159024042681737088e-15
3.919597989949748705e-09	1.039707234837852035e+01	6.452450999288790767e+23	1.982713131550928378e-13	6.159333007182335664e-15
3.969849246231155920e-09	1.039720042661720001e+01	6.452417608632279687e+23	1.982717683451979662e-13	6.159620683148006602e-15
4.020100502512562308e-09	1.039731921852638585e+01	6.452389610677649665e+23	1.982721711443373537e-13	6.159888509773622426e-15
4.070351758793969523e-09	1.039742948766265229e+01	6.452366306641853893e+23	1.982725294819824668e-13	6.160137824531716729e-15
4.120603015075376738e-09	1.039753192999606313e+01	6.452346992104044663e+23	1.982728506021395501e-13	6.160369871993070071e-15
4.170854271356783953e-09	1.039762717722827468e+01	6.452330983438334873e+23	1.982731409598085148e-13	6.160585811825160014e-15
4.221105527638191168e-09	1.039771580079804636e+01	6.452317639041739653e+23	1.982734061637846921e-13	6.160786725987307806e-15
4.271356783919597556e-09	1.039779831638089291e+01	6.452306375259672166e+23	1.982736509609833461e-13	6.160973625154435833e-15
4.321608040201004771e-09	1.039787518869457017e+01	6.452296677181252635e+23	1.982738792562650238e-13	6.161147454413514263e-15
4.371859296482411986e-09	1.039794683643422601e+01	6.452288104693227156e+23	1.982740941610407964e-13	6.161309098286250259e-15
4.422110552763819200e-09	1.039801363718068927e+01	6.452280294341692401e+23	1.982742980636879528e-13	6.161459385141407113e-15
4.472361809045226415e-09	1.039807593214869996e+01	6.452272957656003426e+23	1.982744927149520816e-13	6.161599091063957945e-15
4.522613065326632803e-09	1.039813403066853503e+01	6.452265876643250973e+23	1.982746793219750242e-13	6.161728943252572350e-15
4.572864321608040018e-09	1.039818821432014495e+01	6.452258897170534247e+23	1.982748586452936161e-13	6.161849623015720379e-15
4.623115577889447233e-09	1.039823874066612497e+01	6.452251920923423859e+23	1.982750310940218514e-13	6.161961768435049180e-15
4.673366834170854448e-09	1.039828584655277766e+01	6.452244896570663806e+23	1.982751968153805871e-13	6.162065976759089902e-15
4.723618090452260836e-09	1.039832975097094092e+01	6.452237810686064182e+23	1.982753557757138869e-13	6.162162806585225669e-15
4.773869346733668051e-09	1.039837065748501921e+01	6.452230678886374378e+23	1.982755078310699837e-13	6.162252779878860734e-15
4.824120603015075266e-09	1.039840875625402816e+01	6.452223537545956966e+23	1.982756527862842099e-13	6.162336383871470305e-15
4.874371859296482481e-09	1.039844422567889204e+01	6.452216436352098081e+23	1.982757904422517837e-13	6.162414072870734195e-15
4.924623115577889696e-09	1.039847723371709165e+01	6.452209431872740922e+23	1.982759206317004680e-13	6.162486270007279172e-15
4.974874371859296084e-09	1.039850793891052128e+01	6.452202582226337383e+23	1.982760432442575149e-13	6.162553368935343961e-15
5.025125628140703299e-09	1.039853649117321588e+01	6.452195942872687491e+23	1.982761582419547587e-13	6.162615735497691477e-15
5.075376884422110513e-09	1.039856303238502733e+01	6.452189563486195165e+23	1.982762656665386429e-13	6.162673709359994519e-15
5.125628140703517728e-09	1.039858769683431028e+01	6.452183485829174893e+23	1.982763656400583439e-13	6.162727605613943122e-15
5.175879396984924116e-09	1.039861061154847910e+01	6.452177742511685291e+23	1.982764583602202772e-13	6.162777716346587877e-15
5.226130653266331331e-09	1.039863189654701436e+01	6.452172356505742806e+23	1.982765440919314573e-13	6.162824312169702200e-15
5.276381909547738546e-09	1.039865166504533356e+01	6.452167341273165437e+23	1.982766231563324129e-13	6.162867643702567100e-15
5.326633165829145761e-09	1.039867002363270387e+01	6.452162701366839980e+23	1.982766959184596295e-13	6.162907943000100508e-15
5.376884422110552976e-09	1.039868707244256996e+01	6.452158433372157373e+23	1.982767627744943260e-13	6.162945424919995032e-15
5.427135678391959364e-09	1.039870290532798869e+01	6.452154527067955790e+23	1.982768241393626975e-13	6.162980288421728114e-15
5.477386934673366579e-09	1.039871761005087336e+01	6.452150966701650786e+23	1.982768804352650440e-13	6.163012717792742966e-15
5.527638190954773794e-09	1.039873126848999974e+01	6.452147732290775485e+23	1.982769320815352105e-13	6.163042883798049251e-15
5.577889447236181009e-09	1.039874395686967290e+01	6.452144800881112053e+23	1.982769794860779490e-13	6.163070944751094668e-15
5.628140703517588224e-09	1.039875574600808150e+01	6.452142147709019913e+23	1.982770230384936367e-13	6.163097047505436474e-15
5.678391959798994612e-09	1.039876670158334271e+01	6.452139747231728602e+23	1.982770631048948413e-13	6.163121328368345748e-15
5.728643216080401826e-09	1.039877688441324821e+01	6.452137574003841276e+23	1.982771000243310263e-13	6.163143913937942642e-15
5.778894472361809041e-09	1.039878635074449065e+01	6.452135603390408001e+23	1.982771341066773323e-13	6.163164921868218702e-15
5.829145728643216256e-09	1.039879515254683717e+01	6.452133812117143269e+23	1.982771656318036604e-13	6.163184461565136402e-15
5.879396984924622644e-09	1.039880333780736876e+01	6.452132178665754927e+23	1.982771948498150661e-13	6.163202634819152021e-15
5.929648241206029859e-09	1.039881095082067830e+01	6.452130683528341797e+23	1.982772219821517477e-13	6.163219536379255525e-15
5.979899497487437074e-09	1.039881803247112479e+01	6.452129309338305623e+23	1.982772472233378429e-13	6.163235254473466511e-15
6.030150753768844289e-09	1.039882462050396228e+01	6.452128040897147642e+23	1.982772707431840550e-13	6.163249871281719246e-15
6.080402010050251504e-09	1.039883074978277655e+01	6.452126865117467650e+23	1.982772926892708607e-13	6.163263463365682207e-15
6.130653266331657892e-09	1.039883645253131839e+01	6.452125770901647293e+23	1.982773131895604605e-13	6.163276102060725711e-15
6.180904522613065107e-09	1.039884175855837078e+01	6.452124748974676509e+23	1.982773323550128932e-13	6.163287853834250149e-15
6.231155778894472322e-09	1.039884669546536955e+01	6.452123791687634618e+23	1.982773502821090788e-13	6.163298780614693046e-15
6.281407035175879537e-09	1.039885128883624432e+01	6.452122892805988701e+23	1.982773670552054858e-13	6.163308940094552623e-15
6.331658291457285925e-09	1.039885556241006270e+01	6.452122047294661355e+23	1.982773827486702405e-13	6.163318386010784465e-15
6.381909547738693139e-09	1.039885953823687892e+01	6.452121251109292600e+23	1.982773974287699562e-13	6.163327168404787194e-15
6.432160804020100354e-09	1.039886323681838576e+01	6.452120501000853762e+23	1.982774111552929688e-13	6.163335333865394507e-15
6.482412060301507569e-09	1.039886667723341951e+01	6.452119794338595498e+23	1.982774239829085761e-13	6.163342925755059740e-15
6.532663316582914784e-09	1.039886987725070711e+01	6.452119128954512270e+23	1.982774359622744212e-13	6.163349984422309524e-15
6.582914572864321172e-09	1.039887285342955892e+01	6.452118503010818442e+23	1.982774471409098445e-13	6.163356547401159140e-15
6.633165829145728387e-09	1.039887562120989806e+01	6.452117914890630626e+23	1.982774575638596617e-13	6.163362649598446474e-15
6.683417085427135602e-09	1.039887819499298338e+01	6.452117363111085862e+23	1.982774672741762914e-13	6.163368323469927862e-15
6.733668341708542817e-09	1.039888058821398076e+01	6.452116846257204489e+23	1.982774763132482991e-13	6.163373599186186582e-15
6.783919597989949205e-09	1.039888281340775933e+01	6.452116362934395863e+23	1.982774847210044663e-13	6.163378504788575663e-15
6.834170854271356420e-09	1.039888488226835506e+01	6.452115911737127909e+23	1.982774925360201924e-13	6.163383066335767736e-15
6.884422110552763635e-09	1.039888680570350843e+01	6.452115491231198305e+23	1.982774997955511187e-13	6.163387308041448332e-15
6.934673366834170850e-09	1.039888859388491404e+01	6.452115099946875953e+23	1.982775065355160384e-13	6.163391252403495019e-15
6.984924623115578065e-09	1.039889025629452313e+01	6.452114736380596149e+23	1.982775127904484043e-13	6.163394920324827729e-15
7.035175879396984452e-09	1.039889180176794525e+01	6.452114399002764006e+23	1.982775185934313766e-13	6.163398331226589005e-15
7.085427135678391667e-09	1.039889323853486403e+01	6.452114086269681035e+23	1.982775239760298929e-13	6.163401503153783514e-15
7.135678391959798882e-09	1.039889457425712926e+01	6.452113796637874234e+23	1.982775289682281145e-13	6.163404452873678986e-15
7.185929648241206097e-09	1.039889581606487745e+01	6.452113528579312352e+23	1.982775335983803275e-13	6.163407195967688782e-15
7.236180904522612485e-09	1.039889697059038198e+01	6.452113280596406058e+23	1.982775378931788587e-13	6.163409746916472632e-15
7.286432160804019700e-09	1.039889804400054985e+01	6.452113051235840426e+23	1.982775418776408478e-13	6.163412119179340223e-15
7.336683417085426915e-09	1.039889904202733462e+01	6.452112839100735055e+23	1.982775455751165269e-13	6.163414325267552934e-15
7.386934673366834130e-09	1.039889996999684740e+01	6.452112642860631217e+23	1.982775490073153988e-13	6.163416376812596601e-15
7.437185929648241345e-09	1.039890083285679623e+01	6.452112461259183867e+23	1.982775521943511193e-13	6.163418284629146023e-15
7.487437185929647733e-09	1.039890163520248478e+01	6.452112293119471303e+23	1.982775551548018802e-13	6.163420058773633940e-15
7.537688442211055775e-09	1.039890238130141142e+01	6.452112137347066065e+23	1.982775579057825300e-13	6.163421708598261976e-15
7.587939698492462163e-09	1.039890307511624634e+01	6.452111992931009356e+23	1.982775604630271962e-13	6.163423242801034924e-15
7.638190954773868551e-09	1.039890372032661681e+01	6.452111858942930573e+23	1.982775628409782179e-13	6.163424669472088978e-15
7.688442211055276593e-09	1.039890432034941092e+01	6.452111734534679707e+23	1.982775650528792445e-13	6.163425996136605760e-15
7.738693467336682980e-09	1.039890487835791610e+01	6.452111618934630987e+23	1.982775671108691666e-13	6.163427229794658475e-15
7.788944723618091023e-09	1.039890539729943697e+01	6.452111511443150345e+23	1.982775690260756182e-13	6.163428376957792179e-15
7.839195979899497410e-09	1.039890587991187232e+01	6.452111411427308586e+23	1.982775708087055508e-13	6.163429443683298211e-15
7.889447236180903798e-09	1.039890632873899001e+01	6.452111318315305974e+23	1.982775724681312124e-13	6.163430435605894054e-15
7.939698492462311840e-09	1.039890674614473909e+01	6.452111231590659271e+23	1.982775740129713566e-13	6.163431357967005064e-15
7.989949748743718228e-09	1.039890713432634683e+01	6.452111150786496136e+23	1.982775754511655086e-13	6.163432215642163191e-15
8.040201005025124616e-09	1.039890749532642822e+01	6.452111075480026701e+23	1.982775767900422240e-13	6.163433013166279708e-15
8.090452261306532658e-09	1.039890783104431726e+01	6.452111005287311758e+23	1.982775780363807590e-13	6.163433754757471186e-15
8.140703517587939046e-09	1.039890814324633794e+01	6.452110939858476561e+23	1.982775791964647883e-13	6.163434444338649030e-15
8.190954773869347088e-09	1.039890843357540184e+01	6.452110878873398406e+23	1.982775802761315291e-13	6.163435085558324115e-15
8.241206030150753476e-09	1.039890870355987040e+01	6.452110822037829085e+23	1.982775812808133679e-13	6.163435681809506313e-15
8.291457286432159864e-09	1.039890895462163201e+01	6.452110769080072992e+23	1.982775822155747665e-13	6.163436236247384442e-15
8.341708542713567906e-09	1.039890918808355558e+01	6.452110719748110843e+23	1.982775830851439173e-13	6.163436751805930214e-15
8.391959798994974293e-09	1.039890940517659956e+01	6.452110673807194488e+23	1.982775838939397289e-13	6.163437231213313361e-15
8.442211055276382336e-09	1.039890960704616951e+01	6.452110631037839019e+23	1.982775846460961100e-13	6.163437677006238397e-15
8.492462311557788723e-09	1.039890979475786814e+01	6.452110591234185311e+23	1.982775853454819123e-13	6.163438091543221147e-15
8.542713567839195111e-09	1.039890996930330935e+01	6.452110554202683348e+23	1.982775859957185499e-13	6.163438477017155299e-15
8.592964824120603153e-09	1.039891013160504940e+01	6.452110519761054718e+23	1.982775866001962821e-13	6.163438835466917338e-15
8.643216080402009541e-09	1.039891028252141147e+01	6.452110487737436304e+23	1.982775871620872636e-13	6.163439168788125030e-15
8.693467336683417583e-09	1.039891042285080403e+01	6.452110457969757515e+23	1.982775876843587475e-13	6.163439478743184357e-15
8.743718592964823971e-09	1.039891055333600001e+01	6.452110430305173887e+23	1.982775881697843434e-13	6.163439766970775568e-15
8.793969849246230359e-09	1.039891067466778551e+01	6.452110404599671140e+23	1.982775886209542666e-13	6.163440034994411528e-15
8.844221105527638401e-09	1.039891078748866882e+01	6.452110380717694737e+23	1.982775890402858647e-13	6.163440284230585867e-15
8.894472361809044789e-09	1.039891089239613642e+01	6.452110358531831790e+23	1.982775894300330331e-13	6.163440515996380753e-15
8.944723618090452831e-09	1.039891098994577945e+01	6.452110337922522489e+23	1.982775897922953031e-13	6.163440731516471187e-15
8.994974874371859219e-09	1.039891108065420866e+01	6.452110318777771533e+23	1.982775901290266768e-13	6.163440931929492689e-15
9.045226130653265606e-09	1.039891116500176516e+01	6.452110300992871648e+23	1.982775904420443364e-13	6.163441118294250421e-15
9.095477386934673649e-09	1.039891124343499662e+01	6.452110284470082800e+23	1.982775907330368480e-13	6.163441291595288546e-15
9.145728643216080036e-09	1.039891131636907673e+01	6.452110269118374499e+23	1.982775910035723914e-13	6.163441452748092768e-15
9.195979899497486424e-09	1.039891138418996697e+01	6.452110254853059384e+23	1.982775912551064087e-13	6.163441602604077505e-15
9.246231155778894466e-09	1.039891144725646122e+01	6.452110241595518081e+23	1.982775914889894802e-13	6.163441741954850477e-15
9.296482412060300854e-09	1.039891150590214686e+01	6.452110229272812648e+23	1.982775917064738627e-13	6.163441871536659511e-15
9.346733668341708896e-09	1.039891156043714027e+01	6.452110217817387277e+23	1.982775919087211128e-13	6.163441992034153041e-15
9.396984924623115284e-09	1.039891161114969620e+01	6.452110207166704559e+23	1.982775920968081961e-13	6.163442104083988362e-15
9.447236180904521672e-09	1.039891165830782427e+01	6.452110197262923365e+23	1.982775922717337978e-13	6.163442208278232404e-15
9.497487437185929714e-09	1.039891170216076155e+01	6.452110188052552561e+23	1.982775924344242047e-13	6.163442305167558199e-15
9.547738693467336102e-09	1.039891174294010057e+01	6.452110179486149022e+23	1.982775925857388082e-13	6.163442395263940419e-15
9.597989949748744144e-09	1.039891178086129564e+01	6.452110171517990134e+23	1.982775927264748502e-13	6.163442479043598616e-15
9.648241206030150532e-09	1.039891181612459015e+01	6.452110164105786577e+23	1.982775928573723451e-13	6.163442556949305427e-15
9.698492462311556919e-09	1.039891184891626175e+01	6.452110157210421937e+23	1.982775929791188263e-13	6.163442629392929864e-15
9.748743718592964962e-09	1.039891187940945372e+01	6.452110150795670847e+23	1.982775930923526779e-13	6.163442696757412620e-15
9.798994974874371349e-09	1.039891190776523544e+01	6.452110144827977535e+23	1.982775931976671991e-13	6.163442759398825787e-15
9.849246231155779392e-09	1.039891193413331827e+01	6.452110139276227647e+23	1.982775932956141886e-13	6.163442817648369460e-15
9.899497487437185779e-09	1.039891195865298457e+01	6.452110134111541553e+23	1.982775933867065700e-13	6.163442871813929739e-15
9.949748743718592167e-09	1.039891198145377338e+01	6.452110129307107920e+23	1.982775934714217999e-13	6.163442922181945175e-15
1.000000000000000021e-08	1.039891204070544006e+01	6.452110116814686855e+23	1.982775936915934844e-13	6.163443053071027680e-15


==> pde_runs/pm_ss_nr128_lmax3_E1.61E+04_id_0.00E+00_Tg0.00E+00_perturb_l_1_dt5.00E-11.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	1.039891228387983801e+01	-2.072620566854924446e+24	1.982775945947982001e-13	6.163443590283357227e-15
5.025125628140703402e-11	9.818394948684384005e+00	-1.305707060075685824e+24	1.872186074812771605e-13	5.419271767606451532e-15
1.005025125628140680e-10	9.406389636947334765e+00	-7.707434900549779231e+23	1.791504739108425638e-13	4.972161698908588464e-15
1.507537688442211021e-10	9.118291401421503295e+00	-3.893614289604238597e+23	1.734061183621400356e-13	4.710272793413627745e-15
2.010050251256281361e-10	8.923410198023105977e+00	-1.110958358407594954e+23	1.694893123718779573e-13	4.563450217490141596e-15
2.512562814070351442e-10	8.800227968195990513e+00	9.662437203921356823e+22	1.670311237668331846e-13	4.487564700992794698e-15
3.015075376884422041e-10	8.733112620933045633e+00	2.548523170534113516e+23	1.657541079118480811e-13	4.454751058235278579e-15
3.517587939698492640e-10	8.710264945321227970e+00	3.772319711544097490e+23	1.654439630696324865e-13	4.447530421074568019e-15
4.020100502512562722e-10	8.722400650839151837e+00	4.726688024666768891e+23	1.659278242679551921e-13	4.455117870925561124e-15
4.522613065326632803e-10	8.761924646430090391e+00	5.470746332540195727e+23	1.670584905007993754e-13	4.471065415823472506e-15
5.025125628140702885e-10	8.822428393114671863e+00	6.045073776273617647e+23	1.687038972311008053e-13	4.491732412763291083e-15
5.527638190954774001e-10	8.898398326991058482e+00	6.479083421400364986e+23	1.707411182111993705e-13	4.515281275983958874e-15
6.030150753768844082e-10	8.985057585756740295e+00	6.795673854036077508e+23	1.730540635965643456e-13	4.541009296531740817e-15
6.532663316582914164e-10	9.078286870705964517e+00	7.014022753208455932e+23	1.755338938318550715e-13	4.568896129654864338e-15
7.035175879396985280e-10	9.174586831453332536e+00	7.151120218282178558e+23	1.780810773913654680e-13	4.599290263857897228e-15
7.537688442211055361e-10	9.271056597882479267e+00	7.222474926325714030e+23	1.806080535011953326e-13	4.632687061441007171e-15
8.040201005025125443e-10	9.365372402673326491e+00	7.242315560132791186e+23	1.830416343860514035e-13	4.669570683754753619e-15
8.542713567839195525e-10	9.455757388893053061e+00	7.223526210396851242e+23	1.853245577957165666e-13	4.710304877791859947e-15
9.045226130653265606e-10	9.540939067986244027e+00	7.177484664482528577e+23	1.874159114196528812e-13	4.755064720942766425e-15
9.547738693467335688e-10	9.620094720928694443e+00	7.113912677830645588e+23	1.892904280288707621e-13	4.803804337935837060e-15
1.005025125628140577e-09	9.692787510810143559e+00	7.040797843041426101e+23	1.909368481815240173e-13	4.856255747564023286e-15
1.055276381909547792e-09	9.758897391341202265e+00	6.964408816036360781e+23	1.923556512322162470e-13	4.911952810784391969e-15
1.105527638190954800e-09	9.818551262985797834e+00	6.889399787035730861e+23	1.935564761403174418e-13	4.970272964942774907e-15
1.155778894472361808e-09	9.872056476345656861e+00	6.818985116649450142e+23	1.945555163333099696e-13	5.030488846710242192e-15
1.206030150753768816e-09	9.919840951723697842e+00	6.755158823083089603e+23	1.953731053491685367e-13	5.091822335469917685e-15
1.256281407035175825e-09	9.962402108478540796e+00	6.698933503932554040e+23	1.960316346690909888e-13	5.153494873354041681e-15
1.306532663316582833e-09	1.000026568313885633e+01	6.650576861245980950e+23	1.965538764338672268e-13	5.214769773289688196e-15
1.356783919597989841e-09	1.003395451831741347e+01	6.609829325882734705e+23	1.969617284754999513e-13	5.274984189222345271e-15
1.407035175879397056e-09	1.006396662348182325e+01	6.576091992580438528e+23	1.972753589344721415e-13	5.333570152515793765e-15
1.457286432160804064e-09	1.009076128395671645e+01	6.548579348580552986e+23	1.975127015181944949e-13	5.390065381407958631e-15
1.507537688442211072e-09	1.011475171926459460e+01	6.526435662686710326e+23	1.976892379726251252e-13	5.444115395731225782e-15
1.557788944723618080e-09	1.013630272772127938e+01	6.508817213986547633e+23	1.978179992202125510e-13	5.495468867266880503e-15
1.608040201005025089e-09	1.015573184736482126e+01	6.494944760093888039e+23	1.979097186507919701e-13	5.543968206825320364e-15
1.658291457286432097e-09	1.017331275768529864e+01	6.484131858056492142e+23	1.979730781963374599e-13	5.589537240400321083e-15
1.708542713567839105e-09	1.018927989218017416e+01	6.475795009250643967e+23	1.980149981692387630e-13	5.632167551332301480e-15
1.758793969849246113e-09	1.020383348876884000e+01	6.469451296203621249e+23	1.980409336474388039e-13	5.671904733070157958e-15
1.809045226130653121e-09	1.021714454533032423e+01	6.464708425135092725e+23	1.980551519400585423e-13	5.708835456083559540e-15
1.859296482412060336e-09	1.022935935357350168e+01	6.461251087749714280e+23	1.980609761996456925e-13	5.743075934465458555e-15
1.909547738693467138e-09	1.024060344763096531e+01	6.458826487503175308e+23	1.980609888115086500e-13	5.774762102693212547e-15
1.959798994974874353e-09	1.025098492270300987e+01	6.457230876151927276e+23	1.980571944587716687e-13	5.804041592090009709e-15
2.010050251256281154e-09	1.026059715723230781e+01	6.456298105171102054e+23	1.980511467728314106e-13	5.831067433913309369e-15
2.060301507537688369e-09	1.026952101599436595e+01	6.455890556619858452e+23	1.980440445384859568e-13	5.855993309927825658e-15
2.110552763819095584e-09	1.027782662910216160e+01	6.455892383679805380e+23	1.980368039855889144e-13	5.878970115236783045e-15
2.160804020100502385e-09	1.028557484133097510e+01	6.456204739414959881e+23	1.980301132586308008e-13	5.900143582214225088e-15
2.211055276381909600e-09	1.029281841463062008e+01	6.456742564887423657e+23	1.980244741624137509e-13	5.919652727231626129e-15
2.261306532663316402e-09	1.029960305007576693e+01	6.457432501299873495e+23	1.980202350926126113e-13	5.937628912304609414e-15
2.311557788944723617e-09	1.030596827806280480e+01	6.458211544921003702e+23	1.980176179191844043e-13	5.954195352114478200e-15
2.361809045226130418e-09	1.031194824996733317e+01	6.459026145365874516e+23	1.980167406369566928e-13	5.969466935735298933e-15
2.412060301507537633e-09	1.031757245207190721e+01	6.459831533960945551e+23	1.980176368844813178e-13	5.983550267052512659e-15
2.462311557788944848e-09	1.032286635369414540e+01	6.460591145179387601e+23	1.980202729535270236e-13	5.996543855903313093e-15
2.512562814070351649e-09	1.032785199577066493e+01	6.461276053801283040e+23	1.980245626279028090e-13	6.008538412866092498e-15
2.562814070351758864e-09	1.033254852302941096e+01	6.461864392280402349e+23	1.980303800490882495e-13	6.019617215084711328e-15
2.613065326633165666e-09	1.033697266154949723e+01	6.462340738844490969e+23	1.980375707558786717e-13	6.029856519867875624e-15
2.663316582914572881e-09	1.034113914327304329e+01	6.462695480732132751e+23	1.980459610433757763e-13	6.039326008561581748e-15
2.713567839195979682e-09	1.034506107934747021e+01	6.462924162581420237e+23	1.980553658026817598e-13	6.048089246706239252e-15
2.763819095477386897e-09	1.034875028466048086e+01	6.463026830762142398e+23	1.980655950177771129e-13	6.056204148797920462e-15
2.814070351758794112e-09	1.035221755636942831e+01	6.463007382981933185e+23	1.980764591011307945e-13	6.063723437770687782e-15
2.864321608040200913e-09	1.035547290952222177e+01	6.462872930502896370e+23	1.980877732422528811e-13	6.070695090979618432e-15
2.914572864321608128e-09	1.035852577301101718e+01	6.462633178703490628e+23	1.980993609254708115e-13	6.077162766144183404e-15
2.964824120603014930e-09	1.036138514912471820e+01	6.462299830851152055e+23	1.981110567484553868e-13	6.083166202407213485e-15
3.015075376884422145e-09	1.036405973991864116e+01	6.461886019774061908e+23	1.981227086456246262e-13	6.088741593306796171e-15
3.065326633165828946e-09	1.036655804355061861e+01	6.461405772397361181e+23	1.981341795941767698e-13	6.093921929960533956e-15
3.115577889447236161e-09	1.036888842366920827e+01	6.460873512538257406e+23	1.981453488578226694e-13	6.098737314048845820e-15
3.165829145728642962e-09	1.037105915490098162e+01	6.460303607659552634e+23	1.981561128058973261e-13	6.103215241217145985e-15
3.216080402010050177e-09	1.037307844746848140e+01	6.459709965260197053e+23	1.981663853340230853e-13	6.107380856281827281e-15
3.266331658291457392e-09	1.037495445396872285e+01	6.459105684122512445e+23	1.981760979066855834e-13	6.111257182141472919e-15
3.316582914572864194e-09	1.037669526133718456e+01	6.458502764714423002e+23	1.981851992412062240e-13	6.114865324590209595e-15
3.366834170854271409e-09	1.037830887099641863e+01	6.457911881707678849e+23	1.981936546555881667e-13	6.118224655352678608e-15
3.417085427135678210e-09	1.037980317012351961e+01	6.457342219916977279e+23	1.982014451083156911e-13	6.121352975644483010e-15
3.467336683417085425e-09	1.038118589685861615e+01	6.456801373116993162e+23	1.982085659651865093e-13	6.124266662457549647e-15
3.517587939698492226e-09	1.038246460210656608e+01	6.456295303291867486e+23	1.982150255354943005e-13	6.126980799600989294e-15
3.567839195979899441e-09	1.038364661035809533e+01	6.455828356048433007e+23	1.982208434263835031e-13	6.129509295327888270e-15
3.618090452261306243e-09	1.038473898167974419e+01	6.455403326297368041e+23	1.982260487692112602e-13	6.131864988165449631e-15
3.668341708542713458e-09	1.038574847670148671e+01	6.455021566970735918e+23	1.982306783747093552e-13	6.134059742353182506e-15
3.718592964824120673e-09	1.038668152608034490e+01	6.454683132566692147e+23	1.982347748743504969e-13	6.136104534092553212e-15
3.768844221105527887e-09	1.038754420555177127e+01	6.454386948731586583e+23	1.982383849034671321e-13	6.138009529628268829e-15
3.819095477386934275e-09	1.038834221731203300e+01	6.454130998916242347e+23	1.982415573774609187e-13	6.139784156017665070e-15
3.869346733668341490e-09	1.038908087811996594e+01	6.453912519362088932e+23	1.982443419061410617e-13	6.141437165305792047e-15
3.919597989949748705e-09	1.038976511417726378e+01	6.453728194246482906e+23	1.982467873832253638e-13	6.142976692707096187e-15
3.969849246231155920e-09	1.039039946255395819e+01	6.453574343690375471e+23	1.982489407788404052e-13	6.144410309300332373e-15
4.020100502512562308e-09	1.039098807867896035e+01	6.453447098438222715e+23	1.982508461529943851e-13	6.145745069672880903e-15
4.070351758793969523e-09	1.039153474921909037e+01	6.453342556285016348e+23	1.982525438980256141e-13	6.146987554895554587e-15
4.120603015075376738e-09	1.039204290952777576e+01	6.453256916672303019e+23	1.982540702084817001e-13	6.148143911175662911e-15
4.170854271356783953e-09	1.039251566475464195e+01	6.453186591229548083e+23	1.982554567682126824e-13	6.149219884511995045e-15
4.221105527638191168e-09	1.039295581366888577e+01	6.453128289332929537e+23	1.982567306370515038e-13	6.150220851664843432e-15
4.271356783919597556e-09	1.039336587425685643e+01	6.453079078932415062e+23	1.982579143135762133e-13	6.151151847750300671e-15
4.321608040201004771e-09	1.039374811020056200e+01	6.453036423916489026e+23	1.982590259462509221e-13	6.152017590767447834e-15
4.371859296482411986e-09	1.039410455742386219e+01	6.452998200109739310e+23	1.982600796627835625e-13	6.152822503368938572e-15
4.422110552763819200e-09	1.039443704999544593e+01	6.452962692616232129e+23	1.982610859867463030e-13	6.153570732185398117e-15
4.472361809045226415e-09	1.039474724479770984e+01	6.452928577626354032e+23	1.982620523112318193e-13	6.154266165011004228e-15
4.522613065326632803e-09	1.039503664449759057e+01	6.452894892006034238e+23	1.982629834013512035e-13	6.154912446150634107e-15
4.572864321608040018e-09	1.039530661848383630e+01	6.452860994002522368e+23	1.982638819004304821e-13	6.155512990215186231e-15
4.623115577889447233e-09	1.039555842155879972e+01	6.452826518257064886e+23	1.982647488185610854e-13	6.156070994634432076e-15
4.673366834170854448e-09	1.039579321028601733e+01	6.452791328041999196e+23	1.982655839863887134e-13	6.156589451133204429e-15
4.723618090452260836e-09	1.039601205699472075e+01	6.452755467272043857e+23	1.982663864614104780e-13	6.157071156388944505e-15
4.773869346733668051e-09	1.039621596152504246e+01	6.452719114410575339e+23	1.982671548783475115e-13	6.157518722057650734e-15
4.824120603015075266e-09	1.039640586086533958e+01	6.452682539932581972e+23	1.982678877391498246e-13	6.157934584324265121e-15
4.874371859296482481e-09	1.039658263688011530e+01	6.452646068546204084e+23	1.982685836417265135e-13	6.158321013098326211e-15
4.924623115577889696e-09	1.039674712235940390e+01	6.452610046936739071e+23	1.982692414494581596e-13	6.158680120945542977e-15
4.974874371859296084e-09	1.039690010563726830e+01	6.452574817400555223e+23	1.982698604058914755e-13	6.159013871815629599e-15
5.025125628140703299e-09	1.039704233402873257e+01	6.452540697393807701e+23	1.982704402007185956e-13	6.159324089598542492e-15
5.075376884422110513e-09	1.039717451632808043e+01	6.452507964740361781e+23	1.982709809942369646e-13	6.159612466521292487e-15
5.125628140703517728e-09	1.039729732459267453e+01	6.452476848027856756e+23	1.982714834080139701e-13	6.159880571376331257e-15
5.175879396984924116e-09	1.039741139541504644e+01	6.452447521569748214e+23	1.982719484895360787e-13	6.160129857560628496e-15
5.226130653266331331e-09	1.039751733085701701e+01	6.452420104219158873e+23	1.982723776582767254e-13	6.160361670893995035e-15
5.276381909547738546e-09	1.039761569919213713e+01	6.452394661282258323e+23	1.982727726399769051e-13	6.160577257181500281e-15
5.326633165829145761e-09	1.039770703557184994e+01	6.452371208784164128e+23	1.982731353950805695e-13	6.160777769482337938e-15
5.376884422110552976e-09	1.039779184270340373e+01	6.452349719382499766e+23	1.982734680462998787e-13	6.160964275050592656e-15
5.427135678391959364e-09	1.039787059160103766e+01	6.452330129290676551e+23	1.982737728092615296e-13	6.161137761917030778e-15
5.477386934673366579e-09	1.039794372244930543e+01	6.452312345658887546e+23	1.982740519291903051e-13	6.161299145087856531e-15
5.527638190954773794e-09	1.039801164559728797e+01	6.452296253954692104e+23	1.982743076256406217e-13	6.161449272343194663e-15
5.577889447236181009e-09	1.039807474268741494e+01	6.452281724982945299e+23	1.982745420464557031e-13	6.161588929627036225e-15
5.628140703517588224e-09	1.039813336790907528e+01	6.452268621279111760e+23	1.982747572314103325e-13	6.161718846026405538e-15
5.678391959798994612e-09	1.039818784935977547e+01	6.452256802697459700e+23	1.982749550854150266e-13	6.161839698347352980e-15
5.728643216080401826e-09	1.039823849048962323e+01	6.452246131093238301e+23	1.982751373607044655e-13	6.161952115299453459e-15
5.778894472361809041e-09	1.039828557160213762e+01	6.452236474063490887e+23	1.982753056471124659e-13	6.162056681307385088e-15
5.829145728643216256e-09	1.039832935138439396e+01	6.452227707764486355e+23	1.982754613693279316e-13	6.162153939972539984e-15
5.879396984924622644e-09	1.039837006843833223e+01	6.452219718864392505e+23	1.982756057899217822e-13	6.162244397209069005e-15
5.929648241206029859e-09	1.039840794279033176e+01	6.452212405718605921e+23	1.982757400169109047e-13	6.162328524083332149e-15
5.979899497487437074e-09	1.039844317735595780e+01	6.452205678873720746e+23	1.982758650146702333e-13	6.162406759383334488e-15
6.030150753768844289e-09	1.039847595934329050e+01	6.452199461014896546e+23	1.982759816170971586e-13	6.162479511947158775e-15
6.080402010050251504e-09	1.039850646158027736e+01	6.452193686473132946e+23	1.982760905420578813e-13	6.162547162776837363e-15
6.130653266331657892e-09	1.039853484375656123e+01	6.452188300404400723e+23	1.982761924062907486e-13	6.162610066963224877e-15
6.180904522613065107e-09	1.039856125357352212e+01	6.452183257743754181e+23	1.982762877400957784e-13	6.162668555445281881e-15
6.231155778894472322e-09	1.039858582779929286e+01	6.452178522025777441e+23	1.982763770012887882e-13	6.162722936623999099e-15
6.281407035175879537e-09	1.039860869322913217e+01	6.452174064149010936e+23	1.982764605880447073e-13	6.162773497850536964e-15
6.331658291457285925e-09	1.039862996755363334e+01	6.452169861147988045e+23	1.982765388503782416e-13	6.162820506803890728e-15
6.381909547738693139e-09	1.039864976013843645e+01	6.452165895022245818e+23	1.982766121001292371e-13	6.162864212771462570e-15
6.432160804020100354e-09	1.039866817272207378e+01	6.452162151658588828e+23	1.982766806194063694e-13	6.162904847844790130e-15
6.482412060301507569e-09	1.039868530003795577e+01	6.452158619870747909e+23	1.982767446675230109e-13	6.162942628038889653e-15
6.532663316582914784e-09	1.039870123036797978e+01	6.452155290570184374e+23	1.982768044865128195e-13	6.162977754343329523e-15
6.582914572864321172e-09	1.039871604603505872e+01	6.452152156073027248e+23	1.982768603053552318e-13	6.163010413710874922e-15
6.633165829145728387e-09	1.039872982384211930e+01	6.452149209541068508e+23	1.982769123430638592e-13	6.163040779988694749e-15
6.683417085427135602e-09	1.039874263546427002e+01	6.452146444549297464e+23	1.982769608108075773e-13	6.163069014795937814e-15
6.733668341708542817e-09	1.039875454780099773e+01	6.452143854768644937e+23	1.982770059132314201e-13	6.163095268350705199e-15
6.783919597989949205e-09	1.039876562329387433e+01	6.452141433750181296e+23	1.982770478491456779e-13	6.163119680248987287e-15
6.834170854271356420e-09	1.039877592021566066e+01	6.452139174795517152e+23	1.982770868117335007e-13	6.163142380197731696e-15
6.884422110552763635e-09	1.039878549293451826e+01	6.452137070897952918e+23	1.982771229884170061e-13	6.163163488703509378e-15
6.934673366834170850e-09	1.039879439215797419e+01	6.452135114739265632e+23	1.982771565605000583e-13	6.163183117719001124e-15
6.984924623115578065e-09	1.039880266515949714e+01	6.452133298728065701e+23	1.982771877026899527e-13	6.163201371248579253e-15
7.035175879396984452e-09	1.039881035599030135e+01	6.452131615066919189e+23	1.982772165825776263e-13	6.163218345914671098e-15
7.085427135678391667e-09	1.039881750567852770e+01	6.452130055837308976e+23	1.982772433601402843e-13	6.163234131486499326e-15
7.135678391959798882e-09	1.039882415241737590e+01	6.452128613092992588e+23	1.982772681873124107e-13	6.163248811372853381e-15
7.185929648241206097e-09	1.039883033174334948e+01	6.452127278954316992e+23	1.982772912076549268e-13	6.163262463080595944e-15
7.236180904522612485e-09	1.039883607670555143e+01	6.452126045697638473e+23	1.982773125561416053e-13	6.163275158640772465e-15
7.286432160804019700e-09	1.039884141802667195e+01	6.452124905835655971e+23	1.982773323590688500e-13	6.163286965004051357e-15
7.336683417085426915e-09	1.039884638425599483e+01	6.452123852185837964e+23	1.982773507340875782e-13	6.163297944407153832e-15
7.386934673366834130e-09	1.039885100191477640e+01	6.452122877925343017e+23	1.982773677903485227e-13	6.163308154712448263e-15
7.437185929648241345e-09	1.039885529563409250e+01	6.452121976631948141e+23	1.982773836287495935e-13	6.163317649722019381e-15
7.487437185929647733e-09	1.039885928828541140e+01	6.452121142311137952e+23	1.982773983422675271e-13	6.163326479468458964e-15
7.537688442211055775e-09	1.039886300110383033e+01	6.452120369410345177e+23	1.982774120163580477e-13	6.163334690483663095e-15
7.587939698492462163e-09	1.039886645380423680e+01	6.452119652821608159e+23	1.982774247294063128e-13	6.163342326047589982e-15
7.638190954773868551e-09	1.039886966469042129e+01	6.452118987874250627e+23	1.982774365532104788e-13	6.163349426418368318e-15
7.688442211055276593e-09	1.039887265075724443e+01	6.452118370319380890e+23	1.982774475534828862e-13	6.163356029045270000e-15
7.738693467336682980e-09	1.039887542778609486e+01	6.452117796307959315e+23	1.982774577903540979e-13	6.163362168765732877e-15
7.788944723618091023e-09	1.039887801043391491e+01	6.452117262364184297e+23	1.982774673188690104e-13	6.163367877988337037e-15
7.839195979899497410e-09	1.039888041231578875e+01	6.452116765355844903e+23	1.982774761894635022e-13	6.163373186861852175e-15
7.889447236180903798e-09	1.039888264608175028e+01	6.452116302462991771e+23	1.982774844484161427e-13	6.163378123432711584e-15
7.939698492462311840e-09	1.039888472348763315e+01	6.452115871146253673e+23	1.982774921382670577e-13	6.163382713790568041e-15
7.989949748743718228e-09	1.039888665546092561e+01	6.452115469115801008e+23	1.982774992982031713e-13	6.163386982204259500e-15
8.040201005025124616e-09	1.039888845216102808e+01	6.452115094301711868e+23	1.982775059644053050e-13	6.163390951247431250e-15
8.090452261306532658e-09	1.039889012303545357e+01	6.452114744826395665e+23	1.982775121703587992e-13	6.163394641916279714e-15
8.140703517587939046e-09	1.039889167687108440e+01	6.452114418979497103e+23	1.982775179471278606e-13	6.163398073738399482e-15
8.190954773869347088e-09	1.039889312184172887e+01	6.452114115195450939e+23	1.982775233235949461e-13	6.163401264874470629e-15
8.241206030150753476e-09	1.039889446555185337e+01	6.452113832033825807e+23	1.982775283266694264e-13	6.163404232213224954e-15
8.291457286432159864e-09	1.039889571507706023e+01	6.452113568162414120e+23	1.982775329814661085e-13	6.163406991459512038e-15
8.341708542713567906e-09	1.039889687700099330e+01	6.452113322342988886e+23	1.982775373114592462e-13	6.163409557216544311e-15
8.391959798994974293e-09	1.039889795745022560e+01	6.452113093419387857e+23	1.982775413386135796e-13	6.163411943062849638e-15
8.442211055276382336e-09	1.039889896212564224e+01	6.452112880307915624e+23	1.982775450834971486e-13	6.163414161623439988e-15
8.492462311557788723e-09	1.039889989633212153e+01	6.452112681989554957e+23	1.982775485653776977e-13	6.163416224636639784e-15
8.542713567839195111e-09	1.039890076500575411e+01	6.452112497503870638e+23	1.982775518023067121e-13	6.163418143015960207e-15
8.592964824120603153e-09	1.039890157273931948e+01	6.452112325944229967e+23	1.982775548111929773e-13	6.163419926908173561e-15
8.643216080402009541e-09	1.039890232380566992e+01	6.452112166454129223e+23	1.982775576078673790e-13	6.163421585746851680e-15
8.693467336683417583e-09	1.039890302217986218e+01	6.452112018224380463e+23	1.982775602071425037e-13	6.163423128302741803e-15
8.743718592964823971e-09	1.039890367155933326e+01	6.452111880490876792e+23	1.982775626228669371e-13	6.163424562730280174e-15
8.793969849246230359e-09	1.039890427538321305e+01	6.452111752532838140e+23	1.982775648679760038e-13	6.163425896611060648e-15
8.844221105527638401e-09	1.039890483684986044e+01	6.452111633671329499e+23	1.982775669545404369e-13	6.163427136994139168e-15
8.894472361809044789e-09	1.039890535893356827e+01	6.452111523267925456e+23	1.982775688938125988e-13	6.163428290433701881e-15
8.944723618090452831e-09	1.039890584439995891e+01	6.452111420723453913e+23	1.982775706962717429e-13	6.163429363023782898e-15
8.994974874371859219e-09	1.039890629582047055e+01	6.452111325476743838e+23	1.982775723716676096e-13	6.163430360430853721e-15
9.045226130653265606e-09	1.039890671558581836e+01	6.452111237003254904e+23	1.982775739290635416e-13	6.163431287923847286e-15
9.095477386934673649e-09	1.039890710591865286e+01	6.452111154813732620e+23	1.982775753768780858e-13	6.163432150402310833e-15
9.145728643216080036e-09	1.039890746888518791e+01	6.452111078452675572e+23	1.982775767229255091e-13	6.163432952422246624e-15
9.195979899497486424e-09	1.039890780640624257e+01	6.452111007496797285e+23	1.982775779744557081e-13	6.163433698220337856e-15
9.246231155778894466e-09	1.039890812026746048e+01	6.452110941553348502e+23	1.982775791381913682e-13	6.163434391736438304e-15
9.296482412060300854e-09	1.039890841212875827e+01	6.452110880258417985e+23	1.982775802203656517e-13	6.163435036634429006e-15
9.346733668341708896e-09	1.039890868353324827e+01	6.452110823275191714e+23	1.982775812267562768e-13	6.163435636321486988e-15
9.396984924623115284e-09	1.039890893591551801e+01	6.452110770292208058e+23	1.982775821627191926e-13	6.163436193966216437e-15
9.447236180904521672e-09	1.039890917060918873e+01	6.452110721021607569e+23	1.982775830332194012e-13	6.163436712515237659e-15
9.497487437185929714e-09	1.039890938885421434e+01	6.452110675197428425e+23	1.982775838428610231e-13	6.163437194708864113e-15
9.547738693467336102e-09	1.039890959180337404e+01	6.452110632573956889e+23	1.982775845959143833e-13	6.163437643095494386e-15
9.597989949748744144e-09	1.039890978052849846e+01	6.452110592924140857e+23	1.982775852963417596e-13	6.163438060044965245e-15
9.648241206030150532e-09	1.039890995602625701e+01	6.452110556038096015e+23	1.982775859478212886e-13	6.163438447761212855e-15
9.698492462311556919e-09	1.039891011922336084e+01	6.452110521721660312e+23	1.982775865537683216e-13	6.163438808293722300e-15
9.748743718592964962e-09	1.039891027098151355e+01	6.452110489795144398e+23	1.982775871173560987e-13	6.163439143548310531e-15
9.798994974874371349e-09	1.039891041210211853e+01	6.452110460092047153e+23	1.982775876415341269e-13	6.163439455297408373e-15
9.849246231155779392e-09	1.039891054333045339e+01	6.452110432457998058e+23	1.982775881290447894e-13	6.163439745189131639e-15
9.899497487437185779e-09	1.039891066535954067e+01	6.452110406749718346e+23	1.982775885824391489e-13	6.163440014756143195e-15
9.949748743718592167e-09	1.039891077883385151e+01	6.452110382834109666e+23	1.982775890040908311e-13	6.163440265423497387e-15
1.000000000000000021e-08	1.039891107371575529e+01	6.452110320648166708e+23	1.982775900999302302e-13	6.163440916822260462e-15


==> pde_runs/pm_ss_nr128_lmax3_E1.61E+04_id_0.00E+00_Tg0.00E+00_perturb_l_2_dt5.00E-11.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	1.039891228387983801e+01	6.026341391455671191e+07	1.982775945947982001e-13	6.163443590283358015e-15
5.025125628140703402e-11	1.026045449142064570e+01	1.769757781229943558e+23	1.957744366704626697e-13	5.981549206597719912e-15
1.005025125628140680e-10	1.014938480872923954e+01	2.898216833087262100e+23	1.935322246028245198e-13	5.898118810771698348e-15
1.507537688442211021e-10	1.005897952035970633e+01	3.646084047652758256e+23	1.915767836065324635e-13	5.865973433644101454e-15
2.010050251256281361e-10	9.985113274464627153e+00	4.173857872321646879e+23	1.898887320452889592e-13	5.859241318034141948e-15
2.512562814070351442e-10	9.925398798654947896e+00	4.578920477449790475e+23	1.884402414549168268e-13	5.864122870333478915e-15
3.015075376884422041e-10	9.878527015740907302e+00	4.918601034014943368e+23	1.872121893452362994e-13	5.873417114330013749e-15
3.517587939698492640e-10	9.843806526234798682e+00	5.224569472231210903e+23	1.861998902358892636e-13	5.883446021879983834e-15
4.020100502512562722e-10	9.820818544130807126e+00	5.511966073829383178e+23	1.854121084073831334e-13	5.892356493095605370e-15
4.522613065326632803e-10	9.809165495203709284e+00	5.785396139666165465e+23	1.848661775950309643e-13	5.899218280184078280e-15
5.025125628140702885e-10	9.808300720855697818e+00	6.043077964370831915e+23	1.845811834643025286e-13	5.903570282131130367e-15
5.527638190954774001e-10	9.817431607083278777e+00	6.279872379214342946e+23	1.845708506077745407e-13	5.905214059249190218e-15
6.030150753768844082e-10	9.835487675160424104e+00	6.489559797145136760e+23	1.848375835178822973e-13	5.904137639905299773e-15
6.532663316582914164e-10	9.861142651116983515e+00	6.666516406025621718e+23	1.853687776576484552e-13	5.900500604094738155e-15
7.035175879396985280e-10	9.892876833094325306e+00	6.806839348994165336e+23	1.861359800806320548e-13	5.894638464162547780e-15
7.537688442211055361e-10	9.929064444576761517e+00	6.908948283952437532e+23	1.870968397562934205e-13	5.887060821838632532e-15
8.040201005025125443e-10	9.968070682263343585e+00	6.973714248593342328e+23	1.881992178794675545e-13	5.878429590091300026e-15
8.542713567839195525e-10	1.000834486847625904e+01	7.004205666064876941e+23	1.893864750291400660e-13	5.869513368482781830e-15
9.045226130653265606e-10	1.004849911858572575e+01	7.005172523548569449e+23	1.906028768072072379e-13	5.861122217434381827e-15
9.547738693467335688e-10	1.008736565420573861e+01	6.982400728851780322e+23	1.917982300150574778e-13	5.854032828141568025e-15
1.005025125628140577e-09	1.012402973330173417e+01	6.942057311520110454e+23	1.929311819585529639e-13	5.848916604652800436e-15
1.055276381909547792e-09	1.015783862305146990e+01	6.890118929363990783e+23	1.939709738292283195e-13	5.846282289522720608e-15
1.105527638190954800e-09	1.018838975124750412e+01	6.831939959648820060e+23	1.948977447474890860e-13	5.846441167619531148e-15
1.155778894472361808e-09	1.021550294032833861e+01	6.771980966080802802e+23	1.957016861080993653e-13	5.849497893641990622e-15
1.206030150753768816e-09	1.023918241560798315e+01	6.713689699327601856e+23	1.963814368804821251e-13	5.855365074474559104e-15
1.256281407035175825e-09	1.025957418557257128e+01	6.659507924182700738e+23	1.969421083359779205e-13	5.863796050622469896e-15
1.306532663316582833e-09	1.027692362143658222e+01	6.610968353925190061e+23	1.973932631515980679e-13	5.874428437780115210e-15
1.356783919597989841e-09	1.029153687674138240e+01	6.568845045612729346e+23	1.977470813299050937e-13	5.886830893867051464e-15
1.407035175879397056e-09	1.030374845133075645e+01	6.533325192781066110e+23	1.980168494496887368e-13	5.900546829422258569e-15
1.457286432160804064e-09	1.031389594201107229e+01	6.504177760661018646e+23	1.982158267648387848e-13	5.915130759972896512e-15
1.507537688442211072e-09	1.032230198885981842e+01	6.480902725188117647e+23	1.983564794505244548e-13	5.930175120430083559e-15
1.557788944723618080e-09	1.032926269715181000e+01	6.462852330541664709e+23	1.984500343940355516e-13	5.945327198651382748e-15
1.608040201005025089e-09	1.033504139664515264e+01	6.449321935374753580e+23	1.985062839525402770e-13	5.960297174560431670e-15
1.658291457286432097e-09	1.033986644979771086e+01	6.439612358880005194e+23	1.985335687102773102e-13	5.974859024204608510e-15
1.708542713567839105e-09	1.034393186964413580e+01	6.433068216682784898e+23	1.985388715655633754e-13	5.988846333888057313e-15
1.758793969849246113e-09	1.034739968195039594e+01	6.429097829983754545e+23	1.985279688830629390e-13	6.002144994396895359e-15
1.809045226130653121e-09	1.035040319841947998e+01	6.427180280871218441e+23	1.985055991772120061e-13	6.014684446526048399e-15
1.859296482412060336e-09	1.035305060728369142e+01	6.426864469353395053e+23	1.984756240715437354e-13	6.026428746437666478e-15
1.909547738693467138e-09	1.035542850130507553e+01	6.427763956700108271e+23	1.984411683507035037e-13	6.037368302891507365e-15
1.959798994974874353e-09	1.035760513369471525e+01	6.429550231576339378e+23	1.984047349424803066e-13	6.047512766652426765e-15
2.010050251256281154e-09	1.035963331489724304e+01	6.431945998227280620e+23	1.983682965121267031e-13	6.056885256503314638e-15
2.060301507537688369e-09	1.036155294114719538e+01	6.434719263649278879e+23	1.983333683919520647e-13	6.065517896200012433e-15
2.110552763819095584e-09	1.036339318747799787e+01	6.437678427952796769e+23	1.983010684506493839e-13	6.073448507703256309e-15
2.160804020100502385e-09	1.036517441348407331e+01	6.440668244037392537e+23	1.982721689583179320e-13	6.080718244694600637e-15
2.211055276381909600e-09	1.036690982928129223e+01	6.443566364833114835e+23	1.982471441992972109e-13	6.087369939387205908e-15
2.261306532663316402e-09	1.036860695985373404e+01	6.446280182350833946e+23	1.982262160622072781e-13	6.093446957337484988e-15
2.311557788944723617e-09	1.037026893423976048e+01	6.448743727400241007e+23	1.982093984603614179e-13	6.098992393843060238e-15
2.361809045226130418e-09	1.037189561553551442e+01	6.450914496154418052e+23	1.981965404058949068e-13	6.104048489527789177e-15
2.412060301507537633e-09	1.037348458033474508e+01	6.452770166823698290e+23	1.981873669419678702e-13	6.108656183694212786e-15
2.462311557788944848e-09	1.037503195242496012e+01	6.454305246847283589e+23	1.981815168988413172e-13	6.112854757398675800e-15
2.512562814070351649e-09	1.037653309485655306e+01	6.455527739801046226e+23	1.981785764971199462e-13	6.116681542307962014e-15
2.562814070351758864e-09	1.037798316597286252e+01	6.456455941504546395e+23	1.981781080707680752e-13	6.120171686601182439e-15
2.613065326633165666e-09	1.037937754760904063e+01	6.457115471526577004e+23	1.981796735240289869e-13	6.123357977039232793e-15
2.663316582914572881e-09	1.038071215652858648e+01	6.457536626692599306e+23	1.981828524895056210e-13	6.126270718865260586e-15
2.713567839195979682e-09	1.038198365260282863e+01	6.457752114792790166e+23	1.981872554636494325e-13	6.128937674424386517e-15
2.763819095477386897e-09	1.038318955886045458e+01	6.457795195924788460e+23	1.981925324296309006e-13	6.131384058977169960e-15
2.814070351758794112e-09	1.038432830919039596e+01	6.457698230533578776e+23	1.981983776254596266e-13	6.133632589354653960e-15
2.864321608040200913e-09	1.038539923921732289e+01	6.457491610164942592e+23	1.982045311816499803e-13	6.135703578640071676e-15
2.914572864321608128e-09	1.038640253484359555e+01	6.457203030540257004e+23	1.982107783511875407e-13	6.137615068358950634e-15
2.964824120603014930e-09	1.038733915138314323e+01	6.456857056850592567e+23	1.982169470027165725e-13	6.139382988826189405e-15
3.015075376884422145e-09	1.038821071433022603e+01	6.456474927383958048e+23	1.982229039638345718e-13	6.141021338269805872e-15
3.065326633165828946e-09	1.038901941081124569e+01	6.456074542516450990e+23	1.982285507012549866e-13	6.142542371965066108e-15
3.115577889447236161e-09	1.038976787882096886e+01	6.455670590345618475e+23	1.982338187212160308e-13	6.143956793669279546e-15
3.165829145728642962e-09	1.039045909955797953e+01	6.455274766520973504e+23	1.982386649760334749e-13	6.145273942960179884e-15
3.216080402010050177e-09	1.039109629661548517e+01	6.454896053030273868e+23	1.982430674768445369e-13	6.146501973488516105e-15
3.266331658291457392e-09	1.039168284448235191e+01	6.454541027982686017e+23	1.982470212411774104e-13	6.147648018534724767e-15
3.316582914572864194e-09	1.039222218776226825e+01	6.454214185207867176e+23	1.982505346476299440e-13	6.148718341523106361e-15
3.366834170854271409e-09	1.039271777171362032e+01	6.453918248412941375e+23	1.982536262277632319e-13	6.149718470246934316e-15
3.417085427135678210e-09	1.039317298411289414e+01	6.453654469549269807e+23	1.982563218955233613e-13	6.150653314464029028e-15
3.467336683417085425e-09	1.039359110802056207e+01	6.453422904920092810e+23	1.982586525949088324e-13	6.151527267234103477e-15
3.517587939698492226e-09	1.039397528474382604e+01	6.453222665485443117e+23	1.982606523349385154e-13	6.152344290892334327e-15
3.567839195979899441e-09	1.039432848611372684e+01	6.453052139922470941e+23	1.982623565751646306e-13	6.153107988910794383e-15
3.618090452261306243e-09	1.039465349509912251e+01	6.452909190430341464e+23	1.982638009232104078e-13	6.153821665110890938e-15
3.668341708542713458e-09	1.039495289374305287e+01	6.452791322183086669e+23	1.982650201066548630e-13	6.154488371784456066e-15
3.718592964824120673e-09	1.039522905741126202e+01	6.452695827869879218e+23	1.982660471839161254e-13	6.155110948283819463e-15
3.768844221105527887e-09	1.039548415437524298e+01	6.452619909038985215e+23	1.982669129618201333e-13	6.155692051575523324e-15
3.819095477386934275e-09	1.039572014980265635e+01	6.452560776072205162e+23	1.982676455907362911e-13	6.156234180141112510e-15
3.869346733668341490e-09	1.039593881329026281e+01	6.452515728631203239e+23	1.982682703112097350e-13	6.156739692467934764e-15
3.919597989949748705e-09	1.039614172914371970e+01	6.452482218383852438e+23	1.982688093287433338e-13	6.157210821219905122e-15
3.969849246231155920e-09	1.039633030868218988e+01	6.452457895768671975e+23	1.982692817957349450e-13	6.157649684022885563e-15
4.020100502512562308e-09	1.039650580392044965e+01	6.452440642505257433e+23	1.982697038815774884e-13	6.158058291648401414e-15
4.070351758793969523e-09	1.039666932205744132e+01	6.452428591515167202e+23	1.982700889136315955e-13	6.158438554242908302e-15
4.120603015075376738e-09	1.039682184027525658e+01	6.452420135880880659e+23	1.982704475732759219e-13	6.158792286124460102e-15
4.170854271356783953e-09	1.039696422042716151e+01	6.452413928436354913e+23	1.982707881325949538e-13	6.159121209562717402e-15
4.221105527638191168e-09	1.039709722326505670e+01	6.452408873545206491e+23	1.982711167185611285e-13	6.159426957866214611e-15
4.271356783919597556e-09	1.039722152192620364e+01	6.452404112575978852e+23	1.982714375928533907e-13	6.159711078025574103e-15
4.321608040201004771e-09	1.039733771446528365e+01	6.452399004522929172e+23	1.982717534367723696e-13	6.159975033099352128e-15
4.371859296482411986e-09	1.039744633527849160e+01	6.452393103141905503e+23	1.982720656320728165e-13	6.160220204480031508e-15
4.422110552763819200e-09	1.039754786532354380e+01	6.452386131872781666e+23	1.982723745299464684e-13	6.160447894138374300e-15
4.472361809045226415e-09	1.039764274108916986e+01	6.452377957702410950e+23	1.982726797018215784e-13	6.160659326913342217e-15
4.522613065326632803e-09	1.039773136231273121e+01	6.452368564988299664e+23	1.982729801670984011e-13	6.160855652891933788e-15
4.572864321608040018e-09	1.039781409848179905e+01	6.452358030115413059e+23	1.982732745943511068e-13	6.161037949904050056e-15
4.623115577889447233e-09	1.039789129418581304e+01	6.452346497702792025e+23	1.982735614738845039e-13	6.161207226143233287e-15
4.673366834170854448e-09	1.039796327340861559e+01	6.452334158917074042e+23	1.982738392607879934e-13	6.161364422913906628e-15
4.723618090452260836e-09	1.039803034286914851e+01	6.452321232292559737e+23	1.982741064887536324e-13	6.161510417496422252e-15
4.773869346733668051e-09	1.039809279452884638e+01	6.452307947307337127e+23	1.982743618558954660e-13	6.161646026115131579e-15
4.824120603015075266e-09	1.039815090738880698e+01	6.452294530826225404e+23	1.982746042845989532e-13	6.161772006989374251e-15
4.874371859296482481e-09	1.039820494870075684e+01	6.452281196398509661e+23	1.982748329580390161e-13	6.161889063444504935e-15
4.924623115577889696e-09	1.039825517471036065e+01	6.452268136293874302e+23	1.982750473364310044e-13	6.161997847056353635e-15
4.974874371859296084e-09	1.039830183104483119e+01	6.452255516075342766e+23	1.982752471563193825e-13	6.162098960802855173e-15
5.025125628140703299e-09	1.039834515284523953e+01	6.452243471444472381e+23	1.982754324162895523e-13	6.162192962194920579e-15
5.075376884422110513e-09	1.039838536473247821e+01	6.452232107051032364e+23	1.982756033524222887e-13	6.162280366359867964e-15
5.125628140703517728e-09	1.039842268068179543e+01	6.452221496935439139e+23	1.982757604066186391e-13	6.162361649051986319e-15
5.175879396984924116e-09	1.039845730386778655e+01	6.452211686266084031e+23	1.982759041906387715e-13	6.162437249567225886e-15
5.226130653266331331e-09	1.039848942652752406e+01	6.452202694042259533e+23	1.982760354483434308e-13	6.162507573541017994e-15
5.276381909547738546e-09	1.039851922987732280e+01	6.452194516454635670e+23	1.982761550182275146e-13	6.162572995612346694e-15
5.326633165829145761e-09	1.039854688410695438e+01	6.452187130625313493e+23	1.982762637979219376e-13	6.162633861940289195e-15
5.376884422110552976e-09	1.039857254846439183e+01	6.452180498486648971e+23	1.982763627119208656e-13	6.162690492562279257e-15
5.427135678391959364e-09	1.039859637143644377e+01	6.452174570598390406e+23	1.982764526834060773e-13	6.162743183588615673e-15
5.477386934673366579e-09	1.039861849102254787e+01	6.452169289744655833e+23	1.982765346106769619e-13	6.162792209229187146e-15
5.527638190954773794e-09	1.039863903509446708e+01	6.452164594193221298e+23	1.982766093483845660e-13	6.162837823653984948e-15
5.577889447236181009e-09	1.039865812183044902e+01	6.452160420537955716e+23	1.982766776935088521e-13	6.162880262689978237e-15
5.628140703517588224e-09	1.039867586020962875e+01	6.452156706079941339e+23	1.982767403758082316e-13	6.162919745361074664e-15
5.678391959798994612e-09	1.039869235055180141e+01	6.452153390732476982e+23	1.982767980523188433e-13	6.162956475278698351e-15
5.728643216080401826e-09	1.039870768508701282e+01	6.452150418459874610e+23	1.982768513053777570e-13	6.162990641893494417e-15
5.778894472361809041e-09	1.039872194854019583e+01	6.452147738279236306e+23	1.982769006435855350e-13	6.163022421618436564e-15
5.829145728643216256e-09	1.039873521871720463e+01	6.452145304868288777e+23	1.982769465051056397e-13	6.163051978835343379e-15
5.879396984924622644e-09	1.039874756708098325e+01	6.452143078831671329e+23	1.982769892627133198e-13	6.163079466797123799e-15
5.929648241206029859e-09	1.039875905930688127e+01	6.452141026682925188e+23	1.982770292300420008e-13	6.163105028436680603e-15
5.979899497487437074e-09	1.039876975581020879e+01	6.452139120600535332e+23	1.982770666685358629e-13	6.163128797094358495e-15
6.030150753768844289e-09	1.039877971223984510e+01	6.452137338014660685e+23	1.982771017946843899e-13	6.163150897174929558e-15
6.080402010050251504e-09	1.039878897993383511e+01	6.452135661077227761e+23	1.982771347871869679e-13	6.163171444743131956e-15
6.130653266331657892e-09	1.039879760633517947e+01	6.452134076062157274e+23	1.982771657937743485e-13	6.163190548067170646e-15
6.180904522613065107e-09	1.039880563536705260e+01	6.452132572736131296e+23	1.982771949374846243e-13	6.163208308117505452e-15
6.231155778894472322e-09	1.039881310776819845e+01	6.452131143732807126e+23	1.982772223222561897e-13	6.163224819027952882e-15
6.281407035175879537e-09	1.039882006139017712e+01	6.452129783956661065e+23	1.982772480377626125e-13	6.163240168524249020e-15
6.331658291457285925e-09	1.039882653145921232e+01	6.452128490035290162e+23	1.982772721634606640e-13	6.163254438324911555e-15
6.381909547738693139e-09	1.039883255080523838e+01	6.452127259833267546e+23	1.982772947718661496e-13	6.163267704517976089e-15
6.432160804020100354e-09	1.039883815006190559e+01	6.452126092034623291e+23	1.982773159311001492e-13	6.163280037916306185e-15
6.482412060301507569e-09	1.039884335784091007e+01	6.452124985796827084e+23	1.982773357067739031e-13	6.163291504394209784e-15
6.532663316582914784e-09	1.039884820088368933e+01	6.452123940474994955e+23	1.982773541632912777e-13	6.163302165206004900e-15
6.582914572864321172e-09	1.039885270419457974e+01	6.452122955412411641e+23	1.982773713646589827e-13	6.163312077288679525e-15
6.633165829145728387e-09	1.039885689115787848e+01	6.452122029791291208e+23	1.982773873748939515e-13	6.163321293548984136e-15
6.683417085427135602e-09	1.039886078364173194e+01	6.452121162536257061e+23	1.982774022581149499e-13	6.163329863135517716e-15
6.733668341708542817e-09	1.039886440209130214e+01	6.452120352262525844e+23	1.982774160783995716e-13	6.163337831696148052e-15
6.783919597989949205e-09	1.039886776561343318e+01	6.452119597260393215e+23	1.982774288994813153e-13	6.163345241621324050e-15
6.834170854271356420e-09	1.039887089205436865e+01	6.452118895507997951e+23	1.982774407843470767e-13	6.163352132273538017e-15
6.884422110552763635e-09	1.039887379807198897e+01	6.452118244704833430e+23	1.982774517947903372e-13	6.163358540202676013e-15
6.934673366834170850e-09	1.039887649920382628e+01	6.452117642319225810e+23	1.982774619909594059e-13	6.163364499348400899e-15
6.984924623115578065e-09	1.039887900993125136e+01	6.452117085643978016e+23	1.982774714309357510e-13	6.163370041229019056e-15
7.035175879396984452e-09	1.039888134374122863e+01	6.452116571855295349e+23	1.982774801703621371e-13	6.163375195118078726e-15
7.085427135678391667e-09	1.039888351318509585e+01	6.452116098071080269e+23	1.982774882621384911e-13	6.163379988208367096e-15
7.135678391959798882e-09	1.039888552993548920e+01	6.452115661405596596e+23	1.982774957561907720e-13	6.163384445764463376e-15
7.185929648241206097e-09	1.039888740484086505e+01	6.452115259018416027e+23	1.982775026993165311e-13	6.163388591264026941e-15
7.236180904522612485e-09	1.039888914797827901e+01	6.452114888156299437e+23	1.982775091351039811e-13	6.163392446528608617e-15
7.286432160804019700e-09	1.039889076870374929e+01	6.452114546187241207e+23	1.982775151039199046e-13	6.163396031844373215e-15
7.336683417085426915e-09	1.039889227570076713e+01	6.452114230626541015e+23	1.982775206429571367e-13	6.163399366073799872e-15
7.386934673366834130e-09	1.039889367702652478e+01	6.452113939155151403e+23	1.982775257863336466e-13	6.163402466758682040e-15
7.437185929648241345e-09	1.039889498015588565e+01	6.452113669630823215e+23	1.982775305652319069e-13	6.163405350214950938e-15
7.487437185929647733e-09	1.039889619202309490e+01	6.452113420092873009e+23	1.982775350080704990e-13	6.163408031620487596e-15
7.537688442211055775e-09	1.039889731906094816e+01	6.452113188761448890e+23	1.982775391406953082e-13	6.163410525095794144e-15
7.587939698492462163e-09	1.039889836723789251e+01	6.452112974032314806e+23	1.982775429865850819e-13	6.163412843778792812e-15
7.638190954773868551e-09	1.039889934209240785e+01	6.452112774468084789e+23	1.982775465670613040e-13	6.163414999893664298e-15
7.688442211055276593e-09	1.039890024876529218e+01	6.452112588786858742e+23	1.982775499014963030e-13	6.163417004814678450e-15
7.738693467336682980e-09	1.039890109202957547e+01	6.452112415849172445e+23	1.982775530075150241e-13	6.163418869125281525e-15
7.788944723618091023e-09	1.039890187631820773e+01	6.452112254643981202e+23	1.982775559011853393e-13	6.163420602672759516e-15
7.839195979899497410e-09	1.039890260574968650e+01	6.452112104274322700e+23	1.982775585971953593e-13	6.163422214619167803e-15
7.889447236180903798e-09	1.039890328415154919e+01	6.452111963943224151e+23	1.982775611090135522e-13	6.163423713488333847e-15
7.939698492462311840e-09	1.039890391508217782e+01	6.452111832940288567e+23	1.982775634490336173e-13	6.163425107209874848e-15
7.989949748743718228e-09	1.039890450185059301e+01	6.452111710629211176e+23	1.982775656287007523e-13	6.163426403159980267e-15
8.040201005025124616e-09	1.039890504753491030e+01	6.452111596436529286e+23	1.982775676586231296e-13	6.163427608199524069e-15
8.090452261306532658e-09	1.039890555499892244e+01	6.452111489841619041e+23	1.982775695486659029e-13	6.163428728709404902e-15
8.140703517587939046e-09	1.039890602690768695e+01	6.452111390368061194e+23	1.982775713080311535e-13	6.163429770623679042e-15
8.190954773869347088e-09	1.039890646574164990e+01	6.452111297576373217e+23	1.982775729453264016e-13	6.163430739460553950e-15
8.241206030150753476e-09	1.039890687380952805e+01	6.452111211057930578e+23	1.982775744686185262e-13	6.163431640350888238e-15
8.291457286432159864e-09	1.039890725326046983e+01	6.452111130430151013e+23	1.982775758854813491e-13	6.163432478065327697e-15
8.341708542713567906e-09	1.039890760609501541e+01	6.452111055332646500e+23	1.982775772030324154e-13	6.163433257039312186e-15
8.391959798994974293e-09	1.039890793417536408e+01	6.452110985424321475e+23	1.982775784279642694e-13	6.163433981396351764e-15
8.442211055276382336e-09	1.039890823923474983e+01	6.452110920381232054e+23	1.982775795665706329e-13	6.163434654969951497e-15
8.492462311557788723e-09	1.039890852288636580e+01	6.452110859895055959e+23	1.982775806247674323e-13	6.163435281323986164e-15
8.542713567839195111e-09	1.039890878663133478e+01	6.452110803672075138e+23	1.982775816081118837e-13	6.163435863771475927e-15
8.592964824120603153e-09	1.039890903186643989e+01	6.452110751432536899e+23	1.982775825218191527e-13	6.163436405392454039e-15
8.643216080402009541e-09	1.039890925989120340e+01	6.452110702910239167e+23	1.982775833707771982e-13	6.163436909050259183e-15
8.693467336683417583e-09	1.039890947191437220e+01	6.452110657852315743e+23	1.982775841595612116e-13	6.163437377406893805e-15
8.743718592964823971e-09	1.039890966906018299e+01	6.452110616019123558e+23	1.982775848924472481e-13	6.163437812937224403e-15
8.793969849246230359e-09	1.039890985237413012e+01	6.452110577184144695e+23	1.982775855734262369e-13	6.163438217942168910e-15
8.844221105527638401e-09	1.039891002282834620e+01	6.452110541133889751e+23	1.982775862062171084e-13	6.163438594561139401e-15
8.894472361809044789e-09	1.039891018132664335e+01	6.452110507667751541e+23	1.982775867942809296e-13	6.163438944783303868e-15
8.944723618090452831e-09	1.039891032870924725e+01	6.452110476597813167e+23	1.982775873408344357e-13	6.163439270458263455e-15
8.994974874371859219e-09	1.039891046575719180e+01	6.452110447748540657e+23	1.982775878488638374e-13	6.163439573305930573e-15
9.045226130653265606e-09	1.039891059319649003e+01	6.452110420956442054e+23	1.982775883211387055e-13	6.163439854925618156e-15
9.095477386934673649e-09	1.039891071170193548e+01	6.452110396069633893e+23	1.982775887602258797e-13	6.163440116804609055e-15
9.145728643216080036e-09	1.039891082190075622e+01	6.452110372947339227e+23	1.982775891685022423e-13	6.163440360325933420e-15
9.195979899497486424e-09	1.039891092437591169e+01	6.452110351459322566e+23	1.982775895481686518e-13	6.163440586775834480e-15
9.246231155778894466e-09	1.039891101966933640e+01	6.452110331485306036e+23	1.982775899012618590e-13	6.163440797350497523e-15
9.296482412060300854e-09	1.039891110828469678e+01	6.452110312914368080e+23	1.982775902296673549e-13	6.163440993162341067e-15
9.346733668341708896e-09	1.039891119069020142e+01	6.452110295644269686e+23	1.982775905351302261e-13	6.163441175245910434e-15
9.396984924623115284e-09	1.039891126732111282e+01	6.452110279580841012e+23	1.982775908192666908e-13	6.163441344563385582e-15
9.447236180904521672e-09	1.039891133858210281e+01	6.452110264637347877e+23	1.982775910835737924e-13	6.163441502009543824e-15
9.497487437185929714e-09	1.039891140484935228e+01	6.452110250733889126e+23	1.982775913294390173e-13	6.163441648416519821e-15
9.547738693467336102e-09	1.039891146647265607e+01	6.452110237796814123e+23	1.982775915581494585e-13	6.163441784558190065e-15
9.597989949748744144e-09	1.039891152377731132e+01	6.452110225758165748e+23	1.982775917708992619e-13	6.163441911154278901e-15
9.648241206030150532e-09	1.039891157706574099e+01	6.452110214555191843e+23	1.982775919687976039e-13	6.163442028874083533e-15
9.698492462311556919e-09	1.039891162661920454e+01	6.452110204129868744e+23	1.982775921528750018e-13	6.163442138339948160e-15
9.748743718592964962e-09	1.039891167269923145e+01	6.452110194428452987e+23	1.982775923240897009e-13	6.163442240130610333e-15
9.798994974874371349e-09	1.039891171554915239e+01	6.452110185401121610e+23	1.982775924833333284e-13	6.163442334784389519e-15
9.849246231155779392e-09	1.039891175539517221e+01	6.452110177001617815e+23	1.982775926314354631e-13	6.163442422801686225e-15
9.899497487437185779e-09	1.039891179244770036e+01	6.452110169186939584e+23	1.982775927691689868e-13	6.163442504647931540e-15
9.949748743718592167e-09	1.039891182690249494e+01	6.452110161917053795e+23	1.982775928972534669e-13	6.163442580755866158e-15
1.000000000000000021e-08	1.039891191643768131e+01	6.452110143015577841e+23	1.982775932300922349e-13	6.163442778534737524e-15


==> pde_runs/pm_ss_nr128_lmax3_E1.61E+04_id_0.00E+00_Tg0.00E+00_perturb_l_3_dt5.00E-11.csv <==
time	energy	mobility	g0	g2	
0.000000000000000000e+00	1.039891228387983801e+01	-6.083344044014942646e+08	1.982775945947982001e-13	6.163443590283357227e-15
5.025125628140703402e-11	1.027577108670786465e+01	1.914146271451367216e+23	1.963848345992803054e-13	5.945428524512619176e-15
1.005025125628140680e-10	1.018964753200117457e+01	3.213837608638804855e+23	1.950613131259654744e-13	5.820105334943993118e-15
1.507537688442211021e-10	1.012936134821591594e+01	4.100839637848023221e+23	1.941696220091692138e-13	5.752876881118351029e-15
2.010050251256281361e-10	1.008723244736513713e+01	4.710069162473650347e+23	1.935942257051772040e-13	5.721471818862202969e-15
2.512562814070351442e-10	1.005800164827951981e+01	5.132534195962767968e+23	1.932392169692408627e-13	5.711730257445077707e-15
3.015075376884422041e-10	1.003806438859583672e+01	5.430394797876078644e+23	1.930264754569103529e-13	5.714768290455275968e-15
3.517587939698492640e-10	1.002498925023392751e+01	5.646642616541282461e+23	1.928947735312362423e-13	5.725138245533624269e-15
4.020100502512562722e-10	1.001718930400025975e+01	5.811184394748207542e+23	1.927996999687918547e-13	5.739589805116930370e-15
4.522613065326632803e-10	1.001368400704167705e+01	5.944603176397506001e+23	1.927137578647074631e-13	5.756233702946916309e-15
5.025125628140702885e-10	1.001391268786941247e+01	6.060507512192997786e+23	1.926257674323233866e-13	5.773981149436563780e-15
5.527638190954774001e-10	1.001758073647755687e+01	6.167103354441523643e+23	1.925388858613250097e-13	5.792177915436375529e-15
6.030150753768844082e-10	1.002453171524674325e+01	6.268401533230970013e+23	1.924670413357669269e-13	5.810378341834747547e-15
6.532663316582914164e-10	1.003464518009563555e+01	6.365291005965926893e+23	1.924301544829766475e-13	5.828220966343704343e-15
7.035175879396985280e-10	1.004776210343960408e+01	6.456564709999945879e+23	1.924489579728658114e-13	5.845376879551309433e-15
7.537688442211055361e-10	1.006363895351039695e+01	6.539886729841581155e+23	1.925403735641355447e-13	5.861546753419923986e-15
8.040201005025125443e-10	1.008192916872778966e+01	6.612639543941847402e+23	1.927142443713096963e-13	5.876485050994783842e-15
8.542713567839195525e-10	1.010218819087882203e+01	6.672583428868891570e+23	1.929718430569902272e-13	5.890032402398362317e-15
9.045226130653265606e-10	1.012389621163762143e+01	6.718284061591866610e+23	1.933061361380886502e-13	5.902140960457543980e-15
9.547738693467335688e-10	1.014649175626003164e+01	6.749302514763552061e+23	1.937034223267112498e-13	5.912883039319632115e-15
1.005025125628140577e-09	1.016940924963588877e+01	6.766178858360344307e+23	1.941457632547088706e-13	5.922439724304993132e-15
1.055276381909547792e-09	1.019211462722986461e+01	6.770266037611376484e+23	1.946136024046409744e-13	5.931072061634104045e-15
1.105527638190954800e-09	1.021413458406743224e+01	6.763480459689805700e+23	1.950880825072106617e-13	5.939081596573080123e-15
1.155778894472361808e-09	1.023507686952415519e+01	6.748031108098946478e+23	1.955527575445063673e-13	5.946768716400017114e-15
1.206030150753768816e-09	1.025464081856089926e+01	6.726174645302855897e+23	1.959945891917351360e-13	5.954396537215898957e-15
1.256281407035175825e-09	1.027261880535757221e+01	6.700025467961264644e+23	1.964042742660025610e-13	5.962165654488998389e-15
1.306532663316582833e-09	1.028889034934010560e+01	6.671431860905330124e+23	1.967760486769946231e-13	5.970201954262502918e-15
1.356783919597989841e-09	1.030341113863448044e+01	6.641915378906173203e+23	1.971071539379885910e-13	5.978556785900643729e-15
1.407035175879397056e-09	1.031619930225822834e+01	6.612661674689900524e+23	1.973971466475768192e-13	5.987216746939992854e-15
1.457286432160804064e-09	1.032732097112680769e+01	6.584547044031764239e+23	1.976471966504818241e-13	5.996119355023112258e-15
1.507537688442211072e-09	1.033687666434628483e+01	6.558184944359602536e+23	1.978594723178199885e-13	6.005170881514409762e-15
1.557788944723618080e-09	1.034498946391319762e+01	6.533979282345679651e+23	1.980366642565744746e-13	6.014263302126721106e-15
1.608040201005025089e-09	1.035179541121245705e+01	6.512175024721021024e+23	1.981816597111858539e-13	6.023288332790487780e-15
1.658291457286432097e-09	1.035743614355296138e+01	6.492900605745072838e+23	1.982973525506805944e-13	6.032147562905234748e-15
1.708542713567839105e-09	1.036205351669857144e+01	6.476199984545967364e+23	1.983865583475919078e-13	6.040758570890582379e-15
1.758793969849246113e-09	1.036578582416558092e+01	6.462054691079849656e+23	1.984519988809876752e-13	6.049057512498295054e-15
1.809045226130653121e-09	1.036876519872439673e+01	6.450397711592189476e+23	1.984963226682357481e-13	6.056999000078784125e-15
1.859296482412060336e-09	1.037111582977107815e+01	6.441121710399803936e+23	1.985221348972448938e-13	6.064554184718500846e-15
1.909547738693467138e-09	1.037295271636635263e+01	6.434084072058167985e+23	1.985320187859934813e-13	6.071707881299762525e-15
1.959798994974874353e-09	1.037438077077637821e+01	6.429110814473140505e+23	1.985285389541130390e-13	6.078455409824908188e-15
2.010050251256281154e-09	1.037549417149743647e+01	6.426000788896370425e+23	1.985142245694369863e-13	6.084799624418714292e-15
2.060301507537688369e-09	1.037637592740568415e+01	6.424530920453053193e+23	1.984915351964285393e-13	6.090748407028429708e-15
2.110552763819095584e-09	1.037709765281497631e+01	6.424462669667884859e+23	1.984628153055249944e-13	6.096312741416067796e-15
2.160804020100502385e-09	1.037771956911544358e+01	6.425549473633706422e+23	1.984302445397030633e-13	6.101505365404266035e-15
2.211055276381909600e-09	1.037829074755501857e+01	6.427544672521156559e+23	1.983957905114599050e-13	6.106339925690345347e-15
2.261306532663316402e-09	1.037884959590996559e+01	6.430209328947398957e+23	1.983611696209464572e-13	6.110830523561541964e-15
2.311557788944723617e-09	1.037942457520937900e+01	6.433319371769041209e+23	1.983278196170829915e-13	6.114991532172232745e-15
2.361809045226130418e-09	1.038003511610151364e+01	6.436671602402054164e+23	1.982968857557190763e-13	6.118837576904936078e-15
2.412060301507537633e-09	1.038069269110578396e+01	6.440088252124863712e+23	1.982692207194668298e-13	6.122383591142211472e-15
2.462311557788944848e-09	1.038140199060927316e+01	6.443419940526418465e+23	1.982453971189473785e-13	6.125644883938555888e-15
2.512562814070351649e-09	1.038216214748615407e+01	6.446547034473789422e+23	1.982257304649704234e-13	6.128637179172438213e-15
2.562814070351758864e-09	1.038296795717191401e+01	6.449379528800492396e+23	1.982103099824824440e-13	6.131376605279991653e-15
2.613065326633165666e-09	1.038381104587669590e+01	6.451855657383544970e+23	1.981990344781923986e-13	6.133879629611411317e-15
2.663316582914572881e-09	1.038468094810545850e+01	6.453939495597705118e+23	1.981916505966965142e-13	6.136162941801251231e-15
2.713567839195979682e-09	1.038556606450228870e+01	6.455617835763810141e+23	1.981877911185842337e-13	6.138243296871744001e-15
2.763819095477386897e-09	1.038645448115693348e+01	6.456896612037890545e+23	1.981870113870370724e-13	6.140137331903595621e-15
2.814070351758794112e-09	1.038733464104781490e+01	6.457797127072606113e+23	1.981888224279160801e-13	6.141861370845664929e-15
2.864321608040200913e-09	1.038819586667638717e+01	6.458352296458002440e+23	1.981927197995127066e-13	6.143431231145048460e-15
2.914572864321608128e-09	1.038902873983401065e+01	6.458603084347809506e+23	1.981982076357580028e-13	6.144862043961827347e-15
2.964824120603014930e-09	1.038982534971892413e+01	6.458595259574502031e+23	1.982048177094802567e-13	6.146168097259059976e-15
3.015075376884422145e-09	1.039057942431499626e+01	6.458376559468261618e+23	1.982121236311322171e-13	6.147362708369019893e-15
3.065326633165828946e-09	1.039128636219346191e+01	6.457994310853599848e+23	1.982197505131786763e-13	6.148458129976746022e-15
3.115577889447236161e-09	1.039194318289895591e+01	6.457493525621412641e+23	1.982273805769181094e-13	6.149465491007843306e-15
3.165829145728642962e-09	1.039254841405439933e+01	6.456915462385804100e+23	1.982347552661650398e-13	6.150394771771612842e-15
3.216080402010050177e-09	1.039310193248923575e+01	6.456296625977753747e+23	1.982416744716065052e-13	6.151254810968407853e-15
3.266331658291457392e-09	1.039360477527336357e+01	6.455668162463610532e+23	1.982479934713748497e-13	6.152053340851410908e-15
3.316582914572864194e-09	1.039405893471411169e+01	6.455055598343676798e+23	1.982536181671739700e-13	6.152797045944957398e-15
3.366834170854271409e-09	1.039446714930817350e+01	6.454478867824313767e+23	1.982584991495279704e-13	6.153491640234128620e-15
3.417085427135678210e-09	1.039483270047397667e+01	6.453952570787007845e+23	1.982626250672797439e-13	6.154141957616007806e-15
3.467336683417085425e-09	1.039515922272938298e+01	6.453486405558884012e+23	1.982660157108366437e-13	6.154752050574859999e-15
3.517587939698492226e-09	1.039545053291804422e+01	6.453085724146892769e+23	1.982687151500837611e-13	6.155325292452791639e-15
3.567839195979899441e-09	1.039571048218688709e+01	6.452752162637341943e+23	1.982707851995908978e-13	6.155864479258790817e-15
3.618090452261306243e-09	1.039594283272605502e+01	6.452484305471243509e+23	1.982722994181444885e-13	6.156371927633967845e-15
3.668341708542713458e-09	1.039615115983211346e+01	6.452278348850124135e+23	1.982733377885269796e-13	6.156849566307704906e-15
3.718592964824120673e-09	1.039633877865652778e+01	6.452128735244907887e+23	1.982739821681288769e-13	6.157299019092374768e-15
3.768844221105527887e-09	1.039650869406166400e+01	6.452028737577314356e+23	1.982743125523103009e-13	6.157721678136637072e-15
3.819095477386934275e-09	1.039666357131326713e+01	6.451970977882968162e+23	1.982744041509835213e-13	6.158118766764091966e-15
3.869346733668341490e-09	1.039680572487598376e+01	6.451947870967910954e+23	1.982743252449295929e-13	6.158491391745548178e-15
3.919597989949748705e-09	1.039693712232427814e+01	6.451951988605205243e+23	1.982741357618896032e-13	6.158840585285571986e-15
3.969849246231155920e-09	1.039705940030562736e+01	6.451976344101655402e+23	1.982738864932461654e-13	6.159167337343180309e-15
4.020100502512562308e-09	1.039717388956624866e+01	6.452014600554503880e+23	1.982736188596729624e-13	6.159472619156618749e-15
4.070351758793969523e-09	1.039728164624099271e+01	6.452061208810279729e+23	1.982733651278486458e-13	6.159757399010915354e-15
4.120603015075376738e-09	1.039738348688599778e+01	6.452111483061036059e+23	1.982731489794216402e-13	6.160022651381979165e-15
4.170854271356783953e-09	1.039748002506790314e+01	6.452161623222089312e+23	1.982729863369862098e-13	6.160269360623889115e-15
4.221105527638191168e-09	1.039757170768979400e+01	6.452208693807385013e+23	1.982728863589686131e-13	6.160498520347542225e-15
4.271356783919597556e-09	1.039765884960888087e+01	6.452250569044246261e+23	1.982728525250564671e-13	6.160711129577404520e-15
4.321608040201004771e-09	1.039774166546657419e+01	6.452285853548855008e+23	1.982728837452453179e-13	6.160908186682725202e-15
4.371859296482411986e-09	1.039782029799104457e+01	6.452313787120573691e+23	1.982729754378737402e-13	6.161090681964669887e-15
4.422110552763819200e-09	1.039789484233783590e+01	6.452334141206439511e+23	1.982731205344441665e-13	6.161259589654916277e-15
4.472361809045226415e-09	1.039796536629689427e+01	6.452347113432089939e+23	1.982733103809680373e-13	6.161415859946826630e-15
4.522613065326632803e-09	1.039803192640987461e+01	6.452353225373764498e+23	1.982735355165460685e-13	6.161560411547987872e-15
4.572864321608040018e-09	1.039809458021327337e+01	6.452353227530337371e+23	1.982737863195701122e-13	6.161694125115367151e-15
4.623115577889447233e-09	1.039815339494655966e+01	6.452348014300560884e+23	1.982740535200823061e-13	6.161817837815593668e-15
4.673366834170854448e-09	1.039820845314883613e+01	6.452338550722544009e+23	1.982743285833724093e-13	6.161932339148509747e-15
4.723618090452260836e-09	1.039825985561457067e+01	6.452325811818640441e+23	1.982746039748302898e-13	6.162038368081155542e-15
4.773869346733668051e-09	1.039830772219385580e+01	6.452310734626272859e+23	1.982748733194907337e-13	6.162136611464457359e-15
4.824120603015075266e-09	1.039835219091392204e+01	6.452294182389346394e+23	1.982751314717587775e-13	6.162227703647065255e-15
4.874371859296482481e-09	1.039839341586868926e+01	6.452276919932449666e+23	1.982753745116730572e-13	6.162312227157429791e-15
4.924623115577889696e-09	1.039843156427949999e+01	6.452259598930433624e+23	1.982755996839630593e-13	6.162390714296642352e-15
4.974874371859296084e-09	1.039846681307895615e+01	6.452242751603861273e+23	1.982758052952941951e-13	6.162463649469981405e-15
5.025125628140703299e-09	1.039849934531169851e+01	6.452226791297907520e+23	1.982759905836859000e-13	6.162531472080910253e-15
5.075376884422110513e-09	1.039852934658883044e+01	6.452212018417661725e+23	1.982761555723207134e-13	6.162594579816378999e-15
5.125628140703517728e-09	1.039855700177541564e+01	6.452198630277658087e+23	1.982763009179961975e-13	6.162653332163861492e-15
5.175879396984924116e-09	1.039858249204040597e+01	6.452186733557145246e+23	1.982764277624594423e-13	6.162708054020049239e-15
5.226130653266331331e-09	1.039860599235005623e+01	6.452176358218853903e+23	1.982765375929051810e-13	6.162759039269878619e-15
5.276381909547738546e-09	1.039862766944712646e+01	6.452167471932220438e+23	1.982766321160954248e-13	6.162806554237400549e-15
5.326633165829145761e-09	1.039864768032495768e+01	6.452159994229635353e+23	1.982767131489426632e-13	6.162850840933763011e-15
5.376884422110552976e-09	1.039866617117953140e+01	6.452153809806236320e+23	1.982767825269990458e-13	6.162892120047617080e-15
5.427135678391959364e-09	1.039868327680280302e+01	6.452148780543105407e+23	1.982768420311475000e-13	6.162930593643680711e-15
5.477386934673366579e-09	1.039869912036769684e+01	6.452144755984867304e+23	1.982768933318899508e-13	6.162966447553132430e-15
5.527638190954773794e-09	1.039871381354687330e+01	6.452141582132438976e+23	1.982769379499459024e-13	6.162999853453779166e-15
5.577889447236181009e-09	1.039872745690323086e+01	6.452139108519600319e+23	1.982769772314194244e-13	6.163030970649355690e-15
5.628140703517588224e-09	1.039874014049112105e+01	6.452137193626850097e+23	1.982770123355068567e-13	6.163059947567680335e-15
5.678391959798994612e-09	1.039875194460911700e+01	6.452135708749887009e+23	1.982770442325967525e-13	6.163086923002282617e-15
5.728643216080401826e-09	1.039876294065117257e+01	6.452134540484425443e+23	1.982770737106137591e-13	6.163112027127212049e-15
5.778894472361809041e-09	1.039877319200823003e+01	6.452133592015947306e+23	1.982771013875576187e-13	6.163135382315785044e-15
5.829145728643216256e-09	1.039878275498089266e+01	6.452132783415653460e+23	1.982771277283582604e-13	6.163157103795208508e-15
5.879396984924622644e-09	1.039879167966981655e+01	6.452132051144621823e+23	1.982771530643843690e-13	6.163177300166523594e-15
5.929648241206029859e-09	1.039880001081925087e+01	6.452131346959346361e+23	1.982771776141877505e-13	6.163196073818662216e-15
5.979899497487437074e-09	1.039880778859470212e+01	6.452130636396661865e+23	1.982772015043173955e-13	6.163213521260959027e-15
6.030150753768844289e-09	1.039881504928331424e+01	6.452129896996023441e+23	1.982772247892902821e-13	6.163229733396636081e-15
6.080402010050251504e-09	1.039882182590985238e+01	6.452129116394277799e+23	1.982772474700383516e-13	6.163244795754997733e-15
6.130653266331657892e-09	1.039882814876688677e+01	6.452128290404480099e+23	1.982772695103678328e-13	6.163258788697812422e-15
6.180904522613065107e-09	1.039883404586080395e+01	6.452127421166651483e+23	1.982772908511547240e-13	6.163271787611256736e-15
6.231155778894472322e-09	1.039883954327825499e+01	6.452126515436227899e+23	1.982773114221596581e-13	6.163283863092040829e-15
6.281407035175879537e-09	1.039884466548010877e+01	6.452125583055301389e+23	1.982773311514743411e-13	6.163295081133961403e-15
6.331658291457285925e-09	1.039884943553100882e+01	6.452124635634140289e+23	1.982773499727147521e-13	6.163305503318383215e-15
6.381909547738693139e-09	1.039885387527329641e+01	6.452123685455007549e+23	1.982773678301487642e-13	6.163315187010921829e-15
6.432160804020100354e-09	1.039885800545436467e+01	6.452122744597881207e+23	1.982773846819963854e-13	6.163324185564051490e-15
6.482412060301507569e-09	1.039886184581670747e+01	6.452121824277985220e+23	1.982774005021684331e-13	6.163332548525948160e-15
6.532663316582914784e-09	1.039886541515819296e+01	6.452120934377753454e+23	1.982774152807212714e-13	6.163340321852887954e-15
6.582914572864321172e-09	1.039886873137099066e+01	6.452120083151178894e+23	1.982774290233004434e-13	6.163347548124349784e-15
6.633165829145728387e-09	1.039887181146486483e+01	6.452119277075410452e+23	1.982774417498306064e-13	6.163354266757743297e-15
6.683417085427135602e-09	1.039887467158109935e+01	6.452118520823627561e+23	1.982774534926865111e-13	6.163360514220920906e-15
6.733668341708542817e-09	1.039887732700121958e+01	6.452117817333383839e+23	1.982774642945519191e-13	6.163366324240039481e-15
6.783919597989949205e-09	1.039887979215435365e+01	6.452117167945941202e+23	1.982774742061389745e-13	6.163371728001139556e-15
6.834170854271356420e-09	1.039888208062572694e+01	6.452116572594456536e+23	1.982774832839123467e-13	6.163376754343165390e-15
6.884422110552763635e-09	1.039888420516803791e+01	6.452116030021372813e+23	1.982774915879269941e-13	6.163381429941483990e-15
6.934673366834170850e-09	1.039888617771729784e+01	6.452115538008453509e+23	1.982774991798607069e-13	6.163385779480760828e-15
6.984924623115578065e-09	1.039888800941327496e+01	6.452115093605945956e+23	1.982775061212964104e-13	6.163389825816616368e-15
7.035175879396984452e-09	1.039888971062457124e+01	6.452114693350369735e+23	1.982775124722824239e-13	6.163393590125393677e-15
7.085427135678391667e-09	1.039889129097825737e+01	6.452114333463168313e+23	1.982775182901839045e-13	6.163397092042103377e-15
7.135678391959798882e-09	1.039889275939371061e+01	6.452114010025165240e+23	1.982775236288192657e-13	6.163400349787315864e-15
7.185929648241206097e-09	1.039889412411899272e+01	6.452113719123885561e+23	1.982775285378642777e-13	6.163403380282148831e-15
7.236180904522612485e-09	1.039889539276999564e+01	6.452113456972653910e+23	1.982775330624990619e-13	6.163406199253088739e-15
7.286432160804019700e-09	1.039889657237098675e+01	6.452113220002027657e+23	1.982775372432644550e-13	6.163408821326848182e-15
7.336683417085426915e-09	1.039889766939551663e+01	6.452113004925155572e+23	1.982775411160958859e-13	6.163411260115882355e-15
7.386934673366834130e-09	1.039889868980746357e+01	6.452112808779519539e+23	1.982775447124970009e-13	6.163413528295752646e-15
7.437185929648241345e-09	1.039889963910103887e+01	6.452112628948119480e+23	1.982775480598201696e-13	6.163415637674778317e-15
7.487437185929647733e-09	1.039890052233943329e+01	6.452112463163387145e+23	1.982775511816215108e-13	6.163417599257001803e-15
7.537688442211055775e-09	1.039890134419153789e+01	6.452112309497184209e+23	1.982775540980616587e-13	6.163419423299402433e-15
7.587939698492462163e-09	1.039890210896644085e+01	6.452112166340230717e+23	1.982775568263282894e-13	6.163421119363417717e-15
7.638190954773868551e-09	1.039890282064561156e+01	6.452112032373947551e+23	1.982775593810589001e-13	6.163422696362489575e-15
7.688442211055276593e-09	1.039890348291216604e+01	6.452111906537508658e+23	1.982775617747477852e-13	6.163424162604994146e-15
7.738693467336682980e-09	1.039890409917795466e+01	6.452111787992510921e+23	1.982775640181253212e-13	6.163425525834322234e-15
7.788944723618091023e-09	1.039890467260767615e+01	6.452111676087148762e+23	1.982775661205013036e-13	6.163426793265536096e-15
7.839195979899497410e-09	1.039890520614071256e+01	6.452111570321568516e+23	1.982775680900656989e-13	6.163427971619627303e-15
7.889447236180903798e-09	1.039890570251055557e+01	6.452111470315568942e+23	1.982775699341457756e-13	6.163429067155247884e-15
7.939698492462311840e-09	1.039890616426202108e+01	6.452111375779443759e+23	1.982775716594196386e-13	6.163430085698616827e-15
7.989949748743718228e-09	1.039890659376666271e+01	6.452111286488507120e+23	1.982775732720870531e-13	6.163431032671653233e-15
8.040201005025124616e-09	1.039890699323621526e+01	6.452111202261614755e+23	1.982775747780013671e-13	6.163431913118209090e-15
8.090452261306532658e-09	1.039890736473464372e+01	6.452111122943569360e+23	1.982775761827672290e-13	6.163432731728942846e-15
8.140703517587939046e-09	1.039890771018874460e+01	6.452111048391374028e+23	1.982775774918068521e-13	6.163433492864817216e-15
8.190954773869347088e-09	1.039890803139776310e+01	6.452110978463998138e+23	1.982775787104034841e-13	6.163434200579253543e-15
8.241206030150753476e-09	1.039890833004179349e+01	6.452110913015258452e+23	1.982775798437218794e-13	6.163434858639011374e-15
8.291457286432159864e-09	1.039890860768956493e+01	6.452110851889412744e+23	1.982775808968154682e-13	6.163435470543764040e-15
8.341708542713567906e-09	1.039890886580535145e+01	6.452110794919015004e+23	1.982775818746205762e-13	6.163436039544753642e-15
8.391959798994974293e-09	1.039890910575547345e+01	6.452110741924544994e+23	1.982775827819441808e-13	6.163436568662062370e-15
8.442211055276382336e-09	1.039890932881434615e+01	6.452110692715410856e+23	1.982775836234469733e-13	6.163437060701109161e-15
8.492462311557788723e-09	1.039890953616994729e+01	6.452110647091910033e+23	1.982775844036242491e-13	6.163437518267840006e-15
8.542713567839195111e-09	1.039890972892908039e+01	6.452110604847814300e+23	1.982775851267875055e-13	6.163437943783025265e-15
8.592964824120603153e-09	1.039890990812235216e+01	6.452110565773290347e+23	1.982775857970485631e-13	6.163438339495617449e-15
8.643216080402009541e-09	1.039891007470889761e+01	6.452110529657875380e+23	1.982775864183054046e-13	6.163438707495212855e-15
8.693467336683417583e-09	1.039891022958080846e+01	6.452110496293341333e+23	1.982775869942322285e-13	6.163439049723498726e-15
8.743718592964823971e-09	1.039891037356742487e+01	6.452110465476322845e+23	1.982775875282738957e-13	6.163439367985021994e-15
8.793969849246230359e-09	1.039891050743948497e+01	6.452110437010600310e+23	1.982775880236435314e-13	6.163439663957137601e-15
8.844221105527638401e-09	1.039891063191288545e+01	6.452110410708918521e+23	1.982775884833243172e-13	6.163439939199287084e-15
8.894472361809044789e-09	1.039891074765244561e+01	6.452110386394444281e+23	1.982775889100735049e-13	6.163440195161220870e-15
8.944723618090452831e-09	1.039891085527546011e+01	6.452110363901781082e+23	1.982775893064317316e-13	6.163440433191273430e-15
8.994974874371859219e-09	1.039891095535493903e+01	6.452110343077522089e+23	1.982775896747316527e-13	6.163440654543291841e-15
9.045226130653265606e-09	1.039891104842275915e+01	6.452110323780509174e+23	1.982775900171104627e-13	6.163440860383558830e-15
9.095477386934673649e-09	1.039891113497263930e+01	6.452110305881733600e+23	1.982775903355229211e-13	6.163441051796940370e-15
9.145728643216080036e-09	1.039891121546297903e+01	6.452110289263987052e+23	1.982775906317547313e-13	6.163441229792652247e-15
9.195979899497486424e-09	1.039891129031921224e+01	6.452110273821295237e+23	1.982775909074370809e-13	6.163441395309509150e-15
9.246231155778894466e-09	1.039891135993652149e+01	6.452110259458206534e+23	1.982775911640600967e-13	6.163441549220938659e-15
9.296482412060300854e-09	1.039891142468191099e+01	6.452110246088953131e+23	1.982775914029865516e-13	6.163441692339552706e-15
9.346733668341708896e-09	1.039891148489631689e+01	6.452110233636586662e+23	1.982775916254642848e-13	6.163441825421334050e-15
9.396984924623115284e-09	1.039891154089657022e+01	6.452110222032076265e+23	1.982775918326388485e-13	6.163441949169526944e-15
9.447236180904521672e-09	1.039891159297705414e+01	6.452110211213399928e+23	1.982775920255634035e-13	6.163442064238301395e-15
9.497487437185929714e-09	1.039891164141155322e+01	6.452110201124709655e+23	1.982775922052094984e-13	6.163442171236228092e-15
9.547738693467336102e-09	1.039891168645459807e+01	6.452110191715526157e+23	1.982775923724754753e-13	6.163442270729339188e-15
9.597989949748744144e-09	1.039891172834296462e+01	6.452110182940002002e+23	1.982775925281938160e-13	6.163442363244135441e-15
9.648241206030150532e-09	1.039891176729684474e+01	6.452110174756297496e+23	1.982775926731385633e-13	6.163442449270216271e-15
9.698492462311556919e-09	1.039891180352116073e+01	6.452110167126000869e+23	1.982775928080306732e-13	6.163442529262913772e-15
9.748743718592964962e-09	1.039891183720655121e+01	6.452110160013631664e+23	1.982775929335431890e-13	6.163442603645678220e-15
9.798994974874371349e-09	1.039891186853044047e+01	6.452110153386240770e+23	1.982775930503055334e-13	6.163442672812216685e-15
9.849246231155779392e-09	1.039891189765787338e+01	6.452110147213066827e+23	1.982775931589067394e-13	6.163442737128609534e-15
9.899497487437185779e-09	1.039891192474255988e+01	6.452110141465277183e+23	1.982775932598990602e-13	6.163442796935273126e-15
9.949748743718592167e-09	1.039891194992743628e+01	6.452110136115726301e+23	1.982775933537998622e-13	6.163442852548675579e-15
1.000000000000000021e-08	1.039891201536828902e+01	6.452110122207254518e+23	1.982775935976559531e-13	6.163442997069991600e-15


==> pde_runs/profile_runs/bte_ss_128_2_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
2.5600E+02,1.0000E+00,6.6065E+01,6.5162E+01,9.0317E-01,1.1000E+02,1.3828E-03,2.4787E+10,5.1000E+01,2.0234E-03,6.6205E+10,8.5811E-03,1.9475E+09


==> pde_runs/profile_runs/bte_ss_128_2_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.885074717604562,4.387534771088802e+24,1.3140865072811045e+25,4.7729923392228676e-14,4.860060202616577e-19


==> pde_runs/profile_runs/bte_ss_128_4_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
5.1200E+02,1.0000E+00,1.2190E+02,1.1882E+02,3.0766E+00,1.0600E+02,1.4288E-03,1.8989E+11,5.1000E+01,3.7980E-03,2.8244E+11,4.9546E-02,2.7036E+09


==> pde_runs/profile_runs/bte_ss_128_4_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.8846804272053816,4.3841076063984083e+24,1.314208683457678e+25,4.772059761036004e-14,4.8551789268253345e-19


==> pde_runs/profile_runs/bte_ss_128_6_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
7.6800E+02,1.0000E+00,2.4023E+02,2.3034E+02,9.8960E+00,1.1100E+02,2.8318E-03,3.2222E+11,5.1000E+01,1.1312E-02,3.2015E+11,1.5973E-01,2.8322E+09


==> pde_runs/profile_runs/bte_ss_128_6_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.884680425820446,4.3841075947050935e+24,1.3142086838905597e+25,4.7720597577549325e-14,4.855178905880806e-19


==> pde_runs/profile_runs/bte_ss_256_2_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
5.1200E+02,1.0000E+00,1.8642E+02,1.8326E+02,3.1585E+00,1.4300E+02,1.4141E-03,1.9186E+11,5.1000E+01,3.7712E-03,2.8444E+11,4.9841E-02,2.6876E+09


==> pde_runs/profile_runs/bte_ss_256_2_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.885074504300839,4.38753517907537e+24,1.3140863840422892e+25,4.772991843227863e-14,4.860067587795337e-19


==> pde_runs/profile_runs/bte_ss_64_2_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
1.2800E+02,1.0000E+00,2.7899E+01,2.7109E+01,7.9063E-01,1.6300E+02,1.4360E-03,3.0462E+09,5.1000E+01,2.3765E-03,7.0321E+09,2.7130E-03,7.6691E+08


==> pde_runs/profile_runs/bte_ss_64_2_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.8845574762101167,4.3885300029698567e+24,1.3142521918109847e+25,4.7717453960457686e-14,4.863317777107215e-19


==> pde_runs/profile_runs/bte_ss_64_4_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
2.5600E+02,1.0000E+00,5.1834E+01,5.0913E+01,9.2102E-01,1.0700E+02,1.3997E-03,2.4488E+10,5.1000E+01,2.0345E-03,6.5843E+10,9.0596E-03,1.8446E+09


==> pde_runs/profile_runs/bte_ss_64_4_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.8841631199383166,4.3851013063311e+24,1.3143744276451317e+25,4.770812728478073e-14,4.858433701748745e-19


==> pde_runs/profile_runs/bte_ss_64_6_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
3.8400E+02,1.0000E+00,1.0351E+02,1.0192E+02,1.5889E+00,1.0600E+02,1.3759E-03,8.3487E+10,5.1000E+01,2.0180E-03,2.2419E+11,2.2287E-02,2.5340E+09


==> pde_runs/profile_runs/bte_ss_64_6_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.8841631185917564,4.385101294571356e+24,1.3143744280693842e+25,4.770812725294178e-14,4.858433685434835e-19


==> pde_runs/profile_runs/bte_ss_64_8_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
5.1200E+02,1.0000E+00,1.4900E+02,1.4521E+02,3.7880E+00,1.0300E+02,1.4439E-03,1.8790E+11,5.1000E+01,3.7844E-03,2.8345E+11,4.9428E-02,2.7101E+09


==> pde_runs/profile_runs/bte_ss_64_8_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.884163118573863,4.3851012946052125e+24,1.3143744280741854e+25,4.770812725250866e-14,4.858433684578489e-19


==> pde_runs/profile_runs/bte_ss_profile.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
2.5600E+02,1.0000E+00,8.0157E+01,7.4562E+01,5.5953E+00,1.2600E+02,1.4319E-03,2.3936E+10,5.1000E+01,1.8327E-02,7.3092E+09,9.3076E-03,1.7955E+09


==> pde_runs/profile_runs/bte_ss_qoi.csv <==
n0,ne,ni,Tg,E,energy,mobility,diffusion,C0,C1
3.22e+22,3.22e+18,3.22e+18,6000.0,57.959999999999994,2.8850747275696813,4.3875347107994975e+24,1.314086164187892e+25,4.772992382992208e-14,4.860060971606169e-19


==> pde_runs/profile_ss_l_max_1.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
128,1.0000E+00,2.7899E+01,2.7109E+01,7.9063E-01,1.6300E+02,1.4360E-03,3.0462E+09,5.1000E+01,2.3765E-03,7.0321E+09,2.7130E-03,7.6691E+08
256,1.0000E+00,6.6065E+01,6.5162E+01,9.0317E-01,1.1000E+02,1.3828E-03,2.4787E+10,5.1000E+01,2.0234E-03,6.6205E+10,8.5811E-03,1.9475E+09
512,1.0000E+00,1.8642E+02,1.8326E+02,3.1585E+00,1.4300E+02,1.4141E-03,1.9186E+11,5.1000E+01,3.7712E-03,2.8444E+11,4.9841E-02,2.6876E+09


==> pde_runs/profile_ss_l_max_3.csv <==
Nv,Nx,total,setup,solve,rhs_calls,rhs_per_call,rhs_per_call_flops/s,jac_calls,jac_per_call,jac_per_call_flops/s,jac_solve_per_call,jac_solve_per_call_flops/s
2.5600E+02,1.0000E+00,5.1834E+01,5.0913E+01,9.2102E-01,1.0700E+02,1.3997E-03,2.4488E+10,5.1000E+01,2.0345E-03,6.5843E+10,9.0596E-03,1.8446E+09
5.1200E+02,1.0000E+00,1.2190E+02,1.1882E+02,3.0766E+00,1.0600E+02,1.4288E-03,1.8989E+11,5.1000E+01,3.7980E-03,2.8244E+11,4.9546E-02,2.7036E+09


==> pde_runs/rs_nr128_lmax1_E1.61E+02_id_0.00E+00_Tg0.00E+00_dt2.00E-09.csv <==
time	energy	mobility	g0	g2	energy_inp	mobility_inp	g0_inp	g2_inp	
0.000000000000000000e+00	5.403014362290924133e+00	9.062974785998005060e+23	1.110542314617847025e-13	1.709522923840260468e-20	5.403014362290924133e+00	9.072792384531860344e+23	1.110515359030085470e-13	1.896872474497387249e-20
2.004008016032064418e-08	5.402950552293048325e+00	9.078246247887448635e+23	1.110520081233319360e-13	1.697731883695542010e-20	5.402950552293048325e+00	9.072913174711325226e+23	1.110494674443618064e-13	1.895564076834520829e-20
4.008016032064128836e-08	5.402465343263370023e+00	9.095637266614149982e+23	1.110351006452668373e-13	1.635254739006207734e-20	5.402465343263370023e+00	9.073831659082490262e+23	1.110337389559379755e-13	1.885615065996621599e-20
6.012024048096193916e-08	5.401144917170480397e+00	9.114686632982820516e+23	1.109890828968338279e-13	1.509822225984425320e-20	5.401144917170480397e+00	9.076331181258326996e+23	1.109909361529268815e-13	1.858540274091958346e-20
8.016032064128257673e-08	5.398632603085575354e+00	9.136180550385533935e+23	1.109015005151321105e-13	1.325151128948653572e-20	5.398632603085575354e+00	9.081086907308957122e+23	1.109094972254039653e-13	1.807026310974868661e-20
1.002004008016032143e-07	5.394650270514547152e+00	9.161309479896595248e+23	1.107625850926831238e-13	1.095570642386112559e-20	5.394650270514547152e+00	9.088625328903656665e+23	1.107804063224898960e-13	1.725370225688189424e-20
1.202404809619238783e-07	5.389015020717218718e+00	9.191961133918130128e+23	1.105658084108438964e-13	8.433631546452353144e-21	5.389015020717218718e+00	9.099292667205021336e+23	1.105977346165214494e-13	1.609821755073243813e-20
1.402805611222445159e-07	5.381650193134382754e+00	9.231377888918990425e+23	1.103082567130523037e-13	5.947552144737589518e-21	5.381650193134382754e+00	9.116857154257180919e+23	1.103612516424491335e-13	1.529843486884420279e-20
1.603206412825651535e-07	5.372590110008133024e+00	9.285683905638600792e+23	1.099908141641696650e-13	3.748657978625283054e-21	5.372590110008133024e+00	9.141554067598313280e+23	1.100722568222473690e-13	1.492025826654429774e-20
1.803607214428857910e-07	5.361978298934757525e+00	9.368060810692470757e+23	1.096181485838190772e-13	2.026926112932515028e-21	5.361978298934757525e+00	9.170480841759170453e+23	1.097337656196357769e-13	1.447731104408996800e-20
2.004008016032064286e-07	5.350059224780402189e+00	9.513039379546607976e+23	1.091984951506407308e-13	8.727348451491768477e-22	5.350059224780402189e+00	9.202971089077519788e+23	1.093535758747724545e-13	1.397979740062292859e-20
2.204408817635270926e-07	5.337163875316916162e+00	9.848877337836043203e+23	1.087432375682809979e-13	2.577452075626621116e-22	5.337163875316916162e+00	9.238122568789732014e+23	1.089422453000184882e-13	1.344153308476452855e-20
2.404809619238477567e-07	5.323689897367494872e+00	1.158391958381341283e+24	1.082662931136208043e-13	3.885502970790019910e-23	5.323689897367494872e+00	9.274851333983184722e+23	1.085124578708486981e-13	1.287911625818898527e-20
2.605210420841683677e-07	5.310077237005740969e+00	6.720568318365965096e+23	1.077833165055364800e-13	2.613598485586217908e-24	5.310077237005740969e+00	9.311958134065677206e+23	1.080782468068999884e-13	1.231091069405288352e-20
2.805611222444890318e-07	5.296779963081161391e+00	8.239070915999476367e+23	1.073107393964682367e-13	2.283038417912701895e-24	5.296779963081161391e+00	9.348205221119124056e+23	1.076540958103298134e-13	1.175586966379136583e-20
3.006012024048096429e-07	5.284235928102028801e+00	8.558003891507280772e+23	1.068646939771510279e-13	9.499136074975845851e-24	5.284235928102028801e+00	9.382399051408627414e+23	1.072539713210857963e-13	1.123226955312624704e-20
3.206412825651303069e-07	5.272838828031659375e+00	8.700930123573132882e+23	1.064599393253152941e-13	1.161600485491655579e-23	5.272838828031659375e+00	9.413466447684784557e+23	1.068904312917327447e-13	1.075654361103233173e-20
3.406813627254509709e-07	5.262914154282324120e+00	8.787670787980729411e+23	1.061088568385124979e-13	3.875789161815148201e-23	5.262914154282324120e+00	9.440520151730413141e+23	1.065738581140054524e-13	1.034227816278447680e-20
3.607214428857715820e-07	5.254699092224112356e+00	8.850571772754904492e+23	1.058205769632794345e-13	1.291879728596062800e-22	5.254699092224112356e+00	9.462913619087888094e+23	1.063118174296787629e-13	9.999373554342612968e-21
3.807615230460922461e-07	5.248327628884688956e+00	8.901025165582594096e+23	1.056003316808557969e-13	2.981958459784188282e-22	5.248327628884688956e+00	9.480281614034207706e+23	1.061085831020748632e-13	9.733422533385595867e-21
4.008016032064128572e-07	5.243821186710937887e+00	8.943900751768951529e+23	1.054490592033017050e-13	5.627601236783411233e-22	5.243821186710937887e+00	9.492565741043980352e+23	1.059648384556290040e-13	9.545319293494504962e-21
4.208416833667335212e-07	5.241087367806101405e+00	8.982759403880205234e+23	1.053633153464559158e-13	9.302020147052969823e-22	5.241087367806101405e+00	9.500017867877947361e+23	1.058776362200801597e-13	9.431207057400455879e-21
4.408817635270541852e-07	5.239925916653007221e+00	9.019281093686188541e+23	1.053355170359081296e-13	1.386218004573389033e-21	5.239925916653007221e+00	9.503183871774183202e+23	1.058405887269739231e-13	9.382726966799314720e-21
4.609218436873747963e-07	5.240040392693692262e+00	9.054253391267040267e+23	1.053544637118104987e-13	1.896937693110093573e-21	5.240040392693692262e+00	9.502871821121110619e+23	1.058442402368259017e-13	9.387505307075859531e-21
4.809619238476955133e-07	5.241056603491802690e+00	9.088345375524165517e+23	1.054061056312708341e-13	2.412996738465366552e-21	5.241056603491802690e+00	9.500101728433490908e+23	1.058766549125848987e-13	9.429922925269276935e-21
5.010020040080161244e-07	5.242545983766351725e+00	9.122033778192398019e+23	1.054744901964409091e-13	2.874530843678633261e-21	5.242545983766351725e+00	9.496041821359795339e+23	1.059241625544748812e-13	9.492091093476206114e-21
5.210420841683367355e-07	5.244052445569177934e+00	9.155799244061010779e+23	1.055428060695293392e-13	3.219010462638466016e-21	5.244052445569177934e+00	9.491935351686428916e+23	1.059722150559566057e-13	9.554972261137548948e-21
5.410821643286573466e-07	5.245121155957162884e+00	9.190234591944774234e+23	1.055944509835115525e-13	3.391804833217784846e-21	5.245121155957162884e+00	9.489022150177012119e+23	1.060063043421275647e-13	9.599581262814342316e-21
5.611222444889780636e-07	5.245327260994733010e+00	9.226137379071831572e+23	1.056140526019301344e-13	3.357883970025869845e-21	5.245327260994733010e+00	9.488460327710141784e+23	1.060128785961874164e-13	9.608184285737976535e-21
5.811623246492986747e-07	5.244302701608233974e+00	9.264651913011469421e+23	1.055883847585279872e-13	3.111855254907261727e-21	5.244302701608233974e+00	9.491253177845025404e+23	1.059801976205758865e-13	9.565418189418387500e-21
6.012024048096192857e-07	5.241759396697418971e+00	9.307496966200099948e+23	1.055071352192242955e-13	2.682839933219323561e-21	5.241759396697418971e+00	9.498185981894085218e+23	1.058990723223664550e-13	9.459258191062742476e-21
6.212424849699400027e-07	5.237507350104656290e+00	9.357405371473292595e+23	1.053634942373889404e-13	2.131358993028108015e-21	5.237507350104656290e+00	9.509776651070139080e+23	1.057634422819527280e-13	9.281773667922665531e-21
6.412825651302606138e-07	5.231466602198232785e+00	9.419057702242948743e+23	1.051545440966624852e-13	1.537691544699356297e-21	5.231466602198232785e+00	9.526243147622287483e+23	1.055707569797568773e-13	9.029627027900928628e-21
6.613226452905812249e-07	5.223672335027956137e+00	9.501294601715054962e+23	1.048814375903174426e-13	9.843033566053757931e-22	5.223672335027956137e+00	9.547489568673795555e+23	1.053221386383917267e-13	8.704286803666909773e-21
6.813627254509019419e-07	5.214272832196405361e+00	9.623214760505051458e+23	1.045493586093440657e-13	5.373494329155784902e-22	5.214272832196405361e+00	9.573111707416425639e+23	1.050223171474696667e-13	8.311942495716214885e-21
7.014028056112225530e-07	5.203520385863932063e+00	9.835353928703298524e+23	1.041672622825701531e-13	2.325550796106603135e-22	5.203520385863932063e+00	9.602421839738378241e+23	1.046793400189730079e-13	7.863125021995085470e-21
7.214428857715431641e-07	5.191755645044188405e+00	1.032998212760229055e+24	1.037473975311543177e-13	6.882230618229547367e-23	5.191755645044188405e+00	9.634491389262077299e+23	1.043040731355962406e-13	7.372053400669761150e-21
7.414829659318638810e-07	5.179386310751373124e+00	1.310818837963399261e+24	1.033046232164829013e-13	1.037715668767849482e-23	5.179386310751373124e+00	9.668209002319300138e+23	1.039095211772802318e-13	6.855745465037730088e-21
7.615230460921844921e-07	5.166861452914527142e+00	6.251658110545786841e+23	1.028555405069699534e-13	6.976661145234677411e-25	5.166861452914527142e+00	9.702350557567329438e+23	1.035100083926651750e-13	6.332945826775646791e-21
7.815631262525051032e-07	5.154642904437859663e+00	8.111681332990727726e+23	1.024174762437800137e-13	6.136980407623077523e-25	5.154642904437859663e+00	9.735657143023305417e+23	1.031202661385449740e-13	5.822931836445351405e-21
8.016032064128257143e-07	5.143175622376894296e+00	8.533880512390658953e+23	1.020073735692231962e-13	2.562119036997542817e-24	5.143175622376894296e+00	9.766915848641298081e+23	1.027544874728051443e-13	5.344276430418669147e-21
8.216432865731464313e-07	5.132859829427860454e+00	8.727522656950541510e+23	1.016406765495099432e-13	3.152428714663770274e-24	5.132859829427860454e+00	9.795035705927067396e+23	1.024254385350633743e-13	4.913685289793033904e-21
8.416833667334670424e-07	5.124026976939729749e+00	8.846496664069771184e+23	1.013302854585798528e-13	1.042989326530892030e-23	5.124026976939729749e+00	9.819113210450436560e+23	1.021436918246739081e-13	4.544993513345698417e-21
8.617234468937876535e-07	5.116920109378797932e+00	8.933902014329570250e+23	1.010856592450300489e-13	3.484260624345226206e-23	5.116920109378797932e+00	9.838485846422253784e+23	1.019169998744622470e-13	4.248346011359574008e-21
8.817635270541083705e-07	5.111678461657135131e+00	9.004776485246933664e+23	1.009121492915517388e-13	8.103436216990858414e-23	5.111678461657135131e+00	9.852774072892449012e+23	1.017498039426176449e-13	4.029554583266793630e-21
9.018036072144289816e-07	5.108327188919891348e+00	9.065453498485480861e+23	1.008105969487012603e-13	1.545644167277563938e-22	5.108327188919891348e+00	9.861909319359935262e+23	1.016429064176555561e-13	3.889669229071840969e-21
9.218436873747495927e-07	5.106775835287351128e+00	9.120672653639306539e+23	1.007772542949480524e-13	2.590180902721167218e-22	5.106775835287351128e+00	9.866138159834179463e+23	1.015934219749790503e-13	3.824914233169002061e-21
9.418837675350703096e-07	5.106824090720814446e+00	9.172727845989190080e+23	1.008040549067866231e-13	3.926002930339244949e-22	5.106824090720814446e+00	9.866006620173684462e+23	1.015949612070283869e-13	3.826928461473022246e-21
9.619238476953910266e-07	5.108172818824111339e+00	9.222622491657906757e+23	1.008791679074113008e-13	5.480704708272761649e-22	5.108172818824111339e+00	9.862330117361986867e+23	1.016379823835763136e-13	3.883225672483529458e-21
9.819639278557116377e-07	5.110442303010386489e+00	9.271208460956578433e+23	1.009878079744200658e-13	7.129560191515725479e-22	5.110442303010386489e+00	9.856143722215663584e+23	1.017103734604818949e-13	3.977956129873291671e-21
1.002004008016032249e-06	5.113479855167438970e+00	9.321629947623677257e+23	1.011260183857237549e-13	8.844961721451226018e-22	5.113479855167438970e+00	9.847863647811651240e+23	1.018072640548890783e-13	4.104746484669777309e-21
1.022044088176352860e-06	5.116226453696053333e+00	9.354430104897341127e+23	1.012495582909030248e-13	1.009216593356739283e-21	5.116226453696053333e+00	9.840376684955035584e+23	1.018948739296421789e-13	4.219392154578024159e-21
1.042084168336673471e-06	5.118477914347002944e+00	9.387259821790411159e+23	1.013532248192499780e-13	1.083075071980750514e-21	5.118477914347002944e+00	9.834239420228803473e+23	1.019666900992010853e-13	4.313370292231215904e-21
1.062124248496994082e-06	5.119801244913117166e+00	9.420616133054068886e+23	1.014211580583160611e-13	1.090361199584314305e-21	5.119801244913117166e+00	9.830632148655509361e+23	1.020089011555117739e-13	4.368607385560163981e-21
1.082164328657314693e-06	5.119823450866634040e+00	9.455312288146615813e+23	1.014398579812151345e-13	1.024785037520887798e-21	5.119823450866634040e+00	9.830571617366555020e+23	1.020096094719206380e-13	4.369534283463287413e-21
1.102204408817635516e-06	5.118255410295970975e+00	9.492639440089325450e+23	1.013989667701492245e-13	8.927428318242793110e-22	5.118255410295970975e+00	9.834845944825742371e+23	1.019595927561274938e-13	4.304082758679405578e-21
1.122244488977956127e-06	5.114910384977814140e+00	9.534692113203624925e+23	1.012918593924010635e-13	7.134239142082347360e-22	5.114910384977814140e+00	9.843964161430959581e+23	1.018528945087802702e-13	4.164458177778750946e-21
1.142284569138276738e-06	5.109716000467416031e+00	9.585079417906867785e+23	1.011160218544281136e-13	5.149973750605897830e-22	5.109716000467416031e+00	9.858123552942737431e+23	1.016872061594877499e-13	3.947639561679060971e-21
1.162324649298597349e-06	5.102718963711589062e+00	9.650640959353692556e+23	1.008732047782092328e-13	3.277446698817462416e-22	5.102718963711589062e+00	9.877196800725940070e+23	1.014640175473064013e-13	3.655576503359029824e-21
1.182364729458917960e-06	5.094082237577592487e+00	9.746239187814182814e+23	1.005693460069316879e-13	1.764078675314977489e-22	5.094082237577592487e+00	9.900739683711683752e+23	1.011885267950201886e-13	3.295071229970702873e-21
1.202404809619238571e-06	5.084074839973274251e+00	9.911663119877411879e+23	1.002142613065398929e-13	7.431934463133362882e-23	5.084074839973274251e+00	9.928018885012611295e+23	1.008693149256535268e-13	2.877352808282021708e-21
1.222444889779559394e-06	5.073054880139638456e+00	1.030223713787948850e+24	9.982110878499575205e-14	2.091362282328710601e-23	5.073054880139638456e+00	9.958058233354299753e+23	1.005178047610806334e-13	2.417369063178030381e-21
1.242484969939880005e-06	5.061446878958684614e+00	1.272874378224742426e+24	9.940564200164910254e-14	2.890845603383784636e-24	5.061446878958684614e+00	9.989700525730092202e+23	1.001475374944953787e-13	1.932839905450143847e-21
1.262525050100200617e-06	5.049714807530355287e+00	7.414436100700703755e+23	9.898527936678552350e-14	1.867387555540946155e-25	5.049714807530355287e+00	1.002505978184220260e+24	9.977678938425033134e-14	1.600889334720707602e-21
1.282565130260521228e-06	5.038332544576539007e+00	8.649409830834536742e+23	9.857803227615216582e-14	2.725443796387902993e-25	5.038332544576539007e+00	1.006506134493868151e+24	9.942295737613329568e-14	1.544815507222637180e-21
1.302605210420841839e-06	5.027753774671256615e+00	8.949665498960130610e+23	9.820135434463049335e-14	9.494705108579407671e-25	5.027753774671256615e+00	1.010223913054830034e+24	9.909410296342276349e-14	1.492700025334943052e-21
1.322645290581162450e-06	5.018383790208313933e+00	9.091719795997552557e+23	9.787099418757527159e-14	1.190369680198653097e-24	5.018383790208313933e+00	1.013516878840528766e+24	9.880282517165142062e-14	1.446539530311544606e-21
1.342685370741483061e-06	5.010555362571102123e+00	9.182611467114847551e+23	9.759993172779885719e-14	4.268801484307580224e-24	5.010555362571102123e+00	1.016268083441465796e+24	9.855946861922307572e-14	1.407973394325118268e-21
1.362725450901803884e-06	5.004509236936653060e+00	9.252744838119686060e+23	9.739748084467593771e-14	1.368006702325973628e-23	5.004509236936653060e+00	1.018392919926415890e+24	9.837151717378157634e-14	1.378187629646040259e-21
1.382765531062124495e-06	5.000378641902209154e+00	9.311945997194310787e+23	9.726863787680218271e-14	3.115683485706557706e-23	5.000378641902209154e+00	1.019844566743632593e+24	9.824311241440413411e-14	1.357838576530189013e-21
1.402805611222445106e-06	4.998179154615944420e+00	9.364247399078616032e+23	9.721370515081333473e-14	5.893986100720912164e-23	4.998179154615944420e+00	1.020617549495994044e+24	9.817473857639980462e-14	1.347002974578746165e-21
1.422845691382765717e-06	4.997807934681634201e+00	9.413266352959038549e+23	9.722825617633865143e-14	9.856245552019098062e-23	4.997807934681634201e+00	1.020748010175783525e+24	9.816319873626932840e-14	1.345174188629518315e-21
1.442885771543086328e-06	4.999049984753783704e+00	9.460402736683772648e+23	9.730345682915382069e-14	1.497810019537391667e-22	4.999049984753783704e+00	1.020311506955539352e+24	9.820180943020548076e-14	1.351293051088790930e-21
1.462925851703406939e-06	5.001589842930132868e+00	9.506106667961663011e+23	9.742667068043467598e-14	2.104841425874048646e-22	5.001589842930132868e+00	1.019418905040528488e+24	9.828076412686962166e-14	1.363805463587784986e-21
1.482965931863727762e-06	5.005030802893339015e+00	9.550825588767137297e+23	9.758232233868903385e-14	2.765341452718622662e-22	5.005030802893339015e+00	1.018209621986366512e+24	9.838773070975139925e-14	1.380757083506203425e-21
1.503006012024048373e-06	5.008919404046927148e+00	9.594821932427830037e+23	9.775294044000624218e-14	3.416314476257062217e-22	5.008919404046927148e+00	1.016843020941974630e+24	9.850861278395079390e-14	1.399913972710031812e-21
1.523046092184368984e-06	5.012773747649269751e+00	9.638431371606748540e+23	9.792029323742527640e-14	3.976071187714375037e-22	5.012773747649269751e+00	1.015488459292588961e+24	9.862842991893735740e-14	1.418902094769150550e-21
1.543086172344689595e-06	5.016114078755842698e+00	9.682182875815708732e+23	9.806653970274920576e-14	4.354426551055730648e-22	5.016114078755842698e+00	1.014314541012323773e+24	9.873226832681900951e-14	1.435357974502065195e-21
1.563126252505010206e-06	5.018493451589935539e+00	9.726896595412671026e+23	9.817532149390681717e-14	4.471197018307523488e-22	5.018493451589935539e+00	1.013478339696827864e+24	9.880623413408968711e-14	1.447079768524385179e-21
1.583166332665330818e-06	5.019526436195355323e+00	9.773834138303665044e+23	9.823273523720823516e-14	4.279955657857246393e-22	5.019526436195355323e+00	1.013115309963293709e+24	9.883834576415592712e-14	1.452168686326363257e-21
1.603206412825651429e-06	5.018913919998286843e+00	9.824939021956203130e+23	9.822813856333461817e-14	3.788914562716668440e-22	5.018913919998286843e+00	1.013330571246608486e+24	9.881930492518635749e-14	1.449151173226064007e-21
1.623246492985972252e-06	5.016462359498662593e+00	9.883318080945258832e+23	9.815475673667466936e-14	3.068374265191965777e-22	5.016462359498662593e+00	1.014192142029224050e+24	9.874309507323318469e-14	1.437073752319975778e-21
1.643286573146292863e-06	5.012096253738673290e+00	9.954294882707368061e+23	9.801006825094390267e-14	2.237779378223014289e-22	5.012096253738673290e+00	1.015726556194076535e+24	9.860736916574213364e-14	1.415564474049270776e-21
1.663326653306613474e-06	5.005863074395594303e+00	1.004796436570926773e+24	9.779595654958189218e-14	1.434496102871506434e-22	5.005863074395594303e+00	1.017917130404104352e+24	9.841360291970968207e-14	1.384857203916211604e-21
1.683366733466934085e-06	4.997930366853696071e+00	1.018639410562137789e+24	9.751862173721729894e-14	7.756604680311979505e-23	4.997930366853696071e+00	1.020704982894867275e+24	9.816700469484492594e-14	1.345777341141832108e-21
1.703406813627254696e-06	4.988575209561263435e+00	1.042942052223571544e+24	9.718825215223600524e-14	3.275757370925638974e-23	4.988575209561263435e+00	1.023992737853869088e+24	9.787618782438049115e-14	1.299689891013358303e-21
1.723446893787575307e-06	4.978166681594633936e+00	1.101719518143881511e+24	9.681846279271508741e-14	9.226391218301547098e-24	4.978166681594633936e+00	1.027650686979521722e+24	9.755262559717503754e-14	1.248413092710790557e-21
1.743486973947896130e-06	4.967142433787266498e+00	1.514379704982837479e+24	9.642551740093223628e-14	1.275300583474981488e-24	4.967142433787266498e+00	1.031525023269650726e+24	9.720992294169361610e-14	1.194102998808150555e-21
1.763527054108216741e-06	4.955980860078630812e+00	7.076877370094520034e+23	9.602736414291039830e-14	8.231646552572351625e-26	4.955980860078630812e+00	1.035447621058628216e+24	9.686295133726861533e-14	1.139116379602064597e-21
1.783567134268537352e-06	4.945170670085494713e+00	8.654873057875754956e+23	9.564253059565980285e-14	1.198164192124954326e-25	4.945170670085494713e+00	1.039246729362925160e+24	9.652690293907942986e-14	1.085860824765911098e-21
1.803607214428857963e-06	4.935179932906237354e+00	9.061887119107234715e+23	9.528894265303801982e-14	4.189512438165953485e-25	4.935179932906237354e+00	1.042757851055315927e+24	9.621632826574341935e-14	1.036642240074858491e-21
1.823647294589178574e-06	4.926426992011394113e+00	9.256776294278893499e+23	9.498274951262423883e-14	5.276201165949674954e-25	4.926426992011394113e+00	1.045833964468839117e+24	9.594423205198359969e-14	9.935215618907645757e-22
1.843687374749499185e-06	4.919255561638947505e+00	9.380231747753158336e+23	9.473723731570852807e-14	1.890885413099478737e-24	4.919255561638947505e+00	1.048354275462350671e+24	9.572129908864843451e-14	9.581920715029005117e-22
1.863727454909820008e-06	4.913914616703583427e+00	9.473293169746407147e+23	9.456191613556322103e-14	6.070790869554694864e-24	4.913914616703583427e+00	1.050231284864555380e+24	9.555526907516251413e-14	9.318803243400144396e-22
1.883767535070140619e-06	4.910542327146817598e+00	9.550063005784451915e+23	9.446185976638433515e-14	1.388551558470112910e-23	4.910542327146817598e+00	1.051416434549041677e+24	9.545043719852567249e-14	9.152670038037646061e-22
1.903807615230461230e-06	4.909155463458048096e+00	9.616602413728480688e+23	9.443732670846522650e-14	2.643217754988363993e-23	4.909155463458048096e+00	1.051903830733593296e+24	9.540732479056487913e-14	9.084347283974645841e-22
1.923847695390782053e-06	4.909648532458839476e+00	9.677725017539486186e+23	9.448373015028846814e-14	4.457734976393318602e-23	4.909648532458839476e+00	1.051730547698171459e+24	9.542265246269811030e-14	9.108637942350054099e-22
1.943887775551102453e-06	4.911800198586770527e+00	9.735533477718379997e+23	9.459197184989198986e-14	6.848889224586654253e-23	4.911800198586770527e+00	1.050974371103690872e+24	9.548953971964625544e-14	9.214638089931072585e-22
1.963927855711423275e-06	4.915285284413370093e+00	9.790920550547386123e+23	9.474906481506407968e-14	9.755751373538461056e-23	4.915285284413370093e+00	1.049749580557601529e+24	9.559787801067761220e-14	9.386328115235919007e-22
1.983967935871743675e-06	4.919694605813858423e+00	9.844679912633958683e+23	9.493901931108839963e-14	1.302310532100130924e-22	4.919694605813858423e+00	1.048199978787461919e+24	9.573494733089087345e-14	9.603549882645214496e-22
2.004008016032064498e-06	4.925052898281615299e+00	9.898679218532272319e+23	9.516450413515804290e-14	1.670624346769081596e-22	4.925052898281615299e+00	1.046316872808377986e+24	9.590151661431346955e-14	9.867521966878667705e-22
2.024048096192384897e-06	4.929846026581202523e+00	9.934990053492179788e+23	9.536424704284785332e-14	1.970421968986631707e-22	4.929846026581202523e+00	1.044632386824497512e+24	9.605051705634216872e-14	1.010365168074814052e-21
2.044088176352705720e-06	4.934055017198585524e+00	9.971040546011906038e+23	9.554019561207314881e-14	2.186981031263612906e-22	4.934055017198585524e+00	1.043153188843947611e+24	9.618135884134900424e-14	1.031100430893619311e-21
2.064128256513026543e-06	4.937223783312170156e+00	1.000747176686624707e+24	9.567581099783275843e-14	2.273271845765917471e-22	4.937223783312170156e+00	1.042039564970163909e+24	9.627986393491187578e-14	1.046711109117785761e-21
2.084168336673346942e-06	4.938962544436157565e+00	1.004530030128296448e+24	9.575717238007953758e-14	2.197840944931443369e-22	4.938962544436157565e+00	1.041428498760455804e+24	9.633391551873423175e-14	1.055276979693999259e-21
2.104208416833667765e-06	4.938972884248879147e+00	1.008608505204849689e+24	9.577378269988398924e-14	1.958808957870345736e-22	4.938972884248879147e+00	1.041424864960457831e+24	9.633423694486131648e-14	1.055327917972025834e-21
2.124248496993988164e-06	4.937066910399015462e+00	1.013228481553693273e+24	9.571916608798512146e-14	1.590501832137322351e-22	4.937066910399015462e+00	1.042094696025905068e+24	9.627498734243584254e-14	1.045938286990318720e-21
2.144288577154308987e-06	4.933179314183921527e+00	1.018806976482885558e+24	9.559123573303446666e-14	1.157358053037660532e-22	4.933179314183921527e+00	1.043460943897024375e+24	9.615413650801775108e-14	1.026786348537320790e-21
2.164328657314629386e-06	4.927371609968205668e+00	1.026132799582771960e+24	9.539241993028385984e-14	7.358214982687315628e-23	4.927371609968205668e+00	1.045501990107020360e+24	9.597359669326083660e-14	9.981751483152525178e-22
2.184368737474950209e-06	4.919828324135463227e+00	1.036939692941107800e+24	9.512954105090419220e-14	3.914237095439588849e-23	4.919828324135463227e+00	1.048152985128111994e+24	9.573910413366791256e-14	9.610137411091379854e-22
2.204408817635271032e-06	4.910845381424981504e+00	1.055992583237857421e+24	9.481344860242346225e-14	1.605246019541064603e-23	4.910845381424981504e+00	1.051309929850645470e+24	9.545985802321108177e-14	9.167599769836381925e-22
2.224448897795591431e-06	4.900811401502396691e+00	1.102983857356998047e+24	9.445841523448260303e-14	4.283353016747752084e-24	4.900811401502396691e+00	1.054836248673279181e+24	9.514793909462722520e-14	8.673283603023982752e-22
2.244488977955912254e-06	4.890183065361279446e+00	1.483907575469892474e+24	9.408131499306410598e-14	5.415483855045463536e-25	4.890183065361279446e+00	1.058571446678144615e+24	9.481754385292412335e-14	8.149686942336490483e-22
2.264529058116232654e-06	4.879456115626171098e+00	8.166178469109310559e+23	9.370061689857124691e-14	3.430636230024821874e-26	4.879456115626171098e+00	1.062341301217639526e+24	9.448408308320333873e-14	7.621232160130579334e-22
2.284569138276553476e-06	4.869133873106235910e+00	9.240315981955445209e+23	9.333524338367626005e-14	8.052999278206101542e-26	4.869133873106235910e+00	1.065968926384389913e+24	9.416320314799896162e-14	7.112714962096571798e-22
2.304609218436873876e-06	4.859695418865945804e+00	9.533545735740875719e+23	9.300336192363264323e-14	2.358603805579322094e-25	4.859695418865945804e+00	1.069285955031137222e+24	9.386979688679122815e-14	6.647736901876121174e-22
2.324649298597194699e-06	4.851565897501044056e+00	9.677915059513135139e+23	9.272119382385395584e-14	3.123764708709113813e-25	4.851565897501044056e+00	1.072142975319121850e+24	9.361708045586313276e-14	6.247242395197607001e-22
2.344689378757515521e-06	4.845091260006294753e+00	9.772443902441257676e+23	9.250192382387009582e-14	1.185232286329370244e-24	4.845091260006294753e+00	1.074418407026541755e+24	9.341580817847044447e-14	5.928274447025768358e-22
2.364729458917835921e-06	4.840517859245935028e+00	9.846116123856605953e+23	9.235479710686015210e-14	3.655094861326128209e-24	4.840517859245935028e+00	1.076025672469479615e+24	9.327363824429057452e-14	5.702969438385132917e-22
2.384769539078156744e-06	4.837976210927684484e+00	9.908192766548879952e+23	9.228447910169128352e-14	8.200068910260523572e-24	4.837976210927684484e+00	1.076918903507842415e+24	9.319462789880630345e-14	5.577757123455650961e-22
2.404809619238477143e-06	4.837470863993687864e+00	9.962799658029483515e+23	9.229070473563812907e-14	1.548610711396848378e-23	4.837470863993687864e+00	1.077096501471866765e+24	9.317891855162486507e-14	5.552861602311408426e-22
2.424849699398797966e-06	4.838880527026337752e+00	1.001362964734322663e+24	9.236829092197610307e-14	2.605859546733098162e-23	4.838880527026337752e+00	1.076601092738347667e+24	9.322273970596251515e-14	5.622307548204543768e-22
2.444889779559118789e-06	4.841965217634519369e+00	1.006195315893055600e+24	9.250751075650727905e-14	4.012316221238667020e-23	4.841965217634519369e+00	1.075517016166782250e+24	9.331863120633825807e-14	5.774272416482429281e-22
2.464929859719439188e-06	4.846379540338404901e+00	1.010827208498694079e+24	9.269475733074570155e-14	5.748660667216308465e-23	4.846379540338404901e+00	1.073965656750081322e+24	9.345585599837917634e-14	5.991740569188830334e-22
2.484969939879760011e-06	4.851693987131456609e+00	1.015310519163218456e+24	9.291347062627534607e-14	7.740732089499124040e-23	4.851693987131456609e+00	1.072097959794056800e+24	9.362106228367115748e-14	6.253552630578029451e-22
2.505010020040080410e-06	4.857421634830708435e+00	1.019682710956776480e+24	9.314524154567819024e-14	9.839071335551588243e-23	4.857421634830708435e+00	1.070085048462051337e+24	9.379911344058400673e-14	6.535720711179158225e-22
2.525050100200401233e-06	4.863048783181382895e+00	1.023994968387886915e+24	9.337100458588549834e-14	1.180672490943272242e-22	4.863048783181382895e+00	1.068107456389929278e+24	9.397404044841806803e-14	6.812937770038246526e-22
2.545090180360721632e-06	4.868067704428421294e+00	1.028322512014135756e+24	9.357223868597630291e-14	1.333300509659443820e-22	4.868067704428421294e+00	1.066343618251992502e+24	9.413005994916466789e-14	7.060190996725013696e-22
2.565130260521042455e-06	4.872009146403802227e+00	1.032774259354877676e+24	9.373209884652519486e-14	1.408930443344517954e-22	4.872009146403802227e+00	1.064958446950740352e+24	9.425258464699360298e-14	7.254363050487892631e-22
2.585170340681363278e-06	4.874472418967322973e+00	1.037507743449970750e+24	9.383641607849625040e-14	1.382618140757949044e-22	4.874472418967322973e+00	1.064092760107330591e+24	9.432915858323339301e-14	7.375714245209045055e-22
2.605210420841683677e-06	4.875151041688890352e+00	1.042754784022141837e+24	9.387451775316856790e-14	1.248060095226836684e-22	4.875151041688890352e+00	1.063854266499111972e+24	9.435025442694218888e-14	7.409146062396753200e-22
2.625250501002004500e-06	4.873852296695075914e+00	1.048875396370740288e+24	9.383983458426963922e-14	1.023876463686750382e-22	4.873852296695075914e+00	1.064310694452209755e+24	9.430988129981818037e-14	7.345164406866016140e-22
2.645290581162324900e-06	4.870509489308105344e+00	1.056478920892374313e+24	9.373027261099986698e-14	7.508500160164041529e-23	4.870509489308105344e+00	1.065485482990761616e+24	9.420596591363536039e-14	7.180483617521384609e-22
2.665330661322645722e-06	4.865186208267867407e+00	1.066723423656328689e+24	9.354833789853399575e-14	4.799505175263691091e-23	4.865186208267867407e+00	1.067356284634295800e+24	9.404048500462093608e-14	6.918236343859541554e-22
2.685370741482966122e-06	4.858072367573980088e+00	1.082177450464917840e+24	9.330100896821514585e-14	2.561633542317614077e-23	4.858072367573980088e+00	1.069856356443649108e+24	9.381934228912085685e-14	6.567778550416940599e-22
2.705410821643286945e-06	4.849472286605164051e+00	1.110007054004585828e+24	9.299935865143641003e-14	1.052345242587820108e-23	4.849472286605164051e+00	1.072878749116396034e+24	9.355199791906787841e-14	6.144102293180989681e-22
2.725450901803607768e-06	4.839785526656834591e+00	1.180763295570243860e+24	9.265793496942674816e-14	2.809703667589324028e-24	4.839785526656834591e+00	1.076283041749994171e+24	9.325087276156869182e-14	5.666891646614679746e-22
2.745490981963928167e-06	4.829481648926771342e+00	1.868059996571082477e+24	9.229392130332220375e-14	3.552077337853761769e-25	4.829481648926771342e+00	1.079904212837236868e+24	9.293056371903350739e-14	5.159279175578718068e-22
2.765531062124248990e-06	4.819070471545368051e+00	7.849843357446960222e+23	9.192611011904417109e-14	2.248084343706186532e-26	4.819070471545368051e+00	1.083563093067123026e+24	9.260691913142629860e-14	4.646380671208034224e-22
2.785571142284569389e-06	4.809069742176351525e+00	9.236526851747858969e+23	9.157374124125428556e-14	5.268543899288906690e-26	4.809069742176351525e+00	1.087077726391697437e+24	9.229603383826166882e-14	4.153702566890385911e-22
2.805611222444890212e-06	4.799972424175308561e+00	9.633454951012567152e+23	9.125527435032398940e-14	1.547432106076985573e-25	4.799972424175308561e+00	1.090274866903246155e+24	9.201323222755832804e-14	3.705530316472871486e-22
2.825651302605211035e-06	4.792216106995977221e+00	9.830233140851736670e+23	9.098718068660927404e-14	2.056233193260038727e-25	4.792216106995977221e+00	1.093000729170742761e+24	9.177211731971521537e-14	3.323421421871800498e-22
2.845691382765531434e-06	4.786156911993040275e+00	9.956950660690852950e+23	9.078283872824808906e-14	7.798624340556741692e-25	4.786156911993040275e+00	1.095130158724490491e+24	9.158375959646097226e-14	3.024919922872482244e-22
2.865731462925852257e-06	4.782048337358226320e+00	1.005267200468894825e+24	9.065162080274153370e-14	2.408923588050496752e-24	4.782048337358226320e+00	1.096574066743115201e+24	9.145603936899535161e-14	2.822514209465323927e-22
2.885771543086172656e-06	4.780024458624751560e+00	1.013093560827299274e+24	9.059824615872210884e-14	5.422641349816949543e-24	4.780024458624751560e+00	1.097285334029639956e+24	9.139312454446912886e-14	2.722809407846919013e-22
2.905811623246493479e-06	4.780089548992306980e+00	1.019804054272800371e+24	9.062242794365829315e-14	1.029099094963822812e-23	4.780089548992306980e+00	1.097262458820594856e+24	9.139514796068738506e-14	2.726016033855207714e-22
2.925851703406813878e-06	4.782118251013527832e+00	1.025889158338138289e+24	9.071888836883239783e-14	1.743051580993875996e-23	4.782118251013527832e+00	1.096549496448919796e+24	9.145821272320008908e-14	2.825958450969006623e-22
2.945891783567134701e-06	4.785863017598882330e+00	1.031552313746387794e+24	9.087773929851509868e-14	2.706341492120642610e-23	4.785863017598882330e+00	1.095233444294322421e+24	9.157462351832947855e-14	3.010441445589424051e-22
2.965931863727455524e-06	4.790967984905952548e+00	1.036899878609411627e+24	9.108515669376240519e-14	3.916982871909746309e-23	4.790967984905952548e+00	1.093439366326981474e+24	9.173331786944064221e-14	3.261933664071310423e-22
2.985971943887775924e-06	4.796991083039745973e+00	1.042028862450422170e+24	9.132432197919043043e-14	5.336183380465943618e-23	4.796991083039745973e+00	1.091322622573891081e+24	9.192055347596399441e-14	3.558656879067011077e-22
3.006012024048096746e-06	4.804078423893599847e+00	1.046930227322407105e+24	9.160173738351027507e-14	7.023775526368910222e-23	4.804078423893599847e+00	1.088831863807360994e+24	9.214087241049434271e-14	3.907809178633050587e-22
3.026052104208417146e-06	4.810368804379945296e+00	1.050179637592165645e+24	9.184597752005769375e-14	8.491035628792909871e-23	4.810368804379945296e+00	1.086621186959124573e+24	9.233641682625198052e-14	4.217699849512605485e-22
3.046092184368737969e-06	4.815977715780764612e+00	1.053422355831094321e+24	9.206331980923978549e-14	9.653293282194032110e-23	4.815977715780764612e+00	1.084650004038708854e+24	9.251077691548512244e-14	4.494018479312009271e-22
3.066132264529058368e-06	4.820430006132608192e+00	1.056751708992661845e+24	9.223690426836364732e-14	1.025382823566224287e-22	4.820430006132608192e+00	1.083085301359147171e+24	9.264918197977725143e-14	4.713357078475979371e-22
3.086172344689379191e-06	4.823324103759408565e+00	1.060299604249030313e+24	9.235268492361567927e-14	1.009201078405506530e-22	4.823324103759408565e+00	1.082068206346533689e+24	9.273914865680207433e-14	4.855932532712316202e-22
3.106212424849700014e-06	4.824357561911866377e+00	1.064254260594738217e+24	9.240024123384281145e-14	9.111288264285192450e-23	4.824357561911866377e+00	1.081705010190717825e+24	9.277127500767560038e-14	4.906845039656256971e-22
3.126252505010020413e-06	4.823346193855365449e+00	1.068900402523585525e+24	9.237336939696487438e-14	7.451376781272346379e-23	4.823346193855365449e+00	1.082060443054024797e+24	9.273983535531216794e-14	4.857020783998662165e-22
3.146292585170341236e-06	4.820235665683548554e+00	1.074712747525288852e+24	9.227043277062898432e-14	5.426193747194103699e-23	4.820235665683548554e+00	1.083153599919519647e+24	9.264314066166431622e-14	4.703783048372576988e-22
3.166332665330661635e-06	4.815104905932821922e+00	1.082591098534371038e+24	9.209445999479240140e-14	3.427076782429527876e-23	4.815104905932821922e+00	1.084956742323928341e+24	9.248364451989252020e-14	4.451020185342929906e-22
3.186372745490982458e-06	4.808161174625904977e+00	1.094545462470091253e+24	9.185298675736500879e-14	1.794062269700499996e-23	4.808161174625904977e+00	1.087397031281630745e+24	9.226778986936120216e-14	4.108942697696709872e-22
3.206412825651302857e-06	4.799727099591589052e+00	1.116272190827215817e+24	9.155764402161145485e-14	7.136354381593271457e-24	4.799727099591589052e+00	1.090361083210623625e+24	9.200560600327848037e-14	3.693444592883160133e-22
3.226452905811623680e-06	4.790220441860564726e+00	1.172872896328166374e+24	9.122350380341140873e-14	1.798016927202330928e-24	4.790220441860564726e+00	1.093702081135264758e+24	9.171007955048977016e-14	3.225106541077807298e-22
3.246492985971944503e-06	4.780127795516884603e+00	1.863343931975908857e+24	9.086820472466396341e-14	2.076652620068041638e-25	4.780127795516884603e+00	1.097249017549976517e+24	9.139633690217025790e-14	2.727900218951148835e-22
3.266533066132264902e-06	4.769973842099783923e+00	8.824644575141361929e+23	9.051089405414740057e-14	1.341016771521625879e-26	4.769973842099783923e+00	1.100817499581545475e+24	9.108068844610511208e-14	2.227673651840391077e-22
3.286573146292585725e-06	4.760288129680446900e+00	9.776059289445225065e+23	9.017104008775956205e-14	4.831590517718046054e-26	4.760288129680446900e+00	1.104221424073964234e+24	9.077959585236661519e-14	1.750514610969941604e-22
3.306613226452906125e-06	4.751571650650565637e+00	1.006185010396627080e+24	8.986718746663253864e-14	1.197807374839467533e-25	4.751571650650565637e+00	1.107284723413539090e+24	9.050863310169331899e-14	1.321104094365916644e-22
3.326653306613226947e-06	4.744265815393804431e+00	1.020722241391848449e+24	8.961574211930001280e-14	1.720165313774236814e-25	4.744265815393804431e+00	1.109852269350420065e+24	9.028152199291284702e-14	9.611878390666175995e-23
3.346693386773547770e-06	4.738726111240940675e+00	1.030351182846383989e+24	8.942987088956593094e-14	6.748878713407680506e-25	4.738726111240940675e+00	1.111976756339801978e+24	9.011178333722823751e-14	7.941622194416987975e-23
3.366733466933868170e-06	4.735200698933355490e+00	1.037803466882569640e+24	8.931860375852396277e-14	2.004536908353197576e-24	4.735200698933355490e+00	1.113491108705603162e+24	9.000602096800067440e-14	7.846462714713826469e-23
3.386773547094188992e-06	4.733813611838498581e+00	1.043965119866147229e+24	8.928620953974333766e-14	4.426554780929026871e-24	4.733813611838498581e+00	1.114086936495490150e+24	8.996440835515496535e-14	7.809021849721791980e-23
3.406813627254509392e-06	4.734555149101476346e+00	1.049284039287694042e+24	8.933187380156824910e-14	8.320863933830210156e-24	4.734555149101476346e+00	1.113768406743351927e+24	8.998665447304430393e-14	7.829037749698553596e-23
3.426853707414830215e-06	4.737283127866454002e+00	1.054131980973786010e+24	8.944975629023907349e-14	1.402375986010255419e-23	4.737283127866454002e+00	1.112596594559083134e+24	9.006849383599362913e-14	7.902672552458507598e-23
3.446893787575150614e-06	4.741731155214823801e+00	1.058634122510600115e+24	8.962940787811289789e-14	2.173715257985757658e-23	4.741731155214823801e+00	1.110743044493192855e+24	9.020272888255667703e-14	8.363197893483188554e-23
3.466933867735471437e-06	4.747523960293349887e+00	1.062863565614503252e+24	8.985648255792943321e-14	3.148481362516770592e-23	4.747523960293349887e+00	1.108707234401698038e+24	9.038280553883162631e-14	1.121697797237611291e-22
3.486973947895792260e-06	4.754200960629749950e+00	1.066893478851182781e+24	9.011371343754298946e-14	4.299417927692703476e-23	4.754200960629749950e+00	1.106360684762707570e+24	9.059036852053504839e-14	1.450634992404345628e-22
3.507014028056112659e-06	4.761245193395652997e+00	1.070787343372006459e+24	9.038206057846609500e-14	5.552533097858632794e-23	4.761245193395652997e+00	1.103885075803444529e+24	9.080934738574985646e-14	1.797663605760240074e-22
3.527054108216433482e-06	4.768116104167914315e+00	1.074626198556328602e+24	9.064194221175115271e-14	6.773082469762778825e-23	4.768116104167914315e+00	1.101470378726930919e+24	9.102293831806329068e-14	2.136153646766750008e-22
3.547094188376753881e-06	4.774284069707730005e+00	1.078516402128340686e+24	9.087446580642737917e-14	7.767943496817241631e-23	4.774284069707730005e+00	1.099302723105909507e+24	9.121467731072273763e-14	2.440013641125522874e-22
3.567134268537074704e-06	4.779264194820214584e+00	1.082598971926286860e+24	9.106258022934945151e-14	8.318421858696437285e-23	4.779264194820214584e+00	1.097552519392256785e+24	9.136949078466674950e-14	2.685355606611076443e-22
3.587174348697395103e-06	4.782647156257230137e+00	1.087064490542672636e+24	9.119208589886556186e-14	8.245869234644910918e-23	4.782647156257230137e+00	1.096363619206724095e+24	9.147465441016885439e-14	2.852014553800688276e-22
3.607214428857715926e-06	4.784125082000899809e+00	1.092181070696283011e+24	9.125245487957742523e-14	7.489174281494226311e-23	4.784125082000899809e+00	1.095844220383070303e+24	9.152059759702478647e-14	2.924823408719740311e-22
3.627254509018036749e-06	4.783510874307967953e+00	1.098355036307067381e+24	9.123742761728368409e-14	6.153786461084304768e-23	4.783510874307967953e+00	1.096060076121800250e+24	9.150150417577166016e-14	2.894564947497052624e-22
3.647294589178357148e-06	4.780749864410586802e+00	1.106269503617054506e+24	9.114536544553035339e-14	4.496974921589517881e-23	4.780749864410586802e+00	1.097030399088931010e+24	9.141567469877001066e-14	2.758545956076451537e-22
3.667334669338677971e-06	4.775923176703183337e+00	1.117231914195905268e+24	9.097934753933760451e-14	2.846980139766656273e-23	4.775923176703183337e+00	1.098726679113897125e+24	9.126563102019800382e-14	2.520762964249457549e-22
3.687374749498998371e-06	4.769242656321305063e+00	1.134194533553621623e+24	9.074700847633829745e-14	1.492543223376703091e-23	4.769242656321305063e+00	1.101074465829573242e+24	9.105795861343865621e-14	2.191652356797546441e-22
3.707414829659319193e-06	4.761037670028950508e+00	1.165656867338594776e+24	9.046011954274328041e-14	5.941331622178836869e-24	4.761037670028950508e+00	1.103958007338068334e+24	9.080289626000540948e-14	1.787440129538060029e-22
3.727454909819640016e-06	4.751734537066020003e+00	1.250366626237021401e+24	9.013392528446827555e-14	1.497300871392581319e-24	4.751734537066020003e+00	1.107227478986382622e+24	9.051369663147724869e-14	1.329128566124324587e-22
3.747494989979960416e-06	4.741829788237461152e+00	2.667411149804515256e+24	8.978625804700682669e-14	1.729226351787534536e-25	4.741829788237461152e+00	1.110708381130604625e+24	9.020579501453833524e-14	8.411788680037857319e-23
3.767535070140281239e-06	4.731858872571748087e+00	8.485923220233677942e+23	8.943646785927475005e-14	1.116266073470691281e-26	4.731858872571748087e+00	1.114926601128974009e+24	8.990576617715244626e-14	7.756258667617077343e-23
3.787575150300601638e-06	4.722362298437875694e+00	9.712398027326869754e+23	8.910422229971695093e-14	4.021062744549534952e-26	4.722362298437875694e+00	1.119005885550740627e+24	8.962086895313627487e-14	7.499922961408345420e-23
3.807615230460922461e-06	4.713851524673851046e+00	1.009565936904468672e+24	8.880824976759367787e-14	9.981607679589733716e-26	4.713851524673851046e+00	1.122661716205390275e+24	8.936554574021554124e-14	7.270196412399201688e-23
3.827655310621243284e-06	4.706777252272605239e+00	1.029156321386481978e+24	8.856511364362065471e-14	1.435048824094558118e-25	4.706777252272605239e+00	1.125700493010049203e+24	8.915331756817817125e-14	7.079244540037325974e-23
3.847695390781564106e-06	4.701502416400265005e+00	1.041919846903710367e+24	8.838810300370573733e-14	5.628027968696900922e-25	4.701502416400265005e+00	1.127966315979267476e+24	8.899507249200795540e-14	6.936863849968397318e-23
3.867735470941884082e-06	4.698280165924209939e+00	1.051521364522684641e+24	8.828632778907360139e-14	1.673001755306823875e-24	4.698280165924209939e+00	1.129350444190631408e+24	8.889840497772631215e-14	6.849887447771431033e-23
3.887775551102204905e-06	4.697236654677935164e+00	1.059256910732560536e+24	8.826408955450797220e-14	3.700416973751440085e-24	4.697236654677935164e+00	1.129798687853120460e+24	8.886709964033806400e-14	6.821720533210471371e-23
3.907815631262525728e-06	4.698361331541762276e+00	1.065787551221177674e+24	8.832055807293777315e-14	6.971878375047609848e-24	4.698361331541762276e+00	1.129315579234638147e+24	8.890083994625287954e-14	6.852078305822118133e-23
3.927855711422846551e-06	4.701508280085476166e+00	1.071602667635586412e+24	8.844983071798142175e-14	1.178603985004512420e-23	4.701508280085476166e+00	1.127963797214142413e+24	8.899524840256429944e-14	6.937022125138833386e-23
3.947895791583166527e-06	4.706404780723851822e+00	1.076904737564180712e+24	8.864135332922836386e-14	1.833886810036912694e-23	4.706404780723851822e+00	1.125860489379788653e+24	8.914214342171555944e-14	7.069190624157090904e-23
3.967935871743487349e-06	4.712667206532065833e+00	1.081825050449181745e+24	8.888063956831079544e-14	2.668472114670665570e-23	4.712667206532065833e+00	1.123170443929524812e+24	8.933001619596197869e-14	7.238228776178945202e-23
3.987975951903808172e-06	4.719825272765853619e+00	1.086483370101234471e+24	8.915025665802791580e-14	3.662933721054747360e-23	4.719825272765853619e+00	1.120095673210543861e+24	8.954475818297562233e-14	7.431442448526561644e-23
4.008016032064128995e-06	4.728103426587431102e+00	1.090651810414818333e+24	8.945890541329031798e-14	4.868058780261597884e-23	4.728103426587431102e+00	1.116539765211584480e+24	8.979310279762293955e-14	7.654890017728372528e-23
4.028056112224449818e-06	4.735399130350182340e+00	1.093357106619920249e+24	8.972904411042142525e-14	5.936950197548068675e-23	4.735399130350182340e+00	1.113405871842705094e+24	9.001197391050548240e-14	7.851818862799363518e-23
4.048096192384769794e-06	4.741921552175126564e+00	1.096096686367929742e+24	8.996964246912556689e-14	6.802220702439375063e-23	4.741921552175126564e+00	1.110676131823437851e+24	9.020864761234499660e-14	8.456995465648699499e-23
4.068136272545090617e-06	4.747184118871375702e+00	1.098991442779565336e+24	9.016374290353073546e-14	7.267985145547883394e-23	4.747184118871375702e+00	1.108826667489292769e+24	9.037224113935619602e-14	1.104955775594111761e-22
4.088176352705411440e-06	4.750780410882669003e+00	1.102199965361048444e+24	9.029736122498672054e-14	7.177090873612925798e-23	4.750780410882669003e+00	1.107562794897464436e+24	9.048403641497882975e-14	1.282124286541521313e-22
4.108216432865732262e-06	4.752409691384106516e+00	1.105937969641133508e+24	9.036029216406393733e-14	6.481336928362555020e-23	4.752409691384106516e+00	1.106990204305904983e+24	9.053468465548677459e-14	1.362389515129431930e-22
4.128256513026053085e-06	4.751895627485250628e+00	1.110523602769131237e+24	9.034668636699723239e-14	5.283396282919695419e-23	4.751895627485250628e+00	1.107170865740007682e+24	9.051870433045204908e-14	1.337064559534581522e-22
4.148296593186373061e-06	4.749197160858759759e+00	1.116484129142726552e+24	9.025537904231128424e-14	3.819297123190678579e-23	4.749197160858759759e+00	1.108119208643886242e+24	9.043481908995442385e-14	1.204126713398795031e-22
4.168336673346693884e-06	4.744410971013532929e+00	1.124827609807621712e+24	9.008995985382121413e-14	2.382048354806016449e-23	4.744410971013532929e+00	1.109801256193326922e+24	9.028603433853571356e-14	9.683388170523286467e-23
4.188376753507014707e-06	4.737765440213708601e+00	1.137850379181154195e+24	8.985858109469109376e-14	1.221894899170075681e-23	4.737765440213708601e+00	1.112389415715760733e+24	9.008296320641127076e-14	7.915691339486738436e-23
4.208416833667335530e-06	4.729606474688891282e+00	1.162279122155238391e+24	8.957350827194065290e-14	4.697456357954256318e-24	4.729606474688891282e+00	1.115894125992744126e+24	8.983819424066675368e-14	7.695460953217546436e-23
4.228456913827655505e-06	4.720375976476534952e+00	1.229932686872700946e+24	8.925042589000573874e-14	1.112798067710512862e-24	4.720375976476534952e+00	1.119859116633790676e+24	8.956127929429606141e-14	7.446307285319206962e-23
4.248496993987976328e-06	4.710584199380861925e+00	3.070852181495167922e+24	8.890752287834563977e-14	1.174020485283874061e-25	4.710584199380861925e+00	1.124065206451519734e+24	8.926752598142587080e-14	7.182003330916827138e-23
4.268537074148297151e-06	4.700777645816828887e+00	9.337526182585576676e+23	8.856439713241795227e-14	8.296272653274580575e-27	4.700777645816828887e+00	1.128277643549471964e+24	8.897332937450487247e-14	6.917300523580857800e-23
4.288577154308617974e-06	4.691504538795981283e+00	1.018098800873117311e+24	8.824083624275240414e-14	4.234896855612258492e-26	4.691504538795981283e+00	1.132260936943306841e+24	8.869513616387944924e-14	6.666996739981704096e-23
4.308617234468938797e-06	4.683280256220137439e+00	1.045586406659658644e+24	8.795555031379217380e-14	8.975170195079324407e-26	4.683280256220137439e+00	1.135793704372793128e+24	8.844840768660412960e-14	6.445003287140678268e-23
4.328657314629258773e-06	4.676555444011754048e+00	1.059984807928298025e+24	8.772494557639220474e-14	1.426627009332385276e-25	4.676555444011754048e+00	1.138682369410758496e+24	8.824666332035263096e-14	6.263484198018994868e-23
4.348697394789579596e-06	4.671688966600108017e+00	1.069607792002050606e+24	8.756202437815186896e-14	5.668296726827619821e-25	4.671688966600108017e+00	1.140772780670056659e+24	8.810066899800324557e-14	6.132126099142716119e-23
4.368737474949900418e-06	4.668925836232887150e+00	1.076989855263374495e+24	8.747550000274799932e-14	1.622243436139735559e-24	4.668925836232887150e+00	1.141959692339825072e+24	8.801777508698662224e-14	6.057542468873139745e-23
4.388777555110221241e-06	4.668380247348831169e+00	1.082976094238193813e+24	8.746919249279084201e-14	3.520144405679406026e-24	4.668380247348831169e+00	1.142194051826103353e+24	8.800140742046494156e-14	6.042815693730586674e-23
4.408817635270542064e-06	4.670026852652900295e+00	1.088047077424650210e+24	8.754173898414174482e-14	6.559909930065444909e-24	4.670026852652900295e+00	1.141486747142224920e+24	8.805080557958701344e-14	6.087261588378017408e-23
4.428857715430862040e-06	4.673703162911893472e+00	1.092567053550168163e+24	8.768669482595143340e-14	1.100906721893717246e-23	4.673703162911893472e+00	1.139907576068774241e+24	8.816109488735680800e-14	6.186494171959940948e-23
4.448897795591182863e-06	4.679118968416671187e+00	1.096663474522023470e+24	8.789298890942688131e-14	1.704714189146648681e-23	4.679118968416671187e+00	1.137581199133732248e+24	8.832356905250014846e-14	6.332679976354882383e-23
4.468937875751503686e-06	4.685873643664074883e+00	1.100433390224431670e+24	8.814567835946373597e-14	2.472570197922019271e-23	4.685873643664074883e+00	1.134679706329864655e+24	8.852620930992225479e-14	6.515005141761434606e-23
4.488977955911824508e-06	4.693481646264066498e+00	1.103970705094375280e+24	8.842696424243447435e-14	3.386208180576797921e-23	4.693481646264066498e+00	1.131411663975916285e+24	8.875444938792199770e-14	6.720363694415778763e-23
4.509018036072145331e-06	4.701403263807924837e+00	1.107364032542344699e+24	8.871737195642194095e-14	4.388681490873832737e-23	4.701403263807924837e+00	1.128008907299001272e+24	8.899209791423775191e-14	6.934187479582440770e-23
4.529058116232465307e-06	4.709079025945792196e+00	1.110721345554189665e+24	8.899700821680222143e-14	5.371454689602120527e-23	4.709079025945792196e+00	1.124711758614350361e+24	8.922237077837377564e-14	7.141375027488009929e-23
4.549098196392786130e-06	4.715965426108136072e+00	1.114175750012632184e+24	8.924680886688776089e-14	6.175568834399369160e-23	4.715965426108136072e+00	1.121753682943240441e+24	8.942896278324409056e-14	7.327255769739483738e-23
4.569138276553106953e-06	4.721569454718916425e+00	1.117894748175863420e+24	8.944969859770078981e-14	6.619370119677572281e-23	4.721569454718916425e+00	1.119346454158540890e+24	8.959708364156750387e-14	7.478522175003942694e-23
4.589178356713427776e-06	4.725479704731214703e+00	1.122095559725041804e+24	8.959159976664496258e-14	6.554722559035538968e-23	4.725479704731214703e+00	1.117666793500337162e+24	8.971439114193645016e-14	7.584069363308411973e-23
4.609218436873747752e-06	4.727392084268787542e+00	1.127075858619982322e+24	8.966224296336350722e-14	5.932935269028713964e-23	4.727392084268787542e+00	1.116845324626809376e+24	8.977176252806363233e-14	7.635689152970704817e-23
4.629258517034068574e-06	4.727128625796429340e+00	1.133281616592263969e+24	8.965574703116772596e-14	4.845097704194000358e-23	4.727128625796429340e+00	1.116958494073698673e+24	8.976385877389289465e-14	7.628577765999297518e-23
4.649298597194389397e-06	4.724648367710408081e+00	1.141463649573776086e+24	8.957094871211031493e-14	3.507107803640211342e-23	4.724648367710408081e+00	1.118023897031611559e+24	8.968945103131224824e-14	7.561629548768783693e-23
4.669338677354710220e-06	4.720049766151577231e+00	1.153075297712388052e+24	8.941147159995499813e-14	2.189301984990179285e-23	4.720049766151577231e+00	1.119999241343824153e+24	8.955149298454732270e-14	7.437502072740244991e-23
4.689378757515031043e-06	4.713564553176123439e+00	1.171464322677462022e+24	8.918553158245158682e-14	1.123629135451590843e-23	4.713564553176123439e+00	1.122784985749087742e+24	8.935693659528370976e-14	7.262450351504524723e-23
4.709418837675351019e-06	4.705543395093899406e+00	1.206595433259548650e+24	8.890548309077948356e-14	4.320851663142270377e-24	4.705543395093899406e+00	1.126230500389218337e+24	8.911630185281699529e-14	7.045939724342142069e-23
4.729458917835671842e-06	4.696434138613940767e+00	1.307396888212312680e+24	8.858711917652322715e-14	1.023684216878451961e-24	4.696434138613940767e+00	1.130143411248307196e+24	8.884302415841822800e-14	6.800058666614378778e-23
4.749498997995992664e-06	4.686753870086803886e+00	9.355755998282089515e+24	8.824875015022740223e-14	1.079914016519405152e-25	4.686753870086803886e+00	1.134301602196389995e+24	8.855261610260412879e-14	6.538764600542367734e-23
4.769539078156313487e-06	4.677056441366056916e+00	8.975247230262008454e+23	8.791010061650704883e-14	7.639110234340112177e-27	4.677056441366056916e+00	1.138467164361659368e+24	8.826169324098172050e-14	6.277007338976308006e-23
4.789579158316634310e-06	4.667897506892372483e+00	1.005961995790990436e+24	8.759108243553780804e-14	3.897282397473039446e-26	4.667897506892372483e+00	1.142401414565132025e+24	8.798692520677117553e-14	6.029785350990408783e-23
4.809619238476954286e-06	4.659799490356582474e+00	1.042510414217610265e+24	8.731052002395690127e-14	8.263564151236374161e-26	4.659799490356582474e+00	1.145879944004904350e+24	8.774398471069747680e-14	5.811200126642218905e-23
4.829659318637275109e-06	4.653219233945273814e+00	1.061727810119845322e+24	8.708491723062285259e-14	1.313531213550337619e-25	4.653219233945273814e+00	1.148706514628318721e+24	8.754657701835821410e-14	5.633582951179856241e-23
4.849699398797595932e-06	4.648520483867977227e+00	1.074386518101828278e+24	8.692735170725099057e-14	5.217097318999927912e-25	4.648520483867977227e+00	1.150724878063583596e+24	8.740561451603931628e-14	5.506752222289309196e-23
4.869739478957916755e-06	4.645951391439234968e+00	1.083878397357282766e+24	8.684658513704964432e-14	1.493639598830358301e-24	4.645951391439234968e+00	1.151828440103421370e+24	8.732854174317705777e-14	5.437406149405168811e-23
4.889779559118237577e-06	4.645627291687492111e+00	1.091433622072098302e+24	8.684645580058623517e-14	3.243258816836300837e-24	4.645627291687492111e+00	1.151967658209840118e+24	8.731881875062476542e-14	5.428657906346785331e-23
4.909819639278557553e-06	4.647521948661261781e+00	1.097733864571235165e+24	8.692558836200662942e-14	6.049602077213713914e-24	4.647521948661261781e+00	1.151153802121451038e+24	8.737565845983785261e-14	5.479799320771410275e-23
4.929859719438878376e-06	4.651470034299425294e+00	1.103255608898143841e+24	8.707749638502581951e-14	1.016521818926458881e-23	4.651470034299425294e+00	1.149457889046638598e+24	8.749410102898276362e-14	5.586367784931708850e-23
4.949899799599199199e-06	4.657176783972113654e+00	1.108201118715915121e+24	8.729104026443506288e-14	1.576494117028004414e-23	4.657176783972113654e+00	1.147006536094452860e+24	8.766530351916341005e-14	5.740406882282336388e-23
4.969939879759520022e-06	4.664235725638691044e+00	1.112722926585503279e+24	8.755118695550432982e-14	2.290828937753919984e-23	4.664235725638691044e+00	1.143974344656919584e+24	8.787707176916074233e-14	5.930944940710625832e-23
4.989979959919839998e-06	4.672154663655120999e+00	1.116959046399855738e+24	8.784003207634897664e-14	3.143876519138396343e-23	4.672154663655120999e+00	1.140572738979758944e+24	8.811463990965364152e-14	6.144696398894316904e-23
5.010020040080160820e-06	4.681205576451111128e+00	1.120462938400075100e+24	8.816751071247899839e-14	4.179099278014144090e-23	4.681205576451111128e+00	1.136684889840587872e+24	8.838616729353334266e-14	6.389002618241201913e-23
5.030060120240481643e-06	4.689128873312645496e+00	1.122718353287407376e+24	8.845240120985402240e-14	5.096101265419948711e-23	4.689128873312645496e+00	1.133281411807282832e+24	8.862386619937937162e-14	6.602871732289243141e-23
5.050100200400802466e-06	4.696196976304665149e+00	1.125050480990168826e+24	8.870539930427647161e-14	5.833041604871978665e-23	4.696196976304665149e+00	1.130245285092497725e+24	8.883590928913996459e-14	6.793657077243594486e-23
5.070140280561123289e-06	4.701918648447596105e+00	1.127601046343323717e+24	8.890959591354168423e-14	6.218129573436231794e-23	4.701918648447596105e+00	1.127787522144503243e+24	8.900755945342789092e-14	6.948098968474846011e-23
5.090180360721443265e-06	4.705888299102788608e+00	1.130548658431787851e+24	8.905118988779971723e-14	6.116186926355635513e-23	4.705888299102788608e+00	1.126082345746224776e+24	8.912664897308367325e-14	7.055249525060433320e-23
5.110220440881764088e-06	4.707811198091348182e+00	1.134130316650002791e+24	8.912028050888073079e-14	5.490843779585676110e-23	4.707811198091348182e+00	1.125256358208183663e+24	8.918433594274045576e-14	7.107153260370873279e-23
5.130260521042084911e-06	4.707521587349063452e+00	1.138692081620035163e+24	8.911142536679269250e-14	4.439379270945656571e-23	4.707521587349063452e+00	1.125380761447996636e+24	8.917564762047190552e-14	7.099335959826206362e-23
5.150300601202405733e-06	4.704992730467773221e+00	1.144809256054177581e+24	8.902394486863648260e-14	3.173468955089494636e-23	4.704992730467773221e+00	1.126467040177073211e+24	8.909978191403320292e-14	7.031075942537001535e-23
5.170340681362726556e-06	4.700338416652559914e+00	1.153596035222837624e+24	8.886196396257449422e-14	1.948812672488985961e-23	4.700338416652559914e+00	1.128466315870893383e+24	8.896015249957680582e-14	6.905444656778453246e-23
5.190380761523046532e-06	4.693805884691061969e+00	1.167644897759018994e+24	8.863418907467630598e-14	9.771914589608735390e-24	4.693805884691061969e+00	1.131272386301090186e+24	8.876417654073186185e-14	6.729115680657579960e-23
5.210420841683367355e-06	4.685760562375230087e+00	1.194818003837834804e+24	8.835342549308653866e-14	3.621156106166154698e-24	4.685760562375230087e+00	1.134728280766653705e+24	8.852281687125690509e-14	6.511952801872712359e-23
5.230460921843688178e-06	4.676663446263955137e+00	1.275346795852889095e+24	8.803584941767532377e-14	8.033519309016941378e-25	4.676663446263955137e+00	1.138635976690740849e+24	8.824990338791866573e-14	6.266399442316552266e-23
5.250501002004009001e-06	4.667042383491165403e+00	-4.993302264210407440e+24	8.770006099464527810e-14	7.748414919875100316e-26	4.667042383491165403e+00	1.142768735613760496e+24	8.796127150473497007e-14	6.006703484008273655e-23
5.270541082164329823e-06	4.657458947635153557e+00	9.717252785469563234e+23	8.736596012663854788e-14	6.680266638744869441e-27	4.657458947635153557e+00	1.146885331771841164e+24	8.767376842905461513e-14	5.748023167988335827e-23
5.290581162324649799e-06	4.648472999653594506e+00	1.046426357552531185e+24	8.705350481439505073e-14	4.282770509085307476e-26	4.648472999653594506e+00	1.150745275062888958e+24	8.740418998960783834e-14	5.505470507488163081e-23
5.310621242484970622e-06	4.640607418119597760e+00	1.072560408720343642e+24	8.678143063477181333e-14	7.868946887431866898e-26	4.640607418119597760e+00	1.154123961288832533e+24	8.716822254358793246e-14	5.293159270947827000e-23
5.330661322645291445e-06	4.634315789292884347e+00	1.086631944965322787e+24	8.656602136532996139e-14	1.407511541212599568e-25	4.634315789292884347e+00	1.156826550991028981e+24	8.697947367878653533e-14	5.123332858205323251e-23
5.350701402805612268e-06	4.629955034576769712e+00	1.096125641643894017e+24	8.642001642452925386e-14	5.566344583659819253e-25	4.629955034576769712e+00	1.158699727415476924e+24	8.684865103730309941e-14	5.005625448775297955e-23
5.370741482965932244e-06	4.627763057578555106e+00	1.103365260399487683e+24	8.635174374688366117e-14	1.536994944084808748e-24	4.627763057578555106e+00	1.159641298290998684e+24	8.678289172735665219e-14	4.946458641470912951e-23
5.390781563126253067e-06	4.627841973978894963e+00	1.109151679115015439e+24	8.636453946994950253e-14	3.276335488007552248e-24	4.627841973978894963e+00	1.159607399493601837e+24	8.678525921936684780e-14	4.948588787661254964e-23
5.410821643286573889e-06	4.630150468198995561e+00	1.113986566232634024e+24	8.645649368136176813e-14	6.042522649439147622e-24	4.630150468198995561e+00	1.158615778265036187e+24	8.685451404596986444e-14	5.010900679070348383e-23
5.430861723446894712e-06	4.634507269808269214e+00	1.118218223435689220e+24	8.662059376323504421e-14	1.007140468909342790e-23	4.634507269808269214e+00	1.156744299910537211e+24	8.698521809424808361e-14	5.128501384501698260e-23
5.450901803607215535e-06	4.640601671580677490e+00	1.121976610103786796e+24	8.684521563579543481e-14	1.552552492654369263e-23	4.640601671580677490e+00	1.154126429733385914e+24	8.716805014742032551e-14	5.293004157841604063e-23
5.470941883767535511e-06	4.648012549056196541e+00	1.125377273429462520e+24	8.711491694839852452e-14	2.245358530600136549e-23	4.648012549056196541e+00	1.150943063120190483e+24	8.739037647168590042e-14	5.493041822428226869e-23
5.490981963927856334e-06	4.656235377793903396e+00	1.128529350088239331e+24	8.741148546841807750e-14	3.068755268472212981e-23	4.656235377793903396e+00	1.147410920191622140e+24	8.763706133381710539e-14	5.714996032630769750e-23
5.511022044088177157e-06	4.664714349112817793e+00	1.131540650797258877e+24	8.771514404535671988e-14	3.969929999576318821e-23	4.664714349112817793e+00	1.143768750381091946e+24	8.789143047338453626e-14	5.943864156052793159e-23
5.531062124248497979e-06	4.672877911765207948e+00	1.134539132161224102e+24	8.800582441231044845e-14	4.848294821393116259e-23	4.672877911765207948e+00	1.140262065392951805e+24	8.813633735295624873e-14	6.164218630011536849e-23
5.551102204408818802e-06	4.680175223514441818e+00	1.137677507975717698e+24	8.826442265005136876e-14	5.557439962032186471e-23	4.680175223514441818e+00	1.137127481308229398e+24	8.835525670543325790e-14	6.361190878560960301e-23
5.571142284569138778e-06	4.686111013072120635e+00	1.141142669237203606e+24	8.847395801916898672e-14	5.932220021468879785e-23	4.686111013072120635e+00	1.134577743525721223e+24	8.853333039216362852e-14	6.521412321233316443e-23
5.591182364729459601e-06	4.690276623018169389e+00	1.145171784482272594e+24	8.862057319592520180e-14	5.841751579700250104e-23	4.690276623018169389e+00	1.132788392174325823e+24	8.865829869054508360e-14	6.633852297192849125e-23
5.611222444889780424e-06	4.692375324954104698e+00	1.150086064807717187e+24	8.869432970182193912e-14	5.249526561940070307e-23	4.692375324954104698e+00	1.131886887906312242e+24	8.872125974862314899e-14	6.690501382987984563e-23
5.631262525050101247e-06	4.692240473078768126e+00	1.156365935394571850e+24	8.868976746748288168e-14	4.247479177189340023e-23	4.692240473078768126e+00	1.131944813969601215e+24	8.871721419236304649e-14	6.686861401852611238e-23
5.651302605210422070e-06	4.689845549610272890e+00	1.164825923630211952e+24	8.860620980135137061e-14	3.037968424690598945e-23	4.689845549610272890e+00	1.132973561163972027e+24	8.864536648830818923e-14	6.622216574153861512e-23
5.671342685370742045e-06	4.685305628092258701e+00	1.177064713634997300e+24	8.844780441103658890e-14	1.866295695932590317e-23	4.685305628092258701e+00	1.134923699273084619e+24	8.850916884276776374e-14	6.499673015598198585e-23
5.691382765531062868e-06	4.678870224157812174e+00	1.196843308468166189e+24	8.822329856818939964e-14	9.360234611371179367e-24	4.678870224157812174e+00	1.137688048042176871e+24	8.831610672473436751e-14	6.325965761906477432e-23
5.711422845691383691e-06	4.670907927619334821e+00	1.235756274812491888e+24	8.794555376384070413e-14	3.468994477704982091e-24	4.670907927619334821e+00	1.141108278514031402e+24	8.807723782858005252e-14	6.111043951423892983e-23
5.731462925851704514e-06	4.661883635312023877e+00	1.355663233539122724e+24	8.763081420756488556e-14	7.696400090985854784e-25	4.661883635312023877e+00	1.144984692735384905e+24	8.780650905936072052e-14	5.867456284016792764e-23
5.751503006012024490e-06	4.652329640161934954e+00	-1.682815919676941016e+24	8.729775565900149889e-14	7.422666793813044365e-26	4.652329640161934954e+00	1.149088642542124055e+24	8.751988920485805479e-14	5.609570644480990325e-23
5.771543086172345313e-06	4.642812265964209040e+00	9.343301621823833658e+23	8.696635659918636293e-14	6.390664835780014339e-27	4.642812265964209040e+00	1.153176861699222907e+24	8.723436797892627543e-14	5.352673493799554389e-23
5.791583166332666135e-06	4.633896146066941668e+00	1.030258805542602299e+24	8.665665177174620533e-14	4.105179198227759354e-26	4.633896146066941668e+00	1.157006810108701973e+24	8.696688438200825372e-14	5.112005663665341856e-23
5.811623246492986958e-06	4.626108652040312741e+00	1.064807518646047523e+24	8.638744701750565390e-14	7.543928263832261319e-26	4.626108652040312741e+00	1.160351953590930893e+24	8.673325956120938063e-14	4.901802199471647656e-23
5.831663326653307781e-06	4.619907284840700790e+00	1.083463646432626928e+24	8.617508574984898185e-14	1.349061303725150212e-25	4.619907284840700790e+00	1.163015771116537469e+24	8.654721854522102866e-14	4.734412168270575421e-23
5.851703406813627757e-06	4.615651998428558223e+00	1.095892768070432459e+24	8.603235291957660225e-14	5.333742051452498469e-25	4.615651998428558223e+00	1.164843643286701744e+24	8.641955995285675371e-14	4.619551605692921044e-23
5.871743486973948580e-06	4.613582572834461715e+00	1.105205082716320765e+24	8.596760500590550816e-14	1.473022271457461838e-24	4.613582572834461715e+00	1.165732571806502671e+24	8.635747718503385449e-14	4.563692759794263339e-23
5.891783567134269403e-06	4.613801695589872409e+00	1.112560321719699908e+24	8.598418770884611288e-14	3.140936901416470318e-24	4.613801695589872409e+00	1.165638446911566759e+24	8.636405086769616830e-14	4.569607417592201549e-23
5.911823647294590226e-06	4.616267316266849718e+00	1.118647936352985742e+24	8.608018156264199905e-14	5.795271947396691304e-24	4.616267316266849718e+00	1.164579331500494094e+24	8.643801948800549185e-14	4.636160535439354034e-23
5.931863727454911048e-06	4.620796182280081155e+00	1.123922957681878268e+24	8.624854621555492493e-14	9.664708135923365889e-24	4.620796182280081155e+00	1.162633942319552765e+24	8.657388546840243671e-14	4.758405678947018329e-23
5.951903807615231024e-06	4.627074528109127449e+00	1.128586525688552531e+24	8.647761343347910066e-14	1.490902137676928508e-23	4.627074528109127449e+00	1.159937058372367887e+24	8.676223584327382549e-14	4.927873551173798126e-23
5.971943887775551847e-06	4.634677383691259145e+00	1.132806042396480093e+24	8.675188362631519878e-14	2.157996220442240538e-23	4.634677383691259145e+00	1.156671226936744298e+24	8.699032151073777190e-14	5.133093173258087256e-23
5.991983967935872670e-06	4.643095910526125358e+00	1.136731686302089940e+24	8.705307832274331116e-14	2.952138460331685076e-23	4.643095910526125358e+00	1.153055021251664256e+24	8.724287731578376749e-14	5.360329752579417983e-23
6.012024048096193493e-06	4.652629059880711182e+00	1.139705326199332502e+24	8.739178640095718560e-14	3.910936043613971960e-23	4.652629059880711182e+00	1.148960025824436758e+24	8.752887179642133722e-14	5.617652713233717030e-23
6.032064128256514316e-06	4.660919379917636718e+00	1.141649723332558777e+24	8.768460905639673436e-14	4.752415099771320916e-23	4.660919379917636718e+00	1.145398891787956613e+24	8.777758139752910394e-14	5.841428678271664682e-23
6.052104208416834291e-06	4.668281685285270655e+00	1.143707794086380026e+24	8.794338312788010064e-14	5.416330530440942343e-23	4.668281685285270655e+00	1.142236389482271953e+24	8.799845055855811869e-14	6.040155263157201313e-23
6.072144288577155114e-06	4.674224925287672860e+00	1.146035938343109599e+24	8.815134307878829681e-14	5.742972486378854386e-23	4.674224925287672860e+00	1.139683451336910197e+24	8.817674775863018535e-14	6.200577811510703431e-23
6.092184368737475937e-06	4.678348262563456927e+00	1.148827283872975373e+24	8.829494862447712384e-14	5.611264159858082703e-23	4.678348262563456927e+00	1.137912258349030502e+24	8.830044787690371592e-14	6.311876744960286096e-23
6.112224448897796760e-06	4.680365801176637142e+00	1.152335477447181765e+24	8.836465993094381886e-14	4.996371841831448865e-23	4.680365801176637142e+00	1.137045618051272642e+24	8.836097403529911774e-14	6.366335034646912016e-23
6.132264529058116736e-06	4.680123991147149276e+00	1.156930869857121766e+24	8.835547359945993568e-14	3.998931814384876704e-23	4.680123991147149276e+00	1.137149488338853387e+24	8.835371973441448568e-14	6.359807991967800647e-23
6.152304609218437559e-06	4.677610821529847307e+00	1.163234548459542791e+24	8.826720178711232682e-14	2.822410348438827272e-23	4.677610821529847307e+00	1.138229028552470948e+24	8.827832464589543112e-14	6.291971412208406696e-23
6.172344689378758382e-06	4.672956381049822916e+00	1.172467896545561532e+24	8.810448597382640129e-14	1.704247304480814636e-23	4.672956381049822916e+00	1.140228358655574226e+24	8.813869143149469042e-14	6.166336707457562898e-23
6.192384769539079204e-06	4.666424801470058448e+00	1.187536311754748858e+24	8.787654424198942272e-14	8.341133543826892842e-24	4.666424801470058448e+00	1.143034019987088269e+24	8.794274404410175498e-14	5.990033438443356213e-23
6.212424849699400027e-06	4.658398017994420215e+00	1.217577349048375532e+24	8.759665829627502334e-14	2.972602523793977615e-24	4.658398017994420215e+00	1.146481951033324642e+24	8.770194053983261208e-14	5.773370968187538145e-23
6.232464929859720003e-06	4.649352204551698620e+00	1.313665910081079604e+24	8.728141574090063518e-14	6.151656679678846845e-25	4.649352204551698620e+00	1.150367609728651682e+24	8.743056613655096303e-14	5.529202392827092439e-23
6.252505010020040826e-06	4.639828178263438296e+00	-1.089557420565706268e+23	8.694973564259631311e-14	5.432351773661073998e-26	4.639828178263438296e+00	1.154458686312955978e+24	8.714484534790315889e-14	5.272125685991946087e-23
6.272545090180361649e-06	4.630397503086856936e+00	9.995235530138299883e+23	8.662172126687367670e-14	6.487681641900472513e-27	4.630397503086856936e+00	1.158509663622484111e+24	8.686192509260571550e-14	5.017568753424896375e-23
6.292585170340682472e-06	4.621626437337612359e+00	1.065754971127828409e+24	8.631740213115927604e-14	4.541648890888315112e-26	4.621626437337612359e+00	1.162277303549135587e+24	8.659879312012837076e-14	4.780816288658001729e-23
6.312625250501003294e-06	4.614040291424306162e+00	1.090424562118142091e+24	8.605544628191089327e-14	7.365175592281517739e-26	4.614040291424306162e+00	1.165535957291964727e+24	8.637120874272918951e-14	4.576047701304607895e-23
6.332665330661323270e-06	4.608091018663603933e+00	1.104059923187993575e+24	8.585193354054155979e-14	1.498574986817510994e-25	4.608091018663603933e+00	1.168091486828348811e+24	8.619273055990812349e-14	4.415462314085487818e-23
6.352705410821644093e-06	4.604129813404060911e+00	1.113354786538361813e+24	8.571927528956768774e-14	5.819681252651627272e-25	4.604129813404060911e+00	1.169793035479355318e+24	8.607389440212183278e-14	4.308539719334083421e-23
6.372745490981964916e-06	4.602384779527109337e+00	1.120423350211840645e+24	8.566536926874048420e-14	1.553252569844329562e-24	4.602384779527109337e+00	1.170542620478045736e+24	8.602154338581327902e-14	4.261436997352368120e-23
6.392785571142285739e-06	4.602944617626207879e+00	1.126021597329672129e+24	8.569304593869723362e-14	3.254236631507252985e-24	4.602944617626207879e+00	1.170302140194927833e+24	8.603833852878623928e-14	4.276548393575045536e-23
6.412825651302605715e-06	4.605752159871949303e+00	1.130661164682139547e+24	8.579985172884356556e-14	5.937367027340392164e-24	4.605752159871949303e+00	1.169096151257753751e+24	8.612256479615848293e-14	4.352330808804769955e-23
6.432865731462926537e-06	4.610608833282419106e+00	1.134669099023869116e+24	8.597823307366331332e-14	9.820155096378749625e-24	4.610608833282419106e+00	1.167009951339167070e+24	8.626826499847257400e-14	4.483424273768887978e-23
6.452905811623247360e-06	4.617186214537843725e+00	1.138177141710369593e+24	8.621606196345948306e-14	1.505235718857392775e-23	4.617186214537843725e+00	1.164184615748348924e+24	8.646558643613531596e-14	4.660963841758954742e-23
6.472945891783568183e-06	4.625046512798617115e+00	1.141313414479074722e+24	8.649746432625495975e-14	2.167276032100269166e-23	4.625046512798617115e+00	1.160808198969666140e+24	8.670139538395851382e-14	4.873132469864531478e-23
6.492985971943889006e-06	4.633670769736512263e+00	1.144196987810713113e+24	8.680389594124941272e-14	2.950598299917890354e-23	4.633670769736512263e+00	1.157103621247202616e+24	8.696012309209537009e-14	5.105922206619785430e-23
6.513026052104208982e-06	4.642491999002266390e+00	1.146949181059348692e+24	8.711536639526795796e-14	3.802399199924198609e-23	4.642491999002266390e+00	1.153314433418270440e+24	8.722475997006799921e-14	5.344028707089358882e-23
6.533066132264529805e-06	4.650931493167466790e+00	1.149711811817777012e+24	8.741172355578355948e-14	4.623863322427601249e-23	4.650931493167466790e+00	1.149689221147995318e+24	8.747794479502400505e-14	5.571831245813813031e-23
6.553106212424850628e-06	4.658435679123181572e+00	1.152651312005338154e+24	8.767391067318432054e-14	5.273498905418612909e-23	4.658435679123181572e+00	1.146465773572516452e+24	8.770307037369544947e-14	5.774387533940783805e-23
6.573146292585171450e-06	4.664511039517416968e+00	1.155968460590858203e+24	8.788511889880588856e-14	5.595112989751710026e-23	4.664511039517416968e+00	1.143856082681521882e+24	8.788533118552250870e-14	5.938376334025458209e-23
6.593186372745492273e-06	4.668754891283676933e+00	1.159915529345701129e+24	8.803177441810076121e-14	5.469857029558104906e-23	4.668754891283676933e+00	1.142033122300825948e+24	8.801264673851031058e-14	6.052928247611777685e-23
6.613226452905812249e-06	4.670880169877460020e+00	1.164833251888768949e+24	8.810431535531274378e-14	4.872718451999007659e-23	4.670880169877460020e+00	1.141120201942671672e+24	8.807640509632380309e-14	6.110294702245617352e-23
6.633266533066133072e-06	4.670732854156727676e+00	1.171233528574649557e+24	8.809772870194223243e-14	3.901376138402094141e-23	4.670732854156727676e+00	1.141183481891439914e+24	8.807198562470184090e-14	6.106318291512942564e-23
6.653306613226453895e-06	4.668301152420714750e+00	1.179993348233802793e+24	8.801182963595165482e-14	2.754283710682676373e-23	4.668301152420714750e+00	1.142228027310689416e+24	8.799903457262144711e-14	6.040680728639971815e-23
6.673346693386774718e-06	4.663716034396021115e+00	1.192860614837470421e+24	8.785127478620090121e-14	1.663404896032571229e-23	4.663716034396021115e+00	1.144197579726795039e+24	8.786148103188064185e-14	5.916917206095767419e-23
6.693386773547095541e-06	4.657243126424818414e+00	1.214038617758999004e+24	8.762530836631638427e-14	8.142107027032840618e-24	4.657243126424818414e+00	1.146978038477311632e+24	8.766729379274455754e-14	5.742197626947303348e-23
6.713426853707415516e-06	4.649266402679265830e+00	1.256975606393172233e+24	8.734724747375277540e-14	2.901842447733407672e-24	4.649266402679265830e+00	1.150404466203064478e+24	8.742799208037797931e-14	5.526886390945356655e-23
6.733466933867736339e-06	4.640264526394180855e+00	1.400499768818042986e+24	8.703372215259318434e-14	6.005499047269496908e-25	4.640264526394180855e+00	1.154271251548891339e+24	8.715793579182543556e-14	5.283903786670147831e-23
6.753507014028057162e-06	4.630781131280160778e+00	-7.939825944833374028e+22	8.670369835058637358e-14	5.302902768008815392e-26	4.630781131280160778e+00	1.158344874879655946e+24	8.687343393840483187e-14	5.027923814362226363e-23
6.773547094188377985e-06	4.621390771641842754e+00	9.621155327162983435e+23	8.637732779044641652e-14	6.349347955461758155e-27	4.621390771641842754e+00	1.162378534518108717e+24	8.659172314925528442e-14	4.774455096537276514e-23
6.793587174348697961e-06	4.612662691082976885e+00	1.047204753495042898e+24	8.607468706741705142e-14	4.435277467319614829e-26	4.612662691082976885e+00	1.166127710015903360e+24	8.632988073248930185e-14	4.538862906936658506e-23
6.813627254509018784e-06	4.605124990812505814e+00	1.079706527037999274e+24	8.581448707911389698e-14	7.193630262735028614e-26	4.605124990812505814e+00	1.169365553774696757e+24	8.610374972437518093e-14	4.335401985684093771e-23
6.833667334669339606e-06	4.599232032712475160e+00	1.097705734236033969e+24	8.561284374096369450e-14	1.463235159788119513e-25	4.599232032712475160e+00	1.171896893164744270e+24	8.592696098137425338e-14	4.176336668556530859e-23
6.853707414829660429e-06	4.595336845221848598e+00	1.109838115989395887e+24	8.548219564940658700e-14	5.681749407203420860e-25	4.595336845221848598e+00	1.173570083667590857e+24	8.581010535665545302e-14	4.071196054462463568e-23
6.873747494989981252e-06	4.593668623664312278e+00	1.118939590061996980e+24	8.543045710506912386e-14	1.516575044204422634e-24	4.593668623664312278e+00	1.174286673683714614e+24	8.576005870992937102e-14	4.026166684393266620e-23
6.893787575150301228e-06	4.594316335028759468e+00	1.126099933227993660e+24	8.546046330810754447e-14	3.177910528389486721e-24	4.594316335028759468e+00	1.174008447152594761e+24	8.577949005086279005e-14	4.043649994446393344e-23
6.913827655310622051e-06	4.597222259668024336e+00	1.132006229475090938e+24	8.556975364844223348e-14	5.799394733129594719e-24	4.597222259668024336e+00	1.172760197737102923e+24	8.586666779004073031e-14	4.122087990516832188e-23
6.933867735470942874e-06	4.602186496446895703e+00	1.137087071144776592e+24	8.575075634746641086e-14	9.594738886998584323e-24	4.602186496446895703e+00	1.170627793622467529e+24	8.601559489340686800e-14	4.256084853233941470e-23
6.953907815631263696e-06	4.608878636540919338e+00	1.141541707999612473e+24	8.599131519762724334e-14	1.471217505097758464e-23	4.608878636540919338e+00	1.167753162997886827e+24	8.621635909622757877e-14	4.436722042273587634e-23
6.973947895791584519e-06	4.616858433512454951e+00	1.145546895104838560e+24	8.627552010002334530e-14	2.119209125160925631e-23	4.616858433512454951e+00	1.164325415157880192e+24	8.645575300537365046e-14	4.652116232143065049e-23
6.993987975951904495e-06	4.625604205815571746e+00	1.149260172489813723e+24	8.658478554837115386e-14	2.886565141044199553e-23	4.625604205815571746e+00	1.160568640113585995e+24	8.671812617446715835e-14	4.888185965086439796e-23
7.014028056112225318e-06	4.635428692968719844e+00	1.151819093567758532e+24	8.693000009236762410e-14	3.805777886955847605e-23	4.635428692968719844e+00	1.156348499583883131e+24	8.701286078906159383e-14	5.153372843748115739e-23
7.034068136272546141e-06	4.643915702208690988e+00	1.153565589257451563e+24	8.722652747700808238e-14	4.602292484419393719e-23	4.643915702208690988e+00	1.152702877058122446e+24	8.726747106626072934e-14	5.382457930270884105e-23
7.054108216432866964e-06	4.651408822015782540e+00	1.155456781827660875e+24	8.748698613957659430e-14	5.215839830810237403e-23	4.651408822015782540e+00	1.149484182982911280e+24	8.749226466047347495e-14	5.584715516046632501e-23
7.074148296593187787e-06	4.657420423461186232e+00	1.157659389185432241e+24	8.769481621430688281e-14	5.493922434559980445e-23	4.657420423461186232e+00	1.146901879956535106e+24	8.767261270383558693e-14	5.746983306539268697e-23
7.094188376753507762e-06	4.661556982893151790e+00	1.160377363204776848e+24	8.783678845733268642e-14	5.326265244228071078e-23	4.661556982893151790e+00	1.145125007348302405e+24	8.779670948679456117e-14	5.858639138244433959e-23
7.114228456913828585e-06	4.663543223955286088e+00	1.163878119146137435e+24	8.790375953938458560e-14	4.699230179844737469e-23	4.663543223955286088e+00	1.144271811015770471e+24	8.785629671865858461e-14	5.912252630666608057e-23
7.134268537074149408e-06	4.663238763278782173e+00	1.168554435380131622e+24	8.789118451090303240e-14	3.720066406465629076e-23	4.663238763278782173e+00	1.144402593093306590e+24	8.784716289836347538e-14	5.904034494165567030e-23
7.154308617234470231e-06	4.660646434599565069e+00	1.175072975695031531e+24	8.779936986171541146e-14	2.590292411077326255e-23	4.660646434599565069e+00	1.145516136340392925e+24	8.776939303798696262e-14	5.834061218187853513e-23
7.174348697394790207e-06	4.655911925026223308e+00	1.184766687403091910e+24	8.763345955923069336e-14	1.536619387323332243e-23	4.655911925026223308e+00	1.147549860383924658e+24	8.762735775078670778e-14	5.706265253250791272e-23
7.194388777555111030e-06	4.649314783951383312e+00	1.200879627239332615e+24	8.740315373898194229e-14	7.331797398429941766e-24	4.649314783951383312e+00	1.150383683869680698e+24	8.742944351854150223e-14	5.528192319523461464e-23
7.214428857715431852e-06	4.641251277540491493e+00	1.234014483748463395e+24	8.712216721182421711e-14	2.507120024233921402e-24	4.641251277540491493e+00	1.153847389372641092e+24	8.718753832621475374e-14	5.310538607646233230e-23
7.234468937875752675e-06	4.632209982549700733e+00	1.349716359953399002e+24	8.680744454584070791e-14	4.820567113763599211e-25	4.632209982549700733e+00	1.157731107152190377e+24	8.691629947649102126e-14	5.066491996327802205e-23
7.254509018036073498e-06	4.622741450538463859e+00	4.473822667274275573e+23	8.647816138211552378e-14	3.918832584843200178e-26	4.622741450538463859e+00	1.161798345988632268e+24	8.663224351615392357e-14	4.810913215427927216e-23
7.274549098196393474e-06	4.613423713094761958e+00	1.020088237459205897e+24	8.615455785039470405e-14	7.217422463716617754e-27	4.613423713094761958e+00	1.165800810526304979e+24	8.635271139284286408e-14	4.559404747823838739e-23
7.294589178356714297e-06	4.604825824664736444e+00	1.078995312059457491e+24	8.585666844660287933e-14	4.878062244721795780e-26	4.604825824664736444e+00	1.169494061570130352e+24	8.609477473994208900e-14	4.327326761431520496e-23
7.314629258517035120e-06	4.597472079184278471e+00	1.102200682909971438e+24	8.560303129171056394e-14	7.131924612854037334e-26	4.597472079184278471e+00	1.172652886948334044e+24	8.587416237552836035e-14	4.128831228785811699e-23
7.334669338677355943e-06	4.591809721242309905e+00	1.115350949545397337e+24	8.540946780479608520e-14	1.656616062076078356e-25	4.591809721242309905e+00	1.175085171287667562e+24	8.570429163726929866e-14	3.975990372557032049e-23
7.354709418837676765e-06	4.588181714071863482e+00	1.124413322963939836e+24	8.528801825220427036e-14	6.255196157612139383e-25	4.588181714071863482e+00	1.176643593611742544e+24	8.559545142215591059e-14	3.878061607187882026e-23
7.374749498997996741e-06	4.586804639862400279e+00	1.131302398756288419e+24	8.524612111013000649e-14	1.616948962074482563e-24	4.586804639862400279e+00	1.177235120334020488e+24	8.555413919587200922e-14	3.840891014402687946e-23
7.394789579158317564e-06	4.587753023866617319e+00	1.136731679640978318e+24	8.528608810589487605e-14	3.332071957599316273e-24	4.587753023866617319e+00	1.176827738888910133e+24	8.558259071599851926e-14	3.866490212603113982e-23
7.414829659318638387e-06	4.590954090731112380e+00	1.141214143141098272e+24	8.540492640018589725e-14	6.014379462841372652e-24	4.590954090731112380e+00	1.175452710167047997e+24	8.567862272193336809e-14	3.952894817438976314e-23
7.434869739478959210e-06	4.596193132046119345e+00	1.145052927995553744e+24	8.559456187064770401e-14	9.869011555137856196e-24	4.596193132046119345e+00	1.173202262866787161e+24	8.583579396138358323e-14	4.094309325071679622e-23
7.454909819639280033e-06	4.603126056147725187e+00	1.148381049810264785e+24	8.584239788324707211e-14	1.503522190706407877e-23	4.603126056147725187e+00	1.170224202685685030e+24	8.604378168443175052e-14	4.281445861955850591e-23
7.474949899799600008e-06	4.611301135873771884e+00	1.151334568173751455e+24	8.613217630288605468e-14	2.153932456591342006e-23	4.611301135873771884e+00	1.166712570500957119e+24	8.628903407621315321e-14	4.502111209832660621e-23
7.494989979959920831e-06	4.620188153472119197e+00	1.154038690879339305e+24	8.644507720332741827e-14	2.918944574960070861e-23	4.620188153472119197e+00	1.162895123078986525e+24	8.655564460416357712e-14	4.741993497913411694e-23
7.515030060120241654e-06	4.629212324234332598e+00	1.156624092632617987e+24	8.676095792284125492e-14	3.743985032335407522e-23	4.629212324234332598e+00	1.159018761067726576e+24	8.682636972702998571e-14	4.985577884521775553e-23
7.535070140280562477e-06	4.637791120247328536e+00	1.159242122646301016e+24	8.705964399192737617e-14	4.529325578056821968e-23	4.637791120247328536e+00	1.155333711233965319e+24	8.708373360741986443e-14	5.217140519995592207e-23
7.555110220440882453e-06	4.645371314391192108e+00	1.162068891223010277e+24	8.732218386828259320e-14	5.135067929372572986e-23	4.645371314391192108e+00	1.152077614093130508e+24	8.731113943173577238e-14	5.421748454570230974e-23
7.575150300601203276e-06	4.651463787765169222e+00	1.165315414153763601e+24	8.753199161243873504e-14	5.410701102749880492e-23	4.651463787765169222e+00	1.149460572265820772e+24	8.749391363295507805e-14	5.586199175731452139e-23
7.595190380761524099e-06	4.655673917811273377e+00	1.169246011355001877e+24	8.767581805123672447e-14	5.247150635475419717e-23	4.655673917811273377e+00	1.147652097160105899e+24	8.762021753433820502e-14	5.699840857814404989e-23
7.615230460921844921e-06	4.657725751723611474e+00	1.174218654593338726e+24	8.774450706485003649e-14	4.630571058081904852e-23	4.657725751723611474e+00	1.146770725204634234e+24	8.768177255170834734e-14	5.755224861301117377e-23
7.635270541082165744e-06	4.657478662050754892e+00	1.180775539629299562e+24	8.773350857949734244e-14	3.666416983745328656e-23	4.657478662050754892e+00	1.146876863380259835e+24	8.767435986152265405e-14	5.748555308165879825e-23
7.655310621242486567e-06	4.654935664433416775e+00	1.189857162323347678e+24	8.764313170161551811e-14	2.553292446682495964e-23	4.654935664433416775e+00	1.147969216308669772e+24	8.759806993300250473e-14	5.679913597909291305e-23
7.675350701402807390e-06	4.650243034604017112e+00	1.203368741327926051e+24	8.747853040595339707e-14	1.514812137247564389e-23	4.650243034604017112e+00	1.149984950771470261e+24	8.745729103812051271e-14	5.553248069442045245e-23
7.695390781563128213e-06	4.643681286173216627e+00	1.225997491754690501e+24	8.724942148751305190e-14	7.228159159433974930e-24	4.643681286173216627e+00	1.152803571231436101e+24	8.726043858519650314e-14	5.376130469530527086e-23
7.715430861723447342e-06	4.635647980971278059e+00	1.273345040234850718e+24	8.696954198340962524e-14	2.471765162833560596e-24	4.635647980971278059e+00	1.156254303706495702e+24	8.701943942913834886e-14	5.159291961969745996e-23
7.735470941883768164e-06	4.626633263139129149e+00	1.447320702729347460e+24	8.665586287253921252e-14	4.752978563380545482e-25	4.626633263139129149e+00	1.160126605180786425e+24	8.674899789417388051e-14	4.915962733007672323e-23
7.755511022044088987e-06	4.617189445446712170e+00	3.667798626993644493e+23	8.632758877525749925e-14	3.863533106575885246e-26	4.617189445446712170e+00	1.164183227900896838e+24	8.646568336340137009e-14	4.661051051872287164e-23
7.775551102204409810e-06	4.607896417751350171e+00	9.834585866379939094e+23	8.600498960122514256e-14	7.110621136601427927e-27	4.607896417751350171e+00	1.168175078285502518e+24	8.618689253254051006e-14	4.410209560664281921e-23
7.795591182364730633e-06	4.599325077910523696e+00	1.059247338956791619e+24	8.570812861195592311e-14	4.810563571674320676e-26	4.599325077910523696e+00	1.171856925296166760e+24	8.592975233731571148e-14	4.178848185469354510e-23
7.815631262525051456e-06	4.592001430958147168e+00	1.089763967241939275e+24	8.545556994155656331e-14	7.033907381286245947e-26	4.592001430958147168e+00	1.175002821753373238e+24	8.571004292874440970e-14	3.981165085532834644e-23
7.835671342685372279e-06	4.586374183735150822e+00	1.107073349397550025e+24	8.526315673536812807e-14	1.633378519062362883e-25	4.586374183735150822e+00	1.177420024168749663e+24	8.554122551205451825e-14	3.829271953274443763e-23
7.855711422845693102e-06	4.582787393275665089e+00	1.118878852199043073e+24	8.514294541088172129e-14	6.167272835804794483e-25	4.582787393275665089e+00	1.178960741720075195e+24	8.543362179826995201e-14	3.732455727497231982e-23
7.875751503006013924e-06	4.581458266234524679e+00	1.127758183268733178e+24	8.510238394411633446e-14	1.594305654102044075e-24	4.581458266234524679e+00	1.179531672579671597e+24	8.539374798703574313e-14	3.696579345769569785e-23
7.895791583166333053e-06	4.582461438665482945e+00	1.134735482174497163e+24	8.514378624740166464e-14	3.285712692831811482e-24	4.582461438665482945e+00	1.179100756586991836e+24	8.542384315996448185e-14	3.723657417283971922e-23
7.915831663326653876e-06	4.585723740470769805e+00	1.140488187036867393e+24	8.526415444756808939e-14	5.931458720413623402e-24	4.585723740470769805e+00	1.177699424196404753e+24	8.552171221412309575e-14	3.811714902576642877e-23
7.935871743486974699e-06	4.591029591879245864e+00	1.145416159245590736e+24	8.545540255627888996e-14	9.734560169734520168e-24	4.591029591879245864e+00	1.175420278402385822e+24	8.568088775637737265e-14	3.954932777639522128e-23
7.955911823647295522e-06	4.598033633619483140e+00	1.149716564194329065e+24	8.570491603998207259e-14	1.483346534466541007e-23	4.598033633619483140e+00	1.172411669407438503e+24	8.589100900858449988e-14	4.143988953107617633e-23
7.975951903807616345e-06	4.606282593184674035e+00	1.153571493309821678e+24	8.599641420311788900e-14	2.125550446678303740e-23	4.606282593184674035e+00	1.168868301896617667e+24	8.613847779554022439e-14	4.366648498099581927e-23
7.995991983967937167e-06	4.615244556253218278e+00	1.157142671297095389e+24	8.631105150269877865e-14	2.881280428038040707e-23	4.615244556253218278e+00	1.165018661403256766e+24	8.640733668759655481e-14	4.608553747277593554e-23
8.016032064128257990e-06	4.625237748720808284e+00	1.159369018277443286e+24	8.665979805404141974e-14	3.778217470090936797e-23	4.625237748720808284e+00	1.160726052954979218e+24	8.670713246162425124e-14	4.878294393993834686e-23
8.036072144288578813e-06	4.633812491647901766e+00	1.160995978894510473e+24	8.695737632731799918e-14	4.544027142614366991e-23	4.633812491647901766e+00	1.157042744137499210e+24	8.696437474943705529e-14	5.109747626790171289e-23
8.056112224448899636e-06	4.641332457486633700e+00	1.162794068522429703e+24	8.721696291358337128e-14	5.117689198071289928e-23	4.641332457486633700e+00	1.153812518261755281e+24	8.718997372459901213e-14	5.312729852460521369e-23
8.076152304609218765e-06	4.647315559130269946e+00	1.164937531296891154e+24	8.742224511607199754e-14	5.351726620442859826e-23	4.647315559130269946e+00	1.151242457418268808e+24	8.736946677390810913e-14	5.474228363767855493e-23
8.096192384769539588e-06	4.651377238979486073e+00	1.167638888775212218e+24	8.756033778893574342e-14	5.145232245447673071e-23	4.651377238979486073e+00	1.149497749579258514e+24	8.749131716938458992e-14	5.583863012838723993e-23
8.116232464929860411e-06	4.653253963665856752e+00	1.171177758998515375e+24	8.762251709315406419e-14	4.495661647619680269e-23	4.653253963665856752e+00	1.148691596363463511e+24	8.754761890997570729e-14	5.634520391074134734e-23
8.136272545090181233e-06	4.652819081126936318e+00	1.175968767794601141e+24	8.760470845657108183e-14	3.518338339936128501e-23	4.652819081126936318e+00	1.148878401577776425e+24	8.753457243380809580e-14	5.622781850295055026e-23
8.156312625250502056e-06	4.650090271137640840e+00	1.182725520824528357e+24	8.750771320004414386e-14	2.415611019012161212e-23	4.650090271137640840e+00	1.150050570817164534e+24	8.745270813412922517e-14	5.549124610762690264e-23
8.176352705410822879e-06	4.645228272701682037e+00	1.192899860321081957e+24	8.733716704362315818e-14	1.406840238613246601e-23	4.645228272701682037e+00	1.152139058117834168e+24	8.730684818105046477e-14	5.417887410368293646e-23
8.196392785571143702e-06	4.638526991672852873e+00	1.210109690405658774e+24	8.710323093812522925e-14	6.536203148670624517e-24	4.638526991672852873e+00	1.155017615260801917e+24	8.710580975018558992e-14	5.237003485195621501e-23
8.216432865731464525e-06	4.630395500528454278e+00	1.246674450473053185e+24	8.682002229913966378e-14	2.139436449715924843e-24	4.630395500528454278e+00	1.158510523827983485e+24	8.686186501585363706e-14	5.017514699487641749e-23
8.236472945891785348e-06	4.621332862375306050e+00	1.388195820931044614e+24	8.650480462273551104e-14	3.807362953615159048e-25	4.621332862375306050e+00	1.162403409632600401e+24	8.658998587125919031e-14	4.772891984142800364e-23
8.256513026052106171e-06	4.611897150049152572e+00	6.660476906195812677e+23	8.617696674074741609e-14	2.873058673156062800e-26	4.611897150049152572e+00	1.166456550666171551e+24	8.630691450147457395e-14	4.518199086618846642e-23
8.276553106212425299e-06	4.602670473330128686e+00	1.035638577671323395e+24	8.585683949759058285e-14	8.719221253239089693e-27	4.602670473330128686e+00	1.170419899772281475e+24	8.603011419990385878e-14	4.269148570149468972e-23
8.296593186372746122e-06	4.594222261463864143e+00	1.088262453951229030e+24	8.556441632761321808e-14	5.232942596895149923e-26	4.594222261463864143e+00	1.174048856759508524e+24	8.577666784391592639e-14	4.041110719403300797e-23
8.316633266533066945e-06	4.587073497327198268e+00	1.110067015430307798e+24	8.531806243486537195e-14	7.070212392698534508e-26	4.587073497327198268e+00	1.177119631732303158e+24	8.556220491981595337e-14	3.848148133352843123e-23
8.336673346693387768e-06	4.581664692833229857e+00	1.122720960372031764e+24	8.513330354730831752e-14	1.867759080081206214e-25	4.581664692833229857e+00	1.179443001360296456e+24	8.539994078499689317e-14	3.702151303321148494e-23
8.356713426853708591e-06	4.578328954999506095e+00	1.131538305747770625e+24	8.502177969240847447e-14	6.811130575485689246e-25	4.578328954999506095e+00	1.180875878436638235e+24	8.529986864998518522e-14	3.612111600447150684e-23
8.376753507014029414e-06	4.577270257724042501e+00	1.138248303743057745e+24	8.499045091698454468e-14	1.708694467884873197e-24	4.577270257724042501e+00	1.181330645307541953e+24	8.526810773172127935e-14	3.583534777906561246e-23
8.396793587174350236e-06	4.578548528703913156e+00	1.143526529482555379e+24	8.504110246659302499e-14	3.465920437543066977e-24	4.578548528703913156e+00	1.180781559835088828e+24	8.530645586111738884e-14	3.618038430458753914e-23
8.416833667334671059e-06	4.582075639665331934e+00	1.147880781964351554e+24	8.517020690275061492e-14	6.190248657166133208e-24	4.582075639665331934e+00	1.179266477806988005e+24	8.541226918995995341e-14	3.713243760973366443e-23
8.436873747494991882e-06	4.587621609410158285e+00	1.151589537963590696e+24	8.536918530734069619e-14	1.007744651156036659e-23	4.587621609410158285e+00	1.176884188397698300e+24	8.557864828230474574e-14	3.862943015790074748e-23
8.456913827655311011e-06	4.594828127451828337e+00	1.154786989558582758e+24	8.562499853907645674e-14	1.525735009159415992e-23	4.594828127451828337e+00	1.173788605046465438e+24	8.579484382355485505e-14	4.057464520648185039e-23
8.476953907815631834e-06	4.603231418885283865e+00	1.157613856125349773e+24	8.592103885871680156e-14	2.174222725615588801e-23	4.603231418885283865e+00	1.170178943777798948e+24	8.604694256655851841e-14	4.284289859313156063e-23
8.496993987975952657e-06	4.612292173180600585e+00	1.160199083172335159e+24	8.623825070098998546e-14	2.931858563440446630e-23	4.612292173180600585e+00	1.166286867190463634e+24	8.631876519541801809e-14	4.528861724738770748e-23
8.517034068136273479e-06	4.621430090838527960e+00	1.162679957298468845e+24	8.655638205553554957e-14	3.741352908154943302e-23	4.621430090838527960e+00	1.162361644828810952e+24	8.659290272515583840e-14	4.775516417589245421e-23
8.537074148296594302e-06	4.630061057410245873e+00	1.165214551877690208e+24	8.685527888614372421e-14	4.500690769524534687e-23	4.630061057410245873e+00	1.158654184961234486e+24	8.685183172230738220e-14	5.008487263731959696e-23
8.557114228456915125e-06	4.637634234712781911e+00	1.167986092498123431e+24	8.711613476134536181e-14	5.069964633921968088e-23	4.637634234712781911e+00	1.155401101927499096e+24	8.707902704138346464e-14	5.212905796639039313e-23
8.577154308617235948e-06	4.643666641233825665e+00	1.171213581632875467e+24	8.732262132720134270e-14	5.302851981007495536e-23	4.643666641233825665e+00	1.152809862012961416e+24	8.725999923701477884e-14	5.375735166884725127e-23
8.597194388777556771e-06	4.647773068986215783e+00	1.175171629098707410e+24	8.746184162695979178e-14	5.099103386051866004e-23	4.647773068986215783e+00	1.151045932566058426e+24	8.738319206958647625e-14	5.486577671040994202e-23
8.617234468937877594e-06	4.649689595814766818e+00	1.180234381192166797e+24	8.752506443627866458e-14	4.455973601504889966e-23	4.649689595814766818e+00	1.150222682210151604e+24	8.744068787444301146e-14	5.538309406205608213e-23
8.637274549098198417e-06	4.649289447215810611e+00	1.186974435195493942e+24	8.750821251695880634e-14	3.487652702236201330e-23	4.649289447215810611e+00	1.150394567347160356e+24	8.742868341647432180e-14	5.527508419212201227e-23
8.657314629258517545e-06	4.646590441917603620e+00	1.196398618417987423e+24	8.741208926102076959e-14	2.394729635717930999e-23	4.646590441917603620e+00	1.151553933884190827e+24	8.734771325752811357e-14	5.454655681011664820e-23
8.677354709418838368e-06	4.641753706589769379e+00	1.210581309920382873e+24	8.724233695724137049e-14	1.394752247549008485e-23	4.641753706589769379e+00	1.153631569334291476e+24	8.720261119769308691e-14	5.324100393544061476e-23
8.697394789579159191e-06	4.635073763532814972e+00	1.234748360202999774e+24	8.700912714791410739e-14	6.480261433818868511e-24	4.635073763532814972e+00	1.156500960681780522e+24	8.700221290598444794e-14	5.143792432294007563e-23
8.717434869739480014e-06	4.626960502419344756e+00	1.287047857390133384e+24	8.672659117864501307e-14	2.121174576799221707e-24	4.626960502419344756e+00	1.159986038479662837e+24	8.675881507258034632e-14	4.924795719599553969e-23
8.737474949899800837e-06	4.617913966521694391e+00	1.502067458943231038e+24	8.641200895133092267e-14	3.775169510393939567e-25	4.617913966521694391e+00	1.163872007507863258e+24	8.648741899565083638e-14	4.680607643417890155e-23
8.757515030060121660e-06	4.608493322720533136e+00	5.782226509297322757e+23	8.608478717747183060e-14	2.848478029636052579e-26	4.608493322720533136e+00	1.167918675807331120e+24	8.620479968161599905e-14	4.426321482148606241e-23
8.777555110220442482e-06	4.599281828054552435e+00	1.000243318364441741e+24	8.576527496511882582e-14	8.648723763178165838e-27	4.599281828054552435e+00	1.171875503412992870e+24	8.592845484163657729e-14	4.177680766332986806e-23
8.797595190380763305e-06	4.590850042645973517e+00	1.068081610804116073e+24	8.547348328364302756e-14	5.188817913613421356e-26	4.590850042645973517e+00	1.175497404361695256e+24	8.567550127937920719e-14	3.950086305758052673e-23
8.817635270541084128e-06	4.583719991513793168e+00	1.096730492012012929e+24	8.522779308539818763e-14	7.011106603667033665e-26	4.583719991513793168e+00	1.178560141102322490e+24	8.546159974541379639e-14	3.757628829355817632e-23
8.837675350701403257e-06	4.578333068032075737e+00	1.113354059948678825e+24	8.504374313247915270e-14	1.851895460107179709e-25	4.578333068032075737e+00	1.180874111670070616e+24	8.529999204096226663e-14	3.612222621231439450e-23
8.857715430861724080e-06	4.575023026284108951e+00	1.124824090434026340e+24	8.493298299319645660e-14	6.753074244343877290e-25	4.575023026284108951e+00	1.182295950908887900e+24	8.520069078852326764e-14	3.522876518406938878e-23
8.877755511022044903e-06	4.573994193175472844e+00	1.133479985357924757e+24	8.490247811372700193e-14	1.694184277605424856e-24	4.573994193175472844e+00	1.182737889529436140e+24	8.516982579526418844e-14	3.495105802593485648e-23
8.897795591182365726e-06	4.575306532165026141e+00	1.140286780720824378e+24	8.495401463039305317e-14	3.436690401915722168e-24	4.575306532165026141e+00	1.182174170032205266e+24	8.520919596495078707e-14	3.530529033848273573e-23
8.917835671342686548e-06	4.578871640384642561e+00	1.145906944365662820e+24	8.508406158346315582e-14	6.138515475758869444e-24	4.578871640384642561e+00	1.180642766157799578e+24	8.531614921153927614e-14	3.626760003069727731e-23
8.937875751503007371e-06	4.584458971575030795e+00	1.150711178643240416e+24	8.528403236853349680e-14	9.994230842144089843e-24	4.584458971575030795e+00	1.178242709804540076e+24	8.548376914725092429e-14	3.777575704218392661e-23
8.957915831663328194e-06	4.591709413032377007e+00	1.154894832713654021e+24	8.554087652587170704e-14	1.513325630402895221e-23	4.591709413032377007e+00	1.175128259006710900e+24	8.570128239097131624e-14	3.973282809232698925e-23
8.977955911823649017e-06	4.600158224540098928e+00	1.158642574977671633e+24	8.583797223156184123e-14	2.156858017220117988e-23	4.600158224540098928e+00	1.171499044441538209e+24	8.595474673620296918e-14	4.201336845764844308e-23
8.997995991983969840e-06	4.609265045614697520e+00	1.162118410756295150e+24	8.615624806750039409e-14	2.908927107223584250e-23	4.609265045614697520e+00	1.167587179718772500e+24	8.622795136844093023e-14	4.447152165959886142e-23
9.018036072144290663e-06	4.619348389240746755e+00	1.164066599217861885e+24	8.650662011389214494e-14	3.792469235440611723e-23	4.619348389240746755e+00	1.163255846546070909e+24	8.653045167722240719e-14	4.719326212399376491e-23
9.038076152304609791e-06	4.627941365303473553e+00	1.165625081252068341e+24	8.680355548123154794e-14	4.534660061033070198e-23	4.627941365303473553e+00	1.159564705625655581e+24	8.678824095910421035e-14	4.951271602012801153e-23
9.058116232464930614e-06	4.635422222469077091e+00	1.167377983040524160e+24	8.706064833892941189e-14	5.073423245381290760e-23	4.635422222469077091e+00	1.156351279008128344e+24	8.701266667407231548e-14	5.153198189175628271e-23
9.078156312625251437e-06	4.641315821125727936e+00	1.169505377277267835e+24	8.726186192522059744e-14	5.265335397042760981e-23	4.641315821125727936e+00	1.153819664464893461e+24	8.718947463377184722e-14	5.312280796489241190e-23
9.098196392785572260e-06	4.645247652346983891e+00	1.172227079720434670e+24	8.739467778399481134e-14	5.018311745690687632e-23	4.645247652346983891e+00	1.152130733527927764e+24	8.730742957040951632e-14	5.418410514278661582e-23
9.118236472945893083e-06	4.646966645736084089e+00	1.175834226981055567e+24	8.745080692563607249e-14	4.340948070752988575e-23	4.646966645736084089e+00	1.151392334305805740e+24	8.735899937208253115e-14	5.464810339958058133e-23
9.138276553106213906e-06	4.646360219161110194e+00	1.180763596498801552e+24	8.742665266240127318e-14	3.357330507093823961e-23	4.646360219161110194e+00	1.151652826820828975e+24	8.734080657483331447e-14	5.448441407102026387e-23
9.158316633266534729e-06	4.643460853717174430e+00	1.187778300528555077e+24	8.732351058661462665e-14	2.271874853437096894e-23	4.643460853717174430e+00	1.152898258712553918e+24	8.725382561151523582e-14	5.370180459717054685e-23
9.178356713426855551e-06	4.638443923819338011e+00	1.198459037688880916e+24	8.714749970224187193e-14	1.298116744939111860e-23	4.638443923819338011e+00	1.155053297328463028e+24	8.710331771458013898e-14	5.234761281155111015e-23
9.198396793587176374e-06	4.631616927315839405e+00	1.216842610661550996e+24	8.690922590698887484e-14	5.865417412939764267e-24	4.631616927315839405e+00	1.157985855963986420e+24	8.689850781947518154e-14	5.050483988592633789e-23
9.218436873747495503e-06	4.623400667039654799e+00	1.257293536137157286e+24	8.662318681034256752e-14	1.833026250569985079e-24	4.623400667039654799e+00	1.161515177388464373e+24	8.665202001118964905e-14	4.828707077192719777e-23
9.238476953907816326e-06	4.614303355990418964e+00	1.434453527369957664e+24	8.630693709044028016e-14	3.008175954156488387e-25	4.614303355990418964e+00	1.165422957048789100e+24	8.637910067971257502e-14	4.583148455785373560e-23
9.258517034068137149e-06	4.604889058808679714e+00	7.834529447210054897e+23	8.598004723950213511e-14	2.127865280221145866e-26	4.604889058808679714e+00	1.169466899137165120e+24	8.609667176426039173e-14	4.329033605259168920e-23
9.278557114228457972e-06	4.595742326003965594e+00	1.047719806835469870e+24	8.566290536499089448e-14	1.092699443173373277e-26	4.595742326003965594e+00	1.173395908073897958e+24	8.582226978011897185e-14	4.082140970089173435e-23
9.298597194388778794e-06	4.587431317810550802e+00	1.094965864384841793e+24	8.537543057914585658e-14	5.571178486830131468e-26	4.587431317810550802e+00	1.176965928775536565e+24	8.557293953431652162e-14	3.857806581231322856e-23
9.318637274549099617e-06	4.580472166113720434e+00	1.115462794103088996e+24	8.513578426018641328e-14	7.156127485381072132e-26	4.580472166113720434e+00	1.179955255105790167e+24	8.536416498341160862e-14	3.669962097560314791e-23
9.338677354709420440e-06	4.575297307248460399e+00	1.127630302548448858e+24	8.495916982550628661e-14	2.127059277418034472e-25	4.575297307248460399e+00	1.182178132625231800e+24	8.520891921745380893e-14	3.530280030842635944e-23
9.358717434869741263e-06	4.572228926814108085e+00	1.136201656210201871e+24	8.485680659874296420e-14	7.460336227139707757e-25	4.572228926814108085e+00	1.183496165457857421e+24	8.511686780442324739e-14	3.447456956492977622e-23
9.378757515030062086e-06	4.571457696088617517e+00	1.142736683423825043e+24	8.483516310355866948e-14	1.819884393845517659e-24	4.571457696088617517e+00	1.183827450133755309e+24	8.509373088265852809e-14	3.426639557515028067e-23
9.398797595190382909e-06	4.573028715720570681e+00	1.147878644550954861e+24	8.489549353808623316e-14	3.636184076771954952e-24	4.573028715720570681e+00	1.183152613522091660e+24	8.514086147161711606e-14	3.469045210453398088e-23
9.418837675350702037e-06	4.576838732332527471e+00	1.152125013020424685e+24	8.503374051749078515e-14	6.427634881653620007e-24	4.576838732332527471e+00	1.181516008448227017e+24	8.525516196997582252e-14	3.571886854726931716e-23
9.438877755511022860e-06	4.582643123214205971e+00	1.155730168113883049e+24	8.524083298663294105e-14	1.038224969644790649e-23	4.582643123214205971e+00	1.179022713395959573e+24	8.542929369642617566e-14	3.728561526539331388e-23
9.458917835671343683e-06	4.590070388349978714e+00	1.158829658462374221e+24	8.550330946139163493e-14	1.562082400078350327e-23	4.590070388349978714e+00	1.175832307409802972e+24	8.565211165049935828e-14	3.929041534059839371e-23
9.478957915831664506e-06	4.598646021460868205e+00	1.161566622499490788e+24	8.580423861577864277e-14	2.214020070280111895e-23	4.598646021460868205e+00	1.172148616210967318e+24	8.590938064382604597e-14	4.160518795088756417e-23
9.498997995991985329e-06	4.607823114825280619e+00	1.164072350506412832e+24	8.612435904103087166e-14	2.970179619764167106e-23	4.607823114825280619e+00	1.168206565796700754e+24	8.618469344475841450e-14	4.408230935840601200e-23
9.519038076152306152e-06	4.617017419672372114e+00	1.166489004858408440e+24	8.644334089229709199e-14	3.769974577338346135e-23	4.617017419672372114e+00	1.164257122133860684e+24	8.646052259017116442e-14	4.656407656503605854e-23
9.539078156312626975e-06	4.625644757155215281e+00	1.168979638006378226e+24	8.674108163034304788e-14	4.508352959418994262e-23	4.625644757155215281e+00	1.160551221153258046e+24	8.671934271465645842e-14	4.889280544683113223e-23
9.559118236472947797e-06	4.633158061851551324e+00	1.171733032949985160e+24	8.699894859972310511e-14	5.044619965979289799e-23	4.633158061851551324e+00	1.157323856592976136e+24	8.694474185554654067e-14	5.092082969867925903e-23
9.579158316633268620e-06	4.639081659134926205e+00	1.174974865400492095e+24	8.720089565306496899e-14	5.236034552794559987e-23	4.639081659134926205e+00	1.154779356041698251e+24	8.712244977404779474e-14	5.251975313309345348e-23
9.599198396793587749e-06	4.643040656605974981e+00	1.178989133869562758e+24	8.733439735110491390e-14	4.990870755192280388e-23	4.643040656605974981e+00	1.153078755753447112e+24	8.724121969817925274e-14	5.358838314462589803e-23
9.619238476953908572e-06	4.644783761772042219e+00	1.184165909413376035e+24	8.739116046055017349e-14	4.317554137324754956e-23	4.644783761772042219e+00	1.152329999238813433e+24	8.729351285316127157e-14	5.405888975831747076e-23
9.639278557114229395e-06	4.644198333958733826e+00	1.191109201351813122e+24	8.736758695177758597e-14	3.339442537163178538e-23	4.644198333958733826e+00	1.152581471667210567e+24	8.727595001876202020e-14	5.390086850787160971e-23
9.659318637274550218e-06	4.641316955672260214e+00	1.200896396964033074e+24	8.726497397145026494e-14	2.259870733002334360e-23	4.641316955672260214e+00	1.153819177116726729e+24	8.718950867016781329e-14	5.312311420668284888e-23
9.679358717434871041e-06	4.636315254437156419e+00	1.215786311588208798e+24	8.708944481212648038e-14	1.291297847766944068e-23	4.636315254437156419e+00	1.155967674210843414e+24	8.703945763311469949e-14	5.177303300869338181e-23
9.699398797595191863e-06	4.629501120201465980e+00	1.241612020916600510e+24	8.685161208990374205e-14	5.834730701825734845e-24	4.629501120201465980e+00	1.158894707817239680e+24	8.683503360604398424e-14	4.993373192297168184e-23
9.719438877755512686e-06	4.621295869132073797e+00	1.299578501111676697e+24	8.656598213149077649e-14	1.823467048384701805e-24	4.621295869132073797e+00	1.162419300200999176e+24	8.658887607396221059e-14	4.771893446249533194e-23
9.739478957915833509e-06	4.612208324950803018e+00	1.572822882719903133e+24	8.625011979283392031e-14	2.992606075750736016e-25	4.612208324950803018e+00	1.166322884471304512e+24	8.631624974852409172e-14	4.526598456438379098e-23
9.759519038076154332e-06	4.602803229544971231e+00	7.018113128725609951e+23	8.592360658363290539e-14	2.116500316900698537e-26	4.602803229544971231e+00	1.170362873906799338e+24	8.603409688634913876e-14	4.272731984294985099e-23
9.779559118236475155e-06	4.593665839276624752e+00	1.013779985654725818e+24	8.560684179711715652e-14	1.087019243815559353e-26	4.593665839276624752e+00	1.174287869726535717e+24	8.575997517829874903e-14	4.026091526976057453e-23
9.799599198396794284e-06	4.585365005719461706e+00	1.074818202414414593e+24	8.531975521844098313e-14	5.542873268722426877e-26	4.585365005719461706e+00	1.177853519879956318e+24	8.551095017158384733e-14	3.802031776375354983e-23
9.819639278557115106e-06	4.578417493166266894e+00	1.101739029045781964e+24	8.508051774292726746e-14	7.119768586135160685e-26	4.578417493166266894e+00	1.180837846578064020e+24	8.530252479498800681e-14	3.614501461588981010e-23
9.839679358717435929e-06	4.573256267105559658e+00	1.117700537277026700e+24	8.490434058970473817e-14	2.115972992132330853e-25	4.573256267105559658e+00	1.183054868081804271e+24	8.514768801316679070e-14	3.475187377528351488e-23
9.859719438877756752e-06	4.570203893879932977e+00	1.128838264115305795e+24	8.480244869832812597e-14	7.421389300430784418e-25	4.570203893879932977e+00	1.184366024965664482e+24	8.505611681639799276e-14	3.392796376797586737e-23
9.879759519038077575e-06	4.569451242181454376e+00	1.137274329596559402e+24	8.478131363434424875e-14	1.810420995379871654e-24	4.569451242181454376e+00	1.184689328959856363e+24	8.503353726544363461e-14	3.372480471088962091e-23
9.899799599198398398e-06	4.571043414982084663e+00	1.143922125992794853e+24	8.484218986595213995e-14	3.617409372009660857e-24	4.571043414982084663e+00	1.184005405935530599e+24	8.508130244946253271e-14	3.415457099660752290e-23
9.919839679358719221e-06	4.574876971303043938e+00	1.149424978730119609e+24	8.498101758550629110e-14	6.394752254798181150e-24	4.574876971303043938e+00	1.182358689302816152e+24	8.519630913909131850e-14	3.518934138113916846e-23
9.939879759519040044e-06	4.580706924584474038e+00	1.154125286778230243e+24	8.518872078093550797e-14	1.032978429403783246e-23	4.580706924584474038e+00	1.179854413838284357e+24	8.537120773753421673e-14	3.676298801464353961e-23
9.959919839679360866e-06	4.588161269619750016e+00	1.158217089080553378e+24	8.545183083017368019e-14	1.554310410311953570e-23	4.588161269619750016e+00	1.176652375592890834e+24	8.559483808859250438e-14	3.877509761543686687e-23
9.979959919839679995e-06	4.596764899566301743e+00	1.161885769303217433e+24	8.575340763132231476e-14	2.203206431762860888e-23	4.596764899566301743e+00	1.172956658261897909e+24	8.585294698698905936e-14	4.109742725475558287e-23
1.000000000000000082e-05	4.607832305467317369e+00	1.165592948645736581e+24	8.613885213671439538e-14	3.114463803691097205e-23	4.607832305467317369e+00	1.168202617926410062e+24	8.618496916401951774e-14	4.408479013693076035e-23


==> pde_runs/rs_nr128_lmax1_E1.61E+02_id_1.00E-01_Tg0.00E+00_dt2.00E-09.csv <==
time	energy	mobility	g0	g2	energy_inp	mobility_inp	g0_inp	g2_inp	
0.000000000000000000e+00	2.470481668999148894e+00	2.633208614793639878e+24	3.821255083940457756e-14	3.330986698529588634e-18	2.470481668999148894e+00	2.606812758442269599e+24	3.821644580468652438e-14	3.365198238516311928e-18
2.004008016032064418e-08	2.470308801290020284e+00	2.638297549762882200e+24	3.820865908649101622e-14	3.329060454521139880e-18	2.470308801290020284e+00	2.607034774813797337e+24	3.821251391169457958e-14	3.362537431620900994e-18
4.008016032064128836e-08	2.469037403714700041e+00	2.645562465990456751e+24	3.818004670108439565e-14	3.313638253309578532e-18	2.469037403714700041e+00	2.608667648170336423e+24	3.818359584919709956e-14	3.342967880706657858e-18
6.012024048096193916e-08	2.465728149580148632e+00	2.656146632406244899e+24	3.810560910130121631e-14	3.272546317702999834e-18	2.465728149580148632e+00	2.613242119869996428e+24	3.810912001663874442e-14	3.301323357233972129e-18
8.016032064128257673e-08	2.459713831657559524e+00	2.671312802498317690e+24	3.797043867472280257e-14	3.197876915938609278e-18	2.459713831657559524e+00	2.621825052738691061e+24	3.797442435483075846e-14	3.233349034879709415e-18
1.002004008016032143e-07	2.450596748027038974e+00	2.692141239824777839e+24	3.776580723613570839e-14	3.086389008541884083e-18	2.450596748027038974e+00	2.634835890836412945e+24	3.777023966935555965e-14	3.130306995930597336e-18
1.202404809619238783e-07	2.438234639385432168e+00	2.719666980380854490e+24	3.748886521843567520e-14	2.939409376221262396e-18	2.438234639385432168e+00	2.652477650043706009e+24	3.749337994456957488e-14	2.990589413887437280e-18
1.402805611222445159e-07	2.422721356834393713e+00	2.755133933479344350e+24	3.714218603762668129e-14	2.762230983235856534e-18	2.422721356834393713e+00	2.674616397017583802e+24	3.714594705410361083e-14	2.815257001722055002e-18
1.603206412825651535e-07	2.404366931797077278e+00	2.800548971635002241e+24	3.673325901911055166e-14	2.563111973439345848e-18	2.404366931797077278e+00	2.700809691081254367e+24	3.673488441003871202e-14	2.607813760414884805e-18
1.803607214428857910e-07	2.383679226881950886e+00	2.860163004717579324e+24	3.627398431646834725e-14	2.352046510447375993e-18	2.383679226881950886e+00	2.730332769970549258e+24	3.627156601871036246e-14	2.373999595488716841e-18
2.004008016032064286e-07	2.361346328039988229e+00	2.945546908883836054e+24	3.578016100364017914e-14	2.139460516967618920e-18	2.361346328039988229e+00	2.763741484508589817e+24	3.577585336351622632e-14	2.154546231273310827e-18
2.204408817635270926e-07	2.338210488558728262e+00	3.101336340798295320e+24	3.527077503221536607e-14	1.935420701112633020e-18	2.338210488558728262e+00	2.800097803693426806e+24	3.526737337491710451e-14	1.964628955531538708e-18
2.404809619238477567e-07	2.315287227580020257e+00	3.757026535867142403e+24	3.476830556341843914e-14	1.749169666302833284e-18	2.315287227580020257e+00	2.836120070945682380e+24	3.476356544131912395e-14	1.776456692332693255e-18
2.605210420841683677e-07	2.293630913627001000e+00	2.058983112177796713e+24	3.429568779808038879e-14	1.585640057333910219e-18	2.293630913627001000e+00	2.870151421443284444e+24	3.428760249729672277e-14	1.598684532740326101e-18
2.805611222444890318e-07	2.274369663883058834e+00	2.633782906386167663e+24	3.387705506522314903e-14	1.450594157097678441e-18	2.274369663883058834e+00	2.901377054018842302e+24	3.386835191022897817e-14	1.456431033428837987e-18
3.006012024048096429e-07	2.258578335341106857e+00	2.775635132623882054e+24	3.353506807785445570e-14	1.345551259631775470e-18	2.258578335341106857e+00	2.928473538221509869e+24	3.353099170956000796e-14	1.364572157512642377e-18
3.206412825651303069e-07	2.247235167168342596e+00	2.846891321905308563e+24	3.329009830706419323e-14	1.273711571909705102e-18	2.247235167168342596e+00	2.947937383608866948e+24	3.328866038950549699e-14	1.298588432653119509e-18
3.406813627254509709e-07	2.241070843997905460e+00	2.888259886164573514e+24	3.315721859852673272e-14	1.234993033440237212e-18	2.241070843997905460e+00	2.958514801776321704e+24	3.315696803086433835e-14	1.262730284574178897e-18
3.607214428857715820e-07	2.240501955705902493e+00	2.910466947797872366e+24	3.314497405048229410e-14	1.229621051320092240e-18	2.240501955705902493e+00	2.959490962368281321e+24	3.314481450826245877e-14	1.259421035521038931e-18
3.807615230460922461e-07	2.245558215306096894e+00	2.917891443228906428e+24	3.325396224109488537e-14	1.257585840543841907e-18	2.245558215306096894e+00	2.950814880554311397e+24	3.325283459972115776e-14	1.288833527445351666e-18
4.008016032064128572e-07	2.255850552879212323e+00	2.913399210640665603e+24	3.347615727357196743e-14	1.318485805034890084e-18	2.255850552879212323e+00	2.933154164945897283e+24	3.347271635696498545e-14	1.348704522941689933e-18
4.208416833667335212e-07	2.270587033844361446e+00	2.899676969394632781e+24	3.379511113504097266e-14	1.411068875159406069e-18	2.270587033844361446e+00	2.907867703289789368e+24	3.378754117758408326e-14	1.434427302556006255e-18
4.408817635270541852e-07	2.288636602162594791e+00	2.879550606045411895e+24	3.418707716996338884e-14	1.532500014637463676e-18	2.288636602162594791e+00	2.877999625173065506e+24	3.417783741016691242e-14	1.557687272697343109e-18
4.609218436873747963e-07	2.308632005395774289e+00	2.855931342214654744e+24	3.462295909864395029e-14	1.677554963321910909e-18	2.308632005395774289e+00	2.846578277235211983e+24	3.461729682188514963e-14	1.721825362974102746e-18
4.809619238476955133e-07	2.329096479875092385e+00	2.831637986439408109e+24	3.507085086211214407e-14	1.838050050032199459e-18	2.329096479875092385e+00	2.814419817339140400e+24	3.506706549176027577e-14	1.889813961172461777e-18
5.010020040080161244e-07	2.348575341593775789e+00	2.809218128844616190e+24	3.549882538496427669e-14	2.002846957268755629e-18	2.348575341593775789e+00	2.783810177495495394e+24	3.549517234272034744e-14	2.049711870006049924e-18
5.210420841683367355e-07	2.365754052973847887e+00	2.790828081651730451e+24	3.587758290111870947e-14	2.158652885363805753e-18	2.365754052973847887e+00	2.756815059612524821e+24	3.587272643898567406e-14	2.190728324961147660e-18
5.410821643286573466e-07	2.379548407269671539e+00	2.778190884710562914e+24	3.618260465987202609e-14	2.291577027207886058e-18	2.379548407269671539e+00	2.736227793792239357e+24	3.617905287114368929e-14	2.327312727995768006e-18
5.611222444889780636e-07	2.389159313122922068e+00	2.772627732385871170e+24	3.639557820284139728e-14	2.389108914672670001e-18	2.389159313122922068e+00	2.722512230230830004e+24	3.639429711681544374e-14	2.435935986858026855e-18
5.811623246492986747e-07	2.394092551576274985e+00	2.775149625846633916e+24	3.650503441536907240e-14	2.442007261413333669e-18	2.394092551576274985e+00	2.715472087854690796e+24	3.650478110301032765e-14	2.491691858961025597e-18
6.012024048096192857e-07	2.394150538732733313e+00	2.786602564460342384e+24	3.650630521529707619e-14	2.445618285253055108e-18	2.394150538732733313e+00	2.715389335350161611e+24	3.650607977370184439e-14	2.492347234635580969e-18
6.212424849699400027e-07	2.389406753110292492e+00	2.807885016027533870e+24	3.640101877889688631e-14	2.400350607606083484e-18	2.389406753110292492e+00	2.722159112748853063e+24	3.639983874153259470e-14	2.438732574215286217e-18
6.412825651302606138e-07	2.380173479330261355e+00	2.840320752420158882e+24	3.619637104397704849e-14	2.311294400946947147e-18	2.380173479330261355e+00	2.735335763872439545e+24	3.619305188083398488e-14	2.334377344513892680e-18
6.613226452905812249e-07	2.366970746599513564e+00	2.886452355716857228e+24	3.590436238831386571e-14	2.187184794130244458e-18	2.366970746599513564e+00	2.754903112486478634e+24	3.589946695823106946e-14	2.200715908899304372e-18
6.813627254509019419e-07	2.350500210878540219e+00	2.952162540421017307e+24	3.554110040777577349e-14	2.038998520406809001e-18	2.350500210878540219e+00	2.780785382905151014e+24	3.553747716216571889e-14	2.065512720068896479e-18
7.014028056112225530e-07	2.331623367284429094e+00	3.054030843192887785e+24	3.512617372123014212e-14	1.878444469665742289e-18	2.331623367284429094e+00	2.810448994267325710e+24	3.512260147877866479e-14	1.910556652323830117e-18
7.214428857715431641e-07	2.311055368117468589e+00	3.260500393706755633e+24	3.467633283425408335e-14	1.647442176727735047e-18	2.311055368117468589e+00	2.842770135815406592e+24	3.467055754104326177e-14	1.741718241579659112e-18
7.414829659318638810e-07	2.290415700522012266e+00	4.259647615100989068e+24	3.422569455521836870e-14	1.562351023640896864e-18	2.290415700522012266e+00	2.875203899179695253e+24	3.421693847301125453e-14	1.572291519669704150e-18
7.615230460921844921e-07	2.270785181268764497e+00	1.903005328572856385e+24	3.379932669980011834e-14	1.426763526636347117e-18	2.270785181268764497e+00	2.907527700322915900e+24	3.379177432710541814e-14	1.435579935130459983e-18
7.815631262525051032e-07	2.253270663974613175e+00	2.581535109018860315e+24	3.342035556114660953e-14	1.313715301665156403e-18	2.253270663974613175e+00	2.937581019770834519e+24	3.341760054854854881e-14	1.333697191915959381e-18
8.016032064128257143e-07	2.239058040626176194e+00	2.754028140566380009e+24	3.311384950731187123e-14	1.225777236067034684e-18	2.239058040626176194e+00	2.961968589380084080e+24	3.311396723155921598e-14	1.251021715869767595e-18
8.216432865731464313e-07	2.229121461923820213e+00	2.839092999574630471e+24	3.290009048305901961e-14	1.167549088899240377e-18	2.229121461923820213e+00	2.979018855107990647e+24	3.290168577746342718e-14	1.193220185895494475e-18
8.416833667334670424e-07	2.224273556939250884e+00	2.888038930216025330e+24	3.279597096635981806e-14	1.138749395087384343e-18	2.224273556939250884e+00	2.987337419342876359e+24	3.279811689824762865e-14	1.165019702240937295e-18
8.617234468937876535e-07	2.224966051096467723e+00	2.914768567208091285e+24	3.281084888686023704e-14	1.140684069600546835e-18	2.224966051096467723e+00	2.986149162323106479e+24	3.281291109160635347e-14	1.169047972230474663e-18
8.817635270541083705e-07	2.231250847064259357e+00	2.924982709427440533e+24	3.294589202473519027e-14	1.173933036932243942e-18	2.231250847064259357e+00	2.975365023787464054e+24	3.294717718728190045e-14	1.205606916047662565e-18
9.018036072144289816e-07	2.242749857837673222e+00	2.922213081258006348e+24	3.319342798668844222e-14	1.238650031474266632e-18	2.242749857837673222e+00	2.955633766664901990e+24	3.319283787198665190e-14	1.272497184398918924e-18
9.218436873747495927e-07	2.258672735139127141e+00	2.909542838992596342e+24	3.353717154633510481e-14	1.334118122149234359e-18	2.258672735139127141e+00	2.928311556749907202e+24	3.353300843251770918e-14	1.365121285428626281e-18
9.418837675350703096e-07	2.277882692098640138e+00	2.890066640075102565e+24	3.395337568721272044e-14	1.458014486398354454e-18	2.277882692098640138e+00	2.895349016967106592e+24	3.394340296756185455e-14	1.476866478241975163e-18
9.619238476953910266e-07	2.299001651255129008e+00	2.866894061091076698e+24	3.441281184575963799e-14	1.605581123255783781e-18	2.299001651255129008e+00	2.861711690884797491e+24	3.440564068692591256e-14	1.642771796566827431e-18
9.819639278557116377e-07	2.320539170427594389e+00	2.842997397796244850e+24	3.488334637504713265e-14	1.769014161559636379e-18	2.320539170427594389e+00	2.827867017899494838e+24	3.487899275665042430e-14	1.819568794608933805e-18
1.002004008016032249e-06	2.342964278636660680e+00	2.818379135266321477e+24	3.537537973047901548e-14	1.954041960035416059e-18	2.342964278636660680e+00	2.792627562142390133e+24	3.537185227772880581e-14	2.003651825731709665e-18
1.022044088176352860e-06	2.360770970335654084e+00	2.796690930216683245e+24	3.576758830086740994e-14	2.112623694236515180e-18	2.360770970335654084e+00	2.764645618043972183e+24	3.576320813924514563e-14	2.149823240008062562e-18
1.042084168336673471e-06	2.375011534280428549e+00	2.781054371099282818e+24	3.608219627015399191e-14	2.247644572009563168e-18	2.375011534280428549e+00	2.742702289620638108e+24	3.607744581982210093e-14	2.276036611398594794e-18
1.062124248496994082e-06	2.384911746705566049e+00	2.772647558773030982e+24	3.630140252165246846e-14	2.346630399484811819e-18	2.384911746705566049e+00	2.728573861472265151e+24	3.629916932726007491e-14	2.387929637245201063e-18
1.082164328657314693e-06	2.390007058220220415e+00	2.772313829073630293e+24	3.641436848492783932e-14	2.400479269418842108e-18	2.390007058220220415e+00	2.721302427331560441e+24	3.641328307472368979e-14	2.445517272593117170e-18
1.102204408817635516e-06	2.390131702252013213e+00	2.780691822495334924e+24	3.641711703632046179e-14	2.404764900543342411e-18	2.390131702252013213e+00	2.721124549911189312e+24	3.641607458168571458e-14	2.446926009827442028e-18
1.122244488977956127e-06	2.385391101450113460e+00	2.798399449925732994e+24	3.631197905809563830e-14	2.360168070810354062e-18	2.385391101450113460e+00	2.727889782305567143e+24	3.630990487622650290e-14	2.393347344514304293e-18
1.142284569138276738e-06	2.376128329499883840e+00	2.826334984366998753e+24	3.610683084868082073e-14	2.272041397496912047e-18	2.376128329499883840e+00	2.741108529776207369e+24	3.610245737942448634e-14	2.288658724035146852e-18
1.162324649298597349e-06	2.362892384025303993e+00	2.866305721638472181e+24	3.581431016912337313e-14	2.149324273132135311e-18	2.362892384025303993e+00	2.761311967960236309e+24	3.580983261594075160e-14	2.167237482053869794e-18
1.182364729458917960e-06	2.346411749782479017e+00	2.922714314643906755e+24	3.545110693877544418e-14	2.003108218381013142e-18	2.346411749782479017e+00	2.787210107484675938e+24	3.544762087434020282e-14	2.031951396566064415e-18
1.202404809619238571e-06	2.327572240319412789e+00	3.008497933531021828e+24	3.503732559214173066e-14	1.845104315054193543e-18	2.327572240319412789e+00	2.816815050926637212e+24	3.503356572130577800e-14	1.877301796907706992e-18
1.222444889779559394e-06	2.307534745388014397e+00	3.176347805386906865e+24	3.459876315214719970e-14	1.705818358406506043e-18	2.307534745388014397e+00	2.848302542961691895e+24	3.459318121731899544e-14	1.712818184668645059e-18
1.242484969939880005e-06	2.287178288400997239e+00	4.064907336535040185e+24	3.415526260022626807e-14	1.539328661188958065e-18	2.287178288400997239e+00	2.880291261084147317e+24	3.414578655826367263e-14	1.545716279511481704e-18
1.262525050100200617e-06	2.267798781521913387e+00	2.222600956940584007e+24	3.373461200373306784e-14	1.406973918816169019e-18	2.267798781521913387e+00	2.912652090797625952e+24	3.372797396887723848e-14	1.418207912057583905e-18
1.282565130260521228e-06	2.250643654595537058e+00	2.687377719954974752e+24	3.336363079849050402e-14	1.297456180385402299e-18	2.250643654595537058e+00	2.942088729046294540e+24	3.336147807545010417e-14	1.318415758948356305e-18
1.302605210420841839e-06	2.236885979317669637e+00	2.817209192216129262e+24	3.306707941373928136e-14	1.213385165730999329e-18	2.236885979317669637e+00	2.965695649125362599e+24	3.306756410360475800e-14	1.238386736508125429e-18
1.322645290581162450e-06	2.227495219256599768e+00	2.883187148357445756e+24	3.286514907229735283e-14	1.158232172298067676e-18	2.227495219256599768e+00	2.981809339684698133e+24	3.286694332048190345e-14	1.183760258380151982e-18
1.342685370741483061e-06	2.223250998445233328e+00	2.920589642522829928e+24	3.277402175220204418e-14	1.132913933037982192e-18	2.223250998445233328e+00	2.989092036758747212e+24	3.277627133042089296e-14	1.159071433001305600e-18
1.362725450901803884e-06	2.224569022715938260e+00	2.939168829756847203e+24	3.280232542535568153e-14	1.138282736786390025e-18	2.224569022715938260e+00	2.986830426930606154e+24	3.280442912165867848e-14	1.166738440094190402e-18
1.382765531062124495e-06	2.231459785394051654e+00	2.943100920918703205e+24	3.295038518560819938e-14	1.174911916806890252e-18	2.231459785394051654e+00	2.975006504607933956e+24	3.295164086978200675e-14	1.206822319809261199e-18
1.402805611222445106e-06	2.243502796136491284e+00	2.935265342644806593e+24	3.320965728168966732e-14	1.242919838503444853e-18	2.243502796136491284e+00	2.954341792993066223e+24	3.320892337200685685e-14	1.276877060707611774e-18
1.422845691382765717e-06	2.259869350950900913e+00	2.918430616673283983e+24	3.356304998811261493e-14	1.341491161033969422e-18	2.259869350950900913e+00	2.926258272800159144e+24	3.355857249758742281e-14	1.372082053997342270e-18
1.442885771543086328e-06	2.279392917536186669e+00	2.895512240116920461e+24	3.398616550423469510e-14	1.468120801229775417e-18	2.279392917536186669e+00	2.892757607409498207e+24	3.397566687463671290e-14	1.485651528258794042e-18
1.462925851703406939e-06	2.300677551776002971e+00	2.869489728424663119e+24	3.444935383894630633e-14	1.617789890483187444e-18	2.300677551776002971e+00	2.859078132923423946e+24	3.444247366540665926e-14	1.656528914029386293e-18
1.482965931863727762e-06	2.322228295870059966e+00	2.843217518689088709e+24	3.492033336708676761e-14	1.782394101542696192e-18	2.322228295870059966e+00	2.825212677918477357e+24	3.491611639274857256e-14	1.833434472691590969e-18
1.503006012024048373e-06	2.342584502016335168e+00	2.819246507285512597e+24	3.536702927704188210e-14	1.950774398689753411e-18	2.342584502016335168e+00	2.793224353974330296e+24	3.536350553882055536e-14	2.000534318749476819e-18
1.523046092184368984e-06	2.360437774945717937e+00	2.799711112712907311e+24	3.576023717944042820e-14	2.109569926729858349e-18	2.360437774945717937e+00	2.765169210799586244e+24	3.575588516364215796e-14	2.147088108620344596e-18
1.543086172344689595e-06	2.374720546561073675e+00	2.786297136100228335e+24	3.607575917305973986e-14	2.244840838309735390e-18	2.374720546561073675e+00	2.743117553345134078e+24	3.607092890735738182e-14	2.272747843945469510e-18
1.563126252505010206e-06	2.384658297438250418e+00	2.780283157197997275e+24	3.629578552295919601e-14	2.344102067281839040e-18	2.384658297438250418e+00	2.728935554697496569e+24	3.629349311971082078e-14	2.385065132505227279e-18
1.583166332665330818e-06	2.389786413091123052e+00	2.782641336367360554e+24	3.640947390820897774e-14	2.398237748529484058e-18	2.389786413091123052e+00	2.721617306317876302e+24	3.640834154318661152e-14	2.443023522956964862e-18
1.603206412825651429e-06	2.389939275221910187e+00	2.794191874801962475e+24	3.641284832912174176e-14	2.402807506614880485e-18	2.389939275221910187e+00	2.721399159318732228e+24	3.641176501799070238e-14	2.444751183497631892e-18
1.623246492985972252e-06	2.385222622536897319e+00	2.815833649366691272e+24	3.630824487095490114e-14	2.358480247477220341e-18	2.385222622536897319e+00	2.728130215754636013e+24	3.630613165056593457e-14	2.391443181797226147e-18
1.643286573146292863e-06	2.375979956865370557e+00	2.848944657565869085e+24	3.610354794515911945e-14	2.270600202922661607e-18	2.375979956865370557e+00	2.741320269890043779e+24	3.609913445063069915e-14	2.286981804155491324e-18
1.663326653306613474e-06	2.362760761001836851e+00	2.896250774358937500e+24	3.581140508082884704e-14	2.148102034055001576e-18	2.362760761001836851e+00	2.761518804139970310e+24	3.580693980223817790e-14	2.166157016135958261e-18
1.683366733466934085e-06	2.346294017513970154e+00	2.964200497924402053e+24	3.544851655161907097e-14	2.002075732013760871e-18	2.346294017513970154e+00	2.787395115335189644e+24	3.544503335195539311e-14	2.030984956955337690e-18
1.703406813627254696e-06	2.327466020612934727e+00	3.071459686056871581e+24	3.503499697777396990e-14	1.844232904942930613e-18	2.327466020612934727e+00	2.816981967608245282e+24	3.503123122226230088e-14	1.876429861514969541e-18
1.723446893787575307e-06	2.307428547890778781e+00	3.295258315305899912e+24	3.459645266352585193e-14	1.703842895392842877e-18	2.307428547890778781e+00	2.848469424743061974e+24	3.459084720639073862e-14	1.711946431586941778e-18
1.743486973947896130e-06	2.287079427381252028e+00	4.690117467554912357e+24	3.415311254794957504e-14	1.538628241490118997e-18	2.287079427381252028e+00	2.880446614115175516e+24	3.414361378859894001e-14	1.544904750041705196e-18
1.763527054108216741e-06	2.267707563528241099e+00	2.058418698761573790e+24	3.373263594472747987e-14	1.406373487084999331e-18	2.267707563528241099e+00	2.912808612582223180e+24	3.372602522083059910e-14	1.417677292842119894e-18
1.783567134268537352e-06	2.250559087912399114e+00	2.608422227346805576e+24	3.336180527910870641e-14	1.296934820890708099e-18	2.250559087912399114e+00	2.942233837786678931e+24	3.335967142358306473e-14	1.317923830708602740e-18
1.803607214428857963e-06	2.236807035658533671e+00	2.766627207362521090e+24	3.306538015627410587e-14	1.212923370837683732e-18	2.236807035658533671e+00	2.965831109267743543e+24	3.306587757997775929e-14	1.237927517654583254e-18
1.823647294589178574e-06	2.227421765575526180e+00	2.846864516237463770e+24	3.286357108788082681e-14	1.157819561119144723e-18	2.227421765575526180e+00	2.981935379523812916e+24	3.286537408274987078e-14	1.183332974978543269e-18
1.843687374749499185e-06	2.223182732262574568e+00	2.893104244661543009e+24	3.277255651951885404e-14	1.132537275995749274e-18	2.223182732262574568e+00	2.989209175322173039e+24	3.277481291651863697e-14	1.158674325513771300e-18
1.863727454909820008e-06	2.224505768535421701e+00	2.917887253186326808e+24	3.280096738549511896e-14	1.137932290571479373e-18	2.224505768535421701e+00	2.986938965353992632e+24	3.280307778234764468e-14	1.166370487650935431e-18
1.883767535070140619e-06	2.231401446756220430e+00	2.926549088846366147e+24	3.294913085580297251e-14	1.174580117376792539e-18	2.231401446756220430e+00	2.975106608406939893e+24	3.295039454433743113e-14	1.206482961301240681e-18
1.903807615230461230e-06	2.243449312443030585e+00	2.922534932633630158e+24	3.320850443172598105e-14	1.242601293930837207e-18	2.243449312443030585e+00	2.954433566148890657e+24	3.320778076582837579e-14	1.276565943631673854e-18
1.923847695390782053e-06	2.259820660945193627e+00	2.908923645343870396e+24	3.356199690309010190e-14	1.341182475326141023e-18	2.259820660945193627e+00	2.926341820423588251e+24	3.355753230201094883e-14	1.371798822020960823e-18
1.943887775551102453e-06	2.279348930823231978e+00	2.888819531845634875e+24	3.398521034487786444e-14	1.467820634866245541e-18	2.279348930823231978e+00	2.892833084610136259e+24	3.397472715849631780e-14	1.485395655550140613e-18
1.963927855711423275e-06	2.300638129971754875e+00	2.865330055748519213e+24	3.444849414114849060e-14	1.617498698241073297e-18	2.300638129971754875e+00	2.859140081472956659e+24	3.444160725212648074e-14	1.656205308669239929e-18
1.983967935871743675e-06	2.322193241312545009e+00	2.841407169776635236e+24	3.491956565483692780e-14	1.782114003327191928e-18	2.322193241312545009e+00	2.825267763651715040e+24	3.491534596291307675e-14	1.833146717148034160e-18
2.004008016032064498e-06	2.344471643310797493e+00	2.816606733913686997e+24	3.540852938481564915e-14	1.967052652193975904e-18	2.344471643310797493e+00	2.790258846225889535e+24	3.540498117166588202e-14	2.016025467617206081e-18
2.024048096192384897e-06	2.362015117556546695e+00	2.795373338777960048e+24	3.579504107036513626e-14	2.124133196500320529e-18	2.362015117556546695e+00	2.762690529553997833e+24	3.579055203420982385e-14	2.160036184777367552e-18
2.044088176352705720e-06	2.375896553208547868e+00	2.780338831804358457e+24	3.610177569600999624e-14	2.256343560289498595e-18	2.375896553208547868e+00	2.741439293858634648e+24	3.609726655623310592e-14	2.286039169075776887e-18
2.064128256513026543e-06	2.385372174918293897e+00	2.772642775730417805e+24	3.631160618533137116e-14	2.351455478902003226e-18	2.385372174918293897e+00	2.727916792043684879e+24	3.630948100077429292e-14	2.393133435274468685e-18
2.084168336673346942e-06	2.390008123072000057e+00	2.773100660382928313e+24	3.641439059910837058e-14	2.400773788130015244e-18	2.390008123072000057e+00	2.721300907699333031e+24	3.641330692296666980e-14	2.445529307636668520e-18
2.104208416833667765e-06	2.389667348613300213e+00	2.782338538959896838e+24	3.640681448967470888e-14	2.400363648473817134e-18	2.389667348613300213e+00	2.721787221249769622e+24	3.640567499498537104e-14	2.441677846306571331e-18
2.124248496993988164e-06	2.384480922908566836e+00	2.800984683841512473e+24	3.629180514990700989e-14	2.351393043706388953e-18	2.384480922908566836e+00	2.729188682932565748e+24	3.628952066930644802e-14	2.383060430789532766e-18
2.144288577154308987e-06	2.374814335969152701e+00	2.829990083232421900e+24	3.607775849348639978e-14	2.259621553538670181e-18	2.374814335969152701e+00	2.742983708044021339e+24	3.607302939930915513e-14	2.273807859651362548e-18
2.164328657314629386e-06	2.361236159326367101e+00	2.871314729060221913e+24	3.577775857966917349e-14	2.134266771081767214e-18	2.361236159326367101e+00	2.763914606772851552e+24	3.577343207310697365e-14	2.153641879305453768e-18
2.184368737474950209e-06	2.344492107792593760e+00	2.929815000144819654e+24	3.540887605075736596e-14	1.986550342550956664e-18	2.344492107792593760e+00	2.790226687754495383e+24	3.540543094049656876e-14	2.016193456275467837e-18
2.204408817635271032e-06	2.325483030246905169e+00	3.020108856501688194e+24	3.499153260388859790e-14	1.828153673477452569e-18	2.325483030246905169e+00	2.820098095326292081e+24	3.498764901641549951e-14	1.860151907631188326e-18
2.224448897795591431e-06	2.305384875788571541e+00	3.205385055569126432e+24	3.455189578233579624e-14	1.680563137036434715e-18	2.305384875788571541e+00	2.851680909475102197e+24	3.454593133601255959e-14	1.695170354000691087e-18
2.244488977955912254e-06	2.285068997870842278e+00	4.495240409478315303e+24	3.410939835407669623e-14	1.524466235458745094e-18	2.285068997870842278e+00	2.883605860488676446e+24	3.409942852463389189e-14	1.528401553950759227e-18
2.264529058116232654e-06	2.265865402082281488e+00	2.323128833210229224e+24	3.369273715497589538e-14	1.394271964182967720e-18	2.265865402082281488e+00	2.915969594154267072e+24	3.368666995357600862e-14	1.406961355976361665e-18
2.284569138276553476e-06	2.249005751444793866e+00	2.706133451717521130e+24	3.332827870262056350e-14	1.287469585018868098e-18	2.249005751444793866e+00	2.944899221952683280e+24	3.332648650813877257e-14	1.308888001870340005e-18
2.304609218436873876e-06	2.235649806154123009e+00	2.825822272836966692e+24	3.304047574150203849e-14	1.205992871490146932e-18	2.235649806154123009e+00	2.967816809894630037e+24	3.304115494965625779e-14	1.231195861026085508e-18
2.324649298597194699e-06	2.226750593799157407e+00	2.888100027616484020e+24	3.284915459244578680e-14	1.153900773313921333e-18	2.226750593799157407e+00	2.983087049276445984e+24	3.285103541298199666e-14	1.179428738247598078e-18
2.344689378757515521e-06	2.223055751880544495e+00	2.923328941824156130e+24	3.276983214812744838e-14	1.131654083619891929e-18	2.223055751880544495e+00	2.989427062114065507e+24	3.277210015381162853e-14	1.157935674859666895e-18
2.364729458917835921e-06	2.224943044154639615e+00	2.940285403904637347e+24	3.281035684520085258e-14	1.140155915195197631e-18	2.224943044154639615e+00	2.986188640143743631e+24	3.281241957966729406e-14	1.168914139804090612e-18
2.384769539078156744e-06	2.232380338114328122e+00	2.942908469989799220e+24	3.297018075393876781e-14	1.179947708316911561e-18	2.232380338114328122e+00	2.973426919826550465e+24	3.297130722335155309e-14	1.212177216826414961e-18
2.404809619238477143e-06	2.244904508310493263e+00	2.934036594128101218e+24	3.323987675871390020e-14	1.251083782600136309e-18	2.244904508310493263e+00	2.951936582330858389e+24	3.323886904117871661e-14	1.285030884137970830e-18
2.424849699398797966e-06	2.261649168025258838e+00	2.916450069491871503e+24	3.360155240076561302e-14	1.352619300202038415e-18	2.261649168025258838e+00	2.923204268502113078e+24	3.359659586235779878e-14	1.382435330819658307e-18
2.444889779559118789e-06	2.281419427082036933e+00	2.893077900912832065e+24	3.403018036415655884e-14	1.481835833436713578e-18	2.281419427082036933e+00	2.889340900299656810e+24	3.401921817762718386e-14	1.498442989343752443e-18
2.464929859719439188e-06	2.302803316696740321e+00	2.866896388806109693e+24	3.449572224173916532e-14	1.633426141615735517e-18	2.302803316696740321e+00	2.855737645190836782e+24	3.448919377355473184e-14	1.673978874422691925e-18
2.484969939879760011e-06	2.324303365129194887e+00	2.840737070753006213e+24	3.496578803084123269e-14	1.798968257714701734e-18	2.324303365129194887e+00	2.821951854796979571e+24	3.496172231053175303e-14	1.850468282983610649e-18
2.505010020040080410e-06	2.344469171022729892e+00	2.817113123316790125e+24	3.540847500685854678e-14	1.967031268868058493e-18	2.344469171022729892e+00	2.790262731249995703e+24	3.540492683566439738e-14	2.016005173120651480e-18
2.525050100200401233e-06	2.362012949603034873e+00	2.798114316960959065e+24	3.579499322751139953e-14	2.124113177517044729e-18	2.362012949603034873e+00	2.762693936338087986e+24	3.579050438687988836e-14	2.160018388499638918e-18
2.545090180360721632e-06	2.375894660206498088e+00	2.785382801418110185e+24	3.610173381190560467e-14	2.256325248538660291e-18	2.375894660206498088e+00	2.741441995330310065e+24	3.609722416087470170e-14	2.286017774208859869e-18
2.565130260521042455e-06	2.385370525930311736e+00	2.780161073087563310e+24	3.631156963631022002e-14	2.351438970176695447e-18	2.385370525930311736e+00	2.727919145286950678e+24	3.630944407031427533e-14	2.393114798274878622e-18
2.585170340681363278e-06	2.390006687312245415e+00	2.783398137672350940e+24	3.641435874892842925e-14	2.400759202985270001e-18	2.390006687312245415e+00	2.721302956648149490e+24	3.641327476793049764e-14	2.445513080560274861e-18
2.605210420841683677e-06	2.389666095999428919e+00	2.795909887140629464e+24	3.640678670396768073e-14	2.400350956522968123e-18	2.389666095999428919e+00	2.721789008834148415e+24	3.640564694165387922e-14	2.441663689160213420e-18
2.625250501002004500e-06	2.384479825799026287e+00	2.818620696650626357e+24	3.629178083727072790e-14	2.351382065132624955e-18	2.384479825799026287e+00	2.729190248599305977e+24	3.628949609862403254e-14	2.383048031166079771e-18
2.645290581162324900e-06	2.374813369053735634e+00	2.852991659914563531e+24	3.607773710443090206e-14	2.259612195235318914e-18	2.374813369053735634e+00	2.742985087912898168e+24	3.607300774443262444e-14	2.273796931492742586e-18
2.665330661322645722e-06	2.361235301060207625e+00	2.901971235499720156e+24	3.577773964237218355e-14	2.134258836914801339e-18	2.361235301060207625e+00	2.763915955476816468e+24	3.577341321011445844e-14	2.153634833977749157e-18
2.685370741482966122e-06	2.344491339663181240e+00	2.972656751525235375e+24	3.540885915620988407e-14	1.986543635373756894e-18	2.344491339663181240e+00	2.790227894815000669e+24	3.540541405853145618e-14	2.016187150861499030e-18
2.705410821643286945e-06	2.325482336399150807e+00	3.086132354312718871e+24	3.499151739902888298e-14	1.828148010035510943e-18	2.325482336399150807e+00	2.820099185658477381e+24	3.498763376701430606e-14	1.860146211979842161e-18
2.725450901803607768e-06	2.305384182308433783e+00	3.335114849011579379e+24	3.455188066926197247e-14	1.680554381198489073e-18	2.305384182308433783e+00	2.851681999229604195e+24	3.454591609469084797e-14	1.695164661367032745e-18
2.745490981963928167e-06	2.285068357385550808e+00	5.493821857914300569e+24	3.410938443043555662e-14	1.524461731156642536e-18	2.285068357385550808e+00	2.883606866965563240e+24	3.409941444803408057e-14	1.528396296340729260e-18
2.765531062124248990e-06	2.265864810881191183e+00	2.173681256275008305e+24	3.369272435258933470e-14	1.394268119254802802e-18	2.265864810881191183e+00	2.915970608601592576e+24	3.368665732337089917e-14	1.406957916932746574e-18
2.785571142284569389e-06	2.249005203259830665e+00	2.631125539863596991e+24	3.332826687303664085e-14	1.287466221866908807e-18	2.249005203259830665e+00	2.944900162588245412e+24	3.332647479691456195e-14	1.308884813053491681e-18
2.805611222444890212e-06	2.235649294614258764e+00	2.776940875261509072e+24	3.304046473334537017e-14	1.205989895657870971e-18	2.235649294614258764e+00	2.967817687650533611e+24	3.304114402130461460e-14	1.231192885375443229e-18
2.825651302605211035e-06	2.226750117960307751e+00	2.852716132634792668e+24	3.284914437161966510e-14	1.153898115140799873e-18	2.226750117960307751e+00	2.983087865772653878e+24	3.285102524733384276e-14	1.179425970271380505e-18
2.845691382765531434e-06	2.223055309863393614e+00	2.896441794178189655e+24	3.276982266109549981e-14	1.131651665086144315e-18	2.223055309863393614e+00	2.989427820575313256e+24	3.277209071071795126e-14	1.157933103625808404e-18
2.865731462925852257e-06	2.224942634730760371e+00	2.919424450542758424e+24	3.281034805432336158e-14	1.140153638159040392e-18	2.224942634730760371e+00	2.986189342677899716e+24	3.281241083288442029e-14	1.168911758166774812e-18
2.885771543086172656e-06	2.232379960435026067e+00	2.926675307727022008e+24	3.297017263202479708e-14	1.179945530431222030e-18	2.232379960435026067e+00	2.973427567889898709e+24	3.297129915474827853e-14	1.212175019848747698e-18
2.905811623246493479e-06	2.244904162313073659e+00	2.921562756387893473e+24	3.323986929849594559e-14	1.251081705191622528e-18	2.244904162313073659e+00	2.951937176030975910e+24	3.323886164941566272e-14	1.285028871455253966e-18
2.925851703406813878e-06	2.261648853457034924e+00	2.907160727264360856e+24	3.360154559437283693e-14	1.352617337042239059e-18	2.261648853457034924e+00	2.923204808272588101e+24	3.359658914203665156e-14	1.382433500962001308e-18
2.945891783567134701e-06	2.281419143272854999e+00	2.886578620981775295e+24	3.403017419855271927e-14	1.481833915937097655e-18	2.281419143272854999e+00	2.889341346285513720e+24	3.401921194006274570e-14	1.498440659613434902e-18
2.965931863727455524e-06	2.302803062521241451e+00	2.862916316172370601e+24	3.449571669626987060e-14	1.633424270089084065e-18	2.302803062521241451e+00	2.855738044609477690e+24	3.448918818728002907e-14	1.673976787949091289e-18
2.985971943887775924e-06	2.324303139480331293e+00	2.839100674236352217e+24	3.496578308681067500e-14	1.798966471587995832e-18	2.324303139480331293e+00	2.821952209388050915e+24	3.496171735121607498e-14	1.850466430679202785e-18
3.006012024048096746e-06	2.346360665278587110e+00	2.814249302499533332e+24	3.545008583926469969e-14	1.983464541984206474e-18	2.346360665278587110e+00	2.787290383133648978e+24	3.544649813799092821e-14	2.031532054539611327e-18
3.026052104208417146e-06	2.363580432048223212e+00	2.793572619230221806e+24	3.582958975047268244e-14	2.138673567374317543e-18	2.363580432048223212e+00	2.760230749638506320e+24	3.582495455051040410e-14	2.172885524615635293e-18
3.046092184368737969e-06	2.377049939224074482e+00	2.779226406945256603e+24	3.612729726002466024e-14	2.267681076360041490e-18	2.377049939224074482e+00	2.739793315898976671e+24	3.612309759720584131e-14	2.299074833938759604e-18
3.066132264529058368e-06	2.386056307888698491e+00	2.772312961423246285e+24	3.632676952607529798e-14	2.358535219094057084e-18	2.386056307888698491e+00	2.726940477283836591e+24	3.632480272875731216e-14	2.400865563117062203e-18
3.086172344689379191e-06	2.390196297590771124e+00	2.773622046149887182e+24	3.641856349280498984e-14	2.402975282759938921e-18	2.390196297590771124e+00	2.721032366979837147e+24	3.641752124812665171e-14	2.447656071729029001e-18
3.106212424849700014e-06	2.389361121496488494e+00	2.783770027963938148e+24	3.640002011635067675e-14	2.397576335492219643e-18	2.389361121496488494e+00	2.722224232864386115e+24	3.639881678351511042e-14	2.438216841913438661e-18
3.126252505010020413e-06	2.383706817065060157e+00	2.803399715866364476e+24	3.627464963285307988e-14	2.344000770512924249e-18	2.383706817065060157e+00	2.730293396480070259e+24	3.627218392385291434e-14	2.374311422037399745e-18
3.146292585170341236e-06	2.373620515935654041e+00	2.833522248445394101e+24	3.605135100295079239e-14	2.248412906634781754e-18	2.373620515935654041e+00	2.744687388716827001e+24	3.604629280480892145e-14	2.260315206147757775e-18
3.166332665330661635e-06	2.359689583468744356e+00	2.876268024334915698e+24	3.574363707243059176e-14	2.120298665374120582e-18	2.359689583468744356e+00	2.766344940263401822e+24	3.573944139491746439e-14	2.140946361001671514e-18
3.186372745490982458e-06	2.342676214853272931e+00	2.937004618406903618e+24	3.536894182269152050e-14	1.970996260872601045e-18	2.342676214853272931e+00	2.793080233801999654e+24	3.536552120556643941e-14	2.001287170279065028e-18
3.206412825651302857e-06	2.323495522873709973e+00	3.032305748361809234e+24	3.494798620888861491e-14	1.812133438516123257e-18	2.323495522873709973e+00	2.823221321198455598e+24	3.494396753568593049e-14	1.843836874578695958e-18
3.226452905811623680e-06	2.303341829197535162e+00	3.238323617040918936e+24	3.450734065394620434e-14	1.660867439654280492e-18	2.303341829197535162e+00	2.854891411261016177e+24	3.450102921313263667e-14	1.678399411105040794e-18
3.246492985971944503e-06	2.283077103092579385e+00	5.412817348584353345e+24	3.406610463600843429e-14	1.510537864893901761e-18	2.283077103092579385e+00	2.886735980854518644e+24	3.405565061741931984e-14	1.512050505606117564e-18
3.266533066132264902e-06	2.264053470893119702e+00	2.399974670712312351e+24	3.365350780223041906e-14	1.382447677378986405e-18	2.264053470893119702e+00	2.919078703353851887e+24	3.364796051453482380e-14	1.396421269888498991e-18
3.286573146292585725e-06	2.247494141410404822e+00	2.722972420266492946e+24	3.329566162578112224e-14	1.278481167113558928e-18	2.247494141410404822e+00	2.947493007352601097e+24	3.329419302104046514e-14	1.300094897590751990e-18
3.306613226452906125e-06	2.234543457984956127e+00	2.833782613271740242e+24	3.301667076922016918e-14	1.199484747258649405e-18	2.234543457984956127e+00	2.969715202775814060e+24	3.301751932967860333e-14	1.224760183437488546e-18
3.326653306613226947e-06	2.226137186220981334e+00	2.892623699892729926e+24	3.283598072654214953e-14	1.150311551955497534e-18	2.226137186220981334e+00	2.984139600916270916e+24	3.283793079653914313e-14	1.175860518483185175e-18
3.346693386773547770e-06	2.222989984242072836e+00	2.925764601899140422e+24	3.276842161739933287e-14	1.131106547851804656e-18	2.222989984242072836e+00	2.989539913402807105e+24	3.277069511789882470e-14	1.157553101517239102e-18
3.366733466933868170e-06	2.225440858930050947e+00	2.941143563814309869e+24	3.282104715631465646e-14	1.142718669221852200e-18	2.225440858930050947e+00	2.985334435245026385e+24	3.282305471350562834e-14	1.171809950980602555e-18
3.386773547094188992e-06	2.233414751260661024e+00	2.942494372453744401e+24	3.299242923286036517e-14	1.185653968497194022e-18	2.233414751260661024e+00	2.971651960905002247e+24	3.299340604965957550e-14	1.218194445117412806e-18
3.406813627254509392e-06	2.246406140998834289e+00	2.932623512510502332e+24	3.327226014134987352e-14	1.259895257997378779e-18	2.246406140998834289e+00	2.949359917149727905e+24	3.327094937588418065e-14	1.293765949742081990e-18
3.426853707414830215e-06	2.263511715299566962e+00	2.914324438268310911e+24	3.364185953376274072e-14	1.364357993302673499e-18	2.263511715299566962e+00	2.920008306701879774e+24	3.363638664503619815e-14	1.393269852975548377e-18
3.446893787575150614e-06	2.283509385464717045e+00	2.890538159020356640e+24	3.407559216237887948e-14	1.496099642330881263e-18	2.283509385464717045e+00	2.886056679984016600e+24	3.406515132889487600e-14	1.515599021342236548e-18
3.466933867735471437e-06	2.304972542003397962e+00	2.864235457542909952e+24	3.454305877942550603e-14	1.649517255788093385e-18	2.304972542003397962e+00	2.852328862566089121e+24	3.453686905501973418e-14	1.691785592049870490e-18
3.486973947895792260e-06	2.326402604184096834e+00	2.838222956731034040e+24	3.501179082037483825e-14	1.815870277131878966e-18	2.326402604184096834e+00	2.818653050567847724e+24	3.500785943261751242e-14	1.867700498082641055e-18
3.507014028056112659e-06	2.346360649165518009e+00	2.814974889352991710e+24	3.545008548473250926e-14	1.983464401277236533e-18	2.346360649165518009e+00	2.787290408454185753e+24	3.544649778385754168e-14	2.031531922270791051e-18
3.527054108216433482e-06	2.363580417834517888e+00	2.796536053399257711e+24	3.582958943668835738e-14	2.138673438668089412e-18	2.363580417834517888e+00	2.760230771974329124e+24	3.582495423812127737e-14	2.172885407938296052e-18
3.547094188376753881e-06	2.377049926892933041e+00	2.784505411522409573e+24	3.612729698704135085e-14	2.267680970482640992e-18	2.377049926892933041e+00	2.739793333496543235e+24	3.612309732103964856e-14	2.299074694571171480e-18
3.567134268537074704e-06	2.386056297135947801e+00	2.780090469747415941e+24	3.632676928769902620e-14	2.358535113753192164e-18	2.386056297135947801e+00	2.726940492628907558e+24	3.632480248794050038e-14	2.400865441588577760e-18
3.587174348697395103e-06	2.390196288216998255e+00	2.784218727611508202e+24	3.641856328496900731e-14	2.402975169983375109e-18	2.390196288216998255e+00	2.721032380356992216e+24	3.641752103819319532e-14	2.447655965785866854e-18
3.607214428857715926e-06	2.389361113452855623e+00	2.797704190851635770e+24	3.640001993795179621e-14	2.397576251603552668e-18	2.389361113452855623e+00	2.722224244343320259e+24	3.639881660337125062e-14	2.438216751003629985e-18
3.627254509018036749e-06	2.383706810085366445e+00	2.821500876400798300e+24	3.627464947822986118e-14	2.344000696563072678e-18	2.383706810085366445e+00	2.730293406440674944e+24	3.627218376753685693e-14	2.374311343152319951e-18
3.647294589178357148e-06	2.373620509916012811e+00	2.857161804653803327e+24	3.605135086967153707e-14	2.248412871781455581e-18	2.373620509916012811e+00	2.744687397307356446e+24	3.604629266999404426e-14	2.260315138113270991e-18
3.667334669338677971e-06	2.359689578140041544e+00	2.907881632836783713e+24	3.574363695501760748e-14	2.120298596075582420e-18	2.359689578140041544e+00	2.766344948637077294e+24	3.573944127780311760e-14	2.140946317259462586e-18
3.687374749498998371e-06	2.342676210337137910e+00	2.981487509106570302e+24	3.536894172347231926e-14	1.970996209901536175e-18	2.342676210337137910e+00	2.793080240898783496e+24	3.536552110631072338e-14	2.001287133207055618e-18
3.707414829659319193e-06	2.323495518937625182e+00	3.101882683131847774e+24	3.494798612260021337e-14	1.812133417716695770e-18	2.323495518937625182e+00	2.823221327383731953e+24	3.494396744917857273e-14	1.843836842268197816e-18
3.727454909819640016e-06	2.303341828305056183e+00	3.381220023374392855e+24	3.450734063392524904e-14	1.660867518132323081e-18	2.303341828305056183e+00	2.854891412663483524e+24	3.450102919351771754e-14	1.678399403778867227e-18
3.747494989979960416e-06	2.283077102469743380e+00	7.577643923929928242e+24	3.406610462255446835e-14	1.510537847642172624e-18	2.283077102469743380e+00	2.886735981833260624e+24	3.405565060373062044e-14	1.512050500493386778e-18
3.767535070140281239e-06	2.264053470482422004e+00	2.263341959283662924e+24	3.365350779332541637e-14	1.382447677312131214e-18	2.264053470482422004e+00	2.919078704058571732e+24	3.364796050576082882e-14	1.396421267499451844e-18
3.787575150300601638e-06	2.247494140991659339e+00	2.651660493177838977e+24	3.329566161675453400e-14	1.278481163485653491e-18	2.247494140991659339e+00	2.947493008071130335e+24	3.329419301209453635e-14	1.300094895154890493e-18
3.807615230460922461e-06	2.234543457583503034e+00	2.786615474826808551e+24	3.301667076073140106e-14	1.199484720160631546e-18	2.234543457583503034e+00	2.969715203464670980e+24	3.301751932110210757e-14	1.224760181102217599e-18
3.827655310621243284e-06	2.226137185877846925e+00	2.858252428768321187e+24	3.283598071912077963e-14	1.150311558779960188e-18	2.226137185877846925e+00	2.984139601505058319e+24	3.283793078920854272e-14	1.175860516487156773e-18
3.847695390781564106e-06	2.222989983756512355e+00	2.899566114489740535e+24	3.276842160712547349e-14	1.131106520447949123e-18	2.222989983756512355e+00	2.989539914235984589e+24	3.277069510752548681e-14	1.157553098692711653e-18
3.867735470941884082e-06	2.225440858741521311e+00	2.920796115434304122e+24	3.282104715225090577e-14	1.142718671020651124e-18	2.225440858741521311e+00	2.985334435568526006e+24	3.282305470947795068e-14	1.171809949883917185e-18
3.887775551102204905e-06	2.233414750960478035e+00	2.926669458987268492e+24	3.299242922639232421e-14	1.185653968778667335e-18	2.233414750960478035e+00	2.971651961420089085e+24	3.299340604324657180e-14	1.218194443371234718e-18
3.907815631262525728e-06	2.246406140749015901e+00	2.920489801381900974e+24	3.327226013572258159e-14	1.259895295796450240e-18	2.246406140749015901e+00	2.949359917578393559e+24	3.327094937054715167e-14	1.293765948288876943e-18
3.927855711422846551e-06	2.263511714962909593e+00	2.905328973375578176e+24	3.364185952643464574e-14	1.364357997578697695e-18	2.263511714962909593e+00	2.920008307279552875e+24	3.363638663784397657e-14	1.393269851017197135e-18
3.947895791583166527e-06	2.283509385018268389e+00	2.884300801975831119e+24	3.407559215286620146e-14	1.496099608656731505e-18	2.283509385018268389e+00	2.886056680685578570e+24	3.406515131908281580e-14	1.515599017677432797e-18
3.967935871743487349e-06	2.304972541331595792e+00	2.860495823300942855e+24	3.454305876479778448e-14	1.649517244923414123e-18	2.304972541331595792e+00	2.852328863621778124e+24	3.453686904025485181e-14	1.691785586535186761e-18
3.987975951903808172e-06	2.326402603212193831e+00	2.836814166882546033e+24	3.501179079916950612e-14	1.815870253790311775e-18	2.326402603212193831e+00	2.818653052095124136e+24	3.500785941125700820e-14	1.867700490104492053e-18
4.008016032064128995e-06	2.348224745423894255e+00	2.811936345203762979e+24	3.549110828021875870e-14	1.999775723348658100e-18	2.348224745423894255e+00	2.784361114333880148e+24	3.548746693239327987e-14	2.046833899248890881e-18
4.028056112224449818e-06	2.365110321497310153e+00	2.791832004311714323e+24	3.586336633826645715e-14	2.152971812986086627e-18	2.365110321497310153e+00	2.757826637647083871e+24	3.585857849444637986e-14	2.185444067675722660e-18
4.048096192384769794e-06	2.378160468409497685e+00	2.778185515305201872e+24	3.615187560687763574e-14	2.278653616391260095e-18	2.378160468409497685e+00	2.738208498207279037e+24	3.614796882375437736e-14	2.311626127336511483e-18
4.068136272545090617e-06	2.386693302924206783e+00	2.772062878284116792e+24	3.634088968150457587e-14	2.365164470338726287e-18	2.386693302924206783e+00	2.726031432285246229e+24	3.633906876340672113e-14	2.408064934091296585e-18
4.088176352705411440e-06	2.390336042867207134e+00	2.774229515336624747e+24	3.642166209743053950e-14	2.404689763188961619e-18	2.390336042867207134e+00	2.720832938824922955e+24	3.642065096004682728e-14	2.449235484488748620e-18
4.108216432865732262e-06	2.389007857570379478e+00	2.785294054932324500e+24	3.639218285815675856e-14	2.394317038623252210e-18	2.389007857570379478e+00	2.722728369925603977e+24	3.639090514350329460e-14	2.434224223581894368e-18
4.128256513026053085e-06	2.382889405216467527e+00	2.805917087115715415e+24	3.625653715428498691e-14	2.336197427273430573e-18	2.382889405216467527e+00	2.731459911305666052e+24	3.625387730432714447e-14	2.365072965206951893e-18
4.148296593186373061e-06	2.372389144431934493e+00	2.837176807713192647e+24	3.602411910784866181e-14	2.236887500820845934e-18	2.372389144431934493e+00	2.746444658466926432e+24	3.601871521384020343e-14	2.246398142798427841e-18
4.168336673346693884e-06	2.358112978856980124e+00	2.881392704875680051e+24	3.570886337934972577e-14	2.106126924309223911e-18	2.358112978856980124e+00	2.768822461796173815e+24	3.570479074410945491e-14	2.128004342924881450e-18
4.188376753507014707e-06	2.340839367725639608e+00	2.944508751509219967e+24	3.532856099225217396e-14	1.955355112747343627e-18	2.340839367725639608e+00	2.795966707859709370e+24	3.532515093902504834e-14	1.986208875725854852e-18
4.208416833667335530e-06	2.321497404526684072e+00	3.045385886557430224e+24	3.490422455685449423e-14	1.796115938892311995e-18	2.321497404526684072e+00	2.826361221458067966e+24	3.490005284674030985e-14	1.827434738257505348e-18
4.228456913827655505e-06	2.301296546877310334e+00	3.276676306063025410e+24	3.446273807019076543e-14	1.643481891916969721e-18	2.301296546877310334e+00	2.858105426335655443e+24	3.445607795334747757e-14	1.661610115575283042e-18
4.248496993987976328e-06	2.281098359715537871e+00	8.767914737627627667e+24	3.402311400302909733e-14	1.496801085577855153e-18	2.281098359715537871e+00	2.889845434732726366e+24	3.401216175198983748e-14	1.495807414368205191e-18
4.268537074148297151e-06	2.262266868165781819e+00	2.460885595166501125e+24	3.361484110142806301e-14	1.370865005676896049e-18	2.262266868165781819e+00	2.922144351215533762e+24	3.360979218354169930e-14	1.386028520614359614e-18
4.288577154308617974e-06	2.246020643195412170e+00	2.738273326438732492e+24	3.326387049204636573e-14	1.270476983575603144e-18	2.246020643195412170e+00	2.950021396335145324e+24	3.326271374099289406e-14	1.291523491496948142e-18
4.308617234468938797e-06	2.233483531373639863e+00	2.841279055277109373e+24	3.299387008971451027e-14	1.193251216071826393e-18	2.233483531373639863e+00	2.971533940483867946e+24	3.299487544298230390e-14	1.218594542160979420e-18
4.328657314629258773e-06	2.225577178612058393e+00	2.896900329257188268e+24	3.282395528896216696e-14	1.147025356314786836e-18	2.225577178612058393e+00	2.985100523063399686e+24	3.282596699762124137e-14	1.172602928767189057e-18
4.348697394789579596e-06	2.222981020277470243e+00	2.928024567749393225e+24	3.276823024352079226e-14	1.130869975467687039e-18	2.222981020277470243e+00	2.989555294751158845e+24	3.277050361501868068e-14	1.157500957727692870e-18
4.368737474949900418e-06	2.225994706755215713e+00	2.941861257771895906e+24	3.283294195417343336e-14	1.145597574822586302e-18	2.225994706755215713e+00	2.984384082726846063e+24	3.283488691704324315e-14	1.175031708954487243e-18
4.388777555110221241e-06	2.234500080660094312e+00	2.941967305237667126e+24	3.301577798077395518e-14	1.191676530831837787e-18	2.234500080660094312e+00	2.969789634321883498e+24	3.301659263228383186e-14	1.224507855567070770e-18
4.408817635270542064e-06	2.247949555913170805e+00	2.931125369944112735e+24	3.330555508515150555e-14	1.269012741876285442e-18	2.247949555913170805e+00	2.946711557467172856e+24	3.330392233087228432e-14	1.302744064454000924e-18
4.428857715430862040e-06	2.265403693910618355e+00	2.912143338244751749e+24	3.368281933429016979e-14	1.376373852968083751e-18	2.265403693910618355e+00	2.916761843403370839e+24	3.367680618809048067e-14	1.404275578555062196e-18
4.448897795591182863e-06	2.285614364234658691e+00	2.887972890916508840e+24	3.412134967744740450e-14	1.510584923121051152e-18	2.285614364234658691e+00	2.882748856202679688e+24	3.411141459856392310e-14	1.532878352563625765e-18
4.468937875751503686e-06	2.307141659129789968e+00	2.861577270910760904e+24	3.459041329167848197e-14	1.665742242558164425e-18	2.307141659129789968e+00	2.848920249938901721e+24	3.458454195889648353e-14	1.709591421647835851e-18
4.488977955911824508e-06	2.328487220209483510e+00	2.835736467630175394e+24	3.505749173403359068e-14	1.832788290338071072e-18	2.328487220209483510e+00	2.815377225385097134e+24	3.505367516943920091e-14	1.884812675785540401e-18
4.509018036072145331e-06	2.348224745379690948e+00	2.812884791238671666e+24	3.549110827915645336e-14	1.999775737017437050e-18	2.348224745379690948e+00	2.784361114403342654e+24	3.548746693142178189e-14	2.046833898886034894e-18
4.529058116232465307e-06	2.365110321476470379e+00	2.795021913400630254e+24	3.586336633786015592e-14	2.152971804231685013e-18	2.365110321476470379e+00	2.757826637679831923e+24	3.585857849398836721e-14	2.185444067504653474e-18
4.549098196392786130e-06	2.378160468283337714e+00	2.783704167486191944e+24	3.615187560401469543e-14	2.278653626047617843e-18	2.378160468283337714e+00	2.738208498387319771e+24	3.614796882092892372e-14	2.311626125910641159e-18
4.569138276553106953e-06	2.386693302951728768e+00	2.780105186453160091e+24	3.634088968209406322e-14	2.365164474005507390e-18	2.386693302951728768e+00	2.726031432245970364e+24	3.633906876402309918e-14	2.408064934402352374e-18
4.589178356713427776e-06	2.390336042978050912e+00	2.785132607179145555e+24	3.642166209989915664e-14	2.404689762843325757e-18	2.390336042978050912e+00	2.720832938666739846e+24	3.642065096252927157e-14	2.449235485741514048e-18
4.609218436873747752e-06	2.389007857777596833e+00	2.799601001694516782e+24	3.639218286259085105e-14	2.394317065750863716e-18	2.389007857777596833e+00	2.722728369629887963e+24	3.639090514814410019e-14	2.434224225923882188e-18
4.629258517034068574e-06	2.382889405260701032e+00	2.824498361117627050e+24	3.625653715538755571e-14	2.336197408280819656e-18	2.382889405260701032e+00	2.731459911242541307e+24	3.625387730531778968e-14	2.365072965706882862e-18
4.649298597194389397e-06	2.372389144457128118e+00	2.861479195957097602e+24	3.602411910844021914e-14	2.236887495675727554e-18	2.372389144457128118e+00	2.746444658430973261e+24	3.601871521440443462e-14	2.246398143083168110e-18
4.669338677354710220e-06	2.358112978944199245e+00	2.914010673730103353e+24	3.570886338121242201e-14	2.106126934675613866e-18	2.358112978944199245e+00	2.768822461659115503e+24	3.570479074602636166e-14	2.128004343640845137e-18
4.689378757515031043e-06	2.340839367741717858e+00	2.990742902268703086e+24	3.532856099264712190e-14	1.955355106159664430e-18	2.340839367741717858e+00	2.795966707834443151e+24	3.532515093937841385e-14	1.986208875857838061e-18
4.709418837675351019e-06	2.321497404493423566e+00	3.118883075815399460e+24	3.490422455621597128e-14	1.796115924042754256e-18	2.321497404493423566e+00	2.826361221510334496e+24	3.490005284600930716e-14	1.827434737984476660e-18
4.729458917835671842e-06	2.301296546440805724e+00	3.435559707347926703e+24	3.446273806066523214e-14	1.643481889840620025e-18	2.301296546440805724e+00	2.858105427021591248e+24	3.445607794375396971e-14	1.661610111992107907e-18
4.749498997995992664e-06	2.281098359298342260e+00	2.630339668849975116e+25	3.402311399415552287e-14	1.496801052195833531e-18	2.281098359298342260e+00	2.889845435388319838e+24	3.401216174282070523e-14	1.495807410943533705e-18
4.769539078156313487e-06	2.262266867455175579e+00	2.335273052296650718e+24	3.361484108611602041e-14	1.370864990349967877e-18	2.262266867455175579e+00	2.922144352434869609e+24	3.360979216836056343e-14	1.386028516480730782e-18
4.789579158316634310e-06	2.246020642609606988e+00	2.670331121833025670e+24	3.326387047925456332e-14	1.270477004484364133e-18	2.246020642609606988e+00	2.950021397340333564e+24	3.326271372847796290e-14	1.291523488089292824e-18
4.809619238476954286e-06	2.233483530873540790e+00	2.795725251308808254e+24	3.299387007894339085e-14	1.193251215253443100e-18	2.233483530873540790e+00	2.971533941341992748e+24	3.299487543229836938e-14	1.218594539251880342e-18
4.829659318637275109e-06	2.225577178100715869e+00	2.863499035421133112e+24	3.282395527787594494e-14	1.147025370837457064e-18	2.225577178100715869e+00	2.985100523940816945e+24	3.282596698669710818e-14	1.172602925792686362e-18
4.849699398797595932e-06	2.222981019915060585e+00	2.902493184324258421e+24	3.276823023579625366e-14	1.130869964466773463e-18	2.222981019915060585e+00	2.989555295373021254e+24	3.277050360727628857e-14	1.157500955619539330e-18
4.869739478957916755e-06	2.225994706378221721e+00	2.922015092359415942e+24	3.283294194617545664e-14	1.145597556398574809e-18	2.225994706378221721e+00	2.984384083373733100e+24	3.283488690898927623e-14	1.175031706761496105e-18
4.889779559118237577e-06	2.234500080109447673e+00	2.926543135821315950e+24	3.301577796890245684e-14	1.191676531750384652e-18	2.234500080109447673e+00	2.969789635266743554e+24	3.301659262052001618e-14	1.224507852363934190e-18
4.909819639278557553e-06	2.247949555581585379e+00	2.919326920859253220e+24	3.330555507783481434e-14	1.269012766656352049e-18	2.247949555581585379e+00	2.946711558036143280e+24	3.330392232378840805e-14	1.302744062525153388e-18
4.929859719438878376e-06	2.265403693601869772e+00	2.903438513737947335e+24	3.368281932772668928e-14	1.376373830703017221e-18	2.265403693601869772e+00	2.916761843933155592e+24	3.367680618149448648e-14	1.404275576759057605e-18
4.949899799599199199e-06	2.285614364024572964e+00	2.881995336893980719e+24	3.412134967275397873e-14	1.510584942183028480e-18	2.285614364024572964e+00	2.882748856532813960e+24	3.411141459394665712e-14	1.532878350839075871e-18
4.969939879759520022e-06	2.307141658814973795e+00	2.858076821322019325e+24	3.459041328477348149e-14	1.665742244986804070e-18	2.307141658814973795e+00	2.848920250433612697e+24	3.458454195197744133e-14	1.709591419063575482e-18
4.989979959919839998e-06	2.328487220040486250e+00	2.834554792964428266e+24	3.505749173031900245e-14	1.832788290326143788e-18	2.328487220040486250e+00	2.815377225650664626e+24	3.505367516572497240e-14	1.884812674398277270e-18
5.010020040080160820e-06	2.350060103560506430e+00	2.809673651344434964e+24	3.553151286703709057e-14	2.015949212480285861e-18	2.350060103560506430e+00	2.781476980119204302e+24	3.552780447385728406e-14	2.061899970985696082e-18
5.030060120240481643e-06	2.366601618524120099e+00	2.790156282063101536e+24	3.589630018782237384e-14	2.166993353080090030e-18	2.366601618524120099e+00	2.755483170890668015e+24	3.589135425327736973e-14	2.197685813599096592e-18
5.050100200400802466e-06	2.379225579279474978e+00	2.777220095631676053e+24	3.617545343540653388e-14	2.289231324264095811e-18	2.379225579279474978e+00	2.736688496236582714e+24	3.617182286927991555e-14	2.323664099148234070e-18
5.070140280561123289e-06	2.387281166048745629e+00	2.771895806433038510e+24	3.635392207272047213e-14	2.371319827810601395e-18	2.387281166048745629e+00	2.725192502617935645e+24	3.635223444796670572e-14	2.414709012113428532e-18
5.090180360721443265e-06	2.390425872828431775e+00	2.774925920324920325e+24	3.642365336290296663e-14	2.405901141536883906e-18	2.390425872828431775e+00	2.720704743984425511e+24	3.642266277688675844e-14	2.450250750196339449e-18
5.110220440881764088e-06	2.388606511928480725e+00	2.786913350372887244e+24	3.638327974614711170e-14	2.390576711751523573e-18	2.388606511928480725e+00	2.723301123602063754e+24	3.638191667339826994e-14	2.429688181691684322e-18
5.130260521042084911e-06	2.382028020100061205e+00	2.808539919153121504e+24	3.623745337350338311e-14	2.327979535483587373e-18	2.382028020100061205e+00	2.732689179648871069e+24	3.623458586682428909e-14	2.355337518839234754e-18
5.150300601202405733e-06	2.371119878210523169e+00	2.840958421405428242e+24	3.599605580027603957e-14	2.225046268692496584e-18	2.371119878210523169e+00	2.748383048526320571e+24	3.599065666396754592e-14	2.234775263991877955e-18
5.170340681362726556e-06	2.356506280472849379e+00	2.886698338734665087e+24	3.567343667233275865e-14	2.091754978833445899e-18	2.356506280472849379e+00	2.771347273542664922e+24	3.566947869171098111e-14	2.114815291354049995e-18
5.190380761523046532e-06	2.338981739066334331e+00	2.952355208725678648e+24	3.528773786036769809e-14	1.939631150101368043e-18	2.338981739066334331e+00	2.798885838610046296e+24	3.528432393552383588e-14	1.970959989918151198e-18
5.210420841683367355e-06	2.319488998472191366e+00	3.059479947148998585e+24	3.486025515979221469e-14	1.780088821164536605e-18	2.319488998472191366e+00	2.829517288115127766e+24	3.485591205433387406e-14	1.810948152293702483e-18
5.230460921843688178e-06	2.299251177561204784e+00	3.322163343325699670e+24	3.441814377939157024e-14	1.627352042253593384e-18	2.299251177561204784e+00	2.861319578118106770e+24	3.441112478156494036e-14	1.644820105914504468e-18
5.250501002004009001e-06	2.279133312073896356e+00	-1.468986125234514717e+25	3.398043795806686873e-14	1.483256322685205865e-18	2.279133312073896356e+00	2.893203066782291558e+24	3.397012075794232549e-14	1.484141391484403101e-18
5.270541082164329823e-06	2.260506153827560816e+00	2.510514384874719930e+24	3.357674857139374428e-14	1.359524471836824387e-18	2.260506153827560816e+00	2.925165576954980942e+24	3.357217692267970540e-14	1.375786365276458051e-18
5.290581162324649799e-06	2.244617857538120376e+00	2.751188650240106274e+24	3.323340083755600859e-14	1.286315297240678884e-18	2.244617857538120376e+00	2.952428448997089080e+24	3.323274513831438290e-14	1.283363423565497299e-18
5.310621242484970622e-06	2.232470320186408230e+00	2.848347722328073486e+24	3.297207910558451526e-14	1.187308341969295334e-18	2.232470320186408230e+00	2.973272518771049507e+24	3.297322956761872045e-14	1.212700646629799106e-18
5.330661322645291445e-06	2.225070576830743274e+00	2.900941360610511109e+24	3.281307799827282600e-14	1.144040266039987203e-18	2.225070576830743274e+00	2.985969805665429126e+24	3.281514414138405906e-14	1.169656003177925320e-18
5.350701402805612268e-06	2.223028506104570479e+00	2.930114034748179274e+24	3.276925042342231967e-14	1.130942498864027914e-18	2.223028506104570479e+00	2.989473813388748692e+24	3.277151808496127248e-14	1.157777184942381577e-18
5.370741482965932244e-06	2.226603832218840839e+00	2.942442107675216299e+24	3.284602543595832107e-14	1.148790394174049198e-18	2.226603832218840839e+00	2.983338878806307142e+24	3.284790005194796061e-14	1.178575019463915543e-18
5.390781563126253067e-06	2.235635179939418737e+00	2.941330673097222878e+24	3.304020307388421875e-14	1.198012581766332585e-18	2.235635179939418737e+00	2.967841907149406827e+24	3.304084248052393956e-14	1.231110779670322721e-18
5.410821643286573889e-06	2.249533276705965257e+00	2.929545682120561454e+24	3.333973058492530769e-14	1.278432073921290077e-18	2.249533276705965257e+00	2.943994036561355186e+24	3.333775636599107027e-14	1.311956640292994847e-18
5.430861723446894712e-06	2.267323398764408360e+00	2.909910337660612428e+24	3.372439559005833104e-14	1.388660513941114303e-18	2.267323398764408360e+00	2.913467804392890363e+24	3.371781806451235898e-14	1.415442588948870187e-18
5.450901803607215535e-06	2.287732558244999659e+00	2.885385525032804262e+24	3.416741403380711337e-14	1.525282413701342502e-18	2.287732558244999659e+00	2.879420265615000747e+24	3.415796831307690884e-14	1.550266164934227037e-18
5.470941883767535511e-06	2.309308898361180695e+00	2.858924924413203509e+24	3.463774708593477707e-14	1.682088629659113671e-18	2.309308898361180695e+00	2.845514588289573560e+24	3.463217359035561988e-14	1.727381835997823541e-18
5.490981963927856334e-06	2.330555602984242913e+00	2.833280235590516124e+24	3.510285503251122384e-14	1.849707333337492202e-18	2.330555602984242913e+00	2.812126909596189820e+24	3.509913413152181968e-14	1.901791598123400538e-18
5.511022044088177157e-06	2.350060103710657433e+00	2.810844953537438705e+24	3.553151287035011074e-14	2.015949212471093783e-18	2.350060103710657433e+00	2.781476979883252757e+24	3.552780447715731010e-14	2.061899972218254268e-18
5.531062124248497979e-06	2.366601618827656850e+00	2.793573545545607059e+24	3.589630019448577462e-14	2.166993362362005782e-18	2.366601618827656850e+00	2.755483170413681832e+24	3.589135425994850766e-14	2.197685816090766532e-18
5.551102204408818802e-06	2.379225579477681762e+00	2.782980335095933575e+24	3.617545343989419948e-14	2.289231310660984139e-18	2.379225579477681762e+00	2.736688495953724758e+24	3.617182287371891791e-14	2.323664101388383722e-18
5.571142284569138778e-06	2.387281166154643142e+00	2.780206251860375590e+24	3.635392207516880608e-14	2.371319813412582938e-18	2.387281166154643142e+00	2.725192502466811315e+24	3.635223445033836870e-14	2.414709013310290762e-18
5.591182364729459601e-06	2.390425873106387211e+00	2.786140773479368291e+24	3.642365336900926122e-14	2.405901153874666538e-18	2.390425873106387211e+00	2.720704743587760048e+24	3.642266278311179869e-14	2.450250753337815070e-18
5.611222444889780424e-06	2.388606512224149991e+00	2.801601609872484310e+24	3.638327975267407741e-14	2.390576719467938696e-18	2.388606512224149991e+00	2.723301123180119187e+24	3.638191668002003149e-14	2.429688185033363058e-18
5.631262525050101247e-06	2.382028020080882769e+00	2.827615368025568218e+24	3.623745337319582833e-14	2.327979516922851223e-18	2.382028020080882769e+00	2.732689179676240211e+24	3.623458586639477641e-14	2.355337518622478272e-18
5.651302605210422070e-06	2.371119878124506197e+00	2.865948523425470257e+24	3.599605579841179086e-14	2.225046261842306202e-18	2.371119878124506197e+00	2.748383048661490171e+24	3.599065666207706285e-14	2.234775263285782734e-18
5.671342685370742045e-06	2.356506280233350292e+00	2.920370242182951058e+24	3.567343666711292915e-14	2.091754967241003933e-18	2.356506280233350292e+00	2.771347273919021095e+24	3.566947868644726570e-14	2.114815289388051848e-18
5.691382765531062868e-06	2.338981738928133325e+00	3.000461156685218092e+24	3.528773785736477599e-14	1.939631143390059936e-18	2.338981738928133325e+00	2.798885838827219170e+24	3.528432393248645003e-14	1.970959988783687942e-18
5.711422845691383691e-06	2.319488998486352926e+00	3.137323407578689106e+24	3.486025516005699428e-14	1.780088828656522726e-18	2.319488998486352926e+00	2.829517288092873930e+24	3.485591205464512071e-14	1.810948152409951999e-18
5.731462925851704514e-06	2.299251177809742419e+00	3.500859957409398529e+24	3.441814378494029163e-14	1.627352023361917566e-18	2.299251177809742419e+00	2.861319577727547677e+24	3.441112478702730357e-14	1.644820107954697910e-18
5.751503006012024490e-06	2.279133312229021602e+00	-4.896685112975786749e+24	3.398043796145232526e-14	1.483256321031098014e-18	2.279133312229021602e+00	2.893203066516110959e+24	3.397012076125636802e-14	1.484141392386773695e-18
5.771543086172345313e-06	2.260506153954183528e+00	2.394411305034197296e+24	3.357674857426131678e-14	1.359524451790890220e-18	2.260506153954183528e+00	2.925165576737708210e+24	3.357217692538482304e-14	1.375786366013028225e-18
5.791583166332666135e-06	2.244617857266495875e+00	2.686356267789955268e+24	3.323340083254789042e-14	1.286315197177839421e-18	2.244617857266495875e+00	2.952428449463171952e+24	3.323274513251149683e-14	1.283363421985445306e-18
5.811623246492986958e-06	2.232470319694371153e+00	2.804314871563281731e+24	3.297207909510668801e-14	1.187308321886257549e-18	2.232470319694371153e+00	2.973272519615340756e+24	3.297322955710701636e-14	1.212700643767597001e-18
5.831663326653307781e-06	2.225070576109194231e+00	2.868469684164327511e+24	3.281307798273896833e-14	1.144040268701565957e-18	2.225070576109194231e+00	2.985969806903542033e+24	3.281514412596914268e-14	1.169655998980641807e-18
5.851703406813627757e-06	2.223028505553841683e+00	2.905228735378606994e+24	3.276925041168015665e-14	1.130942482989732347e-18	2.223028505553841683e+00	2.989473814333748872e+24	3.277151807319570238e-14	1.157777181738767174e-18
5.871743486973948580e-06	2.226603831576666526e+00	2.923084928737022675e+24	3.284602542207188264e-14	1.148790406185228971e-18	2.226603831576666526e+00	2.983338879908220194e+24	3.284790003822877963e-14	1.178575015728358519e-18
5.891783567134269403e-06	2.235635179308700593e+00	2.926299438581887703e+24	3.304020306036449967e-14	1.198012569244838770e-18	2.235635179308700593e+00	2.967841908231661813e+24	3.304084246704950741e-14	1.231110776001406533e-18
5.911823647294590226e-06	2.249533276099274115e+00	2.918077250370986547e+24	3.333973057176780198e-14	1.278432080805976946e-18	2.249533276099274115e+00	2.943994037602382244e+24	3.333775635302994044e-14	1.311956636763844935e-18
5.931863727454911048e-06	2.267323397953509456e+00	2.901492529501923342e+24	3.372439557255796935e-14	1.388660497816082302e-18	2.267323397953509456e+00	2.913467805784319107e+24	3.371781804718860747e-14	1.415442584231834419e-18
5.951903807615231024e-06	2.287732557290488522e+00	2.879665292770261338e+24	3.416741401325906015e-14	1.525282372486740404e-18	2.287732557290488522e+00	2.879420267114946672e+24	3.415796829209864243e-14	1.550266157098844333e-18
5.971943887775551847e-06	2.309308897403662630e+00	2.855662085494106512e+24	3.463774706500849975e-14	1.682088623984424068e-18	2.309308897403662630e+00	2.845514589794244485e+24	3.463217356931126586e-14	1.727381828137757541e-18
5.991983967935872670e-06	2.330555602087454936e+00	2.832324914140034971e+24	3.510285501279642230e-14	1.849707332515513391e-18	2.330555602087454936e+00	2.812126911005428183e+24	3.509913411181219938e-14	1.901791590761855341e-18
6.012024048096193493e-06	2.351865607652428913e+00	2.807462911006943331e+24	3.557127398312099993e-14	2.031970525914006980e-18	2.351865607652428913e+00	2.778639759403326162e+24	3.556748588247096951e-14	2.076720977102905900e-18
6.032064128256514316e-06	2.368053485489078014e+00	2.788546701260564436e+24	3.592837206646132392e-14	2.180724909695454101e-18	2.368053485489078014e+00	2.753201665660020312e+24	3.592326341734238053e-14	2.209603886377377615e-18
6.052104208416834291e-06	2.380244749010662186e+00	2.776331037551837967e+24	3.619801856894740861e-14	2.299404090149110493e-18	2.380244749010662186e+00	2.735234056099367353e+24	3.619464802471795710e-14	2.335182840380922939e-18
6.072144288577155114e-06	2.387819679771021164e+00	2.771812401203101856e+24	3.636586152344491234e-14	2.376995902722616427e-18	2.387819679771021164e+00	2.724423998660105023e+24	3.636429491153850023e-14	2.420795339078729880e-18
6.092184368737475937e-06	2.390465848371882362e+00	2.775711850082278249e+24	3.642453858788910553e-14	2.406609163311434249e-18	2.390465848371882362e+00	2.720647695552626318e+24	3.642355806249528470e-14	2.450702557119713236e-18
6.112224448897796760e-06	2.388157389861425006e+00	2.788628694461335961e+24	3.637331778955582512e-14	2.386360008871009496e-18	2.388157389861425006e+00	2.723942058218591172e+24	3.637185821043817008e-14	2.424612166662981738e-18
6.132264529058116736e-06	2.381123178256010053e+00	2.811269680893340410e+24	3.621741019963414063e-14	2.319355775785199616e-18	2.381123178256010053e+00	2.733980464363819084e+24	3.621432117969189550e-14	2.345110920914281417e-18
6.152304609218437559e-06	2.369813416755891300e+00	2.844870467271346144e+24	3.596717714324579398e-14	2.212900181016200257e-18	2.369813416755891300e+00	2.750436059383599454e+24	3.596194322540420777e-14	2.224050794688471217e-18
6.172344689378758382e-06	2.354870349180794520e+00	2.892193982288899980e+24	3.563737654234347452e-14	2.077194691765882252e-18	2.354870349180794520e+00	2.773918022715894196e+24	3.563352415781966270e-14	2.101386272945643772e-18
6.192384769539079204e-06	2.337104329175133888e+00	2.960574317686443852e+24	3.524649490787212309e-14	1.923835512641820067e-18	2.337104329175133888e+00	2.801836054153361051e+24	3.524306217967327039e-14	1.955548724107967502e-18
6.212424849699400027e-06	2.317471318974769989e+00	3.074746463417664469e+24	3.481610086862521119e-14	1.764019553946914490e-18	2.317471318974769989e+00	2.832687927325361319e+24	3.481156744999494403e-14	1.794385442573111656e-18
6.232464929859720003e-06	2.297207762309708912e+00	3.377244726948585087e+24	3.437360671083835586e-14	1.611883273807015310e-18	2.297207762309708912e+00	2.864530659227600685e+24	3.436621455625733733e-14	1.628046136762115181e-18
6.252505010020040826e-06	2.277183192200493700e+00	-6.096468629428071060e+23	3.393810290968110541e-14	1.469909126216567332e-18	2.277183192200493700e+00	2.896549295201425709e+24	3.392845910610145105e-14	1.472797455539007479e-18
6.272545090180361649e-06	2.258772516857428858e+00	2.551858169220737821e+24	3.353925532148793353e-14	1.348430728748913915e-18	2.258772516857428858e+00	2.928140340392366598e+24	3.353514013286324721e-14	1.365701720219520043e-18
6.292585170340682472e-06	2.243180404453626320e+00	2.766868825479166558e+24	3.320291773226612914e-14	1.225453244333523380e-18	2.243180404453626320e+00	2.954894987812527906e+24	3.320203591332746674e-14	1.275001693634218798e-18
6.312625250501003294e-06	2.231504631626749724e+00	2.855020936180106971e+24	3.295131457043229199e-14	1.181654734692839937e-18	2.231504631626749724e+00	2.974929552549554409e+24	3.295259894838964622e-14	1.207083192383331092e-18
6.332665330661323270e-06	2.224617860132942937e+00	2.904756328302374411e+24	3.280335877457815352e-14	1.141357317118128952e-18	2.224617860132942937e+00	2.986746626362791374e+24	3.280547246647650279e-14	1.167022529568789171e-18
6.352705410821644093e-06	2.223132518191379692e+00	2.932037124207286361e+24	3.277148383460349710e-14	1.131324741268257292e-18	2.223132518191379692e+00	2.989295338103428107e+24	3.277374016136128749e-14	1.158382227979172908e-18
6.372745490981964916e-06	2.227267876380044420e+00	2.942888933685924580e+24	3.286029034812109551e-14	1.152297457877185088e-18	2.227267876380044420e+00	2.982199439393332922e+24	3.286208644993730739e-14	1.182437794533462439e-18
6.392785571142285739e-06	2.236819269732877480e+00	2.940587200292464676e+24	3.306568849763208703e-14	1.204661566545128324e-18	2.236819269732877480e+00	2.965810116708358227e+24	3.306613894429328626e-14	1.237998683821135656e-18
6.412825651302605715e-06	2.251156166912046785e+00	2.927887356125432794e+24	3.337476295229573340e-14	1.288151121608483964e-18	2.251156166912046785e+00	2.941209304503192857e+24	3.337242720221190201e-14	1.321397066389507720e-18
6.432865731462926537e-06	2.269269442342605192e+00	2.907628445539707449e+24	3.376655892195241060e-14	1.401213426121249200e-18	2.269269442342605192e+00	2.910128570525757370e+24	3.375939263186474414e-14	1.426762812899767340e-18
6.452905811623247360e-06	2.289862459441625919e+00	2.882778974750909426e+24	3.421375275686583013e-14	1.540184356649634352e-18	2.289862459441625919e+00	2.876073278020302435e+24	3.420477932838737716e-14	1.567750079152686601e-18
6.472945891783568183e-06	2.311472767982712284e+00	2.856281043450663082e+24	3.468502747949371612e-14	1.698545572476101847e-18	2.311472767982712284e+00	2.842114221741452449e+24	3.467973116445521638e-14	1.745144589924022495e-18
6.492985971943889006e-06	2.332606400572193373e+00	2.830856470556090227e+24	3.514785059339635314e-14	1.866613971599972660e-18	2.332606400572193373e+00	2.808904227672267606e+24	3.514420660598227521e-14	1.918626167334378499e-18
6.513026052104208982e-06	2.351865607652283696e+00	2.808857126200114833e+24	3.557127398318828661e-14	2.031970514983797182e-18	2.351865607652283696e+00	2.778639759403554332e+24	3.556748588246777620e-14	2.076720977101714134e-18
6.533066132264529805e-06	2.368053485404223668e+00	2.792192274875757648e+24	3.592837206455074699e-14	2.180724914647503012e-18	2.368053485404223668e+00	2.753201665793362403e+24	3.592326341547745025e-14	2.209603885680826147e-18
6.553106212424850628e-06	2.380244748843714842e+00	2.782334908780590924e+24	3.619801856518166432e-14	2.299404099139856837e-18	2.380244748843714842e+00	2.735234056337615095e+24	3.619464802097903408e-14	2.335182838494070113e-18
6.573146292585171450e-06	2.387819679776328030e+00	2.780394473291846179e+24	3.636586152357261314e-14	2.376995901311018015e-18	2.387819679776328030e+00	2.724423998652531922e+24	3.636429491165735317e-14	2.420795339138708731e-18
6.593186372745492273e-06	2.390465848598795962e+00	2.787244054787829793e+24	3.642453859283402647e-14	2.406609179556538930e-18	2.390465848598795962e+00	2.720647695228801353e+24	3.642355806757720238e-14	2.450702559684309668e-18
6.613226452905812249e-06	2.388157390059962637e+00	2.803707202274399560e+24	3.637331779400351757e-14	2.386360003829264251e-18	2.388157390059962637e+00	2.723942057935261307e+24	3.637185821488458142e-14	2.424612168906870776e-18
6.633266533066133072e-06	2.381123178139723962e+00	2.830854124270205444e+24	3.621741019708724955e-14	2.319355769781529786e-18	2.381123178139723962e+00	2.733980464529768568e+24	3.621432117708757536e-14	2.345110919600006408e-18
6.653306613226453895e-06	2.369813416743904888e+00	2.870574763171409400e+24	3.596717714293262251e-14	2.212900188578757459e-18	2.369813416743904888e+00	2.750436059402435033e+24	3.596194322514077240e-14	2.224050794590077382e-18
6.673346693386774718e-06	2.354870349137969221e+00	2.926973410595003198e+24	3.563737654138563961e-14	2.077194693474617758e-18	2.354870349137969221e+00	2.773918022783190964e+24	3.563352415687845066e-14	2.101386272594099542e-18
6.693386773547095541e-06	2.337104329037913431e+00	3.010685939559479621e+24	3.524649490495696650e-14	1.923835495631059241e-18	2.337104329037913431e+00	2.801836054368993105e+24	3.524306217665743622e-14	1.955548722981553092e-18
6.713426853707415516e-06	2.317471318946505932e+00	3.157436573470186952e+24	3.481610086797461551e-14	1.764019559131816805e-18	2.317471318946505932e+00	2.832687927369776650e+24	3.481156744937375709e-14	1.794385442341097958e-18
6.733466933867736339e-06	2.297207762919897256e+00	3.581121167852825888e+24	3.437360672405889471e-14	1.611883290475051895e-18	2.297207762919897256e+00	2.864530658268733130e+24	3.436621456966806738e-14	1.628046141771023898e-18
6.753507014028057162e-06	2.277183192662843858e+00	-4.354793057928510555e+23	3.393810291972553248e-14	1.469909127925110053e-18	2.277183192662843858e+00	2.896549294408074919e+24	3.392845911597892991e-14	1.472797458228519343e-18
6.773547094188377985e-06	2.258772517461877349e+00	2.444012078405364706e+24	3.353925533442855297e-14	1.348430753531208438e-18	2.258772517461877349e+00	2.928140339355187830e+24	3.353514014577646477e-14	1.365701723735624475e-18
6.793587174348697961e-06	2.243180405230990271e+00	2.704806443097989640e+24	3.320291774936448731e-14	1.225453221933522731e-18	2.243180405230990271e+00	2.954894986478642061e+24	3.320203592993478740e-14	1.275001698156180204e-18
6.813627254509018784e-06	2.231504632227233387e+00	2.812424894517949697e+24	3.295131458322466869e-14	1.181654758005580964e-18	2.231504632227233387e+00	2.974929551519179407e+24	3.295259896121816537e-14	1.207083195876371743e-18
6.833667334669339606e-06	2.224617860929397395e+00	2.873176704174647190e+24	3.280335879168597803e-14	1.141357320319500802e-18	2.224617860929397395e+00	2.986746624996147812e+24	3.280547248349167085e-14	1.167022534201800853e-18
6.853707414829660429e-06	2.223132518656510292e+00	2.907778074097613967e+24	3.277148384457317171e-14	1.131324745939585542e-18	2.223132518656510292e+00	2.989295337305306145e+24	3.277374017129817072e-14	1.158382230684858731e-18
6.873747494989981252e-06	2.227267876873147312e+00	2.924009025930238286e+24	3.286029035866732647e-14	1.152297468527353117e-18	2.227267876873147312e+00	2.982199438547213091e+24	3.286208646047178116e-14	1.182437797401864306e-18
6.893787575150301228e-06	2.236819270376841917e+00	2.925941410082824777e+24	3.306568851147231083e-14	1.204661573996084433e-18	2.236819270376841917e+00	2.965810115603373738e+24	3.306613895805071121e-14	1.237998687567105990e-18
6.913827655310622051e-06	2.251156167772066397e+00	2.916743887962855608e+24	3.337476297075008036e-14	1.288151145725870433e-18	2.251156167772066397e+00	2.941209303027476991e+24	3.337242722058505310e-14	1.321397071392281003e-18
6.933867735470942874e-06	2.269269443191726854e+00	2.899494155689112117e+24	3.376655894042204253e-14	1.401213420985269550e-18	2.269269443191726854e+00	2.910128569068741791e+24	3.375939265000506766e-14	1.426762817839146713e-18
6.953907815631263696e-06	2.289862460154058255e+00	2.877313676286584620e+24	3.421375277235780875e-14	1.540184363605169443e-18	2.289862460154058255e+00	2.876073276900766059e+24	3.420477934404523114e-14	1.567750085000894789e-18
6.973947895791584519e-06	2.311472768826500879e+00	2.853254319449349315e+24	3.468502749782498185e-14	1.698545596670002431e-18	2.311472768826500879e+00	2.842114220415498871e+24	3.467973118300001728e-14	1.745144596850506665e-18
6.993987975951904495e-06	2.332606401343298774e+00	2.830126813922844685e+24	3.514785061015110875e-14	1.866614004860722326e-18	2.332606401343298774e+00	2.808904226460530630e+24	3.514420662292964541e-14	1.918626173664221899e-18
7.014028056112225318e-06	2.353640171621345090e+00	2.805305739720297049e+24	3.561036700189044777e-14	2.047825513137224470e-18	2.353640171621345090e+00	2.775851158880743236e+24	3.560648728838121223e-14	2.091288002210382748e-18
7.034068136272546141e-06	2.369465131907597222e+00	2.787004446044002087e+24	3.595956378377175089e-14	2.194153631291780432e-18	2.369465131907597222e+00	2.750983364145204154e+24	3.595428861335379183e-14	2.221191797087639718e-18
7.054108216432866964e-06	2.381217500728106895e+00	2.775519179466906249e+24	3.621955986522703932e-14	2.309162563182498234e-18	2.381217500728106895e+00	2.733845858335930456e+24	3.621643361005656372e-14	2.346176961354125978e-18
7.074148296593187787e-06	2.388308669593778966e+00	2.771813282375729223e+24	3.637670383888705504e-14	2.382187986678465457e-18	2.388308669593778966e+00	2.723726169433877655e+24	3.637524624611067696e-14	2.426321942804690461e-18
7.094188376753507762e-06	2.390456068792770505e+00	2.776587880658136837e+24	3.642431995229740061e-14	2.406814391567183612e-18	2.390456068792770505e+00	2.720661651826983639e+24	3.642333904067142407e-14	2.450592027501626271e-18
7.114228456913828585e-06	2.387660829156503350e+00	2.790440892782797061e+24	3.636230474349074181e-14	2.381672230505138404e-18	2.387660829156503350e+00	2.724650691724573227e+24	3.636073731965085859e-14	2.418999996195898545e-18
7.134268537074149408e-06	2.380175423688551284e+00	2.814107945052976907e+24	3.619642016705157138e-14	2.310335097510066702e-18	2.380175423688551284e+00	2.735332989111129730e+24	3.619309542635818379e-14	2.334399319813315410e-18
7.154308617234470231e-06	2.368470484721306057e+00	2.848916633740652268e+24	3.593749975924512791e-14	2.200460432298794994e-18	2.368470484721306057e+00	2.752546381152233124e+24	3.593242823563310222e-14	2.213026946008963736e-18
7.174348697394790207e-06	2.353206067591425477e+00	2.897889722156569497e+24	3.560070304840737728e-14	2.062457950971302594e-18	2.353206067591425477e+00	2.776533322356331494e+24	3.559694654047089174e-14	2.087724532865877839e-18
7.194388777555111030e-06	2.335208156456540340e+00	2.969200928584212133e+24	3.520485498861053434e-14	1.907979145788907441e-18	2.335208156456540340e+00	2.804815754139722123e+24	3.520138805398989932e-14	1.939983438165226966e-18
7.214428857715431852e-06	2.315445162895654274e+00	3.091386569323748597e+24	3.477178092551270614e-14	1.747743958008806561e-18	2.315445162895654274e+00	2.835871886878257694e+24	3.476703654715723407e-14	1.777753150363227652e-18
7.234468937875752675e-06	2.295167898606084389e+00	3.445635304346151817e+24	3.432916362518220993e-14	1.596790990527045297e-18	2.295167898606084389e+00	2.867736159333296162e+24	3.432138238694690433e-14	1.611301321524669947e-18
7.254509018036073498e-06	2.275249230679764700e+00	9.578823112603024019e+23	3.389613519470698420e-14	1.456764788341221022e-18	2.275249230679764700e+00	2.899867797356313380e+24	3.388714265543133551e-14	1.461547513465585062e-18
7.274549098196393474e-06	2.257067138097437642e+00	2.586934670558141425e+24	3.350238625130234659e-14	1.337588959363206438e-18	2.257067138097437642e+00	2.931066615310078880e+24	3.349870704117252667e-14	1.355781454455434878e-18
7.294589178356714297e-06	2.241841375790900148e+00	2.776281190508802779e+24	3.317363776744307344e-14	1.257795716728729669e-18	2.241841375790900148e+00	2.957192639267887502e+24	3.317342939189649898e-14	1.267212503038201431e-18
7.314629258517035120e-06	2.230587246619597508e+00	2.861326591034282668e+24	3.293159264356278167e-14	1.176292287183432336e-18	2.230587246619597508e+00	2.976503701823190662e+24	3.293300026869139577e-14	1.201746722097408178e-18
7.334669338677355943e-06	2.224219472027454181e+00	2.908353839554385907e+24	3.279480680706058662e-14	1.138977308100379508e-18	2.224219472027454181e+00	2.987430224134709292e+24	3.279696144785924538e-14	1.164705087850610821e-18
7.354709418837676765e-06	2.223293092108183266e+00	2.933797716830708472e+24	3.277493132076362133e-14	1.132017251429179148e-18	2.223293092108183266e+00	2.989019807859822182e+24	3.277717060412936338e-14	1.159316293752033701e-18
7.374749498997996741e-06	2.227986437798126662e+00	2.943204512857467101e+24	3.287572856147397725e-14	1.156118895799179607e-18	2.227986437798126662e+00	2.980966453323668918e+24	3.287743753477815583e-14	1.186617698964329337e-18
7.394789579158317564e-06	2.238051531964343255e+00	2.939739624390463792e+24	3.309221741921237841e-14	1.211622807964622281e-18	2.238051531964343255e+00	2.963695666743002184e+24	3.309246454651096337e-14	1.245166809233491516e-18
7.414829659318638387e-06	2.252817061918688246e+00	2.926153312546229555e+24	3.341062787666460174e-14	1.298167674366499609e-18	2.252817061918688246e+00	2.938359359662251076e+24	3.340790995917197113e-14	1.331058568138368776e-18
7.434869739478959210e-06	2.271240422174371165e+00	2.905300665727585874e+24	3.380927958620391483e-14	1.414027865483286247e-18	2.271240422174371165e+00	2.906746548314431761e+24	3.380149992827065116e-14	1.438228092171142361e-18
7.454909819639280033e-06	2.292002559790256910e+00	2.880156125841415268e+24	3.426033331540258856e-14	1.555282999054971922e-18	2.292002559790256910e+00	2.872710263186739369e+24	3.425181450088476499e-14	1.585317716080459567e-18
7.474949899799600008e-06	2.313631789909349035e+00	2.853648208560147428e+24	3.473222203231530656e-14	1.715101956850886604e-18	2.313631789909349035e+00	2.838721472999594576e+24	3.472718219580987063e-14	1.762867550134985701e-18
7.494989979959920831e-06	2.334638285326036566e+00	2.828467330362143811e+24	3.519244878427859576e-14	1.883494798461415887e-18	2.334638285326036566e+00	2.805711265916228070e+24	3.518886341375904903e-14	1.935305485039003746e-18
7.515030060120241654e-06	2.353640170966873058e+00	2.806923009584368447e+24	3.561036698751783122e-14	2.047825499636962464e-18	2.353640170966873058e+00	2.775851159909199461e+24	3.560648727399721084e-14	2.091287996837958412e-18
7.535070140280562477e-06	2.369465131285107162e+00	2.790879382848906119e+24	3.595956377005643218e-14	2.194153618902500744e-18	2.369465131285107162e+00	2.750983365123402820e+24	3.595428859967269075e-14	2.221191791977748908e-18
7.555110220440882453e-06	2.381217500307330148e+00	2.781768850500527046e+24	3.621955985597980984e-14	2.309162548246146536e-18	2.381217500307330148e+00	2.733845858936414129e+24	3.621643360063291970e-14	2.346176956598472233e-18
7.575150300601203276e-06	2.388308669272179330e+00	2.780670644446617332e+24	3.637670383179484840e-14	2.382187977134966433e-18	2.388308669272179330e+00	2.723726169892827123e+24	3.637524623890818757e-14	2.426321939169944507e-18
7.595190380761524099e-06	2.390456068339400719e+00	2.788443292508010293e+24	3.642431994232819932e-14	2.406814373003756939e-18	2.390456068339400719e+00	2.720661652473980196e+24	3.642333903051783128e-14	2.450592022377602987e-18
7.615230460921844921e-06	2.387660828816545955e+00	2.805919027442488065e+24	3.636230473603922481e-14	2.381672213712064284e-18	2.387660828816545955e+00	2.724650692209720921e+24	3.636073731203723383e-14	2.418999992353671773e-18
7.635270541082165744e-06	2.380175423531816215e+00	2.834217024871003838e+24	3.619642016358084845e-14	2.310335096101976564e-18	2.380175423531816215e+00	2.735332989334803574e+24	3.619309542284797364e-14	2.334399318041882410e-18
7.655310621242486567e-06	2.368470484642728913e+00	2.875363350547772863e+24	3.593749975745161793e-14	2.200460440554567183e-18	2.368470484642728913e+00	2.752546381275711287e+24	3.593242823390613424e-14	2.213026945363940524e-18
7.675350701402807390e-06	2.353206067689927572e+00	2.933834737139261859e+24	3.560070305050257291e-14	2.062457963901046372e-18	2.353206067689927572e+00	2.776533322201542483e+24	3.559694654263577219e-14	2.087724533674461037e-18
7.695390781563128213e-06	2.335208156630076193e+00	3.021467489259264615e+24	3.520485499237080077e-14	1.907979155104002344e-18	2.335208156630076193e+00	2.804815753867023375e+24	3.520138805780387141e-14	1.939983439589746442e-18
7.715430861723447342e-06	2.315445163077364477e+00	3.179516550049894284e+24	3.477178092950203885e-14	1.747743956248022028e-18	2.315445163077364477e+00	2.835871886592713236e+24	3.476703655115086449e-14	1.777753151854848839e-18
7.735470941883768164e-06	2.295167899481531659e+00	3.682534996668549373e+24	3.432916364423116869e-14	1.596791000415932701e-18	2.295167899481531659e+00	2.867736157957593441e+24	3.432138240618750580e-14	1.611301328711033712e-18
7.755511022044088987e-06	2.275249231490025004e+00	7.837736696960990556e+23	3.389613521206774276e-14	1.456764829426310301e-18	2.275249231490025004e+00	2.899867795965980390e+24	3.388714267274143657e-14	1.461547518178906097e-18
7.775551102204409810e-06	2.257067138740044054e+00	2.486308719681654468e+24	3.350238626527858894e-14	1.337588949427367751e-18	2.257067138740044054e+00	2.931066614207424410e+24	3.349870705490093417e-14	1.355781458193505433e-18
7.795591182364730633e-06	2.241841376187742263e+00	2.716887579138657886e+24	3.317363777601728466e-14	1.257795727944300463e-18	2.241841376187742263e+00	2.957192638586942449e+24	3.317342940037448810e-14	1.267212505346650144e-18
7.815631262525051456e-06	2.230587246945550550e+00	2.820090517386228817e+24	3.293159265059943988e-14	1.176292283913461365e-18	2.230587246945550550e+00	2.976503701263884988e+24	3.293300027565494235e-14	1.201746723993491793e-18
7.835671342685372279e-06	2.224219472360614791e+00	2.877631255423441273e+24	3.279480681429333041e-14	1.138977296422958773e-18	2.224219472360614791e+00	2.987430223563036260e+24	3.279696145497676498e-14	1.164705089788621161e-18
7.855711422845693102e-06	2.223293092361531276e+00	2.910146185106369542e+24	3.277493132624437447e-14	1.132017245972758844e-18	2.223293092361531276e+00	2.989019807425099551e+24	3.277717060954180116e-14	1.159316295225770702e-18
7.875751503006013924e-06	2.227986437974975864e+00	2.924790713304698285e+24	3.287572856516757547e-14	1.156118914295005176e-18	2.227986437974975864e+00	2.980966453020211762e+24	3.287743753855630101e-14	1.186617699993069246e-18
7.895791583166333053e-06	2.238051532202524285e+00	2.925472096395354073e+24	3.309221742430441876e-14	1.211622815342352416e-18	2.238051532202524285e+00	2.963695666334304907e+24	3.309246455159938127e-14	1.245166810619001474e-18
7.915831663326653876e-06	2.252817061991395864e+00	2.915329946505067268e+24	3.341062787822571330e-14	1.298167676418425239e-18	2.252817061991395864e+00	2.938359359537491403e+24	3.340790996072526981e-14	1.331058568561312236e-18
7.935871743486974699e-06	2.271240422226927347e+00	2.897446529995135080e+24	3.380927958735496386e-14	1.414027863918650938e-18	2.271240422226927347e+00	2.906746548224249796e+24	3.380149992939344635e-14	1.438228092476864095e-18
7.955911823647295522e-06	2.292002559754033442e+00	2.874943477111154031e+24	3.426033331468683297e-14	1.555282986847338821e-18	2.292002559754033442e+00	2.872710263243662181e+24	3.425181450008864657e-14	1.585317715783108695e-18
7.975951903807616345e-06	2.313631790079997863e+00	2.850856194307884092e+24	3.473222203602278873e-14	1.715101962017858511e-18	2.313631790079997863e+00	2.838721472731431850e+24	3.472718219956039305e-14	1.762867551535806223e-18
7.995991983967937167e-06	2.334638285358606069e+00	2.827962737291834067e+24	3.519244878496040508e-14	1.883494803781483432e-18	2.334638285358606069e+00	2.805711265865047629e+24	3.518886341447486142e-14	1.935305485306359800e-18
8.016032064128257990e-06	2.355382732249871935e+00	2.803203714865497117e+24	3.564876778214986296e-14	2.063499968648091732e-18	2.355382732249871935e+00	2.773112849321629479e+24	3.564478532417301422e-14	2.105592318578619885e-18
8.036072144288578813e-06	2.370835793911886480e+00	2.785530668181388052e+24	3.598985774042878401e-14	2.207266903713739989e-18	2.370835793911886480e+00	2.748829466709892635e+24	3.598441305300850167e-14	2.232443275298673545e-18
8.056112224448899636e-06	2.382143384030703803e+00	2.774785338191706109e+24	3.624006678937411874e-14	2.318497569107426300e-18	2.382143384030703803e+00	2.732524545706182838e+24	3.623716953818763978e-14	2.356641371597018015e-18
8.076152304609218765e-06	2.388747984993314422e+00	2.771899063646372732e+24	3.638644538523497827e-14	2.386891777535676550e-18	2.388747984993314422e+00	2.723099229749123882e+24	3.638508508057943869e-14	2.431287122059856708e-18
8.096192384769539588e-06	2.390396653574039743e+00	2.777554603916038349e+24	3.642300011519460053e-14	2.406517702821537683e-18	2.390396653574039743e+00	2.720746442295380804e+24	3.642200838733526953e-14	2.449920511748262761e-18
8.116232464929860411e-06	2.387117185880666792e+00	2.792350801991702902e+24	3.635024879358905717e-14	2.376519057078639002e-18	2.387117185880666792e+00	2.725426515982798494e+24	3.634856197545243891e-14	2.412855694588787341e-18
8.136272545090181233e-06	2.379185317370670294e+00	2.817056416092018079e+24	3.617449620059667891e-14	2.300926758074505069e-18	2.379185317370670294e+00	2.736745953335605675e+24	3.617092117028064067e-14	2.323209055699764385e-18
8.156312625250502056e-06	2.367091820410038849e+00	2.853100974417519216e+24	3.590704057358606356e-14	2.187738387659623884e-18	2.367091820410038849e+00	2.754712853641367252e+24	3.590212792109975953e-14	2.201709778530759187e-18
8.176352705410822879e-06	2.351514331214841214e+00	2.903796834128584040e+24	3.556343652011223453e-14	2.047556713865794940e-18	2.351514331214841214e+00	2.779191765233820777e+24	3.555976552120530373e-14	2.073837422170180634e-18
8.196392785571143702e-06	2.333294250519629909e+00	2.978275278718319301e+24	3.516284117564890973e-14	1.892072869003392247e-18	2.333294250519629909e+00	2.807823320612010174e+24	3.515932418724461179e-14	1.924272583935863217e-18
8.216432865731464525e-06	2.313441580396863539e+00	3.108374101032150566e+24	3.472776764422691109e-14	1.753677879838149388e-18	2.313441580396863539e+00	2.839020373662071735e+24	3.472300176696403101e-14	1.761306159961066079e-18
8.236472945891785348e-06	2.293132981408547710e+00	3.533247956849508076e+24	3.428484569241510412e-14	1.581950172554617512e-18	2.293132981408547710e+00	2.870933886357996594e+24	3.427665893205599291e-14	1.594597111122912689e-18
8.256513026052106171e-06	2.273332659199277739e+00	1.562879528816600420e+24	3.385456113205993653e-14	1.443828743690581471e-18	2.273332659199277739e+00	2.903156459783058014e+24	3.384619771925729578e-14	1.450398730046706949e-18
8.276553106212425299e-06	2.255391194081866058e+00	2.617151767397550287e+24	3.346616613461553281e-14	1.327004865802066615e-18	2.255391194081866058e+00	2.933942382882252564e+24	3.346290278265804609e-14	1.346032411937581608e-18
8.296593186372746122e-06	2.240511004516287485e+00	2.788763929154565641e+24	3.314519777161578384e-14	1.229866427379379905e-18	2.240511004516287485e+00	2.959475435432279613e+24	3.314500782375704370e-14	1.259473672862358072e-18
8.316633266533066945e-06	2.229718916585613275e+00	2.867289119847877379e+24	3.291292887373502915e-14	1.171222478235772100e-18	2.229718916585613275e+00	2.977993677222413565e+24	3.291444958160173385e-14	1.196695606820174827e-18
8.336673346693387768e-06	2.223875818304265284e+00	2.911741695250149218e+24	3.278743051079596251e-14	1.136901187260565685e-18	2.223875818304265284e+00	2.988019902682453873e+24	3.278961975468202729e-14	1.162706038522197239e-18
8.356713426853708591e-06	2.223510220627225920e+00	2.935399487515965849e+24	3.277959284985527490e-14	1.133020689533458534e-18	2.223510220627225920e+00	2.988647235060101030e+24	3.278180925885436515e-14	1.160579340216782941e-18
8.376753507014029414e-06	2.228759071937093328e+00	2.943391590789890714e+24	3.289233105469497902e-14	1.160254960630005949e-18	2.228759071937093328e+00	2.979640683380669537e+24	3.289394380956517426e-14	1.191112146870432136e-18
8.396793587174350236e-06	2.239331110035220007e+00	2.938790699191773228e+24	3.311977218805828532e-14	1.218895600491767560e-18	2.239331110035220007e+00	2.961500027098656861e+24	3.311980098711605835e-14	1.252610173034421190e-18
8.416833667334671059e-06	2.254514766844819995e+00	2.924346489344493290e+24	3.344730037752078897e-14	1.308479221230671238e-18	2.254514766844819995e+00	2.935446252345820298e+24	3.344417910986660758e-14	1.340934194862082815e-18
8.436873747494991882e-06	2.273234916995908073e+00	2.902930002874623708e+24	3.385252739034389597e-14	1.427098664727954236e-18	2.273234916995908073e+00	2.903324176518385181e+24	3.384410959036712097e-14	1.449830159206878070e-18
8.456913827655311011e-06	2.294151344629361322e+00	2.877519846276297128e+24	3.430712298054327735e-14	1.570569841815921430e-18	2.294151344629361322e+00	2.869333601296718181e+24	3.429904054130463907e-14	1.602956642177283905e-18
8.476953907815631834e-06	2.315784492590426513e+00	2.851028967339082692e+24	3.477929839327772301e-14	1.731746285755569610e-18	2.315784492590426513e+00	2.835338654500758374e+24	3.477449434264673718e-14	1.780538636978555964e-18
8.496993987975952657e-06	2.336649947058188292e+00	2.826114932114218759e+24	3.523662031663213762e-14	1.900336128612976106e-18	2.336649947058188292e+00	2.802550083194275322e+24	3.523307575952062517e-14	1.951818796180952368e-18
8.517034068136273479e-06	2.355382732666075007e+00	2.805044263140262958e+24	3.564876779135978878e-14	2.063499966758264885e-18	2.355382732666075007e+00	2.773112848667596154e+24	3.564478533332033604e-14	2.105592321995143724e-18
8.537074148296594302e-06	2.370835794133951069e+00	2.789636119164895172e+24	3.598985774529263529e-14	2.207266913000290684e-18	2.370835794133951069e+00	2.748829466360934058e+24	3.598441305788903894e-14	2.232443277121555452e-18
8.557114228456915125e-06	2.382143384318256008e+00	2.781283104571406537e+24	3.624006679569341840e-14	2.318497579735997336e-18	2.382143384318256008e+00	2.732524545295821799e+24	3.623716954462760991e-14	2.356641374846957004e-18
8.577154308617235948e-06	2.388747985411058039e+00	2.781035557826610636e+24	3.638644539451073927e-14	2.386891780132923658e-18	2.388747985411058039e+00	2.723099229152969000e+24	3.638508508993515864e-14	2.431287126781230056e-18
8.597194388777556771e-06	2.390396653994724563e+00	2.789739352946751792e+24	3.642300012448776065e-14	2.406517713185137351e-18	2.390396653994724563e+00	2.720746441695028127e+24	3.642200839675685620e-14	2.449920516502877660e-18
8.617234468937877594e-06	2.387117186155058857e+00	2.808238408166032592e+24	3.635024879966635954e-14	2.376519060626116448e-18	2.387117186155058857e+00	2.725426515591217736e+24	3.634856198159767798e-14	2.412855697689989456e-18
8.637274549098198417e-06	2.379185317578664360e+00	2.837706654740829916e+24	3.617449620518716781e-14	2.300926761958177854e-18	2.379185317578664360e+00	2.736745953038781022e+24	3.617092117493883907e-14	2.323209058050530979e-18
8.657314629258517545e-06	2.367091820731018537e+00	2.880320238466662331e+24	3.590704058065815109e-14	2.187738393428423476e-18	2.367091820731018537e+00	2.754712853136970588e+24	3.590212792815425862e-14	2.201709781165614699e-18
8.677354709418838368e-06	2.351514331417588366e+00	2.940970476582477702e+24	3.556343652469961215e-14	2.047556695943400952e-18	2.351514331417588366e+00	2.779191764915218492e+24	3.555976552566128868e-14	2.073837423834489559e-18
8.697394789579159191e-06	2.333294250809822223e+00	3.032863878129410017e+24	3.516284118189741385e-14	1.892072890736587993e-18	2.333294250809822223e+00	2.807823320155993632e+24	3.515932419362247017e-14	1.924272586317991269e-18
8.717434869739480014e-06	2.313441580589087110e+00	3.202615676427626630e+24	3.472776764738843840e-14	1.753677992586696313e-18	2.313441580589087110e+00	2.839020373360006148e+24	3.472300177118872826e-14	1.761306161538989342e-18
8.737474949899800837e-06	2.293132981893057476e+00	3.815252136997707175e+24	3.428484570291517093e-14	1.581950184091112561e-18	2.293132981893057476e+00	2.870933885596623983e+24	3.427665894270455490e-14	1.594597115100152158e-18
8.757515030060121660e-06	2.273332659779051745e+00	1.354620885015445195e+24	3.385456114460398612e-14	1.443828752413170960e-18	2.273332659779051745e+00	2.903156458788218498e+24	3.384619773164337125e-14	1.450398733419278564e-18
8.777555110220442482e-06	2.255391194499917873e+00	2.522884181200556284e+24	3.346616614380116803e-14	1.327004843580411123e-18	2.255391194499917873e+00	2.933942382164914106e+24	3.346290279158915061e-14	1.346032414369407897e-18
8.797595190380763305e-06	2.240511004799855321e+00	2.731758921355279609e+24	3.314519777779222394e-14	1.229866419999695722e-18	2.240511004799855321e+00	2.959475434945702768e+24	3.314500782981508525e-14	1.259473674511885099e-18
8.817635270541084128e-06	2.229718916911359816e+00	2.827342656004733908e+24	3.291292888071938272e-14	1.171222482669933248e-18	2.229718916911359816e+00	2.977993676663462226e+24	3.291444958856086280e-14	1.196695608715057240e-18
8.837675350701403257e-06	2.223875818455164133e+00	2.881843457949720830e+24	3.278743051407097220e-14	1.136901181864699893e-18	2.223875818455164133e+00	2.988019902423525327e+24	3.278961975790577365e-14	1.162706039399982567e-18
8.857715430861724080e-06	2.223510220720988251e+00	2.912337761245351471e+24	3.277959285191341931e-14	1.133020682525320134e-18	2.223510220720988251e+00	2.988647234899213166e+24	3.278180926085747231e-14	1.160579340762202642e-18
8.877755511022044903e-06	2.228759072002043595e+00	2.925433247283942875e+24	3.289233105603047004e-14	1.160254970818398956e-18	2.228759072002043595e+00	2.979640683269220504e+24	3.289394381095274273e-14	1.191112147248250673e-18
8.897795591182365726e-06	2.239331110025079230e+00	2.924894535812603693e+24	3.311977218795662954e-14	1.218895581121703841e-18	2.239331110025079230e+00	2.961500027116057384e+24	3.311980098689941822e-14	1.252610172975431882e-18
8.917835671342686548e-06	2.254514766732428122e+00	2.913838536975385268e+24	3.344730037527531849e-14	1.308479190223880335e-18	2.254514766732428122e+00	2.935446252538674530e+24	3.344417910746550431e-14	1.340934194208294118e-18
8.937875751503007371e-06	2.273234916941612394e+00	2.895352774093724558e+24	3.385252738913397267e-14	1.427098669777816699e-18	2.273234916941612394e+00	2.903324176611551612e+24	3.384410958920716728e-14	1.449830158891037500e-18
8.957915831663328194e-06	2.294151344764682854e+00	2.872557652373770852e+24	3.430712298341105179e-14	1.570569855748841094e-18	2.294151344764682854e+00	2.869333601084070055e+24	3.429904054427873935e-14	1.602956643288110030e-18
8.977955911823649017e-06	2.315784492507698467e+00	2.848470335253066900e+24	3.477929839145100515e-14	1.731746287680600145e-18	2.315784492507698467e+00	2.835338654630759518e+24	3.477449434082853901e-14	1.780538636299458428e-18
8.997995991983969840e-06	2.336649946805842148e+00	2.825834876894284691e+24	3.523662031112443700e-14	1.900336120973922123e-18	2.336649946805842148e+00	2.802550083590819452e+24	3.523307575397455435e-14	1.951818794109495691e-18
9.018036072144290663e-06	2.357092260326857147e+00	2.801158359781904321e+24	3.568645291603163696e-14	2.078979764631520262e-18	2.357092260326857147e+00	2.770426448057795646e+24	3.568235736982103817e-14	2.119625477628157934e-18
9.038076152304609791e-06	2.372164744307070805e+00	2.784126473047522706e+24	3.601923715244040200e-14	2.220052478987054210e-18	2.372164744307070805e+00	2.746764896145117727e+24	3.601368958604377672e-14	2.243861953887207932e-18
9.058116232464930614e-06	2.383021985089494255e+00	2.774130295464082570e+24	3.625952963676010192e-14	2.327400565310889217e-18	2.383021985089494255e+00	2.731270708778533869e+24	3.625684654106680312e-14	2.366571393980222660e-18
9.078156312625251437e-06	2.389137509851553709e+00	2.772070338609608600e+24	3.639508332076321655e-14	2.391103612042006579e-18	2.389137509851553709e+00	2.722543345316011918e+24	3.639380881438376063e-14	2.435689564468082254e-18
9.098196392785572260e-06	2.390287754091833694e+00	2.778612612742908381e+24	3.642058247250724786e-14	2.405720668212026586e-18	2.390287754091833694e+00	2.720901850931445765e+24	3.641956949268169593e-14	2.448689720725413324e-18
9.118236472945893083e-06	2.386526843122371400e+00	2.794359321659032258e+24	3.633715874872128330e-14	2.370906664511489996e-18	2.386526843122371400e+00	2.726268984294115813e+24	3.633534075742811065e-14	2.406183591539303036e-18
9.138276553106213906e-06	2.378153442176221599e+00	2.820116935655699692e+24	3.615165172406399221e-14	2.291140270863450096e-18	2.378153442176221599e+00	2.738218525227683708e+24	3.614781146540496776e-14	2.311546716262505912e-18
9.158316633266534729e-06	2.365678182111292660e+00	2.857427939448353792e+24	3.587581695371700354e-14	2.174745501152805624e-18	2.365678182111292660e+00	2.756934285253682875e+24	3.587105894750094205e-14	2.190105516891601243e-18
9.178356713426855551e-06	2.349796051717083945e+00	2.909927946462099679e+24	3.552559762946683740e-14	2.032502757267393776e-18	2.349796051717083945e+00	2.781891918730296761e+24	3.552200113663921189e-14	2.059732424534744541e-18
9.198396793587176374e-06	2.331363653473601083e+00	2.987844042301148156e+24	3.512047679054612888e-14	1.876127056199937984e-18	2.331363653473601083e+00	2.810857115970055757e+24	3.511689348293628893e-14	1.908424715876703391e-18
9.218436873747495503e-06	2.311447289952806017e+00	3.128118732374331051e+24	3.468409006849100445e-14	1.749970633893351896e-18	2.311447289952806017e+00	2.842154258645590519e+24	3.467917120775398009e-14	1.744935446096110384e-18
9.238476953907816326e-06	2.291104308904055920e+00	3.650109085672303030e+24	3.424068143739319160e-14	1.567309346525749946e-18	2.291104308904055920e+00	2.874121800293626600e+24	3.423207272316606053e-14	1.577944162102523967e-18
9.258517034068137149e-06	2.271434704067164301e+00	1.884763526110580503e+24	3.381340688624201210e-14	1.431106008768105178e-18	2.271434704067164301e+00	2.906413178248388653e+24	3.380565049598032504e-14	1.439358238772515199e-18
9.278557114228457972e-06	2.253745852661540372e+00	2.643521442943315091e+24	3.343061951893000620e-14	1.316685604323763254e-18	2.253745852661540372e+00	2.936765639183038683e+24	3.342775230686017432e-14	1.336461386107300556e-18
9.298597194388778794e-06	2.239233668838803926e+00	2.798564614029153883e+24	3.311760696452311101e-14	1.228888978628477760e-18	2.239233668838803926e+00	2.961667227333416328e+24	3.311771928882899022e-14	1.252043353165723527e-18
9.318637274549099617e-06	2.228900361756796844e+00	2.872929972497713585e+24	3.289533815864478482e-14	1.166446811566723602e-18	2.228900361756796844e+00	2.979398242894587447e+24	3.289696227389520266e-14	1.191934036173912024e-18
9.338677354709420440e-06	2.223587264580939138e+00	2.914926994456326321e+24	3.278123747711982292e-14	1.135129772454059335e-18	2.223587264580939138e+00	2.988515034639525126e+24	3.278345519786551566e-14	1.161027508397530727e-18
9.358717434869741263e-06	2.223783852160545749e+00	2.936845935027132633e+24	3.278546748218712663e-14	1.134335507374341467e-18	2.223783852160545749e+00	2.988177708224518264e+24	3.278765502342983557e-14	1.162171067283901394e-18
9.378757515030062086e-06	2.229585289933315284e+00	2.943452891847146382e+24	3.291008788819724799e-14	1.164705644104478366e-18	2.229585289933315284e+00	2.978222968409879592e+24	3.291159483039354725e-14	1.195918294509818617e-18
9.398797595190382909e-06	2.240657108554227506e+00	2.937743197502431287e+24	3.314833432833340630e-14	1.226478983067776699e-18	2.240657108554227506e+00	2.959224734185359984e+24	3.314812913729485895e-14	1.260323566692147735e-18
9.418837675350702037e-06	2.256248057893236236e+00	2.922469840236572641e+24	3.348475483022983971e-14	1.319082989887312982e-18	2.256248057893236236e+00	2.932472082478651415e+24	3.348120850953731558e-14	1.351016827676676893e-18
9.438877755511022860e-06	2.275251490032572210e+00	2.900519457717163731e+24	3.389627176030558750e-14	1.440420522832104279e-18	2.275251490032572210e+00	2.899863920512291328e+24	3.388719092342312834e-14	1.461560656223564092e-18
9.458917835671343683e-06	2.296307299584162021e+00	2.874872976962297864e+24	3.435408897030337763e-14	1.586036540744602172e-18	2.296307299584162021e+00	2.865945672082031496e+24	3.434642416668487687e-14	1.620654426256801713e-18
9.478957915831664506e-06	2.317929416555867039e+00	2.848425826900333568e+24	3.482622442066920936e-14	1.748466995656602256e-18	2.317929416555867039e+00	2.831968059697923206e+24	3.482163552870037135e-14	1.798145869969589460e-18
9.498997995991985329e-06	2.338640098017985558e+00	2.823801345793454846e+24	3.528033635596168057e-14	1.917124235899314020e-18	2.338640098017985558e+00	2.799422703114593967e+24	3.527681534105462937e-14	1.968155529883903654e-18
9.519038076152306152e-06	2.357092260362041003e+00	2.803222501573933476e+24	3.568645291680296622e-14	2.078979765469094098e-18	2.357092260362041003e+00	2.770426448002507069e+24	3.568235737059431119e-14	2.119625477916974625e-18
9.539078156312626975e-06	2.372164744281761717e+00	2.788463695117679499e+24	3.601923715194702315e-14	2.220052468454677982e-18	2.372164744281761717e+00	2.746764896181235718e+24	3.601368958547695807e-14	2.243861953601162269e-18
9.559118236472947797e-06	2.383021984868201049e+00	2.780878588433874872e+24	3.625952963185729984e-14	2.327400563052937424e-18	2.383021984868201049e+00	2.731270709094337982e+24	3.625684653611075608e-14	2.366571391479148405e-18
9.579158316633268620e-06	2.389137509711557250e+00	2.781489998324377204e+24	3.639508331771712798e-14	2.391103601441333024e-18	2.389137509711557250e+00	2.722543345515798228e+24	3.639380881124842350e-14	2.435689562885830656e-18
9.599198396793587749e-06	2.390287753841811469e+00	2.791133124692212741e+24	3.642058246684839518e-14	2.405720682916438926e-18	2.390287753841811469e+00	2.720901851288248026e+24	3.641956948708224132e-14	2.448689717899641147e-18
9.619238476953908572e-06	2.386526842781139024e+00	2.810666743966631270e+24	3.633715874121558102e-14	2.370906651683397186e-18	2.386526842781139024e+00	2.726268984781082963e+24	3.633534074978592913e-14	2.406183587682666070e-18
9.639278557114229395e-06	2.378153441803981138e+00	2.841325802446843743e+24	3.615165171583361706e-14	2.291140265863894657e-18	2.378153441803981138e+00	2.738218525758901906e+24	3.614781145706832989e-14	2.311546712055413253e-18
9.659318637274550218e-06	2.365678181836531113e+00	2.885451950782903837e+24	3.587581694770456447e-14	2.174745489854809073e-18	2.365678181836531113e+00	2.756934285685451106e+24	3.587105894146222444e-14	2.190105514636140833e-18
9.679358717434871041e-06	2.349796051674758246e+00	2.948398819864836510e+24	3.552559762845645805e-14	2.032502769242764926e-18	2.349796051674758246e+00	2.781891918796808625e+24	3.552200113570897449e-14	2.059732424187301772e-18
9.699398797595191863e-06	2.331363653549052284e+00	3.044942566026622232e+24	3.512047679217233093e-14	1.876127061505470921e-18	2.331363653549052284e+00	2.810857115851489427e+24	3.511689348459455659e-14	1.908424716496066669e-18
9.719438877755512686e-06	2.311447289447785547e+00	3.229353687985284662e+24	3.468409005925189708e-14	1.749970414779666181e-18	2.311447289447785547e+00	2.842154259439194175e+24	3.467917119665462511e-14	1.744935441950503038e-18
9.739478957915833509e-06	2.291104307661446349e+00	3.997157370189345389e+24	3.424068141039171975e-14	1.567309330074715206e-18	2.291104307661446349e+00	2.874121802246299121e+24	3.423207269585596105e-14	1.577944151902201558e-18
9.759519038076154332e-06	2.271434702795188443e+00	1.686567948157648665e+24	3.381340685875838215e-14	1.431105985459353137e-18	2.271434702795188443e+00	2.906413180430983658e+24	3.380565046880629459e-14	1.439358231373373731e-18
9.779559118236475155e-06	2.253745851213735385e+00	2.554891464790048881e+24	3.343061948783852406e-14	1.316685565685034486e-18	2.253745851213735385e+00	2.936765641667340646e+24	3.342775227592979651e-14	1.336461377685353161e-18
9.799599198396794284e-06	2.239233667309149745e+00	2.743815098950727523e+24	3.311760693164265010e-14	1.228888961147486501e-18	2.239233667309149745e+00	2.961667229958163722e+24	3.311771925615001070e-14	1.252043344267655628e-18
9.819639278557115106e-06	2.228900360524018076e+00	2.834208544571285171e+24	3.289533813213139698e-14	1.166446808506587128e-18	2.228900360524018076e+00	2.979398245009923802e+24	3.289696224755856385e-14	1.191934029002781788e-18
9.839679358717435929e-06	2.223587263859340801e+00	2.885822535364088823e+24	3.278123746151293566e-14	1.135129788256228440e-18	2.223587263859340801e+00	2.988515035877722322e+24	3.278345518244955167e-14	1.161027504199960251e-18
9.859719438877756752e-06	2.223783851507167508e+00	2.914357249664284124e+24	3.278546746808813121e-14	1.134335515906270054e-18	2.223783851507167508e+00	2.988177709345655589e+24	3.278765500947130157e-14	1.162171063483170516e-18
9.879759519038077575e-06	2.229585289270807902e+00	2.925939836198935937e+24	3.291008787399608563e-14	1.164705633816207018e-18	2.229585289270807902e+00	2.978222969546681736e+24	3.291159481623998159e-14	1.195918290655983109e-18
9.899799599198398398e-06	2.240657107768035949e+00	2.924211775350596707e+24	3.314833431132098979e-14	1.226478990994826735e-18	2.240657107768035949e+00	2.959224735534393105e+24	3.314812912049894374e-14	1.260323562118835644e-18
9.919839679358719221e-06	2.256248057477786340e+00	2.912272784865252465e+24	3.348475482115699898e-14	1.319083002801108327e-18	2.256248057477786340e+00	2.932472083191525791e+24	3.348120850066179736e-14	1.351016825259985910e-18
9.939879759519040044e-06	2.275251489896133350e+00	2.893216008204094284e+24	3.389627175743022737e-14	1.440420508128377570e-18	2.275251489896133350e+00	2.899863920746407848e+24	3.388719092050829992e-14	1.461560655429893177e-18
9.959919839679360866e-06	2.296307299485561781e+00	2.870159137575405978e+24	3.435408896812278307e-14	1.586036545334412163e-18	2.296307299485561781e+00	2.865945672236974589e+24	3.434642416451783809e-14	1.620654425447412898e-18
9.979959919839679995e-06	2.317929416068153170e+00	2.846099331769608226e+24	3.482622441006010303e-14	1.748466981676351131e-18	2.317929416068153170e+00	2.831968060464330592e+24	3.482163551798138617e-14	1.798145865966048336e-18
1.000000000000000082e-05	2.342550831405857625e+00	2.818795803924019609e+24	3.536628896350257164e-14	1.950484935490406193e-18	2.342550831405857625e+00	2.793277264933652145e+24	3.536276552540346464e-14	2.000257923738194477e-18


==> pde_runs/rs_nr128_lmax1_E3.22E+02_id_0.00E+00_Tg0.00E+00_dt2.00E-09.csv <==
time	energy	mobility	g0	g2	energy_inp	mobility_inp	g0_inp	g2_inp	
0.000000000000000000e+00	6.374031927857585877e+00	9.091237699628105455e+23	1.423619710820010345e-13	2.550410727391572009e-18	6.374031927857585877e+00	9.101126005361204716e+23	1.423537533512039990e-13	2.609245186445855478e-18
2.004008016032064418e-08	6.373868752208514898e+00	9.109185893441978394e+23	1.423578504155149321e-13	2.532335033413483860e-18	6.373868752208514898e+00	9.099630228578054250e+23	1.423487674285935020e-13	2.602881336132087375e-18
4.008016032064128836e-08	6.372827852955932570e+00	9.133268834337704462e+23	1.423307544962892717e-13	2.444326969055220841e-18	6.372827852955932570e+00	9.090088652096049408e+23	1.423169621736535011e-13	2.562286265281377430e-18
6.012024048096193916e-08	6.370327238115844892e+00	9.160469314460318444e+23	1.422641628367227367e-13	2.276695473573112941e-18	6.370327238115844892e+00	9.067166349395246071e+23	1.422405544979841570e-13	2.464762286517959145e-18
8.016032064128257673e-08	6.365967477728201374e+00	9.189591163515361726e+23	1.421460823208588019e-13	2.036088167506700711e-18	6.365967477728201374e+00	9.038017875277928863e+23	1.421020262035265140e-13	2.365459381615960173e-18
1.002004008016032143e-07	6.359478457164196463e+00	9.220254399971299856e+23	1.419679360856701609e-13	1.738072176356573598e-18	6.359478457164196463e+00	9.001679360119500335e+23	1.418923809237663334e-13	2.263731505389482461e-18
1.202404809619238783e-07	6.350693364371012173e+00	9.253363842740915735e+23	1.417239688782645876e-13	1.404845792155505385e-18	6.350693364371012173e+00	8.952482840477667730e+23	1.416085548489096130e-13	2.126008281447099809e-18
1.402805611222445159e-07	6.339532606526454117e+00	9.291945035554541881e+23	1.414108783990613122e-13	1.062650888674087815e-18	6.339532606526454117e+00	8.889982596548143434e+23	1.412479765185469646e-13	1.951041939237796343e-18
1.603206412825651535e-07	6.325998857407884479e+00	9.343028816358074493e+23	1.410277490925380805e-13	7.387149429195097533e-19	6.325998857407884479e+00	8.814193601484152048e+23	1.408107323162547179e-13	1.738874395363603059e-18
1.803607214428857910e-07	6.310185206838605509e+00	9.422718130179615868e+23	1.405763575734585461e-13	4.579515206118470883e-19	6.310185206838605509e+00	8.725637158296189644e+23	1.402998297594010951e-13	1.490965011823673684e-18
2.004008016032064286e-07	6.292297377166820027e+00	9.573511433505662178e+23	1.400618685707729271e-13	2.397052523163310645e-19	6.292297377166820027e+00	8.659859122291368148e+23	1.397231358748636890e-13	1.325142957346804868e-18
2.204408817635270926e-07	6.272690642302030106e+00	9.952279589677967186e+23	1.394939020328996004e-13	9.470267865731741853e-20	6.272690642302030106e+00	8.607685268498621347e+23	1.390917325487094386e-13	1.209778923307622025e-18
2.404809619238477567e-07	6.251925945650203431e+00	1.203016919635108278e+24	1.388880082618506085e-13	2.183287141895464869e-20	6.251925945650203431e+00	8.552430058764100184e+23	1.384230389277184239e-13	1.087601559872340342e-18
2.605210420841683677e-07	6.230870667030292687e+00	6.083706331537279969e+23	1.382680150819905025e-13	2.382939229113209563e-21	6.230870667030292687e+00	8.496401605487388682e+23	1.377449875823314594e-13	9.637144416875607482e-19
2.805611222444890318e-07	6.210855201538642234e+00	7.907273550731819813e+23	1.376692984121430893e-13	1.767579388956194367e-21	6.210855201538642234e+00	8.443140112568929212e+23	1.371004217444647577e-13	8.459454782057567954e-19
3.006012024048096429e-07	6.193446901661987525e+00	8.289554339126021120e+23	1.371333821929602260e-13	1.179122321666048399e-20	6.193446901661987525e+00	8.396816331541221128e+23	1.365398154772504534e-13	7.435168120671014158e-19
3.206412825651303069e-07	6.179955135837770008e+00	8.400348047082857462e+23	1.366972264372357319e-13	4.247815704442214391e-20	6.179955135837770008e+00	8.373280083592474484e+23	1.361047043886048796e-13	6.867608907624883148e-19
3.406813627254509709e-07	6.171130586235836546e+00	8.393197142980750654e+23	1.363868118398696988e-13	1.063112923500476855e-19	6.171130586235836546e+00	8.367849591529746496e+23	1.358196035553116523e-13	6.678718292042984907e-19
3.607214428857715820e-07	6.167293196644599185e+00	8.391008490434061517e+23	1.362164847074955206e-13	2.076383339872946806e-19	6.167293196644599185e+00	8.365488121012061701e+23	1.356956263531332028e-13	6.596578475869524827e-19
3.807615230460922461e-07	6.168372824790663067e+00	8.379777725733630284e+23	1.361897505164279359e-13	3.462449173601838776e-19	6.168372824790663067e+00	8.366152507563484790e+23	1.357305066470829767e-13	6.619688054749886555e-19
4.008016032064128572e-07	6.173912936395750783e+00	8.373082180215092218e+23	1.362986061396612684e-13	5.174080846071157669e-19	6.173912936395750783e+00	8.369561807012770339e+23	1.359094948681704322e-13	6.738274853927508133e-19
4.208416833667335212e-07	6.183174537087018585e+00	8.374729949985935154e+23	1.365251601755011928e-13	7.125443486771422374e-19	6.183174537087018585e+00	8.375261253592011757e+23	1.362087158135806178e-13	6.936520604108798653e-19
4.408817635270541852e-07	6.195197687715441326e+00	8.386932898245302802e+23	1.368433614789725572e-13	9.197400002769627154e-19	6.195197687715441326e+00	8.401475202903802118e+23	1.365961967230396355e-13	7.538182591595841819e-19
4.609218436873747963e-07	6.208889531420483721e+00	8.410122427147828194e+23	1.372216390067418794e-13	1.124151198548325736e-18	6.208889531420483721e+00	8.437909431068067323e+23	1.370371205033715158e-13	8.343796751291681823e-19
4.809619238476955133e-07	6.223114320996931070e+00	8.443590329435422133e+23	1.376259402840238675e-13	1.308738640043702489e-18	6.223114320996931070e+00	8.475761837229121470e+23	1.374952069473588000e-13	9.180768904082136580e-19
5.010020040080161244e-07	6.236782473841919305e+00	8.485759371052170661e+23	1.380228040817935431e-13	1.455680827193896677e-18	6.236782473841919305e+00	8.512133023613242195e+23	1.379353678016889430e-13	9.984989117664790103e-19
5.210420841683367355e-07	6.248926381730442792e+00	8.534539178152753543e+23	1.383819849405793887e-13	1.548570431691297714e-18	6.248926381730442792e+00	8.544448168333551233e+23	1.383264428014888383e-13	1.069952430808867454e-18
5.410821643286573466e-07	6.258752622060662851e+00	8.587691767362304071e+23	1.386782622467389730e-13	1.575062989803333544e-18	6.258752622060662851e+00	8.570595960398712584e+23	1.386428810494111755e-13	1.127769029633204374e-18
5.611222444889780636e-07	6.265665604789404597e+00	8.643208684040202916e+23	1.388922882412091725e-13	1.529312152969653764e-18	6.265665604789404597e+00	8.588991524609093439e+23	1.388655025271164100e-13	1.168444316993927872e-18
5.811623246492986747e-07	6.269265226521910428e+00	8.699691438113737891e+23	1.390105817076846902e-13	1.413506795342609533e-18	6.269265226521910428e+00	8.598570179049828647e+23	1.389814225490106762e-13	1.189624125204765238e-18
6.012024048096192857e-07	6.269327029513804383e+00	8.756772679388471797e+23	1.390249558916204461e-13	1.238086658972064699e-18	6.269327029513804383e+00	8.598734637858767094e+23	1.389834128148513312e-13	1.189987767724019192e-18
6.212424849699400027e-07	6.265775775505355583e+00	8.815699372607389345e+23	1.389317361003083066e-13	1.020570831205204277e-18	6.265775775505355583e+00	8.589284690751539013e+23	1.388690503976300976e-13	1.169092550282782003e-18
6.412825651302606138e-07	6.258662428906692554e+00	8.880383608898110074e+23	1.387310873486762859e-13	7.832304348800035855e-19	6.258662428906692554e+00	8.570355954887300722e+23	1.386399765241138411e-13	1.127238342287428357e-18
6.613226452905812249e-07	6.248151563456671553e+00	8.959755328904708091e+23	1.384266750847369605e-13	5.500159981263063307e-19	6.248151563456671553e+00	8.542386363774533045e+23	1.383014910265707707e-13	1.065393478881076166e-18
6.813627254509019419e-07	6.234522453441464940e+00	9.074165435859156064e+23	1.380257600407447536e-13	3.432206519029782354e-19	6.234522453441464940e+00	8.506119071022203860e+23	1.378625874837082017e-13	9.852011815627886791e-19
7.014028056112225530e-07	6.218183595409990438e+00	9.277643380592125348e+23	1.375397086217972954e-13	1.803341000309240150e-19	6.218183595409990438e+00	8.462641092870652056e+23	1.373364208691353018e-13	8.890650024843757639e-19
7.214428857715431641e-07	6.199698331653784145e+00	9.774130133606004372e+23	1.369848123520986416e-13	7.137330097876187084e-20	6.199698331653784145e+00	8.413451492705833268e+23	1.367411327142744263e-13	7.802995904001893685e-19
7.414829659318638810e-07	6.179821449511850417e+00	1.267570616532484607e+24	1.363833216786471636e-13	1.646275627765582930e-20	6.179821449511850417e+00	8.373197815084215802e+23	1.361003852919213437e-13	6.864747334679301856e-19
7.615230460921844921e-07	6.159563164573664373e+00	5.416648899762629640e+23	1.357649290614040332e-13	1.796798433869561172e-21	6.159563164573664373e+00	8.360731178199179015e+23	1.354458868554568604e-13	6.431116148361412968e-19
7.815631262525051032e-07	6.140288524376956047e+00	7.356217480668682293e+23	1.351686819953413698e-13	1.333001050724159114e-21	6.140288524376956047e+00	8.348869861155049937e+23	1.348231677106401252e-13	6.018540003843154401e-19
8.016032064128257143e-07	6.123525502837956047e+00	7.793626015271637106e+23	1.346381618870169532e-13	8.899867874716668481e-21	6.123525502837956047e+00	8.338554155592589089e+23	1.342815931686108967e-13	5.659725378695534225e-19
8.216432865731464313e-07	6.110572432202094895e+00	7.949637278185712213e+23	1.342125695907853801e-13	3.210924265076753050e-20	6.110572432202094895e+00	8.330583035201289579e+23	1.338631093480676826e-13	5.382463241084845529e-19
8.416833667334670424e-07	6.102254818151991778e+00	7.991804032443121654e+23	1.339209991131868754e-13	8.057993135624227418e-20	6.102254818151991778e+00	8.325464503478149039e+23	1.335943864326028333e-13	5.204423645981612410e-19
8.617234468937876535e-07	6.099004313484988060e+00	8.026546508476971127e+23	1.337810819798894804e-13	1.580959553897039847e-19	6.099004313484988060e+00	8.323464192913839017e+23	1.334893701279765583e-13	5.134846176853030462e-19
8.817635270541083705e-07	6.100871870739347891e+00	8.049618389184739468e+23	1.337988423526233635e-13	2.653887951494683184e-19	6.100871870739347891e+00	8.324613458916521458e+23	1.335497065931174145e-13	5.174821479313019375e-19
9.018036072144289816e-07	6.107518464542594394e+00	8.074003630304199767e+23	1.339677642330435542e-13	4.001326108314420887e-19	6.107518464542594394e+00	8.328703670487750174e+23	1.337644427006069064e-13	5.317092671798921813e-19
9.218436873747495927e-07	6.118285861894117161e+00	8.103832833380047273e+23	1.342699574948430490e-13	5.571994848427071234e-19	6.118285861894117161e+00	8.335329761165611306e+23	1.341123124611945746e-13	5.547570192543824733e-19
9.418837675350703096e-07	6.132245463905064753e+00	8.141397282314921517e+23	1.346778437283619416e-13	7.286449488052962456e-19	6.132245463905064753e+00	8.343920285480040698e+23	1.345633149877020996e-13	5.846377263280722828e-19
9.619238476953910266e-07	6.148278945329984424e+00	8.187305109827012369e+23	1.351569367122222458e-13	9.034902152021494590e-19	6.148278945329984424e+00	8.353787043279990119e+23	1.350813197721995187e-13	6.189575988755669053e-19
9.819639278557116377e-07	6.165172624061521667e+00	8.241116777236968841e+23	1.356692310163522004e-13	1.067822485452268229e-18	6.165172624061521667e+00	8.364183153268629155e+23	1.356271155466030281e-13	6.551187347860470501e-19
1.002004008016032249e-06	6.183311988429159634e+00	8.305998332079764155e+23	1.362258667031697756e-13	1.217410257827350202e-18	6.183311988429159634e+00	8.375345839033328935e+23	1.362131565492497892e-13	6.939462767709295443e-19
1.022044088176352860e-06	6.198209996094901975e+00	8.358533793036409346e+23	1.366881722117941555e-13	1.307809415566082680e-18	6.198209996094901975e+00	8.409491006557620451e+23	1.366932032640731255e-13	7.715423753278852534e-19
1.042084168336673471e-06	6.210647775291983308e+00	8.413413445157151352e+23	1.370790442402261978e-13	1.341403691949588496e-18	6.210647775291983308e+00	8.442588147810871573e+23	1.370937419161825264e-13	8.447250032646101895e-19
1.062124248496994082e-06	6.219934400351868398e+00	8.468598509229143103e+23	1.373765266818580432e-13	1.311056001931772066e-18	6.219934400351868398e+00	8.467300014495650200e+23	1.373928027231957661e-13	8.993665607144255301e-19
1.082164328657314693e-06	6.225601918165538429e+00	8.522577379533583307e+23	1.375654718405169837e-13	1.217234083491206192e-18	6.225601918165538429e+00	8.482381375457449990e+23	1.375753160087207279e-13	9.327136591723161383e-19
1.102204408817635516e-06	6.227388118754479507e+00	8.574716047541896311e+23	1.376369507272971536e-13	1.068489031693634252e-18	6.227388118754479507e+00	8.487134485499208532e+23	1.376328377226018935e-13	9.432234817901278444e-19
1.122244488977956127e-06	6.225209156255335330e+00	8.625728308838468619e+23	1.375873906534709929e-13	8.804307071991127925e-19	6.225209156255335330e+00	8.481336229357417860e+23	1.375626677438158895e-13	9.304026880345701792e-19
1.142284569138276738e-06	6.219133742125738884e+00	8.678498389882523070e+23	1.374178041510358902e-13	6.734505064963943675e-19	6.219133742125738884e+00	8.465169449385440670e+23	1.373670188142187252e-13	8.946555691347498613e-19
1.162324649298597349e-06	6.209367125209391602e+00	8.739903528367218177e+23	1.371333583554571454e-13	4.696560327543433338e-19	6.209367125209391602e+00	8.439180316235161477e+23	1.370525006423363518e-13	8.371897884142422372e-19
1.182364729458917960e-06	6.196248511383974922e+00	8.825797722289319403e+23	1.367433892916347534e-13	2.895603360290625417e-19	6.196248511383974922e+00	8.404271462496340688e+23	1.366300368072805554e-13	7.600011987618119852e-19
1.202404809619238571e-06	6.180261323564210763e+00	8.978595934046089548e+23	1.362618255654685330e-13	1.490263963094858772e-19	6.180261323564210763e+00	8.373468506808745659e+23	1.361145966074591398e-13	6.874162895164184343e-19
1.222444889779559394e-06	6.162053226345732604e+00	9.361860379318513996e+23	1.357078861849767234e-13	5.676521373208355480e-20	6.162053226345732604e+00	8.362263523905065850e+23	1.355263350050159829e-13	6.484416239831221345e-19
1.242484969939880005e-06	6.142465179217896143e+00	1.186930963767946037e+24	1.351069305462264776e-13	1.212678688146603209e-20	6.142465179217896143e+00	8.350209341057166622e+23	1.348934904055012725e-13	6.065131579771789708e-19
1.262525050100200617e-06	6.122586038648054618e+00	6.289855516332314644e+23	1.344916825998244656e-13	1.305300238217509573e-21	6.122586038648054618e+00	8.337976023783418616e+23	1.342512412486294753e-13	5.639616027266566879e-19
1.282565130260521228e-06	6.103825230979214922e+00	7.559635599638861489e+23	1.339034678959594416e-13	1.474355485761955365e-21	6.103825230979214922e+00	8.326430911371825518e+23	1.336451228470208034e-13	5.238038533883301376e-19
1.302605210420841839e-06	6.087693052415434458e+00	7.864731229300090387e+23	1.333866934028612512e-13	9.228364945289979296e-21	6.087693052415434458e+00	8.316503416871037394e+23	1.331239293857294410e-13	4.892727183497560787e-19
1.322645290581162450e-06	6.075450268463785441e+00	7.962524588306146798e+23	1.329807686294054267e-13	3.194466268134174168e-20	6.075450268463785441e+00	8.308969395977714538e+23	1.327283932888300090e-13	4.630668823424827837e-19
1.342685370741483061e-06	6.067904392952617521e+00	7.983986726591618299e+23	1.327148191426473511e-13	7.787288927914174207e-20	6.067904392952617521e+00	8.304325780278534723e+23	1.324846034646230359e-13	4.469148390688340332e-19
1.362725450901803884e-06	6.065493036355543488e+00	8.006825750293113020e+23	1.326065472009562439e-13	1.501934572328270978e-19	6.065493036355543488e+00	8.302841868526488880e+23	1.324066980976406484e-13	4.417532993579689566e-19
1.382765531062124495e-06	6.068268051730600021e+00	8.023389403948943902e+23	1.326615648191024328e-13	2.496057047715579541e-19	6.068268051730600021e+00	8.304549570295754108e+23	1.324963524405270828e-13	4.476932553453977184e-19
1.402805611222445106e-06	6.075898058466422391e+00	8.044628667145077318e+23	1.328726075447173758e-13	3.741986251384901531e-19	6.075898058466422391e+00	8.309244959056260078e+23	1.327428603504536537e-13	4.640253825840246103e-19
1.422845691382765717e-06	6.087723937618935821e+00	8.072727965372072979e+23	1.332206339726160114e-13	5.196392364026518800e-19	6.087723937618935821e+00	8.316522423150114285e+23	1.331249272153810092e-13	4.893388285238148406e-19
1.442885771543086328e-06	6.102806302173792830e+00	8.109038943028181929e+23	1.336766097314862718e-13	6.789841922075401866e-19	6.102806302173792830e+00	8.325803878260795370e+23	1.336122036086917757e-13	5.216228232171343626e-19
1.462925851703406939e-06	6.120004183641557738e+00	8.153512733673604786e+23	1.342044105112075644e-13	8.423006264898761213e-19	6.120004183641557738e+00	8.336387189933266384e+23	1.341678274714964999e-13	5.584351089845449809e-19
1.482965931863727762e-06	6.138071283308573989e+00	8.205297779654445488e+23	1.347643589650670705e-13	9.966149029016406471e-19	6.138071283308573989e+00	8.347505405112969498e+23	1.347515337684308737e-13	5.971079674512760999e-19
1.503006012024048373e-06	6.155762694850242411e+00	8.262936821773985487e+23	1.353169226637352814e-13	1.126719207473562452e-18	6.155762694850242411e+00	8.358392427600149941e+23	1.353231024490078459e-13	6.349766606691857676e-19
1.523046092184368984e-06	6.171935389729713783e+00	8.324620796317177532e+23	1.358259843383581224e-13	1.217104943535373387e-18	6.171935389729713783e+00	8.368344855218285550e+23	1.358456048989599933e-13	6.695945214009363080e-19
1.543086172344689595e-06	6.185625633007507673e+00	8.388465234212315055e+23	1.362612029475719344e-13	1.254732503902252499e-18	6.185625633007507673e+00	8.376769620312312722e+23	1.362879050663964006e-13	6.988986626529934213e-19
1.563126252505010206e-06	6.196092930080063788e+00	8.452820738596401389e+23	1.365992401519098000e-13	1.231863870068459242e-18	6.196092930080063788e+00	8.403857458009661684e+23	1.366250265619003659e-13	7.590857741914263361e-19
1.583166332665330818e-06	6.202830310770534261e+00	8.516618020667519633e+23	1.368239355391425769e-13	1.148088840719246174e-18	6.202830310770534261e+00	8.421785742219896318e+23	1.368419930587121418e-13	7.987278370167961581e-19
1.603206412825651429e-06	6.205549553756926073e+00	8.579783550701186811e+23	1.369257495385700872e-13	1.010959987380349559e-18	6.205549553756926073e+00	8.429021693895549492e+23	1.369295619006467871e-13	8.147275862155405247e-19
1.623246492985972252e-06	6.204154211303556821e+00	8.643843956873076398e+23	1.369008899280762127e-13	8.350916924306114838e-19	6.204154211303556821e+00	8.425308663977262061e+23	1.368846271436738605e-13	8.065175331191483930e-19
1.643286573146292863e-06	6.198712846353971351e+00	8.713033679147435725e+23	1.367505038561377294e-13	6.399621708429518399e-19	6.198712846353971351e+00	8.410829099619889478e+23	1.367093967469922960e-13	7.745010951149349551e-19
1.663326653306613474e-06	6.189441326455730419e+00	8.796798749103552400e+23	1.364801994757968590e-13	4.468924603592324238e-19	6.189441326455730419e+00	8.386157428026265714e+23	1.364108223773879393e-13	7.199484149001158086e-19
1.683366733466934085e-06	6.176698191209150757e+00	8.916723718678783868e+23	1.361000092281329322e-13	2.757643348871907595e-19	6.176698191209150757e+00	8.371275809974861987e+23	1.359994800236802602e-13	6.797893590292284612e-19
1.703406813627254696e-06	6.160992547620230297e+00	9.131326834221423065e+23	1.356247586241161236e-13	1.419975272336498743e-19	6.160992547620230297e+00	8.361610798535526475e+23	1.354920669231151412e-13	6.461712275727393079e-19
1.723446893787575307e-06	6.143001209178760469e+00	9.673389515177890803e+23	1.350746976259050677e-13	5.410102396980463803e-20	6.143001209178760469e+00	8.350539205648467697e+23	1.349108082965445865e-13	6.076605369805880918e-19
1.743486973947896130e-06	6.123593881299937536e+00	1.362374093763472993e+24	1.344762586992658229e-13	1.155742496673886235e-20	6.123593881299937536e+00	8.338596234646115393e+23	1.342838023189210593e-13	5.661189028440717420e-19
1.763527054108216741e-06	6.103881779920616424e+00	5.820277170912008916e+23	1.338631351921386420e-13	1.244231773612646476e-21	6.103881779920616424e+00	8.326465710720379246e+23	1.336469498128199400e-13	5.239248971223864662e-19
1.783567134268537352e-06	6.085282572791316902e+00	7.320510874634862639e+23	1.332773276257293384e-13	1.405284099080339265e-21	6.085282572791316902e+00	8.315020044794656782e+23	1.330460523517194810e-13	4.841130558107475145e-19
1.803607214428857963e-06	6.069306501576861912e+00	7.703485483533361868e+23	1.327637197992562491e-13	8.796867836714501942e-21	6.069306501576861912e+00	8.305188616354992205e+23	1.325299023586370911e-13	4.499160705547807596e-19
1.823647294589178574e-06	6.057218452238391393e+00	7.843144107010021382e+23	1.323622022970457110e-13	3.045700466690576254e-20	6.057218452238391393e+00	8.297749816762087590e+23	1.321393653800095829e-13	4.240414459707931763e-19
1.843687374749499185e-06	6.049840340991558207e+00	7.892725535636846920e+23	1.321024514577452940e-13	7.427569500464960341e-20	6.049840340991558207e+00	8.293209440610190518e+23	1.319009956320349809e-13	4.082485042557769278e-19
1.863727454909820008e-06	6.047627001938434610e+00	7.934995442085236929e+23	1.320026728216256348e-13	1.433511176957273341e-19	6.047627001938434610e+00	8.291847385808268113e+23	1.318294877549340575e-13	4.035108236364241528e-19
1.883767535070140619e-06	6.050647954892414582e+00	7.966791385304945173e+23	1.320688295265052200e-13	2.384694032761017888e-19	6.050647954892414582e+00	8.293706433779948166e+23	1.319270877734472446e-13	4.099772121645843809e-19
1.903807615230461230e-06	6.058587676674244804e+00	8.000395375441542266e+23	1.322938233384003856e-13	3.579804679767866434e-19	6.058587676674244804e+00	8.298592416414920281e+23	1.321836018617833082e-13	4.269722884298968030e-19
1.923847695390782053e-06	6.070797222312543262e+00	8.038905777931367639e+23	1.326585458316848093e-13	4.979536582688216988e-19	6.070797222312543262e+00	8.306105982961565387e+23	1.325780641054821855e-13	4.531069774013110500e-19
1.943887775551102453e-06	6.086339930684576238e+00	8.084209164672007825e+23	1.331336624758868350e-13	6.519465394598082663e-19	6.086339930684576238e+00	8.315670726575123878e+23	1.330802131451940074e-13	4.863763439371395420e-19
1.963927855711423275e-06	6.104068951627773743e+00	8.136650989262095484e+23	1.336825353184068504e-13	8.105666016650559517e-19	6.104068951627773743e+00	8.326580893309399802e+23	1.336529968987434807e-13	5.243255405611940099e-19
1.983967935871743675e-06	6.122723806884895481e+00	8.195707127755225380e+23	1.342648048733924063e-13	9.613407571665027868e-19	6.122723806884895481e+00	8.338060804236858821e+23	1.342556922224350903e-13	5.642564974038739824e-19
2.004008016032064498e-06	6.142805338681895932e+00	8.263643555907223914e+23	1.348958412737198364e-13	1.100400198058688610e-18	6.142805338681895932e+00	8.350418669958090656e+23	1.349044801727997283e-13	6.072412736708892906e-19
2.024048096192384897e-06	6.159404312579900065e+00	8.319058400608075225e+23	1.354211333916328457e-13	1.185916865884539511e-18	6.159404312579900065e+00	8.360633423126092401e+23	1.354407547141198605e-13	6.427715901069246983e-19
2.044088176352705720e-06	6.173420103850073559e+00	8.375948008977530649e+23	1.358687466122898197e-13	1.219305165635440043e-18	6.173420103850073559e+00	8.369258525446199145e+23	1.358935725859254682e-13	6.727725710103627980e-19
2.064128256513026543e-06	6.184113355316707583e+00	8.432511741882248137e+23	1.362154408508137869e-13	1.193263551933231874e-18	6.184113355316707583e+00	8.375838987887204431e+23	1.362390468640782656e-13	6.956616128676603970e-19
2.084168336673346942e-06	6.190982474201720542e+00	8.487466502547246552e+23	1.364452881176792198e-13	1.107824289759147080e-18	6.190982474201720542e+00	8.390258448299494547e+23	1.364604525590384611e-13	7.290163715106322226e-19
2.104208416833667765e-06	6.193748118964216509e+00	8.540395476179235530e+23	1.365490820726125485e-13	9.708967119621005333e-19	6.193748118964216509e+00	8.397617875887830262e+23	1.365495156954578318e-13	7.452891440411486917e-19
2.124248496993988164e-06	6.192325960174509092e+00	8.592238435850069486e+23	1.365234538009404089e-13	7.972737221880172757e-19	6.192325960174509092e+00	8.393833487244033639e+23	1.365037173615519973e-13	7.369213063488279131e-19
2.144288577154308987e-06	6.186800141974804212e+00	8.646171150155077648e+23	1.363700736656820639e-13	6.063649617370413002e-19	6.186800141974804212e+00	8.379129191356683203e+23	1.363257672839343867e-13	7.044079540093780525e-19
2.164328657314629386e-06	6.177406080608180083e+00	8.709584333672782276e+23	1.360951948634499784e-13	4.191480136393155088e-19	6.177406080608180083e+00	8.371711434220419448e+23	1.360223502965719705e-13	6.813046053633558395e-19
2.184368737474950209e-06	6.164526270003665154e+00	8.799598781298141823e+23	1.357096382662319337e-13	2.549079433285424816e-19	6.164526270003665154e+00	8.363785396925332424e+23	1.356062333385799640e-13	6.537352056386147693e-19
2.204408817635271032e-06	6.148698183703277920e+00	8.963130634360304802e+23	1.352291689221204074e-13	1.282807833650500695e-19	6.148698183703277920e+00	8.354045036125094517e+23	1.350948643965674611e-13	6.198549839884525395e-19
2.224448897795591431e-06	6.130630818657485825e+00	9.391668037444891889e+23	1.346751120438362399e-13	4.688763199567397721e-20	6.130630818657485825e+00	8.342926657635376274e+23	1.345111495258572424e-13	5.811815574750494256e-19
2.244488977955912254e-06	6.111229208650724942e+00	1.304137241992214446e+24	1.340750793736155096e-13	9.235581789819331376e-21	6.111229208650724942e+00	8.330987205323523180e+23	1.338843282794849716e-13	5.396521625169879903e-19
2.264529058116232654e-06	6.091644613036521605e+00	6.572031517027056726e+23	1.334640440036477663e-13	1.007644715413589125e-21	6.091644613036521605e+00	8.318935146484014189e+23	1.332515951904107111e-13	4.977310845202266292e-19
2.284569138276553476e-06	6.073325375078057142e+00	7.589380966901470777e+23	1.328850225309503950e-13	1.710275715868943118e-21	6.073325375078057142e+00	8.307661769278804323e+23	1.326597428871372429e-13	4.585185208081084502e-19
2.304609218436873876e-06	6.057771789479310165e+00	7.862314530465663418e+23	1.323829357806638152e-13	9.937683564107045782e-21	6.057771789479310165e+00	8.298090331987268495e+23	1.321572424293315711e-13	4.252258714290469995e-19
2.324649298597194699e-06	6.046213853987578268e+00	7.948282305577728061e+23	1.319971109362480627e-13	3.305701408783655428e-20	6.046213853987578268e+00	8.290977756300048964e+23	1.317838322057525306e-13	4.004859623303347619e-19
2.344689378757515521e-06	6.039438275246060250e+00	7.973133168844474753e+23	1.317563267080745344e-13	7.834962969942520058e-20	6.039438275246060250e+00	8.286808169382190997e+23	1.315649288925650325e-13	3.859827491677213174e-19
2.364729458917835921e-06	6.037873970481064667e+00	7.998591623878207907e+23	1.316778768585034180e-13	1.485852408292954844e-19	6.037873970481064667e+00	8.285845520296040412e+23	1.315143898155420977e-13	3.826343347630589838e-19
2.384769539078156744e-06	6.041556582872960490e+00	8.018391820465762279e+23	1.317665561346858872e-13	2.443538395013924039e-19	6.041556582872960490e+00	8.288111743306437923e+23	1.316333665235879631e-13	3.905170138008913822e-19
2.404809619238477143e-06	6.050142278392777406e+00	8.042968856394380136e+23	1.320140690444639399e-13	3.638829807205352642e-19	6.050142278392777406e+00	8.293395248241710077e+23	1.319107505326897430e-13	4.088948051340789231e-19
2.424849699398797966e-06	6.062953675788651076e+00	8.074027108237699638e+23	1.324001253173831706e-13	5.031792311523252943e-19	6.062953675788651076e+00	8.301279185100709005e+23	1.323246572177872031e-13	4.363177655086310368e-19
2.444889779559118789e-06	6.079028952777520978e+00	8.112739328541057666e+23	1.328943496209322806e-13	6.557372230397982411e-19	6.079028952777520978e+00	8.311171663247706161e+23	1.328440123205045448e-13	4.707271019966018169e-19
2.464929859719439188e-06	6.097200920820546877e+00	8.158966822702094421e+23	1.334592997210270968e-13	8.120850199002980416e-19	6.097200920820546877e+00	8.322354412812644773e+23	1.334311066726638227e-13	5.096244325666479013e-19
2.484969939879760011e-06	6.116195721933086915e+00	8.211850633059663023e+23	1.340541145034106130e-13	9.596827152804301717e-19	6.116195721933086915e+00	8.334043521189591625e+23	1.340447848624535996e-13	5.502830478711310659e-19
2.505010020040080410e-06	6.134742405193691184e+00	8.269995629485472308e+23	1.346382923170006113e-13	1.083717699369920315e-18	6.134742405193691184e+00	8.345456864734579167e+23	1.346439853985654247e-13	5.899824611684449224e-19
2.525050100200401233e-06	6.151675984916714413e+00	8.331703124785535616e+23	1.351750028377486620e-13	1.169055402662092528e-18	6.151675984916714413e+00	8.355877529179517291e+23	1.351910702819246241e-13	6.262290056627520017e-19
2.545090180360721632e-06	6.166016532519225990e+00	8.395228782601759474e+23	1.356334524545868730e-13	1.203025966836958241e-18	6.166016532519225990e+00	8.364702481550293210e+23	1.356543802813903973e-13	6.569251316591024137e-19
2.565130260521042455e-06	6.177013828700660625e+00	8.459078706153047993e+23	1.359900901249809176e-13	1.178247289574719227e-18	6.177013828700660625e+00	8.371470048431176050e+23	1.360096775426367366e-13	6.804649851264398808e-19
2.585170340681363278e-06	6.184157690394523677e+00	8.522349219441570900e+23	1.362287536179852848e-13	1.094607962288524340e-18	6.184157690394523677e+00	8.375866271012015393e+23	1.362404792281307775e-13	6.957565126701242231e-19
2.605210420841683677e-06	6.187163002762096298e+00	8.585151199366488386e+23	1.363400893025484838e-13	9.598361652272879541e-19	6.187163002762096298e+00	8.380094770061850192e+23	1.363374526313217544e-13	7.065429899807076455e-19
2.625250501002004500e-06	6.185942641429944544e+00	8.649246663011426160e+23	1.363206693006687357e-13	7.885300492860512105e-19	6.185942641429944544e+00	8.376964702418428064e+23	1.362981468769674574e-13	6.995772232454301966e-19
2.645290581162324900e-06	6.180580813842023957e+00	8.719241060177537590e+23	1.361721885482644878e-13	5.999096906429731955e-19	6.180580813842023957e+00	8.373665116210476687e+23	1.361249186010500270e-13	6.881001625521068237e-19
2.665330661322645722e-06	6.171315557874280877e+00	8.805325877303062236e+23	1.359009998776831693e-13	4.147821577817531811e-19	6.171315557874280877e+00	8.367963420230327248e+23	1.358255795620921548e-13	6.682677633678199331e-19
2.685370741482966122e-06	6.158534130089872605e+00	8.931025400194379368e+23	1.355180880836161288e-13	2.522921785589658638e-19	6.158534130089872605e+00	8.360097926209153165e+23	1.354126411259805044e-13	6.409089533308351886e-19
2.705410821643286945e-06	6.142780383860801052e+00	9.161829547531275935e+23	1.350394333311028125e-13	1.269768335880161325e-19	6.142780383860801052e+00	8.350403313145109230e+23	1.349036739401182055e-13	6.071878575564020955e-19
2.725450901803607768e-06	6.124770646910604910e+00	9.774354206876883327e+23	1.344866104721641069e-13	4.641375763138188262e-20	6.124770646910604910e+00	8.339320398098834454e+23	1.343218209001887959e-13	5.686377847204438098e-19
2.745490981963928167e-06	6.105417337720257187e+00	1.593774859888561893e+24	1.338874926748174376e-13	9.141630956950474668e-21	6.105417337720257187e+00	8.327410669366313075e+23	1.336965601417314093e-13	5.272117782791560441e-19
2.765531062124248990e-06	6.085877789512173841e+00	6.154226471924312635e+23	1.332772918668411591e-13	9.980169721636602208e-22	6.085877789512173841e+00	8.315386332007491814e+23	1.330652824303933325e-13	4.853871248327253394e-19
2.785571142284569389e-06	6.067603533144505512e+00	7.383427329294468876e+23	1.326992010765214932e-13	1.693012409545437641e-21	6.067603533144505512e+00	8.304140635781234803e+23	1.324748833785147995e-13	4.462708447923933247e-19
2.805611222444890212e-06	6.052096583254243711e+00	7.730573001211074912e+23	1.321982791227537193e-13	9.837288533572024327e-21	6.052096583254243711e+00	8.294597897387227616e+23	1.319738896128294265e-13	4.130780197452380933e-19
2.825651302605211035e-06	6.040589480257752442e+00	7.855580814295247912e+23	1.318139877935412774e-13	3.272366126630013902e-20	6.040589480257752442e+00	8.287516603235540528e+23	1.316021216698658499e-13	3.884469182542870714e-19
2.845691382765531434e-06	6.033873146788765851e+00	7.905055237383756186e+23	1.315752454845454011e-13	7.756477585995379540e-20	6.033873146788765851e+00	8.283383474946933837e+23	1.313851324347139834e-13	3.740705203570819700e-19
2.865731462925852257e-06	6.032380631259283810e+00	7.947443888616247352e+23	1.314994616930035868e-13	1.471152059307845527e-19	6.032380631259283810e+00	8.282465003851867048e+23	1.313369127022230250e-13	3.708757717314111609e-19
2.885771543086172656e-06	6.036151289844529089e+00	7.980045626426645451e+23	1.315915044740588090e-13	2.419818347852110961e-19	6.036151289844529089e+00	8.284785409135095306e+23	1.314587339795924996e-13	3.789469147749054259e-19
2.905811623246493479e-06	6.044844000885678525e+00	8.014811075189878009e+23	1.318431017955796651e-13	3.604426338777026490e-19	6.044844000885678525e+00	8.290134769775802361e+23	1.317395754132296356e-13	3.975537742034990862e-19
2.925851703406813878e-06	6.057782481901321958e+00	8.054374338889975878e+23	1.322339295224947138e-13	4.985822413163588695e-19	6.057782481901321958e+00	8.298096911939275221e+23	1.321575878768119550e-13	4.252487586954455705e-19
2.945891783567134701e-06	6.074004167906724483e+00	8.100484433894603112e+23	1.327335232638340718e-13	6.499944900079626742e-19	6.074004167906724483e+00	8.308079487942600132e+23	1.326816731169864986e-13	4.599714855603430410e-19
2.965931863727455524e-06	6.092339213532279807e+00	8.153409722036714786e+23	1.333043028544241755e-13	8.053179915860692279e-19	6.092339213532279807e+00	8.319362592942941819e+23	1.332740361295044317e-13	4.992178857865317149e-19
2.985971943887775924e-06	6.111509382571120419e+00	8.212606517021210292e+23	1.339052315911194908e-13	9.521201252403107210e-19	6.111509382571120419e+00	8.331159620043766644e+23	1.338933800522977373e-13	5.402518783855679095e-19
3.006012024048096746e-06	6.132040155735587028e+00	8.279013127819106787e+23	1.345525949001694740e-13	1.086159914618740712e-18	6.132040155735587028e+00	8.343793941991130766e+23	1.345566819545343622e-13	5.841982615591492110e-19
3.026052104208417146e-06	6.148936946608529297e+00	8.333906907435272902e+23	1.350888121000375034e-13	1.166787803735987710e-18	6.148936946608529297e+00	8.354191967143710970e+23	1.351025782750448013e-13	6.203660590482060207e-19
3.046092184368737969e-06	6.163148351670508340e+00	8.390070893528976804e+23	1.355437527393252892e-13	1.195401370382418593e-18	6.163148351670508340e+00	8.362937447181852239e+23	1.355617159770472011e-13	6.507857537808728652e-19
3.066132264529058368e-06	6.173942707304701294e+00	8.445805081440463587e+23	1.358944546768147453e-13	1.165237174200019703e-18	6.173942707304701294e+00	8.369580127572124647e+23	1.359104566975365024e-13	6.738912104050377395e-19
3.086172344689379191e-06	6.180829032679315382e+00	8.499941678746272677e+23	1.361253523741693494e-13	1.076896707490380337e-18	6.180829032679315382e+00	8.373817866264194633e+23	1.361329379788702005e-13	6.886314781556218294e-19
3.106212424849700014e-06	6.183540493728309606e+00	8.552201847143287436e+23	1.362276523698603862e-13	9.387726364307603803e-19	6.183540493728309606e+00	8.375486457678959393e+23	1.362205390281454053e-13	6.944353952933151544e-19
3.126252505010020413e-06	6.182006921524855869e+00	8.603711199193692960e+23	1.361984435668785253e-13	7.659469402126290974e-19	6.182006921524855869e+00	8.374542720938372613e+23	1.361709928492645906e-13	6.911527643306403584e-19
3.146292585170341236e-06	6.176328690061227533e+00	8.657946020584614579e+23	1.360399165478264462e-13	5.778495424836939474e-19	6.176328690061227533e+00	8.371048424653063109e+23	1.359875422942858202e-13	6.789984370849046081e-19
3.166332665330661635e-06	6.166760264658239343e+00	8.722904464836562319e+23	1.357589362674075989e-13	3.951833037254317655e-19	6.166760264658239343e+00	8.365160162866609405e+23	1.356784085504969698e-13	6.585170998376878361e-19
3.186372745490982458e-06	6.153706678849832024e+00	8.817292266766819016e+23	1.353670538399338827e-13	2.366894897744283926e-19	6.153706678849832024e+00	8.357127186984512269e+23	1.352566773166868927e-13	6.305757320611277878e-19
3.206412825651302857e-06	6.137731661100964686e+00	8.993787117862848834e+23	1.348808945163779279e-13	1.162596577221070500e-19	6.137731661100964686e+00	8.347296406831362705e+23	1.347405613586465690e-13	5.963810017617575060e-19
3.226452905811623680e-06	6.119573852432910854e+00	9.481427280947212347e+23	1.343227623724248908e-13	4.064696478883687682e-20	6.119573852432910854e+00	8.336122370727945039e+23	1.341539244632171437e-13	5.575139795153695391e-19
3.246492985971944503e-06	6.100171156386715587e+00	1.571110474232782322e+24	1.337213443085198600e-13	7.354477545593806003e-21	6.100171156386715587e+00	8.324182250084132412e+23	1.335270681294169712e-13	5.159822598759751867e-19
3.266533066132264902e-06	6.080713301541264215e+00	6.794548127323825992e+23	1.331127972568298315e-13	8.406826199700638960e-22	6.080713301541264215e+00	8.312208185563855391e+23	1.328984297421023987e-13	4.743324721196090920e-19
3.286573146292585725e-06	6.062675591729563607e+00	7.638384508839135784e+23	1.325410028390354805e-13	2.087076409343510026e-21	6.062675591729563607e+00	8.301108056448962532e+23	1.323156729635705305e-13	4.357225230149740711e-19
3.306613226452906125e-06	6.047546237736795227e+00	7.885724707263572796e+23	1.320508038406946615e-13	1.124151980062407478e-20	6.047546237736795227e+00	8.291797684761105038e+23	1.318268784499580045e-13	4.033379468273765776e-19
3.326653306613226947e-06	6.036519005905449653e+00	7.960182987876399999e+23	1.316808681324848805e-13	3.597505552323974932e-20	6.036519005905449653e+00	8.285011695941815590e+23	1.314706140369453195e-13	3.797340157176143312e-19
3.346693386773547770e-06	6.030346144708235379e+00	7.985540493266870379e+23	1.314590192322571683e-13	8.296875418250650663e-20	6.030346144708235379e+00	8.281213012128145363e+23	1.312711831367276191e-13	3.665209271857311209e-19
3.366733466933868170e-06	6.029427764841854831e+00	8.010749499452496670e+23	1.314015586929693820e-13	1.547173379097862182e-19	6.029427764841854831e+00	8.280647855287296139e+23	1.312415124025830179e-13	3.645551233076426691e-19
3.386773547094188992e-06	6.033763656937818354e+00	8.031078697257557138e+23	1.315120515208428026e-13	2.516056749792593587e-19	6.033763656937818354e+00	8.283316096577119642e+23	1.313815950702987536e-13	3.738361559274128073e-19
3.406813627254509392e-06	6.042979306362878944e+00	8.056381039695545709e+23	1.317809749303688784e-13	3.717147258848662298e-19	6.042979306362878944e+00	8.288987265454080115e+23	1.316793314363391876e-13	3.935623716711065926e-19
3.426853707414830215e-06	6.056367079785396790e+00	8.088125425774437492e+23	1.321868586119219920e-13	5.109374816912300892e-19	6.056367079785396790e+00	8.297225895252551585e+23	1.321118595007589863e-13	4.222190723201267848e-19
3.446893787575150614e-06	6.072939159454946889e+00	8.127364219940725053e+23	1.326983261253843957e-13	6.626393615148399633e-19	6.072939159454946889e+00	8.307424098126121119e+23	1.326472651516213648e-13	4.576918213153585774e-19
3.466933867735471437e-06	6.091508443911537896e+00	8.173902860135985924e+23	1.332772037583931720e-13	8.171999460404142384e-19	6.091508443911537896e+00	8.318851350099407898e+23	1.332471958802189186e-13	4.974396127624409898e-19
3.486973947895792260e-06	6.110789368965733104e+00	8.226857800897066812e+23	1.338822259767819648e-13	9.619563585187833192e-19	6.110789368965733104e+00	8.330716534748143776e+23	1.338701180742775328e-13	5.387106800322926846e-19
3.507014028056112659e-06	6.129508350412581130e+00	8.284840202254519925e+23	1.344728165055799489e-13	1.082085096621035490e-18	6.129508350412581130e+00	8.342235907946203746e+23	1.344748851671757103e-13	5.787788998062124193e-19
3.527054108216433482e-06	6.146506129492028236e+00	8.346182879951483652e+23	1.350123504829732767e-13	1.162638786160155571e-18	6.146506129492028236e+00	8.352696079687401645e+23	1.350240441835886255e-13	6.151628638460135409e-19
3.547094188376753881e-06	6.160814778791860569e+00	8.409196672299762021e+23	1.354704348749545969e-13	1.191366094440626549e-18	6.160814778791860569e+00	8.361501402333452435e+23	1.354863236225062690e-13	6.457907111165263204e-19
3.567134268537074704e-06	6.171699692168769680e+00	8.472466363418937141e+23	1.358240218157337209e-13	1.161489880656400852e-18	6.171699692168769680e+00	8.368199810565396863e+23	1.358379900546833337e-13	6.690900077499717906e-19
3.587174348697395103e-06	6.178667571006312365e+00	8.535194338945663479e+23	1.360574805653983477e-13	1.073580540331851624e-18	6.178667571006312365e+00	8.372487736003884220e+23	1.360631061402039448e-13	6.840048417335118424e-19
3.607214428857715926e-06	6.181450032612422874e+00	8.597638300641559818e+23	1.361619761646839860e-13	9.359875415899049897e-19	6.181450032612422874e+00	8.374200020069183411e+23	1.361530010536321302e-13	6.899607364739760678e-19
3.627254509018036749e-06	6.179976181188463258e+00	8.661783514810726943e+23	1.361345806537568555e-13	7.637432963950006273e-19	6.179976181188463258e+00	8.373293034577515816e+23	1.361053843153196043e-13	6.868059386054594894e-19
3.647294589178357148e-06	6.174346465992930355e+00	8.732628708392412643e+23	1.359774915929528866e-13	5.762270441176984139e-19	6.174346465992930355e+00	8.369828594457187849e+23	1.359235012090023834e-13	6.747554610535854568e-19
3.667334669338677971e-06	6.164816158671932556e+00	8.821200863868921840e+23	1.356976027555908240e-13	3.940943814945776135e-19	6.164816158671932556e+00	8.363963789951958935e+23	1.356155989724778397e-13	6.543557160495624891e-19
3.687374749498998371e-06	6.151791720532955310e+00	8.953263101557935786e+23	1.353065130055373456e-13	2.360468019579267185e-19	6.151791720532955310e+00	8.355948751097203691e+23	1.351948094326031807e-13	6.264767392331056760e-19
3.707414829659319193e-06	6.135838782703094907e+00	9.202618134939377085e+23	1.348209104339542775e-13	1.159477887036180307e-19	6.135838782703094907e+00	8.346131558586520783e+23	1.346794068257922992e-13	5.923292712834455469e-19
3.727454909819640016e-06	6.117698171033549848e+00	9.902362400096157434e+23	1.342631719723908880e-13	4.053918285280073108e-20	6.117698171033549848e+00	8.334968105251415502e+23	1.340933255256993185e-13	5.534990594328398106e-19
3.747494989979960416e-06	6.098309995289302954e+00	2.199796880025863930e+24	1.336620605306102264e-13	7.334651908386438472e-21	6.098309995289302954e+00	8.323036920178033117e+23	1.334669383093467116e-13	5.119984206859237513e-19
3.767535070140281239e-06	6.078865822164519983e+00	6.410190152897191215e+23	1.330538022465490809e-13	8.369320403284157862e-22	6.078865822164519983e+00	8.311071275178165807e+23	1.328387419468537256e-13	4.703779188280549758e-19
3.787575150300601638e-06	6.060842040836571520e+00	7.440894666530204491e+23	1.324823311985892050e-13	2.081529154000290016e-21	6.060842040836571520e+00	8.299979717437889897e+23	1.322564351654892357e-13	4.317977838214618054e-19
3.807615230460922461e-06	6.045727613062780392e+00	7.757056750149549393e+23	1.319925330783374655e-13	1.121134905133729460e-20	6.045727613062780392e+00	8.290678531115557910e+23	1.317681228835667748e-13	3.994451573969468704e-19
3.827655310621243284e-06	6.034717279669285617e+00	7.868328806577675541e+23	1.316231172027367342e-13	3.587803581335311870e-20	6.034717279669285617e+00	8.283902941334944990e+23	1.314124044200846271e-13	3.758773976100509261e-19
3.847695390781564106e-06	6.028564607552995724e+00	7.916906526040294792e+23	1.314019480611409390e-13	8.274575082203381577e-20	6.028564607552995724e+00	8.280116681571074079e+23	1.312136257824814067e-13	3.627075240647206645e-19
3.867735470941884082e-06	6.027670877985022990e+00	7.958268530570903673e+23	1.313453591453988278e-13	1.543058534251800365e-19	6.027670877985022990e+00	8.279566694144629507e+23	1.311847514425930605e-13	3.607944844664036814e-19
3.887775551102204905e-06	6.032036849219656105e+00	7.990860477878858227e+23	1.314569342626999069e-13	2.509481216307487867e-19	6.032036849219656105e+00	8.282253445673634497e+23	1.313258058978658298e-13	3.701399018681259988e-19
3.907815631262525728e-06	6.041288592423756931e+00	8.026008483703393742e+23	1.317271541111770629e-13	3.707669849233070512e-19	6.041288592423756931e+00	8.287946826106927684e+23	1.316247083706137035e-13	3.899433768085961792e-19
3.927855711422846551e-06	6.054718557446752136e+00	8.066065355765488047e+23	1.321345351442007049e-13	5.096760293867411380e-19	6.054718557446752136e+00	8.296211419967232116e+23	1.320585995482796860e-13	4.186903891193561476e-19
3.947895791583166527e-06	6.071338471780743262e+00	8.112637056239391054e+23	1.326476719141726760e-13	6.610670493484823933e-19	6.071338471780743262e+00	8.306439059557380564e+23	1.325955506267624761e-13	4.542655288270889238e-19
3.967935871743487349e-06	6.089960253770318133e+00	8.165915065518658809e+23	1.332283480424248873e-13	8.153494892644443378e-19	6.089960253770318133e+00	8.317898617704811594e+23	1.331971774295026026e-13	4.941256919165685592e-19
3.987975951903808172e-06	6.109296908797582581e+00	8.225310055600941684e+23	1.338352450176403988e-13	9.598900172118612904e-19	6.109296908797582581e+00	8.329798097721589729e+23	1.338219001303834509e-13	5.355160499082617593e-19
4.008016032064128995e-06	6.129873734060837798e+00	8.290413682029464576e+23	1.344847222627627963e-13	1.089951337183726160e-18	6.129873734060837798e+00	8.342460759422054055e+23	1.344866898696578562e-13	5.795610081897115907e-19
4.028056112224449818e-06	6.146699178840528077e+00	8.345095382582445684e+23	1.350192047425744410e-13	1.165785586165818884e-18	6.146699178840528077e+00	8.352814879286479259e+23	1.350302811625401572e-13	6.155760884514690628e-19
4.048096192384769794e-06	6.160748736503949274e+00	8.400883895816170724e+23	1.354694903465808317e-13	1.188931558519516288e-18	6.160748736503949274e+00	8.361460760925506990e+23	1.354841899485891494e-13	6.456493467525562636e-19
4.068136272545090617e-06	6.171310487569994230e+00	8.456138083977017059e+23	1.358132381515242906e-13	1.153272347338490538e-18	6.171310487569994230e+00	8.367960300043073707e+23	1.358254157522613555e-13	6.682569103164903715e-19
4.088176352705411440e-06	6.177913436694538518e+00	8.509775147153181723e+23	1.360354984297087507e-13	1.060142312109681692e-18	6.177913436694538518e+00	8.372023653350485692e+23	1.360387418009004748e-13	6.823906075707712646e-19
4.108216432865732262e-06	6.180309471062687798e+00	8.561637244144976795e+23	1.361280469052769157e-13	9.186063853387550141e-19	6.180309471062687798e+00	8.373498136038577915e+23	1.361161521420253215e-13	6.875193498541842533e-19
4.128256513026053085e-06	6.178445572974127664e+00	8.613034071117903639e+23	1.360884917720181862e-13	7.442259288292384479e-19	6.178445572974127664e+00	8.372351121830233076e+23	1.360559338960872181e-13	6.835296520994919118e-19
4.148296593186373061e-06	6.172438325001289527e+00	8.667762084597387745e+23	1.359195182188991964e-13	5.566272291382268612e-19	6.172438325001289527e+00	8.368654353846947063e+23	1.358618535769647397e-13	6.706710607976321887e-19
4.168336673346693884e-06	6.162558566339573218e+00	8.734491908133380686e+23	1.356285003861525033e-13	3.763913453434151683e-19	6.162558566339573218e+00	8.362574502362814045e+23	1.355426613740477664e-13	6.495233107186559455e-19
4.188376753507014707e-06	6.149228977169571841e+00	8.833730338290240470e+23	1.352275510483981319e-13	2.218393708771933385e-19	6.149228977169571841e+00	8.354371678258198185e+23	1.351120131085554159e-13	6.209911542080991652e-19
4.208416833667335530e-06	6.133032949442254633e+00	9.024943864541211525e+23	1.347339332326517568e-13	1.062045298069820646e-19	6.133032949442254633e+00	8.344404891964464305e+23	1.345887568281343965e-13	5.863233492163955880e-19
4.228456913827655505e-06	6.114731170078308686e+00	9.585448879657300567e+23	1.341706695575967482e-13	3.540387090762078312e-20	6.114731170078308686e+00	8.333142258509728469e+23	1.339974685717607659e-13	5.471481558496723473e-19
4.248496993987976328e-06	6.095286929501281037e+00	2.550184580928400947e+24	1.335672500099899408e-13	5.869882940813519887e-21	6.095286929501281037e+00	8.321176572000788682e+23	1.333692700300413973e-13	5.055275096094091469e-19
4.268537074148297151e-06	6.075922589707607457e+00	6.965591618025898147e+23	1.329607674198746276e-13	7.329218034192311703e-22	6.075922589707607457e+00	8.309260055204681912e+23	1.327436528982457939e-13	4.640778920202842766e-19
4.288577154308617974e-06	6.058133604184153143e+00	7.679199790621958833e+23	1.323956941911315831e-13	2.555496809771764167e-21	6.058133604184153143e+00	8.298312987190248908e+23	1.321689318274880316e-13	4.260003404434134529e-19
4.308617234468938797e-06	6.043391493409564497e+00	7.903528013917512763e+23	1.319165797067787275e-13	1.280097109851013377e-20	6.043391493409564497e+00	8.289240919021270608e+23	1.316926482486167164e-13	3.944446633289863405e-19
4.328657314629258773e-06	6.032849350709811986e+00	7.967446357447237656e+23	1.315612345903039230e-13	3.945422944508519553e-20	6.032849350709811986e+00	8.282753446590654049e+23	1.313520559460093238e-13	3.718790717244904294e-19
4.348697394789579596e-06	6.027222175789306746e+00	7.993078282634792597e+23	1.313563783760038140e-13	8.864554953455016053e-20	6.027222175789306746e+00	8.279290569716497100e+23	1.311702549101160740e-13	3.598340316638808054e-19
4.368737474949900418e-06	6.026875674745848066e+00	8.017535598412369033e+23	1.313171744219079357e-13	1.626386460147717316e-19	6.026875674745848066e+00	8.279077338305137570e+23	1.311590602610197212e-13	3.590923417380364165e-19
4.388777555110221241e-06	6.031770226084416819e+00	8.038183613669007803e+23	1.314458718830977016e-13	2.615932030234651074e-19	6.031770226084416819e+00	8.282089369898103026e+23	1.313171919196504052e-13	3.695691916289010234e-19
4.408817635270542064e-06	6.041497741856892034e+00	8.064014731086941777e+23	1.317317002232215414e-13	3.833931513502650160e-19	6.041497741856892034e+00	8.288075533450395108e+23	1.316314655061457514e-13	3.903910638516248474e-19
4.428857715430862040e-06	6.055319456911222531e+00	8.096384351757487172e+23	1.321520602647655800e-13	5.237308182331625055e-19	6.055319456911222531e+00	8.296581204253060461e+23	1.320780132232856547e-13	4.199766221268942707e-19
4.448897795591182863e-06	6.072222874847021501e+00	8.136206831362071383e+23	1.326746961712077740e-13	6.757308828997507897e-19	6.072222874847021501e+00	8.306983307598167372e+23	1.326241236489037939e-13	4.561586049289582578e-19
4.468937875751503686e-06	6.091004618322319430e+00	8.183222937435635586e+23	1.332608843948304084e-13	8.295040572513413508e-19	6.091004618322319430e+00	8.318541303582966782e+23	1.332309184381057077e-13	4.963611676294164485e-19
4.488977955911824508e-06	6.110373061120680127e+00	8.236503136968290672e+23	1.338691792575047898e-13	9.721565017721846603e-19	6.110373061120680127e+00	8.330460345305034056e+23	1.338566681285142931e-13	5.378195677526766779e-19
4.509018036072145331e-06	6.129059006265729082e+00	8.294637092728550489e+23	1.344591746778682257e-13	1.088779161712643130e-18	6.129059006265729082e+00	8.341959388471218049e+23	1.344603678947389436e-13	5.778170728990532161e-19
4.529058116232465307e-06	6.145916469723154307e+00	8.355959489423062891e+23	1.349946929384685165e-13	1.164583069256241627e-18	6.145916469723154307e+00	8.352333212137325582e+23	1.350049936372096121e-13	6.139006895509983089e-19
4.549098196392786130e-06	6.159996739776592456e+00	8.418808906887401927e+23	1.354459589946442228e-13	1.187752696885836269e-18	6.159996739776592456e+00	8.360997993708672432e+23	1.354598946697053126e-13	6.440396881166653205e-19
4.569138276553106953e-06	6.170587009551473656e+00	8.481826745952696208e+23	1.357906058847774862e-13	1.152169237250961520e-18	6.170587009551473656e+00	8.367515082800907430e+23	1.358020418470476307e-13	6.667082963424879323e-19
4.589178356713427776e-06	6.177215584668782178e+00	8.544306812020484190e+23	1.360136639421084034e-13	1.059159781591512595e-18	6.177215584668782178e+00	8.371594205950019874e+23	1.360161958123760483e-13	6.808968463628190448e-19
4.609218436873747752e-06	6.179633885644837399e+00	8.606648000624794062e+23	1.361068960984867885e-13	9.177776327155651941e-19	6.179633885644837399e+00	8.373082391166053631e+23	1.360943255362178392e-13	6.860732506059238631e-19
4.629258517034068574e-06	6.177788679524685911e+00	8.671065097694258429e+23	1.360679053276559767e-13	7.435695558376874217e-19	6.177788679524685911e+00	8.371946879707499242e+23	1.360347111846437049e-13	6.821235632492509488e-19
4.649298597194389397e-06	6.171796583134209868e+00	8.742977307964587471e+23	1.358993790773052622e-13	5.561458526312099262e-19	6.171796583134209868e+00	8.368259435774898445e+23	1.358411203781821698e-13	6.692974041036883366e-19
4.669338677354710220e-06	6.161928700939063752e+00	8.834328058742726910e+23	1.356087007174174172e-13	3.760718534182492484e-19	6.161928700939063752e+00	8.362186892885577821e+23	1.355223118764928316e-13	6.481750757536679466e-19
4.689378757515031043e-06	6.148608176824110316e+00	8.973399708491620077e+23	1.352079983515433602e-13	2.216548845299946627e-19	6.148608176824110316e+00	8.353989647276375749e+23	1.350919564820097238e-13	6.196623231096600119e-19
4.709418837675351019e-06	6.132419017693632846e+00	9.243734362118807985e+23	1.347145551630088620e-13	1.061183746096087085e-19	6.132419017693632846e+00	8.344027087811466861e+23	1.345689221101019914e-13	5.850092204375508004e-19
4.729458917835671842e-06	6.114122611830847376e+00	1.005127290991375666e+24	1.341514169843858098e-13	3.537609981105182617e-20	6.114122611830847376e+00	8.332767761126675930e+23	1.339778074591504672e-13	5.458455291189526264e-19
4.749498997995992664e-06	6.094682949749694600e+00	7.650857325131048193e+24	1.335480977111121168e-13	5.865145833436641498e-21	6.094682949749694600e+00	8.320804892153657929e+23	1.333497568380670705e-13	5.042346832078082929e-19
4.769539078156313487e-06	6.075322970466568329e+00	6.610954757373455311e+23	1.329417116525743046e-13	7.333140724456242698e-22	6.075322970466568329e+00	8.308891058748657385e+23	1.327242805843045275e-13	4.627943993474138664e-19
4.789579158316634310e-06	6.057538474290470099e+00	7.489623561083949532e+23	1.323767475057494030e-13	2.553450614680592912e-21	6.057538474290470099e+00	8.297946753409520920e+23	1.321497045539998230e-13	4.247264572761144517e-19
4.809619238476954286e-06	6.042801252661839762e+00	7.777792361638622648e+23	1.318977684518281956e-13	1.279035060018032858e-20	6.042801252661839762e+00	8.288877693945747320e+23	1.316735789321517537e-13	3.931812454412924395e-19
4.829659318637275109e-06	6.032264739320427616e+00	7.876611019013904673e+23	1.315425983969112747e-13	3.942074184343762185e-20	6.032264739320427616e+00	8.282393685735648107e+23	1.313331685011215216e-13	3.706277035504953720e-19
4.849699398797595932e-06	6.026644360054902450e+00	7.924449103552301341e+23	1.313379697461104801e-13	8.857001823546155663e-20	6.026644360054902450e+00	8.278934990803017012e+23	1.311515870171583935e-13	3.585972096764943490e-19
4.869739478957916755e-06	6.026306181715439969e+00	7.964532207133048124e+23	1.312990555201997515e-13	1.625012211188085458e-19	6.026306181715439969e+00	8.278726881055655823e+23	1.311406612554219131e-13	3.578733346052551919e-19
4.889779559118237577e-06	6.031210867961956268e+00	7.997128713796445935e+23	1.314281102724445372e-13	2.613760882324743029e-19	6.031210867961956268e+00	8.281745149515050076e+23	1.312991203495401401e-13	3.683718783965162286e-19
4.909819639278557553e-06	6.040950479972519993e+00	8.032631098062817261e+23	1.317143638532516748e-13	3.830832600404055111e-19	6.040950479972519993e+00	8.287738756906166329e+23	1.316137847375737452e-13	3.892196427719484951e-19
4.929859719438878376e-06	6.054786237827613604e+00	8.073232965014556340e+23	1.321352121625997413e-13	5.233219774580114055e-19	6.054786237827613604e+00	8.296253069432378244e+23	1.320607861451998254e-13	4.188352598422872823e-19
4.949899799599199199e-06	6.071705459194515875e+00	8.120377927314193231e+23	1.326583894758804225e-13	6.752256680431643297e-19	6.071705459194515875e+00	8.306664897965856370e+23	1.326074071432074570e-13	4.550510700912359344e-19
4.969939879759520022e-06	6.090504418594621328e+00	8.174176012660840197e+23	1.332451581077055533e-13	8.289148743643510922e-19	6.090504418594621328e+00	8.318233488365920893e+23	1.332147581392108610e-13	4.952904836994616545e-19
4.989979959919839998e-06	6.109891006626265941e+00	8.233979335010156880e+23	1.338540550883105811e-13	9.715053148290582804e-19	6.109891006626265941e+00	8.330163696385395157e+23	1.338410940602332087e-13	5.367877239271973256e-19
5.010020040080160820e-06	6.130382712212797180e+00	8.298039064156996622e+23	1.345012651247325160e-13	1.097739304745926892e-18	6.130382712212797180e+00	8.342773976746336610e+23	1.345031337791826977e-13	5.806504824493415125e-19
5.030060120240481643e-06	6.147019628836455141e+00	8.352757383793536485e+23	1.350301656439076967e-13	1.168740839410928401e-18	6.147019628836455141e+00	8.353012079283972960e+23	1.350406341624085603e-13	6.162620157760842239e-19
5.050100200400802466e-06	6.160796246102234086e+00	8.408412499123452479e+23	1.354722015048585379e-13	1.186233197293562508e-18	6.160796246102234086e+00	8.361489997601374900e+23	1.354857248740721947e-13	6.457510416567822328e-19
5.070140280561123289e-06	6.171023630327507448e+00	8.463411100641391249e+23	1.358057458412133564e-13	1.144780059429123456e-18	6.171023630327507448e+00	8.367783772509235199e+23	1.358161480567348588e-13	6.676428887112904624e-19
5.090180360721443265e-06	6.177253115759878455e+00	8.516748894797868963e+23	1.360165290337979290e-13	1.046486604229832163e-18	6.177253115759878455e+00	8.371617302006079055e+23	1.360174083553191552e-13	6.809771821444784366e-19
5.110220440881764088e-06	6.179256735384924148e+00	8.568388141139932721e+23	1.360969326245486939e-13	9.011251097191838169e-19	6.179256735384924148e+00	8.372850298698415074e+23	1.360821406816667799e-13	6.852659556393198492e-19
5.130260521042084911e-06	6.176999192918947834e+00	8.619829653438393452e+23	1.360450958099388816e-13	7.247651196205314480e-19	6.176999192918947834e+00	8.371461041796275985e+23	1.360092046943044879e-13	6.804336570480454184e-19
5.150300601202405733e-06	6.170613097273115244e+00	8.675212375174521878e+23	1.358641884444779512e-13	5.372513045355936694e-19	6.170613097273115244e+00	8.367531136783456036e+23	1.358028846811314324e-13	6.667641374451196907e-19
5.170340681362726556e-06	6.160384831996213784e+00	8.743943526101959511e+23	1.355620651773355584e-13	3.590593804484247813e-19	6.160384831996213784e+00	8.361236819689978462e+23	1.354724330337238287e-13	6.448704044883060288e-19
5.190380761523046532e-06	6.146753345604684782e+00	8.848555942184878709e+23	1.351513553393050033e-13	2.081024261130060705e-19	6.146753345604684782e+00	8.352848212679806020e+23	1.350320311656898205e-13	6.156920331045921662e-19
5.210420841683367355e-06	6.130319877906481807e+00	9.056485395395320689e+23	1.346499003994143669e-13	9.696210630086674912e-20	6.130319877906481807e+00	8.342735309480911826e+23	1.345011037477478901e-13	5.805159848111054425e-19
5.230460921843688178e-06	6.111865100155103647e+00	9.707840367248384039e+23	1.340813717194584949e-13	3.071263977639940208e-20	6.111865100155103647e+00	8.331378523172371599e+23	1.339048724665495012e-13	5.410132964345658069e-19
5.250501002004009001e-06	6.092375866097200721e+00	-4.302008699301528013e+24	1.334759922674871247e-13	4.663215901561665364e-21	6.092375866097200721e+00	8.319385148367508246e+23	1.332752202892941921e-13	4.992963410716495906e-19
5.270541082164329823e-06	6.073105823417464855e+00	7.101186544315463190e+23	1.328717247840948585e-13	6.710306505638319904e-22	6.073105823417464855e+00	8.307526660564594102e+23	1.326526496796411733e-13	4.580485676638458045e-19
5.290581162324649799e-06	6.055565746277389749e+00	7.713859885023470362e+23	1.323134871833404915e-13	3.108159249947301154e-21	6.055565746277389749e+00	8.296732766939932975e+23	1.320859702643464580e-13	4.205038076727311892e-19
5.310621242484970622e-06	6.041206953776883104e+00	7.916966691533348458e+23	1.318454274428277232e-13	1.455672055252543111e-20	6.041206953776883104e+00	8.287896586939621106e+23	1.316220708143300729e-13	3.897686282383134437e-19
5.330661322645291445e-06	6.031139282553475311e+00	7.971629297961343019e+23	1.315044037840770419e-13	4.325410072911357375e-20	6.031139282553475311e+00	8.281701096955985684e+23	1.312968075901892084e-13	3.682186489119010601e-19
5.350701402805612268e-06	6.026040715351914656e+00	7.997633041558053050e+23	1.313159931378948785e-13	9.479104254520990140e-20	6.026040715351914656e+00	8.278563517139640669e+23	1.311320846498310960e-13	3.573051004507143225e-19
5.370741482965932244e-06	6.026240120221846297e+00	8.021223082274788202e+23	1.312941656650106419e-13	1.712216851774651869e-19	6.026240120221846297e+00	8.278686227828828768e+23	1.311385269610135131e-13	3.577319291312757181e-19
5.390781563126253067e-06	6.031658127121653834e+00	8.042249623516254841e+23	1.314398349038754726e-13	2.724740028410387115e-19	6.031658127121653834e+00	8.282020385921017777e+23	1.313135702608534548e-13	3.693292423619406657e-19
5.410821643286573889e-06	6.041852602108825465e+00	8.068629801328610829e+23	1.317409878971604330e-13	3.962234847283921383e-19	6.041852602108825465e+00	8.288293908990046576e+23	1.316429302219774541e-13	3.911506467703787300e-19
5.430861723446894712e-06	6.056054118864548919e+00	8.101687451158892648e+23	1.321739312639771296e-13	5.379370505524936423e-19	6.056054118864548919e+00	8.297033303916645167e+23	1.321017484556238959e-13	4.215491754567323998e-19
5.450901803607215535e-06	6.073226729621739928e+00	8.142187224572388002e+23	1.327055909854296652e-13	6.904670514389997238e-19	6.073226729621739928e+00	8.307601064382609154e+23	1.326565558800869843e-13	4.583073689441761415e-19
5.470941883767535511e-06	6.092152798107650646e+00	8.189801544982216174e+23	1.332967755199587747e-13	8.436243389653950898e-19	6.092152798107650646e+00	8.319247875758554486e+23	1.332680134773241026e-13	4.988188611801715462e-19
5.490981963927856334e-06	6.111537223579537326e+00	8.243547494702379161e+23	1.339059522788343134e-13	9.842630117234916670e-19	6.111537223579537326e+00	8.331176752972023632e+23	1.338942795310312137e-13	5.403114724210202306e-19
5.511022044088177157e-06	6.130118039566895938e+00	8.301984398316762175e+23	1.344929795280202382e-13	1.097383908661356004e-18	6.130118039566895938e+00	8.342611101271936530e+23	1.344945828167766464e-13	5.800839472575508660e-19
5.531062124248497979e-06	6.146765278685937695e+00	8.363440349528957513e+23	1.350222120254416803e-13	1.168368612787732135e-18	6.146765278685937695e+00	8.352855556114424068e+23	1.350324166960072313e-13	6.157175760180022490e-19
5.551102204408818802e-06	6.160551794774663747e+00	8.426274685971193869e+23	1.354645623710433490e-13	1.185860279000971011e-18	6.160551794774663747e+00	8.361339566015178416e+23	1.354778272157968391e-13	6.452277904561265651e-19
5.571142284569138778e-06	6.170788373301903107e+00	8.489180817733035365e+23	1.357983954267742085e-13	1.144423673464139712e-18	6.170788373301903107e+00	8.367638998955017781e+23	1.358085474451384258e-13	6.671393180318686741e-19
5.591182364729459601e-06	6.177026122588452850e+00	8.551542587787412809e+23	1.360094350643718325e-13	1.046163228482045893e-18	6.177026122588452850e+00	8.371477613900587021e+23	1.360100747297807945e-13	6.804913003508730532e-19
5.611222444889780424e-06	6.179036920209911798e+00	8.613903343564306545e+23	1.360900584789340213e-13	9.008484909938410802e-19	6.179036920209911798e+00	8.372715027821484206e+23	1.360750389606279422e-13	6.847954384390626611e-19
5.631262525050101247e-06	6.176785394220891234e+00	8.678718840448842444e+23	1.360384029293663638e-13	7.245444516793737430e-19	6.176785394220891234e+00	8.371329473366702225e+23	1.360022973517518763e-13	6.799760181938463116e-19
5.651302605210422070e-06	6.170404160518023318e+00	8.751859083754659706e+23	1.358576388296088878e-13	5.370898912809775806e-19	6.170404160518023318e+00	8.367402560318783535e+23	1.357961344167361460e-13	6.663169056421691422e-19
5.671342685370742045e-06	6.160179688980256252e+00	8.846270942750076400e+23	1.355556238080989045e-13	3.589540400688406599e-19	6.160179688980256252e+00	8.361110577834004400e+23	1.354658053362852132e-13	6.444312932326102453e-19
5.691382765531062868e-06	6.146551084093549555e+00	8.993070690732939810e+23	1.351449923373796559e-13	2.080438467891156644e-19	6.146551084093549555e+00	8.352723744057569669e+23	1.350254965630223815e-13	6.152590897469108921e-19
5.711422845691383691e-06	6.130119794179786474e+00	9.287255993056031859e+23	1.346435927133525069e-13	9.693654181414830167e-20	6.130119794179786474e+00	8.342612181033715541e+23	1.344946395042700259e-13	5.800877030289381365e-19
5.731462925851704514e-06	6.111666726019715057e+00	1.023038225340330580e+24	1.340751040786709833e-13	3.070539015871579193e-20	6.111666726019715057e+00	8.331256446781363155e+23	1.338984634560215771e-13	5.405886740545084299e-19
5.751503006012024490e-06	6.092178962036600254e+00	-1.434028826457698229e+24	1.334697571978630998e-13	4.662050277242473167e-21	6.092178962036600254e+00	8.319263976637908711e+23	1.332688587734901716e-13	4.988748654055231868e-19
5.771543086172345313e-06	6.072910332890581131e+00	6.773093341350318288e+23	1.328655216502767604e-13	6.705096190799712897e-22	6.072910332890581131e+00	8.307406358701896305e+23	1.326463338318495511e-13	4.576301176847623471e-19
5.791583166332666135e-06	6.055371724564956537e+00	7.532410546532360105e+23	1.323073205571014690e-13	3.107348251882784063e-21	6.055371724564956537e+00	8.296613368963050840e+23	1.320797018705601375e-13	4.200885017098100428e-19
5.811623246492986958e-06	6.041014546652521133e+00	7.794914832902781802e+23	1.318393063493989984e-13	1.455249789970694787e-20	6.041014546652521133e+00	8.287778182555398455e+23	1.316158545841583921e-13	3.893567783218586127e-19
5.831663326653307781e-06	6.030948754395992317e+00	7.882752511856319167e+23	1.314983416396389764e-13	4.324069654433086096e-20	6.030948754395992317e+00	8.281583848859072180e+23	1.312906520651012929e-13	3.678108209481400400e-19
5.851703406813627757e-06	6.025852472395493820e+00	7.930074296087693020e+23	1.313100075895958047e-13	9.476108926393214349e-20	6.025852472395493820e+00	8.278447675320304287e+23	1.311260029543159786e-13	3.569021639891243025e-19
5.871743486973948580e-06	6.026054686375433178e+00	7.968823803286311896e+23	1.312882774752997924e-13	1.711678463400728063e-19	6.026054686375433178e+00	8.278572114692574523e+23	1.311325360213601727e-13	3.573350056056714229e-19
5.891783567134269403e-06	6.031476116515959163e+00	8.001520348197462873e+23	1.314340665133310911e-13	2.723901171833584692e-19	6.031476116515959163e+00	8.281908379394437210e+23	1.313076899182079198e-13	3.689396463269819046e-19
5.911823647294590226e-06	6.041674670278020187e+00	8.037407747730537626e+23	1.317353617012715690e-13	3.961055379396885814e-19	6.041674670278020187e+00	8.288184412478781826e+23	1.316371816551360610e-13	3.907697814053627391e-19
5.931863727454911048e-06	6.055880906709544931e+00	8.078606036315628970e+23	1.321684678165710376e-13	5.377839728133821915e-19	6.055880906709544931e+00	8.296926711821258950e+23	1.320961523706160911e-13	4.211784126182777565e-19
5.951903807615231024e-06	6.073058805274072824e+00	8.126387300490552919e+23	1.327003073139477395e-13	6.902813834875336291e-19	6.073058805274072824e+00	8.307497726322507115e+23	1.326511306319315873e-13	4.579479247251184030e-19
5.971943887775551847e-06	6.091990602522090015e+00	8.180780006897532975e+23	1.332916836856660209e-13	8.434125529403452233e-19	6.091990602522090015e+00	8.319148063090516636e+23	1.332627733122521529e-13	4.984716794498485074e-19
5.991983967935872670e-06	6.111381026183031473e+00	8.241074641206273513e+23	1.339010583246024935e-13	9.840351682406167626e-19	6.111381026183031473e+00	8.331080631497250822e+23	1.338892331536056359e-13	5.399771298912686922e-19
6.012024048096193493e-06	6.131737309330521413e+00	8.304183318257815393e+23	1.345443625319318720e-13	1.106370117784305948e-18	6.131737309330521413e+00	8.343607574972628436e+23	1.345468976860630035e-13	5.835500149464600064e-19
6.032064128256514316e-06	6.148142335639871447e+00	8.359024019321121711e+23	1.350662854791181217e-13	1.172447872377432447e-18	6.148142335639871447e+00	8.353702975778382445e+23	1.350769062283650894e-13	6.186651840824737889e-19
6.052104208416834291e-06	6.161606398546704888e+00	8.414628570994105312e+23	1.354988090535694709e-13	1.184196398373162324e-18	6.161606398546704888e+00	8.361988552951818816e+23	1.355118990299704669e-13	6.474851833507418914e-19
6.072144288577155114e-06	6.171464521926441904e+00	8.469450085000184301e+23	1.358210472984710043e-13	1.136880733334626834e-18	6.171464521926441904e+00	8.368055090416272487e+23	1.358303922468542853e-13	6.685866228312660744e-19
6.092184368737475937e-06	6.177290914051325466e+00	8.522563368694022280e+23	1.360194246884936781e-13	1.033388051188258836e-18	6.177290914051325466e+00	8.371640562493123723e+23	1.360186295308889986e-13	6.810580898719143144e-19
6.112224448897796760e-06	6.178877963158721620e+00	8.574054468160898120e+23	1.360869329821159496e-13	8.841978331896651680e-19	6.178877963158721620e+00	8.372617208097674908e+23	1.360699034251279393e-13	6.844551888330791303e-19
6.132264529058116736e-06	6.176208071262318633e+00	8.625624967228696906e+23	1.360222404613513893e-13	7.058779373129607330e-19	6.176208071262318633e+00	8.370974197699888703e+23	1.359836453792441466e-13	6.787402509994452557e-19
6.152304609218437559e-06	6.169429698693368103e+00	8.681780551503745783e+23	1.358289958317747852e-13	5.184754624024093112e-19	6.169429698693368103e+00	8.366802891503611643e+23	1.357646518039396051e-13	6.642310576133942376e-19
6.172344689378758382e-06	6.158844492075849608e+00	8.752734559781972680e+23	1.355155257352449994e-13	3.423430890620017218e-19	6.158844492075849608e+00	8.360288918200523277e+23	1.354226682055274643e-13	6.415732871408188234e-19
6.192384769539079204e-06	6.144907294298229239e+00	8.863301285391417433e+23	1.350949648727157570e-13	1.949701128602006247e-19	6.144907294298229239e+00	8.351712181106602903e+23	1.349723895080966477e-13	6.117405366157996083e-19
6.212424849699400027e-06	6.128236733112755630e+00	9.090319398670598217e+23	1.345857187547209854e-13	8.827368120554531840e-20	6.128236733112755630e+00	8.341453374223234934e+23	1.344338021467198215e-13	5.760569866731500366e-19
6.232464929859720003e-06	6.109632985162056329e+00	9.857200205702982669e+23	1.340120903669349431e-13	2.646844909444539812e-20	6.109632985162056329e+00	8.330004913945880518e+23	1.338327579821587603e-13	5.362354256750891609e-19
6.252505010020040826e-06	6.090106320974078002e+00	-1.908232478789663866e+23	1.334050222850939112e-13	3.686769460470574975e-21	6.090106320974078002e+00	8.317988505214818063e+23	1.332018965237779076e-13	4.944383506388730268e-19
6.272545090180361649e-06	6.070941463935886517e+00	7.211788888128856984e+23	1.328033272139051124e-13	6.531133021810260454e-22	6.070941463935886517e+00	8.306194747037468821e+23	1.325827242194671025e-13	4.534157284453288555e-19
6.292585170340682472e-06	6.053660249992204534e+00	7.744492531552390711e+23	1.322522572266093532e-13	3.746268293758786319e-21	6.053660249992204534e+00	8.295560153841356851e+23	1.320244080766712376e-13	4.164250684448526996e-19
6.312625250501003294e-06	6.039690902475018497e+00	7.927785021636941867e+23	1.317954858966619691e-13	1.650013740316044746e-20	6.039690902475018497e+00	8.286963632292318864e+23	1.315730906953467590e-13	3.865235009901170798e-19
6.332665330661323270e-06	6.030098462056399100e+00	7.974587996577704738e+23	1.314688579665919404e-13	4.731426542979584029e-20	6.030098462056399100e+00	8.281060592034707428e+23	1.312631810818221320e-13	3.659907592940569174e-19
6.352705410821644093e-06	6.025524916150607702e+00	8.001021909548171128e+23	1.312968007824254173e-13	1.012565550285032469e-19	6.025524916150607702e+00	8.278246102246527987e+23	1.311154203679427171e-13	3.562010256475065356e-19
6.372745490981964916e-06	6.026260736383648009e+00	8.023747417878479986e+23	1.312920591999879808e-13	1.801824014789040349e-19	6.026260736383648009e+00	8.278698914697630513e+23	1.311391930216255650e-13	3.577760582899220242e-19
6.392785571142285739e-06	6.032187318998389891e+00	8.045221419611132569e+23	1.314542100060486544e-13	2.837858355371203999e-19	6.032187318998389891e+00	8.282346042460548639e+23	1.313306672291787535e-13	3.704619843586054446e-19
6.412825651302605715e-06	6.042828487775262936e+00	8.072178125914962563e+23	1.317700077150977233e-13	4.095308401761363318e-19	6.042828487775262936e+00	8.288894454015546653e+23	1.316744588358162045e-13	3.932395425507428928e-19
6.432865731462926537e-06	6.057384816279866691e+00	8.105957214233601822e+23	1.322146931408689805e-13	5.526483537246296043e-19	6.057384816279866691e+00	8.297852194633764454e+23	1.321447402182726226e-13	4.243975503344433807e-19
6.452905811623247360e-06	6.074797913149499351e+00	8.147171782748011705e+23	1.327544166448638789e-13	7.057057568201978878e-19	6.074797913149499351e+00	8.308567946553538799e+23	1.327073171940607612e-13	4.616705074287237252e-19
6.472945891783568183e-06	6.093837280934923939e+00	8.195425409243755735e+23	1.333495711968478973e-13	8.582052737903486620e-19	6.093837280934923939e+00	8.320284480575338667e+23	1.333224352302052414e-13	5.024245182678837671e-19
6.492985971943889006e-06	6.113205950097444052e+00	8.249680771894886416e+23	1.339585926636122529e-13	9.967505834768227054e-19	6.113205950097444052e+00	8.332203661598427720e+23	1.339481922339174251e-13	5.438834029265293077e-19
6.513026052104208982e-06	6.131650771696524060e+00	8.308465310444995027e+23	1.345416545693629638e-13	1.106267216990439788e-18	6.131650771696524060e+00	8.343554321044014629e+23	1.345441018548108005e-13	5.833647800314317849e-19
6.533066132264529805e-06	6.148059137952031961e+00	8.370099508916819811e+23	1.350636847009147789e-13	1.172331638848378929e-18	6.148059137952031961e+00	8.353651777201250417e+23	1.350742183030656523e-13	6.184870983650162885e-19
6.553106212424850628e-06	6.161526428039949543e+00	8.432963263958304728e+23	1.354963106512998188e-13	1.184071396282251608e-18	6.161526428039949543e+00	8.361939340332277275e+23	1.355093153674445419e-13	6.473140054557690672e-19
6.573146292585171450e-06	6.171387573172906649e+00	8.495802958354861649e+23	1.358186437122021480e-13	1.136753578116168022e-18	6.171387573172906649e+00	8.368007737337173435e+23	1.358279062102016173e-13	6.684219130378014094e-19
6.593186372745492273e-06	6.177216700684821760e+00	8.558095237376663219e+23	1.360171059794856669e-13	1.033266628992415838e-18	6.177216700684821760e+00	8.371594892729121642e+23	1.360162318682788655e-13	6.808992352094596431e-19
6.613226452905812249e-06	6.178806136904112734e+00	8.620534027236649762e+23	1.360846874133571642e-13	8.840900191264492281e-19	6.178806136904112734e+00	8.372573007325608102e+23	1.360675828845944277e-13	6.843014438142393825e-19
6.633266533066133072e-06	6.176138247489948441e+00	8.685829671368786339e+23	1.360200552754510495e-13	7.057901157161034659e-19	6.176138247489948441e+00	8.370931229224583278e+23	1.359813895342906577e-13	6.785907923195103064e-19
6.653306613226453895e-06	6.169361486530985594e+00	8.760336365390844888e+23	1.358268581752381022e-13	5.184112117380383726e-19	6.169361486530985594e+00	8.366760914788299131e+23	1.357624480263857010e-13	6.640850486052996141e-19
6.673346693386774718e-06	6.158777526010259962e+00	8.858101258662111777e+23	1.355134236403314892e-13	3.423023372517182458e-19	6.158777526010259962e+00	8.360247708314006947e+23	1.354205046864853417e-13	6.414299454188848968e-19
6.693386773547095541e-06	6.144841263249169572e+00	9.013437862521812602e+23	1.350928881744384446e-13	1.949490212479235624e-19	6.144841263249169572e+00	8.351671546614874164e+23	1.349702561972808684e-13	6.115991963087355612e-19
6.713426853707415516e-06	6.128171401895259329e+00	9.334904540980513761e+23	1.345836597809163029e-13	8.826568846257876482e-20	6.128171401895259329e+00	8.341413170397082959e+23	1.344316914458468599e-13	5.759171443645195179e-19
6.733466933867736339e-06	6.109568203109078333e+00	1.045238165097638732e+24	1.340100442344154263e-13	2.646686053543647270e-20	6.109568203109078333e+00	8.329965048067125695e+23	1.338306650235240810e-13	5.360967588601506039e-19
6.753507014028057162e-06	6.090042014392476943e+00	-1.363026684378183977e+23	1.334029867310817004e-13	3.686489863342731952e-21	6.090042014392476943e+00	8.317948931933832185e+23	1.331998189265261935e-13	4.943007015765126594e-19
6.773547094188377985e-06	6.070877618940444087e+00	6.907111388600122223e+23	1.328013022111370738e-13	6.531590196773610068e-22	6.070877618940444087e+00	8.306155457809504377e+23	1.325806615349989808e-13	4.532790674140587305e-19
6.793587174348697961e-06	6.053596888072438453e+00	7.570889868579319642e+23	1.322502444228695556e-13	3.745916407321876901e-21	6.053596888072438453e+00	8.295521161890732232e+23	1.320223609992634181e-13	4.162894414432610635e-19
6.813627254509018784e-06	6.039628076358519060e+00	7.809618271857582224e+23	1.317934884153922816e-13	1.649811297263269666e-20	6.039628076358519060e+00	8.286924970066781846e+23	1.315710609285060217e-13	3.863890208822870093e-19
6.833667334669339606e-06	6.030036266923695543e+00	7.888009575412845437e+23	1.314668804476810886e-13	4.730756031264897412e-20	6.030036266923695543e+00	8.281022318106889274e+23	1.312611717006117154e-13	3.658576298151314659e-19
6.853707414829660429e-06	6.025463497446494010e+00	7.934945350807761977e+23	1.312948493644839730e-13	1.012415561368161582e-19	6.025463497446494010e+00	8.278208306120919163e+23	1.311134360713482871e-13	3.560695581239318872e-19
6.873747494989981252e-06	6.026200281342611653e+00	7.972395218906613526e+23	1.312901411344344519e-13	1.801557346282615484e-19	6.026200281342611653e+00	8.278661711595454228e+23	1.311372398587613103e-13	3.576466534995190925e-19
6.893787575150301228e-06	6.032128045789966642e+00	8.005275279386843042e+23	1.314523331358254780e-13	2.837450067551569739e-19	6.032128045789966642e+00	8.282309566639979406e+23	1.313287522485989290e-13	3.703351092960625272e-19
6.913827655310622051e-06	6.042770626650038501e+00	8.041577644666914278e+23	1.317681798259584551e-13	4.094746789449332904e-19	6.042770626650038501e+00	8.288858847169254764e+23	1.316725894763858714e-13	3.931156900703906879e-19
6.933867735470942874e-06	6.057328588464271135e+00	8.083399260490273128e+23	1.322129212840173374e-13	5.525773765438063002e-19	6.057328588464271135e+00	8.297817592901090568e+23	1.321429236273072309e-13	4.242771939742916534e-19
6.953907815631263696e-06	6.074743508820159121e+00	8.131840746220219374e+23	1.327527064888851686e-13	7.056224644304832832e-19	6.074743508820159121e+00	8.308534466966252274e+23	1.327055595157282248e-13	4.615540542642795366e-19
6.973947895791584519e-06	6.093784838560727835e+00	8.186850318874021535e+23	1.333479264654131056e-13	8.581142209916613374e-19	6.093784838560727835e+00	8.320252208345063180e+23	1.333207409381158366e-13	5.023122646935787974e-19
6.993987975951904495e-06	6.113155540004983735e+00	8.247657647534018019e+23	1.339570147316997276e-13	9.966579948842937994e-19	6.113155540004983735e+00	8.332172640003067027e+23	1.339465636001610286e-13	5.437754994773347451e-19
7.014028056112225318e-06	6.133351781387283985e+00	8.309833865638548655e+23	1.345956231811308838e-13	1.114959624172346925e-18	6.133351781387283985e+00	8.344601096238329024e+23	1.345990575525122598e-13	5.870058130823199310e-19
7.034068136272546141e-06	6.149504855172535756e+00	8.364814139797445584e+23	1.351099303455899831e-13	1.176009428105370216e-18	6.149504855172535756e+00	8.354541449336945021e+23	1.351209260901896279e-13	6.215816746103409034e-19
7.054108216432866964e-06	6.162639197625695786e+00	8.420386131068988770e+23	1.355323985163018278e-13	1.181953770732462899e-18	6.162639197625695786e+00	8.362624121615813286e+23	1.355452663848301740e-13	6.496959030203356838e-19
7.074148296593187787e-06	6.172114076409742189e+00	8.475051031864195070e+23	1.358428893914899915e-13	1.128775592487450691e-18	6.172114076409742189e+00	8.368454816252148905e+23	1.358513778532378317e-13	6.699770025303918763e-19
7.094188376753507762e-06	6.177526584700208545e+00	8.527965588176353383e+23	1.360285203885786858e-13	1.020146894471411838e-18	6.177526584700208545e+00	8.371785590584743339e+23	1.360262435056990466e-13	6.815625459172670670e-19
7.114228456913828585e-06	6.178689326091193479e+00	8.579344873935898285e+23	1.360828884305176930e-13	8.672434016024732976e-19	6.178689326091193479e+00	8.372501123748427402e+23	1.360638089967924208e-13	6.840514087716111873e-19
7.134268537074149408e-06	6.175602221075880749e+00	8.631102190837609865e+23	1.360051853117760761e-13	6.871097385317195067e-19	6.175602221075880749e+00	8.370601366815926869e+23	1.359640717578361682e-13	6.774434209080649298e-19
7.154308617234470231e-06	6.168429433231585435e+00	8.688136477631590359e+23	1.357995345849105309e-13	4.999682529151032922e-19	6.168429433231585435e+00	8.366187343527129981e+23	1.357323355351743030e-13	6.620899765685323202e-19
7.174348697394790207e-06	6.157487780584918191e+00	8.761544634880760459e+23	1.354747330400482363e-13	3.260211052894718092e-19	6.157487780584918191e+00	8.359454018821488535e+23	1.353788359881281429e-13	6.386692288007430123e-19
7.194388777555111030e-06	6.143247951533279405e+00	8.878717918765399618e+23	1.350444203259722551e-13	1.823103364709102829e-19	6.143247951533279405e+00	8.350691047097403515e+23	1.349187799726136647e-13	6.081886921537994013e-19
7.214428857715431852e-06	6.126345931484441287e+00	9.127663363639213744e+23	1.345275655853771364e-13	8.007031329957805481e-20	6.126345931484441287e+00	8.340289803990425246e+23	1.343727147094973487e-13	5.720097015466966792e-19
7.234468937875752675e-06	6.107601428291750345e+00	1.004504057261897164e+24	1.339491026732931081e-13	2.263599580719299821e-20	6.107601428291750345e+00	8.328754725102615632e+23	1.337671230678873386e-13	5.318868521485982449e-19
7.254509018036073498e-06	6.088048553655234230e+00	2.658297783644690506e+23	1.333406986112353831e-13	2.908663854769918588e-21	6.088048553655234230e+00	8.316722186864760162e+23	1.331354148103998941e-13	4.900336733112556086e-19
7.274549098196393474e-06	6.069003016601165257e+00	7.303974372459710125e+23	1.327420047258532246e-13	6.813652790631996336e-22	6.069003016601165257e+00	8.305001856369948287e+23	1.325200974594222678e-13	4.492664570734690813e-19
7.294589178356714297e-06	6.051993577667841073e+00	7.772130940453769550e+23	1.321985048484686477e-13	4.474111270517996461e-21	6.051993577667841073e+00	8.294534509334056969e+23	1.319705617400379487e-13	4.128575349669588140e-19
7.314629258517035120e-06	6.038422724513916151e+00	7.936775341209948804e+23	1.317533375621291724e-13	1.863427874598756915e-20	6.038422724513916151e+00	8.286183215085486594e+23	1.315321187919880819e-13	3.838089498056857094e-19
7.334669338677355943e-06	6.029309848990157761e+00	7.977126632112523229e+23	1.314412878645406814e-13	5.161749369650928085e-20	6.029309848990157761e+00	8.280575291686250978e+23	1.312377028135281959e-13	3.643027229153434391e-19
7.354709418837676765e-06	6.025262014978708613e+00	8.003952587548494387e+23	1.312856356996349798e-13	1.079972634882758166e-19	6.025262014978708613e+00	8.278084316909974795e+23	1.311069266377736646e-13	3.556382823185286608e-19
7.374749498997996741e-06	6.026530083718748543e+00	8.025885012493774210e+23	1.312978750646524559e-13	1.894340495031001146e-19	6.026530083718748543e+00	8.278864666903845137e+23	1.311478950124518936e-13	3.583525997138756774e-19
7.394789579158317564e-06	6.032956985823346052e+00	8.047855656857265221e+23	1.314762518113884108e-13	2.953879803528772154e-19	6.032956985823346052e+00	8.282819683583598432e+23	1.313555333881388746e-13	3.721094660649474612e-19
7.414829659318638387e-06	6.044032629542183344e+00	8.075412487033151050e+23	1.318062990071029409e-13	4.231103420602937817e-19	6.044032629542183344e+00	8.289635464333651188e+23	1.317133618775166992e-13	3.958170234405509640e-19
7.434869739478959210e-06	6.058928291495507601e+00	8.109927497586323793e+23	1.322622184365876094e-13	5.675894212073882344e-19	6.058928291495507601e+00	8.298802025535697364e+23	1.321946063406241121e-13	4.277013788216665531e-19
7.454909819639280033e-06	6.076564060147522817e+00	8.151867575374933299e+23	1.328094216708600502e-13	7.211006182625588944e-19	6.076564060147522817e+00	8.309654806244629634e+23	1.327643773278430647e-13	4.654509677209031724e-19
7.474949899799600008e-06	6.095697764208964919e+00	8.200767761400274113e+23	1.334079294310804476e-13	8.728358316991241802e-19	6.095697764208964919e+00	8.321429393359362767e+23	1.333825431513665658e-13	5.064069065683180927e-19
7.494989979959920831e-06	6.115031845351087902e+00	8.255537604255104977e+23	1.340161892166058481e-13	1.009157523067935434e-18	6.115031845351087902e+00	8.333327289446823384e+23	1.340071826959582245e-13	5.477917551258674268e-19
7.515030060120241654e-06	6.133323144098882018e+00	8.314673646703207965e+23	1.345947266274114256e-13	1.114937185235010265e-18	6.133323144098882018e+00	8.344583473291620117e+23	1.345981323478100455e-13	5.869445145993508134e-19
7.535070140280562477e-06	6.149477295213042538e+00	8.376490240012958680e+23	1.351090683818979222e-13	1.175974336854938242e-18	6.149477295213042538e+00	8.354524489361872451e+23	1.351200356914983128e-13	6.215226821637127778e-19
7.555110220440882453e-06	6.162612710601323762e+00	8.439389866796048586e+23	1.355315706418093683e-13	1.181907051634834792e-18	6.162612710601323762e+00	8.362607821908507235e+23	1.355444106501966238e-13	6.496392072050901415e-19
7.575150300601203276e-06	6.172088624234908671e+00	8.502174660915056817e+23	1.358420940798155518e-13	1.128720664682124191e-18	6.172088624234908671e+00	8.368439153375328516e+23	1.358505555522047582e-13	6.699225218238507977e-19
7.595190380761524099e-06	6.177502093165984753e+00	8.564418240101422769e+23	1.360277550086653616e-13	1.020089071805356353e-18	6.177502093165984753e+00	8.371770518871375610e+23	1.360254522407472094e-13	6.815101214742670358e-19
7.615230460921844921e-06	6.178665687411908358e+00	8.626972409256588660e+23	1.360821493227762323e-13	8.671887928771664184e-19	6.178665687411908358e+00	8.372486576868866801e+23	1.360630452856155131e-13	6.840008098755414937e-19
7.635270541082165744e-06	6.175579302287201422e+00	8.692817179058696408e+23	1.360044680504929589e-13	6.870638588925656079e-19	6.175579302287201422e+00	8.370587262945970293e+23	1.359633313046634540e-13	6.773943629470661670e-19
7.655310621242486567e-06	6.168407089719435632e+00	8.768827705286541181e+23	1.357988344061987754e-13	4.999347223107104941e-19	6.168407089719435632e+00	8.366173593673499473e+23	1.357316136678587042e-13	6.620421499943204070e-19
7.675350701402807390e-06	6.157465872567110310e+00	8.870260229257197089e+23	1.354740453675687415e-13	3.260007494149638318e-19	6.157465872567110310e+00	8.359440536964376423e+23	1.353781281906297231e-13	6.386223344077532771e-19
7.695390781563128213e-06	6.143226360167274080e+00	9.035048167600147975e+23	1.350437412881180538e-13	1.823009669318767706e-19	6.143226360167274080e+00	8.350677760102938832e+23	1.349180824054042516e-13	6.081424755580525596e-19
7.715430861723447342e-06	6.126324570222370092e+00	9.387917052497541789e+23	1.345268923790124123e-13	8.006764640445127657e-20	6.126324570222370092e+00	8.340276658598381512e+23	1.343720245764150352e-13	5.719639774913709031e-19
7.735470941883768164e-06	6.107580245559433685e+00	1.073571676609299549e+24	1.339484336438097542e-13	2.263606159174421538e-20	6.107580245559433685e+00	8.328741689575036735e+23	1.337664387026894175e-13	5.318415102385009795e-19
7.755511022044088987e-06	6.088027525200375933e+00	2.175138172180481326e+23	1.333400330278989968e-13	2.908605606785052922e-21	6.088027525200375933e+00	8.316709246277154169e+23	1.331347354295506120e-13	4.899886616340358570e-19
7.775551102204409810e-06	6.068982139296664080e+00	7.019902008984127375e+23	1.327413426332429542e-13	6.813401550199293858e-22	6.068982139296664080e+00	8.304989008797947050e+23	1.325194229618922465e-13	4.492217689355266033e-19
7.795591182364730633e-06	6.051972860096062057e+00	7.605897433638131204e+23	1.321978468469083741e-13	4.473922308925838840e-21	6.051972860096062057e+00	8.294521760059116004e+23	1.319698924031035669e-13	4.128131887389559288e-19
7.815631262525051456e-06	6.038402186290419138e+00	7.822432852562982533e+23	1.317526847573552047e-13	1.863296509636012138e-20	6.038402186290419138e+00	8.286170576178720203e+23	1.315314552493827800e-13	3.837649874749797832e-19
7.835671342685372279e-06	6.029289526851976611e+00	7.892900107079175457e+23	1.314406419548477388e-13	5.161293812773062579e-20	6.029289526851976611e+00	8.280562785755062411e+23	1.312370462521407898e-13	3.642592231180264315e-19
7.855711422845693102e-06	6.025241966388714232e+00	7.939468189411210282e+23	1.312849990118605673e-13	1.079870844122440194e-19	6.025241966388714232e+00	8.278071979316131712e+23	1.311062789140969384e-13	3.555953680546125417e-19
7.875751503006013924e-06	6.026510383817465843e+00	7.975714034273307129e+23	1.312972504160764008e-13	1.894161854580878079e-19	6.026510383817465843e+00	8.278852543887671432e+23	1.311472585541027438e-13	3.583104318226172348e-19
7.895791583166333053e-06	6.032937722131355152e+00	8.008838862509318383e+23	1.314756422847792419e-13	2.953611581180493710e-19	6.032937722131355152e+00	8.282807829003911519e+23	1.313549110227053316e-13	3.720682318852705378e-19
7.915831663326653876e-06	6.044013893238131985e+00	8.045584616281672211e+23	1.318057076546161586e-13	4.230743440446108449e-19	6.044013893238131985e+00	8.289623934300389691e+23	1.317127565507704255e-13	3.957769181415200143e-19
7.935871743486974699e-06	6.058910167677976411e+00	8.088044279757321777e+23	1.322616479625367962e-13	5.675453112294367564e-19	6.058910167677976411e+00	8.298790872417216328e+23	1.321940208019038667e-13	4.276625845578843509e-19
7.955911823647295522e-06	6.076546617475673706e+00	8.137153755825696796e+23	1.328088741154022269e-13	7.210509159060315901e-19	6.076546617475673706e+00	8.309644072292722179e+23	1.327638137953679304e-13	4.654136314581861550e-19
7.975951903807616345e-06	6.095681045038857881e+00	8.192782361354842155e+23	1.334074058871765924e-13	8.727844874740884359e-19	6.095681045038857881e+00	8.321419104639296890e+23	1.333820029935631043e-13	5.063711189703556305e-19
7.995991983967937167e-06	6.115015858195074649e+00	8.254101098837422637e+23	1.340156896327585404e-13	1.009109498670925252e-18	6.115015858195074649e+00	8.333317451196969370e+23	1.340066661878408915e-13	5.477575344134575745e-19
8.016032064128257990e-06	6.135035878077171212e+00	8.315336622622242977e+23	1.346490885314254252e-13	1.123226370280514401e-18	6.135035878077171212e+00	8.345637463432105579e+23	1.346534668301855352e-13	5.906106436380067447e-19
8.036072144288578813e-06	6.150924591134334207e+00	8.370449767671973397e+23	1.351553883570814344e-13	1.179144119700404300e-18	6.150924591134334207e+00	8.355415133005744953e+23	1.351667944828015822e-13	6.246206376383135769e-19
8.056112224448899636e-06	6.163719405035350540e+00	8.425985055376253261e+23	1.355674920206740063e-13	1.179238698339760751e-18	6.163719405035350540e+00	8.363288864637139015e+23	1.355801653934497944e-13	6.520081008295146390e-19
8.076152304609218765e-06	6.172803886220256331e+00	8.480494421496470815e+23	1.358660088394925401e-13	1.120225162959445265e-18	6.172803886220256331e+00	8.368879314597081357e+23	1.358736640163467654e-13	6.714535492735129727e-19
8.096192384769539588e-06	6.177797851009168006e+00	8.533220171305974717e+23	1.360387431350891098e-13	1.006559470946702213e-18	6.177797851009168006e+00	8.371952523697949780e+23	1.360350074941423604e-13	6.821431949293679951e-19
8.116232464929860411e-06	6.178533873493170070e+00	8.584512352775247537e+23	1.360798891361354811e-13	8.500983440986864350e-19	6.178533873493170070e+00	8.372405460611182195e+23	1.360587866820870361e-13	6.837186604925600674e-19
8.136272545090181233e-06	6.175029175111731661e+00	8.636507959367616650e+23	1.359891557916429877e-13	6.683374181750140765e-19	6.175029175111731661e+00	8.370248723145681252e+23	1.359455579651482725e-13	6.762168086750606523e-19
8.156312625250502056e-06	6.167463497383743665e+00	8.694528327687978237e+23	1.357711385164871727e-13	4.816434534718271445e-19	6.167463497383743665e+00	8.365592921466919191e+23	1.357011283770132785e-13	6.600223785024339986e-19
8.176352705410822879e-06	6.156168811565082777e+00	8.770641011495300005e+23	1.354351049272064582e-13	3.100377795508390941e-19	6.156168811565082777e+00	8.358642345578512431e+23	1.353362231428719103e-13	6.358459587039261525e-19
8.196392785571143702e-06	6.141631715990042650e+00	8.895158644484696514e+23	1.349952028975672237e-13	1.700897867581494524e-19	6.141631715990042650e+00	8.349696440609256862e+23	1.348665631319860007e-13	6.047291192525325676e-19
8.216432865731464525e-06	6.124505667617650140e+00	9.169452034099307704e+23	1.344709693851668805e-13	7.233152187175306699e-20	6.124505667617650140e+00	8.339157333918554113e+23	1.343132600307241041e-13	5.680705931467037380e-19
8.236472945891785348e-06	6.105630106732884421e+00	1.028887703710198292e+24	1.338879737641551733e-13	1.919621839820298359e-20	6.105630106732884421e+00	8.327541604143313243e+23	1.337034342175239654e-13	5.276672130784924770e-19
8.256513026052106171e-06	6.086063644448631571e+00	4.413554261201779562e+23	1.332786189723082217e-13	2.298605401935245604e-21	6.086063644448631571e+00	8.315500704276081436e+23	1.330712869744942556e-13	4.857849497069687358e-19
8.276553106212425299e-06	6.067152633437267184e+00	7.382108982143587042e+23	1.326833797417797425e-13	7.599176155769198770e-22	6.067152633437267184e+00	8.303863159038318477e+23	1.324603158495117104e-13	4.453056881882841905e-19
8.296593186372746122e-06	6.050428674960953934e+00	7.797278763262520727e+23	1.321478725031217546e-13	5.297949307873305433e-21	6.050428674960953934e+00	8.293571492283664627e+23	1.319200033448923738e-13	4.095078406600116993e-19
8.316633266533066945e-06	6.037265975602626789e+00	7.944307502072592209e+23	1.317146446960986864e-13	2.096504958889040236e-20	6.037265975602626789e+00	8.285471369601616550e+23	1.314947469040848769e-13	3.813329139309565979e-19
8.336673346693387768e-06	6.028637991082089087e+00	7.979564186439972333e+23	1.314173847059781307e-13	5.615947523812804475e-20	6.028637991082089087e+00	8.280161840665900718e+23	1.312159966349598064e-13	3.628646024495595173e-19
8.356713426853708591e-06	6.025117705090980991e+00	8.006655698622119338e+23	1.312782287062911881e-13	1.149986875291524452e-19	6.025117705090980991e+00	8.277995510825219040e+23	1.311022643183240182e-13	3.553293851537209292e-19
8.376753507014029414e-06	6.026915395441940326e+00	8.027915708832661782e+23	1.313073969699520289e-13	1.989470114903927199e-19	6.026915395441940326e+00	8.279101781810425627e+23	1.311603435450473130e-13	3.591773643972616101e-19
8.396793587174350236e-06	6.033836345030314519e+00	8.050412825423376202e+23	1.315018134766490355e-13	3.072321867098241397e-19	6.033836345030314519e+00	8.283360827710962768e+23	1.313839434548255625e-13	3.739917457212994603e-19
8.416833667334671059e-06	6.045336731556759879e+00	8.078591873006828100e+23	1.318458017591042954e-13	4.368917321130197658e-19	6.045336731556759879e+00	8.290437988650314336e+23	1.317554944041414964e-13	3.986084705220086584e-19
8.436873747494991882e-06	6.060559257045943227e+00	8.113849110275262901e+23	1.323125514393864063e-13	5.826657443581034484e-19	6.060559257045943227e+00	8.299805696643657389e+23	1.322472990737920229e-13	4.311924814921887595e-19
8.456913827655311011e-06	6.078403397430920840e+00	8.156515101338953685e+23	1.328667706443252364e-13	7.365326340954321449e-19	6.078403397430920840e+00	8.310786706111335582e+23	1.328238020708451549e-13	4.693880927572637796e-19
8.476953907815631834e-06	6.097616429764384449e+00	8.206056757923575916e+23	1.334681481176151634e-13	8.873751352464002860e-19	6.097616429764384449e+00	8.322610110624236338e+23	1.334445308077724277e-13	5.105138347879699748e-19
8.496993987975952657e-06	6.116901374713801687e+00	8.261332519806230772e+23	1.340751818816548767e-13	1.021326919723826227e-18	6.116901374713801687e+00	8.334477769054647380e+23	1.340675828753689793e-13	5.517935066950814905e-19
8.517034068136273479e-06	6.135026082165000005e+00	8.320809897954241497e+23	1.346487812206212700e-13	1.123229364885755710e-18	6.135026082165000005e+00	8.345631435178462025e+23	1.346531503468692462e-13	5.905896753624157528e-19
8.537074148296594302e-06	6.150915139950314803e+00	8.382799428388273772e+23	1.351550921795049347e-13	1.179134447045428988e-18	6.150915139950314803e+00	8.355409316892501659e+23	1.351664891368563239e-13	6.246004072577510062e-19
8.557114228456915125e-06	6.163710331667057396e+00	8.445728951855151244e+23	1.355672079387169124e-13	1.179216408016686723e-18	6.163710331667057396e+00	8.363283281025882307e+23	1.355798722538587832e-13	6.519886791683579315e-19
8.577154308617235948e-06	6.172795208156653501e+00	8.508459760119444197e+23	1.358657373162924895e-13	1.120192820746972385e-18	6.172795208156653501e+00	8.368873974250249000e+23	1.358733836481380492e-13	6.714349737671139190e-19
8.597194388777556771e-06	6.177789563174756360e+00	8.570667182813325359e+23	1.360384839120389690e-13	1.006521697181960583e-18	6.177789563174756360e+00	8.371947423492158343e+23	1.360347397333382880e-13	6.821254547135555863e-19
8.617234468937877594e-06	6.178525945724251400e+00	8.633368900065827970e+23	1.360796411550586707e-13	8.500607358125239211e-19	6.178525945724251400e+00	8.372400581984154791e+23	1.360585305541681241e-13	6.837016910015516386e-19
8.637274549098198417e-06	6.175021555360447501e+00	8.699831023620051236e+23	1.359889173021518728e-13	6.683051785236322723e-19	6.175021555360447501e+00	8.370244034067967708e+23	1.359453117885683159e-13	6.762004984997478145e-19
8.657314629258517545e-06	6.167456120201579850e+00	8.777490242097180804e+23	1.357709073535201065e-13	4.816201078874674503e-19	6.167456120201579850e+00	8.365588381662510664e+23	1.357008900372818149e-13	6.600065875494331649e-19
8.677354709418838368e-06	6.156161609874315488e+00	8.882934690819173725e+23	1.354348788946050234e-13	3.100242910861304309e-19	6.156161609874315488e+00	8.358637913768809757e+23	1.353359904728625221e-13	6.358305433925094077e-19
8.697394789579159191e-06	6.141624632964187924e+00	9.058211819012503057e+23	1.349949801540033196e-13	1.700843589171365345e-19	6.141624632964187924e+00	8.349692081824115552e+23	1.348663342957660930e-13	6.047139579448825435e-19
8.717434869739480014e-06	6.124498664478089438e+00	9.447471947684688828e+23	1.344707486913929607e-13	7.233056950635072646e-20	6.124498664478089438e+00	8.339153024294209769e+23	1.343130337754459665e-13	5.680556028366901531e-19
8.737474949899800837e-06	6.105623163336899140e+00	1.111009481968766719e+24	1.338877544847721272e-13	1.919690899770426925e-20	6.105623163336899140e+00	8.327537331284245972e+23	1.337032098924229156e-13	5.276523506503680812e-19
8.757515030060121660e-06	6.086056750998656284e+00	3.825443222994426213e+23	1.332784008187960423e-13	2.298610868243320322e-21	6.086056750998656284e+00	8.315496462153020174e+23	1.330710642630335320e-13	4.857701941889190379e-19
8.777555110220442482e-06	6.067145789686833268e+00	7.116224422207230323e+23	1.326831627502925689e-13	7.599257476193179098e-22	6.067145789686833268e+00	8.303858947499590481e+23	1.324600947437284626e-13	4.452910390527399714e-19
8.797595190380763305e-06	6.050421884566691944e+00	7.637908272155887906e+23	1.321476568993984836e-13	5.297804021713419098e-21	6.050421884566691944e+00	8.293567313579502584e+23	1.319197839629239119e-13	4.094933057340375715e-19
8.817635270541084128e-06	6.037259246778076793e+00	7.833642903984449478e+23	1.317144309024440002e-13	2.096389318851704404e-20	6.037259246778076793e+00	8.285467228786509774e+23	1.314945295112917157e-13	3.813185107957403261e-19
8.837675350701403257e-06	6.028631340823595863e+00	7.897643171533616830e+23	1.314171734431784793e-13	5.615545905914238350e-20	6.028631340823595863e+00	8.280157748199136103e+23	1.312157817804546431e-13	3.628503674859950291e-19
8.857715430861724080e-06	6.025111161639303603e+00	7.943766918090680393e+23	1.312780210471395697e-13	1.149898453843506637e-19	6.025111161639303603e+00	8.277991484085725425e+23	1.311020529145005989e-13	3.553153788115150789e-19
8.877755511022044903e-06	6.026908996936036544e+00	7.978950619627401050e+23	1.313071942812537379e-13	1.989317479812824205e-19	6.026908996936036544e+00	8.279097844268330973e+23	1.311601368240873380e-13	3.591636683133424374e-19
8.897795591182365726e-06	6.033830136004344702e+00	8.012361569629357652e+23	1.315016172879130768e-13	3.072096762438642385e-19	6.033830136004344702e+00	8.283357006771904441e+23	1.313837428555249901e-13	3.739784552216081594e-19
8.917835671342686548e-06	6.045330757585933412e+00	8.049578838595930098e+23	1.318456135811243591e-13	4.368621236385686572e-19	6.045330757585933412e+00	8.290434312360575076e+23	1.317553013989301582e-13	3.985956831608652249e-19
8.937875751503007371e-06	6.060553558691733400e+00	8.092685845766408136e+23	1.323123725625118675e-13	5.826303427028280276e-19	6.060553558691733400e+00	8.299802189964144280e+23	1.322471149731175516e-13	4.311802840919467747e-19
8.957915831663328194e-06	6.078398003648205261e+00	8.142464820709048000e+23	1.328666019284864764e-13	7.364940280411035092e-19	6.078398003648205261e+00	8.310783386860434489e+23	1.328236278101727897e-13	4.693765472962100724e-19
8.977955911823649017e-06	6.097611351541120328e+00	8.198707330610719506e+23	1.334679897998291900e-13	8.873371244466366738e-19	6.097611351541120328e+00	8.322606985563766606e+23	1.334443667420977547e-13	5.105029647859677344e-19
8.997995991983969840e-06	6.116896600494385439e+00	8.260528268921990420e+23	1.340750334485991955e-13	1.021294056639151182e-18	6.116896600494385439e+00	8.334474831073467894e+23	1.340674286313570751e-13	5.517832874172130112e-19
9.018036072144290663e-06	6.136727111095835241e+00	8.320805500195767006e+23	1.347028032466865774e-13	1.131071418650691246e-18	6.136727111095835241e+00	8.346678222212821481e+23	1.347081066661731564e-13	5.942307495969316509e-19
9.038076152304609791e-06	6.152341699800703445e+00	8.376037002355335831e+23	1.352007889984437075e-13	1.181757119097469493e-18	6.152341699800703445e+00	8.356287199877356627e+23	1.352125779935611928e-13	6.276539769067367550e-19
9.058116232464930614e-06	6.164789722303459563e+00	8.431524459613407632e+23	1.356022995907221882e-13	1.175966497567199696e-18	6.164789722303459563e+00	8.363947521417513439e+23	1.356147448744194654e-13	6.542991286639183042e-19
9.078156312625251437e-06	6.173479008374326504e+00	8.485873567540204263e+23	1.358886892910783569e-13	1.111159143747232064e-18	6.173479008374326504e+00	8.369294774384201575e+23	1.358954756551705596e-13	6.728986568997123984e-19
9.098196392785572260e-06	6.178051874064090399e+00	8.538416151726501103e+23	1.360484415744688652e-13	9.925718174352216841e-19	6.178051874064090399e+00	8.372108845577902448e+23	1.360432143928398650e-13	6.826869345351351954e-19
9.118236472945893083e-06	6.178360588122660424e+00	8.589643656009694094e+23	1.360763393423009294e-13	8.327247360609121213e-19	6.178360588122660424e+00	8.372298823460099226e+23	1.360531882316551945e-13	6.833477409353769557e-19
9.138276553106213906e-06	6.174439451943867674e+00	8.641929768302202019e+23	1.359726023891386462e-13	6.495369255607650402e-19	6.174439451943867674e+00	8.369885816580841679e+23	1.359265053704941906e-13	6.749544986736944165e-19
9.158316633266534729e-06	6.166483677922989237e+00	8.701050383250028390e+23	1.357422956959535704e-13	4.634874434374286713e-19	6.166483677922989237e+00	8.364989955644916698e+23	1.356694726713581277e-13	6.579250623849012023e-19
9.178356713426855551e-06	6.154840405793285285e+00	8.780142117237116560e+23	1.353951595082863084e-13	2.943858312197395213e-19	6.154840405793285285e+00	8.357824865103560625e+23	1.352933054179369188e-13	6.330024891185503708e-19
9.198396793587176374e-06	6.140012251469907589e+00	8.912842520097502936e+23	1.349458545830286897e-13	1.583032871226568270e-19	6.140012251469907589e+00	8.348699847058404504e+23	1.348142419705662635e-13	6.012626346848178670e-19
9.218436873747495503e-06	6.122670309028458213e+00	9.216643831822850227e+23	1.344144914284284243e-13	6.504988184655338922e-20	6.122670309028458213e+00	8.338027882479050943e+23	1.342539638301501961e-13	5.641419845563000513e-19
9.238476953907816326e-06	6.103674023704593665e+00	1.061808353061389470e+24	1.338272815128720735e-13	1.613287089320125669e-20	6.103674023704593665e+00	8.326337860741288585e+23	1.336402376889176564e-13	5.234801922784485621e-19
9.258517034068137149e-06	6.084107290341338903e+00	5.341975939915465265e+23	1.332173780877052695e-13	1.826904306102310395e-21	6.084107290341338903e+00	8.314296794056208983e+23	1.330080816879509710e-13	4.815973486588458714e-19
9.278557114228457972e-06	6.065346345844853992e+00	7.449250245314438192e+23	1.326260552503491063e-13	8.937111921575486751e-22	6.065346345844853992e+00	8.302751597442987322e+23	1.324019588657568293e-13	4.414393064391905118e-19
9.298597194388778794e-06	6.048921649998511008e+00	7.820210649630804887e+23	1.320989660076678637e-13	6.225678887943865357e-21	6.048921649998511008e+00	8.292644092306776538e+23	1.318713148461057524e-13	4.062820344070697475e-19
9.318637274549099617e-06	6.036176615470010276e+00	7.950610335797660373e+23	1.316780117442957785e-13	2.349863704425322970e-20	6.036176615470010276e+00	8.284800994135391517e+23	1.314595521921080344e-13	3.790011246009353703e-19
9.338677354709420440e-06	6.028038987611882504e+00	7.982031769223571870e+23	1.313957553672305929e-13	6.094020638517824830e-20	6.028038987611882504e+00	8.279793223145774310e+23	1.311966442151531506e-13	3.615824278420506341e-19
9.358717434869741263e-06	6.025048171491810045e+00	8.009199497830866260e+23	1.312731912047679874e-13	1.222561180156185323e-19	6.025048171491810045e+00	8.277952720918037628e+23	1.311000178481969601e-13	3.551805475932391557e-19
9.378757515030062086e-06	6.027373134865319670e+00	8.029941288966279964e+23	1.313192452128126025e-13	2.087099877490178754e-19	6.027373134865319670e+00	8.279383467609427186e+23	1.311751320494949461e-13	3.601571615014592160e-19
9.398797595190382909e-06	6.034782290807970462e+00	8.052980093593720854e+23	1.315295302397121021e-13	3.192996313795152976e-19	6.034782290807970462e+00	8.283942948189521272e+23	1.314145047799498207e-13	3.760165547858819974e-19
9.418837675350702037e-06	6.046698326799218037e+00	8.081802727849422131e+23	1.318871732326237004e-13	4.508473281080061453e-19	6.046698326799218037e+00	8.291275893414903761e+23	1.317994844042824502e-13	4.015229825948395660e-19
9.438877755511022860e-06	6.062236105831106059e+00	8.117804961859011808e+23	1.323643791631712752e-13	5.978397452970610346e-19	6.062236105831106059e+00	8.300837603588373123e+23	1.323014741883896034e-13	4.347817978148911689e-19
9.458917835671343683e-06	6.080275409849883239e+00	8.161193216458354002e+23	1.329251879971623000e-13	7.519542059398288193e-19	6.080275409849883239e+00	8.311938713753774048e+23	1.328842824720731562e-13	4.733951593402120133e-19
9.478957915831664506e-06	6.099554070517125837e+00	8.211366749679869976e+23	1.335289958300558507e-13	9.017670295498986815e-19	6.099554070517125837e+00	8.323802504933616470e+23	1.335071315090148557e-13	5.146613796607610826e-19
9.498997995991985329e-06	6.118776812584068026e+00	8.267135113097540146e+23	1.341343883292563273e-13	1.033197403316447952e-18	6.118776812584068026e+00	8.335631884667119280e+23	1.341281739450237590e-13	5.558079055004617719e-19
9.519038076152306152e-06	6.136723447507815621e+00	8.326938975076618254e+23	1.347026876847630713e-13	1.131081934313419630e-18	6.136723447507815621e+00	8.346675967697117438e+23	1.347079883040986818e-13	5.942229076398066321e-19
9.539078156312626975e-06	6.152338146006206543e+00	8.389087672826843261e+23	1.352006770611332290e-13	1.181754818611538037e-18	6.152338146006206543e+00	8.356285012926897125e+23	1.352124631786620796e-13	6.276463699640546208e-19
9.559118236472947797e-06	6.164786324171784848e+00	8.452037446536730289e+23	1.356021927319344374e-13	1.175951287289372229e-18	6.164786324171784848e+00	8.363945430259560402e+23	1.356146350886269142e-13	6.542918549195026859e-19
9.579158316633268620e-06	6.173475801246061323e+00	8.514712409326813918e+23	1.358885886103655792e-13	1.111133482786335734e-18	6.173475801246061323e+00	8.369292800766807774e+23	1.358953720402573837e-13	6.728917920005437560e-19
9.599198396793587749e-06	6.178048874478405672e+00	8.576894663574687339e+23	1.360483475539847645e-13	9.925402184485271333e-19	6.178048874478405672e+00	8.372106999679019657e+23	1.360431174831485085e-13	6.826805138835208331e-19
9.619238476953908572e-06	6.178357789982291237e+00	8.639776347335012657e+23	1.360762517301459618e-13	8.326926620209200216e-19	6.178357789982291237e+00	8.372297101527563486e+23	1.360530978301971181e-13	6.833417514800430641e-19
9.639278557114229395e-06	6.174436828416840051e+00	8.706927534809624850e+23	1.359725202688477101e-13	6.495094184311622265e-19	6.174436828416840051e+00	8.369884202102671351e+23	1.359264206103902214e-13	6.749488829804568330e-19
9.659318637274550218e-06	6.166481188599067131e+00	8.786391313804388593e+23	1.357422177251304696e-13	4.634678635085236264e-19	6.166481188599067131e+00	8.364988423753272614e+23	1.356693922470467997e-13	6.579197339551315286e-19
9.679358717434871041e-06	6.154838007070905448e+00	8.896226754673073738e+23	1.353950842604635039e-13	2.943750127616253793e-19	6.154838007070905448e+00	8.357823388966711030e+23	1.352932279207523426e-13	6.329973546225435260e-19
9.699398797595191863e-06	6.140009906968070474e+00	9.083175757848774873e+23	1.349457808872819412e-13	1.582994101445113728e-19	6.140009906968070474e+00	8.348698404288043166e+23	1.348141662251223007e-13	6.012576162485778110e-19
9.719438877755512686e-06	6.122667995855357148e+00	9.514927598517597766e+23	1.344144185655578641e-13	6.504955640436927952e-20	6.122667995855357148e+00	8.338026458987911960e+23	1.342538890968653880e-13	5.641370331796212042e-19
9.739478957915833509e-06	6.103671732684630591e+00	1.162764724980927143e+24	1.338272091934995654e-13	1.613450124030243124e-20	6.103671732684630591e+00	8.326336450882849588e+23	1.336401636713496112e-13	5.234752883208455515e-19
9.759519038076154332e-06	6.084105014571927761e+00	4.780234757464450316e+23	1.332173061213497836e-13	1.826939295734997552e-21	6.084105014571927761e+00	8.314295393582724499e+23	1.330080081630930525e-13	4.815924773452447578e-19
9.779559118236475155e-06	6.065344086563222881e+00	7.199502578625140616e+23	1.326259836772612289e-13	8.937211366800695797e-22	6.065344086563222881e+00	8.302750207115830231e+23	1.324018858735810616e-13	4.414344704178939395e-19
9.799599198396794284e-06	6.048919409110592227e+00	7.667225981843461290e+23	1.320988949226775109e-13	6.225526159303359166e-21	6.048919409110592227e+00	8.292642713298825904e+23	1.318712424481883709e-13	4.062772377577502731e-19
9.819639278557115106e-06	6.036174397393392788e+00	7.843457465644412096e+23	1.316779413429038366e-13	2.349742247557233861e-20	6.036174397393392788e+00	8.284799629165165680e+23	1.314594805311711677e-13	3.789963767794987978e-19
9.839679358717435929e-06	6.028036802983315567e+00	7.902340084148394598e+23	1.313956860550127434e-13	6.093614628300633372e-20	6.028036802983315567e+00	8.279791878758963148e+23	1.311965736348455864e-13	3.615777516165950654e-19
9.859719438877756752e-06	6.025046039174478452e+00	7.947875779151140508e+23	1.312731236520833340e-13	1.222473961914170836e-19	6.025046039174478452e+00	8.277951408722756627e+23	1.310999489579446964e-13	3.551759833406534633e-19
9.879759519038077575e-06	6.027371081022653065e+00	7.982170861246268446e+23	1.313191803192934442e-13	2.086952031775561020e-19	6.027371081022653065e+00	8.279382203706248434e+23	1.311750656945780432e-13	3.601527652249000322e-19
9.899799599198398398e-06	6.034780345914754207e+00	8.015894226107723520e+23	1.315294690301278822e-13	3.192781602526051042e-19	6.034780345914754207e+00	8.283941751332156400e+23	1.314144419449382287e-13	3.760123917170180766e-19
9.919839679358719221e-06	6.046696521371227817e+00	8.053610703443321013e+23	1.318871167116183168e-13	4.508195038463502415e-19	6.046696521371227817e+00	8.291274782382294649e+23	1.317994260750704460e-13	4.015191180530800233e-19
9.939879759519040044e-06	6.062234465538860917e+00	8.097371707758550670e+23	1.323643281498060054e-13	5.978070249537225682e-19	6.062234465538860917e+00	8.300836594177761136e+23	1.323014211943324303e-13	4.347782867483109649e-19
9.959919839679360866e-06	6.080273950128418647e+00	8.147818992780224621e+23	1.329251429488852640e-13	7.519192753023397718e-19	6.080273950128418647e+00	8.311937815463643107e+23	1.328842353118412207e-13	4.733920347877027837e-19
9.979959919839679995e-06	6.099552791381120720e+00	8.204667472469904872e+23	1.335289566810921544e-13	9.017336943257551525e-19	6.099552791381120720e+00	8.323801717772998085e+23	1.335070901830823830e-13	5.146586416537429300e-19
1.000000000000000082e-05	6.122503760349984780e+00	8.277357508016685890e+23	1.342521378305337850e-13	1.055909920274119312e-18	6.122503760349984780e+00	8.337925390984606164e+23	1.342485830266918394e-13	5.637854849747881935e-19


==> pde_runs/rs_nr128_lmax1_E3.22E+02_id_1.00E-01_Tg0.00E+00_dt2.00E-09.csv <==
time	energy	mobility	g0	g2	energy_inp	mobility_inp	g0_inp	g2_inp	
0.000000000000000000e+00	2.833252048477812757e+00	2.218277703734971135e+24	4.660242121865982101e-14	1.154882207639763937e-17	2.833252048477812757e+00	2.195113160949349822e+24	4.661399702340206628e-14	1.180660402667414475e-17
2.004008016032064418e-08	2.832723621391986857e+00	2.222758808198759991e+24	4.658988774205133954e-14	1.153358616519161884e-17	2.832723621391986857e+00	2.195608037109091564e+24	4.660145736477809996e-14	1.178693479625729165e-17
4.008016032064128836e-08	2.829111808925632854e+00	2.230752086795009617e+24	4.650431712033519925e-14	1.141904207151358155e-17	2.829111808925632854e+00	2.198990528149010403e+24	4.651574848164795770e-14	1.165249511000967111e-17
6.012024048096193916e-08	2.820351944507849318e+00	2.244237565294204116e+24	4.629699526372655090e-14	1.113530519381772126e-17	2.820351944507849318e+00	2.207194210698997975e+24	4.630787550855928068e-14	1.132643349001439517e-17
8.016032064128257673e-08	2.805374685196638129e+00	2.264690652854071492e+24	4.594306290673150650e-14	1.065546801610617182e-17	2.805374685196638129e+00	2.221220532911084558e+24	4.595246276776149589e-14	1.076894661565264723e-17
1.002004008016032143e-07	2.783785624928659885e+00	2.293179305630645977e+24	4.543401889672907429e-14	9.986294857493557739e-18	2.783785624928659885e+00	2.242736356911995356e+24	4.544395395132075793e-14	1.007998102899697413e-17
1.202404809619238783e-07	2.755653345021946699e+00	2.330674674590183735e+24	4.477270691417570733e-14	9.158959666619933332e-18	2.755653345021946699e+00	2.272070871002756283e+24	4.478512961846268733e-14	9.296845681508384602e-18
1.402805611222445159e-07	2.721394112985690672e+00	2.378355461019533991e+24	4.397051418663655416e-14	8.220465108199948020e-18	2.721394112985690672e+00	2.307794172784151282e+24	4.398281939812643283e-14	8.343150649524744204e-18
1.603206412825651535e-07	2.681734815385561355e+00	2.438093416245919734e+24	4.304633963798421400e-14	7.226009694791565858e-18	2.681734815385561355e+00	2.349148312162063983e+24	4.305404610390118604e-14	7.239130715476699905e-18
1.803607214428857910e-07	2.637734839097152229e+00	2.513695121059933804e+24	4.202684623978433019e-14	6.232298075965554664e-18	2.637734839097152229e+00	2.400079591143684740e+24	4.203976556086103337e-14	6.305138948570159254e-18
2.004008016032064286e-07	2.590847655283281536e+00	2.615299570172494608e+24	4.094750512238673292e-14	5.291758853067944745e-18	2.590847655283281536e+00	2.454709612651589149e+24	4.096006986019299937e-14	5.330401714421250814e-18
2.204408817635270926e-07	2.542997994199179157e+00	2.782336416225660190e+24	3.985384942709902855e-14	4.447653922313094334e-18	2.542997994199179157e+00	2.513679046665759818e+24	3.986583673080486054e-14	4.481380891105015029e-18
2.404809619238477567e-07	2.496668185064482071e+00	3.399390981268752522e+24	3.880277580060577079e-14	3.736051647183175819e-18	2.496668185064482071e+00	2.573181056436792482e+24	3.881206067989802444e-14	3.768265201482715313e-18
2.605210420841683677e-07	2.454842499995922189e+00	1.897600997715619749e+24	3.786084889388650872e-14	3.167239919734414497e-18	2.454842499995922189e+00	2.628776848964152593e+24	3.786532682282533935e-14	3.178292838495579171e-18
2.805611222444890318e-07	2.420980563895799076e+00	2.434434703039621847e+24	3.710327323472954311e-14	2.754189742124433293e-18	2.420980563895799076e+00	2.677100653607036442e+24	3.710696054558300261e-14	2.795582414863979891e-18
3.006012024048096429e-07	2.398398471178591507e+00	2.571771100296263881e+24	3.660057204833073825e-14	2.501169660826259206e-18	2.398398471178591507e+00	2.709327181755551786e+24	3.660121576077054547e-14	2.540357721133040522e-18
3.206412825651303069e-07	2.390260939611383417e+00	2.631932451929427431e+24	3.641997945781407107e-14	2.406581868395966340e-18	2.390260939611383417e+00	2.720940117429588167e+24	3.641896896004661262e-14	2.448386661232824136e-18
3.406813627254509709e-07	2.398562495428237629e+00	2.649139906323377493e+24	3.660435705190017620e-14	2.479230518804531923e-18	2.398562495428237629e+00	2.709093105482619169e+24	3.660488922052824338e-14	2.542211536871228527e-18
3.607214428857715820e-07	2.423626372529282147e+00	2.633708884416853258e+24	3.716257798136612018e-14	2.736472622131835521e-18	2.423626372529282147e+00	2.673324864203003825e+24	3.716621563477038298e-14	2.825485564523658492e-18
3.807615230460922461e-07	2.463743532239752732e+00	2.593498540935375596e+24	3.806121677805532792e-14	3.203289285989109829e-18	2.463743532239752732e+00	2.616074334199519738e+24	3.806467285745279219e-14	3.278893046668039219e-18
4.008016032064128572e-07	2.515233591691552029e+00	2.537338946577739016e+24	3.922367289545297467e-14	3.901633104736646554e-18	2.515233591691552029e+00	2.549337249886339804e+24	3.923433267376863919e-14	4.054026852507223583e-18
4.208416833667335212e-07	2.572983688461862428e+00	2.474475472813859883e+24	4.053908470629298401e-14	4.830884324352338021e-18	2.572983688461862428e+00	2.475523592342599992e+24	4.054870695448876597e-14	4.959027872060372647e-18
4.408817635270541852e-07	2.631359726340245953e+00	2.413094001194794389e+24	4.188062322744745786e-14	5.946969004516412546e-18	2.631359726340245953e+00	2.407507474814575495e+24	4.189296250563319123e-14	6.172606787954107255e-18
4.609218436873747963e-07	2.685224346303912490e+00	2.359210244235863471e+24	4.312848330800635133e-14	7.154789353948746237e-18	2.685224346303912490e+00	2.345509655990792024e+24	4.313576674250188954e-14	7.336270905229431246e-18
4.809619238476955133e-07	2.730718211567297438e+00	2.316367396030130892e+24	4.418947139043304156e-14	8.324305948429506222e-18	2.730718211567297438e+00	2.298071608451193891e+24	4.420117862986662686e-14	8.602711239954601292e-18
5.010020040080161244e-07	2.765562939119051045e+00	2.286027333242229872e+24	4.500622684382255472e-14	9.323888979655592444e-18	2.765562939119051045e+00	2.261737789978425061e+24	4.501720045458290737e-14	9.572705065903844139e-18
5.210420841683367355e-07	2.788892039834605097e+00	2.268290834314935197e+24	4.555493414697302920e-14	1.005195031579056053e-17	2.788892039834605097e+00	2.237411719146821793e+24	4.556354007817793682e-14	1.022213139949837161e-17
5.410821643286573466e-07	2.800822909605870770e+00	2.262607055193222148e+24	4.583605027131311552e-14	1.045245619105713806e-17	2.800822909605870770e+00	2.225483306877041389e+24	4.584444841048852182e-14	1.059951941310741832e-17
5.611222444889780636e-07	2.802012649301740321e+00	2.268295234295565906e+24	4.586395866417533677e-14	1.051375909117761139e-17	2.802012649301740321e+00	2.224369106209481135e+24	4.587268112231907549e-14	1.064380416845367347e-17
5.811623246492986747e-07	2.793338422517340547e+00	2.284858734480116379e+24	4.565924468047983089e-14	1.025861559892182130e-17	2.793338422517340547e+00	2.232775320110123316e+24	4.566766904014968732e-14	1.034590805246990493e-17
6.012024048096192857e-07	2.775729697864957490e+00	2.312157998485358497e+24	4.524449501639045016e-14	9.732827193598054311e-18	2.775729697864957490e+00	2.251136554363035406e+24	4.525529377905968994e-14	9.855723298685189097e-18
6.212424849699400027e-07	2.750119819212508698e+00	2.350540204103705913e+24	4.464294774146559214e-14	8.995929625799306772e-18	2.750119819212508698e+00	2.277840872274136062e+24	4.465554106531858273e-14	9.142805565599498892e-18
6.412825651302606138e-07	2.717473757135079104e+00	2.401054898319225424e+24	4.387896929902896673e-14	8.114270394387568356e-18	2.717473757135079104e+00	2.311882065209575558e+24	4.389100935512920453e-14	8.234017324691907290e-18
6.613226452905812249e-07	2.678860275252792800e+00	2.466015488320650271e+24	4.297956074441804120e-14	7.155648909201487197e-18	2.678860275252792800e+00	2.352162798558672467e+24	4.298678248517899835e-14	7.160095263512190972e-18
6.813627254509019419e-07	2.635549968864192127e+00	2.550712835746577802e+24	4.197639502051429667e-14	6.184726026945790942e-18	2.635549968864192127e+00	2.402625265635298847e+24	4.198945341145984247e-14	6.259717701341832260e-18
7.014028056112225530e-07	2.589126817618216059e+00	2.669742012889795635e+24	4.090803857449035786e-14	5.258858867611855058e-18	2.589126817618216059e+00	2.456714625343913256e+24	4.092044323139195590e-14	5.294627235989706017e-18
7.214428857715431641e-07	2.541596876650241921e+00	2.880893827599945777e+24	3.982195031944223441e-14	4.424334149766613336e-18	2.541596876650241921e+00	2.515478521164884825e+24	3.983396817478982086e-14	4.459814670008627595e-18
7.414829659318638810e-07	2.495492956735732459e+00	3.801222168214588904e+24	3.877621911319420566e-14	3.718998204125506302e-18	2.495492956735732459e+00	2.574690418309990801e+24	3.878532999634215244e-14	3.750175902697059220e-18
7.615230460921844921e-07	2.453834597725506494e+00	1.733698072305497272e+24	3.783823323243606927e-14	3.154450958163835492e-18	2.453834597725506494e+00	2.630215209495891643e+24	3.784275401156082197e-14	3.166901443043485479e-18
7.815631262525051032e-07	2.420093165088899934e+00	2.359194557253084135e+24	3.708347804275067909e-14	2.744108408902355753e-18	2.420093165088899934e+00	2.678367045654382073e+24	3.708708650980349036e-14	2.785552959598505551e-18
8.016032064128257143e-07	2.397619925469969271e+00	2.524584936604903674e+24	3.658327626176129980e-14	2.492996959927505429e-18	2.397619925469969271e+00	2.710438231360564552e+24	3.658377958083785696e-14	2.531558532655383194e-18
8.216432865731464313e-07	2.389579052072643428e+00	2.598535063211746542e+24	3.640485320549395404e-14	2.399637665061169636e-18	2.389579052072643428e+00	2.721913227771331662e+24	3.640369752037691609e-14	2.440679911446023287e-18
8.416833667334670424e-07	2.397971104149133836e+00	2.624236740033625736e+24	3.659121800640792361e-14	2.473055772923241332e-18	2.397971104149133836e+00	2.709937070120506877e+24	3.659164452000664447e-14	2.535527583352190877e-18
8.617234468937876535e-07	2.423122488720433676e+00	2.614743719426312775e+24	3.715133212280692937e-14	2.730770007809128380e-18	2.423122488720433676e+00	2.674043948388547704e+24	3.715493073696804498e-14	2.819790627725735874e-18
8.817635270541083705e-07	2.463324797433626312e+00	2.579010033551651281e+24	3.805180531119230113e-14	3.197904998846906849e-18	2.463324797433626312e+00	2.616671903662429276e+24	3.805529494252392166e-14	3.274160470994631355e-18
9.018036072144289816e-07	2.514896349675820098e+00	2.526387832679201296e+24	3.921602741663789496e-14	3.896549337271399469e-18	2.514896349675820098e+00	2.549770374435956295e+24	3.922666207105787225e-14	4.048835970500369773e-18
9.218436873747495927e-07	2.572721773256611666e+00	2.466413923073238231e+24	4.053309248098960121e-14	4.826198018425929521e-18	2.572721773256611666e+00	2.475828759600094360e+24	4.054267569609262473e-14	4.953582919261306803e-18
9.418837675350703096e-07	2.631164134241219976e+00	2.407464333735689011e+24	4.187610951585069939e-14	5.942837640701201649e-18	2.631164134241219976e+00	2.407735366526284652e+24	4.188845850408681240e-14	6.168540625601878876e-18
9.619238476953910266e-07	2.685083876225270672e+00	2.355695868197905996e+24	4.312521737830557840e-14	7.151352481272116647e-18	2.685083876225270672e+00	2.345656129064247612e+24	4.313247710134394806e-14	7.332360554407753200e-18
9.819639278557116377e-07	2.730620843499691031e+00	2.314765359949915326e+24	4.418719415002174821e-14	8.321620225344234274e-18	2.730620843499691031e+00	2.298173137547330415e+24	4.419889838623208625e-14	8.600000745970035983e-18
1.002004008016032249e-06	2.768355287705662970e+00	2.283531293616451950e+24	4.507182711102608548e-14	9.408300662790495032e-18	2.768355287705662970e+00	2.258826110255633145e+24	4.508259391720954857e-14	9.650437368011494282e-18
1.022044088176352860e-06	2.790548625754603940e+00	2.265199077198152543e+24	4.559395030143475182e-14	1.010592168200751550e-17	2.790548625754603940e+00	2.235684338956737584e+24	4.560233533818474452e-14	1.026824678703201409e-17
1.042084168336673471e-06	2.801384583500225567e+00	2.258799903945293436e+24	4.584928545140763316e-14	1.047280956736566084e-17	2.801384583500225567e+00	2.224957294817248880e+24	4.585777702115614744e-14	1.062042616361951289e-17
1.062124248496994082e-06	2.801556123819072042e+00	2.263561851499810539e+24	4.585317165765408708e-14	1.050128774441507350e-17	2.801556123819072042e+00	2.224796645947217975e+24	4.586184770015099898e-14	1.062681127548768817e-17
1.082164328657314693e-06	2.791952508908436936e+00	2.278897885902612420e+24	4.562656617670459361e-14	1.021693544812152122e-17	2.791952508908436936e+00	2.234220460796330442e+24	4.563521260178733063e-14	1.030732753431435727e-17
1.102204408817635516e-06	2.773505381680848370e+00	2.304546055835909186e+24	4.519217125917384633e-14	9.667332115593430057e-18	2.773505381680848370e+00	2.253455926794328719e+24	4.520320295560277891e-14	9.793803659269434478e-18
1.122244488977956127e-06	2.747149863622739829e+00	2.340657594515810897e+24	4.457331290678493543e-14	8.912996548626718598e-18	2.747149863622739829e+00	2.280937749042954928e+24	4.458598825919920725e-14	9.060129109566360744e-18
1.142284569138276738e-06	2.713858035812350966e+00	2.387941195823398454e+24	4.379455356692358861e-14	8.020662175776939807e-18	2.713858035812350966e+00	2.315652304537548455e+24	4.380633348825505918e-14	8.133364296075449864e-18
1.162324649298597349e-06	2.674714443345969972e+00	2.448070722718448319e+24	4.288327190464908274e-14	7.058024642888970471e-18	2.674714443345969972e+00	2.356993263257447666e+24	4.289131424585674714e-14	7.073907602036407059e-18
1.182364729458917960e-06	2.631016087564837846e+00	2.525000122875582926e+24	4.187173491280515230e-14	6.089202654609428378e-18	2.631016087564837846e+00	2.407907861277665588e+24	4.188504935585085690e-14	6.165462884604797784e-18
1.202404809619238571e-06	2.584384650744030676e+00	2.629999039112490250e+24	4.079931981394667873e-14	5.170615843496220183e-18	2.584384650744030676e+00	2.462239902344110624e+24	4.081124287493135606e-14	5.196042372348384126e-18
1.222444889779559394e-06	2.536873348259388372e+00	2.809657893424755460e+24	3.971445641543574340e-14	4.347206779036378761e-18	2.536873348259388372e+00	2.521545013510000798e+24	3.972653105844883566e-14	4.387109380070979889e-18
1.242484969939880005e-06	2.491073416223331005e+00	3.626213954391916434e+24	3.867639749715459839e-14	3.655378266541919416e-18	2.491073416223331005e+00	2.580366494850428011e+24	3.868480711409929331e-14	3.682149641868919629e-18
1.262525050100200617e-06	2.450041080402571847e+00	2.022737986973520923e+24	3.775314891478827164e-14	3.106596613247776347e-18	2.450041080402571847e+00	2.635628874842162961e+24	3.775779502984926686e-14	3.124026794133234467e-18
1.282565130260521228e-06	2.417278359270200294e+00	2.455494326036588690e+24	3.702069359335572535e-14	2.713183844437941479e-18	2.417278359270200294e+00	2.682384008124818386e+24	3.702404658782219644e-14	2.753739789668410342e-18
1.302605210420841839e-06	2.396122021471890129e+00	2.581318207467910685e+24	3.655001253948851562e-14	2.476441604655461826e-18	2.396122021471890129e+00	2.712575865191156456e+24	3.655023277254754129e-14	2.514629096843759252e-18
1.322645290581162450e-06	2.389657847968642113e+00	2.636302260170702249e+24	3.640660802562269890e-14	2.399257794787570030e-18	2.389657847968642113e+00	2.721800779461416874e+24	3.640546222013105121e-14	2.441570469228924941e-18
1.342685370741483061e-06	2.399743157260800785e+00	2.649760456502531171e+24	3.663059948307658609e-14	2.490153537800926922e-18	2.399743157260800785e+00	2.707408202659065384e+24	3.663133112615335268e-14	2.555555475291343276e-18
1.362725450901803884e-06	2.426511233733670725e+00	2.631352297771254489e+24	3.722699012088415714e-14	2.767613279823969563e-18	2.426511233733670725e+00	2.669207926859240789e+24	3.723082450549366774e-14	2.858090506260758605e-18
1.382765531062124495e-06	2.468045629640077898e+00	2.588995662659512957e+24	3.815795753151151287e-14	3.257101761991857976e-18	2.468045629640077898e+00	2.609941397226958705e+24	3.816103785063706448e-14	3.327702338577670139e-18
1.402805611222445106e-06	2.520489473872647768e+00	2.531627242697207855e+24	3.934289001944758892e-14	3.979441497150513027e-18	2.520489473872647768e+00	2.542587048261599206e+24	3.935387822926022669e-14	4.134926215490756753e-18
1.422845691382765717e-06	2.578629876608804938e+00	2.468461559271240153e+24	4.066832939323120387e-14	4.930624493371492396e-18	2.578629876608804938e+00	2.468945006153043588e+24	4.067872468154220967e-14	5.076406425647269798e-18
1.442885771543086328e-06	2.636835002972405029e+00	2.407509617490644873e+24	4.200703883279506093e-14	6.061517092129397119e-18	2.636835002972405029e+00	2.401128024059674557e+24	4.201904456385997420e-14	6.286432263628166836e-18
1.462925851703406939e-06	2.690064734246942368e+00	2.354540387110577519e+24	4.324106919745417283e-14	7.272379431461098975e-18	2.690064734246942368e+00	2.340462413862162454e+24	4.324912283621044993e-14	7.471015721728990245e-18
1.482965931863727762e-06	2.734612271287700125e+00	2.312860534437091322e+24	4.428057451275332097e-14	8.431290622381095151e-18	2.734612271287700125e+00	2.294011135922227126e+24	4.429237284895982083e-14	8.711112543453332794e-18
1.503006012024048373e-06	2.768355223201918403e+00	2.283757670616242326e+24	4.507182559535776516e-14	9.408298710681646837e-18	2.768355223201918403e+00	2.258826177515948161e+24	4.508259240660903479e-14	9.650435572381614478e-18
1.523046092184368984e-06	2.790548583210528122e+00	2.267233830491917226e+24	4.559394929924259590e-14	1.010592030770441797e-17	2.790548583210528122e+00	2.235684383318936167e+24	4.560233434185339598e-14	1.026824560270675852e-17
1.543086172344689595e-06	2.801384555770277451e+00	2.262701891101280606e+24	4.584928479724165411e-14	1.047280866445038774e-17	2.801384555770277451e+00	2.224957320786565430e+24	4.585777636312007989e-14	1.062042513144922178e-17
1.563126252505010206e-06	2.801556105720686585e+00	2.269485682050527717e+24	4.585317123087019576e-14	1.050128713248658972e-17	2.801556105720686585e+00	2.224796662896499492e+24	4.586184727067343797e-14	1.062681060182556305e-17
1.583166332665330818e-06	2.791952497114309040e+00	2.287116112691907562e+24	4.562656589880167624e-14	1.021693507038449319e-17	2.791952497114309040e+00	2.234220473094481010e+24	4.563521232558296332e-14	1.030732720599406157e-17
1.603206412825651429e-06	2.773505373829297849e+00	2.315494954021218219e+24	4.519217107452634176e-14	9.667331881405724475e-18	2.773505373829297849e+00	2.253455934981415780e+24	4.520320277172885658e-14	9.793803440701057723e-18
1.623246492985972252e-06	2.747149858231284103e+00	2.355026184162916017e+24	4.457331278039496648e-14	8.912996398893141112e-18	2.747149858231284103e+00	2.280937754664814521e+24	4.458598813293776583e-14	9.060128959481136183e-18
1.643286573146292863e-06	2.713858031873639831e+00	2.406850423750762938e+24	4.379455347511619627e-14	8.020662057200098618e-18	2.713858031873639831e+00	2.315652308644580599e+24	4.380633339601515650e-14	8.133364186431158039e-18
1.663326653306613474e-06	2.674714440246773961e+00	2.473468705010430310e+24	4.288327183277231166e-14	7.058024559080634419e-18	2.674714440246773961e+00	2.356993266868437394e+24	4.289131417448993992e-14	7.073907537607249575e-18
1.683366733466934085e-06	2.631016085128653703e+00	2.560674904998847489e+24	4.187173485662057275e-14	6.089202599021967980e-18	2.631016085128653703e+00	2.407907864116155518e+24	4.188504929975157529e-14	6.165462833958987815e-18
1.703406813627254696e-06	2.584384648873141010e+00	2.684880573702472812e+24	4.079931977107877807e-14	5.170615807754461756e-18	2.584384648873141010e+00	2.462239904523954703e+24	4.081124283184939641e-14	5.196042333454476189e-18
1.723446893787575307e-06	2.536873346644572536e+00	2.914640783197563423e+24	3.971445637866159760e-14	4.347206758567626897e-18	2.536873346644572536e+00	2.521545015583930984e+24	3.972653102171969279e-14	4.387109355215481154e-18
1.743486973947896130e-06	2.491073414780662798e+00	4.183706025513185215e+24	3.867639746459751997e-14	3.655378243597841440e-18	2.491073414780662798e+00	2.580366496703266165e+24	3.868480708128566470e-14	3.682149619663143815e-18
1.763527054108216741e-06	2.450041078922928328e+00	1.873227405800458485e+24	3.775314888149468744e-14	3.106596611626342475e-18	2.450041078922928328e+00	2.635628876953737461e+24	3.775779499671141642e-14	3.124026777410180226e-18
1.783567134268537352e-06	2.417278357938321687e+00	2.383237868304578210e+24	3.702069356368859153e-14	2.713183826073402895e-18	2.417278357938321687e+00	2.682384010025520192e+24	3.702404655799366798e-14	2.753739774615407378e-18
1.803607214428857963e-06	2.396122020073602421e+00	2.534856992337757381e+24	3.655001250859725899e-14	2.476441566073781799e-18	2.396122020073602421e+00	2.712575867186629937e+24	3.655023274123172604e-14	2.514629081040195197e-18
1.823647294589178574e-06	2.389657846548191689e+00	2.602979602383677944e+24	3.640660799407993784e-14	2.399257785322473303e-18	2.389657846548191689e+00	2.721800781488517957e+24	3.640546218831887837e-14	2.441570453174875978e-18
1.843687374749499185e-06	2.399743155958205865e+00	2.624720002771956571e+24	3.663059945421684825e-14	2.490153511149418395e-18	2.399743155958205865e+00	2.707408204517977159e+24	3.663133109698065794e-14	2.555555460569306751e-18
1.863727454909820008e-06	2.426511232348612879e+00	2.612203719357936160e+24	3.722699009003290523e-14	2.767613252598889054e-18	2.426511232348612879e+00	2.669207928835833594e+24	3.723082447447414233e-14	2.858090490606719128e-18
1.883767535070140619e-06	2.468045628424062610e+00	2.574348423362923719e+24	3.815795750409417248e-14	3.257101755411119830e-18	2.468045628424062610e+00	2.609941398788703840e+24	3.816103782297867975e-14	3.327702319860571974e-18
1.903807615230461230e-06	2.520489472977436751e+00	2.520569850932217831e+24	3.934288999908776422e-14	3.979441489895654334e-18	2.520489472977436751e+00	2.542587049411330812e+24	3.935387820889856553e-14	4.134926201711528418e-18
1.923847695390782053e-06	2.578629875940720684e+00	2.460351960009875405e+24	4.066832937783814840e-14	4.930624494418169069e-18	2.578629875940720684e+00	2.468945006931453260e+24	4.067872466615788216e-14	5.076406411758472227e-18
1.943887775551102453e-06	2.636835002770249847e+00	2.401885078446644994e+24	4.200703882814444191e-14	6.061517085507959066e-18	2.636835002770249847e+00	2.401128024295213248e+24	4.201904455920484289e-14	6.286432259425564289e-18
1.963927855711423275e-06	2.690064734131310420e+00	2.351075257569819939e+24	4.324106919470954903e-14	7.272379435898350663e-18	2.690064734131310420e+00	2.340462413982735876e+24	4.324912283350248608e-14	7.471015718510072596e-18
1.983967935871743675e-06	2.734612271109171822e+00	2.311342935401751393e+24	4.428057450865727116e-14	8.431290606585536031e-18	2.734612271109171822e+00	2.294011136108384699e+24	4.429237284477890221e-14	8.711112538483532202e-18
2.004008016032064498e-06	2.771096886351301691e+00	2.281139282670092382e+24	4.513625582882727097e-14	9.491854756236507506e-18	2.771096886351301691e+00	2.255967349274710660e+24	4.514679887694501711e-14	9.726756913215301695e-18
2.024048096192384897e-06	2.792134498134310583e+00	2.264035419219442318e+24	4.563130705186751783e-14	1.015793306260476695e-17	2.792134498134310583e+00	2.234030694253111816e+24	4.563947457169240328e-14	1.031239367883290754e-17
2.044088176352705720e-06	2.801867745217285322e+00	2.258785636181902770e+24	4.586066882722454831e-14	1.049068430297524337e-17	2.801867745217285322e+00	2.224504810034605509e+24	4.586924252539431467e-14	1.063841051642118189e-17
2.064128256513026543e-06	2.801020308678554116e+00	2.264626815990694379e+24	4.584051460543018935e-14	1.048628262686739286e-17	2.801020308678554116e+00	2.225298441078814244e+24	4.584913272181648151e-14	1.060686704525729766e-17
2.084168336673346942e-06	2.790490362442912264e+00	2.280999706619206716e+24	4.559209686931649385e-14	1.017298858045569101e-17	2.790490362442912264e+00	2.235745092153544138e+24	4.560097088114170711e-14	1.026662487586808415e-17
2.104208416833667765e-06	2.771210147696356874e+00	2.307679750546806184e+24	4.513819458703318475e-14	9.600039931532307895e-18	2.771210147696356874e+00	2.255849247701234453e+24	4.514945132211981420e-14	9.729909838008845101e-18
2.124248496993988164e-06	2.744116095076499562e+00	2.344865301702212938e+24	4.450220900929674429e-14	8.828847806010466027e-18	2.744116095076499562e+00	2.284101165817666849e+24	4.451494102999666127e-14	8.975676253539825699e-18
2.144288577154308987e-06	2.710187625328580818e+00	2.393335844119705303e+24	4.370890203244741370e-14	7.926461777016621657e-18	2.710187625328580818e+00	2.319479570170197718e+24	4.372037686666933345e-14	8.031188852095626138e-18
2.164328657314629386e-06	2.670525733416305503e+00	2.454908121866265204e+24	4.278604285467991184e-14	6.960416580877422727e-18	2.670525733416305503e+00	2.361873686753478703e+24	4.279485863188006776e-14	6.986828549737143526e-18
2.184368737474950209e-06	2.626454749818209145e+00	2.533925278551295945e+24	4.176651003780263616e-14	5.994239558516785997e-18	2.626454749818209145e+00	2.413222447459517587e+24	4.178001304627252701e-14	6.070637276037268411e-18
2.204408817635271032e-06	2.579635027246188539e+00	2.643106245511508874e+24	4.069050854020788819e-14	5.083371475866879353e-18	2.579635027246188539e+00	2.467773867337009490e+24	4.070187081089847659e-14	5.097302493026271765e-18
2.224448897795591431e-06	2.532167407418621785e+00	2.838034936688751915e+24	3.960744400155316044e-14	4.271318948171910670e-18	2.532167407418621785e+00	2.527588917923142519e+24	3.961949397265885300e-14	4.314674800463101855e-18
2.244488977955912254e-06	2.486701813640764591e+00	4.009896130173275046e+24	3.857772964414971432e-14	3.593430963532695965e-18	2.486701813640764591e+00	2.585981004049606286e+24	3.858537458477032950e-14	3.614861249176475405e-18
2.264529058116232654e-06	2.446330777486418473e+00	2.114109939091927351e+24	3.766998511849623062e-14	3.060347839790913092e-18	2.446330777486418473e+00	2.640923786295423403e+24	3.767469970412291671e-14	3.082092641382959176e-18
2.284569138276553476e-06	2.414580856488768745e+00	2.473629764128486619e+24	3.696058248754930766e-14	2.682062883032669368e-18	2.414580856488768745e+00	2.686233569385819429e+24	3.696363376511305244e-14	2.723252388440772656e-18
2.304609218436873876e-06	2.394772770635628767e+00	2.589167264468625642e+24	3.652005843952587008e-14	2.461480272373561262e-18	2.394772770635628767e+00	2.714501358572071113e+24	3.652001517569377145e-14	2.499379751454763732e-18
2.324649298597194699e-06	2.389904289570910390e+00	2.639309390263540175e+24	3.641208172574532161e-14	2.400557184465719871e-18	2.389904289570910390e+00	2.721449086758180046e+24	3.641098148518185018e-14	2.444355772754561368e-18
2.344689378757515521e-06	2.401684384401952865e+00	2.649228046676426372e+24	3.667375460135661588e-14	2.509116418433522319e-18	2.401684384401952865e+00	2.704637909759712830e+24	3.667480652566873779e-14	2.577495386209572584e-18
2.364729458917835921e-06	2.430049813295585004e+00	2.628055179687506961e+24	3.730604182845425104e-14	2.806585369344427534e-18	2.430049813295585004e+00	2.664158078942758924e+24	3.731007394359903916e-14	2.898083827351143855e-18
2.384769539078156744e-06	2.472877144928476323e+00	2.583779629622591591e+24	3.826668721001031111e-14	3.318652871868299629e-18	2.472877144928476323e+00	2.603736215827153137e+24	3.827093113954965847e-14	3.402069779781450063e-18
2.404809619238477143e-06	2.526140263595495039e+00	2.525425313943487078e+24	3.947117738218145979e-14	4.064666218288907434e-18	2.526140263595495039e+00	2.535329661460687480e+24	3.948240599550538146e-14	4.221904057303209967e-18
2.424849699398797966e-06	2.584538375045603242e+00	2.462151934369373916e+24	4.080369697405672246e-14	5.036897616610055540e-18	2.584538375045603242e+00	2.462060792378058451e+24	4.081478276481160547e-14	5.199238145443461429e-18
2.444889779559118789e-06	2.642455159221373417e+00	2.401780255306723193e+24	4.213690148819372167e-14	6.181029012556005693e-18	2.642455159221373417e+00	2.394579768613628975e+24	4.214846284078575717e-14	6.403269640326904145e-18
2.464929859719439188e-06	2.694957552481628049e+00	2.349829541389948261e+24	4.335494795806802141e-14	7.392888186117484722e-18	2.694957552481628049e+00	2.335360500831122650e+24	4.336370678461249113e-14	7.607220072074044063e-18
2.484969939879760011e-06	2.738494590632488013e+00	2.309376701874917461e+24	4.437144683748018519e-14	8.539115808831162354e-18	2.738494590632488013e+00	2.289962905494328520e+24	4.438329212250442180e-14	8.819187022991573168e-18
2.505010020040080410e-06	2.771096886165687501e+00	2.281546306247008801e+24	4.513625582449275798e-14	9.491854746944856949e-18	2.771096886165687501e+00	2.255967349468257187e+24	4.514679887259815371e-14	9.726756908048245817e-18
2.525050100200401233e-06	2.792134498128050701e+00	2.266252724542297401e+24	4.563130705164411874e-14	1.015793307256905702e-17	2.792134498128050701e+00	2.234030694259639093e+24	4.563947457154580768e-14	1.031239367865864786e-17
2.545090180360721632e-06	2.801867745139019927e+00	2.262881110218317379e+24	4.586066882539117246e-14	1.049068429867621336e-17	2.801867745139019927e+00	2.224504810107901810e+24	4.586924252353706473e-14	1.063841051350796941e-17
2.565130260521042455e-06	2.801020308653932034e+00	2.270765561301337664e+24	4.584051460473479900e-14	1.048628264094232001e-17	2.801020308653932034e+00	2.225298441101872850e+24	4.584913272123220064e-14	1.060686704434080923e-17
2.585170340681363278e-06	2.790490362549097991e+00	2.289468077123112165e+24	4.559209687193980977e-14	1.017298856794141423e-17	2.790490362549097991e+00	2.235745092042820686e+24	4.560097088362844912e-14	1.026662487882403995e-17
2.605210420841683677e-06	2.771210147815564184e+00	2.318934304699492076e+24	4.513819458994174646e-14	9.600039921042963105e-18	2.771210147815564184e+00	2.255849247576932731e+24	4.514945132491150459e-14	9.729909841327291729e-18
2.625250501002004500e-06	2.744116095231357910e+00	2.359628025860514464e+24	4.450220901292664041e-14	8.828847810126716037e-18	2.744116095231357910e+00	2.284101165656190575e+24	4.451494103362325680e-14	8.975676257850711731e-18
2.645290581162324900e-06	2.710187625250905619e+00	2.412787120519158182e+24	4.370890203069300598e-14	7.926461767293992660e-18	2.710187625250905619e+00	2.319479570251192212e+24	4.372037686485027069e-14	8.031188849933333745e-18
2.665330661322645722e-06	2.670525733270070923e+00	2.481117567644679943e+24	4.278604285125046211e-14	6.960416582281975702e-18	2.670525733270070923e+00	2.361873686923862203e+24	4.279485862851264775e-14	6.986828546697073894e-18
2.685370741482966122e-06	2.626454749870275940e+00	2.570976971486386316e+24	4.176651003885154980e-14	5.994239580376771104e-18	2.626454749870275940e+00	2.413222447398852516e+24	4.178001304747149461e-14	6.070637277119684951e-18
2.705410821643286945e-06	2.579635027354385546e+00	2.700886930740876277e+24	4.069050854265932079e-14	5.083371481764751688e-18	2.579635027354385546e+00	2.467773867210944683e+24	4.070187081338998332e-14	5.097302495275578443e-18
2.725450901803607768e-06	2.532167407669348780e+00	2.952895958710448351e+24	3.960744400715521514e-14	4.271318966090542546e-18	2.532167407669348780e+00	2.527588917601130030e+24	3.961949397836166101e-14	4.314674804322331122e-18
2.745490981963928167e-06	2.486701813756666990e+00	4.900660382261207621e+24	3.857772964682506982e-14	3.593430956395761192e-18	2.486701813756666990e+00	2.585981003900751310e+24	3.858537458740654487e-14	3.614861250960463542e-18
2.765531062124248990e-06	2.446330777271002788e+00	1.978107973744809648e+24	3.766998511378560137e-14	3.060347820293669625e-18	2.446330777271002788e+00	2.640923786602839982e+24	3.767469969929850216e-14	3.082092638948313325e-18
2.785571142284569389e-06	2.414580856217288130e+00	2.405065584688518249e+24	3.696058248138763503e-14	2.682062896672454983e-18	2.414580856217288130e+00	2.686233569773244807e+24	3.696363375903301745e-14	2.723252385372476210e-18
2.805611222444890212e-06	2.394772770275032325e+00	2.544378807319579165e+24	3.652005843156262216e-14	2.461480262027946313e-18	2.394772770275032325e+00	2.714501359086672619e+24	3.652001516761791206e-14	2.499379747379272562e-18
2.825651302605211035e-06	2.389904289248244940e+00	2.606972867231430610e+24	3.641208171853235614e-14	2.400557189583863676e-18	2.389904289248244940e+00	2.721449087218650469e+24	3.641098147795548670e-14	2.444355769107769493e-18
2.845691382765531434e-06	2.401684384234048064e+00	2.624861253921629190e+24	3.667375459762474844e-14	2.509116416773908426e-18	2.401684384234048064e+00	2.704637909999326908e+24	3.667480652190837038e-14	2.577495384311898343e-18
2.865731462925852257e-06	2.430049813188309038e+00	2.609408841075724231e+24	3.730604182609246460e-14	2.806585363191219258e-18	2.430049813188309038e+00	2.664158079095850349e+24	3.731007394119650332e-14	2.898083826138702006e-18
2.885771543086172656e-06	2.472877144772434477e+00	2.569526870783991021e+24	3.826668720654443494e-14	3.318652863219889258e-18	2.472877144772434477e+00	2.603736216027559532e+24	3.827093113600047228e-14	3.402069777379629377e-18
2.905811623246493479e-06	2.526140263740804581e+00	2.514688156015178868e+24	3.947117738539152414e-14	4.064666233250038147e-18	2.526140263740804581e+00	2.535329661274064708e+24	3.948240599881046253e-14	4.221904059539837093e-18
2.925851703406813878e-06	2.584538375214571637e+00	2.454309160678500252e+24	4.080369697792737262e-14	5.036897619969607676e-18	2.584538375214571637e+00	2.462060792181186814e+24	4.081478276870252620e-14	5.199238148956144254e-18
2.945891783567134701e-06	2.642455159358340744e+00	2.396384287385553811e+24	4.213690149143296125e-14	6.181029005478143814e-18	2.642455159358340744e+00	2.394579768454043023e+24	4.214846284393978084e-14	6.403269643174316841e-18
2.965931863727455524e-06	2.694957552792580202e+00	2.346566971243198862e+24	4.335494796536120456e-14	7.392888186696912302e-18	2.694957552792580202e+00	2.335360500506882147e+24	4.336370679189461761e-14	7.607220080730207072e-18
2.985971943887775924e-06	2.738494590844168464e+00	2.308046104748424641e+24	4.437144684242381871e-14	8.539115816365092147e-18	2.738494590844168464e+00	2.289962905273601830e+24	4.438329212746172471e-14	8.819187028884250115e-18
3.006012024048096746e-06	2.773722173084075759e+00	2.278873188520182120e+24	4.519797026888879183e-14	9.572504025729191536e-18	2.773722173084075759e+00	2.253229870801219754e+24	4.520827995085784468e-14	9.799838613118250096e-18
3.026052104208417146e-06	2.793607004156772877e+00	2.262990284910683480e+24	4.566599830030981450e-14	1.020657650918749702e-17	2.793607004156772877e+00	2.232495260622852014e+24	4.567395890076545358e-14	1.035338472255222119e-17
3.046092184368737969e-06	2.802245000629104865e+00	2.258882067476226951e+24	4.586955390211516262e-14	1.050516197742795182e-17	2.802245000629104865e+00	2.224151507347346100e+24	4.587819485619860161e-14	1.065245280119446474e-17
3.066132264529058368e-06	2.800387670307759702e+00	2.265796798543782264e+24	4.582557437188128699e-14	1.046817213245851521e-17	2.800387670307759702e+00	2.225890911934002435e+24	4.583412011285874688e-14	1.058331883923328420e-17
3.086172344689379191e-06	2.788940728910569877e+00	2.283204244127575062e+24	4.555557265588038764e-14	1.012643573978303965e-17	2.788940728910569877e+00	2.237360949341114815e+24	4.556468031807659325e-14	1.022348678685236544e-17
3.106212424849700014e-06	2.768836751973907440e+00	2.310918039140652351e+24	4.508239624130739471e-14	9.530761038422409414e-18	2.768836751973907440e+00	2.258324070591310024e+24	4.509386923426074441e-14	9.663840181017240150e-18
3.126252505010020413e-06	2.741013889952632621e+00	2.349185083492345426e+24	4.442952959233235014e-14	8.743386898089710710e-18	2.741013889952632621e+00	2.287335943810075217e+24	4.444229109803601284e-14	8.889318286972009446e-18
3.146292585170341236e-06	2.706459701513710403e+00	2.398859742736100442e+24	4.362195086475910970e-14	7.831628234947371887e-18	2.706459701513710403e+00	2.323366806968609618e+24	4.363307335168860708e-14	7.927412374616712032e-18
3.166332665330661635e-06	2.666292657766634822e+00	2.461914648020376908e+24	4.268784106166914731e-14	6.862813977105697579e-18	2.666292657766634822e+00	2.366805802418691430e+24	4.269738138526838405e-14	6.898827178891695915e-18
3.186372745490982458e-06	2.621865558677863195e+00	2.543130120149724352e+24	4.166071281581316527e-14	5.899839293266381832e-18	2.621865558677863195e+00	2.418569486678085656e+24	4.167433534203153092e-14	5.975232623523287872e-18
3.206412825651302857e-06	2.574878509130617665e+00	2.656914553054753051e+24	4.058161834077478568e-14	4.997130047418441495e-18	2.574878509130617665e+00	2.473315865508362221e+24	4.059233998089771625e-14	4.998419281559449556e-18
3.226452905811623680e-06	2.527480272623940039e+00	2.870207188710327170e+24	3.950094084181483124e-14	4.196600929190340580e-18	2.527480272623940039e+00	2.533608669473174712e+24	3.951288463223079766e-14	4.242529686466530206e-18
3.246492985971944503e-06	2.482380485977833562e+00	4.825124525064048882e+24	3.848026673954952552e-14	3.533092674519992251e-18	2.482380485977833562e+00	2.591530944479448837e+24	3.848708556341739238e-14	3.548346695933321413e-18
3.266533066132264902e-06	2.442706330340467247e+00	2.184551803821186072e+24	3.758879730607321867e-14	3.015720134009401731e-18	2.442706330340467247e+00	2.646096174409958149e+24	3.759352718991671348e-14	3.041128837702156720e-18
3.286573146292585725e-06	2.412004195178150123e+00	2.490062711183603178e+24	3.690318652261842485e-14	2.652931689850733268e-18	2.412004195178150123e+00	2.689910679797848181e+24	3.690592728784398974e-14	2.694130747586385101e-18
3.306613226452906125e-06	2.393573908194268629e+00	2.596419709690776755e+24	3.649345003802008672e-14	2.448109651921564944e-18	2.393573908194268629e+00	2.716212235181095509e+24	3.649316565226747705e-14	2.485830108237308218e-18
3.326653306613226947e-06	2.390318713020063601e+00	2.641922708105060206e+24	3.642128227082324463e-14	2.403542923855754019e-18	2.390318713020063601e+00	2.720857669960950673e+24	3.642026284367850984e-14	2.449039621112178318e-18
3.346693386773547770e-06	2.403793216686683998e+00	2.648384755384639782e+24	3.672065244555405683e-14	2.529962206233469618e-18	2.403793216686683998e+00	2.701628430353378016e+24	3.672203558204553194e-14	2.601329584427627321e-18
3.366733466933868170e-06	2.433734637639406451e+00	2.624525901825542128e+24	3.738841316180247841e-14	2.847707686910309020e-18	2.433734637639406451e+00	2.658899527535430453e+24	3.739259865546587489e-14	2.939730019153709020e-18
3.386773547094188992e-06	2.477814110075096110e+00	2.578422650924430136e+24	3.837788223948380011e-14	3.382565716344167932e-18	2.477814110075096110e+00	2.597395603727082330e+24	3.838322289582571413e-14	3.478060321744127297e-18
3.406813627254509392e-06	2.531842670023225939e+00	2.519175367934741678e+24	3.960075499211595324e-14	4.152193469216040770e-18	2.531842670023225939e+00	2.528005982617229173e+24	3.961210778876357282e-14	4.309676391533969955e-18
3.426853707414830215e-06	2.590441461536771239e+00	2.455873323651164642e+24	4.093906132965839525e-14	5.144933888874932121e-18	2.590441461536771239e+00	2.455182884264495647e+24	4.095071622437886476e-14	5.321957356351596754e-18
3.446893787575150614e-06	2.648019971329004907e+00	2.396137189863047966e+24	4.226558691051893195e-14	6.301244027057602530e-18	2.648019971329004907e+00	2.388095996708406824e+24	4.227660667922755005e-14	6.518956468179133138e-18
3.466933867735471437e-06	2.699759361192904272e+00	2.345235310268783738e+24	4.346678005269252174e-14	7.512735348970219755e-18	2.699759361192904272e+00	2.330353486619364651e+24	4.347615939887656596e-14	7.740890935087947096e-18
3.486973947895792260e-06	2.742266436047006373e+00	2.306020081141608228e+24	4.445977518756320087e-14	8.644975351617322403e-18	2.742266436047006373e+00	2.286029870104830863e+24	4.447162422879314207e-14	8.924186172693165895e-18
3.507014028056112659e-06	2.773722173074930186e+00	2.279460721325000492e+24	4.519797026864451632e-14	9.572504029124097583e-18	2.773722173074930186e+00	2.253229870810756192e+24	4.520827995064366579e-14	9.799838612863660646e-18
3.527054108216433482e-06	2.793607004275001859e+00	2.265390857359883019e+24	4.566599830309290946e-14	1.020657651356185400e-17	2.793607004275001859e+00	2.232495260499570346e+24	4.567395890353423546e-14	1.035338472584343362e-17
3.547094188376753881e-06	2.802245000694536525e+00	2.263172688267247545e+24	4.586955390370733636e-14	1.050516197330081029e-17	2.802245000694536525e+00	2.224151507286068728e+24	4.587819485775130706e-14	1.065245280362997726e-17
3.567134268537074704e-06	2.800387670264639528e+00	2.272153302064005600e+24	4.582557437090375580e-14	1.046817212584363302e-17	2.800387670264639528e+00	2.225890911974385059e+24	4.583412011183549331e-14	1.058331883762825578e-17
3.587174348697395103e-06	2.788940728838416039e+00	2.291927262579595231e+24	4.555557265431143796e-14	1.012643572043162683e-17	2.788940728838416039e+00	2.237360949416352174e+24	4.556468031638684057e-14	1.022348678484377459e-17
3.607214428857715926e-06	2.768836752066929474e+00	2.322485330938116696e+24	4.508239624331784144e-14	9.530761064194353439e-18	2.768836752066929474e+00	2.258324070494312482e+24	4.509386923643920589e-14	9.663840183606751568e-18
3.627254509018036749e-06	2.741013890331556180e+00	2.364353434277745487e+24	4.442952960107366734e-14	8.743386926134537107e-18	2.741013890331556180e+00	2.287335943414958359e+24	4.444229110690995334e-14	8.889318297520333915e-18
3.647294589178357148e-06	2.706459701573407095e+00	2.418872981400285641e+24	4.362195086623854575e-14	7.831628224652281014e-18	2.706459701573407095e+00	2.323366806906361583e+24	4.363307335308663269e-14	7.927412376278524566e-18
3.667334669338677971e-06	2.666292657797087351e+00	2.488974012578593386e+24	4.268784106226165127e-14	6.862813993248586610e-18	2.666292657797087351e+00	2.366805802383209899e+24	4.269738138596963091e-14	6.898827179524773739e-18
3.687374749498998371e-06	2.621865558644225214e+00	2.581647512939089803e+24	4.166071281492569676e-14	5.899839307943814590e-18	2.621865558644225214e+00	2.418569486717278306e+24	4.167433534125693262e-14	5.975232622823988101e-18
3.707414829659319193e-06	2.574878509035843699e+00	2.717878046883492007e+24	4.058161833849586119e-14	4.997130060804966552e-18	2.574878509035843699e+00	2.473315865618787441e+24	4.059233997871530416e-14	4.998419279589194719e-18
3.727454909819640016e-06	2.527480272597694810e+00	2.996859845417384515e+24	3.950094084126514665e-14	4.196600922081767052e-18	2.527480272597694810e+00	2.533608669506882152e+24	3.951288463163384452e-14	4.242529686062559466e-18
3.747494989979960416e-06	2.482380485973745721e+00	6.754906580283104063e+24	3.848026673950293855e-14	3.533092668008847584e-18	2.482380485973745721e+00	2.591530944484698898e+24	3.848708556332441407e-14	3.548346695870400512e-18
3.767535070140281239e-06	2.442706330313839214e+00	2.060183309057626187e+24	3.758879730547450479e-14	3.015720134083884376e-18	2.442706330313839214e+00	2.646096174447958409e+24	3.759352718932035988e-14	3.041128837401204358e-18
3.787575150300601638e-06	2.412004195025263531e+00	2.424850456251907774e+24	3.690318651924367158e-14	2.652931683539204691e-18	2.412004195025263531e+00	2.689910680016030372e+24	3.690592728441996738e-14	2.694130745858448073e-18
3.807615230460922461e-06	2.393573907814677604e+00	2.553203378494535637e+24	3.649345002961801757e-14	2.448109644265151784e-18	2.393573907814677604e+00	2.716212235722803628e+24	3.649316564376621969e-14	2.485830103947138644e-18
3.827655310621243284e-06	2.390318712600620010e+00	2.610530362970989950e+24	3.642128226147927556e-14	2.403542925034246345e-18	2.390318712600620010e+00	2.720857670559531675e+24	3.642026283428472263e-14	2.449039616371591894e-18
3.847695390781564106e-06	2.403793216391011622e+00	2.624670039796218319e+24	3.672065243890340404e-14	2.529962214354224103e-18	2.403793216391011622e+00	2.701628430775326878e+24	3.672203557542370098e-14	2.601329581085913534e-18
3.867735470941884082e-06	2.433734637243849086e+00	2.606368881131347891e+24	3.738841315290769936e-14	2.847707689365813077e-18	2.433734637243849086e+00	2.658899528099923910e+24	3.739259864660703635e-14	2.939730014683086744e-18
3.887775551102204905e-06	2.477814109779250096e+00	2.564555737266457628e+24	3.837788223264422461e-14	3.382565736986662943e-18	2.477814109779250096e+00	2.597395604107041444e+24	3.838322288909666750e-14	3.478060317190418478e-18
3.907815631262525728e-06	2.531842669706930504e+00	2.508752295835442577e+24	3.960075498499310093e-14	4.152193454948394289e-18	2.531842669706930504e+00	2.528005983023451475e+24	3.961210778156940118e-14	4.309676386665501011e-18
3.927855711422846551e-06	2.590441461230160503e+00	2.448292931318520044e+24	4.093906132269428700e-14	5.144933873442986263e-18	2.590441461230160503e+00	2.455182884621739216e+24	4.095071621731838296e-14	5.321957349977468906e-18
3.947895791583166527e-06	2.648019971033741982e+00	2.390966677317391405e+24	4.226558690368753535e-14	6.301244020545854661e-18	2.648019971033741982e+00	2.388095997052428873e+24	4.227660667242837684e-14	6.518956462040914760e-18
3.967935871743487349e-06	2.699759360727700841e+00	2.342173298255559523e+24	4.346678004202269837e-14	7.512735314682570021e-18	2.699759360727700841e+00	2.330353487104448458e+24	4.347615938798205607e-14	7.740890922137796934e-18
3.987975951903808172e-06	2.742266435695237536e+00	2.304875456439363807e+24	4.445977517937765195e-14	8.644975334525580075e-18	2.742266435695237536e+00	2.286029870471632344e+24	4.447162422055513705e-14	8.924186162900762766e-18
4.008016032064128995e-06	2.776231061360463492e+00	2.276732469815616838e+24	4.525696575485417022e-14	9.650178472241186702e-18	2.776231061360463492e+00	2.250613765077123354e+24	4.526703511220230848e-14	9.869680058555813493e-18
4.028056112224449818e-06	2.794966707052094712e+00	2.262062895164165093e+24	4.569803594937812407e-14	1.025182990049856008e-17	2.794966707052094712e+00	2.231077450766191524e+24	4.570580151557897127e-14	1.039123559716814637e-17
4.048096192384769794e-06	2.802517192666282853e+00	2.259088531322448697e+24	4.587596025547930404e-14	1.051625850872299998e-17	2.802517192666282853e+00	2.223896597344274642e+24	4.588465401644592357e-14	1.066258439368942323e-17
4.068136272545090617e-06	2.799659125502710566e+00	2.267071420423628910e+24	4.580837310053609916e-14	1.044699800435696907e-17	2.799659125502710566e+00	2.226573199926032591e+24	4.581683162899289437e-14	1.055620078260090039e-17
4.088176352705411440e-06	2.787304527145713973e+00	2.285511495411622040e+24	4.551701633131801981e-14	1.007733428715747346e-17	2.787304527145713973e+00	2.239067074258315004e+24	4.552636243059193878e-14	1.017793884541530832e-17
4.108216432865732262e-06	2.766386130684917788e+00	2.314261388806974559e+24	4.502479985237561902e-14	9.459561120074443432e-18	2.766386130684917788e+00	2.260879419285811858e+24	4.503647861603995883e-14	9.595620749066477376e-18
4.128256513026053085e-06	2.737844266176608254e+00	2.353618116137413218e+24	4.435530046295566958e-14	8.656682208792008784e-18	2.737844266176608254e+00	2.290641021593622044e+24	4.436806230191373530e-14	8.801083546471911171e-18
4.148296593186373061e-06	2.702675457205094833e+00	2.404515498697152400e+24	4.353373000362141655e-14	7.736227816921815071e-18	2.702675457205094833e+00	2.327312771119473574e+24	4.354445087813641080e-14	7.822068069376020620e-18
4.168336673346693884e-06	2.662016694366722280e+00	2.469096747856869299e+24	4.258870282993140053e-14	6.765276833831800731e-18	2.662016694366722280e+00	2.371787888214919680e+24	4.259891654000434092e-14	6.809934214999936553e-18
4.188376753507014707e-06	2.617250391578782587e+00	2.552634762063425133e+24	4.155438808188584684e-14	5.806051643921150236e-18	2.617250391578782587e+00	2.423946791463252803e+24	4.156805947580499758e-14	5.879287957041483618e-18
4.208416833667335530e-06	2.570117466273316165e+00	2.671517312722962076e+24	4.047270410936844188e-14	4.911927619549076522e-18	2.570117466273316165e+00	2.478863135626502592e+24	4.048270495730297329e-14	4.899442005278301261e-18
4.228456913827655505e-06	2.522814318648403997e+00	2.907236224808361151e+24	3.939500223710350961e-14	4.122860759824233485e-18	2.522814318648403997e+00	2.539601218206461097e+24	3.940675705161076043e-14	4.170710590960729839e-18
4.248496993987976328e-06	2.478112937743419231e+00	7.798234937628039215e+24	3.838408590751631960e-14	3.474331322720040753e-18	2.478112937743419231e+00	2.597011815251099049e+24	3.839001976043855363e-14	3.482659924089885165e-18
4.268537074148297151e-06	2.439171505894209169e+00	2.240812713150155713e+24	3.750966571839709731e-14	2.972776607223122091e-18	2.439171505894209169e+00	2.651140663463472410e+24	3.751436185075572689e-14	3.001177957241844031e-18
4.288577154308617974e-06	2.409551606832270654e+00	2.505052897752011604e+24	3.684857990768524281e-14	2.625360050551921450e-18	2.409551606832270654e+00	2.693410727749780242e+24	3.685099952801439642e-14	2.666411389718893365e-18
4.308617234468938797e-06	2.392527844207648524e+00	2.603110529114979227e+24	3.647023862428329326e-14	2.436335437912685018e-18	2.392527844207648524e+00	2.717705055662001409e+24	3.646973817756713521e-14	2.474007405888528742e-18
4.328657314629258773e-06	2.390901968166190272e+00	2.644152485809439805e+24	3.643422937446888096e-14	2.408229741373321956e-18	2.390901968166190272e+00	2.720025316262832641e+24	3.643332532872197115e-14	2.455631619378297566e-18
4.348697394789579596e-06	2.406068474834426318e+00	2.647237989161556490e+24	3.677127104688515496e-14	2.552715600295983148e-18	2.406068474834426318e+00	2.698381447371703773e+24	3.677299188431267265e-14	2.627044741618256660e-18
4.368737474949900418e-06	2.437562430350141085e+00	2.620773090661867140e+24	3.747403706246788425e-14	2.891006786767192519e-18	2.437562430350141085e+00	2.653436948354486107e+24	3.747832526305003623e-14	2.982992051353157712e-18
4.388777555110221241e-06	2.482851584205049367e+00	2.572934212891335725e+24	3.849143679031658914e-14	3.448850673500786070e-18	2.482851584205049367e+00	2.590925906560181552e+24	3.849780073878151438e-14	3.555597913744387841e-18
4.408817635270542064e-06	2.537590954853603087e+00	2.512886162304696326e+24	3.973149489286924386e-14	4.241993518821387209e-18	2.537590954853603087e+00	2.520623381511548611e+24	3.974285309078783730e-14	4.398154893334872813e-18
4.428857715430862040e-06	2.596333669455541671e+00	2.449632411058971475e+24	4.107429590804544882e-14	5.254649183733752620e-18	2.596333669455541671e+00	2.448317651184827381e+24	4.108639917737073268e-14	5.444450412717961261e-18
4.448897795591182863e-06	2.653525155331866614e+00	2.390584528031426556e+24	4.239299230282651761e-14	6.422033877047159936e-18	2.653525155331866614e+00	2.381681699750944277e+24	4.240337743011913736e-14	6.633403687908349642e-18
4.468937875751503686e-06	2.704467497962598443e+00	2.340759521362317805e+24	4.357649898230234871e-14	7.631781505628391865e-18	2.704467497962598443e+00	2.325444147423614998e+24	4.358641832835487147e-14	7.871954195420373903e-18
4.488977955911824508e-06	2.745926676310066483e+00	2.302790943898455744e+24	4.454552919798177237e-14	8.748755170144505636e-18	2.745926676310066483e+00	2.282213209317708218e+24	4.455734267597934032e-14	9.026078502067410846e-18
4.509018036072145331e-06	2.776231061411951195e+00	2.277500395297441472e+24	4.525696575595467536e-14	9.650178488269310338e-18	2.776231061411951195e+00	2.250613765023435189e+24	4.526703511340809184e-14	9.869680059989109047e-18
4.529058116232465307e-06	2.794966707122905625e+00	2.264647497222030581e+24	4.569803595107027489e-14	1.025182989981426638e-17	2.794966707122905625e+00	2.231077450692354594e+24	4.570580151723727680e-14	1.039123559913935262e-17
4.549098196392786130e-06	2.802517192804308443e+00	2.263576036902045317e+24	4.587596025871072443e-14	1.051625851639653350e-17	2.802517192804308443e+00	2.223896597215012501e+24	4.588465401972128667e-14	1.066258439882704320e-17
4.569138276553106953e-06	2.799659125723157338e+00	2.273648647311597706e+24	4.580837310562860020e-14	1.044699802532114793e-17	2.799659125723157338e+00	2.226573199719582640e+24	4.581683163422413395e-14	1.055620079080641890e-17
4.589178356713427776e-06	2.787304527466512916e+00	2.294493860109253161e+24	4.551701633871208881e-14	1.007733431828587240e-17	2.787304527466512916e+00	2.239067073923806845e+24	4.552636243810466508e-14	1.017793885434558201e-17
4.609218436873747752e-06	2.766386130876432148e+00	2.326148828289370845e+24	4.502479985693988618e-14	9.459561117244591365e-18	2.766386130876432148e+00	2.260879419086113327e+24	4.503647862052499280e-14	9.595620754397779640e-18
4.629258517034068574e-06	2.737844266325367037e+00	2.369204187119556198e+24	4.435530046648534251e-14	8.656682206700850998e-18	2.737844266325367037e+00	2.290641021438506079e+24	4.436806230539749020e-14	8.801083550612999515e-18
4.649298597194389397e-06	2.702675457317267327e+00	2.425111842479660826e+24	4.353373000632845269e-14	7.736227807446446204e-18	2.702675457317267327e+00	2.327312771002507387e+24	4.354445088076336179e-14	7.822068072498634068e-18
4.669338677354710220e-06	2.662016694520383808e+00	2.497047440062848673e+24	4.258870283342685582e-14	6.765276846438538324e-18	2.662016694520383808e+00	2.371787888035882894e+24	4.259891654354278598e-14	6.809934218194404137e-18
4.689378757515031043e-06	2.617250391753482397e+00	2.592715777213723096e+24	4.155438808592218935e-14	5.806051645574865390e-18	2.617250391753482397e+00	2.423946791259703565e+24	4.156805947982790421e-14	5.879287960673316796e-18
4.709418837675351019e-06	2.570117466284189245e+00	2.735991576685832019e+24	4.047270410958042458e-14	4.911927624831926241e-18	2.570117466284189245e+00	2.478863135613834049e+24	4.048270495755335143e-14	4.899442005504341495e-18
4.729458917835671842e-06	2.522814318643697096e+00	3.048205772657722925e+24	3.939500223696540846e-14	4.122860764374464075e-18	2.522814318643697096e+00	2.539601218212506263e+24	3.940675705150370254e-14	4.170710590888280207e-18
4.749498997995992664e-06	2.478112937525341231e+00	2.339439571949088829e+25	3.838408590260733916e-14	3.474331319095781873e-18	2.478112937525341231e+00	2.597011815531179235e+24	3.839001975547834771e-14	3.482659920733194191e-18
4.769539078156313487e-06	2.439171505752493641e+00	2.126433489182590266e+24	3.750966571511402862e-14	2.972776621548865789e-18	2.439171505752493641e+00	2.651140663665712219e+24	3.751436184758188703e-14	3.001177955640163267e-18
4.789579158316634310e-06	2.409551606841447313e+00	2.442897371898714067e+24	3.684857990791420811e-14	2.625360047080658829e-18	2.409551606841447313e+00	2.693410727736684350e+24	3.685099952821991678e-14	2.666411389822608544e-18
4.809619238476954286e-06	2.392527844376388213e+00	2.561375244721058986e+24	3.647023862790104092e-14	2.436335458457020387e-18	2.392527844376388213e+00	2.717705055421196015e+24	3.646973818134619546e-14	2.474007407795638884e-18
4.829659318637275109e-06	2.390901968026962532e+00	2.613665376886257149e+24	3.643422937134986378e-14	2.408229744116972481e-18	2.390901968026962532e+00	2.720025316461522123e+24	3.643332532560385012e-14	2.455631617804733838e-18
4.849699398797595932e-06	2.406068474712640182e+00	2.624154969323965398e+24	3.677127104418056112e-14	2.552715598283673705e-18	2.406068474712640182e+00	2.698381447545502845e+24	3.677299188158517660e-14	2.627044740241819951e-18
4.869739478957916755e-06	2.437562430243416234e+00	2.603093025937730753e+24	3.747403706010193893e-14	2.891006782297834809e-18	2.437562430243416234e+00	2.653436948506791553e+24	3.747832526065984448e-14	2.982992050146944706e-18
4.889779559118237577e-06	2.482851583968923581e+00	2.559444812540664032e+24	3.849143678514938613e-14	3.448850647916683000e-18	2.482851583968923581e+00	2.590925906863441140e+24	3.849780073341081050e-14	3.555597910109903042e-18
4.909819639278557553e-06	2.537590954489598261e+00	2.502771221448575758e+24	3.973149488480376588e-14	4.241993482661064115e-18	2.537590954489598261e+00	2.520623381979045063e+24	3.974285308250851491e-14	4.398154887732053715e-18
4.929859719438878376e-06	2.596333669086999585e+00	2.442310099737060712e+24	4.107429589962726798e-14	5.254649170568221861e-18	2.596333669086999585e+00	2.448317651614229621e+24	4.108639916888412289e-14	5.444450405056343083e-18
4.949899799599199199e-06	2.653525155165476601e+00	2.385636473089628186e+24	4.239299229899487504e-14	6.422033870465934530e-18	2.653525155165476601e+00	2.381681699944811316e+24	4.240337742628758315e-14	6.633403684449269298e-18
4.969939879759520022e-06	2.704467497959248679e+00	2.337896166273262037e+24	4.357649898210880642e-14	7.631781520618983143e-18	2.704467497959248679e+00	2.325444147427108148e+24	4.358641832827642714e-14	7.871954195327123457e-18
4.989979959919839998e-06	2.745926676326875704e+00	2.301831351781561408e+24	4.454552919833448786e-14	8.748755175971915128e-18	2.745926676326875704e+00	2.282213209300180725e+24	4.455734267637298823e-14	9.026078502535339408e-18
5.010020040080160820e-06	2.778623613217422683e+00	2.274716474666962309e+24	4.531324123439558035e-14	9.724815071493110731e-18	2.778623613217422683e+00	2.248118967414311086e+24	4.532306581380972944e-14	9.936282976488429687e-18
5.030060120240481643e-06	2.796214251912868320e+00	2.261252429329691853e+24	4.572743395092706391e-14	1.029367669069629480e-17	2.796214251912868320e+00	2.229799351383186439e+24	4.573508423190060502e-14	1.042797493231232791e-17
5.050100200400802466e-06	2.802685203666678948e+00	2.259404358689520672e+24	4.587990849020233173e-14	1.052399371979888855e-17	2.802685203666678948e+00	2.223739253708982915e+24	4.588864094415373364e-14	1.066883813648194508e-17
5.070140280561123289e-06	2.798835609280059700e+00	2.268450320395163442e+24	4.578893343422299735e-14	1.042280446861762930e-17	2.798835609280059700e+00	2.227344429404388202e+24	4.579728945831252873e-14	1.052554767875778460e-17
5.090180360721443265e-06	2.785582687689308834e+00	2.287921487376862648e+24	4.547645101538988804e-14	1.002574323015348279e-17	2.785582687689308834e+00	2.240862496597472442e+24	4.548603901084364772e-14	1.013000695559042252e-17
5.110220440881764088e-06	2.763859232052897408e+00	2.317710315007667897e+24	4.496542936810354444e-14	9.386506532349818311e-18	2.763859232052897408e+00	2.263514305038858722e+24	4.497730167371743078e-14	9.525277938429808127e-18
5.130260521042084911e-06	2.734608259127019547e+00	2.358165668274201195e+24	4.427954785270539476e-14	8.568802202859904325e-18	2.734608259127019547e+00	2.294015319542765755e+24	4.429227888895755321e-14	8.711000854501736979e-18
5.150300601202405733e-06	2.698836111953673011e+00	2.410305941770513475e+24	4.344427000082460282e-14	7.640326459410403441e-18	2.698836111953673011e+00	2.331316190954289562e+24	4.345453800643645244e-14	7.715189885753107549e-18
5.170340681362726556e-06	2.657699358994290328e+00	2.476461552701086594e+24	4.248866529240077775e-14	6.667864310330135971e-18	2.657699358994290328e+00	2.376818178052524018e+24	4.249949900069421399e-14	6.720181169551029827e-18
5.190380761523046532e-06	2.612611174512986967e+00	2.562462145436933329e+24	4.144758169059569193e-14	5.712925215810541346e-18	2.612611174512986967e+00	2.429352117769271922e+24	4.146122979841832784e-14	5.782843316022282720e-18
5.210420841683367355e-06	2.565354322223900141e+00	2.687027179419529457e+24	4.036382181269639213e-14	4.827798602294161803e-18	2.565354322223900141e+00	2.484966507732049242e+24	4.037433360352401049e-14	4.825492998936504378e-18
5.230460921843688178e-06	2.518169909108868509e+00	2.950671855791998516e+24	3.928964863029903272e-14	4.048789805202713883e-18	2.518169909108868509e+00	2.545566097124884312e+24	3.930111950129975643e-14	4.099223110793369477e-18
5.250501002004009001e-06	2.473902665411015445e+00	-1.296587492676121104e+25	3.828926372226088187e-14	3.417129614091049082e-18	2.473902665411015445e+00	2.602419125795656854e+24	3.829425670346623014e-14	3.417854751914650033e-18
5.270541082164329823e-06	2.435730350532860022e+00	2.287000477477044211e+24	3.743267557683275412e-14	2.931700357922908199e-18	2.435730350532860022e+00	2.656051478927064403e+24	3.743729430880884427e-14	2.962285732584929131e-18
5.290581162324649799e-06	2.407226371699371370e+00	2.518780524970625485e+24	3.679683141674683638e-14	2.599370982977545808e-18	2.407226371699371370e+00	2.696729032054021938e+24	3.679892394951717738e-14	2.640131388477271226e-18
5.310621242484970622e-06	2.391636862814502607e+00	2.609269739877061150e+24	3.645047293200424973e-14	2.426164066853328675e-18	2.391636862814502607e+00	2.718976560358470214e+24	3.644978390678313380e-14	2.463937459934744388e-18
5.330661322645291445e-06	2.391654718861722095e+00	2.646008246733870935e+24	3.645093897588367016e-14	2.414633853386996985e-18	2.391654718861722095e+00	2.718951078291084166e+24	3.645018380784065606e-14	2.464139270468422866e-18
5.350701402805612268e-06	2.408508766294593428e+00	2.645795205591679231e+24	3.682558396801228273e-14	2.577402198108523882e-18	2.408508766294593428e+00	2.694898948100423791e+24	3.682764424513933476e-14	2.654625119058687138e-18
5.370741482965932244e-06	2.441529723756742598e+00	2.616805507719162652e+24	3.756284219853482577e-14	2.936508736504709684e-18	2.441529723756742598e+00	2.647775290055482103e+24	3.756717610496871763e-14	3.027830732042352050e-18
5.390781563126253067e-06	2.487984503325167740e+00	2.567323802560361172e+24	3.860724194620965452e-14	3.517514927388151241e-18	2.487984503325167740e+00	2.584333628082382522e+24	3.861454948739597526e-14	3.634604610005033929e-18
5.410821643286573889e-06	2.543379359007546636e+00	2.506566295122164941e+24	3.986326816886645434e-14	4.334031346147356256e-18	2.543379359007546636e+00	2.513189254607954459e+24	3.987451091075988939e-14	4.487250918057337744e-18
5.430861723446894712e-06	2.602209615162918599e+00	2.443435630367206546e+24	4.120927562754996344e-14	5.365953916102156652e-18	2.602209615162918599e+00	2.441471365819351253e+24	4.122170765191675556e-14	5.566605394120861654e-18
5.450901803607215535e-06	2.658966578716354778e+00	2.385126125057123992e+24	4.251901814105335803e-14	6.543267333666048231e-18	2.658966578716354778e+00	2.375341692688283556e+24	4.252867993190872693e-14	6.746525388727158139e-18
5.470941883767535511e-06	2.709079467084547499e+00	2.336403808961332716e+24	4.368404210497817712e-14	7.749888498592132213e-18	2.709079467084547499e+00	2.320635085604146928e+24	4.369442512659538796e-14	8.000340378584373484e-18
5.490981963927856334e-06	2.749474314968553657e+00	2.299689448314381030e+24	4.462868175517612714e-14	8.850345441962715826e-18	2.749474314968553657e+00	2.278513962169542138e+24	4.464042412832339662e-14	9.124836272244272644e-18
5.511022044088177157e-06	2.778623612976983903e+00	2.275664763316389053e+24	4.531324122872558264e-14	9.724815065810506519e-18	2.778623612976983903e+00	2.248118967665024970e+24	4.532306580817894128e-14	9.936282969795189885e-18
5.531062124248497979e-06	2.796214251710057219e+00	2.264021914670273688e+24	4.572743394621180246e-14	1.029367667538956751e-17	2.796214251710057219e+00	2.229799351573120631e+24	4.573508422708786561e-14	1.042797492476324798e-17
5.551102204408818802e-06	2.802685203439512662e+00	2.264090595673059870e+24	4.587990848485586166e-14	1.052399371079608434e-17	2.802685203439512662e+00	2.223739253921726067e+24	4.588864093876304318e-14	1.066883812802631143e-17
5.571142284569138778e-06	2.798835609142360958e+00	2.275251381722470368e+24	4.578893343101813317e-14	1.042280445855117558e-17	2.798835609142360958e+00	2.227344429533344326e+24	4.579728945504491540e-14	1.052554767363233035e-17
5.591182364729459601e-06	2.785582687705542071e+00	2.297168114171656091e+24	4.547645101578588990e-14	1.002574322891394349e-17	2.785582687705542071e+00	2.240862496580545708e+24	4.548603901122380926e-14	1.013000695604231810e-17
5.611222444889780424e-06	2.763859231971763197e+00	2.329925668516999039e+24	4.496542936627700959e-14	9.386506519373098020e-18	2.763859231971763197e+00	2.263514305123460451e+24	4.497730167181736147e-14	9.525277936171225399e-18
5.631262525050101247e-06	2.734608259068706193e+00	2.374182200021284316e+24	4.427954785147399551e-14	8.568802183501337829e-18	2.734608259068706193e+00	2.294015319603571218e+24	4.429227888759192770e-14	8.711000852878432258e-18
5.651302605210422070e-06	2.698836111803072590e+00	2.431507868246531568e+24	4.344426999732558188e-14	7.640326454280989479e-18	2.698836111803072590e+00	2.331316191111325914e+24	4.345453800290956893e-14	7.715189881560752490e-18
5.671342685370742045e-06	2.657699358808091272e+00	2.505348247538955262e+24	4.248866528815981734e-14	6.667864296304864692e-18	2.657699358808091272e+00	2.376818178269471406e+24	4.249949899640650884e-14	6.720181165680139439e-18
5.691382765531062868e-06	2.612611174292468696e+00	2.604215139962961460e+24	4.144758168555803250e-14	5.712925206168578769e-18	2.612611174292468696e+00	2.429352118026205993e+24	4.146122979334034184e-14	5.782843311437930814e-18
5.711422845691383691e-06	2.565354322177322288e+00	2.755394188769178889e+24	4.036382181156341748e-14	4.827798611109448226e-18	2.565354322177322288e+00	2.484966507791870083e+24	4.037433360246458922e-14	4.825492998219571564e-18
5.731462925851704514e-06	2.518169909222941705e+00	3.109386228420098491e+24	3.928964863291562123e-14	4.048789802772432190e-18	2.518169909222941705e+00	2.545566096978378683e+24	3.930111950389436412e-14	4.099223112549202059e-18
5.751503006012024490e-06	2.473902665651775745e+00	-4.322015411665465944e+24	3.828926372760083280e-14	3.417129628852816001e-18	2.473902665651775745e+00	2.602419125486444979e+24	3.829425670894235108e-14	3.417854755620470506e-18
5.771543086172345313e-06	2.435730350874774075e+00	2.181234184636166643e+24	3.743267558423807542e-14	2.931700396741542321e-18	2.435730350874774075e+00	2.656051478439124443e+24	3.743729431646629815e-14	2.962285736449270202e-18
5.791583166332666135e-06	2.407226372011356030e+00	2.459424888479186397e+24	3.679683142358804010e-14	2.599371001683078378e-18	2.407226372011356030e+00	2.696729031608793817e+24	3.679892395650433298e-14	2.640131392003347739e-18
5.811623246492986958e-06	2.391636862954161558e+00	2.568932815146247646e+24	3.645047293529468323e-14	2.426164040042613534e-18	2.391636862954161558e+00	2.718976560159164941e+24	3.644978390991091680e-14	2.463937461513181104e-18
5.831663326653307781e-06	2.391654719179795663e+00	2.616390161623619752e+24	3.645093898289122256e-14	2.414633864120338610e-18	2.391654719179795663e+00	2.718951077837166252e+24	3.645018381496417732e-14	2.464139274063316708e-18
5.851703406813627757e-06	2.408508766422465364e+00	2.623324609597399347e+24	3.682558397087863723e-14	2.577402196515348410e-18	2.408508766422465364e+00	2.694898947917939758e+24	3.682764424800313335e-14	2.654625120503906509e-18
5.871743486973948580e-06	2.441529723831185716e+00	2.599590563844072418e+24	3.756284220027107076e-14	2.936508727028873202e-18	2.441529723831185716e+00	2.647775289949245550e+24	3.756717610663592782e-14	3.027830732883714190e-18
5.891783567134269403e-06	2.487984503297171024e+00	2.554203873844100434e+24	3.860724194561509321e-14	3.517514921746813544e-18	2.487984503297171024e+00	2.584333628118338915e+24	3.861454948675918150e-14	3.634604609574104023e-18
5.911823647294590226e-06	2.543379358734679130e+00	2.496753720320605829e+24	3.986326816274931134e-14	4.334031328091580449e-18	2.543379358734679130e+00	2.513189254958401779e+24	3.987451090455349151e-14	4.487250913857318255e-18
5.931863727454911048e-06	2.602209615096493511e+00	2.436367242355099734e+24	4.120927562598379056e-14	5.365953920343190746e-18	2.602209615096493511e+00	2.441471365896745490e+24	4.122170765038714795e-14	5.566605392739951395e-18
5.951903807615231024e-06	2.658966578888950494e+00	2.380397647946360354e+24	4.251901814482898516e-14	6.543267367569448748e-18	2.658966578888950494e+00	2.375341692487185939e+24	4.252867993588317856e-14	6.746525392315248826e-18
5.971943887775551847e-06	2.709079467271732433e+00	2.333737312441122653e+24	4.368404210915705733e-14	7.749888528250265443e-18	2.709079467271732433e+00	2.320635085408962676e+24	4.369442513097903752e-14	8.000340383795154134e-18
5.991983967935872670e-06	2.749474315276774661e+00	2.298914040778250854e+24	4.462868176246439411e-14	8.850345442815371235e-18	2.749474315276774661e+00	2.278513961848149199e+24	4.464042413554156225e-14	9.124836280824407642e-18
6.012024048096193493e-06	2.780899968276671075e+00	2.272824514215367974e+24	4.536679761337535353e-14	9.796355544854016973e-18	2.780899968276671075e+00	2.245745332224325528e+24	4.537637532545366761e-14	9.999651253650583596e-18
6.032064128256514316e-06	2.797350320766059717e+00	2.260558070581735222e+24	4.575420724421388091e-14	1.033210461170913757e-17	2.797350320766059717e+00	2.228735413885753440e+24	4.576204332611522784e-14	1.047026193962556342e-17
6.052104208416834291e-06	2.802749927431166022e+00	2.259828905934963796e+24	4.588141957015272116e-14	1.052839044991106206e-17	2.802749927431166022e+00	2.223678639389860126e+24	4.589017684935862327e-14	1.067124729882674095e-17
6.072144288577155114e-06	2.797918057353832033e+00	2.269933172641548846e+24	4.576727809922352540e-14	1.039563762079830101e-17	2.797918057353832033e+00	2.228203724065458688e+24	4.577551580545998513e-14	1.049139435705930981e-17
6.092184368737475937e-06	2.783776140634100393e+00	2.290434290010931167e+24	4.543389986769420551e-14	9.971722352793538097e-18	2.783776140634100393e+00	2.242746246518288108e+24	4.544373184049090205e-14	1.007971700893389421e-17
6.112224448897796760e-06	2.761257009444468391e+00	2.321265391861387730e+24	4.490430888922084718e-14	9.311664078611280508e-18	2.761257009444468391e+00	2.266227733741665182e+24	4.491636073399866325e-14	9.452838288552428702e-18
6.132264529058116736e-06	2.731306918563884079e+00	2.362829112475326616e+24	4.420229834309850357e-14	8.479815280799418519e-18	2.731306918563884079e+00	2.297457743035949828e+24	4.421496544329096748e-14	8.619099433868127940e-18
6.152304609218437559e-06	2.694942909666945496e+00	2.416234152008082637e+24	4.335360196152176426e-14	7.543989652219314211e-18	2.694942909666945496e+00	2.335375769407116441e+24	4.336336386741394310e-14	7.606812451155913963e-18
6.172344689378758382e-06	2.653342202701860053e+00	2.484016975371478990e+24	4.238776634646905500e-14	6.570634642289565921e-18	2.653342202701860053e+00	2.381894864741869109e+24	4.239916448423550154e-14	6.629600287361607282e-18
6.192384769539079204e-06	2.607949879547682759e+00	2.572638545676949034e+24	4.134034045174333593e-14	5.620507421513590459e-18	2.607949879547682759e+00	2.434783167866461240e+24	4.135389172169434862e-14	5.685939697752747856e-18
6.212424849699400027e-06	2.560591552219610545e+00	2.703581293187333177e+24	4.025502843935737099e-14	4.744775636704589763e-18	2.560591552219610545e+00	2.491083398619911674e+24	4.026600393283820796e-14	4.752183695929301749e-18
6.232464929859720003e-06	2.513562941547820007e+00	3.002163329978800095e+24	3.918514136335056887e-14	3.984041282832663619e-18	2.513562941547820007e+00	2.551482888796426939e+24	3.919633357246021912e-14	4.028311943432133301e-18
6.252505010020040826e-06	2.469753170947012411e+00	-4.979957569242609148e+23	3.819587657548904560e-14	3.361480557860333594e-18	2.469753170947012411e+00	2.607748378489621362e+24	3.819987604506930313e-14	3.353985082223623146e-18
6.272545090180361649e-06	2.432388292196460355e+00	2.325732363469357876e+24	3.735793616186783692e-14	2.893372472275986818e-18	2.432388292196460355e+00	2.660820874677967827e+24	3.736244612731656442e-14	2.924513510762078884e-18
6.292585170340682472e-06	2.405031671507937396e+00	2.531394490418028970e+24	3.674800841832223487e-14	2.574951622818843986e-18	2.405031671507937396e+00	2.699861052118881129e+24	3.674977180981318162e-14	2.615326704022001629e-18
6.312625250501003294e-06	2.390903112858747903e+00	2.614923246884795709e+24	3.643419895008510750e-14	2.417602624911174006e-18	2.390903112858747903e+00	2.720023682691161592e+24	3.643335096506570984e-14	2.455644556788974997e-18
6.332665330661323270e-06	2.392577437054641543e+00	2.647498913201111024e+24	3.647142311497641774e-14	2.422772276727033477e-18	2.392577437054641543e+00	2.717634282536605288e+24	3.647084885070291135e-14	2.474567908377981018e-18
6.352705410821644093e-06	2.411112483419343366e+00	2.644063942945280149e+24	3.688356024212807466e-14	2.604048158599535739e-18	2.411112483419343366e+00	2.691183226786978474e+24	3.688595665991237979e-14	2.684052546979038027e-18
6.372745490981964916e-06	2.445632859815717985e+00	2.612632046848803867e+24	3.765475295015474317e-14	2.984238633043319868e-18	2.445632859815717985e+00	2.641919772971319215e+24	3.765906925628952107e-14	3.074204717708896524e-18
6.392785571142285739e-06	2.493207688324004412e+00	2.561600892695092866e+24	3.872518585261519066e-14	3.588562647128017030e-18	2.493207688324004412e+00	2.577625419897601916e+24	3.873335134227147323e-14	3.715000692830264789e-18
6.412825651302605715e-06	2.549202113742998765e+00	2.500224192105554746e+24	3.999594519054038184e-14	4.428266865597039508e-18	2.549202113742998765e+00	2.505711010781050505e+24	4.000695003807605482e-14	4.576875672318708638e-18
6.432865731462926537e-06	2.608064008622044128e+00	2.437289159661709634e+24	4.134387713600920606e-14	5.478753505851814156e-18	2.608064008622044128e+00	2.434650191788994061e+24	4.135651983157184971e-14	5.688312326032590914e-18
6.452905811623247360e-06	2.664340265489210324e+00	2.379765587517134432e+24	4.264356831441577034e-14	6.664810904975139037e-18	2.664340265489210324e+00	2.369080608099727307e+24	4.265242262732035398e-14	6.858238913748173900e-18
6.472945891783568183e-06	2.713592936107880327e+00	2.332169623656858984e+24	4.378935057575852425e-14	7.866919563792400189e-18	2.713592936107880327e+00	2.315928733289218673e+24	4.380012517038967965e-14	8.125984554729630782e-18
6.492985971943889006e-06	2.752908483747308566e+00	2.296715648558497050e+24	4.470920885302738469e-14	8.949640472914383781e-18	2.752908483747308566e+00	2.274933034041267739e+24	4.472084825186005321e-14	9.220435312521234981e-18
6.513026052104208982e-06	2.780899968065192240e+00	2.273953222663344512e+24	4.536679760841839773e-14	9.796355535754104297e-18	2.780899968065192240e+00	2.245745332444842034e+24	4.537637532050108525e-14	9.999651247763519579e-18
6.533066132264529805e-06	2.797350320552549618e+00	2.263513384584557103e+24	4.575420723925632557e-14	1.033210459489522989e-17	2.797350320552549618e+00	2.228735414085707253e+24	4.576204332104860144e-14	1.047026193167824278e-17
6.553106212424850628e-06	2.802749927173846078e+00	2.264715831029578171e+24	4.588141956420072146e-14	1.052839042600189442e-17	2.802749927173846078e+00	2.223678639630842419e+24	4.589017684325237917e-14	1.067124728924872156e-17
6.573146292585171450e-06	2.797918057141436599e+00	2.276961328912536347e+24	4.576727809432146801e-14	1.039563760005501554e-17	2.797918057141436599e+00	2.228203724264368555e+24	4.577551580041980765e-14	1.049139434915347986e-17
6.593186372745492273e-06	2.783776140544095945e+00	2.299950320308435089e+24	4.543389986561389095e-14	9.971722344962184631e-18	2.783776140544095945e+00	2.242746246612139049e+24	4.544373183838310358e-14	1.007971700642838570e-17
6.613226452905812249e-06	2.761257009377639626e+00	2.333816800845830942e+24	4.490430888770311666e-14	9.311664069879144955e-18	2.761257009377639626e+00	2.266227733811349953e+24	4.491636073243361370e-14	9.452838286692075901e-18
6.633266533066133072e-06	2.731306918450620458e+00	2.379289537191337485e+24	4.420229834038284674e-14	8.479815286739636661e-18	2.731306918450620458e+00	2.297457743154053644e+24	4.421496544063846371e-14	8.619099430715140265e-18
6.653306613226453895e-06	2.694942909508679207e+00	2.438065584687464596e+24	4.335360195774259672e-14	7.543989661060668481e-18	2.694942909508679207e+00	2.335375769572146265e+24	4.336336386370753378e-14	7.606812446750159703e-18
6.673346693386774718e-06	2.653342202594620947e+00	2.513887962965441304e+24	4.238776634384465992e-14	6.570634659065888688e-18	2.653342202594620947e+00	2.381894864866817492e+24	4.239916448176604505e-14	6.629600285132214719e-18
6.693386773547095541e-06	2.607949879389986680e+00	2.616183843415118435e+24	4.134034044808627775e-14	5.620507422490909002e-18	2.607949879389986680e+00	2.434783168050198867e+24	4.135389171806300099e-14	5.685939694474405253e-18
6.713426853707415516e-06	2.560591552110675462e+00	2.776289543280803621e+24	4.025502843684337857e-14	4.744775638496854006e-18	2.560591552110675462e+00	2.491083398759818623e+24	4.026600393036046528e-14	4.752183694252556325e-18
6.733466933867736339e-06	2.513562941578226795e+00	3.183396976802855907e+24	3.918514136383988351e-14	3.984041310759541444e-18	2.513562941578226795e+00	2.551482888757374949e+24	3.919633357315182926e-14	4.028311943900158930e-18
6.753507014028057162e-06	2.469753170991089597e+00	-3.557253547718858758e+23	3.819587657632042295e-14	3.361480581638499089e-18	2.469753170991089597e+00	2.607748378433012619e+24	3.819987604607183805e-14	3.353985082902065865e-18
6.773547094188377985e-06	2.432388292532513319e+00	2.227442754034033100e+24	3.735793616939772252e-14	2.893372473682199944e-18	2.432388292532513319e+00	2.660820874198392316e+24	3.736244613484274553e-14	2.924513514560177209e-18
6.793587174348697961e-06	2.405031672029737777e+00	2.474613924429158951e+24	3.674800842981885389e-14	2.574951644661053530e-18	2.405031672029737777e+00	2.699861051374228289e+24	3.674977182149934183e-14	2.615326709919433312e-18
6.813627254509018784e-06	2.390903113474806219e+00	2.575909389524772340e+24	3.643419896375214793e-14	2.417602631776649724e-18	2.390903113474806219e+00	2.720023681811995209e+24	3.643335097886284920e-14	2.455644563751717110e-18
6.833667334669339606e-06	2.392577437772886118e+00	2.618716113372680896e+24	3.647142313089511331e-14	2.422772287161143752e-18	2.392577437772886118e+00	2.717634281511610269e+24	3.647084886678859931e-14	2.474567916495641303e-18
6.853707414829660429e-06	2.411112484178012938e+00	2.622187521180290769e+24	3.688356025912083907e-14	2.604048152620096033e-18	2.411112484178012938e+00	2.691183225704293991e+24	3.688595667690341501e-14	2.684052555553584748e-18
6.873747494989981252e-06	2.445632860642705353e+00	2.595870879744265432e+24	3.765475296865953305e-14	2.984238646746298326e-18	2.445632860642705353e+00	2.641919771791138975e+24	3.765906927481058673e-14	3.074204727055576678e-18
6.893787575150301228e-06	2.493207688779771392e+00	2.548842669317316577e+24	3.872518586309293587e-14	3.588562627571581263e-18	2.493207688779771392e+00	2.577625419312254245e+24	3.873335135263793856e-14	3.715000699845501589e-18
6.913827655310622051e-06	2.549202114065927116e+00	2.490708400344482030e+24	3.999594519795244949e-14	4.428266863676154730e-18	2.549202114065927116e+00	2.505711010366309135e+24	4.000695004542108822e-14	4.576875677289272669e-18
6.933867735470942874e-06	2.608064008967351910e+00	2.430470676980995755e+24	4.134387714391624290e-14	5.478753517590104485e-18	2.608064008967351910e+00	2.434650191386663000e+24	4.135651983952342880e-14	5.688312333211191255e-18
6.953907815631263696e-06	2.664340265753115222e+00	2.375253924500558966e+24	4.264356832042700404e-14	6.664810925626205592e-18	2.664340265753115222e+00	2.369080607792241740e+24	4.265242263339742916e-14	6.858238919234490414e-18
6.973947895791584519e-06	2.713592936516719956e+00	2.329698287024294771e+24	4.378935058528368521e-14	7.866919576802664016e-18	2.713592936516719956e+00	2.315928732862907198e+24	4.380012517996421699e-14	8.125984566110747388e-18
6.993987975951904495e-06	2.752908484169021008e+00	2.296123667861743426e+24	4.470920886286170339e-14	8.949640492773272980e-18	2.752908484169021008e+00	2.274933033601533418e+24	4.472084826173604901e-14	9.220435324260700897e-18
7.014028056112225318e-06	2.783060340180295356e+00	2.271055866885841378e+24	4.541763767030862900e-14	9.864746634933447588e-18	2.783060340180295356e+00	2.243492636735076318e+24	4.542696865037615107e-14	1.005979083732668852e-17
7.034068136272546141e-06	2.798375629298533340e+00	2.259979008699458921e+24	4.577837167728135626e-14	1.036710544175284085e-17	2.798375629298533340e+00	2.227775204307722465e+24	4.578637406033821248e-14	1.050842620166763572e-17
7.054108216432866964e-06	2.802712267583544747e+00	2.260361556089939708e+24	4.588051477933192441e-14	1.052947437220044598e-17	2.802712267583544747e+00	2.223713908136045154e+24	4.588928317519681556e-14	1.066984551560972707e-17
7.074148296593187787e-06	2.796907405726200224e+00	2.271519687449519434e+24	4.574342989353975328e-14	1.036554533610239046e-17	2.796907405726200224e+00	2.229150207335780405e+24	4.575153288191538823e-14	1.045377565758634826e-17
7.094188376753507762e-06	2.781885816285322832e+00	2.293050017403031916e+24	4.538938609842235043e-14	9.915332567150048376e-18	2.781885816285322832e+00	2.244717353958893941e+24	4.539946270616910038e-14	1.002709490291706904e-17
7.114228456913828585e-06	2.758580422170187951e+00	2.324927254710631791e+24	4.484146268656548406e-14	9.235100936787167970e-18	2.758580422170187951e+00	2.269018705087496070e+24	4.485367826278901762e-14	9.378328504344467665e-18
7.134268537074149408e-06	2.727941308770357232e+00	2.367609934306970264e+24	4.412357886616802296e-14	8.389789762770474599e-18	2.727941308770357232e+00	2.300967182307832296e+24	4.413614688915196160e-14	8.525408911667128677e-18
7.154308617234470231e-06	2.690997120295431255e+00	2.422303485863425175e+24	4.326175758068990537e-14	7.447282304798316997e-18	2.690997120295431255e+00	2.339490182256045911e+24	4.327095820179044849e-14	7.496971117967693964e-18
7.174348697394790207e-06	2.648946814984824538e+00	2.491771815576553910e+24	4.228604472111593630e-14	6.473645294429442585e-18	2.648946814984824538e+00	2.387016096302084938e+24	4.229794959276981550e-14	6.538224612436813958e-18
7.194388777555111030e-06	2.603268526846287845e+00	2.583194183658861337e+24	4.123271217127040746e-14	5.528844356229911322e-18	2.603268526846287845e+00	2.440237587986435075e+24	4.124609176499250279e-14	5.588619099391638848e-18
7.214428857715431852e-06	2.555831681387757293e+00	2.721348213192374677e+24	4.014638195577903191e-14	4.662889183330760561e-18	2.555831681387757293e+00	2.497196566060821333e+24	4.015774020411370056e-14	4.678919017439011928e-18
7.234468937875752675e-06	2.508991506856283582e+00	3.065660845694952642e+24	3.908155161327812006e-14	3.918326043036907381e-18	2.508991506856283582e+00	2.557354045115949298e+24	3.909235584222135581e-14	3.957947703572209780e-18
7.254509018036073498e-06	2.465667969486563305e+00	8.924779897800506569e+23	3.810400089548007210e-14	3.307383072546675288e-18	2.465667969486563305e+00	2.613328001878550257e+24	3.810777223329282529e-14	3.300643196801262865e-18
7.274549098196393474e-06	2.429230298765784113e+00	2.356905916542306742e+24	3.728685878068612482e-14	2.907125332197789191e-18	2.429230298765784113e+00	2.665327594469662376e+24	3.729172023277537597e-14	2.888821605842456705e-18
7.294589178356714297e-06	2.402970612989595356e+00	2.543015599581548996e+24	3.670217655783613893e-14	2.552101513691347114e-18	2.402970612989595356e+00	2.702802354379431394e+24	3.670361268674614633e-14	2.592032448892823576e-18
7.314629258517035120e-06	2.390328603326553836e+00	2.620093537578581467e+24	3.642145983652440508e-14	2.410659196951035125e-18	2.390328603326553836e+00	2.720843555669397150e+24	3.642048434533427954e-14	2.449151402180323135e-18
7.334669338677355943e-06	2.393670399385785519e+00	2.648632931771457668e+24	3.649568985317508985e-14	2.432663263039847649e-18	2.393670399385785519e+00	2.716074534209868704e+24	3.649532665291082372e-14	2.486920659724764551e-18
7.354709418837676765e-06	2.413877804909615676e+00	2.642051840684247019e+24	3.694516438151004326e-14	2.632680067745866537e-18	2.413877804909615676e+00	2.687236882576902332e+24	3.694788833912160146e-14	2.715306440905553304e-18
7.374749498997996741e-06	2.449867997854297652e+00	2.608261721538453708e+24	3.774968954530077842e-14	3.034220610182651268e-18	2.449867997854297652e+00	2.635875878062096160e+24	3.775391870194520614e-14	3.122070600749093839e-18
7.394789579158317564e-06	2.498515854045963103e+00	2.555774924686544152e+24	3.884515389656662946e-14	3.661994435427412960e-18	2.498515854045963103e+00	2.570808069803713751e+24	3.885408609202582729e-14	3.796704812276099906e-18
7.414829659318638387e-06	2.555053450373875101e+00	2.493868095576286618e+24	4.012939583508464872e-14	4.524654528778302326e-18	2.555053450373875101e+00	2.498196058833551905e+24	4.014003926340579247e-14	4.666940363597884132e-18
7.434869739478959210e-06	2.613891659424008918e+00	2.431198920888327783e+24	4.147797897104577056e-14	5.592948140237126020e-18	2.613891659424008918e+00	2.427860176634411443e+24	4.149071619407580502e-14	5.809463305089949947e-18
7.454909819639280033e-06	2.669642398298301078e+00	2.374506278830642465e+24	4.276655020200722174e-14	6.786528888437728236e-18	2.669642398298301078e+00	2.362902893725832511e+24	4.277451761219024031e-14	6.968464904072940515e-18
7.474949899799600008e-06	2.718005733366926524e+00	2.328058240717941805e+24	4.389236930722387922e-14	7.982739636710522280e-18	2.718005733366926524e+00	2.311327354950725881e+24	4.390346760192631776e-14	8.248826269881026862e-18
7.494989979959920831e-06	2.756228436730366216e+00	2.293869503435761080e+24	4.478708946364189421e-14	9.046538851201729398e-18	2.756228436730366216e+00	2.271471202725600717e+24	4.479859757812994439e-14	9.312854858382934915e-18
7.515030060120241654e-06	2.783060339632206226e+00	2.272365139349426504e+24	4.541763765735324840e-14	9.864746624576093711e-18	2.783060339632206226e+00	2.243492637306588020e+24	4.542696863754055742e-14	1.005979082206919879e-17
7.535070140280562477e-06	2.798375628818667860e+00	2.263121190656243053e+24	4.577837166596364458e-14	1.036710542637319632e-17	2.798375628818667860e+00	2.227775204757120194e+24	4.578637404895092958e-14	1.050842618380597748e-17
7.555110220440882453e-06	2.802712267359191323e+00	2.265451240033728833e+24	4.588051477395865199e-14	1.052947437526288721e-17	2.802712267359191323e+00	2.223713908346153880e+24	4.588928316987287535e-14	1.066984550725879468e-17
7.575150300601203276e-06	2.796907405239845268e+00	2.278778355517887275e+24	4.574342988225943361e-14	1.036554529599525991e-17	2.796907405239845268e+00	2.229150207791255781e+24	4.575153287037410706e-14	1.045377563948313680e-17
7.595190380761524099e-06	2.781885815892346958e+00	2.302840830147945275e+24	4.538938608908259072e-14	9.915332566866075398e-18	2.781885815892346958e+00	2.244717354368663617e+24	4.539946269696607867e-14	1.002709489197756201e-17
7.615230460921844921e-06	2.758580421819052830e+00	2.337823258743996697e+24	4.484146267835741159e-14	9.235100922109666649e-18	2.758580421819052830e+00	2.269018705453636932e+24	4.485367825456585581e-14	9.378328494569706055e-18
7.635270541082165744e-06	2.727941308387308972e+00	2.384528424532333665e+24	4.412357885721488082e-14	8.389789752170841816e-18	2.727941308387308972e+00	2.300967182707250296e+24	4.413614688018142666e-14	8.525408901003981806e-18
7.655310621242486567e-06	2.690997120028190803e+00	2.444789919521016925e+24	4.326175757440142809e-14	7.447282307900061069e-18	2.690997120028190803e+00	2.339490182534706879e+24	4.327095819553199210e-14	7.496971110528358146e-18
7.675350701402807390e-06	2.648946814635640745e+00	2.522679401911440757e+24	4.228604471306284028e-14	6.473645283053492094e-18	2.648946814635640745e+00	2.387016096708932158e+24	4.229794958472898154e-14	6.538224605177635789e-18
7.695390781563128213e-06	2.603268526703065522e+00	2.628665904829694497e+24	4.123271216807827865e-14	5.528844339774642618e-18	2.603268526703065522e+00	2.440237588153308514e+24	4.124609176169445205e-14	5.588619096414191213e-18
7.715430861723447342e-06	2.555831681230146035e+00	2.798929053371807673e+24	4.014638195226028945e-14	4.662889169695017858e-18	2.555831681230146035e+00	2.497196566263243678e+24	4.015774020052881369e-14	4.678919015013034303e-18
7.735470941883768164e-06	2.508991506551818240e+00	3.276435943580944564e+24	3.908155160647654241e-14	3.918326025254793123e-18	2.508991506551818240e+00	2.557354045506978153e+24	3.909235583529626147e-14	3.957947698885831350e-18
7.755511022044088987e-06	2.465667969350835875e+00	7.302575078124336521e+23	3.810400089242967319e-14	3.307383070656321121e-18	2.465667969350835875e+00	2.613328002072244692e+24	3.810777223025309178e-14	3.300643195267260050e-18
7.775551102204409810e-06	2.429230298711422265e+00	2.265227569116472794e+24	3.728685877960382028e-14	2.907125318155577818e-18	2.429230298711422265e+00	2.665327594547241296e+24	3.729172023155789853e-14	2.888821605228054623e-18
7.795591182364730633e-06	2.402970613037151537e+00	2.488612291280808792e+24	3.670217655885036161e-14	2.552101520889100058e-18	2.402970613037151537e+00	2.702802354311565006e+24	3.670361268781120953e-14	2.592032449430307483e-18
7.815631262525051456e-06	2.390328603351854930e+00	2.582334000054029511e+24	3.642145983712157910e-14	2.410659191838719569e-18	2.390328603351854930e+00	2.720843555633290434e+24	3.642048434590092148e-14	2.449151402466278280e-18
7.835671342685372279e-06	2.393670399169530949e+00	2.620653927046385339e+24	3.649568984863299915e-14	2.432663222748887078e-18	2.393670399169530949e+00	2.716074534518481968e+24	3.649532664806762166e-14	2.486920657280637347e-18
7.855711422845693102e-06	2.413877804729935850e+00	2.620752290707931740e+24	3.694516437757953433e-14	2.632680055039597270e-18	2.413877804729935850e+00	2.687236882833320469e+24	3.694788833509752100e-14	2.715306438874796534e-18
7.875751503006013924e-06	2.449867997669922026e+00	2.591943451127400131e+24	3.774968954119111603e-14	3.034220604474998796e-18	2.449867997669922026e+00	2.635875878325215520e+24	3.775391869781596106e-14	3.122070598665264987e-18
7.895791583166333053e-06	2.498515853811925425e+00	2.543370904902848785e+24	3.884515389138748625e-14	3.661994416294224950e-18	2.498515853811925425e+00	2.570808070104291668e+24	3.885408608670261915e-14	3.796704808673755026e-18
7.915831663326653876e-06	2.555053450276595139e+00	2.484643682599922349e+24	4.012939583281408616e-14	4.524654534164031371e-18	2.555053450276595139e+00	2.498196058958490356e+24	4.014003926119315122e-14	4.666940362100535230e-18
7.935871743486974699e-06	2.613891659245997090e+00	2.424626463242282049e+24	4.147797896713445936e-14	5.592948111493665454e-18	2.613891659245997090e+00	2.427860176841819709e+24	4.149071618997663763e-14	5.809463301389264003e-18
7.955911823647295522e-06	2.669642398152708207e+00	2.370208780288217483e+24	4.276655019864675633e-14	6.786528882669185178e-18	2.669642398152708207e+00	2.362902893895468150e+24	4.277451760883760040e-14	6.968464901046212185e-18
7.975951903807616345e-06	2.718005733144075897e+00	2.325780465038797440e+24	4.389236930198760354e-14	7.982739634942517050e-18	2.718005733144075897e+00	2.311327355183100254e+24	4.390346759670742227e-14	8.248826263677400051e-18
7.995991983967937167e-06	2.756228436817143468e+00	2.293460281554842319e+24	4.478708946543450804e-14	9.046538885835649010e-18	2.756228436817143468e+00	2.271471202635115152e+24	4.479859758016216368e-14	9.312854860798605733e-18
8.016032064128257990e-06	2.785105010730947406e+00	2.269409784528428906e+24	4.546576591910088747e-14	9.929939935786694916e-18	2.785105010730947406e+00	2.241360587101063023e+24	4.547485238805808924e-14	1.011670957222817406e-17
8.036072144288578813e-06	2.799290922035885032e+00	2.259514444557087911e+24	4.579994389041834258e-14	1.039867487882791261e-17	2.799290922035885032e+00	2.226918025394964602e+24	4.580809410228013153e-14	1.054249543133572779e-17
8.056112224448899636e-06	2.802573135076764199e+00	2.261001721070553334e+24	4.587721566078237531e-14	1.052727380483908748e-17	2.802573135076764199e+00	2.223844206832871388e+24	4.588598153872638872e-14	1.066466669452400743e-17
8.076152304609218765e-06	2.795804589237195881e+00	2.273209612954651008e+24	4.571741165118162252e-14	1.033257707431656488e-17	2.795804589237195881e+00	2.230203761650103092e+24	4.572542371375997291e-14	1.041456023201322698e-17
8.096192384769539588e-06	2.779912644816960654e+00	2.295768829345920706e+24	4.534293296017177726e-14	9.856635626424280794e-18	2.779912644816960654e+00	2.246774848994280204e+24	4.535325339143993631e-14	9.972166531357620197e-18
8.116232464929860411e-06	2.755830435877635320e+00	2.328696603596548301e+24	4.477691520779429871e-14	9.156884695507169916e-18	2.755830435877635320e+00	2.271886212161781656e+24	4.478927687439932908e-14	9.301775467123580530e-18
8.136272545090181233e-06	2.724512509256349801e+00	2.372509741719397780e+24	4.404341671868544642e-14	8.298793799905344278e-18	2.724512509256349801e+00	2.304542511715600910e+24	4.405584850737093018e-14	8.429959338871212290e-18
8.156312625250502056e-06	2.687000039605282886e+00	2.428517608264454661e+24	4.316876913399063879e-14	7.350268680069791424e-18	2.687000039605282886e+00	2.343658078360303231e+24	4.317735135485876861e-14	7.385701957217153114e-18
8.176352705410822879e-06	2.644514822290697342e+00	2.499735888297519959e+24	4.218353993916062038e-14	6.376952576599211380e-18	2.644514822290697342e+00	2.392179977697994538e+24	4.219589177935459572e-14	6.446087956979087282e-18
8.196392785571143702e-06	2.598569184944238941e+00	2.594163977546226433e+24	4.112474564998507626e-14	5.437980902917011447e-18	2.598569184944238941e+00	2.445712968000749022e+24	4.113787756155999991e-14	5.490924523703172647e-18
8.216432865731464525e-06	2.551077284764286190e+00	2.740537337190972725e+24	4.003794130395157516e-14	4.582167200155391112e-18	2.551077284764286190e+00	2.503302702900769555e+24	4.004960098679553462e-14	4.605738598822838674e-18
8.236472945891785348e-06	2.504454262238002382e+00	3.146291301050124444e+24	3.897884180099301358e-14	3.851028108331274415e-18	2.504454262238002382e+00	2.563181290655114609e+24	3.898915576855064662e-14	3.888109722682979059e-18
8.256513026052106171e-06	2.461650594943024739e+00	1.430784343176085439e+24	3.801371329918273771e-14	3.254839756594139589e-18	2.461650594943024739e+00	2.619061130133392046e+24	3.801779978257815545e-14	3.255238494928977829e-18
8.276553106212425299e-06	2.426045062944218511e+00	2.389174833378429652e+24	3.721653733076252712e-14	2.794476969328827714e-18	2.426045062944218511e+00	2.669873191423354687e+24	3.722038422218822599e-14	2.852821805150803664e-18
8.296593186372746122e-06	2.401046223462217633e+00	2.553743058169147861e+24	3.665939981102224787e-14	2.530822270634141837e-18	2.401046223462217633e+00	2.705548618600793684e+24	3.666051437962258744e-14	2.570282838088606783e-18
8.316633266533066945e-06	2.389915195143027749e+00	2.624800257748119218e+24	3.641229575384525321e-14	2.405342659729266637e-18	2.389915195143027749e+00	2.721433523597970508e+24	3.641122572455739440e-14	2.444479028439429238e-18
8.336673346693387768e-06	2.394933681861308727e+00	2.649418382813552318e+24	3.652374315364050627e-14	2.444326054276028240e-18	2.394933681861308727e+00	2.714271724843757054e+24	3.652361891668556329e-14	2.501198383536667579e-18
8.356713426853708591e-06	2.416802693824407822e+00	2.639766660934980015e+24	3.701035630535086287e-14	2.663325063867815196e-18	2.416802693824407822e+00	2.683062822354751037e+24	3.701339366377580014e-14	2.748363779161276745e-18
8.376753507014029414e-06	2.454231116577709315e+00	2.603703658741389358e+24	3.784756806885545291e-14	3.086477496912232702e-18	2.454231116577709315e+00	2.629649344050560751e+24	3.785163438168827920e-14	3.171382932154319592e-18
8.396793587174350236e-06	2.503903618771366801e+00	2.549855292105313395e+24	3.896702889425587328e-14	3.737807293133295151e-18	2.503903618771366801e+00	2.563888489617165897e+24	3.897663132891736158e-14	3.879634132069078335e-18
8.416833667334671059e-06	2.560927611782940705e+00	2.487506052406592334e+24	4.026348974789095342e-14	4.623143388759524424e-18	2.560927611782940705e+00	2.490651792710144629e+24	4.027364764055316307e-14	4.757356377443305721e-18
8.436873747494991882e-06	2.619687486127749487e+00	2.425170576541268948e+24	4.161146179371764505e-14	5.708433212968418494e-18	2.619687486127749487e+00	2.421107240933722937e+24	4.162417972642800025e-14	5.929952693261290698e-18
8.456913827655311011e-06	2.674869320837866216e+00	2.369351324730388650e+24	4.288787475280397770e-14	6.908283839887011895e-18	2.674869320837866216e+00	2.356812809665972244e+24	4.289488069085362091e-14	7.077127348794542433e-18
8.476953907815631834e-06	2.722315845960693537e+00	2.324070767753494960e+24	4.399304693828189347e-14	8.097215818551642847e-18	2.722315845960693537e+00	2.306833049511071519e+24	4.400440528147265573e-14	8.368809489692132211e-18
8.496993987975952657e-06	2.759433547192238212e+00	2.291150882076108794e+24	4.486230546844009451e-14	9.140943777869708758e-18	2.759433547192238212e+00	2.268129121731170187e+24	4.487365742997207592e-14	9.402077463291628540e-18
8.517034068136273479e-06	2.785105010987483087e+00	2.270899850684819147e+24	4.546576592518840716e-14	9.929939937860528577e-18	2.785105010987483087e+00	2.241360586833564407e+24	4.547485239406584563e-14	1.011670957936951305e-17
8.537074148296594302e-06	2.799290922263519388e+00	2.262844627191676981e+24	4.579994389586709951e-14	1.039867487592740819e-17	2.799290922263519388e+00	2.226918025181783094e+24	4.580809410768192915e-14	1.054249543980878417e-17
8.557114228456915125e-06	2.802573135139301730e+00	2.266296351092410046e+24	4.587721566221824730e-14	1.052727381196707592e-17	2.802573135139301730e+00	2.223844206774304408e+24	4.588598154021041910e-14	1.066466669685179268e-17
8.577154308617235948e-06	2.795804589290117104e+00	2.280702370504339284e+24	4.571741165251448191e-14	1.033257706486415926e-17	2.795804589290117104e+00	2.230203761594920279e+24	4.572542371499932388e-14	1.041456023348642780e-17
8.597194388777556771e-06	2.779912644805823785e+00	2.305840051148771455e+24	4.534293295987242033e-14	9.856635630872819972e-18	2.779912644805823785e+00	2.246774849005892990e+24	4.535325339117912627e-14	9.972166531047594780e-18
8.617234468937877594e-06	2.755830435935080924e+00	2.341946162104376257e+24	4.477691520916068153e-14	9.156884694777445846e-18	2.755830435935080924e+00	2.271886212101881089e+24	4.478927687574463353e-14	9.301775468722727926e-18
8.637274549098198417e-06	2.724512509148250494e+00	2.389901261866475620e+24	4.404341671625208820e-14	8.298793784454750026e-18	2.724512509148250494e+00	2.304542511828319911e+24	4.405584850483937456e-14	8.429959335861986811e-18
8.657314629258517545e-06	2.687000039604614532e+00	2.451686246123354236e+24	4.316876913396092082e-14	7.350268681895516004e-18	2.687000039604614532e+00	2.343658078361000090e+24	4.317735135484311761e-14	7.385701957198547090e-18
8.677354709418838368e-06	2.644514822225119133e+00	2.531736849315403647e+24	4.218353993767176218e-14	6.376952571502114523e-18	2.644514822225119133e+00	2.392179977774402275e+24	4.219589177784449506e-14	6.446087955615782333e-18
8.697394789579159191e-06	2.598569184900954898e+00	2.641712228186362934e+24	4.112474564908526996e-14	5.437980889000344898e-18	2.598569184900954898e+00	2.445712968051180528e+24	4.113787756056327731e-14	5.490924522803341199e-18
8.717434869739480014e-06	2.551077284763718200e+00	2.823626619871221418e+24	4.003794130398407623e-14	4.582167193746233680e-18	2.551077284763718200e+00	2.503302702901498625e+24	4.004960098678261623e-14	4.605738598814096493e-18
8.737474949899800837e-06	2.504454262239570905e+00	3.397410756301302937e+24	3.897884180098980765e-14	3.851028113651755265e-18	2.504454262239570905e+00	2.563181290653099733e+24	3.898915576858632206e-14	3.888109722707121746e-18
8.757515030060121660e-06	2.461650594938709524e+00	1.240127801297901034e+24	3.801371329906991798e-14	3.254839758673642032e-18	2.461650594938709524e+00	2.619061130139549955e+24	3.801779978248151684e-14	3.255238494880207120e-18
8.777555110220442482e-06	2.426045063117701073e+00	2.303118783616251494e+24	3.721653733475365212e-14	2.794476959115194433e-18	2.426045063117701073e+00	2.669873191175780961e+24	3.722038422607351741e-14	2.852821807111518214e-18
8.797595190380763305e-06	2.401046223597690599e+00	2.501542102325753440e+24	3.665939981400515183e-14	2.530822276386551765e-18	2.401046223597690599e+00	2.705548618407462174e+24	3.666051438265661590e-14	2.570282839619733415e-18
8.817635270541084128e-06	2.389915195370027945e+00	2.588232097505872064e+24	3.641229575871015210e-14	2.405342687430220168e-18	2.389915195370027945e+00	2.721433523274022600e+24	3.641122572964125583e-14	2.444479031005004429e-18
8.837675350701403257e-06	2.394933682139150921e+00	2.622213723815958733e+24	3.652374315976074161e-14	2.444326064390121372e-18	2.394933682139150921e+00	2.714271724447253190e+24	3.652361892290807287e-14	2.501198386676863228e-18
8.857715430861724080e-06	2.416802694050417255e+00	2.619027549659796297e+24	3.701035631039919401e-14	2.663325065072454717e-18	2.416802694050417255e+00	2.683062822032217247e+24	3.701339366883747250e-14	2.748363781715654193e-18
8.877755511022044903e-06	2.454231116724228112e+00	2.587817833319756106e+24	3.784756807202181436e-14	3.086477516218519444e-18	2.454231116724228112e+00	2.629649343841466174e+24	3.785163438496969444e-14	3.171382933810287314e-18
8.897795591182365726e-06	2.503903619007481929e+00	2.537798221624391462e+24	3.896702889962278432e-14	3.737807293290509583e-18	2.503903619007481929e+00	2.563888489313920268e+24	3.897663133428782565e-14	3.879634135703399814e-18
8.917835671342686548e-06	2.560927611824295624e+00	2.478567783426325796e+24	4.026348974870175728e-14	4.623143407753315166e-18	2.560927611824295624e+00	2.490651792657031453e+24	4.027364764149378820e-14	4.757356378079847138e-18
8.937875751503007371e-06	2.619687486046512692e+00	2.418840395569080455e+24	4.161146179187426644e-14	5.708433207356627645e-18	2.619687486046512692e+00	2.421107241028374889e+24	4.162417972455731443e-14	5.929952691572459678e-18
8.957915831663328194e-06	2.674869320609539525e+00	2.365265452133874917e+24	4.288787474746149611e-14	6.908283839648202745e-18	2.674869320609539525e+00	2.356812809932004129e+24	4.289488068559582511e-14	7.077127344047861596e-18
8.977955911823649017e-06	2.722315845605608686e+00	2.321985050147788899e+24	4.399304693010818378e-14	8.097215792823244868e-18	2.722315845605608686e+00	2.306833049881330986e+24	4.400440527315699525e-14	8.368809479807418490e-18
8.997995991983969840e-06	2.759433546931852721e+00	2.290923839319419682e+24	4.486230546247002674e-14	9.140943751648040061e-18	2.759433546931852721e+00	2.268129122002683256e+24	4.487365742387416219e-14	9.402077456043118483e-18
9.018036072144290663e-06	2.787034327768791897e+00	2.267885494576128949e+24	4.551118855941317637e-14	9.991891811954519839e-18	2.787034327768791897e+00	2.239348820617156985e+24	4.552003468449991325e-14	1.017041714139278512e-17
9.038076152304609791e-06	2.800096972516513016e+00	2.259163589449563366e+24	4.581894131824259023e-14	1.042681245633461981e-17	2.800096972516513016e+00	2.226163152722630298e+24	4.582722180812995678e-14	1.057249842144799028e-17
9.058116232464930614e-06	2.802333447802161537e+00	2.261748841917927064e+24	4.587154400432896964e-14	1.052181968869672361e-17	2.802333447802161537e+00	2.224068675867816732e+24	4.588029372165446853e-14	1.065574500152490726e-17
9.078156312625251437e-06	2.794610543050952689e+00	2.275002734171710783e+24	4.568924627436255595e-14	1.029678396413620684e-17	2.794610543050952689e+00	2.231448835451142982e+24	4.569746058085137334e-14	1.038132084373464588e-17
9.098196392785572260e-06	2.777857558366864765e+00	2.298590930824362705e+24	4.529456379514408214e-14	9.795694172232479878e-18	2.777857558366864765e+00	2.248917759651645076e+24	4.530512572585649569e-14	9.914957842742557346e-18
9.118236472945893083e-06	2.753008024162779233e+00	2.332574205550976412e+24	4.471069111463897207e-14	9.077083162113434990e-18	2.753008024162779233e+00	2.274829239761888050e+24	4.472317936928218512e-14	9.223206279471560688e-18
9.138276553106213906e-06	2.721021617213168486e+00	2.377530273711004718e+24	4.396183961658063796e-14	8.206895421522808006e-18	2.721021617213168486e+00	2.308182587179430870e+24	4.397409599285540226e-14	8.332781258660601481e-18
9.158316633266534729e-06	2.682952992368883294e+00	2.434880525318978630e+24	4.307466954649652353e-14	7.253012618423218910e-18	2.682952992368883294e+00	2.347878076333301126e+24	4.308257435120291494e-14	7.273041847397037305e-18
9.178356713426855551e-06	2.640047891550195036e+00	2.507920168226248769e+24	4.208029239235344507e-14	6.280611813706452621e-18	2.640047891550195036e+00	2.397384566725919182e+24	4.209302942927513708e-14	6.353224974795801198e-18
9.198396793587176374e-06	2.593853970933220232e+00	2.605588469971681129e+24	4.101649068286642935e-14	5.347960466301219133e-18	2.593853970933220232e+00	2.451206841206247677e+24	4.102929786277415867e-14	5.392899982886949198e-18
9.218436873747495503e-06	2.546330983154934557e+00	2.761411923567469855e+24	3.992976630877982098e-14	4.502634292286607697e-18	2.546330983154934557e+00	2.509398443202975740e+24	3.994164589136714333e-14	4.532682779933798619e-18
9.238476953907816326e-06	2.499953233069047265e+00	3.252793837607883729e+24	3.887703303177334040e-14	3.784260704031966737e-18	2.499953233069047265e+00	2.568962024195634999e+24	3.888677941882538738e-14	3.818829175670630473e-18
9.258517034068137149e-06	2.457704600925640026e+00	1.718402460095669500e+24	3.792509062965889439e-14	3.203855649441041162e-18	2.457704600925640026e+00	2.624692392429034714e+24	3.792942595823048229e-14	3.210640541711661266e-18
9.278557114228457972e-06	2.423023958318387461e+00	2.412505531228908209e+24	3.714873633464434927e-14	2.787620022616026588e-18	2.423023958318387461e+00	2.674184559483134419e+24	3.715272406650555604e-14	2.818677028910942451e-18
9.298597194388778794e-06	2.399261444538965282e+00	2.563658921901799099e+24	3.661974036369723532e-14	2.511116806668863106e-18	2.399261444538965282e+00	2.708095646855851699e+24	3.662054276832057938e-14	2.550111117966431595e-18
9.318637274549099617e-06	2.389664595649732881e+00	2.629060686095359943e+24	3.640674376031777736e-14	2.401662849803503348e-18	2.389664595649732881e+00	2.721791149958193780e+24	3.640561334007214974e-14	2.441646732082919722e-18
9.338677354709420440e-06	2.396367158701450339e+00	2.649863069950309946e+24	3.655558284922507606e-14	2.457781043419596560e-18	2.396367158701450339e+00	2.712226033936471668e+24	3.655572282508456925e-14	2.517399658240351155e-18
9.358717434869741263e-06	2.419884902665545123e+00	2.637216295852066428e+24	3.707909142628124592e-14	2.696010602756167190e-18	2.419884902665545123e+00	2.678664253487711768e+24	3.708242229928043970e-14	2.783199160334547304e-18
9.378757515030062086e-06	2.458718025761381210e+00	2.598967078895338899e+24	3.794830068883880309e-14	3.141030607553256742e-18	2.458718025761381210e+00	2.623246150736362215e+24	3.795212245194760276e-14	3.222094353657277528e-18
9.398797595190382909e-06	2.509365516590698952e+00	2.543851320473148077e+24	3.909069134920971671e-14	3.815994236518354485e-18	2.509365516590698952e+00	2.556873699280572975e+24	3.910086273029825214e-14	3.963704520072524195e-18
9.418837675350702037e-06	2.566818863820684804e+00	2.481145902663525477e+24	4.039809660590234453e-14	4.723676961637367740e-18	2.566818863820684804e+00	2.483085576857747437e+24	4.040764474572538160e-14	4.848035452926229569e-18
9.438877755511022860e-06	2.625446524499405410e+00	2.419209527711104328e+24	4.174420860020104614e-14	5.825099526941477473e-18	2.625446524499405410e+00	2.414397168702527245e+24	4.175679611461934339e-14	6.049677289134431351e-18
9.458917835671343683e-06	2.680017540962869482e+00	2.364303617776971139e+24	4.300745658207622347e-14	7.029937032775941381e-18	2.680017540962869482e+00	2.350938974380597447e+24	4.301382959178002788e-14	7.191325905265525213e-18
9.478957915831664506e-06	2.726521417138126235e+00	2.320208152545813552e+24	4.409133578933202952e-14	8.210217649493788008e-18	2.726521417138126235e+00	2.302447753069646011e+24	4.410289472614073841e-14	8.485882526657074192e-18
9.498997995991985329e-06	2.762523301003159570e+00	2.288559572581100403e+24	4.493484151078338780e-14	9.232762910105685507e-18	2.762523301003159570e+00	2.264907327159098208e+24	4.494601576708254287e-14	9.488088815105054219e-18
9.519038076152306152e-06	2.787034327700394609e+00	2.269556673738613929e+24	4.551118855798229628e-14	9.991891786242108619e-18	2.787034327700394609e+00	2.239348820688477065e+24	4.552003468289813433e-14	1.017041713948876764e-17
9.539078156312626975e-06	2.800096972581645804e+00	2.262683003559045562e+24	4.581894131966177624e-14	1.042681247362612421e-17	2.800096972581645804e+00	2.226163152661632904e+24	4.582722180967556249e-14	1.057249842387237863e-17
9.559118236472947797e-06	2.802333448081221867e+00	2.267250725644065500e+24	4.587154401077602059e-14	1.052181971566862368e-17	2.802333448081221867e+00	2.224068675606474415e+24	4.588029372827661504e-14	1.065574501191215311e-17
9.579158316633268620e-06	2.794610543287973758e+00	2.282733328233638337e+24	4.568924627992086989e-14	1.029678397556720041e-17	2.794610543287973758e+00	2.231448835203992847e+24	4.569746058640212052e-14	1.038132085033274474e-17
9.599198396793587749e-06	2.777857558341576549e+00	2.308948450332266224e+24	4.529456379460888104e-14	9.795694163469586453e-18	2.777857558341576549e+00	2.248917759678014028e+24	4.530512572526427572e-14	9.914957842038592973e-18
9.619238476953908572e-06	2.753008024111544660e+00	2.346186725348781760e+24	4.471069111353404931e-14	9.077083147862316070e-18	2.753008024111544660e+00	2.274829239815312075e+24	4.472317936808233400e-14	9.223206278045312497e-18
9.639278557114229395e-06	2.721021617051216257e+00	2.395410639347876706e+24	4.396183961294894954e-14	8.206895396877774895e-18	2.721021617051216257e+00	2.308182587348304152e+24	4.397409598906267263e-14	8.332781254152238297e-18
9.659318637274550218e-06	2.682952992428501826e+00	2.458760434024680130e+24	4.307466954764548366e-14	7.253012651738078348e-18	2.682952992428501826e+00	2.347878076271134696e+24	4.308257435259911039e-14	7.273041849056674308e-18
9.679358717434871041e-06	2.640047891524091472e+00	2.541076274110585069e+24	4.208029239185427282e-14	6.280611798870216924e-18	2.640047891524091472e+00	2.397384566756333456e+24	4.209302942867403769e-14	6.353224974253134229e-18
9.699398797595191863e-06	2.593853970968436951e+00	2.655381984352477897e+24	4.101649068358402140e-14	5.347960479645912221e-18	2.593853970968436951e+00	2.451206841165215171e+24	4.102929786358511399e-14	5.392899983619069126e-18
9.719438877755512686e-06	2.546330983120255631e+00	2.850779179373167070e+24	3.992976630807724884e-14	4.502634279218941912e-18	2.546330983120255631e+00	2.509398443247514551e+24	3.994164589057836447e-14	4.532682779400015579e-18
9.739478957915833509e-06	2.499953232916774404e+00	3.562065830961309878e+24	3.887703302836590305e-14	3.784260696827043556e-18	2.499953232916774404e+00	2.568962024391201503e+24	3.888677941536192829e-14	3.818829173326823035e-18
9.759519038076154332e-06	2.457704600869449862e+00	1.537700867653031787e+24	3.792509062840692795e-14	3.203855647358093616e-18	2.457704600869449862e+00	2.624692392509222827e+24	3.792942595697205351e-14	3.210640541076595111e-18
9.779559118236475155e-06	2.423023958069194350e+00	2.331620877755917246e+24	3.714873632925507245e-14	2.787619999403277147e-18	2.423023958069194350e+00	2.674184559838753953e+24	3.715272406092466806e-14	2.818677026094541078e-18
9.799599198396794284e-06	2.399261444154990208e+00	2.513504965414401836e+24	3.661974035521398292e-14	2.511116795145719182e-18	2.399261444154990208e+00	2.708095647403815974e+24	3.662054275972113723e-14	2.550111113626713236e-18
9.819639278557115106e-06	2.389664595172800166e+00	2.593626133845142185e+24	3.640674374961915110e-14	2.401662862609840854e-18	2.389664595172800166e+00	2.721791150638816173e+24	3.640561332939084055e-14	2.441646726692586549e-18
9.839679358717435929e-06	2.396367157984576668e+00	2.623405175161651861e+24	3.655558283333252018e-14	2.457781031574083933e-18	2.396367157984576668e+00	2.712226034959510330e+24	3.655572280902958375e-14	2.517399650138185361e-18
9.859719438877756752e-06	2.419884901928289533e+00	2.617022002791130866e+24	3.707909140983302273e-14	2.696010595355383482e-18	2.419884901928289533e+00	2.678664254539837022e+24	3.708242228276898773e-14	2.783199152002023340e-18
9.879759519038077575e-06	2.458718024932870616e+00	2.583503656698976357e+24	3.794830067039272340e-14	3.141030574274731899e-18	2.458718024932870616e+00	2.623246151918715708e+24	3.795212243339241413e-14	3.222094344293381872e-18
9.899799599198398398e-06	2.509365515896737175e+00	2.532134187769032117e+24	3.909069133343232821e-14	3.815994234655600435e-18	2.509365515896737175e+00	2.556873700171837207e+24	3.910086271451402264e-14	3.963704509390956190e-18
9.919839679358719221e-06	2.566818863366865155e+00	2.472488710737411824e+24	4.039809659547859528e-14	4.723676960693585030e-18	2.566818863366865155e+00	2.483085577440594363e+24	4.040764473540321239e-14	4.848035445940966401e-18
9.939879759519040044e-06	2.625446524301154216e+00	2.413118006941700053e+24	4.174420859575721595e-14	5.825099505592857581e-18	2.625446524301154216e+00	2.414397168933517297e+24	4.175679611005410435e-14	6.049677285012989033e-18
9.959919839679360866e-06	2.680017540843199875e+00	2.360426943031150750e+24	4.300745657911678338e-14	7.029937053951947875e-18	2.680017540843199875e+00	2.350938974505381279e+24	4.301382958897750801e-14	7.191325901934208751e-18
9.979959919839679995e-06	2.726521417142535153e+00	2.318313086639685975e+24	4.409133578931191672e-14	8.210217665887294450e-18	2.726521417142535153e+00	2.302447753065048517e+24	4.410289472624399084e-14	8.485882526779808315e-18
1.000000000000000082e-05	2.768355222932765702e+00	2.283350339126334677e+24	4.507182558907554197e-14	9.408298697008974043e-18	2.768355222932765702e+00	2.258826177796603067e+24	4.508259240030579634e-14	9.650435564889047496e-18


==> pde_runs/ss_100Td_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00_qois.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2	rel_energy	rel_mobility	rel_diffusion	rel_g0	rel_g2
100.0	3219.9999999999995	32.0	7.10940168404532	7.203820127827045e+24	9.079240798092318e+23	7.101	6.834e+24	9.123e+23	0.0014638300141794998	0.016689511568777255	0.0	0	1.4008144327175616e-05	5.593816968946314e-15	1.58630799153305e-13	1.584e-13	3.9519164429663196e-16	3.972e-16	7.232822106018055e-06	1.1960176134140355e-05	0.00012194741211080107	1.4430945870502754e-05	0.00023401170971970586
100.0	3219.9999999999995	64.0	7.109451120329315	7.202942229864326e+24	9.079135997608443e+23	7.101	6.834e+24	9.123e+23	0.0014691038446302189	0.016655111300444708	0.0	0	3.215873468448637e-05	1.5465110965445258e-16	1.5863299407219095e-13	1.584e-13	3.951028571717019e-16	3.972e-16	2.7922338863284324e-07	4.171694403254378e-07	6.693695686621481e-08	5.944953015424304e-07	9.290606835632431e-06
100.0	3219.9999999999995	128.0	7.1094530801088975	7.20294177822317e+24	9.079132255694697e+23	7.101	6.834e+24	9.123e+23	0.0014694350812879708	0.016654208845671193	0.0	0	6.950712143154585e-05	9.242034776594928e-15	1.5863308717140825e-13	1.584e-13	3.950992329670497e-16	3.972e-16	3.565113204651027e-09	5.02501285026824e-09	4.234637307476419e-09	7.611327679235558e-09	1.1770854468906577e-07
100.0	3219.9999999999995	256.0	7.10945310581791	7.202941747207219e+24	9.079132209364074e+23	7.101	6.834e+24	9.123e+23	0.0014694406912364678	0.0166541762137128	0.0	0	0.00010718331835170201	1.4448904178680756e-15	1.5863308839836115e-13	1.584e-13	3.9509918557188353e-16	3.972e-16	5.1059823036325724e-11	7.796641110502378e-11	7.137457291861438e-11	1.232056678901472e-10	2.249095798489975e-09
100.0	3219.9999999999995	512.0	7.109453105454903	7.202941747721325e+24	9.079132210071941e+23	7.101	6.834e+24	9.123e+23	0.001469440548957012	0.016654175037333848	0.0	0	0.0002754103741022147	1.0222376525128313e-14	1.5863308837881666e-13	1.584e-13	3.9509918646049945e-16	3.972e-16	0.0	0.0	0.0	0.0	0.0


==> pde_runs/ss_100Td_nr128_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783395476345690872e-02	-1.799156186686458553e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.782988718840874343e-02	-5.787488731958187341e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782417139462568689e-02	-9.731231998921178322e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781789054309292852e-02	-1.358381676898454691e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.781162170760688335e-02	-1.733415805800816133e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780565031364697653e-02	-2.097625629912187612e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.780011967758666436e-02	-2.450513191947472757e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779507264589035104e-02	-2.793713004555567047e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779049949747682574e-02	-3.126622465218944005e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778637838872154736e-02	-3.447376538356564449e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778263426514371887e-02	-3.758199921646390544e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.777914837443402785e-02	-4.061076479439706954e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.777586283028151443e-02	-4.352489424187879451e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777269394074581454e-02	-4.632802292011658010e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.776950401495130338e-02	-4.905603058985599958e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.776619617876113666e-02	-5.169330075502015856e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776269331318659855e-02	-5.422655241019237737e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.775889157477141767e-02	-5.667326463372100546e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775469302507493102e-02	-5.903515816894861455e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.774999668092430094e-02	-6.131406154088725122e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774471400978785363e-02	-6.351157109597293550e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773880319274266038e-02	-6.561704096822914070e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773211583149621268e-02	-6.765660643269273515e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772464698531969834e-02	-6.960834551173978799e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771628559315716139e-02	-7.148578039837757275e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770696402789775303e-02	-7.329021838104209964e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769668151760531938e-02	-7.501326497504222715e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768525866627337295e-02	-7.667615670994663499e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767276558981081214e-02	-7.826168606246273335e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765900616021590874e-02	-7.978921708463064186e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764408322837983462e-02	-8.124297695906638681e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762787584823395037e-02	-8.263291303425764414e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.761034088208923098e-02	-8.396042603657739509e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759154561058019151e-02	-8.522016511087688109e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757124452186700159e-02	-8.642735114646785469e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754962370114497655e-02	-8.756997335861037637e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752654186524815833e-02	-8.865589532524866326e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750196983564727360e-02	-8.968631842571827759e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747588350186035727e-02	-9.066259536828290277e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.744825982489314142e-02	-9.158600081621134578e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.741923548159647700e-02	-9.245323413035905560e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.738864495294476731e-02	-9.327047129185568261e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.735629398679001345e-02	-9.404267678046749832e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732250962494989110e-02	-9.476289973996309540e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.728730426542753829e-02	-9.543314759314462659e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725029722182366915e-02	-9.606160431157334534e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721165996233290585e-02	-9.664568519535990734e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717159371865269263e-02	-9.718373493456984244e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.712989272056922391e-02	-9.767986126147494563e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.708655440737742115e-02	-9.813513150413174374e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704157914466601031e-02	-9.855063589518410494e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699496693752533621e-02	-9.892741443980992630e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.694671743367810124e-02	-9.926645985629770075e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.689708409747319673e-02	-9.956729580943096680e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684582581660096307e-02	-9.983262551654208117e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679294649501951536e-02	-1.000633878102955877e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673735638210124221e-02	-1.002641415226446578e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668179512845996498e-02	-1.004265539570834906e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662494962641450441e-02	-1.005573020608862590e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656684488554625245e-02	-1.006576733102983005e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650450584319512831e-02	-1.007317081385152024e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644389501429440681e-02	-1.007735874326472561e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637898350180978180e-02	-1.007888287738040005e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631280382557395797e-02	-1.007759512708522077e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624862584331648957e-02	-1.007387076745448057e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.618006118241505864e-02	-1.006745364006920648e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.611031887072436691e-02	-1.005858234482265474e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603942702602518477e-02	-1.004736691812820222e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596741507171912322e-02	-1.003391432525633023e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589431553624915616e-02	-1.001833016332208393e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581660297831618489e-02	-9.999827868240333123e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.574137363455652916e-02	-9.980189951422205330e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566149487301811499e-02	-9.957648271033748763e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558425729310807056e-02	-9.934343833501196874e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550233447057226210e-02	-9.908150582565144679e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542320262533780018e-02	-9.881534774759555967e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533935790405979799e-02	-9.852049834179619353e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525457871665710730e-02	-9.821012560751855164e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516889645161018874e-02	-9.788507243624310072e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508234124921349700e-02	-9.754614657434421132e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499494206756398024e-02	-9.719412251487822077e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490672674814067039e-02	-9.682974325717901010e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481365924572596804e-02	-9.643636295884333229e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472386270518490164e-02	-9.604889379804538649e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463333679698671036e-02	-9.565114272020886280e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453794589594883335e-02	-9.522499798513694644e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444601218758102906e-02	-9.480814047943431078e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.434920597631378442e-02	-9.436331140085754687e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425171812586913889e-02	-9.390988460969385346e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415357576665540129e-02	-9.344846930399202528e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405480668991222842e-02	-9.297963915673383706e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395543828918794582e-02	-9.250394162831493405e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385549696939496978e-02	-9.202190373241351737e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375500819210558834e-02	-9.153403301460657712e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365399651927008767e-02	-9.104081846556560942e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354806117126023612e-02	-9.052097197297367948e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344605380505022124e-02	-9.001828446098279757e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.333912893407451172e-02	-8.948950871093746401e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323622019000767008e-02	-8.897911227527116607e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.312840277910800546e-02	-8.844312253986295544e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302016521741484412e-02	-8.790406184076046681e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291153049175351814e-02	-8.736232506983011153e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280252080766725808e-02	-8.681829324434493442e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269315762346398618e-02	-8.627233411871722268e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258346169967736267e-02	-8.572480051030903839e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247345328186209940e-02	-8.517601096448531098e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236315205017677554e-02	-8.462626062213946670e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.224796408954670429e-02	-8.405288959961145639e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213712350144734942e-02	-8.350205264641965761e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202141304781804365e-02	-8.292813757244214823e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191010741740624546e-02	-8.237732387479847901e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179394939118966978e-02	-8.180398229843116945e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.167759029150228306e-02	-8.123133477532119145e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156104743239205146e-02	-8.065960923315282360e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144433747194287337e-02	-8.008901613466668651e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.132747654562463957e-02	-7.951975904728725980e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121048028706226551e-02	-7.895203492766417891e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109336384770488820e-02	-7.838603438456367978e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097614191554091650e-02	-7.782194192891668874e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085413450440183503e-02	-7.723750185308060276e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073674092812602981e-02	-7.667784390259493529e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061458348041125710e-02	-7.609834431318927839e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.049707140047450526e-02	-7.554370960253829065e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037481651146036993e-02	-7.496970123678284130e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025253111587178051e-02	-7.439869027288284475e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013022764587907187e-02	-7.383080475371979826e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.000791816290982295e-02	-7.326616865277649215e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988561437138889360e-02	-7.270490202807886916e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976332746564485210e-02	-7.214711623189453554e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964106746801368736e-02	-7.159289401737220851e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951414378562188356e-02	-7.102120470076722300e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939196765574258713e-02	-7.047446769656264681e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.926984635633016585e-02	-6.993150645896567194e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914309540540305610e-02	-6.937172857818875958e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901642235334552344e-02	-6.881616389853540197e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889452306592469155e-02	-6.828522175085336918e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876802919765078209e-02	-6.773812265198368189e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864163850762389524e-02	-6.719540987894173992e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851535796649410898e-02	-6.665711435122855660e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838919434207418491e-02	-6.612326576036802427e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826315421075222378e-02	-6.559389271209607394e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813258319748391079e-02	-6.504966996717813366e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800681420595981352e-02	-6.452949793743738630e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788118757270148212e-02	-6.401388207130605246e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775106470897109989e-02	-6.348400746681658914e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762574527429969812e-02	-6.297773286741381073e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749595086486151779e-02	-6.245755220097474504e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736633039896171599e-02	-6.194229922545794846e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724150805010082776e-02	-6.145010989245277069e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711224182904186902e-02	-6.094452030974290176e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698316211177158003e-02	-6.044384186019560734e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685427290085954904e-02	-5.994806870013409499e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.672098548625761016e-02	-5.943975418962802598e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659249566732961978e-02	-5.895394358100319344e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646420627188792285e-02	-5.847299773244647378e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.633154876218317092e-02	-5.797997654226510686e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620367414497383168e-02	-5.750885562434176340e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.607145076932694927e-02	-5.702595680561071446e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594399957274031970e-02	-5.656455837219542294e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581221901782162736e-02	-5.609167739850468189e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.568066692879314133e-02	-5.562385408799459113e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554934529424133766e-02	-5.516106162334368825e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541825524946065118e-02	-5.470326229852215567e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528739736687660555e-02	-5.425041161254343450e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515677218478291594e-02	-5.380246575380678853e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502638021780248911e-02	-5.335938171490850306e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489173791594185114e-02	-5.290609016245496204e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476182191552056933e-02	-5.247276788461440605e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462767297419525242e-02	-5.202948677806258811e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449823479343791022e-02	-5.160575779830300740e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436458076088376640e-02	-5.117231346922809787e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423117780026442764e-02	-5.074379607375383017e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410245950999357178e-02	-5.033419616356414605e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.396954799482337417e-02	-4.991521496451193154e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383688519690369378e-02	-4.950100659186012012e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370447033666753633e-02	-4.909152101170909284e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356790129945366935e-02	-4.867329530873752176e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343598820386919412e-02	-4.827326224082814643e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330432070184584564e-02	-4.787780552228474915e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.316852091874291003e-02	-4.747391945666133185e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303734828810698576e-02	-4.708760341805374137e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290205605015435381e-02	-4.669304351687050131e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277137093096207432e-02	-4.631563935220360355e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263657873405395093e-02	-4.593017335381803512e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250203785883964469e-02	-4.554924258072593803e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.236774646091187591e-02	-4.517279032667373059e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223370272585048879e-02	-4.480076093223353019e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.209990479153103565e-02	-4.443309935430189359e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196635026768132104e-02	-4.406974862233623176e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183303655928222869e-02	-4.371065151457668822e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169567229799845537e-02	-4.334437272812490492e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156284017680193787e-02	-4.299374804091028908e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142596774391271719e-02	-4.263609848798033397e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129360704226416046e-02	-4.229372256165081674e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115721612507373256e-02	-4.194447555226589117e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102106595144228152e-02	-4.159941228356884083e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088515383293799682e-02	-4.125847629911189376e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.074947656888023434e-02	-4.092160848332090407e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061403089641212744e-02	-4.058875000193687931e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.047881361091092145e-02	-4.025984307653835380e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034382156458545671e-02	-3.993483095905696507e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.020905166511642287e-02	-3.961365790707039453e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007450087433767766e-02	-3.929626915984384128e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993597169891793808e-02	-3.897286862636843707e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980185683583165046e-02	-3.866300210031767617e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966377085033437333e-02	-3.834724707896246254e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952590459570230752e-02	-3.803528886682255861e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938825443281986083e-02	-3.772707139199807207e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925497847606110313e-02	-3.743171417689801148e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911774355411898330e-02	-3.713070461241435409e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898071429241710406e-02	-3.683327497769244355e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884388729988703937e-02	-3.653937297184907222e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870312207105268409e-02	-3.624020013858837187e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856669555282495748e-02	-3.595330306670210807e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843046117854313076e-02	-3.566977981620356869e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829029560472770738e-02	-3.538114033991097453e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815444016870426364e-02	-3.510431245610531534e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801465742802277031e-02	-3.482246657217948939e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787506327356626040e-02	-3.454398969640508528e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773975163471052219e-02	-3.427687623128186211e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760051821895065566e-02	-3.400488792731938808e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746146246599661722e-02	-3.373611772951310046e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732258082078961092e-02	-3.347051652968767357e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718386968211562227e-02	-3.320803630747269294e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704125303078008996e-02	-3.294104664983548651e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690287668013356864e-02	-3.268475689139577287e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676465987598148688e-02	-3.243144847210742854e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662254083632185409e-02	-3.217375694405146414e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648463712520710195e-02	-3.192636260405339217e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634283315863939129e-02	-3.167466690060131724e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.620118359374847883e-02	-3.142594340422769257e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606372562294211243e-02	-3.118712913934605126e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592236997959411676e-02	-3.094413249812750632e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.578115806009679600e-02	-3.070397502448889235e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.564008629521892013e-02	-3.046661341703692672e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549915117518222252e-02	-3.023200506682731121e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535432825944626739e-02	-2.999352184168851011e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521365979040303601e-02	-2.976437056332009549e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507311768635140020e-02	-2.953784757392848622e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492868846867579896e-02	-2.930755241611086772e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478839267806248942e-02	-2.908623900324897472e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464421009339939406e-02	-2.886122023672214876e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.450014764221946001e-02	-2.863881637436821188e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.436019905136800112e-02	-2.842505978124231295e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421636417363237842e-02	-2.820769774685633231e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407264004331567175e-02	-2.799283485236443540e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392902360385045835e-02	-2.778043334395728127e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378551184794155449e-02	-2.757045604903092528e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363811962844239639e-02	-2.735713371752100317e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349481111501374786e-02	-2.715196041504524226e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335159856797718925e-02	-2.694910254046670867e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320450518737463885e-02	-2.674298665548968234e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306147938520553192e-02	-2.654471983273160637e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291457264830981166e-02	-2.634325218257962346e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276775654693627610e-02	-2.614408770506450666e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262499295863777182e-02	-2.595248359334335377e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247834806016394738e-02	-2.575776166478175970e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233178615475860995e-02	-2.556524099221077657e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218530475242769445e-02	-2.537488831135084871e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203494580780500561e-02	-2.518161359870148969e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188862107578730593e-02	-2.499555735188077176e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174237094343291404e-02	-2.481157410137483331e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159619368655373906e-02	-2.462963370954938513e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144613976607684575e-02	-2.444487124270358289e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130010504648051556e-02	-2.426698111314203217e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115019401375494421e-02	-2.408631707865077805e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100035275131850232e-02	-2.390768358472372592e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085057952846084750e-02	-2.373105029354824914e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070087281162789741e-02	-2.355638754006094716e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055123166057398254e-02	-2.338366685993937145e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040165526732765619e-02	-2.321286035845280833e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025214283527038334e-02	-2.304394053949269938e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010269357892336739e-02	-2.287688029803633481e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995330672373928277e-02	-2.271165291278971765e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980005272036943820e-02	-2.254395564736862492e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965078997871770788e-02	-2.238236181859636510e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.949766177920598587e-02	-2.221833939843270364e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.934852023167974083e-02	-2.206027409633666992e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919551598542566642e-02	-2.189982111372516284e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904257514914494742e-02	-2.174113778776966179e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.888969824349636034e-02	-2.158419896784777477e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873688577990681642e-02	-2.142897985412061355e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858413826075533598e-02	-2.127545599106531096e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843145617955252294e-02	-2.112360326115754385e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.827884002111587594e-02	-2.097339787870009398e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812237960671907372e-02	-2.082102774863205455e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.796989849784065410e-02	-2.067408778977641252e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781357856926588643e-02	-2.052501918175165217e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766123775980186897e-02	-2.038125342987746284e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750506571046769030e-02	-2.023539557016719188e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734897152834561695e-02	-2.009112974689457581e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719685655291496917e-02	-1.995198218480120390e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704092191511077437e-02	-1.981079564352549675e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688507091391352868e-02	-1.967113591432240790e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672930542900354978e-02	-1.953298165747321697e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656973651057270222e-02	-1.939291391831708677e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641415064068696958e-02	-1.925774436540735740e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625865837564234431e-02	-1.912401845424139104e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609937971742426824e-02	-1.898842721514985756e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594408797905543504e-02	-1.885756520553918481e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578502226122312418e-02	-1.872486928598367500e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562994538219335802e-02	-1.859679329314853097e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.547110707662184059e-02	-1.846691391077254262e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531238926113349788e-02	-1.833843080578724180e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515379548046870264e-02	-1.821132457671478452e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499532965155461597e-02	-1.808557627067820762e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483699696856389930e-02	-1.796116779334046027e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467880281138456339e-02	-1.783808140398478225e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.452075248173744490e-02	-1.771629958997765356e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435900185951031874e-02	-1.759288210917265768e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420125860904780504e-02	-1.747368857056318505e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403983328394276517e-02	-1.735288690376114110e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388241790653524571e-02	-1.723621259890938248e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372133887037727179e-02	-1.711795692552477502e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.356044302878413516e-02	-1.700096358755860421e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340356108519574610e-02	-1.688795732980593635e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324304732387753869e-02	-1.677340955807237865e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308273752861073058e-02	-1.666007507628330594e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291882945749085937e-02	-1.654528240610221145e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275895378521814588e-02	-1.643435462213965401e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259930296261001420e-02	-1.632459233560184814e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243988370054166015e-02	-1.621598013601987945e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227691554643521088e-02	-1.610595752776590450e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211798508697367452e-02	-1.599962652018425491e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195553178861867419e-02	-1.589190843553973075e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179335137734881786e-02	-1.578533355626088059e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163521428974294475e-02	-1.568232663993801264e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147359851132161351e-02	-1.557796827864238280e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131228088484308711e-02	-1.547470966445951054e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115126966267440872e-02	-1.537253655387559254e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099057298229062632e-02	-1.527143487748451774e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.083019886821267652e-02	-1.517139073718012845e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066643728392566701e-02	-1.507010038045053903e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050674016698429344e-02	-1.497215417855176332e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034739073221195418e-02	-1.487522500912069005e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018470483083287595e-02	-1.477708114822685751e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002240198820360098e-02	-1.467997530721083799e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986416697860610148e-02	-1.458606652338195926e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970631548345001816e-02	-1.449312406410857568e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955982870007446500e-02	-1.440752284628546431e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937720766994355942e-02	-1.430166768638083379e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923150897378548413e-02	-1.421788899755613549e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904989415129146324e-02	-1.411428197597482592e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890501750299485723e-02	-1.403227838135853636e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872445219874777425e-02	-1.393086200640668119e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.858043278905637322e-02	-1.385058883072581414e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843680551541436799e-02	-1.377107074213292657e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825783312133672648e-02	-1.367272206364087165e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811511266382214574e-02	-1.359487205491077214e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793729466850471285e-02	-1.349858212703954931e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779551421386005305e-02	-1.342235827833951995e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761889153703431743e-02	-1.332807531777211330e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747808338634952371e-02	-1.325343679741745190e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730269590967253510e-02	-1.316111096558310409e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716289159286104454e-02	-1.308801901748964840e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698877823189553354e-02	-1.299760281980435160e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.685000846691873944e-02	-1.292601992233545103e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667720710564324360e-02	-1.283746699315775966e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653950179520150693e-02	-1.276735647668642438e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636804931469861002e-02	-1.268062149935335987e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619736178984321900e-02	-1.259487728987183442e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606136982493968496e-02	-1.252698622677298618e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589208581944762111e-02	-1.244299192123524481e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575722932470088530e-02	-1.237648422366747960e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558937999539151964e-02	-1.229419880607547210e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545568335588772685e-02	-1.222904213674561903e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528929878159916017e-02	-1.214842563110207167e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512374066689381458e-02	-1.206871934706262462e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499189521731026688e-02	-1.200560166248956697e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482784709383946735e-02	-1.192750382885449708e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466465003757427832e-02	-1.185028319714488037e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453471046383650149e-02	-1.178913062922751394e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437306416895370829e-02	-1.171346060653340616e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421228852913418959e-02	-1.163863677994146726e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408429916507522583e-02	-1.157937976877732511e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392510666502566781e-02	-1.150605215437514473e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376680238896752125e-02	-1.143354102412853660e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364080259164008463e-02	-1.137611301163964821e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348411243071192048e-02	-1.130504548603220851e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.332832734947576349e-02	-1.123476569422938260e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317345294269169423e-02	-1.116526363386990918e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305021175996342112e-02	-1.111021546829526769e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289698592834951502e-02	-1.104208918455013835e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274468045485594760e-02	-1.097471409982716866e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259329847586487458e-02	-1.090808097665117282e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247285988410335757e-02	-1.085530254960741453e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232314793824543231e-02	-1.078998201141596718e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217436800277234103e-02	-1.072537812094082662e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202652302657392092e-02	-1.066148202969208116e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.187961588533047695e-02	-1.059828499042763132e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176276666825920927e-02	-1.054822492306971412e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161755105920987165e-02	-1.048626479860316832e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147327555536892252e-02	-1.042498028198826946e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.132994036068852434e-02	-1.036436322971205290e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118754566549126118e-02	-1.030440558737473694e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104609164672808869e-02	-1.024509938840585188e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093360582927957805e-02	-1.019811817021779900e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079384543229633224e-02	-1.013996476909082836e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065502613820338250e-02	-1.008244096154320554e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051714789368293247e-02	-1.002553912288417113e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.038020909489500987e-02	-9.969251874917125448e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024420737033974148e-02	-9.913572001086620646e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010914035948283149e-02	-9.858492362098498704e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.975005718584095335e-03	-9.804005894204759469e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.841801120506405917e-03	-9.750105608151540858e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.709524254527342538e-03	-9.696784588145409070e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.604369186415145226e-03	-9.654540242555561440e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.473756466880601732e-03	-9.602244704241033992e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.344065093870247002e-03	-9.550509450074477682e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.215292275083849724e-03	-9.499327871728527372e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.087433870433796884e-03	-9.448693523720043874e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.960485563089426453e-03	-9.398600041635848858e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.834443074844983493e-03	-9.349041126337639344e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.709302165627165124e-03	-9.300010543081854058e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.585058633011073692e-03	-9.251502120654578765e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.461708311743705579e-03	-9.203509750520925698e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.339247073275563721e-03	-9.156027385988866479e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.217670825299675658e-03	-9.109049041387007892e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.072941667662140997e-03	-9.053332012449050994e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.953296675636831528e-03	-9.007441922556236194e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.834520750483655455e-03	-8.962037478662882506e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.716608251689576967e-03	-8.917113152538689094e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.599553590949621046e-03	-8.872663470656136061e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.483351231505821523e-03	-8.828683013479467906e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.367995687496544516e-03	-8.785166414765184723e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.253481523316519450e-03	-8.742108360874036770e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139803352987020811e-03	-8.699503590094137540e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026955839521704418e-03	-8.657346891976417215e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914933458992292802e-03	-8.615633129596962213e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781586889305186820e-03	-8.566154246011770503e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671357450440347503e-03	-8.525397411472551441e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.561932774437349673e-03	-8.485067700455236131e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.453306562021454348e-03	-8.445160276337698550e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.345472571802858106e-03	-8.405670348644168725e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.238424619562629725e-03	-8.366593172467808341e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.110996023066942937e-03	-8.320238778725767012e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.005655863180800642e-03	-8.282053174751591610e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.901082305939557744e-03	-8.244265442938637344e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.797268939819378956e-03	-8.206871122041696325e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.673686841354469435e-03	-8.162511141536084834e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.571522176426967413e-03	-8.125967133260196280e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.470096261770714292e-03	-8.089802818425114025e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.369402519834640293e-03	-8.054013994465125106e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.269434432515664700e-03	-8.018596497564867143e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.150421501130432803e-03	-7.976579846920191230e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.052027198654229952e-03	-7.941964800893607868e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.954338084118505535e-03	-7.907708012710169777e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838033064201628652e-03	-7.867067151595897234e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.741872721579237608e-03	-7.833584624180314412e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646396647747970399e-03	-7.800447898563418183e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532719311540023104e-03	-7.761134969595038634e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438725495138995045e-03	-7.728745758187284196e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.345395047042332863e-03	-7.696690378812200313e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.234265133563479798e-03	-7.658659416046990649e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.142371610391404682e-03	-7.627325592859975209e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.051121139842146085e-03	-7.596313970480930581e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.942439643909364903e-03	-7.558667330962248960e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.852421676880480889e-03	-7.518357143985032048e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.763051923950429950e-03	-7.468797874256889865e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.656779035711323848e-03	-7.398139748909553703e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.569122331817086487e-03	-7.330778642112814776e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465139028112240727e-03	-7.240834169242989444e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.379583289081229680e-03	-7.159113874507826766e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.295108604016658022e-03	-7.071985827019005395e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.195275408052894017e-03	-6.961265634762960411e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.113450942926565199e-03	-6.864657478833675755e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.016980507837150206e-03	-6.744309947338703124e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.938044716720572980e-03	-6.640758257292199993e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.845097128779853525e-03	-6.513098892830923494e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.769141905246800400e-03	-6.404286546702409391e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.679824246268883679e-03	-6.271303192510184650e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.606937882917485794e-03	-6.158870248656561587e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.521354988092573864e-03	-6.022511454893449004e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451623929044392195e-03	-5.908065634186208210e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.369876613425075419e-03	-5.770230582973980178e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.303363037864645992e-03	-5.655212505753794919e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.225462076446433485e-03	-5.517232509471019144e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.162128134139327824e-03	-5.402458973874274583e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.088011732367872370e-03	-5.265203496031135421e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.027805975525260110e-03	-5.151389558965832963e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.957412935575018886e-03	-5.015708328565407969e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.889025406380319492e-03	-4.881238054737158582e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.833554995039623006e-03	-4.770281595423646716e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.768796952994073843e-03	-4.638656823070589881e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.716315788422561770e-03	-4.530332385798749154e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.655086295587824673e-03	-4.402056787111395270e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.595728159431596647e-03	-4.275734731543266937e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.547665720892149512e-03	-4.172022208309926873e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.491642107887204216e-03	-4.049509721593699363e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.437385458427635487e-03	-3.929197923429549022e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.393495253474875874e-03	-3.830680874383793171e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.342384390991111084e-03	-3.714625057541203618e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.301065304182106490e-03	-3.619767335690464004e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.252975984823611472e-03	-3.508185393868611590e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.206477460348105626e-03	-3.399058878977820374e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.161529270884593306e-03	-3.292391741720616439e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125227811530138573e-03	-3.205383960488908260e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.083018118034822846e-03	-3.103235743742099135e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.042246237347221448e-03	-3.003557773921916693e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.009339864244396040e-03	-2.922382481864919772e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.711029979925731850e-04	-2.827242929666318964e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.341945211399806234e-04	-2.734578641574423349e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.985768180010158786e-04	-2.644363698408297284e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.698545690580026342e-04	-2.571032187210781496e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.365069631453649936e-04	-2.485223647178383313e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.043456892858520668e-04	-2.401773283167439913e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.733345526686327340e-04	-2.320649479957721665e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.434376997360464534e-04	-2.241820910037524558e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.193492111906470967e-04	-2.177861333705776619e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.914032083638951961e-04	-2.103160267540295442e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.644724759046921093e-04	-2.030664057686206727e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.385256705412424615e-04	-1.960328921655728196e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.135322548478931888e-04	-1.892109328665545788e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.894619742621784193e-04	-1.825960164433186963e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.700869459345152095e-04	-1.772385175411678800e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.476314273353259003e-04	-1.709915988170558404e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.260148298236620376e-04	-1.649391625401208086e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.052079527999820633e-04	-1.590768524917716932e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.851818695006628783e-04	-1.534003513979352064e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.659091178624229202e-04	-1.479053048542127704e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.473650698672833152e-04	-1.425872339560674729e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.295256561150676499e-04	-1.374416787852854403e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.123670245762315841e-04	-1.324642194012737577e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.985711474941373085e-04	-1.284415816515398386e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.825993790996765780e-04	-1.237609491577460190e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.672419710119359808e-04	-1.192361024241474460e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.524758817426431354e-04	-1.148627705911903305e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.382782857050355466e-04	-1.106367210075996421e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.246278968172610995e-04	-1.065538074311183389e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115062641329467653e-04	-1.026100172081543166e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.988954110141729226e-04	-9.880138436296917817e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.867775190722435708e-04	-9.512397768029595127e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.751349264056610717e-04	-9.157390031888140356e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.639501258625178825e-04	-8.814728943037896389e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.532057633269226655e-04	-8.484031578350887369e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.428846360290504592e-04	-8.164918339339623037e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.329697091611244888e-04	-7.857013188533861631e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.234453057204611125e-04	-7.559961400570697459e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.142978249472381907e-04	-7.273440276054462703e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.055139580625457696e-04	-6.997132493947387207e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.957080843083840627e-04	-6.687262375331028000e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.876669335958793309e-04	-6.432007804161783986e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.799480000801365054e-04	-6.185979489918478323e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.725384428793862071e-04	-5.948871227265982914e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.654255302958867069e-04	-5.720379404816658918e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.585966819824375339e-04	-5.500203609277950795e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.520407322441252396e-04	-5.288065035975155550e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.457481167276567977e-04	-5.083709200671215976e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.397094348980465169e-04	-4.886884967737277252e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.329728180194985471e-04	-4.666443675740716303e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.274524503619581337e-04	-4.485086338334243948e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.221567629413308537e-04	-4.310479066595779491e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.170766774894821600e-04	-4.142379315712613186e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.122031909939694426e-04	-3.980546547039267408e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.075274056815453660e-04	-3.824742961197318144e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.023116966080783399e-04	-3.650308922183034908e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.803845861892511622e-05	-3.506869180927944932e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.394031325286053904e-05	-3.368843072637513301e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.001059618096414819e-05	-3.236048181032953001e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.562998537991618861e-05	-3.087491180047124956e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.204259169058892469e-05	-2.965411840631824260e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.860287791503056654e-05	-2.847995769089595980e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.530440216928245068e-05	-2.735066623364810169e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.162625354526572371e-05	-2.608755291203764996e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.861317704203634719e-05	-2.504973350518004357e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.572410759957163706e-05	-2.405183540194317948e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.295449076530452819e-05	-2.309247502140970761e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	5.986822017596513698e-05	-2.202009807819542607e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.734196518411030058e-05	-2.113954188706320455e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.492097771577338978e-05	-2.029321410160031360e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.222366287625471875e-05	-1.934730749625941518e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.001568691947991707e-05	-1.857056357669634465e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.789918403696833961e-05	-1.782385796698425051e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.554064363410356876e-05	-1.698919263024441015e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.361023268439820209e-05	-1.630393904724712330e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.176062231423012939e-05	-1.564553024328331566e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.970063108951219432e-05	-1.491005214618730908e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.801522687659838763e-05	-1.430656724008647541e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.613822295498356186e-05	-1.363260582526823499e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.460236510041853774e-05	-1.307967205157677760e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.313065184911117688e-05	-1.254861486697382610e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.149072549678507592e-05	-1.195549885421287336e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.014831772635838300e-05	-1.146888670223188527e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.865299970369060060e-05	-1.092557735253731456e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.742962355121415991e-05	-1.047999863587763101e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.606749643926676644e-05	-9.982645757136112059e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.495345481648587803e-05	-9.574829235017125802e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.371329794097171723e-05	-9.119647604126996705e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.269905169643219705e-05	-8.746375294353740627e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.172769044115154509e-05	-8.387975589203238203e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.064603022961567739e-05	-7.987763237119611576e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.976121701953730922e-05	-7.659469710739637345e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.877623906090883981e-05	-7.293013630164765684e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.783999387821424883e-05	-6.943691478470861284e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.707454033919803341e-05	-6.657363002396980872e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.622270835903991056e-05	-6.337952848632530515e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.552624765748112834e-05	-6.076210105104345217e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.475101782141753732e-05	-5.784264687566004518e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.411690808709249399e-05	-5.545026697700563188e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.341064245036877826e-05	-5.278146990720828332e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.283279412981680866e-05	-5.059452022732770990e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.218946443551658823e-05	-4.815564448757155020e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.157796503752499701e-05	-4.583288098900844571e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.107807697307115763e-05	-4.393031964019371248e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.052192104683708233e-05	-4.180910157462759048e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.006738914852880053e-05	-4.007151458693754110e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	9.561740169864576475e-06	-3.813376367659728679e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.081310215868099590e-06	-3.628741296129058986e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	8.688565418529903641e-06	-3.477379596463212716e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	8.251586369917279836e-06	-3.308499657676794240e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	7.836475254249387331e-06	-3.147608833706696854e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	7.497290793088499002e-06	-3.015814322858357842e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	7.120068696922560094e-06	-2.868898999271851455e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	6.761797708963767583e-06	-2.729049986240081216e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	6.469029970360832120e-06	-2.614562570713134706e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	6.143294416494909684e-06	-2.486995281891335950e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	5.833660943534908116e-06	-2.365592898569238460e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	5.580354674785941204e-06	-2.266208225076200442e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	5.298315304825053486e-06	-2.155474925462160170e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.030230849326012944e-06	-2.050118545895811781e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	4.775510878107537741e-06	-1.949889336819548448e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	4.567372421909031844e-06	-1.867871548888870935e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.335921892845655319e-06	-1.776508461165811510e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.116174859295655198e-06	-1.689569968448743018e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	3.907558911329839075e-06	-1.606813954741968274e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	3.709506197252439691e-06	-1.528000234939836232e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	3.547734374706812469e-06	-1.463409763752214372e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.367892664935111714e-06	-1.391368605866490214e-06
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.197195478110029550e-06	-1.322766900514365479e-06
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.035193137048769358e-06	-1.257469317473290889e-06
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	2.881439500145932539e-06	-1.195341586902916255e-06
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	2.755880339995698761e-06	-1.144511178970153958e-06
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	2.616273999695480186e-06	-1.087917664913105660e-06
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.483660844797626665e-06	-1.034116125205337221e-06
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.357608047151287452e-06	-9.829762830597825212e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.237705612558426173e-06	-9.343700342439370575e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.123673305579046263e-06	-8.881778217668822825e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.015283655965402097e-06	-8.442840321496003140e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.912311074049239753e-06	-8.025739502936411248e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.828190667250359485e-06	-7.684741932498333356e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.734685733260002385e-06	-7.305182236715710967e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.645962790572292000e-06	-6.944230335718190100e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.561802823859049373e-06	-6.600772619370268452e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.481988482647241060e-06	-6.273703971037839788e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.406305298756437414e-06	-5.961981391526601433e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.334548853406866947e-06	-5.664936686401660117e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.266519793412997997e-06	-5.382060050354149375e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.202020279779500988e-06	-5.112846016581833755e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.140853961450055628e-06	-4.856792897391909428e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.082825961242174001e-06	-4.613402748549825782e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.027742861947450045e-06	-4.382181334047055325e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.754126925948327999e-07	-4.162638091281674104e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	9.256449148746047766e-07	-3.954286096645824453e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	8.782617306735560532e-07	-3.756635426728077472e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	8.331581377823646245e-07	-3.569158079705294833e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	7.902577211091106832e-07	-3.391313726432922418e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	7.494846880832528805e-07	-3.222565984943090746e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	7.107638000045031582e-07	-3.062382420564289082e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	6.740203669345937082e-07	-2.910234509429361245e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	6.391802426476368001e-07	-2.765597602402784309e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	6.061698196384476027e-07	-2.627950889422187180e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	5.705903578456403728e-07	-2.478536739524879358e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	5.412527915027777593e-07	-2.354178503779616480e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	5.134988441419993307e-07	-2.235524185181602259e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	4.872373336517881216e-07	-2.122422361189292340e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	4.623777340207564637e-07	-2.014722724697739485e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	4.388301714073502188e-07	-1.912276037847324954e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	4.165054182417614315e-07	-1.814934122395342818e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	3.953148873941260750e-07	-1.722549850195421368e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	3.723731850606187646e-07	-1.622851054893993422e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	3.533177707598510229e-07	-1.540599699397058272e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	3.351299733483320477e-07	-1.462836011661482887e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	3.177758276588751996e-07	-1.389320530564376431e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	3.012374607593896149e-07	-1.319786060206746915e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	2.854971437498000977e-07	-1.253967256193155273e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	2.684628344225047655e-07	-1.182957664737632497e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	2.543734943942520042e-07	-1.124216180259002589e-07
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.410272790629148126e-07	-1.068368534201843537e-07
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.284069611439513494e-07	-1.015157031401020704e-07
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.148506527229516509e-07	-9.572436419836159115e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.037250569354111184e-07	-9.088491372703705692e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	1.932465790541462549e-07	-8.625035084738138928e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	1.833699103955521288e-07	-8.181936556594056402e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	1.727614834094592466e-07	-7.700299970266618803e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	1.640232657061828767e-07	-7.300390054564921891e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	1.557464646388529874e-07	-6.920433521244306270e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	1.478870461942398096e-07	-6.560303382731409549e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.393598496942386128e-07	-6.172841460782719165e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.322479487635885063e-07	-5.854772546885999778e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.254206901680172526e-07	-5.556027161752935654e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.179538097715450738e-07	-5.236866795247963584e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.117170920391022271e-07	-4.975447041466783241e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.057602979635428924e-07	-4.729166296709097601e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	9.929883016399419456e-08	-4.464396252380336842e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	9.395112410927515655e-08	-4.245727302835060827e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	8.819290186284359728e-08	-4.008782222684839103e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	8.346674051038155399e-08	-3.811218220021706469e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	7.903484257487357372e-08	-3.621302767274466878e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.433042552291985080e-08	-3.412032675743336054e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.051035520832926687e-08	-3.235531552827088981e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	6.644928758546866738e-08	-3.041815048054725786e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	6.313424503193833358e-08	-2.879686382744499508e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	6.001552091748111958e-08	-2.724786158447186355e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	5.665982453495654460e-08	-2.557029971337048249e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	5.387841928217812645e-08	-2.418723103156590136e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	5.084380245351782967e-08	-2.270783739881538310e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	4.828735697057808444e-08	-2.150557715239060244e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	4.544974180729529005e-08	-2.023995327162116820e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	4.303890718912061882e-08	-1.922145510939366323e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.037761632576046339e-08	-1.814710949364154913e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	3.814091700966121202e-08	-1.727551139874002367e-08
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.570129016186696025e-08	-1.634577814843510747e-08
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.367823139611778647e-08	-1.558049023455510478e-08
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	3.150510050896014992e-08	-1.474930348727683164e-08
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	2.973463531447097139e-08	-1.405029798135630268e-08
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.787220671475145705e-08	-1.327222871010090407e-08
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	2.639110872060810096e-08	-1.260089664901596025e-08
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	2.485757302782511456e-08	-1.184458770413661488e-08
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	2.347092347513092999e-08	-1.110620104661508004e-08
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	2.235939151645790241e-08	-1.047995789268263294e-08
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	2.118416896910358047e-08	-9.792767983861697221e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	2.022141597266135962e-08	-9.221280096192565662e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	1.917512075305267292e-08	-8.607968679115889835e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	1.816424033559878495e-08	-8.043226518815151819e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	1.729070106237130723e-08	-7.593886566078018197e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	1.628653967590448621e-08	-7.136307556903087513e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	1.540390135336814146e-08	-6.781925199221015158e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	1.440294809081318488e-08	-6.421328802062173492e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	1.342353493467542842e-08	-6.099391559071901996e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	1.259501046844068859e-08	-5.842308976007741676e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.169290217067279890e-08	-5.568570523715099094e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.085153078614200446e-08	-5.307703946766322065e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.017572649739829704e-08	-5.083048800971495266e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	9.484401853644313569e-09	-4.822522956738678682e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	8.890700056098249616e-09	-4.550358509047036826e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	8.447261853515975258e-09	-4.303020077252204274e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	8.012535609944824787e-09	-4.015361263157416957e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	7.638747282563572300e-09	-3.728327434576562870e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	7.309390681809758947e-09	-3.448078612632753927e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	7.044763312081177364e-09	-3.213236469964622056e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	6.754627434183595606e-09	-2.962162893130652267e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	6.462106640335934234e-09	-2.735345513284077147e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	6.151135887194974720e-09	-2.538779353801023122e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	5.852139859171159871e-09	-2.395928442952946792e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	5.480364069081560707e-09	-2.264581318518258276e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	5.088101271843186198e-09	-2.160900901350480846e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	4.687562317746835583e-09	-2.078190700824653216e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	4.290874190337326676e-09	-2.009800154387192958e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	3.910080725248334125e-09	-1.949124234085227921e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	3.599330293414475907e-09	-1.897203167364815858e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	3.280514757951044242e-09	-1.833346434219096651e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	3.011763157888716575e-09	-1.758465007595939684e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	2.803980426486940490e-09	-1.666527994409466967e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	2.655166202307973777e-09	-1.557799743359562850e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	2.553193695832883577e-09	-1.437485298940358802e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	2.492703735968916022e-09	-1.326877156000265587e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	2.445412627162227110e-09	-1.199109097513534298e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	2.409759886311724367e-09	-1.074910667768500024e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	2.373659705877134132e-09	-9.594850121623444861e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	2.325107144119631310e-09	-8.580004298747290663e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	2.252177450026525186e-09	-7.755906648568164543e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	2.143599989353916187e-09	-7.170866709558809259e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	1.999215799694238016e-09	-6.821294991720853129e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.828807235706249085e-09	-6.657172112850488967e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.642447757100306368e-09	-6.627146526074479430e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.450144371895115189e-09	-6.680205243392631161e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	1.261838183686958454e-09	-6.765671047972127426e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	1.087404933321426112e-09	-6.833199734953736302e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	9.366555350360874223e-10	-6.832777380419041599e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	8.193366071418601800e-10	-6.714717638173313461e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	7.446684039792607808e-10	-6.431906322551901115e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	7.123475499255600217e-10	-5.983509617815613815e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	7.132257918553979491e-10	-5.411676606400427058e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	7.378740058158416325e-10	-4.759935571827436691e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	7.769240309954552092e-10	-4.071533264959125147e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	8.210681774712103272e-10	-3.389437177544445161e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	8.610587388925218893e-10	-2.756337792961964196e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	8.877075100431973368e-10	-2.214650814429733993e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	8.918853092222169617e-10	-1.806519370959321339e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	8.647360488921550785e-10	-1.572789469899665495e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	8.048146634488986604e-10	-1.518850251945852652e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	7.196970549293354269e-10	-1.606929267401123427e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	6.174621824159391234e-10	-1.796856189407513143e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	4.919809275725674559e-10	-2.082574359858882015e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	3.799630768187637307e-10	-2.356710606852089061e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	2.757462297103009406e-10	-2.608795398816778114e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	1.872005340462087083e-10	-2.799696434646021189e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	1.221465359364999842e-10	-2.890527989510056462e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	8.824409981783083965e-11	-2.843193200743537937e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	8.731141246763742901e-11	-2.648120083144209768e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	1.173149828799298687e-10	-2.292006951236287484e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	1.634883314692309932e-10	-1.892771930808730281e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	2.204442179604060520e-10	-1.451977404112470466e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	2.809584569604825443e-10	-1.004216065588390185e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	3.378516643920229218e-10	-5.838660481478099011e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	3.886461537592235821e-10	-1.862688599644536269e-11
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.142093836960555504e-10	6.265582766177861921e-12
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.140754340070479091e-10	1.784646958324672267e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	3.861870001110608490e-10	1.516954405492613956e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	3.362742646431450222e-10	1.078531084098560692e-12
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	2.617538679033917516e-10	-2.447654243001325009e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	1.862145751194585357e-10	-5.233596015630343248e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	1.084969846478436721e-10	-8.178113063595662444e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	2.626771256729822353e-11	-1.129362705674435788e-10
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-3.530419996604554585e-11	-1.354629692571332210e-10
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-7.958340170633455611e-11	-1.499327797165239068e-10
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-1.004327321620718072e-10	-1.533063434500863685e-10
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-9.281012541844273032e-11	-1.423037783605781480e-10
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-6.375155878582094284e-11	-1.219812484440573311e-10
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-1.966677621491232985e-11	-9.464611654983924245e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	4.082760014358500949e-11	-5.896773776632153246e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	9.804973228928279332e-11	-2.592760099329616570e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.590522437051913424e-10	9.185024825697074889e-12
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	2.041192183483274260e-10	3.555295783639257759e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	2.348055160316363604e-10	5.454285733457375667e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	2.453183997628889291e-10	6.375018239082683990e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	2.305400016870457544e-10	5.978049802464718006e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.972985811213284303e-10	4.648629078349610240e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.440846623853215103e-10	2.349514236254388232e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	8.824698868370676725e-11	-1.335630129475702544e-12
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	2.224825007892421862e-11	-3.101840913139155189e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	-3.379036670416403574e-11	-5.624299312031511339e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	-8.753607704083655563e-11	-8.015985584835403026e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	-1.216581543782913338e-10	-9.477372646797845747e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	-1.378919662967681949e-10	-1.006255866386576761e-10
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	-1.313835853992108678e-10	-9.504826383994169231e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	-1.072685989768559071e-10	-8.111345475232454937e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	-6.528854636069701975e-11	-5.820406713565239109e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	-1.967395364511000335e-11	-3.384614539112055469e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	3.527903541445403655e-11	-4.781797598455554346e-12
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	8.251681020231462278e-11	2.012486678535628169e-11
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	1.282184428366885527e-10	4.430341346247897850e-11
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	1.574450609968471447e-10	6.000471886658002249e-11
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.719414786821322850e-10	6.839105563221944528e-11
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	1.633356019221062976e-10	6.515209066162972572e-11
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	1.394073912457334005e-10	5.407982284098913557e-11
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	9.926214521892285424e-11	3.495770772412706797e-11
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	5.614301470394517148e-11	1.420276321748214457e-11
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	4.296543932866327713e-12	-1.085283040989340217e-11
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-4.048560978922387819e-11	-3.249946700881177426e-11
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-8.443276977768760652e-11	-5.365803772861234553e-11
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-1.163428119220921526e-10	-6.881379704857344846e-11
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	-1.302410497459244239e-10	-7.505895412832922761e-11
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	-1.262078719736621386e-10	-7.225335966457946059e-11
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	-1.075885415803642041e-10	-6.225268326212174493e-11
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	-7.422877418888588029e-11	-4.481952214905996465e-11
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	-3.246230300859511261e-11	-2.322168439148558901e-11
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	7.768085868018049879e-12	-2.514727660557074711e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	5.210002287038153481e-11	2.025583593709186425e-11
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	9.079855155941715235e-11	4.013205091624046282e-11
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.165858534104122123e-10	5.341814467381294805e-11
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.315677609772105127e-10	6.125309602059850220e-11
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.282012567798933678e-10	5.980262705019758542e-11
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	1.116148401127056512e-10	5.163699602803739017e-11
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	8.163009078179178455e-11	3.672307990387127737e-11
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	4.383270740671258789e-11	1.785942522521474428e-11
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	2.536082952120174093e-12	-2.770977902696075221e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	-3.364343922437789902e-11	-2.083806935203800613e-11
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-6.987444316669039913e-11	-3.889684459226534784e-11
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-9.729156288801928559e-11	-5.249074723589511117e-11
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	-1.116830848606584140e-10	-5.948824676527850133e-11
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	-1.107233813060887378e-10	-5.874533729404561532e-11
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	-9.572766844370927053e-11	-5.086836182343109182e-11
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	-6.970391356011495318e-11	-3.741911668419455831e-11
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	-3.648301598000317596e-11	-2.034387058089017236e-11
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.272246295996736884e-13	-1.577156462986442072e-12
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	3.245478069367737266e-11	1.496961865653673886e-11
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	6.515888035210754567e-11	3.169428354378962021e-11
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	9.038018509936103774e-11	4.458688344691744068e-11
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.043990887010716416e-10	5.175769198848251457e-11
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.040244325639665516e-10	5.158611523038099930e-11
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	9.042992032597494528e-11	4.467474391807111209e-11
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	6.997903033296708895e-11	3.426819449930491281e-11
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	4.063061729032675327e-11	1.933360740067594324e-11
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	7.801557230729212607e-12	2.633455519325694691e-12
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-2.516957293478059026e-11	-1.412711596368935262e-11
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-5.496391836953709344e-11	-2.925303475741398562e-11
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-7.828220091672892727e-11	-4.105922720182837745e-11
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-9.184457503613259408e-11	-4.787054468861332855e-11
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-9.271396897623730389e-11	-4.818724214824181770e-11
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-8.158731172415147205e-11	-4.236935005362524447e-11
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-6.142355126524466025e-11	-3.193452686521269868e-11
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-3.832025338339197183e-11	-2.001758721043875006e-11
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-9.193859361833525677e-12	-5.020136294670685681e-12
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	2.041761951125281128e-11	1.020798851538589861e-11
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	4.758725520009910595e-11	2.416559091887011906e-11
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	6.940508694768552777e-11	3.536017703760802502e-11
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	8.297799855798468763e-11	4.230789247473714356e-11
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	8.555951692821876451e-11	4.360024397045857113e-11
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	7.712718930323848869e-11	3.922897214393789645e-11
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	6.021835975503412887e-11	3.050163432434574257e-11
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	3.745628069869016678e-11	1.876992935332577316e-11
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	1.144919400472253557e-11	5.377821468124123604e-12
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.520956173002036579e-11	-8.338404423991658172e-12
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-3.994144486384810717e-11	-2.105008796206104140e-11
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-6.204354171698051767e-11	-3.238945524269241958e-11
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-7.430576420545909864e-11	-3.865118382812162887e-11
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-7.681838756321588484e-11	-3.987761720192975731e-11
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-6.951275108455377457e-11	-3.603590655282374551e-11
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-5.461440312978078143e-11	-2.827770823405431824e-11
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-3.443229628783081781e-11	-1.779772631882813508e-11
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-1.126239709151326514e-11	-5.783945570239892712e-12
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	1.261222276399201787e-11	6.582321359922216169e-12
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	3.492129599870022699e-11	1.812638714427361587e-11
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	5.340727011320107611e-11	2.768014340056616027e-11
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	6.673332897243533152e-11	3.454853530991999322e-11
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	6.984229953932840632e-11	3.612028357553030042e-11
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	6.409723248700282661e-11	3.310060966219272185e-11
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	5.139887958006035672e-11	2.647731752704447735e-11
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	3.377907645243846409e-11	1.730616164856782278e-11
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	1.325842385838924736e-11	6.637058767681456617e-12
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-1.050086502346209052e-11	-5.704606802504671022e-12
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-3.056009426589577163e-11	-1.611420727347428747e-11
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-4.730486570102609988e-11	-2.479224251561250538e-11


==> pde_runs/ss_100Td_nr128_lmax1_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738246009504828826e-01	-1.428239947003207607e-03
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730546846484634360e-01	-2.465420992433612572e-03
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.722822523043494036e-01	-3.173944373824606410e-03
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.715044527026408638e-01	-3.745128870092723911e-03
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707241267091489934e-01	-4.234521045000032985e-03
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699402106581409666e-01	-4.668288772123759499e-03
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691549742155646074e-01	-5.059431597354266397e-03
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683636329241578189e-01	-5.419261760586747967e-03
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675711086587892695e-01	-5.751589415980190058e-03
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667726607611747514e-01	-6.062724129453165439e-03
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659731858348348355e-01	-6.353977584437411896e-03
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651727749267596634e-01	-6.627957368807399843e-03
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643667872955663911e-01	-6.888184398096479713e-03
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635600184946663649e-01	-7.134657460262279656e-03
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627478674886583265e-01	-7.370070367278282707e-03
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619350821501579774e-01	-7.594112080413134569e-03
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611170877616954489e-01	-7.808940576303018653e-03
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603031603404894145e-01	-8.012960085143773503e-03
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594795992955868602e-01	-8.210270936657474219e-03
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586602288907090486e-01	-8.398134015769220806e-03
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578359998779126916e-01	-8.579194065804025479e-03
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570070304393891558e-01	-8.753799279047244988e-03
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561779087061283544e-01	-8.921374314264443606e-03
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553486892752248549e-01	-9.082319242509453647e-03
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545150004720445280e-01	-9.237799840032511964e-03
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.536813589397382496e-01	-9.387256444320238660e-03
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528434323746704904e-01	-9.531721187661159125e-03
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520056869085205653e-01	-9.670656056464513317e-03
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511681743796237376e-01	-9.804311971791821942e-03
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503266418480814492e-01	-9.933566450016695359e-03
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.494854884545721019e-01	-1.005792426704327225e-02
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486405036884936859e-01	-1.017817384263209994e-02
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.477960344135625381e-01	-1.029384832804764935e-02
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469521271763509496e-01	-1.040511878965423229e-02
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461046471165129979e-01	-1.051266682194902657e-02
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452578725125872605e-01	-1.061607508445305305e-02
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444077131709365358e-01	-1.071596002543181818e-02
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435583957940293198e-01	-1.081193304745912444e-02
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427099626859707482e-01	-1.090411738846533245e-02
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418583958262537026e-01	-1.099304771149937909e-02
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410038127230094085e-01	-1.107878037929202822e-02
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401543571689110590e-01	-1.116061058649472047e-02
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393020197827272710e-01	-1.123941567619163306e-02
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384469148692195617e-01	-1.131523862610289352e-02
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.375930967814009975e-01	-1.138779232843260825e-02
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367406069354752118e-01	-1.145716621036699766e-02
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.358855950653260480e-01	-1.152374295097774448e-02
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350320428805804884e-01	-1.158727770005935423e-02
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341761474453969372e-01	-1.164811547157345098e-02
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333218403832386323e-01	-1.170603509895646981e-02
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324691607574483010e-01	-1.176110764885064143e-02
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316143770310075900e-01	-1.181362776918859145e-02
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307725834933763653e-01	-1.186277318722066959e-02
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299138265466485975e-01	-1.191032671422545541e-02
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290606916900586265e-01	-1.195503567492876493e-02
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282131425886804676e-01	-1.199699748542501151e-02
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273346599452645778e-01	-1.203795444515193963e-02
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.264984137125226837e-01	-1.207458404353231943e-02
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256316474358378232e-01	-1.211016472190641451e-02
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248065544202959509e-01	-1.214181655276342156e-02
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239513486053838154e-01	-1.217237739625206400e-02
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231019870836573271e-01	-1.220050151709981337e-02
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222584308075143344e-01	-1.222626883103611686e-02
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.213858580157453487e-01	-1.225068550582631213e-02
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205540350770775426e-01	-1.227187328359587506e-02
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.196936002727543996e-01	-1.229167562203798726e-02
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188733473907431643e-01	-1.230857947536213512e-02
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180248795512392757e-01	-1.232406508839507808e-02
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171824531208642550e-01	-1.233745445684544632e-02
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163460258241419965e-01	-1.234881492404017213e-02
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155155561869907754e-01	-1.235821076533645015e-02
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146581435851574682e-01	-1.236596458028228242e-02
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138396988360338702e-01	-1.237154258608507383e-02
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.129946997471730358e-01	-1.237545503677042573e-02
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121559588460922657e-01	-1.237750416944739980e-02
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113234300287463535e-01	-1.237775043560030916e-02
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.104970681727490966e-01	-1.237625167352015762e-02
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096768291040548099e-01	-1.237306325998892113e-02
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088314763674671504e-01	-1.236802078449432928e-02
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080235820434877064e-01	-1.236155163351260015e-02
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.071909502947181597e-01	-1.235321351573957088e-02
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063647235799858731e-01	-1.234327874595480753e-02
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055751053219342039e-01	-1.233225192080376550e-02
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047312887704278522e-01	-1.231882715488952403e-02
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039239852058340685e-01	-1.230440906649755799e-02
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031228956362201937e-01	-1.228859202154201045e-02
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.022986493562816762e-01	-1.227075991313357484e-02
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015100704855813746e-01	-1.225223245802549779e-02
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.006986935466969713e-01	-1.223168378480826712e-02
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.989378976933571685e-02	-1.220982137067926597e-02
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.909530784230768941e-02	-1.218668955506837376e-02
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.830319764676051508e-02	-1.216233099381997147e-02
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.748946270877870135e-02	-1.213585302069407346e-02
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.671017284658992019e-02	-1.210912253150113298e-02
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.590960941024892494e-02	-1.208027238142564755e-02
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.511566277267398395e-02	-1.205027853919983342e-02
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.432827718979110154e-02	-1.201918168782635694e-02
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.354739825816908716e-02	-1.198702102167848935e-02
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.277297286332679416e-02	-1.195383431819327207e-02
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.200494913074334924e-02	-1.191965800524918614e-02
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.121712445734835029e-02	-1.188329921114775201e-02
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.046196755981825155e-02	-1.184721706281566082e-02
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.968734054631917474e-02	-1.180895935116705979e-02
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.891933652298431023e-02	-1.176979012030846677e-02
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.815789810878668642e-02	-1.172974413911733946e-02
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.740296929200420950e-02	-1.168885497412791574e-02
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.662965678901986266e-02	-1.164575145160037968e-02
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.588779683151709365e-02	-1.160324662330501459e-02
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.512787585437311955e-02	-1.155853933093889396e-02
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.439886503314660005e-02	-1.151454433201339576e-02
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.365210361617568535e-02	-1.146835964919613177e-02
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.291193969292838528e-02	-1.142147041864104325e-02
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.215475727707684250e-02	-1.137236122053081680e-02
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.142782125663025616e-02	-1.132413097243298826e-02
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.070730844945919746e-02	-1.127528358820797938e-02
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997023254429772021e-02	-1.122424174259724176e-02
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.923988302624059010e-02	-1.117259975997538478e-02
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.851619739008308674e-02	-1.112038566755365818e-02
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.779911266989578134e-02	-1.106762669135806856e-02
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.708856738279470933e-02	-1.101434918746183392e-02
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.638450148460115829e-02	-1.096057867730959937e-02
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.566515773757498398e-02	-1.090463763702787491e-02
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.497407393372723661e-02	-1.084994100081118976e-02
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.426799747625709158e-02	-1.079309502567115178e-02
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.356856595218318196e-02	-1.073582661161374963e-02
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.287571522218395936e-02	-1.067815968291024875e-02
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.218938132911308092e-02	-1.062011743558253021e-02
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.150950179781459526e-02	-1.056172235542478244e-02
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.081570608090036190e-02	-1.050121172413903854e-02
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.014874453388675324e-02	-1.044216666520266130e-02
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.946813304923973864e-02	-1.038103056208358917e-02
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.879411881185991395e-02	-1.031960968162830630e-02
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.812663971921285866e-02	-1.025792507385555989e-02
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.746563065725229291e-02	-1.019599701580178354e-02
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681102697228553933e-02	-1.013384514932908799e-02
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.614379433309985901e-02	-1.006965161117689793e-02
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550199703968190290e-02	-1.000710355802343458e-02
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.484781801355271602e-02	-9.942540814851349301e-03
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420016400149093638e-02	-9.877819322963962353e-03
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.355897204466567918e-02	-9.812957538906274396e-03
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292417941862973874e-02	-9.747973301645949593e-03
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.229572055603051911e-02	-9.682883641726196255e-03
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.165584499293386145e-02	-9.615841641661985670e-03
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104003622677660335e-02	-9.550588240082400621e-03
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041303904428899085e-02	-9.483411194181829221e-03
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979247261606165931e-02	-9.416190328284270925e-03
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.917827218210998386e-02	-9.348941603790175345e-03
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857037439186713046e-02	-9.281680528692352536e-03
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.796871634707109755e-02	-9.214422077919386111e-03
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737323251839641230e-02	-9.147180389835139411e-03
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.676757277154333842e-02	-9.078102678133559075e-03
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.616829691362666688e-02	-9.009071455694675143e-03
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559128068593968686e-02	-8.941963863067127136e-03
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500440283776641959e-02	-8.873064989525527441e-03
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442371179013179988e-02	-8.804253031180986344e-03
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383369958590515647e-02	-8.733685259752379040e-03
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326535536774634760e-02	-8.665088468597970800e-03
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.268788896007103872e-02	-8.594766989617783765e-03
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213162685369706478e-02	-8.526433267334243213e-03
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.156643340131516345e-02	-8.456404989869971411e-03
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.100735720603996604e-02	-8.386542284321944762e-03
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045433221300957977e-02	-8.316856181170719994e-03
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.990729374917939748e-02	-8.247357411076929740e-03
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935201802582498548e-02	-8.176235468382520716e-03
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.881691706397452840e-02	-8.107147965310059629e-03
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827375994809849497e-02	-8.036468579594233455e-03
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773663739856313232e-02	-7.966027719196210055e-03
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720548110490808968e-02	-7.895834582388506356e-03
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668022417413359576e-02	-7.825898118558072616e-03
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616080108920572050e-02	-7.756227036250822743e-03
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564714766911893290e-02	-7.686829810898134288e-03
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512625124771816459e-02	-7.615946290969157796e-03
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462409363708048221e-02	-7.547128837070568412e-03
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411485703958011734e-02	-7.476856121232615567e-03
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361142256408952894e-02	-7.406903752328592924e-03
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311372279946344699e-02	-7.337278715040649983e-03
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262169169702168664e-02	-7.267987806097938458e-03
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212317510203576754e-02	-7.197318307837517921e-03
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164242614710201434e-02	-7.128724083736066169e-03
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115534180281891358e-02	-7.058782030903021885e-03
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067394588072321265e-02	-6.989218043979231881e-03
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.020971057989570357e-02	-6.921720885947313905e-03
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.973935832036561144e-02	-6.852920813821262308e-03
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926322704314138407e-02	-6.782851484589954433e-03
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880392343972715458e-02	-6.714854486372604653e-03
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.834998074908883142e-02	-6.647261394067897032e-03
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789045971967071325e-02	-6.578443292995672653e-03
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743643308297240485e-02	-6.510058662153862981e-03
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698783636692849069e-02	-6.442112171416672362e-03
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654460582864992729e-02	-6.374608216185758021e-03
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610667632007832223e-02	-6.307550331963200294e-03
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567398311879863698e-02	-6.240941720835804958e-03
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523634621992573213e-02	-6.173215883099886746e-03
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481405732810190223e-02	-6.107525937339279044e-03
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438694317730393163e-02	-6.040746876398189746e-03
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396505599918823309e-02	-5.974451364763001468e-03
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354833272701723823e-02	-5.908642367838511794e-03
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313671137211628842e-02	-5.843322727014379006e-03
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273012927479666129e-02	-5.778494606060064452e-03
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231924251913399077e-02	-5.712669341918214308e-03
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192266476329469471e-02	-5.648840572003134552e-03
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152188677594076893e-02	-5.584041088767055863e-03
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112612574713335967e-02	-5.519762721166289986e-03
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073531910202935771e-02	-5.456006960953010965e-03
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034940542869456193e-02	-5.392775246653456166e-03
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996832444399378376e-02	-5.330068963513252996e-03
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958351864274377796e-02	-5.266482069337008638e-03
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921202856504841183e-02	-5.204840930204020222e-03
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883690539908840417e-02	-5.142343845557128396e-03
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846658370911904837e-02	-5.080398020436827436e-03
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810100174321310956e-02	-5.019003578460648485e-03
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.774009887655699141e-02	-4.958160619874883712e-03
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738381558340406349e-02	-4.897869222350838270e-03
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702432872546962211e-02	-4.836808156655968312e-03
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667720947087515171e-02	-4.777632185988010122e-03
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632696928895218724e-02	-4.717710456721835657e-03
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598131113864390537e-02	-4.658363113908520203e-03
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.564017440469571613e-02	-4.599589018938587959e-03
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530349955815264229e-02	-4.541387036190273896e-03
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497122812994864369e-02	-4.483756033127839213e-03
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463622171305185349e-02	-4.425460740795869943e-03
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431267845871554895e-02	-4.368980663387865213e-03
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398647317791165190e-02	-4.311858957350886944e-03
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366462785858812479e-02	-4.255328096138670871e-03
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334708340048861908e-02	-4.199385825523083843e-03
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303378166484336756e-02	-4.144029875984233530e-03
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272466552928178313e-02	-4.089258003627613096e-03
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241323424557612951e-02	-4.033921316272707884e-03
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211240798449738351e-02	-3.980323276373314879e-03
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180932889876839934e-02	-3.926180845494577597e-03
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.151038487352835427e-02	-3.872638411960151184e-03
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121551990859705389e-02	-3.819693558567521970e-03
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092467784372677164e-02	-3.767343184748388717e-03
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063780316473179735e-02	-3.715584030524558216e-03
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035484130449769988e-02	-3.664412880291856908e-03
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006996463997307023e-02	-3.612778876708671021e-03
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979474714265975349e-02	-3.562786346457035014e-03
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951766720754571915e-02	-3.512349039095944477e-03
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924444460062661733e-02	-3.462511399767923340e-03
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897502600073829038e-02	-3.413270214013759771e-03
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870935839919500229e-02	-3.364621839909371585e-03
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844208087609047406e-02	-3.315587473243063708e-03
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818383175406288604e-02	-3.268124358123802604e-03
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792401694022752179e-02	-3.220291042992043211e-03
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766789129513024470e-02	-3.173058045247634934e-03
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741540239824968320e-02	-3.126421235055337061e-03
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716649869944260332e-02	-3.080376542110588312e-03
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.692112949960194318e-02	-3.034919954395099480e-03
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667924479185093831e-02	-2.990047365658097134e-03
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643606048572561831e-02	-2.944874095266521337e-03
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.620106327233940269e-02	-2.901166771832919353e-03
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596480281619010178e-02	-2.857172174524740850e-03
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573196297350245437e-02	-2.813765357910977087e-03
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550249411865249789e-02	-2.770941460305957268e-03
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527634743108056969e-02	-2.728695691938305429e-03
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504913723726261122e-02	-2.686211928872357484e-03
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482955435205035415e-02	-2.645119421250610378e-03
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460893892153366375e-02	-2.603801476783946731e-03
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.439157954358396933e-02	-2.563063795102054048e-03
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417742795002857777e-02	-2.522900731695170394e-03
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396643664618272586e-02	-2.483306727194437707e-03
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375855889436101119e-02	-2.444276305600544437e-03
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355374869783175160e-02	-2.405804072559324970e-03
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334810957261911568e-02	-2.367160878909263175e-03
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314935621441756450e-02	-2.329799638836641158e-03
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294979852141230244e-02	-2.292277890938181854e-03
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275324177551146257e-02	-2.255313394900239788e-03
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255964070932060785e-02	-2.218899983959633261e-03
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236895076441429583e-02	-2.183031584129669755e-03
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.218112807663083823e-02	-2.147702212374408455e-03
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199266579063475169e-02	-2.112254528741725357e-03
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.181050080803992819e-02	-2.077995512947376430e-03
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162771539130120352e-02	-2.043626415557909040e-03
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144772962584889205e-02	-2.009792716212848405e-03
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.127050061190327558e-02	-1.976488232978676918e-03
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109598612631044860e-02	-1.943706447606673854e-03
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092414459367485949e-02	-1.911440906902127108e-03
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.075182612731518522e-02	-1.879101954663105504e-03
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058525591313948071e-02	-1.847859193388254936e-03
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041822336843788686e-02	-1.816549063614547642e-03
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025379612443219277e-02	-1.785748441983032184e-03
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.009193349594185093e-02	-1.755451001427583198e-03
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.932595428042608962e-03	-1.725650452441702823e-03
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.770085170506204175e-03	-1.695283503397229836e-03
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.629695963807990630e-03	-1.669073481790360729e-03
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.463855998995907015e-03	-1.638141729349622440e-03
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.300835913198938695e-03	-1.607769565357902199e-03
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.167105273143252853e-03	-1.582880883040886557e-03
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.009130889614145113e-03	-1.553513107795335448e-03
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.879539255320131885e-03	-1.529450008404062509e-03
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.726453969257270266e-03	-1.501059445364881159e-03
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.575971248978284112e-03	-1.473190554946877603e-03
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.452525291098847079e-03	-1.450358998043816978e-03
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.306700214474648306e-03	-1.423425034137516029e-03
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.163354919755526351e-03	-1.396989497968208725e-03
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.045764439221610859e-03	-1.375334866802189896e-03
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.906856702820548588e-03	-1.349792476350403182e-03
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.770311318465565782e-03	-1.324726218234805472e-03
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.658299025745799078e-03	-1.304195866253692439e-03
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.525980571772323754e-03	-1.279982744859407481e-03
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.395912319161211494e-03	-1.256224160789335418e-03
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.268056209944254858e-03	-1.232912367206712590e-03
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.142374763214371855e-03	-1.210039726232391925e-03
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.039274770152396596e-03	-1.191309224250935951e-03
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.917484702414244610e-03	-1.169222235185401245e-03
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.797766095088832866e-03	-1.147553368623510780e-03
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.680083547658489593e-03	-1.126295410952842749e-03
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.564402177177155323e-03	-1.105441254110094054e-03
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.450687781082422786e-03	-1.084983864506650596e-03
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.338907289629077194e-03	-1.064916203330317163e-03
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.247210745592587239e-03	-1.048485835943446668e-03
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.138891810051365881e-03	-1.029114667889688677e-03
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.032416047230316526e-03	-1.010113762060791407e-03
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.927752304434166786e-03	-9.914764357174636611e-04
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.824869869458836405e-03	-9.731961011053163503e-04
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.723738462439027092e-03	-9.552662636935445100e-04
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.624328230356071510e-03	-9.376805199047642944e-04
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.526609897589142804e-03	-9.204325202021457902e-04
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.430554851272579100e-03	-9.035159467622730974e-04
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.336134896782952775e-03	-8.869245646285566723e-04
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.243322227361534027e-03	-8.706522252884814177e-04
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.152089417141120578e-03	-8.546928651150225830e-04
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.062409414330163414e-03	-8.390405038432682035e-04
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.959709740774823072e-03	-8.211595636033294961e-04
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.873303092895112446e-03	-8.061522390629186335e-04
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.788366078086205534e-03	-7.914335238133597900e-04
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.704874029085251083e-03	-7.769979051666726011e-04
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.622803002670892135e-03	-7.628400045180318712e-04
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.542129375465490948e-03	-7.489545156129928660e-04
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.462829835578918311e-03	-7.353362028633459758e-04
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.372019724074676511e-03	-7.197789639243301315e-04
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.295618851943112590e-03	-7.067219010930520613e-04
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.220520240882523304e-03	-6.939158875450286007e-04
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.146701820448086238e-03	-6.813559692888561262e-04
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.062169324684930874e-03	-6.670072632525173928e-04
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.991050416560172100e-03	-6.549639375070319099e-04
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.921143857710277132e-03	-6.431515513246362356e-04
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.852428819554689493e-03	-6.315654625172021112e-04
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.773739804671864210e-03	-6.183282632041380835e-04
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.707536195292164376e-03	-6.072168425019163710e-04
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.642459873735645268e-03	-5.963174071633401156e-04
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.567935923817119100e-03	-5.838634576602813120e-04
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.505234639358613229e-03	-5.734083072493346674e-04
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.443599710957255186e-03	-5.631515879539653697e-04
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.373016961595911353e-03	-5.514311165323504058e-04
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.313633415264800267e-03	-5.415913043922096926e-04
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.245630955137030448e-03	-5.303470104952195171e-04
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.188419890456302072e-03	-5.209067094458448609e-04
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.132185471205185551e-03	-5.116450586093301963e-04
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.067791458878883510e-03	-5.010608416699791588e-04
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.013617893087164237e-03	-4.921740993625434287e-04
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.951584758197668863e-03	-4.820177122798437793e-04
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.899397685701680504e-03	-4.734896027251514787e-04
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.839638791585628007e-03	-4.637423465407309047e-04
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.789364202943965792e-03	-4.555570798320671610e-04
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.731794091790463314e-03	-4.462007809674648547e-04
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.675367920597815537e-03	-4.370476339654581245e-04
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.627895049797221785e-03	-4.293599318889474445e-04
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.573530391070709758e-03	-4.205706870138869622e-04
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.527789981826334981e-03	-4.131875585250763673e-04
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.475407259212088640e-03	-4.047453238509634904e-04
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.424062139790054363e-03	-3.964837581515890806e-04
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.380863332182823339e-03	-3.895432095231310572e-04
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.331394472296617702e-03	-3.816067018634490245e-04
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.289776038469687816e-03	-3.749390263057798432e-04
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.242118864899750319e-03	-3.673142493592629885e-04
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.195411018001653097e-03	-3.598519218727751190e-04
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.149634467190640000e-03	-3.525483240366641458e-04
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.111125159988262376e-03	-3.464116491081608044e-04
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.067030840653444942e-03	-3.393931256474427621e-04
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.023816554547213601e-03	-3.325229468845174890e-04
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.981464364148267151e-03	-3.257975590150225431e-04
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.945835215682726596e-03	-3.201455223376814953e-04
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.905037252444646183e-03	-3.136797595987105675e-04
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.865051389032893522e-03	-3.073488846869112251e-04
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.825860554187229206e-03	-3.011495169215897471e-04
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.787447937054154924e-03	-2.950783276145955503e-04
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.755130697927081507e-03	-2.899741875034034006e-04
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.718124754360049813e-03	-2.841334089629962787e-04
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.681857662363384553e-03	-2.784130224997981187e-04
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.646316655193400934e-03	-2.728105043729950416e-04
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.611489122313028433e-03	-2.673233620873192496e-04
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.577362606909613399e-03	-2.619491338944216819e-04
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543924803462128547e-03	-2.566853883041920635e-04
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.511163555356610788e-03	-2.515297236057889053e-04
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.479066852548708080e-03	-2.464797673981515037e-04
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.447622783760372112e-03	-2.415332021213388103e-04
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416819366737386270e-03	-2.366878602614060751e-04
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.386644699731630088e-03	-2.319416361392135652e-04
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.357087022671005358e-03	-2.272924493091785182e-04
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.328134714986722734e-03	-2.227382441650517780e-04
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299776293473930370e-03	-2.182769895581066215e-04
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.272000410193466560e-03	-2.139066784226747629e-04
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244795850413700760e-03	-2.096253274088452200e-04
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.218151530856694540e-03	-2.054309766558559236e-04
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.192056570012555751e-03	-2.013217258918795563e-04
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.166500383104085350e-03	-1.972957829510100429e-04
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137939651276095041e-03	-1.927944593448851921e-04
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.113502985961410978e-03	-1.889411360296261542e-04
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.089572692322563234e-03	-1.851656603525198106e-04
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.066138704443898508e-03	-1.814663362700093426e-04
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.043191071178322304e-03	-1.778414871664831865e-04
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020719954461832496e-03	-1.742894555684876897e-04
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.956097177486978797e-04	-1.703170601963010307e-04
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.741275845930371519e-04	-1.669157083982281359e-04
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.530930511177732262e-04	-1.635824444903832820e-04
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.324975524411101236e-04	-1.603159164454019193e-04
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.094865727641296763e-04	-1.566627445467053343e-04
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.898034630827357776e-04	-1.535347389394305160e-04
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.705330837205363034e-04	-1.504693170358418867e-04
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.490046890838409775e-04	-1.470409553719960883e-04
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.305913050754339805e-04	-1.441053123307304824e-04
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.125652647688965963e-04	-1.412282480857460351e-04
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.924284841836691474e-04	-1.380103700881409479e-04
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.752066959645034392e-04	-1.352548463927373264e-04
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.583484670254966691e-04	-1.325542334057498923e-04
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.395176423365492670e-04	-1.295336026868458589e-04
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.234137495518648108e-04	-1.269468542731225788e-04
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.054260167009911674e-04	-1.240534317873955516e-04
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.900433845783694687e-04	-1.215754618506766679e-04
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.728613748060016317e-04	-1.188035013759590274e-04
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.581678177544926771e-04	-1.164293680029975474e-04
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.437856452482814719e-04	-1.141021606304966015e-04
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.277223136970270590e-04	-1.114987940136570653e-04
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.120486587406306390e-04	-1.089541988823222870e-04
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.986468455850196347e-04	-1.067748502304140322e-04
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.836798521496976274e-04	-1.043369033241420350e-04
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.708828610934146581e-04	-1.022488734340983501e-04
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.565918311341449577e-04	-9.991303269379907422e-05
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.443730987791746325e-04	-9.791239124366853271e-05
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.307281717449544717e-04	-9.567424253271292656e-05
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.174163815611869778e-04	-9.348651676873528558e-05
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.060357928939156202e-04	-9.161273539980764906e-05
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.933279736941992722e-04	-8.951653343863756975e-05
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.824642197121619238e-04	-8.772113436941228048e-05
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.703339125657742198e-04	-8.571258953800822288e-05
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.585009890799106704e-04	-8.374924273121822312e-05
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.469581683876114840e-04	-8.183002987371959460e-05
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.370905257837184345e-04	-8.018609680717868197e-05
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.260726723029645432e-04	-7.834686883420813601e-05
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.153255030784758759e-04	-7.654895725282615914e-05
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.061388621608911891e-04	-7.500896978292223116e-05
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.958824403829544025e-04	-7.328611052170957128e-05
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.858789271728076402e-04	-7.160200917708560160e-05
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.761222726069704731e-04	-6.995579492534538741e-05
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.666064937833160000e-04	-6.834660656356499964e-05
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.584731276748026369e-04	-6.696826975316023868e-05
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.493931235481154032e-04	-6.542622085168448140e-05
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.405375313174169522e-04	-6.391882798442988635e-05
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.319011495231730374e-04	-6.244534256180963693e-05
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.234788359697366128e-04	-6.100502449934867898e-05
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.152655041743114149e-04	-5.959714170584398430e-05
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.072561225946821820e-04	-5.822096997268772249e-05
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.994457138703026777e-04	-5.687579286510354809e-05
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.918293540764749141e-04	-5.556090161525820516e-05
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.844021719943952940e-04	-5.427559501764012405e-05
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.780548483542943840e-04	-5.317468413508503859e-05
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.709699678488681346e-04	-5.194306140886077830e-05
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.640615442566797140e-04	-5.073918957973276133e-05
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.573254183786047441e-04	-4.956246856536668694e-05
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.507574746896406746e-04	-4.841230456178173574e-05
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.435644993090454319e-04	-4.714938257999961408e-05
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.373404739178104324e-04	-4.605370878246613741e-05
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.312720447958708202e-04	-4.498277590572029311e-05
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.253552714405678307e-04	-4.393601529564630825e-05
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.195863851938067231e-04	-4.291288142511690012e-05
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.139619190151021170e-04	-4.191286898174998230e-05
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.084784727669341674e-04	-4.093548194424794455e-05
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.031326810280787581e-04	-3.998022933649228135e-05
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.979212126407871850e-04	-3.904662516182555806e-05
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.922147648136467537e-04	-3.802159829391645149e-05
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.872778268950864365e-04	-3.713240573538494912e-05
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.824650184363172062e-04	-3.626337425884401027e-05
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.777731498894600767e-04	-3.541403837542073742e-05
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.731992269715953471e-04	-3.458395854170739008e-05
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.681911018128842033e-04	-3.367262615079864906e-05
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.638586738839512339e-04	-3.288211281234734208e-05
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.596356600333290838e-04	-3.210959264274314880e-05
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.555193894199064907e-04	-3.135467019303736985e-05
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.510128847559203660e-04	-3.052592981000703436e-05
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.471146951458451846e-04	-2.980710714583934825e-05
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.433150704113506113e-04	-2.910467120102156231e-05
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.391551362808181921e-04	-2.833354785550294902e-05
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.355567261096600842e-04	-2.766470897875499495e-05
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.320494868579794099e-04	-2.701115080595966207e-05
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.282101069111359710e-04	-2.629375333421852694e-05
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.248893936884717590e-04	-2.567157760193160447e-05
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.216531081632644327e-04	-2.506366430437622446e-05
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.181105713448197007e-04	-2.439641226639800313e-05
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.150466961177086652e-04	-2.381774971611137569e-05
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.116928295497998923e-04	-2.318260563011874392e-05
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087920347981244222e-04	-2.263178404459300694e-05
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.056167414545756066e-04	-2.202721546295352380e-05
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.028706353573274825e-04	-2.150294959460937128e-05
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.986494872189237882e-05	-2.092757377303897348e-05
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.726571529038314232e-05	-2.042865631614800302e-05
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.442092958747338375e-05	-1.988112845223457517e-05
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.196090684565593474e-05	-1.940637579617382228e-05
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.926848730055521330e-05	-1.888537739876431851e-05
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.694016336326595312e-05	-1.843362902722073376e-05
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.439179759897965944e-05	-1.793787446561085204e-05
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.191665260817056747e-05	-1.745500687481707923e-05
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.977640206096652746e-05	-1.703635784303020914e-05
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.743421127385481998e-05	-1.657698432110465096e-05
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.540906709803128273e-05	-1.617873162288884200e-05
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.319294534728192775e-05	-1.574176113469413126e-05
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.104082358385809155e-05	-1.531621647680956873e-05
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.895082806579549376e-05	-1.490180069930405548e-05
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.714371036796245532e-05	-1.454253625334603858e-05
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.516610143477012164e-05	-1.414835294824598507e-05
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.324563212081037525e-05	-1.376449974459414365e-05
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.158526674414311827e-05	-1.343176543219192057e-05
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.976852060980252234e-05	-1.306673953160333406e-05
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.800448797924770352e-05	-1.271132295826222723e-05
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.629166611015440076e-05	-1.236527097962465533e-05
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.462856705820289026e-05	-1.202834126428470839e-05
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.319080801590819448e-05	-1.173631234050904314e-05
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.161762500546217020e-05	-1.141596120515356732e-05
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.009004966038406421e-05	-1.110405930262872977e-05
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.860685440989778093e-05	-1.080040110374615412e-05
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.716682924509213741e-05	-1.050478383212213495e-05
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.576877583066510575e-05	-1.021700666098967392e-05
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.441150736171379788e-05	-9.936870689309338522e-06
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.323833523898045080e-05	-9.694116472013505624e-06
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.195490710060856726e-05	-9.427877905979073291e-06
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.070889884810281799e-05	-9.168716539957094661e-06
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.949917510346163333e-05	-8.916441848323161765e-06
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.832470867563801003e-05	-8.670878742609148436e-06
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.718454757939471166e-05	-8.431862951489928592e-06
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.607775000637514803e-05	-8.199231914969044372e-06
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.500338298396259444e-05	-7.972824593244515421e-06
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.396052226993939314e-05	-7.752481448605154574e-06
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.294825224871071964e-05	-7.538044427595562403e-06
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.196566582906647941e-05	-7.329356943445318104e-06
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.101186434345363385e-05	-7.126263858757626754e-06
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.008597079930647693e-05	-6.928613402534427974e-06
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.908898501245046390e-05	-6.715218174822150251e-06
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.821949856363473489e-05	-6.528613956447435695e-06
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.737559377760842957e-05	-6.347039867122319449e-06
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.655654858760823651e-05	-6.170367483072589166e-06
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.576164749890289996e-05	-5.998469545879812483e-06
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.499018151285847117e-05	-5.831219949030641007e-06
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.424144805209675396e-05	-5.668493724659623222e-06
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.343533701661285748e-05	-5.492841413411967537e-06
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.273234113791386179e-05	-5.339263017039335210e-06
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.205005586533635118e-05	-5.189844922897542327e-06
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.138791459459054632e-05	-5.044483292428190085e-06
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.067514490782175241e-05	-4.887602805985536726e-06
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.005369178957325382e-05	-4.750467955603760420e-06
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.945065190397736218e-05	-4.617072363841098667e-06
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.886547902129245344e-05	-4.487315915807150859e-06
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.823558370597549229e-05	-4.347289548338298673e-06
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.768635813170751353e-05	-4.224890954828998764e-06
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.715336010997655698e-05	-4.105830206525258921e-06
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.657963264321606495e-05	-3.977353562654081516e-06
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.607944600074551409e-05	-3.865066625743443371e-06
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.559413028122375345e-05	-3.755861585617885331e-06
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.507181324762550560e-05	-3.638039311110860228e-06
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.461649574589438195e-05	-3.535076915712632589e-06
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.412646862865186332e-05	-3.423994265125947456e-06
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369928310789740270e-05	-3.326922120502679381e-06
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323949268607413823e-05	-3.222191340587880431e-06
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.283864567889093306e-05	-3.130669734933383777e-06
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244973235405185011e-05	-3.041672558124369649e-06
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.203120029869887854e-05	-2.945669308597423842e-06
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.166639687453934241e-05	-2.861790822749426187e-06
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.127384513231033443e-05	-2.771317808030292286e-06
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.089432454569969964e-05	-2.683630473526227184e-06
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.056353566612456567e-05	-2.607023239297409260e-06
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020757128280653812e-05	-2.524394770752779574e-06
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.897283399162893445e-06	-2.452204412294943137e-06
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.563369303923887553e-06	-2.374340746868679798e-06
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.272334325780689978e-06	-2.306320993876870183e-06
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.959187961268716516e-06	-2.232966405328428607e-06
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.656475894068333592e-06	-2.161885742165722582e-06
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.392676871202730328e-06	-2.099801421502118764e-06
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.108861097779041825e-06	-2.032855332450411690e-06
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.834507621191827260e-06	-1.967988651162108619e-06
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.595407551871489456e-06	-1.911332055771968616e-06
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.338132392897317766e-06	-1.850236006465955836e-06
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.089418989844261034e-06	-1.791037977709985236e-06
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.872680695735854185e-06	-1.739338001308036989e-06
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.639515049698163074e-06	-1.683598132510269867e-06
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.414158195877280078e-06	-1.629601329959695196e-06
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.196355016018040914e-06	-1.577295089231083500e-06
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.006581510383608796e-06	-1.531621881886320817e-06
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.802435527999379807e-06	-1.482384715971714206e-06
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.605116057041662200e-06	-1.434688453498988953e-06
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.414383549398855669e-06	-1.388483623739005452e-06
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.230031251630531193e-06	-1.343726762807004324e-06
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.051862739329226788e-06	-1.300376333415234490e-06
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.879683295021913714e-06	-1.258391158571342357e-06
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.729682874677040350e-06	-1.221738048223780433e-06
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.568352242829849549e-06	-1.182234687233115353e-06
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.412455476653964870e-06	-1.143979168259713434e-06
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.261804337236113361e-06	-1.106931681852495234e-06
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.116212218756572935e-06	-1.071052762922499307e-06
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.975502846934632079e-06	-1.036304927379547113e-06
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.839524550782509948e-06	-1.002655357663789967e-06
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.708130723725298935e-06	-9.700722251646926145e-07
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.581176001148432561e-06	-9.385239704566904304e-07
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.458516247077201303e-06	-9.079793004137291239e-07
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.340008541034537514e-06	-8.784071853624193997e-07
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225511165073474629e-06	-8.497768562730044432e-07
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114883590982277854e-06	-8.220578019877300508e-07
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.007986593603255813e-06	-7.952197910190265100e-07
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.904691680401730579e-06	-7.692347080962177467e-07
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.804887528008269263e-06	-7.440778076936868061e-07
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708465280602387634e-06	-7.197248499868231381e-07
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606178089395202873e-06	-6.938364646889537912e-07
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516507506468051645e-06	-6.710937730870851358e-07
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.429887049799978730e-06	-6.490811423592632536e-07
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346211492087255672e-06	-6.277751394538277291e-07
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265376467684398197e-06	-6.071525229049575307e-07
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187278785857973035e-06	-5.871903057176506237e-07
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104422414826731594e-06	-5.659697529857782463e-07
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.031783662791268952e-06	-5.473289719406787834e-07
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961619232427606669e-06	-5.292888928273908894e-07
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.893849433796891815e-06	-5.118313318910922746e-07
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.821974128932106866e-06	-4.932792996707594407e-07
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.758976509414752681e-06	-4.769864866519398155e-07
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698130527062761732e-06	-4.612207437081373766e-07
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639359078710248906e-06	-4.459644765198101852e-07
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577016167929006878e-06	-4.297503796665799813e-07
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.522364848456395531e-06	-4.155098263226040889e-07
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.469579550162993296e-06	-4.017306239354346209e-07
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.413600542427182816e-06	-3.870899090087190872e-07
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.364542311891524286e-06	-3.742347931801579315e-07
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.312521686697829819e-06	-3.605775452752578138e-07
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.266934488844521552e-06	-3.485867076695754080e-07
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.222911392426224018e-06	-3.369866942952330959e-07
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176224911207638170e-06	-3.246622872183373348e-07
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135303596263227853e-06	-3.138402739405486611e-07
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.091905006369439380e-06	-3.023424571826163447e-07
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.053872632545098330e-06	-2.922480825827204094e-07
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.013546895606644659e-06	-2.815255885838956409e-07
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.782133566456241497e-07	-2.721134366239458991e-07
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.407530552417916108e-07	-2.621167129311534880e-07
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.079313067308732615e-07	-2.533420978900662982e-07
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.731323433490572612e-07	-2.440223842615210019e-07
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.426383283378410001e-07	-2.358413333028464040e-07
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.103014715710493228e-07	-2.271510013345434949e-07
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.791854383943337528e-07	-2.187737068015696877e-07
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.519221757693703237e-07	-2.114209991248830378e-07
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.230204584203405158e-07	-2.036129210888466254e-07
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.977014411213653623e-07	-1.967608962293619545e-07
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.708633518585387709e-07	-1.894852512237160553e-07
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.450468649270909299e-07	-1.824740129837034476e-07
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.224298736713084564e-07	-1.763213109909262101e-07
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.984519113873172624e-07	-1.697875559429300059e-07
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.753810816706449121e-07	-1.634902283370907606e-07
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.531857711117864363e-07	-1.574214737868718622e-07
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.337424293230966251e-07	-1.520964097611762473e-07
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.131345212297203959e-07	-1.464430793533396667e-07
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.933145488603106606e-07	-1.409964971039547161e-07
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.742528777016093633e-07	-1.357492782809560469e-07
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.575573745346715277e-07	-1.311459152789556746e-07
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.398619362855834094e-07	-1.262590065570728050e-07
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.228399576203094342e-07	-1.215503185179619595e-07
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.064649598906589993e-07	-1.170132152639472481e-07
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.907145739028455375e-07	-1.126420201681323113e-07
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.769197157717551586e-07	-1.088075140858189574e-07
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.623013910913183822e-07	-1.047377068079907769e-07
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.482447478237914894e-07	-1.008178133075609519e-07
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.347284852482549182e-07	-9.704241971565279115e-08
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.217314695398955628e-07	-9.340615454428709188e-08
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.092327321204768653e-07	-8.990368826763565240e-08
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.972115383978731531e-07	-8.652974967928784997e-08
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.856494491981353860e-07	-8.327961716463692272e-08
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.745306329074355287e-07	-8.014919306841777329e-08
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.638395173653354815e-07	-7.713444405028656296e-08
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.535606503729764305e-07	-7.423136781589880137e-08
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.436786985264521633e-07	-7.143599281507082338e-08
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.341784460643044625e-07	-6.874437794359441315e-08
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.250447937289439330e-07	-6.615261224865384609e-08
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.162627576417788127e-07	-6.365681463778899452e-08
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.078175896013782053e-07	-6.125316321287877701e-08
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	1.996965299720687251e-07	-5.893832292412376315e-08
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.918883903913100205e-07	-5.670934374289006301e-08
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.843821067334026340e-07	-5.456330759763718412e-08
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.771666981915718044e-07	-5.249731837513115148e-08
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.696142813806776892e-07	-5.033142817238115736e-08
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.629719455421853370e-07	-4.842354686507393995e-08
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.565870624696427755e-07	-4.658689746053961783e-08
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.504489840606382360e-07	-4.481867152874068025e-08
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.445473055341683830e-07	-4.311612245886707565e-08
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.383684259332307705e-07	-4.133095534636302529e-08
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.329336698560564767e-07	-3.975842023394226059e-08
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.277101145976558994e-07	-3.824481602524487426e-08
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.226900056366772783e-07	-3.678806173753079880e-08
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.178656454306753718e-07	-3.538609166824822995e-08
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.128169804533135878e-07	-3.391674182229141800e-08
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.083772873434199401e-07	-3.262271199153215988e-08
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.041099051923094835e-07	-3.137717657688021953e-08
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.964258059704598213e-08	-3.007142878354661937e-08
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.571340299219861240e-08	-2.892133772888810646e-08
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.193718579978184366e-08	-2.781449973608565720e-08
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.798567854648382111e-08	-2.665461059416515505e-08
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.451159834923755405e-08	-2.563338419732064820e-08
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.087675466794292945e-08	-2.456335864185862933e-08
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.768117508683235714e-08	-2.362129447990169467e-08
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.461053931446329859e-08	-2.271483884233445208e-08
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.139704054295048842e-08	-2.176489445481649431e-08
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.857086816866882044e-08	-2.092831029231224808e-08
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.561322291436845800e-08	-2.005161211588615281e-08
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.301288765065446986e-08	-1.927976352023314911e-08
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.029243917251242019e-08	-1.847114338796821113e-08
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.790118861167830202e-08	-1.775938589082972948e-08
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.539979609339023394e-08	-1.701381438773435056e-08
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.320112335170260224e-08	-1.635757155075647805e-08
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.090091133819907512e-08	-1.567009278848883928e-08
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.887855114147245825e-08	-1.506485511154406781e-08
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.676220956565062966e-08	-1.443066617467060281e-08
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.490160802959373119e-08	-1.387238052418250007e-08
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.295521353639707529e-08	-1.328757904399703640e-08
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.109243789426078988e-08	-1.272712347984501818e-08
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.945542189621018806e-08	-1.223393531972311564e-08
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.774335501294509193e-08	-1.171745120598771878e-08
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.610497934016487934e-08	-1.122251814506734009e-08
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.466500564954608864e-08	-1.078695493467244477e-08
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.315852222636621912e-08	-1.033069595444282167e-08
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.171633341271867085e-08	-9.893338944097225249e-09
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.044870067174245059e-08	-9.508431806379561165e-09
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.912290831102984566e-08	-9.105352318461858262e-09
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.785435996821238353e-08	-8.719161224036254232e-09
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.664068916880703927e-08	-8.349182424421502819e-09
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.557435939545948980e-08	-8.023703955655662492e-09
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.445931919166345874e-08	-7.682926996308031470e-09
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.339235295888928104e-08	-7.356418545950183351e-09
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.237117163502330100e-08	-7.043524498789605510e-09
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.139378184489583601e-08	-6.743672125571749715e-09
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.045850934544069596e-08	-6.456376509718748619e-09
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.963676849690664203e-08	-6.203645361244185299e-09
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.877762824502095099e-08	-5.939086050927914248e-09
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.795583556691862464e-08	-5.685701346319260863e-09
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.716977812151572672e-08	-5.443024025865834068e-09
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.641785513346580883e-08	-5.210590217958720952e-09
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.569847728872845081e-08	-4.987939370689352397e-09
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.501008284678338661e-08	-4.774618749020612173e-09
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.435135352183231470e-08	-4.570243703955869342e-09
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.372115399626662820e-08	-4.374480784711956330e-09
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.311836116909258805e-08	-4.187000066844398833e-09
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.254185987088719049e-08	-4.007473954910142911e-09
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.199054279323289941e-08	-3.835577161749990199e-09
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.146331041893371869e-08	-3.670986688000426833e-09
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.095907095300303555e-08	-3.513381801832014676e-09
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.047674025441123430e-08	-3.362444018910836338e-09
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.001526224673885274e-08	-3.217862891127677278e-09
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.573769077079757706e-09	-3.079381434371054929e-09
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.151493134417528167e-09	-2.946771172231879487e-09
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.747672941908855864e-09	-2.819805442073329818e-09
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.361552289394080694e-09	-2.698259148328143372e-09
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	7.962357468842776697e-09	-2.572440449136026807e-09
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.610704827670742941e-09	-2.461468459714897256e-09
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.274452746390575774e-09	-2.355231582192168365e-09
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	6.952866049591739820e-09	-2.253510979780538467e-09
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.645237044482648641e-09	-2.156095778546983892e-09
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.350996095118634828e-09	-2.062814911211894031e-09
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.046743806312712099e-09	-1.966245440719758246e-09
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.778738925636139849e-09	-1.881078606339851617e-09
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.522540017083363150e-09	-1.799569139384713608e-09
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.277641073076044398e-09	-1.721564487602341869e-09
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.024502746359478673e-09	-1.640838820395048648e-09
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.801535095047534465e-09	-1.569650388481636711e-09
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.588328594127932496e-09	-1.501502844348848377e-09
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.367827652419037875e-09	-1.430944100864873048e-09
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.173557776026221695e-09	-1.368708279747358684e-09
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	3.987830986502526448e-09	-1.309143438200988161e-09
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.795869106964852658e-09	-1.247507356329742746e-09
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.626839385878801552e-09	-1.193170994985824929e-09
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.465300527988796884e-09	-1.141184448761957076e-09
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.298362920182429672e-09	-1.087398228338432339e-09
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.151351321903148582e-09	-1.039977881132776521e-09
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	2.999368352007461101e-09	-9.908993136513069398e-10
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.865468277800341691e-09	-9.476128179121195655e-10
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.727046011606576053e-09	-9.028150436718178486e-10
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.605150773561599589e-09	-8.633218092440614248e-10
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.479194278137908118e-09	-8.224667615289474045e-10
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.368311265852313475e-09	-7.864601742147461177e-10
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.253752496920238629e-09	-7.492179368171648734e-10
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.152902490188438369e-09	-7.163955172763559692e-10
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.048687785990632165e-09	-6.824406152775717481e-10
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.956904922441695029e-09	-6.525040074035099878e-10
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.862020916397621930e-09	-6.215231886065458955e-10
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.778464757224591068e-09	-5.942118192291290868e-10
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.692128968679822834e-09	-5.659613005565788962e-10
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.609956471748902471e-09	-5.390424798983931829e-10
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.537634913953301441e-09	-5.153246762495828493e-10
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.462932890138419043e-09	-4.907993549183294823e-10
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.391839373166055001e-09	-4.674323579045617485e-10
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.329255454937239054e-09	-4.468403100972671500e-10
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.264576785341256504e-09	-4.255369171118728777e-10
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.202986876320460916e-09	-4.052292269819190264e-10
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.148763486263813674e-09	-3.873318387932124759e-10
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.092750110396428634e-09	-3.688241579386136944e-10
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.039451290579963750e-09	-3.511939358700709171e-10
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	9.887414044674116904e-10	-3.344014691652053826e-10
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.441222287739024901e-10	-3.196101918610855655e-10
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	8.980410941065608249e-10	-3.043181844089293770e-10
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.541865292824104524e-10	-2.897494054047168233e-10
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.124371631912334415e-10	-2.758654871580457149e-10
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.726910986955806200e-10	-2.626340695988493907e-10
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.348640168903263665e-10	-2.500282160207032636e-10
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.015780342708478433e-10	-2.389242975195524331e-10
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.672080866601587937e-10	-2.274469279913471844e-10
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.345156281196947727e-10	-2.165179540305927715e-10
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.034191149033941531e-10	-2.061113185368142627e-10
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.738375425553125521e-10	-1.962011366921466232e-10
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.456904414270512692e-10	-1.867616945294546760e-10
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.188991155993028219e-10	-1.777678353739465068e-10
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	4.933996052460880628e-10	-1.691990033492866240e-10
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.691374283038883047e-10	-1.610376030373533694e-10
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.460586048068262349e-10	-1.532661995362312454e-10
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.241095066643878576e-10	-1.458674715673109438e-10
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.032368547763075070e-10	-1.388242105437423990e-10
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.833877161768315244e-10	-1.321193196483723201e-10
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.645095012081022079e-10	-1.257358129210845947e-10
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.465499607222308163e-10	-1.196568143554026864e-10
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.294585463748109867e-10	-1.138659872588506052e-10
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.131952747022352012e-10	-1.083503322034646562e-10
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	2.977250725279286527e-10	-1.030984021181362352e-10
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.830131148085606362e-10	-9.809883064755675193e-11
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.690247991770411078e-10	-9.334032409741866718e-11
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.547303081104671328e-10	-8.847250206999375116e-11
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.421353347304339412e-10	-8.417889475739679495e-11
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.301589123761279187e-10	-8.009205211087161884e-11
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.187673281721372611e-10	-7.620097068468603110e-11
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.079284189308533599e-10	-7.249514334246991430e-11
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	1.976172552903218193e-10	-6.896637417251531128e-11
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.870773578968286332e-10	-6.535567635108511998e-11
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.777906535635041225e-10	-6.217102504884056326e-11
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.689630152590050286e-10	-5.914078565841150432e-11
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.605724071989789114e-10	-5.625769212032774744e-11
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.520000031396067361e-10	-5.330910050432456708e-11
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.444472600582459206e-10	-5.070859739065918890e-11
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.372646042506298785e-10	-4.823316635193053460e-11
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.299201861219500936e-10	-4.569955221748287699e-11
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.234467568506239054e-10	-4.346423207275555412e-11
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.172922148524356659e-10	-4.133700198347709716e-11
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.110045696402902543e-10	-3.916159105304847998e-11
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.054670133336446829e-10	-3.724376217896335520e-11
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.002048862837821744e-10	-3.541954952039638102e-11
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.483000861326552996e-11	-3.355438031506396226e-11
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.009545923053085536e-11	-3.190979116602853091e-11
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.525666047914225900e-11	-3.022737768082560148e-11
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.099152823173555291e-11	-2.874303312741693243e-11
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.663264669999796187e-11	-2.722462120900503333e-11
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.279307494966048857e-11	-2.588581624753356785e-11
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	6.887153727250055748e-11	-2.451709242187772992e-11
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.541873565881914514e-11	-2.331078060044765304e-11
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.189302959160797787e-11	-2.207778294057681435e-11
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	5.878869241226443181e-11	-2.099108078124771243e-11
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.561782353969638285e-11	-1.988002148858948572e-11
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.282413159244112534e-11	-1.890020904681313498e-11
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	4.996878169530621615e-11	-1.789785653943592076e-11
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.745339595202311476e-11	-1.701402474599459089e-11
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.488430386342322112e-11	-1.611046841261794756e-11
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.245328163051743964e-11	-1.525462164142061479e-11
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.031339935482793041e-11	-1.450054354628967849e-11
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.812888056555927713e-11	-1.372999317044330349e-11
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.606201054202221301e-11	-1.300021775520841869e-11
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.424209798799000851e-11	-1.235703518770284471e-11
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.238273700100516550e-11	-1.169931426443238296e-11
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.062196973186534591e-11	-1.107589138147683829e-11
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	2.907127358719715822e-11	-1.052634599475378507e-11
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.748790383713171624e-11	-9.964701106530162774e-12
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.599004854178893619e-11	-9.432871542293410324e-12
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.457332579904969495e-11	-8.929355194026579312e-12
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.332663765524991290e-11	-8.485851275801670254e-12
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.205411163777848497e-11	-8.032731751083957633e-12
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.085004238165877530e-11	-7.603580194765654715e-12
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	1.971018950951979727e-11	-7.196942793973020116e-12
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.863106011401537918e-11	-6.811617588267608089e-12
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.760985932879824198e-11	-6.446637824363654600e-12
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.671106593567143474e-11	-6.125113316233468621e-12
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.579382941542490058e-11	-5.796687961585732826e-12
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.492651147553790693e-11	-5.485836648714995985e-12
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.410640996063034265e-11	-5.191624453672124734e-12
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.333083929077782694e-11	-4.913122186512578611e-12
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.259713033386509723e-11	-4.649406347141685057e-12
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.190267188036544008e-11	-4.399573229598771853e-12
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.124538704137063326e-11	-4.162900937960706178e-12
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.062356313302710345e-11	-3.938791531578708870e-12
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.003550454924873704e-11	-3.726652970989482432e-12
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.479525946096728744e-12	-3.525896799304406861e-12
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	8.953952163747613199e-12	-3.335938114969585424e-12
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.457118149198571400e-12	-3.156195544783261952e-12
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	7.987368879703546347e-12	-2.986091217168344991e-12
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.543059286929390339e-12	-2.825050735696270055e-12
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.122596552493626420e-12	-2.672517702410302817e-12
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	6.724751534462438175e-12	-2.528060657313124400e-12
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.348478696465870109e-12	-2.391311243887266692e-12
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	5.992740017487697727e-12	-2.261903741532700186e-12
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	5.656503647217684373e-12	-2.139474603419385928e-12
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.316726766924959322e-12	-2.015633838594380306e-12
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.017631982604542614e-12	-1.906512692576474525e-12
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	4.734908350382712319e-12	-1.803266723534972841e-12
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.467548672289106510e-12	-1.705541068989389252e-12
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.214590497729331465e-12	-1.612996414852028742e-12
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	3.958723822540096635e-12	-1.519299649311743118e-12
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	3.733390962148615714e-12	-1.436704371622419235e-12
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.520423424630005117e-12	-1.358567086327944113e-12
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.319193961584359915e-12	-1.284664837215894425e-12
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.129078981886365483e-12	-1.214775967875033243e-12
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	2.937013761453016712e-12	-1.144098324123286682e-12
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	2.767953563436776562e-12	-1.081823327688672457e-12
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.608115118779489117e-12	-1.022888936157201410e-12
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.446441840776126036e-12	-9.632203166771411141e-13
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.304040352106124367e-12	-9.106122956101670388e-13
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.169447086053810555e-12	-8.608398789773907650e-13
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.033471827945425837e-12	-8.105036430525764928e-13
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	1.913842909164011202e-12	-7.661709860182895243e-13
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	1.793032691589731623e-12	-7.213516249630002071e-13
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.686752249839386954e-12	-6.818790779857663698e-13
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.586343228967769846e-12	-6.445473604502425114e-13
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.484857317701781080e-12	-6.067739862242930475e-13
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.395467589173003213e-12	-5.734666922640696798e-13
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.305116128912556200e-12	-5.397633357132284061e-13
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.225606144919699686e-12	-5.100696082616073661e-13
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.145313501734549777e-12	-4.800475373004847344e-13
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.074703070748408794e-12	-4.536130027197572706e-13
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.003425170905572632e-12	-4.268947477927536335e-13
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	9.407455053467416277e-13	-4.033691548916536112e-13
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	8.774504041398519524e-13	-3.795816310009840689e-13
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	8.217440649633643749e-13	-3.586188300802992363e-13


==> pde_runs/ss_100Td_nr128_lmax3_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.618184592598010119e-02	-1.750815727488370726e-04	1.377782035380468815e-05	3.695692037469604230e-05
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.611415161130004825e-02	-5.712422920938585577e-04	4.279472785531743696e-05	1.064399611349735455e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.604254518367821958e-02	-9.639558730941834947e-04	7.298992063045942839e-05	1.705706095137710944e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.596884889795244511e-02	-1.347907880338380287e-03	1.039011732270930907e-04	2.294021851731841018e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.589402339083981486e-02	-1.721733815320144545e-03	1.352930076757012277e-04	2.831306877690264448e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.581864221395843095e-02	-2.084718771314412675e-03	1.670076887549425061e-04	3.319252312979428798e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.574310664006599580e-02	-2.436324469464173394e-03	1.989194226772472989e-04	3.759076177999384088e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.566725799115125106e-02	-2.778156955439026014e-03	2.311175834342631716e-04	4.154268823592066314e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.559128546577708274e-02	-3.109591204294551419e-03	2.635180906442892413e-04	4.505531698882179895e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.551565648062759872e-02	-3.428750876472833921e-03	2.959080741280758022e-04	4.812544784652521431e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.543988312116946759e-02	-3.737838586379885891e-03	3.284823977525378868e-04	5.078910301479161796e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.536341275541933393e-02	-4.038826332415054385e-03	3.614482799786509397e-04	5.307456974428359075e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.528708218764585347e-02	-4.328224252662394786e-03	3.944126355752485902e-04	5.496868834853275076e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.521081229723757478e-02	-4.606401483783013201e-03	4.273826420172529682e-04	5.649072274471160634e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.513357135191984171e-02	-4.876924923167967781e-03	4.607702137449047456e-04	5.767258110982736606e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.505570044019046150e-02	-5.138251968657016507e-03	4.943865794295307023e-04	5.851832885469148478e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.497756300049629952e-02	-5.389075286761666611e-03	5.280404914400277979e-04	5.903820002416669023e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.489860331714092379e-02	-5.631133757547064113e-03	5.619418155276162960e-04	5.924888828406455962e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.481871726806189005e-02	-5.864608906277800522e-03	5.960981419828987292e-04	5.916278776170307572e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.473779763058216952e-02	-6.089695014612863874e-03	6.305161496242138626e-04	5.879268872996973750e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.465575039970516968e-02	-6.306561751797026133e-03	6.652016797114000419e-04	5.814978026147381730e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.457297875805502463e-02	-6.514170699096029880e-03	6.999563566254581731e-04	5.724992382410147747e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.448843337151358157e-02	-6.715109361952775399e-03	7.351886453966467250e-04	5.609298835503569516e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.440301027397726807e-02	-6.907228452281876513e-03	7.704900233632222496e-04	5.470354048781779369e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.431614955521836041e-02	-7.091870068322496216e-03	8.060627024738134614e-04	5.308564786397814697e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.422778438753204422e-02	-7.269171440199972446e-03	8.419055823386594958e-04	5.124833762469539408e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.413836795502098065e-02	-7.438317503592958846e-03	8.778115860409790253e-04	4.921226933859624729e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.404682397004327066e-02	-7.601404573550582001e-03	9.141838740268219991e-04	4.696438126074357162e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.395413745810431261e-02	-7.756757431124743085e-03	9.506023682438540737e-04	4.454045416438336190e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.385921503733173188e-02	-7.906285002901710865e-03	9.874701433906251692e-04	4.192268700988617492e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.376307452712290380e-02	-8.048454009602166309e-03	1.024367553546953920e-03	3.914904568629204678e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.366515015092844010e-02	-8.184248476008329845e-03	1.061492548787335921e-03	3.621351161544542475e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.356541405471508033e-02	-8.313815265469719565e-03	1.098831443123887176e-03	3.312495893963003060e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.346440548165453721e-02	-8.436642880302150024e-03	1.136162308888327916e-03	2.991033774390778753e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.336098702302075947e-02	-8.554224544562621588e-03	1.173882974598592591e-03	2.654232991097523571e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.325626854939464527e-02	-8.665398976298428757e-03	1.211567526926588282e-03	2.306532994129070811e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.314966913317465735e-02	-8.770940458396325745e-03	1.249409235954235470e-03	1.946832909962143950e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.304117856820874721e-02	-8.870974478985913653e-03	1.287391722279524094e-03	1.575882752263345712e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.293079697864928379e-02	-8.965641910330782866e-03	1.325494457129917014e-03	1.194491359360029065e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.281852466307551175e-02	-9.055075572554137017e-03	1.363697682913046294e-03	8.034275827096972031e-05
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.270497212108135099e-02	-9.138965448289560617e-03	1.401779343943535677e-03	4.055623534456379958e-05
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.258954165649652235e-02	-9.217918204457000234e-03	1.439926426376085707e-03	-5.001572332135476151e-08
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.247160963101901915e-02	-9.292420692496543635e-03	1.478323204011267001e-03	-4.163124649625616112e-05
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.235243032258909468e-02	-9.361809815229424347e-03	1.516543811128543209e-03	-8.368122310210387624e-05
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.223204151227702818e-02	-9.426287723505883884e-03	1.554567959359942153e-03	-1.261248122515136894e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.210919309873596389e-02	-9.486648657925511249e-03	1.592773699874419505e-03	-1.693438479403271601e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.198453173640433578e-02	-9.542650356105446957e-03	1.630938959388436712e-03	-2.130535429306591386e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.185872737703480839e-02	-9.594141525886293320e-03	1.668847424946183922e-03	-2.569662225571442285e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.173115251458873021e-02	-9.641522588729490098e-03	1.706677421768428102e-03	-3.012508815092984214e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.160183383314195293e-02	-9.684902223424452991e-03	1.744405794190252278e-03	-3.458490743333378944e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.147080251463310496e-02	-9.724391188988098372e-03	1.782008370776397288e-03	-3.907027511587785030e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.133808836743152859e-02	-9.760095182524280294e-03	1.819461767561706984e-03	-4.357559749961952889e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.120371988427478205e-02	-9.792115137120849938e-03	1.856743344187551398e-03	-4.809547872355187065e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.106841003392269457e-02	-9.820413809390558108e-03	1.893645765763801118e-03	-5.260198931585537011e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.093150862155154168e-02	-9.845253290269464705e-03	1.930337111060162003e-03	-5.711301234727440617e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.079304882491465278e-02	-9.866727938805545939e-03	1.966794923313571874e-03	-6.162366756805553840e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.065027645232800441e-02	-9.885264113894988436e-03	2.003711426869851566e-03	-6.621851227721444778e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.051020666792963909e-02	-9.900101675618415073e-03	2.039269385098171905e-03	-7.066917717187026814e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.036941418116163055e-02	-9.911867723146469342e-03	2.074359708321689508e-03	-7.508420305236582996e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.022794345066277005e-02	-9.920689252944259184e-03	2.108968364895579591e-03	-7.945993030805347359e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.007871532104033102e-02	-9.926914797229855272e-03	2.144774717871888569e-03	-8.400838247857435413e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.993598583327860996e-02	-9.930072927684953019e-03	2.178355596099707664e-03	-8.829301091525209840e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.978553506402008166e-02	-9.930610579675955979e-03	2.213054997304216964e-03	-9.273895389715334538e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963453876840354995e-02	-9.928431633102582227e-03	2.247166454138819526e-03	-9.712749672883851841e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.949027285130237264e-02	-9.923945467442263704e-03	2.279094968626094869e-03	-1.012508987556574565e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.933835783334794750e-02	-9.916818095506121228e-03	2.312021625537775699e-03	-1.055187322721972592e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.918604223841827938e-02	-9.907326772329359474e-03	2.344324120162947361e-03	-1.097206477481246041e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.903337040795390844e-02	-9.895579944497575470e-03	2.375991711827630734e-03	-1.138540837154444242e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.888038736681127511e-02	-9.881682554879782018e-03	2.407014504716437336e-03	-1.179167732341562021e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.872714095188739936e-02	-9.865737397525825916e-03	2.437383513216473223e-03	-1.219068387224477761e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.856636474679543375e-02	-9.846943782341816692e-03	2.468488315442116023e-03	-1.260071146296059229e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.841272033988938184e-02	-9.827107948680536761e-03	2.497493056535408668e-03	-1.298431402172824838e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.825162109546167671e-02	-9.804440098956018063e-03	2.527151993952237406e-03	-1.337785385815166029e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.809775373642040580e-02	-9.781090183025267781e-03	2.554761748030132638e-03	-1.374540290608991999e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.793650619277301156e-02	-9.754925233762385545e-03	2.582944764624328041e-03	-1.412181405644401515e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.778257664333922433e-02	-9.728406465389896965e-03	2.609133532859343914e-03	-1.447275332734763607e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.762134770193062111e-02	-9.699093797026971109e-03	2.635818069179250711e-03	-1.483155949248823532e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.746019185615800634e-02	-9.668298335146489203e-03	2.661729999798573623e-03	-1.518123762751625878e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.729914963211492351e-02	-9.636101723955983051e-03	2.686865756399521663e-03	-1.552171381379396139e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.713825972682134297e-02	-9.602582199894866416e-03	2.711222061958146190e-03	-1.585291899791524232e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.697755910943511082e-02	-9.567814775137566119e-03	2.734795912244818248e-03	-1.617478869453835852e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.681708311683610069e-02	-9.531871407468117327e-03	2.757584562072684393e-03	-1.648726277813189652e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.664958995934710195e-02	-9.493111439803941787e-03	2.780567810014780358e-03	-1.680385363578223035e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.648967890715880097e-02	-9.454972865584033992e-03	2.801747841958247744e-03	-1.709703885574702896e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.633009350252576181e-02	-9.415857435038805026e-03	2.822142887564061883e-03	-1.738081147261682927e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.616363566152298564e-02	-9.373984588918663971e-03	2.842626905294287024e-03	-1.766743455681669354e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.600481043970596817e-02	-9.333055237107389102e-03	2.861419931479726713e-03	-1.793200023423512481e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.583921012537718109e-02	-9.289409518532881771e-03	2.880231819749364767e-03	-1.819857751277949385e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.567409420221461347e-02	-9.244948770770236926e-03	2.898191267183183178e-03	-1.845493681980832400e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.550949193669159343e-02	-9.199731330105605231e-03	2.915300310934016391e-03	-1.870110446915592773e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.534543037157059475e-02	-9.153812382114346127e-03	2.931563841535601497e-03	-1.893714746708283431e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.518193504510195135e-02	-9.107244685042269888e-03	2.946987716799963006e-03	-1.916314652360022464e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.501903042712658759e-02	-9.060079025191784818e-03	2.961577676501468952e-03	-1.937918052672234692e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.485673997235978455e-02	-9.012364311160909677e-03	2.975339344478480919e-03	-1.958532658303184775e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.469508616985116478e-02	-8.964147661948428797e-03	2.988278232478906813e-03	-1.978166008246768671e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.452710603589780436e-02	-8.913348591549640626e-03	3.000908306686147879e-03	-1.997614777394095698e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.436681932097293252e-02	-8.864245672211421706e-03	3.012182584271596783e-03	-2.015265762146333049e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.420030831808377719e-02	-8.812613492956576991e-03	3.023089057334165265e-03	-2.032664612222438109e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.404146533111292561e-02	-8.762792725459938800e-03	3.032728445729545880e-03	-2.048375403556614190e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.387649439331290008e-02	-8.710489714810023751e-03	3.041949041972987107e-03	-2.063778988880014386e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.371233439704756196e-02	-8.657901864931313168e-03	3.050323935202326787e-03	-2.078185797359662860e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.354900100896135134e-02	-8.605066367354460843e-03	3.057863015623387207e-03	-2.091610190446601021e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.338650924337254994e-02	-8.552019106399961004e-03	3.064575909913509061e-03	-2.104066121667705781e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.322487349258043371e-02	-8.498794716820507952e-03	3.070471991566378882e-03	-2.115567153144181419e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.306410726941709899e-02	-8.445426447148523738e-03	3.075560667477239465e-03	-2.126126791270605779e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.290422070941126070e-02	-8.391944524065839475e-03	3.079853830101740401e-03	-2.135761326152505954e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.274522191062469556e-02	-8.338377079471877978e-03	3.083364594732621554e-03	-2.144488375415030609e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.258055049693502458e-02	-8.282516005680199550e-03	3.086203423168419613e-03	-2.152632523945963681e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.242338780796434311e-02	-8.228857360702633572e-03	3.088156047556560140e-03	-2.159559453848192666e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.226064464069749005e-02	-8.172957317175608485e-03	3.089398363700204646e-03	-2.165864062724303166e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.210534739861742703e-02	-8.119313259793483131e-03	3.089843119967756752e-03	-2.171058223911405492e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.194456165064497560e-02	-8.063480764354332905e-03	3.089539841114952515e-03	-2.175591451536246484e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.178478426814807356e-02	-8.007720968354272925e-03	3.088467273843229464e-03	-2.179246608907620640e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.162601731504599251e-02	-7.952055427470792678e-03	3.086641135992828754e-03	-2.182044197009243725e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.146826140878875411e-02	-7.896503990137498930e-03	3.084077701809520393e-03	-2.184005324034002035e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.131151705683053427e-02	-7.841085853812450671e-03	3.080792786405427055e-03	-2.185150492028493756e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.115578466321055173e-02	-7.785819591893376572e-03	3.076801762463457057e-03	-2.185499619202521324e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.100106453379556204e-02	-7.730723178542940090e-03	3.072119576906580558e-03	-2.185072062081381411e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.084735688123862701e-02	-7.675814012301001785e-03	3.066760766775212307e-03	-2.183886636601815433e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.068857509055303689e-02	-7.618925213230960149e-03	3.060485038941202201e-03	-2.181869508503644917e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.053693234745752771e-02	-7.564449129386734832e-03	3.053789915993027852e-03	-2.179194823930343840e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.038029243917508532e-02	-7.508041664648718895e-03	3.046157519922090915e-03	-2.175670842787121549e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.023069908357201407e-02	-7.454054024059865100e-03	3.038191998113321142e-03	-2.171589880852804570e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.007617910342435780e-02	-7.398179610648933716e-03	3.029273571128102572e-03	-2.166647220698236873e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.992273123277260471e-02	-7.342595531130597340e-03	3.019725738972451386e-03	-2.161013975597039175e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.977034976102356206e-02	-7.287313804131692781e-03	3.009565565599794934e-03	-2.154711394410564231e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.961902906768297233e-02	-7.232346065627637613e-03	2.998809650627132315e-03	-2.147760140723353403e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.946876362001541294e-02	-7.177703583425786536e-03	2.987474145988994276e-03	-2.140180313931168161e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.931954726979521225e-02	-7.123396804565206714e-03	2.975575163511682761e-03	-2.131991834250307038e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.917137040670175457e-02	-7.069433475922357046e-03	2.963130379390464374e-03	-2.123215942500447390e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.901858336614420969e-02	-7.013765384294838937e-03	2.949648372777585303e-03	-2.113503564792088615e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.887249307002396181e-02	-6.960522829412409650e-03	2.936145728093952564e-03	-2.103595486149213538e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.872741094613574492e-02	-6.907643564055795764e-03	2.922150035840998233e-03	-2.093162855790925512e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.857780525219426021e-02	-6.853121549919687257e-03	2.907111823106837013e-03	-2.081794769648926714e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.842926533311689430e-02	-6.799004525749540243e-03	2.891577586159367781e-03	-2.069903497382969120e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.828722431826568129e-02	-6.747280588936366286e-03	2.876166188887053447e-03	-2.057977575373870840e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.814074561894253479e-02	-6.693976799608827855e-03	2.859708777144045165e-03	-2.045119359512410050e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.799529843205913027e-02	-6.641094291307292688e-03	2.842807397419390512e-03	-2.031799154109970810e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.785086809107221006e-02	-6.588636101520166551e-03	2.825480358579302975e-03	-2.018037732462812060e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.770744025249279430e-02	-6.536605148650509456e-03	2.807745500723568023e-03	-2.003855330563909711e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.756500090035589712e-02	-6.485004244994690276e-03	2.789620204121762061e-03	-1.989271660220090325e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.741831545218934407e-02	-6.431949329402057887e-03	2.770429307375089391e-03	-1.973744548266198433e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.727784763781860827e-02	-6.381232729632372452e-03	2.751560599689136140e-03	-1.958402361788237102e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.713832764637081868e-02	-6.330954108750068594e-03	2.732351572397025662e-03	-1.942715734243217899e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.699462762164740431e-02	-6.279278456327766489e-03	2.712088419798773953e-03	-1.926103321303989464e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.685699705938967813e-02	-6.229897820090933395e-03	2.692234880573428357e-03	-1.909770113683510176e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.671522391378726130e-02	-6.179153729070156406e-03	2.671337733051544570e-03	-1.892525631915643013e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.657440577405311255e-02	-6.128882811725053052e-03	2.650144001394775031e-03	-1.874988508493049492e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.643950538728727068e-02	-6.080854696722203488e-03	2.629442293418105415e-03	-1.857818353379508611e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.630051399689306957e-02	-6.031510998137996210e-03	2.607715318398993402e-03	-1.839761294552229916e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.616242831452004036e-02	-5.982638189625592330e-03	2.585741161894727566e-03	-1.821466564278354612e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602523245031012178e-02	-5.934235487946653946e-03	2.563535674899970144e-03	-1.802951795811058881e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.588405821870986112e-02	-5.884598867230220361e-03	2.540309753946534688e-03	-1.783562160715011433e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.574862545479527892e-02	-5.837150407723173950e-03	2.517680811521903934e-03	-1.764651948633363812e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.561403318500894394e-02	-5.790168142889827625e-03	2.494866774581212202e-03	-1.745571680143861168e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.547550163544598206e-02	-5.741997157827670624e-03	2.471058548788345431e-03	-1.725646849585226990e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.534256727141729865e-02	-5.695957447336582463e-03	2.447912897994637856e-03	-1.706266799438334010e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.520571691975775602e-02	-5.648758246202029501e-03	2.423791712333950299e-03	-1.686062798187600324e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.507437186888915703e-02	-5.603652586722843686e-03	2.400372632245320343e-03	-1.666442713524641898e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493913324883168359e-02	-5.557416480110088756e-03	2.375997299011099219e-03	-1.646019929019328998e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480468894531792340e-02	-5.511667107306375199e-03	2.351514339546105937e-03	-1.625508088534427954e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.467102203501976954e-02	-5.466402190955377792e-03	2.326937897311598998e-03	-1.604921714242790167e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453811470365384717e-02	-5.421618086991233237e-03	2.302281635561540234e-03	-1.584274871402945777e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440594869393975352e-02	-5.377310292035384319e-03	2.277558799268314133e-03	-1.563581218460375960e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.427450613296334686e-02	-5.333474370619764419e-03	2.252782319497194374e-03	-1.542854089557474688e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.414376953601377440e-02	-5.290105969855006876e-03	2.227964824335589185e-03	-1.522106505386569683e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400924947351966821e-02	-5.245729540698538217e-03	2.202261518040724095e-03	-1.500635494634973768e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387989673055772699e-02	-5.203299197495416493e-03	2.177398346414908138e-03	-1.479885233277015988e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374677280279722774e-02	-5.159884279301458695e-03	2.151673269546071007e-03	-1.458437720854855336e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.361873613402787730e-02	-5.118374956909776431e-03	2.126813112735275076e-03	-1.437734974979273722e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.348693949362825856e-02	-5.075904143458044929e-03	2.101115226072858971e-03	-1.416361142811712638e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.335579132616762532e-02	-5.033906488817294252e-03	2.075448268314136670e-03	-1.395041155981582761e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.322961457784150335e-02	-4.993754112475604773e-03	2.050676455622282932e-03	-1.374492351234268828e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.309969059958208837e-02	-4.952673409540137364e-03	2.025101676718046688e-03	-1.353307001720742680e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.297036381651024584e-02	-4.912052209158864792e-03	1.999589225684431613e-03	-1.332204279880221240e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.284161766527178061e-02	-4.871886074427898491e-03	1.974149208080879046e-03	-1.311193446939909555e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.270917273938051872e-02	-4.830854513249832269e-03	1.947947773403367611e-03	-1.289588398006600266e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.258155755598203723e-02	-4.791600326391128560e-03	1.922685255055022390e-03	-1.268792094580821830e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.245447483488722779e-02	-4.752788198480541008e-03	1.897524418621286766e-03	-1.248114479048759466e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.232369891448874155e-02	-4.713141543927364639e-03	1.871640837569807500e-03	-1.226880677404630507e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.219765102066573570e-02	-4.675212520889785069e-03	1.846712443328915381e-03	-1.206467995483280573e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.206791164877995981e-02	-4.636466660432957132e-03	1.821085506939880980e-03	-1.185523100582857323e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194283578805529239e-02	-4.599398184388492523e-03	1.796421018198049923e-03	-1.165404304929049551e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.181406939805491774e-02	-4.561530210820609506e-03	1.771082479785613143e-03	-1.144777532969878768e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.168577394059143348e-02	-4.524099869283986983e-03	1.745902221098176790e-03	-1.124323208030429243e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.155793398635473923e-02	-4.487101568159523185e-03	1.720887903343723980e-03	-1.104048376036073425e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.143053442072161530e-02	-4.450529819426674027e-03	1.696047016135769376e-03	-1.083959924047101647e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.130356047508355194e-02	-4.414379233149968475e-03	1.671386723014447974e-03	-1.064064356629344094e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.117699796562539205e-02	-4.378644496925045496e-03	1.646912874159218911e-03	-1.044366379358377308e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.105083311889189818e-02	-4.343320385590474821e-03	1.622630680692915134e-03	-1.024869862521484657e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.092100124054554727e-02	-4.307282055336425497e-03	1.597771617561061100e-03	-1.004959744323849448e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.079560323708968789e-02	-4.272776728013399396e-03	1.573894488591858973e-03	-9.858841980933908886e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.066653502434951217e-02	-4.237572953580367660e-03	1.549464047473384995e-03	-9.664164071186892363e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.054185031521830018e-02	-4.203865978978253704e-03	1.526012082506232083e-03	-9.477767268367135378e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.041349158888055820e-02	-4.169476048871142461e-03	1.502030547145380554e-03	-9.287662858419436793e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.028547316789709426e-02	-4.135491803329070619e-03	1.478284508020662712e-03	-9.099936842437349139e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.015778196285454960e-02	-4.101908013796137439e-03	1.454778519921964526e-03	-8.914622327627267197e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.003040540255362045e-02	-4.068718977289167808e-03	1.431515889269382264e-03	-8.731741255078686367e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.990333121740177041e-02	-4.035918972339686515e-03	1.408499601628327791e-03	-8.551312811509863580e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.977654737653835149e-02	-4.003502380186536695e-03	1.385732573359687832e-03	-8.373355708690508482e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.965004208189529256e-02	-3.971463682296583544e-03	1.363217653439388220e-03	-8.197888196152702985e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.952380376244191834e-02	-3.939797457961046780e-03	1.340957625220032907e-03	-8.024928073493822539e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.939782106860691829e-02	-3.908498381964652449e-03	1.318955208136787446e-03	-7.854492702286803825e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.926815736792083761e-02	-3.876600211421308423e-03	1.296537839472496024e-03	-7.681393476187654097e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.914265986286861315e-02	-3.846030894714994215e-03	1.275066808076138385e-03	-7.516138167705668045e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.901347389177442504e-02	-3.814874479715957278e-03	1.253202279816843226e-03	-7.348408644680755244e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.888451463746622760e-02	-3.784086626821525981e-03	1.231620287867942268e-03	-7.183406010145491471e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.875577209022831177e-02	-3.753662087717443176e-03	1.210321447969155140e-03	-7.021123865817205899e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.863112850440841850e-02	-3.724501595128775974e-03	1.189939000963083880e-03	-6.866351429017552091e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.850278426139748522e-02	-3.694777676957183669e-03	1.169199603317827877e-03	-6.709409256403053683e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.837462810401048863e-02	-3.665402018542870261e-03	1.148745062327864068e-03	-6.555168791097033040e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.824665075158090871e-02	-3.636369722905183604e-03	1.128575912167972166e-03	-6.403623781064877486e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.811497269127239740e-02	-3.606811703841424945e-03	1.108094613781164571e-03	-6.250299145123627918e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.798733053371378121e-02	-3.578461815216532095e-03	1.088506447211202901e-03	-6.104207544759147680e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.785984041951336726e-02	-3.550440831472126586e-03	1.069204578819795293e-03	-5.960787293861997613e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.772863771073070582e-02	-3.521909600825289411e-03	1.049616234972170804e-03	-5.815794998358114493e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.760143235980362847e-02	-3.494541519935146466e-03	1.030892628762708181e-03	-5.677739893699866938e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.747050692881303408e-02	-3.466672893299489570e-03	1.011897922945144889e-03	-5.538234784612959191e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.733971014223781693e-02	-3.439132951552521800e-03	9.932028439743499290e-04	-5.401483741296995034e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.721287584024849521e-02	-3.412712621063251645e-03	9.753431380779304261e-04	-5.271369491912329805e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.708230950475165794e-02	-3.385805894975357257e-03	9.572353591483430835e-04	-5.139986985292624216e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.695184869838517849e-02	-3.359213314018137664e-03	9.394240412513812271e-04	-5.011299655091925676e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.682148593717270851e-02	-3.332930146590116788e-03	9.219081218892152298e-04	-4.885288075226568247e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.669121450419930708e-02	-3.306951777591245548e-03	9.046858565296535346e-04	-4.761926645234835598e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.655720084121174412e-02	-3.280522979689733543e-03	8.872610507730029636e-04	-4.637669957012590240e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.642709709107010835e-02	-3.255149447795577244e-03	8.706267299417795417e-04	-4.519584223763370564e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.629706752366854139e-02	-3.230067339823480647e-03	8.542782024322621241e-04	-4.404048141160977581e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.616328530519838380e-02	-3.204547426187694375e-03	8.377446879110822314e-04	-4.287743127851514967e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.603338965696401691e-02	-3.180043683797808760e-03	8.219684005767494660e-04	-4.177282635689467472e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.589973406682654689e-02	-3.155110315269747407e-03	8.060187046256097384e-04	-4.066135696940432467e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.576613430036855446e-02	-3.130467845465480237e-03	7.903612032196863629e-04	-3.957555051216613169e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.563639989388357743e-02	-3.106803858944542657e-03	7.754283687830397943e-04	-3.854502631293377809e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.550289450572131911e-02	-3.082722172678922356e-03	7.603388428214683751e-04	-3.750880792437960251e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.536943007269691824e-02	-3.058918651451981649e-03	7.455324382010731143e-04	-3.649715810633066414e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.523600222694912160e-02	-3.035389154506477373e-03	7.310056635219657362e-04	-3.550967335053913034e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.510260667692266523e-02	-3.012129607126201418e-03	7.167550817904860773e-04	-3.454595665109997326e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.496542907775757741e-02	-2.988482907327037492e-03	7.023819197459675069e-04	-3.357909019988038635e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.483208616509431144e-02	-2.965758720259378377e-03	6.886812757856211348e-04	-3.266239527174816270e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.469876299950508391e-02	-2.943292530939787491e-03	6.752467359598768142e-04	-3.176830430995415959e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.456164698909849203e-02	-2.920449585213011606e-03	6.617025688418505915e-04	-3.087185789450133840e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.442835167924095108e-02	-2.898495083560733918e-03	6.487979619797779561e-04	-3.002248286110872195e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.429125670384292057e-02	-2.876170558494254691e-03	6.357917361039193806e-04	-2.917122999925333255e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.415416792784838063e-02	-2.854103003349938578e-03	6.230520240560910193e-04	-2.834223140599083672e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.402089062432397948e-02	-2.832891116461871972e-03	6.109175817942688949e-04	-2.755716816961619299e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388380642743667875e-02	-2.811319062227740813e-03	5.986908381444336607e-04	-2.677074634846368499e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.374672076277576704e-02	-2.789992635835019871e-03	5.867179071255635217e-04	-2.600526078822385607e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.360963113800890384e-02	-2.768908138291933507e-03	5.749946475329324432e-04	-2.526028201788619383e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347253510320252062e-02	-2.748061927532608004e-03	5.635169824060196151e-04	-2.453538735940839202e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333162163295819852e-02	-2.726881191378802138e-03	5.519721944591256344e-04	-2.381084795036110568e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319450525417297349e-02	-2.706507222561049374e-03	5.409802805473058057e-04	-2.312540894055426129e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305737560427790545e-02	-2.686360922514494098e-03	5.302218563210527947e-04	-2.245880215749003256e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291642136100296490e-02	-2.665888837159538678e-03	5.194035050088659840e-04	-2.179285402203662617e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277926017557494798e-02	-2.646194308706475030e-03	5.091057778240547704e-04	-2.116313041699092784e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263827045560768053e-02	-2.626179869322493518e-03	4.987522645149436787e-04	-2.053420634119328906e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249726045935576874e-02	-2.606392378898490618e-03	4.886278613543468393e-04	-1.992338530603256610e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236004064676376024e-02	-2.587354375569161750e-03	4.789929262866778103e-04	-1.934603350325727917e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221898624418879920e-02	-2.568005012238805396e-03	4.693080659547466419e-04	-1.876965574396779405e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207790715302791945e-02	-2.548872925473768137e-03	4.598397876353451557e-04	-1.821010335986584930e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193680194022507218e-02	-2.529954957736673012e-03	4.505840040325179933e-04	-1.766695980155286291e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179185480414904730e-02	-2.510745289945028047e-03	4.412949065084836820e-04	-1.712578594039845445e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165069436086417887e-02	-2.492251778907121976e-03	4.324569799677854755e-04	-1.661465145187866440e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150950651887310383e-02	-2.473963004860511763e-03	4.238186955779528887e-04	-1.611870288028858849e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136829121774767359e-02	-2.455875946850738165e-03	4.153758342026154051e-04	-1.563754850903335358e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122323064266603609e-02	-2.437506890396810410e-03	4.069038398430197987e-04	-1.515838419873783674e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108195950210281000e-02	-2.419819628130100153e-03	3.988444210834755747e-04	-1.470604064264144329e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093684145902585170e-02	-2.401855028779227748e-03	3.907576615226799905e-04	-1.425567042372225012e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079169421049095592e-02	-2.384090743912379781e-03	3.828596591709331571e-04	-1.381929279102986818e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064651769921869148e-02	-2.366523732856325255e-03	3.751461769573918577e-04	-1.339651473596223299e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050131206319351557e-02	-2.349151057391755254e-03	3.676130673570008147e-04	-1.298695106590900324e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035607808504442451e-02	-2.331970015768338508e-03	3.602563311311836043e-04	-1.259022853983017272e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.021081667022710790e-02	-2.314977985287857559e-03	3.530720464805279873e-04	-1.220598081688915409e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006552871053845555e-02	-2.298172380543628528e-03	3.460563496538476727e-04	-1.183384705398489103e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.992021508438003422e-02	-2.281550652716816605e-03	3.392054338363237743e-04	-1.147347179992523955e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977487665701512506e-02	-2.265110288889466902e-03	3.325155480642798559e-04	-1.112450489214212993e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962568863940869685e-02	-2.248423271103376989e-03	3.258131782251031793e-04	-1.077785544769643264e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.948030255720818921e-02	-2.232342847347684647e-03	3.194383135936413026e-04	-1.045095305047139954e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.933106738637638461e-02	-2.216020131403775417e-03	3.130516383379215381e-04	-1.012623811171993574e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918563719706581197e-02	-2.200289747006852446e-03	3.069770647671204848e-04	-9.820029582903101902e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903635974735544606e-02	-2.184321214683840502e-03	3.008912239485219070e-04	-9.515896994988330964e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888706423538717205e-02	-2.168528184782390206e-03	2.949522654784877355e-04	-9.221726294166230080e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873775299578013032e-02	-2.152908081030311185e-03	2.891565738793362445e-04	-8.937215583717142528e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858842832771268244e-02	-2.137458363201101205e-03	2.835005862166914067e-04	-8.662067399700708477e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843909249559596966e-02	-2.122176526448573460e-03	2.779807911159354480e-04	-8.395988627675424339e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828974772973153959e-02	-2.107060100656917706e-03	2.725937278016624804e-04	-8.138690421369531572e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.814039622695364840e-02	-2.092106649805801008e-03	2.673359851594941309e-04	-7.889888123248706337e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798721046715538230e-02	-2.076936557070265497e-03	2.620742433317538875e-04	-7.643237853273387430e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783785197327386801e-02	-2.062305920103728839e-03	2.570682193055520161e-04	-7.410790798423752079e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768466441155715413e-02	-2.047462176485898271e-03	2.520579652562787449e-04	-7.180354638805962403e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753531063439855833e-02	-2.033145469476717142e-03	2.472910580690829770e-04	-6.963202134230559489e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.738213502516618353e-02	-2.018619525983568041e-03	2.425200502868119618e-04	-6.747943564998629595e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722897080860994801e-02	-2.004251358393524789e-03	2.378656799947174083e-04	-6.539988184966001497e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707965002682334935e-02	-1.990392326877514322e-03	2.334371347659731965e-04	-6.344022960471314729e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692651859915333110e-02	-1.976329711591275247e-03	2.290044436984574967e-04	-6.149755412940934778e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677340888005991931e-02	-1.962418794921818969e-03	2.246796824798361081e-04	-5.962052823178633026e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.662032423511127843e-02	-1.948657588197236484e-03	2.204600056673963889e-04	-5.780674048914468744e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646344198262153696e-02	-1.934705667512408951e-03	2.162409610538392152e-04	-5.601075425244815120e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.631041899746474136e-02	-1.921241575280416801e-03	2.122256194991010200e-04	-5.431797922126211579e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615743346131697150e-02	-1.907921127437101592e-03	2.083072871832881328e-04	-5.268199705573632636e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.600066732829733537e-02	-1.894414616156508708e-03	2.043890780987393330e-04	-5.106215241911317199e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584777270333656757e-02	-1.881378846857080945e-03	2.006596267650860707e-04	-4.953563113695086731e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.569110992295805043e-02	-1.868159941790388176e-03	1.969299150512245284e-04	-4.802424128191761556e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553832590611563452e-02	-1.855400730675223989e-03	1.933794508921345080e-04	-4.659992885396777279e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538178637321402559e-02	-1.842461218376978058e-03	1.898282349634423786e-04	-4.518966378601736001e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522531662522605259e-02	-1.829660064700813814e-03	1.863636431610054016e-04	-4.382785556274633308e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506892154004550580e-02	-1.816995247336750975e-03	1.829832171087954933e-04	-4.251270325194597108e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491260632065166528e-02	-1.804464835193487918e-03	1.796846076798763042e-04	-4.124247995454416888e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475637733904660284e-02	-1.792067125438147985e-03	1.764657350873449966e-04	-4.001563676610757738e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.460024111927840845e-02	-1.779800476901809928e-03	1.733245941470645921e-04	-3.883067619538044322e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444420409185906959e-02	-1.767663269369110180e-03	1.702592066508349777e-04	-3.768612116676802322e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428447075939467806e-02	-1.755362575565303646e-03	1.671955610812413378e-04	-3.655402306431070438e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412865384591677750e-02	-1.743482531440043422e-03	1.642775806685374768e-04	-3.548682490829341876e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396915901482957537e-02	-1.731441979887632637e-03	1.613609234059833913e-04	-3.443097461718789231e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381358745142099151e-02	-1.719812709901793633e-03	1.585825655069086015e-04	-3.343532402828497852e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365435660322858652e-02	-1.708025838652509803e-03	1.558050290248937249e-04	-3.244985143699419261e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349526896096123738e-02	-1.696364913554344704e-03	1.530949755715011276e-04	-3.149783281346731794e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.334011453591800650e-02	-1.685101483723072712e-03	1.505128298127666488e-04	-3.059961664079439183e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318133278250708931e-02	-1.673684416263363341e-03	1.479309715954141237e-04	-2.971035716309105933e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302271779579764810e-02	-1.662388191352164903e-03	1.454114831382689421e-04	-2.885130595769821150e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.286050728167755841e-02	-1.650946438304690643e-03	1.428948984004420569e-04	-2.800202922620425826e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270225385927168715e-02	-1.639889631512499472e-03	1.404966067739714722e-04	-2.720099933366917479e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254419075728870958e-02	-1.628948626408850426e-03	1.381557599788031361e-04	-2.642712715849893654e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238632554661145260e-02	-1.618121797815392452e-03	1.358707719536213720e-04	-2.567943054023547132e-05
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222491445022366230e-02	-1.607153798412342370e-03	1.335876144608164366e-04	-2.494003738823718846e-05
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206747248762176011e-02	-1.596553154192686952e-03	1.314109077909663304e-04	-2.424236408024221448e-05
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190651085925060526e-02	-1.585813543257355487e-03	1.292355038121471985e-04	-2.355225664800744635e-05
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174579030145747799e-02	-1.575187316882378221e-03	1.271124985791064659e-04	-2.288575895581740436e-05
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158904919201210318e-02	-1.564916365664790511e-03	1.250881675125481635e-04	-2.225674690929552946e-05
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142883278996467189e-02	-1.554510275584753418e-03	1.230648171702227779e-04	-2.163445229718843115e-05
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126888514684295572e-02	-1.544213559855788474e-03	1.210899293493343244e-04	-2.103329270013326545e-05
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110921530835514065e-02	-1.534024903887535934e-03	1.191622154861068179e-04	-2.045245827236123805e-05
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094983219514237258e-02	-1.523943009040711147e-03	1.172804035324901534e-04	-1.989114968775324051e-05
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079074460488364653e-02	-1.513966592370584062e-03	1.154432376851738558e-04	-1.934857796642642564e-05
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062827226574869000e-02	-1.503866030042368736e-03	1.136082693914512720e-04	-1.881197147130386630e-05
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046980924380932890e-02	-1.494099137076732161e-03	1.118576871121765737e-04	-1.830497934901639307e-05
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031166892993504364e-02	-1.484433797982566156e-03	1.101482091328804635e-04	-1.781463104251506573e-05
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.015019497503018134e-02	-1.474647394836699080e-03	1.084404383022605055e-04	-1.732955641854519715e-05
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998907905680703118e-02	-1.464964472613593032e-03	1.067735126903424802e-04	-1.686079535686097012e-05
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983198035694186748e-02	-1.455600238950761341e-03	1.051828915455145757e-04	-1.641791991694621267e-05
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967524232375139279e-02	-1.446332177950624331e-03	1.036292377541171684e-04	-1.598958834055830465e-05
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952977125332075112e-02	-1.437795936349547552e-03	1.022162982010143357e-04	-1.560375667808240125e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934839329811736605e-02	-1.427239530935358247e-03	1.004927032381610491e-04	-1.513794471239572186e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920366829638707126e-02	-1.418884287855377152e-03	9.914694285640417344e-05	-1.477799627345992887e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902324528659084940e-02	-1.408550954962414000e-03	9.750488571670330241e-05	-1.434330218969826914e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887930235405083437e-02	-1.400371782579897450e-03	9.622251372867863064e-05	-1.400731096942678179e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869988023492095974e-02	-1.390255853661320198e-03	9.465759681417342441e-05	-1.360149177883939076e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855675672594581799e-02	-1.382248565216678132e-03	9.343533743850075506e-05	-1.328778049641645099e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841400923456667019e-02	-1.374316379910146737e-03	9.223878373970035628e-05	-1.298345317593333242e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823611453635385835e-02	-1.364505571692135053e-03	9.077830790321695135e-05	-1.261576243384391245e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809423911167282184e-02	-1.356739522118000996e-03	8.963736315778465585e-05	-1.233140687563337551e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791745666957085537e-02	-1.347133953516292540e-03	8.824449715225990193e-05	-1.198770666028478310e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777648855658742200e-02	-1.339530173464301100e-03	8.715613728562076864e-05	-1.172177357121968149e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760086183068125185e-02	-1.330125067717910200e-03	8.582714793760462058e-05	-1.140015179263953122e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746083528132604326e-02	-1.322679752067082654e-03	8.478845038982075046e-05	-1.115116180916953864e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728640625150436316e-02	-1.313470253094866638e-03	8.351987930949816375e-05	-1.084996434533209116e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714735411998860939e-02	-1.306179395513621180e-03	8.252827251991676888e-05	-1.061679566111960272e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697416313675897265e-02	-1.297160453355108121e-03	8.131704115597006483e-05	-1.033474863590836983e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683611725612097626e-02	-1.290020050956769849e-03	8.037010128030455517e-05	-1.011640520411016686e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666420358082527226e-02	-1.281186719573288888e-03	7.921321620785171363e-05	-9.852278624643600257e-06
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652719494266385869e-02	-1.274192860911728354e-03	7.830857717997313718e-05	-9.647788324691015173e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635659680152371301e-02	-1.265540306840619647e-03	7.720311609002256331e-05	-9.400381646353732335e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618674565982266764e-02	-1.256986136413150608e-03	7.612498662349067506e-05	-9.161755594316631671e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605141015136831925e-02	-1.250212681115756138e-03	7.528158374704252507e-05	-8.976938930945292108e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588293134515171567e-02	-1.241832170106971049e-03	7.425055925626011940e-05	-8.753252325887435860e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574870706851594707e-02	-1.235196085853558891e-03	7.344386984230047780e-05	-8.579978837428166904e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558163355854401411e-02	-1.226985425169177307e-03	7.245756799102380356e-05	-8.370226866876826242e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544854635939004600e-02	-1.220483746205418057e-03	7.168573183023928773e-05	-8.207710098210392176e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528291002902004356e-02	-1.212439269286197992e-03	7.074185433148983564e-05	-8.010921214056727398e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511808560291351931e-02	-1.204485561656027390e-03	6.982057228113210242e-05	-7.820922549923450888e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498681698554557400e-02	-1.198187213941415445e-03	6.909935526185489736e-05	-7.673618154105543793e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482347769999142230e-02	-1.190394143367010538e-03	6.821702657342132079e-05	-7.495115763209179166e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466097641077828903e-02	-1.182688811210644980e-03	6.735539997126329824e-05	-7.322604007973344004e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453158431415249932e-02	-1.176586973831018294e-03	6.668058430727252079e-05	-7.188743064094472794e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437061112679744249e-02	-1.169036725619140545e-03	6.585470440621653970e-05	-7.026447301779329319e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421049629051547060e-02	-1.161570995745841691e-03	6.504791624881477781e-05	-6.869575478037097961e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408302684119917131e-02	-1.155658487852811046e-03	6.441587017533279003e-05	-6.747865493584330220e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392447348608942016e-02	-1.148341987430579782e-03	6.364209645622988297e-05	-6.600316893001304765e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376679658974752640e-02	-1.141106803289034920e-03	6.288592541530519612e-05	-6.457707324341182238e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364129035169240126e-02	-1.135376451912011508e-03	6.229331324762995095e-05	-6.347062050041695148e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348520686552275548e-02	-1.128284828345776317e-03	6.156752237062857987e-05	-6.212917942727501692e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333001721483089569e-02	-1.121271423337814746e-03	6.085789575803164322e-05	-6.083244538830396413e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317572720040529125e-02	-1.114335176519300630e-03	6.016393868539676601e-05	-5.957878322501391080e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305294581890239884e-02	-1.108841115670549044e-03	5.961975546877384876e-05	-5.860577363511984402e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290028543982855123e-02	-1.102041493241318450e-03	5.895289954904597704e-05	-5.742556016256868233e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274853546224075443e-02	-1.095316586708529891e-03	5.830051277064278090e-05	-5.628391603320249930e-06
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259769942031151342e-02	-1.088665560664729432e-03	5.766218216689707041e-05	-5.517926889762958743e-06
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247769096008910332e-02	-1.083397378370784840e-03	5.716136375683750789e-05	-5.432114449908061089e-06
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232850873257237447e-02	-1.076877261787815123e-03	5.654730923812155229e-05	-5.327918987633585519e-06
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218025004517512416e-02	-1.070428735937703144e-03	5.594618050721759462e-05	-5.226992946610508871e-06
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203291822677100831e-02	-1.064051000271895890e-03	5.535758288848217668e-05	-5.129186134010680925e-06
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188651652527334540e-02	-1.057743261738821466e-03	5.478112715182811154e-05	-5.034350835112838431e-06
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177006626910617401e-02	-1.052746907492840660e-03	5.432846628892587276e-05	-4.960541314416469931e-06
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162534267137590831e-02	-1.046563000552701034e-03	5.377301409797471531e-05	-4.870786457366942634e-06
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148155178583175340e-02	-1.040446625725323978e-03	5.322881076196358694e-05	-4.783747195679693787e-06
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133869385898721160e-02	-1.034396891335300850e-03	5.269556201320986521e-05	-4.699349341595470298e-06
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119676912330645063e-02	-1.028412915541428727e-03	5.217297696093805290e-05	-4.617519560139643608e-06
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105577779746807349e-02	-1.022493826194612043e-03	5.166076804178081246e-05	-4.538185356614631508e-06
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094365693019357273e-02	-1.017804692976725456e-03	5.125828057413223560e-05	-4.476466622371054307e-06
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080434625012413954e-02	-1.012000231823211331e-03	5.076403447039081292e-05	-4.401444407752428423e-06
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066596952103658971e-02	-1.006258265483311659e-03	5.027937661389439888e-05	-4.328719152522288741e-06
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052852674858460388e-02	-1.000577970466340859e-03	4.980403475797425575e-05	-4.258217795274272251e-06
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039201654637237661e-02	-9.949586430509198016e-04	4.933776607084228578e-05	-4.189837161907574323e-06
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025643683800054121e-02	-9.893996428250325346e-04	4.888034370418672708e-05	-4.123459673022249151e-06
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012178555531224877e-02	-9.839003365329957070e-04	4.843154343495861109e-05	-4.058968966512478534e-06
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988060643647527631e-03	-9.784600975483379037e-04	4.799114352649285717e-05	-3.996249999364402637e-06
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855260061699231897e-03	-9.730783057818598444e-04	4.755892469328928647e-05	-3.935189028828244528e-06
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723381781370827107e-03	-9.677543475912897672e-04	4.713467006641541883e-05	-3.875673593924402881e-06
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618541859741364455e-03	-9.635364129071663291e-04	4.680085637944587191e-05	-3.829099265019998961e-06
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488318653158663366e-03	-9.583150290142312868e-04	4.639039839811900733e-05	-3.772086414605934242e-06
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359012137064130765e-03	-9.531497939654337949e-04	4.598731004319549546e-05	-3.716310878930806377e-06
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230619687936475817e-03	-9.480400841655145473e-04	4.559141805665030330e-05	-3.661666661490481736e-06
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103137074843845392e-03	-9.429851974440756545e-04	4.520263875948265668e-05	-3.608053379727582025e-06
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976559850995163500e-03	-9.379844256604909008e-04	4.482090300537116938e-05	-3.555372454198857191e-06
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850883609720987602e-03	-9.330370680000579005e-04	4.444614234503546543e-05	-3.503526393941694303e-06
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726103983960040861e-03	-9.281424308749026703e-04	4.407828901689882673e-05	-3.452418781408589654e-06
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602216645754532515e-03	-9.232998278265785921e-04	4.371727593790958137e-05	-3.401954257660699863e-06
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479217305753359094e-03	-9.185085794302986183e-04	4.336303669451587275e-05	-3.352038507814842176e-06
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357101712723779760e-03	-9.137680132007974668e-04	4.301550553379289454e-05	-3.302578246739020166e-06
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235865653070837192e-03	-9.090774634997653668e-04	4.267461735471786861e-05	-3.253481204991163081e-06
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091537353158401169e-03	-9.035139112069227353e-04	4.227425168501166728e-05	-3.194889021645890984e-06
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972220165390250454e-03	-8.989312257593419422e-04	4.194799079218774503e-05	-3.145982536849142693e-06
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853766294150271721e-03	-8.943967545709614799e-04	4.162865886591935794e-05	-3.096558158289904409e-06
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736170030697942131e-03	-8.899100161567859201e-04	4.131646439641401946e-05	-3.046200119930114447e-06
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619425719289281765e-03	-8.854705337390860950e-04	4.101161356716042153e-05	-2.994497127358447126e-06
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503527756505008230e-03	-8.810778351864920893e-04	4.071431028609337883e-05	-2.941042297933171855e-06
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388470590589227976e-03	-8.767314529540676509e-04	4.042475621623834917e-05	-2.885433101918270161e-06
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274248720799047704e-03	-8.724309240243709011e-04	4.014315080584752402e-05	-2.827271304593247162e-06
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160856696764476143e-03	-8.681757898494619867e-04	3.986969131803648817e-05	-2.766162909317140470e-06
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048289117829037442e-03	-8.639655962924756415e-04	3.960457287257284763e-05	-2.701718091032053406e-06
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936540148488012404e-03	-8.597998710101529586e-04	3.934819619575314221e-05	-2.633378673591499721e-06
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803511375573222629e-03	-8.548589268192981813e-04	3.905368731835452066e-05	-2.544584721932228062e-06
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693536584635785894e-03	-8.507890890477765467e-04	3.882071555772226458e-05	-2.463430210161318799e-06
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584355859012827952e-03	-8.467619479380684468e-04	3.860041243811415483e-05	-2.374414718327796569e-06
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475961563715619887e-03	-8.427769556455112342e-04	3.839402818709731498e-05	-2.276284327717603479e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368346135532201337e-03	-8.388335696031500033e-04	3.820280000579558870e-05	-2.167798141295477864e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261502082134174849e-03	-8.349312524554618285e-04	3.802795223698269959e-05	-2.047728115856872424e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134296987018185952e-03	-8.303019338269722154e-04	3.784146217791725414e-05	-1.886643082284689542e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029123928855383181e-03	-8.264881020217589936e-04	3.770689869281002406e-05	-1.736828188520634320e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924698626775493429e-03	-8.227136577057401123e-04	3.759265301369993275e-05	-1.571480409650656288e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821011579132157228e-03	-8.189781658472612084e-04	3.750208059207744629e-05	-1.387245120718573853e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697545523745787231e-03	-8.145464869235422619e-04	3.743202312239144261e-05	-1.133857247683169218e-06
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595442451575892949e-03	-8.108954326203774094e-04	3.741199751741792822e-05	-8.896206501254563495e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494041270122698370e-03	-8.072821972397365743e-04	3.743238532662583498e-05	-6.097716672877297853e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393330818085644365e-03	-8.037064341355062503e-04	3.749832975967302425e-05	-2.891717266986976281e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293300039626856399e-03	-8.001677998038291342e-04	3.761492240316197864e-05	7.726620721464951261e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174144861919649681e-03	-7.959699695196806790e-04	3.782878283525289092e-05	5.845852188459306794e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.075570960295220681e-03	-7.925118245982201931e-04	3.807447363048203090e-05	1.069523223914076825e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.977642047422619655e-03	-7.890897299170434535e-04	3.838676622962090482e-05	1.616238817191807616e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.860961049379556448e-03	-7.850302971852951821e-04	3.885901819545665173e-05	2.363268706593986172e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.764396285006897158e-03	-7.816860960264845849e-04	3.935240839527583416e-05	3.079452696957708227e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.668414027356604899e-03	-7.783764752385854664e-04	3.995650849793177183e-05	3.899865739391412279e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.553970207527171729e-03	-7.744498385588033124e-04	4.085361162730077758e-05	5.046872025938409559e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.459184698846560199e-03	-7.712144559520743743e-04	4.176616630082145441e-05	6.158697193819037966e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.364905148363608378e-03	-7.680119929362511002e-04	4.284802312808346707e-05	7.430829479525605084e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.252404554791037322e-03	-7.642117747483714602e-04	4.439497447988168465e-05	9.193154744690134995e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.159155890102255240e-03	-7.610799494641042441e-04	4.591219324384591651e-05	1.087816109596084230e-05
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.066338928139679766e-03	-7.579794310157347012e-04	4.765550750473324912e-05	1.277783104995975625e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.955449082076826009e-03	-7.542250631192352851e-04	5.008857376282922541e-05	1.541172547105233725e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.863240582528482039e-03	-7.501876435334316542e-04	5.253950969882683215e-05	1.687898116818729928e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.771577115615914761e-03	-7.452262447875170623e-04	5.508464320602956535e-05	1.780154536878871810e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.662461230130619090e-03	-7.381560506759733036e-04	5.821439993509381293e-05	1.827917470723414541e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572397585912145783e-03	-7.314188996812794096e-04	6.084530766785290964e-05	1.822654840452541257e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465528163306265917e-03	-7.224273347444177184e-04	6.397897689462179885e-05	1.771585915243426715e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377606070418480520e-03	-7.142619238178371131e-04	6.653145403747770363e-05	1.698972109173115937e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.290833475518466136e-03	-7.055602678939289782e-04	6.899490778024519036e-05	1.605550675606179720e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.188376537809832836e-03	-6.945085178544766792e-04	7.178720547105684466e-05	1.474492989218692796e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.104512428267165031e-03	-6.848710786954882593e-04	7.393983636211332554e-05	1.356444069453278766e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.005792721313107086e-03	-6.728727067834358458e-04	7.628980678694398854e-05	1.209747583072431100e-05
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.925144503008703448e-03	-6.625548653015493660e-04	7.805660491282172351e-05	1.084689813988492877e-05
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.830330936360303789e-03	-6.498421979172440931e-04	7.995184107343163886e-05	9.328159470733560649e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.752973961734539801e-03	-6.390124673762829664e-04	8.134756908621903180e-05	8.059683150074895675e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.662152758391082234e-03	-6.257845354862095165e-04	8.280687763500859170e-05	6.549449337853750829e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.588158106324369573e-03	-6.146071249650093479e-04	8.384705722947805896e-05	5.312804572696302000e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.501413644797827185e-03	-6.010590247623041112e-04	8.488888586786568055e-05	3.870157130734953487e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.430850876680635663e-03	-5.896949050949528521e-04	8.558874328397757399e-05	2.714088894318962258e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.348263721319677338e-03	-5.760167479746656528e-04	8.623148103396315891e-05	1.396237616057164714e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.281176169263313212e-03	-5.646096518104457744e-04	8.660953276717331113e-05	3.598868089813164058e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.202728276280270948e-03	-5.509327073871964162e-04	8.688523097329083295e-05	-8.109209317051449234e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.139049551547667852e-03	-5.395616895355971653e-04	8.697536790060073097e-05	-1.727163508144432176e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064643503814032714e-03	-5.259693939742200470e-04	8.692697367768375529e-05	-2.756913171424633971e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.004292717569403168e-03	-5.147030538719689872e-04	8.676470530019986054e-05	-3.558143956269293447e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933832326830538456e-03	-5.012769262231056349e-04	8.643442159964442992e-05	-4.452894137375337640e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865484189410121420e-03	-4.879752311846924590e-04	8.596788029535394377e-05	-5.276521608932806719e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.810120849828302913e-03	-4.770025247383181434e-04	8.548380805935100728e-05	-5.909811948470547425e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745571839436246223e-03	-4.639889531237086236e-04	8.479882536535353365e-05	-6.607686400469157224e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693326083539011201e-03	-4.532813522740351776e-04	8.414794745475486209e-05	-7.139413387945727699e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632445556850453932e-03	-4.406041682190604109e-04	8.327844540730761915e-05	-7.720492661932214373e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573501368960926201e-03	-4.281225872938807008e-04	8.232067708261424366e-05	-8.242437381017791957e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525827823150999402e-03	-4.178767679826131268e-04	8.146133381709938135e-05	-8.634519509129846360e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470316827489715579e-03	-4.057756040901889334e-04	8.036407249697640409e-05	-9.056305626822872058e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416615597513101689e-03	-3.938936784217150506e-04	7.920274505802104832e-05	-9.427904300062289861e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373215398010342895e-03	-3.841654478694407041e-04	7.819207780640914218e-05	-9.701467461712350273e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322718545489794681e-03	-3.727066301342489172e-04	7.693498748911026350e-05	-9.989076826880473176e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.281927988824363950e-03	-3.633417347000828792e-04	7.585585838424741467e-05	-1.019689505471343616e-05
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234489548421640855e-03	-3.523265036076232964e-04	7.452791349717581126e-05	-1.041035269779465934e-05
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188657235492135856e-03	-3.415541059732284460e-04	7.316845352880740623e-05	-1.058699799642272911e-05
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144387630405051259e-03	-3.310244856335698370e-04	7.178216963352170509e-05	-1.072932450559612927e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108658994612424752e-03	-3.224352153538498095e-04	7.060979464459405123e-05	-1.082349608804078718e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067142979651039851e-03	-3.123505359676599321e-04	6.918636272743226259e-05	-1.090929941125510555e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027068923558282923e-03	-3.025084668118860733e-04	6.774914645845982587e-05	-1.096771595920376311e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.947451821847841900e-04	-2.944920253153883341e-04	6.654419523359191230e-05	-1.099720856213866593e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.572063637968632362e-04	-2.850945803846030124e-04	6.509340200215885119e-05	-1.101163383663572796e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.209922165669896365e-04	-2.759391118137130756e-04	6.364118360797822325e-05	-1.100527304777436309e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.860630860479196342e-04	-2.670230609389499798e-04	6.219018980351696455e-05	-1.097969478154738626e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.579089139066487088e-04	-2.597736643074989647e-04	6.098356927779961209e-05	-1.094469383505293128e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.252345315632291910e-04	-2.512884955681615501e-04	5.954058237154835403e-05	-1.088745191885051406e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.937355265346860258e-04	-2.430340136080187013e-04	5.810506647498319235e-05	-1.081486133139042969e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.633739037704122656e-04	-2.350071906794146083e-04	5.667918512324272802e-05	-1.072826239172726408e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.341120269947057136e-04	-2.272050265501420396e-04	5.526508083843464036e-05	-1.062898255792218800e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.105403058919271958e-04	-2.208726917570645219e-04	5.409718833706703898e-05	-1.053751147586932064e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.831980540510384798e-04	-2.134746997660531094e-04	5.271017117328204599e-05	-1.041838895876021210e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.568519869546429746e-04	-2.062926601341928158e-04	5.134062784572758975e-05	-1.029018939931425552e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.314708043884196664e-04	-1.993221612409640351e-04	4.998949789816043007e-05	-1.015381094941211530e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.070242914235859542e-04	-1.925585913760683495e-04	4.865753308832615275e-05	-1.001008266712200748e-05
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.834825130726705800e-04	-1.859973810711611458e-04	4.734547788846477751e-05	-9.859825791066595516e-06
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.645340759014888694e-04	-1.806810182660895960e-04	4.626783940598652820e-05	-9.730211746039827141e-06
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.425741457453271428e-04	-1.744790707739527868e-04	4.499419488679113613e-05	-9.570093139975636119e-06
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.214356260739116782e-04	-1.684667611183304802e-04	4.374253050597816557e-05	-9.405731121807578285e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.010896249732315049e-04	-1.626396772440785114e-04	4.251356360145933013e-05	-9.237917799646585117e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.815075209677174752e-04	-1.569934471377567177e-04	4.130800358595834460e-05	-9.067437225116981638e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.626620386291604948e-04	-1.515237604897338281e-04	4.012636198271732129e-05	-8.894943740175986356e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.445284854361520200e-04	-1.462263936691009583e-04	3.896873405797335213e-05	-8.720822128885271632e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.270826957997589162e-04	-1.410971671715277544e-04	3.783516060613439566e-05	-8.545419403211362391e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103007225110853556e-04	-1.361319389104837863e-04	3.672568187270955955e-05	-8.369079377797274095e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968056992904640421e-04	-1.321165623979096758e-04	3.581955060951427854e-05	-8.221659223055365022e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.811792411587064389e-04	-1.274413621226779556e-04	3.475434825937122416e-05	-8.044483314165593298e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.661499131697128272e-04	-1.229186236646247633e-04	3.371335173645499228e-05	-7.867327203654854450e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.516945824147492384e-04	-1.185443444740633644e-04	3.269659924596227959e-05	-7.690522786110679003e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.377903350506114718e-04	-1.143145571872207093e-04	3.170412767381981285e-05	-7.514398630868746539e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244160868365239796e-04	-1.102252999133980266e-04	3.073586837776613441e-05	-7.339240959890681400e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115541596376861190e-04	-1.062725871468785224e-04	2.979154517951538631e-05	-7.165255450086309903e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.991874101654636259e-04	-1.024524615254126554e-04	2.887085975107028362e-05	-6.992636740942427121e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.872988459897230038e-04	-9.876100038714963434e-05	2.797351628793061162e-05	-6.821577711804787368e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.758716238593068404e-04	-9.519431538478854028e-05	2.709922148138873304e-05	-6.652269501655315549e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.648890480457826617e-04	-9.174855210507161117e-05	2.624768449120533861e-05	-6.484901528613628768e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543345687100981062e-04	-8.841988969353739753e-05	2.541861691866075833e-05	-6.319661509167720841e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.441917802917538925e-04	-8.520454048444351617e-05	2.461173277997506090e-05	-6.156735477138270198e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344444344959348845e-04	-8.209875358975965811e-05	2.382674772720243928e-05	-5.996306912564261334e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.250773886352038660e-04	-7.909907222117668047e-05	2.306332995647589841e-05	-5.838498770614297590e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.160771781485579560e-04	-7.620248906169901579e-05	2.232107053018055786e-05	-5.683338454579582524e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074305938557047485e-04	-7.340606038026055999e-05	2.159955676253327110e-05	-5.530844595807393220e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977723915411238264e-04	-7.026625206388916476e-05	2.078346517813599520e-05	-5.356329805293964777e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898472212546366961e-04	-6.767684553053773670e-05	2.010550113230577583e-05	-5.209676330132533309e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822345905743138214e-04	-6.517843623134807370e-05	1.944699869719443148e-05	-5.065747131546841530e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749217549054069584e-04	-6.276818341228102883e-05	1.880755944820282246e-05	-4.924560102832868590e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678960780639961376e-04	-6.044327035022339277e-05	1.818678828915551045e-05	-4.786132965252891691e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611450825310212860e-04	-5.820090686825061112e-05	1.758429309052796544e-05	-4.650483092549289705e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546579484927209085e-04	-5.603840997733699250e-05	1.699967513450094530e-05	-4.517622336743363189e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484257355546342262e-04	-5.395321564251433975e-05	1.643252766626530087e-05	-4.387556261115895896e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424396774407804566e-04	-5.194278663987578171e-05	1.588244667437892980e-05	-4.260290021987078633e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357554619965166084e-04	-4.968842572260495101e-05	1.526172129690607886e-05	-4.115358219522750378e-06
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302730142375178803e-04	-4.783138483406855273e-05	1.474724756423190426e-05	-3.994175692000543093e-06
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250094412263284859e-04	-4.604121346315234817e-05	1.424858282320609190e-05	-3.875808929997081348e-06
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199562769781973236e-04	-4.431546121190125609e-05	1.376533675993062174e-05	-3.760262840135277205e-06
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151051256328419693e-04	-4.265169795828532628e-05	1.329712225949697846e-05	-3.647542270892007047e-06
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104476821832010771e-04	-4.104752387374735592e-05	1.284355539060057210e-05	-3.537651069662407171e-06
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052487246167034925e-04	-3.924854957817431814e-05	1.233239990948702050e-05	-3.412986793573363832e-06
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009858643092647799e-04	-3.776679938204931459e-05	1.190926990498874044e-05	-3.309104837760067097e-06
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689440916412135098e-05	-3.633885944889900157e-05	1.149959522596578858e-05	-3.207908118175502513e-06
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296768274077314351e-05	-3.496305341357556161e-05	1.110300590757307769e-05	-3.109341021038130531e-06
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858586919213652568e-05	-3.342162026306005445e-05	1.065636739431035397e-05	-2.997596049629864992e-06
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.499340943946699482e-05	-3.215308471455685039e-05	1.028687471326743095e-05	-2.904537799269063719e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.154489247099106159e-05	-3.093146358782865356e-05	9.929315423034721253e-06	-2.813935980304575193e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.823386478928558640e-05	-2.975513624336495369e-05	9.583331820107284370e-06	-2.725736806577262174e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.453633954808038659e-05	-2.843786306653143243e-05	9.193844405364339365e-06	-2.625804165879825922e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.150284663740697193e-05	-2.735426696682806514e-05	8.871770745940332344e-06	-2.542640929923805622e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.859025587181834065e-05	-2.631112967921898528e-05	8.560256743817659024e-06	-2.461741860664449798e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.579440417034000525e-05	-2.530700934172413780e-05	8.259014426597079941e-06	-2.383072121014067611e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267461436473240359e-05	-2.418294103809915977e-05	7.920166301979350971e-06	-2.294062281728319220e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011757279131736150e-05	-2.325846551003700496e-05	7.640202211379361284e-06	-2.220104528240483290e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766430387407957427e-05	-2.236851613323009839e-05	7.369612802798514251e-06	-2.148267555203487784e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.492794269702664587e-05	-2.137201882917882148e-05	7.065402107160672261e-06	-2.067093199523116616e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268574060825704841e-05	-2.055210570232187067e-05	6.814171543171407833e-06	-1.999735884278898552e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053468716678263074e-05	-1.976235721943106588e-05	6.571441504399165213e-06	-1.934392610265363713e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813554082917515111e-05	-1.887768032309754558e-05	6.298653446411755677e-06	-1.860642887213158231e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.616995542579425737e-05	-1.814984024653128696e-05	6.073460793096608272e-06	-1.799496079129554488e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428472008139217628e-05	-1.744920119542513594e-05	5.855968604808260396e-06	-1.740200531246754884e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.218245968665461018e-05	-1.666502661711392931e-05	5.611632258205743140e-06	-1.673290787997722299e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.046010230341045557e-05	-1.602039588878898099e-05	5.409983261733611032e-06	-1.617823217232768082e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.853900138363785166e-05	-1.529925019378949088e-05	5.183465660113565048e-06	-1.555234703207296859e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.696438711860186409e-05	-1.470667675729728783e-05	4.996524519745921822e-06	-1.503347981971200731e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.545292720608321215e-05	-1.413681531785822171e-05	4.815993914139739979e-06	-1.453031742930721974e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.376527063691303957e-05	-1.349958907101434636e-05	4.613166973224138139e-06	-1.396247225522185612e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.238091109082812596e-05	-1.297615168930661400e-05	4.445772455606474310e-06	-1.349173740373983434e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.083576370954743738e-05	-1.239092977513903827e-05	4.257776134391836759e-06	-1.296075493609405800e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956918551994382281e-05	-1.191024614561990774e-05	4.102701214977587910e-06	-1.252087544478870892e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815640932693143602e-05	-1.137279689717094464e-05	3.928624592751302360e-06	-1.202503551180372905e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699900624822551234e-05	-1.093126994118463706e-05	3.785095501985891364e-06	-1.161455078699317295e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570864263873864967e-05	-1.043743113331517034e-05	3.624043198031515289e-06	-1.115216313493730763e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465194831626797895e-05	-1.003152239016231239e-05	3.491298703857587814e-06	-1.076963607428894112e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.363891746818473725e-05	-9.640875310494088614e-06	3.363278376985188643e-06	-1.039953423378145069e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.250989531843251154e-05	-9.203454156410598576e-06	3.219681640263173304e-06	-9.983048210052927423e-07
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158555253581373771e-05	-8.843638826436014803e-06	3.101362614245341166e-06	-9.638781728691936706e-07
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055551362636168650e-05	-8.440925476422931625e-06	2.968674420464705157e-06	-9.251465001478642703e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957514218926129573e-05	-8.055995905757267256e-06	2.841527285063544417e-06	-8.879027909203026331e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.877244944417450005e-05	-7.739736498817707642e-06	2.736779605873301791e-06	-8.571204845759771071e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787766639478731862e-05	-7.386178775608145395e-06	2.619313419311780263e-06	-8.224885696102661674e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.714466438854313736e-05	-7.095895994284851866e-06	2.522527260140170172e-06	-7.938612922646509092e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.632693972256773167e-05	-6.771587215703249519e-06	2.413960206682345129e-06	-7.616467790095806936e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.565637531522349733e-05	-6.505475842325124328e-06	2.324470765355985161e-06	-7.350092307321376673e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.490739342357344825e-05	-6.208322774629865716e-06	2.224039106161900172e-06	-7.050222439840633233e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.429284526969904059e-05	-5.964571626252124249e-06	2.141243879821989535e-06	-6.802248570439103224e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.360680895215455405e-05	-5.692399502238569382e-06	2.048368391434707001e-06	-6.523222132154687586e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.295294699524789225e-05	-5.432758673042848228e-06	1.959371834891586811e-06	-6.254952844024290870e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241720027508227287e-05	-5.219700223508090003e-06	1.886076813931903417e-06	-6.033324927896542243e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.181994296962173872e-05	-4.981645680235038497e-06	1.803936424484509824e-06	-5.784179308870125542e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133097684283142136e-05	-4.786159000066487371e-06	1.736326245480012746e-06	-5.578471703361359065e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078628571770945207e-05	-4.567527643883493803e-06	1.660596096209201527e-06	-5.347354158003496530e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.026824857929908430e-05	-4.358470740849815472e-06	1.588135320633580323e-06	-5.125496143020218229e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.844557428942901715e-06	-4.186455535103032053e-06	1.528532095472320943e-06	-4.942465096520076454e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.372904412662673676e-06	-3.993825839760281543e-06	1.461803348602904918e-06	-4.736960405512830771e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.924464072894974976e-06	-3.809625985689388305e-06	1.397973798465605783e-06	-4.539787133507985192e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557627448575668645e-06	-3.658256980536290433e-06	1.345471405284453150e-06	-4.377161477797139754e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.149033985476018292e-06	-3.489039232250005143e-06	1.286680933277696867e-06	-4.194584228564822535e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.760158448114594116e-06	-3.327530014238195554e-06	1.230419925136934174e-06	-4.019399324571097236e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.441617637046727802e-06	-3.195040475734786977e-06	1.184112877773486175e-06	-3.874879248184506915e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.086174787424395838e-06	-3.047189325714803849e-06	1.132212328746043511e-06	-3.712566719840586828e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.747036482987547178e-06	-2.906342019511971365e-06	1.082480098682450449e-06	-3.556729230037143155e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.468475526955207882e-06	-2.791000007326655467e-06	1.041487812023850484e-06	-3.428075473828562777e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.157071770618408350e-06	-2.662437236418848570e-06	9.955035796376142153e-07	-3.283521112009268361e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.859889875677237796e-06	-2.540013388789813436e-06	9.514461852381689802e-07	-3.144754325419450674e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.576506230269864525e-06	-2.423389015582247931e-06	9.092585691845545835e-07	-3.011587250759908846e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.344269607132961502e-06	-2.327785867258897795e-06	8.745430267128274189e-07	-2.901759651023821918e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.085398909303062256e-06	-2.221040678774879676e-06	8.356780216083973993e-07	-2.778498736270532820e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.839134634912683112e-06	-2.119140089869773467e-06	7.985222580019260649e-07	-2.660308998454572932e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.605066012370905690e-06	-2.021755051500510035e-06	7.630204055750266856e-07	-2.547008279611101865e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.382785518232615550e-06	-1.928559145177378838e-06	7.291175714688037619e-07	-2.438415865004307456e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.201318823544802382e-06	-1.851782906989315036e-06	7.012879571706716354e-07	-2.348948609044407989e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.999670521478112946e-06	-1.765709916359434050e-06	6.701939211698343712e-07	-2.248631059900397997e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.808262716328348393e-06	-1.683330624987768067e-06	6.405092778226340910e-07	-2.152524834802769778e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.626473891710574007e-06	-1.604567175682581815e-06	6.121609400416667341e-07	-2.060461154642552755e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453687430630820164e-06	-1.529342312200426290e-06	5.850763957933435994e-07	-1.972272563197583773e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.312286036464032378e-06	-1.467622156719427270e-06	5.628123995392155781e-07	-1.899640619171103942e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.154598839619460991e-06	-1.398766012547794852e-06	5.378844595966132927e-07	-1.818208807889536836e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	3.004178809871388181e-06	-1.333230981028924950e-06	5.140162541449661519e-07	-1.740180812404594118e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.860427778818644570e-06	-1.270942069176799928e-06	4.911374365419060627e-07	-1.665394158041207525e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.722800574273998397e-06	-1.211813387607327865e-06	4.691832132996249134e-07	-1.593692957520258811e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.591070534936305249e-06	-1.155685120058293046e-06	4.481218421049340712e-07	-1.524957168278460297e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.465138382346183653e-06	-1.102368867223548998e-06	4.279348365770200335e-07	-1.459081519456637438e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.344905917101654075e-06	-1.051677606169893530e-06	4.086038847086519041e-07	-1.395961583799947484e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246312104929663828e-06	-1.010176520769004099e-06	3.927020664238401389e-07	-1.343973530815197403e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.136406747388751710e-06	-9.638689701863314562e-07	3.749128159527589718e-07	-1.285697015080392112e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.031924535276711833e-06	-9.196599591172984736e-07	3.579280559439097614e-07	-1.229882223716267858e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.932770066902861302e-06	-8.773679508183459026e-07	3.417300000685105958e-07	-1.176427768022689084e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.838848649188361123e-06	-8.368127977689387546e-07	3.263009951346427821e-07	-1.125233028778751951e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.750043260094959368e-06	-7.978321012636898162e-07	3.116211010758690098e-07	-1.076200316617950607e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.666080415437080459e-06	-7.603765504677369028e-07	2.976540034681027368e-07	-1.029247489153929820e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.586622935409022319e-06	-7.244439558709868213e-07	2.843567555038337998e-07	-9.842992117124021055e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.511335967132395869e-06	-6.900322955778014132e-07	2.716867112679085803e-07	-9.412807353798034472e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439887184874116469e-06	-6.571395557108634481e-07	2.596015462302235203e-07	-9.001178705396643498e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.371946766129891835e-06	-6.257637303583797898e-07	2.480592542056689760e-07	-8.607369815949230375e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.307187367989137943e-06	-5.959028215217977577e-07	2.370181443498390645e-07	-8.230649817522744210e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.245284103777262207e-06	-5.675548390639970985e-07	2.264368381899904158e-07	-7.870293278676319624e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.185914519971389233e-06	-5.407178006579414716e-07	2.162742666907473551e-07	-7.525580153518350228e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.128793729709255322e-06	-5.153784447786843965e-07	2.064937758854538857e-07	-7.195805737401759850e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.073860929672981061e-06	-4.914523420650321148e-07	1.970849238750877169e-07	-6.880333709225541630e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.021142131614977152e-06	-4.688279582339110610e-07	1.880474387679206162e-07	-6.578557019819972038e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.706633387197216418e-07	-4.473945217356739226e-07	1.793810718398122059e-07	-6.289873138223296449e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.224503504062528343e-07	-4.270420793829680158e-07	1.710855744993591063e-07	-6.013683954268433731e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.765287642507665832e-07	-4.076614887751745731e-07	1.631606982919811283e-07	-5.749395737755204021e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.329239778867929355e-07	-3.891444108099697091e-07	1.556061949039144782e-07	-5.496419098091244973e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.916611908834937039e-07	-3.713833022808989899e-07	1.484218161661523664e-07	-5.254168944396417162e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.474035397051378379e-07	-3.518736605343543634e-07	1.406639933128992871e-07	-4.989701203375806524e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.112145058517600899e-07	-3.353908584738758942e-07	1.342684545780460948e-07	-4.768527013904164269e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.772397858967673957e-07	-3.194515876000250156e-07	1.282176037325485891e-07	-4.556561690617988405e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.452805626414111388e-07	-3.040822901673040444e-07	1.224844247751686368e-07	-4.353556362304727025e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.151394365582969452e-07	-2.893092264945506544e-07	1.170420945126498635e-07	-4.159263964898745389e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.866204357114286214e-07	-2.751584632786432075e-07	1.118639835430333713e-07	-3.973439192621267317e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.595290028286059186e-07	-2.616558753591520749e-07	1.069236545013653269e-07	-3.795838482144953285e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.336719825192484319e-07	-2.488271474630381963e-07	1.021948603251323044e-07	-3.626219996935822740e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.053866935473637772e-07	-2.350235769842036576e-07	9.701612720189843989e-08	-3.441836498406676575e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.815308654091972881e-07	-2.237244504751427247e-07	9.265311376368312070e-08	-3.288516371626325814e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.583400684895720686e-07	-2.131676495724554026e-07	8.842407433887251288e-08	-3.142411674329835209e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.358205497789706476e-07	-2.033035527194891031e-07	8.432858216087300319e-08	-3.003167321309793738e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.140375361317685505e-07	-1.940601793144696037e-07	8.037384548124574853e-08	-2.870394100424710379e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.930558606677975109e-07	-1.853660307773252293e-07	7.656703018916730194e-08	-2.743705501549185254e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.701405840477213121e-07	-1.760113355969051746e-07	7.240663621039407460e-08	-2.605876892816981383e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.510922220918140994e-07	-1.682556857902737361e-07	6.894068596375791614e-08	-2.490937892233209802e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.330459535418287832e-07	-1.608278269233586825e-07	6.564484459954285693e-08	-2.380886391375855761e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.160647131110228147e-07	-1.536583293268427381e-07	6.252606715762873367e-08	-2.275347010687995030e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.980418349656784102e-07	-1.456925625816962294e-07	5.918741889717935586e-08	-2.159777572483573281e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.835306210519611050e-07	-1.388569019707197377e-07	5.646831613659021162e-08	-2.062697557185489065e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.701103815495977848e-07	-1.321545846192671982e-07	5.392527952327996227e-08	-1.969292084047930183e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.576522350364679335e-07	-1.256194162814387752e-07	5.153972052653274676e-08	-1.879562189001118722e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.444282223694841705e-07	-1.183984107906204380e-07	4.898251462548619243e-08	-1.781515868751082710e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.336017000144026835e-07	-1.123342471137340135e-07	4.687238983335006242e-08	-1.699665922511556300e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.233378512960753639e-07	-1.065420319901164215e-07	4.486213572615105720e-08	-1.621494968253393789e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.135114049204686871e-07	-1.010546305767914481e-07	4.293368468392357564e-08	-1.547004046040869096e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	2.026572250207918614e-07	-9.519841201330256194e-08	4.080689596242637549e-08	-1.466379030322867864e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.933502455023638420e-07	-9.047379194022769724e-08	3.899347498104786912e-08	-1.399777291849444435e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.841081391242634370e-07	-8.614910382651681907e-08	3.720807928031775864e-08	-1.336835272505966753e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.736464874493151236e-07	-8.166106705473551785e-08	3.520446969698704553e-08	-1.269117241914827131e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.646592457034751110e-07	-7.807529083080645201e-08	3.349421420435138772e-08	-1.213231710482118833e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.559006730030602432e-07	-7.475562568034528137e-08	3.183392660420890553e-08	-1.160191476964036178e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.462597089716914614e-07	-7.122388320084869281e-08	3.000970457752395149e-08	-1.102695938997888426e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.382237728428365881e-07	-6.830766174658874271e-08	2.848808536542579674e-08	-1.054804304284934873e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.295884240651552416e-07	-6.510811720610650607e-08	2.684675291685963604e-08	-1.002459989188070806e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.225885586471034708e-07	-6.237059712262990006e-08	2.550636987506525653e-08	-9.584389251314546327e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.161781770138962140e-07	-5.964047245956765328e-08	2.426495731503083177e-08	-9.157919370922952862e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.096421175714679279e-07	-5.647684064622227250e-08	2.297648677868013082e-08	-8.684283591462309519e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.045647673295374920e-07	-5.368065333338739814e-08	2.195509757953824336e-08	-8.281900282434711128e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	9.937467269067287820e-08	-5.049656515315232078e-08	2.089047400494571553e-08	-7.837333634506193052e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.526855578660661410e-08	-4.775702103640259632e-08	2.003334363014312174e-08	-7.463007982093379017e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.147520705983510886e-08	-4.509466750715892993e-08	1.923136689286242867e-08	-7.103563321291212938e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.740933838446729583e-08	-4.218754032517311545e-08	1.836497069011773105e-08	-6.712436315872326329e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.398870405343794229e-08	-3.979808700801714173e-08	1.763564534134469160e-08	-6.388664567604788966e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	8.011887320324280963e-08	-3.728591718348916452e-08	1.681708808533133581e-08	-6.041231625586676127e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.666998376722971383e-08	-3.531423402625971833e-08	1.609904266469695002e-08	-5.758233687104700327e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	7.255678383106675947e-08	-3.335423759285035212e-08	1.526106034417997907e-08	-5.459921112963923051e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.882744432296126906e-08	-3.187733212160341963e-08	1.451560926232663665e-08	-5.219407616481758509e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.450056935860505787e-08	-3.041163728259993137e-08	1.366246243594141982e-08	-4.964833868695744397e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	6.072828499089092936e-08	-2.928187424641504641e-08	1.292558484956008575e-08	-4.757221321342888769e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.651633030809486132e-08	-2.811577490674984457e-08	1.210710923654588557e-08	-4.534141179568234988e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.298712060252455390e-08	-2.716374114687130873e-08	1.142218398237448553e-08	-4.348777890270522243e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	4.921468334520370087e-08	-2.610497111646805779e-08	1.068760911178606868e-08	-4.145102697786537182e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.621059078629385342e-08	-2.516360391681699280e-08	1.009741160928360174e-08	-3.971484577986945708e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.319776244390980860e-08	-2.402255988017906816e-08	9.495283389087850896e-09	-3.775292901208574353e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.098839291232451202e-08	-2.293141151561944221e-08	9.040653950857072665e-09	-3.603317673965505184e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	3.891848310158440652e-08	-2.158792034072266128e-08	8.598017602893597838e-09	-3.406837141145066817e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.723861981158446070e-08	-2.018225078605979533e-08	8.221956573001542965e-09	-3.212688976495854065e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.601061792795732128e-08	-1.893464714350900421e-08	7.934833068068862296e-09	-3.046579755639812503e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.479501412472652731e-08	-1.752651051468337885e-08	7.640219704496267416e-09	-2.863157122044725394e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.382205646064955235e-08	-1.634134502520558757e-08	7.399806472278927360e-09	-2.710028478241764173e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.272635573789484513e-08	-1.507787587812948314e-08	7.130707377198566730e-09	-2.545521472986082149e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	3.155541641336404318e-08	-1.395103262790026849e-08	6.852607896678259515e-09	-2.394413077323726069e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	3.039370226731273067e-08	-1.310934601398310402e-08	6.589636812032059814e-09	-2.274978010278755692e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.883380615327541244e-08	-1.234404490517582689e-08	6.254406958816071917e-09	-2.154818497180562065e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.728080926551716133e-08	-1.183537059077136969e-08	5.933256734988967350e-09	-2.063028438286935564e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.536135763228037542e-08	-1.139961824019728877e-08	5.545995701980887414e-09	-1.970655939588311800e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.336300337841279616e-08	-1.107813041539598539e-08	5.149537548830736807e-09	-1.888736820217911772e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.161110267216410720e-08	-1.085712828284094758e-08	4.805182684891159175e-09	-1.823259541252615305e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.967478042753001534e-08	-1.063552337075453680e-08	4.425996262064071749e-09	-1.752822941200780478e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.788249757105250085e-08	-1.040675652220032355e-08	4.074260677073710114e-09	-1.684220771019684482e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.649254206073580308e-08	-1.016795740339861724e-08	3.798895422618420429e-09	-1.623373821210685954e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.517603614279098578e-08	-9.813722919838825595e-09	3.532444228747270406e-09	-1.550258527667412760e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.421432065382213483e-08	-9.337241240087422703e-09	3.328057833239805726e-09	-1.470807744371922790e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.364993063529138044e-08	-8.824807304575006326e-09	3.197558617092515489e-09	-1.396420219935280117e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.325375644661664275e-08	-8.161758669023091652e-09	3.091981342271609685e-09	-1.308078314910922301e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.305017254714849565e-08	-7.450256212346384814e-09	3.020338611211509142e-09	-1.218589929974793248e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.296368517641520805e-08	-6.725658343747761551e-09	2.969639696638292084e-09	-1.130445465534371829e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.292511824386915277e-08	-6.108500922820630998e-09	2.932315337856169109e-09	-1.056366005470202787e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.285654090493338109e-08	-5.453791870072628835e-09	2.886187469636642757e-09	-9.773932475751618842e-10
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.269093846343836335e-08	-4.886272897805326070e-09	2.824158027570733918e-09	-9.068277714406208080e-10
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.235483615621276863e-08	-4.440356142622867225e-09	2.733583694663379267e-09	-8.470932932765673468e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	1.186731882340282586e-08	-4.174911244069521149e-09	2.621704484715312327e-09	-8.054607576185603571e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	1.109653914092362958e-08	-4.008578770322947779e-09	2.457955949569366889e-09	-7.694733164396563778e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	1.015868649584620618e-08	-3.956312126872864929e-09	2.266603121010007227e-09	-7.432805080406751076e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	9.117760781680944657e-09	-3.984342186904357984e-09	2.058883395815843848e-09	-7.241804751128122587e-10
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	8.037322562565135410e-09	-4.059131530595834133e-09	1.845957024451838560e-09	-7.094898965134734917e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	6.980496838147544758e-09	-4.147372459772210298e-09	1.638907772203269669e-09	-6.965438284494784345e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	6.124439642564773213e-09	-4.209606991499088605e-09	1.471216299604787240e-09	-6.845659418034568630e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	5.280528327426823061e-09	-4.234086432859410996e-09	1.304797348031050475e-09	-6.677712889612164729e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	4.639321199321929479e-09	-4.177519757477110743e-09	1.175701185738801729e-09	-6.451603856182007017e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	4.258162429716061131e-09	-4.009580261332736077e-09	1.093983974671991874e-09	-6.143091895953171175e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	4.129678198212467243e-09	-3.733016819586338037e-09	1.058142840052928872e-09	-5.754774554797755060e-10
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	4.195708551943281902e-09	-3.376535119201961561e-09	1.057604448750674090e-09	-5.310310559038889179e-10
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	4.366532896241154305e-09	-3.022032772537861970e-09	1.077639798634114034e-09	-4.894276964925130024e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.638144650342884257e-09	-2.594311748965296779e-09	1.114375840018060775e-09	-4.409300492803635292e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.935264647220829488e-09	-2.170156695543650128e-09	1.155702281583834227e-09	-3.936957675479722468e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	5.199870842102332232e-09	-1.778228700800686606e-09	1.191075182393793505e-09	-3.500861507461617259e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	5.374329527762439391e-09	-1.446996966060999231e-09	1.210021171549039798e-09	-3.124466856965356130e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	5.401392092328742659e-09	-1.204740407663599496e-09	1.202136859006064759e-09	-2.831071786336972041e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	5.227028565799841476e-09	-1.078106791907680410e-09	1.157609406882556402e-09	-2.642582050159439498e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	4.852056365742127144e-09	-1.065860187844352328e-09	1.076701509296464815e-09	-2.557001173001425267e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	4.326362376373330201e-09	-1.141818915026409311e-09	9.686899080508193045e-10	-2.550949498827859441e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.701260208659458279e-09	-1.279081172056247477e-09	8.431127142503359243e-10	-2.600436057441717921e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	3.027725038731011550e-09	-1.450922552739007569e-09	7.094451278223321464e-10	-2.681628076153432309e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.356396394913601004e-09	-1.630794585314656366e-09	5.770999556030791957e-10	-2.770849677105788221e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	1.737580916253012316e-09	-1.792323286630572258e-09	4.554281241251770618e-10	-2.844580587922468327e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	1.221255082883988555e-09	-1.909307731071141731e-09	3.537191871708522137e-10	-2.879454865516449572e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	8.570679185878753678e-10	-1.955718634063412513e-09	2.812018281553395729e-10	-2.852259632896833384e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	6.920258567630414665e-10	-1.906896938188071330e-09	2.466074994561514106e-10	-2.741024466876130052e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	7.254122690990205667e-10	-1.762893092620778474e-09	2.496737011289033931e-10	-2.546233885652344454e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	9.121883753979728566e-10	-1.546706299594669906e-09	2.817849736260086623e-10	-2.289227069221479983e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.205902967494237837e-09	-1.282069052026218622e-09	3.340604655893156102e-10	-1.992006826875731147e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.560405198881555561e-09	-9.925603626932956119e-10	3.976767517879236114e-10	-1.676433657295446328e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.929842159316525612e-09	-7.016070036333674675e-10	4.638673694041025412e-10	-1.364226897794437613e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	2.268656473747683723e-09	-4.324847331112978243e-10	5.239223589700832652e-10	-1.076965862039062577e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	2.531583925279976721e-09	-2.083195103040351447e-10	5.691878099001942907e-10	-8.360909663772093328e-11
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	2.673651101882078779e-09	-5.208869785265457844e-11	5.910654105624477977e-10	-6.629048449171184721e-11
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	2.651243386612892718e-09	1.393294578152869495e-11	5.812188862443413210e-10	-5.780440996515697768e-11
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	2.457714860697317313e-09	-1.335508754591784186e-11	5.384570835722015398e-10	-5.838674750182937895e-11
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	2.131420069898976607e-09	-1.137127867908610957e-10	4.702864447694761581e-10	-6.604834974767868526e-11
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.713219685495467277e-09	-2.656023387259044810e-10	3.846972322002386919e-10	-7.867670780222227185e-11
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.183431929012143929e-09	-4.714330277531555120e-10	2.774724721051165142e-10	-9.620731677047367033e-11
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	7.044216696178523056e-10	-6.619377928951580656e-10	1.811680678210452671e-10	-1.124368797347331136e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	2.595341900322094659e-10	-8.375443153604445466e-10	9.208979700570680420e-11	-1.271174893451071066e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	-1.114258631064499826e-10	-9.772713742254006751e-10	1.802140991589518261e-11	-1.381912305458608958e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	-3.689046946936068370e-10	-1.060269963385159861e-09	-3.330239873804522474e-11	-1.436131566858569552e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	-4.741582161348189611e-10	-1.066116813209955526e-09	-5.430659237970719334e-11	-1.413806337328787957e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	-4.178342365250253730e-10	-9.898265014720115381e-10	-4.323224191439318889e-11	-1.310340467463175377e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	-2.031233285687350877e-10	-8.276782710706609430e-10	-8.134959969942607525e-13	-1.119282991434511629e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	8.173672204895370041e-11	-6.369092376649654472e-10	5.540308380377199571e-11	-9.047116012515424542e-11
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	4.171771473442476926e-10	-4.220751271350890269e-10	1.214483237692626662e-10	-6.682477167214911957e-11
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	7.670510387125185372e-10	-2.020896698481641488e-10	1.900791759563528783e-10	-4.291763820618798857e-11
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	1.095435666097224598e-09	4.250712111124098321e-12	2.540975138737174698e-10	-2.066630217067778757e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	1.394739545530551601e-09	1.968191967266786332e-10	3.116994598934752594e-10	1.617323364552431132e-14
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	1.559198140911165024e-09	3.122840613312376180e-10	3.422192319037647263e-10	1.243949103352132440e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	1.591709765422055843e-09	3.563090728707800773e-10	3.459939877531377824e-10	1.731452223843615166e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	1.482134966409514543e-09	3.237028222952671002e-10	3.210445175031705032e-10	1.414133920618166122e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	1.259541776828059148e-09	2.299677295094010689e-10	2.733302360095458534e-10	4.576107148353163722e-12
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	9.143652403046910581e-10	7.293396433378972502e-11	2.006984992379962331e-10	-1.153590281181567380e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	5.589372124478835640e-10	-9.352338511252426067e-11	1.265838345880910040e-10	-2.859205671321015492e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	1.910833957470986234e-10	-2.675217866472002324e-10	5.029992145478878286e-11	-4.633046010024360522e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	-1.980350243525383723e-10	-4.512042188177134741e-10	-3.001079598003785932e-11	-6.485561789917309390e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-4.869944701579541174e-10	-5.851322540014983298e-10	-8.934517459511235141e-11	-7.806684989217408527e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-6.896877848388159795e-10	-6.740260565228008387e-10	-1.306424001906494309e-10	-8.635841830888801137e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-7.750077299809300901e-10	-7.013141504352764076e-10	-1.475336863774061451e-10	-8.796470837902106125e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-7.151089710700048448e-10	-6.500772500853120429e-10	-1.342231081822395087e-10	-8.091974222272411509e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-5.503409866028924216e-10	-5.461186341051075108e-10	-9.933878460248121140e-11	-6.838662035052196860e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-3.107075747580567098e-10	-4.032292434258081475e-10	-4.905646896908703298e-11	-5.172358603636389920e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	1.261891179455649506e-11	-2.150042606379824451e-10	1.843558939907719588e-11	-3.014591486860407988e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	3.162075177272848735e-10	-4.010920811149867265e-11	8.153042705711253945e-11	-1.030801921523579111e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	6.392404588183365528e-10	1.456044876469097348e-10	1.483185933117502011e-10	1.058790852960877999e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	8.787511206006591824e-10	2.842421664408063212e-10	1.974330666210595949e-10	2.606245481227223274e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.044266648965922202e-09	3.824430912312625163e-10	2.307941898384694242e-10	3.690244604328020915e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.107502301794392625e-09	4.261789637717754068e-10	2.422712755893715889e-10	4.152531595784838971e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.040387524195335863e-09	3.983073459080822412e-10	2.264146887300563625e-10	3.810177915702356226e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	8.788626628076434869e-10	3.193160341259851523e-10	1.906692789897783771e-10	2.893469426985236156e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	6.161945470617421970e-10	1.865544904604827474e-10	1.334937038596407771e-10	1.372721724303012625e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	3.389347722860871628e-10	4.472826841716006123e-11	7.361148769533706099e-11	-2.399986951237875798e-12
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.053442756144401608e-11	-1.239426200470277260e-10	3.049039797952362040e-12	-2.145419068576796971e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	-2.681978708303235759e-10	-2.669616592880939626e-10	-5.657002694492200535e-11	-3.748153575316609097e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	-5.345856430997116188e-10	-4.026263264906379882e-10	-1.132403187080892265e-10	-5.248944570220630174e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	-7.019455644377436586e-10	-4.859607894999025751e-10	-1.484989827906773888e-10	-6.144453866821322892e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	-7.782488329323056770e-10	-5.203596432552413970e-10	-1.640413204440809293e-10	-6.468367256796910803e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	-7.379735185163655979e-10	-4.912602081164291179e-10	-1.542979321894383397e-10	-6.044267834557036073e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	-6.089526950892496470e-10	-4.153674112356399953e-10	-1.255620362677265337e-10	-5.088166570769511095e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	-3.884512663249642957e-10	-2.897017741030952373e-10	-7.708051305394920989e-11	-3.550197662663076701e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	-1.505456921856296248e-10	-1.557750130724088713e-10	-2.508978506403480358e-11	-1.932815299794037794e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	1.350809543955458089e-10	4.096237908110370522e-12	3.705554186875773171e-11	-1.852233819091450360e-13
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	3.801858261025764079e-10	1.409647425912723282e-10	9.014928143687100606e-11	1.608559620577349153e-11
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	6.172408247252822394e-10	2.734417234653533892e-10	1.411899506195802663e-10	3.170628486795129155e-11
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	7.690980357061510563e-10	3.588307680720843643e-10	1.735046888380570428e-10	4.163765036528030086e-11
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	8.452680487860703857e-10	4.030631926666326973e-10	1.889736437211812531e-10	4.653927661944058378e-11
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	8.026256116550347931e-10	3.823796250148894178e-10	1.783054610547353292e-10	4.362509856041143636e-11
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	6.810415569688179229e-10	3.182958728111593362e-10	1.504624551214595485e-10	3.555485583214518314e-11
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	4.763085324296855222e-10	2.091058520158558362e-10	1.042978873821595815e-10	2.205792585372070598e-11
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	2.561714756315798086e-10	9.123526830305149380e-11	5.500987416644173263e-11	7.617746206412013057e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	-8.529358286021607051e-12	-5.064038214700867739e-11	-3.979317483520939161e-12	-9.649745753798979358e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-2.369893320980213447e-10	-1.729775800805943063e-10	-5.468081602258525358e-11	-2.444098618415372269e-11
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-4.607583639085098753e-10	-2.923866267949592541e-10	-1.040944253181261813e-10	-3.874844535636791211e-11
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-6.224209922710106948e-10	-3.777987271771281383e-10	-1.394614823356681008e-10	-4.879146961728681028e-11
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	-6.915328000986207664e-10	-4.129088859005578611e-10	-1.541227808395079904e-10	-5.264106424196496533e-11
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	-6.679159164601052056e-10	-3.969645222873871579e-10	-1.478836516495655012e-10	-5.010383608476403879e-11
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	-5.694997173014875934e-10	-3.404907774715166865e-10	-1.250138302619338922e-10	-4.262783472823733493e-11
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	-3.949529855038291725e-10	-2.421614460377262488e-10	-8.505864492420157720e-11	-2.995065586398443778e-11
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	-1.773160616757058341e-10	-1.204517743297015370e-10	-3.557864960346371283e-11	-1.444664031262205408e-11
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	3.187287951362774921e-11	-3.872903340375907964e-12	1.177739286889660121e-11	2.967783878748660476e-13
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	2.620549417767196660e-10	1.241567035166514570e-10	6.367994388425734739e-11	1.638762751362535286e-11
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	4.627242411181840422e-10	2.356594566979984072e-10	1.086893058245284076e-10	3.029331331885693530e-11
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	5.962459953988987813e-10	3.098642309316363881e-10	1.383711562010302257e-10	3.943364117687797045e-11
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	6.735528974002577850e-10	3.529835159512985969e-10	1.550697601599513248e-10	4.454405899866920792e-11
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	6.556122553930849007e-10	3.434549372141058664e-10	1.500211690119207442e-10	4.293805863069092075e-11
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	5.691450752689293685e-10	2.960337648688572151e-10	1.294683900149661088e-10	3.655836709664123171e-11
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	4.131761848681414939e-10	2.102948836271126733e-10	9.302422043850090093e-11	2.528567364840045819e-11
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.167974299938835098e-10	1.022967997101847347e-10	4.747694940227254668e-11	1.123035741395468792e-11
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	2.446099449833804484e-12	-1.553599379413194165e-11	-2.009154919649067362e-12	-4.003617089659388304e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	-1.851460023059846883e-10	-1.185482886536328346e-10	-4.515349630387577989e-11	-1.724548037607892580e-11
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-3.727132895374412451e-10	-2.213276993655966889e-10	-8.810121297364523131e-11	-3.036427172150414935e-11
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-5.142030801798695063e-10	-2.984745383555845504e-10	-1.202457112151693592e-10	-4.008300407905340662e-11
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	-5.877070014919726482e-10	-3.378571975523860571e-10	-1.365444629567775630e-10	-4.483552459789409369e-11
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	-5.813231895750704517e-10	-3.330553088299723896e-10	-1.343643343257463840e-10	-4.384711841252988611e-11
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	-5.016188232621562007e-10	-2.874331457952367157e-10	-1.150927804472873720e-10	-3.748522342622192272e-11
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	-3.645127556690604734e-10	-2.100244667665915925e-10	-8.255237369934114951e-11	-2.699509645165577196e-11
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	-1.900419897827167611e-10	-1.119907709093102748e-10	-4.143468860592229474e-11	-1.385520533041689566e-11
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.877291907888952220e-12	-4.426254438965015406e-12	3.596990409703101854e-12	4.648973895204256780e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	1.711140983938308918e-10	9.027164322912508821e-11	4.316318129251773192e-11	1.300362205160809308e-11
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	3.420758667875554570e-10	1.858053213861586024e-10	8.296381515203325258e-11	2.557473542125888294e-11
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	4.736209048529595091e-10	2.591933613194656638e-10	1.133637045874974845e-10	3.513015431019820735e-11
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	5.462943171962468027e-10	2.995985263613568687e-10	1.298075754647142215e-10	4.023436434304637758e-11
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	5.434129966188397027e-10	2.977323157746049491e-10	1.283941664213446815e-10	3.965936712834384292e-11
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	4.711906933512716656e-10	2.571013445269221376e-10	1.106264003138739286e-10	3.389233968552582116e-11
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	3.631542142332015990e-10	1.965013271969924847e-10	8.452497009051782741e-11	2.550154279853102538e-11
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	2.084583246426547756e-10	1.098457948118782132e-10	4.741233109927361831e-11	1.361967314284190297e-11
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	3.567341498977424303e-11	1.316406479078901137e-11	6.146052238838987841e-12	4.471876540253768013e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-1.376315700998672042e-10	-8.369247264967683233e-11	-3.509158004412247243e-11	-1.267856505164139022e-11
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-2.939914722119525798e-10	-1.709306234153437247e-10	-7.214298605034965737e-11	-2.442813681931906526e-11
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-4.160441540119850708e-10	-2.388149605008788967e-10	-1.008751106841096309e-10	-3.347992171130173029e-11
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-4.865297411195427962e-10	-2.776673988845320879e-10	-1.171792429770733568e-10	-3.852009829601197006e-11
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-4.899972093150294606e-10	-2.788268645729754030e-10	-1.173804441877353452e-10	-3.837438854079519311e-11
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-4.301753836879830581e-10	-2.444175568103440545e-10	-1.024050191739203061e-10	-3.334919693269064142e-11
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-3.227316624093894401e-10	-1.832769511137598913e-10	-7.604326585383095755e-11	-2.467254424111879181e-11
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-1.999903235343390412e-10	-1.136763512592712801e-10	-4.613423879480843761e-11	-1.489317430058816429e-11
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-4.552083200495114485e-11	-2.625599109646347099e-11	-8.648903141078363363e-12	-2.683348581559723463e-12
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	1.112899924385649759e-10	6.235527973461310522e-11	2.926943757028319193e-11	9.629442487717272271e-12
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	2.549448797481154127e-10	1.434162658408883038e-10	6.387200980495004111e-11	2.083072688361847018e-11
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	3.700363975356069464e-10	2.082364448948317715e-10	9.143177203952088326e-11	2.971307310166015806e-11
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	4.412463013104105418e-10	2.481756011340516006e-10	1.082432575810273840e-10	3.507603923448604951e-11
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	4.540349338502315569e-10	2.550338222595702518e-10	1.107906004905273542e-10	3.578094546310754228e-11
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	4.083304195877286175e-10	2.287955296013505585e-10	9.908395329695252402e-11	3.183846171646306291e-11
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	3.176564282005967247e-10	1.771360517217725186e-10	7.644690120570507722e-11	2.433931041459625405e-11
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	1.959926428151494773e-10	1.079885425475965820e-10	4.631401391274385461e-11	1.441035008210274580e-11
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	5.723875268607771157e-11	2.924076102437970146e-11	1.210020766109183371e-11	3.171991000859138410e-12
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-8.478497513643992614e-11	-5.126460447281042913e-11	-2.279911430722507756e-11	-8.261758707896918607e-12
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-2.163371292151095491e-10	-1.257296146089279079e-10	-5.500792254622971440e-11	-1.878324741062347664e-11
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-3.336091944595244070e-10	-1.919552172377675615e-10	-8.355779829739386962e-11	-2.806453052243504709e-11
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-3.982802217265557309e-10	-2.282598703681986260e-10	-9.908631382103108188e-11	-3.305100746782530588e-11
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-4.107930771528352374e-10	-2.348688553912052000e-10	-1.016836534836177627e-10	-3.376559697092708434e-11
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-3.708237169505635626e-10	-2.116187472601298420e-10	-9.129377942246482273e-11	-3.019598898500991805e-11
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-2.903132098610347253e-10	-1.653253343521032513e-10	-7.089591748042353736e-11	-2.333137554712063856e-11
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-1.816482808202095253e-10	-1.030578832834036487e-10	-4.357945002711257534e-11	-1.419726203236293051e-11
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-5.714598859814345989e-11	-3.184590102520813935e-11	-1.241638366744096643e-11	-3.813385943902677883e-12
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	7.094578484087403883e-11	4.132058580981332963e-11	1.953852870414513615e-11	6.806242571048775670e-12
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	1.904478492488139552e-10	1.094907541182336655e-10	4.924766691458274683e-11	1.665330055883507336e-11
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	2.892492252307953540e-10	1.657527098686848678e-10	7.369042357724486094e-11	2.472511244687590609e-11
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	3.601042876841541332e-10	2.059411034369566451e-10	9.101963858966676052e-11	3.039919047840045399e-11
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	3.760109012089205927e-10	2.146957946208825508e-10	9.456973632746863489e-11	3.147870880287453198e-11
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	3.442617993746157984e-10	1.961747213178842793e-10	8.614880405175176874e-11	2.856209306204037402e-11
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	2.751272948547518471e-10	1.562737193427218158e-10	6.835750241492447371e-11	2.252268477971416677e-11
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	1.795830446092481846e-10	1.012921701014883069e-10	4.397354487222297014e-11	1.429288852313620300e-11
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	6.854401609407612499e-11	3.749462259791311774e-11	1.575928537803984124e-11	4.799953025564279439e-12
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-5.980526571372661195e-11	-3.615509452971414004e-11	-1.674149574768492591e-11	-6.107820071112446367e-12
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-1.679819897281023945e-10	-9.814709744448927898e-11	-4.403902672234320264e-11	-1.524534186923350667e-11
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-2.580793825588837739e-10	-1.496855367896770292e-10	-6.666994398954444437e-11	-2.279381473846164118e-11


==> pde_runs/ss_100Td_nr128_lmax3_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738464556774107217e-01	-1.429105173799393889e-03	6.278587031641658353e-06	-1.700718683034683602e-08
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730764560552899289e-01	-2.466902812506967940e-03	1.738945228462015881e-05	-8.477235033174017460e-08
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.723039381801479974e-01	-3.175818078481224948e-03	2.881429514569139747e-05	-1.751108012943201577e-07
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.715260515019970677e-01	-3.747297095456328733e-03	4.088204577056535626e-05	-2.951101436092809000e-07
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707456386312360130e-01	-4.236928684061249534e-03	5.249689531882938311e-05	-4.318681985627115054e-07
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699616351204199238e-01	-4.670895013862243379e-03	6.396459189797682517e-05	-5.841072508974772376e-07
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691763104689658070e-01	-5.062202746209899448e-03	7.545746191213296592e-05	-7.506863160348073211e-07
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683848797210745762e-01	-5.422171304793924410e-03	8.704041268672515911e-05	-9.316905502180580809e-07
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675922654541434631e-01	-5.754614714812868528e-03	9.858536865864178688e-05	-1.125145196014828666e-06
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667937265659823753e-01	-6.065846595919906908e-03	1.101248625760245959e-04	-1.331552995781067868e-06
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659941602000601646e-01	-6.357180306691518137e-03	1.215854947027346372e-04	-1.548988491566205507e-06
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651936573565658262e-01	-6.631225190379675706e-03	1.329776460426504176e-04	-1.776737657545155260e-06
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643875767136792898e-01	-6.891503807135284168e-03	1.443760370732316252e-04	-2.015651152208163293e-06
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635807143491576077e-01	-7.138015692614142413e-03	1.557176555948035289e-04	-2.263916829337026360e-06
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627684686995009566e-01	-7.373455892409321033e-03	1.670640173684366839e-04	-2.522577684220335441e-06
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619555882011203540e-01	-7.597514072139533586e-03	1.783446407954422739e-04	-2.789805780972497330e-06
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611374976096238698e-01	-7.812349027849012709e-03	1.896194633039763756e-04	-3.066841762248614008e-06
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603234740417844861e-01	-8.016365609154836938e-03	2.007584783216615940e-04	-3.350246852212235793e-06
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594998152799235736e-01	-8.213664637785533448e-03	2.119482516741884586e-04	-3.644513704208390598e-06
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586803472157820305e-01	-8.401507662368504561e-03	2.230006486273774212e-04	-3.944439290478569268e-06
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578560195153405621e-01	-8.582539678414479248e-03	2.340380743533295620e-04	-4.253049135678911965e-06
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570269503608660855e-01	-8.757109172055832155e-03	2.450579168877757411e-04	-4.570158855694956041e-06
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561977284274108646e-01	-8.924641328577983049e-03	2.559985359995504734e-04	-4.893822701277239523e-06
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553684083192017618e-01	-9.085536609420456766e-03	2.668586252373440207e-04	-5.223755581454791878e-06
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545346178280913030e-01	-9.240960828740277244e-03	2.776941539505116147e-04	-5.561503761460223932e-06
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.537008741452348115e-01	-9.390354896011938318e-03	2.884451767072437477e-04	-5.905067286866868478e-06
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528628444331096847e-01	-9.534750859016357868e-03	2.991663590615647843e-04	-6.256079523544925581e-06
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520249953698653567e-01	-9.673611293830148075e-03	3.097994382412754422e-04	-6.612520262230919630e-06
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511873788001196761e-01	-9.807187393997499752e-03	3.203435108029106630e-04	-6.974146234949062792e-06
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503457412516545078e-01	-9.936356478818769711e-03	3.308512381756204012e-04	-7.342623291616952231e-06
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.495044824100360825e-01	-1.006062395968295407e-02	3.412668019832184501e-04	-7.715871068580060631e-06
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486593912326679146e-01	-1.018077797808437934e-02	3.516414463828063997e-04	-8.095616725036304301e-06
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.478148151265000765e-01	-1.029635233683785615e-02	3.619209020155249941e-04	-8.479776712791852898e-06
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469708006445018533e-01	-1.040751830676563822e-02	3.721043948651888322e-04	-8.868149502620197581e-06
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461232123984293196e-01	-1.051495713619802347e-02	3.822409533399499511e-04	-9.262482661669450306e-06
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452763292103542714e-01	-1.061825218942575449e-02	3.922785255679486728e-04	-9.660641726816927963e-06
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444260603593710002e-01	-1.071801951131295255e-02	4.022647068612420071e-04	-1.006441575930386696e-05
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435766330894397702e-01	-1.081387122222976505e-02	4.121489467022581296e-04	-1.047167310258013974e-05
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427280897107836843e-01	-1.090593071912977254e-02	4.219305266267338057e-04	-1.088224693879677465e-05
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418764116789451302e-01	-1.099473220650004114e-02	4.316549931112408783e-04	-1.129794443609534596e-05
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410217165125845218e-01	-1.108033217239921993e-02	4.413196026574109213e-04	-1.171859139828061804e-05
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401721490743197407e-01	-1.116202722402467006e-02	4.508321748828878167e-04	-1.214002151062444213e-05
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393196989297920685e-01	-1.124069356990483291e-02	4.602823021120739191e-04	-1.256605928409402993e-05
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384644803934870771e-01	-1.131637429494363779e-02	4.696672559245813330e-04	-1.299655082583599868e-05
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.376105483551618436e-01	-1.138878307123828044e-02	4.789417417002127296e-04	-1.342934073004160843e-05
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367579442390358946e-01	-1.145800946388452271e-02	4.881052974574069756e-04	-1.386426129377850762e-05
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.359028172625127151e-01	-1.152443559878847321e-02	4.971986957094065530e-04	-1.430314385645638322e-05
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350491496706526240e-01	-1.158781743450483168e-02	5.061789498818757699e-04	-1.474381784107815404e-05
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341931380126339113e-01	-1.164849940668082756e-02	5.150854110735141825e-04	-1.518812491467873328e-05
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333387144447907291e-01	-1.170626116248106238e-02	5.238764826751236619e-04	-1.563390797957405263e-05
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324859180379519275e-01	-1.176117388500784629e-02	5.325517239739234856e-04	-1.608102034730867752e-05
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316310167434928957e-01	-1.181353161715517283e-02	5.411484610446174988e-04	-1.653130385036303388e-05
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307891069375513027e-01	-1.186251509325955689e-02	5.495163612958913184e-04	-1.697664379360566006e-05
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299302308825340257e-01	-1.190990144530842780e-02	5.579520130466101386e-04	-1.743277645067700305e-05
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290769772010070815e-01	-1.195444244906681240e-02	5.662310364639329407e-04	-1.788762248502459931e-05
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282293095630139546e-01	-1.199623563898352674e-02	5.743552123339638058e-04	-1.834105444944187239e-05
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273507035415340216e-01	-1.203701605928299626e-02	5.826693818495003304e-04	-1.881256478705885899e-05
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.265143393751819445e-01	-1.207347601941275751e-02	5.904824354427041675e-04	-1.926274544345137117e-05
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256474503596552994e-01	-1.210887932338829825e-02	5.984757263652185208e-04	-1.973061824575852186e-05
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248222400337265225e-01	-1.214036092992916427e-02	6.059850475575934625e-04	-2.017707743759477183e-05
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239669121413143893e-01	-1.217074400173083146e-02	6.136653256586719046e-04	-2.064083027278934527e-05
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231174288875417494e-01	-1.219869030205680133e-02	6.211886728708282315e-04	-2.110231032514072906e-05
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222737512295025419e-01	-1.222427984272596302e-02	6.285569630193265592e-04	-2.156141310438592349e-05
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.214010523752561688e-01	-1.224851148483057858e-02	6.360693332991528828e-04	-2.203701189127967771e-05
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205691087828180824e-01	-1.226952186193896489e-02	6.431266323557705521e-04	-2.249096318177384047e-05
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.197085486844471358e-01	-1.228913974110171226e-02	6.503190621532283161e-04	-2.296099457075606462e-05
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188881758969988350e-01	-1.230586691791776474e-02	6.570732306814214361e-04	-2.340941035809757179e-05
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180395835538058796e-01	-1.232116899857737917e-02	6.639540249783358258e-04	-2.387348623207773669e-05
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171970330306408153e-01	-1.233437543196994057e-02	6.706788703736737056e-04	-2.433438817745849395e-05
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163604820566992853e-01	-1.234555363933553460e-02	6.772497321010645518e-04	-2.479203221979613903e-05
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155298891622260765e-01	-1.235476796967569131e-02	6.836685084181775814e-04	-2.524633958766396005e-05
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146723488226313870e-01	-1.236233388272642633e-02	6.901847037177211847e-04	-2.571519987435148569e-05
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138537816861425744e-01	-1.236773211990647298e-02	6.962991418442689108e-04	-2.616247178878134254e-05
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.130086557745334230e-01	-1.237145862471328989e-02	7.025031880457972963e-04	-2.662386125582317872e-05
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121697885247813359e-01	-1.237332291334201397e-02	7.085514008686840315e-04	-2.708133084390546423e-05
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113371338374979924e-01	-1.237338550294440204e-02	7.144459068855610806e-04	-2.753481154315931445e-05
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.105106465946236877e-01	-1.237170429398668642e-02	7.201887596182068472e-04	-2.798423859115383770e-05
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096902826261309527e-01	-1.236833472215184346e-02	7.257819433361546290e-04	-2.842955119676963201e-05
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088448007054972771e-01	-1.236310554441762133e-02	7.314339047568564319e-04	-2.888757520942135352e-05
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080367824867744658e-01	-1.235645803172904372e-02	7.367280923139566881e-04	-2.932432772653157730e-05
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.072040226070575947e-01	-1.234793622720145242e-02	7.420740435074171890e-04	-2.977335069454589697e-05
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063776683049693639e-01	-1.233781938732188103e-02	7.472675292824901500e-04	-3.021770855158806762e-05
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055879277028689694e-01	-1.232661881060012447e-02	7.521266270741687292e-04	-3.064115350727940465e-05
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047439799686672030e-01	-1.231300870572441496e-02	7.572058676890995512e-04	-3.109223476866814227e-05
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039365504725521666e-01	-1.229841369033072424e-02	7.619549194765409296e-04	-3.152231363864958476e-05
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031353355307815106e-01	-1.228242152219465727e-02	7.665599123980948925e-04	-3.194754806025368527e-05
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.023109598299258710e-01	-1.226440975275722156e-02	7.711854840313399351e-04	-3.238337598498677470e-05
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015222567378804980e-01	-1.224571096952375461e-02	7.755034745808863945e-04	-3.279863432171348209e-05
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.007107515796023256e-01	-1.222498664760840112e-02	7.798360283908624749e-04	-3.322405141681754608e-05
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.990572020030927258e-02	-1.220295068271401787e-02	7.840228344372342575e-04	-3.364412252560896731e-05
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.910711129235968975e-02	-1.217964744902337235e-02	7.880661028656621957e-04	-3.405881953146582718e-05
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.831487474020450534e-02	-1.215511963533677520e-02	7.919679721524813202e-04	-3.446811632849303787e-05
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.750100959431151626e-02	-1.212846868141201004e-02	7.958623373897088810e-04	-3.488631210439043889e-05
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.672159465577041815e-02	-1.210157344286936186e-02	7.994827147164085745e-04	-3.528454342286260656e-05
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.592090234403971571e-02	-1.207255503391205242e-02	8.030900409311240605e-04	-3.569123913588323591e-05
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.512682751423627570e-02	-1.204239537333844437e-02	8.065549147289456005e-04	-3.609206299176418180e-05
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.433931442555590352e-02	-1.201113516758755065e-02	8.098796813887030590e-04	-3.648700351487292723e-05
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.355830867761014136e-02	-1.197881363318236032e-02	8.130666109669349058e-04	-3.687605050704796341e-05
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.278375715874660756e-02	-1.194546856849284210e-02	8.161179017255502325e-04	-3.725919497028307923e-05
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.201560799707118876e-02	-1.191113642117905443e-02	8.190356833593686247e-04	-3.763642903456752674e-05
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.122765430332240022e-02	-1.187461909801234769e-02	8.219157814038539423e-04	-3.802044433861903193e-05
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.047237339795609345e-02	-1.183838631066726384e-02	8.245683430615921789e-04	-3.838563734867077396e-05
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.969761883942939384e-02	-1.179997547298797939e-02	8.271786809664405989e-04	-3.875719904205857341e-05
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.892948802496379590e-02	-1.176065588015816343e-02	8.296554266417374528e-04	-3.912243781955921463e-05
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.816792357580623130e-02	-1.172046231116771753e-02	8.320008977739915988e-04	-3.948136102944384556e-05
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.741286948233209508e-02	-1.167942834194968596e-02	8.342173406520924164e-04	-3.983397650240406670e-05
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.663942832541886296e-02	-1.163617812194228142e-02	8.363744265254989194e-04	-4.019172799415556078e-05
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.589744463882345582e-02	-1.159353417556921798e-02	8.383351591038904925e-04	-4.053154370822962507e-05
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.513739661056070329e-02	-1.154868607774055256e-02	8.402324624060002103e-04	-4.087608823149777081e-05
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.440826361463672767e-02	-1.150455767297389222e-02	8.419461262038995366e-04	-4.120314988451030555e-05
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.366137675600217316e-02	-1.145823808920993885e-02	8.435927458470757201e-04	-4.153455653366196828e-05
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.292108821129402785e-02	-1.141121695643359905e-02	8.451154854285492608e-04	-4.185932282245664649e-05
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.216377801568061634e-02	-1.136197474476661508e-02	8.465598206004350257e-04	-4.218762608134720132e-05
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.143671904465210609e-02	-1.131361868310538400e-02	8.478377488616053699e-04	-4.249897214797313655e-05
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.071608411078749767e-02	-1.126464847809940072e-02	8.489984972049106036e-04	-4.280375104435211320e-05
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997888300456532096e-02	-1.121348298631679591e-02	8.500759839069838225e-04	-4.311149840392096611e-05
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.924840916528877455e-02	-1.116172054018673386e-02	8.510330714939161019e-04	-4.341230079505721437e-05
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.852460008841306849e-02	-1.110938915708833789e-02	8.518721092659177572e-04	-4.370619525021939890e-05
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.780739280849907624e-02	-1.105651605061353654e-02	8.525954527669546163e-04	-4.399322261762870113e-05
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.709672584305020393e-02	-1.100312756450280878e-02	8.532053892682375448e-04	-4.427342305010264080e-05
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.639253914817817348e-02	-1.094924920798152380e-02	8.537041401329465307e-04	-4.454683600466123952e-05
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.567307175321466572e-02	-1.089320022269017578e-02	8.541043085012198569e-04	-4.482172519442826107e-05
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.498186894409834824e-02	-1.083840207263852239e-02	8.543837929329073854e-04	-4.508146978141684929e-05
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.427567068622768776e-02	-1.078145465752268321e-02	8.545622390000787421e-04	-4.534234386042268028e-05
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.357611829963307815e-02	-1.072408808538148281e-02	8.546314066845522557e-04	-4.559616528967402600e-05
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.288314764453056316e-02	-1.066632625964605841e-02	8.545935950999640528e-04	-4.584298714997208166e-05
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.219669476316634138e-02	-1.060819235395953769e-02	8.544510835409880331e-04	-4.608286461486661749e-05
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.151669717971509410e-02	-1.054970883217249897e-02	8.542060874091499459e-04	-4.631585169454767811e-05
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.082278081166308581e-02	-1.048911042089549321e-02	8.538487522257778026e-04	-4.654874810329517497e-05
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.015570311084889932e-02	-1.042998338549167535e-02	8.534022447640160882e-04	-4.676790714729207952e-05
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.947497292922200085e-02	-1.036876611906540138e-02	8.528416765256625464e-04	-4.698666530277959046e-05
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.880084098511210500e-02	-1.030726739981460693e-02	8.521812218591637766e-04	-4.719833006963598175e-05
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.813324517484056764e-02	-1.024550825409955776e-02	8.514230233862511840e-04	-4.740295771123006135e-05
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.747212038271283019e-02	-1.018350892886456249e-02	8.505692994350693174e-04	-4.760061461679589850e-05
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681740195325366893e-02	-1.012128903494269663e-02	8.496222390296399038e-04	-4.779136831382781132e-05
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.615005222241991667e-02	-1.005702882059956484e-02	8.485520754297191416e-04	-4.798059128818072202e-05
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550814217927800054e-02	-9.994419222186015292e-03	8.474220839773604578e-04	-4.815753692396814969e-05
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.485384811104637215e-02	-9.929796413478145234e-03	8.461679420268469276e-04	-4.833268099331660539e-05
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420608009349584866e-02	-9.865018162956318282e-03	8.448236870918669891e-04	-4.850078435025401678e-05
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.356477516574468578e-02	-9.800102896885416401e-03	8.433914027219552604e-04	-4.866191283507614401e-05
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292987060112660569e-02	-9.735068422723088671e-03	8.418731475889102041e-04	-4.881613390160649264e-05
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.230130082950357390e-02	-9.669931733295580173e-03	8.402710374380240000e-04	-4.896352467966693338e-05
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.166131225959656931e-02	-9.602844665723041934e-03	8.385378658399859561e-04	-4.910808287685198566e-05
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104539466403572506e-02	-9.537550623958064577e-03	8.367719991934772410e-04	-4.924185543293219743e-05
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041828660766498937e-02	-9.470335003923567932e-03	8.348746329158911270e-04	-4.937256558080623626e-05
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979761038239293780e-02	-9.403078797932236388e-03	8.328971547573528521e-04	-4.949637265882043003e-05
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.918330122512767411e-02	-9.335797929300108933e-03	8.308416056857082085e-04	-4.961335399357459360e-05
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857529578220987271e-02	-9.268507868802127944e-03	8.287099738180324620e-04	-4.972358517539774672e-05
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.797353115214166908e-02	-9.201223553449065784e-03	8.265042166386153992e-04	-4.982714256944988709e-05
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737794180169039637e-02	-9.133959077833563034e-03	8.242263307464863572e-04	-4.992411155092051734e-05
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.677217470585282227e-02	-9.064861105177315220e-03	8.218120800030263374e-04	-5.001699944671219607e-05
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.617279261371086602e-02	-8.995812777792815129e-03	8.193258029394071083e-04	-5.010311062696317470e-05
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559567408886989526e-02	-8.928691527821133039e-03	8.168395218690568428e-04	-5.018047514606228352e-05
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500869219327343684e-02	-8.859781641712466752e-03	8.142170454352374957e-04	-5.025347653729604814e-05
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442789820030701636e-02	-8.790961692715046696e-03	8.115284300160741267e-04	-5.031996130421329856e-05
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383778141123719829e-02	-8.720388814985973597e-03	8.087002811173461770e-04	-5.038154754425978079e-05
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326933646885304019e-02	-8.651790026627656158e-03	8.058833353141817710e-04	-5.043507899669378327e-05
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.269176774779028849e-02	-8.581469500495216007e-03	8.029273007550724768e-04	-5.048354576578524387e-05
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213540711851158416e-02	-8.513139580354491323e-03	7.999896432818253507e-04	-5.052449185250664616e-05
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.157011360276100853e-02	-8.443118108623335477e-03	7.969134756657881213e-04	-5.056022665473396626e-05
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.101093847601999298e-02	-8.373265097610041105e-03	7.937792886562267331e-04	-5.058965445508485827e-05
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045781567807652163e-02	-8.303591527816405957e-03	7.905889351474696064e-04	-5.061286911372695971e-05
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.991068053061072790e-02	-8.234108081071051313e-03	7.873442226643792737e-04	-5.062996238855834390e-05
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935530673978507504e-02	-8.163004716010351450e-03	7.839594490798621439e-04	-5.064123444690454942e-05
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.882011135041924160e-02	-8.093938044028957737e-03	7.806099547798189342e-04	-5.064619761982988610e-05
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827685847092622051e-02	-8.023282785126043676e-03	7.771212745840392917e-04	-5.064521305007613699e-05
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773964131487451468e-02	-7.952868777822558188e-03	7.735827204700745311e-04	-5.063817540487369594e-05
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720839156519461566e-02	-7.882705164235554243e-03	7.699960943483351392e-04	-5.062518751846544721e-05
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668304232238314894e-02	-7.812800838885098492e-03	7.663631547055416117e-04	-5.060634992393201685e-05
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616352806300540179e-02	-7.743164456699469338e-03	7.626856179548040064e-04	-5.058176092274391797e-05
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564978459975528591e-02	-7.673804440703829548e-03	7.589651597333574090e-04	-5.055151665165706203e-05
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512879699506373160e-02	-7.602961637121725263e-03	7.551064325827766370e-04	-5.051472075233530824e-05
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462655161391269887e-02	-7.534186319457847336e-03	7.513040051977283714e-04	-5.047330717135832534e-05
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411722615061099140e-02	-7.463959264913642283e-03	7.473645509261745085e-04	-5.042525325888546061e-05
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361370397148857381e-02	-7.394054973599004099e-03	7.433867416564339265e-04	-5.037165691195501113e-05
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311591765773994250e-02	-7.324480371543177701e-03	7.393722271973277591e-04	-5.031262361280523668e-05
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262380115315388823e-02	-7.255242198141484411e-03	7.353226187511085685e-04	-5.024825653220435766e-05
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212519820357019801e-02	-7.184629082450087224e-03	7.311369957467122585e-04	-5.017685041123837923e-05
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164436614657133356e-02	-7.116092081633252318e-03	7.270211040681902673e-04	-5.010198926372588904e-05
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115719779009820167e-02	-7.046210897437094056e-03	7.227707331551775933e-04	-5.002003193491002392e-05
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067571903012844048e-02	-6.976709965298406521e-03	7.184899568036583282e-04	-4.993288639766186286e-05
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.021140403602786045e-02	-6.909276376169580514e-03	7.142857680104557376e-04	-4.984296474429997877e-05
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.974097123467434933e-02	-6.840543506141251451e-03	7.099494521226876794e-04	-4.974587636460618787e-05
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926475864285396827e-02	-6.770545101564974522e-03	7.054805548014474875e-04	-4.964136705446537572e-05
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880537681554215024e-02	-6.702619313480711813e-03	7.010933687826045695e-04	-4.953451952033819771e-05
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.835135703333139578e-02	-6.635099323985955456e-03	6.966832259524436289e-04	-4.942300614837745904e-05
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789175819758711788e-02	-6.566358012690814983e-03	6.921431709680866831e-04	-4.930403907223135894e-05
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743765492554999158e-02	-6.498052040144814377e-03	6.875819507208390116e-04	-4.918038500640793968e-05
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698898273664975173e-02	-6.430186018645847081e-03	6.830009954415657784e-04	-4.905214647174361924e-05
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654567787944545260e-02	-6.362764286497430734e-03	6.784017025099357747e-04	-4.891942502467562114e-05
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610767519650307650e-02	-6.295790319415733340e-03	6.737854351926210765e-04	-4.878232618736412155e-05
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567490995589037150e-02	-6.229267259756597445e-03	6.691535254715886812e-04	-4.864095518688400392e-05
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523720046859563776e-02	-6.161630642564353694e-03	6.643964865421239045e-04	-4.849189982682766708e-05
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481484180609741713e-02	-6.096029378306514791e-03	6.597368747982095254e-04	-4.834219578395268155e-05
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438765737045999110e-02	-6.029342623866376996e-03	6.549541144098839284e-04	-4.818481822424852614e-05
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396570105859687133e-02	-5.963140891769133818e-03	6.501603013807342752e-04	-4.802338614414843970e-05
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354890979441695065e-02	-5.897427089914719124e-03	6.453567134979726512e-04	-4.785800115308703361e-05
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313722158000440704e-02	-5.832204003265232389e-03	6.405445995612907501e-04	-4.768876299666391193e-05
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273057374580862905e-02	-5.767473737973771893e-03	6.357251679008224391e-04	-4.751577323719518117e-05
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231962087584624305e-02	-5.701749891624472918e-03	6.307873033795435500e-04	-4.733498397338289378e-05
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192297962313136311e-02	-5.638021433491621076e-03	6.259566222103256838e-04	-4.715471540715811125e-05
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152213779250089692e-02	-5.573325762907554472e-03	6.210096194846186080e-04	-4.696668648104146990e-05
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112631405326290318e-02	-5.509152331218461311e-03	6.160597563864211260e-04	-4.677515104151387583e-05
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073544582026151162e-02	-5.445502572760163584e-03	6.111081818709360267e-04	-4.658021032894266232e-05
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034947167142924146e-02	-5.382377869848113498e-03	6.061560199880937014e-04	-4.638196351870256973e-05
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996833131367049666e-02	-5.319779552686031664e-03	6.012043704906298597e-04	-4.618050778396690781e-05
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958346591964608127e-02	-5.256304008564438926e-03	5.961418220299777347e-04	-4.597125524507854956e-05
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921191866690394864e-02	-5.194772598132090143e-03	5.911944106059001565e-04	-4.576360612676686260e-05
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883673813337831945e-02	-5.132388551199898105e-03	5.861382927459125175e-04	-4.554822336734457060e-05
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846636018388864348e-02	-5.070556531393741011e-03	5.810869795729037756e-04	-4.532989299839541668e-05
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810072305531643305e-02	-5.009276606349080327e-03	5.760414846381811584e-04	-4.510871433906210723e-05
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.773976611185215158e-02	-4.948548821486913746e-03	5.710027998456904726e-04	-4.488478471592813448e-05
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738342981694379119e-02	-4.888373200779868970e-03	5.659718960226850504e-04	-4.465819951442745873e-05
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702388987953405208e-02	-4.827431053301469224e-03	5.608382259668035635e-04	-4.442393167156420209e-05
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667671976478574319e-02	-4.768371919284983620e-03	5.558259348159985073e-04	-4.419226042230461101e-05
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632642866974330836e-02	-4.708570083859957636e-03	5.507131656583674328e-04	-4.395298626398591482e-05
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598072068325331732e-02	-4.649343046915349435e-03	5.456123084380470282e-04	-4.371132763506819358e-05
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.563953517802452370e-02	-4.590689616694550688e-03	5.405242365939825957e-04	-4.346738047951178403e-05
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530281261327506706e-02	-4.532608605509726163e-03	5.354498051321216878e-04	-4.322123884820440340e-05
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497049450831671444e-02	-4.475098829812583501e-03	5.303898511008504207e-04	-4.297299494669069029e-05
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463544146373012472e-02	-4.416927612431107743e-03	5.252357035168211691e-04	-4.271727716187116296e-05
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431185360349615715e-02	-4.360569127908582934e-03	5.202075047248341539e-04	-4.246505734764548630e-05
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398560378762484152e-02	-4.303571769059929414e-03	5.150874597013848245e-04	-4.220546050730024796e-05
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366371497286170675e-02	-4.247165317531273639e-03	5.099858482751658392e-04	-4.194404046283707762e-05
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334612804622879234e-02	-4.191347470219519353e-03	5.049034035396822613e-04	-4.168088837732685545e-05
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303278485640350773e-02	-4.136115909719921026e-03	4.998408405655004353e-04	-4.141609372206198975e-05
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272362826867863755e-02	-4.081468345208103844e-03	4.947988595152189419e-04	-4.114974424096096188e-05
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241215669374529637e-02	-4.026258478932979654e-03	4.896715583312795470e-04	-4.087621239549099898e-05
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211129196904619565e-02	-3.972784443253354197e-03	4.846732578273289034e-04	-4.060698124631531152e-05
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180817459829265809e-02	-3.918768430257204421e-03	4.795919524684861580e-04	-4.033068079825189486e-05
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.150919328331368438e-02	-3.865352141704165179e-03	4.745349156528825434e-04	-4.005311113829352552e-05
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121429201166979625e-02	-3.812533115474095458e-03	4.695028064044455573e-04	-3.977435716498985363e-05
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092341461014761081e-02	-3.760308208331693876e-03	4.644962140457585542e-04	-3.949450246998959852e-05
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063650555155873562e-02	-3.708674118856451502e-03	4.595156998337015359e-04	-3.921362914496562258e-05
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035351025600701247e-02	-3.657627590814360643e-03	4.545618133741506661e-04	-3.893181772911588336e-05
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006860042053536936e-02	-3.606120307861794202e-03	4.495327455691261768e-04	-3.864324970071966449e-05
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979335135799380890e-02	-3.556251384674074135e-03	4.446343007227325896e-04	-3.835978222723353790e-05
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951624013545192465e-02	-3.505939681058756283e-03	4.396629167178617292e-04	-3.806968371717176392e-05
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924298717354236757e-02	-3.456227021379858905e-03	4.347214786069212395e-04	-3.777893112429377381e-05
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897353913858992186e-02	-3.407110152081800798e-03	4.298105112967485174e-04	-3.748760234357078220e-05
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870784300902628150e-02	-3.358585394643413737e-03	4.249304858896821801e-04	-3.719577332866620532e-05
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844053729690356414e-02	-3.309676410771119053e-03	4.199831945176726064e-04	-3.689754978092353452e-05
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818226143910013984e-02	-3.262335395431391078e-03	4.151669398690540193e-04	-3.660493448954712912e-05
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792242023802100709e-02	-3.214625846651454708e-03	4.102855534659025907e-04	-3.630605842196445821e-05
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766626909551034449e-02	-3.167515747911761690e-03	4.054380698528053874e-04	-3.600696419719085325e-05
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741375557782014194e-02	-3.121000936058606571e-03	4.006248917939818463e-04	-3.570772472916160684e-05
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716482812180134335e-02	-3.075077308115944062e-03	3.958464135490804962e-04	-3.540841157773577734e-05
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.691943601555695800e-02	-3.029740820025791578e-03	3.911030210779544445e-04	-3.510909498003295874e-05
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667752923944692753e-02	-2.984987334950830237e-03	3.863950764671788781e-04	-3.480984348642476118e-05
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643432327311658905e-02	-2.939934496837959613e-03	3.816297892538611340e-04	-3.450474207392045356e-05
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.619930564355173686e-02	-2.896344186061688541e-03	3.769943011621233048e-04	-3.420582053808162869e-05
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596302518492347111e-02	-2.852467836718723844e-03	3.723034614896339857e-04	-3.390118756778796112e-05
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573016615633253054e-02	-2.809178126856424519e-03	3.676506153647174802e-04	-3.359688922269814173e-05
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550067891870424847e-02	-2.766470169787489664e-03	3.630360241236170698e-04	-3.329298972164298511e-05
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527451463824949091e-02	-2.724339151223368997e-03	3.584599433212074882e-04	-3.298955211058154252e-05
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504728730638502446e-02	-2.681971137058992635e-03	3.538340449094471199e-04	-3.268070444909362750e-05
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482768838409259139e-02	-2.640990901701555180e-03	3.493364946777991072e-04	-3.237838719558900057e-05
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460705737493117953e-02	-2.599786134858145248e-03	3.447911151483001825e-04	-3.207080511956044030e-05
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.438968318466472655e-02	-2.559160305059914823e-03	3.402866235425928043e-04	-3.176395024364094932e-05
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417551753117056966e-02	-2.519107751110017095e-03	3.358231524582395142e-04	-3.145787957857109100e-05
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396451290604215981e-02	-2.479622897285181822e-03	3.314008310412555917e-04	-3.115264909975815126e-05
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375662255809561446e-02	-2.440700251556728647e-03	3.270197850705782155e-04	-3.084831377034602279e-05
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355180047731929099e-02	-2.402334403858752323e-03	3.226801370401098852e-04	-3.054492756365104108e-05
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334614995833016855e-02	-2.363798194584868038e-03	3.182997575291955910e-04	-3.023673857260734916e-05
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314738611371500665e-02	-2.326540485437209732e-03	3.140440618772147546e-04	-2.993542945737151729e-05
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294781842503331740e-02	-2.289122782602407997e-03	3.097494719508439164e-04	-2.962946395917238142e-05
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275125236863146674e-02	-2.252260831803970607e-03	3.054982602680171209e-04	-2.932469579760261196e-05
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255764266324518354e-02	-2.215948459143160694e-03	3.012904246498947941e-04	-2.902117175285021873e-05
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236694473680224025e-02	-2.180179583659825303e-03	2.971259618536224918e-04	-2.871893776373985564e-05
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.217911471171262763e-02	-2.144948215502229163e-03	2.930048676126950961e-04	-2.841803894652223742e-05
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199064559887349883e-02	-2.109598813638132852e-03	2.888506151144061888e-04	-2.811288184683427517e-05
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.180847453953653113e-02	-2.075434711105155362e-03	2.848170592292752733e-04	-2.781481278311461410e-05
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162568355351952833e-02	-2.041160733477357606e-03	2.807519828233264489e-04	-2.751262837562939962e-05
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144569283348048291e-02	-2.007420548308470887e-03	2.767318979021107404e-04	-2.721201073537032891e-05
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.126845946626459441e-02	-1.974207970662623154e-03	2.727567476753065163e-04	-2.691300082731034547e-05
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109394121518620692e-02	-1.941516484098233623e-03	2.688264100214521248e-04	-2.661563524161708553e-05
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092209649150414560e-02	-1.909339637591374143e-03	2.649407588922478383e-04	-2.631994963834406230e-05
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.074977535191367142e-02	-1.877089374824383525e-03	2.610289574678479078e-04	-2.602055153360679471e-05
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058320306640297796e-02	-1.845932075431313971e-03	2.572331272150055605e-04	-2.572836305794079203e-05
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041616896230432299e-02	-1.814707347466737930e-03	2.534125539332066014e-04	-2.543259756701916877e-05
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025174070109303483e-02	-1.783990472157758042e-03	2.496378206778561122e-04	-2.513871762100082654e-05
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.008987758456241640e-02	-1.753775124736691848e-03	2.459087997513065521e-04	-2.484675764418802093e-05
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.930539544930705106e-03	-1.724055018689362936e-03	2.422253546670179419e-04	-2.455675078980781975e-05
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.768029847701446486e-03	-1.693769705257261796e-03	2.384558342197005813e-04	-2.425828866696738158e-05
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.627641566356362132e-03	-1.667629851002309753e-03	2.351891436618699580e-04	-2.399825326886426472e-05
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.461803233233360977e-03	-1.636780530846076087e-03	2.313180828791202301e-04	-2.368842562778763726e-05
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.298785332523710340e-03	-1.606488882326219348e-03	2.275001538916732494e-04	-2.338104358640779362e-05
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.165056924634443214e-03	-1.581665841432376794e-03	2.243589160383372208e-04	-2.312678211611831117e-05
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.007085699667592704e-03	-1.552375101295648888e-03	2.206376168381348596e-04	-2.282396260901211821e-05
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.877497087011666788e-03	-1.528374760976351472e-03	2.175764899117043087e-04	-2.257354491234904388e-05
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.724415881175303852e-03	-1.500057795501750580e-03	2.139508330001485374e-04	-2.227538699250498287e-05
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.573937722512291540e-03	-1.472260647935620063e-03	2.103768989236323825e-04	-2.197980941131728199e-05
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.450495922961528961e-03	-1.449487474813242714e-03	2.074378406389342628e-04	-2.173547952353603637e-05
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.304676252001069736e-03	-1.422621907419809213e-03	2.039576809277607089e-04	-2.144468070040304341e-05
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.161336802753946587e-03	-1.396252972134004976e-03	2.005280969116369474e-04	-2.115651322338741848e-05
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.043751519139113668e-03	-1.374652484864297662e-03	1.977084571620976727e-04	-2.091839600101096623e-05
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.904850397734961009e-03	-1.349173456414752732e-03	1.943705655992052452e-04	-2.063509659832510454e-05
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.768312028460305600e-03	-1.324168822063253323e-03	1.910821363215442742e-04	-2.035447585250248765e-05
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.656305877446453571e-03	-1.303688509612418566e-03	1.883792860235322447e-04	-2.012268301589529472e-05
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.523995136894577607e-03	-1.279533876334087127e-03	1.851805442317600394e-04	-1.984701430903589473e-05
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.393934959936634965e-03	-1.255832101122202104e-03	1.820301276067804927e-04	-1.957406301995839504e-05
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.266087275796775241e-03	-1.232575462892534059e-03	1.789275523334337944e-04	-1.930383404625483896e-05
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.140414590963643782e-03	-1.209756349248918613e-03	1.758723395053369968e-04	-1.903633197801547013e-05
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.037322147817521613e-03	-1.191069227872826840e-03	1.733621675884403155e-04	-1.881549985942037071e-05
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.915541427391399924e-03	-1.169032846372603266e-03	1.703925642281896194e-04	-1.855300859685613720e-05
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.795832469538578939e-03	-1.147413029537595148e-03	1.674690023711320505e-04	-1.829325652764268731e-05
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.678159861868649717e-03	-1.126202587836023106e-03	1.645910281082258537e-04	-1.803624774482084160e-05
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.562488709744665819e-03	-1.105394436936303106e-03	1.617581937563933271e-04	-1.778198621885742175e-05
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.448784799159658528e-03	-1.084981567537854439e-03	1.589700425748987974e-04	-1.753047429048941376e-05
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.337015049348690594e-03	-1.064956968083350611e-03	1.562260680736656871e-04	-1.728170863376553434e-05
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.245327644544555919e-03	-1.048561391287681664e-03	1.539727988381104024e-04	-1.707649843568878034e-05
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.137019892301724330e-03	-1.029230682529693689e-03	1.513084891694949855e-04	-1.683275563383684092e-05
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.030555538744633050e-03	-1.010268854752157872e-03	1.486869225973158517e-04	-1.659174606776798384e-05
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.925903420834888365e-03	-9.916692517284743640e-04	1.461076063843449741e-04	-1.635346516776702450e-05
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.823032816179111830e-03	-9.734253118383883211e-04	1.435700544940758194e-04	-1.611790838044401360e-05
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.721913434873614895e-03	-9.555305663137029712e-04	1.410737874685372595e-04	-1.588507116876333104e-05
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.622515414013428380e-03	-9.379786369893725008e-04	1.386183318752924859e-04	-1.565494895997568292e-05
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.524809468496379161e-03	-9.207632003192953380e-04	1.362031924034673414e-04	-1.542753380752789086e-05
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.428766976527825416e-03	-9.038779655970168199e-04	1.338278354355266846e-04	-1.520281243123734735e-05
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.334359734722259917e-03	-8.873167247349942124e-04	1.314917305452593152e-04	-1.498077121586228386e-05
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.241559927685864560e-03	-8.710733557134709261e-04	1.291943544466419690e-04	-1.476139669856692287e-05
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.150340121041022470e-03	-8.551418210287022904e-04	1.269351908665118081e-04	-1.454467556641331178e-05
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.060673254608158249e-03	-8.395161661762323918e-04	1.247137304200983843e-04	-1.433059465390697031e-05
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.957989063651291155e-03	-8.216650029183464061e-04	1.221690089631049321e-04	-1.408415317089526124e-05
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.871595811682460225e-03	-8.066820468306137946e-04	1.200275232428242529e-04	-1.387574825713975791e-05
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.786672299854040531e-03	-7.919866603183112631e-04	1.179221694722509979e-04	-1.366994246323181657e-05
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.703193853434267310e-03	-7.775733559362598942e-04	1.158524451875296915e-04	-1.346671992204953387e-05
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.621136522029108823e-03	-7.634367803872600623e-04	1.138178454526103575e-04	-1.326606349592083509e-05
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.540476675190269033e-03	-7.495716523836037188e-04	1.118178718640553749e-04	-1.306795623726019373e-05
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.461190994055816254e-03	-7.359727609659603769e-04	1.098520325032931524e-04	-1.287238139582785120e-05
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.370397141000108114e-03	-7.204370251327335550e-04	1.076010477018641214e-04	-1.264738936452163866e-05
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.294010273999227835e-03	-7.073974308167147850e-04	1.057075084986458150e-04	-1.245724488495123293e-05
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.218925725010137101e-03	-6.946080220430263545e-04	1.038465873157161021e-04	-1.226958104581676928e-05
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.145121417009814575e-03	-6.820638681031701914e-04	1.020178180858644144e-04	-1.208438188512239807e-05
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.060605441030493493e-03	-6.677325219469964568e-04	9.992426378642308479e-05	-1.187140802113880810e-05
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.989500733765091213e-03	-6.557032168343629583e-04	9.816351731998534014e-05	-1.169148347856975946e-05
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.919608408040001733e-03	-6.439040809099796101e-04	9.643338305979313064e-05	-1.151395699870200426e-05
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.850907630023827580e-03	-6.323304932840437785e-04	9.473337307659498324e-05	-1.133880562676222509e-05
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.772235279207101100e-03	-6.191069599616922953e-04	9.278745944496613975e-05	-1.113743398998797481e-05
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.706045970821384046e-03	-6.080064891900541528e-04	9.115107407907872253e-05	-1.096735124200381521e-05
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.640983961107959691e-03	-5.971173203398909887e-04	8.954330805197976474e-05	-1.079957270542204803e-05
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.566476715434114143e-03	-5.846745115077323085e-04	8.770313542875307492e-05	-1.060671422730741670e-05
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.503789749393350968e-03	-5.742282156424453931e-04	8.615579782250247108e-05	-1.044385357547466362e-05
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.442169135006496999e-03	-5.639797302799166596e-04	8.463564207546689659e-05	-1.028322881993484030e-05
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.371603074099586202e-03	-5.522681060856147583e-04	8.289591353790146556e-05	-1.009863103192200530e-05
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.312233817763543878e-03	-5.424352481234992517e-04	8.143319724752766907e-05	-9.942778584838828736e-06
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.244248006729193081e-03	-5.311983593786540926e-04	7.975933909646883363e-05	-9.763691738439994334e-06
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.187051188721351253e-03	-5.217638195516887322e-04	7.835211657550917219e-05	-9.612514904206085381e-06
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.130830989788611560e-03	-5.125074079658280485e-04	7.696986442011277468e-05	-9.463464097044551178e-06
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.066453529265510559e-03	-5.019286674580325383e-04	7.538826492093195664e-05	-9.292232071244735481e-06
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.012294113228211525e-03	-4.930460941079930137e-04	7.405875355344602995e-05	-9.147719834978891676e-06
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.950277437335121523e-03	-4.828939822303036293e-04	7.253761121481973741e-05	-8.981728809601923337e-06
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.898104426974876333e-03	-4.743690503150306634e-04	7.125898490702540372e-05	-8.841657646877170671e-06
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.838361881758512308e-03	-4.646249536222503006e-04	6.979608449277109052e-05	-8.680779163639912085e-06
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.788101254659284406e-03	-4.564419417634662320e-04	6.856641396250044837e-05	-8.545029004143569649e-06
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.730547367896783185e-03	-4.470877643780470610e-04	6.715951630202759179e-05	-8.389121174205239271e-06
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.674137348225539591e-03	-4.379362113865578783e-04	6.578186639674458937e-05	-8.235832291565732798e-06
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.626678260553569951e-03	-4.302494721826631476e-04	6.462382911610428551e-05	-8.106496257593280184e-06
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.572329607449482577e-03	-4.214608988742668690e-04	6.329884707458746456e-05	-7.957966473574868251e-06
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.526602850483665019e-03	-4.140779739396250746e-04	6.218504841585254634e-05	-7.832652203101847169e-06
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.474235974247886768e-03	-4.056355609010402425e-04	6.091064830202792428e-05	-7.688749168884128143e-06
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.422906610465114501e-03	-3.973733878104874096e-04	5.966270432421773545e-05	-7.547288354691376705e-06
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.379721233005573609e-03	-3.904319917690613558e-04	5.861370962162884926e-05	-7.427955925422076482e-06
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.330267951656078175e-03	-3.824941311010432031e-04	5.741355545566295172e-05	-7.290946624132226586e-06
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.288662791466852028e-03	-3.758249970975393261e-04	5.640478604104260280e-05	-7.175383613084092270e-06
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.241021008422227918e-03	-3.681981865895460337e-04	5.525071187391997478e-05	-7.042718763232722211e-06
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.194328446396678900e-03	-3.607334854631265297e-04	5.412075639664442613e-05	-6.912349773116796424e-06
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.148567071771638210e-03	-3.534271920479144257e-04	5.301444223011787251e-05	-6.784246715097767441e-06
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.110070683960062112e-03	-3.472879639414022277e-04	5.208463204530684390e-05	-6.676225149439008057e-06
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.065991331523118514e-03	-3.402661928886615162e-04	5.102096511710330361e-05	-6.552249148417072788e-06
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.022791896890661044e-03	-3.333924898587081308e-04	4.997956279600256074e-05	-6.430444625727084476e-06
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.980454440975864313e-03	-3.266633142374959818e-04	4.895993516317790321e-05	-6.310774597135221043e-06
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.944837827784128828e-03	-3.210078310741711224e-04	4.810293274109655320e-05	-6.209871477977390699e-06
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.904054377688611148e-03	-3.145378256553254550e-04	4.712246547117117655e-05	-6.094068981285315263e-06
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.864082906082452102e-03	-3.082024813122603802e-04	4.616240752477588402e-05	-5.980297865432165031e-06
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.824906340226572230e-03	-3.019984298962452205e-04	4.522229274493734931e-05	-5.868522911698321498e-06
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.786507867809328850e-03	-2.959223550590670037e-04	4.430166197018060398e-05	-5.758709428079267379e-06
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.754202652702768631e-03	-2.908138752444966793e-04	4.352773913453693999e-05	-5.666120820554046349e-06
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.717210619160384468e-03	-2.849678651111552498e-04	4.264222225942875297e-05	-5.559869796776695368e-06
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.680957308721686087e-03	-2.792420748221968534e-04	4.177509046530432759e-05	-5.455498096260204693e-06
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.645429953203168209e-03	-2.736339903248654216e-04	4.092598483994850978e-05	-5.352978972796068447e-06
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.610615940648581082e-03	-2.681411286878661424e-04	4.009455089666788926e-05	-5.252286002694314951e-06
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.576502812846387663e-03	-2.627610376047423185e-04	3.928043850376989921e-05	-5.153393079685917603e-06
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543078262896634177e-03	-2.574912949071591771e-04	3.848330181544782122e-05	-5.056274409926386387e-06
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.510330132826057277e-03	-2.523295080878579493e-04	3.770279920403790235e-05	-4.960904507098114953e-06
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.478246411250304327e-03	-2.472733138330540561e-04	3.693859319361669509e-05	-4.867258187609245405e-06
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.446815185704710240e-03	-2.423204033700655910e-04	3.619035129755212129e-05	-4.775310275814455155e-06
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416024473396137713e-03	-2.374686169910932097e-04	3.545774927666963609e-05	-4.685034531855194153e-06
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.385862372231093462e-03	-2.327158564704052957e-04	3.474046802860799872e-05	-4.596404626655172570e-06
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.356317121798339105e-03	-2.280600487230387144e-04	3.403819227042388131e-05	-4.509394541120022845e-06
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.327377101196043543e-03	-2.234991454120605894e-04	3.335061047950759388e-05	-4.423978561437862632e-06
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299030826892306426e-03	-2.190311225681795750e-04	3.267741483580395838e-05	-4.340131274416170907e-06
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.271266950626809538e-03	-2.146539802166764425e-04	3.201830116514467960e-05	-4.257827562908176816e-06
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244074257352555026e-03	-2.103657420114708851e-04	3.137296888366457954e-05	-4.177042601326416685e-06
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.217441663482659751e-03	-2.061644550079374692e-04	3.074112095552939495e-05	-4.097751849937577487e-06
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.191358287403873270e-03	-2.020482252413114701e-04	3.012246718026275128e-05	-4.019930695000926976e-06
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.165813544708227227e-03	-1.980152655443177161e-04	2.951672861846650855e-05	-3.943553967943294234e-06
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137265720431813098e-03	-1.935058826649779036e-04	2.883991845298143698e-05	-3.858002910601257786e-06
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.112840199602252835e-03	-1.896454776532108526e-04	2.826093485644687694e-05	-3.784637570286277085e-06
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.088920911247583632e-03	-1.858628972984713551e-04	2.769401418817999842e-05	-3.712639045454475853e-06
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.065497789875007300e-03	-1.821564501410579957e-04	2.713889171343960270e-05	-3.641983221563606448e-06
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.042560884756885695e-03	-1.785244640944460062e-04	2.659530573104960973e-05	-3.572646257163486974e-06
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020100358245317439e-03	-1.749652861603170841e-04	2.606299752876938003e-05	-3.504604579895166934e-06
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.950020562521032751e-04	-1.709847176973538596e-04	2.546812770210863373e-05	-3.428398895153958386e-06
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.735302192821433448e-04	-1.675762138633770499e-04	2.495914722058965458e-05	-3.363055847610964087e-06
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.525058458256049519e-04	-1.642358012106173444e-04	2.446069924550428528e-05	-3.298938767391468558e-06
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.319203717162940657e-04	-1.609621313074580790e-04	2.397256823979458415e-05	-3.236027111179161235e-06
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.089206837378035900e-04	-1.573008102744699989e-04	2.342706396051148280e-05	-3.165578053019749982e-06
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.892473107488943007e-04	-1.541656894791076221e-04	2.296032609675039242e-05	-3.105181321608733612e-06
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.699865348328494506e-04	-1.510931703033271164e-04	2.250324329855732408e-05	-3.045926910294340057e-06
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.484689532865947450e-04	-1.476567238007951482e-04	2.199242159794736486e-05	-2.979581177260640122e-06
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.300648895047149341e-04	-1.447140333606422623e-04	2.155533814946530686e-05	-2.922708784448562054e-06
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.120480383502383511e-04	-1.418299501657389492e-04	2.112727125987490644e-05	-2.866917707922184244e-06
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.919216004205053162e-04	-1.386040882997082737e-04	2.064884671411797753e-05	-2.804455688875513354e-06
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.747087239530900046e-04	-1.358416138389652154e-04	2.023946137761482809e-05	-2.750916524417581747e-06
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.578592790607278093e-04	-1.331340847555465240e-04	1.983850333998436941e-05	-2.698398085626816674e-06
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.390383383160510850e-04	-1.301055946647640882e-04	1.939035101202141601e-05	-2.639602628285564349e-06
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.229429596059033835e-04	-1.275120104237089963e-04	1.900684025800118923e-05	-2.589208030542278364e-06
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.049648049930986368e-04	-1.246108248949088235e-04	1.857815774348274269e-05	-2.532791047533520163e-06
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.895904219053777297e-04	-1.221261073891121590e-04	1.821127649485544577e-05	-2.484435414159613848e-06
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.724176902419146465e-04	-1.193464892190917157e-04	1.780113989944869931e-05	-2.430301006483538387e-06
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.577321220461038653e-04	-1.169657042307814261e-04	1.745009360332286757e-05	-2.383901712132931678e-06
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.433578187581164270e-04	-1.146318921543271880e-04	1.710619081019387327e-05	-2.338389124771934439e-06
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.273033356151628930e-04	-1.120210362170781819e-04	1.672171948448349094e-05	-2.287440204922633231e-06
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.116383760844880564e-04	-1.094690162250205049e-04	1.634617341644299527e-05	-2.237605398404538561e-06
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.982440472858005466e-04	-1.072832250094306935e-04	1.602472511078727890e-05	-2.194895706082577488e-06
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.832854670556337617e-04	-1.048379785851216944e-04	1.566534353638988686e-05	-2.147087844118097256e-06
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.704957160179613580e-04	-1.027436183268276619e-04	1.535771794047636858e-05	-2.106116797413133852e-06
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.562128229648640549e-04	-1.004006091369985738e-04	1.501377079456063997e-05	-2.060256486984956499e-06
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.440010914176029912e-04	-9.839375446236517278e-05	1.471933619121666291e-05	-2.020955381212690435e-06
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.303640308752782112e-04	-9.614857364848749177e-05	1.439011438176823183e-05	-1.976965161682788199e-06
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.170599656068990699e-04	-9.395388960665093116e-05	1.406847751089934317e-05	-1.933941882305865201e-06
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.056860215938151519e-04	-9.207408066811201470e-05	1.379312621633229223e-05	-1.897073449679852093e-06
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.929856669443665254e-04	-8.997106009305724913e-05	1.348522930311253782e-05	-1.855807654515709557e-06
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.821283326663742272e-04	-8.816975635797538540e-05	1.322162903404644519e-05	-1.820445735002924341e-06
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.700052362286892354e-04	-8.615453416088313023e-05	1.292685507274022837e-05	-1.780866306781468499e-06
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.581793906900659841e-04	-8.418458595425688221e-05	1.263883230781255659e-05	-1.742157720054348776e-06
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.466435169806915319e-04	-8.225884809552785795e-05	1.235739096023303642e-05	-1.704300402613952254e-06
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.367818469545038901e-04	-8.060926865215327169e-05	1.211639693067027689e-05	-1.671858366220375095e-06
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.257706997240589793e-04	-7.876365984176944448e-05	1.184685538655049410e-05	-1.635546064436252746e-06
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.150301109899576647e-04	-7.695944436247350012e-05	1.158344865990463578e-05	-1.600032528919105895e-06
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.058491262717470833e-04	-7.541400406045976597e-05	1.135788898670380538e-05	-1.569600053062012400e-06
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.955990540792558353e-04	-7.368498503961792888e-05	1.110560497510832193e-05	-1.535538528425658572e-06
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.856017698792743283e-04	-7.199480074273741852e-05	1.085905329350246144e-05	-1.502227398522794939e-06
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.758512255139254219e-04	-7.034258029951121437e-05	1.061809695587059581e-05	-1.469650198834275637e-06
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.663414398276475638e-04	-6.872746246009508824e-05	1.038260049367009487e-05	-1.437790646543193732e-06
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.582132230447372689e-04	-6.734400024896771417e-05	1.018091453672355292e-05	-1.410489569430460077e-06
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.491389972092113418e-04	-6.579616555568472620e-05	9.955296172991471849e-06	-1.379932402564043819e-06
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.402890711846531368e-04	-6.428306315343368935e-05	9.734766302017824435e-06	-1.350047852076346824e-06
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.316582452728507780e-04	-6.280394394776184902e-05	9.519209147719322078e-06	-1.320821445809709809e-06
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.232413790211683909e-04	-6.135806735187626431e-05	9.308510263476992594e-06	-1.292238874198455030e-06
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.150333876713204374e-04	-5.994470077711910752e-05	9.102556441636945652e-06	-1.264285982200066519e-06
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.070292413873562882e-04	-5.856311952222631234e-05	8.901235696341216531e-06	-1.236948767155759985e-06
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.992239644969982640e-04	-5.721260666450024546e-05	8.704437246655522025e-06	-1.210213376688026546e-06
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.916126347460675687e-04	-5.589245295285901697e-05	8.512051499988043316e-06	-1.184066106634431169e-06
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.841903825687708534e-04	-5.460195670315237632e-05	8.323970035871028635e-06	-1.158493399024571672e-06
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.778472917378668945e-04	-5.349656420244048162e-05	8.162846937235579683e-06	-1.136578217529714203e-06
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.707671577797199445e-04	-5.225988684927044837e-05	7.982561648064793178e-06	-1.112048138484561957e-06
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.638633852647898829e-04	-5.105103144987496776e-05	7.806300789786205306e-06	-1.088056950494292552e-06
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.571318165870450142e-04	-4.986939725306568135e-05	7.633973481428952659e-06	-1.064592939679438002e-06
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.505683377981254671e-04	-4.871438979260504841e-05	7.465489794643451929e-06	-1.041644514744974177e-06
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.433802770446660618e-04	-4.744610144945039549e-05	7.280429210965039537e-06	-1.016429545660241689e-06
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.371605255764914393e-04	-4.634573019258862882e-05	7.119818904454788049e-06	-9.945388040735513778e-07
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.310962829007034850e-04	-4.527016755410750933e-05	6.962777193908615867e-06	-9.731281977301940202e-07
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.251836100256746705e-04	-4.421884424359645490e-05	6.809217970319641148e-06	-9.521866262998543699e-07
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.194187397842407622e-04	-4.319121405539374473e-05	6.659059101673505636e-06	-9.317034295703654734e-07
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.137982066022373138e-04	-4.218677090813678459e-05	6.512225490914234867e-06	-9.116687097172689678e-07
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.083186117925188874e-04	-4.120501800751340444e-05	6.368643547779397360e-06	-8.920727479503867748e-07
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.029765913696286164e-04	-4.024546361197462124e-05	6.228240431503973333e-06	-8.729059243750877192e-07
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.977688155971673797e-04	-3.930762096691904725e-05	6.090944041052918787e-06	-8.541587167038846648e-07
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.920664296407404521e-04	-3.827790056965302317e-05	5.940110272961079248e-06	-8.335579475080051232e-07
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.871330217516884483e-04	-3.738460160720501831e-05	5.809179598104720490e-06	-8.156712448946096865e-07
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.823236689721205060e-04	-3.651152472277298009e-05	5.681134996240194842e-06	-7.981750163097357460e-07
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.776351831173721390e-04	-3.565820369865735758e-05	5.555907428788638369e-06	-7.810601418103647480e-07
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.730645712342266773e-04	-3.482419824408347278e-05	5.433432242246567270e-06	-7.643180218156892065e-07
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.680600869452283474e-04	-3.390851971465602363e-05	5.298863506226188041e-06	-7.459187442092431263e-07
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.637308220527196572e-04	-3.311420468189280833e-05	5.182040468050447108e-06	-7.299423154781721914e-07
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.595109035748929090e-04	-3.233793994890570911e-05	5.067786239814520171e-06	-7.143139823429220172e-07
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.553976619224904415e-04	-3.157932931677821683e-05	4.956043354048351180e-06	-6.990260236649030291e-07
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.508944869998902528e-04	-3.074650619677815171e-05	4.833263616887955760e-06	-6.822244075164117704e-07
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.469991893269237198e-04	-3.002411270215710846e-05	4.726669089915756955e-06	-6.676344526098891394e-07
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.432023939519618070e-04	-2.931816000991245441e-05	4.622409922825708243e-06	-6.533612275600114120e-07
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.390455695444490862e-04	-2.854314407060646238e-05	4.507841577536311412e-06	-6.376732637578922021e-07
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.354498596895079194e-04	-2.787090096789143109e-05	4.408367764348894952e-06	-6.240492138302858190e-07
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.319452617998795297e-04	-2.721399037932748980e-05	4.311070075641267552e-06	-6.107203778093218193e-07
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.281087843005453402e-04	-2.649288246784768696e-05	4.204152841963148298e-06	-5.960703660916148395e-07
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.247905908405302314e-04	-2.586746202052808604e-05	4.111323977096401639e-06	-5.833477451476868299e-07
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.215567695630595714e-04	-2.525635357761086468e-05	4.020525899414551387e-06	-5.709005960480853737e-07
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.180169400088703063e-04	-2.458556537701040221e-05	3.920748731705258540e-06	-5.572191187911839749e-07
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.149554146306104986e-04	-2.400381069012644261e-05	3.834115222270476899e-06	-5.453368558848191514e-07
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.116041293278910180e-04	-2.336524456663768411e-05	3.738909133353268106e-06	-5.322753820838396679e-07
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087055747946127823e-04	-2.281143074101105151e-05	3.656239042801392901e-06	-5.209306789434195439e-07
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.055327419559446594e-04	-2.220355079051763699e-05	3.565386035234260563e-06	-5.084595632042718862e-07
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.027887709355433015e-04	-2.167638955382231251e-05	3.486497657588793635e-06	-4.976276576308813233e-07
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.978542895112350311e-05	-2.109780967594351115e-05	3.399803151377421932e-06	-4.857203410110968237e-07
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.718822975471913431e-05	-2.059609077090864975e-05	3.324526779606625032e-06	-4.753780604271534903e-07
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.434567763868680046e-05	-2.004546287489286969e-05	3.241801739491079725e-06	-4.640087312454903045e-07
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.188759250603408695e-05	-1.956799979614777188e-05	3.169970995778249702e-06	-4.541333577761825642e-07
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.919730018010013032e-05	-1.904400216559500023e-05	3.091030083098352485e-06	-4.432767092401458671e-07
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.687082135994281479e-05	-1.858963155746211056e-05	3.022481834269703581e-06	-4.338459681697180550e-07
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.432448103599208687e-05	-1.809097540347074948e-05	2.947144414971476575e-06	-4.234773355899529934e-07
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.185130935067319678e-05	-1.760525668085501222e-05	2.873648070330880709e-06	-4.133579607315703940e-07
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.971277002419838772e-05	-1.718411500001637625e-05	2.809828534689649287e-06	-4.045674272819330233e-07
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.737245722411244340e-05	-1.672198340133454792e-05	2.739691888235515827e-06	-3.949027697970622997e-07
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.534894135652736699e-05	-1.632131947112941300e-05	2.678791007997517424e-06	-3.865071762781076621e-07
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.313460633829426533e-05	-1.588168105350995672e-05	2.611862381281854181e-06	-3.772765178249957099e-07
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.098422461508523574e-05	-1.545351503266134791e-05	2.546571697823810302e-06	-3.682673705939778212e-07
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.889592355114163328e-05	-1.503652366682457051e-05	2.482877673600719351e-06	-3.594740955000433665e-07
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.709027465027963405e-05	-1.467500760321818451e-05	2.427568131795135207e-06	-3.518345644610150261e-07
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.511427701377429196e-05	-1.427833305340088427e-05	2.366780438839995290e-06	-3.434340852649456531e-07
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.319537642992476825e-05	-1.389203218734224548e-05	2.307478653228096547e-06	-3.352343707530872937e-07
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.153637053192212241e-05	-1.355715817963753417e-05	2.255985263469727298e-06	-3.281104509704789821e-07
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.972111537112890296e-05	-1.318976497734464481e-05	2.199395591105264022e-06	-3.202770810016664902e-07
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.795853393234721133e-05	-1.283202262083819122e-05	2.144192300054293717e-06	-3.126309276258286407e-07
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.624712441885281649e-05	-1.248368567660235703e-05	2.090341596123807241e-06	-3.051673905963667094e-07
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.458539982267134944e-05	-1.214451111901624412e-05	2.037810016172678797e-06	-2.978819147442020614e-07
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.314883145146774763e-05	-1.185051990774584277e-05	1.992195896125304655e-06	-2.915517722030190364e-07
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.157695382936960905e-05	-1.152799784880566748e-05	1.942065910406165651e-06	-2.845903718042232190e-07
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.005064858572155117e-05	-1.121396319808967308e-05	1.893162137394428213e-06	-2.777943962760706556e-07
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.856868896858643935e-05	-1.090820979854974152e-05	1.845456252613525729e-06	-2.711600124112798565e-07
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.712986577771492361e-05	-1.061053425302876942e-05	1.798920312285001213e-06	-2.646834392362021711e-07
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.573298147870496501e-05	-1.032073511985293608e-05	1.753526640786886931e-06	-2.583609320645532657e-07
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.437685005988695918e-05	-1.003861288887110485e-05	1.709247827370108546e-06	-2.521887820530541858e-07
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.320466236468616545e-05	-9.794122592510509049e-06	1.670802858829609847e-06	-2.468256818076426829e-07
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.192231284623088456e-05	-9.525963563982549752e-06	1.628556023968201003e-06	-2.409275454590946259e-07
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.067735339770520722e-05	-9.264915710466254829e-06	1.587346319059212497e-06	-2.351692491980836406e-07
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.946864940178976435e-05	-9.010787920930901485e-06	1.547147483099412401e-06	-2.295472408092944343e-07
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.829517437643009615e-05	-8.763404549461794858e-06	1.507935350510129942e-06	-2.240582644676801214e-07
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.715597700878770095e-05	-8.522600787587746778e-06	1.469687225092474841e-06	-2.186992716891694801e-07
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.605011615604862855e-05	-8.288213543399599871e-06	1.432380646166614696e-06	-2.134672458044161557e-07
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.497665950492163337e-05	-8.060081250071975443e-06	1.395993362631990249e-06	-2.083591982884622021e-07
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.393468346637152185e-05	-7.838043847701730042e-06	1.360503330473407716e-06	-2.033721684258478559e-07
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.292327307191570931e-05	-7.621942765415914189e-06	1.325888710304121464e-06	-1.985032229806885247e-07
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.194152187145800608e-05	-7.411620903744810070e-06	1.292127864945301631e-06	-1.937494558716372752e-07
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.098853183263170120e-05	-7.206922617255210783e-06	1.259199357041227896e-06	-1.891079878516448903e-07
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.006342658548078289e-05	-7.007695634890220499e-06	1.227082201739872470e-06	-1.845760022269310902e-07
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.906729022802809784e-05	-6.792581768569543175e-06	1.192324875419537246e-06	-1.796657707948094767e-07
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.819854505527949541e-05	-6.604460023965626425e-06	1.161858907151644899e-06	-1.753566823038519579e-07
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.735536011969651236e-05	-6.421395645541352547e-06	1.132146928329320596e-06	-1.711494239775518491e-07
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.653701389250002154e-05	-6.243259758569640600e-06	1.103171067048611913e-06	-1.670416134474240780e-07
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.574279141206370621e-05	-6.069924657701135842e-06	1.074913613185145109e-06	-1.630308899009159624e-07
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.497198420803563917e-05	-5.901263793467372443e-06	1.047357016528431726e-06	-1.591149138328560587e-07
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.422389022655217842e-05	-5.737151758978108348e-06	1.020483884943000930e-06	-1.552913668004773049e-07
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.341846771542157359e-05	-5.559988986884304713e-06	9.914054867873263809e-07	-1.511485918511136321e-07
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.271607224972604244e-05	-5.405077106077316209e-06	9.659193072859877413e-07	-1.475127214985693624e-07
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.203436961772305835e-05	-5.254349676936112040e-06	9.410658809499211715e-07	-1.439625342921173713e-07
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.137279365845356097e-05	-5.107702467361645778e-06	9.168305941049688447e-07	-1.404960948732996637e-07
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.066063230559139904e-05	-4.949420947180170961e-06	8.906098634486161625e-07	-1.367403856989355751e-07
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.003970935338870692e-05	-4.811049392066612149e-06	8.676321276560407098e-07	-1.334444683612018121e-07
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.943718365902332657e-05	-4.676439648910395735e-06	8.452278875439850102e-07	-1.302263863350821724e-07
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.885250942018670321e-05	-4.545491223156974650e-06	8.233830521570281147e-07	-1.270842734352045879e-07
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.822315043418849432e-05	-4.404165984482411065e-06	7.997501206556094931e-07	-1.236798871011877670e-07
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.767439206816950246e-05	-4.280620992337091224e-06	7.790405364195841813e-07	-1.206920990872195598e-07
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.714184699563123547e-05	-4.160434867141693754e-06	7.588478903327832751e-07	-1.177746582988948431e-07
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.656860652298598087e-05	-4.030732043024176532e-06	7.370033925701457296e-07	-1.146136499103053361e-07
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.606884391020042794e-05	-3.917362988682882157e-06	7.178631243556023253e-07	-1.118395857100772266e-07
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.558393907182841257e-05	-3.807095799893945495e-06	6.992032429795649321e-07	-1.091310494811492227e-07
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.506206357671447078e-05	-3.688116376623152401e-06	6.790194697906430863e-07	-1.061965744053982514e-07
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.460713034221878822e-05	-3.584132901904186431e-06	6.613360809051855037e-07	-1.036214103581317540e-07
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.411751604601145010e-05	-3.471937924087464291e-06	6.422092038045880192e-07	-1.008314225206799078e-07
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369068970816955354e-05	-3.373884315938260052e-06	6.254519594460111190e-07	-9.838299282730754741e-08
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323128507307742073e-05	-3.268084430105665403e-06	6.073265733466477396e-07	-9.573018765439710223e-08
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.283077364101539359e-05	-3.175619560874723667e-06	5.914468410562908924e-07	-9.340208185902577659e-08
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244218516791179470e-05	-3.085696751022843337e-06	5.759675908199783257e-07	-9.112897297581239478e-08
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.202400182606591700e-05	-2.988685344528788754e-06	5.592267412204572608e-07	-8.866630094248846267e-08
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.165950154135369672e-05	-2.903917493656459942e-06	5.445623051052139832e-07	-8.650526353790644061e-08
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.126727507884557532e-05	-2.812475909243896710e-06	5.287039334988290209e-07	-8.416410561976217105e-08
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.088806798768872928e-05	-2.723840275509247811e-06	5.132918415974328455e-07	-8.188450972223814120e-08
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.055755148786832590e-05	-2.646396584949539686e-06	4.997922863854452392e-07	-7.988416113340881834e-08
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020187923810557330e-05	-2.562857273297388154e-06	4.851940895522718100e-07	-7.771705384371275086e-08
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.891845106837675596e-06	-2.489863552456319945e-06	4.724072294387694060e-07	-7.581533782336220043e-08
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.558203077737909974e-06	-2.411125149964522926e-06	4.585800076672697850e-07	-7.375506958410542347e-08
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.267404312763950834e-06	-2.342333955990872732e-06	4.464696229839386234e-07	-7.194721617969772709e-08
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.954511081120903208e-06	-2.268139475737215213e-06	4.333754826328505577e-07	-6.998879416584003754e-08
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.652042622735142593e-06	-2.196236765313952016e-06	4.206524261711200946e-07	-6.808203183308924347e-08
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.388454953090925377e-06	-2.133427580061715955e-06	4.095106426108078114e-07	-6.640901969166971281e-08
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.104865518184723236e-06	-2.065692420711680054e-06	3.974650286960760472e-07	-6.459677123035906292e-08
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.830729719795427639e-06	-2.000053542921270677e-06	3.857615986951065845e-07	-6.283237379065793445e-08
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.591818398167727692e-06	-1.942716125864815974e-06	3.755129849439060710e-07	-6.128426199830763365e-08
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.334745263220808598e-06	-1.880879038259479698e-06	3.644329091681531982e-07	-5.960724969077947149e-08
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.086226030397714789e-06	-1.820955916531946832e-06	3.536679206848935714e-07	-5.797451316555261098e-08
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.869655973524348880e-06	-1.768616743019237556e-06	3.442420564951986594e-07	-5.654200896518293956e-08
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.636670236916219814e-06	-1.712181257450859521e-06	3.340532207673928293e-07	-5.499041493796283182e-08
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.411486130846110341e-06	-1.657503925330674208e-06	3.241559132019319232e-07	-5.347997663054733228e-08
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.193848771567668657e-06	-1.604531951371771037e-06	3.145421505682355202e-07	-5.200963674249127100e-08
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.004218773873885860e-06	-1.558271996633731447e-06	3.061256536729162818e-07	-5.071974862803889108e-08
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.800226089102901850e-06	-1.508396418256162202e-06	2.970288839115054207e-07	-4.932271609417294422e-08
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.603053657007369723e-06	-1.460075710380139054e-06	2.881929026981604816e-07	-4.796276802237862659e-08
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.412462150469310018e-06	-1.413260124123179624e-06	2.796101635377199765e-07	-4.663890379793578472e-08
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.228245010434919852e-06	-1.367905933140033487e-06	2.712739273262578454e-07	-4.535022488956831247e-08
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.050205998334843451e-06	-1.323971343628206079e-06	2.631777194442436236e-07	-4.409586648627746941e-08
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.878150580917998243e-06	-1.281414924275657190e-06	2.553151212938564510e-07	-4.287497124481039461e-08
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.728257256065196193e-06	-1.244258528272587914e-06	2.484332589591791778e-07	-4.180407388879692755e-08
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.567040753640058313e-06	-1.204207769540084898e-06	2.409970339788778983e-07	-4.064442305712636600e-08
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.411253168844528233e-06	-1.165417043100849843e-06	2.337761159021456839e-07	-3.951579056339015476e-08
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.260706440853070801e-06	-1.127846293517676816e-06	2.267642987782363230e-07	-3.841734741116388835e-08
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.115214140388913534e-06	-1.091455811803966992e-06	2.199554301458849193e-07	-3.734827173096051692e-08
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.974600160741202718e-06	-1.056207876485733721e-06	2.133436338073688824e-07	-3.630777653572389893e-08
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.838712977330050775e-06	-1.022069446402748756e-06	2.069236754215342506e-07	-3.529515527342396171e-08
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.707406125517559526e-06	-9.890084731436204775e-07	2.006904616934504260e-07	-3.430971941498717009e-08
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.580534381421879957e-06	-9.569931793178722341e-07	1.946389423026619729e-07	-3.335078622857332637e-08
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.457953748609646148e-06	-9.259920556508842426e-07	1.887641094429078441e-07	-3.241767871752902391e-08
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.339521444966513118e-06	-8.959738581177181121e-07	1.830609973680005740e-07	-3.150972555917160322e-08
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225095889742197437e-06	-8.669076051150042765e-07	1.775246819437306296e-07	-3.062626104438439365e-08
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114536690768019489e-06	-8.387625746704904174e-07	1.721502802057380556e-07	-2.976662501801655030e-08
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.007704757673621391e-06	-8.115083262995327748e-07	1.669329533543188762e-07	-2.893016324586315882e-08
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.904471722895620041e-06	-7.851165432975691182e-07	1.618681635520173932e-07	-2.811625927822710085e-08
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.804726372376874569e-06	-7.595622901870293238e-07	1.569518491837232690e-07	-2.732435619486869897e-08
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708359957298524576e-06	-7.348211396879110987e-07	1.521800242534285367e-07	-2.655390688629337490e-08
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606130878447111330e-06	-7.085161001633090459e-07	1.470931849764851892e-07	-2.573054427810549458e-08
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516510236157560234e-06	-6.854038482071424553e-07	1.426119589939957179e-07	-2.500338698945664001e-08
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.429937076693941106e-06	-6.630302455751356530e-07	1.382630728631328418e-07	-2.429601578777148432e-08
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346306276178939722e-06	-6.413716779287931999e-07	1.340426729591370490e-07	-2.360790169370365881e-08
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265513571544504488e-06	-6.204047239804736741e-07	1.299469370923475308e-07	-2.293852003348313662e-08
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187455873486825131e-06	-6.001062186014096818e-07	1.259720835264788288e-07	-2.228735155658945812e-08
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104640895509344147e-06	-5.785248434009709581e-07	1.217352234772689060e-07	-2.159152964188704448e-08
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.032037507382060550e-06	-5.595641355667880009e-07	1.180032867222674357e-07	-2.097709125338684467e-08
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961906364894875501e-06	-5.412116738112599873e-07	1.143821980047808277e-07	-2.037946891563246515e-08
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.894167856995572541e-06	-5.234491168900709178e-07	1.108688826095781069e-07	-1.979823288391697130e-08
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.822324758605397876e-06	-5.045699342428099319e-07	1.071250743296524962e-07	-1.917729073567811825e-08
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.759354489766921226e-06	-4.879871301438516410e-07	1.038281840300213234e-07	-1.862908237345419990e-08
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698534101480579869e-06	-4.719383024580933221e-07	1.006296909300771383e-07	-1.809594979474260803e-08
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639786566897970893e-06	-4.564057044285555544e-07	9.752661977288213924e-08	-1.757747712588229679e-08
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577468109989526520e-06	-4.398952647170935808e-07	9.421995854367583876e-08	-1.702360042956845354e-08
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.522837409460680806e-06	-4.253920834978861369e-07	9.130805989882897397e-08	-1.653462044380031880e-08
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.470071255786831279e-06	-4.113565660448885998e-07	8.848333148520376087e-08	-1.605913513046628962e-08
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.414111673712443894e-06	-3.964410364202660056e-07	8.547395020085216373e-08	-1.555127936501665037e-08
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.365069680543707469e-06	-3.833424287986894516e-07	8.282449568748171518e-08	-1.510302238326038251e-08
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.313065422391225997e-06	-3.694241517271893839e-07	8.000217088703817958e-08	-1.462429815687166136e-08
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.267491806999076913e-06	-3.572020659897151398e-07	7.751758734027169393e-08	-1.420178528162795606e-08
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.223481116288399174e-06	-3.453764338084180031e-07	7.510790675942596049e-08	-1.379101686296999062e-08
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176806988829042861e-06	-3.328101948124172412e-07	7.254102367429975990e-08	-1.335234445130281029e-08
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135895788522557251e-06	-3.217739690296034839e-07	7.028120171306151167e-08	-1.296517763116596617e-08
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.092507153781701855e-06	-3.100465725845760888e-07	6.787403101952765253e-08	-1.255172876836376617e-08
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.054482811310206794e-06	-2.997488709806836798e-07	6.575516307541973871e-08	-1.218687621235011305e-08
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.014164839664580781e-06	-2.888084999719165316e-07	6.349855415724993467e-08	-1.179731817001494785e-08
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.788374330257921544e-07	-2.792034150557906841e-07	6.151251359755748134e-08	-1.145359396236938091e-08
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.413829080774727470e-07	-2.689999807617364319e-07	5.939759945285994630e-08	-1.108663275274966732e-08
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.085655741279818353e-07	-2.600423431788542563e-07	5.753639001611757296e-08	-1.076286995579796954e-08
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.737705961519705880e-07	-2.505265575886869041e-07	5.555444513822702403e-08	-1.041723219704389420e-08
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.432794563000191261e-07	-2.421719185177501330e-07	5.381019789066462355e-08	-1.011228241593734727e-08
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.109449867586699032e-07	-2.332956359110434913e-07	5.195269186925167976e-08	-9.786722236981131915e-09
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.798305692009113066e-07	-2.247375012988660730e-07	5.015734492490406848e-08	-9.471231831021913675e-09
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.525681388562082633e-07	-2.172247242910749241e-07	4.857756255254398270e-08	-9.192923115560683755e-09
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.236666730308732615e-07	-2.092452202764653825e-07	4.689565503776299631e-08	-8.895875212367432745e-09
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.983473123308816087e-07	-2.022414819474743941e-07	4.541590929557091141e-08	-8.633870403291748507e-09
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.715082516184708646e-07	-1.948033815206914349e-07	4.384067001094560722e-08	-8.354252631032598205e-09
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.456902082057058360e-07	-1.876342120205059258e-07	4.231863774350926540e-08	-8.083366196956267757e-09
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.230713261050268702e-07	-1.813417620627482210e-07	4.097961677466084787e-08	-7.844454320841237253e-09
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.990907951508459519e-07	-1.746583836081212042e-07	3.955413706033751719e-08	-7.589485546343919024e-09
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.760169185607794689e-07	-1.682156169438856183e-07	3.817670435595335706e-08	-7.342475301746360059e-09
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.538181111800369013e-07	-1.620055039670234479e-07	3.684583748111770067e-08	-7.103197224809493255e-09
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.343712226477772599e-07	-1.565553880908367059e-07	3.567516219074594891e-08	-6.892196682290507720e-09
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.137590332426221078e-07	-1.507682090146784003e-07	3.442922870535153619e-08	-6.667071935977046147e-09
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.939344072504829173e-07	-1.451915663602738783e-07	3.322572895871370056e-08	-6.449045647248490435e-09
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.748677364237706988e-07	-1.398179764578001659e-07	3.206326476918970496e-08	-6.237903380218442992e-09
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.581674097439833462e-07	-1.351028495309320804e-07	3.104092117595303359e-08	-6.051750568528568702e-09
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.404663833641810559e-07	-1.300963410918952879e-07	2.995295540947424809e-08	-5.853161245686595212e-09
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.234385457033946895e-07	-1.252714593357738208e-07	2.890202193886815657e-08	-5.660841937861422572e-09
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.070574410345085739e-07	-1.206214766869732983e-07	2.788685410723412954e-08	-5.474596850056567496e-09
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.913007185044932210e-07	-1.161406329219100603e-07	2.690634922054929558e-08	-5.294252701013278493e-09
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.774999155746360401e-07	-1.122091805783655051e-07	2.604415299752315385e-08	-5.135281228894160409e-09
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.628748651811829797e-07	-1.080356646846195420e-07	2.512683555211958113e-08	-4.965732160781712232e-09
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.488113178340615088e-07	-1.040150559692830648e-07	2.424106752864397271e-08	-4.801593800973956504e-09
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.352879901519806811e-07	-1.001418602244879436e-07	2.338579501939936325e-08	-4.642700204953680458e-09
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.222837655124136373e-07	-9.641062624808821653e-08	2.255997235432415462e-08	-4.488886722917462364e-09
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.097776924034307324e-07	-9.281594541875383345e-08	2.176256201964214189e-08	-4.339989986997800678e-09
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.977490530852928117e-07	-8.935246820434662766e-08	2.099253752123518340e-08	-4.195848311218949337e-09
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.861794226993713943e-07	-8.601540003682863660e-08	2.024896960805233371e-08	-4.056313774772565439e-09
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.750529810579165977e-07	-8.280057637469389019e-08	1.953103931798045371e-08	-3.921254049131762203e-09
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.643541671825197013e-07	-7.970389781086599745e-08	1.883793973823675334e-08	-3.790538627995472873e-09
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.540675399690035916e-07	-7.672129648984420016e-08	1.816887015842713367e-08	-3.664038006517584636e-09
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.441777770216500459e-07	-7.384873580095941723e-08	1.752303601027364512e-08	-3.541623671580809596e-09
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.346696735015379502e-07	-7.108221007534267567e-08	1.689964880807124097e-08	-3.423168092188190350e-09
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.255281409887971040e-07	-6.841774428655441786e-08	1.629792608986370829e-08	-3.308544709970635837e-09
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.167382063585599764e-07	-6.585139375481747090e-08	1.571709135932745358e-08	-3.197627929808630040e-09
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.082851319447065803e-07	-6.337927379456085655e-08	1.515637940081254484e-08	-3.090293886692912312e-09
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	2.001561664755993143e-07	-6.099799196126367332e-08	1.461511383778774986e-08	-2.986431649159102772e-09
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.923401282458420501e-07	-5.870454512878983014e-08	1.409268865929646457e-08	-2.885940549580116745e-09
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.848259596913486095e-07	-5.649596263070504669e-08	1.358850417960715329e-08	-2.788720931712298681e-09
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.776026865165974848e-07	-5.436929615255968355e-08	1.310196521971201438e-08	-2.694673887062301887e-09
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.700417208079393840e-07	-5.213928340681569253e-08	1.259062608246738742e-08	-2.595580084607465278e-09
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.633915835272917286e-07	-5.017446598675569305e-08	1.213907865521450337e-08	-2.507850243974938279e-09
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.569989390886967430e-07	-4.828259066659486999e-08	1.170336514010637599e-08	-2.422991911232266007e-09
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.508531456999332658e-07	-4.646079838717209317e-08	1.128290835443301038e-08	-2.340909163849914378e-09
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.449438046660208230e-07	-4.470629278404917594e-08	1.087714306917271864e-08	-2.261507933571252683e-09
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.387566309338820784e-07	-4.286622938401556697e-08	1.045067224125825205e-08	-2.177849753307366085e-09
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.333143351714900484e-07	-4.124496260616341644e-08	1.007409380985451022e-08	-2.103795610636688569e-09
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.280833042620787044e-07	-3.968410483598242962e-08	9.710788694531694801e-09	-2.032181704939216652e-09
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.230557870710397088e-07	-3.818153395688419762e-08	9.360317831338196919e-09	-1.962933064037650081e-09
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.182240894170564766e-07	-3.673514343304297409e-08	9.022245376351285265e-09	-1.895975264778256661e-09
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.131675045966826572e-07	-3.521887957408617237e-08	8.667071087205898487e-09	-1.825456290465013889e-09
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.087206327873390147e-07	-3.388321784402250555e-08	8.353528210556121682e-09	-1.763050332296261496e-09
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.044461529484127092e-07	-3.259732232563236097e-08	8.051056628198034795e-09	-1.702708597473172893e-09
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.997118138143269756e-08	-3.124895015121877512e-08	7.733230134932331315e-09	-1.639152580559622412e-09
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.603508395457996220e-08	-3.006103749448010204e-08	7.452642524232215505e-09	-1.582909260471249632e-09
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.225203432611337774e-08	-2.891754068026632810e-08	7.182004167561763114e-09	-1.528535598360400661e-09
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.829317474419404626e-08	-2.771894822929401074e-08	6.897728510728025752e-09	-1.471284396448739164e-09
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.481244914605036356e-08	-2.666338999633168941e-08	6.646848241279356902e-09	-1.420636722557723142e-09
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.117046033243349148e-08	-2.555712337053513649e-08	6.383362465978444948e-09	-1.367316142810718114e-09
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.796842815249613703e-08	-2.458291500607832352e-08	6.150844065165168574e-09	-1.320149527559047513e-09
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.489143400291051582e-08	-2.364531277081801570e-08	5.926619956854358875e-09	-1.274562251134644148e-09
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.167110779289917553e-08	-2.266249141176605775e-08	5.691104471365638156e-09	-1.226567528421349782e-09
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.883877796266276179e-08	-2.179674711420366423e-08	5.483229674653647273e-09	-1.184108029899983391e-09
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.587452598369832191e-08	-2.088927210395068577e-08	5.264897912332823741e-09	-1.139409668520226282e-09
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.326823589944902681e-08	-2.009013231182650303e-08	5.072241906247645575e-09	-1.099876069112707137e-09
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.054140186775551374e-08	-1.925271433468919575e-08	4.869948027793745766e-09	-1.058267912920423504e-09
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.814439932962851530e-08	-1.851542524556293512e-08	4.691479769864595522e-09	-1.021474465605804670e-09
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.563684265185023840e-08	-1.774291648700284222e-08	4.504107268434107508e-09	-9.827553689010405929e-10
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.343262097706595533e-08	-1.706279392347047313e-08	4.338810802634276684e-09	-9.485190411229351241e-10
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.112646641367118502e-08	-1.635012181955125083e-08	4.165259476832525160e-09	-9.124907920145167216e-10
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.909876052178779163e-08	-1.572255011094597360e-08	4.012133688890933995e-09	-8.806312211485445654e-10
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.697669796901045332e-08	-1.506479816645650078e-08	3.851335926838345222e-09	-8.471012084828746704e-10
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.511095297809313493e-08	-1.448562633440831612e-08	3.709474453986965662e-09	-8.174538080147930198e-10
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.315905652178465775e-08	-1.387879467457153207e-08	3.560548650592082293e-09	-7.862601872968642834e-10
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.129089184981976236e-08	-1.329707231906271944e-08	3.417493529920290975e-09	-7.562257502354874358e-10
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.964903434184541537e-08	-1.278503913312937355e-08	3.291329338480473354e-09	-7.296778070727347553e-10
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.793179235474496039e-08	-1.224868255995983683e-08	3.158914019462198105e-09	-7.017518964468969299e-10
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.628835188403113775e-08	-1.173456895581918378e-08	3.031733536895015325e-09	-6.748675795069649320e-10
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.484383160368873265e-08	-1.128201078265764380e-08	2.919566584109873081e-09	-6.511046969473997622e-10
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.333249232126163876e-08	-1.080783011048399513e-08	2.801820691419131864e-09	-6.261060143693452519e-10
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.188555517808604230e-08	-1.035317503945645202e-08	2.688705554005980432e-09	-6.020369252726714793e-10
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.061366307543277767e-08	-9.952942628985166116e-09	2.588944786741847229e-09	-5.807637253648148950e-10
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.928332457547304181e-08	-9.533706543782258169e-09	2.484251154973229390e-09	-5.583903072944868185e-10
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.801033353372227036e-08	-9.131926827803677961e-09	2.383719390215205188e-09	-5.368575775538977013e-10
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.679232208287364337e-08	-8.746908657781713528e-09	2.287191957893090622e-09	-5.161356471755034939e-10
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.572210184363387955e-08	-8.408110723765107911e-09	2.202092593420893881e-09	-4.978274648366527203e-10
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.460291272233717101e-08	-8.053295286169271371e-09	2.112804005979343731e-09	-4.785768197790104433e-10
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.353189561337412914e-08	-7.713243772827872200e-09	2.027066832615061045e-09	-4.600510407340803584e-10
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.250676009553607906e-08	-7.387283942686264001e-09	1.944728614633873211e-09	-4.422211915913823050e-10
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.152551132098463747e-08	-7.074826696649178031e-09	1.865654645236868520e-09	-4.250614523827067571e-10
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.058647344990776544e-08	-6.775372650699211594e-09	1.789729366963622080e-09	-4.085493631272260404e-10
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.976136188685549651e-08	-6.511876270435662572e-09	1.722800024103145441e-09	-3.939633144054256097e-10
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.889863124687632953e-08	-6.235974405311549722e-09	1.652592347357804077e-09	-3.786308143026593699e-10
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.807333718071195871e-08	-5.971652245795622559e-09	1.585203726651619343e-09	-3.638818419267681542e-10
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.728386578753041905e-08	-5.718428594220792262e-09	1.520522731036650454e-09	-3.496947208794980226e-10
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.652861474319191388e-08	-5.475825702757920639e-09	1.458438727835737048e-09	-3.360479298929123960e-10
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.580599319571915227e-08	-5.243369242271804181e-09	1.398841875437841255e-09	-3.229201014297679249e-10
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.511443787439473118e-08	-5.020592904804860592e-09	1.341624126569102103e-09	-3.102902020919931041e-10
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.445262893064649536e-08	-4.807100086449266281e-09	1.286692679284641153e-09	-2.981399526507877999e-10
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.381942946266533123e-08	-4.602546603153326796e-09	1.233966207345863930e-09	-2.864531497081434858e-10
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.321371479551523201e-08	-4.406591900300886912e-09	1.183364219931182830e-09	-2.752137511744836424e-10
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.263436819677592865e-08	-4.218897827104057665e-09	1.134806793973185990e-09	-2.644058280124868763e-10
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.208028080588071796e-08	-4.039128615220682711e-09	1.088214569109548547e-09	-2.540135632320144994e-10
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.155035156423679041e-08	-3.866950857608545447e-09	1.043508742689836689e-09	-2.440212508961631706e-10
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.104348714611831002e-08	-3.702033487613426273e-09	1.000611064837532639e-09	-2.344132951383089576e-10
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.055860189032035326e-08	-3.544047758287343560e-09	9.594438335663983601e-10	-2.251742091899648221e-10
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.009463821295291969e-08	-3.392673179654138550e-09	9.199312207770418898e-10	-2.162888609402613961e-10
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.650726783728088912e-09	-3.247644113012410300e-09	8.820096801640840530e-10	-2.077444008199364798e-10
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.226098534656921470e-09	-3.108724173599409599e-09	8.456222290665834743e-10	-1.995292025118791633e-10
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.819990541986060844e-09	-2.975678850996347580e-09	8.107123322030090569e-10	-1.916317299158903287e-10
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.431645158532041324e-09	-2.848275255968272053e-09	7.772238448710275454e-10	-1.840405265631714946e-10
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	8.030109729577586500e-09	-2.716353020716415177e-09	7.424840121053927043e-10	-1.761491452859978241e-10
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.676359178983298472e-09	-2.599962038811226248e-09	7.117781573792017578e-10	-1.691595511830802144e-10
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.338067888005983095e-09	-2.488504765152857878e-09	6.823230220290489049e-10	-1.624413961494259010e-10
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	7.014499283699853791e-09	-2.381754785419757026e-09	6.540640213107119688e-10	-1.559835417629764651e-10
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.704944295772230191e-09	-2.279493880953305669e-09	6.269484631557898413e-10	-1.497752152033398993e-10
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.408831982847139348e-09	-2.181544764363721429e-09	6.009330315256575737e-10	-1.438074350153297681e-10
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.102612542925111677e-09	-2.080111569460231077e-09	5.739450619071747985e-10	-1.376041772024840648e-10
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.832846008300535495e-09	-1.990627653807259094e-09	5.500943436933124327e-10	-1.321109784173686660e-10
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.574936165682199385e-09	-1.904960855225576485e-09	5.272221912738024124e-10	-1.268329496780023172e-10
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.328375760108160784e-09	-1.822952958678950530e-09	5.052897243313679230e-10	-1.217619744331060725e-10
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.073491908164165742e-09	-1.738057803042122154e-09	4.825451770171744972e-10	-1.164927230479399808e-10
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.848961892994925401e-09	-1.663169119151657797e-09	4.624466556278841404e-10	-1.118272789928210056e-10
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.634238706784335531e-09	-1.591458188197878266e-09	4.431695794609218675e-10	-1.073442046462951324e-10
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.412144853993494740e-09	-1.517187421391298036e-09	4.231711956341319047e-10	-1.026845746066710165e-10
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.216449725023119872e-09	-1.451657280614562326e-09	4.054968071183521432e-10	-9.855859103223325197e-11
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	4.029339901552063007e-09	-1.388920686435113332e-09	3.885484009439056446e-10	-9.459478379238715503e-11
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.835926141433653905e-09	-1.323982022748886524e-09	3.709752203513825516e-10	-9.047691479241380703e-11
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.665597925791826084e-09	-1.266715911631549987e-09	3.554518064667382826e-10	-8.683230822939279695e-11
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.502799527189508406e-09	-1.211909428949760571e-09	3.405707809683574964e-10	-8.333203861868495548e-11
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.334540163791234929e-09	-1.155187466424400049e-09	3.251435709406739355e-10	-7.969634096408697894e-11
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.186346831233679919e-09	-1.105162885264219961e-09	3.115151554197561642e-10	-7.647848448406203063e-11
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	3.033123965263932807e-09	-1.053372759337624313e-09	2.973827140754063673e-10	-7.313545485394563588e-11
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.898115525496378820e-09	-1.007680511060919081e-09	2.848942706311556942e-10	-7.017595034630851939e-11
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.758530625659230459e-09	-9.603780952375731368e-10	2.719448586049615328e-10	-6.710159983220713568e-11
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.635596411546514049e-09	-9.186634312054889643e-10	2.605064642323580210e-10	-6.438097017829779156e-11
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.508550394975734025e-09	-8.754963598979733138e-10	2.486503317828282537e-10	-6.155574957923579630e-11
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.396694006671493663e-09	-8.374396660131575031e-10	2.381805237750668606e-10	-5.905623672547774742e-11
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.281114751463510039e-09	-7.980640349498609814e-10	2.273300168470632052e-10	-5.646103825088074188e-11
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.179353230068647349e-09	-7.633500069152665812e-10	2.177484304041882444e-10	-5.416512332013125413e-11
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.074183051353242777e-09	-7.274265410221107209e-10	2.078170742165544532e-10	-5.178109608198899896e-11
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.981546846071972260e-09	-6.957441718323168130e-10	1.990444385989295911e-10	-4.967149836286885147e-11
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.885768458347190109e-09	-6.629462828017558026e-10	1.899489010898977623e-10	-4.748045276085715759e-11
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.801413708597926039e-09	-6.340237186360987754e-10	1.819155361184669060e-10	-4.554188041830446494e-11
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.714241184738399243e-09	-6.040967860231840172e-10	1.735900788435497138e-10	-4.352926589285996762e-11
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.631260628108291007e-09	-5.755707138042623335e-10	1.656411933721198840e-10	-4.160412433823366752e-11
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.558217858060396296e-09	-5.504283465793355304e-10	1.586239972795707531e-10	-3.990159452677502095e-11
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.482760446666846661e-09	-5.244212115088441780e-10	1.513538950750796225e-10	-3.813456989970267369e-11
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.410937657000822606e-09	-4.996337290228604659e-10	1.444133678018684016e-10	-3.644456107992197927e-11
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.347702995289797157e-09	-4.777826102635400771e-10	1.382855301113824669e-10	-3.494985749896742459e-11
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.282342851171626290e-09	-4.551692613880128447e-10	1.319343577551979904e-10	-3.339806648297774187e-11
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.220095134159131094e-09	-4.336055445238845292e-10	1.258685835541306868e-10	-3.191343999960590476e-11
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.165284928114844395e-09	-4.145949078074128397e-10	1.205128915306210609e-10	-3.060040095413728287e-11
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.108657269472686022e-09	-3.949294029974269492e-10	1.149642454194764178e-10	-2.923774452056990818e-11
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.054765780949100508e-09	-3.761896078727301479e-10	1.096683212758809042e-10	-2.793483946911830988e-11
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	1.003484149091600397e-09	-3.583339102750386266e-10	1.046141433164632968e-10	-2.668919487418036265e-11
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.583551850314396284e-10	-3.426006813789506289e-10	1.001538867199261436e-10	-2.558805204958362500e-11
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	9.117406156608477710e-10	-3.263292449931025507e-10	9.553402796739545221e-11	-2.444558424355042647e-11
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.673715454191376178e-10	-3.108218732197467412e-10	9.112425486425021196e-11	-2.335319156435898732e-11
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.251259332498283161e-10	-2.960383516766151077e-10	8.691395700492140481e-11	-2.230846511816766926e-11
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.849012779465118904e-10	-2.819447221004447322e-10	8.289411255129694967e-11	-2.130933998320194788e-11
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.466127161586289543e-10	-2.685126740826924875e-10	7.905713402638919037e-11	-2.035406188800284230e-11
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.129154730944231543e-10	-2.566769092589563662e-10	7.567113877789806394e-11	-1.950968627652347576e-11
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.781154395627624461e-10	-2.444388040484364840e-10	7.216482435255967239e-11	-1.863387168125499863e-11
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.450084408854824816e-10	-2.327811710722197244e-10	6.881962933964793368e-11	-1.779687397464101507e-11
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.135124048238134717e-10	-2.216766224908406574e-10	6.562821064533116955e-11	-1.699699462624308010e-11
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.835458019068199753e-10	-2.110979515307198950e-10	6.258327370176973179e-11	-1.623254632437745029e-11
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.550276409199722114e-10	-2.010181309793271098e-10	5.967757206387497907e-11	-1.550185288290593933e-11
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.278787128959159837e-10	-1.914107166099085330e-10	5.690401156151526781e-11	-1.480327224277020908e-11
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	5.020346066143273503e-10	-1.822540684829813892e-10	5.425674025106385024e-11	-1.413543722158367885e-11
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.774404287016527714e-10	-1.735296384656920916e-10	5.173070622816224206e-11	-1.349715783721301980e-11
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.540417911558806063e-10	-1.652190471583183868e-10	4.932090285813099804e-11	-1.288725458673419298e-11
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.317846604983966456e-10	-1.573040349298568662e-10	4.702235611911373608e-11	-1.230455564679511471e-11
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.106153548671905822e-10	-1.497664609361201849e-10	4.483012433474225709e-11	-1.174789681067454349e-11
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.904805411396611236e-10	-1.425883021478310414e-10	4.273929790952286294e-11	-1.121612142598146968e-11
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.713272320847602187e-10	-1.357516523886271265e-10	4.074499906692113782e-11	-1.070808033298989136e-11
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.531027835440411978e-10	-1.292387213828288449e-10	3.884238159010443515e-11	-1.022263180359917943e-11
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.357562615240616398e-10	-1.230322842830654845e-10	3.702674897272472516e-11	-9.758668196608986639e-12
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.192473506157202040e-10	-1.171186110768337679e-10	3.529432441322908370e-11	-9.315289685344176891e-12
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	3.035406711025132679e-10	-1.114855978083733484e-10	3.364175959236624820e-11	-8.891693423014437363e-12
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.886010934742324112e-10	-1.061212257861057642e-10	3.206572966274727403e-11	-8.487082159710659589e-12
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.743937128359147020e-10	-1.010135531433057304e-10	3.056293102202504199e-11	-8.100663737559132584e-12
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.598725281679886100e-10	-9.578645214616397100e-11	2.902266554030095777e-11	-7.703963946035898958e-12
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.470752993317524639e-10	-9.117409712279123973e-11	2.766149807701112580e-11	-7.352821386141954983e-12
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.349042575657504446e-10	-8.678217261096481243e-11	2.636352842170600559e-11	-7.017465764558001093e-12
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.233253952123695010e-10	-8.259904362545848170e-11	2.512553783685246092e-11	-6.697125263965576891e-12
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.123062641896838397e-10	-7.861359686118430985e-11	2.394444776688200075e-11	-6.391060537829229536e-12
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	2.018216942756164666e-10	-7.481714654452255434e-11	2.281782950259370482e-11	-6.098682065503771492e-12
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.911024151157652671e-10	-7.093101181135184234e-11	2.166293553982071461e-11	-5.798501581738503754e-12
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.816557408783313605e-10	-6.750203990865305011e-11	2.064241574895483425e-11	-5.532832512111395354e-12
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.726742588352827164e-10	-6.423804288066768447e-11	1.966962202297904177e-11	-5.279204415552313510e-12
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.641357120152027213e-10	-6.113131338891755240e-11	1.874238997471024652e-11	-5.037089396495789441e-12
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.554103409885805577e-10	-5.795269963431475912e-11	1.779231919187138195e-11	-4.788624065007820745e-12
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.477212225520025699e-10	-5.514818445690804574e-11	1.695285804797065838e-11	-4.568748341683520216e-12
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.404074243872940494e-10	-5.247752243911463810e-11	1.615238328983932995e-11	-4.358781969179710491e-12
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.329273916905026128e-10	-4.974301230629514639e-11	1.533165270738833316e-11	-4.143188784153516377e-12
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.263330656562748069e-10	-4.732948349795700161e-11	1.460626155259583543e-11	-3.952359600270464740e-12
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.200623036471539950e-10	-4.503175989604699746e-11	1.391474465720914965e-11	-3.770180711413768072e-12
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.136545419949574307e-10	-4.268102020662516977e-11	1.320627074239486879e-11	-3.583253853202350078e-12
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.080099600836613056e-10	-4.060775266865563299e-11	1.258053109635664557e-11	-3.417906188279428445e-12
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.026449866285034775e-10	-3.863488734556821070e-11	1.198427663196257589e-11	-3.260120630380738399e-12
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.716384192267222087e-11	-3.661687772210915732e-11	1.137351544484897708e-11	-3.098254206889017072e-12
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.233461687237723931e-11	-3.483677914584291622e-11	1.083400834085786260e-11	-2.955061076471038076e-12
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.739798299565245065e-11	-3.301499354083500652e-11	1.028111951260973415e-11	-2.808106222746892569e-12
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.304567602065011014e-11	-3.140703567952451009e-11	9.792478654964053351e-12	-2.678046365298171273e-12
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.859672519502118871e-11	-2.976149782467245941e-11	9.291747924657541853e-12	-2.544580176014638549e-12
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.467693148944381527e-11	-2.830999539328447049e-11	8.849459836180442597e-12	-2.426522262211355303e-12
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	7.067254008948943211e-11	-2.682542344001607762e-11	8.396472661966410736e-12	-2.305433454198892962e-12
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.714596565582408621e-11	-2.551644555886066607e-11	7.996510921319139525e-12	-2.198363312597552613e-12
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.354408244972700837e-11	-2.417793108413900116e-11	7.586958335767249341e-12	-2.088566544588761221e-12
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	6.037192422205576281e-11	-2.299772088156017716e-11	7.225346799746028365e-12	-1.991482663389853917e-12
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.713102251025109391e-11	-2.179054138007255884e-11	6.854973554807820351e-12	-1.891906120253152513e-12
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.427497018940387151e-11	-2.072551656638096216e-11	6.527786497093729186e-12	-1.803819674625476101e-12
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	5.135521736335128098e-11	-1.963554050916193692e-11	6.192504745280511356e-12	-1.713432747815027325e-12
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.878249542843028607e-11	-1.867403982280249470e-11	5.896357083801478041e-12	-1.633486989708217026e-12
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.615421496612206873e-11	-1.769065775057703843e-11	5.593069149371996674e-12	-1.551500658573027878e-12
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.366655644640349993e-11	-1.675877691819429684e-11	5.305265845572059064e-12	-1.473587654167340006e-12
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.147627864790167935e-11	-1.593734189345671288e-11	5.051230948156528059e-12	-1.404719886113269903e-12
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.923975579084349150e-11	-1.509758968661619136e-11	4.791182224292831924e-12	-1.334123304782228854e-12
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.712313464309431035e-11	-1.430190811034410652e-11	4.544440501016995800e-12	-1.267043125972698977e-12
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.525895373549917638e-11	-1.360033171783017804e-11	4.326596453003808785e-12	-1.207738831021005461e-12
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.335390252847839436e-11	-1.288258964645461074e-11	4.103450938983159461e-12	-1.146911559092467736e-12
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.154941537942172591e-11	-1.220197545048523541e-11	3.891574934290686009e-12	-1.089078805905078365e-12
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	2.995982141412530395e-11	-1.160175519159391040e-11	3.704488609391139519e-12	-1.037945440168784778e-12
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.833632292989187045e-11	-1.098804779067348988e-11	3.512952145644948924e-12	-9.855261021897830708e-13
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.680009455864760639e-11	-1.040664786306430305e-11	3.331253666128582511e-12	-9.357298525993030002e-13
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.534668231786983734e-11	-9.855940031752708440e-12	3.158913323194342087e-12	-8.884321527982848756e-13
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.406737022535727780e-11	-9.370647120062181096e-12	3.006845503507516089e-12	-8.466418926611092138e-13
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.276119971689732750e-11	-8.874606696192840646e-12	2.851208992191062167e-12	-8.038140041098129176e-13
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.152496102968732293e-11	-8.404585455654246831e-12	2.703542524335450702e-12	-7.631244013936033404e-13
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	2.035434389991898125e-11	-7.959019862199088888e-12	2.563381550271450157e-12	-7.244524876387208039e-13
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.924579516355212555e-11	-7.536615309568077272e-12	2.430339385195729240e-12	-6.876973032657467665e-13
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.819646869615812043e-11	-7.136328351669874904e-12	2.304102068579127861e-12	-6.527762308260312799e-13
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.727267270936068327e-11	-6.783539281982855952e-12	2.192704432450382119e-12	-6.219206212682032390e-13
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.632966277428365846e-11	-6.423011300510857998e-12	2.078718954123850431e-12	-5.903072679085233341e-13
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.543771774372862971e-11	-6.081609352072713476e-12	1.970637877538444187e-12	-5.602909877897446404e-13
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.459408575809081476e-11	-5.758324240816331529e-12	1.868157438314592082e-12	-5.317918159863183247e-13
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.379603183738426821e-11	-5.452152959913731403e-12	1.770975734474518808e-12	-5.047302777065850155e-13
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.304083775125476181e-11	-5.162098643903707577e-12	1.678792712102420677e-12	-4.790273845192749948e-13
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.232584409434079967e-11	-4.887185679908960120e-12	1.591314599194713664e-12	-4.546057688758262675e-13
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.164893358795364735e-11	-4.626633293808488021e-12	1.508304842054777864e-12	-4.314027186659890286e-13
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.100835849866101441e-11	-4.379793563349450974e-12	1.429565915652015950e-12	-4.093655223755350882e-13
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.040238847983449990e-11	-4.146024932710475378e-12	1.354902207672466385e-12	-3.884419709899164276e-13
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.829303656787385500e-12	-3.924689727970839924e-12	1.284119289124802824e-12	-3.685801712427782735e-13
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	9.287394547148615807e-12	-3.715154127595411181e-12	1.217023905343961803e-12	-3.497285432156495362e-13
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.774961981989099342e-12	-3.516788133198435175e-12	1.153423967079754944e-12	-3.318358179603054894e-13
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	8.290317027693746844e-12	-3.328965540583743005e-12	1.093128541669740093e-12	-3.148510351436130624e-13
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.831780908568236568e-12	-3.151063911057275784e-12	1.035947844295083156e-12	-2.987235407145136121e-13
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.397727994819993338e-12	-2.982480190525251267e-12	9.816978857806375851e-13	-2.834041953454151468e-13
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	6.986902329527351116e-12	-2.822745718840079904e-12	9.302346974182211311e-13	-2.688542733597093821e-13
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.598234608122562707e-12	-2.671459728844215522e-12	8.814345410952988357e-13	-2.550403170000009380e-13
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	6.230663203750692017e-12	-2.528224315485960423e-12	8.351745568965346151e-13	-2.419291044466194402e-13
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	5.883132800305193897e-12	-2.392643938593040058e-12	7.913326149391313781e-13	-2.294876112358316936e-13
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.531826454510830185e-12	-2.255427331019245374e-12	7.469044765774115536e-13	-2.168633302936705902e-13
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.222479450782711438e-12	-2.134455666932426002e-12	7.076859482404379721e-13	-2.057049019841920710e-13
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	4.929971082482975169e-12	-2.019938766695264244e-12	6.705148561601512559e-13	-1.951159792142464216e-13
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.653271245330093223e-12	-1.911490537984222033e-12	6.352719869859361425e-13	-1.850643259724037141e-13
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.391395431931559299e-12	-1.808741692765236224e-12	6.018432120203756240e-13	-1.755190496391724978e-13
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	4.126422993695867746e-12	-1.704660597691948665e-12	5.679408579622838516e-13	-1.658268972874634465e-13
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	3.892993409956321374e-12	-1.612863281630361851e-12	5.380035049084022412e-13	-1.572577495771800131e-13
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.672301022095985963e-12	-1.525975810759241146e-12	5.096337775085094994e-13	-1.491275185191235090e-13
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.463702799763315550e-12	-1.443754593284835920e-12	4.827555241783420665e-13	-1.414153278688347218e-13
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.266559461724759565e-12	-1.365957457403321927e-12	4.572930371557266614e-13	-1.341004230249961217e-13
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	3.067323877851345406e-12	-1.287239254332939915e-12	4.314973649540890452e-13	-1.266804506121052509e-13
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	2.891890918424047657e-12	-1.217841982947593248e-12	4.087285993864149667e-13	-1.201229923087523466e-13
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.725972489441749304e-12	-1.152133748956745920e-12	3.871458099842670650e-13	-1.138998247493464770e-13
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.558093267246600576e-12	-1.085572530579162819e-12	3.652581901502792756e-13	-1.075813512889503942e-13
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.410175143650047218e-12	-1.026856697084078927e-12	3.459284309582115082e-13	-1.019946718965695761e-13
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.270320429023308561e-12	-9.712768373094480299e-13	3.276106039222361082e-13	-9.669432700003501250e-14
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.128979069961890430e-12	-9.150365530266230988e-13	3.090533897235121932e-13	-9.131821704371412279e-14
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	2.004583730869216876e-12	-8.654764323582196923e-13	2.926810651271110633e-13	-8.656931945569651451e-14
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	1.878913707730696955e-12	-8.153441360098304942e-13	2.761002142976251574e-13	-8.175413984782507545e-14
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.768317033669559620e-12	-7.711677224677176536e-13	2.614721899235739111e-13	-7.750102840266823261e-14
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.663793220758779201e-12	-7.293649269795023260e-13	2.476149342832049776e-13	-7.346753530455027623e-14
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.558110476988397581e-12	-6.870447703681424828e-13	2.335708575331348677e-13	-6.937516660443122359e-14
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.464991356381592577e-12	-6.497086085589925561e-13	2.211677057714114369e-13	-6.575713042489773876e-14
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.370836527654154657e-12	-6.119082070853719819e-13	2.085969968652982204e-13	-6.208623011772226894e-14
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.287948875069162212e-12	-5.785865202497754577e-13	1.975037126042033648e-13	-5.884309656291322174e-14
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.204213630397536510e-12	-5.448774751139465054e-13	1.862691871646316855e-13	-5.555480899511846497e-14
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.130547325570838971e-12	-5.151796429620538486e-13	1.763606069215788864e-13	-5.265108601123606943e-14
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.056155711625483860e-12	-4.851458754253496091e-13	1.663289438628350846e-13	-4.970760589210042488e-14
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	9.907123858682221498e-13	-4.586858214113156366e-13	1.574813598005657738e-13	-4.710821415616057017e-14
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	9.246009480750130478e-13	-4.319160853781417327e-13	1.485207862354235638e-13	-4.447217516822340011e-14
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	8.663939266314734554e-13	-4.083122532819968932e-13	1.406119384751093254e-13	-4.214244617084283535e-14


==> pde_runs/ss_100Td_nr256_lmax10_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	f6	f7	f8	f9	f10	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.310849630832070040e-02	-1.858542739193312816e-04	-2.776262693390696250e-03	2.881925936481244003e-05	-5.162483713065198947e-04	3.106160417991486257e-06	-1.970121028126406069e-04	6.985318416824881715e-07	-1.064887473824463373e-04	1.569920056921125788e-07	-6.748488716083712261e-05
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.955371618472563716e-02	-5.838276953939110529e-04	-4.215631080885726134e-03	8.156504973614924978e-05	-9.742807304640082938e-04	7.659592915761366714e-06	-3.313035112485974618e-04	1.706257334103273748e-06	-1.635327661395966753e-04	3.999426768062263799e-07	-9.797795814118657673e-05
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.303990915629967273e-02	-9.757319797190197510e-04	-4.673626856080107146e-03	1.342789576364075005e-04	-1.347648480668535691e-03	1.180574066379683451e-05	-4.477747801704778756e-04	2.329474982652599479e-06	-2.115107017424411599e-04	5.603502866851106782e-07	-1.226373521687605553e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.518845946881980657e-02	-1.357904598599059265e-03	-4.688669514369893376e-03	1.867588365960104338e-04	-1.664674030043352673e-03	1.670724490872451361e-05	-5.569732253077571468e-04	2.757461406788892435e-06	-2.558478155842416543e-04	6.579112555697524167e-07	-1.451763669426376052e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.653736637355660288e-02	-1.729761786843505081e-03	-4.454098307338439505e-03	2.379056179414584533e-04	-1.932296219399332266e-03	2.289499816955408977e-05	-6.627537105317170968e-04	3.151426729512869863e-06	-2.978443554085606713e-04	7.123577739605241149e-07	-1.665676896105160502e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.735860308690032328e-02	-2.090818368503073038e-03	-4.073780425881452436e-03	2.866708438777932646e-04	-2.151400505823441219e-03	3.055427704472536259e-05	-7.673637933663437225e-04	3.640653551096780181e-06	-3.381013465108739162e-04	7.419515094787703563e-07	-1.870991356435070928e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.782052994147812208e-02	-2.440624222078608720e-03	-3.616280911171606410e-03	3.322386850989135802e-04	-2.320282316768659380e-03	3.967501742713975730e-05	-8.723678483828149321e-04	4.325594492117540710e-06	-3.769966793724685399e-04	7.634296547263248924e-07	-2.069165572721550395e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.804100951429664645e-02	-2.780758106194563487e-03	-3.128530753621751835e-03	3.742790748532946092e-04	-2.437310580792158114e-03	5.019396534677633058e-05	-9.792577583638568256e-04	5.288198400488280353e-06	-4.151749848388005507e-04	7.921310553284916609e-07	-2.261266599655673264e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.810427492213735889e-02	-3.110627230268474350e-03	-2.648742626596809965e-03	4.123636521029558442e-04	-2.500216530114711660e-03	6.193054971045598614e-05	-1.087780208910437557e-03	6.586736617344356297e-06	-4.534538263376057467e-04	8.423085709511735610e-07	-2.444970542267190764e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.807456938618068609e-02	-3.428398756612389530e-03	-2.206597052654926672e-03	4.461143485053589621e-04	-2.509671613052734656e-03	7.460543308596176806e-05	-1.195522272966599488e-03	8.250217095668365832e-06	-4.929541612465665381e-04	9.269890233485374024e-07	-2.616979355127631475e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.799787165150233958e-02	-3.736274859867381656e-03	-1.815845930432237508e-03	4.757135337747696140e-04	-2.470197664785059831e-03	8.808616718261029499e-05	-1.299655495140634694e-03	1.030893054219325621e-05	-5.356602898703350692e-04	1.059152630992526595e-06	-2.776438785260385358e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.790376170430423297e-02	-4.036177527859919137e-03	-1.482076495537133169e-03	5.013217027726901871e-04	-2.389066566301982324e-03	1.022599455430149362e-04	-1.395455142181823262e-03	1.278761027911769511e-05	-5.839074206788066141e-04	1.252469575675856838e-06	-2.923223134912118553e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.780867799703654830e-02	-4.324589538942424753e-03	-1.206381406610052562e-03	5.227090518223352677e-04	-2.279567298320682098e-03	1.167651851536498830e-04	-1.475337131736274192e-03	1.564865354383807592e-05	-6.385584018696699275e-04	1.516507697674806032e-06	-3.061484012949095847e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.771838601568157257e-02	-4.601862603447708436e-03	-9.792988390146819232e-04	5.400664303519183427e-04	-2.155353642999779766e-03	1.314310479009976173e-04	-1.534049712321998481e-03	1.886754549649454702e-05	-6.997426440034244235e-04	1.860570891273182942e-06	-3.203648940514204732e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.762941268112004911e-02	-4.871537446682761528e-03	-7.852860283064572785e-04	5.537534959878132480e-04	-2.027614565711089584e-03	1.462927455942683878e-04	-1.569371952795215732e-03	2.245318191456518173e-05	-7.659683835934492230e-04	2.298129416203722910e-06	-3.374563096587076681e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.753851364469208585e-02	-5.132053289156209529e-03	-6.144092424422436952e-04	5.638074038257131484e-04	-1.906321422185704465e-03	1.611422334537858944e-04	-1.580891341565811726e-03	2.635144383065482062e-05	-8.333976200734641900e-04	2.834210773481128601e-06	-3.594124788649516867e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.744231334705176606e-02	-5.382114139356030530e-03	-4.584690079843800614e-04	5.703632072774705245e-04	-1.797071544170905730e-03	1.757961840690621660e-04	-1.572219634044058926e-03	3.049524750807963615e-05	-8.968895619177901825e-04	3.468912703416084146e-06	-3.875956972207346158e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.733804689752818928e-02	-5.623477938601719774e-03	-3.106572529974916536e-04	5.736480444564027049e-04	-1.700856348135447926e-03	1.902694975181189240e-04	-1.547998972769240459e-03	3.486683438980217299e-05	-9.530943273513844223e-04	4.206064932998636289e-06	-4.222383439714659124e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.722516501018592494e-02	-5.856313263951468465e-03	-1.682016099908910888e-04	5.738154928954482866e-04	-1.616641010457994321e-03	2.045048252845075003e-04	-1.513559438990573535e-03	3.942630035501956085e-05	-9.992882363656302794e-04	5.043502156688727423e-06	-4.620662344324667293e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.710396513121695550e-02	-6.080786486021866333e-03	-2.969034451626293539e-05	5.710126270715017941e-04	-1.542763161584959986e-03	2.184564681415804158e-04	-1.473218406127111855e-03	4.413829877349802428e-05	-1.034339819202268092e-03	5.976520652040528230e-06	-5.051484477946840057e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.697547784426455264e-02	-6.297063549671271486e-03	1.051467343413829757e-04	5.653823195917831749e-04	-1.477085473984444735e-03	2.320884853674987471e-04	-1.430309666345713250e-03	4.897144406737914376e-05	-1.058602741004274067e-03	6.998033715272245885e-06	-5.489703990746990381e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.684145613810045516e-02	-6.504123265626004374e-03	2.356808695488706723e-04	5.571167550751755316e-04	-1.418169670115711125e-03	2.452949700440557827e-04	-1.387383330608805369e-03	5.387042341799842804e-05	-1.072986587162220486e-03	8.093596769899334193e-06	-5.911716703638062766e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.670118392666038454e-02	-6.704552662842367707e-03	3.634592964425885798e-04	5.462529872166958702e-04	-1.363974162715996929e-03	2.582058939139061796e-04	-1.345143843383432569e-03	5.887067525623211194e-05	-1.079304948285901740e-03	9.267155522011973859e-06	-6.305577011314336330e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.655699023133178349e-02	-6.896190293194542388e-03	4.870647750709097400e-04	5.330412938084790053e-04	-1.314067113425776510e-03	2.706508247587909857e-04	-1.304868655415641508e-03	6.389590792879179797e-05	-1.079031678095120897e-03	1.049685124576637455e-05	-6.654782868403707379e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.640860735018376537e-02	-7.080379667747678692e-03	6.074077489031629203e-04	5.175496684785220632e-04	-1.267444898331434797e-03	2.826877866564675586e-04	-1.266535150676697304e-03	6.896005829248663200e-05	-1.073680577428820721e-03	1.178121607640567228e-05	-6.957300356700515291e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.625649589529473971e-02	-7.257269862519477935e-03	7.246368444507060493e-04	4.998934924247636774e-04	-1.223542897147901747e-03	2.943007598360896076e-04	-1.230263051077393720e-03	7.405019070241049836e-05	-1.064528431253600454e-03	1.311288526005387527e-05	-7.210856174090648444e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.610194050519660469e-02	-7.426074781654090802e-03	8.382066566431164859e-04	4.803060137092534645e-04	-1.182127996313419834e-03	3.054137977895367826e-04	-1.196243777783624661e-03	7.912691977464709884e-05	-1.052584716191912271e-03	1.447733687677383893e-05	-7.416686153459693979e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.594352545292964107e-02	-7.588870023540831775e-03	9.494877688041546138e-04	4.586721408175010268e-04	-1.142325288255126173e-03	3.161413485968202815e-04	-1.164056343005329336e-03	8.423922163291872782e-05	-1.038489453949152869e-03	1.588416734850518996e-05	-7.580542186116530617e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.578334429951993023e-02	-7.743962461969521732e-03	1.057307758657436087e-03	4.353429631373024089e-04	-1.104287209098901408e-03	3.263506389165198333e-04	-1.133962540887329361e-03	8.932184257826554833e-05	-1.023022691444374580e-03	1.731229977055579003e-05	-7.704400017550748752e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.561985627102064067e-02	-7.893251775947966037e-03	1.162979467259808502e-03	4.101601995932221750e-04	-1.067363285064852575e-03	3.361462496057495385e-04	-1.105468630710213299e-03	9.442587190892351087e-05	-1.006515976182471373e-03	1.877328809907062945e-05	-7.793809485687531492e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.545511228300661399e-02	-8.035208969282314415e-03	1.265416099529876421e-03	3.835043956018144968e-04	-1.031782899960316958e-03	3.454089810037787095e-04	-1.078744092607315666e-03	9.948849607410579143e-05	-9.895735587076301756e-04	2.024682557064785745e-05	-7.851764838948992534e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.528835244190162035e-02	-8.170832710340761307e-03	1.365324275236920720e-03	3.553382937741994844e-04	-9.972117129597732679e-04	3.541867781185615953e-04	-1.053469138650252324e-03	1.045330515198449192e-04	-9.723815784882872473e-04	2.173790395667160672e-05	-7.883023843203019847e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.511970834379797457e-02	-8.300258152716106716e-03	1.462803976665158837e-03	3.257553216524714228e-04	-9.635413351379531382e-04	3.624719715576533996e-04	-1.029498441218583806e-03	1.095546230211725636e-04	-9.551741767605101321e-04	2.324372377202167658e-05	-7.891519722413216104e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.495027122761254379e-02	-8.422962782782195817e-03	1.557404695942409250e-03	2.950207691414190162e-04	-9.308384261774271373e-04	3.702165941116847422e-04	-1.006841848483026099e-03	1.145213747414973107e-04	-9.381938745821890397e-04	2.475358305634477375e-05	-7.880902114451973682e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.477833399254510904e-02	-8.540437574998449577e-03	1.650209926633084204e-03	2.628849675360895623e-04	-8.986301143450720194e-04	3.775002852605905540e-04	-9.851624296651655729e-04	1.194839619380910523e-04	-9.213415301004550684e-04	2.628216479245786439e-05	-7.854261083729177206e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.460591962567271973e-02	-8.651525780262349710e-03	1.740244321977402371e-03	2.297840105418609438e-04	-8.671732421322472491e-04	3.842379570842135322e-04	-9.646124700058995426e-04	1.243841529396762029e-04	-9.048795106358330231e-04	2.781097364959137449e-05	-7.814732143779019088e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.443218481372081641e-02	-8.757019116997756536e-03	1.828078083473349451e-03	1.956300788204168772e-04	-8.362341602098109566e-04	3.904666089159594959e-04	-9.449718796911921398e-04	1.292453227828080505e-04	-8.887758836072522138e-04	2.934694997376885529e-05	-7.764344739357788598e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.425720903572787468e-02	-8.857043781353508144e-03	1.913767319093276570e-03	1.605044518456098985e-04	-8.057690233448318350e-04	3.961822782477104855e-04	-9.261436412192698871e-04	1.340637286841133682e-04	-8.730851019707881570e-04	3.088883235513840639e-05	-7.704977962667151946e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.408107711890541347e-02	-8.951723750891170395e-03	1.997358268079343739e-03	1.244858514845545753e-04	-7.757346821643925023e-04	4.013818355132756695e-04	-9.080463821833370877e-04	1.388356268322281806e-04	-8.578396800271896128e-04	3.243553433284025262e-05	-7.638333974447010684e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.390388520174904163e-02	-9.041185425823983907e-03	2.078884355258543964e-03	8.765212953526168812e-05	-7.460873414275948426e-04	4.060634258197719855e-04	-8.906194469317855718e-04	1.435571505002673537e-04	-8.430397288422411886e-04	3.398619741769843649e-05	-7.565908732938179211e-04
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.372667287519570567e-02	-9.125114005871824002e-03	2.157959132043407550e-03	5.027854293082680443e-05	-7.169402283526656646e-04	4.102045839563124010e-04	-8.738947471018245839e-04	1.481999629210120867e-04	-8.287575302018650040e-04	3.553177308843390262e-05	-7.489511885864375690e-04
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.354856938556299739e-02	-9.204121215589725763e-03	2.235050892559530770e-03	1.224141153930724071e-05	-6.880994152346272402e-04	4.138309144891877314e-04	-8.577259533989072850e-04	1.527858823578314481e-04	-8.149070613361366049e-04	3.707984231777743263e-05	-7.409833178618947542e-04
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.336869323450237956e-02	-9.278704861488400180e-03	2.310573671395892235e-03	-2.659412523948634325e-05	-6.593865223180123874e-04	4.169573463025970849e-04	-8.419837429232924705e-04	1.573350373412974639e-04	-8.014107819912243916e-04	3.863791855658717998e-05	-7.327242589164131847e-04
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.318900034265705068e-02	-9.348193334852022279e-03	2.383753814500184486e-03	-6.575165446344939147e-05	-6.310774835794432693e-04	4.195508920867878832e-04	-8.267883556576677718e-04	1.617960556427119217e-04	-7.884027439418673155e-04	4.018896491830981343e-05	-7.243363821637055326e-04
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.300955335166283366e-02	-9.412780378784004962e-03	2.454649509636763066e-03	-1.051605578744195822e-04	-6.031468143836174424e-04	4.216211080741360737e-04	-8.120909721071142189e-04	1.661667416715017283e-04	-7.758623549565487384e-04	4.173254028974709127e-05	-7.158809162734713861e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.282852992388895941e-02	-9.473258318538292991e-03	2.524028084860769662e-03	-1.451717663083767357e-04	-5.752853302251709168e-04	4.231915836326687855e-04	-7.976997910157391505e-04	1.704894964788446492e-04	-7.636422536660243069e-04	4.328438985847266090e-05	-7.073190153357970670e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.264693857414650735e-02	-9.529382667388614295e-03	2.591529597792697689e-03	-1.855168308523136701e-04	-5.476264831415789949e-04	4.242518699439337855e-04	-7.836585560214486207e-04	1.747375652820598807e-04	-7.517945453813977769e-04	4.483587768292879679e-05	-6.987416526265827774e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.246577204586848536e-02	-9.581008313222776074e-03	2.656835469551523284e-03	-2.259257611803327972e-04	-5.202968014563823327e-04	4.248035159541022152e-04	-7.700082936002832770e-04	1.788862044243316371e-04	-7.403601241955401566e-04	4.637851662480113482e-05	-6.902265054139321157e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.228413848517527773e-02	-9.628544496090133548e-03	2.720312104762350174e-03	-2.665494860805243406e-04	-4.931385888957809426e-04	4.248566890367828572e-04	-7.566501189033344316e-04	1.829542668395943222e-04	-7.292590656859999389e-04	4.791985573027747719e-05	-6.817563802355435139e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.210208682851095507e-02	-9.672093541520172116e-03	2.781970166156606632e-03	-3.073323018302398426e-04	-4.661399548823976706e-04	4.244147220636952048e-04	-7.435598772695717383e-04	1.869384201821688352e-04	-7.184748824104068756e-04	4.945939814510592300e-05	-6.733563629140680009e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.191966877221964649e-02	-9.711759658686272556e-03	2.841824214812835661e-03	-3.482200065516298407e-04	-4.392959949138826444e-04	4.234823080127834462e-04	-7.307133980030985996e-04	1.908352673872292047e-04	-7.079928834363894254e-04	5.099664954191033406e-05	-6.650427694086223380e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.173693603034052096e-02	-9.747644886249118984e-03	2.899889648273916865e-03	-3.891601224732580918e-04	-4.126046050329805395e-04	4.220644789094464859e-04	-7.180870743794092728e-04	1.946414435784521902e-04	-6.977994316304950498e-04	5.253112565507208384e-05	-6.568282574632532253e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.155393796214109897e-02	-9.779847465301198112e-03	2.956180540153827141e-03	-4.301019960655793630e-04	-3.860636878157889368e-04	4.201661924453578556e-04	-7.056588035146187316e-04	1.983536659004951348e-04	-6.878811349374531342e-04	5.406234814923166433e-05	-6.487246813723720898e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.137163644232132564e-02	-9.808332497342586720e-03	3.010439234175449168e-03	-4.707918922680045170e-04	-3.598021721981905976e-04	4.178067813408008202e-04	-6.934725077830904139e-04	2.019507984529592159e-04	-6.782706079203093845e-04	5.558214543084358722e-05	-6.407805108200609204e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.118914465730203311e-02	-9.833368297438445718e-03	3.062964392085722014e-03	-5.113904575480633695e-04	-3.336820928329403582e-04	4.149843117880582313e-04	-6.814504578777579556e-04	2.054486968872092914e-04	-6.689016276443435736e-04	5.709774829434152173e-05	-6.329616663710182882e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.100650113744413017e-02	-9.855047430016862856e-03	3.113764680581849326e-03	-5.518524943132341451e-04	-3.077006952563316714e-04	4.117050834558556730e-04	-6.695788873248684128e-04	2.088442563197538281e-04	-6.597595228070904762e-04	5.860863458617014330e-05	-6.252748504167429840e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.082011999388579199e-02	-9.873796268151747990e-03	3.163807624731606108e-03	-5.929321545611810273e-04	-2.813466349409937976e-04	4.078979892992018593e-04	-6.576131953573435092e-04	2.121986626265421542e-04	-6.506558967675507175e-04	6.014406847606967551e-05	-6.175747246193848605e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.063912524236414470e-02	-9.888842478771685610e-03	3.210692582065164096e-03	-6.325895366827227013e-04	-2.559033359552474870e-04	4.037630647945735863e-04	-6.461217913012332406e-04	2.153471460324412224e-04	-6.420187199904099076e-04	6.162876114465168755e-05	-6.102355250487166228e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.045899016121901448e-02	-9.900816843106893111e-03	3.255702282501930344e-03	-6.717984467188829485e-04	-2.307226703396225058e-04	3.992261637243706249e-04	-6.347963924402752348e-04	2.183720317421268195e-04	-6.336078918792322585e-04	6.309996428739526745e-05	-6.030658741892139241e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.027973778455526094e-02	-9.909848008246747650e-03	3.298873561266137643e-03	-7.105286006484298495e-04	-2.058028651208758083e-04	3.943011662342554781e-04	-6.236250874131451290e-04	2.212724453831312597e-04	-6.254093252154249586e-04	6.455728767235650216e-05	-5.960630309506829635e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.009249229124788427e-02	-9.916299616019958948e-03	3.342263882186712401e-03	-7.506495734432456221e-04	-1.799161037328604531e-04	3.887277233871290678e-04	-6.120500137273092705e-04	2.241830938495490409e-04	-6.170147087254920695e-04	6.607208885748926510e-05	-5.888854365202388303e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.991510378628183559e-02	-9.919680891931716149e-03	3.381776519758167895e-03	-7.883131200441821813e-04	-1.555262045238629213e-04	3.830507209845089795e-04	-6.011636217798138788e-04	2.268260685867387594e-04	-6.092103819794216207e-04	6.749969787328102648e-05	-5.822128561691030909e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.972985279931159602e-02	-9.920457180640761610e-03	3.421401116943845362e-03	-8.272591295408405132e-04	-1.301939783721422182e-04	3.767175701498250758e-04	-5.898671814967559879e-04	2.294650521762932739e-04	-6.012032439857000485e-04	6.898244038953687434e-05	-5.753732663459539811e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.954565541267704126e-02	-9.918518417978812451e-03	3.459157206681945460e-03	-8.655655765301505490e-04	-1.051477257681117074e-04	3.700190396329326465e-04	-5.786984310188703290e-04	2.319641087484148180e-04	-5.933767726942750518e-04	7.044807109133916900e-05	-5.686983330170360075e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.937122835241294416e-02	-9.914260098731458165e-03	3.493414631589532218e-03	-9.014322441586538779e-04	-8.156193322456576744e-05	3.633140538144145112e-04	-5.681715306625590529e-04	2.342136997515722671e-04	-5.860810371431482728e-04	7.182758841033837270e-05	-5.624888894651503901e-04
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.918914638294010822e-02	-9.907369399723794934e-03	3.527636129619561405e-03	-9.384255339032370521e-04	-5.707979298113693143e-05	3.559467828797939211e-04	-5.572256432248292538e-04	2.364384926530256896e-04	-5.785764552059756947e-04	7.325851920974175155e-05	-5.561185349876924698e-04
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.900816800125230355e-02	-9.898112922750133824e-03	3.560103747298209650e-03	-9.747180890769305793e-04	-3.288894305678439806e-05	3.482601819944742627e-04	-5.463836187878708811e-04	2.385225626825446732e-04	-5.712215114689505376e-04	7.467098770610214342e-05	-5.498960444638772635e-04
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.882830256070364222e-02	-9.886600352528779334e-03	3.590854358389462733e-03	-1.010293298178760978e-03	-8.990671484675746429e-06	3.402697208672334503e-04	-5.356399092165632300e-04	2.404658793007971140e-04	-5.640063569923622466e-04	7.606453055189696670e-05	-5.438162282629520772e-04
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.864955906816534531e-02	-9.872936464329500755e-03	3.619923563164028149e-03	-1.045135739923800169e-03	1.461377216009105220e-05	3.319902624085942005e-04	-5.249892910024556505e-04	2.422684680144217783e-04	-5.569216599805038850e-04	7.743870577367835048e-05	-5.378740805734307743e-04
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.847194923306932995e-02	-9.857222742881945748e-03	3.647347541983973762e-03	-1.079232626887575769e-03	3.792243374455965847e-05	3.234370030908173565e-04	-5.144273667865897339e-04	2.439305956623700187e-04	-5.499589599848872870e-04	7.879304017600663500e-05	-5.320643784474634241e-04
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.828711153452330318e-02	-9.838668581960002824e-03	3.674351810972929181e-03	-1.114141437618092938e-03	6.202135065155067761e-05	3.141991615227077302e-04	-5.034533887743568433e-04	2.455216502125222343e-04	-5.427870147163609211e-04	8.019006748499811574e-05	-5.261143884442623765e-04
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.811186165740080123e-02	-9.819057760275303609e-03	3.698517214300036608e-03	-1.146677866784729738e-03	8.471755378314437749e-05	3.051314889020108247e-04	-4.930611387628686419e-04	2.468974156387312687e-04	-5.360500551475000028e-04	8.150231760288121653e-05	-5.205598151329651150e-04
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.792951747842373794e-02	-9.796621932870175353e-03	3.722183192525008091e-03	-1.179931195892123001e-03	1.081702188968480382e-04	2.953862330185352608e-04	-4.822573165891572752e-04	2.481895471670367281e-04	-5.290990304835250981e-04	8.285426394921607059e-05	-5.148659803597057261e-04
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.775665805000489844e-02	-9.773490910927190578e-03	3.743234406070290472e-03	-1.210871812476423462e-03	1.302449068414698993e-04	2.858643844041749266e-04	-4.720213436688930255e-04	2.492813877776754901e-04	-5.225597551717529529e-04	8.412251273643964243e-05	-5.095449202962224877e-04
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.757682229919302425e-02	-9.747553594238280925e-03	3.763712791738591142e-03	-1.242440056625709150e-03	1.530415953896796164e-04	2.756744747501954315e-04	-4.613756024536320999e-04	2.502777877803904301e-04	-5.158032840817682084e-04	8.542735433777524728e-05	-5.040841451460189226e-04
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.740636072794252920e-02	-9.721250645925366002e-03	3.781790704065289728e-03	-1.271760961459606843e-03	1.744856095436812565e-04	2.657568529103499530e-04	-4.512854470423863988e-04	2.510890268166198554e-04	-5.094384102099828136e-04	8.664972040629538531e-05	-4.989749443020584331e-04
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.722904279002734990e-02	-9.692161822242792435e-03	3.799227318508765442e-03	-1.301624151932509899e-03	1.966161327394041201e-04	2.551820974332020338e-04	-4.407876612110819738e-04	2.517935625403596648e-04	-5.028539307450316563e-04	8.790554502180017199e-05	-4.937255015799557178e-04
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.705301927095517145e-02	-9.661587234252698095e-03	3.815164493526666811e-03	-1.330611563875131690e-03	2.184010091517416864e-04	2.444332278088265538e-04	-4.303622844814150388e-04	2.523506668239727563e-04	-4.963501033233821882e-04	8.913556898586328715e-05	-4.885763916528847173e-04
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.687829392118196048e-02	-9.629607885060341085e-03	3.829639039133786189e-03	-1.358721500021687050e-03	2.398371860899193946e-04	2.335248921431462869e-04	-4.200072653255506119e-04	2.527616181638962659e-04	-4.899222787322027404e-04	9.033933435876684639e-05	-4.835226461486497864e-04
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.670486648955369580e-02	-9.596301505209485147e-03	3.842687354504677362e-03	-1.385954077309640466e-03	2.609223175806723921e-04	2.224716236829103484e-04	-4.097215132975110387e-04	2.530279004718864158e-04	-4.835658524251010282e-04	9.151638253725237243e-05	-4.785598068253285901e-04
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.653273274028286499e-02	-9.561742734811074645e-03	3.854345502626141569e-03	-1.412311215459720456e-03	2.816547536906375670e-04	2.112878760942938706e-04	-3.995048969363349531e-04	2.531512049534757566e-04	-4.772762536721300705e-04	9.266625273811751335e-05	-4.736839152472825556e-04
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.636188823435124562e-02	-9.526003183068962668e-03	3.864648254242361580e-03	-1.437794970209575274e-03	3.020329979525932678e-04	1.999875226215171024e-04	-3.893573232333473748e-04	2.531331841964484081e-04	-4.710490917897692219e-04	9.378850724240476717e-05	-4.688911858486519320e-04
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.618465211777124574e-02	-9.487451118203271000e-03	3.874006988403326784e-03	-1.463506043838602071e-03	3.229572119683744033e-04	1.880633827820709920e-04	-3.788222097819703995e-04	2.529650704521126917e-04	-4.646012495291235254e-04	9.493178981992951375e-05	-4.639654847180159358e-04
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.601643363478008009e-02	-9.449507115660345236e-03	3.881644158193442353e-03	-1.487213546452008676e-03	3.426060121675927992e-04	1.765661529715551175e-04	-3.688155459695403957e-04	2.526635697837879444e-04	-4.584901510399090781e-04	9.599624395345057379e-05	-4.593310350183318186e-04
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.584949555169098356e-02	-9.410582741509588775e-03	3.888030653169227257e-03	-1.510060298922800059e-03	3.618954309099625959e-04	1.649925110794552409e-04	-3.588776085141235977e-04	2.522265809902041688e-04	-4.524313515403418045e-04	9.703180884442101964e-05	-4.547680063975608465e-04
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.567633587792610722e-02	-9.368906566768846894e-03	3.893406060024581523e-03	-1.533030782076507618e-03	3.816755569609212246e-04	1.528245171898685948e-04	-3.485613108013067276e-04	2.516270231836101779e-04	-4.461501499609340539e-04	9.808313461134906121e-05	-4.500698678727397552e-04
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.551200610248829131e-02	-9.328162709814813783e-03	3.897337268135344507e-03	-1.554134116731347879e-03	4.002248103896356279e-04	1.411328269289562759e-04	-3.387637749897747831e-04	2.509192492617893784e-04	-4.401903085775338309e-04	9.905841909948945973e-05	-4.456414261009965933e-04
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.534155633596783003e-02	-9.284708045440936627e-03	3.900218477026051473e-03	-1.575297404850704418e-03	4.192280220967065226e-04	1.288676969534310955e-04	-3.285945960169644933e-04	2.500414906744251363e-04	-4.340078988194218113e-04	1.000459395155690840e-04	-4.410763075924623955e-04
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.517247497340013046e-02	-9.240435260154299113e-03	3.901880093052894748e-03	-1.595550126837068242e-03	4.378320200675559393e-04	1.165725479166224274e-04	-3.185010349042596096e-04	2.490254219149619472e-04	-4.278728309434480406e-04	1.010002785166846386e-04	-4.365735182050390966e-04
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.500475120827909986e-02	-9.195402584332572002e-03	3.902357922379198155e-03	-1.614901165847655888e-03	4.560355802693250829e-04	1.042599875484444608e-04	-3.084834332215700753e-04	2.478736134504497431e-04	-4.217830803045050808e-04	1.019210779944366898e-04	-4.321294878262486980e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.483837610037212151e-02	-9.149665242403175192e-03	3.901687812291809807e-03	-1.633361173378533376e-03	4.738380204208667923e-04	9.194230623825359547e-05	-2.985426775150667837e-04	2.465889316518780450e-04	-4.157366532359082286e-04	1.028080032230185950e-04	-4.277412493049330172e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.467334159546580197e-02	-9.103276029472355535e-03	3.899904924303196092e-03	-1.650941378381115239e-03	4.912389310183109094e-04	7.963139114318722666e-05	-2.886798593466953847e-04	2.451743145573425427e-04	-4.097316097426125046e-04	1.036607391501589330e-04	-4.234061510601808890e-04
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.450963977796304677e-02	-9.056285765751759601e-03	3.897043198006779150e-03	-1.667652691923025106e-03	5.082379717029885053e-04	6.733866594004491400e-05	-2.788960191286266282e-04	2.436326037051745295e-04	-4.037660804010771362e-04	1.044789874237347081e-04	-4.191216387344140482e-04
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.434726095510908350e-02	-9.008743043977487930e-03	3.893135963515207982e-03	-1.683506458702010164e-03	5.248350613046649836e-04	5.507512957944424466e-05	-2.691922526535839473e-04	2.419667015017589514e-04	-3.978384143493648452e-04	1.052624693332027096e-04	-4.148852046613026989e-04
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.418619094950670456e-02	-8.960693824798353357e-03	3.888216785945600596e-03	-1.698515520986762246e-03	5.410306503137859643e-04	4.285140108134132317e-05	-2.595698623748910827e-04	2.401797931580490378e-04	-3.919473903778639525e-04	1.060109304079664196e-04	-4.106943197912414157e-04
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.401949762439960112e-02	-8.910063255954236289e-03	3.882040119821341881e-03	-1.713290330003813464e-03	5.575029296581617347e-04	3.014969986811466654e-05	-2.496172543284606816e-04	2.381895728605787224e-04	-3.858380862090491780e-04	1.067543366519446447e-04	-4.063671296023151883e-04
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.386105748184127906e-02	-8.861114631347071641e-03	3.875153398463674920e-03	-1.726612504020560730e-03	5.728798111297626287e-04	1.803868755322763484e-05	-2.401650770456222441e-04	2.361650455098252238e-04	-3.800184991356038672e-04	1.074305041912358331e-04	-4.022617771533525252e-04
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.369707865195166852e-02	-8.809635690151964779e-03	3.866992402447669459e-03	-1.739655002507443579e-03	5.884990820823617725e-04	5.475529453354301531e-06	-2.303925508748276053e-04	2.339336652788474716e-04	-3.739818250831494361e-04	1.080980247602125104e-04	-3.980187409035087749e-04
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.354121329788926603e-02	-8.759955743455260721e-03	3.858269993101333915e-03	-1.751345542218227637e-03	6.030597938076635639e-04	-6.483556095603928284e-06	-2.211149611807751740e-04	2.316848477960725889e-04	-3.682308098123399510e-04	1.087011163207365731e-04	-3.939892700851354342e-04
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.337989479471733079e-02	-8.707794978033204375e-03	3.848261291135890525e-03	-1.762715730998316117e-03	6.178288138194581742e-04	-1.886903001205612537e-05	-2.115264706840215645e-04	2.292266058178446379e-04	-3.622650627375523648e-04	1.092920688752900977e-04	-3.898205868439150743e-04
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.321991451072621837e-02	-8.655346006235957457e-03	3.837359480978977389e-03	-1.773254742315400921e-03	6.321649001552569203e-04	-3.114966463248023266e-05	-2.020333694052928761e-04	2.266578971068145432e-04	-3.563350612267838927e-04	1.098437042242258343e-04	-3.856863499876145122e-04
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.306125499782734373e-02	-8.602646253449999086e-03	3.825597884618084105e-03	-1.782979020396328147e-03	6.460698985048650032e-04	-4.331658682182931892e-05	-1.926371085991049207e-04	2.239825469198395336e-04	-3.504403530199907751e-04	1.103559330416119185e-04	-3.815847548963944430e-04
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.290389728091540733e-02	-8.549731252379708796e-03	3.813009078190396015e-03	-1.791905301714391639e-03	6.595461046558950650e-04	-5.536134555910262087e-05	-1.833393414144143189e-04	2.212044203708225885e-04	-3.445804302023351652e-04	1.108286952216532939e-04	-3.775142805170024940e-04
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.274782290411585139e-02	-8.496635294782613895e-03	3.799624573766262076e-03	-1.800049820292212157e-03	6.725957821533474134e-04	-6.727580311713335251e-05	-1.741416538215263506e-04	2.183272577169803911e-04	-3.387547986606458941e-04	1.112619371561889323e-04	-3.734734580237434242e-04
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.259301419332489125e-02	-8.443391161281302293e-03	3.785475089556659782e-03	-1.807428698298230900e-03	6.852212771785909156e-04	-7.905222337449282707e-05	-1.650455494888080818e-04	2.153547740190607713e-04	-3.329630738274892373e-04	1.116556242724144841e-04	-3.694608561958105967e-04
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.243945495852633115e-02	-8.390029289171822141e-03	3.770591204379634531e-03	-1.814058975727159129e-03	6.974253354264897502e-04	-9.068353536973384132e-05	-1.560524089363158836e-04	2.122909211092390285e-04	-3.272052377292508445e-04	1.120097757792013404e-04	-3.654750504029489924e-04
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.228712967272865914e-02	-8.336578800692419355e-03	3.755002720146924204e-03	-1.819957509003139202e-03	7.092107523223926914e-04	-1.021630138391302854e-04	-1.471635410487609290e-04	2.091396073925498350e-04	-3.214813526616056819e-04	1.123244254590136185e-04	-3.615146527934204020e-04
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.212975332964748382e-02	-8.280837305982530205e-03	3.738046577114135637e-03	-1.825341335019675486e-03	7.210450150908729065e-04	-1.139523635345588294e-04	-1.380165353522557186e-04	2.057680658133476364e-04	-3.155551372430960349e-04	1.126102201652954128e-04	-3.574148090161008732e-04
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.197989889534057606e-02	-8.227291677665119624e-03	3.721108599731874720e-03	-1.829796761052716360e-03	7.319843820175846432e-04	-1.251021521655873230e-04	-1.293443395146514599e-04	2.024499387114515056e-04	-3.099008979869931390e-04	1.128443706971037834e-04	-3.535021571323355765e-04
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.182505674978550581e-02	-8.171506615575790250e-03	3.702808183345555025e-03	-1.833713786372542873e-03	7.429440417706890606e-04	-1.365355264730269236e-04	-1.204253485347796368e-04	1.989129989736745973e-04	-3.040479970242194758e-04	1.130465433773789280e-04	-3.494492546651876410e-04
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.167759374654975341e-02	-8.117969337701940249e-03	3.684637807707723776e-03	-1.836796398132832173e-03	7.530505895528655192e-04	-1.473323852158128528e-04	-1.119740435412780412e-04	1.954441632071499916e-04	-2.984652059032422470e-04	1.132007177447360278e-04	-3.455790599699452891e-04
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.152520025871422382e-02	-8.062243308006009773e-03	3.665112380333050528e-03	-1.839319278929155014e-03	7.631497315406590709e-04	-1.583869469840859534e-04	-1.032871248396478718e-04	1.917584181251705440e-04	-2.926878367465838302e-04	1.133199034126228987e-04	-3.415677619271339930e-04
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.137402533062505189e-02	-8.006583812175319462e-03	3.645005631443534819e-03	-1.841158275263559633e-03	7.728156834119302840e-04	-1.692403343271672953e-04	-9.472023148342020187e-05	1.880030028871345238e-04	-2.869497126805147479e-04	1.133970457927431855e-04	-3.375760559691252981e-04
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.122405033049010764e-02	-7.951012981374391830e-03	3.624345959954127210e-03	-1.842332333510762320e-03	7.820532182294437406e-04	-1.798880188506484824e-04	-8.627467472313089022e-05	1.841822449823406400e-04	-2.812511190665107686e-04	1.134324247291732397e-04	-3.336033790423785094e-04
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.107525720103683192e-02	-7.895552142017385824e-03	3.603160893828169682e-03	-1.842859903976002854e-03	7.908670426741250866e-04	-1.903256682135823718e-04	-7.795172712621970825e-05	1.803003517384150242e-04	-2.755923193620146033e-04	1.134263191637898874e-04	-3.296492114620029113e-04
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.092762820032937371e-02	-7.840221866727201810e-03	3.581477137747222927e-03	-1.842758939655121187e-03	7.992617764468552734e-04	-2.005491351119799610e-04	-6.975260137565453440e-05	1.763614106917265722e-04	-2.699735797683291147e-04	1.133790063390727399e-04	-3.257130425378620031e-04
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.078114324923545947e-02	-7.785041092011527226e-03	3.559320901330422556e-03	-1.842047576615878177e-03	8.072424009017997205e-04	-2.105548842479095981e-04	-6.167832246388156667e-05	1.723695648008945734e-04	-2.643954082615547225e-04	1.132908208645501418e-04	-3.217942707657290950e-04
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.063578045155529145e-02	-7.730027330417416943e-03	3.536717870364088079e-03	-1.840744019292159511e-03	8.148141723262559890e-04	-2.203398977282571892e-04	-5.372975629637388880e-05	1.683289826663975856e-04	-2.588585064817618521e-04	1.131621428695166171e-04	-3.178922234962147653e-04
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.049151842874000096e-02	-7.675197508050319618e-03	3.513692973292535226e-03	-1.838865970738804518e-03	8.219822290100166438e-04	-2.299012823263529089e-04	-4.590772769611209441e-05	1.642437114321675237e-04	-2.533635574109228592e-04	1.129933456013285006e-04	-3.140062449371659563e-04
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.034263134947070811e-02	-7.618387121312811261e-03	3.489325574442973376e-03	-1.836321926978037649e-03	8.290141730121902827e-04	-2.396049526377266024e-04	-3.790788006750494328e-05	1.599518543489176483e-04	-2.476940327027129509e-04	1.127756385465081398e-04	-3.099812023675639757e-04
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.020055210125990569e-02	-7.563981374587320367e-03	3.465514493141070348e-03	-1.833325565265956454e-03	8.353745951026099329e-04	-2.487022746825403902e-04	-3.034617035908942871e-05	1.557876359211845304e-04	-2.422868374442882630e-04	1.125262351634100257e-04	-3.061262360821289329e-04
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.005389446237204498e-02	-7.507642528135297783e-03	3.440379886036711368e-03	-1.829656025756855884e-03	8.415782730839969829e-04	-2.579191653925364263e-04	-2.261812576765357771e-05	1.514221813077839326e-04	-2.367102787274299731e-04	1.122257240686938545e-04	-3.021325587644560235e-04
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.991392142406372856e-02	-7.453717851316761338e-03	3.415878254618047363e-03	-1.825612971735035214e-03	8.471535054934707697e-04	-2.665449381758590633e-04	-1.531862582316834392e-05	1.471952206340143435e-04	-2.313941325573436831e-04	1.118977232597280849e-04	-2.983070180292056125e-04
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.976941599621084039e-02	-7.397907026020153487e-03	3.390073030208215661e-03	-1.820890834418071886e-03	8.525520772154713406e-04	-2.752680130048132173e-04	-7.864144447518753252e-06	1.427726249799720661e-04	-2.259139104538486010e-04	1.115165187336530992e-04	-2.943432381256101292e-04
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.962597641479656041e-02	-7.342384695314253633e-03	3.363960923110991333e-03	-1.815659461565353062e-03	8.575498345765560689e-04	-2.837375152408679263e-04	-5.499487941353069394e-07	1.383270591204903421e-04	-2.204838209596473187e-04	1.110950566936048001e-04	-2.903945040031629060e-04
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.948358006684515364e-02	-7.287162392985468626e-03	3.337564377675805022e-03	-1.809937126114634972e-03	8.621538704630718995e-04	-2.919528079881624329e-04	6.623288871143261798e-06	1.338626225906018217e-04	-2.151043687960444090e-04	1.106339867250880939e-04	-2.864609421280316678e-04
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.934220492573748035e-02	-7.232251279836985486e-03	3.310905186543705667e-03	-1.803741593731096170e-03	8.663710995425817542e-04	-2.999132954111990968e-04	1.365492628105614331e-05	1.293832941910707331e-04	-2.097760389436870393e-04	1.101339423651644290e-04	-2.825426753718590710e-04
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.920182969030167247e-02	-7.177661999547884676e-03	3.284004516161096159e-03	-1.797090194750797622e-03	8.702083009707343650e-04	-3.076185170590587715e-04	2.054441961231219069e-05	1.248929474725690800e-04	-2.044993480021019565e-04	1.095955559912898969e-04	-2.786397991784382838e-04
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.906243460859204680e-02	-7.123403764356940962e-03	3.256882930313234441e-03	-1.790000160088667724e-03	8.736723556212249928e-04	-3.150687076719227431e-04	2.729171371940855220e-05	1.203954206908496710e-04	-1.992751278208025861e-04	1.090195430128869283e-04	-2.747522530498202080e-04
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.892400084263233417e-02	-7.069485044601504266e-03	3.229560411316861456e-03	-1.782488405821671881e-03	8.767700832991090617e-04	-3.222643860460491349e-04	3.389695534184617462e-05	1.158944729679364072e-04	-1.941043197392612282e-04	1.084066413614436685e-04	-2.708799146402334716e-04
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.878124050924315114e-02	-7.013860671073974401e-03	3.200995166131445288e-03	-1.774259016151569484e-03	8.796063487721985210e-04	-3.294679976056899052e-04	4.060605597864763808e-05	1.112207041192313407e-04	-1.887921437183408757e-04	1.077318934355473757e-04	-2.668746077635691873e-04
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.864470958980291609e-02	-6.960658982053251863e-03	3.173322545248219526e-03	-1.765938155770098742e-03	8.819778773436983852e-04	-3.361465826414700674e-04	4.692220295246258416e-05	1.067239790958679810e-04	-1.837329716422532911e-04	1.070460218739375483e-04	-2.630329526443723619e-04
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.850908257162538095e-02	-6.907819520251849352e-03	3.145505773734662974e-03	-1.757244656961934109e-03	8.840037842016165801e-04	-3.425730279865506732e-04	5.309673229683883075e-05	1.022346100264454657e-04	-1.787296394393716537e-04	1.063255306902337511e-04	-2.592065579994061735e-04
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.836917397634600546e-02	-6.853337440108859223e-03	3.116484979025431565e-03	-1.747839138517063651e-03	8.857496090383212058e-04	-3.489812725599019468e-04	5.935897563715917272e-05	9.758394617972166699e-05	-1.735935577943437439e-04	1.055415662479481325e-04	-2.552495181330004617e-04
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.823019587135931457e-02	-6.799258645684503992e-03	3.087345989825317650e-03	-1.738065668886323292e-03	8.871385389834009769e-04	-3.551206619684666973e-04	6.546876063871724508e-05	9.294846636814335476e-05	-1.685188697352195148e-04	1.047220503032053314e-04	-2.513096854937610001e-04
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.809722450129743504e-02	-6.747569504857847504e-03	3.059191414650326395e-03	-1.728321917039833721e-03	8.881460426537764836e-04	-3.607800865110854572e-04	7.120833153721583934e-05	8.850232388851319177e-05	-1.636906906323861864e-04	1.039001160342424812e-04	-2.475323847978201956e-04
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.796001245645915845e-02	-6.694298571633074645e-03	3.029872033509150610e-03	-1.717874130362704449e-03	8.888575641942496460e-04	-3.663971133102243444e-04	7.701958249155756750e-05	8.390683432067386064e-05	-1.587381726867671046e-04	1.030134691381516776e-04	-2.436274612207509939e-04
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.782367231860666645e-02	-6.641445766823948250e-03	3.000485330181053290e-03	-1.707106533603471423e-03	8.892361254405381195e-04	-3.717516396077687928e-04	8.267942151521839910e-05	7.933670376416170728e-05	-1.538487205815763904e-04	1.020940569637720667e-04	-2.397409512654155106e-04
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.768818612564412751e-02	-6.589015210482809283e-03	2.971047223051946802e-03	-1.696034585396602630e-03	8.892897120417360413e-04	-3.768461191232095773e-04	8.818832463474191616e-05	7.479517221148121822e-05	-1.490228696396538922e-04	1.011428260116100514e-04	-2.358732698524298945e-04
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.755353600453435248e-02	-6.537010736805852658e-03	2.941573150430565851e-03	-1.684673351459706637e-03	8.890261649348637357e-04	-3.816830419475664713e-04	9.354681597133971934e-05	7.028537478405423686e-05	-1.442611507046309238e-04	1.001607146323578912e-04	-2.320248146156663990e-04
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.741970228784146701e-02	-6.485435119562367283e-03	2.912077837596239657e-03	-1.673037582804446678e-03	8.884534745827560006e-04	-3.862654020532273560e-04	9.875574330431082805e-05	6.581026946994278750e-05	-1.395641670895491542e-04	9.914873832058214204e-05	-2.281959412394380543e-04
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.728175264035573699e-02	-6.432404737214864748e-03	2.881482865680540587e-03	-1.660696279231522587e-03	8.875415195460040294e-04	-3.907519636795826930e-04	1.040006477210681131e-04	6.120909965643691426e-05	-1.347622586534174725e-04	9.806883736766415093e-05	-2.242462970408864022e-04
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.714952043307975987e-02	-6.381709761032229589e-03	2.851987846983791534e-03	-1.648545423217280623e-03	8.863634116014893665e-04	-3.948254310103883110e-04	1.089078688437648032e-04	5.681336737023376810e-05	-1.301990354365818150e-04	9.699918208820879344e-05	-2.204583323372973666e-04
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.701804541248882224e-02	-6.331450269188208801e-03	2.822513480546828910e-03	-1.636162628980413142e-03	8.848997287817584375e-04	-3.986537574881965232e-04	1.136684012190507232e-04	5.246070140071022682e-05	-1.257023288264400322e-04	9.590272122729718153e-05	-2.166909694491870382e-04
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.688248272721105836e-02	-6.279790510059752619e-03	2.791982293016754234e-03	-1.623090383518810669e-03	8.830887689239982300e-04	-4.023687426624933589e-04	1.184512996910416311e-04	4.799498042934236187e-05	-1.211096242638080140e-04	9.473845649519350683e-05	-2.128064992564775311e-04
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.675249918400398164e-02	-6.230421233222110770e-03	2.762586936288250524e-03	-1.610275691794045214e-03	8.810682028421786428e-04	-4.057088443477748700e-04	1.229158700932254131e-04	4.373764029153340125e-05	-1.167491282115559585e-04	9.359063772495410615e-05	-2.090831290500317187e-04
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.661844972889118283e-02	-6.179686210397755848e-03	2.732162087249200271e-03	-1.596782896756854470e-03	8.786968772382247606e-04	-4.089253914649553195e-04	1.273937925883316411e-04	3.937582939239361949e-05	-1.122979959388383295e-04	9.237535512098083508e-05	-2.052458144112301634e-04
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.648514541257469518e-02	-6.129422987000082181e-03	2.701809500060435663e-03	-1.583096376058953274e-03	8.760530943372047243e-04	-4.118941319045734155e-04	1.317179650427490812e-04	3.507066033010904131e-05	-1.079191799931319387e-04	9.113578098720581514e-05	-2.014336268152086995e-04
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.635729041295991171e-02	-6.081401609346843116e-03	2.672620051238094180e-03	-1.569727486546971477e-03	8.732537136974214157e-04	-4.145262694673931912e-04	1.357433950385142070e-04	3.097502950006509085e-05	-1.037655066210555252e-04	8.991856925132176868e-05	-1.977819018586571536e-04
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.622539557227640927e-02	-6.032064456351080364e-03	2.642442153729088108e-03	-1.555698303155128061e-03	8.700995828095590143e-04	-4.170211938873970813e-04	1.397697836149148554e-04	2.678764131620271820e-05	-9.952962864188987500e-05	8.863470350198162327e-05	-1.940205745439988188e-04
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.609419058742195152e-02	-5.983198004644055441e-03	2.612369086658412019e-03	-1.541513241546358217e-03	8.666979768449756087e-04	-4.192815484771886063e-04	1.436468665699601986e-04	2.266333954964119772e-05	-9.536701453628641020e-05	8.733001335953140959e-05	-1.902857877799702974e-04
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.596365745877261516e-02	-5.934801678033756710e-03	2.582411151562026986e-03	-1.527184404741641251e-03	8.630569818891903550e-04	-4.213117125533816470e-04	1.473761586667092537e-04	1.860414329444308720e-05	-9.127796710743021761e-05	8.600562959782572501e-05	-1.865779767920740912e-04
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.582915343799821156e-02	-5.885171211355739139e-03	2.551514631446957608e-03	-1.512204671768583534e-03	8.590423387274648791e-04	-4.231766792034191899e-04	1.510845324953753006e-04	1.447052255319711617e-05	-8.712054206481896794e-05	8.461443355464193532e-05	-1.827668378829990176e-04
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.569993933766444000e-02	-5.837727691343308142e-03	2.521819216315910727e-03	-1.497618707705084028e-03	8.549393869070897895e-04	-4.247527759163394006e-04	1.545179144395277188e-04	1.054923091055614515e-05	-8.318141947089870538e-05	8.325359226956321091e-05	-1.791159573037040087e-04
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.557135095742394920e-02	-5.790749713961124145e-03	2.492265631177831373e-03	-1.482923218713464580e-03	8.506217941454849137e-04	-4.261130051444703983e-04	1.578083750392466516e-04	6.698104779340154828e-06	-7.931588127728409442e-05	8.187661516639731425e-05	-1.754941289615035013e-04
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.543881457023430520e-02	-5.742582967313568203e-03	2.461814780959654253e-03	-1.467598823474354757e-03	8.459320995865920968e-04	-4.272991600857494149e-04	1.610673596654790211e-04	2.785038432768890438e-06	-7.538980910462456000e-05	8.043465784152769378e-05	-1.717743110787833642e-04
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.531145510665208348e-02	-5.696547172300028133e-03	2.432574423439714563e-03	-1.452712892346220671e-03	8.412018286078329268e-04	-4.282343887324481881e-04	1.640718548420123436e-04	-9.187201396628376772e-07	-7.167385772224024113e-05	7.902833956006453096e-05	-1.682136927746283100e-04
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.518015851846296504e-02	-5.649351461505844330e-03	2.402463376546940844e-03	-1.437212695337901618e-03	8.361015759046136128e-04	-4.289908500464881388e-04	1.670384017103035260e-04	-4.676455019984131607e-06	-6.790243596784284214e-05	7.755844201411755999e-05	-1.645585702277034676e-04
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.505396390564891246e-02	-5.604248257725501572e-03	2.373565143008075657e-03	-1.422177030060845903e-03	8.309909843683839894e-04	-4.295213806039592476e-04	1.697642233112859765e-04	-8.227838224302923525e-06	-6.433548184477332315e-05	7.612748691307019136e-05	-1.610616008036429964e-04
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.492384117219013623e-02	-5.558013359701987482e-03	2.343822576004045422e-03	-1.406541956841709465e-03	8.255130999320258118e-04	-4.298690099341289186e-04	1.724458873316332393e-04	-1.182534838616549845e-05	-6.071804477471625316e-05	7.463443995038389410e-05	-1.574735919346643856e-04
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.479429226364597949e-02	-5.512263058617676570e-03	2.314277610352508119e-03	-1.390853143046905755e-03	8.198552568724347574e-04	-4.300165657752511093e-04	1.749856337700908570e-04	-1.533971850033020610e-05	-5.717867166010158757e-05	7.313141845161423538e-05	-1.539206041183173457e-04
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.466530336401598744e-02	-5.466993935222986579e-03	2.284936227061201870e-03	-1.375120001184810354e-03	8.140254353247532550e-04	-4.299695662136663286e-04	1.773857820535448447e-04	-1.877015232999146017e-05	-5.371713922407467972e-05	7.161965643294611978e-05	-1.504031904867616620e-04
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453686103945688618e-02	-5.422202597854477828e-03	2.255804221189041617e-03	-1.359351702867957375e-03	8.080314320920147994e-04	-4.297334220862685655e-04	1.796486194086929279e-04	-2.211589003603603971e-05	-5.033322393394599244e-05	7.010036133255049227e-05	-1.469218882244914873e-04
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440895214591616263e-02	-5.377885710666608678e-03	2.226887234594768835e-03	-1.343557199536297205e-03	8.018808662872505249e-04	-4.293134249068887684e-04	1.817763849448379980e-04	-2.537619534781251337e-05	-4.702670248818498650e-05	6.857471207872485358e-05	-1.434772203992609979e-04
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.428156323177346448e-02	-5.334039763190422806e-03	2.198190382266786841e-03	-1.327745062172603404e-03	7.955813274992311421e-04	-4.287148819058904533e-04	1.837712817356355801e-04	-2.855047186162354157e-05	-4.379722044922019944e-05	6.704387024231186197e-05	-1.400697477670716413e-04
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.415468005775883414e-02	-5.290660885422245052e-03	2.169717953617843371e-03	-1.311923353909972287e-03	7.891404953777212891e-04	-4.279432248129580365e-04	1.856354867238937674e-04	-3.163835612260623508e-05	-4.064418697026147013e-05	6.550898911118898738e-05	-1.367001103591813363e-04
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.402393885640014382e-02	-5.246273597917278271e-03	2.140504250635655130e-03	-1.295554343451763967e-03	7.823368976985849675e-04	-4.269684684480129196e-04	1.874287163312190140e-04	-3.474145776878786714e-05	-3.746223140982323738e-05	6.391813131158619109e-05	-1.332547671749629832e-04
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.389804157660170264e-02	-5.203833167825994144e-03	2.112500966265959835e-03	-1.279737176336129051e-03	7.756316825972841850e-04	-4.258609671815997478e-04	1.890335720088016436e-04	-3.765257787468634669e-05	-3.446287165734779172e-05	6.237848780646709974e-05	-1.299640420576465816e-04
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.376829165704818059e-02	-5.160408526469262291e-03	2.083780865688904596e-03	-1.263388929088968791e-03	7.685701010954596899e-04	-4.245499125948390840e-04	1.905630774280340210e-04	-4.057224337329503830e-05	-3.143865250076160572e-05	6.078504081668917541e-05	-1.266015690762127782e-04
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.364332731938119075e-02	-5.118890343822867818e-03	2.056261913042000278e-03	-1.247606503824824154e-03	7.616299172131034238e-04	-4.231281274563859318e-04	1.919178516687450754e-04	-4.330583540527380685e-05	-2.859069642827064892e-05	5.924512422639629291e-05	-1.233918711778312749e-04
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.351451852534232723e-02	-5.076410795727012877e-03	2.028049515527782006e-03	-1.231308560669230846e-03	7.543396147005614234e-04	-4.215031432531276688e-04	1.931940501657853379e-04	-4.604195396402560082e-05	-2.572210009871971024e-05	5.765366849749827509e-05	-1.201139197041493792e-04
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.338617051379277390e-02	-5.034405021603189333e-03	2.000100165683403510e-03	-1.215046862993756976e-03	7.469437077120738610e-04	-4.197269299901406009e-04	1.943455435540410886e-04	-4.868486251682113187e-05	-2.293189066753352563e-05	5.606492477362455041e-05	-1.168794386852635067e-04
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.326252763619570230e-02	-4.994245523241081994e-03	1.973335362747550420e-03	-1.199368165048473722e-03	7.397005588605663675e-04	-4.178713617858007510e-04	1.953426316204084153e-04	-5.115119926928156195e-05	-2.030867987964231992e-05	5.453276085578491651e-05	-1.137944220103837120e-04
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.313505046364227852e-02	-4.953157962041735904e-03	1.945911428678947196e-03	-1.183197398908047418e-03	7.321175103776577904e-04	-4.158138403137248652e-04	1.962565952392202853e-04	-5.361144785411663122e-05	-1.767071375781303124e-05	5.295256351044757745e-05	-1.106465816143677758e-04
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.300799719751702277e-02	-4.912530055273399594e-03	1.918757674775848580e-03	-1.167082105394534955e-03	7.244496895837651464e-04	-4.136213963934547112e-04	1.970535557126014631e-04	-5.597949464471155723e-05	-1.510878799268773457e-05	5.137829343544564168e-05	-1.075435488063215513e-04
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.288135534246506619e-02	-4.872357004074500189e-03	1.891875983465494048e-03	-1.151028285320970963e-03	7.167039125359486729e-04	-4.112993583299343081e-04	1.977359847674817423e-04	-5.825581526756649318e-05	-1.262196718319813084e-05	4.981098450938026197e-05	-1.044858289953236677e-04
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.275091143760870183e-02	-4.831317672998398233e-03	1.864385952511392113e-03	-1.134510105588790565e-03	7.086251017206306700e-04	-4.087693227525738692e-04	1.983234430811367001e-04	-6.051216930543484439e-05	-1.013018612181204367e-05	4.819981594610691478e-05	-1.013742902010789559e-04
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.262507023954974911e-02	-4.792054731227830475e-03	1.838062515551219236e-03	-1.118598715059095647e-03	7.007409223167523123e-04	-4.061998871058122482e-04	1.987808027184781315e-04	-6.260368676565608646e-05	-7.793346810442976807e-06	4.664972655711004866e-05	-9.840994389221098646e-05
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.249960752444780637e-02	-4.753231910672608626e-03	1.812015398704644757e-03	-1.102765081567933089e-03	6.927979263941357610e-04	-4.035166549922882483e-04	1.991316815916016961e-04	-6.460545826867520030e-05	-5.529053557723978661e-06	4.510953630843329615e-05	-9.549178777011518350e-05
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.237035017822476241e-02	-4.713572210969914356e-03	1.785391436920884560e-03	-1.086490502618863698e-03	6.845346167581409669e-04	-4.006298139334596420e-04	1.993853222921334407e-04	-6.658049552627703720e-05	-3.264679995648032949e-06	4.352937336120865191e-05	-9.252502264778120558e-05
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.224562772541883698e-02	-4.675629414675358878e-03	1.759909321998964424e-03	-1.070829817052972293e-03	6.764900212359783310e-04	-3.977307097079323442e-04	1.995281381636451886e-04	-6.840216671972941195e-05	-1.145530900601451782e-06	4.201209818919364333e-05	-8.970118327761704186e-05
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.211711468101875244e-02	-4.636868739515200531e-03	1.733870872840052825e-03	-1.054743712758027859e-03	6.681338789725560978e-04	-3.946312777833139800e-04	1.995724905430097424e-04	-7.019291465544077774e-05	9.706596446168886064e-07	4.045747512924520846e-05	-8.683220573235301307e-05
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.199309146014075511e-02	-4.599785703421319788e-03	1.708956170597494871e-03	-1.039274200700383583e-03	6.600109621456676538e-04	-3.915363589202901359e-04	1.995181797883980462e-04	-7.183832950727373314e-05	2.948474876692371657e-06	3.896664208144646877e-05	-8.410342294421496040e-05
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.186527881247818078e-02	-4.561902791073446824e-03	1.683504390283810858e-03	-1.023394255658344491e-03	6.515855358178295484e-04	-3.882446138957166420e-04	1.993643096018950082e-04	-7.344926483538428909e-05	4.920916707661729575e-06	3.744106695067811116e-05	-8.133315973199041330e-05
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.173780551374693670e-02	-4.524457953865039864e-03	1.658350972855861033e-03	-1.007625498505484128e-03	6.431336039839516622e-04	-3.848626356579854251e-04	1.991138016155740527e-04	-7.497056606504842757e-05	6.822033022871190969e-06	3.593154041918395690e-05	-7.861342627125173681e-05
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.161066133241762832e-02	-4.487445850303225896e-03	1.633495830147932816e-03	-9.919719146186480908e-04	6.346607508337184398e-04	-3.813953582933389303e-04	1.987694437342556728e-04	-7.640347044815933106e-05	8.652955213139910414e-06	3.443887669363622332e-05	-7.594436751008802546e-05
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.148383751769571526e-02	-4.450861077096805903e-03	1.608938437956601401e-03	-9.764369848670696392e-04	6.261722145768345259e-04	-3.778476527923033969e-04	1.983341649468907701e-04	-7.774936861809248834e-05	1.041478735245798359e-05	3.296381839621910249e-05	-7.332594532099886834e-05
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.135732564318149451e-02	-4.414698311299726334e-03	1.584678221752167798e-03	-9.610240624323761020e-04	6.176730953528713304e-04	-3.742242937095284190e-04	1.978108582710965053e-04	-7.900964554646120494e-05	1.210861188853425282e-05	3.150708531189315816e-05	-7.075809953924959384e-05
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.123111744963644382e-02	-4.378952327009158658e-03	1.560714607912984647e-03	-9.457364246188079693e-04	6.091683853503461346e-04	-3.705299570395537557e-04	1.972023586084188933e-04	-8.018566003602478317e-05	1.373549085776929503e-05	3.006938123697451115e-05	-6.824076935551942060e-05
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.110520459045795272e-02	-4.343617937968927492e-03	1.537046938016182335e-03	-9.305772048619305112e-04	6.006629348000633827e-04	-3.667692001738550017e-04	1.965114537341592022e-04	-8.127879747083013851e-05	1.529650316136526509e-05	2.865138360127487060e-05	-6.577389226487438071e-05
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097553000521556021e-02	-4.307569809370315368e-03	1.512925131799133273e-03	-9.150666084365002622e-04	5.918872059400101960e-04	-3.628220904763425673e-04	1.957147652482521527e-04	-8.232194238215846053e-05	1.684007031227703209e-05	2.720896798622890006e-05	-6.328028737524723287e-05
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.085018876613086269e-02	-4.273055516671443906e-03	1.489855668330239023e-03	-9.001767436394110446e-04	5.833942566071621599e-04	-3.589396907027284783e-04	1.948648875021813344e-04	-8.325154945655420914e-05	1.827098485084935038e-05	2.583289226047086383e-05	-6.091573381629297691e-05
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.072108453677446283e-02	-4.237842767085931578e-03	1.466349025613119519e-03	-8.849497223675938020e-04	5.746408266974155615e-04	-3.548759873555667110e-04	1.939098537992652591e-04	-8.412928295185642387e-05	1.968285882500027113e-05	2.443499637425185298e-05	-5.852760508240149846e-05
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.059627723812365974e-02	-4.204127111518817829e-03	1.443873221141966749e-03	-8.703397711342952293e-04	5.661783708981353103e-04	-3.508891508464354481e-04	1.929120524347423379e-04	-8.490188555605161726e-05	2.098867199022282868e-05	2.310322184512435172e-05	-5.626507532514657606e-05
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.046770672209864389e-02	-4.169727879960904299e-03	1.420976613032000823e-03	-8.554065181681130879e-04	5.574651829392897372e-04	-3.467262190432882280e-04	1.918099493568066612e-04	-8.562096900903570112e-05	2.227396398800299672e-05	2.175215779380600391e-05	-5.398196320989274294e-05
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.033939588096669554e-02	-4.135733581409927091e-03	1.398387229521685362e-03	-8.406255706286578332e-04	5.487787188770383920e-04	-3.425192623468853231e-04	1.906374614578069818e-04	-8.626219920025302165e-05	2.349693141801809825e-05	2.042560410278249200e-05	-5.175180150217289924e-05
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.021133746678254989e-02	-4.102138751351999679e-03	1.376103249157231137e-03	-8.259988698703067418e-04	5.401230546490752961e-04	-3.382724554324735024e-04	1.893974366936375798e-04	-8.682739456481189464e-05	2.465887725829450723e-05	1.912401835394766995e-05	-4.957430659101034792e-05
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.008352434858913210e-02	-4.068938020129575332e-03	1.354122872240254988e-03	-8.115283056764169582e-04	5.315021754196044010e-04	-3.339898850842786850e-04	1.880926679984635923e-04	-8.731834250166798414e-05	2.576108147328058873e-05	1.784784641830045959e-05	-4.744919729462984459e-05
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.995594881055209574e-02	-4.036126008212636423e-03	1.332444174623038588e-03	-7.972155346384048264e-04	5.229198053142797243e-04	-3.296754517787579353e-04	1.867259311234257570e-04	-8.773691121284428918e-05	2.680485085113962186e-05	1.659748077192791499e-05	-4.537614880355507685e-05
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.982860244287505375e-02	-4.003697308392902866e-03	1.311065085101632919e-03	-7.830619536597335827e-04	5.143793834394821268e-04	-3.253328565492330797e-04	1.852999915222020867e-04	-8.808506733581946400e-05	2.779152704625359983e-05	1.537325440971057673e-05	-4.335478564085677884e-05
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.970147694981522590e-02	-3.971646602424332324e-03	1.289983554032532930e-03	-7.690689134957708105e-04	5.058842662767953826e-04	-3.209657198396473495e-04	1.838175633711937090e-04	-8.836474783265186575e-05	2.872242996698473608e-05	1.417548984178005376e-05	-4.138473498924857634e-05
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.957456419499773281e-02	-3.939968665841484668e-03	1.269197562612691364e-03	-7.552377322389966161e-04	4.974377414158896076e-04	-3.165775903243098492e-04	1.822813083580101178e-04	-8.857785319853936866e-05	2.959885498424775780e-05	1.300450217839240223e-05	-3.946562972777529213e-05
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.944785665083148235e-02	-3.908658344990001594e-03	1.248704982266642160e-03	-7.415695674790447403e-04	4.890429583600359401e-04	-3.121719159902878278e-04	1.806938357492185552e-04	-8.872627854366203011e-05	3.042209738358536499e-05	1.186056659689146486e-05	-3.759707620118703583e-05
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.931739795028502127e-02	-3.876749184385595414e-03	1.227876685446420684e-03	-7.276458248395744266e-04	4.804430861105029454e-04	-3.076136746698176095e-04	1.790058156616587508e-04	-8.881365572725158212e-05	3.121678036561545720e-05	1.070940418712081184e-05	-3.572257151879257232e-05
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.919108874085402983e-02	-3.846169899068013591e-03	1.207972413977861838e-03	-7.143110735855539087e-04	4.721621966334396030e-04	-3.031824224615675039e-04	1.773221239734141565e-04	-8.883666121742676022e-05	3.193610041589546144e-05	9.620943972673870110e-06	-3.395522476493168564e-05
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.906102862367758638e-02	-3.815003987938509183e-03	1.187745506901101422e-03	-7.007326071054905802e-04	4.636856608103951489e-04	-2.986045755814061074e-04	1.755401577919195213e-04	-8.879874889982771673e-05	3.262640474277944176e-05	8.527321273016621388e-06	-3.218406722363849608e-05
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.893116158517127834e-02	-3.784207435318801341e-03	1.167819919620332421e-03	-6.873304677791171931e-04	4.552760946952385309e-04	-2.940218139250590202e-04	1.737144525604186079e-04	-8.870027515201429262e-05	3.326580998999875325e-05	7.463146217109254549e-06	-3.046459662283206620e-05
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.880148044743423480e-02	-3.753774899851830722e-03	1.148192884928824365e-03	-6.741050540872979384e-04	4.469360244394497499e-04	-2.894372505657375654e-04	1.718476473222821312e-04	-8.854335354297786166e-05	3.385571201786526107e-05	6.428493347104293531e-06	-2.879619268958060016e-05
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.867589949095304874e-02	-3.724607203300911266e-03	1.129443102694152601e-03	-6.614494412022732181e-04	4.389172633340457982e-04	-2.849927025955200375e-04	1.700006252314449173e-04	-8.833737436047511935e-05	3.438176596681401183e-05	5.453424679486084691e-06	-2.722649729546052096e-05
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.854656273291175855e-02	-3.694876300157597278e-03	1.110396047409088630e-03	-6.485729070874401373e-04	4.307208716197038719e-04	-2.804132266988309044e-04	1.680604402423456034e-04	-8.807149350262120533e-05	3.487816987830002612e-05	4.477035040496086577e-06	-2.565677774453882845e-05
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.841739005701765713e-02	-3.665493984059480306e-03	1.091639419498965664e-03	-6.358738640451038187e-04	4.226007738328369737e-04	-2.758406013829859597e-04	1.660867482167043821e-04	-8.775334891872739159e-05	3.532909273811341260e-05	3.530276782401276940e-06	-2.413621399760832391e-05
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.828837528773800652e-02	-3.636455208656349820e-03	1.073170318977090644e-03	-6.233523192894035959e-04	4.145590251155733034e-04	-2.712775359286543177e-04	1.640819639647857100e-04	-8.738497242829731167e-05	3.573588637423444288e-05	2.613113847099075707e-06	-2.266413829401800006e-05
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815561073907716011e-02	-3.606890514109791814e-03	1.054438984212312767e-03	-6.106367273174675503e-04	4.063575022003210820e-04	-2.665888982555961553e-04	1.619863600952467834e-04	-8.695503020702122080e-05	3.611030549401737636e-05	1.698996344109990649e-06	-2.119742402690797043e-05
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.802690099582498734e-02	-3.578533971166115036e-03	1.036544100995583128e-03	-5.984748040823052858e-04	3.984805115965492969e-04	-2.620530589317022303e-04	1.599255391811620097e-04	-8.649084862304978207e-05	3.643171313885872000e-05	8.415808970148812777e-07	-1.982163582178476450e-05
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.789833405241500169e-02	-3.550506106782045593e-03	1.018927426539576429e-03	-5.864896229346912857e-04	3.906873869510149805e-04	-2.575343755877756882e-04	1.578405204490470248e-04	-8.598245045842752140e-05	3.671309060125173328e-05	1.342462081095888514e-08	-1.849223165137146746e-05
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.776601506043678752e-02	-3.521967666041913442e-03	1.001064724216496312e-03	-5.743257512171869679e-04	3.827475447279062417e-04	-2.528991771293120374e-04	1.556693266258524666e-04	-8.541443821085657761e-05	3.696249940383135459e-05	-8.093700740795569388e-07	-1.717030739465209773e-05
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.763772133885359694e-02	-3.494592566914297548e-03	9.840036511423813376e-04	-5.626981282549810021e-04	3.751293595810332765e-04	-2.484222850832213943e-04	1.535418892921839315e-04	-8.482221299262075536e-05	3.716656337196420836e-05	-1.578618492405610163e-06	-1.593280774383284851e-05
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750567105930644601e-02	-3.466716783133693205e-03	9.667070289109811658e-04	-5.509014089622884212e-04	3.673724197564688741e-04	-2.438345473473035321e-04	1.513315355270964551e-04	-8.417192183680562449e-05	3.733897090391874560e-05	-2.341175211495184033e-06	-1.470388123501632292e-05
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737374743981092956e-02	-3.439169853286647236e-03	9.496928915481803613e-04	-5.392900372013649220e-04	3.597102420490688409e-04	-2.392741623575150053e-04	1.491047113324648558e-04	-8.348294412837070980e-05	3.747428985158210158e-05	-3.073515255439457477e-06	-1.352086626937053111e-05
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.724581915810374483e-02	-3.412742986977895104e-03	9.334462986205940664e-04	-5.281967867673595775e-04	3.523652292087355335e-04	-2.348760771799767301e-04	1.469297342799115750e-04	-8.277914077017182006e-05	3.757140230932815472e-05	-3.755649507181097128e-06	-1.241574861169153954e-05
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711412816936733583e-02	-3.385829840308119017e-03	9.169792729472575187e-04	-5.169484321901865638e-04	3.448932443018064113e-04	-2.303756309534199119e-04	1.446768151675995409e-04	-8.201977618511110003e-05	3.763749486249776002e-05	-4.429238421442649484e-06	-1.132069829071939464e-05
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698254853380739809e-02	-3.359231202760978429e-03	9.007847314464860217e-04	-5.058828049073116253e-04	3.375192138342799188e-04	-2.259083731222713131e-04	1.424136556084795670e-04	-8.122757479653851828e-05	3.767043576118559573e-05	-5.073534311461008961e-06	-1.026898381236481836e-05
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.685107603379601804e-02	-3.332942387245302861e-03	8.848592336866027220e-04	-4.949988780187313626e-04	3.302440498878169589e-04	-2.214760992511556257e-04	1.401422112320680521e-04	-8.040442885730017455e-05	3.767153251659010823e-05	-5.688894210271993960e-06	-9.259741432881962036e-06
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.671970651125788104e-02	-3.306958784686117765e-03	8.691993946842340498e-04	-4.842956348153605269e-04	3.230686399250373079e-04	-2.170805675761583562e-04	1.378644013015925356e-04	-7.955219643134629997e-05	3.764206881591281018e-05	-6.275670547637550580e-06	-8.292120703596802489e-06
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658457581377652645e-02	-3.280525000274968697e-03	8.533529374641294751e-04	-4.734651204009479543e-04	3.157871018863537280e-04	-2.125958258383359146e-04	1.355149159712155601e-04	-7.864643599220404245e-05	3.758112299076406926e-05	-6.850261094571883595e-06	-7.338575915736227813e-06
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645340022932234969e-02	-3.255146995345953656e-03	8.382219816766053443e-04	-4.631248914026950183e-04	3.088159577619357769e-04	-2.082796000791963106e-04	1.332298651837628026e-04	-7.774073129676146662e-05	3.749339547742819171e-05	-7.380284668694821293e-06	-6.452625362233649963e-06
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.632231217533572060e-02	-3.230060763004588640e-03	8.233466730002707203e-04	-4.529615806179649370e-04	3.019460817800554775e-04	-2.040045662780477081e-04	1.309439518070026356e-04	-7.681134475387167075e-05	3.737873553576114374e-05	-7.883008445348133706e-06	-5.605495955116482904e-06
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.618745454217152380e-02	-3.204536950490492319e-03	8.082975097854462002e-04	-4.426828075142220085e-04	2.949803390322687556e-04	-1.996482542635114195e-04	1.285917422621914380e-04	-7.583169911326291296e-05	3.723377890060547283e-05	-8.372456590942042265e-06	-4.773032287935850913e-06
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.605652857356592134e-02	-3.180029733921938863e-03	7.939311455017069273e-04	-4.328745864871436024e-04	2.883171112796429009e-04	-1.954609154658636268e-04	1.263093656456732849e-04	-7.485949063689254651e-05	3.706796848215856760e-05	-8.821115149918003215e-06	-4.001872258347146837e-06
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.592182893633009966e-02	-3.155093061309633892e-03	7.793988787621291929e-04	-4.229583627856641111e-04	2.815646081937250812e-04	-1.911974140785813658e-04	1.239641829758387527e-04	-7.383923356695129786e-05	3.687276023065784680e-05	-9.255916696170859436e-06	-3.245680149790094964e-06
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.578720399459543039e-02	-3.130447507591237015e-03	7.651232981174535064e-04	-4.132235783613752282e-04	2.749204730443936449e-04	-1.869827222998602019e-04	1.216249670044062501e-04	-7.280092591419593580e-05	3.665388683794429040e-05	-9.663830355262002341e-06	-2.526707169503710958e-06
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565649369505333177e-02	-3.106780683170005768e-03	7.514979222548760426e-04	-4.039391109078657597e-04	2.685700478172991503e-04	-1.829362532791411209e-04	1.193597862499804667e-04	-7.177658552017417354e-05	3.641974616247397592e-05	-1.003486737329448325e-05	-1.862997015612850431e-06
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.552200579349121257e-02	-3.082696181073173169e-03	7.377177548053532414e-04	-3.945572239579416256e-04	2.621398689176669770e-04	-1.788210435802932517e-04	1.170368941169854426e-04	-7.070755744488383125e-05	3.615771496084244828e-05	-1.039138809796443983e-05	-1.214574297928005088e-06
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.538758155811463219e-02	-3.058889931291909874e-03	7.241836097307389770e-04	-3.853517828929125849e-04	2.558181261884454852e-04	-1.747577425024554826e-04	1.147244852432704050e-04	-6.962531146260359069e-05	3.587547977526108248e-05	-1.072269213206383716e-05	-6.004794562325413809e-07
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.525321639229770515e-02	-3.035357804631286325e-03	7.108920129870209331e-04	-3.763209311737282146e-04	2.496045216791842845e-04	-1.707471419447978585e-04	1.124239542299152356e-04	-6.853135898477155413e-05	3.557410735815372743e-05	-1.102938955601379524e-05	-1.969730872290620124e-08
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.511890576830738186e-02	-3.012095738407644281e-03	6.978395456190697932e-04	-3.674628380844319176e-04	2.434987564896260739e-04	-1.667900161395686521e-04	1.101366699291717114e-04	-6.742718436684116035e-05	3.525464547059828092e-05	-1.131208101531805826e-05	5.287710453536706877e-07
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.498080991833637382e-02	-2.988446575805852722e-03	6.846600815613088347e-04	-3.585299903150059530e-04	2.373307330862323226e-04	-1.627764168232754410e-04	1.077992696971116646e-04	-6.628233312568537544e-05	3.490826845681112799e-05	-1.157842704665511310e-05	1.060232365259325716e-06
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484659689935996896e-02	-2.965720117865417328e-03	6.720823305816601978e-04	-3.500167593255909342e-04	2.314427459920410056e-04	-1.589300073479999733e-04	1.055428925582816384e-04	-6.516183990575743329e-05	3.455525741575598490e-05	-1.181425002804165550e-05	1.546149491591532835e-06
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.471242729526612808e-02	-2.943251753667403253e-03	6.597333200887012250e-04	-3.416705974884539222e-04	2.256614251474171830e-04	-1.551390284161011438e-04	1.033034941351657922e-04	-6.403532652046589060e-05	3.418722884503375993e-05	-1.202792251760031841e-05	2.002676608744472253e-06
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457446686881025799e-02	-2.920406641507449982e-03	6.472664424576338648e-04	-3.332581997114830415e-04	2.198256666771698396e-04	-1.512980713060350381e-04	1.010189468775032180e-04	-6.287168925796945388e-05	3.379405306423782031e-05	-1.222526226431351314e-05	2.442568271581036983e-06
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.444037750908300610e-02	-2.898450073677831095e-03	6.353707848705244859e-04	-3.252449379712124512e-04	2.142591624461464964e-04	-1.476210052363492113e-04	9.881724030787945694e-05	-6.173685771422324719e-05	3.339856252429680445e-05	-1.239594773461507967e-05	2.842325455359803918e-06
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.430249422459116793e-02	-2.876123434458833453e-03	6.233630038193639211e-04	-3.171708603329039043e-04	2.086432641296853284e-04	-1.438981802753196799e-04	9.657364226564959814e-05	-6.056728237234668751e-05	3.297915919021772696e-05	-1.255039283463606011e-05	3.225755688013172080e-06
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416464516819368857e-02	-2.854053808309509228e-03	6.115826168923230860e-04	-3.092650757557315229e-04	2.031377731338766248e-04	-1.402357970863357662e-04	9.435234822954225516e-05	-5.939657019006881072e-05	3.254790556087254342e-05	-1.268411736385444344e-05	3.582043238728979536e-06
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.403065447025592494e-02	-2.832840009375024726e-03	6.003441117175334959e-04	-3.017380921793778089e-04	1.978902304752709661e-04	-1.367333178330123978e-04	9.221504339225388498e-05	-5.825840282024856258e-05	3.211813358760340169e-05	-1.279493051603438979e-05	3.903365510424382363e-06
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.389286188107636100e-02	-2.811266153633544020e-03	5.890018875442596790e-04	-2.941576185536061991e-04	1.925999328899325163e-04	-1.331908259610273466e-04	9.004050854369161235e-05	-5.708886913858283356e-05	3.166615798422133839e-05	-1.288984072342584523e-05	4.209048702655825123e-06
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375509246815336373e-02	-2.789938153388168540e-03	5.778767089714972405e-04	-2.867388105685239000e-04	1.874174741115858180e-04	-1.297094587847359920e-04	8.789105199138815320e-05	-5.592162646764300179e-05	3.120498852204800548e-05	-1.296608827809427083e-05	4.490524733279706659e-06
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361734335087078474e-02	-2.768852349660088676e-03	5.669651050587877364e-04	-2.794794290781817429e-04	1.823419336292745935e-04	-1.262893388231602803e-04	8.576748122452325005e-05	-5.475773280916104718e-05	3.073548054312059816e-05	-1.302435981328113700e-05	4.748735727766405213e-06
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347961262709040625e-02	-2.748005113649058893e-03	5.562635330498676839e-04	-2.723771690107731750e-04	1.773722994605289062e-04	-1.229304593596262278e-04	8.367046805826207411e-05	-5.359815493680010858e-05	3.025846384403603002e-05	-1.306535254694711826e-05	4.984591002708770770e-06
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333807331733608381e-02	-2.726823628329572147e-03	5.454798823834091509e-04	-2.652389584194961617e-04	1.723739233557892872e-04	-1.195420758943830378e-04	8.154356401246164144e-05	-5.241185790776601710e-05	2.976122944529260473e-05	-1.309020137304618135e-05	5.204641365423163392e-06
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.320037437774273764e-02	-2.706449237044142222e-03	5.351935308604188800e-04	-2.584483525360951948e-04	1.676159746942472429e-04	-1.163073259561159224e-04	7.950239150385362695e-05	-5.126391661149174578e-05	2.927147502688320026e-05	-1.309825491974150034e-05	5.397891276819585407e-06
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.306268830602766828e-02	-2.686302776188777535e-03	5.251067953164248155e-04	-2.518080505314828190e-04	1.629608945456816407e-04	-1.131337322152755698e-04	7.748969325901103225e-05	-5.012308392076125107e-05	2.877662491134133242e-05	-1.309107979044399399e-05	5.571448120460309672e-06
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.292118838084535232e-02	-2.665830738574230096e-03	5.149444145714723474e-04	-2.451374672299153285e-04	1.582824619761031377e-04	-1.099355179582469413e-04	7.545128984638859609e-05	-4.895879534601859262e-05	2.826345411285068629e-05	-1.306854090398549588e-05	5.730210824818848014e-06
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.278352052748649548e-02	-2.646136423537582497e-03	5.052523921785432009e-04	-2.387947878195795291e-04	1.538323276576307507e-04	-1.068853358936947527e-04	7.349784736075883507e-05	-4.783475015777402989e-05	2.776038761925859522e-05	-1.303253473206076312e-05	5.866467559150166475e-06
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.264203375811563362e-02	-2.626122334003108422e-03	4.954888973014191312e-04	-2.324252031732741827e-04	1.493619971923066021e-04	-1.038135017802635295e-04	7.152133224645031769e-05	-4.668928119957519427e-05	2.724017709417205337e-05	-1.298175295314258769e-05	5.988675872501002706e-06
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.250054952761097238e-02	-2.606335283346451325e-03	4.859224784311916507e-04	-2.262045071109507297e-04	1.449952353275863869e-04	-1.008053714247221229e-04	6.957691760977745450e-05	-4.555451989328144520e-05	2.671744983967753344e-05	-1.291769721896097823e-05	6.093690475885059707e-06
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236288987660895095e-02	-2.587297726806088525e-03	4.768004888391854279e-04	-2.202924856086283932e-04	1.408446319994322482e-04	-9.793936344376091168e-05	6.771622048138392343e-05	-4.446136946292119453e-05	2.620707313580746364e-05	-1.284328476329694288e-05	6.180171210926904865e-06
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.222140607368991633e-02	-2.567948747052799848e-03	4.676127490381351819e-04	-2.143582500516715852e-04	1.366782419425077982e-04	-9.505582990146454298e-05	6.583612770929620677e-05	-4.334970560327177589e-05	2.568131910633079996e-05	-1.275504248464441612e-05	6.253711958956756234e-06
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207992105624707380e-02	-2.548816871350282048e-03	4.586118180916645519e-04	-2.085655272848763989e-04	1.326113654799694576e-04	-9.223480326542272218e-05	6.398902110542551282e-05	-4.225065759760016310e-05	2.515497226882641650e-05	-1.265553556344427698e-05	6.312486674069228704e-06
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193843389312082254e-02	-2.529898847080113561e-03	4.497943168801052144e-04	-2.029118907769715899e-04	1.286426530180367184e-04	-8.947585592959707572e-05	6.217515150837760098e-05	-4.116482237445888285e-05	2.462865187517914345e-05	-1.254541870664836568e-05	6.357276269496498836e-06
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179311938099039364e-02	-2.510688792970519612e-03	4.409259563514952808e-04	-1.972476870990919550e-04	1.246674181557763531e-04	-8.670648331315232340e-05	6.034708381466704968e-05	-4.006397934758785460e-05	2.408875348243418835e-05	-1.242195588927978875e-05	6.389522387340340783e-06
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165162399331173521e-02	-2.492194679076771471e-03	4.324701973299189097e-04	-1.918684916680226337e-04	1.208933646445696486e-04	-8.407187106134974717e-05	5.860115526301245203e-05	-3.900653001600674284e-05	2.356422031882480242e-05	-1.229228306483982767e-05	6.408285003954241944e-06
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.151012200249010686e-02	-2.473905195397505669e-03	4.241880791068312591e-04	-1.866209436305537130e-04	1.172130882349017974e-04	-8.149773737581417188e-05	5.688890416854762455e-05	-3.796374068587393777e-05	2.304132754890164236e-05	-1.215389507243372293e-05	6.415313783621595058e-06
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136861172438583367e-02	-2.455817434968906709e-03	4.160764844019928881e-04	-1.815026120459945044e-04	1.136251192246784533e-04	-7.898351689254891729e-05	5.521042644554159380e-05	-3.693602853760970082e-05	2.252056115127066112e-05	-1.200739443208693579e-05	6.411323322865732503e-06
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122326654053768358e-02	-2.437447779964650296e-03	4.079199267055482587e-04	-1.763779322569822186e-04	1.100347365633024400e-04	-7.646311647875936638e-05	5.352183099605518245e-05	-3.589666044959781270e-05	2.198843352753377094e-05	-1.184911151662176584e-05	6.396491045196329635e-06
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108173550481995590e-02	-2.419760129332878141e-03	4.001445371886569566e-04	-1.715141806442572277e-04	1.066293875319034029e-04	-7.406852689342284979e-05	5.191198066402098152e-05	-3.490068054267904873e-05	2.147340185608633643e-05	-1.168795647244524056e-05	6.372263889868366046e-06
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093636832580150611e-02	-2.401795378161548922e-03	3.923267461766771118e-04	-1.666459337344257581e-04	1.032234007399351704e-04	-7.166955900755516481e-05	5.029376580522605092e-05	-3.389454429663236708e-05	2.094806254035462250e-05	-1.151579594330083744e-05	6.337980149864737647e-06
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079099007588311648e-02	-2.384031238209193687e-03	3.846756620156407784e-04	-1.619038229539213427e-04	9.990843418586341652e-05	-6.933098289778710202e-05	4.871107106419096471e-05	-3.290568306902323686e-05	2.042681747205673224e-05	-1.133747262547367140e-05	6.294814558198449590e-06
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064560081031266967e-02	-2.366464714918912679e-03	3.771880309355372615e-04	-1.572853496540920935e-04	9.668290030266265525e-05	-6.705204956775400263e-05	4.716380287914117729e-05	-3.193438382767424359e-05	1.991009734157152421e-05	-1.115355829090675505e-05	6.243407922293096223e-06
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050020042132574674e-02	-2.349092899697050475e-03	3.698606664418822702e-04	-1.527880263775420521e-04	9.354520082884681118e-05	-6.483199067751650572e-05	4.565183689872010458e-05	-3.098089518046568856e-05	1.939830316364217293e-05	-1.096460668735177472e-05	6.184380690385433524e-06
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035478836592934992e-02	-2.331913040144989457e-03	3.626904799490844752e-04	-1.484093324583256345e-04	9.049366914228963515e-05	-6.266996800102916584e-05	4.417496511706275257e-05	-3.004537147231240799e-05	1.889176835182547530e-05	-1.077113860006533285e-05	6.118315871378273917e-06
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020936403709667192e-02	-2.314922442338241629e-03	3.556744368146106837e-04	-1.441467728716080195e-04	8.752664782917978826e-05	-6.056514186455523260e-05	4.273296793292936788e-05	-2.912794924536631555e-05	1.839081075566026505e-05	-1.057366263700337370e-05	6.045782788148757222e-06
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006392683759380804e-02	-2.298118450757856857e-03	3.488095468836197163e-04	-1.399978893893018923e-04	8.464250376660772761e-05	-5.851668460226600374e-05	4.132562847249216203e-05	-2.822876252083474444e-05	1.789574311453081092e-05	-1.037267949729420956e-05	5.967341951736162105e-06
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991847625908686595e-02	-2.281498444144700478e-03	3.420928605189087375e-04	-1.359602598325220543e-04	8.183962456442564980e-05	-5.652377410788097373e-05	3.995272599220143437e-05	-2.734793807287365643e-05	1.740687036219605425e-05	-1.016867969878372188e-05	5.883541689980267425e-06
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977301278943816562e-02	-2.265059795650504072e-03	3.355214320573552539e-04	-1.320314968848989592e-04	7.911638269978366674e-05	-5.458552241872419966e-05	3.861396089215005269e-05	-2.648554080277409190e-05	1.692445772664734883e-05	-9.962115959427446558e-06	5.794877772012848257e-06
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962370913573433504e-02	-2.248374384282275738e-03	3.289250408892992563e-04	-1.281100792497835662e-04	7.640257537313051978e-05	-5.265212623853346468e-05	3.727509376227628178e-05	-2.561963412089410299e-05	1.643631635231304527e-05	-9.747896336520353231e-06	5.699303924116194339e-06
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947822306609319126e-02	-2.232295233178904596e-03	3.226390127740923295e-04	-1.243947357473358065e-04	7.383573003885674597e-05	-5.082179843325598003e-05	3.600442959151045917e-05	-2.479464565690422649e-05	1.596771736736683178e-05	-9.537433971427385757e-06	5.602181959712474783e-06
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932889861181246782e-02	-2.215973378023475358e-03	3.163294939267735184e-04	-1.206875047690547659e-04	7.127907425833515101e-05	-4.899725118973863812e-05	3.473472887101997292e-05	-2.396717708258970384e-05	1.549424027447322122e-05	-9.320087620103005468e-06	5.498869668878339780e-06
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918339445585168418e-02	-2.200243315681776890e-03	3.103172048478821505e-04	-1.171761846422289467e-04	6.886210502576453954e-05	-4.727112271999119411e-05	3.353073283690622270e-05	-2.317965469838096065e-05	1.504037644557760958e-05	-9.107404799436295213e-06	5.395097900445384140e-06
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903405321734318228e-02	-2.184274689260749542e-03	3.042828623930816543e-04	-1.136735662056915792e-04	6.645591774476404079e-05	-4.555156613020719186e-05	3.232862458412743883e-05	-2.239054590330185240e-05	1.458239974966694206e-05	-8.888567077249272282e-06	5.285809865509574136e-06
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888470453072166516e-02	-2.168481287821891201e-03	2.983836196963040839e-04	-1.102709606324341133e-04	6.412338222378845005e-05	-4.388367652890035796e-05	3.116006493922549882e-05	-2.162072720929303387e-05	1.413250806120984238e-05	-8.669533135411209283e-06	5.174098305072937407e-06
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873534907342455147e-02	-2.152860686814159728e-03	2.926166599927657258e-04	-1.069659772716889510e-04	6.186280787669903533e-05	-4.226645512861514580e-05	3.002459708591946694e-05	-2.087010258532861050e-05	1.369085257275741091e-05	-8.450669479047498401e-06	5.060358637823259760e-06
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858598759987591303e-02	-2.137410491488819439e-03	2.869792058878516128e-04	-1.037562622568016709e-04	5.967252700761467934e-05	-4.069891283595339419e-05	2.892176575641085300e-05	-2.013857326120984995e-05	1.325757891714201311e-05	-8.232333864585913825e-06	4.944976766861886392e-06
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843662190144548296e-02	-2.122128293118557673e-03	2.814685058532470901e-04	-1.006395209406170697e-04	5.755087695811385680e-05	-3.918001934040995756e-05	2.785106435285665302e-05	-1.942599554824058400e-05	1.283279330112024599e-05	-8.014840934469152439e-06	4.828290679002193570e-06
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828725443471447748e-02	-2.107011685115802845e-03	2.760818384286928620e-04	-9.761350831622407566e-05	5.549620640149321933e-05	-3.770872248016220228e-05	2.681195527932288747e-05	-1.873219715922868741e-05	1.241657569492064855e-05	-7.798475680264966981e-06	4.710605481678664110e-06
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813788763159920034e-02	-2.092058293471422449e-03	2.708165206665194514e-04	-9.467601180059088592e-05	5.350688741354914425e-05	-3.628398440143780409e-05	2.580390776556421508e-05	-1.805700750416070776e-05	1.200900426251174017e-05	-7.583518330034657734e-06	4.592221204019541152e-06
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798469410899507431e-02	-2.076888576332101225e-03	2.655394808495286176e-04	-9.175285970972413079e-05	5.153276573698761928e-05	-3.487000752992910999e-05	2.480173098422574086e-05	-1.738365941659936417e-05	1.160004428264899518e-05	-7.364800859105643674e-06	4.470384795246767394e-06
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783533588418567531e-02	-2.062258703995246620e-03	2.605119302430261097e-04	-8.898800910758488053e-05	4.967092742326098098e-05	-3.353645186500198465e-05	2.385498723050097079e-05	-1.674562842215036973e-05	1.121020481840804219e-05	-7.153522630853459730e-06	4.351470494326385174e-06
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768215576351146928e-02	-2.047416179146554615e-03	2.554734129804783044e-04	-8.623741687571657196e-05	4.782423024041074986e-05	-3.221384775903785383e-05	2.291451655573071306e-05	-1.610994031680770250e-05	1.081951344423860704e-05	-6.939079670917747840e-06	4.229628207401962513e-06
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753281482214645776e-02	-2.033101002474160899e-03	2.506733547588582255e-04	-8.363646077907953443e-05	4.608342203765169884e-05	-3.096729045126310806e-05	2.202675400184392441e-05	-1.550812754362178007e-05	1.044751638125210617e-05	-6.732408079388429290e-06	4.111180167665046511e-06
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737965665839105223e-02	-2.018576893573639786e-03	2.458630491047812498e-04	-8.104956433068610669e-05	4.435761240871622269e-05	-2.973179854788963151e-05	2.114557309452141871e-05	-1.490907083331687045e-05	1.007514855862170404e-05	-6.523127268089559846e-06	3.990286583930539250e-06
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722651286667910481e-02	-2.004210739613232397e-03	2.411644577736843126e-04	-7.854225407790000333e-05	4.269057692962686755e-05	-2.853882377940828788e-05	2.029350676439566534e-05	-1.432817236521797367e-05	9.712073209381412431e-06	-6.316785012475620512e-06	3.870223297531005734e-06
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707721460978786826e-02	-1.990353713416140227e-03	2.366884827895850379e-04	-7.617221971796500179e-05	4.112027187534289643e-05	-2.741557860694879913e-05	1.949017364002381207e-05	-1.377900468038547342e-05	9.366997000503136277e-06	-6.118598464803534943e-06	3.754147992143122103e-06
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692410944132122425e-02	-1.976293033436153646e-03	2.322031568996884719e-04	-7.381589534600875645e-05	3.956461732982278183e-05	-2.630339792658128558e-05	1.869374908305801891e-05	-1.323310693975705291e-05	9.022175003443493586e-06	-5.918548235925728997e-06	3.636273727609469755e-06
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677102967139131581e-02	-1.962383764257860392e-03	2.278221566087535550e-04	-7.153297194855007810e-05	3.806302363406628670e-05	-2.523052595057133430e-05	1.792455196085555801e-05	-1.270448153019457935e-05	8.686521287222373678e-06	-5.721899884293050755e-06	3.519756466538026439e-06
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661797915560849132e-02	-1.948623753441066069e-03	2.235430689561753619e-04	-6.932143911893378339e-05	3.661395062957071807e-05	-2.419590712973318134e-05	1.718195814939716496e-05	-1.219283155255659940e-05	8.359986733165313355e-06	-5.528795549391047328e-06	3.404759899587950457e-06
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646113668894168117e-02	-1.934672461023802161e-03	2.192603023826285779e-04	-6.712663840965777382e-05	3.518157589560225727e-05	-2.317403421030458433e-05	1.644775367947512586e-05	-1.168568748902568164e-05	8.034691639529380531e-06	-5.334675987102700379e-06	3.288622380466436084e-06
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630815685679974841e-02	-1.921208444538300038e-03	2.151804595070710209e-04	-6.505365538498052722e-05	3.383427098464571479e-05	-2.221371012486544777e-05	1.575709212165343000e-05	-1.120744144873622669e-05	7.726416034836694675e-06	-5.149105437178318746e-06	3.177122381507709661e-06
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615521739504671900e-02	-1.907887690525881304e-03	2.111956252763760725e-04	-6.304619141660213854e-05	3.253502359664170267e-05	-2.128854216282473631e-05	1.509109996663930098e-05	-1.074517547500680689e-05	7.427022702460695056e-06	-4.967388476620570421e-06	3.067508645688734115e-06
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599850004615896978e-02	-1.894380627823078877e-03	2.072074771142977737e-04	-6.105456869000912127e-05	3.125167842865378008e-05	-2.037568996574045622e-05	1.443339545692458918e-05	-1.028758453363051871e-05	7.129269420135112032e-06	-4.785216070013850261e-06	2.957218114624275241e-06
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584565318101591028e-02	-1.881344238762178069e-03	2.034083526535993035e-04	-5.917404876295167041e-05	3.004540382683315309e-05	-1.951868151862529166e-05	1.381542176564784380e-05	-9.856649937061399708e-06	6.847589299465285071e-06	-4.611557595443213001e-06	2.851731308097971867e-06
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568903919005709191e-02	-1.868124723604505828e-03	1.996060702861754388e-04	-5.730873262780025783e-05	2.885443923221275376e-05	-1.867364037107986191e-05	1.320562186038030289e-05	-9.430463893279339562e-06	6.567778104765240286e-06	-4.437784745004174315e-06	2.745853723183498034e-06
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553630310011124546e-02	-1.855365011990358888e-03	1.959840013260419637e-04	-5.554786559580696104e-05	2.773551101461143261e-05	-1.788080474356240184e-05	1.263310912398332517e-05	-9.029460344854961011e-06	6.303349569544650647e-06	-4.272403294830027324e-06	2.644808879562556284e-06
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537981354747061505e-02	-1.842425154281811034e-03	1.923588961075484930e-04	-5.380162614048004954e-05	2.663127729415533599e-05	-1.709953052858625196e-05	1.206861262552494900e-05	-8.633226286872927217e-06	6.040943409648555624e-06	-4.107173049049410184e-06	2.543603865021899220e-06
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522339516388794750e-02	-1.829623895232865760e-03	1.888202437321775322e-04	-5.211298468501792324e-05	2.556884487061059918e-05	-1.634902536662126096e-05	1.152607657478695841e-05	-8.251607162712887755e-06	5.787138214316157547e-06	-3.946310192421773637e-06	2.444853168363322536e-06
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506705334902390239e-02	-1.816959311515083846e-03	1.853659311659629379e-04	-5.048018571468692635e-05	2.454684150053998049e-05	-1.562830054984810119e-05	1.100485693245007892e-05	-7.884237142231345972e-06	5.541791484873863621e-06	-3.789835566866831247e-06	2.348607052123636752e-06
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491079344754849878e-02	-1.804429606070445538e-03	1.819939375040766256e-04	-4.890153187656011338e-05	2.356395907936812342e-05	-1.493640290761330808e-05	1.050430674772977772e-05	-7.530736151747797229e-06	5.304746950956214288e-06	-3.637743068510042451e-06	2.254885510281200918e-06
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475462073177909367e-02	-1.792033027087682091e-03	1.787022829682962668e-04	-4.737535644454799009e-05	2.261891727572742307e-05	-1.427239710478880325e-05	1.002378537336682863e-05	-7.190725114592688302e-06	5.075847022959981684e-06	-3.490020834227916258e-06	2.163701800333919337e-06
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459854039787433624e-02	-1.779767845330202346e-03	1.754890144736925622e-04	-4.590001542028042018e-05	2.171045325866881507e-05	-1.363536058685541253e-05	9.562660900462414750e-06	-6.863830097059901800e-06	4.854936206587890983e-06	-3.346657095344954567e-06	2.075068949221554343e-06
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444255760555136617e-02	-1.767632352262181548e-03	1.723522063660201848e-04	-4.447388931086583954e-05	2.083732235638588508e-05	-1.302438384772332012e-05	9.120310415293396896e-06	-6.549682122931258830e-06	4.641860385245539767e-06	-3.207639403983329760e-06	1.988999275014656582e-06
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428287776074922535e-02	-1.755333543629109590e-03	1.692162151355452299e-04	-4.306239378135171241e-05	1.997827244855519263e-05	-1.242460058314126362e-05	8.686005183509432076e-06	-6.240706339411499237e-06	4.431535710515989593e-06	-3.069705328524781244e-06	1.903488740874450652e-06
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412711162000519272e-02	-1.743455306593549685e-03	1.662285187093497324e-04	-4.173123917256082278e-05	1.917302115912281835e-05	-1.186369244374884936e-05	8.279827544568713887e-06	-5.951244868609510088e-06	4.233791836170983393e-06	-2.939373621876707154e-06	1.822598262670466782e-06
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396766795540163433e-02	-1.731416408676502740e-03	1.632414872473868380e-04	-4.041396170658138930e-05	1.838107734983747499e-05	-1.131340277813208175e-05	7.881354383539396357e-06	-5.666799592448979028e-06	4.038792671991659982e-06	-2.810235288455735810e-06	1.742370178292583670e-06
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381214611914712898e-02	-1.719788403994601967e-03	1.603955559433099950e-04	-3.917182783465037973e-05	1.763899621231353204e-05	-1.079908063871944600e-05	7.508978300955084782e-06	-5.400554365283842396e-06	3.855642310464116817e-06	-2.688390671523071326e-06	1.666613577880858862e-06
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365296661256039573e-02	-1.708002332266236574e-03	1.575500742612309614e-04	-3.794276768242038986e-05	1.690941325722325540e-05	-1.029477332739094595e-05	7.143942476656438503e-06	-5.139153148789223526e-06	3.675220689241960006e-06	-2.567842472133403577e-06	1.591617247446094269e-06
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349393126384499361e-02	-1.696341669797846608e-03	1.547735400661039563e-04	-3.675617323203209748e-05	1.620969245919644204e-05	-9.812469400480558669e-06	6.794941045940054604e-06	-4.888855991545318991e-06	3.501891827020528250e-06	-2.451543477772818257e-06	1.519224731810121399e-06
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333882817604405677e-02	-1.685078065896862846e-03	1.521279642237740692e-04	-3.563744810742995779e-05	1.555440133372472411e-05	-9.362094602481687536e-06	6.469159117920577926e-06	-4.654875792173596396e-06	3.339349539624152079e-06	-2.342040418600895821e-06	1.451028027412617999e-06
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318009806527041722e-02	-1.673660516592167039e-03	1.494826220585571065e-04	-3.453066193453677472e-05	1.491052896987731115e-05	-8.920893059096923357e-06	6.150142622881103598e-06	-4.425441971085222431e-06	3.179481208039739637e-06	-2.233919141184668630e-06	1.383660642226362504e-06
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302153253539375097e-02	-1.662363639556308122e-03	1.469011505792534476e-04	-3.346221780680743330e-05	1.429334484369968410e-05	-8.499307623252925207e-06	5.845453626728819653e-06	-4.206028592575360263e-06	3.026147616475988957e-06	-2.129826608827432907e-06	1.318776050430938308e-06
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285936990447015940e-02	-1.650921155544120625e-03	1.443226793381086938e-04	-3.240669536543746638e-05	1.368805813814247163e-05	-8.087212200060587042e-06	5.547787410509685477e-06	-3.991406824018814082e-06	2.875735366065039444e-06	-2.027344801785538613e-06	1.254872572368245323e-06
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270116112446697240e-02	-1.639863643979447977e-03	1.418655294801010375e-04	-3.141193708375498148e-05	1.312183853390951963e-05	-7.703035169663921127e-06	5.270465317155179881e-06	-3.791212949623518822e-06	2.735040441559911777e-06	-1.931146760504030162e-06	1.194871757030113000e-06
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254314118029680791e-02	-1.628922009775810899e-03	1.394674493006822422e-04	-3.045175361978084153e-05	1.257935937241415571e-05	-7.336258669757584850e-06	5.005897958711588365e-06	-3.600007666391531144e-06	2.600296103509709973e-06	-1.838711219793145777e-06	1.137209157194678416e-06
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238531824723657970e-02	-1.618094692913372773e-03	1.371269060359044795e-04	-2.952495429002039847e-05	1.205968457249694858e-05	-6.986179292702621426e-06	4.753587035444261352e-06	-3.417460983173838606e-06	2.471310842611822170e-06	-1.749948015994981197e-06	1.081835916216124493e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222395015096905943e-02	-1.607126418835071614e-03	1.347886734403653467e-04	-2.860945529200951417e-05	1.155030624094902329e-05	-6.644343853448604536e-06	4.507455407401374356e-06	-3.239199583977718395e-06	2.345024102986310543e-06	-1.662781969359119219e-06	1.027464316495064767e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206655053045009085e-02	-1.596525879362772167e-03	1.325600543162906871e-04	-2.774671542308906506e-05	1.107405359637184006e-05	-6.325996165931275918e-06	4.278474907980297827e-06	-3.073197226276108137e-06	2.227123611587163686e-06	-1.581169962976934434e-06	9.765645500392375759e-07
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190563246847568313e-02	-1.585786832611467455e-03	1.303334712990422196e-04	-2.689453115753556793e-05	1.060739434547701041e-05	-6.015325420272185694e-06	4.055263859862864238e-06	-2.911229600978444585e-06	2.111807124804147515e-06	-1.501123668793001565e-06	9.266492226018967282e-07
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174495455396952687e-02	-1.575161559155055643e-03	1.281611844371190417e-04	-2.607269091149964696e-05	1.016106196478630374e-05	-5.719440528914860259e-06	3.842929149651742564e-06	-2.757024199708623779e-06	2.001757582285893223e-06	-1.424525605615603750e-06	8.788925550130040280e-07
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158825305977703224e-02	-1.564891834562365074e-03	1.260904505386315833e-04	-2.529819116063592566e-05	9.743921001267109565e-06	-5.444091352938367737e-06	3.645577948091562493e-06	-2.613594725292740602e-06	1.899173180775410673e-06	-1.352940645117362715e-06	8.342699141672554676e-07
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142807451285310555e-02	-1.554487202495921736e-03	1.240212864598385810e-04	-2.453310654460814490e-05	9.335309789073918072e-06	-5.175558998680481463e-06	3.453368114770122356e-06	-2.473810807678995014e-06	1.798988044942874185e-06	-1.282859541768155456e-06	7.905941658466458613e-07
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126816240489642559e-02	-1.544192009422148178e-03	1.220022572070565990e-04	-2.379522461361560477e-05	8.944623613254661180e-06	-4.919986638396518495e-06	3.270698506901429997e-06	-2.340883115145362876e-06	1.703520495877978653e-06	-1.215919742456867247e-06	7.488871679117568239e-07
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110852630856611262e-02	-1.534004797269413736e-03	1.200320371160596073e-04	-2.308357674104912004e-05	8.571117346269404769e-06	-4.676811187568632573e-06	3.097158677806010393e-06	-2.214527170185592353e-06	1.612590305229378333e-06	-1.152016603709500764e-06	7.090848001640996522e-07
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094917566443799464e-02	-1.523924125836093350e-03	1.181093175097186753e-04	-2.239720685362998480e-05	8.214055562353417088e-06	-4.445476901980532965e-06	2.932343529938427486e-06	-2.094462199081568226e-06	1.526019585546283820e-06	-1.091046835188607105e-06	6.711237708802072649e-07
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079011977817469756e-02	-1.513948578545828635e-03	1.162328113183180509e-04	-2.173517536792557236e-05	7.872716698479884223e-06	-4.225438259027017176e-06	2.775855044016545463e-06	-1.980412260702635564e-06	1.443633355945764601e-06	-1.032908499774981900e-06	6.349415364214451139e-07
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062767955166646544e-02	-1.503848473039492897e-03	1.143592357349232477e-04	-2.108202316783205888e-05	7.539023368745984677e-06	-4.011448891573503818e-06	2.623958290687299358e-06	-1.869666396814127559e-06	1.363489713574232864e-06	-9.762443777061595173e-07	5.996939921927476085e-07
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046924776533207146e-02	-1.494081607850783130e-03	1.125725652069267316e-04	-2.046658245402804266e-05	7.227506857376713283e-06	-3.812749425600110955e-06	2.483196041187393479e-06	-1.767006494228854358e-06	1.289068946620278286e-06	-9.235292649215849646e-07	5.669199331298840507e-07
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031113786095816234e-02	-1.484415977091789636e-03	1.108285499831395055e-04	-1.987291063137726260e-05	6.929794785515698384e-06	-3.623882570319013599e-06	2.349675132724638517e-06	-1.669605810066369029e-06	1.218346161398936528e-06	-8.733463457069376664e-07	5.357372135385049085e-07
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014969327039019958e-02	-1.474629062572602569e-03	1.090869465466334917e-04	-1.928711301240031766e-05	6.638814673274310817e-06	-3.440317364219374127e-06	2.220184657184832831e-06	-1.575132964436823893e-06	1.149644579386859644e-06	-8.245170358562730893e-07	5.054134024560916434e-07
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998860436104918717e-02	-1.464945517502383009e-03	1.073876275686355610e-04	-1.872240672714254383e-05	6.361024270944295951e-06	-3.266083222836062887e-06	2.097559114263465958e-06	-1.485665741379242218e-06	1.084490310410360310e-06	-7.781366310642642968e-07	4.766283168627309357e-07
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983153013324284383e-02	-1.455580625167773173e-03	1.057666930503342882e-04	-1.819017119434212617e-05	6.101740563467522622e-06	-3.104409188786638395e-06	1.984044970497811268e-06	-1.402848553968134502e-06	1.024097403002929114e-06	-7.350816158137669695e-07	4.499235151226031357e-07
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967481517990271600e-02	-1.446311904370376801e-03	1.041840153930739181e-04	-1.767663931364219166e-05	5.853985190358184869e-06	-2.950841353849582685e-06	1.876489268311590369e-06	-1.324385288830094587e-06	9.668064953553618244e-07	-6.941802471193870528e-07	4.245697280499487541e-07
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952936476622149989e-02	-1.437775089471955313e-03	1.027452012209497669e-04	-1.721511930134593266e-05	5.633414024687159055e-06	-2.814925552085916966e-06	1.781534773800242895e-06	-1.255124871801711569e-06	9.161764850637574902e-07	-6.579873034787784797e-07	4.021473063830645154e-07
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934801213796801325e-02	-1.427218083872033080e-03	1.009907421418637852e-04	-1.665929889907962134e-05	5.370482189590272860e-06	-2.653956432236776047e-06	1.669395623995726151e-06	-1.173349385322252997e-06	8.563289880264967530e-07	-6.151492993607458770e-07	3.756239082433811659e-07
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920330732193558168e-02	-1.418862550067469122e-03	9.962147737719369723e-05	-1.623087456048731154e-05	5.169902071443819681e-06	-2.531974608464912953e-06	1.584668861376327910e-06	-1.111583434470819791e-06	8.110770687507232754e-07	-5.827189391038487097e-07	3.555568284612045398e-07
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902290960657963825e-02	-1.408529276545439270e-03	9.795157505614221526e-05	-1.571483811303970928e-05	4.930815774576845657e-06	-2.387560528604897762e-06	1.484670126299747172e-06	-1.038712677041082618e-06	7.576359251601716421e-07	-5.443760171686756653e-07	3.318474198271524005e-07
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887898663704345309e-02	-1.400350515609428276e-03	9.664811879585791666e-05	-1.531702231150531041e-05	4.748443356712858984e-06	-2.278166942776410512e-06	1.409164546347778520e-06	-9.837164317053478344e-07	7.172659126587492860e-07	-5.153808904261599567e-07	3.139318820981917158e-07
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869958829135729902e-02	-1.390235480824853756e-03	9.505821438922783012e-05	-1.483774604694321248e-05	4.531047849822572903e-06	-2.148681293998830647e-06	1.320087902347851044e-06	-9.188720261126160603e-07	6.696277441441893237e-07	-4.811339229542547788e-07	2.927892405071874594e-07
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855648236760255518e-02	-1.382229145406692773e-03	9.381697430015551202e-05	-1.446816288293360782e-05	4.365191149591297732e-06	-2.050599287632701384e-06	1.252847346974658478e-06	-8.699558135375334029e-07	6.336654677578029529e-07	-4.552598233904895024e-07	2.768303592809850252e-07
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841375129231290902e-02	-1.374298031738710327e-03	9.260228623980008356e-05	-1.411043097565711954e-05	4.206180651648624658e-06	-1.957174869473482393e-06	1.189003821758120491e-06	-8.235412611878576102e-07	5.995226881989235379e-07	-4.306779428252625478e-07	2.616806397951945175e-07
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823587584928458918e-02	-1.364488586103170843e-03	9.112027252985208765e-05	-1.367932589213247590e-05	4.016616622864555682e-06	-1.846625855424769776e-06	1.113739194302913283e-06	-7.688677828487976111e-07	5.592811513973176476e-07	-4.016830625928493953e-07	2.438262069574552677e-07
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809401511644740529e-02	-1.356723531415877666e-03	8.996295404117444767e-05	-1.334681060046060568e-05	3.871986064209318571e-06	-1.762920317303534255e-06	1.056971752364487830e-06	-7.276678305745724319e-07	5.289412529002758094e-07	-3.798061748989054590e-07	2.303652281894646126e-07
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791725054153717883e-02	-1.347118937393597003e-03	8.855062904301183656e-05	-1.294599108023946813e-05	3.699524069566258327e-06	-1.663871501703533206e-06	9.900687208221493293e-07	-6.791595817528554999e-07	4.932052602554045923e-07	-3.540199185350853869e-07	2.145093294944220063e-07
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777629640223745214e-02	-1.339515646906168714e-03	8.744748736762048176e-05	-1.263674545215530665e-05	3.567903221486298454e-06	-1.588867345479512303e-06	9.396181921788059007e-07	-6.426194490462909126e-07	4.662780515267173676e-07	-3.345768451539155338e-07	2.025613033004720708e-07
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760068637427480293e-02	-1.330110770548665472e-03	8.610102967710609031e-05	-1.226389171458035037e-05	3.410937719882493088e-06	-1.500128099188989581e-06	8.801863261973690618e-07	-5.996233428332435869e-07	4.345865165718921253e-07	-3.116804391778989947e-07	1.885010573104396629e-07
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746067230644933466e-02	-1.322665351554936633e-03	8.504916209518986910e-05	-1.197616413234830049e-05	3.291141489396392119e-06	-1.432948126618489437e-06	8.353945481386226580e-07	-5.672578628881109602e-07	4.107276798329144670e-07	-2.944348357047140342e-07	1.779193965127285516e-07
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728625757369802590e-02	-1.313455473141736558e-03	8.376505064159188072e-05	-1.162915747413048974e-05	3.148254427657728663e-06	-1.353469777787473608e-06	7.826457975981413524e-07	-5.291915818645805122e-07	3.826663131415120383e-07	-2.741448741222135039e-07	1.654812280820183106e-07
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714721572543604147e-02	-1.306164196918044003e-03	8.276168113179243680e-05	-1.136128002902084235e-05	3.039167775450047396e-06	-1.293289691509331234e-06	7.428933847084751360e-07	-5.005429358155380520e-07	3.615499507594967861e-07	-2.588737293302823020e-07	1.561294241077981088e-07
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697403641845312769e-02	-1.297144652736706124e-03	8.153651997364820439e-05	-1.103811179536185919e-05	2.909017519110590460e-06	-1.222083873717697120e-06	6.960875774970766595e-07	-4.668589239953879063e-07	3.367271887769986107e-07	-2.409197496902087200e-07	1.451461852425290951e-07
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683599930708664857e-02	-1.290003733029440819e-03	8.057902029023887873e-05	-1.078858530901929234e-05	2.809641166941498508e-06	-1.168173632016395121e-06	6.608322770957249635e-07	-4.415251478423205674e-07	3.180626467546749036e-07	-2.274178077935833352e-07	1.368945668959442526e-07
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666409637308778613e-02	-1.281169746463473253e-03	7.940961926074695460e-05	-1.048749233401947784e-05	2.691054674395096467e-06	-1.104389842039199587e-06	6.193424562667051594e-07	-4.117577651687022499e-07	2.961383463915348776e-07	-2.115548274147439373e-07	1.272085547217563851e-07
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652709651442077834e-02	-1.274175383279422093e-03	7.849548058471452047e-05	-1.025494348546784673e-05	2.600475519628576110e-06	-1.056088981019868731e-06	5.880985585872600015e-07	-3.893779071822719490e-07	2.796611149985452463e-07	-1.996304273014787545e-07	1.199330509574206785e-07
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635650982243099655e-02	-1.265522284262043636e-03	7.737875691212304315e-05	-9.974239699887922037e-06	2.492335940197630341e-06	-9.989194117310314491e-07	5.513301302274902287e-07	-3.630851678112116546e-07	2.603116853537259921e-07	-1.856243448139073934e-07	1.113930463682666503e-07
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618667004814985932e-02	-1.256967825725815091e-03	7.629006961847229927e-05	-9.704196712613116454e-06	2.389578858964666898e-06	-9.451196450492376725e-07	5.169577215354235381e-07	-3.385534936422186758e-07	2.422703135129505354e-07	-1.725631645705907159e-07	1.034353269671549155e-07
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605134307545587682e-02	-1.250194439138659075e-03	7.543874660349810587e-05	-9.495536326655939593e-06	2.311063787042965980e-06	-9.043724145820191679e-07	4.910845533669728153e-07	-3.201210807514926442e-07	2.287252134059187918e-07	-1.627570172941594697e-07	9.746536668353635527e-08
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588287412756092185e-02	-1.241814392402604489e-03	7.439843580438223439e-05	-9.243555862510727071e-06	2.217305090398150349e-06	-8.561391219133284985e-07	4.606501588727416442e-07	-2.984791084691666296e-07	2.128374297590672354e-07	-1.512565060855510130e-07	9.046976134914765126e-08
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574865717078694285e-02	-1.235178940120872614e-03	7.358475502767795775e-05	-9.048774712510136858e-06	2.145639199522259598e-06	-8.195923291395067237e-07	4.377376945991267857e-07	-2.822166167894628725e-07	2.009134565724651332e-07	-1.426278921929242247e-07	8.522591555218320791e-08
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558159230325794481e-02	-1.226969301675468957e-03	7.259020833321201791e-05	-8.813464254823700274e-06	2.060025837620987585e-06	-7.763113724634656660e-07	4.107831905803676070e-07	-2.631211665182245351e-07	1.869313718317716806e-07	-1.325139755923260702e-07	7.908518678108297141e-08
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544851182835330419e-02	-1.220468529755659856e-03	7.181214686728032350e-05	-8.631519183293142952e-06	1.994569336751653728e-06	-7.435105741297318669e-07	3.904989690443674550e-07	-2.487780466922530691e-07	1.764435745433167950e-07	-1.249305338837201103e-07	7.448500296856474706e-08
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528288395707763300e-02	-1.212425168399747753e-03	7.086091847647394966e-05	-8.411662555757705786e-06	1.916354398691416421e-06	-7.046595770165880937e-07	3.666509614524077711e-07	-2.319456657568138338e-07	1.641525507617578885e-07	-1.160463016747127090e-07	6.910021532495847513e-08
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511806836898676315e-02	-1.204472413651918108e-03	6.993272850144495359e-05	-8.199888198351521011e-06	1.841940516875203470e-06	-6.680548606990574070e-07	3.443767881685434753e-07	-2.162547909786874692e-07	1.527123854095563564e-07	-1.077798650487154618e-07	6.409397909896048181e-08
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498680720509847596e-02	-1.198174618969839126e-03	6.920628352183528283e-05	-8.036052879760438101e-06	1.785003196496438396e-06	-6.402888109433076609e-07	3.276198986613066985e-07	-2.044702213660618167e-07	1.441319836618355206e-07	-1.015814776186133586e-07	6.034252916051675219e-08
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482347688511215754e-02	-1.190381940226306655e-03	6.831780715003203642e-05	-7.837970839247123509e-06	1.716922807929748536e-06	-6.073709690309837634e-07	3.079235849929856689e-07	-1.906409848743789703e-07	1.340787396019185780e-07	-9.432167644222928938e-08	5.595118162157696081e-08
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098289325057542e-02	-1.182676656644580200e-03	6.745049383004451048e-05	-7.647061193952072827e-06	1.652121580683383390e-06	-5.763299487049411551e-07	2.895336225724939873e-07	-1.777520206267557913e-07	1.247291083246546785e-07	-8.757378674887059528e-08	5.187188963456525142e-08
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453159503538687357e-02	-1.176574634920420602e-03	6.677145891834405586e-05	-7.499294395936477537e-06	1.602530871466344551e-06	-5.527689097740124658e-07	2.757036456825291973e-07	-1.680741724987429407e-07	1.177251604116396176e-07	-8.252233528301565141e-08	4.881960265552951344e-08
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437062576675467163e-02	-1.169023974897676196e-03	6.594066425810364985e-05	-7.320536191646462465e-06	1.543218645141895680e-06	-5.248091744815484681e-07	2.594463873075384265e-07	-1.567146241950807371e-07	1.095268492931517968e-07	-7.661478765590463106e-08	4.525146982039649403e-08
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421051403779655976e-02	-1.161557718941939096e-03	6.512930827561376902e-05	-7.148126338607576569e-06	1.486736410259499381e-06	-4.984057308873628291e-07	2.442617646989593967e-07	-1.461201586350651276e-07	1.019070205840706625e-07	-7.113062481329360274e-08	4.194018129829935329e-08
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408304691285415869e-02	-1.155644735772335579e-03	6.449383519046697759e-05	-7.014597675426244630e-06	1.443494369080834932e-06	-4.783402167767455410e-07	2.328443842026050734e-07	-1.381622873560050349e-07	9.620150080007962421e-08	-6.702887270696203014e-08	3.946399470046755409e-08
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392449676832399619e-02	-1.148327601998791947e-03	6.371603634817284178e-05	-6.852976516386709729e-06	1.391756965409462098e-06	-4.545031319153527477e-07	2.194352440255146880e-07	-1.288220719448453009e-07	8.952559722193061050e-08	-6.223504966052193711e-08	3.656999645231772592e-08
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376682397802410709e-02	-1.141091772453797651e-03	6.295609965965299202e-05	-6.697002908095852328e-06	1.342466201676371015e-06	-4.319649160422936820e-07	2.069292980983353986e-07	-1.201125228327217149e-07	8.332130014005529487e-08	-5.778572025774583482e-08	3.388332307243672914e-08
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364132202385824957e-02	-1.135360921142450049e-03	6.236064317986478821e-05	-6.576127221601936323e-06	1.304706381598177780e-06	-4.148098624955941292e-07	1.975356853448978649e-07	-1.135678879682036196e-07	7.867269694965991061e-08	-5.445604921501783180e-08	3.187180640364711239e-08
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348524467340277491e-02	-1.128268780527207516e-03	6.163151122080641670e-05	-6.429723476969920979e-06	1.259503747597474286e-06	-3.943934508081927753e-07	1.865127916848562937e-07	-1.058815129237827198e-07	7.322999497234767936e-08	-5.056309883009480195e-08	2.951835575289151912e-08
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333006077613864415e-02	-1.121255120125758337e-03	6.091880807575367890e-05	-6.288335990531324185e-06	1.216429976772927530e-06	-3.750504930175113491e-07	1.762426158713807819e-07	-9.871007981410751648e-08	6.817235201085851534e-08	-4.695291708081146319e-08	2.733357671737156132e-08
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317577503174918035e-02	-1.114319008923391439e-03	6.022206022588851281e-05	-6.151757590221974106e-06	1.175389789865341691e-06	-3.567089675258772099e-07	1.666761757900481995e-07	-9.201720833542754469e-08	6.347454424864414386e-08	-4.360833294041792842e-08	2.530675388505527050e-08
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305299621929423629e-02	-1.108825336545826712e-03	5.967583521164585031e-05	-6.045819810976403110e-06	1.143958539005338454e-06	-3.427089482178066064e-07	1.594971838126605000e-07	-8.698331528016247018e-08	5.995862794946961587e-08	-4.111249225210638240e-08	2.379190781160923104e-08
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290033869985108064e-02	-1.102026490847246836e-03	5.900663561540112290e-05	-5.917386600100088773e-06	1.106344160487059398e-06	-3.259931931151733047e-07	1.510781564253588047e-07	-8.106278004147679338e-08	5.584624817487305776e-08	-3.820343035595286358e-08	2.202275884950088398e-08
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274859164447583390e-02	-1.095302568614537654e-03	5.835212185536901592e-05	-5.793215536846996839e-06	1.070514878310161795e-06	-3.100948051127534318e-07	1.432441958105926118e-07	-7.552946687063726456e-08	5.202678778734986250e-08	-3.551330714105581803e-08	2.038180583588283137e-08
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259775898308409733e-02	-1.088652598394228115e-03	5.771186967441278327e-05	-5.673129984399147627e-06	1.036392707965072763e-06	-2.949588409781994035e-07	1.359648860380473405e-07	-7.035736859498786220e-08	4.847838889013452019e-08	-3.302606314979665602e-08	1.885834055159545377e-08
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247775382007931463e-02	-1.083385221901376474e-03	5.720965439512685959e-05	-5.579885770322608148e-06	1.010272288019604731e-06	-2.833625205117212439e-07	1.305205832849564723e-07	-6.646249033169167712e-08	4.582031573265191481e-08	-3.117167399994892469e-08	1.771704700038150316e-08
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232857676984676874e-02	-1.076865952911035219e-03	5.659402026827330026e-05	-5.466715877362260319e-06	9.790295206809274620e-07	-2.694626136428079382e-07	1.241641871920326288e-07	-6.187607513313082695e-08	4.270562705223902550e-08	-2.900980250783439759e-08	1.637851861428830037e-08
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218032407276624200e-02	-1.070418013627543602e-03	5.599150513297433478e-05	-5.357154815326175686e-06	9.492898604877838485e-07	-2.561764599496907211e-07	1.182803797988728205e-07	-5.758166069887135681e-08	3.980468724943912702e-08	-2.700962144669240012e-08	1.513025024180381640e-08
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203299755912312294e-02	-1.064040575682004925e-03	5.540175172368772623e-05	-5.251051098714360336e-06	9.210030410963189437e-07	-2.434558450744230146e-07	1.128431028524574119e-07	-5.355941188468074142e-08	3.710303854043022473e-08	-2.516288186786143467e-08	1.396734924794576801e-08
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188659891633245258e-02	-1.057732825832634511e-03	5.482440976200043562e-05	-5.148256042780877033e-06	8.941207981708004863e-07	-2.312533803424893961e-07	1.078267829935398355e-07	-4.979002182725237997e-08	3.458676930246763679e-08	-2.346184529475028558e-08	1.288529151095332832e-08
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177014918273298211e-02	-1.052736260623872606e-03	5.437123965825045081e-05	-5.068303441008341074e-06	8.735942273356566149e-07	-2.218329937390809536e-07	1.040998253017134265e-07	-4.694374114001058912e-08	3.269798460878303461e-08	-2.220078062253980575e-08	1.207484659550560645e-08
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162542482959023210e-02	-1.046551925003159520e-03	5.381536961262343836e-05	-4.971095159631798964e-06	8.491209496447198929e-07	-2.104459255969806121e-07	9.977826223966514609e-08	-4.358185307662187469e-08	3.048087782109724569e-08	-2.074271958702679952e-08	1.112695475238438512e-08
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148163249129180094e-02	-1.040434996797763058e-03	5.327096614120220059e-05	-4.876792401737684710e-06	8.259279401806173119e-07	-1.994521737208134944e-07	9.581493734936573816e-08	-4.042391527282968412e-08	2.841119002666809097e-08	-1.940801906516905092e-08	1.024577792714601455e-08
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133877311896331654e-02	-1.034384619934799630e-03	5.273771565672409454e-05	-4.785258873052992867e-06	8.039807781394243693e-07	-1.888137372045304366e-07	9.219630414443655262e-08	-3.745736613164161230e-08	2.647580181576348299e-08	-1.818754834796154698e-08	9.424382701995581615e-09
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119684763685558498e-02	-1.028399947206002805e-03	5.221530833057790770e-05	-4.696359912675921174e-06	7.832455221697947797e-07	-1.784931159578057216e-07	8.890905151047755317e-08	-3.466983365866753877e-08	2.466174979689544134e-08	-1.707227177691420592e-08	8.655898900683711845e-09
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105585694608052574e-02	-1.022480140743892759e-03	5.170343791383083781e-05	-4.609962430410465597e-06	7.636886338096957836e-07	-1.684532498783671143e-07	8.594002250234620466e-08	-3.204909280706108613e-08	2.295622521823599024e-08	-1.605326353642414505e-08	7.933540904134421751e-09
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094373776285473103e-02	-1.017790456307242179e-03	5.130133169498703774e-05	-4.542557819225490245e-06	7.488726820176262755e-07	-1.605985254663992289e-07	8.378518965236900283e-08	-3.006499095266133234e-08	2.166195628078415429e-08	-1.530235576182678394e-08	7.385226208942108391e-09
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080442981199859417e-02	-1.011985435891984151e-03	5.080772158026641442e-05	-4.460338356821949021e-06	7.313798395548097834e-07	-1.509693375231137690e-07	8.135639689111480290e-08	-2.771814750163174890e-08	2.012398771103425498e-08	-1.444150195780325176e-08	6.735720944580949838e-09
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066605536160027123e-02	-1.006243177397631722e-03	5.032390593736897866e-05	-4.380266205261681861e-06	7.150200848864526363e-07	-1.415146881057940579e-07	7.920997695517149778e-08	-2.551175667472607602e-08	1.866657938383189723e-08	-1.366494547251967976e-08	6.125594643346953631e-09
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052861336814633203e-02	-1.000562974495747531e-03	4.984964022254867151e-05	-4.302219234787343562e-06	6.997847902575338511e-07	-1.321967469025174510e-07	7.733343291366565474e-08	-2.343772158574727282e-08	1.728106188821006493e-08	-1.297043292583733586e-08	5.554320601693953492e-09
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039210278244529634e-02	-9.949441274905942469e-04	4.938468290456278715e-05	-4.226076573102689732e-06	6.856656167900238748e-07	-1.229781370676230591e-07	7.571449264756048350e-08	-2.148811578409765532e-08	1.595884140744469159e-08	-1.235568863413400826e-08	5.021339397193373459e-09
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025652229799278899e-02	-9.893859122064108461e-04	4.892880490138296789e-05	-4.151713626979601732e-06	6.726615185378921699e-07	-1.138224261305907970e-07	7.434397247846140802e-08	-1.965788468004584040e-08	1.469054187536047848e-08	-1.181675574569149405e-08	4.524721045190297518e-09
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012187028923185010e-02	-9.838875722732406438e-04	4.848179186740197809e-05	-4.079000845487169972e-06	6.607804606529929913e-07	-1.046942417932024137e-07	7.321647849783998719e-08	-1.794550758896085044e-08	1.346579336089054488e-08	-1.134758882545041984e-08	4.060836582364411693e-09
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988145118566467764e-03	-9.784483568479956320e-04	4.804343259651163914e-05	-4.007809748637107033e-06	6.500308729891266331e-07	-9.555865919586195236e-08	7.232690894306883494e-08	-1.634969952724931063e-08	1.227427532266273510e-08	-1.094207659301901674e-08	3.625989830807710926e-09
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855345156963620651e-03	-9.730675230492814983e-04	4.761351821016370406e-05	-3.938013313616654111e-06	6.404210762088460834e-07	-8.638115422917678166e-08	7.167021795591126265e-08	-1.486918896715045231e-08	1.110578525311773689e-08	-1.059417717628477221e-08	3.216526695967786135e-09
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723468616184635302e-03	-9.677443449075246156e-04	4.719184764853943573e-05	-3.869484341485945153e-06	6.319624800408347160e-07	-7.712679886570726575e-08	7.124087473326624680e-08	-1.350326295163191699e-08	9.950424698213425021e-09	-1.029838991881687416e-08	2.829527354273428697e-09
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618630327850957729e-03	-9.635268705924613254e-04	4.686033688181037965e-05	-3.815482217468585733e-06	6.260458373959284624e-07	-6.964131778120554999e-08	7.105508212205099204e-08	-1.249490126636275865e-08	9.029819586252996918e-09	-1.009766418225793306e-08	2.537150145507164075e-09
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488408362715538419e-03	-9.583058354570891512e-04	4.645310792746038913e-05	-3.748888812764162929e-06	6.197469542320076605e-07	-6.014707238955743945e-08	7.101120926457610469e-08	-1.134356031842819537e-08	7.876985594988308248e-09	-9.890778408323736057e-09	2.196174170995632679e-09
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359100987547167710e-03	-9.531406731251373336e-04	4.605369919177389692e-05	-3.683176985697068727e-06	6.147043991367121645e-07	-5.046180242649084494e-08	7.116702662113826619e-08	-1.031745552614464827e-08	6.714500366193509332e-09	-9.731865065530363866e-09	1.885683214584848801e-09
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230704937478691197e-03	-9.480307679770154112e-04	4.566196772790775884e-05	-3.618210309719654393e-06	6.109579375907248475e-07	-4.054484487899959348e-08	7.151234863293471953e-08	-9.420827105348389297e-09	5.534580915464177955e-09	-9.619927054906676762e-09	1.609140664096717585e-09
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103216884563563802e-03	-9.429754981474834175e-04	4.527777919748278868e-05	-3.553845902172314063e-06	6.085525926102220820e-07	-3.035543305210928019e-08	7.203704739691005392e-08	-8.659987830451425595e-09	4.328668549126421645e-09	-9.552563135704201552e-09	1.369849991304063405e-09
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976633184673742799e-03	-9.379742001717728764e-04	4.490102772613466388e-05	-3.489912017841038183e-06	6.075546909839689293e-07	-1.985111211115803239e-08	7.273089776269320321e-08	-8.049275352460379981e-09	3.085005921499064168e-09	-9.521998642529130923e-09	1.170616731552769537e-09
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850950142844971752e-03	-9.330262059698593265e-04	4.453161499178062271e-05	-3.426231555991552992e-06	6.080350110917688118e-07	-8.989391352482231841e-09	7.358373696776776713e-08	-7.604797421754501909e-09	1.791181176860334961e-09	-9.519257099754176782e-09	1.014104879183242140e-09
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726164095825428985e-03	-9.281308543263688642e-04	4.416944368784015410e-05	-3.362629378879993384e-06	6.100635304988929215e-07	2.271744642269551830e-09	7.458551340295134474e-08	-7.342481295962186561e-09	4.349207340533950832e-10	-9.535461372695144040e-09	9.029484203861460689e-10
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602271400387939693e-03	-9.232874914472904808e-04	4.381441816863384576e-05	-3.298931802178644158e-06	6.137098767003748912e-07	1.397392488347817318e-08	7.572612509998508207e-08	-7.278191011674872224e-09	-9.958974548245859900e-10	-9.561826587972126365e-09	8.398331769559187714e-10
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479267862424959973e-03	-9.184955036636324689e-04	4.346647773497807612e-05	-3.234942194410226632e-06	6.190655476542895320e-07	2.616255578009919394e-08	7.698733550701011003e-08	-7.433528181165587885e-09	-2.512479181387471463e-09	-9.589370453107273038e-09	8.316110946710550891e-10
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357148475360542603e-03	-9.137543323567729825e-04	4.312561186660986682e-05	-3.170429791373442352e-06	6.262540909953154346e-07	3.888873090028916937e-08	7.833907141282534656e-08	-7.838489124895478718e-09	-4.124764847860399767e-09	-9.608779920685761719e-09	8.911841467532971710e-10
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235908211166194023e-03	-9.090634283796287466e-04	4.279181401826057763e-05	-3.105163480707948461e-06	6.354003065189973464e-07	5.220347037518878905e-08	7.975063347005892507e-08	-8.523424067080687355e-09	-5.842494684343398339e-09	-9.610809844657019338e-09	1.031798148224441227e-09
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091573324894392114e-03	-9.034999313864758557e-04	4.240057717242165302e-05	-3.025527076017549300e-06	6.491335722763511466e-07	6.902906887604564955e-08	8.148074720945394548e-08	-9.757151986006383513e-09	-8.056512652384262030e-09	-9.577436708161766855e-09	1.325944639475418872e-09
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972249615049220584e-03	-8.989177024599389037e-04	4.208231642989794432e-05	-2.957787794142063369e-06	6.630265062681985367e-07	8.381505728096444974e-08	8.291480630359317442e-08	-1.116598926678258431e-08	-1.004040440990048251e-08	-9.507240758420475474e-09	1.691391304842355723e-09
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853788889765223741e-03	-8.943839627706160573e-04	4.177118877076033203e-05	-2.888463232509367488e-06	6.793272277152526020e-07	9.934564506345130856e-08	8.429057058869979529e-08	-1.297234683450694601e-08	-1.216368003460705092e-08	-9.374829524387474652e-09	2.184459298296458655e-09
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736185899072088937e-03	-8.898981193221200793e-04	4.146728728272971765e-05	-2.817206830425053310e-06	6.982242977054943618e-07	1.156654988423434059e-07	8.555310573432838002e-08	-1.523143687237865711e-08	-1.443967543201965497e-08	-9.152926925409233962e-09	2.823774930295288073e-09
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619435440858558783e-03	-8.854595849864321322e-04	4.117070403597053446e-05	-2.743675700788396278e-06	7.199042641349902547e-07	1.328187961054028948e-07	8.664805494087593269e-08	-1.799788809558603438e-08	-1.688158397321274017e-08	-8.814541004656284818e-09	3.627766255221912851e-09
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503532360145562935e-03	-8.810677784814873077e-04	4.088153009525456754e-05	-2.667530597504380386e-06	7.445516803338805747e-07	1.508492301140949577e-07	8.752162682900577106e-08	-2.132574835631491206e-08	-1.950245287188122457e-08	-8.332965684358719266e-09	4.614666696144355584e-09
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388471237679279657e-03	-8.767221427314743441e-04	4.059990138230184950e-05	-2.588391323624646605e-06	7.723744176623862850e-07	1.697965383348676862e-07	8.810432297702231197e-08	-2.527615510741268538e-08	-2.231197589495308535e-08	-7.678140803998286229e-09	5.806262142983495905e-09
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274245818455826913e-03	-8.724221786551035994e-04	4.032608290228538494e-05	-2.505754868208841033e-06	8.036501359385078335e-07	1.896901204551976086e-07	8.828105571605855461e-08	-2.993141759370644520e-08	-2.531060066663097581e-08	-6.809969632399567425e-09	7.234771260497827544e-09
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160849749380230125e-03	-8.681674013033785324e-04	4.006035985970614040e-05	-2.419101156154934834e-06	8.386662514746890008e-07	2.105573055729880024e-07	8.792977246055919707e-08	-3.537682429850153418e-08	-2.849715299809956526e-08	-5.686951571097042348e-09	8.933954261467671628e-09
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048276736624184413e-03	-8.639573304200824037e-04	3.980301437621859757e-05	-2.327915633890096146e-06	8.777071149822608597e-07	2.324251255358682954e-07	8.692971256824594835e-08	-4.169675699150517743e-08	-3.187046933157559417e-08	-4.268026012655309742e-09	1.093721284131812218e-08
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936520542080481036e-03	-8.597914899995763366e-04	3.955432750072466070e-05	-2.231686960462346030e-06	9.210548466175690303e-07	2.553197400273729243e-07	8.516069116395926248e-08	-4.897488160142068150e-08	-3.542918686115429562e-08	-2.512355277006523383e-09	1.327757067036244818e-08
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803482352178245353e-03	-8.548501669382027254e-04	3.926790574414802009e-05	-2.108637070415198636e-06	9.792233821232619177e-07	2.841315964953217955e-07	8.179090979021483254e-08	-5.910646405691294015e-08	-3.992310485839490786e-08	1.153293298253528773e-10	1.657471490981946565e-08
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693500548771737051e-03	-8.507798528620732484e-04	3.903989945132468995e-05	-1.998793783838406160e-06	1.033289771469592710e-06	3.091826694386028851e-07	7.768000150103639468e-08	-6.884248287429193996e-08	-4.381497156395546234e-08	2.823980374553926433e-09	1.976313539794675557e-08
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584314859854400320e-03	-8.467521226712472785e-04	3.882222328496095728e-05	-1.881407330241838295e-06	1.092865577317184101e-06	3.351094719328259246e-07	7.214266753312003157e-08	-7.987052053470777919e-08	-4.780357558648443076e-08	6.082189945254924375e-09	2.338226009513107832e-08
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475918846703661823e-03	-8.427664593129202729e-04	3.861545429861118326e-05	-1.755638339182935002e-06	1.158345062241610828e-06	3.618463339645644464e-07	6.495441957234043878e-08	-9.229862746217378188e-08	-5.185475405766584203e-08	9.962114570094066081e-09	2.745988249513934410e-08
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368306037639009758e-03	-8.388223552185227003e-04	3.842020309134758048e-05	-1.620618589399312063e-06	1.230126674337902694e-06	3.893125921137336705e-07	5.587942727029939770e-08	-1.062315853304941222e-07	-5.592690650375785515e-08	1.453558206287682999e-08	3.202000711418056781e-08
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261469107404888344e-03	-8.349193523972308012e-04	3.823746539737506362e-05	-1.475117228656774411e-06	1.308686841295091538e-06	4.172735325725290817e-07	4.454910878980221203e-08	-1.217519143057197833e-07	-5.990184197287874477e-08	1.987784270174748741e-08	3.705180096391591265e-08
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134278004828591473e-03	-8.302894001555081267e-04	3.803639912005657073e-05	-1.284667197991605455e-06	1.412636189286694946e-06	4.510283578683659006e-07	2.735379105565371168e-08	-1.425695581127967804e-07	-6.431697507675299860e-08	2.741151129492265847e-08	4.366969105738718103e-08
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029120724964615909e-03	-8.264753190665244127e-04	3.788543147873137302e-05	-1.111089995720947289e-06	1.507926822796214878e-06	4.789522828386646887e-07	9.511585131897562923e-09	-1.618258535801317857e-07	-6.751333628671816946e-08	3.471454440847400598e-08	4.963211685480382066e-08
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924714676823363176e-03	-8.227009838699773448e-04	3.775080708962077190e-05	-9.225011380604673072e-07	1.611637047117580434e-06	5.063541141069595344e-07	-1.198600604083783159e-08	-1.828893523410207556e-07	-7.010226238037083757e-08	4.302956876189831104e-08	5.596935043023805279e-08
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821052059698827649e-03	-8.189659680827306816e-04	3.763396360222207330e-05	-7.172724765077774038e-07	1.724265009349697097e-06	5.327669092893869365e-07	-3.764230433048616158e-08	-2.057621265931691198e-07	-7.185397044323996644e-08	5.241059159684891248e-08	6.258830417725863315e-08
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697626163303274455e-03	-8.145352007813858953e-04	3.752052674186726652e-05	-4.455796144641907572e-07	1.871865225101514128e-06	5.617437920590869974e-07	-7.498733541663916760e-08	-2.352816995511290500e-07	-7.217033845961016110e-08	6.505038208099182084e-08	7.046272983024271278e-08
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595568781305727130e-03	-8.108850589136413394e-04	3.745124862168192835e-05	-1.949430110728664734e-07	2.005791207454440271e-06	5.823346949183605144e-07	-1.125139642045660794e-07	-2.612949046514781668e-07	-7.032516707980757635e-08	7.669891573307308173e-08	7.655351120647506544e-08
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494227271555271290e-03	-8.072727571165856176e-04	3.740757161229354592e-05	8.045488896297794596e-08	2.150147602486179604e-06	5.985310757314369137e-07	-1.567105972444354445e-07	-2.883113266129546624e-07	-6.600454385066266641e-08	8.932834990667052502e-08	8.184322020845749933e-08
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393593107831917352e-03	-8.036978400581312656e-04	3.739197085335546720e-05	3.831714843778920423e-07	2.305391914906599355e-06	6.092402745362443921e-07	-2.083674267435977165e-07	-3.160604005123197331e-07	-5.868279796631337255e-08	1.029039961115990838e-07	8.597824589995336156e-08
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293656451830171250e-03	-8.001598843821101275e-04	3.740810783334815861e-05	7.167046725793690130e-07	2.471747483436106311e-06	6.125510621125344716e-07	-2.685319844696091812e-07	-3.437828111284660507e-07	-4.742215665653369836e-08	1.171758426465776760e-07	8.818188615460913412e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174636532899299160e-03	-7.959625946267489833e-04	3.747701439287669538e-05	1.164527559651343507e-06	2.685869423137443087e-06	6.023508808204937703e-07	-3.539769471903792180e-07	-3.749230920656184425e-07	-2.652579957829650563e-08	1.344191758981887414e-07	8.629750775470374335e-08
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076192741321203412e-03	-7.925046319932187991e-04	3.758218971810677115e-05	1.583188429397079089e-06	2.876211623977769951e-06	5.782951158956526365e-07	-4.379194313536675895e-07	-3.973111068471800041e-07	-1.102467299701140251e-09	1.481962729671859668e-07	7.926427176196694171e-08
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978408672913465539e-03	-7.890824398958254729e-04	3.773659580480272392e-05	2.048428407059078826e-06	3.077223637815764760e-06	5.367290041521363844e-07	-5.349704764659631060e-07	-4.148503045658135916e-07	3.327279138522398593e-08	1.608141476785492040e-07	6.574526178555119767e-08
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.861921614938504582e-03	-7.850225082657016819e-04	3.799518530880860613e-05	2.675568054995540909e-06	3.332069140134386127e-06	4.587684228513242456e-07	-6.708352522355955163e-07	-4.269872103319853832e-07	8.880992184045322555e-08	1.734182393263997968e-07	3.863475121913645451e-08
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765541549047715153e-03	-7.816776744134252154e-04	3.828419562387387208e-05	3.265724159077019007e-06	3.553486825442270533e-06	3.619011330054625802e-07	-8.027692110125139369e-07	-4.244575360702096469e-07	1.512724261579701786e-07	1.794545525647819062e-07	2.400620209994480051e-09
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669771086739736565e-03	-7.783673368074673022e-04	3.865433876326249075e-05	3.928704843806284799e-06	3.779965592914836594e-06	2.259305027837671366e-07	-9.544567542723210553e-07	-4.039811568465149928e-07	2.335416488838060965e-07	1.784638962251497176e-07	-5.182497618456422566e-08
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555625105099062044e-03	-7.744398760288307782e-04	3.922435931338460395e-05	4.835390179487136652e-06	4.054261086864879889e-06	-2.109997390158246381e-09	-1.166148559603064387e-06	-3.472466764901003060e-07	3.650980546385900391e-07	1.641034970423237747e-07	-1.479834358083610745e-07
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.461130727197199809e-03	-7.712039581009559218e-04	3.981971844983238140e-05	5.695907338814837337e-06	4.281510320932356864e-06	-2.571434733339727400e-07	-1.370243380663509546e-06	-2.661766446643301846e-07	5.076063127804275102e-07	1.379465872404692078e-07	-2.600753624848015249e-07
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.367183781492774315e-03	-7.680012298422389180e-04	4.054196167437119572e-05	6.665369102764047117e-06	4.502900337630467341e-06	-5.840905868136344308e-07	-1.602520022923075654e-06	-1.457484576702356042e-07	6.865146196714207804e-07	9.479925740563172359e-08	-4.086186625622900429e-07
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.255121709243804909e-03	-7.642013482602592238e-04	4.161823557514642648e-05	8.003299920809243227e-06	4.746317214181519754e-06	-1.104217680697185750e-06	-1.924267705138675385e-06	7.470206498260879930e-08	9.661170817762351516e-07	8.773072666666055866e-09	-6.551862899381188643e-07
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.162255376155701327e-03	-7.610706175018635286e-04	4.272790320993419830e-05	9.291412646157752283e-06	4.917157643227021657e-06	-1.674101374645589345e-06	-2.233366007597412034e-06	3.437157534252746058e-07	1.268598803518282748e-06	-1.023513240026412855e-07	-9.361105518636150694e-07
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.069821767992128601e-03	-7.579721750292228721e-04	4.406530661907049869e-05	1.076187155524436104e-05	5.046783599935453040e-06	-2.394980530554435831e-06	-2.584329964501499233e-06	7.100998954504797844e-07	1.648090155109137564e-06	-2.591311643840074213e-07	-1.302295026984219638e-06
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.958804936431562296e-03	-7.542037695281633616e-04	4.668679090164219232e-05	1.273388504742148935e-05	4.464972353480558641e-06	-3.450791885628806509e-06	-2.408520300110489360e-06	1.277462462291456880e-06	1.573174701054807324e-06	-5.074083438848520021e-07	-1.231930924221167248e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.865723105417500412e-03	-7.501971005335498826e-04	5.014172706181102508e-05	1.393438115190540778e-05	2.942299364636406345e-06	-4.047195156076129397e-06	-1.359328836456089386e-06	1.569253704039477177e-06	6.896355521235748393e-07	-6.223940057456415412e-07	-4.005041448180348971e-07
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.773217350027658918e-03	-7.452308022078665871e-04	5.360541843041925276e-05	1.463414560612487028e-05	1.556750595468326318e-06	-4.335303506191054669e-06	-5.216460146950114534e-07	1.675730029312773993e-06	5.923907972790876205e-08	-6.493940849787445705e-07	1.503328816191659623e-07
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663195113616574215e-03	-7.381329964729309301e-04	5.769593800151520804e-05	1.493191449968061586e-05	7.605490915441258679e-08	-4.369913740476174554e-06	2.477936609563717314e-07	1.625667591209991982e-06	-4.340770034508631051e-07	-6.004076094587438028e-07	5.291530200583577047e-07
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572515499604562647e-03	-7.313756226865992605e-04	6.098586084953202537e-05	1.482663782236722164e-05	-1.005432549567930674e-06	-4.218561277006085691e-06	7.283314096973135080e-07	1.490857403217129220e-06	-6.844493595897854101e-07	-5.204402147238181372e-07	6.824548580601340121e-07
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465121559617423408e-03	-7.223836492614129148e-04	6.472044854816293093e-05	1.438965802344489848e-05	-2.121617636099359257e-06	-3.910068072097509864e-06	1.153946885396932142e-06	1.278804329089830884e-06	-8.584100818807598383e-07	-4.091919924453520298e-07	7.531794745379837877e-07
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.376915094854780579e-03	-7.142338456417872709e-04	6.763369566783671244e-05	1.381917762048139031e-05	-2.909279445460334998e-06	-3.581297782178082875e-06	1.403525174763421305e-06	1.080383812068930907e-06	-9.239515383767914154e-07	-3.130799081394677653e-07	7.464784589705874888e-07
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.289957726079308694e-03	-7.055538008041957812e-04	7.035549862955038257e-05	1.309956556620119122e-05	-3.577312743671639734e-06	-3.209177863515098918e-06	1.573334646032983184e-06	8.735478440621419349e-07	-9.343035152532874554e-07	-2.184689626545105277e-07	6.973307682479846627e-07
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187359245255238279e-03	-6.945248081682241486e-04	7.335509068479684853e-05	1.208939935614796271e-05	-4.233993434273186906e-06	-2.733923699254094939e-06	1.692424706240253413e-06	6.290231855930721044e-07	-8.961045336876241155e-07	-1.129210172847579760e-07	6.048237849059473716e-07
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.103401478567764833e-03	-6.848943718980697593e-04	7.562167907225437417e-05	1.116614209595145817e-05	-4.671109383062122133e-06	-2.336933556121175459e-06	1.737842485051892591e-06	4.401673434121723204e-07	-8.400367144127489790e-07	-3.640227700033956387e-08	5.179031124367145288e-07
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.004571197690776227e-03	-6.728859614022504728e-04	7.805999986998848742e-05	9.995514164447187212e-06	-5.076830915070256145e-06	-1.875660631314674554e-06	1.742659359781208236e-06	2.381769030352683820e-07	-7.571370240332430453e-07	3.962946559853563874e-08	4.140082004115191202e-07
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.923844574713583677e-03	-6.625521477010718136e-04	7.986332094401217487e-05	8.984556365613258975e-06	-5.326163074999856772e-06	-1.508419174357590124e-06	1.712905879242669417e-06	9.042236443650711109e-08	-6.796853880859787865e-07	9.073674532948047915e-08	3.305197648253243020e-07
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.828971647740056473e-03	-6.498219630432337801e-04	8.176081720655306833e-05	7.749828649229955848e-06	-5.531768417846713844e-06	-1.093829079863052606e-06	1.646204625148415795e-06	-6.229847813355089722e-08	-5.823971584196090986e-07	1.385797504223701805e-07	2.373163579788505474e-07
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751608252868899002e-03	-6.389873523534355315e-04	8.312609193259127660e-05	6.719150577992225140e-06	-5.635146616105011927e-06	-7.743613062810549349e-07	1.572176906294317307e-06	-1.691599811104113779e-07	-5.021176969065415174e-07	1.681565866325611828e-07	1.680020737954505710e-07
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660837153329017116e-03	-6.257700164627873988e-04	8.451475317370836223e-05	5.496698494861543544e-06	-5.689150414382495097e-06	-4.256021920787863560e-07	1.468811979401338147e-06	-2.737402870302923833e-07	-4.107666173966014477e-07	1.926133928077520572e-07	9.674741349681650987e-08
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.586919771160360853e-03	-6.146102817286296007e-04	8.547397329643112104e-05	4.496661606593889033e-06	-5.682966464378195079e-06	-1.634007135130863032e-07	1.373886936731906273e-06	-3.429195199387419506e-07	-3.396174537946244696e-07	2.050010780149913074e-07	4.682430483043296155e-08
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.500292352333050635e-03	-6.010867225452789500e-04	8.640049840550752497e-05	3.326680593061934693e-06	-5.622962933153317515e-06	1.180370723936692394e-07	1.253281644258304224e-06	-4.067119882174147017e-07	-2.609420800225963316e-07	2.118178401367302287e-07	-2.602233277375288656e-09
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429833173445760525e-03	-5.897401716864766148e-04	8.699562854665988628e-05	2.382693770549041807e-06	-5.536007423599582808e-06	3.256080554642366833e-07	1.150187545307565121e-06	-4.456728259569626536e-07	-2.015336546804770989e-07	2.119897945140420361e-07	-3.572904795088285292e-08
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347359081026981383e-03	-5.760720165806257169e-04	8.751022374113319924e-05	1.293888132526913310e-06	-5.395577707320797825e-06	5.434138165139803259e-07	1.026826631258963170e-06	-4.776451465152529609e-07	-1.381942860841819774e-07	2.070347552033772283e-07	-6.668788360124184687e-08
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280351284075691695e-03	-5.646627362891410481e-04	8.778271239012155100e-05	4.255155611254176861e-07	-5.253230155798403267e-06	7.004095678739376525e-07	9.257216165768790341e-07	-4.935703219958880209e-07	-9.185754304427153783e-08	1.994690219410508460e-07	-8.597454874128391666e-08
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.201989331083230826e-03	-5.509766267883915930e-04	8.793467142872200360e-05	-5.681059689712913652e-07	-5.057307206665960110e-06	8.616681567638257711e-07	8.076535387727737065e-07	-5.017707743658261989e-07	-4.349825456664404956e-08	1.872467784425123235e-07	-1.023891611210007538e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138380391065168584e-03	-5.395974725551539201e-04	8.792522042533143934e-05	-1.354476937607447345e-06	-4.877217386354131599e-06	9.752039265677569183e-07	7.129274005784722149e-07	-5.010292833152519783e-07	-8.854783492000881594e-09	1.752034375689733464e-07	-1.113033363861580478e-07
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064063505447692477e-03	-5.260008379064032161e-04	8.776288195229947208e-05	-2.246574423984949270e-06	-4.646046200324577892e-06	1.088655970760099840e-06	6.048240480802876115e-07	-4.929426127065877553e-07	2.641465813447270950e-08	1.594676131004991701e-07	-1.173384310965872232e-07
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003792411132614831e-03	-5.147366686109966592e-04	8.751078080666869097e-05	-2.946692708079960235e-06	-4.444000170157728246e-06	1.165837124118914226e-06	5.198939164648849767e-07	-4.813668247657614017e-07	5.097084088449198894e-08	1.457945304631011343e-07	-1.191718826089060045e-07
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933429016663934736e-03	-5.013174920617863208e-04	8.707878676627583557e-05	-3.735533032762400412e-06	-4.193218676991549816e-06	1.239557907381740856e-06	4.243321246946050975e-07	-4.627555366474130655e-07	7.521353659516738146e-08	1.290823796751069798e-07	-1.182463077387112513e-07
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865173532396238124e-03	-4.880244651445402233e-04	8.651708226878287620e-05	-4.469171019195129637e-06	-3.936495157250752702e-06	1.294751057387871520e-06	3.358576126626775606e-07	-4.401455129886283805e-07	9.438264240262978319e-08	1.124204859047031549e-07	-1.146684209145030321e-07
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809879670259679487e-03	-4.770580030711129562e-04	8.595863570276887373e-05	-5.038945597031440450e-06	-3.720395766374060849e-06	1.328171035208316011e-06	2.676599943233830781e-07	-4.191196477867381777e-07	1.069548940599414311e-07	9.886316856401785584e-08	-1.102337649716366791e-07
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745398887350362461e-03	-4.640471330071674382e-04	8.518991281255556397e-05	-5.673735967701342556e-06	-3.460922765785160230e-06	1.354944799488581865e-06	1.924906679232777273e-07	-3.921672087872650655e-07	1.184829547255940270e-07	8.326939979302666339e-08	-1.037397429507610040e-07
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693197265265917323e-03	-4.533375716269659765e-04	8.447385102554723574e-05	-6.163213573153717555e-06	-3.245769921197374728e-06	1.367301402913184974e-06	1.352312282056245883e-07	-3.687259346016294116e-07	1.254599436811353951e-07	7.094358744031116553e-08	-9.759514237597556528e-08
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632358808519115360e-03	-4.406559777926191994e-04	8.353231972775087937e-05	-6.704859838269156751e-06	-2.990275824339168885e-06	1.371603932882114930e-06	7.272296694079752700e-08	-3.399500439322045128e-07	1.310885553554224797e-07	5.707056239172300723e-08	-8.961613283108758077e-08
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573449601454959389e-03	-4.281710289755939281e-04	8.251001249442101951e-05	-7.198448432304687820e-06	-2.739227343925993936e-06	1.365958523838761802e-06	1.670628127853004695e-08	-3.110422740091890384e-07	1.341688718350232083e-07	4.432330815496355090e-08	-8.127255185192668180e-08
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525803105739871341e-03	-4.179253636729318645e-04	8.160305145558233294e-05	-7.574458031977398070e-06	-2.534505028041549579e-06	1.354782428391245503e-06	-2.523040402948754757e-08	-2.872609916450794222e-07	1.351158549911106610e-07	3.464272534732179983e-08	-7.425507836215530646e-08
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470323130226459116e-03	-4.058275525865795647e-04	8.045552426932642590e-05	-7.985084443776279016e-06	-2.295007029418194173e-06	1.334637233955000809e-06	-7.017720388646243901e-08	-2.593549253856382467e-07	1.346045575313786957e-07	2.414451142592795172e-08	-6.591961272646027492e-08
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416651229047106693e-03	-3.939506876080605584e-04	7.925039499182746938e-05	-8.353431869765058602e-06	-2.062860463824058472e-06	1.308122146394563292e-06	-1.096257636676657721e-07	-2.323185065435006613e-07	1.325744125694628896e-07	1.480398296010371516e-08	-5.781219052270044789e-08
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373274085627568903e-03	-3.842266545957667419e-04	7.820737911058522863e-05	-8.629602122368556109e-06	-1.875490956908014973e-06	1.281898927985116453e-06	-1.385779239602767761e-07	-2.105891488864694395e-07	1.299331984689007965e-07	7.857209973807029361e-09	-5.133214239950794506e-08
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322803110975238113e-03	-3.727712194527888802e-04	7.691549708013145561e-05	-8.925858927889444033e-06	-1.658502117532498735e-06	1.246351288390622532e-06	-1.689451623820232019e-07	-1.856355424649015919e-07	1.258731361381761623e-07	4.693861764472559724e-10	-4.400638744095903738e-08
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282032262774555377e-03	-3.634058507250590504e-04	7.580971312769387851e-05	-9.144853870879837742e-06	-1.484498663331786887e-06	1.213909237889921276e-06	-1.908567800082810663e-07	-1.658591810103334558e-07	1.219033986925549604e-07	-4.936993075004674890e-09	-3.832369083948044419e-08
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234615109726926651e-03	-3.523863820472688721e-04	7.445243458584473932e-05	-9.375971201163433872e-06	-1.283995149923102000e-06	1.172182304734940364e-06	-2.133875547413942024e-07	-1.433931877396755006e-07	1.165763919796752892e-07	-1.056989821544966952e-08	-3.200133422719532335e-08
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188801693708565815e-03	-3.416078039373194502e-04	7.306710661085916213e-05	-9.574463245585449644e-06	-1.092655485078919884e-06	1.128027624004909066e-06	-2.321475813639273723e-07	-1.223506250424252576e-07	1.107823871279043506e-07	-1.531904864597613311e-08	-2.620568368413272698e-08
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144548791423445882e-03	-3.310722211871896213e-04	7.165902062751153918e-05	-9.742355067504031879e-06	-9.105933822305175178e-07	1.082098337899899223e-06	-2.474876539638940175e-07	-1.027762473834938651e-07	1.046760655921501203e-07	-1.923553675021141220e-08	-2.092064881972819780e-08
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108832453826205048e-03	-3.224793093463662044e-04	7.047181973874381384e-05	-9.860299347501248394e-06	-7.660041745590898711e-07	1.042892137995425880e-06	-2.578993957597734417e-07	-8.760193385908024493e-08	9.944819607604361481e-08	-2.190601816634082338e-08	-1.689648365494114424e-08
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067328991122779751e-03	-3.123917605885404166e-04	6.903415121728556365e-05	-9.977005331841502992e-06	-6.009525829320888066e-07	9.950657121083972801e-07	-2.677959173441208077e-07	-7.071638977523513022e-08	9.308262160624222147e-08	-2.447369918629001873e-08	-1.251727189472625657e-08
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027264733406410861e-03	-3.025480608730942485e-04	6.758593290669831434e-05	-1.006825295232554634e-05	-4.449870651439281664e-07	9.467225635632261702e-07	-2.751194847029318630e-07	-5.521755317643482380e-08	8.668883337849352846e-08	-2.643254055684561189e-08	-8.623129187754509546e-09
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.949467904405446400e-04	-2.945309055486752033e-04	6.637379739615193906e-05	-1.012607604423984357e-05	-3.218519974876548984e-07	9.062940115747277258e-07	-2.794543971629595500e-07	-4.331780052493638074e-08	8.139384567993714410e-08	-2.766488973471808335e-08	-5.744302283412588137e-09
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574118449138517995e-04	-2.851329342704826534e-04	6.491613878959738191e-05	-1.017505914818609466e-05	-1.821636167930697744e-07	8.579024393465160229e-07	-2.827664417922544702e-07	-3.020575112842764765e-08	7.514276842849453136e-08	-2.873868252028595253e-08	-2.722192790898635685e-09
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.211986188819155756e-04	-2.759761798347323261e-04	6.345801665953193667e-05	-1.020325580495699347e-05	-5.107345952256535082e-08	8.098868972384000451e-07	-2.842312673035605560e-07	-1.831252490402455035e-08	6.904731940779762191e-08	-2.942159342727330263e-08	-1.384065127676951528e-10
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.862676112255682501e-04	-2.670582102291039583e-04	6.200209868869433578e-05	-1.021214631844307416e-05	7.168331833168586932e-08	7.624523241934240642e-07	-2.840502795237714111e-07	-7.580874070264436652e-09	6.313680071526185204e-08	-2.974747588327398064e-08	2.059009707492488059e-09
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.581096821627014551e-04	-2.598072230447706155e-04	6.079241769654362986e-05	-1.020586432635038488e-05	1.678049068191636997e-07	7.235129799079670200e-07	-2.827858076057005450e-07	5.157667735910061605e-10	5.837331450622944292e-08	-2.977019492381357244e-08	3.632448959935075962e-09
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254280995596448289e-04	-2.513207367123307607e-04	5.934735751862940624e-05	-1.018315269491924494e-05	2.759660763357948915e-07	6.776658627170643479e-07	-2.801025455611504808e-07	9.264766129661338997e-09	5.287596662335694253e-08	-2.952729077556359613e-08	5.255615987185940052e-09
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939193347828673621e-04	-2.430658557180895047e-04	5.791163125095352883e-05	-1.014515229755609401e-05	3.765489017537834117e-07	6.329245773864701233e-07	-2.763127281306924325e-07	1.701815291779912488e-08	4.763599153195298730e-08	-2.902638783429845434e-08	6.624567507683646005e-09
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635465671595629503e-04	-2.350392167588845067e-04	5.648707362992922386e-05	-1.009302497380428280e-05	4.698522595813280066e-07	5.893699815408791089e-07	-2.715565170799497947e-07	2.384972529118653146e-08	4.265916962339352087e-08	-2.831652560131502100e-08	7.752847808204529338e-09
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.342734084223019684e-04	-2.272374193292620752e-04	5.507545213208742249e-05	-1.002790352863575015e-05	5.561750895124354721e-07	5.470742834090708693e-07	-2.659690939258266361e-07	2.983384316409539566e-08	3.794972006663097571e-08	-2.744741766921581177e-08	8.651362361694298707e-09
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.106930730041020926e-04	-2.209052435971127775e-04	5.391024592926245250e-05	-9.964519367444125321e-06	6.229921467347851978e-07	5.128411323836093719e-07	-2.607745836051015707e-07	3.422640242220704075e-08	3.423243586842174821e-08	-2.663705010775516895e-08	9.232405225178454391e-09
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833427888312098566e-04	-2.135068246382023402e-04	5.252680089950680092e-05	-9.878462196085130233e-06	6.972843594989766180e-07	4.730335764743625343e-07	-2.540050901187559376e-07	3.884478438209370912e-08	3.002285305281047902e-08	-2.559855683529984741e-08	9.740386350477565883e-09
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.569931561558031621e-04	-2.063229988728341308e-04	5.116064410735364666e-05	-9.782412909245901986e-06	7.654275618163417001e-07	4.346470864297197279e-07	-2.467422255913081641e-07	4.280076094783292871e-08	2.608368945767482817e-08	-2.450102235321577895e-08	1.006980116058708349e-08
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316116537194227994e-04	-1.993496067431858366e-04	4.981284650389580511e-05	-9.677296085589913303e-06	8.277097766071384196e-07	3.977078911106472308e-07	-2.390734526768478928e-07	4.614155141801539465e-08	2.240926933711314282e-08	-2.334964803607178572e-08	1.025456407931981784e-08
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071660634722040760e-04	-1.925825264967147223e-04	4.848446852930125850e-05	-9.564027518445838665e-06	8.844163267530303834e-07	3.622419470367095229e-07	-2.310853924177153569e-07	4.891392338054902245e-08	1.899396645273905435e-08	-2.214957485817228053e-08	1.032827362560822576e-08
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836245479357912843e-04	-1.860176618483818907e-04	4.717654178272216405e-05	-9.443505164182934528e-06	9.358292841682891739e-07	3.282729092646731575e-07	-2.228625454455678042e-07	5.116427410999735496e-08	1.583193401751318495e-08	-2.090664166699672090e-08	1.032282344149925013e-08
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646752132353281004e-04	-1.806983709895819878e-04	4.610279208953762338e-05	-9.338086492370517756e-06	9.748260399757144897e-07	3.011070283538965526e-07	-2.158793234011429494e-07	5.267461016681443862e-08	1.338370422087490458e-08	-1.984913524173948210e-08	1.026791139279136373e-08
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427128362982951452e-04	-1.744932169291613046e-04	4.483423409215159234e-05	-9.206188546643102782e-06	1.017233817080874004e-06	2.698582897913059048e-07	-2.073889887122013307e-07	5.408986956424607895e-08	1.065972033253040556e-08	-1.857353406623816683e-08	1.014171689304695123e-08
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215703609536357505e-04	-1.684782129977674902e-04	4.358798265415450649e-05	-9.069034500957398070e-06	1.055101277218620625e-06	2.400609171057096437e-07	-1.988281873455854212e-07	5.511601052900524737e-08	8.157915558177692533e-09	-1.731196213014448242e-08	9.949596428250517626e-09
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012188827470989401e-04	-1.626491328447905954e-04	4.236461652420820100e-05	-8.927285272257240515e-06	1.088687546039553032e-06	2.116921132973939033e-07	-1.902494088207127181e-07	5.579932067723537765e-08	5.866582896681907987e-09	-1.608665793786017131e-08	9.691418138387059850e-09
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816305058482362182e-04	-1.570017056820861812e-04	4.116461322182957149e-05	-8.781563666591168048e-06	1.118240485420356563e-06	1.847272614027787554e-07	-1.816987103435448620e-07	5.618028617613130576e-08	3.774684842902483804e-09	-1.491172476708498763e-08	9.372078752315022706e-09
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627793272295045290e-04	-1.515315062197128458e-04	3.998822218611287568e-05	-8.632412040161442131e-06	1.143984950179038003e-06	1.591372380861499151e-07	-1.732078387242144334e-07	5.628646991221190673e-08	1.872597224346378290e-09	-1.378261462732763336e-08	9.008173884869630301e-09
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446399272461276815e-04	-1.462341215041474513e-04	3.883565849888777935e-05	-8.480357082685514888e-06	1.166140776538895537e-06	1.348925068987658521e-07	-1.648062656518625887e-07	5.614339103671462070e-08	1.509710582602986685e-10	-1.269218043100907883e-08	8.617820004784694240e-09
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271871167436545533e-04	-1.411051782417093543e-04	3.770713507705126611e-05	-8.325920622976512770e-06	1.184925788914682958e-06	1.119637954834805235e-07	-1.565231890058619995e-07	5.577633396156082749e-08	-1.399457282150835779e-09	-1.163334105736619327e-08	8.218965852926937778e-09
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103961486077004105e-04	-1.361403533365218327e-04	3.660283656585277076e-05	-8.169602859083111707e-06	1.200553217864981585e-06	9.032026057414457519e-08	-1.483859933370833694e-07	5.521027190488844721e-08	-2.788164931516164425e-09	-1.060103458019246826e-08	7.826805101181604626e-09
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968924381485328980e-04	-1.321253208627000972e-04	3.570111648089524428e-05	-8.038188854237746035e-06	1.211305719769071658e-06	7.323605378571930451e-08	-1.417296170087529733e-07	5.460406632332091815e-08	-3.829897813563193547e-09	-9.765531617278028671e-09	7.505243247838801048e-09
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812549213333745889e-04	-1.274504647190283224e-04	3.464126345415662533e-05	-7.879422504049938311e-06	1.221647737903835963e-06	5.383861854343581880e-08	-1.339041674990118348e-07	5.373593233789838701e-08	-4.951464527806609318e-09	-8.801791705849243698e-09	7.120733587974882511e-09
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662147043276426099e-04	-1.229279109022236827e-04	3.360561521687247601e-05	-7.719823998446317113e-06	1.229372699833275014e-06	3.560307521232679973e-08	-1.262693468873533187e-07	5.273670274633337111e-08	-5.943775585709649003e-09	-7.890360636826207244e-09	6.732381481516475848e-09
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517495785830245317e-04	-1.185535679820140975e-04	3.259414341111016957e-05	-7.559743960559488159e-06	1.234665841126181736e-06	1.848531768355397201e-08	-1.188394355521463007e-07	5.162977138498681384e-08	-6.818269361239629319e-09	-7.041475429455524573e-09	6.334719043438343393e-09
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378385058856506716e-04	-1.143233729212109840e-04	3.160675016239399037e-05	-7.399501898513386617e-06	1.237697107088478322e-06	2.443300352411967819e-09	-1.116248848747122880e-07	5.043366264817139417e-08	-7.584148076145171094e-09	-6.257361402792613469e-09	5.928402895354967699e-09
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244620113722529908e-04	-1.102332874849461675e-04	3.064323977812173985e-05	-7.239374887290774287e-06	1.238615633704079988e-06	-1.256228867176186836e-08	-1.046308153634755188e-07	4.916014034597765135e-08	-8.247511793081665198e-09	-5.529013870239343253e-09	5.522683468470249966e-09
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.116008971955329127e-04	-1.062793081817684112e-04	2.970341069487419656e-05	-7.079634493451491033e-06	1.237567758494586512e-06	-2.657023356457170287e-08	-9.786190243781908315e-08	4.782036202487227908e-08	-8.814176938249902414e-09	-4.846658595833608569e-09	5.127380091549786485e-09
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992361352099792596e-04	-1.024574667144937783e-04	2.878706300647272730e-05	-6.920549830692497483e-06	1.234698512041421725e-06	-3.961897536727970061e-08	-9.132277779846516492e-08	4.642538501309057072e-08	-9.289908117705555795e-09	-4.200609218920709495e-09	4.752223426795871780e-09
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873491411756960820e-04	-9.876387413652145720e-05	2.789397964748863430e-05	-6.762371014306412404e-06	1.230148476108477780e-06	-5.174722179147695064e-08	-8.501714201988150289e-08	4.498609807984481442e-08	-9.680890250393100766e-09	-3.583880818156516922e-09	4.404147565976841310e-09
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759226011275149040e-04	-9.519485410136302309e-05	2.702386998423506192e-05	-6.605279472609073614e-06	1.224044329194625117e-06	-6.299576877686047222e-08	-7.894510152068854889e-08	4.351301416100571512e-08	-9.995143694407422595e-09	-3.000032016946753866e-09	4.079164905303057508e-09
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649396301501365041e-04	-9.174680704663085748e-05	2.617642694708266981e-05	-6.449438358410475606e-06	1.216508457065082617e-06	-7.340566198879455527e-08	-7.310586840060206576e-08	4.201648264154907254e-08	-1.024109122727538384e-08	-2.455215429373499853e-09	3.770602547085016528e-09
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543834909114710404e-04	-8.841616469631634692e-05	2.535134605321860051e-05	-6.295009361642002955e-06	1.207662163902699490e-06	-8.301758673727062254e-08	-6.749866023479005387e-08	4.050676079439733022e-08	-1.042708098924356898e-08	-1.955528557326274704e-09	3.471846975379558056e-09
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442376675895760810e-04	-8.519939335263599462e-05	2.454832263740965048e-05	-6.142151349993186631e-06	1.197624638676696940e-06	-9.187163529455523410e-08	-6.212257555029430359e-08	3.899378976550231423e-08	-1.056117139716951478e-08	-1.506473367867176197e-09	3.176800167895091861e-09
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344869087796045792e-04	-8.209304383008839113e-05	2.376701393135339344e-05	-5.991001367550614073e-06	1.186498512052274948e-06	-1.000040390717571199e-07	-5.697487308758385015e-08	3.748408459544681792e-08	-1.064814710844631910e-08	-1.105477473766019628e-09	2.886193473948411294e-09
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251169523956730997e-04	-7.909373795542323294e-05	2.300704895873246586e-05	-5.841679630483349528e-06	1.174373653165104684e-06	-1.074480292254876314e-07	-5.205142231925178302e-08	3.598154984735368425e-08	-1.069030142963110531e-08	-7.438532666560411641e-10	2.605933472116100749e-09
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161136813219055597e-04	-7.619812767219688880e-05	2.226805908268069759e-05	-5.694304887232371943e-06	1.161338844333282355e-06	-1.142364803556642894e-07	-4.734809176236731977e-08	3.448999074587469080e-08	-1.068984549372217774e-08	-4.128334160325343239e-10	2.342006344636660517e-09
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074631012894768761e-04	-7.340289395698806516e-05	2.154967872836073908e-05	-5.548994772530034075e-06	1.147482082984563606e-06	-1.204019815584375781e-07	-4.286078352001854301e-08	3.301317885181238662e-08	-1.064897446088900647e-08	-1.037394461941128704e-10	2.100334846353756654e-09
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977985437425772554e-04	-7.026439192778287466e-05	2.073711508010758474e-05	-5.382205836057637522e-06	1.130388587197197961e-06	-1.268503999929590083e-07	-3.789263551184429514e-08	3.131378379635710875e-08	-1.055450671232457006e-08	2.353531305312658515e-10	1.849634595362534908e-09
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898669705753966246e-04	-6.767594237388520340e-05	2.006207147272147091e-05	-5.241657568184597661e-06	1.115028587355292796e-06	-1.317748487340625533e-07	-3.385703741728755736e-08	2.988139212665121235e-08	-1.043954511660259032e-08	5.034890449486604883e-10	1.655859039595251812e-09
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822476217864656503e-04	-6.517828733370163675e-05	1.940639553289773519e-05	-5.103391755559132352e-06	1.099092641292811748e-06	-1.361753011329260650e-07	-3.002142909504228713e-08	2.847505346373858973e-08	-1.029909910260912975e-08	7.459839329501558614e-10	1.475367255385107497e-09
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749282849043927240e-04	-6.276853672958204993e-05	1.876969034024471899e-05	-4.967459496440234268e-06	1.082653971064106235e-06	-1.400821816463721305e-07	-2.638047200488436277e-08	2.709822655958774206e-08	-1.013869864008374696e-08	9.582771854300527470e-10	1.302336012099271363e-09
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678970461040043443e-04	-6.044384060752547907e-05	1.815156012939315425e-05	-4.833909515087955371e-06	1.065782583815334914e-06	-1.435250054281951673e-07	-2.292875663183317390e-08	2.575402226181667690e-08	-9.963183452383538495e-09	1.137199085066063938e-09	1.132162405123342978e-09
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611431833454479126e-04	-5.820146076868062317e-05	1.755160033660208729e-05	-4.702779367606891809e-06	1.048533417092029270e-06	-1.465294019569347841e-07	-1.966026981990531264e-08	2.444374530860977583e-08	-9.773754616468810206e-09	1.287172058640489049e-09	9.668330932829758050e-10
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546564444548630005e-04	-5.603871256046068342e-05	1.696940555940288365e-05	-4.574102539491380716e-06	1.030955906603946866e-06	-1.491195191827540851e-07	-1.656882327053025396e-08	2.316807031262576423e-08	-9.570352071389632886e-09	1.415211330136531585e-09	8.105954001843640360e-10
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484266639604192833e-04	-5.395293390416982577e-05	1.640457375977604293e-05	-4.447912210011451296e-06	1.013099060797895789e-06	-1.513192991353683117e-07	-1.364828045675183040e-08	2.192766525260083407e-08	-9.352915078082867485e-09	1.528274761602283220e-09	6.676624829220412937e-10
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424437727245051149e-04	-5.194148847562582991e-05	1.585670612574761778e-05	-4.324240819459328161e-06	9.950114067986121820e-07	-1.531524536878839493e-07	-1.089255926772814279e-08	2.072318874213529524e-08	-9.121425913547244307e-09	1.633141340851973677e-09	5.421129689215992568e-10
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357630445720144085e-04	-4.968544976528625599e-05	1.523843481920768556e-05	-4.183160458615280026e-06	9.736781738581525949e-07	-1.548576290472856145e-07	-7.877982991905538759e-09	1.936406210674853863e-08	-8.835847181323394781e-09	1.747680456594547761e-09	4.177219038328024935e-10
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302830219074089916e-04	-4.782677761691765450e-05	1.472595000491288852e-05	-4.064972893283296809e-06	9.552428080563954977e-07	-1.559715440226396047e-07	-5.459316495456790974e-09	1.823900839098718043e-08	-8.581928946616247340e-09	1.835021271110393615e-09	3.249217996378930074e-10
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250210319368682784e-04	-4.603501586191251406e-05	1.422916380994097607e-05	-3.949305513223312210e-06	9.367131705674906733e-07	-1.567863370952661828e-07	-3.187215649470723874e-09	1.715115324225661925e-08	-8.323503517731530806e-09	1.908218569794938506e-09	2.399186603644632345e-10
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199683068982094287e-04	-4.430791991199198028e-05	1.374768158834309008e-05	-3.836151145031406209e-06	9.181305293069052788e-07	-1.573224794504604077e-07	-1.056065692957377573e-09	1.610083139852135401e-08	-8.064257803424082451e-09	1.963383834186959336e-09	1.580544844923279905e-10
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151164093316425833e-04	-4.264328880583188842e-05	1.328111411290029537e-05	-3.725501924247544471e-06	8.995325208816105706e-07	-1.575995157031916875e-07	9.397346718842013616e-10	1.508823353526510751e-08	-7.806881458005460046e-09	1.998495355161941040e-09	7.627728119512096702e-11
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104578334039090382e-04	-4.103902364632278565e-05	1.282908264208542078e-05	-3.617347573499498465e-06	8.809454801171865042e-07	-1.576342997370696940e-07	2.805850972012942949e-09	1.411307673598312594e-08	-7.550809219275587629e-09	2.017683824350347220e-09	-3.197768270153792168e-12
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052574775952640353e-04	-3.924092399353687228e-05	1.231958553301588579e-05	-3.494306437895663755e-06	8.593062274613987598e-07	-1.573902875311880633e-07	4.826604676920363590e-09	1.302220927449295734e-08	-7.252058534737820210e-09	2.027117343168273454e-09	-8.861936735374967267e-11
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009929251616624874e-04	-3.776039318465308021e-05	1.189776933760086641e-05	-3.391520961363592456e-06	8.408243975290992858e-07	-1.569555399046566662e-07	6.431031676444142772e-09	1.212687747909660229e-08	-6.994586480916086783e-09	2.030194553233696548e-09	-1.518516035861057755e-10
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689893338233831772e-05	-3.633376462690402847e-05	1.148931515853878366e-05	-3.291195355503105087e-06	8.224282108517696664e-07	-1.563291912302082037e-07	7.923432838933305149e-09	1.126776416538007897e-08	-6.734746311886359367e-09	2.033756957838864007e-09	-2.028234763761228185e-10
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296887512322184882e-05	-3.495920395985321319e-05	1.109386245822204267e-05	-3.193303621521820040e-06	8.041400192440639301e-07	-1.555252690879417740e-07	9.308722789088804625e-09	1.044412512230465482e-08	-6.473773703552063695e-09	2.037490902980398790e-09	-2.427276798010325119e-10
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858257237832783981e-05	-3.341906401830996710e-05	1.064845949302425406e-05	-3.082126695497772524e-06	7.829692181091956740e-07	-1.543801761619587477e-07	1.079558201774037083e-08	9.526783102219085921e-09	-6.171338958718698710e-09	2.037483785275501691e-09	-2.801720314635049337e-10
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498609513687254422e-05	-3.215143676552507110e-05	1.027996149345880282e-05	-2.989390130747294928e-06	7.649891820025280959e-07	-1.532357255115110123e-07	1.196434237620935625e-08	8.776757032041193479e-09	-5.916817684634218429e-09	2.029796383943412514e-09	-3.086421111929875090e-10
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153372488266194551e-05	-3.093048164816728993e-05	9.923349663619971132e-06	-2.898978791351430096e-06	7.471851552402634993e-07	-1.519542606402533075e-07	1.304025506062073507e-08	8.059222420689487131e-09	-5.669340916350573593e-09	2.011439749138572205e-09	-3.375715611403067052e-10
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.821964471446501944e-05	-2.975455848028519415e-05	9.578286031061060161e-06	-2.810859929404016365e-06	7.295740175316851759e-07	-1.505476424007785136e-07	1.402776202626857472e-08	7.373399110701920404e-09	-5.430013148781710733e-09	1.981581175197474129e-09	-3.684223306231860282e-10
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452110524298487292e-05	-2.843747581207893836e-05	9.189880042362143974e-06	-2.710911160314073880e-06	7.092837993169096737e-07	-1.487623797440682746e-07	1.507403028448206317e-08	6.612667347937895042e-09	-5.159149496972517883e-09	1.937135377806304906e-09	-4.037412774969268663e-10
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148903720646731055e-05	-2.735377530998923099e-05	8.868743189941096980e-06	-2.627654734881730138e-06	6.921213403942890955e-07	-1.471202794885657348e-07	1.588515371991349709e-08	5.993826428675478068e-09	-4.932200801214242652e-09	1.895489762380685983e-09	-4.303818090752747492e-10
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857914961734124361e-05	-2.631020516503351550e-05	8.558151490490797643e-06	-2.546594942704210032e-06	6.751792274475856989e-07	-1.453856479690125397e-07	1.662179187202392091e-08	5.405139411741660904e-09	-4.708296220957018687e-09	1.854859189766221030e-09	-4.508724604594136964e-10
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578650861253839419e-05	-2.530526929236969323e-05	8.257795118983538474e-06	-2.467700566095867020e-06	6.584658908169813428e-07	-1.435683021531444461e-07	1.728816148963791431e-08	4.846036112962620764e-09	-4.486144635749840516e-09	1.818554892260514379e-09	-4.631442170669306092e-10
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267051238963016358e-05	-2.417990124098007195e-05	7.919916213979086677e-06	-2.378339806129138152e-06	6.392685809415601469e-07	-1.413541885528849572e-07	1.798144419827586774e-08	4.229571607469086483e-09	-4.230702321617285207e-09	1.779867057337192398e-09	-4.691270087420548785e-10
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011639068413068170e-05	-2.325419228156798843e-05	7.640715273743427466e-06	-2.303994279050347199e-06	6.230832085798778905e-07	-1.393842570551829575e-07	1.850723954316999051e-08	3.730294054294099284e-09	-4.017242768612819570e-09	1.746405302190816929e-09	-4.703398851818444449e-10
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766539447433853392e-05	-2.236306341977296563e-05	7.370815242137496986e-06	-2.231679316815358246e-06	6.071566088176940777e-07	-1.373553917784320834e-07	1.897322161126151319e-08	3.256446008008339408e-09	-3.810949811459173627e-09	1.709509795091206631e-09	-4.708966559188155630e-10
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493046136367267296e-05	-2.136546598745037102e-05	7.067302170642587263e-06	-2.149821031603967841e-06	5.889149396388839907e-07	-1.349234433392118027e-07	1.944549139969601532e-08	2.733975526000340869e-09	-3.581852302449502136e-09	1.658346507390501108e-09	-4.742821980282686179e-10
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268848752493134204e-05	-2.054506200760051159e-05	6.816582027450959717e-06	-2.081762110234387257e-06	5.735756389532125878e-07	-1.327909327252349092e-07	1.979271192381377191e-08	2.311198201724357544e-09	-3.395551429177604509e-09	1.607549412319992590e-09	-4.799722047134520707e-10
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053716209337142057e-05	-1.975545788182973145e-05	6.574299453525763854e-06	-2.015608219578684101e-06	5.585101643339942520e-07	-1.306207289768546247e-07	2.009008151890460847e-08	1.911217502528251457e-09	-3.216709513389066337e-09	1.553537958407767695e-09	-4.860922901184386045e-10
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813719330787597612e-05	-1.887166459639175696e-05	6.301962502681202215e-06	-1.940788604308579471e-06	5.412797699136365204e-07	-1.280494221366239324e-07	2.037814483821978299e-08	1.473011666892335025e-09	-3.015044268985294812e-09	1.490697964592637706e-09	-4.909030272384875978e-10
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617032592138323183e-05	-1.814490560561076286e-05	6.077094280307555352e-06	-1.878639632855037284e-06	5.268073448158307325e-07	-1.258186736706745482e-07	2.057811598218658407e-08	1.121464172771504561e-09	-2.846097243960970942e-09	1.440584239330855004e-09	-4.905879848648177782e-10
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428320249483056468e-05	-1.744541626936147588e-05	5.859870027878298006e-06	-1.818281324859583049e-06	5.126091231583531576e-07	-1.235691465372906668e-07	2.073779466561324089e-08	7.916008687567687198e-10	-2.679555670095606925e-09	1.396076022037686497e-09	-4.848041772878726016e-10
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217816784244154607e-05	-1.666255765029933450e-05	5.615787052230267305e-06	-1.750069730903715625e-06	4.963944531477454358e-07	-1.209262521748507560e-07	2.087614089601672305e-08	4.324712603130182082e-10	-2.489932658642564937e-09	1.348744213551946199e-09	-4.733104735407633802e-10
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045315451979905608e-05	-1.601896641012557452e-05	5.414316608848870251e-06	-1.693444328614916093e-06	4.827993898144310354e-07	-1.186492508174781276e-07	2.095602647676775174e-08	1.450736783109247715e-10	-2.333305774946511170e-09	1.309155755539382213e-09	-4.618618983678410586e-10
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852888862003997267e-05	-1.529884898024794790e-05	5.187977040867898613e-06	-1.629469638191274442e-06	4.672962518125481861e-07	-1.159841922687393308e-07	2.100700165997848368e-08	-1.683517521151608303e-10	-2.159778969169988696e-09	1.260514662597953343e-09	-4.496511560793293232e-10
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695174758354187759e-05	-1.470693610919792553e-05	5.001176232781699433e-06	-1.576375852405422711e-06	4.543173049336489701e-07	-1.136966020602261480e-07	2.101686491611599674e-08	-4.197564098099470748e-10	-2.020592197336010064e-09	1.214118886713579124e-09	-4.423614750822191321e-10
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543850169068963772e-05	-1.413750308930542932e-05	4.820804653151753906e-06	-1.524849949311445994e-06	4.416222250809882920e-07	-1.114097707945676628e-07	2.099770072536582043e-08	-6.558016002235944087e-10	-1.889679661586870078e-09	1.164066744679932150e-09	-4.376675473461684286e-10
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375060355132208673e-05	-1.350046928755554163e-05	4.618234029642998572e-06	-1.466671714336652571e-06	4.271643047499474771e-07	-1.087474980711651349e-07	2.094144205658412094e-08	-9.118142710201583073e-10	-1.745052035817748018e-09	1.104400208354900650e-09	-4.331446859188635020e-10
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236759034435934487e-05	-1.297690298759942504e-05	4.451118210388002316e-06	-1.418424148050168892e-06	4.150694403897085338e-07	-1.064744615797255444e-07	2.086653278235589423e-08	-1.114675733899027822e-09	-1.626015618535213956e-09	1.055035521015271772e-09	-4.280900044466895192e-10
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082514676578359863e-05	-1.239113652703675179e-05	4.263479798466098210e-06	-1.363976763246083055e-06	4.013000181100545534e-07	-1.038378752300976678e-07	2.075088473615761931e-08	-1.332048253435417390e-09	-1.490456232651862873e-09	1.002982420659337405e-09	-4.184099299388130924e-10
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956136916490576785e-05	-1.190966554335580098e-05	4.108713660121363031e-06	-1.318845292339277514e-06	3.897867080008667474e-07	-1.015942248590642115e-07	2.062958405408571374e-08	-1.502333416953953981e-09	-1.376323537938530164e-09	9.641691412625932728e-10	-4.061940666126865565e-10
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815199193113300836e-05	-1.137107771688250702e-05	3.934976121268127968e-06	-1.267932036867301307e-06	3.766906738457051963e-07	-9.899774370632746531e-08	2.046404715670226213e-08	-1.683982384915280560e-09	-1.247296786957579657e-09	9.230114611002921697e-10	-3.894117931488647969e-10
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699728138984857539e-05	-1.092852304454980465e-05	3.791701331289170599e-06	-1.225739723784658464e-06	3.657530693770544054e-07	-9.679182966211244564e-08	2.030300476255001461e-08	-1.826559492517117791e-09	-1.141881652516657825e-09	8.887654018130972928e-10	-3.747732681152898890e-10
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570939504985996884e-05	-1.043359138924274729e-05	3.630881142467166019e-06	-1.178150752433780898e-06	3.533273298841965181e-07	-9.424306091742372594e-08	2.009452321217108838e-08	-1.979373562079224450e-09	-1.026938128413947470e-09	8.469668585378387338e-10	-3.597315021976737898e-10
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465398363455934192e-05	-1.002697486673423863e-05	3.498265838670704816e-06	-1.138719703355157953e-06	3.429623635752491820e-07	-9.208125687114811226e-08	1.989959566297067226e-08	-2.100013662154485623e-09	-9.365230573494239816e-10	8.076456662579798130e-10	-3.500644667737271258e-10
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364150626810825929e-05	-9.635975500420814656e-06	3.370315159673633215e-06	-1.100509737712642857e-06	3.328560631263441654e-07	-8.994242611939519249e-08	1.969107727980223195e-08	-2.211266663903160046e-09	-8.526419305681417446e-10	7.661972769517434717e-10	-3.426391990638961110e-10
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251239437492607123e-05	-9.198755455576417575e-06	3.226738308451657877e-06	-1.057434621922965368e-06	3.213842031590914582e-07	-8.747870432115141397e-08	1.943240971578329245e-08	-2.328937339406208153e-09	-7.608795988520745623e-10	7.178649739073233356e-10	-3.349061300620220658e-10
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158742099712430973e-05	-8.839560764091958564e-06	3.108390011952692304e-06	-1.021767394646658403e-06	3.118175671173683371e-07	-8.539617615526065849e-08	1.919901275169299254e-08	-2.419184126434661627e-09	-6.856174615614723714e-10	6.787651432294231117e-10	-3.274556706160218433e-10
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055603399357079365e-05	-8.437841257672397594e-06	2.975617243024261899e-06	-9.815773336553422899e-07	3.009589566504238296e-07	-8.300326673416160257e-08	1.891492075203965999e-08	-2.511844761355689871e-09	-5.995856825135799724e-10	6.386016351962573801e-10	-3.158840497422598245e-10
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957376071841250475e-05	-8.054007980824124126e-06	2.848339473366093828e-06	-9.428718041068351053e-07	2.904198515680458822e-07	-8.065144153947377233e-08	1.861966898435186470e-08	-2.591530169130241688e-09	-5.150539572827313909e-10	6.046536592787044450e-10	-3.009885013657389869e-10
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876914518731565712e-05	-7.738698984103044773e-06	2.743453735812631619e-06	-9.108385930871471438e-07	2.816381305640826158e-07	-7.866840710567072922e-08	1.835855571635884141e-08	-2.650799645949678986e-09	-4.452107419119487257e-10	5.784319551610789072e-10	-2.870579515129867602e-10
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787195398146374290e-05	-7.386186901992744136e-06	2.625808604806086737e-06	-8.747551422800833943e-07	2.716838501634158939e-07	-7.639319689776143034e-08	1.804548704600529769e-08	-2.710972144932332633e-09	-3.685558522602863139e-10	5.486129065094483287e-10	-2.712971080737836776e-10
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713688905700160576e-05	-7.096685104863231952e-06	2.528863884793250069e-06	-8.448948012655195658e-07	2.633989058336631554e-07	-7.447590710058007181e-08	1.777067354867004092e-08	-2.756117553440327130e-09	-3.084290729948952773e-10	5.216299286645491459e-10	-2.597018644298577781e-10
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631702394299674479e-05	-6.773081101833852640e-06	2.420124634640692885e-06	-8.112617907092009482e-07	2.540177326435429953e-07	-7.227774283401876006e-08	1.744348635570009642e-08	-2.802422864742020741e-09	-2.457965540807121821e-10	4.869088157682603530e-10	-2.495455477837584660e-10
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564531719020199771e-05	-6.507345973470379574e-06	2.330531540563940162e-06	-7.834362292026635499e-07	2.462140617682091133e-07	-7.042770192868751998e-08	1.715832417993101144e-08	-2.836483740410723943e-09	-1.973280935306143745e-10	4.557308834841018816e-10	-2.427844692108080410e-10
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489636030175126835e-05	-6.210309559710367692e-06	2.230069214329804948e-06	-7.521084592552298185e-07	2.373777462151144476e-07	-6.831044259331200622e-08	1.682128245596830375e-08	-2.869162687655399397e-09	-1.448549375185260472e-10	4.200337885142596716e-10	-2.355376430332920662e-10
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428292411286487769e-05	-5.966361327200618232e-06	2.147319168087506378e-06	-7.262014232970074490e-07	2.300262383923643630e-07	-6.653197708325443071e-08	1.652958735828753887e-08	-2.890726188449920390e-09	-1.017436914252415269e-10	3.918990315751777915e-10	-2.285611191196595500e-10
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359904979096456907e-05	-5.693608282718756771e-06	2.054549584867788494e-06	-6.970454094344823016e-07	2.217004625376953122e-07	-6.450071307124973229e-08	1.618711139415912920e-08	-2.907949722855256317e-09	-5.178159403995797123e-11	3.640688105801494694e-10	-2.180470958058572366e-10
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294788078332209403e-05	-5.433089989315464419e-06	1.965686687340547658e-06	-6.690025842814524501e-07	2.136390686232500520e-07	-6.251638527526456750e-08	1.584306694811675689e-08	-2.917280527347942080e-09	-2.341659995275496075e-12	3.412200022453895135e-10	-2.052272031191192487e-10
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241457085117416177e-05	-5.219156452893033551e-06	1.892506687544791789e-06	-6.458210873902196823e-07	2.069369057020640738e-07	-6.085210364861238004e-08	1.554728984827997463e-08	-2.920129837034255621e-09	3.828432831215604285e-11	3.237783679711051662e-10	-1.936422760040044961e-10
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.181996698156926955e-05	-4.980070047585105217e-06	1.810476050363572814e-06	-6.197380822711194110e-07	1.993567171542254120e-07	-5.895217009414340943e-08	1.520160342190252704e-08	-2.918780976300011140e-09	8.205011097948652485e-11	3.037684067746765113e-10	-1.809011397353702937e-10
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133283876952025576e-05	-4.783796621110635387e-06	1.742918838447487095e-06	-5.981770390973691696e-07	1.930616804039370580e-07	-5.735866597555330272e-08	1.490511118290047523e-08	-2.914695672829554320e-09	1.151698340576925221e-10	2.851630696136980741e-10	-1.718306048155392628e-10
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078954705599198390e-05	-4.564490720497408547e-06	1.667185820556458843e-06	-5.739179512343396310e-07	1.859488428028370202e-07	-5.553992689162439054e-08	1.455946800974245566e-08	-2.907288544355372595e-09	1.480437624816721049e-10	2.607593127749283402e-10	-1.640840346940148279e-10
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027210044813270064e-05	-4.355156667067941223e-06	1.594654269064225403e-06	-5.505932533045863281e-07	1.790766408368691082e-07	-5.376517169272440602e-08	1.421481844909467838e-08	-2.896533237414130508e-09	1.763217720758352790e-10	2.351817857547895382e-10	-1.581985344900852817e-10
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.848297782075745931e-06	-4.183306591004373355e-06	1.534940083396088000e-06	-5.313212270549664294e-07	1.733706048689956552e-07	-5.227948645730513791e-08	1.392077423932674732e-08	-2.884117384255958481e-09	1.984070817875387876e-10	2.139727599435606420e-10	-1.535005032606202086e-10
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.375890541528777026e-06	-3.991243198260482329e-06	1.468031605670166482e-06	-5.096510976775009141e-07	1.669205016376195154e-07	-5.058825114583096926e-08	1.357999049557036853e-08	-2.865286594754539910e-09	2.234030465841758731e-10	1.919705341265005713e-10	-1.471110004935153973e-10
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.926160017371248076e-06	-3.807825892491335118e-06	1.403979241201745039e-06	-4.888287239869944384e-07	1.606849788847511247e-07	-4.894276648468781179e-08	1.324230876913483861e-08	-2.841292831395687176e-09	2.491162475505839526e-10	1.745897552366397349e-10	-1.385885987778151859e-10
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557903613642737202e-06	-3.657214002015206440e-06	1.351260949764635057e-06	-4.716321773427236697e-07	1.555071794495302632e-07	-4.756806780383462862e-08	1.295556176298540098e-08	-2.817161082925482716e-09	2.712873088358153680e-10	1.627330161762386870e-10	-1.299873151038612528e-10
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147420702611313042e-06	-3.488914960612674830e-06	1.292200731777943324e-06	-4.523015684671604456e-07	1.496581883849262046e-07	-4.600453469090690569e-08	1.262426516659800143e-08	-2.785986767405316912e-09	2.958816586044670706e-10	1.506323771757554558e-10	-1.196285058976295055e-10
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756547047295771482e-06	-3.328292939242253409e-06	1.235662707721924289e-06	-4.337296931665178413e-07	1.440125449940141218e-07	-4.448289686379226368e-08	1.229656339513747732e-08	-2.752779143282060326e-09	3.175795605075362666e-10	1.384522232993988964e-10	-1.101939615146090294e-10
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436320982102091553e-06	-3.196483687328932990e-06	1.189122019360402264e-06	-4.183914829131406450e-07	1.393327341942629390e-07	-4.321081679702651411e-08	1.201862098661716390e-08	-2.723650407500751705e-09	3.326828977813455464e-10	1.264314971444506551e-10	-1.038358812803811475e-10
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079185429161479525e-06	-3.049262622781885007e-06	1.136974070237720686e-06	-4.011496574134211531e-07	1.340541369180116687e-07	-4.176356261978744287e-08	1.169800173384354929e-08	-2.689279278039948948e-09	3.460128459198732669e-10	1.101547724027033467e-10	-9.868959345515384586e-11
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.739072824370272069e-06	-2.908784858024546086e-06	1.087058338507627905e-06	-3.845883345373465544e-07	1.289630109571867743e-07	-4.035620102895050955e-08	1.138170897801009874e-08	-2.653822637241538377e-09	3.562564020714868065e-10	9.305675950405023162e-11	-9.490665461216573254e-11
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460548392229209248e-06	-2.793491224904562104e-06	1.045985552767867894e-06	-3.709169893175664941e-07	1.247422231382343819e-07	-3.918186574399162054e-08	1.111436855937462514e-08	-2.621983774445406047e-09	3.638826993637081894e-10	7.912011995425489458e-11	-9.182415593990814052e-11
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.150136057108279216e-06	-2.664659695376643462e-06	9.999900792874091498e-07	-3.555581906328210025e-07	1.199776934475752422e-07	-3.784937005265973637e-08	1.080724212416270985e-08	-2.582474415720015639e-09	3.729415236078997761e-10	6.528783529531339087e-11	-8.734387547024621990e-11
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.854692523302784756e-06	-2.541646183555952056e-06	9.559851927142309945e-07	-3.408141087224417776e-07	1.153782257004381841e-07	-3.655733381634377029e-08	1.050558626018747821e-08	-2.539945020466098332e-09	3.833688737510418996e-10	5.530051323218153729e-11	-8.107280705566903151e-11
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573488358531324703e-06	-2.424212223534907650e-06	9.138861211072495091e-07	-3.266612449757333048e-07	1.109399941463189901e-07	-3.530444701323886347e-08	1.020941376523615006e-08	-2.495118382263164691e-09	3.943617756881969176e-10	4.814794460124823407e-11	-7.363866157760184257e-11
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343236460168211059e-06	-2.327832758588805642e-06	8.792540003717417896e-07	-3.149829331134462236e-07	1.072620589028647102e-07	-3.426040545322696534e-08	9.959846250972206193e-09	-2.455699633507306920e-09	4.031443510197415969e-10	4.296926282615805753e-11	-6.716941829002145147e-11
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086545870294157684e-06	-2.220193008395324659e-06	8.404706133074551273e-07	-3.018657413640381358e-07	1.031160478187148823e-07	-3.307569213871823399e-08	9.673613823097025542e-09	-2.409512941501069099e-09	4.113821985958273663e-10	3.652846336164642065e-11	-6.046791219509581643e-11
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.842031668480421494e-06	-2.117523833725180487e-06	8.033539416449542913e-07	-2.892731464617455314e-07	9.912343876952885778e-08	-3.192531467205725233e-08	9.392611529657193075e-09	-2.364098624984071924e-09	4.161773144615744249e-10	2.812073055539622156e-11	-5.565328443218854996e-11
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609107696852003777e-06	-2.019601930625925709e-06	7.678335000556210054e-07	-2.771850159067197906e-07	9.527938422047618350e-08	-3.080853108836934681e-08	9.116913801740322327e-09	-2.319570001006620576e-09	4.176213240924289708e-10	1.772190398537372307e-11	-5.272274596007736386e-11
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387306709068647781e-06	-1.926193469864643823e-06	7.338502720236785984e-07	-2.655839657212394587e-07	9.157710911318136138e-08	-2.972544487083867497e-08	8.846742554128256173e-09	-2.275174735708092466e-09	4.171536786743919965e-10	6.800891605956273367e-12	-5.070867552873643522e-11
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.205696482654703076e-06	-1.849545152395787081e-06	7.059012170977128296e-07	-2.560148845508105000e-07	8.851142059130904757e-08	-2.882400825623170812e-08	8.619737114703821286e-09	-2.236636244226368956e-09	4.163540544094559959e-10	-1.826419462614343886e-12	-4.895531104688707776e-11
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.003337268996949675e-06	-1.763903492385670963e-06	6.746189590025543577e-07	-2.452730270786986722e-07	8.505445515047121880e-08	-2.780386082230366524e-08	8.360427215553825077e-09	-2.190423779736257035e-09	4.162552906774292569e-10	-9.705844887324016279e-12	-4.600273586350850277e-11
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.810787598009070573e-06	-1.682135139329856701e-06	6.447080828380493536e-07	-2.349694716704513857e-07	8.172098724492950303e-08	-2.681740454678387903e-08	8.107195245165524318e-09	-2.142502055200022765e-09	4.178528905134328782e-10	-1.444416659116625257e-11	-4.154337001448289180e-11
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627552612423405777e-06	-1.604090134435784921e-06	6.161078059747566825e-07	-2.250868533273988063e-07	7.850840556986644644e-08	-2.586319842123914114e-08	7.859902177264976431e-09	-2.093601616176060730e-09	4.202075247892156407e-10	-1.712261766744913456e-11	-3.624104646987868545e-11
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453134749109128522e-06	-1.529630764862713153e-06	5.887572559036008062e-07	-2.156078568713200432e-07	7.541469699360051059e-08	-2.493958742076227753e-08	7.618358528209935258e-09	-2.044661083511512501e-09	4.220454559422768228e-10	-1.918092455798215157e-11	-3.098909727493479908e-11
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310277127369444882e-06	-1.468558718387484722e-06	5.662628140930383967e-07	-2.077912266447908975e-07	7.285604531297535717e-08	-2.417102702783826111e-08	7.415754629258992484e-09	-2.003386183637539967e-09	4.222514568811327728e-10	-2.153458132512349192e-11	-2.719949279308923400e-11
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.150935569722959922e-06	-1.400395340747388418e-06	5.410741718972719568e-07	-1.990165184438895878e-07	6.997765688111014403e-08	-2.329996239642506249e-08	7.184403515397459632e-09	-1.956764158380860224e-09	4.198934161726287080e-10	-2.610652756601596597e-11	-2.431417582296715247e-11
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999137457319438188e-06	-1.335409823771272744e-06	5.169768967324674308e-07	-1.905994374863706547e-07	6.721013655795675685e-08	-2.245594046948122285e-08	6.958459901940911011e-09	-1.911662810709676608e-09	4.150650887725391317e-10	-3.237444563783275436e-11	-2.289820485942394178e-11
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854594130446090583e-06	-1.273437571115250879e-06	4.939317880637031814e-07	-1.825273787175109674e-07	6.454794536154828671e-08	-2.163905027834608633e-08	6.738033403726914769e-09	-1.867335973319600623e-09	4.090311874576881597e-10	-3.907431912927199866e-11	-2.213945283037962783e-11
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717020748400310603e-06	-1.214315011942493023e-06	4.719001105400967539e-07	-1.747878687206266347e-07	6.198555801538847905e-08	-2.084939387011943555e-08	6.523235144747214938e-09	-1.823029798924175305e-09	4.030669265217113231e-10	-4.493031796075231840e-11	-2.121845179083614436e-11
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586134378551110641e-06	-1.157880169621944867e-06	4.508433996635453621e-07	-1.673685284068798232e-07	5.951750991241086398e-08	-2.008706521070152749e-08	6.314173871338924994e-09	-1.778003215148306466e-09	3.984269887389279186e-10	-4.868753262721383435e-11	-1.932898751599950168e-11
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461631475789942296e-06	-1.103997929370831174e-06	4.307213076066924948e-07	-1.602569331370900049e-07	5.713978086447903686e-08	-1.935159639844782592e-08	6.110841402220659820e-09	-1.732060087692725783e-09	3.955290085471462409e-10	-4.995798056542972335e-11	-1.620740320699061485e-11
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343172051223565677e-06	-1.052577790322818440e-06	4.114900886393133526e-07	-1.534405141626516221e-07	5.485076734528369117e-08	-1.864156852081266710e-08	5.913032136679841179e-09	-1.685923155322812609e-09	3.933798329281129804e-10	-4.981506757582335078e-11	-1.250452369647746210e-11
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246186847617792396e-06	-1.010398139390368918e-06	3.956820606709462474e-07	-1.478233309665925930e-07	5.295833555698268193e-08	-1.805208403183926581e-08	5.747708075396612841e-09	-1.646834442320362302e-09	3.912825459787891516e-10	-4.948290703538418018e-11	-9.424980633718171899e-12
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.138047917812195937e-06	-9.633239588545493429e-07	3.779894476638846422e-07	-1.415220169966431791e-07	5.083048125663385410e-08	-1.738533018840986872e-08	5.559565158772809744e-09	-1.602472429547054941e-09	3.875525102312328958e-10	-4.991058414956557017e-11	-6.587247045197790575e-12
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.034998015000922098e-06	-9.184663222849718377e-07	3.610649848959230064e-07	-1.354806919057107425e-07	4.878722440707310638e-08	-1.673989211177239811e-08	5.376334444120996971e-09	-1.560079089854664090e-09	3.815711728081192548e-10	-5.215975921600781310e-11	-5.135239882579734406e-12
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936817233943464230e-06	-8.757175186449467205e-07	3.448782235699853723e-07	-1.296893661289447470e-07	4.682500155263733675e-08	-1.611543510446303027e-08	5.197988454999577311e-09	-1.519375063630348570e-09	3.738115390772794160e-10	-5.579592969477369513e-11	-4.790161184823986846e-12
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843333226872182870e-06	-8.349609842948145583e-07	3.294039333858274759e-07	-1.241390270492101685e-07	4.493937613043612921e-08	-1.551208393594267065e-08	5.024576880209741355e-09	-1.479652561534609649e-09	3.653762272297548523e-10	-5.973685580225749825e-11	-4.873326319384816986e-12
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754375183038256203e-06	-7.960809918979444585e-07	3.146171000417022473e-07	-1.188207347519528275e-07	4.312594067195414136e-08	-1.492996465969058449e-08	4.856149397670614150e-09	-1.440207017436473701e-09	3.573626373387756823e-10	-6.290526951529454884e-11	-4.709199527541066425e-12
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669772779600873021e-06	-7.589633895115017295e-07	3.004928147387287237e-07	-1.137256145487811700e-07	4.138036029452186537e-08	-1.436918599964558542e-08	4.692752230147824785e-09	-1.400354910841687274e-09	3.508365195932803669e-10	-6.425551671166705270e-11	-3.641742495346225348e-12
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589327092960315336e-06	-7.235209678352583126e-07	2.870032575430468234e-07	-1.088447776318738645e-07	3.969979687224221539e-08	-1.382924784417457860e-08	4.534317192612627430e-09	-1.360002935941463682e-09	3.459867199925457898e-10	-6.362305559818026930e-11	-1.555262913088079214e-12
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512802592173472374e-06	-6.897004289086264362e-07	2.741168666917385445e-07	-1.041692988011382739e-07	3.808330038111782317e-08	-1.330887862047841574e-08	4.380631188905060739e-09	-1.319804456427202980e-09	3.418928371340815289e-10	-6.195796787062179358e-11	9.824148158010318542e-13
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439963040523674256e-06	-6.574510354585330241e-07	2.618020606090062963e-07	-9.969031305022993902e-08	3.653004914137724611e-08	-1.280676591185904520e-08	4.231473262734400315e-09	-1.280456386766735021e-09	3.375694091865209743e-10	-6.027553286185469591e-11	3.363381003296677768e-12
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370573976129581529e-06	-6.267224276431040535e-07	2.500274946096391902e-07	-9.539902169479949045e-08	3.503922740360055506e-08	-1.232160717241321881e-08	4.086624112635116609e-09	-1.242650349086320648e-09	3.320384531912661587e-10	-5.958332596343118203e-11	4.984339585960889014e-12
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304424459141799726e-06	-5.974589824860813620e-07	2.387645539267128079e-07	-9.128705923037565477e-08	3.360957795878763744e-08	-1.185234880742883583e-08	3.945904882073180157e-09	-1.206853340220555110e-09	3.246454162723461680e-10	-6.056591807010925644e-11	5.437579276633201401e-12
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241393357118851245e-06	-5.695826376945899188e-07	2.279949530974715084e-07	-8.734761221838590345e-08	3.223803931793143091e-08	-1.139891470244392759e-08	3.809295362178852543e-09	-1.172639450098549912e-09	3.160218388330292957e-10	-6.262419016762484358e-11	5.092840217059992725e-12
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181382790345267640e-06	-5.430101220992651765e-07	2.177031050843717452e-07	-8.357429518077910778e-08	3.092111328310415518e-08	-1.096147491317620517e-08	3.676815336852339179e-09	-1.139360624813838325e-09	3.071191195354944306e-10	-6.483958770270628644e-11	4.513286656675899804e-12
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124295600130813971e-06	-5.176587839152045117e-07	2.078735376861246530e-07	-7.996076982358746532e-08	2.965532767727272969e-08	-1.054019814240410289e-08	3.548484421888065779e-09	-1.106373674250129661e-09	2.988815114181302412e-10	-6.630045559431587119e-11	4.257853443477628413e-12
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070033237456079275e-06	-4.934481316939871280e-07	1.984906589082450311e-07	-7.650074402196444018e-08	2.843732340162072706e-08	-1.013521385858239319e-08	3.424315607747868130e-09	-1.073076464170268621e-09	2.921937556663106602e-10	-6.615331028733954870e-11	4.850384160745345304e-12
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018460673362769211e-06	-4.703256116897386815e-07	1.895348626114878665e-07	-7.318796179697104760e-08	2.726530943436803658e-08	-9.745980635814250870e-09	3.304207596215445798e-09	-1.039511928792131613e-09	2.870071214029534469e-10	-6.445852462732133387e-11	6.264562939846405037e-12
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.694120215409786308e-07	-4.482624652523992086e-07	1.809831521556039449e-07	-7.001620442453015561e-08	2.613882909688382877e-08	-9.371387519823799729e-09	3.187962077086145018e-09	-1.006271103838004739e-09	2.824797106510950992e-10	-6.205295783465225317e-11	8.006603339583009753e-12
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.227215872101520833e-07	-4.272309001205022195e-07	1.728125857019434598e-07	-6.697929849865764265e-08	2.505747164506385555e-08	-9.010313195598978796e-09	3.075379034501828951e-09	-9.739583722524938641e-10	2.777502089583525499e-10	-5.979238640271531304e-11	9.571258355349701763e-12
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.782249114815264372e-07	-4.072033202033223904e-07	1.650003919636200418e-07	-6.407111603029136962e-08	2.402082880461820447e-08	-8.661644810921317909e-09	2.966259951537075323e-09	-9.431734437384363487e-10	2.719639550229895196e-10	-5.852598221896969850e-11	1.045718199295959804e-11
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.357832053803843545e-07	-3.881449235811423678e-07	1.575269095746176148e-07	-6.128590521175477902e-08	2.302797601349157231e-08	-8.324566543022136031e-09	2.860452455738743692e-09	-9.142519968939930877e-10	2.646403230384521523e-10	-5.873902139595038813e-11	1.037963290696521813e-11
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953316957785269571e-07	-3.699990618749194817e-07	1.503814032178629169e-07	-5.861894513913145082e-08	2.207644625325424377e-08	-7.999130509760805279e-09	2.757938649263435860e-09	-8.867525824949992172e-10	2.563995283065490510e-10	-5.984604116262111167e-11	9.691274054934262891e-12
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.514732931293852613e-07	-3.503009403168455666e-07	1.426051372174151127e-07	-5.571001266983215030e-08	2.103607351915401146e-08	-7.641731001573188488e-09	2.644822064308266045e-09	-8.563194520039987101e-10	2.469093331806645432e-10	-6.120638315356542204e-11	8.756918959509543790e-12
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.151160749966212021e-07	-3.339078892555885611e-07	1.361321241674059150e-07	-5.328132569688175281e-08	2.016390309547889711e-08	-7.341953666386293035e-09	2.549389611939624119e-09	-8.299126713465084699e-10	2.394548404131126482e-10	-6.161205706399495672e-11	8.331398896276254211e-12
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.805857348036988657e-07	-3.182424989750931372e-07	1.299583408854098071e-07	-5.095685581147635144e-08	1.932470501770044213e-08	-7.054395051426817109e-09	2.457259620784286970e-09	-8.031920011173406937e-10	2.335262448794891334e-10	-6.058888489421625644e-11	8.691022423954223223e-12
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.477845210374437627e-07	-3.032771615683201158e-07	1.240692943800012199e-07	-4.873229004043544279e-08	1.851755496392758113e-08	-6.778464205449446307e-09	2.368315241826346797e-09	-7.763429014045572537e-10	2.288552376573118186e-10	-5.839872005621065562e-11	9.687298691070734514e-12
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.165935366670201354e-07	-2.889987039861034890e-07	1.184480231199278947e-07	-4.660338665100926174e-08	1.774232973935419483e-08	-6.513212337552220544e-09	2.282384345417376261e-09	-7.498918426084103641e-10	2.246902136254476644e-10	-5.576604553665162986e-11	1.089781052556711742e-11
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.868945711264460786e-07	-2.753941574369949628e-07	1.130776675965662162e-07	-4.456593465139239976e-08	1.699891312614043530e-08	-6.257694674200510467e-09	2.199295600949767010e-09	-7.243641456371091145e-10	2.202812315221070005e-10	-5.341371522159703186e-11	1.190105827256779011e-11
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.585704966094759439e-07	-2.624505652339365329e-07	1.079415186472164058e-07	-4.261575547447886658e-08	1.628718460860150855e-08	-6.010976130253438405e-09	2.118879328350735180e-09	-7.002787727708309751e-10	2.148873459459466681e-10	-5.205595716553792201e-11	1.228058282646283638e-11
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.315344836520139396e-07	-2.501450153490324948e-07	1.030266907994419383e-07	-4.074898976895712577e-08	1.560638859705815767e-08	-5.772494092828584646e-09	2.041020463542045318e-09	-6.778275801734014573e-10	2.082248024162838638e-10	-5.197208111697033268e-11	1.187487478431273921e-11
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.021775094300861448e-07	-2.368081651429862570e-07	9.767373139607244262e-08	-3.871350141710543496e-08	1.486363868522288051e-08	-5.510239435805219644e-09	1.955159267030398805e-09	-6.535947538452056138e-10	1.998410332102569816e-10	-5.270236142903011929e-11	1.088267503354385907e-11
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.778148766164705468e-07	-2.257243018532974409e-07	9.321569353873678101e-08	-3.701460229399410117e-08	1.424223066967254466e-08	-5.290048643013977823e-09	1.882764454802804602e-09	-6.330593746040118811e-10	1.926238900077446201e-10	-5.332143398240034024e-11	9.989957051933197316e-12
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.546664644213142595e-07	-2.151410076525171310e-07	8.896359792421396306e-08	-3.538908097410359168e-08	1.364520518144056348e-08	-5.078773776777103861e-09	1.812924281707157497e-09	-6.126112840173999602e-10	1.862511072666999632e-10	-5.323379556108175348e-11	9.480019915090004865e-12
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.327043630484724675e-07	-2.050185783802710697e-07	8.491203534737798647e-08	-3.383383887525061084e-08	1.307068696564508931e-08	-4.876546666823358784e-09	1.745626586972988805e-09	-5.918423897989921046e-10	1.812779953616819109e-10	-5.191871055856900361e-11	9.660700808626121630e-12
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.118578544875595041e-07	-1.953433276569344804e-07	8.105029558151584462e-08	-3.234596755513754203e-08	1.251821423453680768e-08	-4.682826471928920918e-09	1.680764749575042122e-09	-5.709734241870850477e-10	1.773830524014332747e-10	-4.967871250726581869e-11	1.035965033983646290e-11
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.920401529452346425e-07	-1.861115799384433142e-07	7.736568711469201534e-08	-3.092264386336662144e-08	1.198786783067496442e-08	-4.496817393799393937e-09	1.618196477068245355e-09	-5.504646847441842253e-10	1.739107921124002375e-10	-4.712992120497778821e-11	1.122159633072711024e-11
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.705405553256836219e-07	-1.760994203565088179e-07	7.335543415233750918e-08	-2.937143108876197271e-08	1.140895540614701286e-08	-4.292663695731838494e-09	1.549317026550657245e-09	-5.280539941571147050e-10	1.696244823797107919e-10	-4.462430161326621777e-11	1.195337601602755355e-11
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.526390495363327963e-07	-1.678054236365566802e-07	7.000820364285059543e-08	-2.807701618043870293e-08	1.092627126170118707e-08	-4.120537365368696390e-09	1.491190739506672879e-09	-5.098411262003893221e-10	1.648872855826629880e-10	-4.345424554549321549e-11	1.198803935833942926e-11
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.355352404049397609e-07	-1.599294771874528766e-07	6.680373298820266219e-08	-2.683862699190015466e-08	1.046514884957769456e-08	-3.954140678264755282e-09	1.434983123260143150e-09	-4.929927545594448878e-10	1.591249283172749114e-10	-4.334028195502462331e-11	1.139955187056008030e-11
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192231833475114409e-07	-1.524387333649865138e-07	6.373995924274988576e-08	-2.565398237167788869e-08	1.002397108348003189e-08	-3.793705958667055019e-09	1.380692921994922543e-09	-4.770794694210902939e-10	1.529121288992484705e-10	-4.375050225956854251e-11	1.049648551694279118e-11
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.015458531176441300e-07	-1.443065686328517638e-07	6.040856413242088436e-08	-2.436302552324703864e-08	9.542063405845973949e-09	-3.617987995321515277e-09	1.320998647617488093e-09	-4.594563143714038501e-10	1.460400756818003033e-10	-4.413905764855066910e-11	9.498049556423254201e-12
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.869186942790831732e-07	-1.375286788662152095e-07	5.764046625000895593e-08	-2.328598770941968987e-08	9.138055476090427104e-09	-3.471207790973008758e-09	1.270827173196106620e-09	-4.440239256351138684e-10	1.409041840212708567e-10	-4.378154852225799092e-11	9.017669137711456720e-12
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.730622461693701994e-07	-1.310371483220925284e-07	5.500633800036305112e-08	-2.225573357560833171e-08	8.749119790517432669e-09	-3.331054063415285111e-09	1.222563043558323437e-09	-4.282512573835501466e-10	1.370230757934073000e-10	-4.236872197936783792e-11	9.139626961449879032e-12
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.599217531792432562e-07	-1.248281293005529679e-07	5.249779710937574598e-08	-2.127037166314530422e-08	8.375151043430227067e-09	-3.197015613113220665e-09	1.176111460480408793e-09	-4.123979213488154735e-10	1.340232243817342557e-10	-4.024394519630714025e-11	9.668781119497503050e-12
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.456975578187831431e-07	-1.180807119706147309e-07	4.977224840701018731e-08	-2.019688613432466409e-08	7.966347733420872755e-09	-3.050465131784389191e-09	1.125097084338719262e-09	-3.946956516706377104e-10	1.309448519184155107e-10	-3.761509364339362986e-11	1.038897353314083403e-11
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.338734577246361133e-07	-1.124840704131909756e-07	4.750028478709870218e-08	-1.930162611655532313e-08	7.625138805054316761e-09	-2.927300282986722151e-09	1.082146413717171999e-09	-3.800170482529453160e-10	1.279242203241307642e-10	-3.572248279417739718e-11	1.078730478036027397e-11
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.225647325191271328e-07	-1.071757429098918679e-07	4.532391909991451097e-08	-1.844559909138593776e-08	7.299498554765909278e-09	-2.808201383887962112e-09	1.040655252573398526e-09	-3.664900366947714732e-10	1.240381403908907687e-10	-3.472617247808208856e-11	1.067480930078893263e-11
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.117445493609771985e-07	-1.021430754832607755e-07	4.323865749799152203e-08	-1.762709680667335639e-08	6.988842781422934710e-09	-2.692997594675823208e-09	1.000572134807365235e-09	-3.540946892227104969e-10	1.192956099663050853e-10	-3.461945376121036083e-11	1.005556285845160446e-11
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.999842776134424874e-07	-9.669618846258973437e-08	4.096699962969742383e-08	-1.673551562855440996e-08	6.650520434357839713e-09	-2.566432368007368442e-09	9.564897979906107993e-10	-3.408201549129284205e-10	1.134805695871971937e-10	-3.498871776101628627e-11	9.069328165021592484e-12
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.902317596620039782e-07	-9.216777086962349594e-08	3.907698849623107835e-08	-1.599192991271919002e-08	6.367662994752947326e-09	-2.460448044096295249e-09	9.194334188127835796e-10	-3.295409633069280549e-10	1.086349983922899729e-10	-3.520343499845532183e-11	8.270415385205015236e-12
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.809883153816767885e-07	-8.783421636455676697e-08	3.727827288473776397e-08	-1.528076791170440395e-08	6.095758957334341374e-09	-2.359185556948172622e-09	8.837959097272833780e-10	-3.181638562046478111e-10	1.045609280452039775e-10	-3.481824317922099310e-11	7.816459725212940281e-12
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.710408963102936021e-07	-8.309592308815858401e-08	3.533241041115300868e-08	-1.450579219897932953e-08	5.797212919712925585e-09	-2.249352931354250913e-09	8.447841326579795098e-10	-3.047439487455519517e-10	1.012356986112604186e-10	-3.328879038411426957e-11	7.923604108773424753e-12
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.628286643486673291e-07	-7.913897317441974017e-08	3.371846588575240210e-08	-1.385942455578236378e-08	5.546738006020763956e-09	-2.157905040416146994e-09	8.120641943966949509e-10	-2.929202951929147819e-10	9.908592121065574208e-11	-3.136304282295859906e-11	8.358720553168221769e-12
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.550233189899506062e-07	-7.536414272042936586e-08	3.217936161245905654e-08	-1.324151753974573770e-08	5.306583329778240982e-09	-2.070222179828986720e-09	7.805717570118288624e-10	-2.813866185006256781e-10	9.713038152178547722e-11	-2.935510327228810196e-11	8.848815249201872427e-12
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.465378334496957355e-07	-7.127994120389874853e-08	3.050238358948476817e-08	-1.256877796446285376e-08	5.045103305339714412e-09	-1.973918093419144150e-09	7.459697916974608039e-10	-2.690049903874730090e-10	9.450742226667960762e-11	-2.752626559876774998e-11	9.155787958896153544e-12
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.394415623372909663e-07	-6.791213113650075405e-08	2.909882150413159416e-08	-1.200815915901378151e-08	4.827905209976802229e-09	-1.892495513400014947e-09	7.168145391296524385e-10	-2.592234667895531827e-10	9.137480537220522433e-11	-2.678453821890115400e-11	8.947915495976909279e-12
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.316921977538390064e-07	-6.428419923615813492e-08	2.756484513859925262e-08	-1.139792201008810831e-08	4.592231670077614943e-09	-1.802629371986508873e-09	6.847347453105028346e-10	-2.491390895699183069e-10	8.696341870435266507e-11	-2.680410844302404227e-11	8.229957016491063348e-12
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.252409546873094480e-07	-6.128017156894783692e-08	2.628530790321357418e-08	-1.088927100107161526e-08	4.395870618273614413e-09	-1.727080319075922183e-09	6.577555478228595310e-10	-2.408891659862798957e-10	8.288066321879886587e-11	-2.712347121716130253e-11	7.439299121885602709e-12
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.191104169281899659e-07	-5.841376564413705472e-08	2.506559379623468756e-08	-1.040298286437953992e-08	4.207650670278688242e-09	-1.654686831553262325e-09	6.317996124086661397e-10	-2.328151397843574679e-10	7.906310551712060524e-11	-2.729674189451494128e-11	6.738867695458354978e-12
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.125126911595616451e-07	-5.528042337836780621e-08	2.374645722622777287e-08	-9.873082237815008244e-09	4.001231995381618267e-09	-1.576150204233247169e-09	6.033949224997825336e-10	-2.233677650689257251e-10	7.559733386634214202e-11	-2.679782977201426472e-11	6.341458920284420747e-12
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.070940452752909857e-07	-5.264985746117787030e-08	2.265663924076594192e-08	-9.430900426485912825e-09	3.827530011043799527e-09	-1.511157624721612829e-09	5.796238624929676217e-10	-2.147411774251333281e-10	7.356196932513983981e-11	-2.555773491111310811e-11	6.456345356829921863e-12
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012592884617332828e-07	-4.977708919406997358e-08	2.147739533738398404e-08	-8.949206601604223437e-09	3.637172850792327608e-09	-1.440596715397646313e-09	5.536107028457016192e-10	-2.048079597069221542e-10	7.190070175450603870e-11	-2.364546400244998860e-11	6.879116657010942513e-12
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.642319079569495886e-08	-4.738836148622279238e-08	2.049672531579165705e-08	-8.547734029506395452e-09	3.478084274837788813e-09	-1.381588368385752651e-09	5.317820001262222965e-10	-1.963919427935759895e-10	7.055273867362727093e-11	-2.196419722463517101e-11	7.265659989046146326e-12
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.179774426067463797e-08	-4.512371042547211501e-08	1.955749907384429390e-08	-8.164297209926053158e-09	3.326281363653293297e-09	-1.324648931079768858e-09	5.107527952101740421e-10	-1.885487333009914535e-10	6.886207825179813994e-11	-2.066946755765932349e-11	7.446725237462289969e-12
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.672537129930524597e-08	-4.269414948385337954e-08	1.852795973712941885e-08	-7.747357321523915739e-09	3.161980936387830812e-09	-1.261594663822151037e-09	4.876191942165909413e-10	-1.806101989151952228e-10	6.605499715837001274e-11	-2.006946829824959367e-11	7.174067105854436103e-12
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.247255801936246986e-08	-4.069664411657376573e-08	1.766487610914908235e-08	-7.400220212260929269e-09	3.025747216526648593e-09	-1.208226438143661469e-09	4.681451831181921655e-10	-1.744349087004524860e-10	6.298937990584213219e-11	-2.017387185779508575e-11	6.594020896350909209e-12
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.784472348991456013e-08	-3.853819906260093409e-08	1.672419972988157259e-08	-7.022464522391193488e-09	2.877596296008625376e-09	-1.149635985560459093e-09	4.467738996221671619e-10	-1.678601492586862654e-10	5.931148198803741977e-11	-2.054467467475892109e-11	5.802322170532119532e-12
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.401606833854510721e-08	-3.673982196067335836e-08	1.594324523275511278e-08	-6.707497963667611157e-09	2.753680952670683964e-09	-1.100755922984284278e-09	4.288543643267940731e-10	-1.621963565746418120e-10	5.637769834349950527e-11	-2.069770793946431069e-11	5.215682345450867300e-12
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.991265414973361494e-08	-3.476587372255071982e-08	1.510135565053670033e-08	-6.364113128212438649e-09	2.617558139770488598e-09	-1.047951922656992798e-09	4.092734628086830130e-10	-1.554357706584356474e-10	5.386029278486634589e-11	-2.021926279399828769e-11	4.922151444237668015e-12
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.655732035391748476e-08	-3.310185239325262172e-08	1.440817284028115427e-08	-6.077404621022103271e-09	2.502844121288807947e-09	-1.004432869666285748e-09	3.929081436317045578e-10	-1.491774357558839200e-10	5.249919303592438200e-11	-1.912783967302848329e-11	5.051945185393912681e-12
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.295201190226667570e-08	-3.128137279245869399e-08	1.365938793029447216e-08	-5.765038586808405397e-09	2.377091545929850957e-09	-9.572853941355308818e-10	3.750172806050043409e-10	-1.419501187291207697e-10	5.146370455378184100e-11	-1.750138837886439908e-11	5.425263866916141248e-12
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.996260953221700925e-08	-2.976847779099189961e-08	1.303659822051851007e-08	-5.504795724702213467e-09	2.272073252518223363e-09	-9.178609815371062998e-10	3.600159968526138348e-10	-1.358561528406277113e-10	5.060214705730141536e-11	-1.610904971324857113e-11	5.747008993468320959e-12
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.669294217308282316e-08	-2.814149794166920538e-08	1.235522079683386333e-08	-5.221952109210488195e-09	2.158181088942357958e-09	-8.743789450131328245e-10	3.435498774571400397e-10	-1.295050043247198423e-10	4.918126154614025055e-11	-1.498313345351043231e-11	5.869719338767910133e-12
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.393174662716975778e-08	-2.681310723999570235e-08	1.178102727284631592e-08	-4.986849544962324756e-09	2.064096537048722382e-09	-8.373625945544581587e-10	3.296860070273959147e-10	-1.247074627886346650e-10	4.724374860257495075e-11	-1.468086022923292497e-11	5.609144024132985440e-12
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.089794778858865645e-08	-2.539165445103128233e-08	1.115086595018829891e-08	-4.731460714683126646e-09	1.962374449032419426e-09	-7.963719733627347579e-10	3.144536614534650104e-10	-1.199010541264053422e-10	4.448125527621957394e-11	-1.489758701045500518e-11	5.011483145808199005e-12
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.836841884889262890e-08	-2.421699035004010549e-08	1.062482849380094713e-08	-4.518803355784598081e-09	1.877745953600817301e-09	-7.619237984167480417e-10	3.016668837806122513e-10	-1.159981991338010274e-10	4.196345518939176474e-11	-1.524255269386874409e-11	4.412582617920821575e-12
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.564230053433077228e-08	-2.293508860894615852e-08	1.005564618666148819e-08	-4.287133944980371373e-09	1.785201535603630204e-09	-7.244950274559744052e-10	2.876793787382268228e-10	-1.115406309293563128e-10	3.942078818863875250e-11	-1.541490677589363088e-11	3.862561644657077043e-12
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.341873604024002907e-08	-2.185141001020635651e-08	9.588045950412432403e-09	-4.093560566445343035e-09	1.707199222339716653e-09	-6.937008066623303466e-10	2.759933271793871532e-10	-1.073638611287484690e-10	3.785425253099753970e-11	-1.504710905847131412e-11	3.678642939077007967e-12
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.105839815013965768e-08	-2.065127997831610943e-08	9.087512131889782989e-09	-3.882212579453633032e-09	1.621173463000983348e-09	-6.607170955279088939e-10	2.632507116931465398e-10	-1.022271971188446021e-10	3.686841120869864899e-11	-1.398531692455588183e-11	3.835483178494136868e-12
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.885507776188173844e-08	-1.950293013993636126e-08	8.617305098514413380e-09	-3.681308034791381340e-09	1.538847180141719165e-09	-6.296417286939705925e-10	2.511092342875037179e-10	-9.701320834578419184e-11	3.631149487529091513e-11	-1.261477438664213220e-11	4.176311132004534980e-12
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.702540078835514098e-08	-1.855012138327543338e-08	8.225828252775858673e-09	-3.514027790130366551e-09	1.470176904399382037e-09	-6.036332495436398187e-10	2.409343763988002212e-10	-9.265509428103668575e-11	3.580632299009937888e-11	-1.148585509990455484e-11	4.446615081549873649e-12
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.501190719956585556e-08	-1.753142656643850681e-08	7.795644496348952125e-09	-3.332514282336624078e-09	1.395917559872684250e-09	-5.748260855747432899e-10	2.297688933700163438e-10	-8.821128377369470929e-11	3.478902404973930305e-11	-1.064318437521213991e-11	4.520680066572015189e-12
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.329724128807004664e-08	-1.670668975301291755e-08	7.430921835956280991e-09	-3.181982122205377809e-09	1.334796805992545098e-09	-5.501656494631892843e-10	2.203704878229525959e-10	-8.495873392071940664e-11	3.328156977552534309e-11	-1.050045690320213217e-11	4.267622318758244614e-12
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.140433963334712818e-08	-1.582882034681331693e-08	7.029288481909361241e-09	-3.018714492751372864e-09	1.268857561379646673e-09	-5.227858984445094474e-10	2.100509366698662777e-10	-8.176650129583255961e-11	3.111473359576795203e-11	-1.078616476031609907e-11	3.741796839223110377e-12
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.960589994682285311e-08	-1.500326597340727903e-08	6.647317092698856472e-09	-2.863918124492099930e-09	1.206390986476114300e-09	-4.965791228951019149e-10	2.001874071227674758e-10	-7.881740972675370260e-11	2.889034771920147631e-11	-1.118407740995776688e-11	3.165073206774494704e-12
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.812873491348255742e-08	-1.431022688264372081e-08	6.332037255191442948e-09	-2.734701366446852481e-09	1.154010060174365834e-09	-4.748676912664448296e-10	1.919361436079078678e-10	-7.617827466652686159e-11	2.723580370498960075e-11	-1.132565541143642850e-11	2.782853182469267071e-12
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.657061329784978137e-08	-1.353714393249289880e-08	5.996292961234496892e-09	-2.593361306634130196e-09	1.096133811642520789e-09	-4.517179158562098798e-10	1.829441608149647974e-10	-7.282095232425709482e-11	2.603778661966444830e-11	-1.093458319738649284e-11	2.660066115789965657e-12
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.531534208246223269e-08	-1.287650683340792743e-08	5.722951555620585194e-09	-2.474995379523448769e-09	1.047150101102766255e-09	-4.328530203994989438e-10	1.754447868440245954e-10	-6.959932598358679408e-11	2.556891285521515362e-11	-1.013028512305493049e-11	2.815564794777349749e-12
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.397547030798567507e-08	-1.214985279572797345e-08	5.429177196045563405e-09	-2.345913339401915131e-09	9.933936394934301483e-10	-4.125209249453288658e-10	1.672596675152279214e-10	-6.585057909197530014e-11	2.534038092229147387e-11	-8.991250026976635009e-12	3.124436041421458203e-12
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.270530809324953231e-08	-1.146476753606455599e-08	5.150111261594515888e-09	-2.223588974597902391e-09	9.423759233108140062e-10	-3.931042415566501888e-10	1.594473759760074066e-10	-6.231235754245674760e-11	2.505176270816497686e-11	-7.954808985010499709e-12	3.388046857503389352e-12
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.162557502581372420e-08	-1.090863811363240374e-08	4.913799482442023582e-09	-2.122221920523695501e-09	9.002798003742477927e-10	-3.765443823531910600e-10	1.528861097473762669e-10	-5.961875272447630394e-11	2.443390891256590204e-11	-7.406709128988068309e-12	3.430725332890128503e-12
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.041004350248495752e-08	-1.032764073992903505e-08	4.649771720077816160e-09	-2.012795212625289161e-09	8.552222309895231595e-10	-3.578882576876235204e-10	1.456746347024367864e-10	-5.714442642839126708e-11	2.310838973248788941e-11	-7.365354039452976478e-12	3.168329436641808767e-12
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.923062597942778839e-08	-9.793324108863808860e-09	4.394729307670467705e-09	-1.909548764453169578e-09	8.129669490689794715e-10	-3.397323303687753799e-10	1.387694314145442690e-10	-5.510254780532622853e-11	2.139965030285488158e-11	-7.705035827921283316e-12	2.706640419152044821e-12
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.824651481008980557e-08	-9.352354457283094967e-09	4.181789846828378440e-09	-1.823648213624990090e-09	7.778390691097202589e-10	-3.244914216526016062e-10	1.329825198031880605e-10	-5.344762068043509118e-11	1.988408064942962201e-11	-8.057662785127881286e-12	2.279647901259054806e-12
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.719725400157627204e-08	-8.865420599183473849e-09	3.953350317082333368e-09	-1.729835866239716656e-09	7.392875935015362399e-10	-3.080779474334231714e-10	1.266649250149563285e-10	-5.145367291772000330e-11	1.846228186222570747e-11	-8.232102771440397888e-12	1.924786080781062789e-12
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.624783596807339093e-08	-8.383852710673363100e-09	3.743835694018920905e-09	-1.639972035945227704e-09	7.019377189530236794e-10	-2.929863788709308712e-10	1.206661152964313862e-10	-4.910909406450661964e-11	1.768861699824308342e-11	-7.885064670142370342e-12	1.863601469131099734e-12
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.549242475900685496e-08	-7.967836712480707716e-09	3.574849561681956405e-09	-1.564488830117625912e-09	6.702319288088682782e-10	-2.807862450746745483e-10	1.156667151953339422e-10	-4.680790711941533268e-11	1.748660193349228987e-11	-7.201454542741047027e-12	2.024839893801210298e-12
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.469025385488358355e-08	-7.508490782116167632e-09	3.393921826521596631e-09	-1.482091415457542541e-09	6.354096065287000607e-10	-2.676803149579368392e-10	1.102135011948608609e-10	-4.411893768349245018e-11	1.748782898976514529e-11	-6.254427238800505293e-12	2.307906014534469829e-12
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.392657937182965402e-08	-7.077055090134616002e-09	3.221517286831450730e-09	-1.404115864736444118e-09	6.024159164037299194e-10	-2.551332232020582853e-10	1.050115265237202766e-10	-4.161010420728467045e-11	1.740296544510439002e-11	-5.418941913094644536e-12	2.538828910882037726e-12
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.317382566195942450e-08	-6.684590472486188728e-09	3.053005434534219994e-09	-1.330864900465045907e-09	5.715819798955981595e-10	-2.428004368497588150e-10	1.000334019203790211e-10	-3.953201843748809688e-11	1.688802198171402359e-11	-4.992266397690814687e-12	2.555212065555158022e-12
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.251393650816272089e-08	-6.376244141703640234e-09	2.907014916610619862e-09	-1.270645371494748665e-09	5.464510929280143373e-10	-2.320572531084658756e-10	9.584672184664846128e-11	-3.814887498835898591e-11	1.596958593327187730e-11	-5.053287784112561806e-12	2.339274313572081057e-12
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.177453507795159533e-08	-6.053873307241871261e-09	2.744458474792064767e-09	-1.205671879397750200e-09	5.194871283353541976e-10	-2.200343359906592800e-10	9.125585121868766383e-11	-3.688009478849711913e-11	1.462992882586177576e-11	-5.406481418084676593e-12	1.944963242428901159e-12
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.107162790913885385e-08	-5.751114125617708783e-09	2.589859575918314262e-09	-1.144113692519534853e-09	4.939622737482601696e-10	-2.085406506028362395e-10	8.687462560772884046e-11	-3.571122548386090989e-11	1.328926982602799918e-11	-5.793823408700252148e-12	1.539012468681846996e-12
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.042672420620554643e-08	-5.455098956921624841e-09	2.446723153400901571e-09	-1.085255530097513402e-09	4.694255874905125908e-10	-1.978427958846377959e-10	8.270595798935384703e-11	-3.440093733961435837e-11	1.226719796227819050e-11	-5.937332916276686726e-12	1.272454537356100350e-12
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.924315179687497725e-09	-5.192842396980856907e-09	2.333200203665992747e-09	-1.035471820324499836e-09	4.484547394054556201e-10	-1.893123889492412180e-10	7.923385455902434448e-11	-3.297509683214653808e-11	1.184995792950391982e-11	-5.675085587490004041e-12	1.255592213357821807e-12
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.411482344994030087e-09	-4.892511866653191621e-09	2.215194875095232871e-09	-9.805983528250066629e-10	4.251173851411199697e-10	-1.803975184996523944e-10	7.545567413680514050e-11	-3.109868114892648514e-11	1.181608233112347631e-11	-5.019339520024766327e-12	1.436181660946674561e-12
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.940909114713937969e-09	-4.601570856565299564e-09	2.105726555942051582e-09	-9.282683355092256898e-10	4.027280181772538399e-10	-1.720874505788354908e-10	7.186270440229118210e-11	-2.916895179201808539e-11	1.196676135691686304e-11	-4.231601040006622269e-12	1.695247343160660221e-12
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.488508212087599730e-09	-4.330456108522117134e-09	2.000659034301458317e-09	-8.788838050810066885e-10	3.815744338549308422e-10	-1.640860435537981398e-10	6.843689151049135514e-11	-2.740422605054281990e-11	1.200269944817490012e-11	-3.569417616368389083e-12	1.892769592178283922e-12
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	8.030681108641913369e-09	-4.089372117887438046e-09	1.895939611473338218e-09	-8.328361546163049576e-10	3.619376951345775941e-10	-1.561031190918543551e-10	6.516044251068853506e-11	-2.601818498859348649e-11	1.163089615856034499e-11	-3.284909008271934780e-12	1.891674687173139294e-12
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.560794571044226389e-09	-3.880113977281328747e-09	1.790407598878582438e-09	-7.901050803580847060e-10	3.438500609816135942e-10	-1.480547252106564087e-10	6.202283239956866686e-11	-2.506008341923587020e-11	1.078063020201817286e-11	-3.438370996340779749e-12	1.658923111163929577e-12
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.153869078654078569e-09	-3.714944795734348979e-09	1.699783487742548145e-09	-7.549504428133713988e-10	3.290358022844693016e-10	-1.411276686320065774e-10	5.939130256299156162e-11	-2.442410259021898143e-11	9.841896897048599910e-12	-3.760697120090113041e-12	1.357830542407749602e-12
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.711508244342619360e-09	-3.536478452796220053e-09	1.601193731239690413e-09	-7.167319848537496259e-10	3.129419534714405172e-10	-1.335570146644473517e-10	5.651475557507863070e-11	-2.374188339366051863e-11	8.795102069230830778e-12	-4.128769343409036203e-12	1.018785152323884132e-12
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.312290818096670085e-09	-3.358194225959679710e-09	1.511115736367852511e-09	-6.799707228665855020e-10	2.974011954475293977e-10	-1.265824053583588909e-10	5.377866553054181782e-11	-2.290947432542330422e-11	8.039526709565985415e-12	-4.268476922228097416e-12	8.084938558514579042e-13
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.971347058299671310e-09	-3.171195037755691287e-09	1.432090134894740694e-09	-6.441348818111545016e-10	2.821272114951024012e-10	-1.203851767588781811e-10	5.118258145791854854e-11	-2.176528286982465844e-11	7.789580292139378356e-12	-3.993992921062284344e-12	8.274644424849227047e-13
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.677188642315281902e-09	-2.980215950790078485e-09	1.362066727604790738e-09	-6.094215579117556309e-10	2.672221175563611467e-10	-1.148271522480641017e-10	4.871842489398810253e-11	-2.040492740069864418e-11	7.912189952317226130e-12	-3.418956414737100428e-12	1.014143875611845843e-12
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.408719016233734268e-09	-2.794917556525857546e-09	1.297338503971836469e-09	-5.762914385165822517e-10	2.529285165758429940e-10	-1.096548250624988242e-10	4.637538440311748577e-11	-1.901693446776501751e-11	8.148783853773027390e-12	-2.765167995603477768e-12	1.248446007188455907e-12
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.178393269384464539e-09	-2.644992040044974195e-09	1.242147895861811488e-09	-5.489614053706074041e-10	2.411128655991114091e-10	-1.052473070585894109e-10	4.441612974250643870e-11	-1.792711668669947472e-11	8.247215293561318790e-12	-2.301854261069103524e-12	1.398670358372753197e-12
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.902005529937203191e-09	-2.496014772350961759e-09	1.177493090582244520e-09	-5.200228131406321487e-10	2.286102846499430350e-10	-1.001241614014926254e-10	4.227136065711085985e-11	-1.698838922629379210e-11	8.010231404251444492e-12	-2.089956971705356567e-12	1.403069248470698315e-12
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.607331189471516973e-09	-2.372141834813237967e-09	1.110397320016482882e-09	-4.935342110164109872e-10	2.171957895101108608e-10	-9.485531676073084799e-11	4.022088706333239149e-11	-1.640848199100404644e-11	7.354943994865428261e-12	-2.255452664165953032e-12	1.207921174613601074e-12
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.310929709997030703e-09	-2.264123172187231898e-09	1.043749253598648229e-09	-4.689156849415775564e-10	2.066108927450517324e-10	-8.963284921726935504e-11	3.826319578394865914e-11	-1.602416030810691044e-11	6.499989713341427152e-12	-2.609751992938239361e-12	9.148510405063177366e-13
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.030887745448764207e-09	-2.161946915907719853e-09	9.807051193558674189e-10	-4.455457915365216324e-10	1.965769929569817458e-10	-8.466692748181500652e-11	3.639718159220857894e-11	-1.565797004176367237e-11	5.683311080965498299e-12	-2.947666016018893595e-12	6.344530314408200464e-13
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.785171143303846821e-09	-2.055668014315195104e-09	9.244000610827551143e-10	-4.228072314900635378e-10	1.868173466222721424e-10	-8.016631623445441741e-11	3.462174629816253687e-11	-1.513364166250206015e-11	5.141261985364722694e-12	-3.065375682418160517e-12	4.765829648624627347e-13
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.586147773872251506e-09	-1.938225352868609013e-09	8.769773406449442916e-10	-4.002530729982285903e-10	1.771284130279095859e-10	-7.627455296006891260e-11	3.293515973820092514e-11	-1.432681538500403531e-11	5.039773263782277682e-12	-2.819573836647045991e-12	5.184661638315248269e-13
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.421910989112770511e-09	-1.815047913844509097e-09	8.362780327129075055e-10	-3.781735647358832023e-10	1.676231382572478462e-10	-7.285231814850924732e-11	3.133288124431786129e-11	-1.333800955185396598e-11	5.239633605275648509e-12	-2.329134172038487197e-12	6.959481605994329162e-13
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.273957052086025453e-09	-1.694962428951792361e-09	7.989742382262736655e-10	-3.570596372633773796e-10	1.585006812922561914e-10	-6.968342281251787643e-11	2.980962129772392480e-11	-1.232890424098867677e-11	5.518653342768866685e-12	-1.784229626780598102e-12	9.064269462522911854e-13
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.123904378894828806e-09	-1.586737328665095451e-09	7.617600262451873102e-10	-3.373989759981674552e-10	1.499588848317663924e-10	-6.655310491975736203e-11	2.836012506480989885e-11	-1.146011186639498468e-11	5.656109900445677242e-12	-1.373777411110698815e-12	1.047977989042245731e-12
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.954423490219920705e-09	-1.498609648646243809e-09	7.215186270949298021e-10	-3.196471572127675098e-10	1.421831795678172270e-10	-6.325870688034144184e-11	2.697923413020372528e-11	-1.088281669927129870e-11	5.444140877010104994e-12	-1.275665520984443838e-12	1.024617236413501245e-12
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.765815781893234947e-09	-1.429851478062090728e-09	6.783030899877269530e-10	-3.037131460286035670e-10	1.351487984039596338e-10	-5.980003182967970751e-11	2.566299052172531331e-11	-1.058973321056185260e-11	4.890849618810300061e-12	-1.482520328887680230e-12	8.401250474485274185e-13
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.573965073580542803e-09	-1.371811963482615342e-09	6.349679967970317781e-10	-2.890228626646308449e-10	1.286452133349224951e-10	-5.635582323227709713e-11	2.440850005772246902e-11	-1.043352118886753194e-11	4.195210024988967022e-12	-1.823234260536592440e-12	5.864535546126908158e-13
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.395195499816131371e-09	-1.315619977649292457e-09	5.944470983167948376e-10	-2.749890909794769483e-10	1.224567795979885538e-10	-5.310990387006105474e-11	2.321292358387828628e-11	-1.026291147101799129e-11	3.561561885176387360e-12	-2.122099367563973912e-12	3.580334161152738899e-13
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.245718857064743252e-09	-1.252465267416009713e-09	5.596539424085393235e-10	-2.610286376834243614e-10	1.163693252814419729e-10	-5.024483118421708651e-11	2.207344058298814540e-11	-9.927673352894118525e-12	3.192841388674671138e-12	-2.204614424175555751e-12	2.486467371435461854e-13
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.134456031410144406e-09	-1.177312034980233080e-09	5.321759073620781121e-10	-2.468019059477432963e-10	1.102525930974116564e-10	-4.786087404795647829e-11	2.098759960067039811e-11	-9.342304393744644529e-12	3.203677033549987850e-12	-1.971993571346316582e-12	3.113646036652904348e-13
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.048967393640649726e-09	-1.096177373597238397e-09	5.097145813248636743e-10	-2.326824485938217003e-10	1.042218231422862602e-10	-4.581721174003189626e-11	1.995400516401027443e-11	-8.610859241922083613e-12	3.450062067638450733e-12	-1.547199462503065580e-12	4.800266925122106827e-13
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.972964364356807604e-09	-1.017072200152051474e-09	4.892715591424086381e-10	-2.191725394242632655e-10	9.843663756094753254e-11	-4.392958369299693305e-11	1.897146258022817759e-11	-7.871582180988857824e-12	3.741351429094243959e-12	-1.093184125622375813e-12	6.669711227823893396e-13
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.890264015070351962e-09	-9.479554475942958379e-10	4.678678829444039066e-10	-2.067711912207862376e-10	9.305562196632840391e-11	-4.201492431796825771e-11	1.803878472832527122e-11	-7.261820559271125290e-12	3.888136849925133924e-12	-7.718424188224142036e-13	7.851047210012729654e-13
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.786101500124127888e-09	-8.960594329318954104e-10	4.427860226289676338e-10	-1.959291424883250387e-10	8.822255794352116449e-11	-3.990594665185430518e-11	1.715465683545380772e-11	-6.906699227011188283e-12	3.717769755162392680e-12	-7.307178464160116039e-13	7.550434305521627314e-13
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.662969756004111383e-09	-8.597479524776349826e-10	4.144903277579589558e-10	-1.865056262923658818e-10	8.390026997262987621e-11	-3.762715381067207933e-11	1.631600611612741099e-11	-6.782433993167548014e-12	3.261705501418209713e-12	-9.425566329186949652e-13	5.912891442245598468e-13
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.535384381093029840e-09	-8.312072080854976551e-10	3.856618001809605396e-10	-1.779479077521171291e-10	7.992553931119879355e-11	-3.533666587580489799e-11	1.551854042215721134e-11	-6.761507232300600310e-12	2.693585062294391509e-12	-1.258335973911092825e-12	3.737477831101801894e-13
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.418017090716931595e-09	-8.025454034112361497e-10	3.590101947644828862e-10	-1.696982486923356093e-10	7.613357904056547143e-11	-3.319435802121798969e-11	1.475796939675355846e-11	-6.715068426103352593e-12	2.188883498112401166e-12	-1.527464294772851530e-12	1.831687321418786075e-13
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.325429919269550610e-09	-7.659294525835151037e-10	3.372249796257563543e-10	-1.612030532867476341e-10	7.236081320724359513e-11	-3.135890999007823968e-11	1.403003331119382208e-11	-6.515225576097582812e-12	1.921768884818891109e-12	-1.600471289957528438e-12	9.970009064967315440e-14
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.264866870714026970e-09	-7.173376429552007165e-10	3.216307218533378741e-10	-1.521753708464410358e-10	6.851656356334869322e-11	-2.990919757529061468e-11	1.333200150680277637e-11	-6.096252217757146044e-12	1.981036676473290164e-12	-1.400989521626520172e-12	1.642733106930608423e-13
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.224843041041809351e-09	-6.625001392430027058e-10	3.100585526758599178e-10	-1.430104406290794648e-10	6.469653084541726358e-11	-2.871985467870778835e-11	1.266504447809871842e-11	-5.551478764605920840e-12	2.237032966026804403e-12	-1.039702015496027028e-12	3.174746915859987769e-13
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.190966533891310847e-09	-6.086620622270150755e-10	2.997975146578836641e-10	-1.342095094574133160e-10	6.102544342386667581e-11	-2.763381450776534615e-11	1.203094468027872851e-11	-4.998945916590861183e-12	2.526174467008608998e-12	-6.563461015506891963e-13	4.843042422706102870e-13
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.148937027357327690e-09	-5.630224187144764508e-10	2.881538994451319859e-10	-1.262706328041943460e-10	5.762723534795710387e-11	-2.649500955039345237e-11	1.143147311308408780e-11	-4.555943145908256460e-12	2.685918884352109747e-12	-3.897698452185083977e-13	5.902392528124390117e-13
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.076254427494977779e-09	-5.293263793078373648e-10	2.704546253629134041e-10	-1.189095586391132127e-10	5.426537412032610136e-11	-2.497955381748947217e-11	1.080011141321727396e-11	-4.316743660835911058e-12	2.533123325199192518e-12	-3.813398202033811407e-13	5.550971223332381494e-13
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.928300766375551860e-10	-5.128683565588329496e-10	2.513515951681572751e-10	-1.135791104611725013e-10	5.164751447664233932e-11	-2.346154740070846449e-11	1.027397016241647353e-11	-4.302369074966827800e-12	2.145339780789206579e-12	-5.953630734503154498e-13	4.067190089959713852e-13
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.052907112249557864e-10	-5.018284138575871471e-10	2.316527841577658066e-10	-1.088408310994189967e-10	4.925054058398580902e-11	-2.192565575113014527e-11	9.775184087441270068e-12	-4.361181897936779401e-12	1.676202503891076277e-12	-8.843206963895160770e-13	2.195805967131920324e-13
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.267758118667421852e-10	-4.891715945512889998e-10	2.138479525917226662e-10	-1.041644221094417971e-10	4.695102103232481417e-11	-2.051011063434354835e-11	9.298317711794221671e-12	-4.383601151542802388e-12	1.276266086420182491e-12	-1.119152021842160352e-12	6.276874436825371837e-14
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	7.702876090776624298e-10	-4.679357989515382797e-10	2.004007662461562746e-10	-9.902507448473955452e-11	4.462675916149525494e-11	-1.935170052710431025e-11	8.837989310737765208e-12	-4.261178267213055038e-12	1.094524808480792024e-12	-1.172133043624635603e-12	4.654663240207878255e-15
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.409078451394047426e-10	-4.353108602517580797e-10	1.922615802527110680e-10	-9.321067335135304434e-11	4.222220019037380283e-11	-1.850399011727022928e-11	8.391670678854548879e-12	-3.949779126427145109e-12	1.190975140102611979e-12	-9.917058194833027132e-13	7.281999939558774880e-14
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.277606565651875355e-10	-3.968506750557753284e-10	1.873317118688319480e-10	-8.713902331545028375e-11	3.981597187099486892e-11	-1.785287222672089889e-11	7.962578223936228334e-12	-3.534827025550501717e-12	1.446326136103184518e-12	-6.797487203196607112e-13	2.126757525219626199e-13
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	7.165132505342890292e-10	-3.547393171152132257e-10	1.825658661722477747e-10	-8.061272582898099327e-11	3.722445288429264497e-11	-1.718891900218618389e-11	7.505284043368184472e-12	-3.069430316990349508e-12	1.748935944179736382e-12	-3.207362511380908252e-13	3.757896619101049251e-13
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.956581719829759603e-10	-3.255161517945005017e-10	1.763242643531558163e-10	-7.562239123921286239e-11	3.512729331286442007e-11	-1.651268542267221821e-11	7.125687194711874433e-12	-2.767585239781226806e-12	1.877360469752490454e-12	-1.261809015331733968e-13	4.553347730879667325e-13
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.536155162674051423e-10	-3.096198103519344279e-10	1.660833559874610100e-10	-7.181380032216230945e-11	3.330540712119890789e-11	-1.563997101216944868e-11	6.774507446023030848e-12	-2.657559188638010866e-12	1.752725408643357557e-12	-1.520058258857722162e-13	4.180128298570569509e-13
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.954224450608336863e-10	-3.042772888235811296e-10	1.528262039570382390e-10	-6.895552878225067268e-11	3.171942393811159223e-11	-1.462050011048297765e-11	6.448243962012559451e-12	-2.699302329421803166e-12	1.430375114612796005e-12	-3.506806745968164599e-13	2.892004297560810834e-13
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.328682998380658678e-10	-3.031812419025138825e-10	1.388416447912520238e-10	-6.654155320217959705e-11	3.027917279501505270e-11	-1.357366126172254036e-11	6.140586444348599628e-12	-2.799352496873522656e-12	1.039945443518482145e-12	-6.111124483564449413e-13	1.282958270349468096e-13
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	4.719042857862616989e-10	-2.992015061521893824e-10	1.250783382222387246e-10	-6.372936655888176814e-11	2.872125119509933020e-11	-1.251133802945267280e-11	5.808889330470010403e-12	-2.865684053788840492e-12	6.801227863577934547e-13	-8.401293365999649875e-13	-1.741073021547821100e-14
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.388179895166707485e-10	-2.864055815645495770e-10	1.170679312218997980e-10	-6.059707207724189856e-11	2.729428666138481443e-11	-1.179863016708258814e-11	5.520042106909956619e-12	-2.782527428506627418e-12	5.709884740877220729e-13	-8.667591390213452322e-13	-5.133708484778493368e-14
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.286203692376003562e-10	-2.632110322324874761e-10	1.136073829728431215e-10	-5.673602330131321819e-11	2.579735455396907787e-11	-1.133483826424837911e-11	5.234933551962223288e-12	-2.540031912474043498e-12	6.950371433513264118e-13	-6.968779138308410747e-13	2.071455942696123403e-14
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.309697187299202164e-10	-2.349911676096299297e-10	1.126579179440596770e-10	-5.258155133104796720e-11	2.429226554845227248e-11	-1.101598297397738644e-11	4.958409066131545373e-12	-2.216341333291127924e-12	9.424006038046917930e-13	-4.244043623761042407e-13	1.484841720157770117e-13
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.345750025788286910e-10	-2.076207610918506741e-10	1.119952090042285808e-10	-4.860938700486986654e-11	2.284739616875126195e-11	-1.072850107322820618e-11	4.695794255790006760e-12	-1.896971041224941657e-12	1.192926539242823776e-12	-1.520608530758516412e-13	2.770028600203832531e-13
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	4.261623052430513431e-10	-1.851130009060766286e-10	1.088403673824204550e-10	-4.494721555176251575e-11	2.137849822435838211e-11	-1.030207834260031075e-11	4.423568071106115122e-12	-1.648647686384086629e-12	1.329889501975500381e-12	2.707656675070371234e-14	3.544713169715534608e-13
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.977856042728676513e-10	-1.775573680756575428e-10	1.019629033666746299e-10	-4.281810566465788351e-11	2.027155029817869184e-11	-9.732330397134056083e-12	4.206629843030303521e-12	-1.600938156194752765e-12	1.218306308412399133e-12	-1.615009976861802802e-14	3.158521864335841158e-13
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.550435917947359082e-10	-1.788321066453363597e-10	9.231069138532840807e-11	-4.149667486631914611e-11	1.932030576852809737e-11	-9.033624582358840510e-12	4.009256160429132363e-12	-1.676194224616915377e-12	9.429202072016154589e-13	-2.020142659105617944e-13	2.016529433152185038e-13
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.029073506531744588e-10	-1.837900913154120328e-10	8.074195962222991429e-11	-4.037693723963865955e-11	1.835805508905595806e-11	-8.220902158409382122e-12	3.802017632421755900e-12	-1.808941937431823305e-12	5.759015382923098594e-13	-4.627948041979884953e-13	4.631795853525318100e-14
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.645570527437088280e-10	-1.851158470417992617e-10	7.213118743619630668e-11	-3.917876124529027399e-11	1.752950931961656328e-11	-7.587416940234257071e-12	3.623386204678637952e-12	-1.882281352682224725e-12	3.212852233796850597e-13	-6.355399368084649923e-13	-5.953276695604061894e-14
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.443636504404082226e-10	-1.778415003596563369e-10	6.720715416803980751e-11	-3.730450469065781804e-11	1.666264043234627384e-11	-7.140965066777884083e-12	3.443050700067210804e-12	-1.833397283305759997e-12	2.464400126916560568e-13	-6.563680380990398549e-13	-8.358543230799466258e-14
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.440599964915638722e-10	-1.609990953119385598e-10	6.630298682535994734e-11	-3.467478908445386114e-11	1.574146372467310491e-11	-6.898848401382473377e-12	3.259746544425640905e-12	-1.647984726183170505e-12	3.709160188696405106e-13	-5.084639045626602688e-13	-1.687195120972575619e-14
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.558469644380338351e-10	-1.367444153742664568e-10	6.774519969390475486e-11	-3.134375144519338032e-11	1.469360656197161624e-11	-6.758883998217593661e-12	3.057222369904345213e-12	-1.360463870013837719e-12	6.297178718711184004e-13	-2.426661552428299222e-13	1.119800399728925167e-13
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.660185913740907747e-10	-1.163068745385624612e-10	6.898148336939041465e-11	-2.855658616809435113e-11	1.380332052716551532e-11	-6.645670033794800670e-12	2.887390652879884889e-12	-1.115071000562713427e-12	8.514600780860360102e-13	-1.552580622647223023e-14	2.222091985579522809e-13
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.655327187320683274e-10	-1.023874138940067320e-10	6.808725697722101699e-11	-2.640527059014090150e-11	1.299982817613481154e-11	-6.443377431480637470e-12	2.733609786761559933e-12	-9.544084379129946355e-13	9.588757116176010410e-13	1.118452448836386515e-13	2.796285822269717224e-13
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.432096106537654547e-10	-9.926150402880731826e-11	6.271827084725641597e-11	-2.515207470435210150e-11	1.224205945123901733e-11	-6.021985747031202577e-12	2.585189057212779945e-12	-9.405637846952320350e-13	8.500465567766895129e-13	5.628955297449182055e-14	2.385329694472433738e-13
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.099674253060798904e-10	-1.043944539986952518e-10	5.528205111919896554e-11	-2.478034435231401585e-11	1.167345957733561512e-11	-5.529717458299331016e-12	2.470200527151278685e-12	-1.034102544085204907e-12	6.093745191697609816e-13	-1.181114924128239854e-13	1.356775962203450694e-13
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.696525297991004509e-10	-1.125315479133688574e-10	4.638911683174692202e-11	-2.460837645470192823e-11	1.109945509226894668e-11	-4.956386388372163387e-12	2.350557112643002869e-12	-1.171285172144294434e-12	3.001249541588841005e-13	-3.490175377225738388e-13	1.936592344354137243e-15
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.415531021045673512e-10	-1.163094915364252382e-10	4.011398341317622766e-11	-2.417413443711466777e-11	1.060305919407787735e-11	-4.525311193836068701e-12	2.244910720109959027e-12	-1.247599948456058124e-12	9.589738405452080678e-14	-4.951018118349007604e-13	-8.488883685393089829e-14
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.300795480231349774e-10	-1.118091369552254750e-10	3.727063137620731320e-11	-2.302255203169967893e-11	1.007920191612892051e-11	-4.254961327554448674e-12	2.132745707025846463e-12	-1.213962552284072729e-12	5.309576907469841958e-14	-5.040305748706962341e-13	-9.802778040728041177e-14
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.372585362190611893e-10	-9.670546503035811721e-11	3.820366675693745380e-11	-2.086157152118018455e-11	9.449732515627903313e-12	-4.145719604376811339e-12	1.998558046590216520e-12	-1.041780442017346093e-12	2.014610088184651532e-13	-3.470423602076673508e-13	-2.310072122755979622e-14
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.520437586302491848e-10	-7.938407777519148006e-11	4.076214161252830826e-11	-1.863319724366167387e-11	8.884185198237161781e-12	-4.135499691775585232e-12	1.879347762335151128e-12	-8.346447313175936118e-13	4.144876725905422319e-13	-1.392480337398417518e-13	8.035494369289791311e-14
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.654770513017595367e-10	-6.332558272827781750e-11	4.304392388524109540e-11	-1.656784202730590305e-11	8.342286282974715262e-12	-4.122389991070402895e-12	1.767239536464164679e-12	-6.406794656718504586e-13	6.121716704509096829e-13	5.411562550420560932e-14	1.764440637479315049e-13
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.679727203373608396e-10	-5.262473927526397863e-11	4.301851282887380378e-11	-1.497657679890806440e-11	7.795735603242769685e-12	-4.003624658652892553e-12	1.657967154543029630e-12	-5.143184653428079161e-13	7.072866820264019122e-13	1.609618478763932189e-13	2.257889510267680154e-13
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.524673939861165224e-10	-5.311134292238261013e-11	3.935643357768553293e-11	-1.452710729061227345e-11	7.387345979697694529e-12	-3.745615414527467468e-12	1.580576395344027986e-12	-5.288425401523095462e-13	6.140173906429338766e-13	1.021039916174875594e-13	1.877808997590667568e-13
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.223037189438400345e-10	-6.099188146554790615e-11	3.264383257128701537e-11	-1.473209223134596382e-11	6.996534740431484656e-12	-3.347075356291320920e-12	1.509175538168992101e-12	-6.389245888441749481e-13	3.792509345758572229e-13	-7.677144392777215054e-14	8.517970219718138701e-14
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	9.343720945975737641e-11	-6.951628716635985538e-11	2.629244973797289827e-11	-1.507126760409628976e-11	6.685305413796835521e-12	-2.978323664704992771e-12	1.451523090795234543e-12	-7.570930417574682142e-13	1.454766979795132226e-13	-2.582576405555863526e-13	-1.772855176210847945e-14
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	6.940935696430934700e-11	-7.500336865413858226e-11	2.094693743814631173e-11	-1.507746600923117942e-11	6.346964404059228069e-12	-2.642230968005154650e-12	1.383778115837789597e-12	-8.396277402718404641e-13	-4.073229412096226270e-14	-3.974324278771123296e-13	-9.843415768060456967e-14
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	6.415548099193421047e-11	-7.158890381191537093e-11	1.957834223863256378e-11	-1.430849447692039462e-11	6.033343196375893986e-12	-2.489483259201638185e-12	1.313463922581990302e-12	-8.095922793364907133e-13	-5.402795050562187498e-14	-3.911717450257885026e-13	-1.004347251163926486e-13
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	7.345916883055995106e-11	-6.068037643429064458e-11	2.125882735327067485e-11	-1.284480396207151057e-11	5.704573792974994133e-12	-2.469636219686375324e-12	1.234202245270026785e-12	-6.853358700203851602e-13	7.109842255401924913e-14	-2.667523645299208627e-13	-3.904228813970858054e-14
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	9.166750919191414329e-11	-4.463929056926324603e-11	2.476675296865461933e-11	-1.087080460639661788e-11	5.332484436028444933e-12	-2.522514964541484134e-12	1.142867147509810254e-12	-4.965684690369812845e-13	2.852078038944897100e-13	-6.474511398725498445e-14	6.345280266280601676e-14
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	1.059967025393175896e-10	-3.172431162223184481e-11	2.748903267087095185e-11	-9.280140668597769544e-12	5.014237415854418089e-12	-2.560680925833580437e-12	1.067470097660619078e-12	-3.428331403974544070e-13	4.573709089888319819e-13	9.829538088179434306e-14	1.459581409512599993e-13
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	1.098725164391983666e-10	-2.416299714766897949e-11	2.797491192834413521e-11	-8.204011457461579813e-12	4.687098664274166428e-12	-2.505695136077169109e-12	9.981293719224633750e-13	-2.526447859301459564e-13	5.337423257139191039e-13	1.798261948480301868e-13	1.845615080579971086e-13
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	9.727774475326777476e-11	-2.639541455478195527e-11	2.503783640913186375e-11	-8.146356782016123531e-12	4.433309194447773252e-12	-2.324611531054970363e-12	9.546465364653046891e-13	-2.802456456699071558e-13	4.479037916573115665e-13	1.192477108834020023e-13	1.479690599064510600e-13
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	7.208913814730701180e-11	-3.515587486047974474e-11	1.943439588098296477e-11	-8.708876477399608881e-12	4.182700285031870468e-12	-2.030548893921270042e-12	9.191626716045114557e-13	-3.872787657757739988e-13	2.441210785249140988e-13	-4.191219787604118372e-14	5.732219623837418722e-14
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	4.813467301107836111e-11	-4.402731575676334395e-11	1.415324135518910225e-11	-9.320253148973000940e-12	3.982156853366497327e-12	-1.757727106878418935e-12	8.915249154115449242e-13	-4.967395938690720328e-13	4.492323130426184455e-14	-2.012668908576325889e-13	-3.165208115428717066e-14
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	2.899666877535487056e-11	-5.002926756410774583e-11	9.901464517707810672e-12	-9.614330940602424116e-12	3.771302872139118646e-12	-1.518030000802941903e-12	8.554765528115847146e-13	-5.741065490076189306e-13	-1.096651800660540606e-13	-3.212395136755578186e-13	-9.981896290705032588e-14
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	2.650366031665098937e-11	-4.771296649358672573e-11	9.228015828944217795e-12	-9.115231152556432362e-12	3.588629581528002346e-12	-1.428170596319115245e-12	8.116339930278461112e-13	-5.531481330191212789e-13	-1.141376197825631064e-13	-3.138464825771794445e-13	-9.925427462827242168e-14
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	3.869859106851745139e-11	-3.721633784130294478e-11	1.167007515843320643e-11	-7.775835499718645038e-12	3.384843991437196169e-12	-1.455577770281090380e-12	7.504224775042113143e-13	-4.362026072564583680e-13	1.894888070839027434e-14	-1.871222900233035000e-13	-3.511839898359083238e-14
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	5.727213209888372566e-11	-2.351292960440763455e-11	1.546549506265144460e-11	-6.137711477818662113e-12	3.183941159535772149e-12	-1.541421636426910714e-12	6.860542933495352735e-13	-2.799597883491774161e-13	2.110341813917814791e-13	-1.026098943277977743e-14	5.600577857194874572e-14
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	7.106951219956599131e-11	-1.301038437590777442e-11	1.824839381316207380e-11	-4.876365601961453679e-12	3.008747863824925294e-12	-1.600878792154789712e-12	6.341931778511826828e-13	-1.586631652047822395e-13	3.572310605325104132e-13	1.251605053343188957e-13	1.254895598153187328e-13
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	7.454503369251556924e-11	-7.955969201571889155e-12	1.878896032520381008e-11	-4.173223984535548407e-12	2.816551727965543405e-12	-1.575324495554020700e-12	5.907986030076691641e-13	-9.838256085200649376e-14	4.114928225050024537e-13	1.817712236531995791e-13	1.526010420346409930e-13
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	6.330578753226747596e-11	-1.142533029485121945e-11	1.619600349318460332e-11	-4.380637919002994091e-12	2.651807166593847072e-12	-1.440287461144248416e-12	5.689563255639035538e-13	-1.354808090576831944e-13	3.281980244915018013e-13	1.180846938792051382e-13	1.158520603805540372e-13
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	4.147450949332017613e-11	-2.049506789510473527e-11	1.132095537459343670e-11	-5.152444369712108495e-12	2.477633207827635224e-12	-1.216404013129448541e-12	5.557382454331304989e-13	-2.368241457804030282e-13	1.489299719809889142e-13	-2.785914090732042169e-14	3.492301651136344734e-14
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	2.121800145140347376e-11	-2.915365732213257322e-11	6.827844954991467668e-12	-5.898884457906590686e-12	2.336683989188463013e-12	-1.011084816722538439e-12	5.462698419625718135e-13	-3.350195591299505388e-13	-2.047601802942764407e-14	-1.665788304758195462e-13	-4.168235899702690643e-14
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	5.979879421136506569e-12	-3.491840655746454901e-11	3.431714941323572253e-12	-6.320151968437759120e-12	2.198314586107770991e-12	-8.400566503714800699e-13	5.290988827895007525e-13	-4.024299022566590007e-13	-1.456164703432364913e-13	-2.664063209326938297e-13	-9.762154232406184308e-14
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	6.575330994116446244e-12	-3.219090120621354567e-11	3.484392813197933104e-12	-5.850782658622918195e-12	2.085069889640729749e-12	-7.944169530026692768e-13	4.966656057866051119e-13	-3.760646389845070941e-13	-1.306409084433765831e-13	-2.454760841247096986e-13	-8.879257831226433766e-14
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	1.837993563289570677e-11	-2.373752740884667832e-11	5.980503880517079033e-12	-4.806627612765005891e-12	2.000209451883635357e-12	-8.442386937385180208e-13	4.572721160312109493e-13	-2.854299265225933161e-13	-1.701522423172728002e-14	-1.404990680399909548e-13	-3.461567384556220577e-14
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	3.630844461173098069e-11	-1.183231561658724613e-11	9.790035945664507948e-12	-3.395503856674406890e-12	1.910921605698650617e-12	-9.404049030626316872e-13	4.098158418355783082e-13	-1.556999930515324363e-13	1.526902981723520855e-13	1.335035490980460112e-14	4.556643920098654854e-14
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	4.948964141148102936e-11	-2.880807051016218882e-12	1.256329999054921916e-11	-2.332763194056493716e-12	1.827137231876675389e-12	-1.008771806810944964e-12	3.723370531507294086e-13	-5.670145931199351925e-14	2.799313588990614871e-13	1.292436515454362699e-13	1.057493586605577587e-13
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	5.323786516344843694e-11	9.978092651369396556e-13	1.325177788675986591e-11	-1.818275001019209647e-12	1.716435426833064841e-12	-1.005271687951543459e-12	3.441499233405549360e-13	-1.119598750365668779e-14	3.260221863341579514e-13	1.751520151336399671e-13	1.283150217824325941e-13
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	4.188501018180559897e-11	-3.509842677813061778e-12	1.063559079545471118e-11	-2.216989498673715995e-12	1.585239050313460735e-12	-8.901076707808747135e-13	3.342757916561338054e-13	-5.583462856176241004e-14	2.391900382447490000e-13	1.055684084578956073e-13	8.913890806212561755e-14
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.475974029917386209e-11	-1.145368904310936911e-11	6.780115449306973089e-12	-2.997611459737317550e-12	1.463957204815802868e-12	-7.354685123549061844e-13	3.343521896152629754e-13	-1.384679139952545905e-13	9.925255555670268183e-14	-1.086612151990275048e-14	2.517978548923689274e-14
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	5.185308741381426606e-12	-2.064095196240497998e-11	2.396549906169562409e-12	-3.898003265508897363e-12	1.338607486455471473e-12	-5.588013947034098671e-13	3.356603411181783697e-13	-2.355511747746536785e-13	-6.284055284272151509e-14	-1.460660340751992674e-13	-4.891815440554365288e-14
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	-6.712646752624330478e-12	-2.569563470644978848e-11	-2.730293837772211958e-13	-4.340632736640058733e-12	1.242196914805243651e-12	-4.383250422509754359e-13	3.290667603339124852e-13	-2.904779745486998024e-13	-1.604817306724801350e-13	-2.255329969109405660e-13	-9.304663314506442596e-14
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	-5.082984123595129629e-12	-2.355375518913912669e-11	6.097279480521040067e-14	-4.003918700061028223e-12	1.192779081453006164e-12	-4.210206658994581515e-13	3.099623001376307460e-13	-2.703468496081969498e-13	-1.431340988163763472e-13	-2.059870942219840647e-13	-8.387118204220423697e-14
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	7.746516490217831136e-12	-1.518487016070061337e-11	2.868898209914902866e-12	-2.974543108919286736e-12	1.167769358851360659e-12	-4.835703464286134028e-13	2.768227717684670843e-13	-1.851743831138766355e-13	-2.927821862242976549e-14	-1.023897339104349072e-13	-2.974824700380538880e-14
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	2.462187361404871318e-11	-4.683876136754449171e-12	6.562473210707498242e-12	-1.722838619048334692e-12	1.152226825056446609e-12	-5.787103541130263136e-13	2.402456921333389543e-13	-7.667179267220274944e-14	1.199571810822608725e-13	3.157444870833268920e-14	4.070539398177634144e-14
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	3.665951778837683813e-11	2.943292922586064168e-12	9.174897663090030472e-12	-8.140503357296369355e-13	1.127184190804819034e-12	-6.452254458238414202e-13	2.122919289114447184e-13	3.472270114145299872e-15	2.283123517758789312e-13	1.292353524863390502e-13	9.188943795345999645e-14
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	3.980868301792402006e-11	5.721061300935951029e-12	9.789170836658695176e-12	-4.544666374160104301e-13	1.065110970026924776e-12	-6.493176737623485525e-13	1.942375393834611041e-13	3.544576923490626936e-14	2.629197101664873333e-13	1.629225156693001208e-13	1.086747177038835924e-13
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.953572499996853134e-11	1.032543844937847069e-12	7.409362003032919299e-12	-9.409032161658960459e-13	9.617057145944038399e-13	-5.605386190390032573e-13	1.930740843732965545e-13	-8.188663292569282322e-15	1.841677619597124806e-13	9.780810266029686356e-14	7.254362359207860289e-14
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.232639370071683930e-11	-7.535242528250083053e-12	3.491984852518526063e-12	-1.863263591795061347e-12	8.417194767673344592e-13	-4.232194778388611814e-13	2.008692645779544994e-13	-9.181783555286143859e-14	4.600027072121018342e-14	-1.911719390729307766e-14	8.704438054168995236e-15
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	-2.791043939785955266e-12	-1.508912209983375308e-11	6.621201914500270540e-14	-2.670321193375094885e-12	7.437090849930174582e-13	-3.015706543389907140e-13	2.079998983317488050e-13	-1.667033792803130922e-13	-7.669247264064869205e-14	-1.229975504622700472e-13	-4.794174145508157929e-14
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-1.288289741650909087e-11	-1.980635352597184183e-11	-2.217886936429326377e-12	-3.140249591490403929e-12	6.684052361951900886e-13	-2.112120343761568147e-13	2.080634872338696001e-13	-2.146320150225534320e-13	-1.586655319021345634e-13	-1.911021711611137532e-13	-8.543184898367949989e-14
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-9.935940912405075260e-12	-1.736043949366382923e-11	-1.558196086151323742e-12	-2.786565820504385576e-12	6.510420686528575763e-13	-2.094522190920276213e-13	1.927439257450689403e-13	-1.925475966355080377e-13	-1.335523373638158574e-13	-1.660146759286978114e-13	-7.284879614641715537e-14
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	2.835781206988226737e-12	-9.532679565284986541e-12	1.313225291486528860e-12	-1.819010119230067889e-12	6.751613702111748747e-13	-2.755526930246214831e-13	1.660672685335619947e-13	-1.173083681321817584e-13	-2.724304881968011002e-14	-7.035181588544606153e-14	-2.234586006614447998e-14
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.677000096155715706e-11	-1.194044776520398718e-12	4.438915039665832479e-12	-8.087657711585792742e-13	7.053245278427766745e-13	-3.538496449233248999e-13	1.398468936333902064e-13	-3.607592810243486693e-14	8.918685663864601893e-14	3.359068215033177337e-14	3.271723024579204879e-14
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	2.900133687367464371e-11	6.224727478894015771e-12	7.162259986489236799e-12	8.759608224685482149e-14	7.198323653018979473e-13	-4.219790859087460960e-13	1.154005499458058692e-13	3.753984116740401536e-14	1.930429368943274228e-13	1.265987625891856385e-13	8.183402837516164524e-14
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	3.100870769579066379e-11	7.924519779404319248e-12	7.556384747492244932e-12	3.059443129781128401e-13	6.835230054241808410e-13	-4.255225814951437533e-13	1.044562007469575669e-13	5.719754387845510016e-14	2.145072953437314354e-13	1.474448001556160235e-13	9.222087114624482627e-14
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	2.125766980003881137e-11	3.062301238852430098e-12	5.279044575571462559e-12	-2.483226437018740398e-13	5.913526925981208457e-13	-3.535895415521425403e-13	1.088165320170754970e-13	1.432808157083737310e-14	1.406389658679542936e-13	8.488585043393040413e-14	5.784772135744862912e-14
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	5.787698672788518606e-12	-5.002042010630428342e-12	1.710940710166428965e-12	-1.175726122527165232e-12	4.759998650348817724e-13	-2.442595866798054643e-13	1.207518854379564885e-13	-5.969719802432558011e-14	1.970230880019705261e-14	-1.884808102397536494e-14	1.409925720619847454e-15
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	-7.436024431330938884e-12	-1.189488892870469579e-11	-1.326694509393730665e-12	-1.961317465322728917e-12	3.826300740134377779e-13	-1.493547554925704019e-13	1.309107797776875671e-13	-1.239376438508024670e-13	-8.468662693704435419e-14	-1.083324122165373443e-13	-4.724055248801786626e-14
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	-1.575997521234038214e-11	-1.602482222720088612e-11	-3.231458694063280822e-12	-2.407789616628595723e-12	3.199189912183008347e-13	-8.280872745612150674e-14	1.342169359967146823e-13	-1.634559155516670179e-13	-1.509528649154543925e-13	-1.642319190858113422e-13	-7.785328278295190162e-14
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	-1.230467901466794816e-11	-1.362526357700701248e-11	-2.429874813296806743e-12	-2.072376873363165385e-12	3.274493738835278880e-13	-8.962921200890946653e-14	1.227486517813780143e-13	-1.430082975185901524e-13	-1.241965836620600409e-13	-1.387576574796208347e-13	-6.467569915744442506e-14
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	-3.268246842628352307e-13	-6.513096071199171265e-12	3.240435147769412664e-13	-1.176867147253593540e-12	3.837294034603537630e-13	-1.505021308018278323e-13	1.007540548336203575e-13	-7.880795756305924283e-14	-2.968459316144871392e-14	-5.408601450082308586e-14	-1.964565995286972829e-14
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.394695943273240949e-11	1.841263331956998980e-12	3.594656775716414049e-12	-1.412533129532569061e-13	4.501077537407932570e-13	-2.277266010691767196e-13	7.630271784361254463e-14	-2.297196718209804948e-15	8.379484419233682283e-14	4.700719058885329524e-14	3.422271088836695788e-14
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	2.432320168672440363e-11	7.985880034201941957e-12	5.953974398883585305e-12	6.167110589211778483e-13	4.881406164181206330e-13	-2.838019544177387821e-13	5.742120520250761267e-14	5.524880479331442777e-14	1.677129282120480602e-13	1.219736572879569506e-13	7.403770711229858639e-14
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	2.540076212181979157e-11	8.876391716489278922e-12	6.162497996891804731e-12	7.287113306858708931e-13	4.679393846030160632e-13	-2.863671025341553134e-13	5.162832793723465568e-14	6.586166164716060433e-14	1.792936244772816132e-13	1.331888513390016746e-13	7.961392361866797196e-14
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	1.672526476398524448e-11	4.337285700508022921e-12	4.110248814679200358e-12	1.776715239961507551e-13	3.818271471476197958e-13	-2.309910929462853196e-13	5.834589549046611361e-14	2.820944073670817513e-14	1.153880326249137249e-13	7.820188167183806591e-14	4.952631495328804229e-14
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	2.918377561149716242e-12	-3.081414958993345034e-12	8.784059289746942861e-13	-7.215307212665508708e-13	2.660481872455771626e-13	-1.446518901144238023e-13	7.200152793694611936e-14	-3.576009177256993659e-14	1.098636176671115939e-14	-1.234773407368219290e-14	3.358670175539799939e-16
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-1.016976038355616268e-11	-1.010623103085164774e-11	-2.172493441620425062e-12	-1.565104662530403059e-12	1.614997762936348381e-13	-6.107616864802162882e-14	8.484665312037170742e-14	-9.731714188239965094e-14	-8.898928000153787320e-14	-9.896448600139473337e-14	-4.668848042248436285e-14
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-1.672357148978826637e-11	-1.348302236003351320e-11	-3.689949917011016943e-12	-1.951645094627358592e-12	1.088375541909983131e-13	-1.379135632470049318e-14	8.917847558038125797e-14	-1.279016425613094055e-13	-1.398821727710266342e-13	-1.423861935856220983e-13	-7.040343919741134443e-14
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-1.263913988398497125e-11	-1.091651774612760801e-11	-2.721204505230700766e-12	-1.599056445533652242e-12	1.360687480883858621e-13	-2.668453574327628163e-14	7.957286067466932421e-14	-1.072399949976939135e-13	-1.100486600702069515e-13	-1.148052338212073691e-13	-5.583777887521721928e-14
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-1.356480366260182623e-12	-4.337615435592806700e-12	-7.541934228855312706e-14	-7.511665512841690696e-13	2.154067155249257723e-13	-8.117007722361301281e-14	6.064938854785966602e-14	-5.157182219656303550e-14	-2.518940229276884166e-14	-3.889142450349356003e-14	-1.521927519974910273e-14
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	1.159818368462604282e-11	3.154091821169104628e-12	2.951023654262674719e-12	2.027741448257808976e-13	3.036454131421596874e-13	-1.469135853198414771e-13	3.980497336591693543e-14	1.276410404827754286e-14	7.313497236155783702e-14	4.872484843410521874e-14	3.170190765356661890e-14
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	2.073090796521012096e-11	8.477116366100862661e-12	5.069314971682916461e-12	8.757889503572958259e-13	3.578312241929259260e-13	-1.937578290431170471e-13	2.439332170650001411e-14	5.958284876116613370e-14	1.436065832110882442e-13	1.116271513745709378e-13	6.529096337020608873e-14
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	2.084576489802401317e-11	8.717386288792578511e-12	5.060815675263149019e-12	9.020931736072497508e-13	3.374444681101649201e-13	-1.931429495978694920e-13	2.136663538011072578e-14	6.410214776805188841e-14	1.471288171879672065e-13	1.153592974974299579e-13	6.697049316445961090e-14
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	1.334327696256767405e-11	4.649157381244483028e-12	3.264078211249955752e-12	3.834469170140508020e-13	2.581555521099844017e-13	-1.519367327027758741e-13	2.907636237186824131e-14	3.215615851601326989e-14	9.347164201674184912e-14	6.852932928031627027e-14	4.142782094069684598e-14
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	9.101092002899201293e-13	-2.176371767169889904e-12	3.094232029144227973e-13	-4.813107464508231783e-13	1.395148480584400163e-13	-8.350939514895850065e-14	4.325043444649601336e-14	-2.312843081712812354e-14	2.819317326795327430e-15	-1.086894864565953770e-14	-1.690986863766277814e-15
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-1.075365757167888989e-11	-8.570107704885045977e-12	-2.451263665779670853e-12	-1.284240461953539822e-12	3.274553464947248573e-14	-1.767172433952284402e-14	5.646033665713827703e-14	-7.575682547045099104e-14	-8.308593868345839930e-14	-8.600905330721253099e-14	-4.247334078242578109e-14
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-1.648797467670208642e-11	-1.162750765945312693e-11	-3.797248515643188737e-12	-1.653963212858385279e-12	-1.770532706195896551e-14	1.877178461454434119e-14	6.169640623130138394e-14	-1.018351795300594990e-13	-1.262271998098912190e-13	-1.232858779995166317e-13	-6.278077115816004045e-14
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-1.268856975018805776e-11	-9.320837713803108335e-12	-2.877351586559810441e-12	-1.332145227483814770e-12	1.859040281786211397e-14	6.883571246038647916e-15	5.406922955658409667e-14	-8.456976660997699270e-14	-9.993503758576272530e-14	-9.913802131227213298e-14	-4.989928223525225380e-14
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-2.449466704499575943e-12	-3.397478855127995864e-12	-4.315821144093605228e-13	-5.472314946722361410e-13	1.116632016334785171e-13	-3.841727027129076845e-14	3.781843420953905863e-14	-3.772923014895604860e-14	-2.638851031322589212e-14	-3.324088532307995014e-14	-1.446672961405141366e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	9.327062074335579723e-12	3.376086360729850783e-12	2.370519935547787359e-12	3.409389992415498847e-13	2.152474900624539050e-13	-9.306880415037963500e-14	1.964799564642032253e-14	1.666581563711922108e-14	5.904474541845692582e-14	4.305683080894600868e-14	2.657442430006574292e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	1.776693611875285576e-11	8.249284909104073986e-12	4.366140448548793274e-12	9.745966856199327841e-13	2.833437829772766549e-13	-1.331474578030124290e-13	6.223335472795697702e-15	5.672138725988570016e-14	1.212004788648871347e-13	9.858670318734752915e-14	5.637914734366248629e-14
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.822169891298639752e-11	8.599049847532908491e-12	4.446484009680977102e-12	1.012679795800132175e-12	2.721599806624839767e-13	-1.358079376108918307e-13	3.900177184371782647e-15	6.154418435632168015e-14	1.265277254182324601e-13	1.036121464694401611e-13	5.887663962804844472e-14
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	1.060097035515603366e-11	4.378695076287074350e-12	2.594567071404684356e-12	4.520576871442185036e-13	1.827102673498445084e-13	-9.990908219237070054e-14	1.277456502556027400e-14	3.042194793044647558e-14	7.402784145555328105e-14	5.729285975114383483e-14	3.362214958410612272e-14
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-6.638711887899865057e-13	-1.902612828645744956e-12	-1.234814318477963334e-13	-3.751617489684383146e-13	6.045809383079807435e-14	-4.584093102543830275e-14	2.673274013685177502e-14	-1.733733716075692617e-14	-5.004865150174938285e-15	-1.254541266936655256e-14	-4.327530997369586060e-15
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.097076572538699175e-11	-7.639256252619009886e-12	-2.600674137474808584e-12	-1.124235994660699372e-12	-4.746568788094740180e-14	5.189854268348141567e-15	3.942669719869467856e-14	-6.166827897393966255e-14	-7.805520008873076256e-14	-7.699341368737495275e-14	-3.932973928366216775e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-1.574391970031890686e-11	-1.024048925444713430e-11	-3.736341887728118571e-12	-1.452390182703008518e-12	-9.419924025840979508e-14	3.209764582162444881e-14	4.454466223122266530e-14	-8.262000738550699472e-14	-1.127935484878150461e-13	-1.073068850803545061e-13	-5.583109264924124608e-14
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-1.112637374872156987e-11	-7.512451932115198677e-12	-2.601575081523542828e-12	-1.067812684639478587e-12	-4.007213469246991614e-14	1.758747594072878512e-14	3.661697763317528119e-14	-6.338350204160560115e-14	-8.206454132230215081e-14	-7.928494894199878386e-14	-4.074692041792124324e-14
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-1.388371170558004509e-12	-1.901698008009670572e-12	-2.364034739733168119e-13	-3.039893919099179498e-13	6.646289780003573588e-14	-2.122300847796180862e-14	2.185975377649410135e-14	-2.185625298204628662e-14	-1.505550739972225671e-14	-1.909277315380586087e-14	-8.237757971127362247e-15
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	9.132734813276798480e-12	4.140945680120898637e-12	2.309313036820127934e-12	5.115779633233346694e-13	1.779310318388061025e-13	-6.500167247958102272e-14	6.111570365978515652e-15	2.356613780908931410e-14	5.807140354502920468e-14	4.644102609772759813e-14	2.715090869982216895e-14
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	1.611782066101169534e-11	8.163620448648942804e-12	3.988120895845805955e-12	1.049129230912239047e-12	2.465477713498724567e-13	-9.512355561706201996e-14	-4.654863296724988996e-15	5.462589268179309757e-14	1.074402045654426941e-13	9.067473164842597500e-14	5.098392440077873938e-14
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	1.559791954454023878e-11	7.913523275368427236e-12	3.837797577841759485e-12	1.005876400031517170e-12	2.285321583918871290e-13	-9.442457827614893805e-14	-4.951709067328747687e-15	5.452498051439788561e-14	1.055737599295909109e-13	8.910892629244774158e-14	4.998755548147182049e-14
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	8.211862349270101010e-12	3.757528525761599893e-12	2.017981334824851264e-12	4.341812824474478455e-13	1.329048326730721869e-13	-6.492005187880287472e-14	4.327737952885149865e-15	2.565591473478724337e-14	5.654083854558943471e-14	4.541922783634665011e-14	2.616343154211558270e-14
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-2.018792184005296990e-12	-2.014308043064079065e-12	-4.881026505686151059e-13	-3.528723416604541067e-13	7.447237783271473526e-15	-2.270642051670348851e-14	1.760560652082908253e-14	-1.550002134208937021e-14	-1.243051220183201084e-14	-1.603423665980564342e-14	-7.272527358880459200e-15
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-1.101572313761178533e-11	-7.079679887231738538e-12	-2.683431940151310071e-12	-1.037842932711922204e-12	-9.941811630021210483e-14	1.588005430997326606e-14	2.922546529430442233e-14	-5.222366206044475099e-14	-7.372195788205565293e-14	-7.054298722101544404e-14	-3.691558721079330347e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-1.472439598428814679e-11	-9.129825762182088865e-12	-3.576800021062138315e-12	-1.305141054450012814e-12	-1.395515154346203103e-13	3.459825137323760806e-14	3.356387216751305568e-14	-6.789329614454104124e-14	-9.987617938598100719e-14	-9.354260334422414159e-14	-4.943917055619453475e-14
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-1.080586042699958312e-11	-6.834141027880865686e-12	-2.598030680544843651e-12	-9.739104932281866810e-13	-8.586604344784031522e-14	2.382547192693474590e-14	2.737460922988685788e-14	-5.281425732399589734e-14	-7.493426819293502233e-14	-7.077138663222301854e-14	-3.710979495975420175e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-1.043394235466677854e-12	-1.206700120239978027e-12	-1.875357828330751490e-13	-1.851582551834296061e-13	3.842759045895467886e-14	-9.825032287998442758e-15	1.304499540063496085e-14	-1.396935460302934149e-14	-1.065173684574041023e-14	-1.276386464836191835e-14	-5.660014323943395221e-15
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	8.395680920765984103e-12	4.220604227256763609e-12	2.133964825442451443e-12	5.692252895563573660e-13	1.549641613756748036e-13	-4.402512769325655781e-14	-7.244704552291684646e-16	2.413096134139370355e-14	5.217773167639377249e-14	4.380477066611277225e-14	2.499855839415006783e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	1.448309834913998885e-11	7.724721697205558111e-12	3.621190094978898469e-12	1.051030242984754289e-12	2.255267510567459934e-13	-6.724127914398814555e-14	-9.824940425194068245e-15	4.943631393469128769e-14	9.340514722192457066e-14	8.088756903979400517e-14	4.505611497199996107e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	1.375798988085138513e-11	7.329995497554375386e-12	3.421639230408646760e-12	9.861383921082590936e-13	2.063184603399669130e-13	-6.661246638587132816e-14	-9.464949530816990292e-15	4.817906010750378215e-14	9.006685850670586894e-14	7.787797725253481982e-14	4.331854782517948223e-14
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	6.993123717784086012e-12	3.481365127525126492e-12	1.730072397288780530e-12	4.391070145877544150e-13	1.089719348169798528e-13	-4.429689597714870797e-14	-7.064016060114817003e-16	2.315262020449482479e-14	4.696913044868468920e-14	3.913423374997774407e-14	2.216291811087267301e-14
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-2.228744106832092208e-12	-1.769615313670712201e-12	-5.636592305050493434e-13	-3.007228429829755530e-13	-1.809275521489120528e-14	-1.242254291137744933e-14	1.150373607257440907e-14	-1.185710404752739615e-14	-1.264958768909191868e-14	-1.441519896211271763e-14	-7.025949224874721641e-15
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-1.096142403148212722e-11	-6.731871960504166656e-12	-2.726840201776267609e-12	-9.939468533253767501e-13	-1.347524772540958674e-13	1.931497141587502710e-14	2.304941055186534115e-14	-4.554835196216792773e-14	-6.975439740418427257e-14	-6.559970710973057884e-14	-3.491049788829675777e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-1.353404453451765498e-11	-8.165859475397923355e-12	-3.352209472795421103e-12	-1.185042419404279417e-12	-1.646660708203374725e-13	3.127342475872754605e-14	2.620273358311691707e-14	-5.607851324523149398e-14	-8.746563325848621921e-14	-8.125504977932692228e-14	-4.344177170273065973e-14
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-9.375839217564785807e-12	-5.742661152554194736e-12	-2.299777682762308904e-12	-8.284416846606452110e-13	-1.009854890318224141e-13	2.136108645085128033e-14	2.011212820147728800e-14	-4.111059508391504212e-14	-6.195797023674040902e-14	-5.793504892846222331e-14	-3.075457963396360850e-14


==> pde_runs/ss_100Td_nr256_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783395763454471372e-02	-1.799746349596749082e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.782988988051785545e-02	-5.787068022709379546e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782416622999262540e-02	-9.731773239408638082e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781789207800615282e-02	-1.358386268565205937e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.781162082734387503e-02	-1.733406362557488424e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780564815867583056e-02	-2.097622246828769171e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.780012188583108501e-02	-2.450533622149103034e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779506965309763600e-02	-2.793721339410647035e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779049659244243214e-02	-3.126595798703407040e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778638283616167187e-02	-3.447324925231653753e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778263268085338106e-02	-3.758153078327327451e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.777914369307442233e-02	-4.061046238245436847e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.777586464172104752e-02	-4.352472230163272580e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777269684271930245e-02	-4.632798349485814024e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.776949975206125548e-02	-4.905611925022475978e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.776619288438503141e-02	-5.169337258486225023e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776269628704080311e-02	-5.422655999691929248e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.775889381515966758e-02	-5.667340379712232021e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775469001731375895e-02	-5.903552487238570949e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.774999330696723582e-02	-6.131451333633535297e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774471438976459814e-02	-6.351194642245816535e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773880527686032355e-02	-6.561732887021202824e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773211483247595727e-02	-6.765685872938274198e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772464440464652319e-02	-6.960843778660432551e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771628372675363661e-02	-7.148562415975882878e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770696445020599002e-02	-7.328983321171610860e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769668230402745512e-02	-7.501293184643398684e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768525843799297143e-02	-7.667600885360011977e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767276444345376119e-02	-7.826166862456480217e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765900455171884403e-02	-7.978923318403097903e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764408190837105872e-02	-8.124296279184990699e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762787561807437148e-02	-8.263298035596470734e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.761034141719344887e-02	-8.396058217282840672e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759154590694266079e-02	-8.522031010288136019e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757124362992262212e-02	-8.642738218597997846e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754962126656287119e-02	-8.756982868990638089e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752653999389150535e-02	-8.865570155129450652e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750197023167165356e-02	-8.968622165091833312e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747588503402030480e-02	-9.066258965152070026e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.744826078753861864e-02	-9.158603220149151916e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.741923399110172854e-02	-9.245321910558067235e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.738864132816844099e-02	-9.327039414729744113e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.735629199559878766e-02	-9.404264605214660358e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732251044681433566e-02	-9.476295596557163942e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.728730650589871493e-02	-9.543325444397053950e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725029870913702496e-02	-9.606170075700665167e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721165825210628580e-02	-9.664569888906670084e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717158949764040987e-02	-9.718367283442084364e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.712989018735413482e-02	-9.767982271915364931e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.708655493690979743e-02	-9.813515958916160103e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704158159904056807e-02	-9.855071621653480399e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699496908180861493e-02	-9.892750480283771589e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.694671644297501917e-02	-9.926650028019573177e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.689707990004984339e-02	-9.956727324452668143e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684582210304460481e-02	-9.983259436339930737e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679294577275416367e-02	-1.000633885018379146e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673735828090426675e-02	-1.002641703805780098e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668179784672208732e-02	-1.004265865763174191e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662495038674092429e-02	-1.005572992150368869e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656684222396014816e-02	-1.006576141300726673e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650450150732869159e-02	-1.007316170264876791e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644389257477473720e-02	-1.007735174835978041e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637898387765253455e-02	-1.007888007150129633e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631280623557523984e-02	-1.007759632283299067e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624862822911332050e-02	-1.007387388993503941e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.618006103608637336e-02	-1.006745592158204104e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.611031582148805208e-02	-1.005858273737036609e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603942332718650499e-02	-1.004736672662288541e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596741321885440046e-02	-1.003391527185561183e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589431602306697139e-02	-1.001833254202368767e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581660511269624647e-02	-9.999831166386828618e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.574137540101396088e-02	-9.980192784748558379e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566149434009670660e-02	-9.957649271889478654e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558425453223624774e-02	-9.934342963650963365e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550233124367801030e-02	-9.908148866597245655e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542320076444735150e-02	-9.881533552347840713e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533935799734740479e-02	-9.852049851392045282e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525458021730057789e-02	-9.821014006946911234e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516889780623919493e-02	-9.788509783954728316e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508234102439335533e-02	-9.754617689980454864e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499494007632610426e-02	-9.719415163645429151e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490672404576227988e-02	-9.682976506953058782e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481365734500926595e-02	-9.643637196773142961e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472386219084261066e-02	-9.604888899380591497e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463333747919696393e-02	-9.565112580473331474e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453794682884943040e-02	-9.522497346921222211e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444601229154757971e-02	-9.480811404105072768e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.434920483482606757e-02	-9.436328566312001537e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425171613590754754e-02	-9.390985927951265438e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415357392124707514e-02	-9.344844214309176028e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405480567730171909e-02	-9.297961108463459121e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395543823162778779e-02	-9.250391797589643805e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385549744627639995e-02	-9.202189405331911640e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375500849257311420e-02	-9.153404741600203523e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365399622109632422e-02	-9.104085899497857751e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354806019107798132e-02	-9.052103216369027441e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344605248065457948e-02	-9.001834715214263039e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.333912774439654447e-02	-8.948955457960657001e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323621937582948688e-02	-8.897913357297981482e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.312840234224904673e-02	-8.844312100659506778e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302016490430184331e-02	-8.790405041462015512e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291153005209885130e-02	-8.736231517158058249e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280252011163021758e-02	-8.681828920235942076e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269315665825033412e-02	-8.627233337885616832e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258346057422412512e-02	-8.572479257147791812e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247345214940402069e-02	-8.517598661815221905e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236315103257813824e-02	-8.462622144837349952e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.224796328719555349e-02	-8.405284801082784155e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213712295472171937e-02	-8.350202590880624956e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202141275008963228e-02	-8.292813610335729446e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191010727665332919e-02	-8.237734713230745326e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179394925936420258e-02	-8.180402244701826323e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.167758991353653408e-02	-8.123137008478857266e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156104666466711922e-02	-8.065962360120273317e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144433637892458638e-02	-8.008900807216596737e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.132747538307438212e-02	-7.951974060787122406e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121047932116582629e-02	-7.895202083145074629e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109336320793553265e-02	-7.838603316054796460e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097614159432325986e-02	-7.782195583297628512e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085413433953229340e-02	-7.723752627365142003e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073674047141064902e-02	-7.667786068871996867e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061458245949263662e-02	-7.609834131722785673e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.049706993734945359e-02	-7.554368930366590733e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037481501229257308e-02	-7.496967674092896300e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025252998856440112e-02	-7.439867550551768419e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013022710213645150e-02	-7.383080741046480454e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.000791822259061103e-02	-7.326619033217770909e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988561480968781853e-02	-7.270493662083037968e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976332759384764076e-02	-7.214714306169302260e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964106683103222672e-02	-7.159289843631034059e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951414240236146763e-02	-7.102118513804766241e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939196602613306342e-02	-7.047443638269578273e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.926984493513415775e-02	-6.993147524493937769e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914309450735392104e-02	-6.937170645906536905e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901642211560203882e-02	-6.881615646657373263e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889452335992588994e-02	-6.828522874013150980e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876802933892308844e-02	-6.773813108440977608e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864163789796802778e-02	-6.719540757823934223e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851535658705480314e-02	-6.665710085456470931e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838919267005471064e-02	-6.612325060663523310e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826315274810734357e-02	-6.559388568685915397e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813258231586446667e-02	-6.504967798627329587e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800681407902009090e-02	-6.452952334097422984e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788118817933699478e-02	-6.401392313161046246e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775106538715258309e-02	-6.348404958147311691e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762574521876217909e-02	-6.297775836418492874e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749594983090361239e-02	-6.245755385779536324e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736632876101985745e-02	-6.194228174738592059e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724150631366767078e-02	-6.145008172796075606e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711224039337742059e-02	-6.094448850714822945e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698316128690786797e-02	-6.044381335997381539e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685427286655808460e-02	-5.994804930763038102e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.672098589526492429e-02	-5.943974227141175966e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659249565948474919e-02	-5.895392954545409896e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646420547218308578e-02	-5.847297823452505400e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.633154737020492298e-02	-5.797995603997498082e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620367264071172098e-02	-5.750884133555496901e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.607144955223203137e-02	-5.702595456231421972e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594399894436350384e-02	-5.656457131963680586e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581221923379519279e-02	-5.609170775966399770e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.568066784712042361e-02	-5.562389761565126982e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554934609823764469e-02	-5.516110419810055059e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541825523452077545e-02	-5.470329114145365372e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528739646003139552e-02	-5.425042268525397809e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515677072952942184e-02	-5.380246117369227171e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502637858361868695e-02	-5.335936504917457128e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489173646952604457e-02	-5.290606574046578282e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476182099589450653e-02	-5.247274148822479202e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462767279787271252e-02	-5.202946337124015296e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449823498078284839e-02	-5.160573695913629570e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436458060221024763e-02	-5.117229133432823866e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423117701200360991e-02	-5.074377235612514449e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410245832411457956e-02	-5.033417462737161188e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.396954672362335392e-02	-4.991519986491563601e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383688415661542159e-02	-4.950100132426462837e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370446982834318150e-02	-4.909152812538216358e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356790160678145063e-02	-4.867331668500937680e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343598918013753807e-02	-4.827329453311350257e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330432169803623971e-02	-4.787784015778880596e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.316852125906304322e-02	-4.747394719453955879e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303734786702961140e-02	-4.708762048530142595e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290205503128953490e-02	-4.669304892385922959e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277136957579200788e-02	-4.631563427775733238e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263657733104314618e-02	-4.593015963882915095e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250203676052692614e-02	-4.554922379529664084e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.236774591561891928e-02	-4.517277017634072252e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223370258030693242e-02	-4.480074089625628656e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.209990454126340265e-02	-4.443307886028427349e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196634962285775844e-02	-4.406972802062184350e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183303561955326044e-02	-4.371063295756505776e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169567126374396082e-02	-4.334435864922251205e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156283927840728754e-02	-4.299374025117493926e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142596724513105538e-02	-4.263609885436632670e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129360718101129923e-02	-4.229373196336122520e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115721693114708646e-02	-4.194449341162655685e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102106704342664556e-02	-4.159943479620458948e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088515460468606505e-02	-4.125849783469175830e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.074947674812993970e-02	-4.092162527605510379e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061403049764115980e-02	-4.058876022528059603e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.047881274320107303e-02	-4.025984602016039263e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034382041914452710e-02	-3.993482696189932547e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.020905051352827858e-02	-3.961364833584957341e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007449998979922823e-02	-3.929625602632673756e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993597114997470693e-02	-3.897285352672869539e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980185641920313405e-02	-3.866298619504907226e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966377028802262061e-02	-3.834723123814466009e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952590386514770460e-02	-3.803527439215764576e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938825363256049511e-02	-3.772705957185624494e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925497773735444479e-02	-3.743170594656535476e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911774304715815581e-02	-3.713070091354021742e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898071421843221640e-02	-3.683327642082767726e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884388776829625356e-02	-3.653937954856275542e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870312297820154707e-02	-3.624021090899135281e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856669654303395561e-02	-3.595331580142688884e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843046189161358067e-02	-3.566979211365975139e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829029588602823192e-02	-3.538115035060450300e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815443999634888367e-02	-3.510431905552195350e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801465683885636715e-02	-3.482246900880604963e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787506240479063951e-02	-3.454398788971101576e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773975069187179843e-02	-3.427687074725512244e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760051735151043878e-02	-3.400487943988313513e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746146172026986604e-02	-3.373610727350303661e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732258013897957194e-02	-3.347050536772088001e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718386900965663100e-02	-3.320802565603165300e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704125239866169761e-02	-3.294103745433651052e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690287613835668834e-02	-3.268474975219454182e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676465949103999847e-02	-3.243144377390989874e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662254069877250023e-02	-3.217375490623351590e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648463730779613612e-02	-3.192636306334776554e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634283367642728024e-02	-3.167466964997411698e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.620118435956053843e-02	-3.142594797947481818e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606372646113857605e-02	-3.118713487377563608e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592237070946280308e-02	-3.094413860106671500e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.578115855624633412e-02	-3.070398064234207153e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.564008647975572958e-02	-3.046661782979536229e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549915101649836480e-02	-3.023200768899408745e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535432776260741261e-02	-2.999352215125969390e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521365902037845025e-02	-2.976436839738859450e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507311672879715597e-02	-2.953784312154743123e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492868743809906390e-02	-2.930754625636563214e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478839172079401659e-02	-2.908623222438204512e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464420933726963803e-02	-2.886121383505486221e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.450014715464530535e-02	-2.863881097438158215e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.436019884257451862e-02	-2.842505566636113409e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421636422236793568e-02	-2.820769498386779209e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407264027361631142e-02	-2.799283318724949711e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392902393129301059e-02	-2.778043242948613489e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378551222948468491e-02	-2.757045569683423767e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363812006712294661e-02	-2.735713392932407392e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349481165358253465e-02	-2.715196133112146321e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335159922109729586e-02	-2.694910423236186563e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320450590265426605e-02	-2.674298898778197132e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306148005680066559e-02	-2.654472247392019799e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291457311686174503e-02	-2.634325465365241863e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276775660643028998e-02	-2.614408936072811634e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262499248111372374e-02	-2.595248394971424576e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247834704731437927e-02	-2.575776053211607537e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233178478645636761e-02	-2.556523859009699525e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218530336955386512e-02	-2.537488523035483050e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203494480082146045e-02	-2.518161056515150296e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188862064170736726e-02	-2.499555480961136028e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174237110550274382e-02	-2.481157219385255949e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159619429163151166e-02	-2.462963229193173426e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144614049725132088e-02	-2.444486989992729776e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130010560398903408e-02	-2.426697945702898599e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115019426355038548e-02	-2.408631497596202577e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100035274113656369e-02	-2.390768118683597385e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085057948370242831e-02	-2.373104802781444197e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070087307054014322e-02	-2.355638600995103686e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055123239558765399e-02	-2.338366643648961962e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040165641778874717e-02	-2.321286108419838307e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025214411110385346e-02	-2.304394213362862941e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010269448684859198e-02	-2.287688218617515978e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995330685230862891e-02	-2.271165453925147373e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980005190614029575e-02	-2.254395666555076509e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965078838358407506e-02	-2.238236214551977965e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.949765980666034862e-02	-2.221833915196558176e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.934851859233375201e-02	-2.206027367327828038e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919551525801307446e-02	-2.189982083156175128e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904257550263110096e-02	-2.174113770280610650e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.888969944065215151e-02	-2.158419886776643832e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873688721530063064e-02	-2.142897928687944632e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858413934816252458e-02	-2.127545456637886141e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843145660379825176e-02	-2.112360084624075301e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.827883973849157698e-02	-2.097339459789625792e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812237883428330212e-02	-2.082102397450803777e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.796989787371000069e-02	-2.067408424461099261e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781357878025634764e-02	-2.052501661326654007e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766123897589884903e-02	-2.038125217191636643e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750506765668299727e-02	-2.023539564288023840e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734897344148917372e-02	-2.009113077788071862e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719685771015304537e-02	-1.995198370902288593e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704092188725759280e-02	-1.981079732340204711e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688506962427584385e-02	-1.967113750095823062e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672930313719312084e-02	-1.953298300714152811e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656973400325852996e-02	-1.939291507544026443e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641414907896334069e-02	-1.925774555584409530e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625865831637492695e-02	-1.912401970516220762e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609938109502343839e-02	-1.898842832825677323e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594409003376859507e-02	-1.885756578377075551e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578502414296745399e-02	-1.872486892455168606e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562994652545283816e-02	-1.859679182737024230e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.547110717130446692e-02	-1.846691132357997740e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531238830374044416e-02	-1.833842731024645139e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515379395043883248e-02	-1.821132065934579890e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499532875102027443e-02	-1.808557274448016963e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483699742276207836e-02	-1.796116523594240609e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467880461385944454e-02	-1.783808004111556806e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.452075492478910865e-02	-1.771629930779362915e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435900400133434590e-02	-1.759288264872454176e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420125979215988557e-02	-1.747368965040394613e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403983310095610115e-02	-1.735288829378554094e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388241629857257645e-02	-1.723621407810273665e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372133614625821646e-02	-1.711795835117362529e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.356044051150921886e-02	-1.700096507765898671e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340355989889203459e-02	-1.688795897520355442e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324304784965153248e-02	-1.677341125994259458e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308273931699618767e-02	-1.666007653557658244e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291883166201410388e-02	-1.654528324324344452e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275895569536217841e-02	-1.643435460593566707e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259930407563333007e-02	-1.632459135234110102e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243988369949214204e-02	-1.621597819828519103e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227691436070456180e-02	-1.610595478681149011e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211798356016276071e-02	-1.599962351276263198e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195553108595099320e-02	-1.589190580956350175e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179335199427561223e-02	-1.578533168788231241e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163521595390845847e-02	-1.568232557798765643e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147360054997769774e-02	-1.557796790433370413e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131228267406902466e-02	-1.547470981222976794e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115127071876772569e-02	-1.537253705220829577e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099057295990021388e-02	-1.527143554899159945e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.083019759772193613e-02	-1.517139141362936578e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066643520389672625e-02	-1.507010107341809086e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050673837949428674e-02	-1.497215509486678848e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034738993918689537e-02	-1.487522622329270168e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018470517047469409e-02	-1.477708253434118196e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002240310386326980e-02	-1.467997658098858143e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986416846102500439e-02	-1.458606744407267260e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970631697427396509e-02	-1.449312445362241136e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955982990171055078e-02	-1.440752263542044746e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937720815480860684e-02	-1.430166666371420793e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923150883727882052e-02	-1.421788745288782730e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904989373815135778e-02	-1.411428030312625618e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890501729580599741e-02	-1.403227700408247840e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872445243856935698e-02	-1.393086118333625644e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.858043331487202465e-02	-1.385058839622961427e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843680621566077399e-02	-1.377107059986410831e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825783388085341907e-02	-1.367272214184029559e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811511334225472322e-02	-1.359487218626202797e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793729508379678442e-02	-1.349858216290656179e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779551431987319576e-02	-1.342235817604146061e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761889124465078685e-02	-1.332807522011499220e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747808284415381178e-02	-1.325343693682582390e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730269521814111963e-02	-1.316111149013993870e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716289096058092045e-02	-1.308801974815645801e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698877788678734499e-02	-1.299760360887117563e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.685000848262571335e-02	-1.292602061372984503e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667720768350335753e-02	-1.283746740259201699e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653950287301772168e-02	-1.276735654778702808e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636805096060718612e-02	-1.268062107570020738e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619736356142177647e-02	-1.259487654560276530e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606137113339220490e-02	-1.252698552487203996e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589208614200585817e-02	-1.244299154024331193e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575722893976102060e-02	-1.237648413503590573e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558937910791279545e-02	-1.229419899638171075e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545568238113871097e-02	-1.222904246520225158e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528929809394919022e-02	-1.214842600893483240e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512374070954640090e-02	-1.206871961854125413e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499189610888595689e-02	-1.200560173922725436e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482784884248387371e-02	-1.192750365868189277e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466465165775815774e-02	-1.185028297141550811e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453471117072437438e-02	-1.178913053586368598e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437306354786179081e-02	-1.171346073130616122e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421228706135461289e-02	-1.163863704060282521e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408429745291896185e-02	-1.157938006304385465e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392510522877536856e-02	-1.150605239106060980e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376680191866953666e-02	-1.143354108631922756e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364080339790493986e-02	-1.137611284969447523e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348411494151358428e-02	-1.130504502664008782e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.332833068340325694e-02	-1.123476508746305705e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317345540855553374e-02	-1.116526316980270437e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305021282615941892e-02	-1.111021525608984518e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289698538629873402e-02	-1.104208930702904904e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274467880735494739e-02	-1.097471451694443604e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259329638945638243e-02	-1.090808160995943542e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247285803516731337e-02	-1.085530327389122021e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232314724991032812e-02	-1.078998271620470973e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217436912826317524e-02	-1.072537867827213446e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202652558668293806e-02	-1.066148241804131241e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.187961843761272188e-02	-1.059828529924536833e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176276811756855542e-02	-1.054822524374733487e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161755087690821871e-02	-1.048626512749233465e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147327408426347846e-02	-1.042498056319974718e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.132993816640382768e-02	-1.036436340070444632e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118754352477227369e-02	-1.030440557995797876e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104609054418809709e-02	-1.024509912888058819e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093360622731179635e-02	-1.019811766947151645e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079384779950554908e-02	-1.013996400171393282e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065502962126256385e-02	-1.008244007250632757e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051715080684362431e-02	-1.002553835024191280e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.038021045596335470e-02	-9.969251385251200453e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024420716009782732e-02	-9.913571852873523035e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010913888135562058e-02	-9.858492563190900983e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.975003554821729873e-03	-9.804006406004684825e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.841799128979035818e-03	-9.750106346143687635e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.709523457769082475e-03	-9.696785431975777064e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.604369726003989319e-03	-9.654541101800389507e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.473758452639372690e-03	-9.602245540748792670e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.344067507654464644e-03	-9.550510266150031170e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.215293824585612734e-03	-9.499328684256756750e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.087434182215624670e-03	-9.448694285585946271e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.960484700747088291e-03	-9.398600689173920199e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.834441370737368057e-03	-9.349041594178742658e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.709300217889896778e-03	-9.300010764172790415e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.585057295762194354e-03	-9.251502026920446981e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.461708339287948508e-03	-9.203509306015170794e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.339248605916456392e-03	-9.156026634917355722e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.217673355204334687e-03	-9.109048111066073670e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.072943960243533085e-03	-9.053331133634643681e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.953298010031601556e-03	-9.007441256433140926e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.834520958748219036e-03	-8.962037103622969101e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.716607431836536475e-03	-8.917113098369628364e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.599552103674443032e-03	-8.872663719104982192e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.483349697199994169e-03	-8.828683498786577075e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.367994822046757160e-03	-8.785167042680584520e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.253481677758100502e-03	-8.742109061627716029e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139804436197967966e-03	-8.699504327443958497e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026957322900324876e-03	-8.657347662853508759e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914934612648936975e-03	-8.615633941314722278e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781587242388158535e-03	-8.566155059440838529e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671357072048793302e-03	-8.525398169753318177e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.561931824478093450e-03	-8.485068340180118357e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.453305402912791998e-03	-8.445160722993986895e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.345471736272322721e-03	-8.405670521400631723e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.238424511193130587e-03	-8.366593030427125740e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.110996901099865347e-03	-8.320238297652229886e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.005657310513394694e-03	-8.282052520187683110e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.901083802166771052e-03	-8.244264778366689524e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.797270053922629583e-03	-8.206870591018623588e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.673687227872327085e-03	-8.162510881161934208e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.571521931085334986e-03	-8.125967133308324014e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.470095540050015463e-03	-8.089803059233971255e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.369401640684464024e-03	-8.054014409242793698e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.269433752619841899e-03	-8.018597001203605929e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.150421322758415993e-03	-7.976580378936219684e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.052027468538666799e-03	-7.941965323221918029e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.954338660357065875e-03	-7.907708523725952418e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838033674392593249e-03	-7.867067668371925671e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.741873169211742456e-03	-7.833585141079394375e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646396854598900880e-03	-7.800448393839802107e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532719248249971085e-03	-7.761135388054323870e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438725323069928584e-03	-7.728746051957937615e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.345394929815816175e-03	-7.696690488512530730e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.234265196755893773e-03	-7.658659287063257232e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.142371804615828552e-03	-7.627325311772510706e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.051121344200151429e-03	-7.596313635301956161e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.942442572195998043e-03	-7.558608706437488448e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.852456590598762800e-03	-7.518570181462379655e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.763069870391880494e-03	-7.468951572392260041e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.656750256272412857e-03	-7.398026368361163008e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.569064205881432826e-03	-7.330478364457918786e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465087613644747370e-03	-7.240546382678563365e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.379564096890990722e-03	-7.158990979240970921e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.295130401925467148e-03	-7.072081486315512627e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.195337788960429456e-03	-6.961580991383314399e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.113523093170405404e-03	-6.865025521601385424e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.017028443998182128e-03	-6.744544374914082305e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.938056572871398410e-03	-6.640795973523185795e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.845066052578150428e-03	-6.512907117914085902e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.769090410814703095e-03	-6.403993385596275364e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.679775873938979036e-03	-6.271046388954473619e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.606907598552384627e-03	-6.158730163057093499e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.521353526609528169e-03	-6.022546766416054685e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451643513637699959e-03	-5.908223464412446857e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.369905809539651735e-03	-5.770435292250537113e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.303384940612756421e-03	-5.655361224770054807e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.225466169509093990e-03	-5.517259268309306682e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.162117437505875137e-03	-5.402386755491580227e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.087992579526536021e-03	-5.265074310487709557e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.027789316476125581e-03	-5.151275237073291201e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.957406381781912584e-03	-5.015657645556360726e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.889031690373250754e-03	-4.881267434536877949e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.833570257803672802e-03	-4.770364837067149998e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.768815243246996734e-03	-4.638750778340034971e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.716329718188432715e-03	-4.530389221681218204e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.655090965902821822e-03	-4.402046787124448907e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.595723820382011085e-03	-4.275669690340678239e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.547657191418349730e-03	-4.171944227526480642e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.491632689928034739e-03	-4.049452828458211797e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.437378237914599486e-03	-3.929184816367859226e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.393491137215880976e-03	-3.830708528938278862e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.342384189934768069e-03	-3.714690662543702394e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.301066871540832587e-03	-3.619836521270887323e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.252977637968850011e-03	-3.508227957182946232e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.206478026440070813e-03	-3.399061398083402601e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.161528677259705562e-03	-3.292362092769810021e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125226793999771317e-03	-3.205344458963122552e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.083017232091451013e-03	-3.103201342255548756e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.042246023393665188e-03	-3.003539903564116814e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.009340503432334729e-03	-2.922381797812401366e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.711048740858261577e-04	-2.827259805586634011e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.341977045690841742e-04	-2.734596749421478378e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.985809816493917166e-04	-2.644369988431635081e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.698589632996972174e-04	-2.571025773681022137e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.365105346033706313e-04	-2.485206973974775618e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.043471827877635106e-04	-2.401756540758109523e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.733333090977612383e-04	-2.320640217841206561e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.434337216979961189e-04	-2.241823229923942400e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.193434294052371714e-04	-2.177873974084716300e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.913965804054726444e-04	-2.103182246964555350e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.644675172717314903e-04	-2.030685997218985403e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.385238951764270155e-04	-1.960343749528379166e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.135336704307451901e-04	-1.892114405329883993e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.894651815418225447e-04	-1.825957040902187413e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.700903505182949296e-04	-1.772377570701109582e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.476339715278392495e-04	-1.709905509289375762e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.260158300463955603e-04	-1.649380614456262279e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.052072662310573038e-04	-1.590758914137025955e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.851804483754262919e-04	-1.533996303047314492e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.659091208403731634e-04	-1.479047833958914231e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.473674551894727585e-04	-1.425868787611470675e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.295298571370104570e-04	-1.374414846512228279e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.123712044557654413e-04	-1.324642039015742250e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.985739961765536214e-04	-1.284417234372788041e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.825996318328165496e-04	-1.237612737929899987e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.672391641051570878e-04	-1.192365861601934844e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.524702247560164967e-04	-1.148633723150687097e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.382714393219860309e-04	-1.106374208492234493e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.246227477835345802e-04	-1.065546125274709747e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115043532139973753e-04	-1.026108685823562351e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.988966336920812232e-04	-9.880214609971504252e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.867804670801587185e-04	-9.512446263491124837e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.751382092250353757e-04	-9.157397086120585390e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.639526987419147210e-04	-8.814688212881147708e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.532069242063446617e-04	-8.483944074392602095e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.428840859173098208e-04	-8.164793160291694682e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.329684709831214367e-04	-7.856879039348557605e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.234452221361975244e-04	-7.559857429052658216e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.142996287477765970e-04	-7.273387240059640759e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.055171084686785422e-04	-6.997130331286855322e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.957110918931359740e-04	-6.687300744640678083e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.876686297356750302e-04	-6.432064394253448876e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.799476836621693467e-04	-6.186040581227044593e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.725357849844122709e-04	-5.948924537158019717e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.654207350257191889e-04	-5.720416983003157176e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.585913568975487052e-04	-5.500237447033650030e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.520368874853152510e-04	-5.288113480188507873e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.457466546508512796e-04	-5.083774927077173056e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.397100902365497343e-04	-4.886954143778490193e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.329748316877167743e-04	-4.666490869444994623e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.274547713404855054e-04	-4.485098267418810076e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.221587299175570112e-04	-4.310446665612540973e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.170777510200527241e-04	-4.142299242387731417e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.122031662699169390e-04	-3.980425744730223291e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.075270941679732533e-04	-3.824613243157380389e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.023123493154148156e-04	-3.650215074079103531e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.804016921714511442e-05	-3.506823592157743688e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.394249023916376065e-05	-3.368841458816403134e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.001246785892109763e-05	-3.236078662125059459e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.563075654890492220e-05	-3.087543506257053552e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.204198344198826833e-05	-2.965469136323006021e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.860067540042651752e-05	-2.848045059693665352e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.530083686286343154e-05	-2.735101348993536119e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.162253900508604740e-05	-2.608787482138399705e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.861058307707929027e-05	-2.505016907109778194e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.572304043098494287e-05	-2.405237433485154060e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.295470456975995081e-05	-2.309299165622090622e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	5.986939592270027009e-05	-2.202041990821559605e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.734351881697869363e-05	-2.113958776134669903e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.492250632405845906e-05	-2.029291618349708814e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.222468141706321720e-05	-1.934656836926486838e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.001618566000938331e-05	-1.856953472682956524e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.789965075772362429e-05	-1.782280391712412376e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.554163478456269275e-05	-1.698842709772031278e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.361164527578254089e-05	-1.630353064432404393e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.176206107966996524e-05	-1.564545377296935126e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.970161876788310079e-05	-1.491028702155161118e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.801550829000232667e-05	-1.430698502988335901e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.613742099029776758e-05	-1.363311607134223977e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.460052880707799495e-05	-1.308014685371479665e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.312804008560465437e-05	-1.254901358388201994e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.148812091142167698e-05	-1.195588696649646009e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.014641796704608745e-05	-1.146932298039023524e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.865216528050524089e-05	-1.092602738785345643e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.742958176367271521e-05	-1.048036941166976987e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.606815814035353960e-05	-9.982830930846915761e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.495449451597124462e-05	-9.574793488485419644e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.371447310179738608e-05	-9.119303895615918658e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.270008392257029506e-05	-8.745754622628211419e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.172853825135662495e-05	-8.387157541852386159e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.064691087128187540e-05	-7.986944389363049871e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.976227625829920056e-05	-7.658825791804439376e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.877737137488133748e-05	-7.292655441798297327e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.784089727283720228e-05	-6.943619471743538129e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.707504750415468807e-05	-6.657509432714261076e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.622257972120019786e-05	-6.338294650252005663e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.552547361381661996e-05	-6.076645668991875201e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.474948657346488163e-05	-5.784715311955117764e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.411496374004069711e-05	-5.545455656435655057e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.340877172558859735e-05	-5.278570700354407660e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.283136627988751165e-05	-5.059874792213340147e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.218868891536423475e-05	-4.815937658942628177e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.157781494554587698e-05	-4.583543444506550981e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.107839437874795914e-05	-4.393142173258391540e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.052265245532092307e-05	-4.180812265144200349e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.006832135248673411e-05	-4.006852242238858946e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	9.562727217119787283e-06	-3.812847886331446964e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.082285823060381785e-06	-3.628073682104235951e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	8.689573303560008236e-06	-3.476725591047553566e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	8.252614796464070160e-06	-3.307987779747554176e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	7.837368122189882662e-06	-3.147300747824991650e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	7.497931417684459126e-06	-3.015695781257116884e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	7.120296198700753122e-06	-2.868992889059563265e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	6.761526981902130658e-06	-2.729319176294810624e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	6.468298980706637743e-06	-2.614930830602069295e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	6.142075446479584234e-06	-2.487415032216416071e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	5.832172848090327183e-06	-2.366021747721082633e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	5.578922877076631856e-06	-2.266630555837735506e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	5.297203580333839973e-06	-2.155864701714101439e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.029545765031448400e-06	-2.050430086607605074e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	4.775279065495523186e-06	-1.950080299033235007e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	4.567512698765579720e-06	-1.867933422466952585e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.336433563250149569e-06	-1.776398929318022204e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.116945917220818036e-06	-1.689277486514915917e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	3.908473686900285467e-06	-1.606359113171576904e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	3.710485768113269404e-06	-1.527455208302663006e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	3.548728190894846673e-06	-1.462877195603360173e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.368820640161138865e-06	-1.390935501414914455e-06
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.197929279071814763e-06	-1.322484677243426727e-06
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.035628329027578075e-06	-1.257362259568871370e-06
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	2.881507927560292307e-06	-1.195409882682642994e-06
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	2.755607441268127563e-06	-1.144711802658720857e-06
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	2.615605333541809037e-06	-1.088232022698319717e-06
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.482664912676461425e-06	-1.034496250509549989e-06
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.356441561287307958e-06	-9.833809625086929991e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.236593770771048542e-06	-9.347638391895421939e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.122782988057590558e-06	-8.885235687292663474e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.014697619737740180e-06	-8.445445818396238030e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.912069892432587694e-06	-8.027203763220836080e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.828248690924730368e-06	-7.685065587097692452e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.735063841483032327e-06	-7.304064255244170920e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.646596920458423851e-06	-6.941653598947690518e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.562614533265728814e-06	-6.596964494842171252e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.482894176498934878e-06	-6.269197716746159180e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.407215082511017013e-06	-5.957560422202163617e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.335358709051248871e-06	-5.661266654048572114e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.267128839779669915e-06	-5.379569551103810983e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.202357099494192519e-06	-5.111770163689892873e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.140878091915380664e-06	-4.857177542578431717e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.082527659945072218e-06	-4.615105917910865082e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.027145749700806600e-06	-4.384901123743636681e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.745851595809983306e-07	-4.166021198578201984e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	9.247027370138518382e-07	-3.957955401333547545e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	8.773563921597374477e-07	-3.760196776613927011e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	8.324061116777954484e-07	-3.572243275361318248e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	7.897310130997242463e-07	-3.393616989224438750e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	7.492265971528319381e-07	-3.223861024258740428e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	7.107896330145679273e-07	-3.062522409712014711e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	6.743176475433049385e-07	-2.909151515421698017e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	6.397107564192972354e-07	-2.763328204795810012e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	6.068752933631862513e-07	-2.624713600329839962e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	5.714002035022034421e-07	-2.474711080958617636e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	5.420518363012491234e-07	-2.350462774388653970e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	5.141899360295050229e-07	-2.232420361115004060e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	4.877420607037696130e-07	-2.120278904745974266e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	4.626442082539350614e-07	-2.013740065384791294e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	4.388328981166830733e-07	-1.912507682551375223e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	4.162451111600827005e-07	-1.816287940591669572e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	3.948191097733995608e-07	-1.724817034800267037e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	3.716783399114280582e-07	-1.625828590197492205e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	3.525417493558176803e-07	-1.543846259343781959e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	3.343812631043102374e-07	-1.465980619535315741e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	3.171406771896227913e-07	-1.392035311212131408e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	3.007763583450143545e-07	-1.321814184561274722e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	2.852496705248984929e-07	-1.255122019301531974e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	2.684813660481607694e-07	-1.182974974617387494e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	2.546207825853449413e-07	-1.123194814373501223e-07
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.414778365603239421e-07	-1.066370926607047903e-07
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.290142791204129545e-07	-1.012380016772759773e-07
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.155533775470028285e-07	-9.539906739594075783e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.044180167881596075e-07	-9.056661055364085900e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	1.938458300720462596e-07	-8.597970887382697424e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	1.838114720083929804e-07	-8.162564361306216592e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	1.729730157781119389e-07	-7.691823001048645464e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	1.640147209694172637e-07	-7.302003492280353076e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	1.555231943405054958e-07	-6.931480543497038700e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	1.474747580966010216e-07	-6.579279981590488121e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.387873452903936172e-07	-6.198278652132314090e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.316051653354045686e-07	-5.882935916894015440e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.247887192098127673e-07	-5.583691326907228547e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.174182315968981528e-07	-5.260473008077639722e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.113200514025427136e-07	-4.993150217191655333e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.055359243477435946e-07	-4.739397947939652491e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	9.929358368479842236e-08	-4.464930606158881438e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	9.413912654816289133e-08	-4.237446276298651450e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	8.857982594700463642e-08	-3.991190228396008179e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	8.398728292913507012e-08	-3.787280119242767819e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	7.963154874433754394e-08	-3.593751824574395066e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.492300289018064273e-08	-3.384788533530789797e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.102383670702540423e-08	-3.212133705227224129e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	6.680965518081100787e-08	-3.025708383960264938e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	6.332623339507467450e-08	-2.871478612027332233e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	6.002599656078793969e-08	-2.724954890094915265e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	5.646943187300558736e-08	-2.566249221711319542e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	5.353488631901503379e-08	-2.434683920655575833e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	5.036938874497299173e-08	-2.292396582710050781e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	4.775222297649811597e-08	-2.174734023419146301e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	4.492135830534147159e-08	-2.047809307939602417e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	4.257566766371137328e-08	-1.943047313661490452e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.003997051424197763e-08	-1.830001597099371429e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	3.794446611207108325e-08	-1.736494584412794121e-08
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.568601876392575890e-08	-1.635289105754090944e-08
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.382500935199889417e-08	-1.551292889416081974e-08
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	3.182098465175082382e-08	-1.460302133616304959e-08
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	3.016663236229036121e-08	-1.384968805629320889e-08
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.837940949763406696e-08	-1.303655525649197240e-08
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	2.689799632718424944e-08	-1.236593631250332223e-08
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	2.529303270432029393e-08	-1.164392748567303488e-08
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	2.378006109876865875e-08	-1.096540051996438247e-08
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	2.253026248973497634e-08	-1.040412703178123619e-08
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	2.118495035362797182e-08	-9.796076508174460273e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	2.007833287253763486e-08	-9.290702543017376953e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	1.888807770861761733e-08	-8.742832622139100828e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	1.776977317101036369e-08	-8.226401354634256285e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	1.684419780225996530e-08	-7.800116495917404867e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	1.584023138990694652e-08	-7.341874468049744543e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	1.500629452962881718e-08	-6.964896265219416706e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	1.410401722331906416e-08	-6.558809711374325607e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	1.325592082379113480e-08	-6.176256426998798848e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	1.255828233877249113e-08	-5.858494949689517785e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.181061773639590186e-08	-5.512748708765234677e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.111103786970161481e-08	-5.185533364012648247e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.053388734695633423e-08	-4.914674081199104513e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	9.909200731646296432e-09	-4.623069601744916944e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	9.316719574696235631e-09	-4.350784091193663360e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	8.823481743147256497e-09	-4.127386894361726424e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	8.289401435099213509e-09	-3.887032970698549646e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	7.787846027912085335e-09	-3.660479892329568374e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	7.319764995059044960e-09	-3.445503515820178308e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	6.937178398903310846e-09	-3.265812153975242025e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	6.527262914903951424e-09	-3.070431918613739578e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	6.142384507101663017e-09	-2.886295617227414436e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	5.778282193380791865e-09	-2.714022167558379606e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	5.473718284959885573e-09	-2.573367039926415485e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	5.141431282910324156e-09	-2.423205556461556281e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	4.827371176430454612e-09	-2.282651514061730270e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	4.532984690651289135e-09	-2.149954503462790415e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	4.259672978725086450e-09	-2.023394500079750310e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	4.006979695698942944e-09	-1.902218948492832824e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	3.800308105262732225e-09	-1.801117132637655548e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	3.577592896387009856e-09	-1.691886302957287628e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	3.366061112144890949e-09	-1.590114731174982123e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	3.162945367198945975e-09	-1.496313462496251469e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	2.968716215242262439e-09	-1.409576690455300006e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	2.785016915485790739e-09	-1.328488433719311814e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	2.634202516897448512e-09	-1.261063265640857924e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	2.474605889527323036e-09	-1.186798678989454735e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	2.328426914017329700e-09	-1.115061394077310202e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	2.193119836782980945e-09	-1.046566551930810127e-09
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	2.065972880894099999e-09	-9.821169447948607116e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	1.944292342683976710e-09	-9.225099904436273115e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	1.826056232955581425e-09	-8.682415787188392988e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	1.712143194028171047e-09	-8.184962445118246157e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.604222761673286662e-09	-7.721029551254053189e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.503953429470498880e-09	-7.278984020712108771e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.412877712135038484e-09	-6.847792460349701756e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	1.330551786076212550e-09	-6.426336451503534007e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	1.254776563761964551e-09	-6.022261487794167453e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	1.183305931784628509e-09	-5.643468791486732392e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	1.113909104179589837e-09	-5.297804803327987204e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	1.045216384475289312e-09	-4.989139300429581965e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	9.783768290748332566e-10	-4.709678776157853132e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	9.149950187405079044e-10	-4.449533381045454448e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	8.566651111516076031e-10	-4.198877365412493184e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	8.048219795589975988e-10	-3.948684760919215585e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	7.589447492931857799e-10	-3.699608733647218856e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	7.171505238020256604e-10	-3.459046850650174292e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	6.775402103027879370e-10	-3.234488913973991421e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	6.382287031514197638e-10	-3.033368078325426377e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	5.981857628504571654e-10	-2.859092650514214569e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	5.585671401951531483e-10	-2.704764412448162902e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	5.208688646337648444e-10	-2.561888500213866688e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	4.865774378353279557e-10	-2.422024075527222933e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	4.536792502143812240e-10	-2.258974886389059952e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	4.289057247353851315e-10	-2.110607664340641724e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	4.066510949294293492e-10	-1.966180674559643303e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	3.852862669889940697e-10	-1.832631630235924764e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	3.631987072980354560e-10	-1.716824360856519733e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	3.396931601225891560e-10	-1.621240010093912214e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	3.159217457992259909e-10	-1.539527686707602843e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	2.905647476270536819e-10	-1.454994464383602993e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	2.707616458555486588e-10	-1.378310707850523697e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	2.546989214188789897e-10	-1.293778593076556973e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	2.417255251999588384e-10	-1.203976656831217405e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	2.304232328821393412e-10	-1.115265925852554853e-10
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	2.179468692242201551e-10	-1.024660963051314744e-10
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	2.055356423060942824e-10	-9.591679638562290518e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	1.914687436696291405e-10	-9.093201293641693509e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	1.768734973980019598e-10	-8.691806867886360501e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	1.629867260411581108e-10	-8.322862716298640980e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	1.497412170951459744e-10	-7.866620443929860560e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	1.411455181929570510e-10	-7.367969361973766872e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	1.348926239642426380e-10	-6.809982820900900541e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	1.291141700606730749e-10	-6.183124483126621479e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	1.237294833516332773e-10	-5.690150539859495145e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	1.168586550835266335e-10	-5.315808662482536493e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	1.082680340808363358e-10	-5.068693891388955345e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	9.783450378866720734e-11	-4.876507173286915750e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	8.910447475855670623e-11	-4.718970313455923171e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	8.203511003260229290e-11	-4.515033266116460238e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	7.705975828030047019e-11	-4.178543210774602460e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	7.458200906807213604e-11	-3.816819018998617541e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	7.257379436277271796e-11	-3.406577237511155136e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	7.028452955659062711e-11	-3.096036045417598439e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	6.643723701932272589e-11	-2.888024993263559055e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	6.019678645391855569e-11	-2.777017583333267047e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	5.400125871167169991e-11	-2.734209724441305091e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	4.822665746515380559e-11	-2.691610038461027907e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	4.345828010679687538e-11	-2.581727783082258167e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	4.147554121132288754e-11	-2.392020868760258934e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	4.095033320860439401e-11	-2.114989367843574977e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	4.094000931362805116e-11	-1.863605467350210941e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	4.021023981676893376e-11	-1.634798623526943472e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	3.793822903155326877e-11	-1.527153793180823058e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	3.419363883450990468e-11	-1.505916706221837838e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	2.929775833816465942e-11	-1.530839865619054671e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	2.531308669139702683e-11	-1.547121314515119011e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	2.237624746311014208e-11	-1.501567097830124524e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	2.171172193033902414e-11	-1.375126166178964437e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	2.235405698785341983e-11	-1.175286766182996315e-11
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	2.322706635390096258e-11	-9.923596535920999719e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	2.346353510794318036e-11	-8.339906763447080909e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	2.215120032690452495e-11	-7.776089578502862705e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.910278017718023849e-11	-8.014128793660276564e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	1.544876308532783125e-11	-8.640989352060246339e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	1.259139973332253363e-11	-9.070639631102789114e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	1.081877995911472220e-11	-8.904304072036136199e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	1.092619021183105043e-11	-7.974447691091560151e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	1.215958281460570718e-11	-6.435763248997189205e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	1.342180498505744478e-11	-5.039061390081789959e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	1.407119524641956946e-11	-3.910690725427445364e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	1.302193510912707831e-11	-3.689272280965007597e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	1.088389730223246814e-11	-4.139697383056602972e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	8.015914109229078928e-12	-4.922956916688194461e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	5.820939426281702733e-12	-5.477973056275903799e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	4.637447517661143322e-12	-5.495007017706353051e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	5.188568603797091392e-12	-4.679054954340513911e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	6.503863012379475825e-12	-3.570109833551628565e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	8.062595054868598855e-12	-2.316443895083479972e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	8.810916673420440340e-12	-1.504125682944943870e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	8.151695318507334384e-12	-1.474863481806606551e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	6.220906058330613636e-12	-2.067426690696941100e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	3.872473904541934226e-12	-2.895858961014460308e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	2.138733230077056037e-12	-3.473332018734108942e-12
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.368255086729628742e-12	-3.547941155377762265e-12
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.114401880718423399e-12	-2.877590321803877759e-12
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	3.657257765869938692e-12	-1.825203814877020739e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	5.031312002078597280e-12	-9.050049056700860947e-13
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	5.835045376734111874e-12	-2.626690219996143467e-13
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	5.218114043421254250e-12	-3.562361967481504399e-13
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	3.533537250203292898e-12	-1.005353830455816283e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.764668557854306869e-12	-1.731082314160251507e-12
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.693887505589782380e-13	-2.358937283635138026e-12
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	-2.827656707419650558e-13	-2.418419931604280355e-12
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	5.773863736568721993e-13	-1.823217182898878901e-12
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	2.083817938154950059e-12	-9.111921772085091481e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	3.377811120922607007e-12	-1.326446842628616743e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	4.125664250526706489e-12	3.736426260655687861e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	3.589724022569233316e-12	2.177889049731416343e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	2.126419971628741127e-12	-4.178324010218464624e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	4.188850583401589064e-13	-1.184635023409583355e-12
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	-8.533843050800683428e-13	-1.735888973217134168e-12
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	-1.084167735248060277e-12	-1.772085455807347480e-12
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	-2.514541285332503505e-13	-1.261548244406769095e-12
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	1.152916098795983758e-12	-4.656858108923365272e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	2.487854546863570171e-12	2.885004258743362441e-13
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	3.116060218401261257e-12	6.759409143595508555e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	2.587408535801835505e-12	4.672401270589607968e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	1.276703535750086313e-12	-1.453265325538583490e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-2.131181514642974427e-13	-8.528741967197020697e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-1.282641675928253191e-12	-1.348322212317339617e-12
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-1.364939243287461650e-12	-1.341237443013691505e-12
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-6.051396040342076644e-13	-9.109956424169452953e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	6.899368031209630101e-13	-2.046883617137373861e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	1.907072827840521549e-12	4.580476509796483248e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	2.484387406506676402e-12	7.891872342302468376e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	2.029085442997832901e-12	5.875248068268792654e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	8.763397963304974200e-13	2.564960216955787237e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-4.421524689426028770e-13	-6.229405148303302149e-13
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-1.397751956682795896e-12	-1.086320503613388302e-12
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-1.486263912090099298e-12	-1.105145720954103263e-12
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-6.972545833790644486e-13	-6.742024224261276417e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	4.898829755135075341e-13	-4.038289319833124715e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	1.577262820620143988e-12	5.399034469317887180e-13
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	2.069840700611093404e-12	8.117106454332114206e-13
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	1.547946995653389607e-12	5.607178336210206507e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	4.763836619126265691e-13	2.339492474598469825e-14
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-6.797687445457337363e-13	-5.581642400149322262e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-1.454984423233439940e-12	-9.435220570121154438e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-1.421428584484913667e-12	-9.117212319505092720e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-6.472062924786203763e-13	-4.981394542393988079e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	4.354915328681548781e-13	7.366185332247837322e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	1.388361021943119250e-12	5.769626614401072071e-13
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	1.775654485305045526e-12	7.863652335092080526e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	1.345673968718013929e-12	5.717905303658529105e-13
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	2.878840007814748124e-13	3.247696061627143845e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	-7.348395919668923280e-13	-4.896737942485101518e-13
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	-1.399435805918835884e-12	-8.262051838778226661e-13
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-1.335262339202370662e-12	-7.849297537635234820e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-6.243083488693390680e-13	-4.085724045337127349e-13
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	3.510111624426826039e-13	1.042235054957913574e-13
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	1.275580591057385179e-12	5.903087620448357178e-13
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	1.545600114162799297e-12	7.348815868998658268e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	1.098893926504585412e-12	5.063988451399076675e-13


==> pde_runs/ss_100Td_nr256_lmax2_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	-1.126102257482182734e-01	-3.038925226319238461e-04	-1.208669226912331696e-02
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	-8.468850328051223675e-02	-7.693874828172709299e-04	-1.868584464235267459e-02
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	-6.440567504174352087e-02	-1.198190271502783382e-03	-2.482341499933505072e-02
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	-4.602580181213917349e-02	-1.602706553529124845e-03	-3.123348001898346507e-02
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	-2.815195521027101175e-02	-1.986901150758108806e-03	-3.808729552529865198e-02
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	-1.027102547992586080e-02	-2.352315642562204188e-03	-4.540258710540641396e-02
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	7.758151577721550743e-03	-2.699674141876608983e-03	-5.308181415756568072e-02
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	2.594444762873485480e-02	-3.031330357043950010e-03	-6.095613727977525903e-02
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	4.396803968071041901e-02	-3.347366424332600798e-03	-6.866684047692962756e-02
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.122540661342772833e-02	-3.646789707914610719e-03	-7.567275073802390284e-02
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	7.719949805423738376e-02	-3.932533370915785274e-03	-8.143941985964357755e-02
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	9.125118404574547593e-02	-4.207304914331229904e-03	-8.535875021217560754e-02
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	1.025822506199474959e-01	-4.468990287814742467e-03	-8.689494517944690299e-02
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	1.108264843736469218e-01	-4.719053955859213792e-03	-8.583016862291917293e-02
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	1.160455328168112921e-01	-4.961774689827308515e-03	-8.228416209391560543e-02
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	1.184179012062681197e-01	-5.196629158109210105e-03	-7.663704452239020193e-02
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	1.184946262656572102e-01	-5.423099355650759512e-03	-6.958614633433499175e-02
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	1.168739093841897753e-01	-5.643161370991997376e-03	-6.172749816165357117e-02
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	1.141534588307723252e-01	-5.857126361671530224e-03	-5.365352689547886467e-02
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	1.108061635778383458e-01	-6.065148753668409172e-03	-4.579411554632836778e-02
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	1.071875806674203596e-01	-6.267244386341189015e-03	-3.842733223141812926e-02
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	1.035675382508291775e-01	-6.462268171534177666e-03	-3.175495186694395761e-02
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	1.000409056211683523e-01	-6.652433922543649243e-03	-2.574342490981899878e-02
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	9.673973036523121627e-02	-6.835481021350654773e-03	-2.046926076329693561e-02
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	9.367175420431116117e-02	-7.012477557931582478e-03	-1.584697127080966425e-02
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	9.085143879444312898e-02	-7.183382057729201936e-03	-1.182216462157506358e-02
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	8.828430706040271692e-02	-7.347269498160825980e-03	-8.347575569241018345e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	8.592670257222369268e-02	-7.506013503874682177e-03	-5.319127251489228630e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	8.378764129718138665e-02	-7.657843765514954493e-03	-2.712602193722070225e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	8.182285230133493070e-02	-7.804516823435257537e-03	-4.444057379853603605e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	8.003566727908341394e-02	-7.944440171096580142e-03	1.508087484704262373e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	7.839702246701379940e-02	-8.078521741028545783e-03	3.198667757768159942e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	7.689064489520741619e-02	-8.206829970096697971e-03	4.663676078276601626e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	7.550969262117473990e-02	-8.328789565346319743e-03	5.926897406391966501e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	7.422650104391177728e-02	-8.445835813048332280e-03	7.027763471469074957e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	7.304388226408278784e-02	-8.556774151323410030e-03	7.977036064599598089e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	7.194514218508414605e-02	-8.662359103772412222e-03	8.799377878309524656e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	7.092173483161430536e-02	-8.762686305642903781e-03	9.511114319024866620e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.996612405457106054e-02	-8.857852776753112611e-03	1.012641290114473305e-02
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.907202307260570939e-02	-8.947962432076714961e-03	1.065668832089663141e-02
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.823790659248393786e-02	-9.032675073671453045e-03	1.111025218757305186e-02
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.745388282732446561e-02	-9.112588107014906944e-03	1.149886939588021413e-02
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.671190588139699895e-02	-9.188190213827624603e-03	1.183144588565043440e-02
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.601577107400312394e-02	-9.258785182913046100e-03	1.211133082530736586e-02
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.536137343764766849e-02	-9.324553566759003626e-03	1.234493528244303903e-02
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.473880335553433563e-02	-9.386289515671313727e-03	1.253958406213524258e-02
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.414876106218370122e-02	-9.443732514359794161e-03	1.269850431370231868e-02
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.359162768471525451e-02	-9.496721987602723195e-03	1.282486290300568002e-02
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.306210410443569003e-02	-9.545666593318239551e-03	1.292283344230134301e-02
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.255815897600738862e-02	-9.590661756737811627e-03	1.299547813438577983e-02
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.207803190688773731e-02	-9.631805632548283078e-03	1.304533563831028475e-02
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.162010735720685473e-02	-9.669194660189703999e-03	1.307468766136004115e-02
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.118285330118121423e-02	-9.702921797666358081e-03	1.308568932313410559e-02
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.076698548422164448e-02	-9.732940088377514329e-03	1.308019882395952335e-02
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.036903854757281335e-02	-9.759521770286702647e-03	1.305989423110073995e-02
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.998786418905906886e-02	-9.782755805162331522e-03	1.302628115142273439e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.961533797467438028e-02	-9.803096309292033683e-03	1.297962419107724814e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.926843015301407058e-02	-9.819690294357034249e-03	1.292351858337347295e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.893673180003632106e-02	-9.833204645875268102e-03	1.285818003047859738e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.861924603439083031e-02	-9.843765760793378797e-03	1.278465120043910212e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.830019847287124662e-02	-9.851811014345684611e-03	1.269961411645305696e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.800908794340132318e-02	-9.856696072163325523e-03	1.261205005887281079e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.771593521928573833e-02	-9.859034925463069921e-03	1.251404002561109889e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.743480322971906277e-02	-9.858640348025096700e-03	1.241054152866926351e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.717753269510869596e-02	-9.855834221195880138e-03	1.230750391202111056e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.691770771264224871e-02	-9.850447702738691913e-03	1.219523538860468187e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.666781033892048097e-02	-9.842673496187875209e-03	1.207931396963133827e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.642723586154388404e-02	-9.832620617237618904e-03	1.196023317010342160e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.619541115770534945e-02	-9.820393211540691392e-03	1.183845727783135356e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.597181646219057810e-02	-9.806092174664131009e-03	1.171438390800076147e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.574587692457820542e-02	-9.788991841945744385e-03	1.158232483659234376e-02
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.553765496289661541e-02	-9.770743287258128879e-03	1.145463625939424808e-02
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.532684977532937448e-02	-9.749707520797692983e-03	1.131948879268367125e-02
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.513222255206838562e-02	-9.727886936790455796e-03	1.118943438323192867e-02
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.493482899102512113e-02	-9.703295118363205324e-03	1.105235426163854798e-02
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.475225077498706294e-02	-9.678250315451549651e-03	1.092094435772073859e-02
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.456674908509208388e-02	-9.650452054758822812e-03	1.078289934389686268e-02
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.438681476371464568e-02	-9.621139860942392805e-03	1.064466491646872022e-02
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.421211987170467678e-02	-9.590394714292170900e-03	1.050643143336089068e-02
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.404236078379692776e-02	-9.558294493941877149e-03	1.036836547034595060e-02
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.387725747152514316e-02	-9.524914159978458209e-03	1.023061025382342865e-02
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.371654182922001863e-02	-9.490325640380846417e-03	1.009330198949697985e-02
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.355293636509127209e-02	-9.452947943734840014e-03	9.950367680943554907e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.340042784413145255e-02	-9.416099745693344569e-03	9.814345340915825444e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.325159294802338239e-02	-9.378244471686711381e-03	9.679102311144776802e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.309969340491994122e-02	-9.337657640919930918e-03	9.538644514393025339e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.295773535500142987e-02	-9.297928959035646479e-03	9.405268426375569882e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.281261589904701070e-02	-9.255508083173864461e-03	9.266921603022643117e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.267066717234122897e-02	-9.212241443887150480e-03	9.129761146970975447e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.253170145305660621e-02	-9.168187761368757488e-03	8.993853937313363647e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.239554774014530680e-02	-9.123402725440351094e-03	8.859253713824207302e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.226204563830012112e-02	-9.077939578020685282e-03	8.726007395967117636e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.213104068507816435e-02	-9.031849572202727688e-03	8.594159871351148006e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.200238696784618975e-02	-8.985181757543070011e-03	8.463750792566077791e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.187595099158001655e-02	-8.937982628781069444e-03	8.334809962220694063e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.174624422819106007e-02	-8.888213226100253814e-03	8.201857893084555859e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.162394819457951506e-02	-8.840065611140342575e-03	8.076000741474131939e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.149830440342083315e-02	-8.789397698314273602e-03	7.946315817097107659e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.137967597740455972e-02	-8.740471668832834259e-03	7.823623852513714172e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.125763815740514567e-02	-8.689073734041955974e-03	7.697269446451097952e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.113727882139711134e-02	-8.637363699390299479e-03	7.572635019084116535e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.101849833249470778e-02	-8.585379611406408762e-03	7.449727143513078763e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.090120304899918569e-02	-8.533157678177085217e-03	7.328549307318336752e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.078530250950585856e-02	-8.480732845848061238e-03	7.209104670540599641e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.067071089513603549e-02	-8.428138499247379498e-03	7.091394715737857866e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.055735125148257819e-02	-8.375405551131656634e-03	6.975415535877962231e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.044515053875911481e-02	-8.322563559396133417e-03	6.861161984344256448e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.032943100469099151e-02	-8.267434650001903584e-03	6.743977290002691957e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.021938151960912700e-02	-8.214457171707281735e-03	6.633228922189047909e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.010576560876803254e-02	-8.159243791491039427e-03	6.519675880540499839e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	4.999761286447261532e-02	-8.106236578473967683e-03	6.412390769723114690e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	4.988584960414425840e-02	-8.051043767841409293e-03	6.302421057536529252e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	4.977494310756768597e-02	-7.995898738900362318e-03	6.194259115081009529e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	4.966484073905659546e-02	-7.940824144737776424e-03	6.087887979266304490e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	4.955549175688864910e-02	-7.885841815957961992e-03	5.983290889053458073e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	4.944684714365178702e-02	-7.830972816146929832e-03	5.880451327824366692e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	4.933886203794412423e-02	-7.776236583925169241e-03	5.779350748319703884e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	4.923149516732731185e-02	-7.721651140788511440e-03	5.679969020958373915e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	4.912470656757188248e-02	-7.667233907896705593e-03	5.582286439739576889e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	4.901421848541472059e-02	-7.610836444579114138e-03	5.482478120492573215e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	4.890849463452610207e-02	-7.556812660228231018e-03	5.388199682923875203e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	4.879904312185898846e-02	-7.500855842558721426e-03	5.291884722338238006e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.869425202554331089e-02	-7.447284307942762631e-03	5.200919724249070467e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.858570630784210531e-02	-7.391826440352780928e-03	5.108004315246574695e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.847757681986587797e-02	-7.336642977850841088e-03	5.016785451622433195e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.836983572377942520e-02	-7.281745975490973646e-03	4.927237826433005473e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.826245599466619240e-02	-7.227147101010959751e-03	4.839336756027323716e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.815541181519008423e-02	-7.172857477560883564e-03	4.753057866573946050e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.804868101087042542e-02	-7.118886693689320880e-03	4.668375372084023964e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.794224322573358010e-02	-7.065243548967773714e-03	4.585263295712404229e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.783200061468052822e-02	-7.009893122733911255e-03	4.500589621687443864e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.772609970462016182e-02	-6.956943801589546630e-03	4.420600757340977481e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.762043540077515874e-02	-6.904345926083364608e-03	4.342105592357127508e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.751094047448083113e-02	-6.850103805613690956e-03	4.262145213293454249e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.740166623841655241e-02	-6.796254341742453617e-03	4.183740654367332050e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.729663236859739384e-02	-6.744776428662214302e-03	4.109685035067089064e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.718774577224629785e-02	-6.691715191151174739e-03	4.034254899487892294e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.707903704178972165e-02	-6.639062519253296005e-03	3.960299203849684986e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.697049366021693179e-02	-6.586822804928508385e-03	3.887791124014181553e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.686210364937033052e-02	-6.535000160463422941e-03	3.816704313008937102e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.675385665850766148e-02	-6.483597713915580964e-03	3.747011987164503531e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.664174135713194946e-02	-6.430738174507136251e-03	3.676182977973719429e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.653375637871362547e-02	-6.380199890106373617e-03	3.609249767009898007e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.642588629639265302e-02	-6.330089542134128937e-03	3.543632212793129590e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.631413440444975133e-02	-6.278576783396672308e-03	3.476947018721399194e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.620647601270433391e-02	-6.229342125462329453e-03	3.413931762800981925e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.609492929917348436e-02	-6.178739579969416175e-03	3.349892351546622255e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.598347644058887324e-02	-6.128601844579479284e-03	3.287160268527865650e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.587608729988031792e-02	-6.080695113041617410e-03	3.227881831620488338e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.576480187665924598e-02	-6.031470525217180224e-03	3.167640456167533647e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.565359381237624886e-02	-5.982710463486585507e-03	3.108628589916243457e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.554245803145978017e-02	-5.934414614812997223e-03	3.050821031252648474e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.542742494366596578e-02	-5.884882249293552949e-03	2.992191953244906569e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.531642433641267648e-02	-5.837527935543262124e-03	2.936759497343355892e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.520548502479487113e-02	-5.790633986251793666e-03	2.882457116915002147e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.509064476202157695e-02	-5.742549053304244269e-03	2.827381715816135871e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.497982060709457275e-02	-5.696587434752660439e-03	2.775307833639035701e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.486509379027553424e-02	-5.649463776870281180e-03	2.722491399419112862e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.475437394417462744e-02	-5.604425733687505400e-03	2.672552052748314311e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.463974990221576677e-02	-5.558253963140258498e-03	2.621899252562019927e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.452517479250726884e-02	-5.512562547327176134e-03	2.572311805829305062e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.441064730301366725e-02	-5.467348248070206217e-03	2.523766215714902308e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.429616619566002778e-02	-5.422607849877357153e-03	2.476239487675493608e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.418173025981608076e-02	-5.378338189128168724e-03	2.429709130235188034e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.406733830962850790e-02	-5.334535932773244553e-03	2.384153201406076679e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.395298918175385289e-02	-5.291197400767177345e-03	2.339550343534330893e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.383474083169777713e-02	-5.246848529322624063e-03	2.294390159638439071e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.372047533730700347e-02	-5.204442212933681200e-03	2.251662298753700359e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.360231138204215262e-02	-5.161049907447886817e-03	2.208398414548934981e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.348812633838201186e-02	-5.119560229880535177e-03	2.167462377536873066e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.337004526711596419e-02	-5.077107416226879326e-03	2.126010098171697126e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.325200617523680680e-02	-5.035125670098421734e-03	2.085447521061658052e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.313794148512459237e-02	-4.994986925903990502e-03	2.047063415435507183e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.301998433802464716e-02	-4.953918444666104148e-03	2.008191296176268289e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.290206830212091316e-02	-4.913307376683950962e-03	1.970149777067573080e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.278419299142714738e-02	-4.873149110231612263e-03	1.932919903315218372e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.266243092690494981e-02	-4.832123083631073221e-03	1.895281994431514527e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.254463778082712144e-02	-4.792871190951546873e-03	1.859645592781508606e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.242688535012732048e-02	-4.754057650886101861e-03	1.824765626341828557e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.230525090057576237e-02	-4.714405710765966553e-03	1.789499111093726183e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.218758208070064186e-02	-4.676468681654021020e-03	1.756103716086388064e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.206603439889492618e-02	-4.637712268370896250e-03	1.722335281973056634e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194844956006613113e-02	-4.600631881683066825e-03	1.690355922694814590e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.182698848252586893e-02	-4.562750357793081586e-03	1.658016803099744045e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.170557127719536766e-02	-4.525305711196190780e-03	1.626378668818954151e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.158419795887171450e-02	-4.488292716215720041e-03	1.595424932379804024e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.146286875437157904e-02	-4.451705972520243401e-03	1.565139470031259470e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.134158390909534186e-02	-4.415540147136342956e-03	1.535506492868406528e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.122034366154341684e-02	-4.379790004388261181e-03	1.506510522618530884e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.109914818940287734e-02	-4.344450372738284383e-03	1.478136439762093180e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097409009039401639e-02	-4.308395819612844194e-03	1.449483902945334930e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.085298537485591158e-02	-4.273874467567988222e-03	1.422329070676676705e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.072802071016113495e-02	-4.238653717080383132e-03	1.394905057872636474e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.060700627546120350e-02	-4.204929749168305995e-03	1.368911825048204235e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.048213464124215955e-02	-4.170521391492583961e-03	1.342658257971194582e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.035731022901661857e-02	-4.136517389414952686e-03	1.316978080292477643e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.023253302970786899e-02	-4.102912254948784532e-03	1.291857471158619486e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.010780302795270702e-02	-4.069700597368498297e-03	1.267282878807968454e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.998312005834857297e-02	-4.036877075534357762e-03	1.243241148216920689e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.985848378374216155e-02	-4.004436388709961027e-03	1.219719535020095036e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.973389386234477821e-02	-3.972373326893183058e-03	1.196705543350191393e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.960934995764759520e-02	-3.940682771669004776e-03	1.174186910751813832e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.948485173601128106e-02	-3.909359644416449293e-03	1.152151709090988531e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.935651043729119364e-02	-3.877437073092065457e-03	1.129922161370353279e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.923210398249894065e-02	-3.846844564310119771e-03	1.108834072965480828e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.910385661991776923e-02	-3.815664768866403132e-03	1.087557739475877080e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.897565639364875684e-02	-3.784854067547823060e-03	1.066747772829707832e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.884750271846816594e-02	-3.754407167509111153e-03	1.046392821507656978e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.872327631401768777e-02	-3.725225405811650320e-03	1.027078769563476374e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.859521239067193604e-02	-3.695479929072632841e-03	1.007587899114609914e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.846719307006159216e-02	-3.666083038880692171e-03	9.885197895384972844e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.833921769272412294e-02	-3.637029719726235597e-03	9.698641952508847653e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.820740952131177620e-02	-3.607450060940020718e-03	9.510643594588485917e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.807952129601911012e-02	-3.579079000477385260e-03	9.332162773475866872e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.795167500056629423e-02	-3.551036612489315378e-03	9.157515040244487182e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.781999767606755020e-02	-3.522483201854425400e-03	8.981486531462946248e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.769223413453321597e-02	-3.495093600955727353e-03	8.814340600029384404e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.756064016425195856e-02	-3.467202944976311135e-03	8.645854190108928942e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.742908703863650349e-02	-3.439641253149569675e-03	8.481055205160616074e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.730144127393785619e-02	-3.413200199064302717e-03	8.324542820957011235e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.716996581598760313e-02	-3.386272588792781958e-03	8.166746444099368509e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.703852833334941863e-02	-3.359659641891734726e-03	8.012377082599516634e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.690712787577211940e-02	-3.333356669060878741e-03	7.861351958125086577e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.677576350660675258e-02	-3.307359059209788715e-03	7.713589752802943325e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.664057208717180769e-02	-3.280911016539512885e-03	7.564806692267713514e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.650927765845472794e-02	-3.255519329065950825e-03	7.423426583993838427e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.637801595555124889e-02	-3.230419592107479799e-03	7.285077256190457349e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.624292661306914576e-02	-3.204882075967994091e-03	7.145747076205784991e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.611172789167282904e-02	-3.180361751060685471e-03	7.013324445448233021e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.597670106844394478e-02	-3.155411803794553813e-03	6.879947654291504412e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.584170422731448175e-02	-3.130753206804416048e-03	6.749482793510882444e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.571059206900065175e-02	-3.107073941776367521e-03	6.625466683195224129e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.557565101283627351e-02	-3.082976877688303839e-03	6.500536403033729772e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.544073647962878854e-02	-3.059158311484068762e-03	6.378312700903614792e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.530584718104581160e-02	-3.035614104366462368e-03	6.258730552630950876e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.517098184912312991e-02	-3.012340184060800959e-03	6.141726034088318669e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.503228691336590650e-02	-2.988679055003903937e-03	6.024001486526808823e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.489746641924039439e-02	-2.965941182537549896e-03	5.912034985032383607e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.476266628099338590e-02	-2.943461637204524035e-03	5.802463245117505612e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.462403478239842181e-02	-2.920605287505811856e-03	5.692199896371409390e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.448927256040746486e-02	-2.898638068730835949e-03	5.587313908551227093e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.435067776850937726e-02	-2.876300771278813423e-03	5.481754008954098888e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.421209977808001290e-02	-2.854220772881511589e-03	5.378493371721682981e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.407738609318356621e-02	-2.832997137775830100e-03	5.280252880824936245e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.393883758445626758e-02	-2.811413393312778199e-03	5.181365615275274799e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.380030221427532400e-02	-2.790075710119791462e-03	5.084615839338967698e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.366177886674140418e-02	-2.768980426089170336e-03	4.989952142567978663e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.352326654302005549e-02	-2.748123939280609773e-03	4.897325606515682411e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.338091711637221348e-02	-2.726933215286499526e-03	4.804198435562166821e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.324242416897409819e-02	-2.706550125462972751e-03	4.715556173723713996e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.310393933797993460e-02	-2.686395270326842350e-03	4.628808241204728597e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.296161517054637530e-02	-2.665914893837969916e-03	4.541578031361448919e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.282314391045929730e-02	-2.646212706409187872e-03	4.458536392016448089e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.268083173628863469e-02	-2.626190733137591035e-03	4.375024672358504194e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.253852418413726716e-02	-2.606395970436150775e-03	4.293329681470110619e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.240006645354397835e-02	-2.587351075204626701e-03	4.215545056081553693e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.225776581731433501e-02	-2.567994758365520647e-03	4.137308802399495720e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.211546774298055379e-02	-2.548855791133277423e-03	4.060764518279854057e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.197317161148598152e-02	-2.529930957891555685e-03	3.985871965636065347e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.182703104371156777e-02	-2.510714225094223470e-03	3.910633318521799921e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.168473712941475423e-02	-2.492213875497842693e-03	3.838970033619903879e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.154244356389813292e-02	-2.473918370102705724e-03	3.768843722358148902e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.140014987039033839e-02	-2.455824753499324248e-03	3.700218125832119265e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.125400979166734899e-02	-2.437449209662539886e-03	3.631262459453039643e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.111171469001864504e-02	-2.419755951787924513e-03	3.565571202841372189e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.096557290421790565e-02	-2.401785616006105965e-03	3.499558909008676109e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.081943020756388804e-02	-2.384016113061074912e-03	3.434985935439280606e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.067328657173311324e-02	-2.366444493141145206e-03	3.371818027286716023e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.052714203122722930e-02	-2.349067867255075302e-03	3.310021796846046517e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.038099678790639677e-02	-2.331883436530266234e-03	3.249565300928417976e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.023485106843539286e-02	-2.314888450338562203e-03	3.190417230059192913e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.008870509592712419e-02	-2.298080197344559619e-03	3.132546739605772943e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.994255911712825902e-02	-2.281456005991397765e-03	3.075923517748801453e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.979641371279433473e-02	-2.265013257834729878e-03	3.020518656625124422e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.964642381397228008e-02	-2.248323777237303586e-03	2.964893453282601145e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.950028202039573985e-02	-2.232240844595425634e-03	2.911872464346177639e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.935029748453755333e-02	-2.215915345999627979e-03	2.858636532383879397e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.920416260893551191e-02	-2.200181985594231934e-03	2.807888817693168196e-04
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.905418725968881427e-02	-2.184210183657692584e-03	2.756931789488080062e-04
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.890421837415761697e-02	-2.168413758427921272e-03	2.707089120158532301e-04
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.875425715939755253e-02	-2.152790225427970473e-03	2.658334548293684371e-04
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.860430484073370888e-02	-2.137337136091750286e-03	2.610642257844203820e-04
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.845436306817829969e-02	-2.122052091101294616e-03	2.563987582264203643e-04
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.830443375942313239e-02	-2.106932734347103254e-03	2.518346721932000700e-04
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.815451880822483766e-02	-2.091976742270253240e-03	2.473696225967203770e-04
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.800077675255019036e-02	-2.076804564079047597e-03	2.428905409602760863e-04
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.785089671528069230e-02	-2.062172515868494326e-03	2.386190825361783857e-04
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.769719498143644043e-02	-2.047327939480393915e-03	2.343339307743940629e-04
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.754735902098057188e-02	-2.033010880066885278e-03	2.302471940123735153e-04
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.739370736643472262e-02	-2.018484901457681582e-03	2.261471043281326147e-04
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.724008476108644508e-02	-2.004116885609696051e-03	2.221374239098310296e-04
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.709033353407695743e-02	-1.990258058629985373e-03	2.183130171293065267e-04
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.693677737454445303e-02	-1.976195595830731143e-03	2.144757634400790538e-04
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.678325973751785258e-02	-1.962284658745513770e-03	2.107228098304790359e-04
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.662978384080677205e-02	-1.948523144560716010e-03	2.070521740491450464e-04
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.647251785248378592e-02	-1.934570508523280382e-03	2.033731819488877521e-04
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.631913711431307229e-02	-1.921105330109872805e-03	1.998634211233016431e-04
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.616580907174637094e-02	-1.907783506465722360e-03	1.964303641994228863e-04
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.600870641394710525e-02	-1.894275387147605376e-03	1.929892282257811742e-04
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.585549646644157845e-02	-1.881237955428690387e-03	1.897060893917091662e-04
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.569852315662467940e-02	-1.868017362251707175e-03	1.864150163891756034e-04
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.554544838108966515e-02	-1.855256634458190635e-03	1.832748899662907740e-04
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538862316119976092e-02	-1.842315818223067394e-03	1.801270131394551866e-04
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.523188005829166830e-02	-1.829513731247312111e-03	1.770490743533375112e-04
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.507522394966533660e-02	-1.816848478115488203e-03	1.740394124261699759e-04
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491866019675723770e-02	-1.804318225608510674e-03	1.710964505036251032e-04
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.476219420375148569e-02	-1.791921172436857683e-03	1.682186464522484020e-04
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.460583129662730420e-02	-1.779655540585391117e-03	1.654044788876986652e-04
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444957674697234226e-02	-1.767519575212854943e-03	1.626524481143202551e-04
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428962945136931353e-02	-1.755220256271564777e-03	1.598962088136149742e-04
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.413361224819813439e-02	-1.743341534938306139e-03	1.572655832009648086e-04
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.397392097925488477e-02	-1.731302197493133060e-03	1.546307953300515750e-04
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381816613481349543e-02	-1.719673859450060504e-03	1.521159232216378948e-04
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365875629663358529e-02	-1.707887573357105664e-03	1.495968872625260868e-04
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349949904675339984e-02	-1.696226797404893315e-03	1.471343673572753411e-04
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.334418758851250497e-02	-1.684963137906806026e-03	1.447837248683585872e-04
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318525259031373187e-02	-1.673545545623977880e-03	1.424290128258354064e-04
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302649095078839608e-02	-1.662248598013937049e-03	1.401269262957135467e-04
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.286413642888717943e-02	-1.650806003481623515e-03	1.378232429095313277e-04
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270574828648014992e-02	-1.639748381222045802e-03	1.356238837431656416e-04
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254755632211463690e-02	-1.628806670431606285e-03	1.334734831835769988e-04
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238956809554845315e-02	-1.617979347121175195e-03	1.313708715622361844e-04
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222803717798777987e-02	-1.607011168958796376e-03	1.292665078301472698e-04
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.207048471643043019e-02	-1.596410804806171939e-03	1.272571547471788346e-04
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190941665295433743e-02	-1.585671982052800494e-03	1.252460113407384069e-04
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174859542955989711e-02	-1.575046938551847870e-03	1.232803452008964038e-04
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.159176054945326911e-02	-1.564777407297314200e-03	1.214032320256846928e-04
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.143145208951513156e-02	-1.554372926857501818e-03	1.195242272600434148e-04
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.127141625815244866e-02	-1.544077868587050411e-03	1.176875022460073430e-04
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.111166204509193345e-02	-1.533890809176309067e-03	1.158920402424053631e-04
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.095219831568434499e-02	-1.523810342720739600e-03	1.141368374792437970e-04
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079303384518923700e-02	-1.513835082907191579e-03	1.124209056438023671e-04
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.063048706150857198e-02	-1.503735345949293051e-03	1.107047338331823062e-04
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.047195575191175509e-02	-1.493968877404229382e-03	1.090653977468289491e-04
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031375104675724186e-02	-1.484303643614256259e-03	1.074625491509436943e-04
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.015221450589724933e-02	-1.474517099150649121e-03	1.058592656365130478e-04
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.999103877076066973e-02	-1.464833866896178127e-03	1.042923217394398696e-04
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983388420765391791e-02	-1.455469250795422657e-03	1.027952498323499110e-04
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967709288232461634e-02	-1.446200810483664907e-03	1.013312256307700180e-04
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.953157455184893407e-02	-1.437664289000941840e-03	9.999830904523070456e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.935014067522093650e-02	-1.427107732880388479e-03	9.837043254644979758e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920537361880261806e-02	-1.418752625004510506e-03	9.709799845958762808e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902490177028626911e-02	-1.408419923824841659e-03	9.554382184110478968e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.888092260778995862e-02	-1.400241619293855549e-03	9.432886458060042668e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.870145815154162020e-02	-1.390127108790588416e-03	9.284470596292743335e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855830273247752529e-02	-1.382121132756884739e-03	9.168432425987502556e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841552491400321595e-02	-1.374190342406405056e-03	9.054731525784661468e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823759439659932910e-02	-1.364381290593867776e-03	8.915812850637093868e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809569188049360219e-02	-1.356616574627474668e-03	8.807181144341332099e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791887738559949303e-02	-1.347012475426348759e-03	8.674437186296891987e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777788496943784671e-02	-1.339409646271766310e-03	8.570618548589633201e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760222938138394574e-02	-1.330005389153183408e-03	8.443738725175722317e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746218088601406149e-02	-1.322560466859349975e-03	8.344493209551699046e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728772589930214001e-02	-1.313351167429000930e-03	8.223184194729234067e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714865423021095375e-02	-1.306060292387420645e-03	8.128280391326860824e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697544040494294165e-02	-1.297041185435949444e-03	8.012259581815847219e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683737753992453276e-02	-1.289900595675324895e-03	7.921479631308778028e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666544427925818750e-02	-1.281067038923421227e-03	7.810483462077781375e-05
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652842131347568785e-02	-1.274073064438295544e-03	7.723620287691758055e-05
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635780687683493703e-02	-1.265420531392312054e-03	7.617393817314257044e-05
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618794082164297377e-02	-1.256866692014179396e-03	7.513713194330570993e-05
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605259408782938949e-02	-1.250093805500373514e-03	7.432553678288566861e-05
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588410227679744671e-02	-1.241714348394561563e-03	7.333276218357450945e-05
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574986868204389726e-02	-1.235079310057535457e-03	7.255548310530334638e-05
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558278501401222198e-02	-1.226870116332621184e-03	7.160449859618579652e-05
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544969081227261058e-02	-1.220369670655193067e-03	7.085980317096839316e-05
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528404703521582531e-02	-1.212326719689797673e-03	6.994851844071618111e-05
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511921650629420577e-02	-1.204374421548745373e-03	6.905841182970167682e-05
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498794383167230231e-02	-1.198077050125222415e-03	6.836116303485576234e-05
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482459978510603307e-02	-1.190284952650207638e-03	6.750766266680677924e-05
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466209308909519927e-02	-1.182580265979574653e-03	6.667370654398665076e-05
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453269600833420432e-02	-1.176478702908038531e-03	6.602024111743657199e-05
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437171663713373779e-02	-1.168928555601812238e-03	6.522007380795194010e-05
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421159644936484910e-02	-1.161462731163223974e-03	6.443792825747963712e-05
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408412350796904924e-02	-1.155550058983746469e-03	6.382484905226522601e-05
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392556694812810934e-02	-1.148233306727197917e-03	6.307388074727122746e-05
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376788832729989101e-02	-1.140997889706000861e-03	6.233954547069647117e-05
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364238188427515687e-02	-1.135267416766355501e-03	6.176372865795390528e-05
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348629915742726934e-02	-1.128175803690242103e-03	6.105813795220041429e-05
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333111042007684675e-02	-1.121162694125696141e-03	6.036789512874816244e-05
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317682066794833087e-02	-1.114227117009454178e-03	5.969256828956144274e-05
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305403944515396743e-02	-1.108733833248466303e-03	5.916275942460029290e-05
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290138006598741047e-02	-1.101935402461393272e-03	5.851321340234164910e-05
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274963220558647178e-02	-1.095211840546000438e-03	5.787742815073629511e-05
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259879944981998415e-02	-1.088562214310390564e-03	5.725501955503138824e-05
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247879449446350972e-02	-1.083295126659461526e-03	5.676646866573283463e-05
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232961777848789499e-02	-1.076776266818841102e-03	5.616718476984520250e-05
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218136541217117175e-02	-1.070328798020984962e-03	5.558023660814223805e-05
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203403948277978301e-02	-1.063951858805848097e-03	5.500528415918864425e-05
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188764196564193534e-02	-1.057644599192248064e-03	5.444199296101402013e-05
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177119371362122038e-02	-1.052648395651168073e-03	5.399953383863097050e-05
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162647214844441529e-02	-1.046464447113418326e-03	5.345640361573149215e-05
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148268354721389620e-02	-1.040347844127281806e-03	5.292403503422029291e-05
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133982856739484263e-02	-1.034297766084948077e-03	5.240213254550622491e-05
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119790783899823200e-02	-1.028313401326045847e-03	5.189040417359736088e-05
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105692197272421448e-02	-1.022393947067426565e-03	5.138856130189618765e-05
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094480658861339897e-02	-1.017704589594734281e-03	5.099401592095978842e-05
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080550349378894825e-02	-1.011900011732235448e-03	5.050927467162049772e-05
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066713428355446462e-02	-1.006158200652431355e-03	5.003367170622537738e-05
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052969819526147072e-02	-1.000478415330722680e-03	4.956695261448679088e-05
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039319445116076296e-02	-9.948599225901237197e-04	4.910886609107421614e-05
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025762179288549139e-02	-9.893019942034491070e-04	4.865917232314284575e-05
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012297836725185515e-02	-9.838039060998131271e-04	4.821764501869476292e-05
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.989262294276246221e-03	-9.783649416555035856e-04	4.778406108551528974e-05
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.856471705313112064e-03	-9.729843918159356876e-04	4.735819990314711202e-05
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.724604626928617934e-03	-9.676615575544996167e-04	4.693984505482410978e-05
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.619774073036421735e-03	-9.634443913621845625e-04	4.661042945034612312e-05
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.489562229842953694e-03	-9.582237544571645116e-04	4.620508096654257519e-05
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.360265754231876165e-03	-9.530589738366420857e-04	4.580668628132583009e-05
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.231881671008109261e-03	-9.479494009706525282e-04	4.541505382106351648e-05
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.104406860174421925e-03	-9.428943928042563547e-04	4.502999679512969888e-05
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.977837583764853094e-03	-9.378933082416058241e-04	4.465134075368686035e-05
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.852169982581613306e-03	-9.329455116564270992e-04	4.427891558563110710e-05
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.727400230951644702e-03	-9.280503739270613318e-04	4.391255300356926311e-05
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.603524528889744047e-03	-9.232072725291201468e-04	4.355208663476366600e-05
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.480538726990441076e-03	-9.184156005471004469e-04	4.319735785071626986e-05
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.358438154470853795e-03	-9.136747707551276434e-04	4.284821842332207963e-05
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.237218138528248912e-03	-9.089842029141401852e-04	4.250452238067368901e-05
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.092909937068732198e-03	-9.034210589076597381e-04	4.209906913929370762e-05
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.973610824936739477e-03	-8.988390527753829318e-04	4.176684339375606481e-05
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.855176946804903748e-03	-8.943054846526810216e-04	4.143961340819641675e-05
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.737603050055512702e-03	-8.898197913775750430e-04	4.111725025563189065e-05
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.620883929760419867e-03	-8.853814153671193607e-04	4.079962635146670521e-05
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.505014428276697916e-03	-8.809898045539747572e-04	4.048661543359137553e-05
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.389989257726039748e-03	-8.766444175135164807e-04	4.017809566113986479e-05
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.275802674438457823e-03	-8.723447329421176377e-04	3.987395532103784181e-05
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.162448898604562367e-03	-8.680902372404628075e-04	3.957408540973959463e-05
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.049922203604225626e-03	-8.638804218041087066e-04	3.927837803334366851e-05
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.938216911925080242e-03	-8.597147829189278516e-04	3.898672643234436797e-05
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.805246581496751830e-03	-8.547736235042491769e-04	3.864195303095695877e-05
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.695327506911065256e-03	-8.507034102564611441e-04	3.835886671602587475e-05
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.586210638666985077e-03	-8.466757776900101212e-04	3.807951749484786934e-05
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.477889977846654039e-03	-8.426902357447765618e-04	3.780380918756990667e-05
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.370359546418579572e-03	-8.387463003372692917e-04	3.753164741444034637e-05
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.263613085463646049e-03	-8.348435047953731885e-04	3.726294704039010932e-05
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.136543176101452376e-03	-8.302138145051484418e-04	3.694496368134205920e-05
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.031499026633424694e-03	-8.263999313870121254e-04	3.668359951752027772e-05
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.927218590460993190e-03	-8.226257475053915750e-04	3.642544503223247172e-05
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.823695587180189280e-03	-8.188908203728620513e-04	3.617042284777217189e-05
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.700458692902865554e-03	-8.144601041001060630e-04	3.586842133773603195e-05
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.598579303140409705e-03	-8.108099893924041682e-04	3.562001705319043103e-05
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.497436754183527771e-03	-8.071977284639642296e-04	3.537449817332358768e-05
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.397024714138881976e-03	-8.036228912880915469e-04	3.513178919986779621e-05
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.297336757797952572e-03	-8.000850596973482689e-04	3.489182451549577719e-05
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.178657723306466509e-03	-7.958879426487393445e-04	3.460741714181023220e-05
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.080539610766775065e-03	-7.924301126473230024e-04	3.437331117261289558e-05
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.983124659291020449e-03	-7.890080149138283157e-04	3.414178919359454585e-05
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.867145837606282749e-03	-7.849481146824076067e-04	3.386730209736287867e-05
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.771255160043022525e-03	-7.816032535243018844e-04	3.364126359744218516e-05
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.676046978030943234e-03	-7.782928758843330342e-04	3.341759374561902490e-05
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.562689026545610309e-03	-7.743653977315080508e-04	3.315220310650576595e-05
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.468959836727640078e-03	-7.711295300343790808e-04	3.293346163928637945e-05
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.375892737915968063e-03	-7.679269285313498374e-04	3.271686693657016966e-05
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.265076879781785207e-03	-7.641272284036405892e-04	3.245990090645920406e-05
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.173443129190877385e-03	-7.609965974824032912e-04	3.224834461671470195e-05
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.082450394086570289e-03	-7.578981398976276755e-04	3.203924878990468251e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.971050286827357279e-03	-7.541269109764163004e-04	3.517420120288649725e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.874368055789458119e-03	-7.501132555702236812e-04	4.270790504020373970e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.778935020143093983e-03	-7.451398204140573505e-04	4.948337419446674035e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.666142973412794652e-03	-7.380345373657391881e-04	5.670098064895662699e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.573654154300084755e-03	-7.312728988413757202e-04	6.202740010770036979e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.464549488160776052e-03	-7.222792507169270787e-04	6.767987132905647365e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.375238170454555441e-03	-7.141308967017732674e-04	7.182497461343898015e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.287422090344107976e-03	-7.054546507344778032e-04	7.549773079859032926e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.184058682594709082e-03	-6.944330076219254943e-04	7.933583277334602189e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.099636538436098022e-03	-6.848107673817620819e-04	8.210430354962219076e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.000414295912857444e-03	-6.728143955579306886e-04	8.495683702043721843e-05
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.919477542334141321e-03	-6.624922555618490121e-04	8.697239911347151337e-05
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.824465795083648187e-03	-6.497778040506659285e-04	8.899466553802938649e-05
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.747060632100194189e-03	-6.389575510866011589e-04	9.037861444916099303e-05
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.656306911221660398e-03	-6.257586585419102612e-04	9.171121838427883071e-05
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.582450858087299156e-03	-6.146150237553199731e-04	9.256927223547872189e-05
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.495942320054587559e-03	-6.011112977822264877e-04	9.332184663066860357e-05
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.425611458600200176e-03	-5.897814201875648064e-04	9.373815843784536568e-05
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.343316410582149678e-03	-5.761331287827510051e-04	9.400922139561817485e-05
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.276473681984704598e-03	-5.647401858041399677e-04	9.406020552131919195e-05
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.198323690859596384e-03	-5.510733663010962402e-04	9.392961578629997722e-05
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.134898948275755319e-03	-5.397099814799648796e-04	9.367504715309863230e-05
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.060807206140676581e-03	-5.261318459797783035e-04	9.321231534187171628e-05
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.000724570844426582e-03	-5.148826533081903500e-04	9.270765708696336409e-05
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.930586643419577794e-03	-5.014807623193229041e-04	9.197224776306311056e-05
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.862554135780136906e-03	-4.882040976271331606e-04	9.110918945756734885e-05
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.807442865580221898e-03	-4.772504334599320368e-04	9.030303469492551385e-05
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.743175927733503321e-03	-4.642538228878153716e-04	8.924298851832387501e-05
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.691147342975185628e-03	-4.535552728144539875e-04	8.828983782857203100e-05
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.630509399601811314e-03	-4.408859213198407494e-04	8.707143735071402814e-05
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.571791920519092492e-03	-4.284122360069907284e-04	8.578147934120247025e-05
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.524297808443267387e-03	-4.181752602941111487e-04	8.465913978688115724e-05
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.468991775632897540e-03	-4.060870094868072443e-04	8.326264511036836704e-05
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.415484375608259179e-03	-3.942186835708755212e-04	8.181900861664186163e-05
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.372237321661276283e-03	-3.845009294406683312e-04	8.058531101157214295e-05
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.321914313901797122e-03	-3.730519599268024918e-04	7.907439549954462226e-05
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.281260077004164541e-03	-3.636911003520303673e-04	7.779422696868272047e-05
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.233974774565831491e-03	-3.526760970825208513e-04	7.623731782933713052e-05
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188284326213468302e-03	-3.419010774108869775e-04	7.466270403405113462e-05
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144145440676623071e-03	-3.313682766868406102e-04	7.307550733472176012e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108517338772218013e-03	-3.227771568154052823e-04	7.174667244920366130e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067112108873166827e-03	-3.126911040563663661e-04	7.014791605372311563e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027138345296194121e-03	-3.028481412627674185e-04	6.854796947664617158e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.948903619994239368e-04	-2.948309859612459100e-04	6.721630121560745767e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574333477306895589e-04	-2.854322447902551919e-04	6.562320401514000554e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.212917438132877355e-04	-2.762739429183636714e-04	6.403805619494287672e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.864261209900166708e-04	-2.673537776607027194e-04	6.246319250330209158e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.583179628804491357e-04	-2.601005590611034347e-04	6.116032425406003480e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.256905048290390497e-04	-2.516110234953320909e-04	5.961027731781122523e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.942299893572898071e-04	-2.433527504514568739e-04	5.807671225380573696e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.639001417473428954e-04	-2.353223420625850926e-04	5.656112692269991906e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.346651471791498496e-04	-2.275163526700606437e-04	5.506495404701483104e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.111133922120943789e-04	-2.211803285947855976e-04	5.383399625099195146e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.837939619197518906e-04	-2.137768453538788245e-04	5.237701934723045915e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.574715441316999510e-04	-2.065875462402491246e-04	5.094291503291815075e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.321136337739521665e-04	-1.996083841673010697e-04	4.953247563199224648e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.076880287131534910e-04	-1.928353488253208752e-04	4.814648558375238935e-05
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.841629254256690881e-04	-1.862644476049277631e-04	4.678570396174680550e-05
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.652247289458541121e-04	-1.809400766792141518e-04	4.567135582419875646e-05
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.432730536667737574e-04	-1.747287246524037820e-04	4.435800204208950419e-05
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.221387906872876784e-04	-1.687073643395308310e-04	4.307100213549361312e-05
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.017934727554533266e-04	-1.628717199397353567e-04	4.181069183866910479e-05
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.822095056396997516e-04	-1.572175104270072973e-04	4.057731914838399122e-05
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.633609778263372706e-04	-1.517403908967897980e-04	3.937093236924515532e-05
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.452224174541122401e-04	-1.464360409445101846e-04	3.819155104112596495e-05
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.277685836491081843e-04	-1.413001789679448126e-04	3.703919432854955155e-05
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.109747207685279639e-04	-1.363285565724281056e-04	3.591385783865886532e-05
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.974673394541963409e-04	-1.323079385907630729e-04	3.499661843702931108e-05
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.818241943754209868e-04	-1.276264270021755217e-04	3.392041651094879852e-05
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.667773252086453748e-04	-1.230972175402866105e-04	3.287074845523686294e-05
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.523048458667380422e-04	-1.187161656373323477e-04	3.184742664647496663e-05
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.383858717241293164e-04	-1.144792068640557240e-04	3.085020649061288877e-05
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.250008451966545655e-04	-1.103823741755355413e-04	2.987876262268497379e-05
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.121304686414937027e-04	-1.064217401330282191e-04	2.893276616110732898e-05
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.997556150230029767e-04	-1.025934118052361364e-04	2.801189101823828019e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.878576600326742730e-04	-9.889355298617931174e-05	2.711579903208918531e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.764194822144468372e-04	-9.531845161865468890e-05	2.624409542671246582e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.654244456259455937e-04	-9.186445070510787861e-05	2.539637389031440551e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.548560596911790023e-04	-8.852792504556804656e-05	2.457223157394125440e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.446980397646728988e-04	-8.530528890268317295e-05	2.377126688870263236e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.349351649913351825e-04	-8.219310646478523400e-05	2.299304954062088494e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.255530516944357603e-04	-7.918806248895089131e-05	2.223712833053863687e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.165374583785017581e-04	-7.628687255665271224e-05	2.150305526551068107e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.078742677761025160e-04	-7.348628061322938379e-05	2.079038612480574950e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.981945968868070230e-04	-7.034184256278887618e-05	1.998539382471466684e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.902499174394011968e-04	-6.774852064964671653e-05	1.931755161221279050e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.826175245268851321e-04	-6.524613214179494794e-05	1.866967460466277442e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.752853957402395824e-04	-6.283173046512466212e-05	1.804131012518540847e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.682417681381629575e-04	-6.050242262598733178e-05	1.743200781987674328e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.614758591450169648e-04	-5.825550035774603716e-05	1.684131286078107160e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.549772834999835430e-04	-5.608833392977176244e-05	1.626877135206836682e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.487357437100773460e-04	-5.399831573917738458e-05	1.571393317739068715e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.427410428957571445e-04	-5.198286226830988604e-05	1.517635205612638813e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.360464734782886314e-04	-4.972244540624171772e-05	1.457039984637041254e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.305546991967418023e-04	-4.786021684663379488e-05	1.406871338121919754e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.252812229990091599e-04	-4.606502233266048110e-05	1.358291611649755776e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.202174289571762212e-04	-4.433456324848696046e-05	1.311258509518999909e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.153549744360122338e-04	-4.266660523760478592e-05	1.265730277988001297e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.106862611941673863e-04	-4.105908379039709360e-05	1.221666156367864182e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.054744347531621818e-04	-3.925733866727924555e-05	1.172054751790869626e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.012002077229432232e-04	-3.777386938496029569e-05	1.131025083822826237e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.709656491086391652e-05	-3.634451894524751522e-05	1.091333180745197260e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.315691455807751753e-05	-3.496743731501442744e-05	1.052941233979660856e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.875966428820184710e-05	-3.342454247726951629e-05	1.009744705359591604e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.515415679891474529e-05	-3.215465541376983071e-05	9.740438901839832669e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.169321409257077125e-05	-3.093148138518627603e-05	9.395279058072555695e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.837105969249003132e-05	-2.975336189584210827e-05	9.061616348792253840e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.466358509567119924e-05	-2.843379580073279318e-05	8.686424536115581484e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.162413428706249877e-05	-2.734808335905465081e-05	8.376520220293233752e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.870699079691851123e-05	-2.630265389368938159e-05	8.077056613124547070e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.590712412759274386e-05	-2.529604437688321033e-05	7.787708759174959846e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.278280952595165362e-05	-2.416892395363567019e-05	7.462515367959960721e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.022177802884649963e-05	-2.324183107569366592e-05	7.194051017400112058e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.776418952164181337e-05	-2.234937830967164359e-05	6.934760030468229791e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.502210348570817826e-05	-2.135025318593129691e-05	6.643461025847792284e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.277446114930244638e-05	-2.052854859253513861e-05	6.403063898499706937e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.061778224283048093e-05	-1.973769072818608823e-05	6.170958983908603613e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.821181727537282818e-05	-1.885254572476448935e-05	5.910298864420941585e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.623989787241936089e-05	-1.812476721259124568e-05	5.695259027279404878e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.434772894265740254e-05	-1.742441073900396378e-05	5.487689138211815177e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.223690882029506206e-05	-1.664068997665430567e-05	5.254652987588049754e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.050713200046565605e-05	-1.599643943405041748e-05	5.062470519226091429e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.857766940045599164e-05	-1.527558674427482164e-05	4.846762064893017036e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.699647856125880691e-05	-1.468302974791153650e-05	4.668902250839394193e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.547952595709112948e-05	-1.411294713943886388e-05	4.497310916365997341e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.378760345100847605e-05	-1.347519577130991514e-05	4.304772364088898621e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.240128371551265527e-05	-1.295108939539162414e-05	4.146066968177768950e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.085501117436389242e-05	-1.236482913114045466e-05	3.968012160681217798e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.958793299884102042e-05	-1.188306381578658478e-05	3.821262630011897760e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.817478512019807381e-05	-1.134423613816211296e-05	3.656655696199882285e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.701700771279935841e-05	-1.090152102652932230e-05	3.521024910811142662e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.572585354793029098e-05	-1.040640176696876414e-05	3.368920050371880647e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.466797927777167251e-05	-9.999590400126933662e-06	3.243607822296360264e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.365329982458517480e-05	-9.608381653342056074e-06	3.122804082135755845e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.252182890462020505e-05	-9.170942510513528954e-06	2.987362099226186412e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.159491192595644046e-05	-8.811618643656136729e-06	2.875807345961040536e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.056122818788808147e-05	-8.409860679984300488e-06	2.750745453670683872e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957660770496699303e-05	-8.026112073604327698e-06	2.630949360926057301e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.877002479246468313e-05	-7.710934960116420359e-06	2.532303570106731145e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787069619998310046e-05	-7.358597929761534872e-06	2.421748254342154680e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713402014974240142e-05	-7.069225564476755030e-06	2.330726939971536600e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631259481298800350e-05	-6.745718897977201475e-06	2.228727346027582179e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.563975759437641029e-05	-6.480045579591151981e-06	2.144762274831683797e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.488961188247460043e-05	-6.183098066330188382e-06	2.050687318811631695e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.427517827755298631e-05	-5.939274361828634222e-06	1.973254967395450496e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359006388594921634e-05	-5.666761054178120937e-06	1.886501679588766792e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.293758621909289633e-05	-5.406574463576002993e-06	1.803458485449383418e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.240318009758889225e-05	-5.192962155154398141e-06	1.735120426666231752e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.180742227242305497e-05	-4.954250575328122893e-06	1.658579834127060236e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.131948881598676499e-05	-4.758263779905491604e-06	1.595601780431598987e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.077551241790168356e-05	-4.539231997123558828e-06	1.525070588054218208e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.025756571777648431e-05	-4.330141783200478197e-06	1.457585912600650927e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.833397077018288327e-06	-4.158509588509907614e-06	1.402070306826971983e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.360538499837632148e-06	-3.966748904807952557e-06	1.339907026873537823e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.910244448628242776e-06	-3.783719688405289736e-06	1.280431614289689467e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.541444170474050463e-06	-3.633494177202709779e-06	1.231508400266880137e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.130341780724739437e-06	-3.465669861415871534e-06	1.176737914670908530e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.738957015548538927e-06	-3.305506866386208561e-06	1.124353473597687708e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.418450950580404284e-06	-3.174046208029843438e-06	1.081274272253135775e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.061188078270124310e-06	-3.027171195527285012e-06	1.033054373331840493e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.721075398792143330e-06	-2.887009450464082819e-06	9.869434350452611411e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.442577792347253717e-06	-2.771992922528907536e-06	9.490298168707321776e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.132142028509069880e-06	-2.643526830227044531e-06	9.065963331250163100e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.836548664362246630e-06	-2.520950961531478840e-06	8.660176009996867580e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.555118607877785139e-06	-2.404003387262162929e-06	8.272174835677235087e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.324679049724054506e-06	-2.308049769345805628e-06	7.953209880506779163e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.067853464789777722e-06	-2.200882719685350095e-06	7.596324129071112418e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.823372827160108771e-06	-2.098625120593078254e-06	7.255173214086602807e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.590647301826320549e-06	-2.001053916077349678e-06	6.929081647766542891e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.369125446917830925e-06	-1.907970414525531240e-06	6.617408105054010231e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.187752977310636576e-06	-1.831607612081041618e-06	6.361253360333645630e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.985593337478167335e-06	-1.746338980146623162e-06	6.074674975275928401e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.793113656968063933e-06	-1.665005262634736179e-06	5.800739048478891446e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.609877803660584055e-06	-1.587429831600175932e-06	5.538928656913327890e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.435467020559575145e-06	-1.513439625168877877e-06	5.288745825801631951e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.292681072150290106e-06	-1.452742801765254689e-06	5.083183361967407535e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.133561683732886337e-06	-1.384957902262689529e-06	4.853288263387941159e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.982115959642384047e-06	-1.320294653733582906e-06	4.633643207300306868e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.837979143221751975e-06	-1.258621131671307919e-06	4.423801739640314513e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.700789647869824350e-06	-1.199806727708789210e-06	4.223321166553282122e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.570189044758681522e-06	-1.143721884663096280e-06	4.031762627419839020e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.445849765452625127e-06	-1.090241306633356472e-06	3.848722804685776637e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.327494560781971833e-06	-1.039246211936043363e-06	3.673856196877597299e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.230605002689412837e-06	-9.974254105096093569e-07	3.530219824839252327e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.122647084658790809e-06	-9.507356129716696826e-07	3.369638526137334630e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.019907794590684386e-06	-9.062007508950513202e-07	3.216274511572835563e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.922138212152287105e-06	-8.637256806836226812e-07	3.069811221387606267e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.829097632611435683e-06	-8.232238992892097560e-07	2.929940006849918747e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.740547210225650049e-06	-7.846095993803139392e-07	2.796354586989032656e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.656250575073014974e-06	-7.477976665239203344e-07	2.668751810015060318e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.575998081561561196e-06	-7.127052886472413678e-07	2.546861181458034998e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.499613463212417898e-06	-6.792523941540405645e-07	2.430452967127345287e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.426923844213853733e-06	-6.473596503627968064e-07	2.319301672891065955e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.357757642753193793e-06	-6.169483190605067587e-07	2.213183490365500199e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.291946059063306365e-06	-5.879437335046087061e-07	2.111877355973960751e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.229327633717129434e-06	-5.602859023344310080e-07	2.015168209950625950e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.169743649080444247e-06	-5.339188568208110159e-07	1.922843694464167687e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.113036565495283616e-06	-5.087870425836983534e-07	1.834693026235566948e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.059051306534825837e-06	-4.848353271634285834e-07	1.750508649631678148e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.007656855758820168e-06	-4.620091868219712584e-07	1.670114023011140336e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.587427789806841449e-07	-4.402546721828917728e-07	1.593359143660101865e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.122000866391753203e-07	-4.195182357639963921e-07	1.520095924350604722e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.679205870279942444e-07	-3.997467252634520168e-07	1.450177360142811911e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.257971014536329041e-07	-3.808910109408378516e-07	1.383457064808547071e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.857238971285360045e-07	-3.629131647981636473e-07	1.319788363662168462e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.423020441025092767e-07	-3.433962900257610841e-07	1.250573719353131581e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.062702433729969590e-07	-3.271799127831958267e-07	1.192954344971489384e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.719642204407608981e-07	-3.117301282833130794e-07	1.137934994114797670e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.393047497031919651e-07	-2.970108261943477022e-07	1.085404503499632781e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.082237269321800271e-07	-2.829855776372495325e-07	1.035266763279026009e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.786536188499998442e-07	-2.696182110692737661e-07	9.874264636306490924e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.505273659685590050e-07	-2.568728465817248083e-07	9.417889573471767753e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.237771771680983197e-07	-2.447179423644312497e-07	8.982578878402884832e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	4.948011202451912062e-07	-2.315198181021402615e-07	8.509586652988613008e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.707652733857321650e-07	-2.205531086963823914e-07	8.116036927557984864e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.478875443905892395e-07	-2.101062059080899322e-07	7.740409734547182794e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.261022504957045321e-07	-2.001569219553965869e-07	7.381756892106374687e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.053612466433865778e-07	-1.906811567399997154e-07	7.039377741495236167e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.856233042476766184e-07	-1.816541829917554267e-07	6.712669330071717154e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.642414082934570097e-07	-1.718556910144035748e-07	6.357709345309452732e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.465153484180340211e-07	-1.637080956142072538e-07	6.062569465568100943e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.296615918555769714e-07	-1.559376198275861535e-07	5.781181807798357392e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.136336829815926533e-07	-1.485304533217700780e-07	5.512854138321807991e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.962678976492103479e-07	-1.404928041746457429e-07	5.221299951304543625e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.818540667582758902e-07	-1.338191559941457571e-07	4.978638286838446006e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.681250053699318380e-07	-1.274663723386033372e-07	4.746932471384924250e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.550528189184427505e-07	-1.214180892112706777e-07	4.525762181289672105e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.408865467964596797e-07	-1.148569304882667740e-07	4.285428259508531156e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.291408531495282049e-07	-1.094043400024902709e-07	4.085607139431209927e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.179765045096580512e-07	-1.042036941156579017e-07	3.895178615426745867e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.073656843983220053e-07	-9.924296839085574385e-08	3.713717885982338376e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.958766356780561480e-07	-9.385717639008455417e-08	3.516697638449614610e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.863465549922478963e-07	-8.938409165658580869e-08	3.352833998000852364e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.772719587958043754e-07	-8.512648515462311479e-08	3.196431372045373798e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.674239066633607686e-07	-8.051356633339176055e-08	3.026285260259751958e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.592466923966216068e-07	-7.668595647906988564e-08	2.884656289143896335e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.514659332274942392e-07	-7.304085502165102453e-08	2.749573116207765387e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.430420065481103482e-07	-6.908358525757827413e-08	2.602940372124597090e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.360656295026932752e-07	-6.579085705458675445e-08	2.481177316077217831e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.285189072310749235e-07	-6.221249635185989581e-08	2.349106138228450254e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.222643939125341490e-07	-5.923839006173820265e-08	2.239363353308719392e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.163130791436364584e-07	-5.640646225417393179e-08	2.134697894166912813e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.098556376221564279e-07	-5.333880727657851842e-08	2.020867441382328780e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.044874273316267413e-07	-5.079636238757999237e-08	1.926028409123485143e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	9.866393862997342505e-08	-4.804204953096184204e-08	1.822910992456909154e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.383344793030055828e-08	-4.575518246004430646e-08	1.737171526619997929e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	8.924330693405695218e-08	-4.357467404411599059e-08	1.655507074649807155e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.428231889855452239e-08	-4.120307924778015632e-08	1.567013523085192187e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.017672939265911648e-08	-3.922897801631315281e-08	1.493587317817284916e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.573334954509488714e-08	-3.708579174269864645e-08	1.413922675720355570e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.204623543902673301e-08	-3.530722063079549145e-08	1.347663591565071900e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.804213185429459395e-08	-3.338257032671851833e-08	1.275557993467020860e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.471059237432257869e-08	-3.178915788303333120e-08	1.215445433560820473e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.109523138256217552e-08	-3.006397836302670428e-08	1.150075082329065801e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.809682259758749174e-08	-2.863164936676231330e-08	1.095737550215690227e-08
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.485503872565856154e-08	-2.707501141685971063e-08	1.036846145877442716e-08
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.217621684494077540e-08	-2.577734323220833519e-08	9.880545918230442075e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	4.928287136841954191e-08	-2.436560343227095994e-08	9.352212803308525552e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.688621745913368640e-08	-2.319216911210406057e-08	8.913534453998942738e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.428711341731051906e-08	-2.192111156371078323e-08	8.436787945118022157e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.212351394495783152e-08	-2.086959269381244596e-08	8.039198503402013998e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	3.976921750090236651e-08	-1.973413134213518451e-08	7.605827409167050453e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.754031497901033346e-08	-1.866317290170032297e-08	7.194705275278198219e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.569247973978854085e-08	-1.777383110255449748e-08	6.853138619800402382e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.369729552293969748e-08	-1.680614627679965547e-08	6.483439392278403310e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.205168597717838525e-08	-1.599806310693194954e-08	6.177702013044283497e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.027639134210610699e-08	-1.511811921548593451e-08	5.847030495197964229e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.860212423171586510e-08	-1.428511592666079621e-08	5.534419382241979715e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.721072520089806637e-08	-1.359511502243544662e-08	5.274125905305114794e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.569450805857908616e-08	-1.285122649858989840e-08	4.990061309176295072e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.442922851997860378e-08	-1.223747402542523367e-08	4.752675513347252758e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.305455417171100256e-08	-1.157404668316105278e-08	4.494327701775957416e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.175743164283460121e-08	-1.094636013486583473e-08	4.250019894975135591e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.068723471833004668e-08	-1.042254469476392576e-08	4.047952103852169063e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.953737177373200374e-08	-9.849733216396205202e-09	3.830233438579795757e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.845801005407796697e-08	-9.304938941366758135e-09	3.625296779690452481e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.756428001560904464e-08	-8.852134054198754896e-09	3.455232317614776587e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.659274697190608485e-08	-8.362975347279943704e-09	3.270053965993294275e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.566642648648622602e-08	-7.904871017962272216e-09	3.093288807800470967e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.489150450539119049e-08	-7.527942595462738525e-09	2.945259045373388509e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.404882298361307107e-08	-7.120973351057362128e-09	2.784047605191332354e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.325440165900326267e-08	-6.735632889908157810e-09	2.631744511280240962e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.251075689822107589e-08	-6.368034391993648270e-09	2.488772011440919612e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.190145369798791049e-08	-6.059141012016747374e-09	2.371266982622389200e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.124664817872077055e-08	-5.721677709737063653e-09	2.244642724684792338e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.062933943893218304e-08	-5.402243218915773449e-09	2.124998612284701611e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.004246533115209265e-08	-5.102323669645870152e-09	2.011092733509023710e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.548951371873439903e-09	-4.856807022665246517e-09	1.915258657527063414e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.007798468463200438e-09	-4.593946916352400443e-09	1.810110916399456327e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.493956460053270275e-09	-4.346946818671271727e-09	1.710138145380838668e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.010469183101005420e-09	-4.112636543599382416e-09	1.615867439546963617e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	7.560294518603560753e-09	-3.887902840716022035e-09	1.527810764142620798e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.142995832554017416e-09	-3.671483366808149631e-09	1.445879616296684209e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	6.800612037689640439e-09	-3.490051956842683038e-09	1.378460036188285135e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.430163142849007292e-09	-3.293237669243700758e-09	1.305367117380468517e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.076487328281678140e-09	-3.109215686227673601e-09	1.235518924284515404e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.734897532773810882e-09	-2.939127107839441993e-09	1.168076640503271044e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.406497898165306418e-09	-2.781334851615806590e-09	1.103234124934926731e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.094488884576140814e-09	-2.633200884507799906e-09	1.041559059991427948e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	4.837428379734305590e-09	-2.509444982587913363e-09	9.906354632043573244e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.564645651742835852e-09	-2.372402744833988907e-09	9.364058009334129172e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.314098053053186942e-09	-2.239265994526975017e-09	8.863716318488430020e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.081341887752999677e-09	-2.111512309023844607e-09	8.397246374273119186e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	3.861629387004347631e-09	-1.990788004965223273e-09	7.956018103464105442e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.650244429203080226e-09	-1.878728382078792152e-09	7.531458952663674023e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.443680694544204599e-09	-1.776376440910286708e-09	7.117192281339078161e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.243659154370629296e-09	-1.682200811352887735e-09	6.716329251475429524e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.053325409585263083e-09	-1.593971763441768465e-09	6.334566856912659668e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	2.875804259959900651e-09	-1.509474275531889829e-09	5.977564413087958475e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.714008206619236226e-09	-1.426609807816392158e-09	5.650592887871341762e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.567224157392363240e-09	-1.345210875066083480e-09	5.352284538782321077e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.431535129665279793e-09	-1.266816828259806087e-09	5.075405123804451510e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.302937693186637787e-09	-1.193016506123377161e-09	4.812562499317363974e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.177455759367710769e-09	-1.125387745852085742e-09	4.556415003027648574e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.052674700188354355e-09	-1.064725338559733824e-09	4.302503634220170764e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	1.930748162765425105e-09	-1.009527873162148063e-09	4.054803019107230281e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.814655613639140887e-09	-9.578810485582479000e-10	3.818812357499486709e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.707357167307492564e-09	-9.078829716051603853e-10	3.599995127837557761e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.611521334915250472e-09	-8.577884972183736105e-10	3.403272268676294252e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.526239460815612252e-09	-8.077513348910692871e-10	3.226905855559445945e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.448111594928656963e-09	-7.592482632237226555e-10	3.064520530771312074e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.373707885785059535e-09	-7.137739941844181335e-10	2.909685567169541410e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.299623776840757142e-09	-6.728119517523784852e-10	2.756017667083482676e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.224013926877057897e-09	-6.370499679535463325e-10	2.600059397873898426e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.149020428074160043e-09	-6.051387261818993868e-10	2.445835796679082021e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.077405888764143772e-09	-5.754132472584444660e-10	2.298536276685229183e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.011915323591175465e-09	-5.462191411369119788e-10	2.163317200315742355e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	9.485295784200407982e-10	-5.121895958636414121e-10	2.031211120073729074e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.002910696742473930e-10	-4.812233125983348591e-10	1.929562460193989779e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	8.566024478784933573e-10	-4.510111786499930162e-10	1.836906511294856208e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.144922860717118396e-10	-4.229358830422126006e-10	1.747588009706639090e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	7.710194251813917269e-10	-3.983654113169887523e-10	1.656009332504950186e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.249247681463849917e-10	-3.777973657872378453e-10	1.559779295359911431e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	6.783369538556007280e-10	-3.599753747246162773e-10	1.462964660894840532e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	6.284799791504272969e-10	-3.413893338501736416e-10	1.359353484475390919e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	5.892096581352720734e-10	-3.245632593978243625e-10	1.277273046036462213e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	5.568399735434161131e-10	-3.061849811197568010e-10	1.208723848976780608e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.301769467870450914e-10	-2.867731264464874250e-10	1.151384976287312409e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.066137273960203780e-10	-2.675981534954540439e-10	1.100221714687655324e-10
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	4.805775074671019109e-10	-2.478853253363147500e-10	1.043801205272431491e-10
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.550358007745376156e-10	-2.333877257290690367e-10	9.892184431704616420e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.264843721373382194e-10	-2.220341941534369749e-10	9.290200030517546708e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	3.970083611158105960e-10	-2.126400378326255974e-10	8.672522477769586667e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	3.688946999920479033e-10	-2.039154323864828269e-10	8.083520405516838384e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	3.417247740805950635e-10	-1.933047316437333994e-10	7.510064354764700336e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.235056198874805157e-10	-1.820390644407987338e-10	7.117743409962402896e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.096697068255751585e-10	-1.696163251429865922e-10	6.812314873142516484e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	2.964866584484170900e-10	-1.556975785976008215e-10	6.516597126974442516e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.843612308285503590e-10	-1.446483928823633710e-10	6.246839167531808478e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.695356192799647761e-10	-1.360110700778190206e-10	5.925197311113449141e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.515802364678606756e-10	-1.299568591399964016e-10	5.543345146289529648e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.300271417233323035e-10	-1.249015772134490220e-10	5.088828051608015606e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.119443376189895758e-10	-1.207025902255321541e-10	4.707522903992821432e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	1.970048766005307872e-10	-1.155966982004821758e-10	4.389563551356281116e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	1.857963507115153470e-10	-1.077319325937766906e-10	4.143777030386510806e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	1.795020169052923904e-10	-9.951283490158079928e-11	3.998722401533652553e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.739273357792435382e-10	-9.023826962074671034e-11	3.866062046128277583e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.680842099788787605e-10	-8.311939759021506814e-11	3.731031082790803024e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.593895102801830758e-10	-7.809957545071126477e-11	3.539846264718277603e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.461086260569549735e-10	-7.496796280979136354e-11	3.255967610560990562e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.331525500869895562e-10	-7.333835164763834660e-11	2.981641304685351715e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.210355103716130703e-10	-7.173516037410861401e-11	2.725026001946250105e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.106899236016119834e-10	-6.870438853739116416e-11	2.503124073131471082e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.057552017658155150e-10	-6.417202012294632249e-11	2.391975260274135331e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.034389591887635532e-10	-5.781508755864563681e-11	2.332335163975909458e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	1.022740848711151522e-10	-5.208876402904888530e-11	2.297539852494189701e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	9.966502606909478550e-11	-4.677363776595999606e-11	2.232477487981052498e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	9.434899218823428222e-11	-4.401879985095347804e-11	2.114500462541164546e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	8.631705292719060984e-11	-4.304053849075349545e-11	1.942138178875284987e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	7.605237763667326020e-11	-4.295410826495940873e-11	1.724104403214285738e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	6.766165497076659163e-11	-4.277535271090291481e-11	1.545839999518860506e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	6.116934312347108764e-11	-4.129326469833738108e-11	1.405774797229709768e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	5.908802012617009843e-11	-3.824338225506415586e-11	1.356655140951871242e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	5.939282507942993776e-11	-3.366145297127358306e-11	1.355448299179778441e-11
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	6.026035740579111735e-11	-2.950243692761655190e-11	1.366586290167143409e-11
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	5.986590384807930742e-11	-2.581589382880930400e-11	1.351181115147504622e-11
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	5.668021268455075579e-11	-2.428285293674882484e-11	1.279659317271129375e-11
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	5.017328029647400998e-11	-2.436003177117285520e-11	1.139715589107080211e-11
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	4.256591116332884728e-11	-2.524862532382185626e-11	9.777502774494920081e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	3.657338024377471702e-11	-2.578902934609365496e-11	8.500669924951320263e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	3.258565597714588545e-11	-2.507867130857204780e-11	7.635158117845796954e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	3.224320708004679110e-11	-2.285667278645861493e-11	7.527588840495495620e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	3.398295449406045352e-11	-1.936308933018160522e-11	7.845295639583780660e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	3.586180092484105637e-11	-1.621424730869885827e-11	8.195820556771344946e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	3.653927932407889622e-11	-1.359981774605252288e-11	8.292478968570344522e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	3.402696151781024377e-11	-1.286746477345359646e-11	7.728947923645908279e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	2.953487246373610990e-11	-1.355958995910455764e-11	6.761654908231745999e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	2.363220616715581530e-11	-1.491730150060840580e-11	5.500819963123112530e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	1.908094240628355297e-11	-1.584027251325652831e-11	4.528331420326392347e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	1.642385699658660380e-11	-1.563378805554005776e-11	3.950678555771764054e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	1.707946608371517845e-11	-1.371807768109120285e-11	4.065671290091930381e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	1.924319793646706574e-11	-1.123335513866873323e-11	4.497885272033027978e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	2.184042594947876085e-11	-8.438561082098013568e-12	5.017051386998134322e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	2.291004226554957872e-11	-6.570564675433074386e-12	5.215025515284273461e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	2.135380353362008810e-11	-6.354560410787277075e-12	4.865036139891238019e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.735671381917482373e-11	-7.415658306418262148e-12	4.001133075281196671e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.258450982111576822e-11	-8.971756170963760029e-12	2.977186627864651094e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	9.033937180110653586e-12	-1.002904230874033726e-11	2.215393923747140610e-12
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	7.307363086106918232e-12	-1.002863731928285965e-11	1.839199212990205112e-12
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	8.489205119773635748e-12	-8.486459977977677898e-12	2.078251666151303769e-12
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.120215286540970708e-11	-6.158606422165406839e-12	2.640405563700239794e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.362483106347322204e-11	-4.129635016724821858e-12	3.141199197338768045e-12
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.493795956569238730e-11	-2.674906566009064538e-12	3.403726868258738815e-12
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	1.354156310617527494e-11	-2.762746726226706672e-12	3.090474092862169033e-12
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	1.011330739440170378e-11	-4.014950479891458885e-12	2.346482259908761419e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	6.557978284846125212e-12	-5.441073651626348201e-12	1.578989395791678826e-12
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	3.328797717205824047e-12	-6.653176736372857227e-12	8.823331681232694728e-13
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	2.305662239467786110e-12	-6.678749591398603762e-12	6.587145129606978050e-13
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	3.810837333675116064e-12	-5.338158356841345286e-12	9.761298097705203608e-13
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	6.562661326384587442e-12	-3.340292023940743178e-12	1.559490286263688118e-12
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	8.924735949070299358e-12	-1.638025607926507014e-12	2.058711431136553509e-12
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	1.022313418477958540e-11	-5.052559720520009062e-13	2.327286724080622676e-12
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	9.055121066716670807e-12	-7.685865479395773947e-13	2.065282491622803562e-12
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	6.109040455943614855e-12	-2.043110000616771154e-12	1.421658923304783008e-12
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	2.702586240803058148e-12	-3.594532429683470192e-12	6.807958743999736939e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	1.464366517683065812e-13	-4.692471147306079898e-12	1.255585655906981590e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	-3.804902235079821143e-13	-4.712972676689996422e-12	1.042044791671293920e-14
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	1.142011737738415920e-12	-3.576267062375693483e-12	3.387421271930977819e-13
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	3.771759713846919347e-12	-1.842124303236660689e-12	9.059493073044281853e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	6.267716738539538646e-12	-2.015610625598752837e-13	1.442620540768254288e-12
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	7.396177604293584693e-12	6.584884183174942483e-13	1.680926063916899337e-12
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	6.286264311490620720e-12	2.536624142931280741e-13	1.432019548290449646e-12
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	3.666194045543290272e-12	-1.007561010755049956e-12	8.551749213572537950e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	7.064039432244294657e-13	-2.469802369963865528e-12	2.059334909525447743e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-1.429505490514445329e-12	-3.481510313998435210e-12	-2.616560949002764153e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-1.641096635591394658e-12	-3.426507995563311129e-12	-3.073702773542149813e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-2.072116392022074881e-13	-2.478585816020372291e-12	7.009315557457315214e-15
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	2.262780968661004707e-12	-9.429432134717419916e-13	5.475312856191229842e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	4.579994081882696929e-12	4.956977169333738419e-13	1.053118541311432606e-12
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	5.649814711225241600e-12	1.224144739248431190e-12	1.283412366215855691e-12
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	4.707504197910983924e-12	8.143989730813656332e-13	1.070683449234745055e-12
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	2.408566861047469543e-12	-3.641799128196140454e-13	5.599141958241489052e-13
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-2.080870129584101941e-13	-1.726984540846735168e-12	-1.949669127038197577e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-2.109521705735555513e-12	-2.692769492722059620e-12	-4.394697463649776199e-13
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-2.310637856953665050e-12	-2.707221470732013695e-12	-4.825134907316508909e-13
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-7.927879662698444737e-13	-1.760183181254680252e-12	-1.451176894504559068e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	1.503924126452938582e-12	-3.813175931062719916e-13	3.639516166801590441e-13
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	3.603207651736279377e-12	8.793393392571095260e-13	8.279196557914197055e-13
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	4.534344042307640920e-12	1.474891023876696377e-12	1.031248906802562352e-12
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	3.470931110428139828e-12	9.468882829115750585e-13	7.901123371987405474e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	1.335122771071692469e-12	-1.975301997902364395e-13	3.113140214923667288e-13
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-9.621837354304886015e-13	-1.435771174131599218e-12	-2.022341550957998772e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-2.505262686731303345e-12	-2.249985827548744003e-12	-5.460968667460185251e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-2.452649929877352556e-12	-2.164352854076504175e-12	-5.324588343487007342e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-9.401278460097533503e-13	-1.256142083193466632e-12	-1.922541071726151987e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	1.179094488453736159e-12	-8.663913995424494805e-15	2.829934573156517897e-13
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	3.039771190790583406e-12	1.087961129786311164e-12	6.990686330773391976e-13
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	3.781702794466786462e-12	1.546471263832270802e-12	8.628890411638646726e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	2.908600804763545339e-12	1.086067281436116932e-12	6.632677100437392255e-13
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	7.943905495079614527e-13	-7.673578930470211013e-14	1.846207641231192140e-13
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	-1.244197625778266826e-12	-1.201388501442712379e-12	-2.756085175472420563e-13
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	-2.569440453746852578e-12	-1.921559600511425330e-12	-5.737308384330545800e-13
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-2.447366097919397282e-12	-1.820178962692880335e-12	-5.441619559061125790e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-1.042065274798274479e-12	-9.910201567551612209e-13	-2.244983255416361334e-13
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	8.863013165394314277e-13	1.330823742621660333e-13	2.128075815169436602e-13
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	2.709801893868571279e-12	1.196992578842445396e-12	6.251138771932347241e-13
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	3.231104384184161639e-12	1.513837264546839619e-12	7.410742257461892173e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	2.326032925635536443e-12	1.015975680187098772e-12	5.326833162626060064e-13


==> pde_runs/ss_100Td_nr256_lmax3_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.618184911957239458e-02	-1.751616807153082167e-04	1.377702500506986026e-05	3.690608399912495243e-05
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.611415592459096713e-02	-5.711892875263839368e-04	4.279330853151178284e-05	1.064593688605709851e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.604253655018613167e-02	-9.640244558269937293e-04	7.299175692213343046e-05	1.705801805674588901e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.596885111345408836e-02	-1.347925786959217010e-03	1.039004209489130336e-04	2.294009023051436259e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.589402065547537990e-02	-1.721729805697819193e-03	1.352934122630516391e-04	2.831377548814585947e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.581863931413961533e-02	-2.084729197802294518e-03	1.670079953012994895e-04	3.319259914593342326e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.574310807377410637e-02	-2.436359377359598784e-03	1.989191331944955643e-04	3.758969364733025708e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.566725298779031716e-02	-2.778173158056801255e-03	2.311183690158313386e-04	4.154012748005307220e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.559128099059075012e-02	-3.109554610004425929e-03	2.635187252526239275e-04	4.505115899996316262e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.551566083893327341e-02	-3.428674112480225265e-03	2.959071982659601660e-04	4.812018973020240815e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.543988026978099504e-02	-3.737764104556753203e-03	3.284824613418061779e-04	5.078467163584566603e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.536340611381050159e-02	-4.038769505760373899e-03	3.614490716004854841e-04	5.307160374355629831e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.528708319064413512e-02	-4.328183365299663118e-03	3.944125695994241771e-04	5.496691782658448197e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.521081482820617614e-02	-4.606380653432903469e-03	4.273821302720627450e-04	5.649070009930554819e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.513356559179693528e-02	-4.876923247432627360e-03	4.607704892472134833e-04	5.767493563039533455e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.505569546740530562e-02	-5.138252172220229667e-03	4.943870910691692362e-04	5.852208729659165790e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.497756496115275615e-02	-5.389074758008879397e-03	5.280406571111122879e-04	5.904261691756161308e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.489860498423079271e-02	-5.631156843968982383e-03	5.619415209539855086e-04	5.925457244401026186e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.481871335332228812e-02	-5.864665226999928212e-03	5.960979039728483671e-04	5.916977989305222943e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.473779263574867826e-02	-6.089766602982632504e-03	6.305165443885366559e-04	5.879965566870638772e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.465574848510265149e-02	-6.306629506952455069e-03	6.652028656675685984e-04	5.815538069441051304e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.457297893899918706e-02	-6.514230737696392014e-03	6.999572560732597853e-04	5.725387012986123212e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.448843157818422156e-02	-6.715162703015553104e-03	7.351883430250722232e-04	5.609556989485531405e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.440300674727575392e-02	-6.907258245608650059e-03	7.704896994000760098e-04	5.470418039033100865e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.431614547150030226e-02	-7.091866365914586447e-03	8.060634763708194022e-04	5.308403806715201101e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.422778119530873908e-02	-7.269138300349113277e-03	8.419076770320426534e-04	5.124483043988708932e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.413836655511062634e-02	-7.438286349970486301e-03	8.778124361204378903e-04	4.920868583456748961e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.404682339560772986e-02	-7.601389837623345747e-03	9.141830327570531992e-04	4.696171615752145522e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.395413590790884062e-02	-7.756753536367646390e-03	9.506014882930654067e-04	4.453860836102623575e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.385921114263454212e-02	-7.906282743293770870e-03	9.874708459068123195e-04	4.192124290862483276e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.376306874978107664e-02	-8.048447671112202509e-03	1.024370158651972127e-03	3.914763520278382800e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.366514708736616124e-02	-8.184248903260370883e-03	1.061493849088287903e-03	3.621253056388878218e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.356541433870270541e-02	-8.313821907765471184e-03	1.098830570547642410e-03	3.312435180243027610e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.346440618010784629e-02	-8.436645025062484635e-03	1.136160830340035219e-03	2.990960628626783847e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.336098495129560693e-02	-8.554212709800919703e-03	1.173882737802539990e-03	2.654100367540927112e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.325626190181686537e-02	-8.665368986358511910e-03	1.211569769796018610e-03	2.306316132636482459e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.314966306020654285e-02	-8.770906868118025571e-03	1.249411553915797312e-03	1.946594777069059548e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.304117783222996929e-02	-8.870952993654283511e-03	1.287391641316728815e-03	1.575700885890460356e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.293079932185402514e-02	-8.965632316595688323e-03	1.325492818031969800e-03	1.194379101221694435e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.281852630639563062e-02	-9.055073068086640781e-03	1.363696090702247107e-03	8.033727031413190464e-05
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.270496869910624493e-02	-9.138962481956221934e-03	1.401779745195479892e-03	4.055342006854710865e-05
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.258953342347564619e-02	-9.217913279685747974e-03	1.439928925209299189e-03	-5.123315181653479615e-08
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.247160426324771532e-02	-9.292423324637640730e-03	1.478324847524400965e-03	-4.162763605433702076e-05
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.235243045111119042e-02	-9.361822303586673708e-03	1.516543450133657316e-03	-8.367167720424802016e-05
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.223204457198184408e-02	-9.426305412483881527e-03	1.554566413654419809e-03	-1.261108181964054815e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.210919494568412774e-02	-9.486665433325174382e-03	1.592772402121395104e-03	-1.693278502922419305e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.198452759815572394e-02	-9.542659785548336659e-03	1.630939632283910212e-03	-2.130385815187011149e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.185871825076422192e-02	-9.594144770611571713e-03	1.668849911730590791e-03	-2.569531980046190801e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.173114594850941106e-02	-9.641529316507385650e-03	1.706679378159430644e-03	-3.012380360922481187e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.160183247427417769e-02	-9.684916162819053390e-03	1.744406278053728474e-03	-3.458356815012060114e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.147080455871684057e-02	-9.724410539826254182e-03	1.782007782064368509e-03	-3.906893833869661621e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.133809006917104178e-02	-9.760115714111275084e-03	1.819461096678890669e-03	-4.357438724357889145e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.120371640855287731e-02	-9.792131031164847538e-03	1.856743944915324697e-03	-4.809456813748704635e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.106840104529318025e-02	-9.820423085453555689e-03	1.893647880692291702e-03	-5.260148899049994038e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.093149999124630734e-02	-9.845259499833475259e-03	1.930339406026889294e-03	-5.711293374757095680e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.079304469248315163e-02	-9.866733114230757593e-03	1.966796338126982398e-03	-6.162398863272114738e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.065027644179032257e-02	-9.885266797373207584e-03	2.003711882778847018e-03	-6.621921484981906645e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.051020816598414592e-02	-9.900099747246513676e-03	2.039269297421728543e-03	-7.067020578119218325e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.036941303762896616e-02	-9.911858483542512407e-03	2.074359840007488059e-03	-7.508549474123108391e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.022793736235679263e-02	-9.920672143740479759e-03	2.108969245036389651e-03	-7.946140994813187097e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.007870662862412753e-02	-9.926893493033710214e-03	2.144776169035296758e-03	-8.400996981758426276e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.993597961139508767e-02	-9.930053806937353192e-03	2.178356936084271944e-03	-8.829459464457103208e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.978553276570527930e-02	-9.930596706098006321e-03	2.213055911044049893e-03	-9.274038424794570036e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963453953267371099e-02	-9.928423893514420895e-03	2.247166855494656112e-03	-9.712862768064976695e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.949027404530603941e-02	-9.923942747987192850e-03	2.279094975607446998e-03	-1.012516194832089461e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.933835617385020689e-02	-9.916818723594209711e-03	2.312021456142666215e-03	-1.055189314452016722e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.918603698055167894e-02	-9.907329689241621551e-03	2.344324041096208962e-03	-1.097203723506934639e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.903336399271699730e-02	-9.895585347707484478e-03	2.375991987508971337e-03	-1.138535344493873296e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.888038266626656470e-02	-9.881690526799711757e-03	2.407015257674155213e-03	-1.179161605033406373e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.872713865013150236e-02	-9.865747083493610695e-03	2.437384630771338278e-03	-1.219062404196333011e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.856636426311222221e-02	-9.846954132061708567e-03	2.468489522964255160e-03	-1.260065180719689964e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.841271966878409244e-02	-9.827117674914903275e-03	2.497493922678460480e-03	-1.298424471729638704e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.825161821506184140e-02	-9.804448147894872026e-03	2.527152202875079107e-03	-1.337776559353322714e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.809774847478932358e-02	-9.781096524045910373e-03	2.554761561259498524e-03	-1.374530237916367272e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.793649991166407998e-02	-9.754930583730392346e-03	2.582944943357939720e-03	-1.412172184227048280e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.778257097963968025e-02	-9.728411743553039628e-03	2.609134659412221374e-03	-1.447268676281062436e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.762134334089058507e-02	-9.699099503258390778e-03	2.635820181058262223e-03	-1.483152347449116304e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.746018868651533995e-02	-9.668304714524112581e-03	2.661732580656002434e-03	-1.518122423978420302e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.729914680825252266e-02	-9.636108754526591380e-03	2.686867822997708946e-03	-1.552170438174957541e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.713825631747194989e-02	-9.602589473071729276e-03	2.711222847188457519e-03	-1.585289884349581771e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.697755474601657460e-02	-9.567821375130756978e-03	2.734795548542579783e-03	-1.617476189787336524e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.681707799849339269e-02	-9.531875928246827043e-03	2.757584071889746750e-03	-1.648725200520796338e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.664958457956242172e-02	-9.493112195852582147e-03	2.780568458987302347e-03	-1.680388792921053360e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.648967367272197254e-02	-9.454969349664705744e-03	2.801749918483874974e-03	-1.709712473248606703e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.633008869701239957e-02	-9.415849923088373541e-03	2.822145914266878212e-03	-1.738093963510075560e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.616363150025353856e-02	-9.373974134796092886e-03	2.842629609290117220e-03	-1.766757935415857062e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.600480692153655266e-02	-9.333043515589008188e-03	2.861421090495622991e-03	-1.793213173758074000e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.583920705914240112e-02	-9.289397775861083298e-03	2.880231142050906652e-03	-1.819868006459191131e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.567409111297032254e-02	-9.244937984127577987e-03	2.898189650431383033e-03	-1.845501150744924832e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.550948820551563495e-02	-9.199722210786331553e-03	2.915299464257290266e-03	-1.870116465072719711e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.534542575851877227e-02	-9.153805782256335330e-03	2.931564776529012751e-03	-1.893719916677358023e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.518192983492981041e-02	-9.107241703690120357e-03	2.946990317059901797e-03	-1.916318305499645517e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.501902540760376936e-02	-9.060080996814214374e-03	2.961580743962480711e-03	-1.937918302790099913e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.485673608251809275e-02	-9.012372338164278962e-03	2.975341205487079012e-03	-1.958527292481049634e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.469508367977275048e-02	-8.964161500335207297e-03	2.988278138991711831e-03	-1.978154567241062912e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.452710446567752417e-02	-8.913366649974732714e-03	3.000906564601910596e-03	-1.997598668986779770e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.436681734575105757e-02	-8.864264555529561759e-03	3.012180739444787671e-03	-2.015248779577373441e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.420030442684774241e-02	-8.812629562815504913e-03	3.023088985208398100e-03	-2.032651062965088774e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.404145919731017517e-02	-8.762804112719636482e-03	3.032730708272571209e-03	-2.048367314665880314e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.387648665977957246e-02	-8.710495875270011373e-03	3.041953062113840998e-03	-2.063776576219724518e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.371232680452759506e-02	-8.657903988415739660e-03	3.050327875449589370e-03	-2.078187030887683039e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.354899492424477353e-02	-8.605065762241776925e-03	3.057865380775283155e-03	-2.091613081121862245e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.338650501050045544e-02	-8.552016509277830802e-03	3.064576258717860349e-03	-2.104069712954059149e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.322487046423196588e-02	-8.498790307670749111e-03	3.070470904688098364e-03	-2.115571491756479405e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.306410371343953103e-02	-8.445419782810577661e-03	3.075559839966325072e-03	-2.126133074392426350e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.290421512467140958e-02	-8.391935412800794955e-03	3.079854811794812287e-03	-2.135770576400873588e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.274521426321483047e-02	-8.338366403368265706e-03	3.083367595185499896e-03	-2.144500088773753678e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.258054220724813627e-02	-8.282505764122868180e-03	3.086207338961816614e-03	-2.152644660919837520e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.242338101125568889e-02	-8.228849886159668101e-03	3.088159052763387452e-03	-2.159569277128924047e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.226064059443637916e-02	-8.172954066031485471e-03	3.089399336263900456e-03	-2.165869772389179479e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.210534602204985183e-02	-8.119314160298563357e-03	3.089841986677118769e-03	-2.171059599869044551e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.194456191453751537e-02	-8.063484856755044616e-03	3.089537281536992343e-03	-2.175589216616811636e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.178478341832645077e-02	-8.007725698243936888e-03	3.088465350562674249e-03	-2.179243367194884286e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.162601339190586724e-02	-7.952058889382255039e-03	3.086641370122466740e-03	-2.182042000313032509e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.146825440936671214e-02	-7.896505838514691553e-03	3.084080169773503743e-03	-2.184004583933894968e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.131150878819104588e-02	-7.841087187550267040e-03	3.080796226639470441e-03	-2.185150100017248676e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.115577723050374753e-02	-7.785821773364236427e-03	3.076804665884616367e-03	-2.185498168893078904e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.100105910928801750e-02	-7.730726871945562892e-03	3.072121074892015039e-03	-2.185068844556006806e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.084735369511260428e-02	-7.675819175566559946e-03	3.066760638784269376e-03	-2.183881649552871923e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.068857334886112120e-02	-7.618931035873996276e-03	3.060483760426657100e-03	-2.181863520285989670e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.053692936141220698e-02	-7.564453590689264491e-03	3.053789281579081562e-03	-2.179189996752488919e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.038028642966882464e-02	-7.508043427300764051e-03	3.046158763142739739e-03	-2.175668752599279297e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.023069043010904011e-02	-7.454053360478656021e-03	3.038194980877793622e-03	-2.171590553371053993e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.007616974047120889e-02	-7.398177881267319241e-03	3.029277164428723600e-03	-2.166649661998253616e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.992272323159564762e-02	-7.342594177971095357e-03	3.019728682332429442e-03	-2.161016950169548922e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.977034429465224119e-02	-7.287313561383537870e-03	3.009567107471980852e-03	-2.154714125275776146e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.961902642994861501e-02	-7.232346974981097333e-03	2.998809537986004987e-03	-2.147762300702705900e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.946876300072448884e-02	-7.177704873923851717e-03	2.987472754562054897e-03	-2.140182144772698625e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.931954580448993236e-02	-7.123396438807460575e-03	2.975574060732347030e-03	-2.131994653876845367e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.917136611006958646e-02	-7.069430171371036964e-03	2.963130697436056841e-03	-2.123220623086135520e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.901857615280078018e-02	-7.013759261321963687e-03	2.949650235694147200e-03	-2.113510007426918323e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.887248478422463044e-02	-6.960515500589140037e-03	2.936148230832736575e-03	-2.103602575094921327e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.872740330314003637e-02	-6.907636521334089598e-03	2.922152311418823364e-03	-2.093169524446137318e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.857779945575919911e-02	-6.853115911585855313e-03	2.907113243649171383e-03	-2.081800159492771824e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.842926194534706574e-02	-6.799000946090394751e-03	2.891577820678963798e-03	-2.069907038029638637e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.828722295053985286e-02	-6.747279043954783513e-03	2.876165359781466310e-03	-2.057979146578792651e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.814074398810669342e-02	-6.693976215220694484e-03	2.859707902771463015e-03	-2.045119477883621754e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.799529446697586160e-02	-6.641093708239387099e-03	2.842807458368529910e-03	-2.031798436818841973e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.785086158545879403e-02	-6.588635669948016138e-03	2.825481537893190405e-03	-2.018036303376576860e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.770743260257459539e-02	-6.536605938767096197e-03	2.807747291324090913e-03	-2.003852903927482321e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.756499362099587958e-02	-6.485007153635601734e-03	2.789622015846776430e-03	-1.989268030028100431e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.741830967643757139e-02	-6.431954753865491009e-03	2.770430677983668714e-03	-1.973739735890177750e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.727784393878672192e-02	-6.381240296796673872e-03	2.751561249485363382e-03	-1.958396739544856179e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.713832603960168427e-02	-6.330962883052113944e-03	2.732351415013666712e-03	-1.942709912394822601e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.699462637962101286e-02	-6.279286166700417601e-03	2.712087972909336172e-03	-1.926098450613015220e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.685699401241223000e-02	-6.229902151086898904e-03	2.692234873148756369e-03	-1.909767341112305217e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.671521834447266153e-02	-6.179153559809585569e-03	2.671338463216714650e-03	-1.892525753692776095e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.657439856214013602e-02	-6.128878541922749661e-03	2.650145299492951724e-03	-1.874991740967968954e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.643949777911062643e-02	-6.080847360588325159e-03	2.629443848984215366e-03	-1.857824439740909158e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.630050698435417278e-02	-6.031501483172551324e-03	2.607716868506289830e-03	-1.839769903295542094e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.616242269399931791e-02	-5.982627591012834069e-03	2.585742458786940978e-03	-1.821476967035261154e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602522872638021428e-02	-5.934224936012168911e-03	2.563536512635773180e-03	-1.802962983399374920e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.588405578005214092e-02	-5.884589049043536559e-03	2.540310114078755174e-03	-1.783572785183169329e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.574862254841573911e-02	-5.837141446149028863e-03	2.517680926907309592e-03	-1.764660590996914745e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.561402901151326295e-02	-5.790160571045215379e-03	2.494866800704802906e-03	-1.745577373701375726e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.547549653224057520e-02	-5.741992122170626496e-03	2.471058539607554321e-03	-1.725649027734703529e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.534256210314048519e-02	-5.695955870556620657e-03	2.447912862732152649e-03	-1.706265555116046658e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.520571238847991002e-02	-5.648760743309914553e-03	2.423791658910488030e-03	-1.686058307270378673e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.507436846468643177e-02	-5.603658958551808317e-03	2.400372571980749666e-03	-1.666435677244860634e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493913135769466577e-02	-5.557426250859782459e-03	2.375997243945621867e-03	-1.646011170058286639e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480468827492329470e-02	-5.511678804000578677e-03	2.351514267749840823e-03	-1.625498660202743997e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.467102118897749857e-02	-5.466413248315554578e-03	2.326937720410480678e-03	-1.604912580480058557e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453811243360477484e-02	-5.421626248069401528e-03	2.302281340101442440e-03	-1.584267003955901025e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440594472663163261e-02	-5.377314521300516001e-03	2.277558538313960955e-03	-1.563575667055715560e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.427450085793176865e-02	-5.333474545366432076e-03	2.252782332662633166e-03	-1.542851812915554130e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.414376343756478555e-02	-5.290102320742327315e-03	2.227965294606112662e-03	-1.522108067462956110e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400924306908431810e-02	-5.245722485162352539e-03	2.202262578962726255e-03	-1.500641176480108129e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387989059199955133e-02	-5.203289669367784122e-03	2.177400021505615339e-03	-1.479894621302230194e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374676740901305844e-02	-5.159873230267801071e-03	2.151675461078187378e-03	-1.458450058974143952e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.361873140445193114e-02	-5.118363317997358386e-03	2.126815281851050527e-03	-1.437748282625794924e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.348693503272404309e-02	-5.075892728878922747e-03	2.101116605867620057e-03	-1.416372895609973280e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.335578703301104508e-02	-5.033896373750292377e-03	2.075448538545427574e-03	-1.395049670351952752e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.322961070064208072e-02	-4.993746444094452480e-03	2.050675824703674776e-03	-1.374497150831821557e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.309968742478814674e-02	-4.952669181111112040e-03	2.025100434575912312e-03	-1.353307915870576635e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.297036151895189393e-02	-4.912051864666906395e-03	1.999587732315993155e-03	-1.332201673107785526e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.284161631901344663e-02	-4.871889582965189050e-03	1.974147856603042719e-03	-1.311188086862457788e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.270917233409971675e-02	-4.830861461083245031e-03	1.947946975908133264e-03	-1.289581357725906770e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.258155776175881480e-02	-4.791609436398835097e-03	1.922685000258813519e-03	-1.268784321182799555e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.245447503710302745e-02	-4.752797646243067317e-03	1.897524146318021760e-03	-1.248106319189155704e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.232369845087610022e-02	-4.713149510600680471e-03	1.871640008855096279e-03	-1.226872495621288963e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.219764955454956279e-02	-4.675218107839420635e-03	1.846711200935239596e-03	-1.206460697616130572e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.206790899184486426e-02	-4.636469391584677711e-03	1.821084308674335165e-03	-1.185517828117938670e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194283194419769906e-02	-4.599398020642692618e-03	1.796420299975249896e-03	-1.165401840507865501e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.181406440595852175e-02	-4.561527164801532780e-03	1.771082674192985939e-03	-1.144778594845058568e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.168576799325018206e-02	-4.524094294943849064e-03	1.745903714454885049e-03	-1.124328178294948426e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.155792741444490346e-02	-4.487094022251492814e-03	1.720890790493388722e-03	-1.104057046463933914e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.143052773993373405e-02	-4.450520982859062710e-03	1.696050603325673653e-03	-1.083970836501238792e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.130355434845729007e-02	-4.414369902473881668e-03	1.671389644809837156e-03	-1.064074978852454093e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.117699291318124843e-02	-4.378635602814685834e-03	1.646914262069415187e-03	-1.044374781355615015e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.105082940789112761e-02	-4.343312924695050779e-03	1.622630532113547575e-03	-1.024875296010946835e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.092099899386077155e-02	-4.307276852526248020e-03	1.597770199756416145e-03	-1.004961944358019697e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.079560231140887810e-02	-4.272774129262274512e-03	1.573892304246924225e-03	-9.858835305209512866e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.066653518319712085e-02	-4.237573127872787566e-03	1.549461709226116228e-03	-9.664134906266628371e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.054185110630389999e-02	-4.203868597028396700e-03	1.526010309479579287e-03	-9.477726672280352383e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.041349265061052604e-02	-4.169480595144668504e-03	1.502029646946954986e-03	-9.287618015362907433e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.028547427755910237e-02	-4.135497325073601849e-03	1.478284014405421365e-03	-9.099888464970733127e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.015778298646351108e-02	-4.101913378971182127e-03	1.454777546142244906e-03	-8.914567240197051896e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.003040603676397136e-02	-4.068723440876500022e-03	1.431514270076061609e-03	-8.731682745788993437e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.990333106449026751e-02	-4.035922127602951590e-03	1.408497728901256935e-03	-8.551258785655253261e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.977654609461220292e-02	-4.003503962727336489e-03	1.385730924772705193e-03	-8.373314004821829758e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.965003939218614964e-02	-3.971463556468659943e-03	1.363216764626370460e-03	-8.197866326866632336e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.952379944819677665e-02	-3.939795614306918110e-03	1.340958088328532589e-03	-8.024933228704261845e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.939781508981788499e-02	-3.908494944582318817e-03	1.318957459758705658e-03	-7.854529376311645108e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.926815015605417819e-02	-3.876595428141109845e-03	1.296541609198151790e-03	-7.681457546976261418e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.914265247806277687e-02	-3.846025258956572209e-03	1.275070888959715411e-03	-7.516213399697184525e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.901346756701283558e-02	-3.814868570471392686e-03	1.253205224390243223e-03	-7.348475681079030125e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.888451003168962028e-02	-3.784081111827159415e-03	1.231621569801460156e-03	-7.183454978212580741e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.875576943629403109e-02	-3.753657507441792232e-03	1.210321078445713563e-03	-7.021151336905959292e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.863112768180815282e-02	-3.724498248476729341e-03	1.189937304208539721e-03	-6.866358508524457926e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.850278497765696750e-02	-3.694775748577724950e-03	1.169197086013336936e-03	-6.709399535409870090e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.837462972942549955e-02	-3.665401467622345782e-03	1.148742530146025075e-03	-6.555150148099793753e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.824665266697598737e-02	-3.636370358377027587e-03	1.128574011938294130e-03	-6.403603399793901009e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.811497459196374477e-02	-3.606813248665134870e-03	1.108093412715235567e-03	-6.250278909669172191e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.798733244356493344e-02	-3.578463835412943293e-03	1.088505361805755522e-03	-6.104183887326638386e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.785984236714212692e-02	-3.550442941988511941e-03	1.069203040520685022e-03	-5.960756630923346767e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.772863936583441269e-02	-3.521911554503885915e-03	1.049614320730209030e-03	-5.815759569953375500e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.760143333437226953e-02	-3.494543122369469720e-03	1.030890647464990061e-03	-5.677704038287496218e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.747050676993927965e-02	-3.466673953259546363e-03	1.011896305443090284e-03	-5.538203859537364250e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.733970838764619909e-02	-3.439133310121623727e-03	9.932021550882062701e-04	-5.401464237127047083e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.721287212341665290e-02	-3.412712177512196819e-03	9.753439480578715093e-04	-5.271367670131980616e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.708230378465378341e-02	-3.385804594391743361e-03	9.572378928261633668e-04	-5.140005775199683966e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.695184163375794806e-02	-3.359211249549763634e-03	9.394278113717368902e-04	-5.011334819996984694e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.682147880505108606e-02	-3.332927533636326819e-03	9.219119953050677234e-04	-4.885328934275121656e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.669120856223849481e-02	-3.306948912315793316e-03	9.046887519668688274e-04	-4.761962584113541832e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.655719679402523459e-02	-3.280520145478478533e-03	8.872624878100670697e-04	-4.637695773338351962e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.642709513595936144e-02	-3.255146842406514765e-03	8.706266473516451575e-04	-4.519598332137911897e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.629706753940796504e-02	-3.230065073866792737e-03	8.542768002882747272e-04	-4.404051426946613669e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.616328684473114202e-02	-3.204545537859626678e-03	8.377424455239838516e-04	-4.287738999784989746e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.603339194684349739e-02	-3.180042126436333303e-03	8.219660203757700109e-04	-4.177276532128318680e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.589973658971042092e-02	-3.155109072192231918e-03	8.060166104017316580e-04	-4.066130576802539699e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.576613682475828643e-02	-3.130466917555892528e-03	7.903594565488958291e-04	-3.957550703692552037e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.563640248384587761e-02	-3.106803263877526162e-03	7.754266812183440620e-04	-3.854495868949387371e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.550289715556385894e-02	-3.082721963921443604e-03	7.603370053274743912e-04	-3.750868987223621078e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.536943251228166774e-02	-3.058918842190460480e-03	7.455305388992420701e-04	-3.649699208772699821e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.523600408914703830e-02	-3.035389699411731104e-03	7.310039088537810060e-04	-3.550947497310182879e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.510260750339121855e-02	-3.012130402808524832e-03	7.167537899008244234e-04	-3.454575405665261350e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.496542826807808035e-02	-2.988483793314350521e-03	7.023815499954279675e-04	-3.357892548857502758e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.483208332468782503e-02	-2.965759508628603314e-03	6.886821867117597995e-04	-3.266230812148736458e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.469875820389473758e-02	-2.943293084960063328e-03	6.752489477890557179e-04	-3.176830991547938327e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.456164083338886250e-02	-2.920449811303574544e-03	6.617057332895284446e-04	-3.087194606894526740e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.442834536604456180e-02	-2.898494959335294521e-03	6.488013000294791909e-04	-3.002261214337366641e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.429125141162920470e-02	-2.876170080020822375e-03	6.357944908133247343e-04	-2.917136079352034028e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.415416435832061698e-02	-2.854102176368839526e-03	6.230537490316942397e-04	-2.834234094138967058e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.402088900431340240e-02	-2.832889945752378215e-03	6.109181201399639573e-04	-2.755724735541677456e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388380669323139138e-02	-2.811317522373523586e-03	5.986902098875164675e-04	-2.677079661207805482e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.374672239898796056e-02	-2.789990701575925831e-03	5.867164073431480747e-04	-2.600529643783293463e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.360963349769920810e-02	-2.768905818879575150e-03	5.749926645087660194e-04	-2.526031978656847273e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347253775410790472e-02	-2.748059324275385368e-03	5.635148035534116211e-04	-2.453543382798099078e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333162437961264407e-02	-2.726878501343300495e-03	5.519699955943461415e-04	-2.381089881343882286e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319450812718748034e-02	-2.706504741381672834e-03	5.409781276814185080e-04	-2.312544893993486209e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305737862704234004e-02	-2.686358957353815816e-03	5.302198077163626120e-04	-2.245881548673802708e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291642436403588445e-02	-2.665887616082201778e-03	5.194016817937414281e-04	-2.179283142553569167e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277926284055341505e-02	-2.646193906204128473e-03	5.091043203932759525e-04	-2.116307101208975280e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263827229254021023e-02	-2.626180289747097937e-03	4.987513656564093083e-04	-2.053411375959155621e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249726084385583941e-02	-2.606393490771463650e-03	4.886277331507428564e-04	-1.992327061751943899e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236003918574188037e-02	-2.587355974464059741e-03	4.789936790838695809e-04	-1.934591028847266905e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221898290221194422e-02	-2.568006906780513805e-03	4.693096897081389107e-04	-1.876953591728334407e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207790241667014819e-02	-2.548874895842823986e-03	4.598420746598002261e-04	-1.820999790622475540e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193679676139412477e-02	-2.529956772161092750e-03	4.505865757259863063e-04	-1.766687838305476652e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179185033380802633e-02	-2.510746706368510890e-03	4.412972975822984840e-04	-1.712573735319140487e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165069132377318351e-02	-2.492252614379014599e-03	4.324588449577036709e-04	-1.661463907758533448e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150950522052855390e-02	-2.473963110478641023e-03	4.238198157366592942e-04	-1.611872693157027957e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136829154632013450e-02	-2.455875214613063590e-03	4.153761144249053304e-04	-1.563760532140591984e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122323211759467712e-02	-2.437505230719208028e-03	4.069032834062452121e-04	-1.515846700733661961e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108196152799012901e-02	-2.419817090538512773e-03	3.988431543076270225e-04	-1.470614012151396505e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093684368738138998e-02	-2.401851745269896130e-03	3.907558198813724376e-04	-1.425577894330743551e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079169649721440541e-02	-2.384087002887412543e-03	3.828574458841897698e-04	-1.381940301288005083e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064652012287347529e-02	-2.366519952364919219e-03	3.751438413919662819e-04	-1.339662016719041769e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050131484547396674e-02	-2.349147728887137493e-03	3.676108823031250770e-04	-1.298704574281295287e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035608125931570783e-02	-2.331967519696467178e-03	3.602545166085603569e-04	-1.259030502460099527e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.021082000273845464e-02	-2.314976554223381871e-03	3.530707543420148840e-04	-1.220602963402252336e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006553170462527430e-02	-2.298172101508618153e-03	3.460556646534385214e-04	-1.183385672249660439e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.992021701531891870e-02	-2.281551472969808435e-03	3.392053756609818976e-04	-1.147342946396589738e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977487695852024108e-02	-2.265112061901963271e-03	3.325160846141818577e-04	-1.112440380610555085e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962568711561999052e-02	-2.248425803882607692e-03	3.258142470203135004e-04	-1.077769866692820905e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.948029952899015524e-02	-2.232345845490702786e-03	3.194397820922310134e-04	-1.045075772658796907e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.933106352701172342e-02	-2.216023261374243120e-03	3.130533515118588315e-04	-1.012603083139416950e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918563361820962834e-02	-2.200292624849670663e-03	3.069788324952490749e-04	-9.819847534939248155e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903635736571867632e-02	-2.184323487385407374e-03	3.008928692908220291e-04	-9.515771433293959865e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888706344503426393e-02	-2.168529576711434887e-03	2.949536170793917418e-04	-9.221672415160266827e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873775366661784209e-02	-2.152908391345895612e-03	2.891574696408870078e-04	-8.937232882876027960e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858842985022616232e-02	-2.137457468070519135e-03	2.835008774103102663e-04	-8.662140787681149123e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843909422932131351e-02	-2.122174418248703575e-03	2.779803932635613014e-04	-8.396099177028074404e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828974929506532579e-02	-2.107056912873548401e-03	2.725926534365978485e-04	-8.138822374996183720e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.814039750642385526e-02	-2.092102655378533325e-03	2.673343429648995751e-04	-7.890028970890940283e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798721160229433735e-02	-2.076932162745372817e-03	2.620722309435411131e-04	-7.643378187630198910e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783785347883037040e-02	-2.062301682785270922e-03	2.570661679793086532e-04	-7.410927271023252060e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768466683108493712e-02	-2.047458625456960359e-03	2.520562069476632843e-04	-7.180485376075341130e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753531399775657751e-02	-2.033142943819886330e-03	2.472897857647890474e-04	-6.963318647981074855e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.738213892231484634e-02	-2.018618255915790964e-03	2.425193522555513204e-04	-6.748029393760380103e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722897435174237088e-02	-2.004251392272993031e-03	2.378655093009456013e-04	-6.540020696094671609e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707965241978891463e-02	-1.990393564037843798e-03	2.334373841072506935e-04	-6.343986562821147190e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692651937888504432e-02	-1.976332022718158866e-03	2.290050271124253220e-04	-6.149643725595821593e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677340800573824176e-02	-1.962421928194390923e-03	2.246805028262428253e-04	-5.961874050715915607e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.662032206176415464e-02	-1.948661202744816131e-03	2.204609666456394689e-04	-5.780449193816543276e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646343941815082479e-02	-1.934709335101111091e-03	2.162420020361317688e-04	-5.600841730339364626e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.631041729505351201e-02	-1.921244854137606033e-03	2.122267281659023688e-04	-5.431600922570138608e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615743324576379897e-02	-1.907923658559556451e-03	2.083084037339779835e-04	-5.268067617881787729e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.600066858762330527e-02	-1.894416092773603582e-03	2.043900805361212965e-04	-5.106159977576779950e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584777471451513847e-02	-1.881379096930066702e-03	2.006603453036933738e-04	-4.953575190819502823e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.569111187495504156e-02	-1.868158850668200132e-03	1.969301854821546463e-04	-4.802489724879215716e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553832727628316604e-02	-1.855398388482566501e-03	1.933792068976528794e-04	-4.660096138645996450e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538178691200550577e-02	-1.842457795368230081e-03	1.898274635590825826e-04	-4.519094110656801379e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522531639629042172e-02	-1.829655907263580362e-03	1.863624231058696784e-04	-4.382924274813653669e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506892107100304121e-02	-1.816990845235054355e-03	1.829817350010048580e-04	-4.251410283057811140e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491260677209417712e-02	-1.804460761558742635e-03	1.796831833582552629e-04	-4.124388488639703777e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475637937526090071e-02	-1.792063833967889310e-03	1.764646046945282925e-04	-4.001699726051793747e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.460024467149859312e-02	-1.779798263768022151e-03	1.733238648286430461e-04	-3.883187011617898613e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444420838908352780e-02	-1.767662276673672610e-03	1.702588609595297793e-04	-3.768695829155105652e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428447480433780156e-02	-1.755362852357789495e-03	1.671955260136927821e-04	-3.655430753292146067e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412865693899575448e-02	-1.743483972931591077e-03	1.642777689255668270e-04	-3.548647490160511370e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396916072327216415e-02	-1.731444444379666480e-03	1.613612619136206225e-04	-3.442997021648311394e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381358770748666018e-02	-1.719815917494482054e-03	1.585829772184609032e-04	-3.343376513181148192e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365435570001722665e-02	-1.708029454992608491e-03	1.558054634714866021e-04	-3.244792045180384314e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349526811277598271e-02	-1.696368505095852477e-03	1.530954796998215965e-04	-3.149590026121929371e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.334011475026535887e-02	-1.685104654684724604e-03	1.505134407271204486e-04	-3.059800757236341853e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318133434793850575e-02	-1.673686821479216649e-03	1.479316588988458751e-04	-2.970926460802615366e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302272021350498452e-02	-1.662389563845191902e-03	1.454121413982537383e-04	-2.885077007075020526e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.286050969266441649e-02	-1.650946578228024196e-03	1.428953910139524515e-04	-2.800200700038352607e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270225561880591034e-02	-1.639888528724296052e-03	1.404968419492432527e-04	-2.720140138460702540e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254419147591539205e-02	-1.628946374008080188e-03	1.381556837488829735e-04	-2.642786005351867437e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238632507741361230e-02	-1.618118617529478494e-03	1.358703700346382509e-04	-2.568038430566726369e-05
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222491294163125852e-02	-1.607150030080707788e-03	1.335869164584891939e-04	-2.494109699179675619e-05
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206747094899771250e-02	-1.596549287825270620e-03	1.314100781631257560e-04	-2.424347146846927097e-05
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190651056721179893e-02	-1.585810073664199954e-03	1.292347488672933612e-04	-2.355338847140697888e-05
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174579180908960824e-02	-1.575184607919244764e-03	1.271119404018524824e-04	-2.288684479308230127e-05
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158905222753784367e-02	-1.564914609390491559e-03	1.250878255801672351e-04	-2.225767181620510795e-05
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142883667007377743e-02	-1.554509586274884251e-03	1.230646562593672557e-04	-2.163507638710958125e-05
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126888921116287107e-02	-1.544213945220090358e-03	1.210899008191051199e-04	-2.103352100259893957e-05
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110921902481047510e-02	-1.534026291348569368e-03	1.191622692523702321e-04	-2.045224488295324707e-05
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094983515824807782e-02	-1.523945246808051284e-03	1.172804880879185270e-04	-1.989049711298113783e-05
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079074656643088020e-02	-1.513969450224753738e-03	1.154433050089786713e-04	-1.934754085795254374e-05
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062827348888226359e-02	-1.503869200160015858e-03	1.136083306036575962e-04	-1.881070273984006530e-05
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046981054427471358e-02	-1.494102239498864291e-03	1.118578190954742777e-04	-1.830373371139210233e-05
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031167075753774129e-02	-1.484436497158042817e-03	1.101484495725602128e-04	-1.781359524242328725e-05
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.015019725823646163e-02	-1.474649389105655434e-03	1.084407653318092239e-04	-1.732883198277680479e-05
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998908131036608929e-02	-1.464965535133710929e-03	1.067738547307159217e-04	-1.686039923726456656e-05
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983198216346961432e-02	-1.455600275462827498e-03	1.051831823172997790e-04	-1.641783068662927379e-05
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967524339872816705e-02	-1.446331181789274958e-03	1.036294240125076204e-04	-1.598977140755567048e-05
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952977150294705685e-02	-1.437794065882967319e-03	1.022163496899313882e-04	-1.560414413071683384e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934839248495771880e-02	-1.427236814783686396e-03	1.004925519046155142e-04	-1.513849780378813849e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920366688174753381e-02	-1.418881191175668487e-03	9.914664766552552886e-05	-1.477861879793171649e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902324395880550245e-02	-1.408547866993005611e-03	9.750453423592675764e-05	-1.434397950749048428e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887930173486628352e-02	-1.400369059026856803e-03	9.622221519549277436e-05	-1.400800609345734479e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869988084673183254e-02	-1.390253883231290554e-03	9.465741215307426845e-05	-1.360214098440636933e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855675830197544771e-02	-1.382247330745155298e-03	9.343523330631723397e-05	-1.328831856519007992e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841401167250509424e-02	-1.374315936281485804e-03	9.223873837922526883e-05	-1.298382431444983124e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823611786819491834e-02	-1.364506117577530533e-03	9.077830151737971203e-05	-1.261587292226706824e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809424298055022085e-02	-1.356740800151303231e-03	8.963735728292164117e-05	-1.233128817384465805e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791746094539999404e-02	-1.347135992334577530e-03	8.824445000439796625e-05	-1.198730379738042589e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777649291012846355e-02	-1.339532637337732552e-03	8.715604083755828721e-05	-1.172118007106416436e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760086591073973389e-02	-1.330127750944396902e-03	8.582703690545464789e-05	-1.139944374503101268e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746083884675948134e-02	-1.322682328075543449e-03	8.478839147580374792e-05	-1.115049002350024509e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728640894347192869e-02	-1.313472380461331484e-03	8.351991973304011892e-05	-1.084944405940904967e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714735604424292431e-02	-1.306180951870097168e-03	8.252837988550066738e-05	-1.061643404633856728e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697416413676381547e-02	-1.297161117173315338e-03	8.131719568740316542e-05	-1.033459635785059846e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683611762073395496e-02	-1.290019935459148399e-03	8.037026277328718378e-05	-1.011641454096700251e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666420338169813040e-02	-1.281185651811802021e-03	7.921334600146021890e-05	-9.852463300077918105e-06
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652719455066619866e-02	-1.274191124766887616e-03	7.830864787208460353e-05	-9.648077722352067843e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635659649378508676e-02	-1.265537951863273270e-03	7.720308133889265179e-05	-9.400746429145977041e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618674545426124906e-02	-1.256983508914638874e-03	7.612486843688622397e-05	-9.162150291988279416e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605140979865905468e-02	-1.250210146589389145e-03	7.528145482661069995e-05	-8.977337898966030537e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588293072651279780e-02	-1.241830079979985282e-03	7.425046964756133521e-05	-8.753625570595612113e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574870647893970507e-02	-1.235194525542067552e-03	7.344381994978995819e-05	-8.580294920004993291e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558163349150715367e-02	-1.226984651209246874e-03	7.245755280603384649e-05	-8.370424949251217391e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544854706494147578e-02	-1.220483649577659311e-03	7.168572887217943815e-05	-8.207787076697632984e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528291208943194195e-02	-1.212440012658983846e-03	7.074184319274066512e-05	-8.010827989475886209e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511808939121995349e-02	-1.204487064141907893e-03	6.982052245768035519e-05	-7.820654177844503328e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498682231620868111e-02	-1.198189212587236988e-03	6.909925329686946501e-05	-7.673219718414573737e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482348447602501937e-02	-1.190396552931079210e-03	6.821686633040640506e-05	-7.494602751950035247e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098314534732688e-02	-1.182691320900790136e-03	6.735523788112896058e-05	-7.322075337184088592e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453158977991295120e-02	-1.176589315590757107e-03	6.668047248052733707e-05	-7.188283260323354097e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437061436702432790e-02	-1.169038585875043640e-03	6.585468263435017970e-05	-7.026139578935567107e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421049741318893347e-02	-1.161572138296305869e-03	6.504798024133831113e-05	-6.869455940371844804e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408302656279119755e-02	-1.155658953757000840e-03	6.441599014326494419e-05	-6.747904855009910017e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392447202765353768e-02	-1.148341566326512367e-03	6.364226129121278565e-05	-6.600544990834041677e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376679481122421861e-02	-1.141105544783360464e-03	6.288609701080616105e-05	-6.458090862514085621e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364128906915277814e-02	-1.135374626808146594e-03	6.229345657918661672e-05	-6.347530665018948510e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348520671379944101e-02	-1.128282501502847045e-03	6.156760303876849952e-05	-6.213437423094711412e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333001780794377741e-02	-1.121268904139182711e-03	6.085791784955599281e-05	-6.083756400279172227e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317572736922480343e-02	-1.114332837349061396e-03	6.016393593177829291e-05	-5.958327734167540791e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305294523869217696e-02	-1.108839143032973405e-03	5.961974781168250458e-05	-5.860940314999294311e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290028429583452152e-02	-1.102040160835431439e-03	5.895288152299038716e-05	-5.742770715297426367e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274853442112132244e-02	-1.095316021549050996e-03	5.830047267784899736e-05	-5.628426409418539896e-06
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259769922935828797e-02	-1.088665817935550399e-03	5.766210565526657696e-05	-5.517765751685186856e-06
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247769204081315871e-02	-1.083398285615813292e-03	5.716124601521550694e-05	-5.431795353305661797e-06
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232851220149914009e-02	-1.076878912528296496e-03	5.654712287061171489e-05	-5.327413836563956041e-06
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218025636098764297e-02	-1.070430983121164374e-03	5.594591910439371512e-05	-5.226336197240300026e-06
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203292661265969662e-02	-1.064053613387452944e-03	5.535727669868293320e-05	-5.128447409119817283e-06
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188652493663618949e-02	-1.057745928319646757e-03	5.478084411051800895e-05	-5.033634984869419423e-06
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177007311592989658e-02	-1.052749371437276295e-03	5.432825549352820869e-05	-4.959925281404972652e-06
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162534679269744062e-02	-1.046564946692943266e-03	5.377292878841368455e-05	-4.870371151290119850e-06
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148155311846890160e-02	-1.040447835964160208e-03	5.322886402517368646e-05	-4.783586757169905026e-06
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133869277306174574e-02	-1.034397242433597337e-03	5.269574708348351261e-05	-4.699466569379082636e-06
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119676640870346900e-02	-1.028412378289414366e-03	5.217326761523190557e-05	-4.617906298882653278e-06
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105577465802953796e-02	-1.022492464286227582e-03	5.166111885470897158e-05	-4.538802872871855142e-06
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094365439713493662e-02	-1.017802776601977764e-03	5.125863974203799994e-05	-4.477222567234750423e-06
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080434498711018744e-02	-1.011997818193361960e-03	5.076436801973070127e-05	-4.402300932798749283e-06
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066596920578736542e-02	-1.006255640941928825e-03	5.027966396763645056e-05	-4.329581173314385822e-06
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052852627747843418e-02	-1.000575481124050181e-03	4.980427288347387361e-05	-4.258978432082059613e-06
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039201541178520934e-02	-9.949565836497016678e-04	4.933794320129790000e-05	-4.190408698964928646e-06
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025643534628518407e-02	-9.893982173202946293e-04	4.888043602341947733e-05	-4.123784687954755474e-06
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012178423434382558e-02	-9.838996784884241828e-04	4.843152742967649625e-05	-4.059014815143416731e-06
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988060203120815300e-03	-9.784602721935762790e-04	4.799099676050686220e-05	-3.996008197057726490e-06
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855261391034939381e-03	-9.730793107957380617e-04	4.755862579540411127e-05	-3.934674973416598280e-06
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723385826294877327e-03	-9.677561123547877547e-04	4.713420364644190641e-05	-3.874925981184370342e-06
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618548271824929954e-03	-9.635386826708999559e-04	4.680027010079985933e-05	-3.828206810146414696e-06
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488327373489653660e-03	-9.583177336227907510e-04	4.638972309508475106e-05	-3.771082147673447861e-06
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359021460424513106e-03	-9.531526406200577315e-04	4.598666060281379422e-05	-3.715290122025838089e-06
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230627510727649337e-03	-9.480427345970746447e-04	4.559092489174623410e-05	-3.660742474143952055e-06
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103142357936988907e-03	-9.429873592488114201e-04	4.520236818623453733e-05	-3.607344468578669314e-06
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976562217051710368e-03	-9.379858873031781015e-04	4.482087582647468652e-05	-3.554973969191859071e-06
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850883182107473560e-03	-9.330377032264771092e-04	4.444634187956031395e-05	-3.503503403960407627e-06
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726101381189592041e-03	-9.281421977666248725e-04	4.407866151648425049e-05	-3.452806607468436470e-06
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602212967738923424e-03	-9.232987677558442737e-04	4.371773178854672631e-05	-3.402758350347257417e-06
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479213702494018887e-03	-9.185068103199294605e-04	4.336349159333016185e-05	-3.353211527057971704e-06
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357098761866112169e-03	-9.137657201834653575e-04	4.301593996503319788e-05	-3.303986701514075285e-06
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235863316857668093e-03	-9.090748975072794917e-04	4.267508060096143898e-05	-3.254903706232283175e-06
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091534982663526124e-03	-9.035114276893840878e-04	4.227488820075303377e-05	-3.195940550939639588e-06
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972217555348848697e-03	-8.989291148888294870e-04	4.194878055149644944e-05	-3.146528713584769248e-06
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853763725711435106e-03	-8.943952170078175090e-04	4.162950938081915185e-05	-3.096561599147613556e-06
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736167991265313279e-03	-8.899091900435438700e-04	4.131723212997595108e-05	-3.045712305580794793e-06
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619424899862323186e-03	-8.854704953861558883e-04	4.101210456228795238e-05	-2.993657368362605238e-06
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503529049224502180e-03	-8.810785997290671717e-04	4.071428078666013465e-05	-2.940076726836278681e-06
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388474835642665217e-03	-8.767329716002645115e-04	4.042398747373525695e-05	-2.884591365579631633e-06
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274255992931790045e-03	-8.724330750497311191e-04	4.014166015423082816e-05	-2.826648815198318271e-06
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160866187208350490e-03	-8.681783776585459775e-04	3.986776701913725366e-05	-2.765671111626007715e-06
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048299143655823405e-03	-8.639683522010141274e-04	3.960277124388017955e-05	-2.701086413606710655e-06
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936548639348163667e-03	-8.598024767633497250e-04	3.934713459678300011e-05	-2.632325412334057559e-06
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803516595037765492e-03	-8.548609939804946304e-04	3.905369472701831135e-05	-2.543182605052712091e-06
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693538708192377749e-03	-8.507904980560298267e-04	3.882143155445588051e-05	-2.462087919499555906e-06
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584355242530679636e-03	-8.467625901764745666e-04	3.860139753172378530e-05	-2.373623007419764698e-06
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475959204757407092e-03	-8.427767982402949859e-04	3.839458898676162369e-05	-2.276693517721851046e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368343568295335537e-03	-8.388326537978082857e-04	3.820205983861289008e-05	-2.170153280042195714e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261500398735412448e-03	-8.349296844984484701e-04	3.802552528913476308e-05	-2.052243234432189605e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134296408636995789e-03	-8.302998073726574994e-04	3.783772529919979965e-05	-1.892791414540438246e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029123149353287497e-03	-8.264857659422613972e-04	3.770367894108313131e-05	-1.742510672921490750e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924695693217510960e-03	-8.227114027744088275e-04	3.759222049088203768e-05	-1.574215552166749218e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821005428814720467e-03	-8.189762648020864136e-04	3.750577579922884807e-05	-1.385474268969580776e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697536040770222708e-03	-8.145452718022183885e-04	3.744043936105392108e-05	-1.126656113472526740e-06
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595431948712573447e-03	-8.108949269111966063e-04	3.742275564728093538e-05	-8.793084276590172178e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494032530293988664e-03	-8.072824543437199683e-04	3.744277960287114920e-05	-5.989232886468243039e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393327694622798360e-03	-8.037074406799495302e-04	3.750451561220072066e-05	-2.815311197732235978e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293305871295552953e-03	-8.001694712750545601e-04	3.761345677642958108e-05	7.825786592527359071e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174161819390376768e-03	-7.959722176403378688e-04	3.781736531604188302e-05	5.765480203806355649e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.075593974994158097e-03	-7.925142777363417598e-04	3.805743723971221509e-05	1.056160904179546632e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.977665020860846945e-03	-7.890920556036528938e-04	3.836952565371884021e-05	1.602316020875517374e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.860973872030494025e-03	-7.850319666222926786e-04	3.885053111465865041e-05	2.356665192735865982e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.764396369998891503e-03	-7.816869236206348045e-04	3.935475143166250196e-05	3.081981061364538103e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.668401690237915409e-03	-7.783763633330799880e-04	3.996902287327673493e-05	3.910809726227272303e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.553948805960469741e-03	-7.744486934165794277e-04	4.087247470171616554e-05	5.062502271142756076e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.459165087216872790e-03	-7.712127122481657890e-04	4.178132544879266960e-05	6.170037654432094177e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.364897524259388900e-03	-7.680100494134960414e-04	4.285003903236959927e-05	7.429454890719665690e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.252414440738775704e-03	-7.642102975160667720e-04	4.438029495386274447e-05	9.176777328822500210e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.159172230932687078e-03	-7.610795922811798390e-04	4.589467279466780814e-05	1.086110944247164258e-05
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.066344660237475317e-03	-7.579809876200356697e-04	4.765586845410098819e-05	1.278131140787986850e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.955431206653055483e-03	-7.542132858749003551e-04	5.013927400218393392e-05	1.534661196877819877e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.863312937115398991e-03	-7.502088240018316492e-04	5.250116024394099138e-05	1.692615364113986685e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.771629998183765979e-03	-7.452445773618984661e-04	5.503426826124517627e-05	1.786419695711939000e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.662424870302033193e-03	-7.381487689692339859e-04	5.820386845120787057e-05	1.829237051363521166e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572297087851085667e-03	-7.313924582833099351e-04	6.087409852137255187e-05	1.819114324160168799e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465426862429260135e-03	-7.224008157439177225e-04	6.402275394428602216e-05	1.766302711612998972e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377555104047076477e-03	-7.142504865552573882e-04	6.656345330653863374e-05	1.695281975625231313e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.290852513911867415e-03	-7.055692148673160715e-04	6.900367504174808860e-05	1.604842114933918069e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.188470657283267416e-03	-6.945378598619710757e-04	7.176683689679939622e-05	1.477391537307893827e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.104632529030692048e-03	-6.849047459793816336e-04	7.390576955754138042e-05	1.360858413745040128e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.005886076403812245e-03	-6.728923939329290501e-04	7.625894660577640363e-05	1.213332919544278697e-05
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.925187619390612684e-03	-6.625548347242598592e-04	7.803872230284798609e-05	1.086271837308476156e-05
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.830308609186813536e-03	-6.498197883350906139e-04	7.995319416340071494e-05	9.316906947772364878e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.752914781459127845e-03	-6.389809644724122380e-04	8.136126195297056828e-05	8.033191076420356024e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.662085095453456569e-03	-6.257585224507040316e-04	8.282609740504820245e-05	6.520091596466090950e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.588104656697402979e-03	-6.145945450544637936e-04	8.386485051941350581e-05	5.290396730657755800e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.501389420820543039e-03	-6.010659706336707883e-04	8.490060613675660809e-05	3.861704091005500136e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.430850767035550117e-03	-5.897153510929711981e-04	8.559400283796244366e-05	2.717602511120965555e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.348278188018744321e-03	-5.760425065470318844e-04	8.623026281492886995e-05	1.408736966594445187e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.281187536510076875e-03	-5.646295273099823315e-04	8.660514451388478803e-05	3.737368607093368379e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.202726815539445340e-03	-5.509392911036629491e-04	8.687924712224774735e-05	-8.001879193151795723e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.139037355476375649e-03	-5.395570055995588732e-04	8.696947407653672169e-05	-1.720792670547316681e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064627525150765190e-03	-5.259570403036891708e-04	8.692236102827722568e-05	-2.755216594909275632e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.004282817003293169e-03	-5.146904603242570585e-04	8.676173569903973916e-05	-3.558956144436844413e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933836156425672954e-03	-5.012687964012513958e-04	8.643361835062110402e-05	-4.455319457953345849e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865503409958030106e-03	-4.879736871586635191e-04	8.596892100853792298e-05	-5.279397658446979697e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.810150106083055922e-03	-4.770057710527556244e-04	8.548573404226448441e-05	-5.912449953630634421e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745604145647561278e-03	-4.639934712037683336e-04	8.480040726463079358e-05	-6.609802007771473362e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693353135617316294e-03	-4.532829835926809373e-04	8.414822749509636400e-05	-7.141143468593260857e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632461008294853935e-03	-4.406006034690278716e-04	8.327685873552015915e-05	-7.721801035568738540e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573503891773050771e-03	-4.281152305409099469e-04	8.231788885677902411e-05	-8.243343037168753177e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525821618482989120e-03	-4.178694900939937829e-04	8.145870098573460580e-05	-8.635086695343706741e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470303433181417013e-03	-4.057718879267751579e-04	8.036281017411181320e-05	-9.056461257653684112e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416598223420635324e-03	-3.938955039376993588e-04	7.920348532149736618e-05	-9.427648821954208154e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373196876514293360e-03	-3.841720385373314822e-04	7.819447010132424562e-05	-9.700874531778415434e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322700893074665006e-03	-3.727174367838771902e-04	7.693872453617021045e-05	-9.988086907836739984e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.281912330434512286e-03	-3.633528706123671380e-04	7.585943689572960250e-05	-1.019553277545480591e-05
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234477284033369190e-03	-3.523344986953819103e-04	7.452996238249652030e-05	-1.040857427147034905e-05
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188649219455672774e-03	-3.415571695191219753e-04	7.316846211043921710e-05	-1.058502603906743864e-05
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144384467832346240e-03	-3.310229944859294682e-04	7.178062396551378622e-05	-1.072757986955506676e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108660117086941949e-03	-3.224313739402263077e-04	7.060782915728911683e-05	-1.082233644523879604e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067149101747849171e-03	-3.123454829027929539e-04	6.918474472267741331e-05	-1.090914524484058246e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027079390176291636e-03	-3.025035164374417209e-04	6.774842730850248154e-05	-1.096866075899422595e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.947583905607411837e-04	-2.944878310369652237e-04	6.654436073501083756e-05	-1.099896074599034782e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.572214212806265561e-04	-2.850916186814398041e-04	6.509440345354511933e-05	-1.101399508827922684e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.210077488482574376e-04	-2.759366120957502336e-04	6.364204657862641140e-05	-1.100753853185460645e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.860776039799483916e-04	-2.670203947916300257e-04	6.219017445458802247e-05	-1.098131828390404646e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.579212016602529370e-04	-2.597708826987399897e-04	6.098270609704286172e-05	-1.094560316908590505e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.252421926232007127e-04	-2.512861977172229440e-04	5.953909382884700223e-05	-1.088757095500426094e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.937366409955129258e-04	-2.430331507414909607e-04	5.810366994008632588e-05	-1.081444390403966589e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.633676837791918352e-04	-2.350083489733113319e-04	5.667840195635715064e-05	-1.072753528673793985e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.340989055492712877e-04	-2.272083596404488070e-04	5.526518372723606873e-05	-1.062812209215501553e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.105226366324851172e-04	-2.208776453673660673e-04	5.409806016142823727e-05	-1.053663848749788555e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.831776946140354339e-04	-2.134809045060221875e-04	5.271171386191643530e-05	-1.041754657767123600e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.568337924719768253e-04	-2.062986848417076445e-04	5.134209232974708953e-05	-1.028927381059242032e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.314582636661884895e-04	-1.993268482703702555e-04	4.999035621000906765e-05	-1.015279474602535489e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.070187462163052945e-04	-1.925612943030281571e-04	4.865765477733074242e-05	-1.000907465216624247e-05
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.834832675871017655e-04	-1.859979458032645118e-04	4.734510589607897595e-05	-9.859059346894721634e-06
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.645389084470994008e-04	-1.806799068259962344e-04	4.626732210784476697e-05	-9.729819260927321915e-06
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.425824671562524872e-04	-1.744762201983837387e-04	4.499374413825147376e-05	-9.570261441657632861e-06
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.214459246125259127e-04	-1.684626226631396370e-04	4.374231996000292567e-05	-9.406477333369371905e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.011004133445872734e-04	-1.626348637360470291e-04	4.251367297633736080e-05	-9.239148604962790060e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.815180406201944978e-04	-1.569886614615828221e-04	4.130832141416872948e-05	-9.068908036903035839e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.626728281260526678e-04	-1.515196092508966645e-04	4.012654679332612725e-05	-8.896283151418487884e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.445392704576895358e-04	-1.462233169228389505e-04	3.896859480218065042e-05	-8.721782411042621760e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.270920934967388982e-04	-1.410954337454245499e-04	3.783470868051848134e-05	-8.545909578958685028e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103064817813803456e-04	-1.361316542514902253e-04	3.672510111537262423e-05	-8.369146925627897812e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968070400975852972e-04	-1.321174747550020576e-04	3.581900955219547778e-05	-8.221439981312554147e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.811744628896052470e-04	-1.274436027780375053e-04	3.475398409303554685e-05	-8.044000056835185256e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.661390411054507208e-04	-1.229219711272762892e-04	3.371325430456644634e-05	-7.866669075514786972e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.516786231297569032e-04	-1.185484687630979225e-04	3.269680320513636696e-05	-7.689780020576201356e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.377721809401424986e-04	-1.143190296576489912e-04	3.170454255592093971e-05	-7.513628275961669239e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244001843353472498e-04	-1.102296358861421812e-04	3.073628389521319024e-05	-7.338457607364564016e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115433756658554740e-04	-1.062763058499921666e-04	2.979183264843790650e-05	-7.164505854371912717e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.991826675248198124e-04	-1.024550929476398674e-04	2.887099583434375152e-05	-6.992008702340013157e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.872994368068273910e-04	-9.876212317626130574e-05	2.797356210906642413e-05	-6.821184569156710673e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.758764106497235214e-04	-9.519370871445198752e-05	2.709924193757840626e-05	-6.652189219987517158e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.648967648235886637e-04	-9.174623204201595814e-05	2.624772819297478590e-05	-6.485161810952021337e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543438221419394617e-04	-8.841610708546992852e-05	2.541871633474763575e-05	-6.320240244455531717e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442011224762404009e-04	-8.519978388623041725e-05	2.461190158862527891e-05	-6.157559509501470294e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344534114994982672e-04	-8.209381758445448505e-05	2.382694032183418995e-05	-5.997228558192580126e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.250863797785395554e-04	-7.909484992850343002e-05	2.306346012253359634e-05	-5.839336377984560892e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.160858621382687097e-04	-7.619955300570215072e-05	2.232109091540300538e-05	-5.683970673847430147e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074378167677529182e-04	-7.340462772654689379e-05	2.159946569756715295e-05	-5.531218315320084568e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977759181248741379e-04	-7.026649117013056300e-05	2.078328384957378000e-05	-5.356403687399002924e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898464227549454149e-04	-6.767834413695309045e-05	2.010527933103019090e-05	-5.209515474026356983e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822290245260398155e-04	-6.518096434763555531e-05	1.944676907718202849e-05	-5.065386503987633307e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749115659292228430e-04	-6.277144543226955949e-05	1.880735334518555377e-05	-4.924048202445391033e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678821763453560996e-04	-6.044692531616444687e-05	1.818663342432953032e-05	-4.785529214457151787e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611301134125392041e-04	-5.820467634745820344e-05	1.758420100982703183e-05	-4.649843976916015524e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546450828470115259e-04	-5.604203217653180754e-05	1.699964670433515808e-05	-4.517001935958702429e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484168774064273627e-04	-5.395634887881607141e-05	1.643256450824604064e-05	-4.387012434202058534e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424353875399908759e-04	-5.194500776145797840e-05	1.588255169491238121e-05	-4.259884380087082775e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357560749787583155e-04	-4.968910565421662907e-05	1.526190621955410455e-05	-4.115178553168971664e-06
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302771306585247030e-04	-4.783054698787804791e-05	1.474749353005513917e-05	-3.994216281394116698e-06
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250161457958278409e-04	-4.603887932295695236e-05	1.424887559406908511e-05	-3.876066827327135225e-06
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199644008889716283e-04	-4.431184298880411752e-05	1.376565518084472374e-05	-3.760709305183594845e-06
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151134893419390200e-04	-4.264722829074065456e-05	1.329744013491814396e-05	-3.648121523329876239e-06
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104558790865636602e-04	-4.104294848621909482e-05	1.284384759058578491e-05	-3.538276558136809748e-06
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052565736506747831e-04	-3.924481437240465468e-05	1.233263275701007081e-05	-3.413553720834693012e-06
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009928132510993549e-04	-3.776425771722838982e-05	1.190942804037803496e-05	-3.309556656298550675e-06
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689947853435262805e-05	-3.633762210521399700e-05	1.149965834343185421e-05	-3.208214419591965858e-06
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296995613726824741e-05	-3.496306990170603655e-05	1.110296059154122623e-05	-3.109489389913711791e-06
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858418161491224104e-05	-3.342294067432190359e-05	1.065619204420945608e-05	-2.997560345824600487e-06
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498812227114200288e-05	-3.215530720213426142e-05	1.028659634229744534e-05	-2.904357870187194650e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153618159200345136e-05	-3.093431699874701408e-05	9.928952390066623821e-06	-2.813636593260138340e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.822255832133104627e-05	-2.975832572832273428e-05	9.582919836710903462e-06	-2.725354212433799574e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452454621622384221e-05	-2.844113929394334104e-05	9.193458125548979607e-06	-2.625384549598940020e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.149288609242431469e-05	-2.735734571771610487e-05	8.871475798372320298e-06	-2.542242713321819819e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.858332977409938925e-05	-2.631369397685347496e-05	8.560089285527035325e-06	-2.461407814893009499e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.579091688872254452e-05	-2.530869954361721869e-05	8.258985160708024245e-06	-2.382838005488076462e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267508346742453303e-05	-2.418328346386161126e-05	7.920291526124413227e-06	-2.293973340875928033e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.012105493410773458e-05	-2.325753576866801490e-05	7.640441013314860946e-06	-2.220148143963495714e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.767014775869465186e-05	-2.236635670585140261e-05	7.369935834507319073e-06	-2.148436222671604317e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493535980949953204e-05	-2.136866978024235574e-05	7.065772082756348245e-06	-2.067379576048659844e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.269354988822303490e-05	-2.054816225085743378e-05	6.814539392548723505e-06	-2.000084858373962128e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.054239367496445170e-05	-1.975844292770029801e-05	6.571782403443198267e-06	-1.934758434348977024e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.814258741212915234e-05	-1.887451795947600193e-05	6.298935575467489273e-06	-1.860974155229357892e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617579405991039933e-05	-1.814766324430164366e-05	6.073663793814573189e-06	-1.799764079403126634e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428866474448508393e-05	-1.744810255672640299e-05	5.856064033841925346e-06	-1.740385406049230925e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.218355464891150852e-05	-1.666517962367052187e-05	5.611578079093213838e-06	-1.673364292103828665e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045845471821491607e-05	-1.602153572551338385e-05	5.409792555588032779e-06	-1.617797487926753872e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.853410702663806817e-05	-1.530134299042324524e-05	5.183121064028488837e-06	-1.555099225679738848e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695694495751255794e-05	-1.470934159025605999e-05	4.996066361371523643e-06	-1.503132296365553484e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.544371682766873520e-05	-1.413980113014099900e-05	4.815467258245826239e-06	-1.452759413601132012e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375585078298719001e-05	-1.350263373741614559e-05	4.612660598281758215e-06	-1.395953002734197399e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.237284255787486347e-05	-1.297895927664994768e-05	4.445364320116127361e-06	-1.348898632551136416e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.083033955153354546e-05	-1.239309022556089885e-05	4.257536818318364789e-06	-1.295856896721683798e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956644458467111807e-05	-1.191155617799713415e-05	4.102625061826133754e-06	-1.251938047964048519e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815688742696939920e-05	-1.137291041339400115e-05	3.928737547458565965e-06	-1.202447285407686509e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.700201807709282827e-05	-1.093030690523012206e-05	3.785352132493507867e-06	-1.161480168233531506e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.571398040442696332e-05	-1.043530392021345282e-05	3.624424838731322396e-06	-1.115326591652795737e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465849309777151758e-05	-1.002860440018486312e-05	3.491736963788809066e-06	-1.077129974451129876e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364597582871538056e-05	-9.637507714554200401e-06	3.363729609185917614e-06	-1.040155599553548513e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251682865991136597e-05	-9.200170217665463264e-06	3.220103348859719553e-06	-9.985194089501489849e-07
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.159180561775110566e-05	-8.840883566348555140e-06	3.101724153926201875e-06	-9.640798653699517257e-07
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.056030352139500859e-05	-8.439081247434246334e-06	2.968925266703804364e-06	-9.253113287257529353e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957785043545223267e-05	-8.055193028228234815e-06	2.841630812869596207e-06	-8.880134776656085307e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.877305731198319067e-05	-7.739847821515891910e-06	2.736739471076279255e-06	-8.571760380420858157e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787566642419598307e-05	-7.387292118590515772e-06	2.619099496629959068e-06	-8.224754439545486692e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.714046496016267902e-05	-7.097740386103207152e-06	2.522170471690555786e-06	-7.937902677696947945e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.632050210181948210e-05	-6.774055033322474667e-06	2.413463296807310601e-06	-7.615162371570030234e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564874532814250640e-05	-6.508238341428091154e-06	2.323907480193275898e-06	-7.348433439171409491e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489973712182304680e-05	-6.211106426706732886e-06	2.223496967376158949e-06	-7.048434769427159728e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428623685169598459e-05	-5.967086917689764219e-06	2.140795968978792831e-06	-6.800580160121025316e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.360223492396853953e-05	-5.694275302348562777e-06	2.048086163136903628e-06	-6.521886173059995242e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.295088745106098496e-05	-5.433722431088879920e-06	1.959285653502642028e-06	-6.254083824160624715e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241741007928529397e-05	-5.219767572441572762e-06	1.886162743969413850e-06	-6.032908786074812893e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.182262483477429164e-05	-4.980653205159556437e-06	1.804204766800294463e-06	-5.784290136846358120e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133537802731403402e-05	-4.784342848102554176e-06	1.736716506527717177e-06	-5.578982317141486464e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.079200482813309631e-05	-4.564973032737204882e-06	1.661072259397005745e-06	-5.348222439676344025e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027451175187890046e-05	-4.355563650147206199e-06	1.588635882216564997e-06	-5.126587372935154555e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.850672283455236077e-06	-4.183650341864215464e-06	1.529006030085590088e-06	-4.943631364283213555e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.378196890640681953e-06	-3.991526795073408669e-06	1.462196447114883588e-06	-4.738084711198116370e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.928345927355267616e-06	-3.808074529314957181e-06	1.398241092749977791e-06	-4.540745559630852440e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.559954369830322850e-06	-3.657448588459811820e-06	1.345604996011074105e-06	-4.377899005822255259e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.149304051682981756e-06	-3.489140067729599822e-06	1.286641541695696235e-06	-4.194999450736920021e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.758281984701526857e-06	-3.328503526815225019e-06	1.230203346517814698e-06	-4.019451805508219338e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.437966809980570196e-06	-3.196668082466189015e-06	1.183752321926914028e-06	-3.874611838854129695e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.080777259686162567e-06	-3.049398088920052086e-06	1.131713922258330861e-06	-3.711957696825075372e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.740638420208418729e-06	-2.908862650684969333e-06	1.081910578811863726e-06	-3.555880549971959059e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.462091381639177313e-06	-2.793522040203674927e-06	1.040934287271027492e-06	-3.427150103653940706e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.151626819226212520e-06	-2.664649469638914895e-06	9.950491502653023593e-07	-3.282642303714815930e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.856083271993017083e-06	-2.541618168050568491e-06	9.511502607389990636e-07	-3.144022657659508444e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.574747565756063119e-06	-2.424182614945892967e-06	9.091541228422135765e-07	-3.011066472622451468e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.344378844691802240e-06	-2.327805610820573962e-06	8.746095322004674110e-07	-2.901445311022654123e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.087571545352122410e-06	-2.220162701382947884e-06	8.359294619560070697e-07	-2.778426185132321115e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.842986460658337360e-06	-2.117473204835956135e-06	7.989194362490545553e-07	-2.660449008161892539e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.610036918242390545e-06	-2.019514009644915845e-06	7.635087470559745245e-07	-2.547315742611625956e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.388230283932789555e-06	-1.926062178934926052e-06	7.296359361267580461e-07	-2.438844715382533364e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.206611241436782811e-06	-1.849380360245546953e-06	7.017801509844557741e-07	-2.349444088936610393e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.004214148885154299e-06	-1.763713749978244865e-06	6.706029034787530060e-07	-2.249155941266896956e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.811583261280277921e-06	-1.681941466553772997e-06	6.407916108438196480e-07	-2.153023985824193175e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.628242241982003908e-06	-1.603905415877670405e-06	6.122871712411440269e-07	-2.060886739816362946e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453718216826632661e-06	-1.529457077589367824e-06	5.850309716741079088e-07	-1.972586014145852142e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310788068511989537e-06	-1.468388010152863099e-06	5.626179180192084932e-07	-1.899834228753787825e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.151402901499570984e-06	-1.400212031810430402e-06	5.375266047782864686e-07	-1.818243935153676117e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999599808116118249e-06	-1.335198979864337559e-06	5.135286138974214197e-07	-1.740059129896816616e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.855066979223423742e-06	-1.273194321393043602e-06	4.905824653636289525e-07	-1.665148048922122118e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717496221607466597e-06	-1.214044637850871035e-06	4.686471257201817210e-07	-1.593380124998401617e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586581632584705370e-06	-1.157597937757281095e-06	4.476818700602558623e-07	-1.524625865258567815e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.462012531393472351e-06	-1.103722140007165654e-06	4.276456523446542104e-07	-1.458761997436493031e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343468485466779969e-06	-1.052318058805561511e-06	4.084966620450619408e-07	-1.395675083334998585e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246412766011333021e-06	-1.010152427167021337e-06	3.927578641244383102e-07	-1.343726117327089633e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.138213234750881220e-06	-9.630863345480821111e-07	3.751464698113596487e-07	-1.285500692953193425e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.035143159377850991e-06	-9.182202950943035503e-07	3.583053969331024649e-07	-1.229736493341862321e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936973853266380599e-06	-8.754504488840492976e-07	3.422032867885236590e-07	-1.176334189995156194e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843512041521098865e-06	-8.346694528953354970e-07	3.268127813960150899e-07	-1.125199222446638515e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754566084313987388e-06	-7.957707572938425895e-07	3.121067488378834719e-07	-1.076237766369365158e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669945440932493036e-06	-7.586491165139738782e-07	2.980582256532745611e-07	-1.029356861246932176e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589448005278375841e-06	-7.232186538413698150e-07	2.846390992766954358e-07	-9.844700525735493321e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512856613978017703e-06	-6.894178227397720824e-07	2.718197443899833715e-07	-9.414989383555612890e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439954658398809405e-06	-6.571870775166393373e-07	2.595706459943571212e-07	-9.003661852854735950e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370527155782315587e-06	-6.264673167547601183e-07	2.478625103066602814e-07	-8.609950380128765621e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304376243640348929e-06	-5.971970418183381581e-07	2.366680988280592473e-07	-8.233105759479403262e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241368413623571221e-06	-5.693037090979396703e-07	2.259678199641298333e-07	-7.872435532037557588e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181387079052563753e-06	-5.427124003690223885e-07	2.157441133625996796e-07	-7.527265342485693007e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124316514772396380e-06	-5.173487540524036424e-07	2.059795483366356130e-07	-7.196925828153870058e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070040792460108170e-06	-4.931400350953265191e-07	1.966567024370548821e-07	-6.880756304397417151e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018426158817957569e-06	-4.700330506787014348e-07	1.877561562766913729e-07	-6.578166927501966347e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.693238539164796973e-07	-4.479912696992346192e-07	1.792568138937002920e-07	-6.288628667635881596e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.225856951969296071e-07	-4.269789542649492522e-07	1.711376755045629344e-07	-6.011618196713054789e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.780646007090315069e-07	-4.069606240289686058e-07	1.633778968855063903e-07	-5.746616016075206795e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.356315489406528282e-07	-3.878970402792403810e-07	1.559589043065890773e-07	-5.493112643189481843e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.952091382887902005e-07	-3.697372641304027361e-07	1.488685796499803300e-07	-5.250620884885622597e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.513876321495554656e-07	-3.500222311031091089e-07	1.411538788109835447e-07	-4.986355210770113110e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.150473068854896281e-07	-3.336219026091083901e-07	1.347313852254062512e-07	-4.765847218191519539e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.805045960417782406e-07	-3.179629856754714513e-07	1.286033675596701755e-07	-4.554861903441239505e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.476674560764003188e-07	-3.030152237385512197e-07	1.227560270988588394e-07	-4.353011848458597872e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.164326463459973794e-07	-2.887582652136187504e-07	1.171742183353706361e-07	-4.159949619464774123e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.866975770766559833e-07	-2.751719793380784578e-07	1.118428934109687922e-07	-3.975330561927778513e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.583605534523414011e-07	-2.622363335404629610e-07	1.067471331048972639e-07	-3.798812465252027039e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.313406035843387106e-07	-2.499257279569265516e-07	1.018747398050358065e-07	-3.630053092125549073e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.020209814211745365e-07	-2.365747497870326821e-07	9.657089726041433243e-08	-3.446243674566660979e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.776909699346918104e-07	-2.254788588739139263e-07	9.215447475198191895e-08	-3.292952022659035638e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.545596677203585066e-07	-2.148909272879275570e-07	8.794095897651842355e-08	-3.146342915913137471e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.325874901673846540e-07	-2.047765907027259322e-07	8.392361733171664881e-08	-3.006090449089650478e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.117106574694872543e-07	-1.951189305103541847e-07	8.009260085953517288e-08	-2.871943946769110291e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.918564113729095046e-07	-1.859077741683535954e-07	7.643691121076828647e-08	-2.743682591576746723e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.703253131814591797e-07	-1.759145401570788947e-07	7.245965704838154407e-08	-2.604023354494595731e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.524203827062619324e-07	-1.676260519107989587e-07	6.914308538866140181e-08	-2.487636360787727470e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.353378009326930159e-07	-1.597443182719495823e-07	6.597120718961799870e-08	-2.376434797455668404e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.190590933634437241e-07	-1.522422996916180917e-07	6.294047159002649599e-08	-2.270171229670114383e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.014177282068977753e-07	-1.440984063123246998e-07	5.964536126547583713e-08	-2.154457250459587809e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.868053989353396731e-07	-1.373181077352091169e-07	5.690596999152948906e-08	-2.057946473790871413e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.729387707779697909e-07	-1.308358835655865770e-07	5.429659561571462827e-08	-1.965621624900283814e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.597713440502268909e-07	-1.246440148688050412e-07	5.180990355959188405e-08	-1.877330363113649398e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.455119178822648046e-07	-1.179182878879789232e-07	4.910777905406010879e-08	-1.781194418204617354e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.336670534646482654e-07	-1.123359260051781941e-07	4.685670614306805319e-08	-1.701099444446726845e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.223592935328286863e-07	-1.070317211612351655e-07	4.470314451727904339e-08	-1.624621428328384367e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.115614699670882787e-07	-1.019931828647645801e-07	4.264256866745163395e-08	-1.551602709000685928e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.998382140948923347e-07	-9.653425794375783839e-08	4.039960729699749320e-08	-1.472156694364982163e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.901148607842037494e-07	-9.199685866003675341e-08	3.853349197209900902e-08	-1.405942405512130418e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.808852901843531091e-07	-8.766152861115838822e-08	3.675602220858639831e-08	-1.342621375758692215e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.709263292369956170e-07	-8.293408581363837948e-08	3.483014288004329737e-08	-1.273597323029818696e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.626892390654739811e-07	-7.899354162371328154e-08	3.323112712166683220e-08	-1.216028004953146849e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.548569639672962928e-07	-7.523603952031322372e-08	3.170608183619763777e-08	-1.161020155758835141e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.463523913860706572e-07	-7.116605180053563263e-08	3.004594930903376047e-08	-1.101197153754806772e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.392609537818097232e-07	-6.780044797438005468e-08	2.865927328445822408e-08	-1.051430432987519957e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.315386486277872215e-07	-6.416481204180250412e-08	2.714666064520028451e-08	-9.973513102854204053e-09
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.251181696374125952e-07	-6.115066829762922220e-08	2.588611556865459100e-08	-9.523275577596091519e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.190139877933004613e-07	-5.827622063503663710e-08	2.468425833662095248e-08	-9.093049796673652073e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.124276497911983782e-07	-5.514254827638133276e-08	2.338242866836685963e-08	-8.624152981464190211e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.069976587386072969e-07	-5.252176756817041836e-08	2.230442831732052836e-08	-8.232643175968458094e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.011367373093570521e-07	-4.966637237295166622e-08	2.113638878418282074e-08	-7.806101216850499287e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.627737401817121507e-08	-4.729293189051449674e-08	2.016500484989195165e-08	-7.450790387876486285e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.163867513234798796e-08	-4.503870740266266779e-08	1.923596816868843857e-08	-7.111853657855760673e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.657408151493379572e-08	-4.261002711779663480e-08	1.822060841665193229e-08	-6.744054814865414960e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.234428360871975795e-08	-4.060548751147489449e-08	1.737163973161962505e-08	-6.438420464222729901e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.774869715903828706e-08	-3.843610797081032040e-08	1.644737256397127951e-08	-6.106228985311015612e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.394293576297161573e-08	-3.663067034353172775e-08	1.567961863494650116e-08	-5.829364109466795786e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.984730559931878186e-08	-3.465740698340712545e-08	1.484985669697699527e-08	-5.527350360772489391e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.648006518053770874e-08	-3.300289702210233020e-08	1.416436532420318821e-08	-5.274948239747883916e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.285048596574834314e-08	-3.119830627096420940e-08	1.342251820710552523e-08	-4.999886020585565128e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.984048127082634041e-08	-2.969890802721945065e-08	1.280555452842396494e-08	-4.770853714511676021e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.655981647491505405e-08	-2.808119723754583234e-08	1.213218890213876617e-08	-4.522323835543181358e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.380753447720529781e-08	-2.675189517792496807e-08	1.156723403816973528e-08	-4.316252582658064016e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.079892911781892560e-08	-2.532208448383024245e-08	1.094932711976999815e-08	-4.092874692738131359e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.829513276855366293e-08	-2.413827282413260569e-08	1.043419474950396067e-08	-3.907103713822224248e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.559143317367887488e-08	-2.284924033627680035e-08	9.876139534635886959e-09	-3.704757548086622861e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.337226900120046663e-08	-2.176663195216678962e-08	9.415852866131299098e-09	-3.535516560465446866e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.099831028594791422e-08	-2.057667765626477500e-08	8.920757037476560391e-09	-3.350488302760486117e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.877225703485313325e-08	-1.944281358624165800e-08	8.454409456443399273e-09	-3.174522340368311675e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.692449909390168595e-08	-1.850170365629103431e-08	8.066336823133380408e-09	-3.028106301213994523e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.490294643998875074e-08	-1.749014356819332973e-08	7.641574885946621622e-09	-2.869543450193748304e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.319805634750877467e-08	-1.666337979213939564e-08	7.283761550674393901e-09	-2.738435807353153618e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.132877751387566596e-08	-1.577705835354841375e-08	6.891532124059483172e-09	-2.596576205842147714e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.955652052456273017e-08	-1.494174301975969364e-08	6.519044376851188034e-09	-2.462252238911349149e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.809563067537931515e-08	-1.424335505031988935e-08	6.210882904953849915e-09	-2.350106824578901877e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.653926924424937842e-08	-1.347232749347116928e-08	5.880607083840337205e-09	-2.227237530242682190e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.527153570214883207e-08	-1.282026955738170921e-08	5.609839798196974230e-09	-2.124156530766821951e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.391064520961322596e-08	-1.210664470327118306e-08	5.317834657980882012e-09	-2.011674861353599265e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.262232145845914904e-08	-1.143308253485299574e-08	5.040766391038347005e-09	-1.905170551645035299e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.153725710982904025e-08	-1.088177124557141741e-08	4.807595127033355034e-09	-1.817124633741287633e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.033290034356863896e-08	-1.029771930326487740e-08	4.549509418930223692e-09	-1.722418454394564566e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.917565191356472211e-08	-9.754878738848087197e-09	4.301824828215509356e-09	-1.633320070399607234e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.821212220155819698e-08	-9.305826114993169631e-09	4.095330998720699908e-09	-1.559282380527560358e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.717884252856161243e-08	-8.813324284331220631e-09	3.872956910622758145e-09	-1.478383628359700489e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.622891270530621431e-08	-8.334266776322123111e-09	3.666877480194295627e-09	-1.400697667969478695e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.546108246761903895e-08	-7.926297514774668155e-09	3.498985977897409466e-09	-1.335294478023836099e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.463940373733330396e-08	-7.478693820817967483e-09	3.318388615044446779e-09	-1.263843805646913704e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.385953730997251042e-08	-7.057270411916740370e-09	3.146689107549837242e-09	-1.196294076001522852e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.310316979148771705e-08	-6.668505274541389464e-09	2.980655481716655835e-09	-1.133041550883439157e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.245348519648232996e-08	-6.356714361979705471e-09	2.838746370446966739e-09	-1.081265083671376559e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.173425686238782149e-08	-6.026137039480689894e-09	2.682012164762975897e-09	-1.025574176657542451e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.105209484714351532e-08	-5.714847275927219762e-09	2.533178133409716113e-09	-9.728801037667665651e-10
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.041969220189357804e-08	-5.414362032341697495e-09	2.394409774516698776e-09	-9.224391861447278671e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.915512903174272008e-09	-5.154481347884161934e-09	2.282661274800987425e-09	-8.796360465185795636e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.389012745348854895e-09	-4.862609497469763558e-09	2.164799324555604663e-09	-8.323239385698115978e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.900385410059557559e-09	-4.582243375737194455e-09	2.054712169684733944e-09	-7.871579173250747480e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.433893759864962268e-09	-4.319651689187885603e-09	1.949560711739675492e-09	-7.445886691003628948e-10
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	7.974112415471353141e-09	-4.080959392666339684e-09	1.846561799654011273e-09	-7.050555387509147045e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.516309294331255425e-09	-3.867020472205266383e-09	1.744846234436654958e-09	-6.685668799656011320e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.125818080716889970e-09	-3.694791203511641629e-09	1.658395228641589761e-09	-6.386517430413693615e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.701838190199503651e-09	-3.508430055220678954e-09	1.564415959939360688e-09	-6.061654736673819357e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.313050824432554188e-09	-3.326210621239038912e-09	1.477601218196322956e-09	-5.748620542997688347e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.968473625703435308e-09	-3.142300894363254719e-09	1.399537205559869098e-09	-5.442097200149293891e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.660489233362531216e-09	-2.959483719456818850e-09	1.328797805231872008e-09	-5.144146777084179647e-10
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.375477583698733668e-09	-2.783655526789633071e-09	1.262870110752750567e-09	-4.859499887041467302e-10
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.134292899580146027e-09	-2.640147721539051425e-09	1.207166622515454916e-09	-4.625044587505849097e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.856142066272516601e-09	-2.493089216628831576e-09	1.143579486903990661e-09	-4.377903570116153352e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.572314640836658337e-09	-2.364734374833126351e-09	1.079511413891029893e-09	-4.153123857004024257e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.292897479213014447e-09	-2.249108622853489345e-09	1.016807357578241352e-09	-3.945116885186858859e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.028940763726751429e-09	-2.139760087940904109e-09	9.574894014476677989e-10	-3.747881365329048692e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.791420848688256970e-09	-2.030279946297877200e-09	9.035661170464299209e-10	-3.555456032229142190e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.587812223458082529e-09	-1.916081015992451234e-09	8.563950081469611188e-10	-3.363525567778880758e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.410398324655151312e-09	-1.800462637104418468e-09	8.145085275007186326e-10	-3.174896711518247924e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.247335376154521469e-09	-1.688870174916981708e-09	7.756717529168288949e-10	-2.994315024441682474e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.086857777764480561e-09	-1.586713021594638169e-09	7.376645131497817064e-10	-2.826494703171113383e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.917862892773090686e-09	-1.499067156932223722e-09	6.983916535009881896e-10	-2.675845178916422920e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.740336585812006870e-09	-1.425372979419852379e-09	6.578488485824910901e-10	-2.541597669298074233e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.564065044643374283e-09	-1.360090407307185657e-09	6.178797066402234361e-10	-2.418407294070455137e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.399112664089528692e-09	-1.297541531397330608e-09	5.803803035467699429e-10	-2.300804136305981879e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.255474512683403167e-09	-1.232087373692135451e-09	5.472336452491894883e-10	-2.183355746516074788e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.138578961354466678e-09	-1.160471374499052648e-09	5.194518121418852428e-10	-2.062889149306410024e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.040473092572764142e-09	-1.086412515434983585e-09	4.954946122590102697e-10	-1.942845874849631380e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.950793656240756742e-09	-1.014888503310297542e-09	4.733622430375675352e-10	-1.827861472698326506e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.859244611910855193e-09	-9.508447394318582524e-10	4.510678707012629382e-10	-1.722541398018345751e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.756422070569754911e-09	-8.987697972351594811e-10	4.267970191612397645e-10	-1.631050981209088805e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.643770562533969593e-09	-8.575720421588796248e-10	4.008312419107020078e-10	-1.552167044493298259e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.530292419841692853e-09	-8.222729213070478090e-10	3.749123349140411079e-10	-1.480913343047492451e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.425088879876110122e-09	-7.878451936376057403e-10	3.508011874626480230e-10	-1.412267679386527526e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.337193032467107397e-09	-7.492989654265976474e-10	3.302454844303299353e-10	-1.341245124628004101e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.271050291991972014e-09	-7.040492765289862249e-10	3.140965851988306634e-10	-1.265246797751928921e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.219363949850323771e-09	-6.556640154874349799e-10	3.009115367144966986e-10	-1.187778010045141245e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.173015264449678857e-09	-6.086671693504473619e-10	2.888914679204399249e-10	-1.113292789988050041e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.122943511117274067e-09	-5.675539281630578878e-10	2.762489524857783762e-10	-1.046216808897894706e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.052233578157290596e-09	-5.332296665576118903e-10	2.593240419050057348e-10	-9.844150855608963079e-11
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.788805084344868980e-10	-5.118990846699338614e-10	2.423341075080117364e-10	-9.400559017621234144e-11
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.041134274391752487e-10	-4.945838633148347899e-10	2.251925406778900144e-10	-9.008578877085764639e-11
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.361173047536971423e-10	-4.768169490490920619e-10	2.095226095620949894e-10	-8.621932647842350700e-11
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	7.829913666078162713e-10	-4.541774315770130703e-10	1.969305211946672594e-10	-8.194820294670352715e-11
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.478660617245058811e-10	-4.248638719317316268e-10	1.880290325348703702e-10	-7.708543033211124590e-11
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.238607488801225117e-10	-3.923515696249492365e-10	1.814292129831466266e-10	-7.198995257567232749e-11
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	7.001255683758566701e-10	-3.570462669488828951e-10	1.747356456400665375e-10	-6.650570909841159961e-11
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.730847179186119031e-10	-3.312929071149546905e-10	1.676518044139728435e-10	-6.231625216814115084e-11
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.335124426507896389e-10	-3.143425505823718660e-10	1.581030415769839839e-10	-5.913258592008468544e-11
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.845306816874970221e-10	-3.044253388437591597e-10	1.467261829221641337e-10	-5.676015220998649690e-11
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.335046070124037765e-10	-2.975446626560834764e-10	1.350162435179563550e-10	-5.476988495500065749e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	4.827917871288992690e-10	-2.884768709967941373e-10	1.232986933940140351e-10	-5.245553434776737614e-11
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.516204267339437742e-10	-2.749173563804698050e-10	1.157927500526895238e-10	-4.986768535495721069e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.354014013714369153e-10	-2.551013544802932942e-10	1.113954620519788814e-10	-4.666506741338613593e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.276089069822264797e-10	-2.324018586652078370e-10	1.087625483887410689e-10	-4.321142966020660256e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.211214446820253257e-10	-2.105083317829562328e-10	1.064280223577909218e-10	-3.990456118701581261e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	4.065718676284549131e-10	-1.914062955592291031e-10	1.023445489732687162e-10	-3.685193457856478360e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.809967541295893230e-10	-1.825326972460206925e-10	9.614522764562720190e-11	-3.507469268703022745e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.468298102099638878e-10	-1.794532312305587812e-10	8.821663284608989779e-11	-3.397154109029721129e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.063351723817650269e-10	-1.784654598936982650e-10	7.893409830963945526e-11	-3.304190403541604517e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.757699410400758727e-10	-1.758569887210833191e-10	7.186644833123490985e-11	-3.205550360019731422e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.569720108779772078e-10	-1.680128026654004202e-10	6.729371772440434034e-11	-3.051772309256880558e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.510091174411987728e-10	-1.543120793364763157e-10	6.543045927433014673e-11	-2.836091618555767703e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.523037435236516947e-10	-1.357535950359476254e-10	6.503032231222558974e-11	-2.562670333099556881e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.535833625949745037e-10	-1.201349270675534467e-10	6.471474235541390469e-11	-2.333430079429618871e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.484510319399249031e-10	-1.087783385557510866e-10	6.306430082280330259e-11	-2.155678811434396289e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.293141246995019603e-10	-1.040772221775714468e-10	5.841648818249468587e-11	-2.050499313868876602e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.041532243607162630e-10	-1.050306314365203156e-10	5.259659196430130985e-11	-2.017564592198066923e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.742998130506724611e-10	-1.077432200992417745e-10	4.576450454451325579e-11	-2.001175432324069781e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.528638916844713870e-10	-1.080999472240680240e-10	4.081056278141446750e-11	-1.964644454590051454e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.420867050197709883e-10	-1.033447950400095477e-10	3.815082430638312626e-11	-1.870954546498723011e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.428219149922869331e-10	-9.178572091892961040e-11	3.791767459332616965e-11	-1.696322129598625515e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.489549787955058292e-10	-7.915873339928461826e-11	3.888730908608474295e-11	-1.516325050344341549e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.544140167916390444e-10	-6.742274275668951292e-11	3.971502006654284865e-11	-1.349053003071972279e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.528233997851015207e-10	-5.897275793546700700e-11	3.899230540172670606e-11	-1.218886332190046471e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.404353835764339791e-10	-5.785884489272268779e-11	3.600276547735551260e-11	-1.179833227633667376e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.186801088640208412e-10	-6.132611494994148134e-11	3.097977300801290252e-11	-1.192637984683218606e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	9.819923882198935019e-11	-6.544492229134828241e-11	2.629478982157241111e-11	-1.217025239110314456e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	8.062470440335135141e-11	-6.757174312869750016e-11	2.223607498737195850e-11	-1.215571010910302588e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	7.525648089197949013e-11	-6.429828261978536945e-11	2.087123080009049971e-11	-1.153829135039110989e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	7.915441235133427011e-11	-5.635677956293606136e-11	2.152783068694360710e-11	-1.037686665715980040e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	8.853557413505146796e-11	-4.511379200231216824e-11	2.335456280056817554e-11	-8.812234615262796313e-12
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	9.581562095598136135e-11	-3.602691904416410587e-11	2.474421063358382770e-11	-7.546877885542386851e-12
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	9.642174032098548292e-11	-3.026417833029356963e-11	2.464781627549303251e-11	-6.676861324960655449e-12
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	8.697179310939752371e-11	-3.084465695583274960e-11	2.237951411239273448e-11	-6.602687130035647334e-12
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	6.951470749349134968e-11	-3.549638105049282199e-11	1.834585475182059519e-11	-7.009785847575952253e-12
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	5.309994409692803817e-11	-4.036109362208070888e-11	1.458237293047551102e-11	-7.462926119425627603e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	3.963592818703320728e-11	-4.337042456489593541e-11	1.147288957139155398e-11	-7.674479232687667360e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	3.687307791048541963e-11	-4.125543945366706355e-11	1.075648195391456453e-11	-7.280193325271983086e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	4.327638177998200628e-11	-3.393757809781475905e-11	1.206075347686682009e-11	-6.239190598343453428e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	5.376944679149491221e-11	-2.463843552090496727e-11	1.426839821315601102e-11	-4.966979422043768347e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	6.145261056876548534e-11	-1.746631799659346293e-11	1.585937933577336856e-11	-3.982718168967858058e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	6.258538017685588971e-11	-1.370229958473714087e-11	1.597177741548937959e-11	-3.420201484965869143e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	5.463576413588791485e-11	-1.541349455073576523e-11	1.407564481475966916e-11	-3.555146174091252095e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	3.997342975905231192e-11	-2.063217398830181347e-11	1.067586230375201192e-11	-4.119938173837783844e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	2.645507741935102459e-11	-2.567384483267830640e-11	7.559979235755647974e-12	-4.672067746224858167e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	1.604901536767880208e-11	-2.886262358887628850e-11	5.149279163822765164e-12	-4.980899019559563392e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	1.565457579937004110e-11	-2.671645685991173777e-11	5.002722046108086021e-12	-4.619613295434462063e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	2.243699556622451892e-11	-2.102371680462457190e-11	6.481625435981570147e-12	-3.825503391001204050e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	3.303357411792421518e-11	-1.313057161021852034e-11	8.809827374444258558e-12	-2.752075455747661580e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	4.075463089540327585e-11	-7.164373530278306244e-12	1.048798235853017814e-11	-1.939543558050922712e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	4.250704193108442524e-11	-4.383802115658947797e-12	1.079771495647217299e-11	-1.534349220099964993e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	3.479633883270978301e-11	-6.920242283104438271e-12	8.958869358444498457e-12	-1.813126077517196559e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.354731907338081955e-11	-1.167743339783547372e-11	6.332161068240246274e-12	-2.381845239302363215e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	1.073063764971458499e-11	-1.720424570668910373e-11	3.353593344829100490e-12	-3.042172270916746753e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	2.776502154759918507e-12	-2.013751025572721442e-11	1.500068781459432187e-12	-3.365863620247101011e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	3.411537680949939320e-12	-1.856721061617787801e-11	1.624142652835265855e-12	-3.113259442024100866e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.107129624964186527e-11	-1.305075011624674605e-11	3.356740829345490117e-12	-2.346455522617230234e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	2.130234072429223056e-11	-6.202087165087567428e-12	5.673728604928100860e-12	-1.413015927682062900e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	2.855191278661857651e-11	-1.204355769194380278e-12	7.301172588975278599e-12	-7.316584023530626947e-13
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	3.018780982424778857e-11	7.401381351685024347e-13	7.621552823341237095e-12	-4.520546367204377364e-13
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.339772931103219417e-11	-2.043988254897547643e-12	5.994661365307048520e-12	-7.953986531446156042e-13
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.226281962284875186e-11	-7.289737953441189714e-12	3.369575883578058346e-12	-1.461510038312480305e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	2.495031314566943478e-12	-1.192193329147099781e-11	1.076062164830850167e-12	-2.047152899222151213e-12
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-4.123271185406621892e-12	-1.475326553296900112e-11	-4.775134852431225632e-13	-2.388495989080032783e-12
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-2.516921759675487139e-12	-1.306772137983786312e-11	-1.089187720158108408e-13	-2.129858793406680347e-12
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	5.289444311283765601e-12	-7.990440608712348032e-12	1.704872659246472980e-12	-1.422897864731335761e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.386537206683571231e-11	-2.612052775722620973e-12	3.694097187897716530e-12	-6.834108279705558138e-13
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	2.135703140364008253e-11	2.191142401677221443e-12	5.419045217678929428e-12	-2.377228464041310887e-14
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	2.242437000197550208e-11	3.372994927157412816e-12	5.630325256962096070e-12	1.455816479591152733e-13
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.610084623881556195e-11	4.013873655890834918e-13	4.104555561267452313e-12	-2.450215186636237126e-13
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	6.188617253275672350e-12	-4.599879520574681984e-12	1.740486710418551964e-12	-9.076129806017740477e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	-2.280434598773182945e-12	-8.876064119240255369e-12	-2.720348913106261485e-13	-1.471070815422887301e-12
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	-7.671755064268609888e-12	-1.140107250627929064e-11	-1.549643348605315290e-12	-1.792349673009121614e-12
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	-5.635893805838017714e-12	-9.804455203421562390e-12	-1.063526214402512226e-12	-1.552446505634388516e-12
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.775405955820254118e-12	-5.234381773000293668e-12	6.956852319943991506e-13	-9.095487046746399327e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.064021131327487467e-11	1.158767969016476717e-13	2.793705276403071910e-12	-1.642471599042451990e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	1.705747418910393068e-11	4.064730100474792226e-12	4.301225890875826154e-12	3.844691892600340149e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	1.763717319770748175e-11	4.681678636318934235e-12	4.414287129241446666e-12	4.719424809973423923e-13
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	1.206827054901192160e-11	1.869658063971690044e-12	3.055356898849444523e-12	8.694939937740401860e-14
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	3.274369597368215913e-12	-2.766022238050103017e-12	9.303064476310688988e-13	-5.479159239620664721e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-5.059950684714647866e-12	-7.155768579887123108e-12	-1.076189729511840419e-12	-1.145698182990550593e-12
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-9.271879145198893257e-12	-9.242214018079803317e-12	-2.084683657162407124e-12	-1.421137355047760460e-12
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-6.776853496621837341e-12	-7.574203440048510896e-12	-1.475603236696117309e-12	-1.173469746212172261e-12
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	2.574304968569660376e-13	-3.372430653716428759e-12	2.251817603261305139e-13	-5.743759812859861176e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	8.349084187604638951e-12	1.403543800936625400e-12	2.175054557105916769e-12	1.014748816386105260e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	1.403655689626986330e-11	4.805605418946767748e-12	3.536320248031361199e-12	5.810182001885955167e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	1.404607091458860426e-11	4.991493346684859311e-12	3.516878030141251761e-12	6.060986361485844183e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	9.266449392413174969e-12	2.447595393788898651e-12	2.337812835786634033e-12	2.467662081789099615e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	1.377424269466131859e-12	-1.837931649254263728e-12	4.054735912995000459e-13	-3.565969350564343195e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-6.022680337230684587e-12	-5.852048140157520095e-12	-1.400575306841446247e-12	-9.187045865906394538e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-9.682587448516907152e-12	-7.757970244663525516e-12	-2.287481412918248317e-12	-1.179256756472011471e-12
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-7.331440009099299869e-12	-6.273397978792356485e-12	-1.702357577195324665e-12	-9.569298395094656110e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-9.195262502544251628e-13	-2.503370990310175515e-12	-1.255314988331755936e-13	-4.104601655238818095e-13
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	6.463342130416936653e-12	1.802602927842400274e-12	1.683758965926448360e-12	2.096215105482226476e-13
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	1.174512227983738538e-11	4.905077084436948851e-12	2.970642219970367084e-12	6.542252119835810999e-13
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.199598341615397008e-11	5.145246993542974014e-12	3.015303744312465273e-12	6.858610892432135591e-13
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	7.159091480504246382e-12	2.493782012736856638e-12	1.806464836716257199e-12	3.015755925717542160e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	2.771760705577593947e-14	-1.462158029939827271e-12	3.573711083888396107e-14	-2.689172796224824366e-13
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-6.497285634560659718e-12	-5.074412356385830418e-12	-1.578751168123330695e-12	-7.871303724722917641e-13
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-9.531622412425247501e-12	-6.704227134053557191e-12	-2.322970500239745085e-12	-1.015937713940621171e-12
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-6.646687104727546991e-12	-4.962331758826598869e-12	-1.595063146087857039e-12	-7.536315497072796198e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-5.297201051343220233e-13	-1.399619262382405074e-12	-6.773274662988784116e-14	-2.288046437041130838e-13
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	6.081864129913833365e-12	2.435247125812864597e-12	1.577481580406830288e-12	3.331222013224924718e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	1.046483809158672315e-11	4.991273434136775679e-12	2.661431893887564400e-12	7.054665755705274953e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	1.011676241177737168e-11	4.843395283728331306e-12	2.560215439718483824e-12	6.800350033770258794e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	5.440614404048544524e-12	2.223858243538482257e-12	1.377083665123679496e-12	2.920359711306973744e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-1.027671960403815805e-12	-1.418412878699438118e-12	-2.508890054976743721e-13	-2.446352167894523703e-13
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-6.716372614333765593e-12	-4.614090978262067060e-12	-1.677683990504393349e-12	-7.130929256917093057e-13
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-9.068762879081475413e-12	-5.902419095794129182e-12	-2.261051084443587191e-12	-8.977167849054802542e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-6.610061759858538478e-12	-4.441546945474128987e-12	-1.631471344295045262e-12	-6.746699290638796320e-13
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-4.664945951624543054e-13	-8.723467854352440769e-13	-7.446859828130850282e-14	-1.395295627175662090e-13
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	5.474795032702040659e-12	2.568676542527625510e-12	1.425961589399644937e-12	3.737515039759315177e-13
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	9.302370430174089368e-12	4.792131700740867739e-12	2.386752205680359693e-12	7.032697993250817872e-13
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	8.833364763123309832e-12	4.547922086237852708e-12	2.255819084305788198e-12	6.628090376806273164e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	4.555398150326087986e-12	2.117721966017445311e-12	1.159052966524258406e-12	2.954980738279901887e-13
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-1.271429599054510484e-12	-1.200117241934814915e-12	-3.276676286318227098e-13	-2.033135071825912850e-13
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-6.789445082092120858e-12	-4.334815569773585893e-12	-1.730453336907689477e-12	-6.721348405969559842e-13
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-8.419471095386327531e-12	-5.237333996899126214e-12	-2.138002728567825403e-12	-8.032500731046381870e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-5.802567438845824187e-12	-3.698968399423722316e-12	-1.459898587692154361e-12	-5.655868082047023977e-13


==> pde_runs/ss_100Td_nr256_lmax4_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	-3.171032187781501477e-02	-2.457957076254894415e-04	-7.109389104209820273e-03	1.612950186972337906e-05	-1.369881799186661170e-03
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	-1.268614837103512749e-02	-6.774544215774505433e-04	-1.266817144267233519e-02	3.685940965054083891e-05	-1.888480700760132320e-03
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	1.719463178224875897e-03	-1.085984711768798105e-03	-1.734585019502147760e-02	5.366264196097240643e-05	-2.222476977665590117e-03
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	1.440090483857867781e-02	-1.476519155258330853e-03	-2.166154950748360244e-02	7.027601899916293630e-05	-2.503136547120271820e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	2.606598011102867832e-02	-1.851180566842712972e-03	-2.570942521869395633e-02	8.791767988818265090e-05	-2.792340217249504337e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	3.693303523466793387e-02	-2.210840723278006438e-03	-2.946335374478000618e-02	1.069086581875230253e-04	-3.148696411839688094e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	4.701838392819417123e-02	-2.555946534100157676e-03	-3.283011723402948917e-02	1.271608222797667874e-04	-3.641038324061542444e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.627920957300444615e-02	-2.888737003955533112e-03	-3.568476338526219149e-02	1.485127733791517660e-04	-4.355083070972068544e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.452644593898999859e-02	-3.209236220219461883e-03	-3.783784540794780937e-02	1.705767011172297314e-04	-5.386359283491528281e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	7.150386537660391451e-02	-3.516280547307826330e-03	-3.908156937584148644e-02	1.928187959997974712e-04	-6.818229275932639888e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	7.706198579046245889e-02	-3.812603021445267783e-03	-3.925965338017711054e-02	2.149798094277408057e-04	-8.714005911248864922e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	8.106394354982775219e-02	-4.100638519054245097e-03	-3.825221561536729098e-02	2.367977752223165055e-04	-1.108988282184815259e-02
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	8.345302013897870630e-02	-4.377558190890072122e-03	-3.611603985661864663e-02	2.576208615692768223e-04	-1.380015064001019996e-02
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	8.437700984854881736e-02	-4.644153431617659838e-03	-3.303592464069013412e-02	2.771093482773508533e-04	-1.664915535347314193e-02
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	8.415082038773216699e-02	-4.904148298437709108e-03	-2.930781634476487679e-02	2.951466441953418552e-04	-1.938972691076844626e-02
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	8.310579384612259979e-02	-5.156224212216660094e-03	-2.529434947631977251e-02	3.112892663249172730e-04	-2.175767174894469025e-02
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	8.161632379738273380e-02	-5.399145367564291663e-03	-2.135788590327940967e-02	3.251695511123375588e-04	-2.355742691619990697e-02
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	7.994925760341971277e-02	-5.634552557470333053e-03	-1.770198274117426585e-02	3.366652086301216316e-04	-2.472837859991989379e-02
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	7.828916545779032732e-02	-5.862479182540869006e-03	-1.444972030633396957e-02	3.456078634570330325e-04	-2.529701523934274610e-02
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	7.674326829005503892e-02	-6.082946880839207662e-03	-1.164682461840974882e-02	3.518982724433970095e-04	-2.533726263254999431e-02
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	7.534951245621937521e-02	-6.295969752351388872e-03	-9.269945943982069517e-03	3.555004770513717346e-04	-2.496445689137657270e-02
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	7.412639130133852339e-02	-6.500408425209745072e-03	-7.288920992250315714e-03	3.564264313431373885e-04	-2.428974653849930165e-02
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	7.304484414328729636e-02	-6.698707128228882299e-03	-5.621971383857567173e-03	3.547477090431431384e-04	-2.340231634648514206e-02
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	7.210011533028660990e-02	-6.888635331718606300e-03	-4.234848448736988798e-03	3.505599393489069971e-04	-2.239179692052873857e-02
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	7.126488721669818616e-02	-7.071450497517967754e-03	-3.069141256236009464e-03	3.439704359535426630e-04	-2.130966452064927269e-02
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	7.052021089038965074e-02	-7.247239974569530049e-03	-2.082861488729892147e-03	3.350887702674270317e-04	-2.020181831955298463e-02
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.985421639789858583e-02	-7.415175981047889171e-03	-1.248151573755912000e-03	3.241094494908376678e-04	-1.910253058562978723e-02
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.924587030612526506e-02	-7.577285638936434586e-03	-5.281868659790483859e-04	3.110295982934187611e-04	-1.802030372028184252e-02
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.869154954325398799e-02	-7.731853031693012267e-03	9.003246402331133321e-05	2.961202817927663985e-04	-1.698045764019209120e-02
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.817664124751574017e-02	-7.880747245963295317e-03	6.301095897703062757e-04	2.793370801401614872e-04	-1.597844818128683550e-02
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.769981646951070409e-02	-8.022422600732125042e-03	1.100093803261290720e-03	2.609839337095719042e-04	-1.503058061969961279e-02
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.725291280263281934e-02	-8.157859325644868653e-03	1.513477523607827287e-03	2.410867757082341394e-04	-1.413222398859704035e-02
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.683140939502013600e-02	-8.287178522124741958e-03	1.879236634653739559e-03	2.197537311494684108e-04	-1.328374146539013263e-02
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.643397869333615702e-02	-8.409846078700900299e-03	2.202653867697857305e-03	1.972167114741794880e-04	-1.248832564547023606e-02
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.605356389037163323e-02	-8.527342824073271682e-03	2.492744799249437763e-03	1.733261814306407886e-04	-1.173517596704089748e-02
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.569196487286915742e-02	-8.638503087058760008e-03	2.751152754798716783e-03	1.484361412338355531e-04	-1.103050279766425168e-02
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.534524637647357026e-02	-8.744111748647590693e-03	2.983216775284765979e-03	1.225081908169522863e-04	-1.036761060083969677e-02
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.501181685987750258e-02	-8.844288930550812250e-03	3.192166557039640730e-03	9.562679277735073365e-05	-9.744070820891891430e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.469031973478653330e-02	-8.939153215433967570e-03	3.380761397355040287e-03	6.787206574579384940e-05	-9.157493155510452662e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.437970434043152612e-02	-9.028826441475011275e-03	3.551148381558188322e-03	3.932058877376927778e-05	-8.605449488144853790e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.408057578514776698e-02	-9.112988269979803088e-03	3.704524494445284033e-03	1.020197645095717245e-05	-8.088310677474319296e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.379044123621269158e-02	-9.192248021763736732e-03	3.843470345065506857e-03	-1.956673528103415382e-05	-7.600897488034927263e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.350716123981887951e-02	-9.267102081153664669e-03	3.969967718105765417e-03	-5.008205560830096965e-05	-7.138845637553352559e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.323308473366021087e-02	-9.336873272139376012e-03	4.083952256974533734e-03	-8.096053535511308881e-05	-6.705111596843865707e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.296753192347603889e-02	-9.401752759617063027e-03	4.186666103287243687e-03	-1.121379100877670297e-04	-6.297532040910749397e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.270722895013089437e-02	-9.462533760052415505e-03	4.280109654160342038e-03	-1.438862588648156485e-04	-5.910214177893538014e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.245314424867626918e-02	-9.518968213815781967e-03	4.364578425514774492e-03	-1.759883490061803701e-04	-5.543846620872368118e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.220615633626035146e-02	-9.570907707116615287e-03	4.440417599909551177e-03	-2.082254449269578317e-04	-5.198785451368785268e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.196458983599868742e-02	-9.618761625809008758e-03	4.508716503698273481e-03	-2.407149376011225820e-04	-4.871811819682800131e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.172812266241516077e-02	-9.662630917289626378e-03	4.570067878814962348e-03	-2.734102909684000085e-04	-4.561730479513880811e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.149646379769871385e-02	-9.702618551124170265e-03	4.624984114203342482e-03	-3.062671933971743469e-04	-4.267481525135331973e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.126934122117040638e-02	-9.738825405614687236e-03	4.673935017316225432e-03	-3.392431329342067512e-04	-3.988081958936822401e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.104649671983409381e-02	-9.771348638519163771e-03	4.717365381822341379e-03	-3.722971813492210709e-04	-3.722596448725559205e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.082878844657338413e-02	-9.800150969159324502e-03	4.755475823387186884e-03	-4.052245000267552799e-04	-3.471420503454727795e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.061486983515319837e-02	-9.825501696749863040e-03	4.788839400457833156e-03	-4.381554465207409231e-04	-3.232408988606693453e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.040454183396085086e-02	-9.847492765552494018e-03	4.817781119388792402e-03	-4.710544080179330725e-04	-3.004828740981710638e-03
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.019354579486487639e-02	-9.866556050245681164e-03	4.843043704266885262e-03	-5.045384184142943278e-04	-2.783827384984656136e-03
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.999193429929822879e-02	-9.881903406403637347e-03	4.863725053238284607e-03	-5.369451959793005401e-04	-2.579408318168580072e-03
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.979428487049316676e-02	-9.894172921930925388e-03	4.880797376301032955e-03	-5.690678697654166221e-04	-2.385319237383930549e-03
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.960039379862372422e-02	-9.903492935483895060e-03	4.894531323715375394e-03	-6.008821885136377081e-04	-2.200911781035578066e-03
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.940064794263312520e-02	-9.910240821423624280e-03	4.905623223292025943e-03	-6.339310594272331125e-04	-2.017060620373502342e-03
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.921388543383131892e-02	-9.913897386531254560e-03	4.913254576108956259e-03	-6.650452334095775407e-04	-1.850695538459848398e-03
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.902124547199493615e-02	-9.914955310363425534e-03	4.918421042536366000e-03	-6.973148970095460536e-04	-1.684613629134448049e-03
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.883197607046903449e-02	-9.913290409228890307e-03	4.920884752864686761e-03	-7.291550513722421748e-04	-1.526824723792139914e-03
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.865469912074798564e-02	-9.909285532715313149e-03	4.920905631535314219e-03	-7.590626676201219641e-04	-1.383804029576154873e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.847153458643110369e-02	-9.902653102017855077e-03	4.918668806553498640e-03	-7.900120216689610975e-04	-1.240802428615611153e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.829127551221993664e-02	-9.893646922095468421e-03	4.914283754124615378e-03	-8.204819091388085815e-04	-1.104736443639218286e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.811378404044179047e-02	-9.882376776608725252e-03	4.907908076564763099e-03	-8.504584389140850981e-04	-9.752151197316982767e-04
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.793892915185198250e-02	-9.868947532995310523e-03	4.899690968287797113e-03	-8.799286513432407180e-04	-8.518680578697341611e-04
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.776658986454405453e-02	-9.853460733603028668e-03	4.889766924974313540e-03	-9.088814040094190735e-04	-7.343614770605880800e-04
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.758861858770793901e-02	-9.835136060781349970e-03	4.877674745379584689e-03	-9.386470458851226602e-04	-6.171879282217888722e-04
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.742108197221497401e-02	-9.815736472109082983e-03	4.864636689766368462e-03	-9.665099311518062127e-04	-5.106939150164336054e-04
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.724791212155213443e-02	-9.793513825296619457e-03	4.849530937008319359e-03	-9.951147832827824530e-04	-4.044366845495044180e-04
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.708475417023435583e-02	-9.770578683014417842e-03	4.833831976405225141e-03	-1.021854345260671607e-03	-3.078191049072592322e-04
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.691597014030137097e-02	-9.744838739207931436e-03	4.816147089852095171e-03	-1.049268522156318086e-03	-2.113790789873796084e-04
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.675681557513387321e-02	-9.718716842707676717e-03	4.798174889851352862e-03	-1.074859456360513672e-03	-1.236523361931176170e-04
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.659204642497677601e-02	-9.689810138646380924e-03	4.778290749767558077e-03	-1.101060015208496197e-03	-3.606126751012420626e-05
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.642920344150621076e-02	-9.659410088773216427e-03	4.757409485691479860e-03	-1.126633642106175670e-03	4.733072694417148708e-05
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.626820517996872911e-02	-9.627597843281038639e-03	4.735612165640843210e-03	-1.151576818150510740e-03	1.267320167958738337e-04
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.610897562581964454e-02	-9.594451334014660049e-03	4.712972715422592863e-03	-1.175887216829489719e-03	2.023355368225031369e-04
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.595144402221982616e-02	-9.560045457008746472e-03	4.689558098132823837e-03	-1.199563689651945639e-03	2.743192340716771619e-04
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.579554251348035898e-02	-9.524452070369754386e-03	4.665432314292991545e-03	-1.222605285632885272e-03	3.428535801967324062e-04
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.563422749434168008e-02	-9.486045862771118678e-03	4.639515187073351039e-03	-1.246014835916851079e-03	4.109907218819077324e-04
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.548146511782466039e-02	-9.448234877059653869e-03	4.614116819469026194e-03	-1.267757587804905009e-03	4.729590709285923277e-04
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.533015074702261893e-02	-9.409437287697851315e-03	4.588175811693176974e-03	-1.288867021292275199e-03	5.319343154570916211e-04
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.517344836010600745e-02	-9.367887125032564252e-03	4.560528680857772396e-03	-1.310260225750750282e-03	5.905357731888273044e-04
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.502493187401055058e-02	-9.327257717100839035e-03	4.533626281630630077e-03	-1.330079084724587008e-03	6.437982383574086852e-04
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.487104810504683794e-02	-9.283916581905310092e-03	4.505067661351179302e-03	-1.350128684317271604e-03	6.966921165683638518e-04
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.471852779064242250e-02	-9.239751307455905394e-03	4.476109736928977727e-03	-1.369496753891878606e-03	7.468603296085142172e-04
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.456732166040229731e-02	-9.194820357521100648e-03	4.446794754427231197e-03	-1.388186942101141911e-03	7.944252631717028251e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.441738480838423375e-02	-9.149179174202997852e-03	4.417160530678012655e-03	-1.406204051004460512e-03	8.395000259222664719e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.426867506404043501e-02	-9.102880759276925013e-03	4.387242206329946582e-03	-1.423553313051518013e-03	8.821915097226930335e-04
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.412115174792689332e-02	-9.055976132255810773e-03	4.357073581740289990e-03	-1.440239846724179762e-03	9.226027366354503517e-04
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.397477619126496429e-02	-9.008514079951486855e-03	4.326686246044437155e-03	-1.456269132444126899e-03	9.608315549075325656e-04
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.382951251217908684e-02	-8.960540754713881145e-03	4.296108305021296286e-03	-1.471647688276415435e-03	9.969686919995683107e-04
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.367908121560070051e-02	-8.909984488886715098e-03	4.264026568768440086e-03	-1.487008150619314496e-03	1.032541026371149289e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.353598380757686181e-02	-8.861102569751743221e-03	4.233141134704145568e-03	-1.501077100422643475e-03	1.064671156477234272e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.338774336806025034e-02	-8.809688711899779992e-03	4.200791871681045647e-03	-1.515085595427834858e-03	1.096239633354829240e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.324668404240525538e-02	-8.760066948265874190e-03	4.169696262975788360e-03	-1.527874149761192625e-03	1.124692605806801044e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.310050995331477841e-02	-8.707962673175887944e-03	4.137172420193493440e-03	-1.540562972400606745e-03	1.152582731660953697e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.295534641147536803e-02	-8.655566033655593891e-03	4.104592235114491033e-03	-1.552590322311689234e-03	1.178711783249608005e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.281116561566712164e-02	-8.602914672053893139e-03	4.071975065567124893e-03	-1.563965394375940385e-03	1.203152963537380393e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.266794116130764369e-02	-8.550044363250502294e-03	4.039338737612699175e-03	-1.574697655130747297e-03	1.225975833821322560e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.252564748161928088e-02	-8.496989633224661873e-03	4.006700441255078675e-03	-1.584796307925502232e-03	1.247247653155304304e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.238426022316251124e-02	-8.443783467070578239e-03	3.974076352007331267e-03	-1.594270575398631581e-03	1.267032942404400361e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.224375732699056141e-02	-8.390456418245725509e-03	3.941480548156967544e-03	-1.603130451123416971e-03	1.285392116793531445e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.210411776067565975e-02	-8.337037702503225997e-03	3.908926265791763666e-03	-1.611385886561031520e-03	1.302383194157917447e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.195955592688505931e-02	-8.281326158427174469e-03	3.875073481310014126e-03	-1.619352985322835160e-03	1.318687993978673919e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.182161659352987892e-02	-8.227806379489371186e-03	3.842642605241557673e-03	-1.626404547249694042e-03	1.333057671827699714e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.167878480220292753e-02	-8.172045395701767537e-03	3.808942217562597769e-03	-1.633139589237848650e-03	1.346744844623594135e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.154246877717721248e-02	-8.118528666963296947e-03	3.776678398947952257e-03	-1.639029900162269123e-03	1.358704935100516408e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.140129008497161534e-02	-8.062821541312274048e-03	3.743172732464428859e-03	-1.644577224910211697e-03	1.369986166418744140e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.126092735025980507e-02	-8.007178554245670404e-03	3.709781011269894409e-03	-1.649535492915156975e-03	1.380116229217945431e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.112136387141095334e-02	-7.951621974996081130e-03	3.676511498720730440e-03	-1.653916638627983028e-03	1.389143111589683259e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.098258348107421317e-02	-7.896173262651408689e-03	3.643372115386268872e-03	-1.657732309311750344e-03	1.397113255658239328e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.084457047858936124e-02	-7.840853117745733361e-03	3.610370473157812309e-03	-1.660993863598040016e-03	1.404071642671155017e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.070730984345511033e-02	-7.785680589247694593e-03	3.577513210665064867e-03	-1.663712985347650612e-03	1.410060939901656594e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.057078717199094825e-02	-7.730673289079293894e-03	3.544806141214124334e-03	-1.665901572817207093e-03	1.415121737921738992e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.043498845601204067e-02	-7.675848239459952607e-03	3.512254865165812933e-03	-1.667571213192182078e-03	1.419293410413069922e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.029451117015903278e-02	-7.619041125750455196e-03	3.478572559523963274e-03	-1.668769310135526703e-03	1.422729761791576182e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.016014822678980384e-02	-7.564636999693584440e-03	3.446354849712425852e-03	-1.669415703696564392e-03	1.425203820092882162e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.002113764358648990e-02	-7.508298356035733936e-03	3.413028629236797024e-03	-1.669574821136124215e-03	1.426951119158738302e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.988816058287110639e-02	-7.454372545156134552e-03	3.381161397968017630e-03	-1.669246167372812539e-03	1.427871905338590165e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.975056660697490390e-02	-7.398559258568191896e-03	3.348207725018919646e-03	-1.668415561319436160e-03	1.428075206623455762e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.961367640298658399e-02	-7.343033272105356155e-03	3.315449283006532098e-03	-1.667099200159074656e-03	1.427543505703295513e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.947747797826258093e-02	-7.287806236924114847e-03	3.282888990076392264e-03	-1.665309852413240053e-03	1.426309904643479221e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.934195964680201246e-02	-7.232889427824712447e-03	3.250529659376218822e-03	-1.663059943021143097e-03	1.424406563840180081e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.920711008088233390e-02	-7.178293590994690339e-03	3.218373929339379824e-03	-1.660361642890071862e-03	1.421864618320698576e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.907291865584562096e-02	-7.124027983322607158e-03	3.186423833275134083e-03	-1.657227335177409965e-03	1.418713516927914585e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.893937518123719216e-02	-7.070101095975803336e-03	3.154681119822019819e-03	-1.653669295023064544e-03	1.414981559400637409e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.880137057524329414e-02	-7.014467420813090895e-03	3.121938836806544514e-03	-1.649538724761835272e-03	1.410520767245813717e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.866911736145654310e-02	-6.961256016632494728e-03	3.090623944026408935e-03	-1.645153680487022744e-03	1.405689068783636669e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.853748239796461944e-02	-6.908406192217160340e-03	3.059520836229135017e-03	-1.640380878296782185e-03	1.400356848105433058e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.840142875539166223e-02	-6.853912791124078772e-03	3.027446597535722334e-03	-1.635026656436223014e-03	1.394315707221578313e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.826602122854678489e-02	-6.799822231335253542e-03	2.995602718598965909e-03	-1.629279703568836408e-03	1.387787261999754709e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.813623004081596379e-02	-6.748121444349768072e-03	2.965156785467778968e-03	-1.623386104969930417e-03	1.381063880836087311e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.800206191506172643e-02	-6.694838115585324129e-03	2.933767283641314748e-03	-1.616904719113115363e-03	1.373651746939422895e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.786851120955665922e-02	-6.641972606264681146e-03	2.902609837141272540e-03	-1.610067677504154957e-03	1.365824240944566023e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.773556881081132686e-02	-6.589529034617454956e-03	2.871684761242888819e-03	-1.602887083612567713e-03	1.357603944185756034e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.760322576868479538e-02	-6.537511240519421410e-03	2.840992307523434318e-03	-1.595374780663119316e-03	1.349012736643803376e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.747147303247117173e-02	-6.485922050647859038e-03	2.810532449711500812e-03	-1.587542630064959354e-03	1.340071248002497632e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.733545448867249039e-02	-6.432877401507407222e-03	2.779189976152649649e-03	-1.579095056891018133e-03	1.330449809310070390e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.720487671995604595e-02	-6.382168553774445266e-03	2.749203479104014684e-03	-1.570647201286624840e-03	1.320855575712731080e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.707486266776747530e-02	-6.331895141866131400e-03	2.719449093383396153e-03	-1.561914124936551306e-03	1.310969636105360162e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.694061982474825173e-02	-6.280220934243357575e-03	2.688837448397545134e-03	-1.552568186184146272e-03	1.300428293138649596e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.681172862063342349e-02	-6.230837737434542604e-03	2.659554608408025954e-03	-1.543288191783263180e-03	1.290001952116763290e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.667863299569318530e-02	-6.180088317474346539e-03	2.629430967032087528e-03	-1.533398239790589564e-03	1.278936144560516167e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.654610848241060028e-02	-6.129810760308027767e-03	2.599554971300492741e-03	-1.523248635195003199e-03	1.267630071963506177e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.641884957800985340e-02	-6.081775635727144740e-03	2.570979866326190619e-03	-1.513226342876723869e-03	1.256515973985458841e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.628742109695572343e-02	-6.032424315321664385e-03	2.541588235261497790e-03	-1.502599918644714630e-03	1.244786185199501898e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.615653765322979413e-02	-5.983543797320898562e-03	2.512442061092723042e-03	-1.491747198791165468e-03	1.232864115717669136e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602619076691959882e-02	-5.935133517427973286e-03	2.483540581892347901e-03	-1.480678930216666528e-03	1.220765011932970412e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.589174540185337464e-02	-5.885488747163524978e-03	2.453863952244002104e-03	-1.468999415653856732e-03	1.208062476280742040e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.576246524991407078e-02	-5.838031597662433902e-03	2.425457891777468497e-03	-1.457524832057343570e-03	1.195646604694785642e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.563369690513072868e-02	-5.791040205028796795e-03	2.397293812007424401e-03	-1.445866160651695150e-03	1.183095499744028171e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.550086089549008200e-02	-5.742859826144345106e-03	2.368378008686592220e-03	-1.433607590261807684e-03	1.169967396055980168e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.537311010189891414e-02	-5.696811134870074719e-03	2.340703690552048671e-03	-1.421604525406932294e-03	1.157180250362900608e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.524131072907267015e-02	-5.649602336202963135e-03	2.312293040726826846e-03	-1.409009858007021030e-03	1.143833137356717279e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.511454421928512426e-02	-5.604486748904075576e-03	2.285104394846691409e-03	-1.396701739682169874e-03	1.130858120755334328e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.498374744263992225e-02	-5.558239280598796343e-03	2.257194650485564412e-03	-1.383810794214812697e-03	1.117340240131908368e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.485344810221056355e-02	-5.512476670870250506e-03	2.229538106279870414e-03	-1.370783790177629259e-03	1.103752873708971436e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.472363782550338451e-02	-5.467195512275834814e-03	2.202133595428281548e-03	-1.357630309306055673e-03	1.090106803219367945e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.459430841448486227e-02	-5.422392425313277489e-03	2.174979963108669700e-03	-1.344359707311971195e-03	1.076412523259633004e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.446545184227142233e-02	-5.378064085994716664e-03	2.148076069779028974e-03	-1.330981120764409935e-03	1.062680276057947210e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.433706003002385598e-02	-5.334206995636580316e-03	2.121420766984653903e-03	-1.317503448073872093e-03	1.048919788574901278e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.420912466735901769e-02	-5.290817296135066732e-03	2.095012877913780130e-03	-1.303935335301828610e-03	1.035140063030153944e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.407724936642060803e-02	-5.246419164081178761e-03	2.067953489810932678e-03	-1.289813169457098424e-03	1.020874230546029273e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.395021757575058585e-02	-5.203968601276099011e-03	2.042045379432427029e-03	-1.276086913589847497e-03	1.007082126688263685e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.381926001427573908e-02	-5.160533842871867054e-03	2.015500542374238334e-03	-1.261818565116745771e-03	9.928213616090982019e-04
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.369309917899812795e-02	-5.119006209963879346e-03	1.990087417126116826e-03	-1.247967308743226081e-03	9.790503555184434329e-04
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.356302610328224856e-02	-5.076517197916610193e-03	1.964052109194671086e-03	-1.233586005826676005e-03	9.648271610919028620e-04
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.343339040129725465e-02	-5.034502248754642480e-03	1.938273972088291495e-03	-1.219159466982517150e-03	9.506347500582351456e-04
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.330848393879643821e-02	-4.994334137245736924e-03	1.913598365552383797e-03	-1.205178285324149182e-03	9.369517612816560901e-04
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.317968426231261203e-02	-4.953237954972728591e-03	1.888322267244041137e-03	-1.190685656058665214e-03	9.228411884853026520e-04
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.305129718952178941e-02	-4.912601759056141673e-03	1.863299532517566619e-03	-1.176170517355830522e-03	9.087820503074902842e-04
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.292331448087036150e-02	-4.872420788138126513e-03	1.838528893541122901e-03	-1.161640112018634844e-03	8.947807123144892617e-04
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.279148190989200129e-02	-4.831373694446351036e-03	1.813196074978930174e-03	-1.146616823997310746e-03	8.803799462151057614e-04
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.266429660924266759e-02	-4.792103622477622213e-03	1.788934138087434986e-03	-1.132076828498542430e-03	8.665146057737086252e-04
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.253749151440699289e-02	-4.753273990487792179e-03	1.764920437397600461e-03	-1.117542094775375496e-03	8.527242889338433390e-04
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.240685084619987694e-02	-4.713607528180457570e-03	1.740365720636093561e-03	-1.102535143918146254e-03	8.385585491146597655e-04
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.228079528188432440e-02	-4.675658400531350345e-03	1.716852878326919490e-03	-1.088030545082043984e-03	8.249364353601725723e-04
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.215091291241956223e-02	-4.636891399855862586e-03	1.692813032815582109e-03	-1.073067687346524563e-03	8.109547022657541361e-04
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.202557528513763130e-02	-4.599802499993701013e-03	1.669795832273288008e-03	-1.058617720827464536e-03	7.975196400419267990e-04
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.189641839542936064e-02	-4.561913845935029396e-03	1.646265446572231722e-03	-1.043723238554951924e-03	7.837398946941404824e-04
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.176761791264594487e-02	-4.524463640382264847e-03	1.622991927692829083e-03	-1.028872403372444724e-03	7.700692793424164561e-04
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.163916576352207077e-02	-4.487446555149651045e-03	1.599973900887571767e-03	-1.014070921508603744e-03	7.565118210569397438e-04
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.151105400230115788e-02	-4.450857127294751032e-03	1.577209958671890776e-03	-9.993241447380876198e-04	7.430710434864554181e-04
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.138327483625538206e-02	-4.414689966951419395e-03	1.554698707728100057e-03	-9.846372812575691132e-04	7.297503419766774831e-04
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.125582062557039964e-02	-4.378939782708581203e-03	1.532438774733073166e-03	-9.700154263368718005e-04	7.165530351735712854e-04
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.112868380852220673e-02	-4.343601341662961697e-03	1.510428791873359711e-03	-9.554635042548621868e-04	7.034822681610022584e-04
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.099777054133842136e-02	-4.307549215774997622e-03	1.487969491557229827e-03	-9.405203513729012890e-04	6.901254059932450825e-04
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.087125505363081723e-02	-4.273031278893828222e-03	1.466463139119194778e-03	-9.261244262724422152e-04	6.773198040704705904e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.074096702691308580e-02	-4.237815052712963146e-03	1.444520746591477145e-03	-9.113515643353899652e-04	6.642418953549441424e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.061504191706584443e-02	-4.204096345721025640e-03	1.423512307739190075e-03	-8.971293630767863915e-04	6.517114502225885078e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.048534781240949870e-02	-4.169694267515539933e-03	1.402080928388984172e-03	-8.825443832910255179e-04	6.389221373735555574e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.035594378901096596e-02	-4.135697369718595827e-03	1.380906793558691519e-03	-8.680608766636860145e-04	6.262823311241314016e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.022682223857241418e-02	-4.102100127405691049e-03	1.359988359284732299e-03	-8.536827445734712682e-04	6.137938641832973606e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.009797569428409647e-02	-4.068897113082356985e-03	1.339324102512858905e-03	-8.394137979220039772e-04	6.014585179286507325e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.996939667403914820e-02	-4.036082932064362187e-03	1.318912467895788946e-03	-8.252575677802297636e-04	5.892777776048864361e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.984107765371094900e-02	-4.003652210715831841e-03	1.298751859330664251e-03	-8.112172785177622749e-04	5.772527962169439345e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.971301124159946211e-02	-3.971599666426713429e-03	1.278840700710505299e-03	-7.972960723705028920e-04	5.653846813422939380e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.958519018563388253e-02	-3.939920109624656976e-03	1.259177439042419603e-03	-7.834970244367156413e-04	5.536745129025695761e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.945760739112662979e-02	-3.908608403052162006e-03	1.239760512680487597e-03	-7.698230379189139857e-04	5.421232223599931977e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.932627987624524868e-02	-3.876698023533919641e-03	1.219993089228266214e-03	-7.558554163594698432e-04	5.303779584042771179e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.919915994410953786e-02	-3.846117717558476205e-03	1.201071535339603112e-03	-7.424431850135746304e-04	5.191510622535460990e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.906829550358245640e-02	-3.814950876904875214e-03	1.181811551201753137e-03	-7.287506307709936109e-04	5.077413651364039984e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.893765546798604038e-02	-3.784153482128869549e-03	1.162806608553616523e-03	-7.152015129856421904e-04	4.965027510916436440e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.880723264327844146e-02	-3.753720194583637718e-03	1.144054898158279338e-03	-7.017979868914421462e-04	4.854353401445867487e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.868096272086062049e-02	-3.724551873754442487e-03	1.126111533252276056e-03	-6.889415351392578742e-04	4.748667755024114229e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.855094700635864485e-02	-3.694820454381817464e-03	1.107853300044262879e-03	-6.758305113512238279e-04	4.641364860639926333e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.842112771532537469e-02	-3.665437770016197628e-03	1.089842954467198357e-03	-6.628708050820432147e-04	4.535772834297253659e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.829149818604749705e-02	-3.636398772834228358e-03	1.072078672523877046e-03	-6.500640350722956557e-04	4.431889003110468100e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815813214784311708e-02	-3.606833978895046013e-03	1.054031455929513739e-03	-6.370305592093888827e-04	4.326638535699786018e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.802886817238439188e-02	-3.578477440754094727e-03	1.036761004787715339e-03	-6.245383872107230150e-04	4.226207451933788081e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.789977477374616155e-02	-3.550449657713209209e-03	1.019731003263340402e-03	-6.122031084904164863e-04	4.127469358845043020e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.776694138271195073e-02	-3.521911363633359066e-03	1.002434486218711741e-03	-5.996593251862781864e-04	4.027503598522058723e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.763817545985559399e-02	-3.494536468496353600e-03	9.858869219865112801e-04	-5.876457366699121667e-04	3.932181663777255362e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750566658930552799e-02	-3.466660961987046326e-03	9.690833854106613169e-04	-5.754350364898930389e-04	3.835716905637199538e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737331274467775577e-02	-3.439114381081826311e-03	9.525269403258276001e-04	-5.633945457244771571e-04	3.741014348759259616e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.724499392495192462e-02	-3.412687924639359188e-03	9.366918100172410199e-04	-5.518716534057465034e-04	3.650773044818842058e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711292733461274418e-02	-3.385775270536964081e-03	9.206162081411933774e-04	-5.401684034782966133e-04	3.559511869239788124e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698099772100064270e-02	-3.359177191107353116e-03	9.047814244229758322e-04	-5.286367489736764529e-04	3.469977870622270632e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.684919932984457441e-02	-3.332888993513680610e-03	8.891853347200003249e-04	-5.172769367270090013e-04	3.382157978474369347e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.671752650898669340e-02	-3.306906062983866901e-03	8.738258451663728169e-04	-5.060891991565097912e-04	3.296039275474334273e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658210624901477026e-02	-3.280473018712246058e-03	8.582594855762360093e-04	-4.947521863490507692e-04	3.209149630814764906e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645067122389818171e-02	-3.255095769163260377e-03	8.433734939074109729e-04	-4.839135113633315482e-04	3.126437852523749326e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.631934515259616081e-02	-3.230010317651151649e-03	8.287174944725881742e-04	-4.732465019885009807e-04	3.045380854088265265e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.618426476734121211e-02	-3.204487324838726017e-03	8.138684039071764032e-04	-4.624448298290773128e-04	2.963651916886229682e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.605314367397577380e-02	-3.179980913519470792e-03	7.996725336279896391e-04	-4.521254190474864338e-04	2.885904981047239981e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.591826371464731243e-02	-3.155045086330266271e-03	7.852924386702026362e-04	-4.416806197363458051e-04	2.807547832595330543e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.578347772525303921e-02	-3.130400405174923757e-03	7.711466041343426015e-04	-4.314158284044430133e-04	2.730872100353879360e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565262796345458618e-02	-3.106734464164572114e-03	7.576269691005156149e-04	-4.216160234408701047e-04	2.657978911248452640e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.551801255033681937e-02	-3.082650916804703482e-03	7.439359376194709271e-04	-4.117040557376166034e-04	2.584561828301573791e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.538347642375401503e-02	-3.058845658018366932e-03	7.304719913417041539e-04	-4.019697801920015120e-04	2.512768037165309751e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.524901485886189345e-02	-3.035314536227371428e-03	7.172326323441937648e-04	-3.924121099984789361e-04	2.442576312998786408e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.511462321294044064e-02	-3.012053466488302193e-03	7.042153993060797437e-04	-3.830299694357865376e-04	2.373965739940873834e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.497645994579808015e-02	-2.988405297183396783e-03	6.910554286421572399e-04	-3.735617729354010776e-04	2.305022736243685479e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484219633675561534e-02	-2.965679766388094191e-03	6.784813250202176467e-04	-3.645323354170891083e-04	2.239555926898640855e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.470798958617475616e-02	-2.943212311370253537e-03	6.661218801875317883e-04	-3.556747726786458892e-04	2.175605797480778840e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457000354423483274e-02	-2.920368139651203804e-03	6.536306195012754616e-04	-3.467419744484871442e-04	2.111387582699370848e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.443590015381622904e-02	-2.898412514231207045e-03	6.416989790492026117e-04	-3.382287953739378152e-04	2.050446720958866594e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.429801234946526500e-02	-2.876086891428627883e-03	6.296425531732535415e-04	-3.296472887564833205e-04	1.989277939127755287e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416016842355767275e-02	-2.854018311302742097e-03	6.178025706112001952e-04	-3.212414356157156418e-04	1.929619381834532185e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.402619193158427924e-02	-2.832805526240822058e-03	6.064963676976470579e-04	-3.132357652022576015e-04	1.873042348660009502e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388842340237363526e-02	-2.811232678276401505e-03	5.950752245815218132e-04	-3.051710717350091776e-04	1.816290031309233553e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375068758518236928e-02	-2.789905619138124526e-03	5.838624569652616251e-04	-2.972767380611768089e-04	1.760975402430762994e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361298106157983162e-02	-2.768820686103256202e-03	5.728553569902998868e-04	-2.895508956341320351e-04	1.707074047676419609e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347530074810678435e-02	-2.747974282626000110e-03	5.620511600283807814e-04	-2.819915220085494954e-04	1.654560937202739150e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333382012550402396e-02	-2.726793649153526865e-03	5.511554116858186862e-04	-2.743935267643901371e-04	1.602009768634623176e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319618376384051578e-02	-2.706420117371350666e-03	5.407543208372889805e-04	-2.671655917346713884e-04	1.552236257941103667e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305856468056808661e-02	-2.686274568816691011e-03	5.305479691894028063e-04	-2.600981031942159244e-04	1.503777123709935340e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291713805590828351e-02	-2.665803496276288737e-03	5.202581539104749733e-04	-2.529992286516804427e-04	1.455315506657954192e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277954594623649215e-02	-2.646110107039902678e-03	5.104382882848208141e-04	-2.462504708935734244e-04	1.409445729416991002e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263814166673953410e-02	-2.626096914788086933e-03	5.005399709452508896e-04	-2.394746306749045983e-04	1.363593712750672902e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249674469936653792e-02	-2.606310667911599863e-03	4.908357854302902636e-04	-2.328590993530014130e-04	1.319025579870316189e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.235917406799472540e-02	-2.587273806763306077e-03	4.815774386032149051e-04	-2.265739630401176910e-04	1.276869421977167214e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221778499398175039e-02	-2.567925494539585480e-03	4.722477036064980094e-04	-2.202676258554968867e-04	1.234757519347314458e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207639697546182944e-02	-2.548794281867442207e-03	4.631034288178959880e-04	-2.141143531239689257e-04	1.193851838266572481e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193500807785765172e-02	-2.529876959133977882e-03	4.541417582278466395e-04	-2.081117362423750628e-04	1.154126854997637768e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.178979502189062389e-02	-2.510667691450341275e-03	4.451249715928464086e-04	-2.021011680609493210e-04	1.114530647299139118e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.164839900683235480e-02	-2.492174372306269793e-03	4.365246861959356682e-04	-1.963964151578169730e-04	1.077121180451036278e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150699719936144588e-02	-2.473885665492082768e-03	4.280983423517458765e-04	-1.908347993769088737e-04	1.040815762266178890e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136558814172067666e-02	-2.455798618687949752e-03	4.198431220082056610e-04	-1.854138441365579034e-04	1.005589579314586113e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122034818973815420e-02	-2.437429587360834954e-03	4.115399909280625782e-04	-1.799902219588428692e-04	9.705090340562366595e-05
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.107892049769001366e-02	-2.419742446413792551e-03	4.036230954799146457e-04	-1.748468274629633146e-04	9.373955644293424227e-05
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093365954724378725e-02	-2.401778168251929996e-03	3.956615271744186530e-04	-1.697029501241250292e-04	9.044336131431666970e-05
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.078838679583217192e-02	-2.384014500949875170e-03	3.878685488657849958e-04	-1.646967610964722602e-04	8.725064974173398727e-05
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064310148200714498e-02	-2.366448500307827881e-03	3.802412137545278250e-04	-1.598255902596613476e-04	8.415887856549320012e-05
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.049780297412987840e-02	-2.349077282805879605e-03	3.727765965065264753e-04	-1.550867740415828627e-04	8.116553708133906477e-05
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035249096693244317e-02	-2.331898054810661002e-03	3.654717554733514910e-04	-1.504775990048898412e-04	7.826813625969893497e-05
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020716521292361734e-02	-2.314908070829850735e-03	3.583237822385678295e-04	-1.459953769652334702e-04	7.546422169250164452e-05
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006182546878611445e-02	-2.298104624587335876e-03	3.513298108334923049e-04	-1.416374593458317565e-04	7.275137559989581224e-05
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991647153070723167e-02	-2.281485049499337552e-03	3.444870139760378125e-04	-1.374012320349636117e-04	7.012721633735899830e-05
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977110363956318728e-02	-2.265046731882381682e-03	3.377925684962379939e-04	-1.332840644648334888e-04	6.758940012085118507e-05
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962189633163440569e-02	-2.248361610118205893e-03	3.310732675920140104e-04	-1.291795933575579569e-04	6.507216031144512499e-05
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947650180958028693e-02	-2.232282745700118771e-03	3.246708627528213805e-04	-1.252956559317044451e-04	6.270226285256088120e-05
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932726828711549119e-02	-2.215961243555975100e-03	3.182454999679276133e-04	-1.214251327036878385e-04	6.035260674723111937e-05
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918184944275190387e-02	-2.200231607707530540e-03	3.121239276474278195e-04	-1.177639263788298515e-04	5.814143884823876572e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903259273243212479e-02	-2.184263460255643583e-03	3.059811166811563106e-04	-1.141166671997073239e-04	5.595010650603912737e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888332596322378681e-02	-2.168470525161718399e-03	2.999771364199357773e-04	-1.105784592327097319e-04	5.383554346003308121e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873405026651185828e-02	-2.152850323832865894e-03	2.941091624890386893e-04	-1.071466426625271925e-04	5.179549543539807788e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858476679926061706e-02	-2.137400413412662414e-03	2.883744101949927059e-04	-1.038185952454939010e-04	4.982774367280860546e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843547721448550988e-02	-2.122118399158314569e-03	2.827701239687950866e-04	-1.005917198840067348e-04	4.793013140494207299e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828618347938220701e-02	-2.107001928775288722e-03	2.772935804251338622e-04	-9.746344845526607110e-05	4.610055274977219842e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813688753760664948e-02	-2.092048682452469534e-03	2.719420946873906926e-04	-9.443124953554116045e-05	4.433693263596645838e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798376320853455945e-02	-2.076879178218703041e-03	2.665805273252640066e-04	-9.141848716358547079e-05	4.259446615557556517e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783446881276672308e-02	-2.062249602671091791e-03	2.614742925022471793e-04	-8.857329082496016360e-05	4.095823506921417856e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768135084448592603e-02	-2.047407430014469565e-03	2.563588183058540548e-04	-8.574720474065741554e-05	3.934229467637161875e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753206776751081220e-02	-2.033092590709236099e-03	2.514872923058267869e-04	-8.307910615845078603e-05	3.782550953299926007e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737896665325522880e-02	-2.018568768038006989e-03	2.466072553450752492e-04	-8.042969484465667797e-05	3.632812562173734559e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722587804793129285e-02	-2.004202790989056873e-03	2.418424598129933513e-04	-7.786601771068494518e-05	3.488781017403192022e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707663175877635803e-02	-1.990345843052588812e-03	2.373052547804811827e-04	-7.544665789571053437e-05	3.353663308719875239e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692357760908830472e-02	-1.976285199069945358e-03	2.327604593642253563e-04	-7.304521547295679497e-05	3.220350123857014350e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677054614599070487e-02	-1.962375974166785577e-03	2.283232887886776799e-04	-7.072241122328532773e-05	3.092192891653428700e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661754082624144882e-02	-1.948616068656644409e-03	2.239912570513134663e-04	-6.847593235517578222e-05	2.969012836427669909e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646074126113208067e-02	-1.934664977678557905e-03	2.196574841893188484e-04	-6.625013324692760868e-05	2.847736511422100419e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630780036007079187e-02	-1.921201209812771959e-03	2.155309453319725508e-04	-6.415135600355727078e-05	2.734111044976759899e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615489745516163395e-02	-1.907880705620946908e-03	2.115023252162065806e-04	-6.212224810562706604e-05	2.624957326869694317e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599821563846708289e-02	-1.894373848842721784e-03	2.074721956242280745e-04	-6.011249907690517207e-05	2.517548608603140323e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584540202490816230e-02	-1.881337565576534678e-03	2.036348261712860963e-04	-5.821801530196502814e-05	2.416964045491171514e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568882068968167745e-02	-1.868118067829247419e-03	1.997960137436506091e-04	-5.634194935985358313e-05	2.318016859608502476e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553611472986595105e-02	-1.855358331821938076e-03	1.961408141821320626e-04	-5.457382736260133659e-05	2.225387886759743031e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537965393518707910e-02	-1.842418456169406032e-03	1.924842221921045681e-04	-5.282321671593099335e-05	2.134297156358747570e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522326180565349907e-02	-1.829617235685397593e-03	1.889164867336404988e-04	-5.113305922829865024e-05	2.046959707641666276e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506694355466039872e-02	-1.816952777862681319e-03	1.854353923379834066e-04	-4.950136361509439327e-05	1.963230249350569190e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491070491267952450e-02	-1.804423252624343848e-03	1.820388029025301138e-04	-4.792623683839630165e-05	1.882972872409121435e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475455165604409022e-02	-1.792026861839055366e-03	1.787246219720191136e-04	-4.640582721518608696e-05	1.806055143159749030e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459848947781879264e-02	-1.779761830606221102e-03	1.754907814025289878e-04	-4.493830837264497407e-05	1.732346447812126158e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444252401125370996e-02	-1.767626407150813287e-03	1.723352425016051097e-04	-4.352188108271195637e-05	1.661718185870446031e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428286113603013788e-02	-1.755327585503856872e-03	1.691818669839545636e-04	-4.212208405472983179e-05	1.592434330669062018e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412711048434768718e-02	-1.743449295944209890e-03	1.661788690930852659e-04	-4.080389712019208046e-05	1.527677255985825368e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396768124398088173e-02	-1.731410348642222147e-03	1.631777798532650268e-04	-3.950131257499973772e-05	1.464169301852223373e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381217175577715617e-02	-1.719782343234883219e-03	1.603196153168699874e-04	-3.827472866367413740e-05	1.404821199628978217e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365300290832142091e-02	-1.707996351104981714e-03	1.574630370452068746e-04	-3.706266953109951936e-05	1.346623933163115937e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349397653082150456e-02	-1.696335823701155014e-03	1.546767630740207675e-04	-3.589403002993850925e-05	1.290949966794513332e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333888103221727628e-02	-1.685072364684273363e-03	1.520228959975783532e-04	-3.479363730553296263e-05	1.238936313691934798e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318015796326077654e-02	-1.673654936268863984e-03	1.493702136301534584e-04	-3.370633887672941766e-05	1.187945516060912120e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302159919009780231e-02	-1.662358112203971222e-03	1.467824764397376294e-04	-3.265798319554938541e-05	1.139173853009885502e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285944331824906958e-02	-1.650915604588169437e-03	1.441986183319152962e-04	-3.162353484725575017e-05	1.091440734895350248e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270124067736039794e-02	-1.639858031294715848e-03	1.417371434224964965e-04	-3.064975252916265244e-05	1.046876621490975921e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254322608414629364e-02	-1.628916336658221050e-03	1.393355988383240417e-04	-2.971083191728628850e-05	1.004260187965544588e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238540739015998371e-02	-1.618088999326490864e-03	1.369923883186549877e-04	-2.880548401220636495e-05	9.635062405984170310e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222404222234830584e-02	-1.607120778064544727e-03	1.346521850342213681e-04	-2.791204496434143370e-05	9.236246760088483580e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206664431380822924e-02	-1.596520344865160444e-03	1.324223177270988764e-04	-2.707087750408568078e-05	8.863930482358826229e-06
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190572726914691640e-02	-1.585781424420422284e-03	1.301950816899112334e-04	-2.624074436920493251e-05	8.499622970059528634e-06
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174505006804104343e-02	-1.575156256497588442e-03	1.280227062572837908e-04	-2.544085910090937636e-05	8.151627494709456174e-06
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158834939448309523e-02	-1.564886578474542714e-03	1.259523662693252564e-04	-2.468765301689835023e-05	7.826748621203918142e-06
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142817199219881896e-02	-1.554481923101804549e-03	1.238840414100048147e-04	-2.394416030131140246e-05	7.508814301170792441e-06
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126826104662932898e-02	-1.544186667259160378e-03	1.218662542814540490e-04	-2.322761247733834351e-05	7.205088665318696697e-06
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110862579010954962e-02	-1.533999390072295944e-03	1.198976432278115573e-04	-2.253699546310586612e-05	6.914937621499074835e-06
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094927532744466497e-02	-1.523918688039762725e-03	1.179768640558725296e-04	-2.187130834216393656e-05	6.637735349291349054e-06
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079021867009564831e-02	-1.513943177100445870e-03	1.161025942570658722e-04	-2.122956861148893087e-05	6.372868348580211175e-06
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062777680294968982e-02	-1.503843167992702581e-03	1.142315723541825333e-04	-2.059674672003054967e-05	6.114028236484213765e-06
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046934297614134979e-02	-1.494076418669039539e-03	1.124476143021517385e-04	-2.000073266082331866e-05	5.872448717581463022e-06
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031123098869815763e-02	-1.484410889468190317e-03	1.107064844750048664e-04	-1.942603345973238402e-05	5.641597874035307752e-06
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014978462027022105e-02	-1.474624027589217703e-03	1.089679702293461938e-04	-1.885916181677060874e-05	5.415954553090967209e-06
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998869452456715490e-02	-1.464940463042823781e-03	1.072718427548799571e-04	-1.831287165599027958e-05	5.200492812468490733e-06
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983161945884567845e-02	-1.455575509433652132e-03	1.056541105659578804e-04	-1.779813003606240093e-05	4.999320576481172134e-06
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967490365636084121e-02	-1.446306720764749167e-03	1.040747060964590596e-04	-1.730158432787635053e-05	4.807011376577726939e-06
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952945216003382223e-02	-1.437769867012471999e-03	1.026389904476467791e-04	-1.685540109574664331e-05	4.635713828633130989e-06
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934809740077104989e-02	-1.427212886521446065e-03	1.008884629691221053e-04	-1.631811082084346054e-05	4.431375816745462668e-06
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920339025756548010e-02	-1.418857432770183986e-03	9.952237382944333966e-05	-1.590399611985366914e-05	4.275365196545533401e-06
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902298928325683175e-02	-1.408524291268164075e-03	9.785644937870521993e-05	-1.540521161389806837e-05	4.089227268791855506e-06
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887906375904217088e-02	-1.400345628044192279e-03	9.655616005287015620e-05	-1.502069558678390687e-05	3.947089377362772967e-06
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869966272728496026e-02	-1.390230661061048027e-03	9.497016584249080265e-05	-1.455742520295419394e-05	3.777446946293884724e-06
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855655529296479020e-02	-1.382224313457881002e-03	9.373199707869170696e-05	-1.420015780905615125e-05	3.647844709073759962e-06
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841382311690825321e-02	-1.374293146573846765e-03	9.252032745471861581e-05	-1.385431237779402305e-05	3.523429507273528966e-06
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823594649772262641e-02	-1.364483618372097987e-03	9.104201500360553580e-05	-1.343746904499081894e-05	3.374876269763179512e-06
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809408468629513170e-02	-1.356718517711069574e-03	8.988760213880924734e-05	-1.311589189313912028e-05	3.261346627452741080e-06
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791731820100129699e-02	-1.347113934476177905e-03	8.847884254499974025e-05	-1.272816379489163528e-05	3.125730974792817238e-06
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777636200191459737e-02	-1.339510716213795439e-03	8.737849728404806259e-05	-1.242893545835229900e-05	3.022036603627290088e-06
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760074908658926240e-02	-1.330105970522866329e-03	8.603545157612313269e-05	-1.206805339599368500e-05	2.898130073944082990e-06
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746073275281177437e-02	-1.322660655685866521e-03	8.498623594421000015e-05	-1.178947838283378544e-05	2.803366457422250478e-06
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728631563335750188e-02	-1.313450863556089128e-03	8.370532801968903313e-05	-1.145340165582646452e-05	2.690088024738484036e-06
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714727248851630539e-02	-1.306159592825667992e-03	8.270442260449307982e-05	-1.119387409945623212e-05	2.603405505951010784e-06
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697409221412015529e-02	-1.297139989822503579e-03	8.148221926344809975e-05	-1.088066642738131659e-05	2.499737588772017116e-06
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683605457526520660e-02	-1.289999002565220178e-03	8.052699473209840313e-05	-1.063873698717128776e-05	2.420386708942644973e-06
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666415092081657140e-02	-1.281164948785890132e-03	7.936033278606935751e-05	-1.034668939899033509e-05	2.325458487668588394e-06
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652715016609948920e-02	-1.274170577039604501e-03	7.844830811035147363e-05	-1.012102590946039038e-05	2.252763547370610650e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635656174113027730e-02	-1.265517548401633207e-03	7.733413606290886653e-05	-9.848504795711442825e-06	2.165747986409570156e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618671985246652317e-02	-1.256963214700518479e-03	7.624789443665603748e-05	-9.586195401822854767e-06	2.082813510326186327e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605139119607219139e-02	-1.250189933713306183e-03	7.539844666015851112e-05	-9.383415025631184809e-06	2.019265343514467109e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588292050178730097e-02	-1.241809984834915410e-03	7.436037211439599115e-05	-9.138421322284323217e-06	1.943157880776011329e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574870268186219849e-02	-1.235174554204196548e-03	7.354838976288595529e-05	-8.948953817696130502e-06	1.884808561558217763e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558163740531056697e-02	-1.226964871785140047e-03	7.255585449722311417e-05	-8.719957153584746072e-06	1.814889610474694610e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544855689538351604e-02	-1.220464036819246534e-03	7.177931964033021405e-05	-8.542810096710913020e-06	1.761266648585354729e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528292900937162219e-02	-1.212420601770144209e-03	7.082990559194955586e-05	-8.328647350053082919e-06	1.696993063261567319e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511811306996246190e-02	-1.204467822839349039e-03	6.990343575314335116e-05	-8.122243368028028861e-06	1.635632425171750592e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498685117195821918e-02	-1.198170069454313966e-03	6.917830533160976173e-05	-7.962481565068952227e-06	1.588537503846260986e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482351953541007593e-02	-1.190377497842353555e-03	6.829139516921310790e-05	-7.769227684235532894e-06	1.532047602577637924e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466102413681780528e-02	-1.182672340537765151e-03	6.742555937295152202e-05	-7.582870226264117636e-06	1.478082351777066242e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453163533990290204e-02	-1.176570403352882824e-03	6.674764039022345111e-05	-7.438558623937432287e-06	1.436643628583455363e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437066543883359047e-02	-1.169019791240738819e-03	6.591815529964381950e-05	-7.263901207890536413e-06	1.386908059322245343e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421055379125171943e-02	-1.161553505232976614e-03	6.510801510392107139e-05	-7.095364639078727499e-06	1.339357250291341827e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408308703672007250e-02	-1.155640466518380880e-03	6.447345301229387351e-05	-6.964779523608184212e-06	1.302822065906651297e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392453743161199686e-02	-1.148323260028664104e-03	6.369672398707060636e-05	-6.806654406797177834e-06	1.258952917614414751e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376686493061032683e-02	-1.141087393734996260e-03	6.293778944603119446e-05	-6.653984551753723502e-06	1.216993558663082468e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364136280429142402e-02	-1.135356565342342293e-03	6.234309204177846449e-05	-6.535621571806861724e-06	1.184737403920964851e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348528478253690870e-02	-1.128264512850046634e-03	6.161485737978245590e-05	-6.392205462203980025e-06	1.145985782361570419e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333010002402584132e-02	-1.121250968811748558e-03	6.090299150798752364e-05	-6.253645536159075062e-06	1.108906095962485938e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317581356828320671e-02	-1.114314961625192165e-03	6.020701791968556646e-05	-6.119745416546992316e-06	1.073423354804548292e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305303452031999871e-02	-1.108821336620504977e-03	5.966136496287000783e-05	-6.015849949483902187e-06	1.046137156326298614e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290037731384660949e-02	-1.102022482521305925e-03	5.899282046432484399e-05	-5.889852986993206755e-06	1.013344941085861371e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274863103610988056e-02	-1.095298501398402806e-03	5.833890220541856474e-05	-5.767997666059888919e-06	9.819589722686954900e-07
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259779928556785042e-02	-1.088648460799542840e-03	5.769919543824875954e-05	-5.650116849456041630e-06	9.519230724664327643e-07
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247779472699846182e-02	-1.083381045637107172e-03	5.719738674330175935e-05	-5.558562809100813548e-06	9.288290836113000205e-07
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232861800815632930e-02	-1.076861781981008296e-03	5.658223140402516801e-05	-5.447421388637436137e-06	9.010839611470905417e-07
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218036509979352790e-02	-1.070413915735986266e-03	5.598016634468210430e-05	-5.339802160209830705e-06	8.745400701926588454e-07
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203303811100211312e-02	-1.064036584861378053e-03	5.539083141722804320e-05	-5.235558527771078142e-06	8.491563665936720136e-07
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188663903924670230e-02	-1.057728938727526451e-03	5.481387280033151181e-05	-5.134546394445656305e-06	8.248930247355310467e-07
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177018920168374297e-02	-1.052732429239682226e-03	5.436098172056669795e-05	-5.055967622620975133e-06	8.062625479678467348e-07
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162546524414767059e-02	-1.046548101880630244e-03	5.380542366321021733e-05	-4.960414802584908532e-06	7.839176465872102280e-07
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148167379738635613e-02	-1.040431124261353025e-03	5.326129705893609465e-05	-4.867703498971585524e-06	7.625934772903641265e-07
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133881551226664092e-02	-1.034380676386737526e-03	5.272829946222793785e-05	-4.777702694257835815e-06	7.422660400790285151e-07
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119689101208647987e-02	-1.028395947210575040e-03	5.220613215771309192e-05	-4.690282948485062935e-06	7.229117099915707668e-07
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105590090092015663e-02	-1.022476134555866910e-03	5.169449987071174829e-05	-4.605316326780448443e-06	7.045071402821643052e-07
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094378177632439157e-02	-1.017786494946729559e-03	5.129258835428043216e-05	-4.539023988745523100e-06	6.904540132188567342e-07
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080447357215647171e-02	-1.011981569822780445e-03	5.079922693226295846e-05	-4.458153279924084540e-06	6.737180525487468552e-07
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066609876769908198e-02	-1.006239417019637273e-03	5.031566459450135474e-05	-4.379381689857128643e-06	6.578980807398815904e-07
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052865659718435834e-02	-1.000559295012539828e-03	4.984165542747277930e-05	-4.302584987894568399e-06	6.429869558272454449e-07
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039214627937097568e-02	-9.949404701406611411e-04	4.937695675615366226e-05	-4.227640214892412266e-06	6.289778555580290768e-07
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025656653758693672e-02	-9.893822140766401173e-04	4.892134589646024548e-05	-4.154420321243330443e-06	6.158728729115163586e-07
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012191548198561504e-02	-9.838838031231810898e-04	4.847462423784066894e-05	-4.082792835691783303e-06	6.036851250205593680e-07
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988191195176186407e-03	-9.784445210556463011e-04	4.803659672191002892e-05	-4.012626361076890832e-06	5.924282659060919733e-07
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855391771541471141e-03	-9.730636592138883689e-04	4.760707043214635519e-05	-3.943790991549290994e-06	5.821157826772136140e-07
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723515199853729335e-03	-9.677405188904125450e-04	4.718585931747534102e-05	-3.876155444137470051e-06	5.727637619236834859e-07
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618676546585342574e-03	-9.635231120321577315e-04	4.685477413321546651e-05	-3.822811316772128156e-06	5.659962913036157354e-07
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488453907503500290e-03	-9.583021792382943058e-04	4.644815605502100364e-05	-3.756956556776089008e-06	5.584642575906754311e-07
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359145844909721318e-03	-9.531371079067323289e-04	4.604945285090643792e-05	-3.691875992970949118e-06	5.520006321193240022e-07
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230749336134413605e-03	-9.480272491734983986e-04	4.565852898316669333e-05	-3.627418134068539067e-06	5.466457566978894490e-07
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103261203910932922e-03	-9.429719597676605508e-04	4.527526129658235570e-05	-3.563423936956383265e-06	5.424470486364305684e-07
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976677614203497704e-03	-9.379705988160481726e-04	4.489956969897219259e-05	-3.499700846042107731e-06	5.394801596971585191e-07
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850994603414832906e-03	-9.330225310166061605e-04	4.453138487425015700e-05	-3.436050031084557731e-06	5.378267503056628591e-07
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726208242642417498e-03	-9.281271275682430235e-04	4.417063819816599145e-05	-3.372274867874445349e-06	5.375675609958711467e-07
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602314629430885679e-03	-9.232837662588959642e-04	4.381726238151200216e-05	-3.308180235842426279e-06	5.387829113139944610e-07
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479309492717510000e-03	-9.184918402427693631e-04	4.347122442280172396e-05	-3.243538542819417341e-06	5.415772722969541476e-07
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357188011734358046e-03	-9.137507620137960956e-04	4.313254069058656859e-05	-3.178074154048607578e-06	5.460905233478975870e-07
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235945362997086974e-03	-9.090599510280571258e-04	4.280123119170758890e-05	-3.111510450500002052e-06	5.524638960025483082e-07
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091607516358781046e-03	-9.034965218092341115e-04	4.241342152014725971e-05	-3.029797901333765810e-06	5.627638562981897994e-07
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972281442932348250e-03	-8.989142831955268228e-04	4.209841746239989697e-05	-2.959841649571373922e-06	5.737296220431156661e-07
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853818303848104920e-03	-8.943804875642681054e-04	4.179095733469994207e-05	-2.887796446391609732e-06	5.870842265653462285e-07
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736212581932614199e-03	-8.898945721969994324e-04	4.149118461163020212e-05	-2.813253781432826397e-06	6.030634466889879895e-07
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619458810504150734e-03	-8.854559799498603516e-04	4.119924121784286310e-05	-2.735809478789355930e-06	6.219005552281371327e-07
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503551572955236872e-03	-8.810641591896711897e-04	4.091526753192455541e-05	-2.655063655281778404e-06	6.438263417057068006e-07
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388485290369020686e-03	-8.767185687591416351e-04	4.063944587262679890e-05	-2.570567048656234019e-06	6.691053032849353676e-07
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274253831959722957e-03	-8.724186871577313453e-04	4.037208035485278916e-05	-2.481722484189095581e-06	6.981020905495605833e-07
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160851017405181658e-03	-8.681640005097149282e-04	4.011349367331281432e-05	-2.387912161619050645e-06	7.311956596427936222e-07
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048270723834619556e-03	-8.639539999370973028e-04	3.986400503817648323e-05	-2.288524841545450247e-06	7.687609325142861148e-07
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936506879983581932e-03	-8.597881814607522422e-04	3.962393199423171859e-05	-2.182953484215568120e-06	8.111703787582245851e-07
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803459042256587534e-03	-8.548468140165800880e-04	3.934887873955806464e-05	-2.047049590434625891e-06	8.691158185303551348e-07
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693468582231762096e-03	-8.507764343705388060e-04	3.913121270574378098e-05	-1.925008897215472661e-06	9.239843266824499609e-07
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584273455761642697e-03	-8.467486424274386437e-04	3.892466902547616123e-05	-1.793969121884217698e-06	9.854776709755697991e-07
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475867019901469096e-03	-8.427629487712387036e-04	3.872982891128394674e-05	-1.652993313187422220e-06	1.054191522544663739e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368242635794297071e-03	-8.388188699183909752e-04	3.854729412315242376e-05	-1.501119483097147653e-06	1.130738385987496253e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261393158095042780e-03	-8.349159394204778073e-04	3.837792361906814466e-05	-1.337051608340743866e-06	1.215952251540278475e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134186242868126457e-03	-8.302860984033163779e-04	3.819346367503068796e-05	-1.121992771622570642e-06	1.330993802708883577e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029015593797234021e-03	-8.264720990386830411e-04	3.805656331543507933e-05	-9.259110935050007305e-07	1.438625805136110136e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924596395612165278e-03	-8.226978074270800039e-04	3.793599574894988315e-05	-7.129515586253597946e-07	1.557950566957932840e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.820921263485457145e-03	-8.189627812879486267e-04	3.783286163860242665e-05	-4.815071180674375368e-07	1.690009539805753537e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697482015119147494e-03	-8.145319589873621343e-04	3.773428916226652738e-05	-1.762825235660772086e-07	1.867307107097718112e-06
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595415618443280378e-03	-8.108817677779554204e-04	3.767503641689363085e-05	1.036702856252256731e-07	2.032501313247663984e-06
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494067664857222276e-03	-8.072694422085046218e-04	3.763830308615059958e-05	4.093140072647588160e-07	2.215136241833820760e-06
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393430248195800122e-03	-8.036945532560432802e-04	3.762568212917549791e-05	7.429023384527154191e-07	2.416684376741997636e-06
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293495022983394326e-03	-8.001566836730514406e-04	3.763914924680250134e-05	1.107195763466035566e-06	2.638952114851075195e-06
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174486931856394842e-03	-7.959595403556627216e-04	3.769333718357624615e-05	1.589837901856112886e-06	2.936273287479838163e-06
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076064778850142289e-03	-7.925017054843258319e-04	3.777319753767318891e-05	2.034107889938115101e-06	3.212267163455220212e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978316079532604452e-03	-7.890796191810820967e-04	3.788731831295821800e-05	2.520363885210393887e-06	3.516373837214665866e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.861894025393295390e-03	-7.850197553787613587e-04	3.807316878559730786e-05	3.164368372848528995e-06	3.921739001433724484e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765594412159917040e-03	-7.816749453992671154e-04	3.827293083635550691e-05	3.757109023692458124e-06	4.296961986677162676e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669937160907984726e-03	-7.783646400758899991e-04	3.851782787514340895e-05	4.406731313822169214e-06	4.710094495898905303e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555981907294354843e-03	-7.744372795041945274e-04	3.887695152190088859e-05	5.269099300486935188e-06	5.260991504215224082e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.461701794123778229e-03	-7.712015378501275043e-04	3.923526954503841568e-05	6.063138692901734105e-06	5.770224919618605644e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.368031024120306097e-03	-7.679990901393930237e-04	3.965190591530203348e-05	6.932034714247330453e-06	6.329204725636250906e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.256413369625374268e-03	-7.641996146034911669e-04	4.023723638824183404e-05	8.084841882554307007e-06	7.073070577110698294e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.164040205369524267e-03	-7.610692071096693267e-04	4.080347945347638044e-05	9.147172520340977043e-06	7.760344599993129771e-06
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.072237202788589992e-03	-7.579710085324843681e-04	4.144765169931991400e-05	1.031081164862350723e-05	8.514707387435857519e-06
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.961301223044839948e-03	-7.542019877295576746e-04	4.399656050657863401e-05	1.180593010722216569e-05	7.846890117857199709e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.867144021020240546e-03	-7.501938268600004097e-04	4.866224068506382798e-05	1.273355128736646663e-05	4.930580954358026437e-06
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.773854906224106704e-03	-7.452261616419652039e-04	5.300719914308111739e-05	1.329855796710113714e-05	2.470750499878563566e-06
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663196964686567681e-03	-7.381271832934652470e-04	5.781146429256792628e-05	1.357135428275724423e-05	4.431042274913448055e-08
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572174258848498634e-03	-7.313694717852161969e-04	6.148489459491582841e-05	1.352160664170468748e-05	-1.603624367399189868e-06
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.464516815572244238e-03	-7.223780840003169845e-04	6.551139495916773723e-05	1.320061467574265165e-05	-3.207316524058148805e-06
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.376184904402511171e-03	-7.142294570781735231e-04	6.856108339922912869e-05	1.275276446592673479e-05	-4.272534148998110547e-06
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.289168581956092990e-03	-7.055510141238065160e-04	7.134414754127290021e-05	1.217015357699666398e-05	-5.123044395617591325e-06
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.186562190392992159e-03	-6.945242424951790679e-04	7.434666148678443836e-05	1.133128651003807479e-05	-5.901831594005350727e-06
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.102630039558362113e-03	-6.848956959744004333e-04	7.657999767681445346e-05	1.054682122421867033e-05	-6.383175766678277416e-06
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.003853615265474758e-03	-6.728894877116721289e-04	7.895313970636058990e-05	9.531717029888669260e-06	-6.791987628335050610e-06
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.923185336028943839e-03	-6.625574642134689132e-04	8.068734115978233134e-05	8.640072671005040848e-06	-7.010571046022336740e-06
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.828391437105017090e-03	-6.498293886943299659e-04	8.249181540887599320e-05	7.534893987231327191e-06	-7.149613926815248065e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751095876343250847e-03	-6.389965144352480544e-04	8.377713239812983447e-05	6.599827359337771051e-06	-7.180811121978396673e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660403534773249107e-03	-6.257812157373632538e-04	8.507243248396713787e-05	5.476775212100961344e-06	-7.136137653111491834e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.586548635509269053e-03	-6.146230704221149850e-04	8.595728972418242029e-05	4.547484538901600191e-06	-7.040719987046393652e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.499991616225771818e-03	-6.011011938792448425e-04	8.679992240968667093e-05	3.448912806581564985e-06	-6.868658440493480544e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429586664663641905e-03	-5.897557844083172384e-04	8.733054001928142727e-05	2.553986090808053516e-06	-6.686833506029080622e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347171634016411313e-03	-5.760886168596683708e-04	8.777519914531976093e-05	1.512548710292319759e-06	-6.433829038889953601e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280207928373927453e-03	-5.646798844537999178e-04	8.799563540183714375e-05	6.750076354877561450e-07	-6.199855052383518448e-06
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.201892760622939631e-03	-5.509941984100017159e-04	8.809226502673108024e-05	-2.907335011842545519e-07	-5.897498588060428424e-06
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138317726669188186e-03	-5.396152767485073738e-04	8.804238628206599408e-05	-1.060495295259606737e-06	-5.632340376586983015e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064035477850105927e-03	-5.260188671700244314e-04	8.783800969397570599e-05	-1.939393197239007082e-06	-5.304293442578305721e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003788531414882421e-03	-5.147548525430001428e-04	8.755590504657813854e-05	-2.633337412416506459e-06	-5.026200446105428045e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933449222173801336e-03	-5.013357660253629300e-04	8.709334984289331680e-05	-3.419769040255729611e-06	-4.689823305966555776e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865213333142686294e-03	-4.880426605758867971e-04	8.650637730644199143e-05	-4.155609727254790788e-06	-4.353703549536950687e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809933011066499828e-03	-4.770759557050039410e-04	8.593042966690613851e-05	-4.730104518933303585e-06	-4.076194371732070301e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745465710583968266e-03	-4.640645640967635838e-04	8.514444309085760756e-05	-5.373330592841221332e-06	-3.748685387076896862e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693273143497075897e-03	-4.533544364138437531e-04	8.441679026275700692e-05	-5.871735087414876685e-06	-3.481383128158800494e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632443037159500001e-03	-4.406720935885959371e-04	8.346431664229631226e-05	-6.425870594619646547e-06	-3.168534898858066389e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573539545167958837e-03	-4.281864157290514407e-04	8.243388515999474145e-05	-6.933347330478005811e-06	-2.865582353724097947e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525895908504284158e-03	-4.179402199915924340e-04	8.152199606703361705e-05	-7.321610970037798109e-06	-2.621576524874363726e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470417459364296072e-03	-4.058418415334757632e-04	8.037045373931102105e-05	-7.747484491382446923e-06	-2.339434790039959828e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416745529564386336e-03	-3.939644157153571148e-04	7.916306899273771187e-05	-8.131458219267871781e-06	-2.069243954342380897e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373367570077310782e-03	-3.842398681362072682e-04	7.811928208501494871e-05	-8.420779436232293135e-06	-1.853452926869288357e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322895126142014949e-03	-3.727836990735243950e-04	7.682752754850068080e-05	-8.732782533768839643e-06	-1.606022123740215372e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282122806174578605e-03	-3.634176213956505862e-04	7.572256422749287048e-05	-8.964746591426726765e-06	-1.409499957176131573e-06
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234703496058253474e-03	-3.523972544432027888e-04	7.436700160992232051e-05	-9.211122951008027888e-06	-1.185150981864448851e-06
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188887373519231187e-03	-3.416178060455448231e-04	7.298405666009854685e-05	-9.424414807527697248e-06	-9.731706866157127214e-07
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144631086512498024e-03	-3.310814646540756294e-04	7.157888392756345296e-05	-9.606513396734436166e-06	-7.733991089706500180e-07
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108911386416844237e-03	-3.224880419602805799e-04	7.039442264290249112e-05	-9.735769037752654254e-06	-6.161025008988518628e-07
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067403471631636061e-03	-3.123999776816649442e-04	6.896032311893830714e-05	-9.865407546527454695e-06	-4.380652609337094737e-07
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027334611880462503e-03	-3.025557983574926699e-04	6.751588422505049925e-05	-9.968896063129586911e-06	-2.713752440865523592e-07
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.950129502408248082e-04	-2.945382174620201298e-04	6.630698581235912456e-05	-1.003639745457297335e-05	-1.408730330485040786e-07
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574739337583476877e-04	-2.851396473267075451e-04	6.485323333563852786e-05	-1.009637382174178002e-05	5.956823223903774246e-09
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.212570460129512404e-04	-2.759822167838048572e-04	6.339899507133603092e-05	-1.013488371674510942e-05	1.425066247406722437e-07
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.863225782618415569e-04	-2.670635662373661325e-04	6.194691954417256977e-05	-1.015339811555612043e-05	2.692030882990694204e-07
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.581617683736347639e-04	-2.598120605104336307e-04	6.074039572085435058e-05	-1.015460267500041315e-05	3.675620693224235992e-07
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254765533791041596e-04	-2.513250726530409152e-04	5.929905456224994378e-05	-1.014022705961126040e-05	4.772903385963907791e-07
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939639163861472639e-04	-2.430698416309134806e-04	5.786695243651244808e-05	-1.010986798559637788e-05	5.783546388642931793e-07
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635872398398934214e-04	-2.350429418272384898e-04	5.644590074447768211e-05	-1.006473597654031175e-05	6.711689294753950977e-07
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.343103643427305273e-04	-2.272409019584206301e-04	5.503764347852836399e-05	-1.000601598873499630e-05	7.561433724876956797e-07
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.107272420060328083e-04	-2.209084876623954030e-04	5.387511577624043017e-05	-9.947550014174846657e-06	8.212598531654076736e-07
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833741300949207776e-04	-2.135096940276007889e-04	5.249471882781918386e-05	-9.866934737535321053e-06	8.929102072420328118e-07
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.570221122975999830e-04	-2.063254345675670043e-04	5.113143274220581389e-05	-9.775843142183153586e-06	9.578356227427227524e-07
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316384547685477023e-04	-1.993516155008319792e-04	4.978633908733317757e-05	-9.675210344163820794e-06	1.016402170133474769e-06
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071907287807477372e-04	-1.925841802596680707e-04	4.846050882906425102e-05	-9.565962566916673800e-06	1.068972472244713473e-06
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836469048706943805e-04	-1.860190916875861485e-04	4.715498348448286109e-05	-9.449009570798499932e-06	1.115903965836638228e-06
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646955303073600231e-04	-1.806997068162042382e-04	4.608312562030117475e-05	-9.346242422867282457e-06	1.150945312216240213e-06
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427307275188661710e-04	-1.744944955685188656e-04	4.481670514396327932e-05	-9.217177398541579305e-06	1.188382224042963654e-06
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215860284558075785e-04	-1.684794339777669417e-04	4.357244479723733393e-05	-9.082517722378403061e-06	1.221077737234124853e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012327152103280290e-04	-1.626502316475532135e-04	4.235092156543070343e-05	-8.942968423766202378e-06	1.249336810799105240e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816429740684021171e-04	-1.570025879706566448e-04	4.115261493261797071e-05	-8.799185772006493377e-06	1.273449533972616551e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627907434574028787e-04	-1.515321266786050095e-04	3.997778495351046214e-05	-8.651721356139372991e-06	1.293675170466518990e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446504124482128918e-04	-1.462344945875996313e-04	3.882665846402756979e-05	-8.501107603431978717e-06	1.310266587103266657e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271966023741489006e-04	-1.411053776195861928e-04	3.769946002710045769e-05	-8.347872028836291627e-06	1.323474333070275438e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.104044176748124434e-04	-1.361404982935475992e-04	3.659638486162036949e-05	-8.192523242509044086e-06	1.333542072185011438e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968995845606361527e-04	-1.321254900700657455e-04	3.569561014717317898e-05	-8.061757100423205046e-06	1.339688437700226198e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812607346266822048e-04	-1.274506953853464541e-04	3.463680500383878091e-05	-7.903602937712058226e-06	1.344547593479629610e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662193564391722704e-04	-1.229281829593579362e-04	3.360211274708728196e-05	-7.744464792791698300e-06	1.346851398271946554e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517534030663289077e-04	-1.185538041781568878e-04	3.259150771097448580e-05	-7.584722894535618559e-06	1.346798884496011209e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378418660427086502e-04	-1.143234836320178527e-04	3.160489652950822909e-05	-7.424714237619563216e-06	1.344573040619099179e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244651153856368273e-04	-1.102332335264130506e-04	3.064209058360823691e-05	-7.264716449198724029e-06	1.340335038379595853e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.116037855221836812e-04	-1.062791051122093723e-04	2.970289551761294986e-05	-7.105000370594657807e-06	1.334243074023850802e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992386820942471970e-04	-1.024571843405185155e-04	2.878711856854878213e-05	-6.945834397524470732e-06	1.326453929095629577e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873511083870090919e-04	-9.876361816433307900e-05	2.789454911840047379e-05	-6.787471313628927298e-06	1.317117877591104489e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759238483947149619e-04	-9.519469421675173532e-05	2.702490039006611870e-05	-6.630108738535251545e-06	1.306363376590520901e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649401667575106535e-04	-9.174675929793836570e-05	2.617786850163244868e-05	-6.473929266155934570e-06	1.294312612873981565e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543834743653554343e-04	-8.841619197252385755e-05	2.535315212991439164e-05	-6.319113854649190457e-06	1.281086692511963134e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442373916047362817e-04	-8.519940960556956393e-05	2.455044973348081690e-05	-6.165839615017053031e-06	1.266804731103114400e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344866434291526002e-04	-8.209297012449015291e-05	2.376942152104801517e-05	-6.014249006291592838e-06	1.251571123163185318e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251168229911760534e-04	-7.909354494101526896e-05	2.300969937597179758e-05	-5.864457924395230416e-06	1.235478890467712263e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161136666040607240e-04	-7.619783622815764438e-05	2.227091749378772319e-05	-5.716580589531526124e-06	1.218619975007506622e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074630349692209213e-04	-7.340257466104333287e-05	2.155271310794044769e-05	-5.570730163827464921e-06	1.201085497314815506e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977981264603290038e-04	-7.026415577544208252e-05	2.074031822802348984e-05	-5.403264137846399615e-06	1.179887022107570070e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898661313270245737e-04	-6.767582962405163172e-05	2.006539173979816421e-05	-5.262108389211840214e-06	1.161162081410992014e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822463897802480929e-04	-6.517829470315158991e-05	1.940981099783533462e-05	-5.123223367147241522e-06	1.141997170756389979e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749268217490843318e-04	-6.276861267189011537e-05	1.877318236741571888e-05	-4.986672659479302138e-06	1.122460047193515972e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678956141822150598e-04	-6.044389673635569365e-05	1.815511292313958045e-05	-4.852515233864885235e-06	1.102615966624869904e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611419743080308551e-04	-5.820143378692199215e-05	1.755519858018796551e-05	-4.720786831775340033e-06	1.082518891213315542e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546555204882877396e-04	-5.603858547055751366e-05	1.697303359839558563e-05	-4.591514977075310983e-06	1.062218588018190302e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484259588364453980e-04	-5.395273563291010452e-05	1.640821560420884290e-05	-4.464726934275949232e-06	1.041764394551066014e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424430956280072944e-04	-5.194129248725902498e-05	1.586034549710604321e-05	-4.340449439073735345e-06	1.021205083714353046e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357621406937260030e-04	-4.968535485405364881e-05	1.524205271159053890e-05	-4.198652368434773687e-06	9.971431575574494402e-07
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302818299716324588e-04	-4.782680587263285916e-05	1.472953755948890376e-05	-4.079851563691882187e-06	9.764941152502239377e-07
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250195912321022608e-04	-4.603515434500376677e-05	1.423271381460388498e-05	-3.963580920075080023e-06	9.558592108726375659e-07
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199667747927267447e-04	-4.430811187193978195e-05	1.375119039693423588e-05	-3.849841692229371452e-06	9.352729858902477329e-07
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151150144260709588e-04	-4.264345105009510588e-05	1.328458044746470742e-05	-3.738631530668898430e-06	9.147676951985432867e-07
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104567215388296348e-04	-4.103910363321226621e-05	1.283250366648056745e-05	-3.629936119018644057e-06	8.943686476474404822e-07
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052567280911223557e-04	-3.924089798416623034e-05	1.232294696210945539e-05	-3.506280881521058453e-06	8.707356480634750768e-07
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009923845031945541e-04	-3.776031562775941333e-05	1.190107123799278786e-05	-3.402976930633677448e-06	8.506478392923491401e-07
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689840103698823799e-05	-3.633371125291118774e-05	1.149254762704154585e-05	-3.302134569990436519e-06	8.307402330005979897e-07
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296817839665853800e-05	-3.495923961651550800e-05	1.109701735365200908e-05	-3.203729572529321521e-06	8.110309608146801188e-07
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858160670393430886e-05	-3.341923205206513762e-05	1.065151897502802187e-05	-3.091966302858344806e-06	7.883077487822063191e-07
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498495392115842516e-05	-3.215169681742943193e-05	1.028293958875336326e-05	-2.998744749955926437e-06	7.690801197680542818e-07
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153256896900150234e-05	-3.093077222047761646e-05	9.926250924953945875e-06	-2.907870941950910186e-06	7.500984111368903509e-07
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.821866923538370580e-05	-2.975480514192014887e-05	9.581116390497702162e-06	-2.819314242872817947e-06	7.313753865404287984e-07
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452046750623619561e-05	-2.843762259895877298e-05	9.192630918224754696e-06	-2.718879560976307006e-06	7.098709727399167590e-07
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148868284060846956e-05	-2.735383860664609070e-05	8.871424581158110988e-06	-2.635221929321669673e-06	6.917392338566548140e-07
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857896755163500949e-05	-2.631022702494474231e-05	8.560758366464059081e-06	-2.553769507909268311e-06	6.738940877190214506e-07
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578630859643186575e-05	-2.530532183841070130e-05	8.260319706358081106e-06	-2.474486865922687264e-06	6.563436292171174622e-07
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267011665879771527e-05	-2.418005527048192247e-05	7.922338275829746252e-06	-2.384681559664709456e-06	6.362473649235063803e-07
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011578597987169825e-05	-2.325444774663878804e-05	7.643048818694884845e-06	-2.309967323436419387e-06	6.193516740745601627e-07
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766464224445189764e-05	-2.236339531305177943e-05	7.373064218736655431e-06	-2.237299711685038386e-06	6.027644986127371126e-07
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.492973411587563518e-05	-2.136580942082833251e-05	7.069462916684403871e-06	-2.155055907258153783e-06	5.838078866044628736e-07
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268795613221255350e-05	-2.054534686165551804e-05	6.818676252792379283e-06	-2.086688865773053955e-06	5.679007067582932392e-07
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053689802593518842e-05	-1.975565581335281815e-05	6.576331316557059399e-06	-2.020242995756720549e-06	5.523094104292883986e-07
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813721229916541995e-05	-1.887177166406214682e-05	6.303921221734329827e-06	-1.945097205065656216e-06	5.345196790115857678e-07
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617046155430596483e-05	-1.814498324163543692e-05	6.078985174963509670e-06	-1.882676012074444250e-06	5.196150325949063591e-07
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428328055525099016e-05	-1.744553167629429928e-05	5.861685725134457929e-06	-1.822049229306648846e-06	5.050278470342793590e-07
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217804241919903481e-05	-1.666276905358242771e-05	5.617510280506963642e-06	-1.753532404919310313e-06	4.884088334229405103e-07
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045283450377159824e-05	-1.601926663169184366e-05	5.415961688126779916e-06	-1.696656138109443982e-06	4.745043498250926437e-07
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852843573830553930e-05	-1.529921420757557706e-05	5.189538538829387416e-06	-1.632406091904204494e-06	4.586772140186826157e-07
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695134668380607869e-05	-1.470729052210586378e-05	5.002677134914908913e-06	-1.579094553710951479e-06	4.454474647339334758e-07
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543828528008570276e-05	-1.413779360001152055e-05	4.822253847383124388e-06	-1.527366648033954283e-06	4.325254041622039241e-07
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375066396066810315e-05	-1.350066021836799397e-05	4.619628055276302584e-06	-1.468967807857408085e-06	4.178342459918937625e-07
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236785009404560950e-05	-1.297702315246762882e-05	4.452464165073090964e-06	-1.420539917752562572e-06	4.055677950674969783e-07
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082548529353216349e-05	-1.239123466295298131e-05	4.264762474960072302e-06	-1.365887372045938044e-06	3.916327575313259957e-07
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956161227014546589e-05	-1.190980896009451467e-05	4.109934264101767640e-06	-1.320582807608447591e-06	3.800065500664619156e-07
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815202509408480384e-05	-1.137131216722516472e-05	3.936120826705986976e-06	-1.269474009437124199e-06	3.668079528743610055e-07
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699713600435295777e-05	-1.092883386950669957e-05	3.792783283382544170e-06	-1.227122633326216226e-06	3.558032090773993729e-07
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570914764638997427e-05	-1.043394749023318506e-05	3.631899006258349606e-06	-1.179361783658357897e-06	3.433182414800674685e-07
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465380537305685886e-05	-1.002730603572198260e-05	3.499240573691635012e-06	-1.139797429547005797e-06	3.329153884439077776e-07
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364150295656388155e-05	-9.636238664037465775e-06	3.371255007929100454e-06	-1.101465410181621283e-06	3.227832785266522792e-07
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251263405688907554e-05	-9.198923234973319980e-06	3.227641589748551188e-06	-1.058258228978468299e-06	3.112983952600588508e-07
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158782162383562637e-05	-8.839665688459987474e-06	3.109260150343464765e-06	-1.022483349263347209e-06	3.017367939688369344e-07
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055647151425428801e-05	-8.437933622422689263e-06	2.976440282868186543e-06	-9.821702296253733153e-07	2.909047610922908602e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957406242805882559e-05	-8.054157237293494052e-06	2.849105803393389995e-06	-9.433435120110286963e-07	2.804135469807359396e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876926837980057042e-05	-7.738921555087097942e-06	2.744169043699101989e-06	-9.112102680390127866e-07	2.716864201176130161e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787189030609305518e-05	-7.386485383374263569e-06	2.626468081736393411e-06	-8.750175611767749850e-07	2.618074677966398963e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713675936476442136e-05	-7.097009497455242962e-06	2.529483932434204162e-06	-8.450723526837659088e-07	2.535936972424183416e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631698366089008448e-05	-6.773367052087116216e-06	2.420712349156747020e-06	-8.113522810719874096e-07	2.443003847509126018e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564544380956234279e-05	-6.507561738023974498e-06	2.331099312073432729e-06	-7.834603964621986778e-07	2.365771668298616916e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489669811739402520e-05	-6.210436594037287498e-06	2.230616184753249168e-06	-7.520617196849250433e-07	2.278427933801696694e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428338532375769186e-05	-5.966435997678418532e-06	2.147845090830233620e-06	-7.260968560991032259e-07	2.205872699959183486e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359950694104278158e-05	-5.693682772334384875e-06	2.055041203252787117e-06	-6.968738682221538934e-07	2.123853509657411784e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294819030794027821e-05	-5.433223214361471795e-06	1.966134822944110982e-06	-6.687647317146745435e-07	2.044593146590478470e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241470998678649500e-05	-5.219357706899426225e-06	1.892915667611547720e-06	-6.455288909424096852e-07	1.978794681082050956e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.181993970317248877e-05	-4.980336651959081491e-06	1.810843578344834938e-06	-6.193877370291876299e-07	1.904459541562835894e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133276399932906267e-05	-4.784079269695788164e-06	1.743259647534230401e-06	-5.977832437742045331e-07	1.842773213636263765e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078956524645786316e-05	-4.564730047096493085e-06	1.667508505701034918e-06	-5.734818934000016300e-07	1.773109348303163194e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027229974028910696e-05	-4.355315887703025668e-06	1.594966989491957349e-06	-5.501217341677092369e-07	1.705858811838353538e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.848654667424239229e-06	-4.183396260182574594e-06	1.535245213546545613e-06	-5.308225946839654177e-07	1.650083212843721652e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.376355596393019044e-06	-3.991283536985226166e-06	1.468322575349292067e-06	-5.091221963446709087e-07	1.587129232011376729e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.926583124051929460e-06	-3.807879868976186651e-06	1.404244745728366212e-06	-4.882688142322779308e-07	1.526390287385213995e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.558197550989965811e-06	-3.657318654548810669e-06	1.351497889812620081e-06	-4.710456174363775127e-07	1.476041002774889413e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147529956936065592e-06	-3.489092696565420701e-06	1.292402784133756077e-06	-4.516856781714575561e-07	1.419240777729880887e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756515106209419297e-06	-3.328525026774666605e-06	1.235834935464558691e-06	-4.330883464028470742e-07	1.364468997899529935e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436265080633030731e-06	-3.196721122932316877e-06	1.189277971428824847e-06	-4.177329403992975715e-07	1.319087721843935804e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079229796202523888e-06	-3.049451975279913628e-06	1.137123001103463792e-06	-4.004767547199058231e-07	1.267915036636073125e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.739284767443321282e-06	-2.908897739351185113e-06	1.087206838834160558e-06	-3.839053033416481547e-07	1.218594251045828264e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460897168467818992e-06	-2.793541642879565881e-06	1.046133569404808203e-06	-3.702270220384681576e-07	1.177748680679693301e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.150566655894714007e-06	-2.664670556827710434e-06	1.000131193758910534e-06	-3.548602896460871178e-07	1.131711538041681837e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.855066959080846077e-06	-2.541676383951714508e-06	9.561077935617899876e-07	-3.401069331079049412e-07	1.087360108618892284e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573712927363523336e-06	-2.424301648639104006e-06	9.139826746767404617e-07	-3.259443143359877924e-07	1.044640029314907568e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343315210621775606e-06	-2.327980190317660562e-06	8.793274504135253371e-07	-3.142584840346087234e-07	1.009280953315108973e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086500486737775638e-06	-2.220388197399003145e-06	8.405222441633038749e-07	-3.011349228847046957e-07	9.694498822490420969e-08
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.841979016628547238e-06	-2.117716499213927798e-06	8.033954180218232838e-07	-2.885399857042432169e-07	9.310995746844388943e-08
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609163395420034475e-06	-2.019742452059354728e-06	7.678762158082266611e-07	-2.764534720337182762e-07	8.941802680524583616e-08
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387517560520878768e-06	-1.926261934917156124e-06	7.338990469992901975e-07	-2.648564460709416854e-07	8.586445503279561016e-08
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.206023806094397806e-06	-1.849559214117285801e-06	7.059538900006868587e-07	-2.552915189849282757e-07	8.292509800185752460e-08
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.003718981960094505e-06	-1.763889528188242361e-06	6.746687286393473875e-07	-2.445539282610211544e-07	7.961604741987444515e-08
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.811099077540346207e-06	-1.682147186991967294e-06	6.447434430980800466e-07	-2.342531209851415222e-07	7.643212090298458636e-08
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627719708889945683e-06	-1.604160270480325398e-06	6.161222137448701013e-07	-2.243726109877880731e-07	7.336906961232497368e-08
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453150543627730279e-06	-1.529761847744353428e-06	5.887507501912874046e-07	-2.148963044953005952e-07	7.042272699649174539e-08
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310208299252856080e-06	-1.468722338401095455e-06	5.662433647169617676e-07	-2.070833616217119541e-07	6.798704647767924769e-08
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.150873591952462503e-06	-1.400550908606735407e-06	5.410506123508829624e-07	-1.983155295529494070e-07	6.524652185229315226e-08
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999181195112857492e-06	-1.335514355672961795e-06	5.169594608470004339e-07	-1.899078189280235746e-07	6.261123270670383268e-08
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854779787516744115e-06	-1.273475516225316355e-06	4.939243267893907547e-07	-1.818464721552572920e-07	6.007752452413539584e-08
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717321314079246534e-06	-1.214298492735424283e-06	4.719000377385001927e-07	-1.741178532288439971e-07	5.764177417678039674e-08
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586460664597691608e-06	-1.157848527202303985e-06	4.508417983565040872e-07	-1.667084386055208388e-07	5.530038799743575016e-08
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461875095761155732e-06	-1.103998846123917726e-06	4.307073593239528580e-07	-1.596053765724811864e-07	5.304992156478763276e-08
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343277871529354467e-06	-1.052635467545407376e-06	4.114585404701749701e-07	-1.527968800236550128e-07	5.088716379922431660e-08
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246176075248223763e-06	-1.010503719900781787e-06	3.956359834779926575e-07	-1.471866783922085242e-07	4.910077954072225204e-08
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.137955469285399112e-06	-9.634613820972292807e-07	3.779325549786823518e-07	-1.408945163137727243e-07	4.709252701161942095e-08
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.034928983220748209e-06	-9.185891862282096620e-07	3.610087249174034965e-07	-1.348641238985115387e-07	4.516302837349686974e-08
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936853065037476480e-06	-8.757899646846151846e-07	3.448314292554399843e-07	-1.290851780463969755e-07	4.330942572550128935e-08
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843498760509074807e-06	-8.349722717890283934e-07	3.293693248814681455e-07	-1.235478486478865481e-07	4.152897959680238539e-08
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754638917121284037e-06	-7.960453804552062601e-07	3.145913135804968366e-07	-1.182423820767150762e-07	3.981897170581522528e-08
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.670048526879408190e-06	-7.589194021245310191e-07	3.004665830798157385e-07	-1.131591121615220861e-07	3.817670752708820239e-08
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589520184405246119e-06	-7.235108225682166097e-07	2.869664572413149687e-07	-1.082889625225273382e-07	3.659963488135679284e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512868325429363680e-06	-6.897440192842790288e-07	2.740649031722331962e-07	-1.036235841882568727e-07	3.508537640263709188e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439910097648116010e-06	-6.575444095509659243e-07	2.617362410287116469e-07	-9.915473358948078842e-08	3.363158263179315895e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370464018465961475e-06	-6.268379690380270788e-07	2.499549830683443969e-07	-9.487422876328031429e-08	3.223592164635136979e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304354764585997907e-06	-5.975531895939787057e-07	2.386964235732172465e-07	-9.077412706974043144e-08	3.089612394534621221e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241427789642150705e-06	-5.696270543010498097e-07	2.279384397227175648e-07	-8.684726778414887628e-08	2.961011952677395558e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181534629036069815e-06	-5.429990307583427812e-07	2.176596807373699296e-07	-8.308672642813644954e-08	2.837589999643334609e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124527919127420377e-06	-5.176090351619586097e-07	2.078389539644459552e-07	-7.948562975551866593e-08	2.719147180290546192e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070262122851694141e-06	-4.933976939060117522e-07	1.984553171672775434e-07	-7.603718173416678906e-08	2.605486282589903820e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018605786379712483e-06	-4.703107699218303680e-07	1.894896400534975975e-07	-7.273510413681202301e-08	2.496423436878024460e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.694395608441876803e-07	-4.482984477099695056e-07	1.809243520496712221e-07	-6.957356530486955956e-08	2.391786303204068767e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.226453338692612933e-07	-4.273114074539862617e-07	1.727420573261507453e-07	-6.654678925945521380e-08	2.291404132319608743e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.781058614387629479e-07	-4.073006918093222657e-07	1.649254877432097325e-07	-6.364904237940398691e-08	2.195107425563264717e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.357089430251053560e-07	-3.882194968850982800e-07	1.574580490927873228e-07	-6.087480846679407276e-08	2.102732630634596761e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953556886234865776e-07	-3.700267184158273118e-07	1.503249028215887455e-07	-5.821913544235668345e-08	2.014131442027029496e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.516172038314811790e-07	-3.502717730045635474e-07	1.425635708982813329e-07	-5.532307716215645051e-08	1.917308213350783962e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.153213580217681430e-07	-3.338490588409568218e-07	1.360983182101847086e-07	-5.290528124006904567e-08	1.836307681118633571e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.807714687390275168e-07	-3.181910460290312089e-07	1.299225286073117175e-07	-5.059106544709792090e-08	1.758631017018763224e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.478853323606601911e-07	-3.032629659077745130e-07	1.240236485646916862e-07	-4.837616822563007205e-08	1.684148965301094716e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.165865495064319657e-07	-2.890321808072319359e-07	1.183899176321679061e-07	-4.625656231412959448e-08	1.612738694428750675e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.867993102258946595e-07	-2.754663020666807068e-07	1.130096652209858864e-07	-4.422825091371192780e-08	1.544278295638648367e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.584483779581233994e-07	-2.625331866892060117e-07	1.078713084521183336e-07	-4.228726723682287725e-08	1.478646771428955109e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.314628725017060962e-07	-2.502026514287819333e-07	1.029638753201465493e-07	-4.042985283394371853e-08	1.415729045361008230e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.022136711307316713e-07	-2.368144162418605627e-07	9.762551160695073911e-08	-3.840509376176562651e-08	1.347012379293198380e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.779440284121353721e-07	-2.256863921192037334e-07	9.317996600437133885e-08	-3.671546356836107322e-08	1.289561044113320703e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.548455978834488417e-07	-2.150789327686956689e-07	8.893486308654092075e-08	-3.509895541138705220e-08	1.234500623599692431e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.328589144696058697e-07	-2.049668588668509235e-07	8.488084761533874948e-08	-3.355235476592921363e-08	1.181731611555088373e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.119321050629937040e-07	-1.953277231124464708e-07	8.100964846928124266e-08	-3.207276914073576286e-08	1.131163706038067489e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.920164249680296292e-07	-1.861402203021793234e-07	7.731344495804373017e-08	-3.065744171822823307e-08	1.082710515554166628e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.704316981346308388e-07	-1.761661082292997982e-07	7.329353436876684281e-08	-2.911509774259128757e-08	1.029814878302993156e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.525202995819537304e-07	-1.678754015955950929e-07	6.994625966198430257e-08	-2.782827955253087990e-08	9.856053088100200650e-09
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.354726913336085782e-07	-1.599720958806254255e-07	6.675028683248725147e-08	-2.659737322250260787e-08	9.432484669048657097e-09
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192490504868542605e-07	-1.524391337420243789e-07	6.369911487581958376e-08	-2.542009948577880214e-08	9.026720325596978863e-09
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.016662673031665767e-07	-1.442619364259954258e-07	6.038113229889647885e-08	-2.413742931306467179e-08	8.583874094437935525e-09
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.870762382595303779e-07	-1.374660567965452965e-07	5.761867994430799256e-08	-2.306752223026406871e-08	8.213861383874954826e-09
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.731887409560733069e-07	-1.309884462792628034e-07	5.498117387850081683e-08	-2.204427790822212199e-08	7.859439191682529014e-09
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.599714041051491634e-07	-1.248147490079345934e-07	5.246323724808827148e-08	-2.106576057613551635e-08	7.519987753313522485e-09
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.456468454877121704e-07	-1.181135006613916818e-07	4.972539586507664866e-08	-1.999982708973078751e-08	7.149606197282581524e-09
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.337617707520220410e-07	-1.125446074439210441e-07	4.744636654659119236e-08	-1.911087948619045906e-08	6.840222176249770284e-09
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.224505588355830695e-07	-1.072365527843545726e-07	4.527084272768685015e-08	-1.826083817776825238e-08	6.543941345218252578e-09
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.116855024565305891e-07	-1.021771348168428521e-07	4.319416744390668731e-08	-1.744802698827629354e-08	6.260222529831116621e-09
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	2.000189333237078363e-07	-9.668536452736218896e-08	4.093637206922874680e-08	-1.656272541814867943e-08	5.950716693305874304e-09
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.903394266494728138e-07	-9.212204131397948229e-08	3.905714843004423673e-08	-1.582455931481519311e-08	5.692247757840262040e-09
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.811274004594395112e-07	-8.777330831738616375e-08	3.726344031395318759e-08	-1.511885937669717015e-08	5.444792172501453442e-09
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.711415123280853360e-07	-8.305284976485149871e-08	3.531304938645974737e-08	-1.435024506964776696e-08	5.174867788530522138e-09
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.628554997710976033e-07	-7.913044975609246788e-08	3.368965277271474712e-08	-1.370941952340482753e-08	4.949481338714438003e-09
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.549706228511016406e-07	-7.539283169636509689e-08	3.214037652981249373e-08	-1.309687792792364271e-08	4.733742285876594290e-09
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.464257285376392439e-07	-7.133616232240301704e-08	3.045624500941996613e-08	-1.242986654394075554e-08	4.498473569137434315e-09
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.393356435071266986e-07	-6.796481475569230274e-08	2.905458703497619911e-08	-1.187376034683019081e-08	4.302041005625193027e-09
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.316515292682330521e-07	-6.430525548360289085e-08	2.753090036169586468e-08	-1.126819393955154105e-08	4.087832962194761100e-09
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.252764925999987537e-07	-6.126456306304220323e-08	2.626296296728084417e-08	-1.076341820195818082e-08	3.909022341188273376e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.192101877641143875e-07	-5.836730113807709311e-08	2.505305040455492191e-08	-1.028100821518915083e-08	3.737907345128064548e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.126351430598472502e-07	-5.522298698433017178e-08	2.373780651534165271e-08	-9.755785605713464826e-09	3.551343941676974312e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.071786632141777648e-07	-5.261038500022912199e-08	2.264314025753458856e-08	-9.317988659231327345e-09	3.395618013546927235e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012649454137274193e-07	-4.977517938267264567e-08	2.145328522678001057e-08	-8.841388589401387107e-09	3.225855476047178054e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.635875541138080176e-08	-4.741973315388369958e-08	2.046325743188107142e-08	-8.444198485837215173e-09	3.084184876458023182e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.169032522090209993e-08	-4.517532023673937781e-08	1.951864965617178242e-08	-8.064652507742703181e-09	2.948638493985430595e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.663088965517667365e-08	-4.273909896163542759e-08	1.849198540935509151e-08	-7.651449135134193153e-09	2.800880000717169675e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.243329171601818353e-08	-4.071473230672977271e-08	1.763776242732054731e-08	-7.307081731695837316e-09	2.677576751555803864e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.788470199415709054e-08	-3.851792692505231569e-08	1.670946852213529336e-08	-6.932261266421580147e-09	2.543194310433093314e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.411104160889650059e-08	-3.669298266155943051e-08	1.593714333501886665e-08	-6.619946765496530919e-09	2.431075012991411983e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	7.002082523315836799e-08	-3.471267745452449114e-08	1.509771328257803794e-08	-6.280021300462978772e-09	2.308884619684077284e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.662647055412712911e-08	-3.306750081825209927e-08	1.439918640709867571e-08	-5.996771308009627678e-09	2.206935210779736215e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.294780607764630586e-08	-3.128240133507925972e-08	1.364006853041682116e-08	-5.688516688533709513e-09	2.095844421831501865e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.989601703803779252e-08	-2.979953070712557512e-08	1.300856853181118490e-08	-5.431701979974753517e-09	2.003175794850668761e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.658910077382385998e-08	-2.819031930464857026e-08	1.232239425898382189e-08	-5.152216938945273825e-09	1.902204405579113681e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.384555626816580893e-08	-2.685311233509507975e-08	1.175156386741353234e-08	-4.919335496212131841e-09	1.817970790316504824e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.087264235383007385e-08	-2.540188019999920883e-08	1.113133017704715240e-08	-4.665899852612599239e-09	1.726194617130108979e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.840646801286012448e-08	-2.419633703830456891e-08	1.061542252966071991e-08	-4.454778548348820679e-09	1.649649925252338024e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.573396398546147310e-08	-2.288837072570022726e-08	1.005486164005810739e-08	-4.225069331482783993e-09	1.566265073280668589e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.351625374834182516e-08	-2.180192540897800825e-08	9.588480192074551377e-09	-4.033716625370937735e-09	1.496718891356310675e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.111227667156346118e-08	-2.062316021341535767e-08	9.081626585995043048e-09	-3.825510917534817231e-09	1.420955931993397833e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.884080145155712508e-08	-1.950808252919795018e-08	8.601380623686982837e-09	-3.627963432332403374e-09	1.348980363616605464e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.695650010286796004e-08	-1.858187990760791129e-08	8.201949194609020701e-09	-3.463427610722742655e-09	1.288963543377573154e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.491481191712844539e-08	-1.757679843638829496e-08	7.768025605944798531e-09	-3.284411078868036922e-09	1.223593205534318783e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.322111774244862895e-08	-1.674162275265586186e-08	7.407126219246166274e-09	-3.135280815358808579e-09	1.169079041955919558e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.138600061030307464e-08	-1.583529701784549649e-08	7.015081110488515827e-09	-2.973031714313970633e-09	1.109706063069021961e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.965241244871115306e-08	-1.497789787319532382e-08	6.643712727252743313e-09	-2.819110160864086193e-09	1.053314198812632534e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.821415853316447949e-08	-1.426581659628669980e-08	6.334834259651006798e-09	-2.690931104555168935e-09	1.006300188610303016e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.665507911674860732e-08	-1.349334753618912571e-08	5.999190125079514680e-09	-2.551500354020047564e-09	9.550998618590637530e-10
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.536120260379264592e-08	-1.285182552138751459e-08	5.719963710574106305e-09	-2.435388136112506916e-09	9.124130386493091369e-10
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.395901098588667404e-08	-1.215593365131315351e-08	5.416619065026395879e-09	-2.309099657260156906e-09	8.659335547318787547e-10
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.263440099401530343e-08	-1.149766133901364042e-08	5.129299169300784935e-09	-2.189311728383754652e-09	8.217971099555074483e-10
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.153571279378344935e-08	-1.095078772505036587e-08	4.890389361129457376e-09	-2.089554300555675753e-09	7.850051273411215783e-10
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.034536812727701631e-08	-1.035720766065751633e-08	4.630906445234393487e-09	-1.981027745192778906e-09	7.449423305263928772e-10
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.922102039183099298e-08	-9.795567278009254403e-09	4.385164228169687333e-09	-1.878080940807523329e-09	7.069005402118718042e-10
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.828840722422740759e-08	-9.329104617196473433e-09	4.180831143098653769e-09	-1.792368081868517886e-09	6.751949534599583095e-10
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.727772262247384064e-08	-8.823150908742763843e-09	3.958867603416557085e-09	-1.699159656381861220e-09	6.406795681925928375e-10
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.632238621943806234e-08	-8.344681074710892214e-09	3.748546994935564077e-09	-1.610764143810567928e-09	6.079067472408149078e-10
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.552951213779920170e-08	-7.947401918401718673e-09	3.573594925984984526e-09	-1.537173801250183768e-09	5.805922886746707746e-10
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.467026777912784690e-08	-7.516512969723041242e-09	3.383557693871266577e-09	-1.457155143827955532e-09	5.508606943174213041e-10
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.385862052004223553e-08	-7.108942881366649267e-09	3.203595043220851273e-09	-1.381273553599128836e-09	5.226375125426502592e-10
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.309205528197302639e-08	-6.723274529332968382e-09	3.033195086671929460e-09	-1.309301331773477660e-09	4.958445131112054164e-10
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.245635103729014430e-08	-6.402779057603915888e-09	2.891545575915871583e-09	-1.249367200855323298e-09	4.735158020361330362e-10
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.176773058056281240e-08	-6.055004707585794769e-09	2.737742108490823644e-09	-1.184189884905316592e-09	4.492133330467781724e-10
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.111726743352250225e-08	-5.726069637113060570e-09	2.592102049582393323e-09	-1.122390041335784669e-09	4.261470761849215140e-10
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.050261082148947385e-08	-5.415040284277604017e-09	2.454151647147053610e-09	-1.063799111991045606e-09	4.042538895985428143e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.992367321829912477e-09	-5.156848457703234385e-09	2.339391209909722684e-09	-1.015033578305662152e-09	3.860109241544417907e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.439173001961398996e-09	-4.876892873749497907e-09	2.214705497821920029e-09	-9.620206383485962665e-10	3.661567277128689400e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.916476358982350011e-09	-4.612182223289746984e-09	2.096617654684300047e-09	-9.117644368306729841e-10	3.473148260501125608e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.422786293313535238e-09	-4.361800252096161337e-09	1.984814335718412019e-09	-8.641161056396063753e-10	3.294345035999108668e-10
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	7.956621448863045852e-09	-4.124839479505838327e-09	1.878984292689133919e-09	-8.189280845763684796e-10	3.124654514920185561e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.516490393553497026e-09	-3.900530323504943082e-09	1.778816744978139004e-09	-7.760691653198733192e-10	2.963609260165544459e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.151543682000143971e-09	-3.714188353237430094e-09	1.695570557446862559e-09	-7.403933602499793993e-10	2.829458448190169548e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.756159936807971337e-09	-3.512076803209744446e-09	1.605183213750650168e-09	-7.016129344803111291e-10	2.683504360972555818e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.382489425548879597e-09	-3.321013502528228088e-09	1.519569290083841473e-09	-6.648569272941239792e-10	2.545011200975149527e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	6.029115286102104374e-09	-3.140446813687054910e-09	1.438436194934404324e-09	-6.300219472437016051e-10	2.413582025528608610e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.695026202577587389e-09	-2.969790386738901459e-09	1.361568125179309498e-09	-5.970087592727994123e-10	2.288871731095186232e-10
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.379362285014464563e-09	-2.808447768856002128e-09	1.288778052334700289e-09	-5.657200575261606047e-10	2.170555485686236374e-10
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.117599300141907355e-09	-2.674447343977743382e-09	1.228285922918608902e-09	-5.396810625077846683e-10	2.072020200672103332e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.834184281411831030e-09	-2.528976504472679525e-09	1.162642258493875089e-09	-5.113660182349244923e-10	1.964825298568039236e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.566699208775567919e-09	-2.391235880691479519e-09	1.100537107523540314e-09	-4.845117504221970734e-10	1.863123408904415838e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.314177192279912613e-09	-2.260898673303765559e-09	1.041767742788875495e-09	-4.590524279711535882e-10	1.766646421412962440e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.075652056604374946e-09	-2.137651465910764905e-09	9.861318760056280417e-10	-4.349239337942085192e-10	1.675130135353141721e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.850164024402320969e-09	-2.021182908043543917e-09	9.334285576780195940e-10	-4.120625738866070535e-10	1.588312095288004896e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.636830814692705457e-09	-1.911170684838490689e-09	8.834718407969627511e-10	-3.904049129409576602e-10	1.505939654347474682e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.435090177436999018e-09	-1.807237132340299602e-09	8.361373933571430440e-10	-3.698872223783634894e-10	1.427797500524918168e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.244470256688504825e-09	-1.708991210400483136e-09	7.913183629095763176e-10	-3.504459960063084972e-10	1.353681577999864644e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.064502281034039602e-09	-1.616044445038623322e-09	7.489085954116525309e-10	-3.320181439080793693e-10	1.283389166793990453e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.894715802094718283e-09	-1.528016638973477325e-09	7.088017975920514161e-10	-3.145416296449702079e-10	1.216719629957056731e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.734554353845246244e-09	-1.444637943021017052e-09	6.708767222757501913e-10	-2.979668786873010885e-10	1.153487914524905953e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.583385840065397919e-09	-1.365736227851837011e-09	6.349989915507988616e-10	-2.822553657944440055e-10	1.093522872160397473e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.440579509249716115e-09	-1.291143829821669218e-09	6.010346152141776620e-10	-2.673691900843914356e-10	1.036654909103165777e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.305508771550592176e-09	-1.220694150606298294e-09	5.688504855479194175e-10	-2.532706949424865346e-10	9.827155371020809594e-11
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.177634683281463767e-09	-1.154199811378888354e-09	5.383306855903374953e-10	-2.399213691018772111e-10	9.315460987390751631e-11
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.056669594463366213e-09	-1.091409847310889607e-09	5.094084573963341131e-10	-2.272796948851885210e-10	8.830148762271245448e-11
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.942373415484450937e-09	-1.032062959600694900e-09	4.820264018382751452e-10	-2.153038216602573981e-10	8.369957797168409013e-11
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.834507591021661655e-09	-9.758995326993480943e-10	4.561274867874449389e-10	-2.039521679887709862e-10	7.933635286191706237e-11
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.732826933105434414e-09	-9.226690742831834733e-10	4.316535351914911054e-10	-1.931842425367293801e-10	7.519942031739301128e-11
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.636981250380472944e-09	-8.722201048843055206e-10	4.085270213704312688e-10	-1.829705697529092300e-10	7.127719696060500870e-11
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.546547837157437556e-09	-8.244704373764427729e-10	3.866570823059545613e-10	-1.732894072297851684e-10	6.755868493610734883e-11
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.461105139060252302e-09	-7.793398198659377459e-10	3.659531484719105154e-10	-1.641193069323342656e-10	6.403296703021707360e-11
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.380234455851415136e-09	-7.367484520909452774e-10	3.463252605212849941e-10	-1.554389528857059392e-10	6.068919706906549151e-11
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.303597014511754127e-09	-6.965915986023857769e-10	3.276993700633641559e-10	-1.472253656300071192e-10	5.751735805411897542e-11
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.231055984526693342e-09	-6.586994051818600486e-10	3.100415627074096224e-10	-1.394510606112651325e-10	5.450946257855024478e-11
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.162507264270310137e-09	-6.228926002290199538e-10	2.933244641693223914e-10	-1.320879852627639508e-10	5.165788725563603968e-11
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.097847401138567881e-09	-5.889930460317437932e-10	2.775208711994859595e-10	-1.251082641620342398e-10	4.895505668733135181e-11
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.029611244645488162e-09	-5.529263298448800201e-10	2.607973689097180895e-10	-1.176810208432003563e-10	4.608282011237314874e-11
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.727138639935945735e-10	-5.226162946152195035e-10	2.468145553821670311e-10	-1.114377049738813506e-10	4.367139049466504781e-11
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.190496055858457511e-10	-4.939214448895840150e-10	2.335967021648302862e-10	-1.055200871120402759e-10	4.138586972342261007e-11
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.683283985451725703e-10	-4.668129553988940933e-10	2.210809625271025442e-10	-9.991693567157994914e-11	3.921917554265623757e-11
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	8.202625360162733148e-10	-4.412619663659611374e-10	2.092049935750551788e-10	-9.461707103571984415e-11	3.716427512144551692e-11
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.746448656794956668e-10	-4.172094818411579007e-10	1.979227345402277174e-10	-8.960683656303012294e-11	3.521493167836656515e-11
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.314295310671349562e-10	-3.945352863243431999e-10	1.872206998110497089e-10	-8.486748713288333765e-11	3.336647547188208367e-11
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	6.856512499727367375e-10	-3.705162782327851298e-10	1.758626515857686094e-10	-7.983553950926952108e-11	3.140200755180731209e-11
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.474541987814709003e-10	-3.503504485279739633e-10	1.663621695660560683e-10	-7.560803224881974027e-11	2.975317753453545904e-11
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.115621975272630696e-10	-3.311797485135343751e-10	1.574092865384110761e-10	-7.159283728340432845e-11	2.819137129179284483e-11
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.778175295085514579e-10	-3.129695623501437425e-10	1.489685754486258401e-10	-6.778101455599922108e-11	2.671196100853096103e-11
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.460123598198208586e-10	-2.957202641936710908e-10	1.409947207695127921e-10	-6.416752741971950500e-11	2.531024762608284178e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	5.122924381921502510e-10	-2.774640128633657383e-10	1.325260537840036938e-10	-6.033321628045825744e-11	2.382037775213840874e-11
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.839253985036064745e-10	-2.622576020874347287e-10	1.253952767159142103e-10	-5.712459632415565080e-11	2.256831396886857487e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.569443951397751300e-10	-2.479757289102260003e-10	1.186095573690309276e-10	-5.409526385575953952e-11	2.138029458286432696e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.313565514602681889e-10	-2.345288538208402154e-10	1.121677554259842525e-10	-5.123188637691826541e-11	2.025375058292358463e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.071786688449104695e-10	-2.218238132420687842e-10	1.060707321837420280e-10	-4.852082187610946358e-11	1.918622178029719156e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	3.816846768725183870e-10	-2.083020967257171802e-10	9.962476358133434408e-11	-4.563605668243803010e-11	1.805274936615901590e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.605383105539104304e-10	-1.968792928388037163e-10	9.425917639134068135e-11	-4.320515101787677951e-11	1.710243568702903082e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.407018131124578958e-10	-1.860066413319083200e-10	8.921018054677449701e-11	-4.089520473557306698e-11	1.620284860488723769e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.197598131122423649e-10	-1.744531387378188091e-10	8.386648585946820903e-11	-3.843953489721861639e-11	1.524748886697682410e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	3.021967580695398884e-10	-1.648044753654549803e-10	7.937847068835340111e-11	-3.638246659916736862e-11	1.444516172352190620e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.854674503083962603e-10	-1.557565513640070257e-10	7.510268199283062042e-11	-3.444236855226631812e-11	1.368370693639415273e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.695009012768363838e-10	-1.472885827971999537e-10	7.102272557896995450e-11	-3.261425291304017313e-11	1.296079814231108157e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.524906918119379908e-10	-1.383702872025246010e-10	6.667333919688807168e-11	-3.067929000233008522e-11	1.219199308004592431e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.382600059679745943e-10	-1.309049297954701820e-10	6.302833112743552318e-11	-2.905635732128426356e-11	1.154679113606522066e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.249068425530855549e-10	-1.238009124089600963e-10	5.959823628441154810e-11	-2.751435515376821717e-11	1.093626436487448959e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.109546126093334272e-10	-1.161695682327681662e-10	5.599879310466982725e-11	-2.586582867991361793e-11	1.028919457862552972e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	1.994087656208115777e-10	-1.097120934328322219e-10	5.300847302215977150e-11	-2.447563897922885377e-11	9.747133927103997838e-12
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.872296616356804820e-10	-1.028459461089729917e-10	4.984594247499846092e-11	-2.299744946146637200e-11	9.171675918022983184e-12
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.769936360133763179e-10	-9.712398816556243364e-11	4.718531118718981746e-11	-2.176077734743002636e-11	8.688244185896362696e-12
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.671939154133335035e-10	-9.178478031721082588e-11	4.464012314012157853e-11	-2.059764588722861573e-11	8.228979677920493787e-12
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.566486167046593948e-10	-8.621571604277791297e-11	4.190467218093404372e-11	-1.937278137014921958e-11	7.739539372344438830e-12
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.477516037746472846e-10	-8.159392214732920523e-11	3.959652841832709463e-11	-1.835001130546031618e-11	7.328144470108570514e-12
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.393541735369321774e-10	-7.722288134497506215e-11	3.741437444379668177e-11	-1.738133128628683033e-11	6.938552562945942459e-12
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.305648345776565642e-10	-7.253580835307917452e-11	3.512178153961152260e-11	-1.634668710164741181e-11	6.525766823291966300e-12
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.233635721284436442e-10	-6.852854038117493856e-11	3.323290084590655818e-11	-1.546939934201226572e-11	6.180798656202780739e-12
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.158580164056084331e-10	-6.421776783479523257e-11	3.125479974347893005e-11	-1.453086721179973816e-11	5.815523493305627145e-12
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	1.096118739805354638e-10	-6.059228856197043970e-11	2.960394187792093776e-11	-1.374203771032801977e-11	5.509293632407677759e-12
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	1.029424575862364697e-10	-5.678160026760666985e-11	2.784073665367513888e-11	-1.290847559041290665e-11	5.183435420930108372e-12
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	9.723380952347171696e-11	-5.366052352319530804e-11	2.633522798984517650e-11	-1.221749194607984789e-11	4.908618829382128910e-12
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	9.171764437625202414e-11	-5.077690808939606808e-11	2.488422031624158686e-11	-1.157101725328708583e-11	4.647003979038024092e-12
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	8.580518895505121924e-11	-4.776047209928046551e-11	2.332996556242514102e-11	-1.088933865792635175e-11	4.368464407509435460e-12
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	8.086793992295014304e-11	-4.523094689515970970e-11	2.202971784324023554e-11	-1.031712337268946392e-11	4.134915472555956877e-12
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	7.573855269837140716e-11	-4.249714370229206348e-11	2.067220430428737482e-11	-9.703392727133937637e-12	3.887990148293650354e-12
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	7.158443841662069813e-11	-4.013336845252220837e-11	1.956445114746708629e-11	-9.179814029244151581e-12	3.682281513674165514e-12
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	6.728906311354797748e-11	-3.757288375645018466e-11	1.841190747412575512e-11	-8.617563306963383074e-12	3.464926196751600026e-12
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	6.372156967584760455e-11	-3.541616440354458659e-11	1.745158969884417846e-11	-8.144657088114310132e-12	3.282812179648421290e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	5.989079308299608282e-11	-3.316063486310915331e-11	1.642120240109580036e-11	-7.646440938749202685e-12	3.088767565192378565e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	5.656858829293342916e-11	-3.133605148995235706e-11	1.553192950354600954e-11	-7.236359777153911618e-12	2.924577004409071715e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	5.292198140808420722e-11	-2.947250684121837334e-11	1.456053621701603124e-11	-6.809506629647053629e-12	2.748730439569368797e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	4.944086718582215251e-11	-2.775723804925592505e-11	1.363471421985678057e-11	-6.412217916355256111e-12	2.582658462203516885e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	4.654449825257185198e-11	-2.631303971589061875e-11	1.286265652453854556e-11	-6.078015148873618721e-12	2.443580895147702879e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	4.357456248591945202e-11	-2.472979391742790913e-11	1.206543197232208894e-11	-5.716791768149132782e-12	2.297101728229886001e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	4.121262404915927436e-11	-2.333702562888199887e-11	1.142458901727006476e-11	-5.405647779592192955e-12	2.175691731863841909e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	3.879823061963161713e-11	-2.181430086728353797e-11	1.076402279672812183e-11	-5.069752785014655751e-12	2.047804088652610101e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	3.679630834112956210e-11	-2.053045597860046663e-11	1.021433611054879044e-11	-4.787111182350996642e-12	1.940702719529055255e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	3.462309944739532765e-11	-1.919994609153263045e-11	9.619278717032568324e-12	-4.490971399805197954e-12	1.826268361032059674e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	3.245566343124685851e-11	-1.802198850798441940e-11	9.031314430851370989e-12	-4.221416974651776218e-12	1.716959533758046674e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	3.054432711745279250e-11	-1.708955627797257936e-11	8.516786667938627906e-12	-4.002076789712383013e-12	1.624017204657154056e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	2.847382618864375842e-11	-1.612739711381984873e-11	7.960855972573053463e-12	-3.772474860488284996e-12	1.524783491496198079e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	2.675795366988168627e-11	-1.531323950653788612e-11	7.498897416223393186e-12	-3.578806899315859436e-12	1.441807995918211179e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	2.502992584199115066e-11	-1.440171595308882028e-11	7.029129677408741636e-12	-3.367059776114916544e-12	1.354922391937416264e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	2.353838289435204044e-11	-1.347511282163208601e-11	6.616945267417463618e-12	-3.159005174575651426e-12	1.274923589771468895e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.235708190152949550e-11	-1.266313412876884847e-11	6.286501162864881350e-12	-2.980029956941646535e-12	1.208689879270770157e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	2.111918888557877565e-11	-1.179623303886689279e-11	5.938822042738735856e-12	-2.789386237023611358e-12	1.138506406808091760e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	1.990246677902675427e-11	-1.101384727539321736e-11	5.599407308895261124e-12	-2.614280838124653561e-12	1.071690011772647383e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.878394965372011470e-11	-1.041436330182540621e-11	5.292100915946770493e-12	-2.474629038290761823e-12	1.014223148349538696e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.750323131059009477e-11	-9.832314482882805756e-12	4.944352443326001301e-12	-2.333254724309401811e-12	9.518763366703389415e-13
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.626040607503125508e-11	-9.309254166899983826e-12	4.608365639942548418e-12	-2.203296762549398860e-12	8.927015259830839578e-13
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	1.523905580999111223e-11	-8.861348618476331466e-12	4.331230947100849140e-12	-2.092975416496453671e-12	8.433787680127255827e-13
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.424107323329005162e-11	-8.340542680411579803e-12	4.056587373969610317e-12	-1.969836642195387040e-12	7.922578423819373405e-13
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	1.342002210302495467e-11	-7.788126489032920214e-12	3.824963781669749180e-12	-1.845780269049922635e-12	7.458573676276225479e-13
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.271602471596064224e-11	-7.233434216656330763e-12	3.622449291086505463e-12	-1.724496542593701667e-12	7.031664357480583066e-13
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.213357941864745662e-11	-6.765865470031485469e-12	3.454133238350991333e-12	-1.622483925245207568e-12	6.674229688881966113e-13
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.146563815817415776e-11	-6.299171617700718598e-12	3.263688856856811040e-12	-1.518116953724458917e-12	6.286732600644568070e-13
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	1.073138684288287074e-11	-5.921073626331037008e-12	3.059822631043601762e-12	-1.427986195461612060e-12	5.905811826613953673e-13
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	9.955922381074697701e-12	-5.614483109770840255e-12	2.848298966723573401e-12	-1.349652434552014330e-12	5.534529129467858706e-13
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	9.279143046364837390e-12	-5.373471828378061801e-12	2.664716069385992366e-12	-1.286013747838293962e-12	5.219195457191330343e-13
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	8.584656186091074850e-12	-5.105837229833970794e-12	2.475355001076878498e-12	-1.216777529576421144e-12	4.888379149536344599e-13
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	8.015654996449134297e-12	-4.808797816881472526e-12	2.316776915105437160e-12	-1.145493465133172141e-12	4.590552008218320303e-13
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	7.583129704607883969e-12	-4.473715612900382010e-12	2.191407320261022817e-12	-1.070917784884126515e-12	4.326491848040741065e-13
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	7.232593754729491713e-12	-4.128780550391220097e-12	2.086419047992030136e-12	-9.967763127992830853e-13	4.086727086677643763e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	6.941942870573562114e-12	-3.838863174997141499e-12	1.998941333821649315e-12	-9.345430048112720913e-13	3.885744043372758458e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	6.584948548527006301e-12	-3.559403421487286973e-12	1.894505628153011426e-12	-8.723566985811859710e-13	3.664064387598184025e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	6.152285648299967484e-12	-3.351850469124994504e-12	1.773367766166641710e-12	-8.214052055313263494e-13	3.439421579835605167e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	5.670658553292042688e-12	-3.199471851686951409e-12	1.641801940721695456e-12	-7.792941131494462930e-13	3.215842556955333858e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	5.192693181557606759e-12	-3.071177008843949881e-12	1.512177227049324153e-12	-7.416738609332664211e-13	3.001648656889648680e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	4.770736235465452121e-12	-2.936041522861209971e-12	1.396797074057176663e-12	-7.042181991706014622e-13	2.805117299890934866e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	4.483853279113454475e-12	-2.785832102543382126e-12	1.315870294035162331e-12	-6.676559035579173352e-13	2.651750302293146562e-13
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	4.265414838169196449e-12	-2.578861093455902764e-12	1.250285076918688346e-12	-6.222414004155235406e-13	2.503526786500118676e-13
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	4.109928689925260928e-12	-2.357117582916064916e-12	1.200315802804233030e-12	-5.757918990444207004e-13	2.372419310939660503e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	3.965429226453248046e-12	-2.148530426614752862e-12	1.153560010035143130e-12	-5.321495135172835504e-13	2.249021060578993036e-13
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	3.780257792206038335e-12	-1.980863453444607541e-12	1.097688494550756352e-12	-4.951336526077598029e-13	2.123980768224288949e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	3.517677308443842394e-12	-1.873540714992191101e-12	1.023937296474643707e-12	-4.673940864530471594e-13	1.990599888833861459e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	3.206696069184172493e-12	-1.809218107339943093e-12	9.392514258608919344e-13	-4.464223982036755706e-13	1.853864547220456744e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	2.894507755832860723e-12	-1.760386037599215295e-12	8.549209858550904856e-13	-4.282843757209524464e-13	1.721993591416630697e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	2.628030369147703503e-12	-1.699695588932393078e-12	7.821701266413022927e-13	-4.090687851665690814e-13	1.603157848015853646e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	2.451600879693646428e-12	-1.601263665648282004e-12	7.316020866494734729e-13	-3.850735341937928841e-13	1.505059163120537195e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	2.370071997616214271e-12	-1.481625162338897340e-12	7.051473655995073207e-13	-3.596582003981420371e-13	1.434898100312166259e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	2.322818905734188231e-12	-1.332951222702421828e-12	6.864420621764581084e-13	-3.296094050578993066e-13	1.367432075325415849e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	2.278598250276302764e-12	-1.193567667687659774e-12	6.687732650910024623e-13	-3.014605392879638360e-13	1.303689355632913674e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	2.191923828716354876e-12	-1.088462645530802628e-12	6.411230073398487436e-13	-2.787659651812647323e-13	1.234979273883218972e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	2.030860182033669211e-12	-1.034988183232313272e-12	5.957623375464810621e-13	-2.639783932588529626e-13	1.155186747886935611e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	1.821803189503851087e-12	-1.017612893913401086e-12	5.391208380389422052e-13	-2.548055077435860540e-13	1.069282859205420652e-13
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	1.606897933948583818e-12	-1.011929725102152922e-12	4.814507371355348062e-13	-2.476744615144256547e-13	9.852320896169176821e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	1.428047115608662587e-12	-9.936719761063208234e-13	4.329452997683511603e-13	-2.390329525277672983e-13	9.109531082238577391e-14
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.325196740792475079e-12	-9.396883671239239443e-13	4.033196024540043704e-13	-2.254920654108397510e-13	8.539836766328933671e-14
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	1.298717626708902019e-12	-8.493401730866896356e-13	3.926111759391417622e-13	-2.069608278629932997e-13	8.141275839969486772e-14
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	1.309720731521952201e-12	-7.443218485189582161e-13	3.912571148980576247e-13	-1.866199333517642324e-13	7.835162715800427581e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	1.317837330227114070e-12	-6.471718957948613992e-13	3.893329688597926412e-13	-1.677737077841529796e-13	7.539934783508479385e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	1.282929088732964145e-12	-5.803001691395505289e-13	3.769709274488111400e-13	-1.537076152645442545e-13	7.174494878542271922e-14
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	1.163443297728704033e-12	-5.582171611144927659e-13	3.435714665795620416e-13	-1.461173252417321826e-13	6.625099375669751850e-14
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	1.012071800417201524e-12	-5.685733133966575876e-13	3.029404299049392120e-13	-1.439954744619934097e-13	6.060159030976055335e-14
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	8.580716078632258688e-13	-5.850895613553765427e-13	2.619091202829269692e-13	-1.429650335562962791e-13	5.507426949406925886e-14
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	7.387337336744145320e-13	-5.862152143168255389e-13	2.296950494918772888e-13	-1.397951367535456723e-13	5.042622006844225213e-14
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	6.883082580604820999e-13	-5.521392914386649160e-13	2.147608391108121798e-13	-1.315164051084070970e-13	4.735140049331216836e-14
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	7.010128728452393393e-13	-4.859373792633283042e-13	2.156284252995254982e-13	-1.186000418591569755e-13	4.571003347222397908e-14
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	7.416765844301270374e-13	-4.074869480027120484e-13	2.235221231391529366e-13	-1.040430969900915365e-13	4.475030565360993362e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	7.746365231323618180e-13	-3.369479335092472569e-13	2.295443395785486512e-13	-9.088503480736399991e-14	4.371026606204836580e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	7.644377725005199451e-13	-2.943626577123162698e-13	2.248493699163722834e-13	-8.214758051201769546e-14	4.183240765238459765e-14
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	6.905550834770042933e-13	-2.912399797501809108e-13	2.043272763347446150e-13	-7.955431790271684456e-14	3.868034940434414263e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	5.643419455649629129e-13	-3.163063955170726923e-13	1.706435427297679774e-13	-8.114584504732000155e-14	3.434744125237144055e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	4.475313916576861813e-13	-3.434453496886346138e-13	1.396943986079705930e-13	-8.336352611852359343e-14	3.049078124322530139e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	3.620436011337290304e-13	-3.550442695030402185e-13	1.167725892220746425e-13	-8.327295590126938063e-14	2.741944318983914723e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	3.378296537950057313e-13	-3.337707905603112879e-13	1.093929923657181425e-13	-7.821386086316786767e-14	2.578093877186994253e-14
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	3.680434701314113109e-13	-2.834400421868803476e-13	1.157954487982596419e-13	-6.878586285115698891e-14	2.540930583076317192e-14
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	4.214158595140791497e-13	-2.219034430260418368e-13	1.280638096621732782e-13	-5.775226261371413516e-14	2.559868788162499571e-14
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	4.695194026967699110e-13	-1.622885905792164340e-13	1.388643146376343454e-13	-4.699967125638585045e-14	2.560141529149435997e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	4.684847509282408936e-13	-1.360723113975362563e-13	1.373670298061771446e-13	-4.170520056902654330e-14	2.464407138279021864e-14
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	4.103715154153903060e-13	-1.443865608260178362e-13	1.214378004534675687e-13	-4.187245027094210008e-14	2.244062960023354427e-14


==> pde_runs/ss_100Td_nr256_lmax5_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.839051480264637939e-02	-1.737865350523955840e-04	1.965027051449097175e-05	3.693695603405565951e-05	-6.544910404022126621e-08	4.798484027941071883e-06
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.829513544349151422e-02	-5.689452935136566931e-04	6.141965167272111896e-05	1.065921814285542940e-04	-2.680960801152966355e-07	1.485305363411683325e-05
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.819458600601757681e-02	-9.612218237129674684e-04	1.049612305436919523e-04	1.708343380018971394e-04	-4.685329646231843532e-07	2.549952312761214574e-05
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.809121260389541797e-02	-1.344695215401342731e-03	1.495481988874714050e-04	2.297581579061231999e-04	-6.549875271362312138e-07	3.667671851417900083e-05
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.798610507764769884e-02	-1.718112188952364543e-03	1.948761118562526359e-04	2.835887757729131761e-04	-8.338618794438940386e-07	4.833055197724464596e-05
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.787996683385813523e-02	-2.080760344705930975e-03	2.407382615491388716e-04	3.324421122495831767e-04	-1.013833782853091007e-06	6.039766857967211885e-05
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.777328508597819934e-02	-2.432038514936563957e-03	2.869773900276452179e-04	3.764618960927438706e-04	-1.202671029167434891e-06	7.280164544503278505e-05
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.766577316248005569e-02	-2.773514481146127208e-03	3.337440191359198672e-04	4.159871218614317936e-04	-1.407612588016374001e-06	8.554895850058378203e-05
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.755770979734584958e-02	-3.104548875483863733e-03	3.809239320802970848e-04	4.511042068659911028e-04	-1.632956539929729486e-06	9.855826217459167521e-05
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.744977282322386913e-02	-3.423321099759650196e-03	4.282121944648470293e-04	4.817877474859012061e-04	-1.879957959040668026e-06	1.117015268931971430e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.734125640260117673e-02	-3.732069041060270820e-03	4.758996228532922767e-04	5.084126587454659146e-04	-2.151196768974040847e-06	1.250170256779871880e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.723142738548130992e-02	-4.032722050687469716e-03	5.242849120635783861e-04	5.312595560520445414e-04	-2.448378907290934605e-06	1.385409328695041227e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.712154200792828929e-02	-4.321783598750687100e-03	5.727837762338960567e-04	5.501906204319348750e-04	-2.766272474314286475e-06	1.520693056863708665e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.701151259223650514e-02	-4.599637920131335010e-03	6.214002305842667752e-04	5.654078023756908215e-04	-3.101986053163092198e-06	1.655666962539823861e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.689989877693137965e-02	-4.869836101989777517e-03	6.707327112161569869e-04	5.772390224163404925e-04	-3.455806477095473430e-06	1.791564988645914043e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.678727390455704849e-02	-5.130819955164457082e-03	7.204890876583732286e-04	5.857153096553222157e-04	-3.821222930466911561e-06	1.927190907803736654e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.667421807712797799e-02	-5.381308491309351287e-03	7.703723311619665179e-04	5.909431225988893976e-04	-4.190554660949581125e-06	2.061421852556741968e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.655996590042699557e-02	-5.623068216922089829e-03	8.206795365555771436e-04	5.931072364043858116e-04	-4.559996062632845286e-06	2.194758468929758138e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.644442810550305056e-02	-5.856261108812885544e-03	8.714077831821129532e-04	5.923329533212596002e-04	-4.922905991200923988e-06	2.326878794403475074e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.632752175647316228e-02	-6.081054809120675642e-03	9.225513798490222149e-04	5.887392219340251013e-04	-5.272179407453100420e-06	2.457496565941819327e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.620916869863080478e-02	-6.297624725928345144e-03	9.741019395018255152e-04	5.824404026817691553e-04	-5.600177170603298537e-06	2.586355707499384199e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.608999739927301498e-02	-6.504951480868350483e-03	1.025746317057546790e-03	5.736083092994057227e-04	-5.897394005637389565e-06	2.712466085455771006e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.596854887498483644e-02	-6.705620737434281851e-03	1.078074436245027995e-03	5.622552387808532745e-04	-6.158902384765570174e-06	2.837024097456122113e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.584616942607766921e-02	-6.897467252142605414e-03	1.130465936572197169e-03	5.486201832170512199e-04	-6.373434552125187887e-06	2.958340875917885048e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.572210879019844965e-02	-7.081842684041319766e-03	1.183203648996943502e-03	5.327506070951444671e-04	-6.533762153718734830e-06	3.076927079300454575e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.559632169201350116e-02	-7.258901732241360323e-03	1.236267947078726519e-03	5.147462313494212361e-04	-6.631379028155330908e-06	3.192579185947199121e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.546949840340865467e-02	-7.427855951140282555e-03	1.289331473718419640e-03	4.948299932159623982e-04	-6.657242749465860855e-06	3.304455027822025479e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.534015660766975819e-02	-7.590779533832617623e-03	1.342976489447651094e-03	4.728725685725344808e-04	-6.602877338990193884e-06	3.413629085761391859e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.520973237748749207e-02	-7.745979720080683507e-03	1.396569787598740849e-03	4.492183488983192332e-04	-6.459985762601483817e-06	3.518681549274104456e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.507673219840051648e-02	-7.895362863576218734e-03	1.450687753486798546e-03	4.236951087678472424e-04	-6.217939441912173627e-06	3.620626702046789353e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.494262643835263527e-02	-8.037402175714837560e-03	1.504696515440607976e-03	3.966784274774273430e-04	-5.870784211207647778e-06	3.718160410984466054e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.480666777023533220e-02	-8.173095005196685109e-03	1.558865644909758832e-03	3.681228586328395488e-04	-5.408545259187822709e-06	3.811697451174349250e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.466885065712982272e-02	-8.302574215278014230e-03	1.613163070719786287e-03	3.381162038378700990e-04	-4.822724821844278972e-06	3.901079623233682874e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.452994713316474729e-02	-8.425318627157530119e-03	1.667255817626845868e-03	3.069208856171077205e-04	-4.109135704180198737e-06	3.985712691650453578e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.438842875153935608e-02	-8.542823770811495965e-03	1.721705636021352145e-03	2.742767883715592253e-04	-3.251541998152010868e-06	4.066406489044550139e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.424585007712732554e-02	-8.653935472492864031e-03	1.775882434623850259e-03	2.406209956315488957e-04	-2.251371318223425784e-06	4.142158406542665802e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.410145675381849484e-02	-8.759444482957127326e-03	1.830046287102922702e-03	2.058604854610243640e-04	-1.096424351255774437e-06	4.213299753238316440e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.395526583513452823e-02	-8.859474981890156850e-03	1.884159798011653553e-03	1.700745504181305735e-04	2.208856486912694947e-07	4.279711055106445185e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.380729804869891830e-02	-8.954150895509858238e-03	1.938185024419178306e-03	1.333400345975091234e-04	1.707857691246656772e-06	4.341288544721868419e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.365758070051605322e-02	-9.043601571748591250e-03	1.992081881535858780e-03	9.573302109440989642e-05	3.371583722111349331e-06	4.397949746893972515e-04
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.350694839093189159e-02	-9.127515226760868003e-03	2.045527151436651522e-03	5.753171346601222398e-05	5.208555697492548074e-06	4.449355554477660507e-04
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.335463426446701074e-02	-9.206503878407368974e-03	2.098770780316537316e-03	1.860803994229018313e-05	7.233595632631286785e-06	4.495746892121752891e-04
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.319985686118109736e-02	-9.281063444073136756e-03	2.152051460236116022e-03	-2.117741015695321179e-05	9.465023923575052015e-06	4.537253761699555198e-04
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.304427996331747608e-02	-9.350521091348639249e-03	2.204769243181941250e-03	-6.133761496853868376e-05	1.188519725006898757e-05	4.573368665224679559e-04
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.288795583509031173e-02	-9.415071756339774348e-03	2.256893047530395251e-03	-1.018003112127682916e-04	1.449647462117907397e-05	4.604126683594425475e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.272928098073395076e-02	-9.475509807642982021e-03	2.308931478951083398e-03	-1.429266085639397809e-04	1.733136279094451681e-05	4.629812987284849871e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.256911754997103448e-02	-9.531592940069923137e-03	2.360569557633905927e-03	-1.844416064525521625e-04	2.038143602711277200e-05	4.650214076360881655e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.240834669170632759e-02	-9.583175777688975050e-03	2.411505287787219388e-03	-2.260667199597319417e-04	2.363353254673697295e-05	4.665234656594518538e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.224618708537515976e-02	-9.630665870187692795e-03	2.461968926677412465e-03	-2.679562734597974163e-04	2.710681928754712103e-05	4.674964953450819259e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.208268467040563288e-02	-9.674164459252124898e-03	2.511922474976252973e-03	-3.100520843526738315e-04	3.080498494172901854e-05	4.679378641751545881e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.191788999438611191e-02	-9.713776900732129863e-03	2.561327588643728340e-03	-3.522972847778251871e-04	3.473100074331018840e-05	4.678470905793977912e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.175185419066026027e-02	-9.749607200628021553e-03	2.610146496816147937e-03	-3.946367234372513146e-04	3.888753392791262706e-05	4.672244365697992164e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.158462724540167410e-02	-9.781755212563440424e-03	2.658342433987160615e-03	-4.370170631355551000e-04	4.327710452298755435e-05	4.660701895215788385e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.141710945573802122e-02	-9.810185828353410950e-03	2.705642250002719337e-03	-4.791737038881456879e-04	4.787768027877924713e-05	4.643954507923822518e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.124851031631786680e-02	-9.835165748958183546e-03	2.752256033359705423e-03	-5.212709151441055708e-04	5.271231187352936118e-05	4.621972945838593878e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.107888172699274532e-02	-9.856786414001655200e-03	2.798149161618471853e-03	-5.632600343355037304e-04	5.778233396246145511e-05	4.594773302738580862e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.090488212315235683e-02	-9.875473600409556338e-03	2.844175889666276415e-03	-6.059226919660174208e-04	6.319598252522370420e-05	4.561694882209626567e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.073505620018764678e-02	-9.890459570350031843e-03	2.888072630607899441e-03	-6.471379578838236868e-04	6.868612121416712093e-05	4.524470000684009327e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.056521405768462013e-02	-9.902375016887886641e-03	2.930957641924578690e-03	-6.879145086948760179e-04	7.437926663359904365e-05	4.482465578064632008e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.039540805099485876e-02	-9.911348621449966520e-03	2.972815869999792440e-03	-7.282182818760305322e-04	8.027187696995844856e-05	4.435798257432358761e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.021720716119964567e-02	-9.917740091845745828e-03	3.015647025849538428e-03	-7.699936825319098543e-04	8.666940137061014866e-05	4.381910265747669567e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	6.004763382196403460e-02	-9.921063315377700448e-03	3.055358843319630480e-03	-8.092310138893265290e-04	9.295852002883868935e-05	4.326053456405245254e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.986978354051872980e-02	-9.921777676104028346e-03	3.095910218915532731e-03	-8.498235944051511694e-04	9.976341859911127933e-05	4.262776674751742241e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.969219341910210475e-02	-9.919777278814401536e-03	3.135277010564089216e-03	-8.897666963167980090e-04	1.067689717277046002e-04	4.194911140225105893e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.952334907293238553e-02	-9.915461777033857810e-03	3.171658893088323290e-03	-9.271794566663465369e-04	1.136224475450661557e-04	4.126146774666315169e-04
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.934641346185487443e-02	-9.908513406585887223e-03	3.208685871065469937e-03	-9.657794372359711135e-04	1.210038293313854736e-04	4.049747598020469108e-04
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.916988498066468039e-02	-9.899200890939308800e-03	3.244504146134349030e-03	-1.003658009033877533e-03	1.285686382193702761e-04	3.969202051442202294e-04
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.899380979244230744e-02	-9.887632833146028227e-03	3.279108462742922302e-03	-1.040795088741650921e-03	1.363105188376817489e-04	3.884661276352807256e-04
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.881823169910711108e-02	-9.873913120654567721e-03	3.312494304420361777e-03	-1.077171972152719034e-03	1.442232925010757333e-04	3.796271506834270016e-04
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.864319296500418444e-02	-9.858143655398304839e-03	3.344659493234110933e-03	-1.112772824386463110e-03	1.523000821674021839e-04	3.704189609712533809e-04
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.846044162724890747e-02	-9.839532343890280627e-03	3.377046225774801066e-03	-1.149221419353307905e-03	1.609296785954061350e-04	3.603935993574030943e-04
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.828663134332913442e-02	-9.819869205041549878e-03	3.406709726927307363e-03	-1.183190654336691364e-03	1.693205136722309020e-04	3.504782830943635311e-04
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.810524898733621796e-02	-9.797381154876371248e-03	3.436476336930675141e-03	-1.217903411293626975e-03	1.782638824642201168e-04	3.397455931039632072e-04
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.793281971493553784e-02	-9.774201919369838662e-03	3.463643308019456919e-03	-1.250194835724853515e-03	1.869388705749739450e-04	3.291874568369261350e-04
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.775295789477450509e-02	-9.748214882628471883e-03	3.490801720987676219e-03	-1.283131320850593778e-03	1.961635858701809676e-04	3.178149323456051561e-04
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.758204677757280260e-02	-9.721864641069097313e-03	3.515486768119012364e-03	-1.313711252769739993e-03	2.050919463371563890e-04	3.066771634317258261e-04
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.740384096744135384e-02	-9.692727039305192721e-03	3.540056554138429346e-03	-1.344842153660333545e-03	2.145656552577160912e-04	2.947307008918027046e-04
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.722652947654632144e-02	-9.662105386704811227e-03	3.563313595680502131e-03	-1.375042940958918786e-03	2.241536135473497465e-04	2.825168876864340333e-04
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.705014194704777220e-02	-9.630081553989072035e-03	3.585265970978099813e-03	-1.404310116576868144e-03	2.338473050297781007e-04	2.700527202875928714e-04
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.687470559200171610e-02	-9.596733278918464366e-03	3.605923635072109945e-03	-1.432642231764101647e-03	2.436379371263959861e-04	2.573552348770495775e-04
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.670024527768049993e-02	-9.562134348657620048e-03	3.625298428120106962e-03	-1.460039870893989301e-03	2.535164197064066903e-04	2.444415478442978941e-04
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.652678458850264598e-02	-9.526355515341528371e-03	3.643401982570019376e-03	-1.486503828941016002e-03	2.634740110043470428e-04	2.313281055509401585e-04
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.634653203353889861e-02	-9.487762697581496318e-03	3.660982212897156626e-03	-1.513173959193684151e-03	2.739595136011767763e-04	2.174224089873653433e-04
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.617518169967686270e-02	-9.449780547241526038e-03	3.676525506158059408e-03	-1.537735145343395882e-03	2.840517976024369592e-04	2.039507666298973922e-04
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.600489089810033183e-02	-9.410819640216167362e-03	3.690839648183501243e-03	-1.561372631305068441e-03	2.941963713144380051e-04	1.903287484357869765e-04
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.582801075652644301e-02	-9.369107800360388857e-03	3.704505970970986203e-03	-1.585101792258243819e-03	3.048487406421463331e-04	1.759435764661302758e-04
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.565993742175214670e-02	-9.328332356295137434e-03	3.716352532622375048e-03	-1.606865360607428106e-03	3.150737203076994157e-04	1.620620450425029385e-04
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.548540501029324695e-02	-9.284846560107485811e-03	3.727475670730921384e-03	-1.628650331996883260e-03	3.257912230996211594e-04	1.474390484853269144e-04
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.531209240493144969e-02	-9.240543778544855688e-03	3.737328220321296628e-03	-1.649454557507090040e-03	3.365276047105048539e-04	1.327196973082717536e-04
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.514001172172108139e-02	-9.195481590440372083e-03	3.745929608560818764e-03	-1.669286889940840499e-03	3.472735412616416743e-04	1.179202709473347547e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.496917204444916327e-02	-9.149715502943113477e-03	3.753301529672816144e-03	-1.688158341989792321e-03	3.580195118860647879e-04	1.030572041404927174e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.479958088751978734e-02	-9.103298981995690611e-03	3.759466248152563538e-03	-1.706080666229238020e-03	3.687561214468635024e-04	8.814664122864604716e-05
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.463124530396905321e-02	-9.056283493155252787e-03	3.764445325677982356e-03	-1.723065287002155084e-03	3.794743403773494944e-04	7.320410566928083323e-05
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.446417086193305890e-02	-9.008717909012298880e-03	3.768260732870577431e-03	-1.739124177691844624e-03	3.901653228408928425e-04	5.824462233868781956e-05
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.429836017603742460e-02	-8.960647624943651052e-03	3.770936417573117917e-03	-1.754271103734432891e-03	4.008201559029547995e-04	4.328287887453691180e-05
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.412668983423094687e-02	-8.909996267493971306e-03	3.772538811067707547e-03	-1.769119080243051773e-03	4.118903648766442408e-04	2.768353760210427820e-05
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.396346744078632518e-02	-8.861028217135981030e-03	3.772958114361984593e-03	-1.782444586891687157e-03	4.224448168763576903e-04	1.276068648374647219e-05
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.379449935067104338e-02	-8.809529486179835944e-03	3.772257066042925683e-03	-1.795422128095956662e-03	4.333922931869771920e-04	-2.768638911237814097e-06
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.363386374971332998e-02	-8.759831612952167362e-03	3.770520055838000317e-03	-1.806986249995621218e-03	4.438121010729479429e-04	-1.759671398190303476e-05
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.346758953833705141e-02	-8.707653844427815093e-03	3.767622742756521204e-03	-1.818159032421878731e-03	4.546017388336268269e-04	-3.299904610526239660e-05
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.330268627657799851e-02	-8.655190119394388579e-03	3.763644252162099378e-03	-1.828435245759716830e-03	4.652979583322253577e-04	-4.831577932820610888e-05
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.313914793022819771e-02	-8.602477548005639865e-03	3.758613112481548005e-03	-1.837833173973268605e-03	4.758923811631121442e-04	-6.353360107984601520e-05
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.297696718035901919e-02	-8.549550955393843410e-03	3.752558093751244637e-03	-1.846371518479255052e-03	4.863768738456357237e-04	-7.863970250463254053e-05
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.281613681287738310e-02	-8.496443947756325901e-03	3.745507063642157866e-03	-1.854068416495751898e-03	4.967436024765531409e-04	-9.362174086313030145e-05
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.265664900651541996e-02	-8.443188863181344886e-03	3.737487602578811775e-03	-1.860941896652611388e-03	5.069850144414668469e-04	-1.084678685166143303e-04
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.249849339593944120e-02	-8.389816527418766240e-03	3.728528614201067660e-03	-1.867011082568415447e-03	5.170938111378301253e-04	-1.231668471202142462e-04
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.234165921494117468e-02	-8.336356627647773659e-03	3.718658613276166081e-03	-1.872294903719052541e-03	5.270629523047770442e-04	-1.377078808190983650e-04
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.217968408323319512e-02	-8.280607034166928559e-03	3.707438414908198476e-03	-1.876983551525843261e-03	5.372916535005770738e-04	-1.526756138593456634e-04
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.202551414976858135e-02	-8.227055467108064513e-03	3.695794197651059657e-03	-1.880721107503010962e-03	5.469549074409600425e-04	-1.668624013896382588e-04
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.186628706699392133e-02	-8.171265583185201992e-03	3.682786678260318962e-03	-1.883840277752586462e-03	5.568512847960035376e-04	-1.814404268927618060e-04
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.171472696912123024e-02	-8.117724394320223816e-03	3.669485196880327253e-03	-1.886111235997397183e-03	5.661829726828535676e-04	-1.952343114516775125e-04
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.155818935491780081e-02	-8.061994445773532081e-03	3.654810745801653164e-03	-1.887743442629286192e-03	5.757214009311942358e-04	-2.093842429581866229e-04
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.140300055363447584e-02	-8.006331058842809309e-03	3.639331009584137726e-03	-1.888648158933457256e-03	5.850680811428612049e-04	-2.233021439049720698e-04
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.124914279517312626e-02	-7.950756822107201555e-03	3.623076963247561389e-03	-1.888846972564920540e-03	5.942174002026223093e-04	-2.369797128125057531e-04
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.109659863389669210e-02	-7.895293544177598224e-03	3.606078731726682259e-03	-1.888360904103918636e-03	6.031639596940153222e-04	-2.504089658108088023e-04
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.094535096660034873e-02	-7.839962234632938745e-03	3.588365591321449749e-03	-1.887210404910651508e-03	6.119025703841950593e-04	-2.635822343189261853e-04
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.079538132634690839e-02	-7.784781743534724407e-03	3.569966933046305954e-03	-1.885416163595076506e-03	6.204285226694139510e-04	-2.764927344835325690e-04
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.064667021133474611e-02	-7.729769071759700662e-03	3.550912107095828118e-03	-1.882998969229911267e-03	6.287375223282972402e-04	-2.891344379008180102e-04
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.049919857777732113e-02	-7.674940636263934655e-03	3.531229626844469439e-03	-1.879979034737217598e-03	6.368254350280537707e-04	-3.015015429897574041e-04
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.034712282521174032e-02	-7.618131526890581720e-03	3.510123857530713515e-03	-1.876220088608862493e-03	6.449980860837321904e-04	-3.140660736846961464e-04
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.020212060217028871e-02	-7.563726939919099800e-03	3.489246991159969304e-03	-1.872031809606786472e-03	6.526232646866401890e-04	-3.258565592540182770e-04
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.005256958732369477e-02	-7.507389683356319177e-03	3.466958765047373561e-03	-1.867100654617907850e-03	6.603076515168402119e-04	-3.378115721670165469e-04
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.990995321883644198e-02	-7.453467328872335693e-03	3.445001207794204639e-03	-1.861825793653004756e-03	6.674570958795494066e-04	-3.490072323923514301e-04
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.976284096244906752e-02	-7.397660109678472380e-03	3.421645977238250893e-03	-1.855805638320891671e-03	6.746405247003761435e-04	-3.603349630010273599e-04
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.961693838375149518e-02	-7.342142366032878772e-03	3.397789782725658611e-03	-1.849261565310745745e-03	6.815645873353805891e-04	-3.713374822034775182e-04
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.947222212918870460e-02	-7.286925101210288067e-03	3.373461063997101363e-03	-1.842214438599888184e-03	6.882271890554147922e-04	-3.820120599693981956e-04
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.932866944674168391e-02	-7.232018958719312052e-03	3.348687448039294398e-03	-1.834684538657533346e-03	6.946263200463925454e-04	-3.923560767862067965e-04
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.918625797146750078e-02	-7.177434170977203647e-03	3.323495828657479102e-03	-1.826691627441318164e-03	7.007601378416224809e-04	-4.023671507502612241e-04
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.904496456424630585e-02	-7.123180159794018085e-03	3.297912693324015453e-03	-1.818255233790009012e-03	7.066274654090251572e-04	-4.120439029946299826e-04
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.890476612451832156e-02	-7.069265849318727250e-03	3.271963932632221145e-03	-1.809394479421009378e-03	7.122274224055049523e-04	-4.213853923397738199e-04
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.876031025640898547e-02	-7.013646723949806469e-03	3.244657129765046114e-03	-1.799763705462813180e-03	7.177588735877098560e-04	-4.307303638184323486e-04
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.862227454770149532e-02	-6.960451075174917818e-03	3.218040277419284730e-03	-1.790095039740232817e-03	7.228113739826991539e-04	-4.393858765006705279e-04
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.848526554292025698e-02	-6.907618352711464120e-03	3.191132254002759967e-03	-1.780057492525553581e-03	7.275949591241659669e-04	-4.477047204885535787e-04
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.834404940052179633e-02	-6.853143496835113757e-03	3.162906032265409145e-03	-1.769262402929121019e-03	7.322781753788370476e-04	-4.559877570792825489e-04
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.820389134872159198e-02	-6.799071640715163498e-03	3.134416187231075807e-03	-1.758107850385333838e-03	7.366719698686061569e-04	-4.639089228009898283e-04
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.806990175883160687e-02	-6.747388532221727624e-03	3.106755318192163697e-03	-1.747044180402620907e-03	7.406298898001615304e-04	-4.711954406942028004e-04
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.793175001282658915e-02	-6.694123408411379976e-03	3.077818692936865400e-03	-1.735237928735865274e-03	7.444575036540437276e-04	-4.784096318545610839e-04
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.779458437770646440e-02	-6.641276391338516924e-03	3.048688959021148871e-03	-1.723126048932268131e-03	7.479986325137088794e-04	-4.852668100611657546e-04
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.765838127258426038e-02	-6.588852036434162188e-03	3.019388546260143476e-03	-1.710725704295719581e-03	7.512546536325109912e-04	-4.917691817432228753e-04
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.752311758547300702e-02	-6.536854514562638087e-03	2.989939222467494565e-03	-1.698053612037200583e-03	7.542270349131558090e-04	-4.979190551303449381e-04
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.738877002767663549e-02	-6.485286374254207314e-03	2.960361808733462906e-03	-1.685126094445804157e-03	7.569179249708507442e-04	-5.037195884471773986e-04
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.725038968950717733e-02	-6.432263834288847772e-03	2.929575155180490220e-03	-1.671467002335231449e-03	7.594137033684836974e-04	-5.093696507796957249e-04
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.711783774347923920e-02	-6.381576067847647554e-03	2.899798501098531898e-03	-1.658067963533641160e-03	7.615385095801441122e-04	-5.144691434971754426e-04
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.698613371296092578e-02	-6.331323089786020444e-03	2.869953178761224313e-03	-1.644460539712545421e-03	7.633890135186520778e-04	-5.192296603799583573e-04
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.685042412235088799e-02	-6.279669516778137520e-03	2.838949154661909915e-03	-1.630144433411311435e-03	7.650215222858504794e-04	-5.238129609477221301e-04
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.672038050184492558e-02	-6.230306028097011388e-03	2.809018813808360042e-03	-1.616156579837775336e-03	7.663227337208874859e-04	-5.278962993074315163e-04
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.658634744132809230e-02	-6.179577204927265595e-03	2.777963300894352883e-03	-1.601475526103850796e-03	7.673924303973541370e-04	-5.317869022130326025e-04
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.645313396467086464e-02	-6.129320706209766614e-03	2.746908820130442019e-03	-1.586630694155980858e-03	7.681807934478666888e-04	-5.353321176125994726e-04
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.632543325816292773e-02	-6.081306177978554502e-03	2.716980368537812596e-03	-1.572174090684272775e-03	7.686783813998262875e-04	-5.384289052687579345e-04
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.619376452979654518e-02	-6.031976137238491062e-03	2.685976810365866066e-03	-1.557048024183139761e-03	7.689262653075911802e-04	-5.413124646001739359e-04
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.606284992779312998e-02	-5.983116438665538918e-03	2.655022870643454404e-03	-1.541798558044550280e-03	7.689053383564358173e-04	-5.438679218171312696e-04
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.593266834815280808e-02	-5.934726173261979827e-03	2.624133936066345377e-03	-1.526438565206585064e-03	7.686197984361988920e-04	-5.461010484658873447e-04
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.579858822947530106e-02	-5.885101327634014758e-03	2.592225597240398281e-03	-1.510426510638773062e-03	7.680500686515316644e-04	-5.480808021148945216e-04
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.566983579177925912e-02	-5.837662942141272522e-03	2.561512282020343440e-03	-1.494878704367222366e-03	7.672405096251708190e-04	-5.496773768026537920e-04
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.554175538083165414e-02	-5.790690143810149799e-03	2.530905293556835051e-03	-1.479256070422084804e-03	7.661809032918471228e-04	-5.509710337535239904e-04
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.540978869191258926e-02	-5.742529129611423713e-03	2.499330861943476791e-03	-1.463008424921255534e-03	7.648249035560678510e-04	-5.519982544634769242e-04
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.528301758766383606e-02	-5.696499192138765669e-03	2.468978623755522638e-03	-1.447267074398764187e-03	7.632712617124655461e-04	-5.526951208585778857e-04
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.515236723132179386e-02	-5.649309541949532922e-03	2.437692284083040062e-03	-1.430918328774923292e-03	7.614147896587004872e-04	-5.531190498832612868e-04
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.502682956871692510e-02	-5.604211856764750727e-03	2.407640404789945007e-03	-1.415099631742826628e-03	7.593889323286988910e-04	-5.532479502400244539e-04
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.489741876192309550e-02	-5.557982003071462729e-03	2.376687524472819932e-03	-1.398691235209693819e-03	7.570545408648002728e-04	-5.530983587223594570e-04
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.476861044112826621e-02	-5.512236026929729499e-03	2.345920339521415359e-03	-1.382267408527394596e-03	7.544856992462865754e-04	-5.526683580602647890e-04
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.464038648602109555e-02	-5.466970831215428768e-03	2.315348329477098007e-03	-1.365837359167835835e-03	7.516886526763538572e-04	-5.519659671897078450e-04
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.451272920107616354e-02	-5.422183361559729763e-03	2.284980685475832170e-03	-1.349410045306246274e-03	7.486695343043828395e-04	-5.509990533353824847e-04
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.438562128896227782e-02	-5.377870609091837603e-03	2.254826363182694995e-03	-1.332994207516655224e-03	7.454343432995081840e-04	-5.497753104241918454e-04
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.425904593326442787e-02	-5.334029165557584683e-03	2.224893615479017501e-03	-1.316598139912909587e-03	7.419891845430025973e-04	-5.483025234033364831e-04
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.413298686289613554e-02	-5.290654866605985426e-03	2.195189619108358931e-03	-1.300229507791003441e-03	7.383404613480262779e-04	-5.465887808817166890e-04
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400310730878531640e-02	-5.246272044249628876e-03	2.164709415188683251e-03	-1.283333227061176501e-03	7.343584190449821501e-04	-5.445708535778522518e-04
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387804991576126773e-02	-5.203835337349174174e-03	2.135491943247153340e-03	-1.267043187404862060e-03	7.303148741314629882e-04	-5.423912783864932516e-04
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374917383083492400e-02	-5.160413752568239476e-03	2.105528935547672925e-03	-1.250243352018683791e-03	7.259375901451218561e-04	-5.399080787845537185e-04
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.362505608099152832e-02	-5.118898021434462042e-03	2.076823269163015871e-03	-1.234060026649094755e-03	7.215249572179024615e-04	-5.372950019106632761e-04
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.349712184553681388e-02	-5.076420841821002554e-03	2.047400517346278231e-03	-1.217383460000341904e-03	7.167794509461613423e-04	-5.343803032517907472e-04
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.336964400298484040e-02	-5.034417616428199516e-03	2.018260381093468434e-03	-1.200779091683896928e-03	7.118569269078829902e-04	-5.312589256647861974e-04
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.324683544217019365e-02	-4.994260996143525672e-03	1.990364898574690025e-03	-1.184802602829018248e-03	7.069365670779785647e-04	-5.280530067872800555e-04
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.312021291339296347e-02	-4.953176640206332498e-03	1.961794039992791408e-03	-1.168357604273919173e-03	7.016857791765000827e-04	-5.245496357386965174e-04
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.299400478891787086e-02	-4.912551826578211503e-03	1.933518039632391508e-03	-1.152001679774176338e-03	6.962783191545539579e-04	-5.208644105091234447e-04
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.286819766795210013e-02	-4.872381416364406775e-03	1.905540309660811371e-03	-1.135740038786249052e-03	6.907209288848112187e-04	-5.170054617584845993e-04
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.273860437135323931e-02	-4.831344029239575608e-03	1.876946784042023576e-03	-1.119040734251766341e-03	6.848278097862979617e-04	-5.128438507586970205e-04
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.261357308026705870e-02	-4.792082326179060783e-03	1.849584658041552709e-03	-1.102985586676318974e-03	6.789860221521510112e-04	-5.086563472851701479e-04
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.248890517391645805e-02	-4.753260460019501261e-03	1.822528383803645241e-03	-1.087038106311647660e-03	6.730144593769331850e-04	-5.043194442734945469e-04
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.236045115426760599e-02	-4.713601808275023723e-03	1.794893469416886317e-03	-1.070676177045023613e-03	6.667144171456324897e-04	-4.996893671330737176e-04
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.223648675521343016e-02	-4.675660414454252053e-03	1.768464596162933012e-03	-1.054959202424225881e-03	6.604988981629128899e-04	-4.950727303050326406e-04
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.210873599951182877e-02	-4.636901596272240481e-03	1.741481066656129636e-03	-1.038843041386089015e-03	6.539603443806419301e-04	-4.901697970258041227e-04
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.198543012011123760e-02	-4.599820433866200903e-03	1.715684318077577821e-03	-1.023370653748797076e-03	6.475270912235535142e-04	-4.853043803560634184e-04
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.185833773279261372e-02	-4.561939196714195378e-03	1.689355104250145215e-03	-1.007513810245474475e-03	6.407769011634169114e-04	-4.801597824491042827e-04
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.173156339866388592e-02	-4.524495432917008571e-03	1.663359202576264462e-03	-9.917936466355770433e-04	6.339291485786161884e-04	-4.749038909546430599e-04
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.160509653446198275e-02	-4.487483680342938680e-03	1.637696754602791828e-03	-9.762130551202988140e-04	6.269904135554754676e-04	-4.695443137835183904e-04
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.147892726947434439e-02	-4.450898837034650800e-03	1.612367178757563840e-03	-9.607742587470387285e-04	6.199672079674852692e-04	-4.640886204135259794e-04
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.135304599102067324e-02	-4.414735924195356889e-03	1.587369810044110281e-03	-9.454793569062637038e-04	6.128659158373417088e-04	-4.585442363316632433e-04
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.122744327969523476e-02	-4.378990052762904428e-03	1.562703984964194980e-03	-9.303303989159745178e-04	6.056927885266849337e-04	-4.529184326409182787e-04
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.110210995429364883e-02	-4.343656264819105439e-03	1.538368896057195701e-03	-9.153293363680476639e-04	5.984539480042714221e-04	-4.472182709993760292e-04
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097300686499001643e-02	-4.307609049704486624e-03	1.513594210204207390e-03	-9.000012961990155012e-04	5.909190244706415216e-04	-4.412633042251612914e-04
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.084819416778681656e-02	-4.273095602669533394e-03	1.489926739313213004e-03	-8.853059257732519716e-04	5.835649800290719589e-04	-4.354323544193016609e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.071961044610258873e-02	-4.237883355475048283e-03	1.465837896720318442e-03	-8.702968107273305418e-04	5.759235203904559822e-04	-4.293560120093805645e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.059528378419641897e-02	-4.204167555155935952e-03	1.442831618663856794e-03	-8.559135371544390140e-04	5.684780152038105151e-04	-4.234204125950010063e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.046718496695293071e-02	-4.169767630472406492e-03	1.419421417222371589e-03	-8.412291852598982210e-04	5.607539609940204606e-04	-4.172490967957993651e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.033932046713279568e-02	-4.135772416311012806e-03	1.396352270732046600e-03	-8.267110459734098053e-04	5.529967183929615894e-04	-4.110392716172663096e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.021168251109627501e-02	-4.102176777033927565e-03	1.373621661327790924e-03	-8.123598313510029239e-04	5.452120209329823410e-04	-4.047973105998879119e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.008426347971304898e-02	-4.068975656293106515e-03	1.351227101385794275e-03	-7.981762295869576770e-04	5.374054821596629125e-04	-3.985294490094925699e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.995705598028962552e-02	-4.036163708437663297e-03	1.329165846669112415e-03	-7.841608083048466670e-04	5.295825114811072640e-04	-3.922415415486895599e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.983005285433136727e-02	-4.003735240919056859e-03	1.307434852169089747e-03	-7.703140003945547478e-04	5.217483038750071267e-04	-3.859390284037366304e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.970324708595621838e-02	-3.971684637839637509e-03	1.286031103435687512e-03	-7.566362175776304841e-04	5.139079439254733454e-04	-3.796272236943580699e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.957663179340916576e-02	-3.940006383222059358e-03	1.264951635175481492e-03	-7.431278574125728007e-04	5.060664144489061865e-04	-3.733113352826982834e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.945020037472796171e-02	-3.908695172065410756e-03	1.244193377075105723e-03	-7.297891486757644101e-04	4.982285429384267217e-04	-3.669964147388003447e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.932000414300471092e-02	-3.876784733323239678e-03	1.223119199342976747e-03	-7.162110654194159959e-04	4.901544103587204436e-04	-3.604902504085597589e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.919392774929335993e-02	-3.846204152568657997e-03	1.203002772217247286e-03	-7.032162250310931492e-04	4.823379319522030722e-04	-3.541919614715554861e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.906408525532390624e-02	-3.815037147033216620e-03	1.182583179978627993e-03	-6.899921410497680601e-04	4.742952483638861096e-04	-3.477128127408945710e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.893441308417577851e-02	-3.784239991646729147e-03	1.162490398346874114e-03	-6.769472943533354431e-04	4.662755177968245590e-04	-3.412546951206389830e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.880490516832781067e-02	-3.753807220765893043e-03	1.142720515400785482e-03	-6.640812449956964326e-04	4.582830788983004123e-04	-3.348219542248745298e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.867947297739929291e-02	-3.724639379489615154e-03	1.123854343680613785e-03	-6.517753700813566729e-04	4.505628237439446380e-04	-3.286122288722291562e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.855027130968370630e-02	-3.694908142331902560e-03	1.104708949213733258e-03	-6.392600834065848090e-04	4.426362038575705764e-04	-3.222413017051294331e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.842121657245936572e-02	-3.665525044065962891e-03	1.085874874393733544e-03	-6.269221565601689351e-04	4.347489574805154383e-04	-3.159075986790852385e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.829230341321805675e-02	-3.636485026880256332e-03	1.067348130771257836e-03	-6.147608674767486396e-04	4.269048278633877369e-04	-3.096147809848037854e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815962662115093829e-02	-3.606918842456326244e-03	1.048577025973210751e-03	-6.024147746476893198e-04	4.188717843161962671e-04	-3.031776331209105305e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.803098572419605361e-02	-3.578560920002990618e-03	1.030661545622661409e-03	-5.906091218319474943e-04	4.111258614667252440e-04	-2.969782258465862666e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.790247164430114724e-02	-3.550532003167634464e-03	1.013041003456746723e-03	-5.789771733239509454e-04	4.034334170023541675e-04	-2.908298067135608512e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.777019085957632888e-02	-3.521992960308057297e-03	9.951907566099161759e-04	-5.671733891043079364e-04	3.955671583571115381e-04	-2.845516164056277868e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.764191978490229185e-02	-3.494617548864521316e-03	9.781566567531518527e-04	-5.558910371808750044e-04	3.879927127528152455e-04	-2.785155926185882750e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750987949273520278e-02	-3.466741466785391770e-03	9.609020532126455764e-04	-5.444452240329825500e-04	3.802539382493247432e-04	-2.723585276625319377e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737795383777294672e-02	-3.439194006712179875e-03	9.439432722983252030e-04	-5.331793869322880210e-04	3.725842375393327360e-04	-2.662668536332917402e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.725001341015315992e-02	-3.412766201226246840e-03	9.277621384143450341e-04	-5.224159305276756702e-04	3.652088616023978305e-04	-2.604192846613127116e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711829993950954004e-02	-3.385851749884689552e-03	9.113736945048742273e-04	-5.115011840833769401e-04	3.576832772651274942e-04	-2.544635786353201257e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698668781911427367e-02	-3.359251710638360387e-03	8.952681386882230773e-04	-5.007624682870234984e-04	3.502343998699087180e-04	-2.485799814976010955e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.685517294230668955e-02	-3.332961640070393559e-03	8.794411368869348503e-04	-4.901983354185309068e-04	3.428645314851020386e-04	-2.427704889650867445e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.672375127361626745e-02	-3.306977163207675680e-03	8.638884266171038872e-04	-4.798073582407444784e-04	3.355759240489692981e-04	-2.370370510922291353e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658855736426989275e-02	-3.280542912741418477e-03	8.481603537668983006e-04	-4.692901000417558865e-04	3.281599393288610182e-04	-2.312161713292857908e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645731242300132013e-02	-3.255164659110175787e-03	8.331513980248898138e-04	-4.592460169721494486e-04	3.210420949052498986e-04	-2.256418025381369964e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.632614848535582752e-02	-3.230078152591177483e-03	8.184041388663279484e-04	-4.493706242218726936e-04	3.140109263700932487e-04	-2.201477360722300415e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.619120726144788719e-02	-3.204553798911519147e-03	8.034922413875304585e-04	-4.393794523422179859e-04	3.068652069877907010e-04	-2.145772535653443151e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.606019581907191074e-02	-3.180045664126134562e-03	7.892637180552997990e-04	-4.298419081900747190e-04	3.000148165492152108e-04	-2.092498203784354336e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.592540399156614328e-02	-3.155107800709493378e-03	7.748772810771898311e-04	-4.201952139471093754e-04	2.930580860032407824e-04	-2.038529302786805310e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.579068258933957442e-02	-3.130461034223627152e-03	7.607508570636848126e-04	-4.107205812193774207e-04	2.861990978719485034e-04	-1.985453340497285565e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565987449012625321e-02	-3.106793224304156466e-03	7.472729365463976143e-04	-4.016797240328317370e-04	2.796308204945870449e-04	-1.934756344160611075e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.552528173745668483e-02	-3.082708103789327803e-03	7.336465667903715971e-04	-3.925391133470499164e-04	2.729680201903932004e-04	-1.883463449557484977e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.539074907307493412e-02	-3.058901594653676281e-03	7.202676529696872389e-04	-3.835652876110820226e-04	2.664061673050859198e-04	-1.833083058457515304e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.525627298323646963e-02	-3.035369357921561314e-03	7.071321439311752111e-04	-3.747564346338644499e-04	2.599459173775861467e-04	-1.783617411323231913e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.512185001321022765e-02	-3.012107121255220687e-03	6.942360542019092220e-04	-3.661107689737822229e-04	2.535879075997087093e-04	-1.735068641283704779e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.498363823072059287e-02	-2.988457504518899233e-03	6.812171525449095587e-04	-3.573864797942769098e-04	2.471555593583781257e-04	-1.686091480603887493e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484931281106080914e-02	-2.965730254415791141e-03	6.687947231889667266e-04	-3.490664118907795487e-04	2.410067253263591580e-04	-1.639407670864031922e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.471503102699585036e-02	-2.943260922936811238e-03	6.565998805997115377e-04	-3.409040329632855308e-04	2.349614931489939467e-04	-1.593641868903518009e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457695526363614019e-02	-2.920414839191236116e-03	6.442899917508987818e-04	-3.326709758224462559e-04	2.288518377335471861e-04	-1.547524092532615947e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.444275364374403681e-02	-2.898457546286069449e-03	6.325450589417606342e-04	-3.248227379738275562e-04	2.230173856659442989e-04	-1.503614405182372639e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.430475467785963628e-02	-2.876130550898797246e-03	6.206899873865798396e-04	-3.169088999300948765e-04	2.171249003265454842e-04	-1.459401201000341949e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416679029417672014e-02	-2.854060870635540502e-03	6.090596376770949496e-04	-3.091539044126170085e-04	2.113424773233341211e-04	-1.416147307375513909e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.403268860935747264e-02	-2.832847119271347455e-03	5.979641584079843034e-04	-3.017646649158882378e-04	2.058259522131261404e-04	-1.375008718189284457e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.389478383868238520e-02	-2.811273223624938429e-03	5.867658371526485780e-04	-2.943169680740514559e-04	2.002598453640398052e-04	-1.333628663100730363e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375690504156306226e-02	-2.789944905892822926e-03	5.757810247306681785e-04	-2.870221151129584490e-04	1.948030384331684976e-04	-1.293189652285301437e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361904965740049323e-02	-2.768858474764893541e-03	5.650060304631768530e-04	-2.798780850651833105e-04	1.894551351278066437e-04	-1.253684280306305754e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.348121548022803262e-02	-2.748010473273782527e-03	5.544371752988707606e-04	-2.728828048880560606e-04	1.842155568973943532e-04	-1.215103393617361210e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333957241617557798e-02	-2.726828249733394272e-03	5.437857365184036373e-04	-2.658460636021600806e-04	1.789427008617427962e-04	-1.176404556971588053e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.320177468626070438e-02	-2.706453371434649254e-03	5.336238162669942062e-04	-2.591461626677140717e-04	1.739209959671416468e-04	-1.139670374416468847e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.306399175654194805e-02	-2.686306777721231016e-03	5.236572461304094201e-04	-2.525888876324279965e-04	1.690058146719618747e-04	-1.103832976856575270e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.292239472756269825e-02	-2.665834856075966798e-03	5.136138461929285566e-04	-2.459959228103807821e-04	1.640641995265666080e-04	-1.067923087913895972e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.278463535462555062e-02	-2.646140722682797236e-03	5.040331258627042416e-04	-2.397215439354940083e-04	1.593623289600383508e-04	-1.033870252183157081e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.264305815816267303e-02	-2.626126710139349563e-03	4.943793738573686513e-04	-2.334150283765799221e-04	1.546380308127916550e-04	-9.997708636208383400e-05
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.250148775037476484e-02	-2.606339453862736941e-03	4.849179222113374254e-04	-2.272504665839489345e-04	1.500224312557007274e-04	-9.665713246199427421e-05
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236374836819000400e-02	-2.587301428754918472e-03	4.758934715628189774e-04	-2.213866864608744561e-04	1.456348680082610340e-04	-9.351203275860762987e-05
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.222218640168993814e-02	-2.567951855998075114e-03	4.668013028409113432e-04	-2.154957681384810542e-04	1.412304053627752218e-04	-9.036567674235474758e-05
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.208062658753932372e-02	-2.548819444895302801e-03	4.578912451618726660e-04	-2.097403007853097801e-04	1.369311718733229679e-04	-8.730522222422650665e-05
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193906753066244608e-02	-2.529901112115166308e-03	4.491599627323311118e-04	-2.041181440604582372e-04	1.327359876433228199e-04	-8.432929183440431064e-05
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179368190722756116e-02	-2.510691082930587535e-03	4.403753591862932413e-04	-1.984805586393806960e-04	1.285344433334324916e-04	-8.135945516816168424e-05
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165212024038428773e-02	-2.492197203760081539e-03	4.319965635339420335e-04	-1.931220181909802419e-04	1.245462461093623917e-04	-7.855051679928192897e-05
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.151055531160042167e-02	-2.473907997573865543e-03	4.237869600079936707e-04	-1.878902255699446862e-04	1.206580309692707905e-04	-7.582173790321722611e-05
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136898584607874380e-02	-2.455820396641964984e-03	4.157435090560902434e-04	-1.827830356886434482e-04	1.168684037033655297e-04	-7.317167173652485150e-05
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122358416790775582e-02	-2.437450628107248364e-03	4.076524697077750546e-04	-1.776652914873469284e-04	1.130775247219572384e-04	-7.053041109962892490e-05
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108200218017369287e-02	-2.419762617858168922e-03	3.999366359045567008e-04	-1.728041827741361115e-04	1.094834202266363883e-04	-6.803542927991891218e-05
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093658630819506525e-02	-2.401797399868771127e-03	3.921757963912000347e-04	-1.679347093224252136e-04	1.058902062044914474e-04	-6.555021054263202886e-05
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079116251105804350e-02	-2.384032856012479554e-03	3.845775333158148374e-04	-1.631876581401603659e-04	1.023947197883750713e-04	-6.314156514210433533e-05
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064573030929653580e-02	-2.366466152133546007e-03	3.771387315924309568e-04	-1.585608081845799684e-04	9.899536255849933266e-05	-6.080785240315921550e-05
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050028927428776945e-02	-2.349094461640371685e-03	3.698563443663986281e-04	-1.540519406942914980e-04	9.569050976656186215e-05	-5.854744326690560315e-05
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035483910020593534e-02	-2.331914908643407513e-03	3.627274288607329217e-04	-1.496587872440655054e-04	9.247842640729837772e-05	-5.635869806435837056e-05
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020937950554635279e-02	-2.314924643646682281e-03	3.557490953999461743e-04	-1.453790990840672095e-04	8.935738059699382680e-05	-5.423999570443699912e-05
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006391021342300074e-02	-2.298120858003769879e-03	3.489184965921792521e-04	-1.412106604467511738e-04	8.632566577764133511e-05	-5.218973911625237797e-05
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991843099280928897e-02	-2.281500793134863449e-03	3.422328244054196754e-04	-1.371512869438152411e-04	8.338159497212767042e-05	-5.020634957705016855e-05
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977294213144051141e-02	-2.265061854097626028e-03	3.356892851509855240e-04	-1.331988138123440190e-04	8.052344009774947740e-05	-4.828820662089318129e-05
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962361525460286554e-02	-2.248376054740682320e-03	3.291184335959374636e-04	-1.292512391250937086e-04	7.767757485633266970e-05	-4.638571006115579178e-05
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947810879418445718e-02	-2.232296585846338388e-03	3.228544451294763787e-04	-1.255088455633359887e-04	7.498818027098808634e-05	-4.459477091427746986e-05
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932876517149600459e-02	-2.215974616757548574e-03	3.165647884128958687e-04	-1.217724643878200809e-04	7.231191287972891450e-05	-4.281944331749336266e-05
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918324373976304009e-02	-2.200244720940991439e-03	3.105693180652246716e-04	-1.182315851896543433e-04	6.978427810789693568e-05	-4.114917170577564416e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903388641163939798e-02	-2.184276431858000501e-03	3.045497868851022036e-04	-1.146976179552266248e-04	6.727039180968755693e-05	-3.949443430938651454e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888452358315408974e-02	-2.168483387760020836e-03	2.986630232038364318e-04	-1.112628089930259230e-04	6.483595330790231615e-05	-3.789835124635113913e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873515621542222995e-02	-2.152863016517406886e-03	2.929063588991909152e-04	-1.079249369158808347e-04	6.247911389989125068e-05	-3.635932531251552763e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858578530543384733e-02	-2.137412791653918193e-03	2.872771628249983921e-04	-1.046818133344649997e-04	6.019804931649031947e-05	-3.487577989569908796e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843641244202325252e-02	-2.122130338039883695e-03	2.817728255791249322e-04	-1.015312920522872485e-04	5.799093338633850789e-05	-3.344612835933684288e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828703959080161590e-02	-2.107013390028133950e-03	2.763907644326028313e-04	-9.847126468421455478e-05	5.585594755828402700e-05	-3.206878530983819361e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813766869488576808e-02	-2.092059714350133146e-03	2.711284330874398629e-04	-9.549965304188074572e-05	5.379129899879969847e-05	-3.074218787739431771e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798447181241217260e-02	-2.076889909088048495e-03	2.658529145886305936e-04	-9.254154545089212920e-05	5.174492504523547091e-05	-2.943267557452683414e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783511083352011375e-02	-2.062260218373435441e-03	2.608254749280471498e-04	-8.974276931266517621e-05	4.981735519450723721e-05	-2.820419341161108770e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768192862585521288e-02	-2.047418038732972193e-03	2.557857847655934562e-04	-8.695763837450710629e-05	4.790788913202276229e-05	-2.699223523575561661e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753258663961064695e-02	-2.033103214837020650e-03	2.509834416208720658e-04	-8.432334499921485056e-05	4.611023246865330623e-05	-2.585597107525725626e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737942869527644485e-02	-2.018579342988536390e-03	2.461697371864255313e-04	-8.170269241085563266e-05	4.433039530714974355e-05	-2.473567519835402780e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722628667393928170e-02	-2.004213171023255368e-03	2.414667928221200159e-04	-7.916215548389547848e-05	4.261348158979526437e-05	-2.365960004299914944e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707699148349894391e-02	-1.990355909594808837e-03	2.369857548036585087e-04	-7.676030520962651030e-05	4.099837065155810734e-05	-2.265161857420869783e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692389040392586738e-02	-1.976294901233293690e-03	2.324944910679555595e-04	-7.437200567117308394e-05	3.940051663079754539e-05	-2.165863615421894118e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677081524301234625e-02	-1.962385353514698502e-03	2.281068930189373092e-04	-7.205783318756534624e-05	3.786035843661299146e-05	-2.070561450375305062e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661776942360268017e-02	-1.948625251138598469e-03	2.238206416127503783e-04	-6.981583817423215026e-05	3.637618907240635740e-05	-1.979116082734816762e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646093158224663289e-02	-1.934674135947720905e-03	2.195300365866666192e-04	-6.759068533371863027e-05	3.491126588529565138e-05	-1.889246073781791465e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630795628009123532e-02	-1.921210449901805282e-03	2.154421369730315380e-04	-6.548897185561624039e-05	3.353537558244418378e-05	-1.805206710763894378e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615502164548747649e-02	-1.907890045519330686e-03	2.114489111309502409e-04	-6.345367423177408024e-05	3.221050391611290312e-05	-1.724637155545036827e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599830983905108278e-02	-1.894383221612952299e-03	2.074518851515414896e-04	-6.143447959275675184e-05	3.090379410484986908e-05	-1.645527534850166687e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584546921525033777e-02	-1.881346823573020648e-03	2.036438975686451832e-04	-5.952801961676250239e-05	2.967738874055148203e-05	-1.571614935626737788e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568886238229583369e-02	-1.868127070225918205e-03	1.998323835671169996e-04	-5.763711265555284552e-05	2.846836446468102962e-05	-1.499081075724573830e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553613365562769355e-02	-1.855367034082196394e-03	1.962012149022326608e-04	-5.585225736521281359e-05	2.733418906343743470e-05	-1.431348388450473066e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537965166308881956e-02	-1.842426886149227871e-03	1.925667377798187638e-04	-5.408243765144687027e-05	2.621661637503492281e-05	-1.364912255262681705e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522324047672639541e-02	-1.829625516385906996e-03	1.890187189882398474e-04	-5.237124090141742985e-05	2.514302099003243182e-05	-1.301385126624518985e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506690524929797159e-02	-1.816961085137988640e-03	1.855550922879360633e-04	-5.071691332803149755e-05	2.411189015722296712e-05	-1.240652082612741883e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491065152207186037e-02	-1.804431696874014444e-03	1.821738702533936183e-04	-4.911774868886347329e-05	2.312177829579045030e-05	-1.182607372589898532e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475448485673319154e-02	-1.792035463405923209e-03	1.788731033611821281e-04	-4.757206918066414519e-05	2.217126975222954782e-05	-1.127148350465657746e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459841073471116454e-02	-1.779770521051833154e-03	1.756508683506062237e-04	-4.607821986787121886e-05	2.125896826080168168e-05	-1.074173780731318072e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444243458493787144e-02	-1.767635034075614765e-03	1.725052687480896081e-04	-4.463457010252446725e-05	2.038349811775971106e-05	-1.023583926137626592e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428276197046527404e-02	-1.755335991239806177e-03	1.693604776730834249e-04	-4.320612413481254269e-05	1.952348394480917282e-05	-9.741328004202438079e-06
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412700299356868028e-02	-1.743457421162677339e-03	1.663644104499845014e-04	-4.185937132387973909e-05	1.871858557801617728e-05	-9.280815991830726109e-06
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396756644706948824e-02	-1.731418213625178070e-03	1.633690473522763839e-04	-4.052705794407370648e-05	1.792822408731418015e-05	-8.830886906030041035e-06
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381205103035754361e-02	-1.719790069735202109e-03	1.605152379259816955e-04	-3.927113868058375106e-05	1.718877903315169697e-05	-8.412056302012201072e-06
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365287732519399250e-02	-1.708004118320786925e-03	1.576619631733448400e-04	-3.802884323616784440e-05	1.646291343053408749e-05	-8.002981673980984624e-06
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349384716907616105e-02	-1.696343756187079863e-03	1.548779224549595192e-04	-3.682988407524548824e-05	1.576784322863644504e-05	-7.613278450108947905e-06
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333874884222591692e-02	-1.685080487019039504e-03	1.522252982142495729e-04	-3.569990363689224018e-05	1.511790218665880594e-05	-7.250758275775801335e-06
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318002357511551870e-02	-1.673663189721796363e-03	1.495730249803620842e-04	-3.458239750384840198e-05	1.448024947842227387e-05	-6.896948311236701242e-06
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302146313147513529e-02	-1.662366341993080747e-03	1.469849181489682997e-04	-3.350402792484874292e-05	1.386994248800503978e-05	-6.560114919637136172e-06
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285930600829489193e-02	-1.650923635095086651e-03	1.443999617101136422e-04	-3.243913375094879191e-05	1.327229430126383249e-05	-6.232062230727342544e-06
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270110263808227877e-02	-1.639865785718289592e-03	1.419367784270488442e-04	-3.143595236748034891e-05	1.271405252804767749e-05	-5.927329409543753057e-06
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254308785519056751e-02	-1.628923829039670684e-03	1.395329620924933651e-04	-3.046802729734870456e-05	1.217999791485652746e-05	-5.637404354869789262e-06
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238526956257634939e-02	-1.618096336198738411e-03	1.371869797973941489e-04	-2.953412812529666325e-05	1.166913159615929265e-05	-5.361603439455776493e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222390545022659772e-02	-1.607128142998069968e-03	1.348434853293576177e-04	-2.861198569075954482e-05	1.116910551031660504e-05	-5.093172316976382239e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206650909816743056e-02	-1.596527874648538854e-03	1.326100185408094509e-04	-2.774333968667744949e-05	1.070225874141392483e-05	-4.843979123408239695e-06
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190559402145406120e-02	-1.585789166185116008e-03	1.303787605844874584e-04	-2.688568096432057393e-05	1.024545343537747278e-05	-4.601552326215521797e-06
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174491900354974874e-02	-1.575164156459848324e-03	1.282020796844632413e-04	-2.605892097123637684e-05	9.809148408596110529e-06	-4.371370398669583530e-06
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158822051509997481e-02	-1.564894488673850351e-03	1.261273149886180274e-04	-2.528012818026695996e-05	9.401918246218327025e-06	-4.157787231610284039e-06
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142804532671300360e-02	-1.554489663369800542e-03	1.240542822333018217e-04	-2.451114435640446438e-05	9.003527486351867897e-06	-3.950073932994352705e-06
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126813664707767268e-02	-1.544194138694778571e-03	1.220316382879082026e-04	-2.376982712768493252e-05	8.623101276913030836e-06	-3.752931444032463199e-06
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110850380050394159e-02	-1.534006589781150218e-03	1.200580506031443366e-04	-2.305516904397472610e-05	8.259860828535285111e-06	-3.565854122641895803e-06
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094915598254055641e-02	-1.523925707850980063e-03	1.181322037051358079e-04	-2.236617572100885887e-05	7.913037503458280900e-06	-3.388342934221690460e-06
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079010228209517835e-02	-1.513950192749249522e-03	1.162528034494367534e-04	-2.170187087858017536e-05	7.581877480500271037e-06	-3.219908771849658776e-06
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062766370104129540e-02	-1.503850335017955153e-03	1.143764963379479321e-04	-2.104673014811026855e-05	7.258510822746211166e-06	-3.056490512735613571e-06
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046923319311273401e-02	-1.494083791984965239e-03	1.125873671906211008e-04	-2.042966025088389736e-05	6.956976880366711521e-06	-2.905094064567033502e-06
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031112448603895199e-02	-1.484418434270208488e-03	1.108410882604817459e-04	-1.983465442618967829e-05	6.669117300127081933e-06	-2.761498308797589042e-06
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014968128659434463e-02	-1.474631617394293794e-03	1.090973564544424492e-04	-1.924778164282455934e-05	6.388061760881675821e-06	-2.622217517692336756e-06
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998859408190750350e-02	-1.464947912892255360e-03	1.073960868025860334e-04	-1.868227434320399904e-05	6.120016689538206149e-06	-2.490269955707054896e-06
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983152166105678002e-02	-1.455582712745298081e-03	1.057734097992338995e-04	-1.814949347435514088e-05	5.870070280755214262e-06	-2.368055741293490245e-06
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967480844205659468e-02	-1.446313657751887097e-03	1.041891447906540907e-04	-1.763562276991429846e-05	5.631455978101339417e-06	-2.252166430737012893e-06
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952935939435915605e-02	-1.437776614707293515e-03	1.027489874124171837e-04	-1.717394871948185018e-05	5.419201806930185874e-06	-2.149755314906719597e-06
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934800789247765815e-02	-1.427219579776810516e-03	1.009930217226425245e-04	-1.661812049938167485e-05	5.166399540799365128e-06	-2.028649222586983649e-06
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920330350646724804e-02	-1.418864232369256798e-03	9.962268122230701452e-05	-1.618982074062104524e-05	4.973702305516307787e-06	-1.937002613655065949e-06
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902290599912810631e-02	-1.408531306916879691e-03	9.795158233974588066e-05	-1.567409424853584817e-05	4.744188829176671869e-06	-1.828642060551586641e-06
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887898313421632057e-02	-1.400352801803182983e-03	9.664727705576277002e-05	-1.527664354597915174e-05	4.569246734050202512e-06	-1.746656482058910342e-06
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869958511018274608e-02	-1.390237906142411869e-03	9.505643301818187773e-05	-1.479796176875611311e-05	4.360849824250828617e-06	-1.649713843304210173e-06
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855647973874651260e-02	-1.382231458285039950e-03	9.381452930193250419e-05	-1.442895694990939643e-05	4.201957799078923649e-06	-1.576348217758427102e-06
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841374938806143724e-02	-1.374300092394388755e-03	9.259925078062307337e-05	-1.407188141653950010e-05	4.049703188014071417e-06	-1.506515247501773037e-06
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823587487451107728e-02	-1.364490273050392730e-03	9.111659607370524623e-05	-1.364168521092392036e-05	3.868290359065233558e-06	-1.423937432295142998e-06
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809401473152544640e-02	-1.356724981815261161e-03	8.995883785799773920e-05	-1.330995090348904795e-05	3.729945796452046834e-06	-1.361444816925941842e-06
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791725047529643677e-02	-1.347120313281862519e-03	8.854604842109984144e-05	-1.291015272411760682e-05	3.565047588610583703e-06	-1.287524156473118001e-06
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777629620740583255e-02	-1.339517171094556196e-03	8.744259834982313320e-05	-1.260174957931574884e-05	3.439244403303046222e-06	-1.231560672927180740e-06
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760068573934320257e-02	-1.330112614372969213e-03	8.609582623239208244e-05	-1.222997921362215723e-05	3.289265006634660090e-06	-1.165358058023198536e-06
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746067126342087591e-02	-1.322667453288606763e-03	8.504375809202400290e-05	-1.194314244100275472e-05	3.174833372730141988e-06	-1.115242205857269159e-06
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728625617311848467e-02	-1.313457760179205036e-03	8.375945186472240627e-05	-1.159727929879221804e-05	3.038377671086249549e-06	-1.055948925868521161e-06
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714721430741504224e-02	-1.306166430992724463e-03	8.275596568845478235e-05	-1.133034001894867422e-05	2.934221007090748859e-06	-1.011045492863777514e-06
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697403526034992408e-02	-1.297146611470656116e-03	8.153070226544199307e-05	-1.100836462566151942e-05	2.809970585968521307e-06	-9.578999096930723828e-07
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683599843639303414e-02	-1.290005405323607027e-03	8.057315256079376677e-05	-1.075979837636749024e-05	2.715108705016078994e-06	-9.176463311808094991e-07
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666409576596919115e-02	-1.281171113164381948e-03	7.940372467820498877e-05	-1.045989963515056271e-05	2.601914839165673041e-06	-8.699930627422390504e-07
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652709589852970062e-02	-1.274176646634018811e-03	7.848959007592517460e-05	-1.022829140588921691e-05	2.515454028525598332e-06	-8.338804030563440287e-07
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635650880778911909e-02	-1.265523672592213864e-03	7.737289973467249848e-05	-9.948735541283363224e-06	2.412224292442701335e-06	-7.910981209246842621e-07
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618666835958307640e-02	-1.256969510041871943e-03	7.628427402828639385e-05	-9.679813012692353965e-06	2.314121488823375340e-06	-7.507931344096087764e-07
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605134079672670272e-02	-1.250196378598068987e-03	7.543301853025628952e-05	-9.472033491577600819e-06	2.239152440915614181e-06	-7.202341720454817296e-07
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588287122886457986e-02	-1.241816544453088270e-03	7.439281234823154473e-05	-9.221140000870917526e-06	2.149612684996494437e-06	-6.840200274500748197e-07
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574865399933698257e-02	-1.235181085414776723e-03	7.357922953186574460e-05	-9.027220824666749491e-06	2.081157061499197665e-06	-6.565472562010542665e-07
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558158907847513250e-02	-1.226971217122125061e-03	7.258482016254690810e-05	-8.792975938153485852e-06	1.999358286499837908e-06	-6.239704596529000555e-07
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544850867470071686e-02	-1.220470175430688397e-03	7.180687797050051065e-05	-8.611866573943148585e-06	1.936800548566203099e-06	-5.992474830478449712e-07
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528288087391004198e-02	-1.212426495308455230e-03	7.085580711729030489e-05	-8.393023755827279113e-06	1.862025498933225835e-06	-5.699202449897748293e-07
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511806515955327161e-02	-1.204473580325054680e-03	6.992778041877944204e-05	-8.182218110719657861e-06	1.790855849724576031e-06	-5.422386585349854992e-07
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498680365188918839e-02	-1.198175850160986856e-03	6.920146797002876631e-05	-8.019119081899232291e-06	1.736378927414137185e-06	-5.212043059515136483e-07
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482347267495714646e-02	-1.190383427516680196e-03	6.831315997099610690e-05	-7.821913850371445623e-06	1.671212348303335086e-06	-4.962208754841204403e-07
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466097793696364247e-02	-1.182678458839803333e-03	6.744601960189095630e-05	-7.631842822819600984e-06	1.609152925151991171e-06	-4.726104246822095978e-07
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453158953418016291e-02	-1.176576634498399925e-03	6.676712746292678925e-05	-7.484726681071229758e-06	1.561637258752871741e-06	-4.546522296294491327e-07
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437061979207291708e-02	-1.169026034089888123e-03	6.593651814635569629e-05	-7.306765408968706642e-06	1.504777557832004661e-06	-4.332951500316172828e-07
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421050787707000065e-02	-1.161559586729355147e-03	6.512535471447153791e-05	-7.135137022310081321e-06	1.450598302907821657e-06	-4.130767624697219064e-07
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408304072314311810e-02	-1.155646350508106237e-03	6.449003808708280491e-05	-7.002215377341096610e-06	1.409096326641992951e-06	-3.976773912819357738e-07
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392449056362255258e-02	-1.148328893682925298e-03	6.371243400989772541e-05	-6.841320149962454074e-06	1.359412727961524234e-06	-3.793436149941917280e-07
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376681764080832197e-02	-1.141092863308037489e-03	6.295268698734219270e-05	-6.686024845693084964e-06	1.312048288673912260e-06	-3.619679983898338860e-07
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364131540166622393e-02	-1.135362025773358060e-03	6.235737579226636367e-05	-6.565650133904385481e-06	1.275742878699647121e-06	-3.487154684810545612e-07
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348523748707885703e-02	-1.128270099629465496e-03	6.162841860144766730e-05	-6.419823351856872541e-06	1.232255435255155396e-06	-3.329098203828930548e-07
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333005291957256588e-02	-1.121256746337201838e-03	6.091588775072834548e-05	-6.278970912575512177e-06	1.190787941112530319e-06	-3.178952858669335135e-07
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317576653286233780e-02	-1.114320899193186080e-03	6.021931520862926554e-05	-6.142899371827264499e-06	1.151250752173510428e-06	-3.036154062676799605e-07
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305298731564985722e-02	-1.108827316969924646e-03	5.967323625379266863e-05	-6.037355900563490900e-06	1.120951281584070222e-06	-2.926829598612484212e-07
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290032950349810116e-02	-1.102028356571451958e-03	5.900422943720089327e-05	-5.909409169021887573e-06	1.084668140326507709e-06	-2.795879610753454793e-07
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274858231983695689e-02	-1.095304150830188252e-03	5.834991561231559393e-05	-5.785708263647314804e-06	1.050083348662403970e-06	-2.670909925395662244e-07
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259774957703936257e-02	-1.088653860551497005e-03	5.770986416654179125e-05	-5.666062251615373904e-06	1.017125493213011858e-06	-2.551571620479371332e-07
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247774430459030505e-02	-1.083386289543175228e-03	5.720780583014504664e-05	-5.573138130126653542e-06	9.918831634452242316e-07	-2.459923807820281436e-07
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232856696675599210e-02	-1.076866961581093071e-03	5.659235818664412555e-05	-5.460317341033023442e-06	9.616766874880464797e-07	-2.349855689321678105e-07
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218031378511814401e-02	-1.070419195176504487e-03	5.599001856944813466e-05	-5.351046181127525693e-06	9.329102316829391053e-07	-2.244426023387762592e-07
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203298667813338697e-02	-1.064042047380710536e-03	5.540043813819711465e-05	-5.245186647538966786e-06	9.055375112959854642e-07	-2.143202881012221993e-07
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188658743197510206e-02	-1.057734577752121596e-03	5.482327578044029337e-05	-5.142604953099832335e-06	8.795140626004830273e-07	-2.045753782309887023e-07
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177013727406507962e-02	-1.052738145076245182e-03	5.437026021909716821e-05	-5.062810745272312152e-06	8.596372327746464161e-07	-1.970224501942201749e-07
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162541253625334892e-02	-1.046553767562575761e-03	5.381460360554857664e-05	-4.965795873848921534e-06	8.359327932220952832e-07	-1.878503915557507775e-07
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148161995475406941e-02	-1.040436602161986341e-03	5.327043323936826610e-05	-4.871675895614247750e-06	8.134659907175379182e-07	-1.789496102685190916e-07
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133876039737767571e-02	-1.034385914695876846e-03	5.273742628519331542e-05	-4.780297965040688842e-06	7.922094337322212634e-07	-1.702970891725622221e-07
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119683470478011027e-02	-1.028400980141060388e-03	5.221526364750829897e-05	-4.691510847154283619e-06	7.721361511605489986e-07	-1.618702135455130785e-07
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105584369555942525e-02	-1.022481081222733615e-03	5.170362993343479048e-05	-4.605165093628945552e-06	7.532194903868070389e-07	-1.536466211412645825e-07
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094372414623901758e-02	-1.017791490945259584e-03	5.130170436519021319e-05	-4.537752199348095729e-06	7.389041613128321227e-07	-1.471960463749614727e-07
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080441564047236389e-02	-1.011986721969721512e-03	5.080831775758412594e-05	-4.455470043655928566e-06	7.220258341114062628e-07	-1.392582707384809522e-07
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066604058981445759e-02	-1.006244752773389952e-03	5.032473494669433136e-05	-4.375291287483112556e-06	7.062712038498952373e-07	-1.314189667990795562e-07
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052859801724111317e-02	-1.000564759693070615e-03	4.985072398351290951e-05	-4.297108892968468223e-06	6.916349525537096962e-07	-1.236347891975284379e-07
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039208693788225800e-02	-9.949459297835603743e-04	4.938605546269696678e-05	-4.220816507491690927e-06	6.781121067675948010e-07	-1.158630840412702347e-07
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025650605888755139e-02	-9.893875243193498651e-04	4.893050075266392428e-05	-4.146289671824294265e-06	6.657083204348758643e-07	-1.080683973897106172e-07
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012185370579136816e-02	-9.838888942877606347e-04	4.848383153384564870e-05	-4.073381194891940947e-06	6.544423982215374365e-07	-1.002240672909329106e-07
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988128188712039682e-03	-9.784494026532208205e-04	4.804582187658290197e-05	-4.001944038034012228e-06	6.443337507354053843e-07	-9.230426855792776115e-08
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855327826930741428e-03	-9.730684190360640957e-04	4.761624834762539582e-05	-3.931832833231717910e-06	6.354015531338620238e-07	-8.428347311057748737e-08
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723450790066978655e-03	-9.677453071876851182e-04	4.719489822355648988e-05	-3.862905790055414524e-06	6.276674478481792062e-07	-7.613276033765586766e-08
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618612046431555124e-03	-9.635280084013492317e-04	4.686363310855242890e-05	-3.808530822850417097e-06	6.223688155520990627e-07	-6.948352378756396063e-08
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488389473859305812e-03	-9.583072529941493237e-04	4.645670937141434866e-05	-3.741418844344382887e-06	6.168950236664538047e-07	-6.095882035563813081e-08
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359081486942978992e-03	-9.531423352194653888e-04	4.605761649227726800e-05	-3.675147115970502075e-06	6.127409835404762507e-07	-5.213973122306403486e-08
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230684861364420180e-03	-9.480325311405801052e-04	4.566622497726125992e-05	-3.609597260449378443e-06	6.099517633408565618e-07	-4.296526517491786527e-08
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103196299337082062e-03	-9.429771491254906098e-04	4.528240653704157726e-05	-3.544638298528883271e-06	6.085802435562545787e-07	-3.337713872369167489e-08
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976612148643115310e-03	-9.379755992092150873e-04	4.490603359812672218e-05	-3.480087571581758169e-06	6.087105001867749634e-07	-2.332543176029184064e-08
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850928697274699011e-03	-9.330273199815048444e-04	4.453697977827294699e-05	-3.415751776401121300e-06	6.104332427804062904e-07	-1.276262357127327695e-08
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726142265125176253e-03	-9.281317557131971065e-04	4.417512002237549134e-05	-3.351439752995898140e-06	6.138381576789574512e-07	-1.641726142200726268e-09
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602249192642200115e-03	-9.232883553820727014e-04	4.382033146853924551e-05	-3.286962351692284632e-06	6.190142966333179602e-07	1.008418935535655808e-08
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479245287275604184e-03	-9.184965272231124809e-04	4.347253809613604896e-05	-3.222127186740288344e-06	6.260690057755593916e-07	2.248554942018838074e-08
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357125569832918668e-03	-9.137556178804961526e-04	4.313173115820130972e-05	-3.156736219009639637e-06	6.351365994122472887e-07	3.566706732105757752e-08
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235885041418013197e-03	-9.090649752774053937e-04	4.279790720605454544e-05	-3.090592965004667044e-06	6.463521355366693582e-07	4.973508321350878093e-08
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091549965958030541e-03	-9.035016478863515778e-04	4.240653110185956703e-05	-3.009954568329082812e-06	6.628340183888490865e-07	6.793488128514281320e-08
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972226239288001531e-03	-8.989193431496984117e-04	4.208806092639742551e-05	-2.941459226015350594e-06	6.792525153516491313e-07	8.432056160042077388e-08
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853765661524320096e-03	-8.943853765773825950e-04	4.177659119639569969e-05	-2.871466194250870335e-06	6.983183204017129086e-07	1.019152806851051356e-07
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736163018724003144e-03	-8.898992554458878433e-04	4.147215158880861586e-05	-2.799636119052190463e-06	7.202496883285308745e-07	1.208090197765253385e-07
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619413144418715929e-03	-8.854604919266379024e-04	4.117477141133523002e-05	-2.725633228427127844e-06	7.452625496725448744e-07	1.410907758034921255e-07
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503510918891524197e-03	-8.810686029263285887e-04	4.088447964655396433e-05	-2.649125335228897813e-06	7.735705165708255387e-07	1.628485984550256779e-07
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388450960264717968e-03	-8.767230837847675776e-04	4.060135686303272901e-05	-2.569758636119557673e-06	8.054039672328250476e-07	1.861862015994437725e-07
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274227057602432669e-03	-8.724233600161955581e-04	4.032563055973034335e-05	-2.487111464115985867e-06	8.410450730987820394e-07	2.112534636838535367e-07
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160832902661194710e-03	-8.681688495766064391e-04	4.005755188479067426e-05	-2.400753984818044833e-06	8.807825740684843041e-07	2.382070155152791378e-07
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048262245987545020e-03	-8.639589761383766834e-04	3.979736926680131902e-05	-2.310260930921953939e-06	9.249021271673725622e-07	2.672018186830491563e-07
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936508893753634553e-03	-8.597931698003959382e-04	3.954532990500389062e-05	-2.215209275084914906e-06	9.736870396882176427e-07	2.983905261062962451e-07
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803474852721910771e-03	-8.548516489221215549e-04	3.925411019683626895e-05	-2.094331540507066177e-06	1.038845614759693249e-06	3.388643787526832220e-07
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693497240001258959e-03	-8.507810729049390284e-04	3.902132835681483997e-05	-1.987027309363620291e-06	1.099107878611709809e-06	3.751883197074927959e-07
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584316517402836501e-03	-8.467530925235650921e-04	3.879804812906397025e-05	-1.872928494400351730e-06	1.165200648578967242e-06	4.139177560806116518e-07
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475926347275320384e-03	-8.427672834718867145e-04	3.858473351828066341e-05	-1.751275395337367578e-06	1.237503311093515247e-06	4.550950806252279324e-07
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368320351458038250e-03	-8.388232189320260880e-04	3.838189055175854786e-05	-1.621284946969675554e-06	1.316389174606612934e-06	4.987487570860788035e-07
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261491232972062754e-03	-8.349204116964734166e-04	3.819048367391409684e-05	-1.481873012201031506e-06	1.402206814067500311e-06	5.447737558259134939e-07
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134310810279203566e-03	-8.302907717924034453e-04	3.797760657786477238e-05	-1.300384134625091167e-06	1.514806619837921904e-06	6.028806424430384213e-07
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029163507903744813e-03	-8.264769090866737030e-04	3.781563583707260552e-05	-1.135862997632238654e-06	1.617041483856919475e-06	6.534906686621796516e-07
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924768407353697176e-03	-8.227026583200061725e-04	3.766896430288513417e-05	-9.579633042867499324e-07	1.727261471671837164e-06	7.059007186678156502e-07
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821117648198828598e-03	-8.189675385063411705e-04	3.753909990298488601e-05	-7.652016594213584246e-07	1.845702674982117049e-06	7.596994549882962694e-07
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697706850559257005e-03	-8.145364902776282105e-04	3.740914393778475345e-05	-5.108677288588030904e-07	1.998592113879364082e-06	8.243603920141636586e-07
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595662459782194467e-03	-8.108860885174329954e-04	3.732572612351909983e-05	-2.767135168370026379e-07	2.134821089650734790e-06	8.767114765686200211e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494334029287419735e-03	-8.072735971996580599e-04	3.726790356101265290e-05	-1.964733874148951765e-08	2.278938253899412260e-06	9.262131272463641857e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393712759391759703e-03	-8.036986467618750015e-04	3.723847224982005131e-05	2.628772004639318992e-07	2.430808223987942760e-06	9.714904709383901988e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293787986642413922e-03	-8.001608309211908580e-04	3.724200942507216634e-05	5.745556305054574428e-07	2.589552789854849688e-06	1.009863421291876370e-06
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174778678105684988e-03	-7.959638187371366903e-04	3.729995443229590184e-05	9.946719027282290753e-07	2.786332235070636669e-06	1.040289415884933280e-06
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076338704027627546e-03	-7.925060718368076660e-04	3.740162919057127007e-05	1.389626268353183091e-06	2.953154853055603027e-06	1.047084488237798310e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978552101159789550e-03	-7.890839850015433227e-04	3.755960783576468278e-05	1.831152828209884729e-06	3.120401101305328576e-06	1.032021060119837989e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.862050878804830695e-03	-7.850239248696166917e-04	3.783482239033259507e-05	2.430796400289227604e-06	3.318245127544793972e-06	9.775685377185347387e-07
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765644318637963540e-03	-7.816788113829171861e-04	3.815395468515203050e-05	3.001534149938557901e-06	3.473338051714878360e-06	8.878329391492707605e-07
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669827364233204887e-03	-7.783681454493346363e-04	3.857635350503404043e-05	3.651756374802744830e-06	3.610323870981388845e-06	7.407601934438746813e-07
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555590473040807900e-03	-7.744403696100512699e-04	3.924794134807453507e-05	4.556498887809385936e-06	3.738697993235324929e-06	4.662559829820297005e-07
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.460983877219612016e-03	-7.712043730330989284e-04	3.996827828009960073e-05	5.430311152010716795e-06	3.805682334423798024e-06	1.374017715479847011e-07
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.366882593040724049e-03	-7.680017783930131667e-04	4.086204997438163035e-05	6.431456035349767045e-06	3.823900091086599320e-06	-3.044746403609934474e-07
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.254554472039808084e-03	-7.642020653628616746e-04	4.223321797886784597e-05	7.845732651214190994e-06	3.746688299716178710e-06	-1.042116348298077833e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.161375854883060318e-03	-7.610711991988139023e-04	4.368821957182978603e-05	9.242364403118217379e-06	3.567897306825610572e-06	-1.882844430297437757e-06
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.068526734423495370e-03	-7.579721161089315916e-04	4.548432570983697700e-05	1.087382073917003417e-05	3.256366526838867741e-06	-2.976929293270798225e-06
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.957427272138190795e-03	-7.542040550544145501e-04	4.818817600993836111e-05	1.311366337589488706e-05	2.656424894590316721e-06	-4.618794536963335883e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.865012431082563010e-03	-7.501981792822276160e-04	5.089340400733424204e-05	1.446129349347698960e-05	1.966051612373667662e-06	-5.535395747923515264e-06
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.772972365750994032e-03	-7.452326016249927404e-04	5.383392266584986887e-05	1.522529485828271708e-05	1.189726404022070163e-06	-5.962772872494040184e-06
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663303347965747494e-03	-7.381353797660499937e-04	5.752833939213387187e-05	1.552075014816912423e-05	2.062540101516454451e-07	-5.988845926404871685e-06
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572796337517034765e-03	-7.313781056664575477e-04	6.062571347473823664e-05	1.537215612570535562e-05	-6.057353446373320157e-07	-5.736116901846492775e-06
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465519234942204384e-03	-7.223856559508240157e-04	6.423169636013704976e-05	1.486109559521315596e-05	-1.515535498432045412e-06	-5.251086665927676219e-06
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377355228349602535e-03	-7.142350639160707001e-04	6.710003015376738648e-05	1.421932495914694155e-05	-2.205997002462812514e-06	-4.749086366657679443e-06
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.290402974558252671e-03	-7.055540210422714962e-04	6.981905364060654075e-05	1.342458461445159441e-05	-2.829692731941878809e-06	-4.191280258319307033e-06
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187777761196470584e-03	-6.945237452342988092e-04	7.285203275811188311e-05	1.232553248994626073e-05	-3.483187481185494887e-06	-3.491501872758506951e-06
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.103783571807813921e-03	-6.848923205887487865e-04	7.516181468336262167e-05	1.133433128582016076e-05	-3.943366678808456366e-06	-2.917819959446958026e-06
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.004902208821698482e-03	-6.728828841552818383e-04	7.765959385628320956e-05	1.009228978683981954e-05	-4.395437307659754176e-06	-2.264127169890194609e-06
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.924129826784365935e-03	-6.625483162548781880e-04	7.951572927438846383e-05	9.030104454630783330e-06	-4.694521388162769859e-06	-1.753465451146209064e-06
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.829201759114393245e-03	-6.498173038348938925e-04	8.147677675159767049e-05	7.743589408639029158e-06	-4.967732906703620563e-06	-1.187684548065871991e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751795011282349643e-03	-6.389820340172564211e-04	8.289225328868743328e-05	6.677627633344174894e-06	-5.129810905242462819e-06	-7.601129161156011357e-07
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660977322460018890e-03	-6.257639350989033580e-04	8.433536104197870108e-05	5.421777875733784446e-06	-5.253116667736201384e-06	-3.028566193450050073e-07
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.587025643794257229e-03	-6.146036312603813398e-04	8.533495316464048425e-05	4.400592289852909806e-06	-5.302689375627049346e-06	3.348136714216423807e-08
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.500362261868819061e-03	-6.010795308563457754e-04	8.630394420060389629e-05	3.212230095089006578e-06	-5.306149957796353868e-06	3.862952913424821841e-07
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429877253963277917e-03	-5.897326949037216262e-04	8.692949417713108134e-05	2.257962999920014951e-06	-5.268396032395160602e-06	6.402010524159026332e-07
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347376889277219113e-03	-5.760644393696928017e-04	8.747472433728953963e-05	1.161888564423671549e-06	-5.181713580164658552e-06	8.997193503301994200e-07
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280350904256969648e-03	-5.646552371491612640e-04	8.776822570539754534e-05	2.910232944201101894e-07	-5.079705642063431514e-06	1.081273439730085254e-06
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.201971265109466114e-03	-5.509693344029748235e-04	8.794058152742982267e-05	-7.021001368400048873e-07	-4.927075890573815917e-06	1.261452858533192206e-06
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138350797705027700e-03	-5.395903836960173981e-04	8.794457962443454622e-05	-1.485760370573759211e-06	-4.778977308526175766e-06	1.383280161672140216e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064023622969886080e-03	-5.259939546263006334e-04	8.779470905884705783e-05	-2.372612245820442683e-06	-4.581517176267553713e-06	1.499355693042228716e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003746544560445608e-03	-5.147299152886182375e-04	8.755034984822334873e-05	-3.067131471588436917e-06	-4.403893225236899633e-06	1.573661361097270284e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933378468389022583e-03	-5.013108949872066697e-04	8.712493285699587497e-05	-3.848130694804080129e-06	-4.178367344607924658e-06	1.638887560412652717e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865120363294072402e-03	-4.880180817646119018e-04	8.656734405829453615e-05	-4.573072229175152278e-06	-3.942865681741317622e-06	1.681181028020545942e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809825388128381363e-03	-4.770518848202226080e-04	8.601082417564117092e-05	-5.135225402048437588e-06	-3.741661413298498433e-06	1.701316373070351502e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745344118851874758e-03	-4.640414561821349249e-04	8.524299925459926676e-05	-5.760706937934666796e-06	-3.497056302081130120e-06	1.709961338804140976e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693142756041844926e-03	-4.533323207604009631e-04	8.452670351612519447e-05	-6.242430634152174231e-06	-3.292044348196600085e-06	1.705811856278546847e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632305404164606641e-03	-4.406512412781488476e-04	8.358394214849148185e-05	-6.774938188276749554e-06	-3.046342507354303812e-06	1.689122778898244022e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573398163804387529e-03	-4.281667384557599266e-04	8.255961697825987074e-05	-7.259743937643627048e-06	-2.802841216026291996e-06	1.661727587895819001e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525753942174131600e-03	-4.179213468273756558e-04	8.165055240356767802e-05	-7.628827330430782696e-06	-2.602947398435441727e-06	1.632232355213786210e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470277245488163520e-03	-4.058237711794347984e-04	8.050013899316427332e-05	-8.031653842897709835e-06	-2.367709515082180094e-06	1.590153059485382821e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416608910503938494e-03	-3.939471024085265520e-04	7.929185320307529901e-05	-8.392756101641861481e-06	-2.138348552266763996e-06	1.541982875584335890e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373234721818515202e-03	-3.842232500367946516e-04	7.824609468089064636e-05	-8.663309900658621948e-06	-1.952324599610736492e-06	1.498097578900861683e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322766998298086517e-03	-3.727681063554068417e-04	7.695089744382262544e-05	-8.953329405686107005e-06	-1.735957723702744101e-06	1.442016404054935298e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.281998549311396838e-03	-3.634030465547960866e-04	7.584238789826598095e-05	-9.167544569980788023e-06	-1.561769067328892668e-06	1.393117757298455434e-06
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234584045623867473e-03	-3.523839748574045488e-04	7.448191172407983942e-05	-9.393429199709387836e-06	-1.360333148080926894e-06	1.332481535173601084e-06
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188773198242738371e-03	-3.416057610064186681e-04	7.309349360327621289e-05	-9.587239060833230655e-06	-1.167429580788131948e-06	1.270384092258496077e-06
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144522961829514069e-03	-3.310704454853236924e-04	7.168245406640038763e-05	-9.751001024683788324e-06	-9.833222378805835600e-07	1.207532708884266124e-06
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108808990103992038e-03	-3.224776554614945927e-04	7.049291452090734162e-05	-9.865917608004841835e-06	-8.367546884311851234e-07	1.155033131276474481e-06
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067308403722744790e-03	-3.123901736822032316e-04	6.905259893261722203e-05	-9.979441512375525634e-06	-6.690595941778122730e-07	1.092220499826154676e-06
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027246871676588220e-03	-3.025465147070013038e-04	6.760191854694422742e-05	-1.006794281089345021e-05	-5.102100578271100530e-07	1.029932483017353871e-06
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.949309402071061705e-04	-2.945294188299932281e-04	6.638788108696964637e-05	-1.012376746894823020e-05	-3.845283931364854993e-07	9.786693463145010284e-07
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.573979415285351719e-04	-2.851315983986914835e-04	6.492812876719376554e-05	-1.017065198410671025e-05	-2.416601105711208420e-07	9.182069806785307422e-07
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.211862038752155913e-04	-2.759750675666793832e-04	6.346811328722222348e-05	-1.019705100566708101e-05	-1.073039652247100038e-07	8.591022273834567802e-07
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.862564219520687511e-04	-2.670573360960365418e-04	6.201048686666030697e-05	-1.020443522397663540e-05	1.875501118990131763e-08	8.015115664624992573e-07
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.580994559467807360e-04	-2.598065161438680012e-04	6.079951219986770252e-05	-1.019711394632109890e-05	1.176204748940642822e-07	7.547867702132752004e-07
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254191267962499110e-04	-2.513201431338870392e-04	5.935304235881349769e-05	-1.017340636738612059e-05	2.290225701135594580e-07	7.003692348618453215e-07
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939117837605963630e-04	-2.430652647197333754e-04	5.791605096045926058e-05	-1.013466391116177799e-05	3.327601105619007975e-07	6.478560845665777061e-07
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635404601832069139e-04	-2.350385690634811467e-04	5.649036658757028656e-05	-1.008200699373138209e-05	4.291285069890696378e-07	5.972840343625151535e-07
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.342686002395176466e-04	-2.272367140121171899e-04	5.507775123117737080e-05	-1.001652518113895439e-05	5.184262989594208606e-07	5.486817644159997512e-07
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.106891164271774948e-04	-2.209045312645649308e-04	5.391181440698453794e-05	-9.952939076645389880e-06	5.876533972122763419e-07	5.097050553969721400e-07
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833394742996628428e-04	-2.135061898249222454e-04	5.252760410348874327e-05	-9.866726062945269080e-06	6.647526668057195534e-07	4.647820488713834251e-07
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.569901741075060645e-04	-2.063225044552249280e-04	5.116079217757808360e-05	-9.770609748053781819e-06	7.355984022909907800e-07	4.218661935774975996e-07
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316088715975661221e-04	-1.993492613349134585e-04	4.981243588719904639e-05	-9.665517750398359013e-06	8.004632810102134168e-07	3.809375997108553486e-07
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071635241287698728e-04	-1.925822849366093078e-04	4.848358210690740475e-05	-9.552368885181375917e-06	8.596174234642506981e-07	3.419765393855735675e-07
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836224543067752542e-04	-1.860174301650660751e-04	4.717524940061919027e-05	-9.432062876230189977e-06	9.133290659271900934e-07	3.049620596728449663e-07
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646736353769729513e-04	-1.806980816571025989e-04	4.610120912698889686e-05	-9.326888358030163611e-06	9.541289419815836590e-07	2.755758388958321301e-07
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427119209975516355e-04	-1.744928244928337568e-04	4.483235643602247552e-05	-9.195337709905866339e-06	9.985775181890251780e-07	2.420183685447573305e-07
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215700127678158391e-04	-1.684777302035588801e-04	4.358586577899113262e-05	-9.058565811163406779e-06	1.038364888963393448e-06	2.102729979758442737e-07
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012188564493174963e-04	-1.626486245425953932e-04	4.236231229346291847e-05	-8.917208009982308852e-06	1.073764046233752096e-06	1.802883054276952320e-07
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816304901911376622e-04	-1.570012606926728083e-04	4.116216900285732562e-05	-8.771871365505227227e-06	1.105031113973830501e-06	1.520110116965947977e-07
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627791379796041644e-04	-1.515311725241554942e-04	3.998567874611496742e-05	-8.623105021717354716e-06	1.132386341144807752e-06	1.253828887883893582e-07
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446395334447587801e-04	-1.462338974125146959e-04	3.883304975999126536e-05	-8.471445585732493324e-06	1.156043177469439057e-06	1.003454633116971280e-07
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271866392865164368e-04	-1.411050128534673258e-04	3.770448817951069481e-05	-8.317424711764016669e-06	1.176213120846598430e-06	7.684079241265099259e-08
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103958268359872408e-04	-1.361401577206477207e-04	3.660017250261730177e-05	-8.161549443247710140e-06	1.193105502533862960e-06	5.481121388835231820e-08
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968923809032588929e-04	-1.321250494107941949e-04	3.569845212601244699e-05	-8.030517653086883560e-06	1.204827514776720482e-06	3.753778702595828747e-08
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812552234364465311e-04	-1.274500830571577035e-04	3.463861427900226717e-05	-7.872212033908916026e-06	1.216244409024856549e-06	1.806039993500409746e-08
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662152818217986753e-04	-1.229274430638556208e-04	3.360299677416572403e-05	-7.713061276649374028e-06	1.224961732348614212e-06	-1.074372901121304896e-10
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517502136212778512e-04	-1.185530844536267919e-04	3.259156978842739155e-05	-7.553400230702110434e-06	1.231179326184640829e-06	-1.702332055920659805e-08
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378389538988826532e-04	-1.143229538466027166e-04	3.160423364059440431e-05	-7.393543564310182275e-06	1.235073867251233790e-06	-3.274385439935143597e-08
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244621512994983999e-04	-1.102329710859135020e-04	3.064079034535980753e-05	-7.233778831876774036e-06	1.236790202228057047e-06	-4.732446437322211539e-08
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.116007417492501139e-04	-1.062790872296645215e-04	2.970103602916081433e-05	-7.074389143905992034e-06	1.236469586861703492e-06	-6.082003116605835220e-08
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992358296689836519e-04	-1.024572889403575055e-04	2.878476849646634771e-05	-6.915655053961889797e-06	1.234252016290026819e-06	-7.328494769246739785e-08
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873489196636463310e-04	-9.876365732812117696e-05	2.789176863281863877e-05	-6.757834201807999753e-06	1.230276020283623203e-06	-8.477187486779715846e-08
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759226153300647390e-04	-9.519454526704586739e-05	2.702174465484427794e-05	-6.601100189359169862e-06	1.224678020561968875e-06	-9.532799820173959502e-08
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649399073363098780e-04	-9.174639691042771404e-05	2.617438857422405029e-05	-6.445604583780451037e-06	1.217593009983138803e-06	-1.049988323306937184e-07
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543839350426942668e-04	-8.841568730826424342e-05	2.534939499763716220e-05	-6.291497592727954914e-06	1.209154787794437917e-06	-1.138294920036600602e-07
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442380691596431562e-04	-8.519892262422390722e-05	2.454645839526791939e-05	-6.138927512994705156e-06	1.199494284963810553e-06	-1.218646195148037892e-07
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344870755115790518e-04	-8.209264750620189456e-05	2.376523570309995532e-05	-5.988032914031711916e-06	1.188716243253522569e-06	-1.291473247227297462e-07
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251168082764349362e-04	-7.909344273715269481e-05	2.300535608092250351e-05	-5.838944703383926332e-06	1.176905338245406407e-06	-1.357194680585961274e-07
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161132680994354023e-04	-7.619791869038583878e-05	2.226645103769078112e-05	-5.691792460135948409e-06	1.164145019480212984e-06	-1.416225235549845505e-07
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074625772312173062e-04	-7.340271521116889378e-05	2.154815514186259422e-05	-5.546704536504291356e-06	1.150518012631917862e-06	-1.468975965858934438e-07
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977981537093850698e-04	-7.026415561061226281e-05	2.073568919722090708e-05	-5.380180667998755213e-06	1.133635160276080540e-06	-1.523087032397682652e-07
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898668144505279219e-04	-6.767561551155346035e-05	2.006072735060690965e-05	-5.239855879591291834e-06	1.118416574295866218e-06	-1.563460547709052257e-07
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822476923660658386e-04	-6.517787394786671491e-05	1.940513005735440029e-05	-5.101800420035897520e-06	1.102596433839945099e-06	-1.598612175212345066e-07
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749284650719382659e-04	-6.276808031936763170e-05	1.876849919380251279e-05	-4.966056289705258186e-06	1.086257836226383345e-06	-1.628845561568227204e-07
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678971347962963261e-04	-6.044341476649852811e-05	1.815043811345125975e-05	-4.832665347883124271e-06	1.069478791088746739e-06	-1.654460973199412509e-07
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611430363139260537e-04	-5.820111831007326636e-05	1.755054312403742962e-05	-4.701670404012675871e-06	1.052312163014885587e-06	-1.675751728912075206e-07
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546560224766383666e-04	-5.603846809383326773e-05	1.696841029393247654e-05	-4.573114345490242491e-06	1.034801852801815969e-06	-1.693007125454930058e-07
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484260319872492259e-04	-5.395276414508917245e-05	1.640363904397605663e-05	-4.447039677201624952e-06	1.016991378006058852e-06	-1.706514000823263671e-07
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424430967549815950e-04	-5.194133338755977644e-05	1.585583197305115796e-05	-4.323487898714788363e-06	9.989239698205973652e-07	-1.716555744846807775e-07
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357625406962937741e-04	-4.968523118756344682e-05	1.523763129948608399e-05	-4.182554045375747670e-06	9.775822689317932227e-07	-1.724211734377675893e-07
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302827503702117776e-04	-4.782647474495437331e-05	1.472520509364103687e-05	-4.064489827971226879e-06	9.591207504717570605e-07	-1.727512774635693879e-07
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250209669111072711e-04	-4.603463938683393785e-05	1.422847386729620190e-05	-3.948935694067322701e-06	9.405558284013470866e-07	-1.728000156718201458e-07
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199683247816457513e-04	-4.430751645667521752e-05	1.374704123323999304e-05	-3.835876917926671833e-06	9.219365726717832215e-07	-1.725858617856311647e-07
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151163273031267676e-04	-4.264292665233869982e-05	1.328051701867796671e-05	-3.725301189983490919e-06	9.033057593610755621e-07	-1.721273486045442312e-07
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104575361501439787e-04	-4.103874581960752514e-05	1.282852415720790544e-05	-3.617204006975296385e-06	8.846861320844546515e-07	-1.714435680244613630e-07
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052569079434625298e-04	-3.924075250609485488e-05	1.231906915650911747e-05	-3.494219406486667677e-06	8.630019684888536079e-07	-1.703865598778906659e-07
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009922095025670124e-04	-3.776028022347138475e-05	1.189728903829097005e-05	-3.391482577923460581e-06	8.444696432702594336e-07	-1.692799513065818534e-07
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689823958737999821e-05	-3.633364759464614743e-05	1.148887297091113747e-05	-3.291213178671081846e-06	8.260069342963394181e-07	-1.680075194117778214e-07
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296834765531627315e-05	-3.495902916948681485e-05	1.109345972533628402e-05	-3.193383854753911286e-06	8.076383656281478242e-07	-1.665826071242943101e-07
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858230482912648595e-05	-3.341879789676462098e-05	1.064810144208238888e-05	-3.082279033093365241e-06	7.863647119048178506e-07	-1.647412048880051533e-07
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498600664251206374e-05	-3.215110952507662778e-05	1.027963797178691775e-05	-2.989596322316698983e-06	7.682959646471236308e-07	-1.630210355841578427e-07
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153368401411083494e-05	-3.093014338732028398e-05	9.923054818215786005e-06	-2.899224825710497029e-06	7.504092926037767118e-07	-1.611805849283921482e-07
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.821949151460491363e-05	-2.975426991088048418e-05	9.578013441143987531e-06	-2.811129807009529850e-06	7.327239754159022091e-07	-1.592307165713154184e-07
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452071696449020306e-05	-2.843728459376569740e-05	9.189628511578896885e-06	-2.711196204043904019e-06	7.123520878977275479e-07	-1.568340351032961522e-07
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148845298749049884e-05	-2.735366526218768464e-05	8.868508562461872898e-06	-2.627949217723734585e-06	6.951181029224835094e-07	-1.546894667942133881e-07
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857846127815088227e-05	-2.631014121706133345e-05	8.557935505487694665e-06	-2.546902244128041957e-06	6.780978395309711923e-07	-1.524745329199337546e-07
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578587304911319553e-05	-2.530519164778474836e-05	8.257601598257059689e-06	-2.468029137328554814e-06	6.612958661460690960e-07	-1.502006376421723276e-07
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267008230247793777e-05	-2.417975297675570821e-05	7.919751798487147096e-06	-2.378700363698011825e-06	6.419857106422696102e-07	-1.474817068921670869e-07
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011617034432205429e-05	-2.325397105310517647e-05	7.640575193935256792e-06	-2.304382253761072456e-06	6.257015333578565443e-07	-1.450997263407357924e-07
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766533271085983017e-05	-2.236278927109621717e-05	7.370696097908159220e-06	-2.232089076500883994e-06	6.096797132054577495e-07	-1.426749451824225322e-07
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493042124428813318e-05	-2.136519326129565857e-05	7.067199762686906084e-06	-2.150242331281288738e-06	5.913381038246845130e-07	-1.397979433120685344e-07
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268832129793111249e-05	-2.054484623804997623e-05	6.816487457260418169e-06	-2.082181166791421233e-06	5.759232356423798018e-07	-1.372977510661020935e-07
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053681005689202607e-05	-1.975532187727089981e-05	6.574209710826190383e-06	-2.016019032480867650e-06	5.607869919263627953e-07	-1.347743305520605714e-07
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813664727550029631e-05	-1.887161238146991757e-05	6.301878556694590201e-06	-1.941189129759963040e-06	5.434740660630303829e-07	-1.318115617014029019e-07
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.616971663514284763e-05	-1.814488488341944904e-05	6.077018817883235533e-06	-1.879036643285377015e-06	5.289258003633441233e-07	-1.292649429863693785e-07
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428267279532280433e-05	-1.744537135063565283e-05	5.859808185494448429e-06	-1.818683159657103651e-06	5.146441291686620514e-07	-1.267186522059521630e-07
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217784225948187842e-05	-1.666244125698653722e-05	5.615744580775903153e-06	-1.750483345612492753e-06	4.983269069653040940e-07	-1.237509549955636944e-07
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045301945060051382e-05	-1.601878290790173835e-05	5.414290292475014302e-06	-1.693868171145507392e-06	4.846445554001610589e-07	-1.212109585978923332e-07
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852889678327239180e-05	-1.529861838238959400e-05	5.187964869639462087e-06	-1.629899304767164378e-06	4.690464655214733155e-07	-1.182534510645964150e-07
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695174045999533328e-05	-1.470671937530610736e-05	5.001169152493325101e-06	-1.576800745821964094e-06	4.559965038993599699e-07	-1.157248590578284650e-07
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543836885133632374e-05	-1.413734345179749117e-05	4.820797130466077378e-06	-1.525262157153593203e-06	4.432389986300941597e-07	-1.132059991147845823e-07
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375027190418136751e-05	-1.350039635387868928e-05	4.618223211805299335e-06	-1.467064766268757400e-06	4.287137433345423370e-07	-1.102864418960380490e-07
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236711850288970824e-05	-1.297689199465843490e-05	4.451105795245280828e-06	-1.418801882413596365e-06	4.165612793115416296e-07	-1.078061560520348646e-07
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082463704634306735e-05	-1.239114762485839145e-05	4.263471307787502754e-06	-1.364343752422387913e-06	4.027192463530999382e-07	-1.049454176851787103e-07
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956096041321575098e-05	-1.190964249540014341e-05	4.108714663961037312e-06	-1.319210941634220992e-06	3.911374714517684420e-07	-1.025250588989969613e-07
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815178112424982485e-05	-1.137098303507057270e-05	3.934991477303140298e-06	-1.268300785194812268e-06	3.779588858325182531e-07	-9.973755157084292778e-08
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699723801194873151e-05	-1.092836798737026210e-05	3.791728171891290275e-06	-1.226110853930900097e-06	3.669525427127026770e-07	-9.737826353112184649e-08
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570945800158383661e-05	-1.043340153147438215e-05	3.630916013770184825e-06	-1.178519139927124671e-06	3.544542176410023986e-07	-9.465947081843266644e-08
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465400738665572811e-05	-1.002680724547349163e-05	3.498300266237033638e-06	-1.139077745430277787e-06	3.440368468972102222e-07	-9.235748816436508357e-08
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364140252134599990e-05	-9.635865241366489928e-06	3.370344233603440240e-06	-1.100851933950830203e-06	3.338852696890883263e-07	-9.008420551626298512e-08
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251210863980392034e-05	-9.198724990405975196e-06	3.226759294812253037e-06	-1.057756017454104813e-06	3.223648592146427875e-07	-8.747278562071975234e-08
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158701742702418783e-05	-8.839582915203014315e-06	3.108406199049259097e-06	-1.022072922327444466e-06	3.127562423064518377e-07	-8.527314944393699191e-08
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055561649106006731e-05	-8.437874598101641096e-06	2.975634717082336244e-06	-9.818713180774766281e-07	3.018434485524667269e-07	-8.275661497899367309e-08
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957347080869743154e-05	-8.053995178416796505e-06	2.848366000925828641e-06	-9.431623807200926067e-07	2.912439724380450622e-07	-8.029493813626419409e-08
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876901508467684060e-05	-7.738626250408823040e-06	2.743490538110295817e-06	-9.111292564637666135e-07	2.824092238961351687e-07	-7.822645186717812704e-08
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787199168662437156e-05	-7.386051916193478375e-06	2.625855769584739124e-06	-8.750450866367344187e-07	2.723961282547895890e-07	-7.585892954497230135e-08
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713699204356867466e-05	-7.096528730098095287e-06	2.528914857303632137e-06	-8.451799295316800488e-07	2.640670560020298312e-07	-7.386659993662000583e-08
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631706475147958556e-05	-6.772955971565941514e-06	2.420171443010756463e-06	-8.115337665797267837e-07	2.546444653434039450e-07	-7.158383243253210737e-08
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564522942639310583e-05	-6.507278045415557139e-06	2.330570165491927361e-06	-7.836928051434145985e-07	2.468113589438704925e-07	-6.966481822008722793e-08
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489610811743163623e-05	-6.210313820247936935e-06	2.230097531961856398e-06	-7.523462306579933712e-07	2.379434409369289343e-07	-6.747310377072251934e-08
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428257792982934027e-05	-5.966407873151219345e-06	2.147341734020730020e-06	-7.264255701437808231e-07	2.305636896909315076e-07	-6.563749228655376603e-08
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359871545765720226e-05	-5.693653995659520492e-06	2.054573233406546998e-06	-6.972601937637774403e-07	2.221996642885841945e-07	-6.354902756924964445e-08
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294767611574524712e-05	-5.433086339710007807e-06	1.965718843160783305e-06	-6.692144538993653973e-07	2.140949833215207137e-07	-6.151696088538234545e-08
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241451297369883929e-05	-5.219095859466367072e-06	1.892548191179996081e-06	-6.460325993750539334e-07	2.073550076059360221e-07	-5.981727210596024123e-08
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.182005299194075287e-05	-4.979954408750685878e-06	1.810526289393171980e-06	-6.199481234040652717e-07	1.997337931046484297e-07	-5.788007346321304948e-08
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133296901682249780e-05	-4.783666526227115319e-06	1.742971018333943570e-06	-5.983820511282545168e-07	1.934093992314456645e-07	-5.625616700677146718e-08
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078960581025710722e-05	-4.564394603420616113e-06	1.667231821570624308e-06	-5.741110740187172861e-07	1.862708263133431281e-07	-5.440254017839057140e-08
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027201433150631953e-05	-4.355124639474622356e-06	1.594689170197864410e-06	-5.507709144546127817e-07	1.793786529639378300e-07	-5.259505090273294533e-08
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.848085096128561742e-06	-4.183330165592581161e-06	1.534965479273299996e-06	-5.314855597571386512e-07	1.736568676157374705e-07	-5.108451207105417980e-08
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.375592210923482729e-06	-3.991305461308123927e-06	1.468050465241802879e-06	-5.098029950878368244e-07	1.671862625688868056e-07	-4.936974336054488004e-08
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.925899521394087813e-06	-3.807875089487533690e-06	1.404000420578027844e-06	-4.889743558125248636e-07	1.609246743728881517e-07	-4.770807401504530018e-08
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557752160817658411e-06	-3.657219949322943754e-06	1.351289522135778732e-06	-4.717763651710192898e-07	1.557212609265815555e-07	-4.632451944388355465e-08
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147424138602252512e-06	-3.488858940331900848e-06	1.292239703765649192e-06	-4.524457447899676740e-07	1.498419697662856862e-07	-4.475444661309318882e-08
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756669067845509469e-06	-3.328190281326030564e-06	1.235709137063181549e-06	-4.338725448241476228e-07	1.441692199413402183e-07	-4.322814614417244092e-08
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436464203493921567e-06	-3.196374874325101965e-06	1.189168715598404952e-06	-4.185297241689706662e-07	1.394715573924418267e-07	-4.195184073925851256e-08
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079247184565846783e-06	-3.049191191068717118e-06	1.137013110728791589e-06	-4.012778300192809254e-07	1.341790786641960863e-07	-4.049883609663935037e-08
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.738997203499410094e-06	-2.908774089431178233e-06	1.087085654099943098e-06	-3.847040051184670536e-07	1.290782928195142893e-07	-3.908642897909116822e-08
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460360385605736754e-06	-2.793529914020865287e-06	1.046003420185293898e-06	-3.710222441480894539e-07	1.248498070338926446e-07	-3.790969743776264733e-08
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.149880908419885211e-06	-2.664728736259309535e-06	1.000002070869018798e-06	-3.556542332585324957e-07	1.200737598877213326e-07	-3.657823865947404616e-08
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.854483887055375748e-06	-2.541697239482036702e-06	9.560002707695382843e-07	-3.409061300871666689e-07	1.154575308556578765e-07	-3.529255391235514568e-08
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573403356480413128e-06	-2.424212560351020031e-06	9.139102685716784463e-07	-3.267529006969590070e-07	1.109992184882537561e-07	-3.405009211611428078e-08
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343271592080617650e-06	-2.327783678138081886e-06	8.792868896304363243e-07	-3.150751648026791985e-07	1.073039545693654070e-07	-3.301670675524180924e-08
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086683014115275618e-06	-2.220102620939564424e-06	8.405104385638075770e-07	-3.019573438771563857e-07	1.031405144686188415e-07	-3.184467126202251123e-08
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.842174172863623676e-06	-2.117433405710448242e-06	8.033927290330174460e-07	-2.893603377940574387e-07	9.913645026422122050e-08	-3.070543932864362223e-08
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609159951169437872e-06	-2.019552192444655358e-06	7.678634641427152188e-07	-2.772639875247372744e-07	9.528684635803963110e-08	-2.959817344889810735e-08
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387229915651686286e-06	-1.926200781179788729e-06	7.338683903831197544e-07	-2.656532051544636899e-07	9.158186566842732100e-08	-2.852456355329213053e-08
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.205522585579671115e-06	-1.849595345813586151e-06	7.059104947666716937e-07	-2.560763742637393018e-07	8.851372945298871106e-08	-2.763245973726066320e-08
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.003117215930775843e-06	-1.763974661100693430e-06	6.746237574556454507e-07	-2.453282447970277450e-07	8.505098995105338241e-08	-2.662605122921961195e-08
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.810624122646564848e-06	-1.682182978672821824e-06	6.447171957715935009e-07	-2.350226550661464097e-07	8.170694050304622255e-08	-2.565721784956995229e-08
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627506811227564118e-06	-1.604088356126064051e-06	6.161263782039923102e-07	-2.251406514632541992e-07	7.848111544909900612e-08	-2.472319721596811533e-08
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453212251229544131e-06	-1.529577050170443684e-06	5.887856030483822620e-07	-2.156627836285005352e-07	7.537437930873629183e-08	-2.382060458718233849e-08
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310423075345160053e-06	-1.468476671401704712e-06	5.662961583780945649e-07	-2.078459236938916195e-07	7.280689751042453720e-08	-2.306942173396710982e-08
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.151074194201542575e-06	-1.400318010944136661e-06	5.411056016569957951e-07	-1.990678623920637003e-07	6.992320124470992089e-08	-2.221651630728940277e-08
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999187117877783395e-06	-1.335372504216280073e-06	5.169992415234732272e-07	-1.906445040709580658e-07	6.715511108047263031e-08	-2.138866875633422813e-08
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854524892449368797e-06	-1.273453056357104782e-06	4.939425508277946321e-07	-1.825651132998548053e-07	6.449439729744511463e-08	-2.058743293420504496e-08
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.716854839145016232e-06	-1.214373400848204645e-06	4.719015073709046080e-07	-1.748191038068169098e-07	6.193282021102265318e-08	-1.981438988614485195e-08
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.585945331843586260e-06	-1.157949238261951349e-06	4.508422817980621029e-07	-1.673959531207486367e-07	5.946224492799195769e-08	-1.907108789888811282e-08
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461508675924364390e-06	-1.104038612117648667e-06	4.307259016033344744e-07	-1.602838435492810875e-07	5.707779539674474743e-08	-1.835747499769201661e-08
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343160964231895733e-06	-1.052570277006785958e-06	4.115045007962683211e-07	-1.534687069675819632e-07	5.478007058250226884e-08	-1.767079749587430089e-08
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246270255958201133e-06	-1.010349957673984481e-06	3.957046518213971377e-07	-1.478527697588516588e-07	5.288046981179461805e-08	-1.710138384621072814e-08
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.138196742701440222e-06	-9.632480816786537822e-07	3.780172465956089070e-07	-1.415515948080674519e-07	5.074677883010512592e-08	-1.645679936990532501e-08
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.035125577183858384e-06	-9.184008378169680790e-07	3.610897418901586500e-07	-1.355076680207999378e-07	4.870233764707881585e-08	-1.583101895874968478e-08
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936856356069673235e-06	-8.756918716582215601e-07	3.448936210120537217e-07	-1.297115919420520072e-07	4.674260540300664967e-08	-1.522423845467622268e-08
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843263416455732796e-06	-8.349840254418158982e-07	3.294081722509349624e-07	-1.241558474655824502e-07	4.486080283130251665e-08	-1.463791222864760082e-08
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754222414159112032e-06	-7.961410742157429037e-07	3.146128785381368070e-07	-1.188329813660463734e-07	4.305019070650665359e-08	-1.407348984556980543e-08
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669608126849162717e-06	-7.590289725344890306e-07	3.004871945083894909e-07	-1.137355628783685799e-07	4.130417016702508856e-08	-1.353236415068130180e-08
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589228633608294132e-06	-7.235574799477483037e-07	2.870039171090841690e-07	-1.088549633536306595e-07	3.961952208535479532e-08	-1.301421603084711448e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512807211467012833e-06	-6.896915987885956713e-07	2.741273618238641505e-07	-1.041810203492391665e-07	3.799729737586751340e-08	-1.251655938749219602e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.440063613461355787e-06	-6.574001389634307538e-07	2.618215476807197731e-07	-9.970354375115656057e-08	3.643881483027227605e-08	-1.203678582932109936e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370719701450463406e-06	-6.266521394684342007e-07	2.500507639852796372e-07	-9.541241982249731995e-08	3.494538292615881019e-08	-1.157230667159592916e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304535172228337706e-06	-5.974049994678920181e-07	2.387834821298610593e-07	-9.129838364255401994e-08	3.351717468393443468e-08	-1.112119657957032360e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241416434938484543e-06	-5.695683250845327197e-07	2.280042778220391030e-07	-8.735537375588274596e-08	3.214979981478708999e-08	-1.068415475478169995e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181307306264151092e-06	-5.430402072955421639e-07	2.177018613273885820e-07	-8.357816771027768393e-08	3.083774498913722865e-08	-1.026253638931571179e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124152010740546668e-06	-5.177194964484817419e-07	2.078650254707952854e-07	-7.996158150246571511e-08	2.957553803270196140e-08	-9.857686422227253573e-09
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.069890731283549426e-06	-4.935083917132251044e-07	1.984821664388562503e-07	-7.650040551862594217e-08	2.835794641523045410e-08	-9.470834866069416442e-09
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018385498707473870e-06	-4.703557168145932352e-07	1.895333078968677427e-07	-7.318834231746744881e-08	2.718329196072472309e-08	-9.101350459454017566e-09
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.694320786336059364e-07	-4.482499682828457913e-07	1.809913798671562341e-07	-7.001817665903556144e-08	2.605291855753698331e-08	-8.747020981886002480e-09
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.228255669509332594e-07	-4.271809948219304875e-07	1.728292775497660372e-07	-6.698271511782781197e-08	2.496825727686224281e-08	-8.405599293399526149e-09
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.783625982961890908e-07	-4.071387050294928325e-07	1.650200988698649746e-07	-6.407481755063467279e-08	2.393072743599938347e-08	-8.074855411112036381e-09
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.358824721572758717e-07	-3.880981324008256665e-07	1.575418810269185885e-07	-6.128814433781275907e-08	2.294043779218835068e-08	-7.753340166435468389e-09
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953485213513121757e-07	-3.699898919041726994e-07	1.503869720448652040e-07	-5.861863503956485913e-08	2.199361717513624980e-08	-7.441896005701701867e-09
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.513896513700544654e-07	-3.503374343031499238e-07	1.425994489999796243e-07	-5.570659543534345942e-08	2.095903890763322941e-08	-7.099907450421594266e-09
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.149804372789632181e-07	-3.339679409834766777e-07	1.361206573667287957e-07	-5.327600757922807456e-08	2.009037613311332273e-08	-6.814274553676457674e-09
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.804647962096768386e-07	-3.182957917859104837e-07	1.299485104015946162e-07	-5.095119653826406707e-08	1.925168214770975827e-08	-6.542412406331035984e-09
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.477321737807664745e-07	-3.032992435001521795e-07	1.240670432887378275e-07	-4.872758938408236110e-08	1.844259860244008308e-08	-6.283372994142928171e-09
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.166286704364355024e-07	-2.889810682810336674e-07	1.184553655908368456e-07	-4.660017506188478291e-08	1.766458717684065391e-08	-6.035226126528483835e-09
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.870011529843323280e-07	-2.753442058912616556e-07	1.130926981321378101e-07	-4.456397484672954356e-08	1.691911301639754915e-08	-5.796047857055161371e-09
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.586979905041910228e-07	-2.623914168705847087e-07	1.079584594113273820e-07	-4.261405148867650804e-08	1.620761802456404077e-08	-5.563935676760643994e-09
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.316192142770145544e-07	-2.501057459786345284e-07	1.030383203049198921e-07	-4.074623478709035276e-08	1.552994826358938465e-08	-5.337956682570702950e-09
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.021721895046701204e-07	-2.368103492846712661e-07	9.767469542769080901e-08	-3.870867059818278704e-08	1.479267264272083829e-08	-5.088440142715392891e-09
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.777318712642600797e-07	-2.257621309257590501e-07	9.320758259951111560e-08	-3.700792849335780085e-08	1.417606023709107812e-08	-4.879072677172120672e-09
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.545412144080280550e-07	-2.151981296686483748e-07	8.895061559508393008e-08	-3.538122370072084934e-08	1.358229949901623903e-08	-4.679278619094870075e-09
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.325982927542010949e-07	-2.050667430676890366e-07	8.490136869867140610e-08	-3.382598060389860650e-08	1.300835155866473691e-08	-4.489915164837724545e-09
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.118168764421870794e-07	-1.953614583845052250e-07	8.104727445372985999e-08	-3.233902660619745666e-08	1.245442151042566590e-08	-4.310020152171044724e-09
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.920788632065798008e-07	-1.860930375597178092e-07	7.737194061410326120e-08	-3.091697447583113079e-08	1.192195434738269829e-08	-4.137939684808401421e-09
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.706482903480234888e-07	-1.760492402459497151e-07	7.336956464726660043e-08	-2.936692957815618322e-08	1.134154477934199509e-08	-3.948737187254390934e-09
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.527540508535947058e-07	-1.677521497428395469e-07	7.002284670850697045e-08	-2.807267650435837537e-08	1.085983574160407945e-08	-3.787919634982539058e-09
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.356031370451745550e-07	-1.598982283132064995e-07	6.681240809425361835e-08	-2.683353277218901377e-08	1.040203961542672535e-08	-3.631045511623548586e-09
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192174852909183408e-07	-1.524416978779256902e-07	6.373956399698065211e-08	-2.564766078794239022e-08	9.965346294552436415e-09	-3.479111367890923216e-09
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.014614239261716337e-07	-1.443460249682047909e-07	6.039858195279753010e-08	-2.435532639049836179e-08	9.488362875618985648e-09	-3.312893415533418312e-09
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.868029265768294108e-07	-1.375825521697762247e-07	5.762675390597216768e-08	-2.327762998441066258e-08	9.087081660837756083e-09	-3.175137975303121197e-09
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.729712735201552044e-07	-1.310793279960739269e-07	5.499578270579523413e-08	-2.224757309867903194e-08	8.698488750128792674e-09	-3.045254640746396908e-09
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.598932919592079094e-07	-1.248411070546006871e-07	5.249498847328298525e-08	-2.126301382185232936e-08	8.323243986270068584e-09	-2.922242025440067382e-09
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.457509015747031987e-07	-1.180555825665271483e-07	4.977947217793125824e-08	-2.019068183185812321e-08	7.912497907214204300e-09	-2.788258160772411452e-09
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.339763321671355255e-07	-1.124359670956176066e-07	4.751346087630394198e-08	-1.929619913728174007e-08	7.570466218545820135e-09	-2.675225659701249015e-09
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.226690484428230898e-07	-1.071271724132182129e-07	4.533700107048802508e-08	-1.844034369318713572e-08	7.245972719691635412e-09	-2.564716481180710002e-09
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.118029328313022473e-07	-1.021161748035761951e-07	4.324572692377549639e-08	-1.762138981451966469e-08	6.938414755209742828e-09	-2.456580297491842284e-09
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.999649341260097594e-07	-9.670578700133665848e-08	4.096410880307869048e-08	-1.672892527276209200e-08	6.604678952634479739e-09	-2.337109629449155422e-09
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.901518084104335329e-07	-9.220574685721121645e-08	3.906641861772408996e-08	-1.598460234779550940e-08	6.325541827515109467e-09	-2.237265679392523374e-09
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.808819861673036649e-07	-8.788443525342898652e-08	3.726445571810694063e-08	-1.527306738823574683e-08	6.055964997733876864e-09	-2.142815080614818382e-09
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.709656212500429601e-07	-8.313135035005771743e-08	3.532273500020022034e-08	-1.449835792345196842e-08	5.757575828197758030e-09	-2.042113056898758101e-09
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.628135868490208790e-07	-7.914596163669948960e-08	3.371661347963646534e-08	-1.385262622021751012e-08	5.505866425807499329e-09	-1.959297430703534869e-09
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.550731967637664566e-07	-7.534052161652080108e-08	3.218587142726536508e-08	-1.323546436013238746e-08	5.264240648058911309e-09	-1.880164823762466393e-09
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.466360871965232788e-07	-7.123362160512805620e-08	3.051500213435976043e-08	-1.256338570308214471e-08	5.002058292314133329e-09	-1.792702864547286601e-09
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.395343364296065993e-07	-6.786857143642263790e-08	2.911050606756717277e-08	-1.200291824939750936e-08	4.786111554837291638e-09	-1.717544879227914238e-09
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.317308894501750336e-07	-6.426638103522753803e-08	2.756922461287647810e-08	-1.139239805468128544e-08	4.553744802781189166e-09	-1.633336439900202861e-09
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.252166228590628342e-07	-6.129224609390933470e-08	2.628130036005341536e-08	-1.088331688830683822e-08	4.360895822381823247e-09	-1.562111000182052117e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.190329168407505081e-07	-5.845098931153159587e-08	2.505458360940945869e-08	-1.039663156374436480e-08	4.175805617139941355e-09	-1.494100374294225881e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.124161475094672587e-07	-5.532652108362808488e-08	2.373306655756635212e-08	-9.866563461295983987e-09	3.971334487072406518e-09	-1.421424857770831771e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.070282739222542060e-07	-5.268117185704930901e-08	2.264751254358160917e-08	-9.424590194201133119e-09	3.797476258563866689e-09	-1.362599157226862531e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012580752065329964e-07	-4.977757815144261074e-08	2.147703113915215510e-08	-8.943385782126603897e-09	3.605761437441584101e-09	-1.299640565600176616e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.647931183188737918e-08	-4.736154452605238384e-08	2.050406804383081306e-08	-8.542401267443655250e-09	3.445404398857173748e-09	-1.247133965904221316e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.188893737026194347e-08	-4.508026465684536607e-08	1.956946825442078004e-08	-8.159360155938528434e-09	3.293139538582864747e-09	-1.195967042568114772e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.680565729563796709e-08	-4.265607971342065690e-08	1.853824085274295918e-08	-7.742602839716421349e-09	3.130208273758709154e-09	-1.138010911174468260e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.250723583482309077e-08	-4.068049417682786493e-08	1.766877763408891657e-08	-7.395413511701217208e-09	2.996520454271225724e-09	-1.088011969899501626e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.781402113093391085e-08	-3.855337715786359396e-08	1.671906560119928294e-08	-7.017482097138888031e-09	2.851776071734696508e-09	-1.032741698946163025e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.393995314653404025e-08	-3.677669393375313044e-08	1.593190626151987048e-08	-6.702365989631172997e-09	2.730403091606802800e-09	-9.869026613326547969e-10
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.982545010834775233e-08	-3.480790704070738092e-08	1.508864051779645657e-08	-6.358938989811609422e-09	2.595664530315779327e-09	-9.384305216052048542e-10
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.650197811683408184e-08	-3.312843987948892201e-08	1.440003886345508351e-08	-6.072348478794341529e-09	2.480604513613475563e-09	-8.996075556191366491e-10
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.295673243253424427e-08	-3.127898715866071013e-08	1.365974100788774092e-08	-5.760233421609301808e-09	2.353544633508526965e-09	-8.582688451313885398e-10
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	6.001842294837910004e-08	-2.974150663948613237e-08	1.304410496750154075e-08	-5.500252764070754934e-09	2.247391758190961805e-09	-8.237616643084666993e-10
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.677919060844578499e-08	-2.809996575944772111e-08	1.236689295648990750e-08	-5.217687484830892711e-09	2.133171274682938755e-09	-7.850553067946731310e-10
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.400336086345595609e-08	-2.677876608472268645e-08	1.179047758809401066e-08	-4.982760381497351492e-09	2.040261289023375460e-09	-7.510606327310956150e-10
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.091940052621063169e-08	-2.538165293090460136e-08	1.115305601442246175e-08	-4.727494116142652416e-09	1.941070774119879867e-09	-7.125439252001591094e-10
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.833770381127985902e-08	-2.423223487380846606e-08	1.061954368056101433e-08	-4.514892295862708739e-09	1.858953419781411124e-09	-6.799272269542411763e-10
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.556740364822984751e-08	-2.297164530763775557e-08	1.004410656550803889e-08	-4.283246861904031778e-09	1.768733642021890841e-09	-6.448323624138645080e-10
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.333890810085214226e-08	-2.189022878988603249e-08	9.575934213556174746e-09	-4.089676250794452311e-09	1.691570569018571128e-09	-6.167959655880902563e-10
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.101428080016050219e-08	-2.067262769443198061e-08	9.080720236874332498e-09	-3.878332623228183880e-09	1.605029605146881000e-09	-5.878593903933298062e-10
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.886681877611418212e-08	-1.949707035977857938e-08	8.618703715559183742e-09	-3.677460346633874053e-09	1.521443825578333924e-09	-5.612054606075722343e-10
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.708191471791502317e-08	-1.852250604742695416e-08	8.233734605650360830e-09	-3.510253064566350002e-09	1.451774854537935317e-09	-5.388722225629969861e-10
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.509149061783293594e-08	-1.749268209587721878e-08	7.806815296447637171e-09	-3.328898835492626828e-09	1.377302379349141252e-09	-5.134761712023493806e-10
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.335953916902411195e-08	-1.667648594725210448e-08	7.439424081947191762e-09	-3.178580086985531115e-09	1.317256316062508826e-09	-4.907973021674141771e-10
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.141911924329910988e-08	-1.582189403865285991e-08	7.030676694192320816e-09	-3.015590228953728935e-09	1.253483552515921731e-09	-4.649009868125710058e-10
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.956736009138043057e-08	-1.502239153665036241e-08	6.640797769467432433e-09	-2.861038521099068573e-09	1.193383124770009908e-09	-4.399219108579224653e-10
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.805818333491683821e-08	-1.434493720877076667e-08	6.320833509631075483e-09	-2.731952265371243538e-09	1.142583633673062461e-09	-4.195454956390440225e-10
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.650077489392685938e-08	-1.357137188172585377e-08	5.985345991064873380e-09	-2.590607358887293015e-09	1.085263495977021062e-09	-3.987187050519978297e-10
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.527713808524225214e-08	-1.289512393628011399e-08	5.716870763602638749e-09	-2.472125185816815397e-09	1.035717547868107057e-09	-3.825511445877092155e-10
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.398836916876063878e-08	-1.214333902186460422e-08	5.430859901687318551e-09	-2.342880021779278076e-09	9.807908664699563085e-10	-3.655782846976891169e-10
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.276285852480095890e-08	-1.143635133437054240e-08	5.158516388853277795e-09	-2.220466405849878342e-09	9.287738284636609977e-10	-3.492875475426204028e-10
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.169865643811154694e-08	-1.087267092191186236e-08	4.924470843927361394e-09	-2.119168344540339252e-09	8.865412698940012431e-10	-3.348411174767258965e-10
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.046242611224629650e-08	-1.030197912722684854e-08	4.657164685041247939e-09	-2.010035061302329427e-09	8.425538237327503373e-10	-3.176170606888665210e-10
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.923778484619726380e-08	-9.790020759422039956e-09	4.395129015433519731e-09	-1.907198162118262996e-09	8.021547158360620297e-10	-3.002318901280938282e-10
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.821138404697352903e-08	-9.369911932245616769e-09	4.175701921769768881e-09	-1.821636980302068903e-09	7.687426606386308248e-10	-2.855320672195023851e-10
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.713043323778104201e-08	-8.898552420008925353e-09	3.942467244188793863e-09	-1.728061116380369259e-09	7.316290847500368171e-10	-2.700489980296508228e-10
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.618583951695634587e-08	-8.414480327857516707e-09	3.733837550516834903e-09	-1.638151040422401904e-09	6.945617349151932076e-10	-2.566625708000075672e-10
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.546114540864101187e-08	-7.983173399898329677e-09	3.569726744079866324e-09	-1.562436528971014288e-09	6.622563137188266540e-10	-2.465150027688080172e-10
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.470578635191700763e-08	-7.500594195059233804e-09	3.396149617210256111e-09	-1.479712624238451062e-09	6.263547605122546733e-10	-2.359704518583038476e-10
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.398146413894984092e-08	-7.049676998966399645e-09	3.229870528793905131e-09	-1.401511533893740400e-09	5.924780379211549766e-10	-2.257581541838104001e-10
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.324004065743260029e-08	-6.651681547888046603e-09	3.063040148455663566e-09	-1.328308279728125095e-09	5.615927511963346411e-10	-2.150629262093978519e-10
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.256031075036051205e-08	-6.353285888291326283e-09	2.913827813642229289e-09	-1.268403043396671375e-09	5.373128161688168621e-10	-2.050251352440166826e-10
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.177924890953967289e-08	-6.051702432269251691e-09	2.744619147327870908e-09	-1.203944605820591520e-09	5.118970836280311033e-10	-1.933185912826254934e-10
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.103331488882052140e-08	-5.770363273809123092e-09	2.583204470788402583e-09	-1.142875298237677062e-09	4.879693654974896699e-10	-1.820485676343710293e-10
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.036359082578101074e-08	-5.486647511082296910e-09	2.436202853475396451e-09	-1.084280396108134063e-09	4.644929240647763309e-10	-1.719270604048053156e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.867600068204753193e-09	-5.221095372581204224e-09	2.323815995910102150e-09	-1.034409296617773797e-09	4.436133573448156402e-10	-1.644912767753505662e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.387867350712137316e-09	-4.904143783181560252e-09	2.211226142640350790e-09	-9.791590463872843991e-10	4.196051690666258913e-10	-1.573635414670624490e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.960046567313793116e-09	-4.591795602601919000e-09	2.108682625240088977e-09	-9.263707595850048840e-10	3.962357672998918616e-10	-1.510172849714070955e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.541517714911938709e-09	-4.303764694083282423e-09	2.009053520173285002e-09	-8.766687344517284391e-10	3.743309952611584200e-10	-1.447455777609892487e-10
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	8.090542376713232076e-09	-4.059335732017554693e-09	1.905354246913363087e-09	-8.306616802271667936e-10	3.546986865274925641e-10	-1.378561365328749673e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.596268694261881458e-09	-3.862399936141739657e-09	1.795759653868037064e-09	-7.883674947049033638e-10	3.375003362499690805e-10	-1.301701937878410687e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.154929196447081401e-09	-3.714552581311026341e-09	1.699473361390507361e-09	-7.537460606557213051e-10	3.238385863279577657e-10	-1.232362993853846317e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.674054387060400321e-09	-3.555432217156539305e-09	1.594591165851266345e-09	-7.160922907814629826e-10	3.090475932315471710e-10	-1.156339095848453280e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.253892911370498210e-09	-3.387616598285628563e-09	1.501152641959172840e-09	-6.796179265813291764e-10	2.943259083948307769e-10	-1.089690455412567909e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.923143958881804572e-09	-3.195389818673959674e-09	1.423921319083173345e-09	-6.436075038988846354e-10	2.790048372888190935e-10	-1.037222754300453905e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.661730443278823951e-09	-2.987834041667813473e-09	1.359405290776443288e-09	-6.083992020224838341e-10	2.634159528196305693e-10	-9.957375462069489662e-11
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.431964875951023022e-09	-2.782989412913606582e-09	1.301132471668636165e-09	-5.747120164580201406e-10	2.482523098749072317e-10	-9.591461274574148373e-11
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.227426706798522795e-09	-2.620074118001288222e-09	1.250206954115335452e-09	-5.470454939028401250e-10	2.358746483826588987e-10	-9.263844188021547948e-11
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.956819965571908127e-09	-2.468254127550386533e-09	1.186436267144783477e-09	-5.181197081117294852e-10	2.233501872568811923e-10	-8.827833586845256262e-11
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.639877165446305293e-09	-2.355731284593498557e-09	1.115520745619177983e-09	-4.920998478603934727e-10	2.126572234508422028e-10	-8.314623275532135304e-11
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.307523663877908530e-09	-2.265966504672516534e-09	1.042780603163304694e-09	-4.681556776122490211e-10	2.031619077200963131e-10	-7.773833319231252129e-11
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	3.993463373215135959e-09	-2.181025621621319283e-09	9.740135617204119771e-10	-4.453949525648152737e-10	1.941768509368606769e-10	-7.259559980407301114e-11
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.731175132194884414e-09	-2.083094178792702287e-09	9.149786231592042117e-10	-4.229313800821844284e-10	1.850192510434453209e-10	-6.825538279075116666e-11
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.543888125989831694e-09	-1.959606256922784212e-09	8.696506128694690915e-10	-4.001336690994654803e-10	1.751992134860778538e-10	-6.509246532289130875e-11
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.410399107048896365e-09	-1.820733337313771046e-09	8.342683636783337234e-10	-3.774747700164708627e-10	1.650619115973005234e-10	-6.277704392754230154e-11
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.297426610978111142e-09	-1.682830910196628886e-09	8.029681398074429577e-10	-3.557280580668003913e-10	1.551797720375188689e-10	-6.078775416283357970e-11
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.171908907008148071e-09	-1.562146450181457922e-09	7.699249186679857465e-10	-3.356617980263857415e-10	1.461214405790821724e-10	-5.860667368523143418e-11
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	3.002699906810565053e-09	-1.473955274108117618e-09	7.296519429960000122e-10	-3.179949772442472312e-10	1.384217075720797742e-10	-5.574571160338685959e-11
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.790802641378589232e-09	-1.417155780825223828e-09	6.823409317394931543e-10	-3.026100036882051554e-10	1.320453839424349470e-10	-5.221706042150006342e-11
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.565633679397240327e-09	-1.376172793590857663e-09	6.332022563097662196e-10	-2.886499776834601648e-10	1.264535424486915374e-10	-4.847506782682011614e-11
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.357409630446973078e-09	-1.335027310003376449e-09	5.875875045587055387e-10	-2.752377582199452399e-10	1.210931803484133523e-10	-4.498655293056170159e-11
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.196139309029498616e-09	-1.277850045810063124e-09	5.508114426060850328e-10	-2.615022232663367241e-10	1.154150836813355252e-10	-4.221512621467189145e-11
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.098495304625936327e-09	-1.195645465402111380e-09	5.258034382371963318e-10	-2.469471675686488119e-10	1.090980355396804971e-10	-4.042045549746468076e-11
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.042082966196139477e-09	-1.099548938200964085e-09	5.085043800497238140e-10	-2.321743238811175762e-10	1.024882540970406159e-10	-3.926483779018934357e-11
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.997466244431319380e-09	-1.004326308289085974e-09	4.935958480854020178e-10	-2.179834588399809989e-10	9.605244628769217349e-11	-3.830287613333572344e-11
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.935400036811458547e-09	-9.246476122571252663e-10	4.757939211848693877e-10	-2.051691479511918720e-10	9.025429032460687526e-11	-3.709206273047215411e-11
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.829224403721729567e-09	-8.738555118553682597e-10	4.502833325801332020e-10	-1.944503550631641992e-10	8.551592113541924700e-11	-3.522868033767473735e-11
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.683760127327647804e-09	-8.491018444279350643e-10	4.179572396760197010e-10	-1.856205719576022326e-10	8.175310568737534486e-11	-3.278109492254859213e-11
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.525758566468478676e-09	-8.362600513406970050e-10	3.836854519399639874e-10	-1.778286975210004702e-10	7.852886971319065121e-11	-3.014654972396234560e-11
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.382254146134332850e-09	-8.210603049869708402e-10	3.523889861233454832e-10	-1.702157166378003676e-10	7.540172700366084404e-11	-2.772655766110361291e-11
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.280079435396641432e-09	-7.893390555158201256e-10	3.289520701396031733e-10	-1.619290139162352608e-10	7.193345941434451784e-11	-2.591963775878250485e-11
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.232689903390867254e-09	-7.338762608369524487e-10	3.158032430069036774e-10	-1.525354153362852829e-10	6.789160169183031331e-11	-2.492752460541329351e-11
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.219307391300849415e-09	-6.652187895143821057e-10	3.090862159092879641e-10	-1.426750371744783341e-10	6.356997753347425120e-11	-2.444839608991168433e-11
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.213839055857676742e-09	-5.966730344091539295e-10	3.039692192877539884e-10	-1.331546802666086744e-10	5.934425220759305693e-11	-2.410223372568496261e-11
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.190358091355541178e-09	-5.414607012713278242e-10	2.956512293073142058e-10	-1.247760095225903232e-10	5.558769978711929436e-11	-2.351143715200734016e-11
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.114053768861001389e-09	-5.097121828033397902e-10	2.772191420898332969e-10	-1.175847186875842867e-10	5.233057703230478156e-11	-2.214080644808540244e-11
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	1.008923399221714359e-09	-5.045729901020806302e-10	2.541010752231304842e-10	-1.128966048959890083e-10	5.019457490344118550e-11	-2.039205268429380399e-11
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	8.936589608767025848e-10	-5.079565558039012990e-10	2.293112664085050340e-10	-1.089461798668985625e-10	4.841246207318153821e-11	-1.849995366076484916e-11
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	7.923961520036179590e-10	-5.071087534424681812e-10	2.073586132541038249e-10	-1.048969782780237997e-10	4.663570857866410173e-11	-1.680845855555248381e-11
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	7.290191072962139605e-10	-4.894078142895417630e-10	1.927048762359362233e-10	-9.992124553733165705e-11	4.451933826766307460e-11	-1.565794535874660990e-11
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.129406900755511551e-10	-4.497975903689092716e-10	1.870881344806755255e-10	-9.369183753434468699e-11	4.191609954048257744e-11	-1.518454585279604979e-11
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.244189552212949721e-10	-3.984632815448350865e-10	1.867589360772945898e-10	-8.689016555197162071e-11	3.907696973929954586e-11	-1.511292481636435491e-11
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	7.414537160202880607e-10	-3.415954738852212969e-10	1.872432648401861292e-10	-7.954923640117489168e-11	3.597147457933362045e-11	-1.510996920515300728e-11
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	7.348091174431720889e-10	-3.049882003854069636e-10	1.836064614800695638e-10	-7.417910552821184781e-11	3.361692781691043430e-11	-1.482074363509771583e-11
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.877457434110307072e-10	-2.917722505026089094e-10	1.723681421899823924e-10	-7.057782489818347085e-11	3.190090358219833567e-11	-1.398291291870533195e-11
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	6.095524941237287807e-10	-2.969398859441942177e-10	1.553187159050325524e-10	-6.837600824567355638e-11	3.070796055505222234e-11	-1.272106733025144064e-11
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.218388549359842816e-10	-3.090358064555477203e-10	1.365962719915185733e-10	-6.676034182385720162e-11	2.976577316518111866e-11	-1.132996267640602756e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	4.385829822839687536e-10	-3.167178463153207099e-10	1.186660698055419180e-10	-6.463471875592426023e-11	2.866777447744102462e-11	-9.976056078725834292e-12
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.016391481234585365e-10	-3.058986148155827515e-10	1.099840824332934338e-10	-6.159271952407166691e-11	2.736344581977548293e-11	-9.278807018787705195e-12
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.051832649529410305e-10	-2.754396465003191047e-10	1.091832979924088168e-10	-5.725814965735560760e-11	2.566842360156466853e-11	-9.136778564842450840e-12
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.304041449069315730e-10	-2.351722039998602903e-10	1.126094262925279299e-10	-5.234661912724833310e-11	2.379316007737265653e-11	-9.298924827116327139e-12
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.567563444331354896e-10	-1.958412152678078943e-10	1.162739875047291668e-10	-4.763931141464506441e-11	2.196889362335925149e-11	-9.490766695033660182e-12
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	4.623349272687543434e-10	-1.660074014637471744e-10	1.157468599829168570e-10	-4.355422132924361157e-11	2.026365153295823689e-11	-9.402484024599439040e-12
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	4.280527654117817770e-10	-1.616130154874893429e-10	1.076848657866882415e-10	-4.167175518373240939e-11	1.925828286232167174e-11	-8.814490626706906474e-12
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.665768434286876019e-10	-1.728057048939992516e-10	9.439607846170447128e-11	-4.102487979596614738e-11	1.863058494558116360e-11	-7.871919935693850940e-12
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	2.889232229354455601e-10	-1.912437392359708184e-10	7.790672209387323826e-11	-4.079741878351799349e-11	1.811659954929409294e-11	-6.700306279063239631e-12
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.335685666197009807e-10	-2.015310133045595886e-10	6.604191186779560414e-11	-4.017683003089226457e-11	1.760142381239877874e-11	-5.836276225089848545e-12
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.105442019755371801e-10	-1.957109121679650189e-10	6.062114621557722201e-11	-3.837095279339907265e-11	1.682099725242361531e-11	-5.392667971975064240e-12
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.230595701664869009e-10	-1.720424357613299770e-10	6.225442214307056587e-11	-3.525512087316394160e-11	1.573143452047652761e-11	-5.413508821364942833e-12
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.584134436601339109e-10	-1.352814986308447406e-10	6.831065088979094219e-11	-3.106321787594468325e-11	1.433893539686536520e-11	-5.722389878419273588e-12
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.885569244020670516e-10	-1.042651533929121537e-10	7.343453635906388502e-11	-2.756332804064628680e-11	1.314696305661418070e-11	-5.993617660575144984e-12
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.986067586181833684e-10	-8.478939007845238985e-11	7.456402840833004277e-11	-2.505883616015708047e-11	1.217957501059444086e-11	-6.021275508974358927e-12
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.694456464360607367e-10	-8.534350794117592495e-11	6.779994526707304681e-11	-2.410572362072353164e-11	1.151951473940799948e-11	-5.550835870590758018e-12
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.184621504665269199e-10	-9.993627277860629161e-11	5.684188822649328197e-11	-2.442879099194915765e-11	1.121765445018778708e-11	-4.820495793435620177e-12
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.551373210485645668e-10	-1.203182747945125650e-10	4.340869406323421368e-11	-2.513628338598896270e-11	1.099822786703514055e-11	-3.922947343768773771e-12
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.124287830989208444e-10	-1.318512319118329149e-10	3.427361319783786624e-11	-2.524467219810869088e-11	1.073980479106072888e-11	-3.291540523039877831e-12
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	9.958814314527830886e-11	-1.280404810676886720e-10	3.120562505200712887e-11	-2.411587463213805064e-11	1.026744278992003130e-11	-3.028459580444229312e-12
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.212674180957464216e-10	-1.051644934948078660e-10	3.506708605480787534e-11	-2.135888967408232136e-11	9.465510416410449453e-12	-3.181037708743546087e-12
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.554267519307909475e-10	-7.748781599655942122e-11	4.150353165645082001e-11	-1.835777625275240715e-11	8.648312291485962884e-12	-3.507350305151146667e-12
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.867208901862083718e-10	-5.189906656451301525e-11	4.734174626744311276e-11	-1.559415759275579180e-11	7.866704792868764804e-12	-3.809148113802691428e-12
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.984539787874406387e-10	-3.629586352571710340e-11	4.912578005187648623e-11	-1.366643954116017870e-11	7.188890690667279079e-12	-3.877073415161527644e-12
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.761642065016506622e-10	-4.045053586552151817e-11	4.405917083487540847e-11	-1.352765709595973856e-11	6.861474888371673719e-12	-3.551760516242367541e-12
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.274767606378851884e-10	-5.827819755867930204e-11	3.358805549344532630e-11	-1.451755055809519336e-11	6.709447244550636189e-12	-2.905605643349807642e-12
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	8.011532175456264361e-11	-7.671587871467982905e-11	2.350503432983825386e-11	-1.562402644734330548e-11	6.644252644232282848e-12	-2.280616918875813917e-12
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	4.189458612528403364e-11	-8.979069266170087536e-11	1.531900446048034989e-11	-1.620268618387495338e-11	6.507345168612864493e-12	-1.751253667936080866e-12
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	3.701360317555287971e-11	-8.614084585582671967e-11	1.406789687276814360e-11	-1.538957115995193686e-11	6.214990363113286735e-12	-1.619651524067933595e-12
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	5.843703312679891067e-11	-6.869086695226044749e-11	1.824801207798176184e-11	-1.338733058779875518e-11	5.761471095629812483e-12	-1.796961598877960764e-12
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	9.637162197426472287e-11	-4.203053826315916537e-11	2.579168978829352209e-11	-1.055976468338766079e-11	5.167993533884065272e-12	-2.164520805570824144e-12
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	1.264584558256397708e-10	-2.064786945580276311e-11	3.172031475920349956e-11	-8.300589403882440799e-12	4.665576542496855523e-12	-2.458617825409709096e-12
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	1.377032661351528190e-10	-9.151437107184444466e-12	3.367750215889744655e-11	-6.934673290737024162e-12	4.243853309429537706e-12	-2.541181232501494365e-12
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	1.182127348920162305e-10	-1.513371624778457618e-11	2.928723941800990538e-11	-7.210936303310282555e-12	4.057362841891287819e-12	-2.285415608305786824e-12
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	7.594698055177906869e-11	-3.312854390843188733e-11	2.014416723334564996e-11	-8.552341748087448653e-12	3.991185089843193530e-12	-1.768670830635132831e-12
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	3.532760528954946443e-11	-5.099563556203458696e-11	1.142706368102136280e-11	-9.909688431190795656e-12	3.977851764712129623e-12	-1.272266757214771824e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	3.676648391477762092e-12	-6.373440828759674768e-11	4.616157589390277147e-12	-1.074887526779543886e-11	3.918471972266565805e-12	-8.657043976167010590e-13
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	1.861779846367286983e-12	-6.102002152233994064e-11	4.120615697440046658e-12	-1.019268501117674145e-11	3.750118111224873520e-12	-7.927397682047633545e-13
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	2.700761108584826096e-11	-4.348658908128593234e-11	9.287871458027787960e-12	-8.235800558595944220e-12	3.434553717283254553e-12	-1.011413604939230023e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	6.361199329109449369e-11	-2.001008839154455644e-11	1.684927691869061901e-11	-5.758356085842790773e-12	3.063218567098752546e-12	-1.362186445138466321e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	9.105862360950890689e-11	-2.122751250523679576e-12	2.246748180484651072e-11	-3.873607149720955852e-12	2.752508068238431450e-12	-1.626645284984133041e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	9.980742463529567584e-11	5.760912484861410328e-12	2.407615687808618308e-11	-2.951521838788943465e-12	2.498558142129679748e-12	-1.694463257682150234e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	8.131618224166476092e-11	-1.673786499050859400e-12	1.992911032824102155e-11	-3.528834903464590279e-12	2.390388509727918470e-12	-1.478317156558806637e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	4.361790882793146106e-11	-1.938145843781315006e-11	1.169744990933732012e-11	-5.075057394095822379e-12	2.355382192688652009e-12	-1.055302584126407724e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	8.443037586849490060e-12	-3.614810176593273657e-11	4.064055076793641735e-12	-6.537564732932413037e-12	2.351919690561812027e-12	-6.583575161390011807e-13
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-1.747270139021477734e-11	-4.770001697073784366e-11	-1.560690297091477929e-12	-7.457401236228717524e-12	2.321685141884755176e-12	-3.498253766471836164e-13
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-1.461946645280894469e-11	-4.371156290387790435e-11	-9.924443565878710194e-13	-6.850653295258324446e-12	2.209684507370107469e-12	-3.366625864382280381e-13
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	8.394790325934560413e-12	-2.912834544883956917e-11	3.908065312945188007e-12	-5.236661015506049271e-12	2.047071267816270412e-12	-5.375174786748613187e-13
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	4.266859400085144262e-11	-8.303155467996474755e-12	1.120203061895893443e-11	-3.010551050063546425e-12	1.833580472085917241e-12	-8.549837259045198669e-13
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	6.802628916459796232e-11	7.281490693456971371e-12	1.655722285158022197e-11	-1.351352623396901146e-12	1.651319014152382243e-12	-1.091985748102704195e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	7.625331625602353722e-11	1.357843157386772064e-11	1.817051616575401929e-11	-6.372492316724371568e-13	1.494913341843357423e-12	-1.161141441939170235e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	5.684577948073758670e-11	4.640143228548995700e-12	1.379693548688446514e-11	-1.470154424544282937e-12	1.410721530402762425e-12	-9.577409630788505991e-13
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.669439266194541340e-11	-1.044222639361892112e-11	7.130393840941776216e-12	-2.928401696638920101e-12	1.377519627386753681e-12	-6.478501496042296167e-13
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	-7.861893796559159993e-12	-2.782680366032448129e-11	-4.710664373889202000e-13	-4.596447479951230138e-12	1.360222346500466185e-12	-2.888725065073264200e-13
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	-2.848748665310503074e-11	-3.764138085202355458e-11	-4.996903132995534698e-12	-5.472638853085118462e-12	1.335970959836846743e-12	-6.088061976152225273e-14
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	-2.461294455737171218e-11	-3.424380615361584341e-11	-4.148035089048781147e-12	-4.996865862453902783e-12	1.287524002588716695e-12	-7.065042749036025480e-14
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	-2.549594713967130568e-13	-1.952910655340874891e-11	1.181534342966343909e-12	-3.343662343757820504e-12	1.203955389830619761e-12	-2.752750739084663161e-13
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	3.142425741363364432e-11	-8.959128489265174700e-13	8.093579315552106567e-12	-1.305604315813774064e-12	1.103571878256537960e-12	-5.549707575367773266e-13
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	5.413294774071044041e-11	1.258264473501340026e-11	1.301359753660441058e-11	1.604195989788378682e-13	1.011927661767389774e-12	-7.578281273540875033e-13
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	6.067313623931270527e-11	1.719984468642696482e-11	1.433780527143199800e-11	6.786134460531687417e-13	9.191422791775795158e-13	-8.137703408263331254e-13
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	4.268126424224631212e-11	8.239380268222916243e-12	1.024293813116396141e-11	-2.473313179167844336e-13	8.455895821443939803e-13	-6.443412313995438573e-13
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.199016962444729368e-11	-7.764265644963393688e-12	3.359868614438252103e-12	-1.913874985605941235e-12	7.901696891752904253e-13	-3.559762303765546358e-13
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	-1.500036351973124939e-11	-2.185678215842460323e-11	-2.665956179822983084e-12	-3.367254103270644838e-12	7.543938158845772541e-13	-9.861470510698256513e-14
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-3.279082273418755300e-11	-3.080030997229558634e-11	-6.619961307056817493e-12	-4.244216094312671669e-12	7.273761818772475581e-13	8.158352195207583037e-14
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-2.683768237229222927e-11	-2.667045804032664085e-11	-5.267967679290728503e-12	-3.701487790554171095e-12	7.116119377967791577e-13	5.149127761085744016e-14
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	-3.000510633509064045e-12	-1.271408919962763700e-11	6.832415598453139909e-14	-2.100622913795922676e-12	6.994509298138162905e-13	-1.392951793106040360e-13
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	2.286869049124725404e-11	2.223331612842831326e-12	5.838985112368762170e-12	-4.176326489268045678e-13	6.838924598538330998e-13	-3.541452377380795216e-13
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	4.565934996791134417e-11	1.546976836501280435e-11	1.088998126369273541e-11	1.064248104052005166e-12	6.523469565322340876e-13	-5.463277347844807174e-13
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	4.977335902272019584e-11	1.831276734784732609e-11	1.172557219780883021e-11	1.381362012668929257e-12	5.970035085357030767e-13	-5.819923981703995717e-13
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	3.241369638288480822e-11	9.215105066013059767e-12	7.728336924455948616e-12	3.714542534745095360e-13	5.199198326725112170e-13	-4.351354277205062955e-13
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	4.596735243586580878e-12	-5.702389169573299997e-12	1.392837420385638261e-12	-1.276844871507746273e-12	4.393736175494086259e-13	-1.971503081193554558e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	-1.918913264824989803e-11	-1.844906647886577674e-11	-4.001851173541275703e-12	-2.671168328165488190e-12	3.805780269078423540e-13	1.008741837119927726e-14
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	-3.402009544697810667e-11	-2.617311287571749818e-11	-7.344032815320356478e-12	-3.481476963474300105e-12	3.464021767775878231e-13	1.480104456145465072e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	-2.739061279170113941e-11	-2.198839274011700209e-11	-5.802913176320182049e-12	-2.939507063014015791e-12	3.591874118815878066e-13	1.112388867706881876e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	-5.238430809399932637e-12	-9.205824378192033991e-12	-7.405494770140327343e-13	-1.429002447993167615e-12	4.014517670445243062e-13	-5.395231807830539325e-14
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	2.108219619099242419e-11	5.851024616923217544e-12	5.249578942222640816e-12	3.242141303477481027e-13	4.445845744462816179e-13	-2.571859788957877241e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	4.027747408675422233e-11	1.689226438481597649e-11	9.587810468365145117e-12	1.598190437974125477e-12	4.601308764855628431e-13	-4.085648331489618138e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	4.247088961591667999e-11	1.838613606464332756e-11	1.002744955113359710e-11	1.760320880148512705e-12	4.284807460225988453e-13	-4.288155971334693715e-13
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	2.689161143663165138e-11	9.980086080943043390e-12	6.385950032773412723e-12	7.737260518432240858e-13	3.421957148592601122e-13	-3.109147931213940047e-13
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	1.939107471061771657e-12	-3.664020948093358094e-12	6.092146333127497789e-13	-8.123126107737904775e-13	2.355594420797874316e-13	-1.178809594028297476e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-2.171741573519146344e-11	-1.658283019907944940e-11	-4.843979381879044169e-12	-2.298775608355631177e-12	1.447843886373124279e-13	6.925613708800225021e-14
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-3.347178326114520745e-11	-2.284821720715065545e-11	-7.529380804180118482e-12	-2.990773157378940980e-12	1.058690457818994627e-13	1.699454262192283087e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-2.583915578507352133e-11	-1.827894413653094380e-11	-5.725148335874827128e-12	-2.400182199145581028e-12	1.428649276797208624e-13	1.267989885627548464e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-5.091560919270395248e-12	-6.393099898871215356e-12	-8.935801698394429227e-13	-9.503342474668428599e-13	2.270744771225167692e-13	-1.552048009047129084e-14
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	1.869462702013439134e-11	7.162075122270139315e-12	4.622523053434786029e-12	6.834169295274960113e-13	3.152324680430595832e-13	-1.841211575653487313e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	3.550189056545935397e-11	1.677232673897962580e-11	8.494045431544839935e-12	1.829662561047737786e-12	3.643265050466734192e-13	-3.065369401119712905e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	3.585612510412142923e-11	1.712839921128394549e-11	8.518699132761671100e-12	1.853789066276537297e-12	3.338874985798317865e-13	-3.141447630190259814e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	2.229681018520389757e-11	9.648657512181017248e-12	5.304682310386573016e-12	9.351923633613788836e-13	2.432381200315612184e-13	-2.226371171244501726e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-2.465284602782071945e-13	-2.858410045157633968e-12	-4.232226827038636966e-17	-5.848682580459073719e-13	1.129204091196569675e-13	-6.618443825509309053e-14
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-2.139544144068711800e-11	-1.457456925934411385e-11	-4.955982163809065915e-12	-1.995163226176718540e-12	-2.437900272314251640e-16	8.436847368135010842e-14
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-3.174056630087392824e-11	-2.020878727474021925e-11	-7.356378425486592330e-12	-2.650286083382491378e-12	-4.755962978890400727e-14	1.644285987645732533e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-2.470929762325778192e-11	-1.606730945128334024e-11	-5.662540113858750267e-12	-2.101473898639801811e-12	3.759689003359638239e-15	1.283749076950870466e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-5.942494321892189268e-12	-5.333491748089007935e-12	-1.212276301891465242e-12	-7.467330486385802990e-13	1.179303131624760855e-13	1.223643426399056328e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	1.562187800059111600e-11	6.952817588159376922e-12	3.880112349745950394e-12	7.873680558364964256e-13	2.406745318355452359e-13	-1.259087537396662838e-13
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	3.109725407605271024e-11	1.578075354040208745e-11	7.512484215329405942e-12	1.877864377543654639e-12	3.180268361264157533e-13	-2.283165565229249834e-13
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	3.200843753783407219e-11	1.637172434553274580e-11	7.680363159448652303e-12	1.930902948958541913e-12	2.986767341271605817e-13	-2.398498003247347492e-13
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	1.819075808842182255e-11	8.640408085655936980e-12	4.353290015949093071e-12	9.415031857245769737e-13	1.853778414529389583e-13	-1.578567942200091716e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-2.276145301815039709e-12	-2.842642491341157683e-12	-5.409060702560215657e-13	-5.111351754141971840e-13	3.451709021029890189e-14	-3.175314257618384693e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-2.100143850741154977e-11	-1.333117288708728987e-11	-5.000524476226055687e-12	-1.825798137113522366e-12	-9.551504233781104277e-14	8.707136351987507821e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-2.964217840619158048e-11	-1.810601805934965772e-11	-7.035289417466159823e-12	-2.404703192879516067e-12	-1.466613704611850704e-13	1.475202321201066049e-13
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-2.115981290179993506e-11	-1.317463968054074040e-11	-4.963616835272819432e-12	-1.739624520239370799e-12	-6.912652091017004173e-14	1.072061967837661717e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-3.352002617029040590e-12	-2.986089889921750359e-12	-6.702126881287811257e-13	-4.119575604348614583e-13	7.246172797819587763e-14	8.789827058522412273e-15
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	1.588053185957229181e-11	7.991297413772748445e-12	3.948411097676365208e-12	1.005524916555204434e-12	2.175582594341664246e-13	-1.012459960417423657e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	2.866371660171583858e-11	1.529122622980576013e-11	6.998064672176158913e-12	1.936748532220695603e-12	3.043100890707980026e-13	-1.776095567788820714e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	2.776183842332641033e-11	1.480998565265896390e-11	6.738702063334822271e-12	1.852789502279381338e-12	2.761381968359551383e-13	-1.785707740474754567e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	1.433952872247904355e-11	7.215663088217294573e-12	3.459222178283228404e-12	8.455978834136925784e-13	1.461013235357099869e-13	-1.091675789274195498e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-4.271626428148987332e-12	-3.320537812533474819e-12	-1.061975581591276786e-12	-5.370820494365145516e-13	-2.162353351629409073e-14	-8.773878322680253535e-15
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-2.063655942624578847e-11	-1.256866690134913100e-11	-5.021539761087831333e-12	-1.739890043888877279e-12	-1.620203125086910297e-13	8.265231981148503106e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-2.736356686248653580e-11	-1.632344603305206326e-11	-6.626638402191563748e-12	-2.210706178965246364e-12	-2.104528982078741611e-13	1.253857430082611525e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-2.018844227417008587e-11	-1.216125844058388899e-11	-4.846007271013027726e-12	-1.633302036982956059e-12	-1.309916453507277914e-13	9.593619501745018669e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-2.358560097557487977e-12	-1.931125071375870165e-12	-4.753458139067084742e-13	-2.552896953276107798e-13	4.416831066298453288e-14	1.035829752031145172e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	1.487685432604542103e-11	7.937775220598983733e-12	3.732446224084326972e-12	1.062255976850773261e-12	2.059268466561929912e-13	-7.584383714995191139e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	2.600100858946150705e-11	1.430492043598004982e-11	6.430300918344487730e-12	1.901580995710192303e-12	3.018150344376555806e-13	-1.345846941038897184e-13
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	2.470504921801563465e-11	1.357173364810900257e-11	6.076137576131502915e-12	1.782414129592889285e-12	2.712900191349626666e-13	-1.342244661092160367e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	1.239758898365571375e-11	6.548500376001008529e-12	3.022431178145928568e-12	8.182996204420345349e-13	1.315682105465565812e-13	-8.024123957504492004e-14
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-4.390451986324888232e-12	-3.028213525415645427e-12	-1.120883703632965619e-12	-4.830951113198970409e-13	-4.852843718894207586e-14	-2.751707961221197181e-15
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-2.028636475725728074e-11	-1.207971555087501896e-11	-5.027468330849677531e-12	-1.701921984208301212e-12	-2.116072421354461283e-13	7.394566413708004503e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-2.495738799807622488e-11	-1.470299392302988881e-11	-6.152699576228043710e-12	-2.038439541005953814e-12	-2.497232758927633957e-13	1.015001075974122611e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-1.736058889343889003e-11	-1.030036651193261435e-11	-4.242635520683085773e-12	-1.413200019973017320e-12	-1.534276039628070746e-13	7.459711605601564410e-14


==> pde_runs/ss_100Td_nr256_lmax6_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	f6	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	1.953136766076771919e-02	-2.097987729669430830e-04	-4.866108242232217856e-03	2.285097808288902646e-05	-8.600715051109654365e-04	1.892306662943704073e-06	-3.711167870608157748e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	3.249261143221526815e-02	-6.201298216377823047e-04	-8.580622750891239367e-03	5.880886713347985816e-05	-1.372486353574099921e-03	4.464666519246246025e-06	-5.347908820445901931e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	4.159056177010241051e-02	-1.017078024602504748e-03	-1.118545588292179684e-02	9.276309405497770667e-05	-1.810404483339745881e-03	6.133959463387785309e-06	-6.531188732879913495e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	4.889446712561935915e-02	-1.400791546127445539e-03	-1.317081913589319975e-02	1.274020603285782444e-04	-2.252989594046856357e-03	7.523637161835309027e-06	-7.491591510842529654e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.496885166180236204e-02	-1.771956289203945609e-03	-1.466340090271396092e-02	1.630747390424370342e-04	-2.735046105131970495e-03	9.057561503091239116e-06	-8.273921900481379620e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.003604274708583544e-02	-2.130780696735870474e-03	-1.569917613724240713e-02	1.994080702429687621e-04	-3.280994487932466317e-03	1.103517962342367753e-05	-8.886204203363870209e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.419446327206906888e-02	-2.477300594948396960e-03	-1.628207936517111348e-02	2.357825044264563069e-04	-3.909445126315769584e-03	1.367391202477889937e-05	-9.333724570486176151e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.750962642820063087e-02	-2.813455308716325803e-03	-1.640712653417260650e-02	2.717296811169720274e-04	-4.636182884497782285e-03	1.714763116575146584e-05	-9.647624905859588772e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.999995320242133334e-02	-3.138978747975899267e-03	-1.606829658549330589e-02	3.065629551403426011e-04	-5.463121718844578083e-03	2.156808057532100999e-05	-9.900199668072256088e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	7.169209405775305022e-02	-3.452344971543976331e-03	-1.528741796713541275e-02	3.395154528785368411e-04	-6.369092042771902148e-03	2.697044069334095137e-05	-1.025293564882301780e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	7.266369626326624198e-02	-3.755961047008986482e-03	-1.411047051370634131e-02	3.703190283440212791e-04	-7.321413927228796921e-03	3.341089839753488665e-05	-1.096560711726181142e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	7.301090549889489856e-02	-4.051913862697762922e-03	-1.261220262022865780e-02	3.987164619617305562e-04	-8.263599044386593304e-03	4.093404728800613694e-05	-1.239919675549547859e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	7.287257520868375971e-02	-4.336856366246462022e-03	-1.093891988875192109e-02	4.240159189747760220e-04	-9.100491408291005654e-03	4.940366870027915126e-05	-1.490451504582762350e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	7.241228144033072522e-02	-4.611195642966918647e-03	-9.229371539887794296e-03	4.460064758031354829e-04	-9.754637381755101519e-03	5.873211961431043998e-05	-1.871369567278076407e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	7.178362486220936367e-02	-4.878431592330844876e-03	-7.593262705113263712e-03	4.647667108349789068e-04	-1.017623896970750765e-02	6.892560672833802991e-05	-2.384003454487495805e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	7.111137300038444797e-02	-5.136982691940084229e-03	-6.131059834919537488e-03	4.800348639724909402e-04	-1.034004598792147289e-02	7.980489796381247576e-05	-2.998670816992678526e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	7.047605687481592329e-02	-5.385486776243137569e-03	-4.888553228727349903e-03	4.917091532990055473e-04	-1.027215881766001954e-02	9.115380308148518225e-05	-3.655083415462282142e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.991100390321007552e-02	-5.625616376265308791e-03	-3.859450966186720421e-03	4.999097767345685780e-04	-1.001787593688337197e-02	1.028894021795235544e-04	-4.303503462508411100e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.941956074233168739e-02	-5.857470473615645004e-03	-3.015709138870464271e-03	5.047102674297436172e-04	-9.636454141689261912e-03	1.148625690736925598e-04	-4.894915302628076795e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.899502671050081193e-02	-6.081159146499098486e-03	-2.325459414921893057e-03	5.062180757355436069e-04	-9.177884208704465904e-03	1.269372814790209263e-04	-5.399113269400731413e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.862273638954616284e-02	-6.296804170571098508e-03	-1.754462150539031796e-03	5.045722327825495363e-04	-8.682832914812248226e-03	1.389886402599787066e-04	-5.803678208593718302e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.829160227595322541e-02	-6.503353106143115042e-03	-1.277259436193516409e-03	4.999562031403421893e-04	-8.183421154953591375e-03	1.508415752785753747e-04	-6.104987591522344215e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.798695865210949152e-02	-6.703363397542345774e-03	-8.668768199093050946e-04	4.924782272527658371e-04	-7.690921178222595404e-03	1.625457932935974207e-04	-6.315547194066088200e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.770381659189589341e-02	-6.894659699424730837e-03	-5.111816187484572935e-04	4.823795225207095998e-04	-7.222784847337911096e-03	1.738922642738292552e-04	-6.443435852876686770e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.743490884584810163e-02	-7.078569792701073018e-03	-1.964947839909552102e-04	4.697831449612339732e-04	-6.780580425895297789e-03	1.848939830400158919e-04	-6.503410463341615343e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.717591801126943096e-02	-7.255231920300316863e-03	8.620520328329345650e-05	4.548370857654216565e-04	-6.366982853756223033e-03	1.955040969726912334e-04	-6.507936641215071247e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.692576691423815505e-02	-7.423853290622397030e-03	3.413398526525775775e-04	4.377916754479660964e-04	-5.983782246067217807e-03	2.056335947608332632e-04	-6.468512134084182172e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.667979697617115731e-02	-7.586501173280101040e-03	5.763384342861880899e-04	4.185895475970936191e-04	-5.625466308498487146e-03	2.153718785570848655e-04	-6.394708088083487368e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.643961913465996905e-02	-7.741478986692780853e-03	7.918463919609736818e-04	3.975790083324087201e-04	-5.294434572217681864e-03	2.245906468304075573e-04	-6.295392235839152376e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.620181601694388740e-02	-7.890680807524488860e-03	9.927083124760226196e-04	3.746497605836103181e-04	-4.984911922462426613e-03	2.333818231237052166e-04	-6.176015992903111269e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.596847415037877804e-02	-8.032574912329669067e-03	1.178719796185995986e-03	3.501762271059351891e-04	-4.698446081846578345e-03	2.416378701384307138e-04	-6.043472625444756136e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.573788848497530424e-02	-8.168156574717803931e-03	1.352547535488400534e-03	3.241492994899654095e-04	-4.431376773229668553e-03	2.494058750061925716e-04	-5.901121923380194846e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.550975679665063667e-02	-8.297558420585136180e-03	1.515505377029954890e-03	2.966761252418228297e-04	-4.181961242177603157e-03	2.566834511304743487e-04	-5.752432933626335128e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.528513909384148217e-02	-8.420255635404522154e-03	1.667795170625011644e-03	2.680212099477664346e-04	-3.949818538889136345e-03	2.634353088205893412e-04	-5.600868810852630865e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.506147557779466684e-02	-8.537737011793101322e-03	1.811889184592852193e-03	2.379661774026090059e-04	-3.730882869058543914e-03	2.697385836954956898e-04	-5.446743574418931241e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.484113589958254154e-02	-8.648843850848903295e-03	1.946927500086985266e-03	2.069315183374909994e-04	-3.526191504738719704e-03	2.755271699219590648e-04	-5.293447902314135471e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.462279744586807428e-02	-8.754366393965718959e-03	2.074341043130665651e-03	1.748453296095409115e-04	-3.333380598399533854e-03	2.808417007456579417e-04	-5.141210059238645463e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.440637006579010004e-02	-8.854429516973912062e-03	2.194696512673983448e-03	1.417925732069318578e-04	-3.151427542799901862e-03	2.856870937290756254e-04	-4.990907572663110664e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.419178079154053140e-02	-8.949155956497874265e-03	2.308491608341300266e-03	1.078544429123567212e-04	-2.979406309683663243e-03	2.900688348518433522e-04	-4.843229147266986043e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.397897955685587223e-02	-9.038670945850060118e-03	2.416138507699477043e-03	7.310950629394297564e-05	-2.816502003987101255e-03	2.939935840626166732e-04	-4.698599804415935256e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.376903626327765084e-02	-9.122658263710906046e-03	2.517493661910685972e-03	3.782233706955886055e-05	-2.662752827607275247e-03	2.974504472423434133e-04	-4.558135101969828899e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.356075716639142392e-02	-9.201729048760362573e-03	2.613486104798131478e-03	1.879790547044920591e-06	-2.516609863692253514e-03	3.004683054017829344e-04	-4.421276109945701874e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.335300498470827768e-02	-9.276380805640666027e-03	2.704884547715460073e-03	-3.484342986457236209e-05	-2.376786294114703602e-03	3.030666107001067514e-04	-4.287435232313886908e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.314791794883935216e-02	-9.345940569906011769e-03	2.791012534070112187e-03	-7.189475788816200477e-05	-2.244216463997560692e-03	3.052246693687085091e-04	-4.158110984223293595e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.294540530931638789e-02	-9.410601398072444140e-03	2.872208320767184742e-03	-1.092060034725050367e-04	-2.118329329428905554e-03	3.069565042863685160e-04	-4.033239614180968331e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.274328696166650565e-02	-9.471155762176386439e-03	2.949563626540615928e-03	-1.471090003584420668e-04	-1.997389377754215517e-03	3.082875947988874686e-04	-3.911470798795879493e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.254258941959472962e-02	-9.527358204230966868e-03	3.022862676056386946e-03	-1.853493443753649931e-04	-1.881687854376723392e-03	3.092146968066313137e-04	-3.793433659274289375e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.234428961942756198e-02	-9.579062754014260050e-03	3.091955111735572581e-03	-2.236713706253014387e-04	-1.771441842062288288e-03	3.097434475335404647e-04	-3.679629043969550890e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.214730001040193880e-02	-9.626678679270405173e-03	3.157409488665226683e-03	-2.622187359548935328e-04	-1.665730142601383641e-03	3.098868167168151023e-04	-3.569344942547088891e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.195158088541816849e-02	-9.670307941790506207e-03	3.219394821882087115e-03	-3.009393499229369938e-04	-1.564263776995119919e-03	3.096516656951715470e-04	-3.462492498686161550e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.175709088027342419e-02	-9.710054373028402519e-03	3.278069427610811985e-03	-3.397829737083222037e-04	-1.466795976747051634e-03	3.090452912578769539e-04	-3.358960937549301026e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.156378924053940160e-02	-9.746019636732597066e-03	3.333583585038070712e-03	-3.787011440797241764e-04	-1.373102008558009946e-03	3.080749405924898326e-04	-3.258634162072018402e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.137163717991188372e-02	-9.778301631126926421e-03	3.386079994548645868e-03	-4.176471094334315492e-04	-1.282968304381744635e-03	3.067476074951490839e-04	-3.161400194962844887e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.118155246882078097e-02	-9.806864869583209465e-03	3.435444257998280897e-03	-4.563808347949153683e-04	-1.196631249755385727e-03	3.050798966997292101e-04	-3.067610470482636052e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.099252471759511463e-02	-9.831977941248388683e-03	3.482065433151135952e-03	-4.950566103496862767e-04	-1.113452191992508064e-03	3.030731229670353749e-04	-2.976655184992290509e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.080452094371124883e-02	-9.853733281316029435e-03	3.526054535304452495e-03	-5.336329498219209060e-04	-1.033265553778050551e-03	3.007341826572317717e-04	-2.888428422006033593e-03
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.061380767966127736e-02	-9.872558577340153144e-03	3.568313689847012020e-03	-5.728314855009981194e-04	-9.544185905024410617e-04	2.980141829165395911e-04	-2.801150420747033215e-03
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.042962969238006854e-02	-9.887677615267506312e-03	3.606920895410334425e-03	-6.107069192278120635e-04	-8.805770968955124560e-04	2.950577544445685493e-04	-2.718928209659186076e-03
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.024725737463619557e-02	-9.899722925109592786e-03	3.643069406012216984e-03	-6.481891389272219101e-04	-8.096117276520322812e-04	2.918135233413373135e-04	-2.639456204430876834e-03
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.006663846660446199e-02	-9.908823071290399562e-03	3.676877800329706424e-03	-6.852501841586480617e-04	-7.413709857527704108e-04	2.882925376165103889e-04	-2.562603176431287651e-03
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.987882077536112180e-02	-9.915344952522511801e-03	3.709977627049873983e-03	-7.236828434354052996e-04	-6.724994668966714035e-04	2.843095673957795624e-04	-2.484590943700172756e-03
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.970164181302525103e-02	-9.918791065065492643e-03	3.739324552374531565e-03	-7.598016916662396350e-04	-6.094199775535240641e-04	2.802547578260896591e-04	-2.412726965167412592e-03
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.951733390708390664e-02	-9.919633184873518153e-03	3.767961519591648580e-03	-7.971940436290866558e-04	-5.456911514441653175e-04	2.757339597714691254e-04	-2.339701600536491215e-03
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.933475111104762750e-02	-9.917757875777763812e-03	3.794471451075824911e-03	-8.340183843253719384e-04	-4.844057389541009070e-04	2.709550899823345957e-04	-2.269048535367542904e-03
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.916242485227096726e-02	-9.913557710394808875e-03	3.817832815870518884e-03	-8.685414292378095934e-04	-4.282026801362960556e-04	2.661741638329564682e-04	-2.203860390290050906e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.898308047465880555e-02	-9.906725644135963224e-03	3.840472132030149123e-03	-9.041964589678308777e-04	-3.713554961782689610e-04	2.609235684026170563e-04	-2.137514382209106459e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.880533159130950371e-02	-9.897525377627761425e-03	3.861260371092879989e-03	-9.392258531773854235e-04	-3.166283628313632664e-04	2.554475297069160348e-04	-2.073223176217851415e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.862913755351530781e-02	-9.886066680031800613e-03	3.880279422224226001e-03	-9.736136594679775311e-04	-2.639265037597430608e-04	2.497566332820031843e-04	-2.010892516024888419e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.845445967166992135e-02	-9.872454402175656618e-03	3.897607215358929889e-03	-1.007345030356974081e-03	-2.131599253676223554e-04	2.438610271163155967e-04	-1.950432779205736817e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.828126301940218107e-02	-9.856790054700449721e-03	3.913316422092230108e-03	-1.040407388900418083e-03	-1.642464873058803259e-04	2.377708736999211358e-04	-1.891760951934238176e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.810137236383565440e-02	-9.838285220762486849e-03	3.928112268158448668e-03	-1.074314520823657030e-03	-1.149081549080428326e-04	2.311928923029936108e-04	-1.832127974050303974e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.793110909266830505e-02	-9.818719195983557566e-03	3.940717715927528897e-03	-1.105973174120972744e-03	-6.955429405042527682e-05	2.247349729261939621e-04	-1.776877637386862314e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.775422422846634291e-02	-9.796327928030880081e-03	3.952401437698361414e-03	-1.138388726789859359e-03	-2.379005539487538066e-05	2.177924289965748814e-04	-1.720671141634180735e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.758676748920133620e-02	-9.773237232880595607e-03	3.962161201507156949e-03	-1.168607076769081652e-03	1.828967416454414357e-05	2.110060890557409095e-04	-1.668551435804124447e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.741275914582178591e-02	-9.747339910233042415e-03	3.970987440893687485e-03	-1.199499073886976970e-03	6.075903931066922736e-05	2.037395188673181792e-04	-1.615486952753480672e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.724799007047671334e-02	-9.721073039242741215e-03	3.978132417412797578e-03	-1.228250495367589354e-03	9.981660484420408084e-05	1.966622912646817341e-04	-1.566241192103326853e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.707674110390576622e-02	-9.692019857023753682e-03	3.984331314176261206e-03	-1.257595533888065074e-03	1.392402300543189397e-04	1.891099663584905376e-04	-1.516064685052792831e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.690686423434362234e-02	-9.661478748454795790e-03	3.989267345505917613e-03	-1.286143757161295909e-03	1.771915557195909141e-04	1.814258570609844439e-04	-1.467277781681621679e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.673833406220003817e-02	-9.629530759231516926e-03	3.992992450110250183e-03	-1.313892170115334461e-03	2.137253743039217919e-04	1.736192236444937314e-04	-1.419824474155768337e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.657112580402962748e-02	-9.596253701420236898e-03	3.995555488632551548e-03	-1.340839313101053250e-03	2.488934471750792773e-04	1.656992013195503861e-04	-1.373652925423975895e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.640521524616105842e-02	-9.561722335760230312e-03	3.997002354119177925e-03	-1.366985247487020926e-03	2.827446198425626685e-04	1.576748221335635199e-04	-1.328715352457942016e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.624057900269140847e-02	-9.526008389172191740e-03	3.997377080292663018e-03	-1.392330223268504813e-03	3.153257895392756272e-04	1.495547564801816493e-04	-1.284965940975690921e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.606979767243479990e-02	-9.487481275985297849e-03	3.996668252757942276e-03	-1.417971677260134334e-03	3.480785958056688907e-04	1.409723839258292027e-04	-1.240450941424547189e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.590770103143769681e-02	-9.449559434373363404e-03	3.994978945331574029e-03	-1.441682614224882447e-03	3.781982365029646189e-04	1.326826571922704804e-04	-1.198999332760042032e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.574681658919191513e-02	-9.410655565907088960e-03	3.992339602943105296e-03	-1.464599145310710752e-03	4.071759377954915077e-04	1.243224277623305280e-04	-1.158611667124960455e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.557989541123099786e-02	-9.368999073426812624e-03	3.988604379536023897e-03	-1.487711319205678668e-03	4.362913010853773882e-04	1.155152308752545911e-04	-1.117485742258002984e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.542143333973487823e-02	-9.328272412358390789e-03	3.984134519630749306e-03	-1.509013674300400476e-03	4.630502282360345165e-04	1.070348070293946653e-04	-1.079161808990869009e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.525700433841809062e-02	-9.284834118822315324e-03	3.978560514308481129e-03	-1.530448767262183483e-03	4.899231167688594115e-04	9.811847276901738686e-05	-1.040120497030571495e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.509381845808007661e-02	-9.240576161798040589e-03	3.972101749672498142e-03	-1.551035829283690199e-03	5.157062990154582258e-04	8.915870816204330416e-05	-1.002091826757671097e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.493185599987755047e-02	-9.195556867112885530e-03	3.964793552836482632e-03	-1.570781144291679126e-03	5.404360407630712368e-04	8.016346150885447297e-05	-9.650420147722901017e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.477109920593793008e-02	-9.149831536698266321e-03	3.956669328929119517e-03	-1.589692575164075626e-03	5.641468374212447231e-04	7.114055858259238461e-05	-9.289399432107236544e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.461153143977801050e-02	-9.103453033988233301e-03	3.947760998117426194e-03	-1.607778539322025002e-03	5.868717542469420153e-04	6.209760374765306665e-05	-8.937562332942273601e-04
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.445313656096489874e-02	-9.056472245004979285e-03	3.938099336851482064e-03	-1.625047237985350734e-03	6.086426942865340306e-04	5.304190827284154317e-05	-8.594625361585677033e-04
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.429589846778126727e-02	-9.008937827544281213e-03	3.927713936799538327e-03	-1.641507311210797099e-03	6.294902772068525438e-04	4.398055424283730326e-05	-8.260318881957914037e-04
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.413980046325388151e-02	-8.960895808968725312e-03	3.916633119502949296e-03	-1.657168766625371787e-03	6.494436407242110826e-04	3.492047894196831050e-05	-7.934392412014238012e-04
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.397811341123510964e-02	-8.910271647280518237e-03	3.904358624640349128e-03	-1.672670476838740384e-03	6.693415266395996059e-04	2.547508978380617223e-05	-7.602969547346987832e-04
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.382429478838941794e-02	-8.861328166787672128e-03	3.891940640495354653e-03	-1.686730714440578312e-03	6.875538855517379861e-04	1.643818136855937609e-05	-7.293428102807757553e-04
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.366495267179384465e-02	-8.809853604046704451e-03	3.878327147731650687e-03	-1.700583664352318036e-03	7.056928217928613595e-04	7.030790610440559746e-06	-6.978610661138921712e-04
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.351335102647789693e-02	-8.760176935535862047e-03	3.864677874802080557e-03	-1.713086688826364386e-03	7.222723955561186071e-04	-1.956846365515673657e-06	-6.684537475792772963e-04
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.335629216132077579e-02	-8.708018663318292316e-03	3.849831766533808822e-03	-1.725339163577452144e-03	7.387605351325580386e-04	-1.129985247538133475e-05	-6.385417539667006615e-04
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.320037661816504754e-02	-8.655571273343914268e-03	3.834394902704970319e-03	-1.736792810769035049e-03	7.544450004324167614e-04	-2.060040150316068744e-05	-6.093985424944445848e-04
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.304558853621876846e-02	-8.602872275995092355e-03	3.818392035739290747e-03	-1.747461124381998908e-03	7.693511181524028330e-04	-2.985232225372801696e-05	-5.810037099745613129e-04
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.289191195378790261e-02	-8.549957310700505644e-03	3.801846985455064557e-03	-1.757357918381851443e-03	7.835033532000498921e-04	-3.904966498023681461e-05	-5.533378934725276168e-04
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.273933135253613957e-02	-8.496860772415168461e-03	3.784782784261200676e-03	-1.766496604520619105e-03	7.969253832751013039e-04	-4.818669664380003574e-05	-5.263823416089008240e-04
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258783176975946605e-02	-8.443615524058598401e-03	3.767221677019513652e-03	-1.774890576259341782e-03	8.096400833049151920e-04	-5.725790608512765402e-05	-5.001190122985366875e-04
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.243739912028812927e-02	-8.390252017829454012e-03	3.749185059854071283e-03	-1.782554226616474497e-03	8.216694247249172606e-04	-6.625803455082690920e-05	-4.745308880056014231e-04
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.228801980437246949e-02	-8.336799375375649607e-03	3.730693613603998111e-03	-1.789501851372121439e-03	8.330346521990638188e-04	-7.518202316316078778e-05	-4.496015761360630048e-04
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.213352215424700564e-02	-8.281055083733883382e-03	3.710969622596470632e-03	-1.795992527496556796e-03	8.441894242757646584e-04	-8.439162066272420384e-05	-4.243169650578776809e-04
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.198625198231266592e-02	-8.227506259000309796e-03	3.691611118197472667e-03	-1.801521520738257574e-03	8.542619060040879814e-04	-9.314523493216057522e-05	-4.006839845996719614e-04
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.183392095392089227e-02	-8.171717398697670581e-03	3.671025563788853779e-03	-1.806565710995374982e-03	8.641122796041822516e-04	-1.021675209120167003e-04	-3.767172592810053488e-04
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.168870080152498242e-02	-8.118176088593838380e-03	3.650878777873527072e-03	-1.810736542117065721e-03	8.729715951320189161e-04	-1.107323106384295398e-04	-3.543194899241290099e-04
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.153847469258619751e-02	-8.062445521641460611e-03	3.629511269227898417e-03	-1.814396961971236630e-03	8.815976693615743291e-04	-1.195488710975849622e-04	-3.316091975295114270e-04
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.138929997543270622e-02	-8.006781197128120392e-03	3.607773754399575677e-03	-1.817375205322694157e-03	8.896284385740651406e-04	-1.282538970026431634e-04	-3.095176863927011249e-04
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.124116233097289475e-02	-7.951205282602196237e-03	3.585684765201445617e-03	-1.819687962283712303e-03	8.970829846879652819e-04	-1.368433199013299989e-04	-2.880309089089486390e-04
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.109404783409606660e-02	-7.895739138674414542e-03	3.563262248861979835e-03	-1.821351503788275553e-03	9.039798220150463762e-04	-1.453132233281676411e-04	-2.671352431976728252e-04
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.094794285330525585e-02	-7.840403370748587342e-03	3.540523606938262950e-03	-1.822381678564844376e-03	9.103369103113123119e-04	-1.536598371331811350e-04	-2.468174577455187679e-04
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.080283298065328690e-02	-7.785216941367721806e-03	3.517485777893525518e-03	-1.822794664688536610e-03	9.161715696938471307e-04	-1.618796850695680223e-04	-2.270647470563167845e-04
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.065870323463630281e-02	-7.730197383504581674e-03	3.494165245171449580e-03	-1.822606837112330895e-03	9.215005225206815724e-04	-1.699695482411346854e-04	-2.078647073061644444e-04
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.051553899125379998e-02	-7.675361642913494480e-03	3.470578002277137451e-03	-1.821834129353628543e-03	9.263400074933247517e-04	-1.779263233527751285e-04	-1.892052779535650464e-04
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.036765707259596020e-02	-7.618544992431480409e-03	3.445781021918703155e-03	-1.820426787191921662e-03	9.308707880379786049e-04	-1.860569891866499449e-04	-1.703603463011891834e-04
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.022641870009100090e-02	-7.564133138582689389e-03	3.421697322151853824e-03	-1.818509446165309396e-03	9.347600628877422973e-04	-1.937333485275791623e-04	-1.527677600747647066e-04
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.008051013331722007e-02	-7.507787874574449460e-03	3.396416111540062968e-03	-1.815946001893807083e-03	9.383349937111205288e-04	-2.015668438556863379e-04	-1.350080746842362994e-04
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.994114153706809278e-02	-7.453856983237963293e-03	3.371896749001368401e-03	-1.812949594838918254e-03	9.413353588172053985e-04	-2.089524592325105407e-04	-1.184363044140519924e-04
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.979714934623951511e-02	-7.398039671067295833e-03	3.346192658824419068e-03	-1.809296935528838376e-03	9.440163239054584401e-04	-2.164785944155124542e-04	-1.017153223516305071e-04
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.965411178323666380e-02	-7.342510863997248755e-03	3.320295319378020141e-03	-1.805114338357617339e-03	9.462643117208913331e-04	-2.238446493469647687e-04	-8.550688936148696621e-05
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.951201327025108595e-02	-7.287282136662725368e-03	3.294219133513777431e-03	-1.800418877156408082e-03	9.480941741361843334e-04	-2.310486729058423762e-04	-6.980003726602354867e-05
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.937083861936271412e-02	-7.232364689547314020e-03	3.267978086018464429e-03	-1.795227156655163385e-03	9.495203504088076856e-04	-2.380887858527094727e-04	-5.458408867704037896e-05
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.923057301278959547e-02	-7.177769198556566664e-03	3.241585764675688607e-03	-1.789555412048247701e-03	9.505568516417569778e-04	-2.449632223706678922e-04	-3.984861965216326865e-05
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.909120192533267951e-02	-7.123504865110834652e-03	3.215055404431718233e-03	-1.783420012174444149e-03	9.512171032765591493e-04	-2.516705862615516826e-04	-2.558329918773942507e-05
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.895271115875952928e-02	-7.069580131727785585e-03	3.188399879810181053e-03	-1.776837119773411536e-03	9.515140840393084823e-04	-2.582096595535509015e-04	-1.177798975697531634e-05
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.880981073882224158e-02	-7.013949573829638545e-03	3.160600074817009313e-03	-1.769544256655940489e-03	9.514515259027697593e-04	-2.648208569634259778e-04	2.081989577948891542e-06
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.867307174102974976e-02	-6.960741969431142456e-03	3.133727767398995258e-03	-1.762097508369313672e-03	9.510467451399533083e-04	-2.710133527239113466e-04	1.497990914981837992e-05
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.853717047543556345e-02	-6.907896665863115689e-03	3.106767115973732649e-03	-1.754250378107916021e-03	9.503160218535752508e-04	-2.770345601226483542e-04	2.744707962922983210e-05
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.839691329514374252e-02	-6.853408653341553670e-03	3.078688166073745899e-03	-1.745693917885355597e-03	9.492246615178988670e-04	-2.831054484082535291e-04	3.994765402528921005e-05
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.825752787935924659e-02	-6.799324119468548588e-03	3.050538524373335326e-03	-1.736738582585305992e-03	9.478070062185365912e-04	-2.889904047370836743e-04	5.200358146011360206e-05
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.812411432278236589e-02	-6.747629676696615189e-03	3.023375829756982762e-03	-1.727753018421689579e-03	9.461449674249299870e-04	-2.944811908306572946e-04	6.320185980023058556e-05
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.798639541469732622e-02	-6.694353456404220082e-03	2.995121771006439143e-03	-1.718061607147666238e-03	9.441222457019433131e-04	-3.000000613664437470e-04	7.441323914652210483e-05
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.784950350394854418e-02	-6.641495551197963004e-03	2.966831151839790376e-03	-1.708018730987941568e-03	9.418085972690655103e-04	-3.053324110349523411e-04	8.520846395733854591e-05
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.771342423401167543e-02	-6.589060045387699557e-03	2.938514771626841559e-03	-1.697639755154278871e-03	9.392152968302362520e-04	-3.104782849695648093e-04	9.559674515005049287e-05
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.757814340620583615e-02	-6.537050744432280555e-03	2.910183130915648328e-03	-1.686939679173960491e-03	9.363532996478839913e-04	-3.154377945333543200e-04	1.055870982541498560e-04
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.744364598220530971e-02	-6.485470432586605549e-03	2.881846420163610908e-03	-1.675933335969546131e-03	9.332331030926905267e-04	-3.202114139837980216e-04	1.151885195815438687e-04
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.730497844778419614e-02	-6.432435348925348052e-03	2.852465436161159048e-03	-1.664211400546032399e-03	9.297354851385858810e-04	-3.249661435369510885e-04	1.247442112956718605e-04
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.717203038858037989e-02	-6.381736025909750740e-03	2.824148756523377213e-03	-1.652625755629028330e-03	9.261204830022526716e-04	-3.293629854680779449e-04	1.335805317782193377e-04
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.703982086217049774e-02	-6.331472391925779472e-03	2.795856241043154829e-03	-1.640776879068298229e-03	9.222773542171696943e-04	-3.335758287568833954e-04	1.420541703791680145e-04
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.690347989326010270e-02	-6.279808554580892065e-03	2.766550783095479086e-03	-1.628225626667629752e-03	9.180609752652361391e-04	-3.377514152491431347e-04	1.504674129186852683e-04
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.677273219661783749e-02	-6.230435547207520061e-03	2.738334331527513595e-03	-1.615882200424903796e-03	9.137819565840244601e-04	-3.415926461326441251e-04	1.582276573825963173e-04
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.663787848006132469e-02	-6.179696857432488873e-03	2.709125670063682653e-03	-1.602846273975560556e-03	9.091329961265753185e-04	-3.453852518955384185e-04	1.659182866552248725e-04
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.650376032734854226e-02	-6.129430164584134463e-03	2.679979614804399099e-03	-1.589584628937451821e-03	9.042783005873281446e-04	-3.489847306391959461e-04	1.732539166341091137e-04
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.637511455431531093e-02	-6.081405619360324109e-03	2.651941814228329398e-03	-1.576595684485983381e-03	8.994107962844580858e-04	-3.522742349720772454e-04	1.799994460128950965e-04
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.624239696607037459e-02	-6.032065355902986419e-03	2.622943458126236142e-03	-1.562930285080410802e-03	8.941785795972256043e-04	-3.554991209262659143e-04	1.866628549147355306e-04
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.611037001343302327e-02	-5.983195961257535556e-03	2.594032395208569885e-03	-1.549078847531296403e-03	8.887671686847525235e-04	-3.585358527730836430e-04	1.929965388472577414e-04
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.597901906874105049e-02	-5.934796850093627431e-03	2.565216486230672416e-03	-1.535054098994064571e-03	8.831850441739639472e-04	-3.613861296676119873e-04	1.990086745320209264e-04
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.584367460629123342e-02	-5.885163667937764673e-03	2.535479626359255466e-03	-1.520358938905437638e-03	8.772323382413430622e-04	-3.641437458311431422e-04	2.049051481767880773e-04
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.571365662852443223e-02	-5.837717697455766831e-03	2.506879851620634741e-03	-1.506019196679785890e-03	8.713277730171521077e-04	-3.666207273869069561e-04	2.102874665548468136e-04
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.558427298112329579e-02	-5.790737446389771295e-03	2.478396697244204978e-03	-1.491542651542791722e-03	8.652766910540376707e-04	-3.689175468557271157e-04	2.153722419692076886e-04
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.545092322493068937e-02	-5.742568539136200939e-03	2.449026305748639061e-03	-1.476417050489070874e-03	8.588631108521620509e-04	-3.711086791773505209e-04	2.203330157596074517e-04
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.532279008104794088e-02	-5.696530840619546190e-03	2.420800679881324712e-03	-1.461696890817257809e-03	8.525368545344443830e-04	-3.730453759446915188e-04	2.248353825038793170e-04
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.519070646870630703e-02	-5.649333331008215067e-03	2.391710115727905574e-03	-1.446342225782368696e-03	8.458536325777986625e-04	-3.748686467078157607e-04	2.292089339633331091e-04
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.506376785737893631e-02	-5.604228541451756855e-03	2.363766814837019690e-03	-1.431422697697236476e-03	8.392814214819644455e-04	-3.764552549947855270e-04	2.331595044238773777e-04
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493289312363286242e-02	-5.557992141510597825e-03	2.334980903417629289e-03	-1.415883566150273306e-03	8.323580029474296829e-04	-3.779211074811661408e-04	2.369769198675849512e-04
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480261239255854677e-02	-5.512240470995735317e-03	2.306358920501928693e-03	-1.400266871852980707e-03	8.253231068852603936e-04	-3.792092136536624508e-04	2.405229810435925936e-04
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.467291209751086262e-02	-5.466970106946690902e-03	2.277906390098023877e-03	-1.384583026379165556e-03	8.181835419708096985e-04	-3.803226054976210045e-04	2.438054346592051004e-04
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.454377898185044732e-02	-5.422177654497767861e-03	2.249628679356893268e-03	-1.368842181326370040e-03	8.109459471658924659e-04	-3.812642677137578740e-04	2.468318612120653480e-04
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.441520007657182023e-02	-5.377859774693036742e-03	2.221531016137897989e-03	-1.353054245931675651e-03	8.036168064717674579e-04	-3.820371233097677260e-04	2.496096717913158015e-04
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.428716240182673652e-02	-5.334012956077756849e-03	2.193618303736234558e-03	-1.337228753837757392e-03	7.962024182099057025e-04	-3.826441901225967205e-04	2.521461234131341174e-04
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.415965272637765310e-02	-5.290633331415690345e-03	2.165894973089667244e-03	-1.321374757484211583e-03	7.887088711441163141e-04	-3.830887065407088759e-04	2.544483321097786434e-04
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.402828795216132129e-02	-5.246245405298559546e-03	2.137419511708467043e-03	-1.304953456169303692e-03	7.808799500179892461e-04	-3.833809019173630653e-04	2.565908382745981276e-04
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.390181264451398224e-02	-5.203804490547110986e-03	2.110094575502284141e-03	-1.289068458953942760e-03	7.732435565092355681e-04	-3.835045190527366162e-04	2.584378131592588736e-04
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.377149106243879290e-02	-5.160379481137782921e-03	2.082039958869462935e-03	-1.272633181152958313e-03	7.652790639785476143e-04	-3.834714847490894763e-04	2.601238585280027209e-04
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.364599911376507851e-02	-5.118861048242190348e-03	2.055129664333885369e-03	-1.256751324727574002e-03	7.575228254381391208e-04	-3.832874658499270523e-04	2.615434823202458488e-04
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.351666973825279311e-02	-5.076381322879867410e-03	2.027511522427524922e-03	-1.240335722034913374e-03	7.494453916685991967e-04	-3.829433725691921411e-04	2.628016924421009521e-04
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.338782616375474327e-02	-5.034375427099932465e-03	2.000120883226195936e-03	-1.223942337735949449e-03	7.413187387195869452e-04	-3.824465293718299448e-04	2.638530366279076664e-04
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.326372754929326547e-02	-4.994215844993512426e-03	1.973862847995964086e-03	-1.208123956238523443e-03	7.334212215629466432e-04	-3.818244336621588720e-04	2.646792636192522191e-04
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.313580316986422025e-02	-4.953128247682285490e-03	1.946929447795092694e-03	-1.191796811181382656e-03	7.252132006152327021e-04	-3.810378633181654684e-04	2.653439619689819265e-04
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.300832768394496908e-02	-4.912500382816245049e-03	1.920232796528126458e-03	-1.175513981059169658e-03	7.169713215360320156e-04	-3.801095932040454034e-04	2.658219839011704590e-04
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.288128892248484203e-02	-4.872327477867111414e-03	1.893775617055172469e-03	-1.159282378934111280e-03	7.087004934645800037e-04	-3.790433339196018448e-04	2.661198257399270011e-04
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.275046171823566887e-02	-4.831288430463020686e-03	1.866690893812629438e-03	-1.142570677880325094e-03	7.001286346293934728e-04	-3.778004478610935560e-04	2.662450683169471748e-04
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.262427489287590188e-02	-4.792025871016590555e-03	1.840728343896629732e-03	-1.126463436669633252e-03	6.918133618961277553e-04	-3.764650074959138100e-04	2.661961244288035887e-04
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.249849029214183144e-02	-4.753203495007966156e-03	1.815012233890009102e-03	-1.110426425135295752e-03	6.834827890423602172e-04	-3.750029569831733007e-04	2.659861253446212494e-04
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.236892408219689043e-02	-4.713544274694325513e-03	1.788699901732808363e-03	-1.093934710107565163e-03	6.748628710445319983e-04	-3.733631351452033334e-04	2.656064094088167351e-04
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.224392460584156656e-02	-4.675601920309563515e-03	1.763490866732106595e-03	-1.078058016617563239e-03	6.665139069601203753e-04	-3.716551092021693121e-04	2.650876128707989831e-04
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.211514728148058745e-02	-4.636841676638954989e-03	1.737706208103440182e-03	-1.061743469008584548e-03	6.578834831995124689e-04	-3.697690062374846937e-04	2.644013831499566320e-04
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.199088948255568637e-02	-4.599759070795452973e-03	1.713010721631056830e-03	-1.046048541619589833e-03	6.495322380296391588e-04	-3.678303901083584113e-04	2.635977922400318954e-04
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.186285624851250609e-02	-4.561876655807926492e-03	1.687759314636900999e-03	-1.029931920060509973e-03	6.409073393028143825e-04	-3.657139959975813258e-04	2.626291980994936324e-04
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.173518445638873392e-02	-4.524432408823882840e-03	1.662780805105348479e-03	-1.013923412138268733e-03	6.322911337517071869e-04	-3.634865483348600438e-04	2.615260240014573322e-04
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.160786336502874522e-02	-4.487420999845639219e-03	1.638076238486132780e-03	-9.980277328021480276e-04	6.236873800922267293e-04	-3.611520449563307054e-04	2.602941175726818405e-04
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.148088286645607026e-02	-4.450836982874482872e-03	1.613646263618679884e-03	-9.822490826597977693e-04	6.150995717841678924e-04	-3.587145551944226568e-04	2.589392131306716624e-04
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.135423310462299495e-02	-4.414674986832411302e-03	1.589491462197434790e-03	-9.665915199746579920e-04	6.065311053427324727e-04	-3.561780833051719688e-04	2.574669279419063432e-04
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.122790442030151159e-02	-4.378929738706707937e-03	1.565612393097186826e-03	-9.510590121881610463e-04	5.979853043882067936e-04	-3.535465522365362776e-04	2.558827643955584341e-04
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.110188727503534534e-02	-4.343596019479139571e-03	1.542009507236444255e-03	-9.356553421958865076e-04	5.894653856425571218e-04	-3.508238319750260343e-04	2.541920953626409965e-04
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097212160564730338e-02	-4.307548538769566740e-03	1.517934999563383316e-03	-9.198934067770234927e-04	5.807009545010471778e-04	-3.479217708927071504e-04	2.523406750811567605e-04
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.084670797137039677e-02	-4.273034871450263721e-03	1.494893486094777454e-03	-9.047615209470988469e-04	5.722427578700142910e-04	-3.450257054531889181e-04	2.504494183067820898e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.071754515436984412e-02	-4.237822805841241422e-03	1.471398365189514543e-03	-8.892866909491696070e-04	5.635481377578683507e-04	-3.419528381136277832e-04	2.484016242454934950e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.059269646467211085e-02	-4.204107883695970896e-03	1.448917986821836139e-03	-8.744391074301188045e-04	5.551633380423607158e-04	-3.388990307910346887e-04	2.463302659972646416e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.046409803389329485e-02	-4.169709468335325991e-03	1.426001526004237003e-03	-8.592635412991793918e-04	5.465501438528722446e-04	-3.356712382862175859e-04	2.441067357752721813e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.033577283624778520e-02	-4.135716004332894505e-03	1.403378045849240034e-03	-8.442437766915237597e-04	5.379823385385021361e-04	-3.323707762694024003e-04	2.418014624513365135e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.020771214543312350e-02	-4.102121985597934235e-03	1.381046841575184680e-03	-8.293822140379162244e-04	5.294625304190676840e-04	-3.290016105452306275e-04	2.394193632596048433e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.007990739984383655e-02	-4.068922002776250574e-03	1.359007205537328226e-03	-8.146811900907866867e-04	5.209932684788262788e-04	-3.255676285534812582e-04	2.369652548149349185e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.995235003151646758e-02	-4.036110669233891265e-03	1.337258218744522302e-03	-8.001427210764770629e-04	5.125769263311174368e-04	-3.220726668066215448e-04	2.344437923611046852e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.982503143674820389e-02	-4.003682607881180883e-03	1.315798719295472978e-03	-7.857684650166855880e-04	5.042156858293547024e-04	-3.185205166815461598e-04	2.318594626184163163e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.969794316583816901e-02	-3.971632532086898093e-03	1.294627544549808908e-03	-7.715600231812158637e-04	4.959116748799212914e-04	-3.149148967573452617e-04	2.292166596075927978e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.957107693088135481e-02	-3.939955248350031705e-03	1.273743545250086108e-03	-7.575189589664138665e-04	4.876669767433046616e-04	-3.112594529003728946e-04	2.265196912015055681e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.944442478794644297e-02	-3.908645619875665209e-03	1.253145451255996759e-03	-7.436466611183844720e-04	4.794835809712785215e-04	-3.075577653703535442e-04	2.237727335020022856e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.931403130064831802e-02	-3.876737192385354934e-03	1.232201390308196179e-03	-7.295186411999997431e-04	4.711105730561561920e-04	-3.036956968702152725e-04	2.208917685141006883e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.918779187255636010e-02	-3.846158608707665131e-03	1.212178986488865592e-03	-7.159920465211454818e-04	4.630571998116859772e-04	-2.999108622012086698e-04	2.180553629711113771e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.905780914688637695e-02	-3.814993383226788007e-03	1.191825080409126712e-03	-7.022223818417837370e-04	4.548219529849575503e-04	-2.959703359815515542e-04	2.150902899273763257e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.892802381460207239e-02	-3.784197453860076686e-03	1.171768100025344893e-03	-6.886359732367326823e-04	4.466593643648920117e-04	-2.919954253872807104e-04	2.120885844463013114e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.879842833301533345e-02	-3.753765486643927899e-03	1.152005985339865255e-03	-6.752333035528679727e-04	4.385710151926225093e-04	-2.879896741636767035e-04	2.090540985908361459e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.867293421043369039e-02	-3.724598308273121845e-03	1.133122291117370957e-03	-6.624125404695463144e-04	4.308000517294887028e-04	-2.840791298412008491e-04	2.060837817622312290e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.854369089373559099e-02	-3.694867925579542380e-03	1.113934724519011644e-03	-6.493726767497229411e-04	4.228621867519603904e-04	-2.800226942741445191e-04	2.029955495514819343e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.841461559671153353e-02	-3.665486135080405113e-03	1.095035733373230045e-03	-6.365174285923260898e-04	4.150028172412348988e-04	-2.759455037903221645e-04	1.998853797151902139e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.828570162788891978e-02	-3.636447893960631332e-03	1.076423014959425589e-03	-6.238468177824936902e-04	4.072232178771416355e-04	-2.718507885701697963e-04	1.967566563532611003e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815304340680222145e-02	-3.606883744821336515e-03	1.057543020144377250e-03	-6.109851009459905859e-04	3.992925137280954216e-04	-2.676169671913248942e-04	1.935170809586600612e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.802443818319994895e-02	-3.578527712000883348e-03	1.039503771850709864e-03	-5.986885801770875769e-04	3.916783588208528721e-04	-2.634962329459925186e-04	1.903604117988901944e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.789597601548281430e-02	-3.550500324951089311e-03	1.021743228433850481e-03	-5.865759137545297104e-04	3.841473548009133603e-04	-2.593672714735521193e-04	1.871946393886176913e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.776376447924476715e-02	-3.521962333019253676e-03	1.003733343359225092e-03	-5.742880941831651201e-04	3.764761617787498933e-04	-2.551076693079243731e-04	1.839265237982178264e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.763557463775934336e-02	-3.494587633620070428e-03	9.865307786551958790e-04	-5.625472423631054349e-04	3.691168427639657723e-04	-2.509708418085267938e-04	1.807511224439417770e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750363116154475929e-02	-3.466712233120069955e-03	9.690901083192635318e-04	-5.506410262978066400e-04	3.616241772360596018e-04	-2.467089674900916187e-04	1.774788358003785433e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737181431963337852e-02	-3.439165665937508366e-03	9.519340060398956719e-04	-5.389273037001431847e-04	3.542233057798401690e-04	-2.424502923477911420e-04	1.742087151570923692e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.724398976201003658e-02	-3.412739139042582272e-03	9.355519222534601931e-04	-5.277414269275940541e-04	3.471286166176304239e-04	-2.383226245638801191e-04	1.710394845906815741e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711240520253072245e-02	-3.385826330376364920e-03	9.189479809747389764e-04	-5.164044128377320289e-04	3.399107305916988634e-04	-2.340784211213886871e-04	1.677815441342264853e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698093072191317027e-02	-3.359228017405997344e-03	9.026195578086929116e-04	-5.052568463856801180e-04	3.327865440515765305e-04	-2.298454492870789280e-04	1.645334134172905729e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.684956127839445622e-02	-3.332939511482533018e-03	8.865635223972913748e-04	-4.942975473281191207e-04	3.257565849979464768e-04	-2.256262449989884745e-04	1.612974439072913482e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.671829191781451202e-02	-3.306956201988063646e-03	8.707767915990000801e-04	-4.835253475262023715e-04	3.188213659494832297e-04	-2.214232946928035230e-04	1.580759404819210808e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658326099987168484e-02	-3.280522699815834747e-03	8.548037332356268458e-04	-4.726303630407190483e-04	3.117815354636614363e-04	-2.171161885478797827e-04	1.547770697835903499e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645217945528488046e-02	-3.255144947377142193e-03	8.395537859844163760e-04	-4.622336198731177240e-04	3.050396026721393034e-04	-2.129533015526951872e-04	1.515913661991561421e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.632118296806804980e-02	-3.230058943406665349e-03	8.245634946552641772e-04	-4.520196100643629694e-04	2.983932404984516529e-04	-2.088134405130212101e-04	1.484262543769664902e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.618641739497499565e-02	-3.204535337968110638e-03	8.094002302880724071e-04	-4.416945053359010165e-04	2.916514412683712657e-04	-2.045780988778707809e-04	1.451915614285590784e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.605557890728759707e-02	-3.180028294822829452e-03	7.949272421781310247e-04	-4.318467578183320652e-04	2.851996170533974508e-04	-2.004913791242271450e-04	1.420739771822301727e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.592096684328272005e-02	-3.155091779763929700e-03	7.802896470391432757e-04	-4.218952587385029385e-04	2.786582776101044338e-04	-1.963148540747091265e-04	1.388917839439171695e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.578642633282426433e-02	-3.130446371736908019e-03	7.659133262132853445e-04	-4.121304594881005355e-04	2.722186295270718169e-04	-1.921710854977583282e-04	1.357386803235365405e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565579445562631900e-02	-3.106779686338193795e-03	7.521945688554985965e-04	-4.028216541131504559e-04	2.660603380112723840e-04	-1.881788845652498509e-04	1.327050358269167617e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.552138303324944846e-02	-3.082695332810882899e-03	7.383229655526924026e-04	-3.934194530787064924e-04	2.598211286060061391e-04	-1.841052322223548168e-04	1.296139208576533349e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.538703104057545207e-02	-3.058889233142408123e-03	7.247021217920298318e-04	-3.841982725401665790e-04	2.536834078071275754e-04	-1.800697320590359898e-04	1.265563836024396073e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.525273438806069554e-02	-3.035357245798747054e-03	7.113284690134551386e-04	-3.751560149700952835e-04	2.476468994539355066e-04	-1.760739333728177352e-04	1.235336699169900434e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.511848905543994009e-02	-3.012095295796495160e-03	6.981984937642634432e-04	-3.662906126196475748e-04	2.417113274073914582e-04	-1.721193548555878224e-04	1.205470004510688660e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.498045752359537491e-02	-2.988446215995929113e-03	6.849439544649632604e-04	-3.573542752318607883e-04	2.357111819613202995e-04	-1.680963612732261630e-04	1.175138622727526280e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484630447975965717e-02	-2.965719800110602246e-03	6.722976510979529821e-04	-3.488413317791439969e-04	2.299794647010901098e-04	-1.642298656724010611e-04	1.146038693736897512e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.471219194898561566e-02	-2.943251455719969600e-03	6.598844101240105035e-04	-3.404988530738074543e-04	2.243476202847201112e-04	-1.604086909460423376e-04	1.117331008174701990e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457428673540145769e-02	-2.920406359074808906e-03	6.473559244556352640e-04	-3.320935469965781255e-04	2.186585794508578398e-04	-1.565268325340245605e-04	1.088221094019204343e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.444024721773867453e-02	-2.898449819138888221e-03	6.354046548272813781e-04	-3.240901629553452038e-04	2.132279384576649009e-04	-1.528011050766590331e-04	1.060334544066153284e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.430241089754351019e-02	-2.876123236069157239e-03	6.233440167401391825e-04	-3.160290814381367308e-04	2.077448786652859791e-04	-1.490197613758610033e-04	1.032086130049186546e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416460475983282286e-02	-2.854053683163645938e-03	6.115150252154445080e-04	-3.081389467477437969e-04	2.023653535224541268e-04	-1.452909292099889148e-04	1.004285283101673774e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.403065247450317438e-02	-2.832839951782427368e-03	6.002331629459329351e-04	-3.006295164696888046e-04	1.972338382628191576e-04	-1.417168523080391781e-04	9.776912567321572223e-05
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.389289655887516017e-02	-2.811266141460907857e-03	5.888501699120794438e-04	-2.930692942149205156e-04	1.920564112186449839e-04	-1.380941380061866206e-04	9.507899223010229418e-05
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375516150392263853e-02	-2.789938142450600414e-03	5.776879227928372745e-04	-2.856727573614237909e-04	1.869804111212981942e-04	-1.345264894386678366e-04	9.243529550852423141e-05
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361744460500267623e-02	-2.768852294710585395e-03	5.667427973814964052e-04	-2.784374624168988030e-04	1.820050711823950238e-04	-1.310146153097412991e-04	8.983846020697070606e-05
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347974362876165316e-02	-2.748004992991534123e-03	5.560111346359130138e-04	-2.713609057941288884e-04	1.771295353481204527e-04	-1.275590560738926432e-04	8.728874747394212564e-05
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333823193922773320e-02	-2.726823443661390359e-03	5.452000146046471606e-04	-2.642505924278283104e-04	1.722216742950138577e-04	-1.240667382383346543e-04	8.471757111338775121e-05
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.320055663717864924e-02	-2.706449018517798500e-03	5.348901871508930867e-04	-2.574883733745439549e-04	1.675459195096084652e-04	-1.207269567003159692e-04	8.226415881874866315e-05
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.306289079750043824e-02	-2.686302568516907817e-03	5.247830589621367342e-04	-2.508775001085591016e-04	1.629673980416906725e-04	-1.174449913295040089e-04	7.985856076490047747e-05
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.292140854430729985e-02	-2.665830570301417745e-03	5.146027412116715386e-04	-2.442380861060669669e-04	1.583619834679167340e-04	-1.141323915580789403e-04	7.743601288206162353e-05
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.278375542773497714e-02	-2.646136294090118031e-03	5.048960071730828865e-04	-2.379264831739341700e-04	1.539775867634007997e-04	-1.109684365931790616e-04	7.512746558039675988e-05
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.264228187038560602e-02	-2.626122217436779351e-03	4.951200047955977733e-04	-2.315894571201638867e-04	1.495695771036783530e-04	-1.077775738815301012e-04	7.280466697821463189e-05
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.250080945922828590e-02	-2.606335126233146754e-03	4.855435255999053512e-04	-2.254017961215498884e-04	1.452600320072842217e-04	-1.046487403466629272e-04	7.053242026159425089e-05
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236316007919273069e-02	-2.587297481787266019e-03	4.764139432068702673e-04	-2.195222352733308636e-04	1.411603932167569903e-04	-1.016640782051819893e-04	6.836998400474308013e-05
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.222168525735946698e-02	-2.567948391681807233e-03	4.672205376924046683e-04	-2.136215524095611484e-04	1.370417364738478537e-04	-9.865771624906732710e-05	6.619698434690097426e-05
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.208020729619640021e-02	-2.548816416137174388e-03	4.582159914572540675e-04	-2.078624389110261860e-04	1.330180717328109002e-04	-9.571333724333736502e-05	6.407392360536132126e-05
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193872493897644688e-02	-2.529898333095804454e-03	4.493968093319321657e-04	-2.022423328624824970e-04	1.290882370815028346e-04	-9.283087727782974381e-05	6.200055894717584578e-05
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179341286621456542e-02	-2.510688279869470116e-03	4.405286032554248154e-04	-1.966123548062899873e-04	1.251486196247254454e-04	-8.993484527297590460e-05	5.992259430912304588e-05
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165191786350438768e-02	-2.492194201990881146e-03	4.320746575614114191e-04	-1.912661901346935744e-04	1.214052597225223997e-04	-8.717737988546506731e-05	5.794898635993962261e-05
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.151041484302004314e-02	-2.473904756544396434e-03	4.237958214688359649e-04	-1.860513037329717821e-04	1.177519527044485663e-04	-8.448112652330828920e-05	5.602396391489076555e-05
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136890265599521360e-02	-2.455817004907336586e-03	4.156888099907701437e-04	-1.809651877774083682e-04	1.141874328583703728e-04	-8.184577981083491040e-05	5.414711093915297363e-05
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122355511837471634e-02	-2.437447297997161373e-03	4.075381432914713400e-04	-1.758730507326485254e-04	1.106176788785133159e-04	-7.920228010408623856e-05	5.226923425813897995e-05
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108202145258984542e-02	-2.419759543764885609e-03	3.997695216360434020e-04	-1.710403818761244068e-04	1.072292404656137156e-04	-7.668932162440124877e-05	5.048864995261946365e-05
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093665090155881675e-02	-2.401794666689646696e-03	3.919596523335448670e-04	-1.662033634614769198e-04	1.038375415853844515e-04	-7.417052089696599907e-05	4.870849921575377275e-05
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079126826697302713e-02	-2.384030416759311179e-03	3.843173861131372448e-04	-1.614917034303425282e-04	1.005339226404697295e-04	-7.171407293763368696e-05	4.697694084926984967e-05
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064587327398607744e-02	-2.366463834819777616e-03	3.768393821569265075e-04	-1.569028295562567186e-04	9.731697533425479496e-05	-6.931942985344827831e-05	4.529336565284073718e-05
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050046568955137177e-02	-2.349092029827602301e-03	3.695223588273125934e-04	-1.524341952310014883e-04	9.418527913669645743e-05	-6.698600142322430292e-05	4.365713827070289007e-05
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035504538461087504e-02	-2.331912220110301300e-03	3.623631083996155505e-04	-1.480832572297475645e-04	9.113734579241764054e-05	-6.471307154364085948e-05	4.206753858914920666e-05
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020961224908030873e-02	-2.314921675174540575e-03	3.553584747134764903e-04	-1.438475042829897763e-04	8.817169405435678600e-05	-6.249991183087691643e-05	4.052384125301117945e-05
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006416617487123535e-02	-2.298117703507078675e-03	3.485053479958662658e-04	-1.397244621929159174e-04	8.528686424440250690e-05	-6.034580410690505665e-05	3.902533135292835821e-05
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991870709849054483e-02	-2.281497651684275940e-03	3.418006640933748150e-04	-1.357116928225657587e-04	8.248141346409257899e-05	-5.825003206234831361e-05	3.757129853699342855e-05
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977323548896065875e-02	-2.265058901892547105e-03	3.352414049634486366e-04	-1.318067899537019169e-04	7.975386508607951977e-05	-5.621178785333798321e-05	3.616097169957399338e-05
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962392350923416171e-02	-2.248373366503341256e-03	3.286576308371925905e-04	-1.279087985818318023e-04	7.703397837531471650e-05	-5.417881667125369610e-05	3.475812976598813129e-05
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947842901825924178e-02	-2.232294112254006122e-03	3.223839767985832959e-04	-1.242152252658935063e-04	7.445973096616510572e-05	-5.225450037027403496e-05	3.343389848732146626e-05
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932909526202625086e-02	-2.215972207301497663e-03	3.160871958266204878e-04	-1.205292329350211768e-04	7.189410193279677068e-05	-5.033666804554359395e-05	3.211775003999758958e-05
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918358126448762635e-02	-2.200242168552621769e-03	3.100873066636169865e-04	-1.170375224690229450e-04	6.946718000901399236e-05	-4.852278587845548568e-05	3.087636534053497898e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903422948725121328e-02	-2.184273609246536931e-03	3.040656129509553560e-04	-1.135539397815985040e-04	6.704966394585669615e-05	-4.671639009545167337e-05	2.964351909964629117e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888487025742823150e-02	-2.168480279522498437e-03	2.981788722142137945e-04	-1.101692938220224393e-04	6.470479674676205429e-05	-4.496492174039769729e-05	2.845151729801909647e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873550468884459447e-02	-2.152859716235239543e-03	2.924241998677130417e-04	-1.068812217457031614e-04	6.243101274166873535e-05	-4.326737675688272194e-05	2.729946804617948165e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858613392878885801e-02	-2.137409490239516787e-03	2.867987544581426080e-04	-1.036873963542100170e-04	6.022676605708993027e-05	-4.162275967052433739e-05	2.618648909581308457e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843675971282331669e-02	-2.122127202275485118e-03	2.812997540627303257e-04	-1.005855404752672972e-04	5.809049961648606226e-05	-4.003002025970527810e-05	2.511167206206274665e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828738415022501868e-02	-2.107010483700332264e-03	2.759244688763407851e-04	-9.757342051544564852e-05	5.602065657825700283e-05	-3.848807773369237534e-05	2.407409596011738542e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813800932562032786e-02	-2.092056998388439754e-03	2.706702081234427237e-04	-9.464883504824655276e-05	5.401570191921476529e-05	-3.699586582064414423e-05	2.307285252700408867e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798480729521024210e-02	-2.076887241782989380e-03	2.654041629023634282e-04	-9.173791691995565871e-05	5.202515835699292134e-05	-3.551595046892606580e-05	2.208274026940357964e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783544033856923464e-02	-2.062257404769146651e-03	2.603869825358121341e-04	-8.898403201539357836e-05	5.014702026324681589e-05	-3.412124874212043489e-05	2.115235307871924994e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768225112943953348e-02	-2.047414960491110696e-03	2.553587186483752551e-04	-8.624374554454448364e-05	4.828338549668376053e-05	-3.273908384385951442e-05	2.023302184492056061e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753290157199788854e-02	-2.033099867970660207e-03	2.505682592815462696e-04	-8.365196766900981123e-05	4.652591915185746253e-05	-3.143745618902840389e-05	1.936979692048080499e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737973520435896257e-02	-2.018575812768610978e-03	2.457673647589361430e-04	-8.107364118364476736e-05	4.478294825943086291e-05	-3.014848596294638394e-05	1.851747617610469002e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722658419818330469e-02	-2.004209644555962708e-03	2.410777215890126863e-04	-7.857409413454759294e-05	4.309874533778443128e-05	-2.890500054597746330e-05	1.769767857954154659e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707727979562154358e-02	-1.990352546411298940e-03	2.366100242006022964e-04	-7.621088524890447171e-05	4.151175403670227511e-05	-2.773529096331734149e-05	1.692879544122628856e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692416888625188964e-02	-1.976291769700230013e-03	2.321327440522424185e-04	-7.386082349391346886e-05	3.993909069668704313e-05	-2.657823236484894216e-05	1.617048672104741354e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677108359093706078e-02	-1.962382417682919863e-03	2.277593542927809438e-04	-7.158344013213288344e-05	3.842064655208366961e-05	-2.546321863833927868e-05	1.544194199124253336e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661802741369602432e-02	-1.948622374792310149e-03	2.234874563866450252e-04	-6.937674924638759667e-05	3.695493281762849840e-05	-2.438911778581681888e-05	1.474225768981981229e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646117880259158187e-02	-1.934671123085087048e-03	2.192116341041995672e-04	-6.718621839406905454e-05	3.550576671636152188e-05	-2.332945110833059113e-05	1.405410072655232914e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630819290651064540e-02	-1.921207190080037076e-03	2.151381528650055650e-04	-6.511677212669514598e-05	3.414237006342532381e-05	-2.233476628319600491e-05	1.341014271736418223e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615524765051154693e-02	-1.907886526895791884e-03	2.111592719039531718e-04	-6.311227280176526927e-05	3.282734513644943163e-05	-2.137761848533310346e-05	1.279238733889924505e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599852498826954114e-02	-1.894379528229411672e-03	2.071768018513141577e-04	-6.112314528801712202e-05	3.152818240095150732e-05	-2.043435628207992348e-05	1.218548766821980950e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584567386019533120e-02	-1.881343140289018848e-03	2.033828039539733524e-04	-5.924457693402083850e-05	3.030684878630595744e-05	-1.954989355326955936e-05	1.161818950227943472e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568905639099670901e-02	-1.868123567574984586e-03	1.995853662472017091e-04	-5.738080193493476778e-05	2.910085436248412990e-05	-1.867888535741954234e-05	1.106126594901106852e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553631744260209321e-02	-1.855363775681678025e-03	1.959676462243107329e-04	-5.562101455261792850e-05	2.796767812722834640e-05	-1.786274799178795347e-05	1.054107190660772255e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537982515958839974e-02	-1.842423845539629349e-03	1.923466348719283354e-04	-5.387547155264578935e-05	2.684928553666747107e-05	-1.705958204163680157e-05	1.003077029482224853e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522340389960846252e-02	-1.829622558537152008e-03	1.888117312377305150e-04	-5.218713556688808536e-05	2.577316477483437013e-05	-1.628911223185307953e-05	9.542822675429072710e-06
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506705884310770141e-02	-1.816958012783738722e-03	1.853608428203010997e-04	-5.055427809746939374e-05	2.473795920730750269e-05	-1.555025867303141171e-05	9.076413424976996207e-06
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491079555901553472e-02	-1.804428387664068446e-03	1.819919602997366207e-04	-4.897523849948686771e-05	2.374236238574481907e-05	-1.484197255346377533e-05	8.630757720235560248e-06
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475461963636098328e-02	-1.792031898437876532e-03	1.787031134422810679e-04	-4.744838842547036698e-05	2.278509262285017829e-05	-1.416322298369324842e-05	8.205085792626709231e-06
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459853658352471883e-02	-1.779766783405905151e-03	1.754923585773712118e-04	-4.597212171684502405e-05	2.186488574276131133e-05	-1.351299318083752784e-05	7.798638441885874669e-06
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444255185524732074e-02	-1.767631303282658078e-03	1.723577796003161234e-04	-4.454485578810589978e-05	2.098049575516363837e-05	-1.289028096000544603e-05	7.410667842071722586e-06
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428287082615663076e-02	-1.755332451564037754e-03	1.692237932434746792e-04	-4.313199865357598983e-05	2.011041278887779209e-05	-1.227989813591947762e-05	7.031646324672066065e-06
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412710398848150195e-02	-1.743454147149349964e-03	1.662378040593822954e-04	-4.179934277652561266e-05	1.929487927265192642e-05	-1.170995096368649035e-05	6.678927672157431368e-06
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396765973982024900e-02	-1.731415185866587349e-03	1.632522882756196991e-04	-4.048036830655877958e-05	1.849290191539436061e-05	-1.115166052200435125e-05	6.334599429920767832e-06
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381213713508805591e-02	-1.719787155016023203e-03	1.604076306723639937e-04	-3.923643889196176340e-05	1.774151313416411167e-05	-1.063067916618889147e-05	6.014383170741401273e-06
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365295639784391335e-02	-1.708001115141938309e-03	1.575632631437556960e-04	-3.800541475421248701e-05	1.700289155556288754e-05	-1.012065071878143670e-05	5.701977706589667087e-06
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349391955557035214e-02	-1.696340525555846196e-03	1.547876617096247912e-04	-3.681675247939999237e-05	1.629462063819011266e-05	-9.633663192947541955e-06	5.404733171187960263e-06
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333881505061573269e-02	-1.685077003768146054e-03	1.521428299972340766e-04	-3.569593111888792801e-05	1.563143836305796701e-05	-9.179645192289712151e-06	5.128581500010760420e-06
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318008382742043835e-02	-1.673659520910799172e-03	1.494980882627333554e-04	-3.458694078922213739e-05	1.497993291501542320e-05	-8.735590480882817588e-06	4.859437283418835181e-06
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302151781970954159e-02	-1.662362664117504390e-03	1.469170621203084797e-04	-3.351625759909799288e-05	1.435555576792222024e-05	-8.311968955364649732e-06	4.603588400895058568e-06
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285935539931079410e-02	-1.650920147532055531e-03	1.443388990996644159e-04	-3.245842400748020872e-05	1.374334645350144524e-05	-7.898565660661143533e-06	4.354810529152541081e-06
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270114720960245483e-02	-1.639862578171065455e-03	1.418819236111212921e-04	-3.146139883322465465e-05	1.317078589744223436e-05	-7.513809590231636633e-06	4.124118842619015478e-06
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254312792093734683e-02	-1.628920888098659998e-03	1.394839101227467854e-04	-3.049894717315888330e-05	1.262237123774518423e-05	-7.147086037067738708e-06	3.905043414905356277e-06
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238530540041445624e-02	-1.618093544305536542e-03	1.371433430110052852e-04	-2.956988624549201981e-05	1.209715634351819243e-05	-6.797634619542892476e-06	3.697055956710567933e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222393721590430402e-02	-1.607125295229259706e-03	1.348050085073984746e-04	-2.865208699072321463e-05	1.158250434093375698e-05	-6.456980003641460338e-06	3.495064341376241799e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206653714223759041e-02	-1.596524819259837261e-03	1.325762210569999340e-04	-2.778712463876719936e-05	1.110147265041043069e-05	-6.140261199677016350e-06	3.307977280562899648e-06
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190561853804073172e-02	-1.585785850468256078e-03	1.303493985347181205e-04	-2.693270004152292438e-05	1.063028135966351175e-05	-5.831696674693264287e-06	3.126405087065923059e-06
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174494029951290833e-02	-1.575160641001845932e-03	1.281768074426818899e-04	-2.610866513545205794e-05	1.017976195587083509e-05	-5.538313526622052657e-06	2.954439570928161134e-06
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158823898118940321e-02	-1.564890939782899925e-03	1.261057170133640735e-04	-2.533207553755485294e-05	9.758845360706454980e-06	-5.265743869277857340e-06	2.795290335273024060e-06
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142806121530516777e-02	-1.554486282298545323e-03	1.240361334154833082e-04	-2.456491345535715849e-05	9.346672953434671317e-06	-5.000358018726985913e-06	2.640935516053466489e-06
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126815023312600417e-02	-1.544191036481487199e-03	1.220166418258563160e-04	-2.382501882657429179e-05	8.952720367030725843e-06	-4.748199560234113778e-06	2.494858137193947363e-06
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110851530570380732e-02	-1.534003770257359126e-03	1.200459295018040372e-04	-2.311142433975209052e-05	8.576229857871620128e-06	-4.508669343705527615e-06	2.356657056762064844e-06
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094916557603777527e-02	-1.523923069074344062e-03	1.181227005154854271e-04	-2.242317521819830691e-05	8.216453548505180267e-06	-4.281176037928802102e-06	2.225936376380076781e-06
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079011008561302415e-02	-1.513947539076324240e-03	1.162456796057694832e-04	-2.175933320209197860e-05	7.872657355458640834e-06	-4.065139499956825013e-06	2.102307926810366086e-06
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062766980236404452e-02	-1.503847492839758149e-03	1.143715748704193948e-04	-2.110440138022898714e-05	7.536700179798210071e-06	-3.855382309475451090e-06	1.982776625047659272e-06
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046923779239633728e-02	-1.494080700812518538e-03	1.125843822412001091e-04	-2.048729499565620752e-05	7.223199504328317212e-06	-3.660927543098208845e-06	1.872437881491041668e-06
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031112777751926252e-02	-1.484415133226937075e-03	1.108398374087017082e-04	-1.989203226396616571e-05	6.923712553849411833e-06	-3.476388339437923259e-06	1.768171289987493245e-06
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014968347626747841e-02	-1.474628247430188931e-03	1.090976816328788053e-04	-1.930468627272543562e-05	6.631116254943628386e-06	-3.297312263067067520e-06	1.667429004368532266e-06
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998859542182046187e-02	-1.464944680537648945e-03	1.073977998739838763e-04	-1.873851311238769837e-05	6.351896466253976694e-06	-3.127605174307039970e-06	1.572376712028681157e-06
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983152236200026383e-02	-1.455579737248610065e-03	1.057763131864824835e-04	-1.820492063051562247e-05	6.091385310869996963e-06	-2.970373893593277151e-06	1.484701298785256079e-06
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967480863108450953e-02	-1.446310960829113668e-03	1.041930903024475638e-04	-1.769010484442577597e-05	5.842559999854530066e-06	-2.821250530287897927e-06	1.401916295854548250e-06
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952935916779542647e-02	-1.437774111149796351e-03	1.027537829899094918e-04	-1.722745378939661957e-05	5.621126364460350318e-06	-2.689456353810803868e-06	1.329068738474445392e-06
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934800715612079031e-02	-1.427217113605939698e-03	1.009987371586354953e-04	-1.667030217988406591e-05	5.357284302438520346e-06	-2.533601936386521473e-06	1.243328207411574114e-06
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920330236300729632e-02	-1.418861628170612092e-03	9.962902847456004882e-05	-1.624087727408942905e-05	5.156100261156182348e-06	-2.415669464008466722e-06	1.178760177080226205e-06
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902290440964590074e-02	-1.408528437349320641e-03	9.795859600164857342e-05	-1.572366952448488983e-05	4.916400133828982262e-06	-2.276251635927438945e-06	1.102800140571168431e-06
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887898128672765505e-02	-1.400349736890562410e-03	9.665472979639719645e-05	-1.532497945563760864e-05	4.733639022765477413e-06	-2.170793780442985022e-06	1.045627587953164913e-06
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869958312816272922e-02	-1.390234739413530362e-03	9.506432321119971695e-05	-1.484468782601216597e-05	4.515871679138089776e-06	-2.046139355633254874e-06	9.783844741771859850e-07
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855647783007111085e-02	-1.382228387111073984e-03	9.382268583344091216e-05	-1.447435313419753856e-05	4.349799159573137505e-06	-1.951843496288670432e-06	9.277736240377717064e-07
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841374767443573757e-02	-1.374297227668777946e-03	9.260760799281896245e-05	-1.411592075574786046e-05	4.190639560588241183e-06	-1.862130456994080486e-06	8.798412262653852389e-07
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823587349269904095e-02	-1.364487713427292234e-03	9.112512552590422497e-05	-1.368400695233922356e-05	4.000975954694823791e-06	-1.756110054729801103e-06	8.234904475058113403e-07
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809401361986016227e-02	-1.356722617850032947e-03	8.996745305658782521e-05	-1.335089428406670168e-05	3.856329622728607492e-06	-1.675934595909382346e-06	7.811020512083493015e-07
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791724962100111479e-02	-1.347118020501376435e-03	8.855472005970673149e-05	-1.294938489032250704e-05	3.683920384809668880e-06	-1.581176652461398969e-06	7.312700322290766921e-07
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777629547531220031e-02	-1.339514771889735922e-03	8.745128134071435664e-05	-1.263963007263465627e-05	3.552393927131419451e-06	-1.509504610589587346e-06	6.937816492701442796e-07
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760068512815814168e-02	-1.330109976083727408e-03	8.610448184953348682e-05	-1.226619183087764026e-05	3.395603097569127634e-06	-1.424802750001716006e-06	6.497213455186248592e-07
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746067078459042493e-02	-1.322664621144151176e-03	8.505235840808352400e-05	-1.197803737993854690e-05	3.275985616344903743e-06	-1.360749168562278051e-06	6.165892643764978547e-07
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728625598547784553e-02	-1.313454791808361423e-03	8.376794110198082228e-05	-1.163054692152429320e-05	3.133362334285533421e-06	-1.285047670335345321e-06	5.776545470782943965e-07
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714721450579693648e-02	-1.306163510109694878e-03	8.276433277324878534e-05	-1.136232128343391788e-05	3.024513035947942914e-06	-1.227783014637590632e-06	5.483713899213259843e-07
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697403609680861111e-02	-1.297143912825263028e-03	8.153888164005682223e-05	-1.103876282912283993e-05	2.894687950857114880e-06	-1.160089445326538036e-06	5.139573478342905434e-07
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683599983642420500e-02	-1.290002936164269315e-03	8.058116124812423459e-05	-1.078895663285733687e-05	2.795592747264206960e-06	-1.108884624498893941e-06	4.880824806505112550e-07
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666409784157684218e-02	-1.281168890432546554e-03	7.941150435052979383e-05	-1.048754987437004777e-05	2.677381614371479840e-06	-1.048353815649039905e-06	4.576823720242313705e-07
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652709842158723436e-02	-1.274174511630997214e-03	7.849718134302810892e-05	-1.025477521214726761e-05	2.587120169108079259e-06	-1.002553535475392212e-06	4.348238856317033378e-07
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635651171971470169e-02	-1.265521450012366917e-03	7.738025593439225812e-05	-9.973816860501622946e-06	2.479396565682556580e-06	-9.483842500791591838e-07	4.079588893665774910e-07
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618667155246655484e-02	-1.256967067085157852e-03	7.629139300827149383e-05	-9.703548804536104029e-06	2.377070790810185529e-06	-8.974480074480888491e-07	3.828796385925080782e-07
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605134421293198665e-02	-1.250193744976681393e-03	7.543994297626470716e-05	-9.494729067302635982e-06	2.298907508417106389e-06	-8.588950758580299461e-07	3.640245660943477636e-07
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588287501650377867e-02	-1.241813754806549543e-03	7.439948372009048939e-05	-9.242574633856613759e-06	2.205591681391869948e-06	-8.132864100747672269e-07	3.418705990539283435e-07
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574865822459214568e-02	-1.235178307951039856e-03	7.358568775566117252e-05	-9.047673972432533802e-06	2.134278782995503794e-06	-7.787465023697514528e-07	3.252094483070783958e-07
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558159402110719308e-02	-1.226968626340180614e-03	7.259100045685614789e-05	-8.812236953507248850e-06	2.049103032078957009e-06	-7.378611209846547881e-07	3.056272051197325972e-07
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544851425309871212e-02	-1.220467800287020283e-03	7.181283226293815503e-05	-8.630206803971739261e-06	1.983994553371108023e-06	-7.068890190993412290e-07	2.909028230937077984e-07
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528288722190745269e-02	-1.212424374842215350e-03	7.086148190326990455e-05	-8.410261221320330509e-06	1.906213285968401412e-06	-6.702177512330304865e-07	2.736027048493912225e-07
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511807213686671390e-02	-1.204471590786457659e-03	6.993318733072266676e-05	-8.198414138110101973e-06	1.832232912316702831e-06	-6.356787403607108539e-07	2.574524071266726279e-07
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498681096820946891e-02	-1.198173815272220253e-03	6.920667375378723252e-05	-8.034530266394383834e-06	1.775642841809749805e-06	-6.094859655820745441e-07	2.453054394376326909e-07
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482348026773980254e-02	-1.190381199516499797e-03	6.831812753281629009e-05	-7.836398226950146685e-06	1.707994479606082545e-06	-5.784392740318782938e-07	2.310304646232155426e-07
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098576058322972e-02	-1.182675992427122038e-03	6.745075635823701422e-05	-7.645449465282198203e-06	1.643618874254500037e-06	-5.491674622011068952e-07	2.177054870229575800e-07
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453159759361671854e-02	-1.176574020371010110e-03	6.677167976450156591e-05	-7.497658499505331948e-06	1.594361103777147616e-06	-5.269513146156136917e-07	2.076870107596056826e-07
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437062831331259796e-02	-1.169023381937546631e-03	6.594083379703733665e-05	-7.318878116398085318e-06	1.535451981801376112e-06	-5.005882058425666597e-07	1.959133643677505895e-07
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421051707996965133e-02	-1.161557092899086121e-03	6.512942511275832895e-05	-7.146454176508015527e-06	1.479356743950166062e-06	-4.756911194486359000e-07	1.849195895659110588e-07
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408305055345076759e-02	-1.155644061187227102e-03	6.449391127304810367e-05	-7.012919644255326137e-06	1.436414619093169716e-06	-4.567678132799766169e-07	1.766544599905284669e-07
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392450117008028725e-02	-1.148326864476027515e-03	6.371606688839549565e-05	-6.851297400903783140e-06	1.385042877463785135e-06	-4.342824304926902352e-07	1.669473533701953817e-07
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376682889288912727e-02	-1.141090997290668436e-03	6.295609465615931957e-05	-6.695329107772310986e-06	1.336110664843868159e-06	-4.130141962833641701e-07	1.578921387172464757e-07
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364132699551267799e-02	-1.135360152627233523e-03	6.236061957654854659e-05	-6.574461863461066872e-06	1.298634669273036649e-06	-3.968183041731660569e-07	1.510878011644752187e-07
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348524931444439710e-02	-1.128268062131865821e-03	6.163147537784851541e-05	-6.428072784991807688e-06	1.253782660972294888e-06	-3.775329452985022015e-07	1.431003514924812943e-07
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333006489357260217e-02	-1.121254471774742016e-03	6.091876712696853792e-05	-6.286702806476054222e-06	1.211052052818604259e-06	-3.592495567461670677e-07	1.356572695572601220e-07
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317577870415866624e-02	-1.114318422085436040e-03	6.022201584443397381e-05	-6.150142917455030685e-06	1.170344511647769547e-06	-3.419003184243974935e-07	1.287256287367054612e-07
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305299977258893296e-02	-1.108824773881524626e-03	5.967578566288516670e-05	-6.044219448976213000e-06	1.139169777505863734e-06	-3.286484760941926035e-07	1.235266863749542657e-07
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290034255312783908e-02	-1.102025911106553667e-03	5.900657342810230793e-05	-5.915802454648135187e-06	1.101862419259762275e-06	-3.128138873159329908e-07	1.174352036141213870e-07
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274859613203563856e-02	-1.095301936520827598e-03	5.835204299302923460e-05	-5.791646775327792127e-06	1.066327402852607634e-06	-2.977378414269322610e-07	1.117737812639789481e-07
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259776417879946916e-02	-1.088651906010118433e-03	5.771177473114583048e-05	-5.671577425178876204e-06	1.032490352766433960e-06	-2.833661676096853104e-07	1.065202570328976044e-07
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247775946252900961e-02	-1.083384493728940714e-03	5.720955009057781225e-05	-5.578347858752711790e-06	1.006593841413452901e-06	-2.723399954091061111e-07	1.025964030202456165e-07
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232858260976764549e-02	-1.076865217730135120e-03	5.659391238858270021e-05	-5.465199718799932653e-06	9.756286593817555403e-07	-2.591018148816858062e-07	9.802213430396907462e-08
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218032965494320920e-02	-1.070417319018184639e-03	5.599140306676544303e-05	-5.355664379064674233e-06	9.461652907100845765e-07	-2.464222830727891696e-07	9.379752859661054059e-08
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203300265245108025e-02	-1.064039945632759727e-03	5.540165929373129668e-05	-5.249588409368291075e-06	9.181517027796596084e-07	-2.342560694432454746e-07	8.990762000140968593e-08
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188660353859676000e-02	-1.057732258136259360e-03	5.482432471182131019e-05	-5.146820999066697118e-06	8.915375832949889864e-07	-2.225587595160792023e-07	8.633798096326388908e-08
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177015360628204908e-02	-1.052735723819510577e-03	5.437115484899050777e-05	-5.066889028706788159e-06	8.712204730806344236e-07	-2.135090153743634274e-07	8.370327751496236645e-08
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162542940955550719e-02	-1.046551383930975718e-03	5.381527353287992547e-05	-4.969703181246967316e-06	8.470012713141216977e-07	-2.025456443545161093e-07	8.067457851530522932e-08
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148163761045855984e-02	-1.040434411196265209e-03	5.327084698904066779e-05	-4.875420448243698580e-06	8.240548891636807763e-07	-1.919316818649831721e-07	7.793049127051821404e-08
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133877892502171796e-02	-1.034383974828108907e-03	5.273756642958943731e-05	-4.783907755168520086e-06	8.023498315544754473e-07	-1.816277768147797044e-07	7.546296754038178627e-08
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119685404181537496e-02	-1.028399252962871940e-03	5.221512684411634041e-05	-4.695033660073734711e-06	7.818550830015945317e-07	-1.715950655360452174e-07	7.326409285282693352e-08
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105586362934254940e-02	-1.022479432747190695e-03	5.170322673770759165e-05	-4.608668250795921542e-06	7.625399932588270358e-07	-1.617951425768160826e-07	7.132604652147024324e-08
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094374434886285011e-02	-1.017789772313087027e-03	5.130110009209854540e-05	-4.541295960108377651e-06	7.479196239631455987e-07	-1.540973007725370180e-07	6.995892859908767773e-08
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080443602400214288e-02	-1.011984809555290920e-03	5.080746380139658383e-05	-4.459124533267161134e-06	7.306726669268304392e-07	-1.446211213751542778e-07	6.847647930778443076e-08
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066606113277023676e-02	-1.006242616158975044e-03	5.032361466761002929e-05	-4.379107635227208104e-06	7.145584072617395393e-07	-1.352726989643018392e-07	6.724323792646056488e-08
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052861885802884936e-02	-1.000562461123125991e-03	4.984930115316513248e-05	-4.301121795527304019e-06	6.995661468053019162e-07	-1.260153707773646454e-07	6.625665771521898578e-08
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039210836913273366e-02	-9.949436209426157710e-04	4.938427494739731504e-05	-4.225044893240776210e-06	6.856855408184913403e-07	-1.168128663030589178e-07	6.551426028278550007e-08
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025652838959879333e-02	-9.893853685348961372e-04	4.892830502556548463e-05	-4.150753843226483579e-06	6.729150085481673939e-07	-1.076281221745657168e-07	6.501507992184461658e-08
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012187709104498540e-02	-9.838869704411751238e-04	4.848118106967270926e-05	-4.078124013195773604e-06	6.612637963444954852e-07	-9.842298674740412082e-08	6.476001782595137021e-08
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988152620705846238e-03	-9.784477000937025389e-04	4.804269623053420850e-05	-4.007032001455710781e-06	6.507417148007157955e-07	-8.915965222759818362e-08	6.475007942521213051e-08
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855353136847499335e-03	-9.730668386078908903e-04	4.761264593670275046e-05	-3.937355805051178019e-06	6.413584495043674152e-07	-7.980074520566476365e-08	6.498625591113908302e-08
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723476681653213036e-03	-9.677436791302757458e-04	4.719083227438198105e-05	-3.868972714733261652e-06	6.331261394347675880e-07	-7.030889908510485653e-08	6.546971775084525795e-08
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618638242286758899e-03	-9.635262459505731982e-04	4.685919914114284571e-05	-3.815106704393882896e-06	6.273881580773105469e-07	-6.259305019230029466e-08	6.603614308188632695e-08
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488415989887796775e-03	-9.583052750105527495e-04	4.645180134117930521e-05	-3.748707730259303129e-06	6.213054367457687924e-07	-5.276129829273252272e-08	6.697120012975362431e-08
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359108411742826997e-03	-9.531401690694250167e-04	4.605219946962356344e-05	-3.683217347598640622e-06	6.164664549891239038e-07	-4.268448738538974056e-08	6.816120596977860908e-08
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230712448299203607e-03	-9.480302891882758532e-04	4.566024354438283508e-05	-3.618499157837837527e-06	6.129060733036508256e-07	-3.232303351947551762e-08	6.960901818927973992e-08
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103224904500000977e-03	-9.429749984847280190e-04	4.527579452120515749e-05	-3.554411526758980378e-06	6.106645762843198102e-07	-2.163705622395999633e-08	7.131692863449817264e-08
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976642000008878269e-03	-9.379736493309283676e-04	4.489875046043865440e-05	-3.490788603609591349e-06	6.098040304045932036e-07	-1.058428563354606397e-08	7.328517440659376780e-08
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850959841334150174e-03	-9.330255966272296957e-04	4.452901897964566821e-05	-3.427460227731084768e-06	6.103911028152006308e-07	8.777505465068357772e-10	7.551350389432672165e-08
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726174568899083828e-03	-9.281302018836568111e-04	4.416650864623783071e-05	-3.364258124004226961e-06	6.124917057979758081e-07	1.279104899455377097e-08	7.800166559429666102e-08
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602282348147744298e-03	-9.232868334479341988e-04	4.381112957830486415e-05	-3.301015326469042099e-06	6.161713603832648340e-07	2.519712410909109420e-08	8.074930863196410489e-08
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479278941290635530e-03	-9.184948824285369849e-04	4.346282443349560492e-05	-3.237538349397353331e-06	6.215130465692404416e-07	3.813634450623014285e-08	8.375095629602334339e-08
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357159511012197256e-03	-9.137537699390193375e-04	4.312158259038210794e-05	-3.173594432628936483e-06	6.286253812996325697e-07	5.164763264586167811e-08	8.699370472384004155e-08
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235919213537839720e-03	-9.090629248046170870e-04	4.278739713252553635e-05	-3.108950084283244419e-06	6.376178817719341633e-07	6.576940047117707862e-08	9.046419540648375402e-08
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091584556905473749e-03	-9.034994677959910618e-04	4.239567928093187420e-05	-3.030127309928275128e-06	6.510431102827406472e-07	8.357481159176834036e-08	9.491080696832390263e-08
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972261434981888634e-03	-8.989172258578008315e-04	4.207700658268675146e-05	-2.963119468956423390e-06	6.645581798875802837e-07	9.917082419698876674e-08	9.883224293907069917e-08
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853801561199968972e-03	-8.943834407453640388e-04	4.176547495541666150e-05	-2.894573055010940254e-06	6.803503186853786842e-07	1.154815428429830124e-07	1.029087445237170663e-07
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736199487867459132e-03	-8.898975406520331878e-04	4.146120120817134853e-05	-2.824140015621216700e-06	6.985872131844735708e-07	1.325252537289252887e-07	1.070917658964293526e-07
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619449817080157367e-03	-8.854589594339639085e-04	4.116430088993444257e-05	-2.751475987889579908e-06	7.194347589847559835e-07	1.503200302307312603e-07	1.113332628290696872e-07
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503547200242101714e-03	-8.810671365586097157e-04	4.087488829619574388e-05	-2.676240257916308934e-06	7.430570749980742327e-07	1.688837303172767759e-07	1.155856836447679265e-07
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388486101511925266e-03	-8.767215260738293664e-04	4.059312561535919495e-05	-2.598044333494042274e-06	7.696374987196981450e-07	1.882201753257293787e-07	1.197827418053746706e-07
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274260363839971447e-03	-8.724216131441010985e-04	4.031931318447358535e-05	-2.516357525969537771e-06	7.994171292425410112e-07	2.082937611827415140e-07	1.238041053296136054e-07
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160863768742494091e-03	-8.681668925042424628e-04	4.005377281601577575e-05	-2.430628934937304000e-06	8.326450398572433850e-07	2.290622955944465326e-07	1.275210428524491548e-07
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048290155584896119e-03	-8.639568637960292046e-04	3.979682285194570282e-05	-2.340313506797334913e-06	8.695676452954139147e-07	2.504840247042149231e-07	1.308061832959621681e-07
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936533415755511550e-03	-8.597910313662147962e-04	3.954878049885597005e-05	-2.244869531322570055e-06	9.104295216937332616e-07	2.725166929218038530e-07	1.335323754497207792e-07
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803494612227359295e-03	-8.548496678577070448e-04	3.926354075138413404e-05	-2.122588695554283519e-06	9.650766287736455963e-07	2.996171789365297728e-07	1.357852628955973352e-07
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693512066630994545e-03	-8.507792995254240698e-04	3.903695896970836061e-05	-2.013173409550698098e-06	1.015714996505788835e-06	3.225354719565508238e-07	1.364661399714904104e-07
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584325170943856539e-03	-8.467515171721238902e-04	3.882119821226969711e-05	-1.895957958826803149e-06	1.071373770990007829e-06	3.455564463031228673e-07	1.357384588357380951e-07
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475927250235025655e-03	-8.427658230104059052e-04	3.861692023656960814e-05	-1.770044117148190577e-06	1.132409779174245430e-06	3.684932865533237912e-07	1.333047487995281374e-07
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368311617013569341e-03	-8.388217262473258518e-04	3.842482017052968043e-05	-1.634500812770743825e-06	1.199186916854902799e-06	3.911405683345644513e-07	1.288480611406359504e-07
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261470909957876294e-03	-8.349187628452787308e-04	3.824598436441755067e-05	-1.487989462758081020e-06	1.272172061846003644e-06	4.130919209840116001e-07	1.218316363831607851e-07
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134274109992256946e-03	-8.302888736536386807e-04	3.805072313380837069e-05	-1.295498746137963910e-06	1.368684752827653764e-06	4.377858637460481236e-07	1.091063508062023429e-07
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029111188716712588e-03	-8.264748361260303936e-04	3.790563737688488360e-05	-1.119376225235444745e-06	1.457161518945076965e-06	4.563885733175265370e-07	9.414837353580740000e-08
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924698756442620291e-03	-8.227005164489004574e-04	3.777794202223047913e-05	-9.273354517958225596e-07	1.553502274818379965e-06	4.726534223404723174e-07	7.454406680013077109e-08
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821029046066462410e-03	-8.189654769270858807e-04	3.766913528680058948e-05	-7.176176846778461687e-07	1.658262109565841250e-06	4.859370202798760031e-07	4.950771514090055008e-08
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697593596734666817e-03	-8.145346491069375841e-04	3.756674169082783332e-05	-4.389770732738542229e-07	1.796097931481340298e-06	4.963560027092218333e-07	1.047850267168639117e-08
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595527274751758984e-03	-8.108844522716183740e-04	3.750775590372722445e-05	-1.810902928711758109e-07	1.921937143213870660e-06	4.990155477794895583e-07	-3.114974372027394902e-08
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494175834382951200e-03	-8.072721113196367143e-04	3.747529309205049002e-05	1.030290481800059141e-07	2.058539453673387524e-06	4.949207872536872512e-07	-8.250772486390382333e-08
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393530664366453023e-03	-8.036971891535111320e-04	3.747175795669805727e-05	4.160697172456699670e-07	2.206635324433172646e-06	4.828749850403893495e-07	-1.449541506826054329e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293582280963582062e-03	-8.001592665079446673e-04	3.750038024368496477e-05	7.615588488613852338e-07	2.367079698933431162e-06	4.611317468531202368e-07	-2.203996924659706212e-07
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174548753971571977e-03	-7.959620430708727080e-04	3.758346034859352358e-05	1.225711662472989262e-06	2.577381314533978745e-06	4.186249848338933483e-07	-3.319445793775958334e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076095236308187514e-03	-7.925041365692199902e-04	3.769860096230142439e-05	1.659478474235386225e-06	2.768667929142182402e-06	3.664684994788084352e-07	-4.456583580241505581e-07
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978304012604463716e-03	-7.890819821670545711e-04	3.786023976468004071e-05	2.141046756188401419e-06	2.975637000925994105e-06	2.963506286866524253e-07	-5.811694417711917803e-07
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.861813496093440184e-03	-7.850220501170635141e-04	3.812217118250705818e-05	2.789053419104961165e-06	3.246185734834191573e-06	1.846487740180526035e-07	-7.766329232184495874e-07
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765438522420698160e-03	-7.816771895687143947e-04	3.840535532364607160e-05	3.396150389980048581e-06	3.491684197643676133e-06	6.338718748327838076e-08	-9.722607419629258878e-07
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669684998804233232e-03	-7.783668281792484409e-04	3.875657137562209497e-05	4.073621096099243174e-06	3.756982297559516756e-06	-8.931145575161911374e-08	-1.203599800862554740e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555581018187146621e-03	-7.744393782258765383e-04	3.927965978416236435e-05	4.991772606921236581e-06	4.103544025985172698e-06	-3.216796174453432880e-07	-1.536140197571253224e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.461144683028967807e-03	-7.712035314228267869e-04	3.981001261272902391e-05	5.854693897033669797e-06	4.417554806417974785e-06	-5.625569206836313189e-07	-1.865464240579754723e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.367283357573286534e-03	-7.680009451237815570e-04	4.043631191427789803e-05	6.816945597423804494e-06	4.756129058869065370e-06	-8.530256875889873584e-07	-2.248984966172742920e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.255380709087862659e-03	-7.642012813713878290e-04	4.133476955134104806e-05	8.123418720114091262e-06	5.197590716116455807e-06	-1.281048491690595417e-06	-2.794685034852872636e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.162713237532787020e-03	-7.610707223100545175e-04	4.222385070437802043e-05	9.356901467389791503e-06	5.597158915885204171e-06	-1.716436763366214741e-06	-3.333065965755523744e-06
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.070555395372153426e-03	-7.579723981486579092e-04	4.325669200525185517e-05	1.073842940079879727e-05	6.027665681723926269e-06	-2.234608966129409989e-06	-3.958635298678000349e-06
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.959602905724757781e-03	-7.542037596873209194e-04	4.581229166923639194e-05	1.255312349339650515e-05	5.481687492958111485e-06	-2.951029374513138735e-06	-3.737215947569438987e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.866095857217763301e-03	-7.501966943243791987e-04	4.974441312834063632e-05	1.367134559887973297e-05	3.439603126895007384e-06	-3.370726616011949691e-06	-2.068585830581007464e-06
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.773305309596520964e-03	-7.452299999265818865e-04	5.352772100617041471e-05	1.433968396051842773e-05	1.691457693610281074e-06	-3.591676721254851887e-06	-7.637870455860334161e-07
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663081847014887371e-03	-7.381318617054283097e-04	5.784381088683460267e-05	1.464706132722631780e-05	-6.386405283462875724e-08	-3.648670381382218032e-06	4.024985976791604441e-07
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572314651929473124e-03	-7.313744473500710707e-04	6.123134197499673862e-05	1.457288778506076096e-05	-1.278838258423301766e-06	-3.567431978217047208e-06	1.108168149644679329e-06
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.464870405174744119e-03	-7.223828108296702615e-04	6.502080942740017108e-05	1.418291857704657593e-05	-2.484004796942149548e-06	-3.366808518114618680e-06	1.712684693577200634e-06
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.376653724531406952e-03	-7.142335306134835887e-04	6.794378021571325407e-05	1.365446650045406844e-05	-3.302464130159653263e-06	-3.136255761361590188e-06	2.050986813774126973e-06
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.289706926280922938e-03	-7.055541196263401390e-04	7.065186892477509422e-05	1.297696574475346021e-05	-3.971885280714720475e-06	-2.864117926460882744e-06	2.265822629379980466e-06
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187138069061087094e-03	-6.945258894700173701e-04	7.361621134031454659e-05	1.201416379815329630e-05	-4.604477438016316633e-06	-2.503590102469187153e-06	2.395863772518931439e-06
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.103210649477996033e-03	-6.848959761177408163e-04	7.584753782459148323e-05	1.112512366499581331e-05	-5.010593173622711146e-06	-2.191774479474034988e-06	2.426328495390156599e-06
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.004417773385030174e-03	-6.728880245553438277e-04	7.824300613194491672e-05	9.988135856295297468e-06	-5.373528305924656702e-06	-1.817259484313747081e-06	2.393939103768715576e-06
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.923721712975371236e-03	-6.625544964627379848e-04	8.001156511259116576e-05	8.999538265390397674e-06	-5.584746254833313072e-06	-1.510135460056734522e-06	2.321265328230216487e-06
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.828883013919536449e-03	-6.498245954402197180e-04	8.187014103285810839e-05	7.785519370399051622e-06	-5.744329815013014289e-06	-1.154033675411285697e-06	2.193886230418874411e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751544772716707325e-03	-6.389902160582258683e-04	8.320659362785966684e-05	6.767527356570899070e-06	-5.811185606618614453e-06	-8.726787632495726092e-07	2.065622960558584381e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660798870255430028e-03	-6.257731728269504915e-04	8.456595349732849796e-05	5.555503493664993148e-06	-5.825340541460591470e-06	-5.580497478097707301e-07	1.896605538558567355e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.586898696460398269e-03	-6.146136591947812993e-04	8.550489973108001769e-05	4.560726267162108456e-06	-5.789414765252669172e-06	-3.158106869947612841e-07	1.747706613748192851e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.500287990449389514e-03	-6.010902864633391402e-04	8.641160694088795280e-05	3.393657809823144456e-06	-5.697905219394119865e-06	-4.969720231660812726e-08	1.564510219153216533e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429839931448489997e-03	-5.897437852378098824e-04	8.699362239055189632e-05	2.449822853010484179e-06	-5.588201289746450368e-06	1.510961788980364562e-07	1.412076125302440421e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347376365249118687e-03	-5.760755272961894623e-04	8.749610363591819688e-05	1.359140732001418980e-06	-5.424651840456709707e-06	3.665080836472428082e-07	1.234000066170879143e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280375230214050798e-03	-5.646660596964206760e-04	8.776114750492135187e-05	4.878800397537371727e-07	-5.266274502238469341e-06	5.254189929690222606e-07	1.091257964306025822e-06
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.202018959209698680e-03	-5.509796721882223450e-04	8.790688005579605469e-05	-5.103581401544604827e-07	-5.054595265136895705e-06	6.926746733968335382e-07	9.279714106599794819e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138412997699598844e-03	-5.396002953134710484e-04	8.789412899542719637e-05	-1.301195034919816282e-06	-4.863960394517684137e-06	8.135192607693261551e-07	7.995141762711203157e-07
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064097800028280583e-03	-5.260034686822320608e-04	8.772963699109530083e-05	-2.198972643896518315e-06	-4.622842083151664956e-06	9.375564092249206880e-07	6.556608933904201894e-07
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003826804919143275e-03	-5.147392070250232697e-04	8.747694756130225033e-05	-2.903886366693170833e-06	-4.414479537847653434e-06	1.024541993358019298e-06	5.447415001024891151e-07
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933462408211355284e-03	-5.013199516956091083e-04	8.704538890619609691e-05	-3.698445996143135454e-06	-4.158157693209478032e-06	1.110806851004325576e-06	4.222267235723540464e-07
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865205187799648650e-03	-4.880268250636358128e-04	8.648503784854674834e-05	-4.437654284569355706e-06	-3.897766174456496217e-06	1.178973940196761916e-06	3.110551829740835220e-07
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809909688232326118e-03	-4.770602216527039118e-04	8.592817310721395543e-05	-5.011873325219323025e-06	-3.679773732889726280e-06	1.223216483642502196e-06	2.269197317453565681e-07
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745427001617987344e-03	-4.640490910289528370e-04	8.516165765586389659e-05	-5.651676948408856294e-06	-3.419147067937844795e-06	1.262680727032962570e-06	1.358731143973462575e-07
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693223796579918557e-03	-4.533392734933237769e-04	8.444761657854532740e-05	-6.145030465015768691e-06	-3.203818415468012093e-06	1.285247817176375255e-06	6.784325762798145231e-08
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632383337571196094e-03	-4.406573810089486811e-04	8.350864916560404448e-05	-6.690926480777759300e-06	-2.948883594039458435e-06	1.301237436063091872e-06	-4.946626822184565188e-09
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573471900751887038e-03	-4.281722030860292145e-04	8.248897283120019985e-05	-7.188284678571146659e-06	-2.699048387069331543e-06	1.306524396978467566e-06	-6.869655577430068653e-08
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525823307750352699e-03	-4.179264378592763935e-04	8.158419340865300862e-05	-7.567043090277761546e-06	-2.495701356497159142e-06	1.303788212117578473e-06	-1.153796074565634859e-07
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470340652720012256e-03	-4.058285918027716688e-04	8.043921655062665345e-05	-7.980524105311296212e-06	-2.258181306735601516e-06	1.292950468011352833e-06	-1.642372902768036538e-07
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416666119620121336e-03	-3.939517270973003603e-04	7.923651337384202478e-05	-8.351297013344373158e-06	-2.028274986128667082e-06	1.274873635519822463e-06	-2.059036489977974886e-07
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373286989783820697e-03	-3.842276777501642650e-04	7.819538616503723624e-05	-8.629202511333087879e-06	-1.842900778900941547e-06	1.255037928732235202e-06	-2.356027886688795985e-07
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322814076015305009e-03	-3.727721531097721495e-04	7.690556659851553853e-05	-8.927247449944096478e-06	-1.628375851080738874e-06	1.226405585368219893e-06	-2.657718187961418916e-07
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282042005358252634e-03	-3.634066470385672936e-04	7.580132035593339208e-05	-9.147511724028422030e-06	-1.456437045309100704e-06	1.199124492876146524e-06	-2.867513594701222413e-07
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234623690873331214e-03	-3.523869844029852848e-04	7.444569110880505463e-05	-9.379897331320896238e-06	-1.258394846130633058e-06	1.162904678306915129e-06	-3.073800040047775353e-07
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188809252639729105e-03	-3.416082341328892098e-04	7.306182414308482853e-05	-9.579388895096480633e-06	-1.069468485789930026e-06	1.123548249875869046e-06	-3.235273049259248020e-07
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144555264017992373e-03	-3.310725571722506291e-04	7.165503759823991473e-05	-9.748021287777898459e-06	-8.897399483416337937e-07	1.081749818071969673e-06	-3.356953373272459854e-07
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108837883354609399e-03	-3.224796495887028423e-04	7.046881088585137554e-05	-9.866397574219243447e-06	-7.470151640906450805e-07	1.045509116699445734e-06	-3.431363366143419695e-07
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067333114804309025e-03	-3.123921680194493601e-04	6.903218174852238619e-05	-9.983436587237634082e-06	-5.840946049436167886e-07	1.000720860013472985e-06	-3.491622963885278737e-07
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027267656262818721e-03	-3.025485498180658359e-04	6.758485888283358330e-05	-1.007485916020644307e-05	-4.301359815359103259e-07	9.549067161400433099e-07	-3.523696437772865604e-07
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.949489170574883808e-04	-2.945314329460964027e-04	6.637335771050278921e-05	-1.013274071703881930e-05	-3.085722911380790912e-07	9.162410642610799057e-07	-3.531531785399900648e-07
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574133937455767823e-04	-2.851334290382867998e-04	6.491632501309239401e-05	-1.018172680661343852e-05	-1.706415030959507515e-07	8.696030245277723221e-07	-3.521348163875537482e-07
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.211999491233158980e-04	-2.759765686041180423e-04	6.345869561189156202e-05	-1.020986683349461529e-05	-4.116902523092565368e-08	8.229874063880104935e-07	-3.492473870093157525e-07
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.862688989826888065e-04	-2.670584715661454295e-04	6.200316245094991815e-05	-1.021863784081931541e-05	8.010554343168761453e-08	7.766329635473550611e-07	-3.447286885860818385e-07
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.581109361360175899e-04	-2.598073995558072510e-04	6.079373791310000764e-05	-1.021220561642632891e-05	1.750921906045035038e-07	7.383734570134690485e-07	-3.398862647447299044e-07
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254291581046972227e-04	-2.513208815830260076e-04	5.934892998079371662e-05	-1.018924992578846268e-05	2.820078319289412339e-07	6.931063705355219744e-07	-3.329841228978712079e-07
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939199708965540437e-04	-2.430660595369609530e-04	5.791340992881905862e-05	-1.015094207524465692e-05	3.814667236021804035e-07	6.487186571842549184e-07	-3.250847596458196369e-07
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635466889415969518e-04	-2.350395250051069446e-04	5.648901226145673648e-05	-1.009846698210814646e-05	4.737599842785692013e-07	6.053232439097816590e-07	-3.163486683493516280e-07
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.342730791568573062e-04	-2.272378262762030099e-04	5.507750253863896570e-05	-1.003298211665003113e-05	5.591786403419589517e-07	5.630240789045018477e-07	-3.069301911647519457e-07
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.106925271300214546e-04	-2.209056918193588531e-04	5.391235130885718956e-05	-9.969300779976272348e-06	6.253174761250783310e-07	5.286864806366881910e-07	-2.986705173229771399e-07
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833422703622923184e-04	-2.135072410854237741e-04	5.252892649346953215e-05	-9.882910677011339594e-06	6.988796644192068965e-07	4.886565943731456104e-07	-2.883894860773718459e-07
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.569928867562679301e-04	-2.063233226005593672e-04	5.116274929820454709e-05	-9.786550056267150506e-06	7.663787389643493785e-07	4.499573258269091630e-07	-2.777981891589486520e-07
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316116980759680375e-04	-1.993498252868268928e-04	4.981490328853107165e-05	-9.681132091905187678e-06	8.280973234267846318e-07	4.126274505831090986e-07	-2.669812271210358497e-07
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071663307086199064e-04	-1.925826754354627486e-04	4.848646140281285795e-05	-9.567561272084627703e-06	8.843153928580316506e-07	3.767053481702543659e-07	-2.560223791929107872e-07
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836248054538362585e-04	-1.860178204039916944e-04	4.717846697165618245e-05	-9.446725409951741323e-06	9.353096213614121540e-07	3.422269480831540263e-07	-2.450033776936264442e-07
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646752969110228372e-04	-1.806985931397016038e-04	4.610466044146824916e-05	-9.341039293139999440e-06	9.740059417563161068e-07	3.146044473746722752e-07	-2.358218855369057422e-07
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427126324549678364e-04	-1.744935424639647097e-04	4.483603108608703533e-05	-9.208824876427107743e-06	1.016104864002789877e-06	2.827790147208323620e-07	-2.248504322325956018e-07
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215699159001953604e-04	-1.684786277569691373e-04	4.358970186210794142e-05	-9.071372309950583054e-06	1.053712743019872585e-06	2.523842055126602272e-07	-2.139780416533584157e-07
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012183814304968857e-04	-1.626495769133257671e-04	4.236624839169665673e-05	-8.929356210922863337e-06	1.087081269588147982e-06	2.234083598498542715e-07	-2.032555866671714938e-07
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816301962274354862e-04	-1.570020982547409849e-04	4.116614734969649587e-05	-8.783406039533131045e-06	1.116452543749461245e-06	1.958356924865556850e-07	-1.927251781403778546e-07
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627793460368264397e-04	-1.515318028858532299e-04	3.998965260092740554e-05	-8.634054582143338988e-06	1.142049458829690244e-06	1.696406867155081885e-07	-1.824091769223613663e-07
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446402762562546868e-04	-1.462343220511775244e-04	3.883698436231802190e-05	-8.481816742583716455e-06	1.164090441891696731e-06	1.447966457579868406e-07	-1.723269740651520705e-07
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271876640245151572e-04	-1.411053262454099039e-04	3.770836063827405775e-05	-8.327202672899411802e-06	1.182791921015794358e-06	1.212771105656995664e-07	-1.624977792071920635e-07
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103966583989098740e-04	-1.361405262605145847e-04	3.660397029832476192e-05	-8.170703336746483995e-06	1.198365295650532562e-06	9.905398720871144666e-08	-1.529396799447002320e-07
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968927811504451442e-04	-1.321255585768154976e-04	3.570217979774454833e-05	-8.039138073912850132e-06	1.209092105598761498e-06	8.149718127274349720e-08	-1.451907069444448714e-07
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812550106170191941e-04	-1.274507963897903036e-04	3.464224757010172579e-05	-7.880198511562718457e-06	1.219421875851996106e-06	6.154717348799428326e-08	-1.361601548951302035e-07
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662145995079089337e-04	-1.229283145816398575e-04	3.360652371113484612e-05	-7.720444757888164294e-06	1.227149841026259642e-06	4.277717211211067534e-08	-1.274318030154232251e-07
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517494611892822351e-04	-1.185539808020900454e-04	3.259497758522365477e-05	-7.560236631888012879e-06	1.232456020492491612e-06	2.514540921703232966e-08	-1.190156130362986813e-07
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378385832390035613e-04	-1.143237236086209628e-04	3.160751056917797760e-05	-7.399895214652863222e-06	1.235507736528616927e-06	8.611266480719583664e-09	-1.109160419478007796e-07
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244623818451020580e-04	-1.102335419398096109e-04	3.064392836364964492e-05	-7.239688466942542469e-06	1.236455129786767090e-06	-6.864413003937662200e-09	-1.031298426702856992e-07
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.116015409895375645e-04	-1.062794725945337280e-04	2.970403094788601366e-05	-7.079878113508763864e-06	1.235445806803180776e-06	-2.132035554041876201e-08	-9.565321394936657900e-08
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992369154223957430e-04	-1.024575872023738004e-04	2.878761994443246010e-05	-6.920723514972141444e-06	1.232626055658144418e-06	-3.479494497057115767e-08	-8.848238671812629363e-08
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873498427238726756e-04	-9.876402338616001124e-05	2.789447942071911129e-05	-6.762467973603055082e-06	1.228136832083287407e-06	-4.732695845347298897e-08	-8.161363800011394167e-08
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759230832636847593e-04	-9.519507902481675948e-05	2.702431833405300688e-05	-6.605297600098602122e-06	1.222101688898514869e-06	-5.895776593445083580e-08	-7.504333332850150169e-08
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649398638341010442e-04	-9.174711595659785384e-05	2.617682882566037112e-05	-6.449383052639257848e-06	1.214639038110118869e-06	-6.972910863124298904e-08	-6.876788305775925263e-08
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543835578148850559e-04	-8.841652765020619040e-05	2.535170563058645785e-05	-6.294893459578218316e-06	1.205866245541282027e-06	-7.968236134360570225e-08	-6.278372758344726967e-08
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442377513161047209e-04	-8.519974521403689087e-05	2.454864332245146531e-05	-6.141994507287125852e-06	1.195898830730643473e-06	-8.885828179052519648e-08	-5.708710381341226736e-08
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344871783332031509e-04	-8.209332494532859445e-05	2.376729858723949891e-05	-5.990821787313126730e-06	1.184839257269070251e-06	-9.729349336197183863e-08	-5.167082099929652502e-08
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251174738780253545e-04	-7.909392497566601751e-05	2.300730006734234389e-05	-5.841487796571167959e-06	1.172779882395813513e-06	-1.050214111214138944e-07	-4.652510460396302062e-08
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161144165908581349e-04	-7.619823401839676078e-05	2.226827875200351932e-05	-5.694103472577748609e-06	1.159812022070231826e-06	-1.120750868739811784e-07	-4.164019720720980313e-08
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074639090585933098e-04	-7.340296943166195270e-05	2.154986869674776500e-05	-5.548778720430346969e-06	1.146026179759748222e-06	-1.184872867361614292e-07	-3.700642807643562922e-08
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977992016789507424e-04	-7.026451385970006083e-05	2.073727253629605662e-05	-5.381961663362485046e-06	1.129021414208623873e-06	-1.252008883818804116e-07	-3.190615327451969271e-08
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898673940882740616e-04	-6.767614089056261093e-05	2.006220360645724756e-05	-5.241385717036836701e-06	1.113739293051996331e-06	-1.303348736410946453e-07	-2.778878109876223630e-08
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822478171648418070e-04	-6.517855920065150123e-05	1.940650543710377822e-05	-5.103095509952037944e-06	1.097879378061397873e-06	-1.349300794850980452e-07	-2.389924183570215958e-08
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749283561957266171e-04	-6.276884381631520808e-05	1.876978180587806846e-05	-4.967148321496633737e-06	1.081511575929597587e-06	-1.390184455943090016e-07	-2.023105801857175945e-08
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678971720791149229e-04	-6.044411818068690882e-05	1.815163736974669207e-05	-4.833597562244637543e-06	1.064703344705642401e-06	-1.426307854487362603e-07	-1.677741771201791629e-08
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611434926355518032e-04	-5.820166245730585609e-05	1.755166647415054503e-05	-4.702477365491028628e-06	1.047511223839809533e-06	-1.457928744158886575e-07	-1.352938793313459662e-08
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546569727843103575e-04	-5.603882575547166511e-05	1.696946211022927985e-05	-4.573815017359262983e-06	1.029987673092772928e-06	-1.485286082499982276e-07	-1.047735369181939587e-08
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484273548993924740e-04	-5.395297948470174188e-05	1.640462064680762660e-05	-4.447637548038650782e-06	1.012184700504818724e-06	-1.508616786170060505e-07	-7.611780508477458225e-09
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424444804555499179e-04	-5.194151979966019289e-05	1.585674173013792377e-05	-4.323971426117677358e-06	9.941537403705011639e-07	-1.528155705222457194e-07	-4.923252502466792280e-09
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357635755291420113e-04	-4.968553605925419225e-05	1.523845520156115964e-05	-4.182886415523993813e-06	9.728904769254413096e-07	-1.546465823466230220e-07	-1.999998489439064233e-09
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302833273619837385e-04	-4.782693772156888448e-05	1.472595756026788467e-05	-4.064691186852008654e-06	9.545150570009525045e-07	-1.558573201084164453e-07	3.295870966961133016e-10
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250211356794080379e-04	-4.603524057708337626e-05	1.422916066843045294e-05	-3.949018214777538990e-06	9.360421180577199117e-07	-1.567604940431519355e-07	2.502785397136430153e-09
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199683191802440168e-04	-4.430816826273745299e-05	1.374767168909511397e-05	-3.835865458487845070e-06	9.175099031648424918e-07	-1.573782149534677228e-07	4.525353955638146093e-09
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151164927963981439e-04	-4.264350065891537212e-05	1.328110235443118176e-05	-3.725228155175496853e-06	8.989542536664781952e-07	-1.577311982218965611e-07	6.403407355808508067e-09
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104580911084707893e-04	-4.103916118246749023e-05	1.282907208298773684e-05	-3.617092453485837455e-06	8.804037523374752114e-07	-1.578359362860797042e-07	8.144363483925680467e-09
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052579589599265616e-04	-3.924096804501182379e-05	1.231957702809296087e-05	-3.494075004207410092e-06	8.588038688224088420e-07	-1.576650605945950882e-07	1.001239136325788254e-08
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009935223472428252e-04	-3.776038614570929799e-05	1.189776042657826945e-05	-3.391305893779670246e-06	8.403564688636919558e-07	-1.572849694086636337e-07	1.148242628983282539e-08
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689949940541939797e-05	-3.633376200562077888e-05	1.148930161319862253e-05	-3.290988394449083694e-06	8.219982113560718962e-07	-1.567052826395673310e-07	1.283916966511018799e-08
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296928355597840437e-05	-3.495925337350538577e-05	1.109384089017467289e-05	-3.193097508726262392e-06	8.037506765078126080e-07	-1.559408037427789211e-07	1.408804869888829817e-08
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858273998231174049e-05	-3.341919548862169579e-05	1.064842778296075788e-05	-3.081918079356864005e-06	7.826269121906389881e-07	-1.548347069876070004e-07	1.541441286108573726e-08
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498609574586769833e-05	-3.215162353446785083e-05	1.027992342249397530e-05	-2.989181253595310613e-06	7.646835545150374475e-07	-1.537194631665041387e-07	1.644409958587380343e-08
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153367511202145570e-05	-3.093067954124460825e-05	9.923310111829741057e-06	-2.898775827472661931e-06	7.469098494330697785e-07	-1.524649485344252264e-07	1.737923307202333175e-08
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.821968630805439132e-05	-2.975471392978180880e-05	9.578250571283386522e-06	-2.810670491699567729e-06	7.293218089132091590e-07	-1.510837070425656562e-07	1.822444892459983601e-08
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452134610791022213e-05	-2.843754705512773867e-05	9.189852861595410681e-06	-2.710742528401853021e-06	7.090529022082830244e-07	-1.493249277112487966e-07	1.910422304002234496e-08
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148944486242661978e-05	-2.735377648370941982e-05	8.868722731675701768e-06	-2.627503796268513304e-06	6.919072376200457884e-07	-1.477017171815559408e-07	1.977352559437144611e-08
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857964398036814476e-05	-2.631016735723454021e-05	8.558134317920736812e-06	-2.546457497297901460e-06	6.749836325656372924e-07	-1.459814207972247665e-07	2.037035870828096462e-08
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578695225249203856e-05	-2.530524544238372527e-05	8.257775503694293978e-06	-2.467569335361018289e-06	6.582928336999514533e-07	-1.441731343652608692e-07	2.089989885838662233e-08
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267077096609490123e-05	-2.417994205912062992e-05	7.919888738409574936e-06	-2.378208954703104291e-06	6.391250781229631036e-07	-1.419641435322486926e-07	2.143717315489811369e-08
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011646165336714391e-05	-2.325429957211781889e-05	7.640680289913685474e-06	-2.303861823410516404e-06	6.229647584320769748e-07	-1.399956461755689309e-07	2.183180559670511871e-08
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766532339748883291e-05	-2.236321949451790752e-05	7.370775267045141747e-06	-2.231547104774456118e-06	6.070601365433865660e-07	-1.379670537148640314e-07	2.216848282492835708e-08
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493036895663580300e-05	-2.136562315926953000e-05	7.067263419526383169e-06	-2.149695799445739700e-06	5.888368450699645119e-07	-1.355358460114892615e-07	2.249164751450209308e-08
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268850464776866975e-05	-2.054517085686841162e-05	6.816550359638688374e-06	-2.081648884927381206e-06	5.735069957911688579e-07	-1.334045726837639635e-07	2.271266756229365954e-08
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053734173322741677e-05	-1.975549825891078089e-05	6.574277189945339636e-06	-2.015509452112129795e-06	5.584478409676926061e-07	-1.312350360286550668e-07	2.288601439242255762e-08
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813754304191120593e-05	-1.887163330671118685e-05	6.301949834992176172e-06	-1.940705658293453603e-06	5.412244275266956647e-07	-1.286622768669328080e-07	2.303305464790602229e-08
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617073122273711847e-05	-1.814484856197119927e-05	6.077084995826940168e-06	-1.878565829310712996e-06	5.267606809887011846e-07	-1.264270882148896641e-07	2.311607481901133424e-08
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428353803829772166e-05	-1.744538272541590736e-05	5.859857616077672066e-06	-1.818210542840113251e-06	5.125753738366181465e-07	-1.241694978975153247e-07	2.316290397688460606e-08
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217832449623697079e-05	-1.666258976225254738e-05	5.615766105342077490e-06	-1.749997496063011624e-06	4.963786997105316232e-07	-1.215140285881129824e-07	2.317431042054435659e-08
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045314443923352338e-05	-1.601905995433952794e-05	5.414287955234864890e-06	-1.693369788513490484e-06	4.827987623484597372e-07	-1.192250985936948643e-07	2.314886597323273117e-08
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852875383015908964e-05	-1.529898657843073467e-05	5.187943563954837021e-06	-1.629395076674843799e-06	4.673095013445063091e-07	-1.165466873780208062e-07	2.308031864415310564e-08
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695162756211937597e-05	-1.470706347652295586e-05	5.001145523559840846e-06	-1.576306393059135449e-06	4.543367483667943693e-07	-1.142495223589133572e-07	2.299011292380599067e-08
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543849376385435634e-05	-1.413758196399707538e-05	4.820782098103053985e-06	-1.524789727742808613e-06	4.416432637738790599e-07	-1.119545952076862307e-07	2.287317058534752829e-08
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375077249261132847e-05	-1.350047378918371071e-05	4.618223285667734464e-06	-1.466624168724876256e-06	4.271845995300524111e-07	-1.092832036827399173e-07	2.270630315828444692e-08
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236788449660350613e-05	-1.297685466566803835e-05	4.451115697127054219e-06	-1.418386242773458300e-06	4.150896117990606126e-07	-1.070013085420411970e-07	2.254004583815242863e-08
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082547664791200078e-05	-1.239107093094329405e-05	4.263480016940726925e-06	-1.363945231999475418e-06	4.013239627029281008e-07	-1.043515752428787572e-07	2.232245106030385668e-08
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956161245643415043e-05	-1.190963206680790377e-05	4.108709090890082428e-06	-1.318814028937006099e-06	3.898182080328970032e-07	-1.020938479534820279e-07	2.211788780978265869e-08
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815206384075207241e-05	-1.137110979911899705e-05	3.934961839066981433e-06	-1.267897762745983927e-06	3.767333321550667742e-07	-9.947919343246055814e-08	2.185948224179505961e-08
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699720845616616988e-05	-1.092861037096581915e-05	3.791679100435392769e-06	-1.225702602430801684e-06	3.658047615436175057e-07	-9.725762133580656735e-08	2.162199854206642342e-08
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570923148198761121e-05	-1.043371158517743280e-05	3.630854845061666364e-06	-1.178113142641857660e-06	3.533858503550057462e-07	-9.469221913629342339e-08	2.132741311853710164e-08
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465385705174391487e-05	-1.002707712551720088e-05	3.498243473409579250e-06	-1.138686086635381361e-06	3.430216282536822251e-07	-9.251864692402915120e-08	2.106092089219810399e-08
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364149435919956531e-05	-9.636028704311165691e-06	3.370301637166401799e-06	-1.100483118545519128e-06	3.329125456271871888e-07	-9.036974651395714569e-08	2.078302021739965290e-08
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251254552420397273e-05	-9.198739994373556498e-06	3.226736704064400030e-06	-1.057417272613671988e-06	3.214358593261117728e-07	-8.789492408969860155e-08	2.044653617507318896e-08
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158767838560062921e-05	-8.839500371004092437e-06	3.108396079409658623e-06	-1.021756650009127822e-06	3.118661782215754069e-07	-8.580216067172635081e-08	2.014943756011347775e-08
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055630671050064307e-05	-8.437772817529765631e-06	2.975624652938847931e-06	-9.815700142135970580e-07	3.010081906452060316e-07	-8.339495866861593216e-08	1.979489740643887972e-08
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957392432292786344e-05	-8.053982175342642318e-06	2.848339667260806854e-06	-9.428629489862482785e-07	2.904745429363826329e-07	-8.102619095028052100e-08	1.943333958997888069e-08
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876917091075331589e-05	-7.738727711831279359e-06	2.743444810300167710e-06	-9.108265090779690118e-07	2.816991085677345083e-07	-7.902779002486886471e-08	1.911828404779483070e-08
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787183522048129005e-05	-7.386272408628272903e-06	2.625790436623558924e-06	-8.747396005944530573e-07	2.717512484955792928e-07	-7.673523927565883777e-08	1.874515638111730328e-08
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713671551405844689e-05	-7.096790935027956547e-06	2.528842884453765249e-06	-8.448786131412400741e-07	2.634687694500516311e-07	-7.480485908443569042e-08	1.842092323001271194e-08
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631690811098262555e-05	-6.773160847993354254e-06	2.420109125006487729e-06	-8.112491112844023428e-07	2.540852529072870622e-07	-7.259444231098979766e-08	1.803813939698029170e-08
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564531698888634560e-05	-6.507376393054797069e-06	2.330525410895138937e-06	-7.834288916013933614e-07	2.462766829988668722e-07	-7.073562251759906760e-08	1.770721876141665790e-08
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489650763674091049e-05	-6.210277559278997492e-06	2.230074671983953031e-06	-7.521078122157686535e-07	2.374339573623731720e-07	-6.860866147740708234e-08	1.731926670058876574e-08
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428315658905227365e-05	-5.966293127144139708e-06	2.147331225574374572e-06	-7.262050743855462239e-07	2.300785227643223686e-07	-6.682115583278212717e-08	1.698626743865316062e-08
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359927467913678282e-05	-5.693542212852164290e-06	2.054561090143946770e-06	-6.970503348570363058e-07	2.217524312930145718e-07	-6.477716394215298101e-08	1.659855887027518391e-08
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294799441347359932e-05	-5.433068958630256004e-06	1.965689753686979797e-06	-6.690050914609928244e-07	2.136948641613983612e-07	-6.277803953272871027e-08	1.621232723645621691e-08
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241455772387192615e-05	-5.219186937744481276e-06	1.892500242891370798e-06	-6.458202875080856501e-07	2.069971904956510021e-07	-6.110061748388694634e-08	1.588248567000537933e-08
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.181982999166067633e-05	-4.980150498552919374e-06	1.810460594394027933e-06	-6.197340079089307085e-07	1.994211726305175200e-07	-5.918622970374639379e-08	1.549911542217594368e-08
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133266513415162979e-05	-4.783890882080859262e-06	1.742901271565560009e-06	-5.981722913360133259e-07	1.931267974230932327e-07	-5.758222511148851599e-08	1.517177425102638569e-08
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078943888356011589e-05	-4.564556029203205686e-06	1.667174402556925856e-06	-5.739158445346502721e-07	1.860102273494009441e-07	-5.575406863229051344e-08	1.479160938693729175e-08
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027212220504889525e-05	-4.355166316283007715e-06	1.594654001498629725e-06	-5.505958587019119341e-07	1.791315762554704203e-07	-5.397173352465608476e-08	1.441416903460169311e-08
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.848432946892808610e-06	-4.183267907332092801e-06	1.534949329008247578e-06	-5.313279774998004205e-07	1.734198688341688177e-07	-5.247986569046614386e-08	1.409355302795796368e-08
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.376103380220682452e-06	-3.991171272645544117e-06	1.468047240358179966e-06	-5.096610230952651910e-07	1.669653172645541164e-07	-5.078045573329722591e-08	1.372374081891049306e-08
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.926341824160221870e-06	-3.807766515481679652e-06	1.403992138172573527e-06	-4.888384654277231227e-07	1.607297274037080784e-07	-4.912459883049659672e-08	1.335930117846891625e-08
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557991366243135166e-06	-3.657193729321158810e-06	1.351265909756710210e-06	-4.716396278554946776e-07	1.555545945976534793e-07	-4.773970441652628884e-08	1.305129265239270960e-08
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147374323631924109e-06	-3.488950460271489139e-06	1.292194535964963510e-06	-4.523054644296619772e-07	1.497096979873600697e-07	-4.616401803037310075e-08	1.269685193448891704e-08
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756398420419247173e-06	-3.328370588375190922e-06	1.235648269471906987e-06	-4.337308064798864821e-07	1.440668569716764620e-07	-4.463130338160155618e-08	1.234748236065720349e-08
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436155445476381604e-06	-3.196567475552344985e-06	1.189106698036324079e-06	-4.183921684634571005e-07	1.393865863990982969e-07	-4.335164188700732855e-08	1.205189813261651896e-08
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079093546302421045e-06	-3.049314066890484214e-06	1.136965786665159789e-06	-4.011524897214501929e-07	1.341036715463054322e-07	-4.189802351580639737e-08	1.171166527492013208e-08
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.739103713709436478e-06	-2.908783301691906368e-06	1.087061220228309763e-06	-3.845947443912353945e-07	1.290062271061084395e-07	-4.048576101100169002e-08	1.137692780918619644e-08
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460679725909365117e-06	-2.793446464268889128e-06	1.045997405289639772e-06	-3.709263909722758022e-07	1.247801978210585856e-07	-3.930735921955088813e-08	1.109482033688253268e-08
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.150328197465329316e-06	-2.664588728810189612e-06	1.000007202237136436e-06	-3.555695911319450740e-07	1.200118015977567317e-07	-3.796908335131443630e-08	1.077181218578236517e-08
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.854845368099331209e-06	-2.541591800558162367e-06	9.559985287412899809e-07	-3.408248001091150477e-07	1.154124784804920405e-07	-3.666922446575007331e-08	1.045581199242879013e-08
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573533968541410391e-06	-2.424203390035036490e-06	9.138896056496467778e-07	-3.266693341534649718e-07	1.109771303244795651e-07	-3.540721544581073125e-08	1.014666951822811130e-08
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343177648782351986e-06	-2.327868205480032999e-06	8.792480316721912049e-07	-3.149883638828600400e-07	1.073021941362046640e-07	-3.435528486937726294e-08	9.886895827551876760e-09
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086398766343803992e-06	-2.220265600898094094e-06	8.404568582776085179e-07	-3.018688203059687851e-07	1.031583846580886889e-07	-3.316240250280697489e-08	9.589607203945303147e-09
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.841881303908634912e-06	-2.117596976633490752e-06	8.033403812236790060e-07	-2.892759527957147021e-07	9.916463520075100498e-08	-3.200610506109387185e-08	9.298247058638217474e-09
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609038181831630238e-06	-2.019639506871759592e-06	7.678279447770394587e-07	-2.771896548609968394e-07	9.531612532007149775e-08	-3.088562349191107376e-08	9.012831712125137997e-09
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387352131001248331e-06	-1.926180959868528465e-06	7.338557758210919889e-07	-2.655913388195930181e-07	9.160805020271770017e-08	-2.979988996338336474e-08	8.733685517023308838e-09
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.205828469695631175e-06	-1.849495026809537545e-06	7.059149168658408819e-07	-2.560243768589520550e-07	8.853785962438258125e-08	-2.889610548248478308e-08	8.499660171526617783e-09
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.003511072880496901e-06	-1.763835209399463790e-06	6.746364254692317549e-07	-2.452836400003018670e-07	8.507797124242463114e-08	-2.787206806441397858e-08	8.233040095535394766e-09
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.810912694610453153e-06	-1.682087939797863675e-06	6.447205623721068603e-07	-2.349790855896868876e-07	8.174515016477347467e-08	-2.687985073272467806e-08	7.973486169269460177e-09
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627575153375173526e-06	-1.604087291542973510e-06	6.161101665619760221e-07	-2.250941595691489243e-07	7.853536253468180328e-08	-2.591885335416991748e-08	7.720721037349567600e-09
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453049740926363330e-06	-1.529674308218952215e-06	5.887491629456730098e-07	-2.156126413452338023e-07	7.544469589534373972e-08	-2.498854450723045358e-08	7.474383064196919187e-09
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310132708919130629e-06	-1.468627657169122900e-06	5.662491033022805487e-07	-2.077945025625292799e-07	7.288742020020440069e-08	-2.421516263148183667e-08	7.268079673356178183e-09
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.150798590327968766e-06	-1.400460408252903424e-06	5.410615822241872512e-07	-1.990196626188422013e-07	7.000770218772987574e-08	-2.334043115321859303e-08	7.032751430647132032e-09
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999079782691111058e-06	-1.335439718703152366e-06	5.169725491537661640e-07	-1.906040112973037908e-07	6.723609744874645027e-08	-2.249459837467017947e-08	6.803183677384240588e-09
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854642074240959807e-06	-1.273420937266771956e-06	4.939381897163371230e-07	-1.825340049247429525e-07	6.456881540953578912e-08	-2.167669789953516169e-08	6.579563873570498279e-09
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717154670452330101e-06	-1.214260612941035200e-06	4.719151152251769537e-07	-1.747962224899345872e-07	6.200209481420896317e-08	-2.088576710368736215e-08	6.362082375639692215e-09
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586289438556888726e-06	-1.157816558356762742e-06	4.508602847579422599e-07	-1.673773525223769284e-07	5.953220624912741747e-08	-2.012085265213794970e-08	6.150925658647754167e-09
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461728875178948737e-06	-1.103959723301806992e-06	4.307319841377883220e-07	-1.602646564494337055e-07	5.715567364583210666e-08	-1.938115607040914728e-08	5.946093549738149342e-09
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343171698094533432e-06	-1.052582535171428619e-06	4.114905129341593834e-07	-1.534462939104635526e-07	5.486942985095402253e-08	-1.866613601710811358e-08	5.747270802233540262e-09
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246103798182008734e-06	-1.010439115572791426e-06	3.956739211635111123e-07	-1.478273988155261856e-07	5.297937522514404197e-08	-1.807251336895714196e-08	5.581373808712454856e-09
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.137907876262279605e-06	-9.633896774991532260e-07	3.779755640910656264e-07	-1.415247574355288934e-07	5.085285155298464663e-08	-1.740196358006299267e-08	5.392801955725988663e-09
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.034877349848234979e-06	-9.185229975857436792e-07	3.610534508956658088e-07	-1.354834730031128112e-07	4.880808861944269616e-08	-1.675460888455414531e-08	5.209302058688159240e-09
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936775119329045498e-06	-8.757390310590345544e-07	3.448752517626523523e-07	-1.296932816653457918e-07	4.684215652749641208e-08	-1.612972128631286575e-08	5.030854486109022426e-09
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843387683085043276e-06	-8.349394771417138989e-07	3.294113216343161443e-07	-1.241444631757118648e-07	4.495215231096679864e-08	-1.552648713242058736e-08	4.857567284737912797e-09
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754503268966254201e-06	-7.960267857717830159e-07	3.146322522832043233e-07	-1.188273731901556002e-07	4.313519496300476541e-08	-1.494409844793438488e-08	4.689548300586601003e-09
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669911797106551884e-06	-7.589044465338329666e-07	3.005088714722224196e-07	-1.137324525628275332e-07	4.138843143023664924e-08	-1.438175718342543601e-08	4.526899904597397177e-09
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589408177185376013e-06	-7.234879373663274654e-07	2.870127474129031898e-07	-1.088506780426378218e-07	3.970926298000491663e-08	-1.383881465456155898e-08	4.369550830480771277e-09
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512793204132590155e-06	-6.897077298666962023e-07	2.741163259582574577e-07	-1.041736856973642496e-07	3.809540729214476580e-08	-1.331480983937275263e-08	4.217209944814364770e-09
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439869451837201656e-06	-6.574957505322451100e-07	2.617923028529210997e-07	-9.969321270816517068e-08	3.654461840641320884e-08	-1.280929702248947364e-08	4.069573969390068184e-09
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370440974495206822e-06	-6.267844348542975738e-07	2.500135782715316668e-07	-9.540105800861820989e-08	3.505466710133816977e-08	-1.232183378160026663e-08	3.926341904638865783e-09
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304322724892360860e-06	-5.975066112247381133e-07	2.387543735403978864e-07	-9.128926820337199898e-08	3.362334200349541302e-08	-1.185194461820405464e-08	3.787274127388103065e-09
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241369275093659101e-06	-5.695951571339129706e-07	2.279936370960652127e-07	-8.735070514973778402e-08	3.224845329092698596e-08	-1.139901022547516106e-08	3.652372471208680772e-09
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181445965876349613e-06	-5.429833347617487265e-07	2.177116225905845535e-07	-8.357847520761259112e-08	3.092782866651903825e-08	-1.096237855441870443e-08	3.521699461657975613e-09
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124419135286559549e-06	-5.176049014933285254e-07	2.078887297525789658e-07	-7.996573573734799839e-08	2.965931189548340154e-08	-1.054140237732497676e-08	3.395317134643479752e-09
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070156070059093498e-06	-4.933947207104398008e-07	1.985055059423140112e-07	-7.650572087712245636e-08	2.844077611407201590e-08	-1.013544705064513023e-08	3.273277742419533024e-09
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018524341674449099e-06	-4.702990157535736046e-07	1.895426934297328121e-07	-7.319217869084853718e-08	2.727034802481860841e-08	-9.744020621662049760e-09	3.155468755796843762e-09
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.693919023291354481e-07	-4.482737194024909131e-07	1.809812202622419846e-07	-7.001930048688354064e-08	2.614637175388697452e-08	-9.366752901544891560e-09	3.041637739176357360e-09
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.226276555384434002e-07	-4.272753885890602197e-07	1.728021559078771181e-07	-6.698133298068701318e-08	2.506721011844307159e-08	-9.003280212536916058e-09	2.931529562764757532e-09
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.781014734681422501e-07	-4.072608973193907465e-07	1.649867093875851476e-07	-6.407256506855204836e-08	2.403123787481930527e-08	-8.653241487609774778e-09	2.824891017670710832e-09
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.356938999443141482e-07	-3.881867184871870303e-07	1.575174403334900019e-07	-6.128749191067687787e-08	2.303684010066527166e-08	-8.316244649097809875e-09	2.721534177851019322e-09
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953153534935318282e-07	-3.700075060683079876e-07	1.503806559406473405e-07	-5.862113989979631758e-08	2.208240910329146599e-08	-7.991800123645219695e-09	2.621461758343110648e-09
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.515458233600298902e-07	-3.502689001351244191e-07	1.426148841608631104e-07	-5.571303807951639205e-08	2.103852179774158890e-08	-7.635729351019465629e-09	2.511163536445792153e-09
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.152346450242587535e-07	-3.338549750063787762e-07	1.361471770787422093e-07	-5.328481436545054922e-08	2.016437149871285939e-08	-7.336487961578203715e-09	2.418256180851139717e-09
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.806914541395331365e-07	-3.181956110384960503e-07	1.299716109658407618e-07	-5.096025149955276013e-08	1.932523501110282330e-08	-7.048239780170003302e-09	2.328733406885412882e-09
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.478298068638705684e-07	-3.032579950463392765e-07	1.240750950029579762e-07	-4.873511918913057966e-08	1.851980865346928395e-08	-6.770631711472651755e-09	2.242462861870988713e-09
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.165617113130005607e-07	-2.890148031424244849e-07	1.184444234487671454e-07	-4.660544758219325963e-08	1.774691485344646144e-08	-6.503376823445333225e-09	2.159236307513819316e-09
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.867997914945876430e-07	-2.754389482268370964e-07	1.130664837900619015e-07	-4.456729707766373296e-08	1.700538537326475449e-08	-6.246190723384499037e-09	2.078846404787047856e-09
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.584573837524039307e-07	-2.625035251065769710e-07	1.079282686471512288e-07	-4.261675735927430101e-08	1.629406026284370984e-08	-5.998790782169902662e-09	2.001087867477455220e-09
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.314592572920033064e-07	-2.501803360597370338e-07	1.030182765917032678e-07	-4.075008655727286103e-08	1.561178148226555796e-08	-5.760863902680896398e-09	1.925828210526530078e-09
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.021819282332096837e-07	-2.368066978532794680e-07	9.767525025977382120e-08	-3.871503668104402769e-08	1.486611054129565476e-08	-5.500066136001655607e-09	1.842889133411293967e-09
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.778879869474583907e-07	-2.256912018266162176e-07	9.322568370702291946e-08	-3.701657569447294982e-08	1.424216884161138552e-08	-5.281171164403450569e-09	1.773033429479716635e-09
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.547769483189438438e-07	-2.150907895911774397e-07	8.897807818302904592e-08	-3.539132630401356522e-08	1.364364512301926580e-08	-5.070564602446826444e-09	1.705738597518674794e-09
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.327979553508778440e-07	-2.049763180145590776e-07	8.492418094292007238e-08	-3.383602123178305136e-08	1.306943235527592912e-08	-4.867888413092889500e-09	1.641009452190949290e-09
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.118939965974434737e-07	-1.953277320173001924e-07	8.105504155197114762e-08	-3.234781528883579000e-08	1.251862502255611586e-08	-4.672885354747154532e-09	1.578727355561254341e-09
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.920059533448757756e-07	-1.861285394057515529e-07	7.736148141754049553e-08	-3.092403702467901436e-08	1.199039859489351448e-08	-4.485337847639171399e-09	1.518726961007679787e-09
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.704454479532327600e-07	-1.761444605500691450e-07	7.334357551721448238e-08	-2.937235127199447461e-08	1.141331149996383175e-08	-4.279850092604754990e-09	1.452738315954701599e-09
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.525375905816290947e-07	-1.678532021303561794e-07	6.999569885171935879e-08	-2.807772776967670781e-08	1.093072313395828190e-08	-4.107552447742743121e-09	1.397078062253941582e-09
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.354754651540811668e-07	-1.599576926604715085e-07	6.679673294776204557e-08	-2.683936437358856973e-08	1.046814813009056493e-08	-3.942004340033077022e-09	1.343270854446236327e-09
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192284883331622531e-07	-1.524365651831730858e-07	6.374141825331324544e-08	-2.565488673817349097e-08	1.002475667336159034e-08	-3.782927571975860289e-09	1.291329751283029766e-09
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.016207680468028090e-07	-1.442719942957289418e-07	6.041897569521925384e-08	-2.436416541177228437e-08	9.540455663329873518e-09	-3.608692688813972788e-09	1.234277014346020711e-09
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.870213199544363069e-07	-1.374813000647137291e-07	5.765432243273217030e-08	-2.328726141244312174e-08	9.135401274717318163e-09	-3.462548322011894911e-09	1.186396229680921402e-09
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.731429655092694323e-07	-1.310001489250680836e-07	5.501713767179707995e-08	-2.225699541607594144e-08	8.746995651805195900e-09	-3.322025010912502903e-09	1.140414536798484659e-09
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.599472308037299285e-07	-1.248170541725090950e-07	5.250120484554687453e-08	-2.127150434992270178e-08	8.374627268909694577e-09	-3.186941357182579839e-09	1.096227802040464909e-09
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.456507472466367665e-07	-1.181034650943025618e-07	4.976608888460758555e-08	-2.019779675792475142e-08	7.967973135583819678e-09	-3.039013587182159923e-09	1.047762027633323207e-09
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.337828908676283360e-07	-1.125272124935749530e-07	4.748841375956143380e-08	-1.930233736482772920e-08	7.628064561367534970e-09	-2.915043576479473529e-09	1.006990699997834720e-09
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.224729239830994149e-07	-1.072192859747178075e-07	4.531203505426681047e-08	-1.844616029751131299e-08	7.302422096964999416e-09	-2.796007941742525929e-09	9.676174840973175248e-10
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.116933782298722050e-07	-1.021673607256778750e-07	4.323234264364982424e-08	-1.762757598555728879e-08	6.990472069857981022e-09	-2.681725548819600683e-09	9.295897994966216481e-10
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	2.000018485597313601e-07	-9.668804566487116964e-08	4.096997294354939353e-08	-1.673596941110764459e-08	6.649972425423467555e-09	-2.556680576662187266e-09	8.877931270242306472e-10
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.903029235749265432e-07	-9.213441626997386824e-08	3.908712935675147322e-08	-1.599240707986991883e-08	6.365394419663810556e-09	-2.451910309790718755e-09	8.526931061875018899e-10
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.810827963347639731e-07	-8.778998083468883258e-08	3.729142605332802606e-08	-1.528129787106822350e-08	6.092679200437133365e-09	-2.351266964130372524e-09	8.189822720311803325e-10
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.711079012915976144e-07	-8.306481683084907643e-08	3.534163314878016447e-08	-1.450639920567077725e-08	5.794844349419675683e-09	-2.241067944059344521e-09	7.821442547727978686e-10
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.628424241126826982e-07	-7.913311742176180402e-08	3.372030397782293489e-08	-1.386008799578552930e-08	5.545886855468347094e-09	-2.148717840335083725e-09	7.512949460847279516e-10
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.549796309834162466e-07	-7.538546400435542892e-08	3.217330351094945803e-08	-1.324220176019522209e-08	5.307398297686422532e-09	-2.060046193863034294e-09	7.216349182677166197e-10
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.464513686021776694e-07	-7.132140910169557822e-08	3.049052932817563318e-08	-1.256941140014325151e-08	5.047169697251143955e-09	-1.963060679902316351e-09	6.890695125103190051e-10
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.393599584167701259e-07	-6.795113295946387859e-08	2.908778093530606050e-08	-1.200866007493908869e-08	4.829831206308559146e-09	-1.881875441777093397e-09	6.616371902098286271e-10
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.316584462110226449e-07	-6.430031917139042581e-08	2.756058596902479737e-08	-1.139820562658923267e-08	4.592751730172472886e-09	-1.793118050864134189e-09	6.314606575773286609e-10
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.252629570921104168e-07	-6.126972536339848265e-08	2.628886146680079365e-08	-1.088937036212688852e-08	4.394741534678755701e-09	-1.718820026794669951e-09	6.060973095878805413e-10
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.191794471110466463e-07	-5.838096881670789870e-08	2.507567537198457860e-08	-1.040296278704637176e-08	4.205110513022479666e-09	-1.647515940957165244e-09	5.817185937672270699e-10
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.125985489586202367e-07	-5.523973445983760861e-08	2.375875044394234980e-08	-9.873076699831046471e-09	3.998131825361344637e-09	-1.569513724128269342e-09	5.550783079413981212e-10
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.071526554498681443e-07	-5.262229481727337181e-08	2.266493679023116687e-08	-9.431055499469024196e-09	3.825146272866882582e-09	-1.504175858694347137e-09	5.328217540869694007e-10
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012607571970906185e-07	-4.977690295710872167e-08	2.147748849354201523e-08	-8.949614336373934228e-09	3.636367533989398504e-09	-1.432712619822233505e-09	5.085006272387431773e-10
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.637391790720315352e-08	-4.741242476769508096e-08	2.048959676090553580e-08	-8.548326974489936712e-09	3.478702720429503721e-09	-1.372893345409592659e-09	4.881129492804354738e-10
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.171743560570937252e-08	-4.516253587609578537e-08	1.954601951271574435e-08	-8.164952594136706022e-09	3.327786808105434417e-09	-1.315514964540640788e-09	4.684827765014831259e-10
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.665472139985207819e-08	-4.272818373518960446e-08	1.851801421401139933e-08	-7.747844875404951955e-09	3.163247849833125356e-09	-1.252818509236406625e-09	4.468914104328474010e-10
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.244227582768735957e-08	-4.071119021657831162e-08	1.766084934595698526e-08	-7.400408197574911929e-09	3.025912371468693048e-09	-1.200373822622371322e-09	4.287194339613144333e-10
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.787230284662542621e-08	-3.852489744155992261e-08	1.672857304829363641e-08	-7.022284429889663988e-09	2.876161628843116926e-09	-1.143067707505975797e-09	4.087886490192216418e-10
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.408383028827785217e-08	-3.670723613832041563e-08	1.595339259962166750e-08	-6.707097705257899759e-09	2.751117331317404451e-09	-1.095119432003652076e-09	3.920935181723946906e-10
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.999020789303249076e-08	-3.472869467752231955e-08	1.511278774036397327e-08	-6.363722748216696280e-09	2.614678753420433529e-09	-1.042702550157402869e-09	3.738772802516324646e-10
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.660664696138612252e-08	-3.307839302604152141e-08	1.441534578686299189e-08	-6.077270509054403149e-09	2.500689204189114897e-09	-9.988286649369234474e-10	3.586779142870555253e-10
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.294814663194068534e-08	-3.128365233469923814e-08	1.365866450511850827e-08	-5.765316857471219297e-09	2.376345201767538236e-09	-9.508760259882830353e-10	3.420841380080830221e-10
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.991350110263734409e-08	-2.979259717410796120e-08	1.302921349577863326e-08	-5.505389454312914317e-09	2.272543515809788040e-09	-9.107627985008138558e-10	3.281836264675618869e-10
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.661688546019135556e-08	-2.817854627897347220e-08	1.234394519091575060e-08	-5.222676606144770896e-09	2.159401984985702038e-09	-8.669450065528563098e-10	3.129327026396283635e-10
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.386864956227170162e-08	-2.684375455335349513e-08	1.177179634693791293e-08	-4.987377298907117151e-09	2.065015343879411615e-09	-8.303076335585907479e-10	3.000923560397604887e-10
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.087926696063531268e-08	-2.540065968672982862e-08	1.114836030880902586e-08	-4.731529097116518095e-09	1.962162978899981941e-09	-7.902975610889930354e-10	2.859871502370423390e-10
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.839592679895179859e-08	-2.420355053320250720e-08	1.062925568669650635e-08	-4.518436843249202615e-09	1.876340065847251670e-09	-7.568455897617700477e-10	2.741533004512897315e-10
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.570891812657412140e-08	-2.290270069839288292e-08	1.006588168723465856e-08	-4.286437175658403782e-09	1.782767187944120891e-09	-7.203089112165215725e-10	2.612214724247934083e-10
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.348970092699732887e-08	-2.181700748030887303e-08	9.598823239722505417e-09	-4.092886413745029464e-09	1.704623657984305833e-09	-6.897511710336724614e-10	2.504337627028997452e-10
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.109771291379897200e-08	-2.063240167365943897e-08	9.093370900514689850e-09	-3.881927828455311452e-09	1.619375216287411839e-09	-6.563675551412951098e-10	2.386903243338467717e-10
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.884490154747559595e-08	-1.950822951610932961e-08	8.615580923174404142e-09	-3.681568117411849508e-09	1.538294778286299385e-09	-6.245599442218229371e-10	2.275164083600078734e-10
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.697555916405671752e-08	-1.857475228765962135e-08	8.218074531980341163e-09	-3.514692853874432582e-09	1.470639711674223022e-09	-5.979677170029210829e-10	2.181602116138800700e-10
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.494162916870542518e-08	-1.756594151338576703e-08	7.784859154396081636e-09	-3.333334087658652380e-09	1.396933881071879011e-09	-5.689325097073253351e-10	2.078961001972641696e-10
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.324227695544234774e-08	-1.673360505485556359e-08	7.422596663938121697e-09	-3.182547983865553176e-09	1.335477466771218067e-09	-5.446634203672842117e-10	1.992553721625438945e-10
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.139146993275022671e-08	-1.583503571291288723e-08	7.027538795817232546e-09	-3.018717758653049741e-09	1.268539438057493131e-09	-5.181704872807947913e-10	1.897689187458656467e-10
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.964025977023364376e-08	-1.498631655591795796e-08	6.652883138378971065e-09	-2.863332572432646725e-09	1.204931142723875572e-09	-4.929451398907253055e-10	1.807072793951354949e-10
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.819144333999149409e-08	-1.427941956921617879e-08	6.341943879783470211e-09	-2.733794434081233468e-09	1.151852124849224168e-09	-4.718651421967344607e-10	1.731351658705722877e-10
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.663267040129267664e-08	-1.350676287710202464e-08	6.005979083322790737e-09	-2.592535812293191956e-09	1.093965668043844867e-09	-4.488538441149494403e-10	1.648969744280041015e-10
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.534935270697220196e-08	-1.286000191109724462e-08	5.728156359064180914e-09	-2.474601536331190888e-09	1.045634046548742011e-09	-4.296228255459579007e-10	1.580381098491625932e-10
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.396418481824813840e-08	-1.215568670580942594e-08	5.427223060785380057e-09	-2.346167161285106290e-09	9.929512346117032117e-10	-4.086320069886960507e-10	1.505616111021208759e-10
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.265444838488643701e-08	-1.149006905176835366e-08	5.141954056819117387e-09	-2.224374141912754332e-09	9.428904437310940372e-10	-3.886464346286572072e-10	1.434312026630269028e-10
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.156095168441662181e-08	-1.094064769757607992e-08	4.903548018010936640e-09	-2.123147699620192727e-09	9.011553930922935971e-10	-3.719445005701746110e-10	1.374431945366725208e-10
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.036376610970518055e-08	-1.035048123629422316e-08	4.642539747984118144e-09	-2.013372709213922739e-09	8.557222091060950075e-10	-3.537121742508131951e-10	1.308595321785268396e-10
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.922442840449834204e-08	-9.796279996182704169e-09	4.393945781655958438e-09	-1.909469175144506147e-09	8.125807375913944906e-10	-3.363555085952295340e-10	1.245556088480890294e-10
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.827779365286098731e-08	-9.336758804862692441e-09	4.186992599978063827e-09	-1.822983678400026417e-09	7.766089919616193433e-10	-3.218576528690761496e-10	1.192756466449872660e-10
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.725660935924848209e-08	-8.835974724387913951e-09	3.962985303361153224e-09	-1.728767566704487364e-09	7.374125550877630854e-10	-3.060433437096446918e-10	1.135184583461996314e-10
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.630289922126748995e-08	-8.356632600713175604e-09	3.752672813763144392e-09	-1.639043236239535933e-09	7.001370926038480253e-10	-2.909989306092548326e-10	1.080626941117220288e-10
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.552024627832404648e-08	-7.954212494550052239e-09	3.579210783842860941e-09	-1.564064803879149255e-09	6.690241023770782276e-10	-2.784371446546596649e-10	1.035243608965647208e-10
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.467656755746436200e-08	-7.515524226073912272e-09	3.391526583596239924e-09	-1.482394926930736128e-09	6.351216124925645479e-10	-2.647347461214637823e-10	9.858041770665171069e-11
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.387800265207507549e-08	-7.101409108509579925e-09	3.213488727359954396e-09	-1.404999896909868068e-09	6.029187827700189735e-10	-2.516936684981521110e-10	9.386719917841445703e-11
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.311520531491606118e-08	-6.713858566491318894e-09	3.043429028974639450e-09	-1.331865299337953407e-09	5.723472568696078555e-10	-2.392764337778041102e-10	8.935559392686657584e-11
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.247290929568990043e-08	-6.396659387414082121e-09	2.900400577028119280e-09	-1.271269081615535778e-09	5.468776840077578783e-10	-2.288976043725172660e-10	8.555863902698958110e-11
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.177044560580730283e-08	-6.055798704437221917e-09	2.743962966219522694e-09	-1.205573585137663895e-09	5.191570955214797616e-10	-2.175720731259729438e-10	8.139448382339527822e-11
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.110568443868116472e-08	-5.733988103376957180e-09	2.595637281307264478e-09	-1.143300952299729467e-09	4.928346594779007818e-10	-2.067985658062758114e-10	7.742297639230148344e-11
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.048277943666057638e-08	-5.427033918777694350e-09	2.456066317074485020e-09	-1.084066007707304293e-09	4.678255449252848420e-10	-1.965566655411273637e-10	7.365006988417609038e-11
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.974668059322031903e-09	-5.167708511047889683e-09	2.341513754802222760e-09	-1.034450766348123325e-09	4.469557151821601782e-10	-1.880146300412801926e-10	7.051490947788891070e-11
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.432471137421355751e-09	-4.882160501648160862e-09	2.218549162474555818e-09	-9.802145191824559825e-10	4.242105946840493588e-10	-1.787079336175567715e-10	6.711070888764102366e-11
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.923976888438976627e-09	-4.610258184079975231e-09	2.102732451792795889e-09	-9.286696309611607783e-10	4.026013934906310205e-10	-1.698591492874153958e-10	6.387799350633307423e-11
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.441534335383960162e-09	-4.354186968077482724e-09	1.992677187622730775e-09	-8.798788944551537130e-10	3.820826184280277482e-10	-1.614391437064225215e-10	6.079674618129682763e-11
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	7.977632828112489935e-09	-4.116075188471665112e-09	1.887021881787591963e-09	-8.339018378890013818e-10	3.626090134922984748e-10	-1.534191223945322675e-10	5.784726150964690190e-11
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.529379416150320257e-09	-3.895853871347719599e-09	1.785216998294800915e-09	-7.906508936187253304e-10	3.441319333993366170e-10	-1.457777827689880029e-10	5.501905396992513888e-11
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.152978876210602709e-09	-3.715275441367045385e-09	1.699788894157434779e-09	-7.548057408756170509e-10	3.287397149737304666e-10	-1.393939901895645277e-10	5.264610267435115470e-11
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.744776916966753384e-09	-3.519599994157907186e-09	1.606976694001452409e-09	-7.158399511928173623e-10	3.119862240740057472e-10	-1.324352266804419585e-10	5.005396499705859640e-11
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.364130234197212465e-09	-3.332004068713975898e-09	1.519991465905894760e-09	-6.787056449237560370e-10	2.960749459156468519e-10	-1.258268392510489646e-10	4.759337538368632849e-11
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	6.014133151641053920e-09	-3.149655930712170169e-09	1.439335537065806423e-09	-6.431362705341263870e-10	2.809550686698679218e-10	-1.195578588237018169e-10	4.526633500982932896e-11
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.690917933412630512e-09	-2.973423319141783322e-09	1.364278299965874502e-09	-6.091411057431374992e-10	2.665897541065438168e-10	-1.136082778008404965e-10	4.306368436657278997e-11
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.388107487983497142e-09	-2.805512429225360693e-09	1.293644950567543939e-09	-5.768294573130642904e-10	2.529473898903256172e-10	-1.079548943957008911e-10	4.097225376240595039e-11
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.134903152141008011e-09	-2.667141384328211698e-09	1.234551688813136362e-09	-5.500232545426689543e-10	2.415786811705284165e-10	-1.032330333599962805e-10	3.922319665732179889e-11
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.853389398511299625e-09	-2.520691058590253117e-09	1.169088033827724782e-09	-5.211575062486441668e-10	2.292073845715371789e-10	-9.807317883517680234e-11	3.730522280989516105e-11
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.578476454041665890e-09	-2.386718826303404045e-09	1.105489078424995082e-09	-4.941310716608715900e-10	2.174687970822125472e-10	-9.315196167582081378e-11	3.546724784998449110e-11
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.313976077521193584e-09	-2.262459505402355363e-09	1.044419181669377309e-09	-4.686898759480942795e-10	2.063308522302098968e-10	-8.846610827366984428e-11	3.371081157453142149e-11
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.064116925756652376e-09	-2.144949474364259545e-09	9.866180848126790572e-10	-4.445656250814325682e-10	1.957616399137713272e-10	-8.401321923230639154e-11	3.203807747874607087e-11
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.833099370717451190e-09	-2.031244871487628590e-09	9.328205784542434425e-10	-4.214918112404678681e-10	1.857294609418439364e-10	-7.979091030541786692e-11	3.045119430255233372e-11
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.623653806222204318e-09	-1.919181963497297326e-09	8.834940268198572740e-10	-3.992638928861647139e-10	1.762039891235727623e-10	-7.579430901640706627e-11	2.895074967745708005e-11
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.432124705110527981e-09	-1.809969977690528914e-09	8.379433716702776509e-10	-3.779445113079325771e-10	1.671602375839321225e-10	-7.200751982310765392e-11	2.753049762292073261e-11
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.253123525168570225e-09	-1.705736927239361756e-09	7.951582367565605977e-10	-3.576692449545733229e-10	1.585748016829368579e-10	-6.841170125897663278e-11	2.618234868728514737e-11
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.081297274688312202e-09	-1.608596757500295808e-09	7.541349105130221868e-10	-3.385727738225532786e-10	1.504244300206120684e-10	-6.498813572926049931e-11	2.489826661899805458e-11
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.911578625128075648e-09	-1.520524202724219396e-09	7.139226313644287154e-10	-3.207789746323328864e-10	1.426861861260933535e-10	-6.171878026885174325e-11	2.367049914183807609e-11
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.743645207063947330e-09	-1.441124131289258671e-09	6.744488304081410904e-10	-3.042243990275528921e-10	1.353403508012780492e-10	-5.859609288708422081e-11	2.249569514434698750e-11
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.581368600977369023e-09	-1.367907141049519071e-09	6.364171602125969203e-10	-2.886800807346288985e-10	1.283700623173549138e-10	-5.562181797140660243e-11	2.137439575794196044e-11
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.428741427690149002e-09	-1.298326876438690672e-09	6.005537559515478762e-10	-2.739127543695093481e-10	1.217586635490580228e-10	-5.279801066896381498e-11	2.030727359703622663e-11
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.289728701705878562e-09	-1.229854393224235423e-09	5.675797234036522948e-10	-2.596907420942385535e-10	1.154896046433668480e-10	-5.012670915124737634e-11	1.929499582063517116e-11
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.166370989385972148e-09	-1.160977258096322456e-09	5.378567159859483037e-10	-2.458677436027293885e-10	1.095458349637163351e-10	-4.760600244820960180e-11	1.833709271541028122e-11
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.055066720225149346e-09	-1.093157742652613790e-09	5.106922894118758122e-10	-2.325470620409654070e-10	1.039086122559365120e-10	-4.522232397208051912e-11	1.742974027760561667e-11
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.951199326171536558e-09	-1.028395548763247228e-09	4.852044743850952524e-10	-2.198771972136534611e-10	9.855898270403979915e-11	-4.296004248889423574e-11	1.656851987576254753e-11
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.850182166424134881e-09	-9.686773929820669281e-10	4.605170181413732323e-10	-2.080056831317912846e-10	9.347811445684867940e-11	-4.080362775670153883e-11	1.574904138522317416e-11
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.747810506085852875e-09	-9.157980115421789986e-10	4.358261252984655718e-10	-1.970639452722265986e-10	8.864782772799291174e-11	-3.873850349474981253e-11	1.496710481527223914e-11
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.644509677654408152e-09	-8.692000024737719824e-10	4.112059817595188355e-10	-1.869845659375257845e-10	8.405699963332653007e-11	-3.676134472705688562e-11	1.422065236621055628e-11
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.543931020144582545e-09	-8.266877563663001200e-10	3.873425203745081785e-10	-1.775616765354437461e-10	7.969944651680493068e-11	-3.487667410512264815e-11	1.350912309888883458e-11
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.449769284108931337e-09	-7.860457509378800014e-10	3.649299460535911786e-10	-1.685878524420906692e-10	7.556912457822273446e-11	-3.308914705484876083e-11	1.283199030839799591e-11
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.365691383006213827e-09	-7.450748405587431793e-10	3.446572176795218597e-10	-1.598571904156143891e-10	7.166002215222040102e-11	-3.140337922568220851e-11	1.218872985298951375e-11
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.293426480231721397e-09	-7.025996295273342529e-10	3.268422593984116691e-10	-1.512545376611632371e-10	6.796342095421168314e-11	-2.981949210869811534e-11	1.157849431022750538e-11
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.229742586704191383e-09	-6.600631573528478230e-10	3.108529155470653854e-10	-1.428967429611141935e-10	6.446356095904132175e-11	-2.832606184523876175e-11	1.099959719898200169e-11
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.170638679785493368e-09	-6.193157453571989801e-10	2.959098278832948386e-10	-1.349367998261387480e-10	6.114364993956333645e-11	-2.690989563156775365e-11	1.045022799781361871e-11
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.112139185294649837e-09	-5.821959326850675396e-10	2.812385947419023293e-10	-1.275267267132509151e-10	5.798700193113919748e-11	-2.555788436612662137e-11	9.928587608113458021e-12
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.042676762386181978e-09	-5.467656633065183933e-10	2.642062314415890389e-10	-1.200104841918569717e-10	5.461160675926568738e-11	-2.409875214273927809e-11	9.372683836355066718e-12
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.785324040670771596e-10	-5.202324383608194869e-10	2.487587665810748390e-10	-1.139842480215366683e-10	5.176193547735562710e-11	-2.285586873628104527e-11	8.904300777109168368e-12
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.156174362941090108e-10	-4.963542266893519472e-10	2.336961539048945159e-10	-1.083801610963942397e-10	4.905538760461871449e-11	-2.167008943266696613e-11	8.458631957559389746e-12
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.573049233790883512e-10	-4.731867796277683355e-10	2.196705168490781673e-10	-1.030108673102283804e-10	4.649332144473175340e-11	-2.054741337789691244e-11	8.034225249906282892e-12
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	8.069322109436382805e-10	-4.488057422663237843e-10	2.073270328825574486e-10	-9.769090323499349323e-11	4.407704945144185898e-11	-1.949376526543978752e-11	7.629640637771294396e-12
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.657346914352529794e-10	-4.224000106371871028e-10	1.968987651045077477e-10	-9.233865662785783503e-11	4.180257915349314303e-11	-1.850978591986043696e-11	7.243884282738246026e-12
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.307121719221609501e-10	-3.954007530355207522e-10	1.877882778260825682e-10	-8.708165072735895779e-11	3.965518255071422656e-11	-1.758545296163474247e-11	6.876856751071153237e-12
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	6.943428114901303144e-10	-3.664255183379220525e-10	1.782498394300133529e-10	-8.147062833866236528e-11	3.737140863952298834e-11	-1.660286575914850235e-11	6.486348645372938003e-12
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.608668334684379535e-10	-3.437752939286390365e-10	1.696397797682581369e-10	-7.691963659716055518e-11	3.544123542544426135e-11	-1.576800482821141747e-11	6.159149252337209761e-12
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.232873028028262249e-10	-3.254922812816530311e-10	1.603052157015579569e-10	-7.290770605803836902e-11	3.359058755239949783e-11	-1.495939587625402872e-11	5.850516844287922652e-12
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.828638122525487820e-10	-3.107930424211163107e-10	1.504957475234995305e-10	-6.935217531951813794e-11	3.181981361457156395e-11	-1.417867716890953489e-11	5.558901889155635470e-12
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.426615090955885024e-10	-2.979531866152557569e-10	1.408194613794672743e-10	-6.608121918313102037e-11	3.013544426743094189e-11	-1.343238084933279508e-11	5.282161532587915019e-12
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	5.015002531212428455e-10	-2.835923883777946423e-10	1.308470926203166943e-10	-6.252848435882629041e-11	2.835192197270587571e-11	-1.264205084080214329e-11	4.985954017253602274e-12
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.718385159746252448e-10	-2.690378377581222445e-10	1.234515871913893692e-10	-5.929769883540008064e-11	2.687257996831283017e-11	-1.199035406663887011e-11	4.733784258434030945e-12
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.494294589792043663e-10	-2.523117942723507877e-10	1.175788840580031177e-10	-5.594759648179561267e-11	2.549090087921584036e-11	-1.138681692505599866e-11	4.491215143090668536e-12
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.314566431516190362e-10	-2.348185799948503395e-10	1.126575691763099811e-10	-5.261267497481733875e-11	2.419199032375315163e-11	-1.082244998762103392e-11	4.259347911412452604e-12
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.148516673334198387e-10	-2.180970074029552574e-10	1.080657330975167945e-10	-4.944061362551079107e-11	2.296005904740874452e-11	-1.028760654173888467e-11	4.039424914036576215e-12
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	3.940096708824466641e-10	-2.021114888732688351e-10	1.025242868061225499e-10	-4.624942944657167932e-11	2.163466195441287785e-11	-9.709261917910652670e-12	3.807825688867339929e-12
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.708830378676075447e-10	-1.917407950558828506e-10	9.672180060026502298e-11	-4.387426168523862014e-11	2.049606791676534707e-11	-9.207260297079265505e-12	3.616926320929932837e-12
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.447896289924170979e-10	-1.841847923720966564e-10	9.037144427578537702e-11	-4.184805080205205622e-11	1.939851441353730916e-11	-8.719222477727981373e-12	3.438392692860756197e-12
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.153287935136546094e-10	-1.771408177341834831e-10	8.327141379202894741e-11	-3.978865548292879035e-11	1.822545589987648698e-11	-8.194991181293473911e-12	3.249069289073345590e-12
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.920879081976576286e-10	-1.704881194012755812e-10	7.761723235264099322e-11	-3.797960824592812525e-11	1.724873735419365541e-11	-7.758238970729941493e-12	3.088152635106484065e-12
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.744081013746152051e-10	-1.619199457152123677e-10	7.314767197226605679e-11	-3.603103600473206202e-11	1.634431141992715522e-11	-7.355559163734435529e-12	2.931531425779286274e-12
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.627104708464955285e-10	-1.511565246909623524e-10	6.994417885832073245e-11	-3.391304389398565871e-11	1.551115962494667240e-11	-6.987141982698844996e-12	2.778588421820103334e-12
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.535525639292318290e-10	-1.380384064077646992e-10	6.720223112649596174e-11	-3.149168576282382451e-11	1.464021642059139749e-11	-6.603914036611430093e-12	2.613280103182919513e-12
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.459754267004034443e-10	-1.270207541685081165e-10	6.491217464075896955e-11	-2.946145811424654388e-11	1.390736116224263060e-11	-6.281880288619456533e-12	2.474603566581152848e-12
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.361279241321407653e-10	-1.180486316661032538e-10	6.218173299289058696e-11	-2.769244238580976633e-11	1.319687037754863465e-11	-5.968800150444064579e-12	2.345820732213344329e-12
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.198849040124869195e-10	-1.116453062663638556e-10	5.807735278942875285e-11	-2.613970996476432279e-11	1.240949883709466627e-11	-5.619549848057624962e-12	2.214440936486802037e-12
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.024127484420501648e-10	-1.083542796878758115e-10	5.383517327972389093e-11	-2.505232181979982111e-11	1.172764028637216636e-11	-5.315258610252741035e-12	2.107576517132597352e-12
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.825498257355314061e-10	-1.055876112893898139e-10	4.906077550250946718e-11	-2.396932456708987305e-11	1.099715020960178528e-11	-4.987828305952945421e-12	1.994752730085674543e-12
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.674345060024603846e-10	-1.024603131765509296e-10	4.538112303988760366e-11	-2.297071018699295533e-11	1.039422684977904223e-11	-4.716797383290726625e-12	1.897848167716529902e-12
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.571742822597511414e-10	-9.734675040067451733e-11	4.274428358804829690e-11	-2.179282003648780846e-11	9.847445076785039196e-12	-4.470715717011935923e-12	1.801234914810384516e-12
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.514623993804535107e-10	-8.916551468632817757e-11	4.102545288435689814e-11	-2.024728481081146475e-11	9.297027048082046779e-12	-4.223063166329342768e-12	1.692689234044398156e-12
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.490252942189530656e-10	-8.106648467786524216e-11	4.007033450392771804e-11	-1.881970644307141519e-11	8.847934992312618689e-12	-4.021329245722007021e-12	1.599014306817100095e-12
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.465822807392030758e-10	-7.349532408460244996e-11	3.912917414557013898e-11	-1.748093300668838496e-11	8.419750937872333543e-12	-3.829552372884018408e-12	1.510617858319527995e-12
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.408683314613453817e-10	-6.716006843626361552e-11	3.746335788366370193e-11	-1.624655520521507069e-11	7.942964411190980658e-12	-3.616960309275995857e-12	1.420609523506169036e-12
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.313962292624078184e-10	-6.437954675456958481e-11	3.507323621703936680e-11	-1.548711393321877294e-11	7.511462265066472120e-12	-3.425424954644526434e-12	1.350715797823616847e-12
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.177016102985502952e-10	-6.340097174867761205e-11	3.176587186831515897e-11	-1.489404381362713617e-11	7.029442015947753755e-12	-3.211666122175573190e-12	1.280682351627638096e-12
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	1.052775860520949557e-10	-6.309667455885045953e-11	2.879603366066035449e-11	-1.444964362422418000e-11	6.619782767285560407e-12	-3.029385586302669550e-12	1.222699984896212362e-12
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	9.386667523616317447e-11	-6.182655865116629586e-11	2.602564691307665001e-11	-1.386899149019915608e-11	6.198398289759188726e-12	-2.840221878398728486e-12	1.158352152998237941e-12
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	8.827970702841226783e-11	-5.862251165479189054e-11	2.455287041104452644e-11	-1.314217709495706350e-11	5.873472529503984962e-12	-2.691947297356418924e-12	1.098802316018927144e-12
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	8.680666286936331549e-11	-5.354084083245183746e-11	2.397141956407976049e-11	-1.222575821558050580e-11	5.592529090911973896e-12	-2.561571240010395686e-12	1.037203747804570573e-12
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	8.747592709158270943e-11	-4.695838723551630964e-11	2.382582440131355965e-11	-1.112204565013432412e-11	5.308869710117817187e-12	-2.428949671225039176e-12	9.688604968108633694e-13
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	8.779537147278077234e-11	-4.158540727920942626e-11	2.364485212073391997e-11	-1.021554318612368065e-11	5.067323748510437149e-12	-2.316921200743368468e-12	9.120404085161746332e-13
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	8.512086446350527346e-11	-3.752873958047838372e-11	2.279788592664775507e-11	-9.441470497675696031e-12	4.786341770205282511e-12	-2.189768455201556233e-12	8.561190890039104503e-13
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	7.865927713584013568e-11	-3.642077577605313160e-11	2.117569872711960105e-11	-9.052523688827431408e-12	4.517570178127900087e-12	-2.071672235136355104e-12	8.152371159640623820e-13
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	6.865663727025088166e-11	-3.695584004489494681e-11	1.877628303258741532e-11	-8.832243057978859062e-12	4.208205500036108904e-12	-1.937649345224140212e-12	7.761858824627578424e-13
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	5.952078550437956864e-11	-3.781475118603730686e-11	1.660586024290951869e-11	-8.691284021730045179e-12	3.943900265082711860e-12	-1.822952485775283029e-12	7.442396277852166355e-13
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	5.150864616906609997e-11	-3.781648011665765220e-11	1.467187847895595797e-11	-8.433587909023540650e-12	3.678236071411987006e-12	-1.705268080314160617e-12	7.074536203241488874e-13
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	4.841125695052530584e-11	-3.585543923799451558e-11	1.383917833221872670e-11	-7.989119931427866805e-12	3.485724211867220789e-12	-1.615768490149505976e-12	6.708685186160907489e-13
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	4.908819881691823066e-11	-3.162761553766857232e-11	1.381680531380734047e-11	-7.269016219520838321e-12	3.313846182075522695e-12	-1.530913833722418998e-12	6.258699964323173478e-13
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	5.162692446328622069e-11	-2.663020717459905355e-11	1.420542890803122718e-11	-6.475285819912467629e-12	3.166799558253933631e-12	-1.456004956297554695e-12	5.807000369571073497e-13
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	5.328667400220203583e-11	-2.270593481519783211e-11	1.442297593730430199e-11	-5.843250823976336768e-12	3.037863029852405326e-12	-1.391984815601037152e-12	5.437115358678644996e-13
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	5.207410742528205836e-11	-2.017149416459705723e-11	1.399651747013607498e-11	-5.365767939798583952e-12	2.873534767472710250e-12	-1.316398303864706520e-12	5.093435453297976931e-13
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	4.728582828267679395e-11	-2.010812569765119097e-11	1.280871642650052373e-11	-5.208272972872596964e-12	2.701838901504491181e-12	-1.243298023012864211e-12	4.866252147205923860e-13
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	3.956705084402935299e-11	-2.148276460505817983e-11	1.096959074447315067e-11	-5.209627328257123382e-12	2.496506828674699805e-12	-1.158797014989701524e-12	4.666744809417213691e-13
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	3.257867907101697000e-11	-2.291850224636986277e-11	9.317213589994666151e-12	-5.241674986025788727e-12	2.320712534309951679e-12	-1.086371081919884184e-12	4.505872623699805631e-13
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	2.683635588414687456e-11	-2.352820675411553264e-11	7.937853435913620372e-12	-5.163733691464104312e-12	2.150911646145556766e-12	-1.013377223021761500e-12	4.304601810271278052e-13
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	2.542236889749034232e-11	-2.192467706484091644e-11	7.525858399615132297e-12	-4.828141358393198147e-12	2.029379183561800695e-12	-9.543879834846657665e-13	4.046089432451257145e-13
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	2.725578440392558686e-11	-1.893272313695796559e-11	7.848942661764131361e-12	-4.349262359812604229e-12	1.955801709572571851e-12	-9.122968422237371194e-13	3.777501094200683111e-13
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	3.064564570228972229e-11	-1.497448673282112080e-11	8.508553768428093137e-12	-3.748647856095430680e-12	1.890381708507093007e-12	-8.712165408955699704e-13	3.468445531310367093e-13
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	3.299676012716307621e-11	-1.193238996955821321e-11	8.947365248969752763e-12	-3.280832192918602827e-12	1.829322686954726479e-12	-8.356794996018165826e-13	3.219100701812497303e-13
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	3.276245799396678592e-11	-1.020797327852107204e-11	8.799099456687167203e-12	-2.969145641262021900e-12	1.736114751675980281e-12	-7.914739642741756150e-13	3.003627154119094057e-13
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	2.857572469806053008e-11	-1.076790108546005872e-11	7.770807101174888918e-12	-2.942429990434598521e-12	1.608175259153185652e-12	-7.403896555978674881e-13	2.871553522762542816e-13
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.303830873796520053e-11	-1.235161954989317331e-11	6.455991241776640237e-12	-3.055017619734543324e-12	1.480806089393773660e-12	-6.925836434157682894e-13	2.796172833717293983e-13
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	1.679094586652325836e-11	-1.423561576237615985e-11	4.981223093714463164e-12	-3.196871160451445766e-12	1.343004963959939924e-12	-6.407044271192536083e-13	2.721193333358895199e-13
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	1.265599227573914785e-11	-1.504983063342551375e-11	3.990249522952330565e-12	-3.209384288336804921e-12	1.232948141363039935e-12	-5.956807546226178427e-13	2.617206293576816020e-13
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.228761523666131861e-11	-1.402722856241884883e-11	3.860082745286557877e-12	-3.007322901590211724e-12	1.174094359661562638e-12	-5.648976932993451236e-13	2.472067949985020392e-13
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.486047110897421314e-11	-1.131282097754293255e-11	4.390389741075714063e-12	-2.590823521590112792e-12	1.143064715018747671e-12	-5.389803562793776297e-13	2.263139336540115473e-13
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.856585138109468017e-11	-8.057783348356153761e-12	5.176303292604380448e-12	-2.113503366978865305e-12	1.126693814861584592e-12	-5.176564377845318552e-13	2.043555395094319346e-13
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	2.111067120752942611e-11	-5.644166434612311809e-12	5.703646347212205193e-12	-1.754916508124943154e-12	1.105539816800466208e-12	-4.986802183754595219e-13	1.870962511144990383e-13
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	2.124415386460029146e-11	-4.505060958508470591e-12	5.675902354537584696e-12	-1.555030670687724779e-12	1.053324490074025482e-12	-4.730009601717818790e-13	1.737220409665290693e-13
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	1.783968377401510166e-11	-5.386808406728046007e-12	4.844768240061342509e-12	-1.613742043788405451e-12	9.641047692095624721e-13	-4.411235191954819500e-13	1.678795274317210846e-13
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.262560452195770163e-11	-7.328773514932665167e-12	3.606068007120946930e-12	-1.808360878501598998e-12	8.579297717955707998e-13	-4.066153642035586673e-13	1.661692296928173743e-13
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	8.071692170624042858e-12	-9.056469494533773817e-12	2.529047494633895375e-12	-1.982134540089952935e-12	7.678236588464272930e-13	-3.770605023312926348e-13	1.649837280991177399e-13
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	4.828761277900942647e-12	-1.000814442309035373e-11	1.753975896378302396e-12	-2.051784455267310155e-12	6.919549496196402258e-13	-3.487914387173326804e-13	1.605215867591792993e-13
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	5.099973413606816206e-12	-9.063218981034869069e-12	1.789438285134669079e-12	-1.880435758038266526e-12	6.605693509767671284e-13	-3.289714447399042513e-13	1.497648991183688113e-13
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	8.025369769284754323e-12	-6.696966726078299011e-12	2.435701442215055339e-12	-1.530042814888007238e-12	6.626580229840593646e-13	-3.158735114229195155e-13	1.344136743319200161e-13
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.134000555049185229e-11	-4.238643772478872602e-12	3.173237407271996828e-12	-1.176645092901001120e-12	6.739407455679986733e-13	-3.067930167978706415e-13	1.198935564901151890e-13
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.417625828628357138e-11	-2.012866203052197821e-12	3.794619977395605756e-12	-8.533173173162032846e-13	6.763141021905266492e-13	-2.960075263270606423e-13	1.059163210040804220e-13
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	1.431013387498052162e-11	-1.331516257705687250e-12	3.789557618228652353e-12	-7.343569813405767691e-13	6.460929006424645624e-13	-2.810397097814532137e-13	9.789636280562701718e-14
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.133045391629900255e-11	-2.419082862543187334e-12	3.064404655262451170e-12	-8.478847728571052668e-13	5.785664049240165261e-13	-2.609179184483659169e-13	9.659101865671499199e-14
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	6.847904897822115775e-12	-4.376135271556144662e-12	1.994395576244577579e-12	-1.075448317767765700e-12	4.944713821070618074e-13	-2.385961742611683014e-13	9.870038157072406465e-14
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	3.022929551796345149e-12	-6.052387436220159295e-12	1.084719912465017284e-12	-1.269077012582595047e-12	4.240714809497837493e-13	-2.195277809403389814e-13	1.005356879292241065e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	4.887657355741108920e-13	-6.979669618386881310e-12	4.781036261344519819e-13	-1.360432803913317657e-12	3.701898153048491501e-13	-2.018759429475816431e-13	9.930523265063724830e-14
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	1.118481449788632256e-12	-6.171413496447709872e-12	6.129992973090363806e-13	-1.223238766893820077e-12	3.595649401564846377e-13	-1.906440138708236156e-13	9.194792017688174739e-14
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	4.041460225439076351e-12	-4.112964833617598958e-12	1.284053005210758112e-12	-9.226680924836782229e-13	3.800775010873332095e-13	-1.843386676865071686e-13	8.025817396405621943e-14
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	7.594351346117767765e-12	-1.731977871627971618e-12	2.100518987439319195e-12	-5.824888993530859396e-13	4.091414355975919098e-13	-1.800387662977352562e-13	6.765579246875221846e-14
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	1.012266220957060577e-11	4.883315930845417915e-14	2.673733493640841195e-12	-3.258096440697707365e-13	4.242913560025577630e-13	-1.748386782272661703e-13	5.754235509647078362e-14
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	1.020794324229840372e-11	4.018639809689243330e-13	2.673222314256247334e-12	-2.646032983981119747e-13	4.084061447034461373e-13	-1.671715527769583011e-13	5.331820097437419657e-14
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	7.677493574969716908e-12	-6.906108633270983345e-13	2.054485769553148193e-12	-3.969316813060949192e-13	3.552388339585048100e-13	-1.546593591206766494e-13	5.429317097613026025e-14
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	3.790557254008615783e-12	-2.560816867130499508e-12	1.118625760323586862e-12	-6.338108708077660613e-13	2.848694983106702406e-13	-1.402547872622548120e-13	5.832731943233412014e-14
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	1.082451176222178711e-13	-4.332657485815795652e-12	2.353335346524347705e-13	-8.564433927181457770e-13	2.193772087000041360e-13	-1.264033825556544679e-13	6.212992352345000802e-14
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-1.817554782946785128e-12	-5.135211961511175259e-12	-2.278837466646999078e-13	-9.467336049945018004e-13	1.807105907502318652e-13	-1.155362417952320937e-13	6.242970089826394334e-14
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-8.919409908851670843e-13	-4.354080156851382370e-12	-1.217848700838964869e-14	-8.216021345854694760e-13	1.841993807765236742e-13	-1.093954038767072760e-13	5.692028896987214341e-14
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	1.965861931857995896e-12	-2.505457084087430481e-12	6.623593425729581792e-13	-5.523173661580013878e-13	2.159903294349475671e-13	-1.066878242279345789e-13	4.754823465855400760e-14
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	5.279643654066407365e-12	-4.181912813080761072e-13	1.443200902247423940e-12	-2.528274669065155671e-13	2.541621914252186361e-13	-1.052807468862376416e-13	3.743615915752002311e-14
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	7.581816485427397285e-12	1.083710125613214378e-12	1.979876532487409748e-12	-3.641499518062032191e-14	2.769217762374427691e-13	-1.030538698470521869e-13	2.968844347443919982e-14
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	7.484378969080283437e-12	1.221023995595623583e-12	1.940988493749356927e-12	-1.016451099399746881e-14	2.636787016208182537e-13	-9.799513195193410368e-14	2.723997144867366262e-14
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	5.373822920847282602e-12	1.938070825980573303e-13	1.422058241632717421e-12	-1.463057709094553479e-13	2.218859173302736936e-13	-9.099701271128189917e-14	2.951349066999875966e-14
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	1.940425954823822616e-12	-1.567406613810224349e-12	5.865583715233992126e-13	-3.829126025735935674e-13	1.599283735583226443e-13	-8.182941496147339779e-14	3.446021510111257923e-14
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-1.280267057886667995e-12	-3.217053357250800924e-12	-1.943464595930194959e-13	-6.028095340528194795e-13	1.027633427286808651e-13	-7.296051623426520292e-14	3.907072586454845493e-14
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-2.910747038414755733e-12	-3.977807918068399339e-12	-5.890839797437906659e-13	-6.975049397970842258e-13	7.167479851555275534e-14	-6.611431582088556048e-14	4.038584117868526520e-14
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-1.988969938663811335e-12	-3.306941161156885582e-12	-3.664777957833622735e-13	-5.914647761868288029e-13	8.138820615418877285e-14	-6.252493239866795164e-14	3.633919903754058283e-14
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	6.583408983423382459e-13	-1.671777496293545182e-12	2.723728098542505298e-13	-3.510678105245876709e-13	1.183826263474364719e-13	-6.131927794593139931e-14	2.870845725515572034e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	3.721574742746667052e-12	1.876914035923521318e-13	1.009678911105487561e-12	-8.099962002736100405e-14	1.615138046662138171e-13	-6.105498939759555852e-14	2.030898284470125206e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	5.898652145504179003e-12	1.535729428025331939e-12	1.529479134843954121e-12	1.146562590427669001e-13	1.897590886283581839e-13	-6.029799610107292375e-14	1.393995191032927300e-14
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	5.947758030695179073e-12	1.670714390644220910e-12	1.530484812842702290e-12	1.366722049134431147e-13	1.830851104764640500e-13	-5.767540234108402540e-14	1.227055218377563125e-14
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	3.844517973063071275e-12	5.803497598572148017e-13	1.007953791111933346e-12	-1.597684505677118144e-14	1.414880720912608364e-13	-5.303600604038492001e-14	1.534281545107723722e-14
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	7.722978475147506138e-13	-1.063827772360928571e-12	2.513275944773865271e-13	-2.468958592807842806e-13	8.483415109823889995e-14	-4.744056511257034093e-14	2.059255031331456993e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-2.039946945400880906e-12	-2.564476536677649604e-12	-4.388540095905769650e-13	-4.560175594749749697e-13	3.373739805037023754e-14	-4.199627940539569996e-14	2.535724377333331711e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-3.370275328093160900e-12	-3.228234964873565591e-12	-7.637666074447523792e-13	-5.438458083417053600e-13	8.694204322157401220e-15	-3.780402965166246357e-14	2.698957904230878487e-14
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-2.194307594657504163e-12	-2.464698210792132919e-12	-4.728877698345389394e-13	-4.249250287881181889e-13	2.660050143240179863e-14	-3.548778045710620664e-14	2.314334042281471035e-14
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	3.585116756379970876e-13	-9.351347137993286509e-13	1.548238939306312917e-13	-1.971952479445193799e-13	6.812428543815485048e-14	-3.489485135603156971e-14	1.651899821144104766e-14
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	3.123427367287013195e-12	7.082051061218453385e-13	8.325200186306589832e-13	4.538974610946506349e-14	1.126988478533698619e-13	-3.484029697308424567e-14	9.499373439309615509e-15
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	4.946486022113056042e-12	1.809330649006503070e-12	1.275783654974020523e-12	2.074483791341761875e-13	1.401727844737576753e-13	-3.448545795333149100e-14	4.577964700068266332e-15
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	4.767278198913414285e-12	1.765517293547820566e-12	1.223334105333814013e-12	2.013923390711398322e-13	1.320559586921266945e-13	-3.305068113319546476e-14	4.046027952115423179e-15
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	2.756355439107242194e-12	6.750568773434281883e-13	7.184175397428615321e-13	4.224190213017131058e-14	9.174438239542282906e-14	-3.052460901048630494e-14	7.533377358579404920e-15
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-1.204374829586951368e-14	-8.491223543597569624e-13	2.784128341990947707e-14	-1.796556590698086558e-13	3.870084024172151095e-14	-2.746008668720761450e-14	1.271598146806556567e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-2.448516386105901063e-12	-2.185462603880144862e-12	-5.778416211211317193e-13	-3.726934476371654188e-13	-7.344270100159556293e-15	-2.442007381070618763e-14	1.723702975141909531e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-3.470013375517088456e-12	-2.716031414087749050e-12	-8.296563481121631436e-13	-4.457990116688645960e-13	-2.677571191548387805e-14	-2.196427019732318334e-14	1.875345585194699391e-14
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-2.451828861645572727e-12	-2.084675275315308948e-12	-5.728787873161112323e-13	-3.467228465147209777e-13	-8.432428442642608226e-15	-2.045884915859505537e-14	1.591071611729916649e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	1.265379702005913828e-13	-5.610320163898624043e-13	7.210071184436353810e-14	-1.155730245430362892e-13	3.837397169004246076e-14	-1.962771759879639528e-14	9.669102756156332403e-15
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	2.623163785512901403e-12	9.062122450235494810e-13	6.944475652734528267e-13	1.052897429434484305e-13	8.310896837576630176e-14	-1.927466177152737788e-14	3.697980123997454196e-15
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	4.225747288653782752e-12	1.857796089689020585e-12	1.090978686188378630e-12	2.477550498376505744e-13	1.103717675143586455e-13	-1.895438016064430148e-14	-3.277016728738509202e-16
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	4.009501301917021537e-12	1.765037439852486571e-12	1.030355042639998975e-12	2.329512173218303428e-13	1.028066936578342280e-13	-1.835923901431444111e-14	-4.195169386573428831e-16
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	2.180866333250281734e-12	7.470903027296010773e-13	5.653523133260995135e-13	7.933318561341220880e-14	6.469184290564554887e-14	-1.742345908882889209e-14	2.984804332391676298e-15
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-3.028882514460522005e-13	-6.469052836117876726e-13	-6.268029106613784168e-14	-1.300468570515884895e-13	1.466367181269597708e-14	-1.624198862493354924e-14	7.837212498736130983e-15
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-2.656537930700679094e-12	-1.963136337094122870e-12	-6.556185211772730950e-13	-3.262105439886453340e-13	-3.203715860187456896e-14	-1.475948462542381920e-14	1.241440951787297600e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-3.360817104108398251e-12	-2.336877452019234488e-12	-8.305318669104374227e-13	-3.789670440422315505e-13	-4.566317695308575443e-14	-1.337841110665108133e-14	1.355753960117247044e-14
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-2.265402647268843018e-12	-1.678835760184707249e-12	-5.500841762699186366e-13	-2.748686840123587152e-13	-2.360387046496207928e-14	-1.205491208800056153e-14	1.089072168110404011e-14


==> pde_runs/ss_100Td_nr256_lmax7_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	f6	f7	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.828374109132684389e-02	-1.738986450453418688e-04	1.130156794150561852e-05	3.691844768543643934e-05	-1.538409380198172302e-07	4.800861617546801331e-06	-8.101123716403950023e-09	1.429327290971561525e-06
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.822354995067028693e-02	-5.691426681749711019e-04	3.796406212031147630e-05	1.064859628032327102e-04	-7.673255529994654078e-07	1.485399534394867875e-05	-3.842799901020257942e-08	4.325447589247048871e-06
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.815571546531692948e-02	-9.614510629736827945e-04	6.788234290270659375e-05	1.706239952757590886e-04	-1.647795522974804671e-06	2.549064907134375240e-05	-7.173968537381128460e-08	7.292013655899332047e-06
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.808287870340287706e-02	-1.344946727547650673e-03	1.001888498602103602e-04	2.294295856975513191e-04	-2.783683370139725865e-06	3.665080627233903736e-05	-1.067233509449909787e-07	1.035031660916121687e-05
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.800626493019150398e-02	-1.718347536086339009e-03	1.345157767866948448e-04	2.831598424970505350e-04	-4.178160870646755195e-06	4.828036038882345762e-05	-1.465957525437972415e-07	1.348579521108284682e-05
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.792662952078301619e-02	-2.080971117805272084e-03	1.706246305503810855e-04	3.319163393366783565e-04	-5.829639563563258803e-06	6.031977573525683595e-05	-1.958322105761349465e-07	1.671689550524968338e-05
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.784448785965351003e-02	-2.432192683339617217e-03	2.083305957933839271e-04	3.758598065431207908e-04	-7.730145285069980757e-06	7.269143415185887181e-05	-2.589880561264098280e-07	2.002871512349302410e-05
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.775970935744932144e-02	-2.773611451459404194e-03	2.477120259659995626e-04	4.153122276259127855e-04	-9.879369304569877254e-06	8.540746630317596721e-05	-3.410361877673712198e-07	2.345196896177022532e-05
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.767256991648641640e-02	-3.104566737491180548e-03	2.886364481250408109e-04	4.503722256279055094e-04	-1.226202525057356623e-05	9.838312177995087952e-05	-4.463123377327962984e-07	2.697399945831540960e-05
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.758368164697975411e-02	-3.423251080504665419e-03	3.307898605066987813e-04	4.810089349702166995e-04	-1.484666497858381269e-05	1.114934753463918036e-04	-5.781712865230103943e-07	3.057523157788515495e-05
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.749252134196176423e-02	-3.731913639856476728e-03	3.743826782449955208e-04	5.075905404765541744e-04	-1.763095659163761340e-05	1.247789757516378308e-04	-7.410760067226260221e-07	3.428035086381698763e-05
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.739849494074617864e-02	-4.032468839129801225e-03	4.196582413634932104e-04	5.304036048156253545e-04	-2.061525408696071864e-05	1.382727874682978110e-04	-9.399424168656124169e-07	3.810795800392812561e-05
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.730271645187974050e-02	-4.321429273203682662e-03	4.660288760956995176e-04	5.493065221303878101e-04	-2.374293947476162743e-05	1.517729687630655321e-04	-1.175741761909327986e-06	4.201220907290464278e-05
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.720517849012952460e-02	-4.599190266358569278e-03	5.134404150167250777e-04	5.644953737739550736e-04	-2.699103315534945752e-05	1.652460791204372220e-04	-1.450836610698313203e-06	4.599393299895903427e-05
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.710464511566134604e-02	-4.869293287528146490e-03	5.624341049405114697e-04	5.763006213032356067e-04	-3.037691957269444157e-05	1.788127418384791363e-04	-1.771401261356717247e-06	5.010013309744045635e-05
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.700166060335804863e-02	-5.130178145172772236e-03	6.126858671325662378e-04	5.847541036237014628e-04	-3.385878537100738412e-05	1.923522692210828092e-04	-2.138404413895866889e-06	5.430562820713568040e-05
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.689681365217527154e-02	-5.380574485314394521e-03	6.638457116295870021e-04	5.899579040736424498e-04	-3.739198094971415959e-05	2.057540138719116715e-04	-2.551557358712430052e-06	5.858487540580946710e-05
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.678945323065769990e-02	-5.622250113892788073e-03	7.161694413385451437e-04	5.920956297034090472e-04	-4.097411228842897318e-05	2.190673427160251638e-04	-3.014930420804602050e-06	6.296130013323890915e-05
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.667954300325547312e-02	-5.855359962335250634e-03	7.696119081333084762e-04	5.912953513501183070e-04	-4.458163379789836556e-05	2.322572416441625340e-04	-3.530300791637494265e-06	6.743138312754848416e-05
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.656705289329802044e-02	-6.080071504088190720e-03	8.241255993531805719e-04	5.876763933007331025e-04	-4.819106401214154133e-05	2.452938842834075637e-04	-4.099194894288291872e-06	7.199234789997659297e-05
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.645195822567660782e-02	-6.296567023247617682e-03	8.796601228212643257e-04	5.813510120671906960e-04	-5.177864382570296039e-05	2.581521092359806034e-04	-4.722930771230415882e-06	7.664220571646478001e-05
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.633493074061454220e-02	-6.503829013077851336e-03	9.358331992469128696e-04	5.724911213673084063e-04	-5.530067807229324266e-05	2.707322439769627468e-04	-5.398473796979582048e-06	8.135114089971003180e-05
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.621459001810287015e-02	-6.704437089536727581e-03	9.932461714601940623e-04	5.611112279529135863e-04	-5.877471372653636489e-05	2.831510244145871462e-04	-6.134547067764035622e-06	8.617184808380734919e-05
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.609232057082667366e-02	-6.896224399269935967e-03	1.051180439880085565e-03	5.474522513340048533e-04	-6.213808219627347639e-05	2.952382374591357096e-04	-6.923272134830300010e-06	9.104594961068887700e-05
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.596743430191133462e-02	-7.080546350624206814e-03	1.109906457443991887e-03	5.315611695740243663e-04	-6.538816218999555607e-05	3.070445501574451232e-04	-7.769104217837211835e-06	9.599767730421349696e-05
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.583993577907384931e-02	-7.257560965578172679e-03	1.169366551769467598e-03	5.135376387854703739e-04	-6.850326923720580392e-05	3.185492759604978364e-04	-8.672276511301446307e-06	1.010235942675352850e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.571058385856590189e-02	-7.426477272305337905e-03	1.229154877888991850e-03	4.936068033440988746e-04	-7.144499043830086164e-05	3.296667617544416949e-04	-9.627075677287706896e-06	1.060907405729626639e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.557791652766631341e-02	-7.589365077252619059e-03	1.289893458308787478e-03	4.716417132253076638e-04	-7.422597206719324726e-05	3.405015502468582210e-04	-1.064421185597774453e-05	1.112532423570070355e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.544345660541416032e-02	-7.744532209967154059e-03	1.350832256875365107e-03	4.479881972606282090e-04	-7.679425360953526540e-05	3.509116514771379986e-04	-1.171171608324795876e-05	1.164489088747155536e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.530571423410154452e-02	-7.893887891261049811e-03	1.412594233820543312e-03	4.224745106360750305e-04	-7.915864337610560922e-05	3.609973343956971673e-04	-1.284096665848443120e-05	1.217325297506893528e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.516625957166398420e-02	-8.035907125636121418e-03	1.474425604912841734e-03	3.954771048412175031e-04	-8.127363671356009655e-05	3.706289422611073721e-04	-1.401856351703301610e-05	1.270411599322186650e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.502436833646681180e-02	-8.171584305140061621e-03	1.536603331730581473e-03	3.669529574994158340e-04	-8.313428670262380739e-05	3.798458967250529562e-04	-1.524952639698173988e-05	1.323997968233173476e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.488008021469954256e-02	-8.301049246488209632e-03	1.599062462411613176e-03	3.369922989998479267e-04	-8.472278297616914970e-05	3.886308821553228002e-04	-1.653269947129229879e-05	1.378041200806869005e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.473425197487474303e-02	-8.423781078998923699e-03	1.661391897452594571e-03	3.058587863391289000e-04	-8.601567198610553635e-05	3.969249072396768266e-04	-1.785917065200143391e-05	1.432193320873730209e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.458532310944353760e-02	-8.541277702536173230e-03	1.724212837402272882e-03	2.732940242396601272e-04	-8.701082477873102537e-05	4.048071985109731510e-04	-1.924194854940496411e-05	1.487001336348456576e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.443497121342096901e-02	-8.652386594646926943e-03	1.786773917629106345e-03	2.397354350406528966e-04	-8.768193479697337922e-05	4.121794941540625977e-04	-2.066426391788680957e-05	1.541817605445316834e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.428244474477080861e-02	-8.757896626989579436e-03	1.849351477747478243e-03	2.050924791399409198e-04	-8.802071809716068788e-05	4.190732691245790172e-04	-2.213150302035653071e-05	1.596893204848165502e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.412780121637719211e-02	-8.857929484541228818e-03	1.911880040429468283e-03	1.694466606936185116e-04	-8.801331389894684646e-05	4.254757865761232740e-04	-2.364160628576537280e-05	1.652181780260720634e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.397110066257678807e-02	-8.952608305944827552e-03	1.974294698797558582e-03	1.328765280748468779e-04	-8.764678894776373468e-05	4.313764758194658304e-04	-2.519235325738288487e-05	1.707630880921498311e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.381240942629666513e-02	-9.042064227728272702e-03	2.036529138636564498e-03	9.545915177672075760e-05	-8.690922962327772604e-05	4.367678007328721669e-04	-2.678118968683086180e-05	1.763176863076230364e-04
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.365264845272820826e-02	-9.125987215846492057e-03	2.098191591900896470e-03	5.747242767693362312e-05	-8.579627050183252508e-05	4.416181800337659570e-04	-2.839693074583765121e-05	1.818463189999077541e-04
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.349103908803296892e-02	-9.204988976823938462e-03	2.159553315082322900e-03	1.879047544693473304e-05	-8.429487971466481904e-05	4.459507199784159951e-04	-3.004528874414782162e-05	1.873729649490387718e-04
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.332678467181668269e-02	-9.279563448664198896e-03	2.220872237227842442e-03	-2.072309056958328451e-05	-8.238485744817297283e-05	4.497768818000793915e-04	-3.173227500563161648e-05	1.929211995442037025e-04
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.316168216223233545e-02	-9.349035839136066520e-03	2.281442150332689718e-03	-6.058269816351303556e-05	-8.007762956045689313e-05	4.530496050158855544e-04	-3.343728410714151810e-05	1.984272003573131949e-04
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.299581664165238015e-02	-9.413601507368956484e-03	2.341214764955169836e-03	-1.007157649857821181e-04	-7.737228742764765891e-05	4.557736826536610045e-04	-3.515689740923423157e-05	2.038853229532566974e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.282751524220551997e-02	-9.474056566437001267e-03	2.400760021453897299e-03	-1.414795028639308802e-04	-7.423404015116435647e-05	4.579753950634472934e-04	-3.690595700217668942e-05	2.093462961237507758e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.265772019048658492e-02	-9.530159886194581112e-03	2.459703747085465689e-03	-1.826002205439291139e-04	-7.067012880057830224e-05	4.596365972279024153e-04	-3.867224741918964711e-05	2.147747824569370392e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.248739050005003293e-02	-9.581765165748507701e-03	2.517691208445191949e-03	-2.238009404661576876e-04	-6.669792869550735252e-05	4.607509407068250502e-04	-4.044306196214748179e-05	2.201370245568930824e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.231572181138694821e-02	-9.629278447775637545e-03	2.574975420811247574e-03	-2.652332770992537258e-04	-6.229647388944842203e-05	4.613265203740247078e-04	-4.222401001643840394e-05	2.254554955990977871e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.214278596171604607e-02	-9.672799721607089340e-03	2.631503385055780544e-03	-3.068384233611379003e-04	-5.746252285566948593e-05	4.613618017643319850e-04	-4.401163614254012302e-05	2.307244066109297902e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.196865785064641086e-02	-9.712435005755411938e-03	2.687223483733455071e-03	-3.485595398865996950e-04	-5.219468354697956610e-05	4.608581816130810985e-04	-4.580218787343618846e-05	2.359370253580788377e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.179341187429228388e-02	-9.748289680815367883e-03	2.742085568690253751e-03	-3.903417461155899880e-04	-4.649223218771261404e-05	4.598180548453676352e-04	-4.759188018177067461e-05	2.410863944278999571e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.161712034424854378e-02	-9.780464684242404921e-03	2.796041069743428024e-03	-4.321319669720609488e-04	-4.035464255049079485e-05	4.582437624741391618e-04	-4.937700864989452650e-05	2.461657798328818758e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.144074821832573585e-02	-9.808924068344193267e-03	2.848780200267721219e-03	-4.736691077870478633e-04	-3.381727178324997680e-05	4.561504687952397169e-04	-5.114475405958777797e-05	2.511437830704978807e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.126347784184520140e-02	-9.833933262377747564e-03	2.900533939852121754e-03	-5.151148345408025674e-04	-2.685209090005352949e-05	4.535349773130676167e-04	-5.290025573946948275e-05	2.560400561001338377e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.108537954456619290e-02	-9.855582494272888128e-03	2.951259051369557827e-03	-5.564208237693195379e-04	-1.946109381442217532e-05	4.504007494034927093e-04	-5.463969207882919861e-05	2.608484625061528901e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.090296684828911539e-02	-9.874298387680655043e-03	3.001889436100137545e-03	-5.983550857591179734e-04	-1.148873851756949717e-05	4.466760624888653367e-04	-5.639296963677397452e-05	2.656549545534690792e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.072520627636589924e-02	-9.889312919152778991e-03	3.049936276539763364e-03	-6.388337553866736771e-04	-3.334355728701691115e-06	4.425570195713017714e-04	-5.807096122962841631e-05	2.702200437805097602e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.054770982562562159e-02	-9.901258459933027015e-03	3.096633902467599026e-03	-6.788495048044102193e-04	5.181936604363622458e-06	4.379723763635376800e-04	-5.971347950444293585e-05	2.746578667566772105e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.037053821264607573e-02	-9.910263538745630457e-03	3.141968377531566096e-03	-7.183696879567793864e-04	1.404916061403015157e-05	4.329359071065828424e-04	-6.131722471439927881e-05	2.789643756539297642e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.018492144806569105e-02	-9.916688388847147081e-03	3.188090147793684170e-03	-7.592993200274413511e-04	2.372451104014242250e-05	4.271765418436636102e-04	-6.295586939425477176e-05	2.833409691222907529e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	6.000859466812448473e-02	-9.920042662337024211e-03	3.230596015094598823e-03	-7.977106394983136560e-04	3.327474424101893791e-05	4.212566365300562097e-04	-6.447015644611928131e-05	2.873673466542562053e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.982398330131316611e-02	-9.920788566902864758e-03	3.273728012406374160e-03	-8.374160757502719472e-04	4.364165967080919993e-05	4.145998369623661453e-04	-6.600820759034161343e-05	2.914423539601099667e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963997340882672832e-02	-9.918819584792067795e-03	3.315319201855360717e-03	-8.764538651848166042e-04	5.434116418072378540e-05	4.075090786542687714e-04	-6.748970046415516148e-05	2.953568149692290196e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.946533495489634419e-02	-9.914534816773233269e-03	3.353493452019681159e-03	-9.129894630142800296e-04	6.482707902800220853e-05	4.003683800341837143e-04	-6.884512390933344582e-05	2.989319726441149903e-04
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.928265340417374074e-02	-9.907620106113349673e-03	3.392065717436025182e-03	-9.506546958867281199e-04	7.613408936992847680e-05	3.924799536500307370e-04	-7.020708964206449671e-05	3.025218733298944986e-04
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.910072476217862608e-02	-9.898341861786376372e-03	3.429091960684690216e-03	-9.875865777267431138e-04	8.772952026208224866e-05	3.842086072091725150e-04	-7.150343035303956404e-05	3.059408053044576550e-04
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.891959436103080816e-02	-9.886807634112163012e-03	3.464574720940250853e-03	-1.023767110777972379e-03	9.959783211659175206e-05	3.755713939763719251e-04	-7.273134744135727919e-05	3.091860358003997852e-04
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.873930493249623908e-02	-9.873120431631325286e-03	3.498517141823632298e-03	-1.059179608692699262e-03	1.117240232594124655e-04	3.665847944774426950e-04	-7.388819966161901977e-05	3.122550021317568457e-04
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.855989578934243239e-02	-9.857382411964855928e-03	3.530926101260794224e-03	-1.093810482169461223e-03	1.240920532935529377e-04	3.572664689317761317e-04	-7.497149397339126868e-05	3.151452434683488539e-04
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.837292738160873573e-02	-9.838803797707493942e-03	3.563243143071507558e-03	-1.129239425363276050e-03	1.372907576831119524e-04	3.471680941587437026e-04	-7.602491422252205652e-05	3.179788772979232829e-04
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.819543280804694019e-02	-9.819172441037388177e-03	3.592539397265343513e-03	-1.162234318186995035e-03	1.501041375889539543e-04	3.372254754366599012e-04	-7.695038420158641188e-05	3.204960369848057640e-04
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.801054270946836428e-02	-9.796718421642827690e-03	3.621617065490516374e-03	-1.195927603262139953e-03	1.637350891902959130e-04	3.265103666443306351e-04	-7.783378392659284133e-05	3.229346470370343929e-04
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.783509459866991581e-02	-9.773571617809444223e-03	3.647847188058618659e-03	-1.227249264221399018e-03	1.769274265526783599e-04	3.160144271314100891e-04	-7.859287789204262608e-05	3.250720133165597493e-04
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.765240852426668089e-02	-9.747617671772202189e-03	3.673743095548235704e-03	-1.259175527876766785e-03	1.909201783128219138e-04	3.047559592660925901e-04	-7.929803048662261095e-05	3.271107598981769118e-04
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.747911793928942720e-02	-9.721297631151945215e-03	3.696965405318010031e-03	-1.288798639611439837e-03	2.044253576658455307e-04	2.937749362000556400e-04	-7.988345602823861624e-05	3.288647408077350893e-04
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.729874223279403378e-02	-9.692190670658757529e-03	3.719745351539451624e-03	-1.318937328737580187e-03	2.187114673902121591e-04	2.820441569106000852e-04	-8.040338363116278917e-05	3.305002075104707853e-04
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.711958222023029441e-02	-9.661599376893611688e-03	3.740961775430564490e-03	-1.348158671862830036e-03	2.331208463501805762e-04	2.701000104071147375e-04	-8.082633949441120921e-05	3.319281953804775818e-04
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.694165869749429065e-02	-9.629606309335039110e-03	3.760635110853872976e-03	-1.376461457524563638e-03	2.476362125548961274e-04	2.579607461243054096e-04	-8.115096576104793619e-05	3.331480435798938873e-04
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.676498914845475724e-02	-9.596289166285645877e-03	3.778788061575297751e-03	-1.403846422672531784e-03	2.622402045044426328e-04	2.456443047448713139e-04	-8.137616613170981731e-05	3.341597624660401717e-04
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.658958780651938969e-02	-9.561720967296752360e-03	3.795445639141349810e-03	-1.430316242281457536e-03	2.769153380008367114e-04	2.331683618076276551e-04	-8.150110172407746244e-05	3.349640307863718650e-04
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.641546797663460344e-02	-9.525971695566189112e-03	3.810632155212809180e-03	-1.455873708356636041e-03	2.916448342296309331e-04	2.205498754149214395e-04	-8.152499525597259355e-05	3.355615612345888674e-04
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.623481664574708772e-02	-9.487407967697357794e-03	3.824962556865433433e-03	-1.481621019681440745e-03	3.070843155559599457e-04	2.072232854379063073e-04	-8.144122242356035906e-05	3.359660901944863621e-04
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.606335094335068020e-02	-9.449452361806560952e-03	3.837219236389624675e-03	-1.505325213518299895e-03	3.218740851829164813e-04	1.943648050741013085e-04	-8.125673241924506773e-05	3.361437418571694012e-04
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.589319359774076040e-02	-9.410517439461994760e-03	3.848085517708287485e-03	-1.528132627497365888e-03	3.366686340683226232e-04	1.814140567985905381e-04	-8.096998640374959168e-05	3.361181291716996457e-04
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.571670735528370250e-02	-9.368832861070618134e-03	3.857988081743509660e-03	-1.551024594955088039e-03	3.521240512935247037e-04	1.677929746261010656e-04	-8.056067468125719321e-05	3.358754732370398521e-04
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.554924262210350627e-02	-9.328083686047360448e-03	3.866094874117681490e-03	-1.572018266634230650e-03	3.668806862225629153e-04	1.547017861421622813e-04	-8.006445186957375254e-05	3.354387480116227172e-04
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.537557608579084245e-02	-9.284624920856887273e-03	3.873175714190323603e-03	-1.593032219687329611e-03	3.822635755924278693e-04	1.409667162880005029e-04	-7.943660109833191978e-05	3.347708900215771847e-04
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.520335145268755184e-02	-9.240348055317652159e-03	3.878863743933763306e-03	-1.613101585143975839e-03	3.975847883642923391e-04	1.271977765653016285e-04	-7.869767859663695379e-05	3.338897227205065701e-04
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.503256840074270684e-02	-9.195310119142270644e-03	3.883191391104489753e-03	-1.632236694330702325e-03	4.128285201163129866e-04	1.134106767718204560e-04	-7.784816804696100781e-05	3.327979346943888556e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.486322317651923242e-02	-9.149566863697432620e-03	3.886193319106106148e-03	-1.650449912030595156e-03	4.279792660753914185e-04	9.962107474756599316e-05	-7.688894614816326151e-05	3.314985768149591354e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.469531055607583514e-02	-9.103172328772890509e-03	3.887904470803770288e-03	-1.667754257045318865e-03	4.430219948784118976e-04	8.584426305279811774e-05	-7.582104423059877541e-05	3.299948010176879010e-04
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.452882532410253946e-02	-9.056178532258598105e-03	3.888358604302362236e-03	-1.684162365015730864e-03	4.579422738943645190e-04	7.209493768008476021e-05	-7.464546875361209913e-05	3.282896649162415871e-04
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.436376097351464098e-02	-9.008634598981803132e-03	3.887589491998350369e-03	-1.699687264922858246e-03	4.727262369657817139e-04	5.838709009323901655e-05	-7.336337903704508645e-05	3.263865653291053758e-04
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.420010785272538767e-02	-8.960585483531976689e-03	3.885632602907103557e-03	-1.714343477869113971e-03	4.873605515689616698e-04	4.473384224168205762e-05	-7.197633971295664822e-05	3.242898517230587379e-04
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.403083322763643087e-02	-8.909955131044283716e-03	3.882361794387225243e-03	-1.728726286262296727e-03	5.024577347502692977e-04	3.055878096971802079e-05	-7.041881390666712248e-05	3.219002762184996970e-04
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.387003314688099120e-02	-8.861005665164414791e-03	3.878084460761310574e-03	-1.741651605312860692e-03	5.167469306932960874e-04	1.705569536338423219e-05	-6.882220008925432804e-05	3.194213627165476779e-04
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.370371221063699463e-02	-8.809524728377661137e-03	3.872466212235761273e-03	-1.754259678383881388e-03	5.314578452683479818e-04	3.063223860090440993e-06	-6.704963993077658337e-05	3.166423883355990376e-04
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.354571648554978802e-02	-8.759842912305929041e-03	3.866011436436006185e-03	-1.765516185942065741e-03	5.453530540116571746e-04	-1.024088047249055401e-05	-6.525098367493116947e-05	3.137996865303199745e-04
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.338229265144940616e-02	-8.707681432367829141e-03	3.858195985115444974e-03	-1.776416798696845486e-03	5.596291235472815274e-04	-2.400155989395835762e-05	-6.327203326053710609e-05	3.106509495904402856e-04
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.322032591570666216e-02	-8.655233997692851969e-03	3.849314434006687307e-03	-1.786471000646420830e-03	5.736657219173687703e-04	-3.762610993702130753e-05	-6.119105841304424897e-05	3.073208205606181836e-04
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.305979877405738593e-02	-8.602537483585822806e-03	3.839404995018637183e-03	-1.795697126652960867e-03	5.874521804418326174e-04	-5.110363810144876378e-05	-5.901072382463185678e-05	3.038149832094977744e-04
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.290069278737637853e-02	-8.549626140727104723e-03	3.828505615360553588e-03	-1.804113804209308289e-03	6.009784836887019973e-04	-6.442390830653930609e-05	-5.673383931560798169e-05	3.001393551362979673e-04
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.274299000843318819e-02	-8.496533018775559790e-03	3.816653009773397515e-03	-1.811739093026313360e-03	6.142350008025623115e-04	-7.757706594508040300e-05	-5.436312706756954801e-05	2.962996653131769772e-04
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258667230578087382e-02	-8.443290113912644071e-03	3.803883162104144868e-03	-1.818590850742643570e-03	6.272126433121780892e-04	-9.055376325176272103e-05	-5.190134210334427286e-05	2.923016292530853668e-04
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.243171955175837673e-02	-8.389928648036417552e-03	3.790232602046192129e-03	-1.824687692045171786e-03	6.399033243763464643e-04	-1.033455309317094119e-04	-4.935159433650677648e-05	2.881514143099192710e-04
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.227811159422086906e-02	-8.336478860016155110e-03	3.775737091502002086e-03	-1.830047971147211053e-03	6.522994158055521637e-04	-1.159443329660380826e-04	-4.671699859306096137e-05	2.838551392865771845e-04
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.211951218483504289e-02	-8.280739565781266090e-03	3.759776439258982750e-03	-1.834867552705206697e-03	6.648908449070255406e-04	-1.288545468442206727e-04	-4.388565721433086020e-05	2.792309262586072983e-04
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.196858849047577417e-02	-8.227197895797545846e-03	3.743662741023515150e-03	-1.838779359930804800e-03	6.766633899046663701e-04	-1.410359800357721747e-04	-4.108730060471550537e-05	2.746549611222449320e-04
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.181273989202501984e-02	-8.171417921271838594e-03	3.726090402049440659e-03	-1.842129660022933952e-03	6.885919528081739472e-04	-1.534970031429258315e-04	-3.809246001519542432e-05	2.697529788322890957e-04
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.166441223506958863e-02	-8.117885408252242807e-03	3.708499485986559239e-03	-1.844669222437025349e-03	6.997167593066051881e-04	-1.652346671846517613e-04	-3.514419368492282386e-05	2.649236986052316855e-04
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.151122222054018568e-02	-8.062163172219331472e-03	3.689459165156897241e-03	-1.846628948968203612e-03	7.109593196110415656e-04	-1.772209484028743423e-04	-3.200037025660269269e-05	2.597713972306638932e-04
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.135935341493911427e-02	-8.006506085214491752e-03	3.669722988563484372e-03	-1.847908767209730310e-03	7.218442312984294342e-04	-1.889562328245974088e-04	-2.878611503744367056e-05	2.545016848471885296e-04
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.120878100933611010e-02	-7.950937173527780621e-03	3.649326231094890231e-03	-1.848528932634593142e-03	7.323676318688574112e-04	-2.004355580918321079e-04	-2.550544463066412560e-05	2.491216184215098452e-04
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.105948078496930220e-02	-7.895478703045589672e-03	3.628303123559315814e-03	-1.848509157032746531e-03	7.425258731633944086e-04	-2.116541834704286588e-04	-2.216227232573119511e-05	2.436380554813295601e-04
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.091142911584049802e-02	-7.840152101727995357e-03	3.606686865424453027e-03	-1.847868606979851487e-03	7.523155085769186795e-04	-2.226075956183010097e-04	-1.876040694862945749e-05	2.380576738699636424e-04
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.076460171031483420e-02	-7.784976208447842196e-03	3.584509948667277592e-03	-1.846626478436788317e-03	7.617341231448300758e-04	-2.332923345891195553e-04	-1.530382026739994508e-05	2.323875035317324463e-04
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.061897383842712400e-02	-7.729967663625664752e-03	3.561804139322887874e-03	-1.844801905515869181e-03	7.707801569623313597e-04	-2.437058170217110402e-04	-1.179659797695723375e-05	2.266348277724315990e-04
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.047452140923230218e-02	-7.675142524112674516e-03	3.538600262546818306e-03	-1.842413488090945042e-03	7.794521530637831420e-04	-2.538455860086050240e-04	-8.242709653771158331e-06	2.208067238048955086e-04
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.032551250995712794e-02	-7.618335627561957646e-03	3.513972033098037521e-03	-1.839350880332240928e-03	7.880728562617954217e-04	-2.640981113569883460e-04	-4.501322006174207566e-06	2.146728633350519202e-04
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.018338473000089062e-02	-7.563932133378227507e-03	3.489844012835730501e-03	-1.835868431092802563e-03	7.959788419601152628e-04	-2.736730433386851190e-04	-8.643449739556550856e-07	2.087120216961895803e-04
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.003674193402162657e-02	-7.507595373017950449e-03	3.464316773113138015e-03	-1.831707137406754287e-03	8.038029791349202233e-04	-2.833350713283454758e-04	2.954822233121489656e-06	2.024544610661260032e-04
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.989684039679662814e-02	-7.453673286191425662e-03	3.439382330559201915e-03	-1.827205172265455738e-03	8.109438110526294126e-04	-2.923397906274668914e-04	6.658383200435501676e-06	1.963880967016347139e-04
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.975246333047016190e-02	-7.397866484927507341e-03	3.413074932390480244e-03	-1.822020938719581384e-03	8.179731785842015140e-04	-3.014065227443904656e-04	1.053849196441053067e-05	1.900343774796087182e-04
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.960920330429764713e-02	-7.342349152515246710e-03	3.386413032935499823e-03	-1.816343514226039782e-03	8.245994338335119449e-04	-3.101692403987774951e-04	1.444324582359668806e-05	1.836421718858598489e-04
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.946703471069180402e-02	-7.287131891319671359e-03	3.359424472448096013e-03	-1.810191685592992591e-03	8.308249425225498882e-04	-3.186284959809338943e-04	1.836828374685673749e-05	1.772186553147503635e-04
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.932593262144861768e-02	-7.232224953750227003e-03	3.332136281469103532e-03	-1.803583715277897771e-03	8.366520351199052598e-04	-3.267848528946650432e-04	2.230937267867332132e-05	1.707707925527059654e-04
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.918587268822552372e-02	-7.177638272068427756e-03	3.304574647072628345e-03	-1.796537375407765164e-03	8.420831657577976595e-04	-3.346390089895035511e-04	2.626238479962063113e-05	1.643053495279506702e-04
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.904683066657576640e-02	-7.123381509008145339e-03	3.276764573812188455e-03	-1.789070062618075899e-03	8.471218402569659443e-04	-3.421925270296720259e-04	3.022318489251130339e-05	1.578289334201353684e-04
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.890878272405450866e-02	-7.069464041540648655e-03	3.248730178869828258e-03	-1.781198744962846081e-03	8.517719407962470865e-04	-3.494473008608675949e-04	3.418770486406809672e-05	1.513479760183738957e-04
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.876645252810993258e-02	-7.013841681070262513e-03	3.219405227695669447e-03	-1.772614764780914426e-03	8.561936840418027947e-04	-3.566668991136655764e-04	3.830440884163987554e-05	1.446196393533884749e-04
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.863035962777213783e-02	-6.960643310339907283e-03	3.190985331362378857e-03	-1.763970606423200622e-03	8.600635556311027547e-04	-3.633185528076101332e-04	4.226437913432938028e-05	1.381485776503624588e-04
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.849519139629621806e-02	-6.907808055213887806e-03	3.162409428680558639e-03	-1.754971711804999409e-03	8.635576094378510275e-04	-3.696780296804746241e-04	4.621628141455357892e-05	1.316913915337419752e-04
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.835577924850234521e-02	-6.853330354778051914e-03	3.132591314670734456e-03	-1.745268100259255665e-03	8.667938437777499613e-04	-3.759759594220739775e-04	5.030760790608058817e-05	1.250066505433849106e-04
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.821731601230491715e-02	-6.799255019328130818e-03	3.102649413319869508e-03	-1.735216045087137294e-03	8.696360857044868218e-04	-3.819651071846282041e-04	5.438208272773951686e-05	1.183492271942513692e-04
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.808485579933459431e-02	-6.747567662986725737e-03	3.073719614983416552e-03	-1.725222501500654586e-03	8.720060276732114184e-04	-3.874436376143226249e-04	5.828601196181276315e-05	1.119698134320998469e-04
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.794818692713245095e-02	-6.694297431881927017e-03	3.043596080242622418e-03	-1.714534214757959443e-03	8.740924021876636313e-04	-3.928369572592955170e-04	6.231595610465515307e-05	1.053833092948948348e-04
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.781239842294147946e-02	-6.641445032407629692e-03	3.013409015380931217e-03	-1.703544966069114441e-03	8.758037594308270115e-04	-3.979330663070663912e-04	6.631760497491007481e-05	9.884135067709887504e-05
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.767746825874174393e-02	-6.589015447732969773e-03	2.983177183738448118e-03	-1.692269811429602915e-03	8.771467924055384099e-04	-4.027362149512291804e-04	7.028731337817930886e-05	9.234940150710490008e-05
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.754337492351558281e-02	-6.537013188061400158e-03	2.952918694292982604e-03	-1.680723429003100908e-03	8.781281816320259809e-04	-4.072506578314915963e-04	7.422154503728301293e-05	8.591273927119582785e-05
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.741009722831916740e-02	-6.485440643566957840e-03	2.922650259528698172e-03	-1.668920224836473610e-03	8.787553904084779511e-04	-4.114812048989739809e-04	7.811690549454195940e-05	7.953628251430333877e-05
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.727272265192600936e-02	-6.432413519073527756e-03	2.891267272062149167e-03	-1.656423647528956853e-03	8.790399108668493647e-04	-4.155738723460800565e-04	8.211197107013909501e-05	7.299227558607362335e-05
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.714104279991878504e-02	-6.381720967961254133e-03	2.861027328276472773e-03	-1.644140444747923917e-03	8.789691196483804571e-04	-4.192413140620976646e-04	8.591808912250217031e-05	6.675285664561121830e-05
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.701011714738566327e-02	-6.331462574469834924e-03	2.830824320801559810e-03	-1.631642031492135710e-03	8.785669371914071662e-04	-4.226396319920894566e-04	8.967565677920892424e-05	6.058747521702060907e-05
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.687511868555298278e-02	-6.279802884886662336e-03	2.799556264637408261e-03	-1.618467010942846842e-03	8.778083522527757717e-04	-4.258851746281985449e-04	9.351803267228684063e-05	5.427619072298258670e-05
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.674567112619359283e-02	-6.230433354077238514e-03	2.769469869805812109e-03	-1.605569139260049722e-03	8.767559021463163134e-04	-4.287516593400910445e-04	9.716792547114213121e-05	4.827365335958314139e-05
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.661216626067461039e-02	-6.179698462634991042e-03	2.738350080010011275e-03	-1.592005993681470727e-03	8.753401859696417634e-04	-4.314570998139081689e-04	1.008928025377338957e-04	4.213915429916460900e-05
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.647939246514913580e-02	-6.129436396611178187e-03	2.707326013219555141e-03	-1.578264717284472065e-03	8.736028704898719322e-04	-4.338961895022335337e-04	1.045535393187410606e-04	3.610051317811781502e-05
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.635203503167562716e-02	-6.081416891338527371e-03	2.677512019716822306e-03	-1.564857201096820846e-03	8.716316038355031819e-04	-4.360017693764688812e-04	1.080203107033914404e-04	3.037168326627763047e-05
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.622064191517458176e-02	-6.032081814993237728e-03	2.646710699081663253e-03	-1.550802035657574329e-03	8.692893993663338174e-04	-4.379360422581177843e-04	1.115474924147777434e-04	2.453159092333495928e-05
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.608992438775764283e-02	-5.983216929185075639e-03	2.616039344423296865e-03	-1.536604703939306810e-03	8.666528318669687375e-04	-4.396226926811481984e-04	1.150030507871752566e-04	1.879750154656698640e-05
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.595986462749882678e-02	-5.934821073584402307e-03	2.585508680831681647e-03	-1.522276693715408609e-03	8.637308130906523693e-04	-4.410678703117400581e-04	1.183846396844827760e-04	1.317257746215385303e-05
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.582583508403604428e-02	-5.885190087886563691e-03	2.554046213410908223e-03	-1.507310932369032011e-03	8.604132874495626099e-04	-4.423167660584612928e-04	1.218068023554433354e-04	7.464590379584109267e-06
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.569706222365808868e-02	-5.837745724846633323e-03	2.523830839392609583e-03	-1.492750437255817644e-03	8.569385879901224258e-04	-4.432897064198748301e-04	1.250315856582486526e-04	2.069421046952592251e-06
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.556889693510967482e-02	-5.790767181547845817e-03	2.493783469607044074e-03	-1.478091529657749904e-03	8.532062370868453982e-04	-4.440400423137631000e-04	1.281765347943918771e-04	-3.209673084675573717e-06
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.543677807963202031e-02	-5.742600735029770170e-03	2.462848947318662871e-03	-1.462816060286979648e-03	8.490784134706858216e-04	-4.445889100971349081e-04	1.313477529178425757e-04	-8.552778003149629662e-06
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.530980157093017491e-02	-5.696566037240985599e-03	2.433168290759437670e-03	-1.447987360945310071e-03	8.448490560997047984e-04	-4.449048754350407920e-04	1.343249474941012544e-04	-1.358955980973359288e-05
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.517888160958465765e-02	-5.649371694537379252e-03	2.402628548424464664e-03	-1.432556085951690403e-03	8.402258708960831136e-04	-4.450174212693048387e-04	1.373193273922683022e-04	-1.867807939130677441e-05
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.505303219260395342e-02	-5.604269454059898452e-03	2.373342482179880732e-03	-1.417595623386631171e-03	8.355368458583229503e-04	-4.449252435822223040e-04	1.401230459291210749e-04	-2.346582520770914819e-05
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.492324875394709122e-02	-5.558034603466923892e-03	2.343224923939348295e-03	-1.402046733243384087e-03	8.304564194822110440e-04	-4.446283730750918962e-04	1.429350113188098618e-04	-2.829318282557076835e-05
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.479402078574059448e-02	-5.512283327742776261e-03	2.313331641402710959e-03	-1.386451855625603705e-03	8.251576171726309004e-04	-4.441332235207082202e-04	1.456523414149426166e-04	-3.298569989471199367e-05
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.466533382839647792e-02	-5.467012800554033047e-03	2.283667924248194547e-03	-1.370819700287020763e-03	8.196500367116269035e-04	-4.434464714718592843e-04	1.482741738339063322e-04	-3.754276555463924742e-05
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453717376734624145e-02	-5.422220250326034371e-03	2.254238878207756938e-03	-1.355158751189363938e-03	8.139430680450599528e-04	-4.425746476134457749e-04	1.507996881639391267e-04	-4.196382401789275644e-05
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440952680168856054e-02	-5.377902942307094709e-03	2.225049470825111314e-03	-1.339477288695770357e-03	8.080458865468302708e-04	-4.415241359909182839e-04	1.532280898248965348e-04	-4.624834122495830458e-05
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.428237948078007913e-02	-5.334057553120385119e-03	2.196104127919676959e-03	-1.323783265170023126e-03	8.019675683322957226e-04	-4.403012869005892079e-04	1.555587498646384315e-04	-5.039597555183223602e-05
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.415571873208296028e-02	-5.290679669386481529e-03	2.167406410876150571e-03	-1.308084206261812474e-03	7.957171836911468591e-04	-4.389125080540321280e-04	1.577913168603613345e-04	-5.440671450055383591e-05
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.402518879996115964e-02	-5.246293222139116093e-03	2.137983303173635486e-03	-1.291846295975990384e-03	7.890796572809430365e-04	-4.373079192678226224e-04	1.599973125460566012e-04	-5.841172652751736721e-05
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.389947881885101350e-02	-5.203852812328401724e-03	2.109799735885990908e-03	-1.276159419224902423e-03	7.825064263615557399e-04	-4.356008159875506577e-04	1.620293625929032427e-04	-6.214404508246915019e-05
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.376990611342015947e-02	-5.160427039426804252e-03	2.080915222262889105e-03	-1.259949074746550537e-03	7.755533117503937354e-04	-4.336799653239873232e-04	1.640274191752287005e-04	-6.586129259547412020e-05
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.364509707954620371e-02	-5.118907144500465210e-03	2.053257700485958473e-03	-1.244302358202945252e-03	7.686924288506351982e-04	-4.316795831380917676e-04	1.658584416992883205e-04	-6.931636424626861639e-05
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.351643220615417085e-02	-5.076425843665604253e-03	2.024921970024245663e-03	-1.228146646024293577e-03	7.614593888240771312e-04	-4.294680299445470745e-04	1.676489421226306468e-04	-7.274836854315809738e-05
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.338821091164568600e-02	-5.034418989744637515e-03	1.996868595632372151e-03	-1.212028414420986654e-03	7.540972000512650639e-04	-4.271181573342412155e-04	1.693342625153470410e-04	-7.603658355508748697e-05
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.326467420877668640e-02	-4.994259538501064077e-03	1.970020627711876679e-03	-1.196489018578873265e-03	7.468657651444603630e-04	-4.247209631006596204e-04	1.708637055917127908e-04	-7.907937304238282490e-05
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.313729111819739059e-02	-4.953172768027277670e-03	1.942527734473865507e-03	-1.180462638683646513e-03	7.392745753988288950e-04	-4.221169546604673726e-04	1.723433298215347074e-04	-8.208792237668103100e-05
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.301031738750146771e-02	-4.912545749458174273e-03	1.915321488626603799e-03	-1.164491725726144681e-03	7.315792878694720716e-04	-4.193924690548179752e-04	1.737193328589739126e-04	-8.495643412770805696e-05
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.288374197962105394e-02	-4.872373034272780082e-03	1.888402886421486522e-03	-1.148581992806809934e-03	7.237879818419407996e-04	-4.165532247212767511e-04	1.749923867828126001e-04	-8.768638239103802390e-05
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.275335441110686419e-02	-4.831332877403127397e-03	1.860890152354785282e-03	-1.132212081161235563e-03	7.156444710704759019e-04	-4.135047299877926837e-04	1.762004557651916192e-04	-9.036332687415033480e-05
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.262755628803529401e-02	-4.792068219836301962e-03	1.834558709274539514e-03	-1.116443133326411059e-03	7.076819395820699602e-04	-4.104493872857646695e-04	1.772665972193479295e-04	-9.281633517881197903e-05
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.250212536311379075e-02	-4.753243438132389621e-03	1.808516329225652412e-03	-1.100750411016875431e-03	6.996464575261612199e-04	-4.072961445062502528e-04	1.782326033609798143e-04	-9.513589077337678934e-05
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.237288897582233010e-02	-4.713582134508659434e-03	1.781909628248019503e-03	-1.084619310479992401e-03	6.912741153366274783e-04	-4.039406620591342255e-04	1.791267839783775701e-04	-9.739449935566103821e-05
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.224817529288488888e-02	-4.675638814806992900e-03	1.756455219663797000e-03	-1.069094928971624052e-03	6.831122819096516977e-04	-4.006048306853399470e-04	1.798925710065947005e-04	-9.944829428832812279e-05
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.211966013095584660e-02	-4.636878664004558462e-03	1.730455835376086115e-03	-1.053146755174321977e-03	6.746240918651110830e-04	-3.970715890330592875e-04	1.805823664959370735e-04	-1.014364609377655182e-04
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.199562542454042535e-02	-4.599796546945770538e-03	1.705588212604434561e-03	-1.037807839430327514e-03	6.663638489092920400e-04	-3.935736810571200230e-04	1.811531319757311571e-04	-1.032332212271185935e-04
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.186779260443423967e-02	-4.561914347683595702e-03	1.680193825226539628e-03	-1.022059809412188174e-03	6.577876923582377539e-04	-3.898828054321133436e-04	1.816444283933984301e-04	-1.049609270473590152e-04
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.174029212846352976e-02	-4.524469328067237152e-03	1.655105852932160912e-03	-1.006419829219922912e-03	6.491770828592839096e-04	-3.861191754217410243e-04	1.820371219311475166e-04	-1.065601315570514359e-04
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.161311471806999202e-02	-4.487455905978785485e-03	1.630323390814667666e-03	-9.908917376793345382e-04	6.405386103428682178e-04	-3.822876542664394549e-04	1.823328400826218769e-04	-1.080334365833808302e-04
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.148625163227077223e-02	-4.450869247388202464e-03	1.605845134558320057e-03	-9.754786877591989846e-04	6.318784830723078467e-04	-3.783930921905037464e-04	1.825334431638288713e-04	-1.093835224391845714e-04
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.135969434612281337e-02	-4.414704680948827904e-03	1.581669748231771637e-03	-9.601836902128098447e-04	6.232027490375814183e-04	-3.744402485380433085e-04	1.826407863696126281e-04	-1.106130320628106241e-04
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.123343450417123190e-02	-4.378957618510659518e-03	1.557795912771376551e-03	-9.450096873413853238e-04	6.145173283313525286e-04	-3.704337837557648058e-04	1.826566890263882803e-04	-1.117245568269277772e-04
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.110746387766091303e-02	-4.343623303136487715e-03	1.534222252806875060e-03	-9.299595553127391022e-04	6.058279506205517572e-04	-3.663781746821788182e-04	1.825829892155389988e-04	-1.127207447531481001e-04
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097772431872449134e-02	-4.307576027271263833e-03	1.510201241665099035e-03	-9.145568463183120517e-04	5.968597698467212418e-04	-3.621444469970127623e-04	1.824150799963874517e-04	-1.136313236274861074e-04
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.085231622130357926e-02	-4.273062682167987243e-03	1.487232422742500951e-03	-8.997670537852519614e-04	5.881785809741952578e-04	-3.580011470002409627e-04	1.821655617648205625e-04	-1.144025748382872340e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.072314022345986662e-02	-4.237850391791824281e-03	1.463832117568087191e-03	-8.846388768863781621e-04	5.792297034965874884e-04	-3.536849890154765549e-04	1.818204909412683961e-04	-1.150875215153591681e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.059826185523096598e-02	-4.204134145019172014e-03	1.441461095850498329e-03	-8.701204700020444965e-04	5.705774796770973680e-04	-3.494695167045735887e-04	1.814034779315226026e-04	-1.156464233331654622e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.046961664561208455e-02	-4.169733430051098151e-03	1.418673945766637601e-03	-8.552772943155773251e-04	5.616685685587222143e-04	-3.450866889557495831e-04	1.808898998832224043e-04	-1.161184827164145583e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.034122950976776201e-02	-4.135737382782610737e-03	1.396194857300228978e-03	-8.405817569577158765e-04	5.527871106345249837e-04	-3.406759297486615509e-04	1.802942715475236218e-04	-1.164871406735939872e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.021309294831641734e-02	-4.102141158624460042e-03	1.374021535682649724e-03	-8.260356233132368827e-04	5.439377358260370169e-04	-3.362411389991064770e-04	1.796189545827432687e-04	-1.167555035058886781e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.008519960210383398e-02	-4.068939978267354859e-03	1.352151718515764685e-03	-8.116406168157621779e-04	5.351249700448381785e-04	-3.317861288443484775e-04	1.788662685722751692e-04	-1.169266246612131482e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.995754209072524543e-02	-4.036128518719973163e-03	1.330583055794917497e-03	-7.973984121424461998e-04	5.263530116684093148e-04	-3.273143754997046169e-04	1.780386036539866252e-04	-1.170037324630154429e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.983011298510780174e-02	-4.003700819464402379e-03	1.309313091067650916e-03	-7.833106350923963769e-04	5.176256997394820336e-04	-3.228289833622724632e-04	1.771384385024771105e-04	-1.169902658108548025e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.970290498744784291e-02	-3.971650985576566720e-03	1.288339399057464047e-03	-7.693788728273735604e-04	5.089467788505863764e-04	-3.183329775459728807e-04	1.761682118920282947e-04	-1.168896127980563563e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.957591093890567430e-02	-3.939973227798075801e-03	1.267659592946345642e-03	-7.556046751835993492e-04	5.003199167752281525e-04	-3.138293229029890763e-04	1.751303161426939856e-04	-1.167050965254268539e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.944912395707547009e-02	-3.908662094484155990e-03	1.247271220043568536e-03	-7.419893655912251267e-04	4.917486004924407879e-04	-3.093209321829187191e-04	1.740271413165878458e-04	-1.164399477241416243e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.931858502663311550e-02	-3.876751502590515108e-03	1.226548087233662399e-03	-7.281157967897225166e-04	4.829709090828967349e-04	-3.046697347536465221e-04	1.728237297730649848e-04	-1.160853295899145349e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.919219926359829298e-02	-3.846170801348874294e-03	1.206743363588328420e-03	-7.148254587511842714e-04	4.745219085769111279e-04	-3.001605150494225443e-04	1.715955179720514531e-04	-1.156658289234824375e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.906206108220981743e-02	-3.815003960237229978e-03	1.186616406563042493e-03	-7.012883815646857701e-04	4.658766845246924051e-04	-2.955144019254157773e-04	1.702683003361323509e-04	-1.151583900287003471e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.893211657882392207e-02	-3.784207475241896552e-03	1.166787821303866789e-03	-6.879231423633458365e-04	4.573033913710793661e-04	-2.908752635638811785e-04	1.688820879539244986e-04	-1.145781513465151541e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.880235903039751938e-02	-3.753775764511806286e-03	1.147254677455688664e-03	-6.747303403614529019e-04	4.488047129209454442e-04	-2.862456237130635859e-04	1.674395247563401816e-04	-1.139284772914401600e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.867670571582400990e-02	-3.724609080758445323e-03	1.128592832020598128e-03	-6.621025283269407063e-04	4.406371624905439316e-04	-2.817675450715146582e-04	1.659893557903923322e-04	-1.132353874512479744e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.854729686974764369e-02	-3.694878924801790233e-03	1.109633116484768723e-03	-6.492509982055231013e-04	4.322926261556525834e-04	-2.771633692988262495e-04	1.644434707721609842e-04	-1.124588102840433531e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.841805539137126135e-02	-3.665496556617091253e-03	1.090960295529712657e-03	-6.365735085921656478e-04	4.240298819123359945e-04	-2.725754604323823776e-04	1.628489294189241435e-04	-1.116226847471008953e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.828897524584076034e-02	-3.636456900028618190e-03	1.072571390496633754e-03	-6.240702313098539815e-04	4.158510491142625295e-04	-2.680059926702133151e-04	1.612082573466518608e-04	-1.107301159760755503e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815614641940005131e-02	-3.606890929088822119e-03	1.053918887016504127e-03	-6.113700747168663435e-04	4.075141071621931699e-04	-2.633195774998233298e-04	1.594722715423243457e-04	-1.097545715378881901e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.802737676682978185e-02	-3.578533289770299830e-03	1.036096820684877717e-03	-5.992198898733477625e-04	3.995113263682547049e-04	-2.587940109640389920e-04	1.577456166480421329e-04	-1.087563899252099727e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.789875186153138231e-02	-3.550504952294286296e-03	1.018549309950214470e-03	-5.872432943075041366e-04	3.915979710542671997e-04	-2.542931658331832852e-04	1.559803008296761458e-04	-1.077105001819992909e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.776637494129464478e-02	-3.521966933302583293e-03	1.000754044467435560e-03	-5.750850712021348191e-04	3.835400537889787818e-04	-2.496837842397030727e-04	1.541235785614616125e-04	-1.065859831410521539e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.763802716494548534e-02	-3.494592758648874982e-03	9.837547406977510591e-04	-5.634600710522920906e-04	3.758128450940229721e-04	-2.452386288271346223e-04	1.522871136643309050e-04	-1.054518991316972685e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750592398446251502e-02	-3.466717977504446112e-03	9.665179955176071138e-04	-5.516633818291503087e-04	3.679492688396563305e-04	-2.406899039867155200e-04	1.503621093041758395e-04	-1.042425054513339408e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737395085147229151e-02	-3.439171622652741414e-03	9.495599466436202563e-04	-5.400496010392673123e-04	3.601861736846596689e-04	-2.361743759794130684e-04	1.484062194095320079e-04	-1.029945353039275649e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.724597818869623822e-02	-3.412744525226388964e-03	9.333642040548889834e-04	-5.289519221024752658e-04	3.527486216980832640e-04	-2.318248980438074444e-04	1.464806577098525843e-04	-1.017491548396792637e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711424502242080536e-02	-3.385830506954340315e-03	9.169459463459181435e-04	-5.176969809200050515e-04	3.451867624291404769e-04	-2.273793195656826922e-04	1.444710604580436749e-04	-1.004335300597306919e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698262624913463414e-02	-3.359230801748474410e-03	9.007965876563144925e-04	-5.066227875173037309e-04	3.377282818950401097e-04	-2.229713969094879460e-04	1.424377098894636783e-04	-9.908747088504683809e-05
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.685111709274245528e-02	-3.332941166929628829e-03	8.849127791704025289e-04	-4.957283887057844325e-04	3.303739666776673461e-04	-2.186025375702323388e-04	1.403829016301705746e-04	-9.771351171715313903e-05
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.671971285720979777e-02	-3.306957420358887581e-03	8.692912263449926709e-04	-4.850128418089880199e-04	3.231245805190663487e-04	-2.142741182056474749e-04	1.383088892502683557e-04	-9.631414075592151225e-05
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658454831616764213e-02	-3.280524258429493890e-03	8.534807373503101435e-04	-4.741678914106727634e-04	3.157721521262504241e-04	-2.098619071481495012e-04	1.361561402082417610e-04	-9.484963771046635566e-05
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645334206895081697e-02	-3.255147208540803451e-03	8.383815028955101962e-04	-4.638121364656038696e-04	3.087370976030604083e-04	-2.056190591152419825e-04	1.340498721398475541e-04	-9.340613106830446396e-05
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.632222593166791608e-02	-3.230061861671982247e-03	8.235348666698646784e-04	-4.536320346518917987e-04	3.018080408968658443e-04	-2.014198653691739332e-04	1.319309271045338960e-04	-9.194444325434715276e-05
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.618734249135423936e-02	-3.204538462629698270e-03	8.085121614305951828e-04	-4.433348763064890504e-04	2.947861601277268939e-04	-1.971437706911301018e-04	1.297386044289072717e-04	-9.042319737497522142e-05
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.605639468355292115e-02	-3.180030904480928011e-03	7.941686507428088581e-04	-4.335079114779511345e-04	2.880728909689458136e-04	-1.930360578036017215e-04	1.276002410843453427e-04	-8.893158373345137974e-05
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.592167546768888775e-02	-3.155093399258032325e-03	7.796571052114051326e-04	-4.235715747809903008e-04	2.812733271257047410e-04	-1.888559604052778007e-04	1.253920646850438558e-04	-8.738397950654355599e-05
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.578703332345081062e-02	-3.130446933814555032e-03	7.653995285319154396e-04	-4.138159169852490666e-04	2.745864729339983360e-04	-1.847258343594114266e-04	1.231788533538514412e-04	-8.582614782697871379e-05
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565630805313589613e-02	-3.106779532457598896e-03	7.517891607423058536e-04	-4.045105097149267483e-04	2.681985416789163849e-04	-1.807623496762395443e-04	1.210259227043446802e-04	-8.430497723502347780e-05
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.552180602774955565e-02	-3.082695110292851554e-03	7.380220115714370213e-04	-3.951064544908655641e-04	2.617336956455183447e-04	-1.767331439615179624e-04	1.188085137588907410e-04	-8.273294837778562554e-05
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.538736895683541883e-02	-3.058889548198500015e-03	7.244985605964922564e-04	-3.858783423665151100e-04	2.553811041753279235e-04	-1.727561593819527421e-04	1.165917571581511001e-04	-8.115659799155146574e-05
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.525299256459145381e-02	-3.035358341206851555e-03	7.112154884452140304e-04	-3.768244688263718716e-04	2.491402806311633438e-04	-1.688319184962021476e-04	1.143774278766260363e-04	-7.957774733904011326e-05
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.511867264562851948e-02	-3.012097051074025689e-03	6.981695284442533114e-04	-3.679431532319241355e-04	2.430107404690488621e-04	-1.649609310283488642e-04	1.121672686569767365e-04	-7.799818449387262024e-05
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.498056958141426004e-02	-2.988448150299557408e-03	6.849948106774984054e-04	-3.589863650912044420e-04	2.368216637672828251e-04	-1.610354268033284842e-04	1.099001148420232352e-04	-7.637459744637927254e-05
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484635188898758257e-02	-2.965721281738181118e-03	6.724199199696880491e-04	-3.504499219352854569e-04	2.309163359966300510e-04	-1.572739389771868671e-04	1.077035798888379797e-04	-7.479886790471890244e-05
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.471217947325523634e-02	-2.943252153457583380e-03	6.600721517450225178e-04	-3.420806600518576032e-04	2.251205946442673791e-04	-1.535669861043792504e-04	1.055160689551247428e-04	-7.322732325841688303e-05
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457421757707175580e-02	-2.920406252109686816e-03	6.476049752729849587e-04	-3.336446623761296052e-04	2.192728836168304589e-04	-1.498113437226213757e-04	1.032769834393922504e-04	-7.161672506126866115e-05
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.444012767422073573e-02	-2.898449263010655780e-03	6.357076008124466727e-04	-3.256086532382667189e-04	2.136973996215064020e-04	-1.462159715600882355e-04	1.011121605966230398e-04	-7.005796653165674928e-05
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.430224430935552293e-02	-2.876122837371141230e-03	6.236966984801532460e-04	-3.175114268759964952e-04	2.080748171701443639e-04	-1.425757190154058180e-04	9.889935575702845348e-05	-6.846340192802650385e-05
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416439574065207457e-02	-2.854053918697480562e-03	6.119119484012921009e-04	-3.095828188543229761e-04	2.025650559391610549e-04	-1.389942936825397986e-04	9.670197963601497590e-05	-6.687898709650710437e-05
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.403040634385633145e-02	-2.832840948940909022e-03	6.006681440333728507e-04	-3.020340374609239726e-04	1.973155074177797405e-04	-1.355688569455436602e-04	9.458168179355135215e-05	-6.534948721265871360e-05
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.389261622986495387e-02	-2.811267754966873846e-03	5.893195166981466575e-04	-2.944316267525092672e-04	1.920251833104855978e-04	-1.321037748707074261e-04	9.241856370023078917e-05	-6.378868728062919735e-05
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375485072299633932e-02	-2.789939893872586587e-03	5.781871028414072369e-04	-2.869914517978449080e-04	1.868445938196492166e-04	-1.286978387701255035e-04	9.027470997756709018e-05	-6.224164045794079378e-05
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361710691960882735e-02	-2.768853649401380700e-03	5.672675391586853508e-04	-2.797113259547672794e-04	1.817726660312411118e-04	-1.253510704184971508e-04	8.815127021015881710e-05	-6.070941855849559300e-05
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347938249905769298e-02	-2.748005692776066527e-03	5.565573553346524942e-04	-2.725889604638125270e-04	1.768082591056083393e-04	-1.220633869546620384e-04	8.604924845736878982e-05	-5.919294606491802763e-05
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333785023717585061e-02	-2.726823511194575132e-03	5.457642466587063869e-04	-2.654307660528324809e-04	1.718168061552999954e-04	-1.187458538866953216e-04	8.391218429072407146e-05	-5.765170706542220390e-05
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.320015826778973528e-02	-2.706448807038264962e-03	5.354681715268291885e-04	-2.586213918130557984e-04	1.670669762900352001e-04	-1.155777053838249942e-04	8.185657782827647532e-05	-5.616991627100596492e-05
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.306247895314698426e-02	-2.686302613763221457e-03	5.253712702438790953e-04	-2.519630022501424685e-04	1.624212546614027194e-04	-1.124683491712870391e-04	7.982527498412916520e-05	-5.470651948415672182e-05
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.292098590390598462e-02	-2.665831256610563110e-03	5.151980763578642821e-04	-2.452745602899351310e-04	1.577535967001652769e-04	-1.093336749362832592e-04	7.776371250840190925e-05	-5.322235497327320767e-05
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.278332494957383880e-02	-2.646137694042504252e-03	5.054952753409293212e-04	-2.389152392240562260e-04	1.533149384965878600e-04	-1.063428949747081731e-04	7.578409949116951246e-05	-5.179829120979258212e-05
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.264184576698795498e-02	-2.626124160620099332e-03	4.957205369196005266e-04	-2.325293285961518711e-04	1.488572883832244064e-04	-1.033296192876418512e-04	7.377724550830394861e-05	-5.035586925672735692e-05
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.250036989086745043e-02	-2.606337151153182655e-03	4.861428041207075832e-04	-2.262931175393063010e-04	1.445039712048746693e-04	-1.003775137385665037e-04	7.179929899741021313e-05	-4.893558537887049030e-05
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236271904662985782e-02	-2.587299145039243572e-03	4.770097982601211170e-04	-2.203667857023428923e-04	1.403670798755340498e-04	-9.756358062104038352e-05	6.990317749983976196e-05	-4.757545842242957845e-05
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.222124462970611669e-02	-2.567949482562335503e-03	4.678107559578865483e-04	-2.144186424941144629e-04	1.362153493070057610e-04	-9.473106252914906592e-05	6.798405589893388354e-05	-4.620036510413676141e-05
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207976896392195770e-02	-2.548816993364088224e-03	4.587985693149583023e-04	-2.086128157153872462e-04	1.321636262201613939e-04	-9.195850868107817877e-05	6.609551897510142888e-05	-4.484883325934621497e-05
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193829074736101448e-02	-2.529898715570323090e-03	4.499698857735781707e-04	-2.029468713569863934e-04	1.282104811265419211e-04	-8.924548914969734014e-05	6.423807060112498007e-05	-4.352129315994539445e-05
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179298475248083095e-02	-2.510688958148313797e-03	4.410901513130233023e-04	-1.972708459692468165e-04	1.242515804411360465e-04	-8.652064953890256822e-05	6.236326617110373859e-05	-4.218324408102733431e-05
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165149719635025616e-02	-2.492195469627654907e-03	4.326234801847480107e-04	-1.918809205253208579e-04	1.204936794710475959e-04	-8.392689362549075340e-05	6.057013120872166721e-05	-4.090533940111230600e-05
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.151000285688283081e-02	-2.473906664876408378e-03	4.243306679271579163e-04	-1.866233950335561783e-04	1.168297128120974224e-04	-8.139121535217418374e-05	5.880921506023035160e-05	-3.965222629066543828e-05
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136850031829321872e-02	-2.455819365424286894e-03	4.162086535429474583e-04	-1.814958213439049671e-04	1.132581252543877456e-04	-7.891311807377914228e-05	5.708082651042124274e-05	-3.842409085681826108e-05
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122316343111310177e-02	-2.437449696043862690e-03	4.080417360147919111e-04	-1.763623972824519479e-04	1.096845547663080758e-04	-7.642745948266300982e-05	5.533989318546832909e-05	-3.718894900335520561e-05
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108164075102738677e-02	-2.419761591911010531e-03	4.002566122276757666e-04	-1.714908422422503349e-04	1.062955056177563201e-04	-7.406445222603705487e-05	5.367822191079909991e-05	-3.601191795440618408e-05
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093628212676647823e-02	-2.401796191098716157e-03	3.924291803818323750e-04	-1.666152932695006469e-04	1.029061483432925180e-04	-7.169565228892931549e-05	5.200607868402563395e-05	-3.482942993614833660e-05
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079091208700461546e-02	-2.384031488362595153e-03	3.847688099771390301e-04	-1.618665845503473475e-04	9.960766045539109831e-05	-6.938498345526835146e-05	5.036891510960314199e-05	-3.367370122301025490e-05
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064553037198030488e-02	-2.366464760153323514e-03	3.772722406088688772e-04	-1.572421998990866871e-04	9.639841619449478270e-05	-6.713173405834285624e-05	4.876681217436230296e-05	-3.254478400131913192e-05
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050013670491509912e-02	-2.349093237381470831e-03	3.699362870988309455e-04	-1.527396290810524300e-04	9.327677711867265477e-05	-6.493519068960759200e-05	4.719981138658209499e-05	-3.144267840341896642e-05
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035473075602181450e-02	-2.331913962519720305e-03	3.627578832926294785e-04	-1.483563141769811303e-04	9.024103006317641404e-05	-6.279461809768666254e-05	4.566785205688434645e-05	-3.036724762343083657e-05
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020931219137147281e-02	-2.314923982686692850e-03	3.557340201403360333e-04	-1.440897210136720481e-04	8.728947064514375859e-05	-6.070928614435131421e-05	4.417085692258821892e-05	-2.931833373157944657e-05
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006388068254380735e-02	-2.298120387474943908e-03	3.488617326693283708e-04	-1.399373528176423422e-04	8.442041951734956479e-05	-5.867847501867187466e-05	4.270874920994766722e-05	-2.829578072976526385e-05
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991843596223577387e-02	-2.281500327060750552e-03	3.421380938050135306e-04	-1.358967503774465816e-04	8.163222056031078575e-05	-5.670146626707431244e-05	4.128144422863053127e-05	-2.729943125530404785e-05
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977297846177101928e-02	-2.265061227872883394e-03	3.355601524610579852e-04	-1.319655013917864347e-04	7.892322519897356729e-05	-5.477744217993935262e-05	3.988875323210921449e-05	-2.632908921738533583e-05
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962368078247146208e-02	-2.248375194112069240e-03	3.289575088922851924e-04	-1.280420208811072324e-04	7.622358217310267251e-05	-5.285695716282778076e-05	3.849513473832752702e-05	-2.536002298274951406e-05
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947820012584873028e-02	-2.232295527041204541e-03	3.226657849027391865e-04	-1.243251266666713735e-04	7.367008701097063086e-05	-5.103760950774092911e-05	3.717179524261360920e-05	-2.444170471216888425e-05
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932888054322881771e-02	-2.215973485793439751e-03	3.163508018723307615e-04	-1.206167583867946870e-04	7.112666425930666786e-05	-4.922273783231600737e-05	3.584881836623418053e-05	-2.352557337761169924e-05
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918338034354232141e-02	-2.200243695322876263e-03	3.103335437527284836e-04	-1.171047497606104580e-04	6.872212452006394817e-05	-4.750454746944663954e-05	3.459376349171623888e-05	-2.265834894540592822e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903404256423319785e-02	-2.184275618034704422e-03	3.042944674174897883e-04	-1.136018145399994540e-04	6.632820312059353881e-05	-4.579171901925331231e-05	3.334020146185228946e-05	-2.179400712518651364e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888469699123392964e-02	-2.168482794302505502e-03	2.983908660343550091e-04	-1.101992435323808999e-04	6.400742117631617997e-05	-4.412923693127203005e-05	3.212122189985305870e-05	-2.095530473414368596e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873534456361430053e-02	-2.152862556200698090e-03	2.926199273177000973e-04	-1.068946028295931659e-04	6.175807298650865603e-05	-4.251621831571991711e-05	3.093644029547592422e-05	-2.014184527774227343e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858598627054568034e-02	-2.137412291770083780e-03	2.869788766956567335e-04	-1.036854974066539860e-04	5.957847731277088256e-05	-4.095178486613567411e-05	2.978547071270797825e-05	-1.935323674294584371e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843662385958331540e-02	-2.122129647997545322e-03	2.814649464191014416e-04	-1.005696094190552644e-04	5.746697415812026784e-05	-3.943497501450609244e-05	2.866785262968320110e-05	-1.858907946862206617e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828725956256492036e-02	-2.107012451213723624e-03	2.760753865032437729e-04	-9.754468245975793578e-05	5.542192538478507943e-05	-3.796477765476703568e-05	2.758307915959676829e-05	-1.784897070530899301e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813789558681515507e-02	-2.092058559994205025e-03	2.708074856758558397e-04	-9.460849291740552739e-05	5.344171625697558372e-05	-3.654019491272871744e-05	2.653064949295066161e-05	-1.713251316379431645e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798470437699674199e-02	-2.076888662838654882e-03	2.655280887707500378e-04	-9.168689980601693048e-05	5.147641985993613823e-05	-3.512543788154476467e-05	2.548431541877175789e-05	-1.642184307923283426e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783534772771529414e-02	-2.062259054045959862e-03	2.604985022517470401e-04	-8.892376538084900651e-05	4.962269221727357992e-05	-3.379026013709278186e-05	2.449587367451017765e-05	-1.575206623979832554e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768216872416015550e-02	-2.047417059965045243e-03	2.554581571793688782e-04	-8.617510160426535980e-05	4.778381356122617915e-05	-3.246520411598699947e-05	2.351404486255900955e-05	-1.508831083694502529e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753282862174516454e-02	-2.033102426477144137e-03	2.506565646114416188e-04	-8.357615602211081337e-05	4.605014628348208039e-05	-3.121558452526603130e-05	2.258734865565209819e-05	-1.446325131263303565e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737967130236259108e-02	-2.018578668444358497e-03	2.458449332416479138e-04	-8.099142081224297292e-05	4.433117176062116067e-05	-2.997636164927960383e-05	2.166767899565113140e-05	-1.384430986503868596e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722652855927300622e-02	-2.004212444797344363e-03	2.411452604197303318e-04	-7.848633911480498325e-05	4.267048251681679523e-05	-2.877915361043935065e-05	2.077860091867349087e-05	-1.324727199186727357e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707723149415202854e-02	-1.990354992111216699e-03	2.366684504793399384e-04	-7.611852614836807070e-05	4.110590831263721552e-05	-2.765134956236916646e-05	1.994060102196446510e-05	-1.268576103968300032e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692412752392839281e-02	-1.976293731735745407e-03	2.321824709801405696e-04	-7.376452439588382002e-05	3.955568302206317362e-05	-2.653407580585361608e-05	1.911006211702707616e-05	-1.213049339780370364e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677104872699261062e-02	-1.962383965317132922e-03	2.278009999442522993e-04	-7.148396315177989559e-05	3.805908434690001162e-05	-2.545571274227958347e-05	1.830819519301566262e-05	-1.159564070337136248e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661799875944398722e-02	-1.948623766827338195e-03	2.235216020940262375e-04	-6.927482674632506052e-05	3.661459199255053990e-05	-2.441522925873576720e-05	1.753436117998058557e-05	-1.108071830697142119e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646115630488531795e-02	-1.934672730422842130e-03	2.192386640901275246e-04	-6.708250926727467843e-05	3.518650208921652830e-05	-2.338699343945896766e-05	1.676960263479262161e-05	-1.057308696068461836e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630817611516765575e-02	-1.921209224396728740e-03	2.151587857941394358e-04	-6.501195768924338350e-05	3.384299391339327788e-05	-2.242018387597112934e-05	1.605054459803174097e-05	-1.009695365444570182e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615523614214367715e-02	-1.907889012883070548e-03	2.111740369847585526e-04	-6.300691522311849615e-05	3.254718031328936330e-05	-2.148832509022946367e-05	1.535753186551476712e-05	-9.639150227109725437e-06
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599851832561417969e-02	-1.894382308952842269e-03	2.071860922169448463e-04	-6.101774517542964425e-05	3.126699437822693067e-05	-2.056847225102680766e-05	1.467353969810280269e-05	-9.188360975571407136e-06
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584567125427088968e-02	-1.881345870397852513e-03	2.033872698925801503e-04	-5.913957164244015456e-05	3.006346606797717031e-05	-1.970456078762001492e-05	1.403127412627116508e-05	-8.766034403037307543e-06
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568905729743471006e-02	-1.868125927072738016e-03	1.995853923316415744e-04	-5.727660290418064602e-05	2.887498933962021877e-05	-1.885240471485969701e-05	1.339793204065035131e-05	-8.350521219202602580e-06
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553632130840161052e-02	-1.855365647507336473e-03	1.959637991311236136e-04	-5.551796645930909735e-05	2.775818652549546237e-05	-1.805259894543535847e-05	1.280373620312250135e-05	-7.961596135321574567e-06
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537983174890575885e-02	-1.842425280991901154e-03	1.923392521815477552e-04	-5.377394912009019433e-05	2.665583969187335355e-05	-1.726415998534172255e-05	1.221829150534694255e-05	-7.579309560632716205e-06
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522341306761140614e-02	-1.829623814205774256e-03	1.888012173559041056e-04	-5.208746156951581471e-05	2.559501654531210531e-05	-1.650647857887980069e-05	1.165606004253281314e-05	-7.213084093409666027e-06
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506707055498331310e-02	-1.816959462585597367e-03	1.853475700837638185e-04	-5.045674535849553849e-05	2.457436276177092836e-05	-1.577858090706319574e-05	1.111635835911597345e-05	-6.862413316513057342e-06
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491080968758808273e-02	-1.804430264600614302e-03	1.819762801572103719e-04	-4.888010103294820863e-05	2.359258923076444826e-05	-1.507954879217293720e-05	1.059850172534441593e-05	-6.526774378246788916e-06
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475463591979228800e-02	-1.792034240871580135e-03	1.786853590761349430e-04	-4.735585996837679296e-05	2.264843463687449601e-05	-1.440848580622695883e-05	1.010181247044181082e-05	-6.205646528670898100e-06
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459855462722623093e-02	-1.779769437816959825e-03	1.754728451567794437e-04	-4.588237629616311915e-05	2.174065489944627968e-05	-1.376450774937298009e-05	9.625622167307628234e-06	-5.898516150620838593e-06
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444257113992625782e-02	-1.767633934668549596e-03	1.723368043756374254e-04	-4.445802860609247061e-05	2.086802367785336977e-05	-1.314674214873569285e-05	9.169271661241067310e-06	-5.604877433183233653e-06
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428289086801737467e-02	-1.755334715641408000e-03	1.692016064772744965e-04	-4.304826920106324749e-05	2.000930920547870686e-05	-1.254018160808361656e-05	8.721687261327493561e-06	-5.317564343740650330e-06
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412712443979653926e-02	-1.743455906003426020e-03	1.662146885214573822e-04	-4.171872026626617468e-05	1.920422373803237805e-05	-1.197282988570698690e-05	8.303537149614975745e-06	-5.049794573608295045e-06
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396768045481989517e-02	-1.731416477639746493e-03	1.632284556153299588e-04	-4.040299068686875296e-05	1.841229485328365752e-05	-1.141611452472711131e-05	7.893766590345505435e-06	-4.788034546424717884e-06
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381215812921078090e-02	-1.719788231725884013e-03	1.603833020358497803e-04	-3.916226780013453459e-05	1.767008718162428404e-05	-1.089568914298609154e-05	7.511260692707854962e-06	-4.544298497699577854e-06
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365297782958208223e-02	-1.708002356873576178e-03	1.575386117773153118e-04	-3.793454756155673101e-05	1.694024145522721167e-05	-1.038530408680404614e-05	7.136722949550512045e-06	-4.306238814552263719e-06
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349394148485695055e-02	-1.696342195261526988e-03	1.547628580929312307e-04	-3.674919501707889821e-05	1.624013945887504130e-05	-9.897110007150907449e-06	6.779063192123721359e-06	-4.079487227879985079e-06
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333883737284957183e-02	-1.685079150760861611e-03	1.521180277423604069e-04	-3.563159926171316711e-05	1.558437888347282563e-05	-9.441179699123223462e-06	6.445603889205002923e-06	-3.868611945352960460e-06
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318010630505696820e-02	-1.673662021656129820e-03	1.494734264458961299e-04	-3.452589670044204739e-05	1.493994299599173338e-05	-8.994499878155743744e-06	6.119477152953818120e-06	-3.662891816267322826e-06
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302154005399144332e-02	-1.662365189724629520e-03	1.468926668710460713e-04	-3.345847346130992268e-05	1.432212864041576801e-05	-8.567664836132570891e-06	5.808402120199032638e-06	-3.467160659074248937e-06
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285937696189348917e-02	-1.650922326261555079e-03	1.443148917550259025e-04	-3.240393382644383296e-05	1.371613904358426228e-05	-8.150437120993793164e-06	5.504906353110831803e-06	-3.276683065224171701e-06
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270116788349824111e-02	-1.639864243127736034e-03	1.418583916636660409e-04	-3.141006489715688851e-05	1.314917963266061799e-05	-7.761477949409242789e-06	5.222540862220896632e-06	-3.099919800664890790e-06
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254314766503425632e-02	-1.628922065605523930e-03	1.394609334985255731e-04	-3.045069075523592676e-05	1.260591044985321118e-05	-7.390140885768763457e-06	4.953532513589252635e-06	-2.931944637122958976e-06
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238532435831348463e-02	-1.618094455639769013e-03	1.371209865140828954e-04	-2.952461067574347053e-05	1.208539778337644394e-05	-7.035716155972456167e-06	4.697343345887994519e-06	-2.772378456410936881e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222395567221442658e-02	-1.607126325553002262e-03	1.347833393663172747e-04	-2.860974730594823966e-05	1.157511561892097220e-05	-6.689648790794059119e-06	4.447783870326654170e-06	-2.617337324125697774e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206655532133862049e-02	-1.596526253510917141e-03	1.325552662758335432e-04	-2.774754166041016619e-05	1.109794585922975313e-05	-6.367376779833345696e-06	4.215950413753787714e-06	-2.473679766933518192e-06
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190563646648392357e-02	-1.585787788915396295e-03	1.303292132523941151e-04	-2.689583575886239088e-05	1.063032646915560322e-05	-6.052901099875051063e-06	3.990291525573232305e-06	-2.334214718952699305e-06
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174495782621929316e-02	-1.575162971475638609e-03	1.281574243760095935e-04	-2.607442458764611007e-05	1.018302642613135755e-05	-5.753425266924320266e-06	3.775953732858451181e-06	-2.202102540112499483e-06
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158825579483147211e-02	-1.564893351738339553e-03	1.260871434943443780e-04	-2.530031540233479868e-05	9.764946248493142094e-06	-5.474773950503854402e-06	3.577043156275737250e-06	-2.079828090795811187e-06
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142807691701424308e-02	-1.554488400597699898e-03	1.240184081399996793e-04	-2.453560991734809714e-05	9.355387437426915926e-06	-5.203067417179811612e-06	3.383611890959656382e-06	-1.961242089905782794e-06
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126816461903703256e-02	-1.544192654209912375e-03	1.219997743275063115e-04	-2.379807393874256431e-05	8.963765227158139158e-06	-4.944521917354895410e-06	3.200070910600554201e-06	-1.849026012095308273e-06
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110852837951392169e-02	-1.534004880955283819e-03	1.200299189302304784e-04	-2.308672442572237379e-05	8.589330772150850110e-06	-4.698565949659339169e-06	3.025980729704025614e-06	-1.742876099209359741e-06
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094917754623199305e-02	-1.523923864057522308e-03	1.181075357751794298e-04	-2.240059108419320031e-05	8.231344978220851737e-06	-4.464635462636334022e-06	2.860907595226660641e-06	-1.642492562160533987e-06
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079012134171258352e-02	-1.513948384854192338e-03	1.162313401868593331e-04	-2.173872211237220457e-05	7.889083365459760268e-06	-4.242176835616289049e-06	2.704425468113815343e-06	-1.547581629079906942e-06
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062768066949065282e-02	-1.503848715174706903e-03	1.143580572299256919e-04	-2.108566835889310410e-05	7.554452414860534455e-06	-4.025886474586381984e-06	2.552783065647413772e-06	-1.455850911304962168e-06
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046924840356249831e-02	-1.494082412700574111e-03	1.125716490010193250e-04	-2.047027899794667225e-05	7.242036153775735257e-06	-3.825103431262365357e-06	2.412488572917194625e-06	-1.371217403088225915e-06
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031113804852930152e-02	-1.484417261794715275e-03	1.108278735907380935e-04	-1.987663530807925365e-05	6.943450655500875074e-06	-3.634310216762727632e-06	2.279629654068582935e-06	-1.291292476838955058e-06
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014969310074497116e-02	-1.474630529823202016e-03	1.090864932077322967e-04	-1.929086400813363397e-05	6.651614215761835389e-06	-3.448930460716396837e-06	2.150994706204253833e-06	-1.214131362965376577e-06
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998860398413497552e-02	-1.464946730626175619e-03	1.073873754608290333e-04	-1.872619486155068603e-05	6.373011626229102340e-06	-3.273033222878433162e-06	2.029383066021904890e-06	-1.141398977043356002e-06
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983152965728348857e-02	-1.455581331647419442e-03	1.057666167588011929e-04	-1.819399494585827263e-05	6.112971688345602532e-06	-3.109871367555798108e-06	1.916995519595869015e-06	-1.074380555970605437e-06
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967481465170835622e-02	-1.446312059232966350e-03	1.041840944605624500e-04	-1.768048285368101270e-05	5.864490114868925211e-06	-2.954942628774659824e-06	1.810684509912368314e-06	-1.011168592933452909e-06
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952936418376935088e-02	-1.437774871541260772e-03	1.027454065667487255e-04	-1.721895401578104693e-05	5.643264328567385039e-06	-2.817867097979840220e-06	1.716980074682131478e-06	-9.556055528897386844e-07
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934801141511330660e-02	-1.427217834220074035e-03	1.009910808795708587e-04	-1.666306818125258803e-05	5.379534421825429524e-06	-2.655581540040650370e-06	1.606509051195276143e-06	-8.902903647390321803e-07
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920330641802543009e-02	-1.418862631429518599e-03	9.962190497523822107e-05	-1.623454901372015416e-05	5.178332069986747018e-06	-2.532647044910172141e-06	1.523187644313580226e-06	-8.411698774196296361e-07
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902290843372637583e-02	-1.408529967596721874e-03	9.795209587820167250e-05	-1.571836348908594181e-05	4.938497590828698247e-06	-2.387162839701093589e-06	1.425018177258660028e-06	-7.834673121736222762e-07
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887898524918846591e-02	-1.400351656756352193e-03	9.664870328523110456e-05	-1.532042146036377632e-05	4.755557559146623667e-06	-2.277006283281790916e-06	1.351022434486447553e-06	-7.401058691151317072e-07
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869958668044292144e-02	-1.390236879280797250e-03	9.505886929892701481e-05	-1.484100190968405101e-05	4.537500822917606869e-06	-2.146678759891891654e-06	1.263875656781491315e-06	-6.891951097256095533e-07
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855648064042715248e-02	-1.382230371116487068e-03	9.381768066876597974e-05	-1.447132826228174610e-05	4.371158598679579322e-06	-2.048008527652699697e-06	1.198202375743475184e-06	-6.509490463278090786e-07
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841374949606146630e-02	-1.374298847936872335e-03	9.260303860755882154e-05	-1.411352066960243775e-05	4.211696634750030860e-06	-1.954064658926708226e-06	1.135940146342517618e-06	-6.147915521145813031e-07
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823587400846357620e-02	-1.364488790900102427e-03	9.112107172809915182e-05	-1.368232482582938672e-05	4.021605976311576237e-06	-1.842951840828782960e-06	1.062663609158158445e-06	-5.723737586602129581e-07
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809401325396815807e-02	-1.356723351954201894e-03	8.996377980586306336e-05	-1.334972659834816652e-05	3.876576222388454188e-06	-1.758854810533686219e-06	1.007489298545354353e-06	-5.405379178007435059e-07
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791724864386937122e-02	-1.347118650595878616e-03	8.855147131530064354e-05	-1.294877293266098563e-05	3.703632296565816151e-06	-1.659379381918263552e-06	9.425723585639099409e-07	-5.032003215534289930e-07
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777629445880316017e-02	-1.339515625113955281e-03	8.744832963631168909e-05	-1.263939228120274232e-05	3.571636837768171996e-06	-1.584078781083331954e-06	8.937006437492948928e-07	-4.751811797927300216e-07
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760068435409271187e-02	-1.330111306842753170e-03	8.610186105586494984e-05	-1.226635224435011172e-05	3.414224483236990335e-06	-1.495025162832852650e-06	8.362232266294112396e-07	-4.423335529046418136e-07
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746067021240905320e-02	-1.322666338406290306e-03	8.504998060570418631e-05	-1.197847584593106127e-05	3.294094466887477056e-06	-1.427639299806858005e-06	7.929750854921926435e-07	-4.176969175858809119e-07
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728625537597600764e-02	-1.313456792547424562e-03	8.376585392170412116e-05	-1.163130237218628081e-05	3.150828522778891995e-06	-1.347961473312124816e-06	7.421247751848898629e-07	-3.888205820628460368e-07
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714721343915704549e-02	-1.306165443504757199e-03	8.276247689369413581e-05	-1.136331927170683315e-05	3.041475031598238376e-06	-1.287668279201912742e-06	7.038618409950731390e-07	-3.671591308447132226e-07
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697403402478387183e-02	-1.297145455868751584e-03	8.153731068473863948e-05	-1.104004869314558262e-05	2.911031851958002078e-06	-1.216372302140473656e-06	6.588778513940491182e-07	-3.417716099195186214e-07
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683599684015514922e-02	-1.290004069651646190e-03	8.057980645325569906e-05	-1.079045122330247806e-05	2.811445025137543802e-06	-1.162422848522776410e-06	6.250464807612920288e-07	-3.227395549896185695e-07
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666409384371614691e-02	-1.281169587717839644e-03	7.941039377760976306e-05	-1.048926590959897045e-05	2.692613735531966990e-06	-1.098620435497989162e-06	5.852926838937784327e-07	-3.004493171192585111e-07
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652709396818284951e-02	-1.274175065323581400e-03	7.849623710789114378e-05	-1.025662766570877013e-05	2.601844918261462457e-06	-1.050321100664985467e-06	5.554010405089961511e-07	-2.837453568939337687e-07
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635650730016299792e-02	-1.265522194504742435e-03	7.737947738439731791e-05	-9.975783133053628163e-06	2.493468972920144202e-06	-9.931663793921226658e-07	5.202754360244799521e-07	-2.641830825271285980e-07
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618666757014786475e-02	-1.256968251520805069e-03	7.629074502570394763e-05	-9.705582837256025217e-06	2.390484061332126188e-06	-9.393980511047216265e-07	4.874916472331409204e-07	-2.459929314785628013e-07
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605134062191890601e-02	-1.250195308054896214e-03	7.543938494501573077e-05	-9.496799223529808632e-06	2.311800383055192086e-06	-8.986908588387436162e-07	4.628493980996050184e-07	-2.323645760824061947e-07
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588287165938055689e-02	-1.241815636133781564e-03	7.439903330423269356e-05	-9.244685943681624479e-06	2.217857270248873717e-06	-8.505298537241733886e-07	4.339025097208809257e-07	-2.164046505305228461e-07
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574865463254533637e-02	-1.235180186108720884e-03	7.358532903698550493e-05	-9.049828231515596335e-06	2.146071465365132418e-06	-8.140612129605715473e-07	4.121383030179721548e-07	-2.044392595417124122e-07
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558158961326707760e-02	-1.226970177940555273e-03	7.259076424017519387e-05	-8.814458363180051995e-06	2.060341411265618913e-06	-7.709014809172381842e-07	3.865668490175912908e-07	-1.904187472847918409e-07
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544850900081159301e-02	-1.220468965734612882e-03	7.181269218666220492e-05	-8.632480860285691893e-06	1.994809604257368896e-06	-7.382111840929076536e-07	3.673479527500764734e-07	-1.799096923123687528e-07
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528288098561536405e-02	-1.212425085119250455e-03	7.086144838437320769e-05	-8.412583376074041246e-06	1.916511401562600501e-06	-6.995079663125927729e-07	3.447811812489829429e-07	-1.676025611875406031e-07
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511806533762318980e-02	-1.204472077958877903e-03	6.993323285002103968e-05	-8.200746756965897810e-06	1.842013503748069710e-06	-6.630538003161288608e-07	3.237332894340015444e-07	-1.561563901621701462e-07
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498680421493055193e-02	-1.198174405664258028e-03	6.920675584566752310e-05	-8.036834418594951694e-06	1.785001011813909536e-06	-6.354052909795584624e-07	3.079186208309495822e-07	-1.475770986966322783e-07
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482347401870154173e-02	-1.190382174931045155e-03	6.831822985411677043e-05	-7.838633814705862047e-06	1.716821679138447316e-06	-6.026310249856835049e-07	2.893525424054477156e-07	-1.375287032037692816e-07
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098015844760974e-02	-1.182677437685926165e-03	6.745086564101785049e-05	-7.647604120853985360e-06	1.651927023037395760e-06	-5.717326635984363709e-07	2.720410596539076580e-07	-1.281825565265033529e-07
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453159235997204118e-02	-1.176575760521977876e-03	6.677179577357966929e-05	-7.499756781111221772e-06	1.602273403884574794e-06	-5.482870877665814032e-07	2.590373625978990458e-07	-1.211767075416485023e-07
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437062304496789129e-02	-1.169025215081438305e-03	6.594097280715046304e-05	-7.320937600396360270e-06	1.542906979493443163e-06	-5.204758023276800205e-07	2.437682652256796183e-07	-1.129655934498854959e-07
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421051111951181396e-02	-1.161558649949232707e-03	6.512960788641074304e-05	-7.148517112281974372e-06	1.486400660070800659e-06	-4.942263302387166226e-07	2.295234592800418316e-07	-1.053177253649306710e-07
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408304378576166402e-02	-1.155645250851099507e-03	6.449413464191809425e-05	-7.015000110242668525e-06	1.443153408027404881e-06	-4.742864115787953986e-07	2.188244093592275755e-07	-9.957793917189298563e-08
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392449339666356964e-02	-1.148327586043513615e-03	6.371633433947125386e-05	-6.853395504087296163e-06	1.391416041016466519e-06	-4.506070531976124027e-07	2.062729245134001151e-07	-9.284362750314702465e-08
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376682046891935379e-02	-1.141091432199769573e-03	6.295638381361452882e-05	-6.697415141741055788e-06	1.342120495471593163e-06	-4.282248630870625105e-07	1.945817096497556302e-07	-8.656275917843353031e-08
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364131854066630116e-02	-1.135360616300463326e-03	6.236090010128993578e-05	-6.576500341829177407e-06	1.304345283602465093e-06	-4.111916541454173285e-07	1.858102665208487447e-07	-8.183927166724751703e-08
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348524136726342477e-02	-1.128268853158326517e-03	6.163171711973474917e-05	-6.430011189924274824e-06	1.259110077182013369e-06	-3.909224897032864121e-07	1.755297460247999758e-07	-7.628656054930824358e-08
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333005770071295053e-02	-1.121255726321714833e-03	6.091895751896744387e-05	-6.288525462708733907e-06	1.215999199205889823e-06	-3.717203595231678100e-07	1.659645930788947367e-07	-7.110243873974394020e-08
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317577212601315530e-02	-1.114320075138090869e-03	6.022216216949191300e-05	-6.151865715718718212e-06	1.174928404252647145e-06	-3.535124074418783910e-07	1.570678545838804706e-07	-6.626356014400007013e-08
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305299332922327249e-02	-1.108826565345360409e-03	5.967591515826964783e-05	-6.045894761613011245e-06	1.143484672633393688e-06	-3.396134697545141249e-07	1.504005400995489998e-07	-6.262552786301350678e-08
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290033561800752945e-02	-1.102027537462454531e-03	5.900671562101920665e-05	-5.917476159365940371e-06	1.105875838384655969e-06	-3.230166376636192056e-07	1.425925738585005008e-07	-5.834962065279433726e-08
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274858822450047890e-02	-1.095303146946436735e-03	5.835222066121037969e-05	-5.793360969373128666e-06	1.070068518580699395e-06	-3.072309527174275274e-07	1.353392364820387485e-07	-5.435127319515127488e-08
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259775521276265686e-02	-1.088652646473757838e-03	5.771198820737253015e-05	-5.673340184463797586e-06	1.035973645987780725e-06	-2.922042137528694780e-07	1.286113373356153029e-07	-5.060412107564046891e-08
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247774984978543451e-02	-1.083384950029712187e-03	5.720977754495378421e-05	-5.580132687862371694e-06	1.009871544500849912e-06	-2.806945905824877576e-07	1.235879439493753984e-07	-4.776974874187619179e-08
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232857275864184497e-02	-1.076865593177024627e-03	5.659412080761559363e-05	-5.466963583298448730e-06	9.786382779053239320e-07	-2.669044164562342520e-07	1.177334238356864367e-07	-4.440942863132279379e-08
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218032027236642077e-02	-1.070417958873542356e-03	5.599154939768565659e-05	-5.357347516090880211e-06	9.488902393445302166e-07	-2.537294164837358397e-07	1.123261752127187149e-07	-4.123512992620746247e-08
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203299408364458950e-02	-1.064041024506900794e-03	5.540172550526085548e-05	-5.251163629815366516e-06	9.205848976866553895e-07	-2.411172842724510316e-07	1.073427090949890146e-07	-3.823960651141012169e-08
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188659572850712595e-02	-1.057733761202243970e-03	5.482432019253356126e-05	-5.148297076526968304e-06	8.936826954104772763e-07	-2.290161985084067453e-07	1.027600718510918178e-07	-3.541674084556126252e-08
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177014609763751656e-02	-1.052737429726279287e-03	5.437111871892187821e-05	-5.068315997623268590e-06	8.731449060776679491e-07	-2.196688560061826393e-07	9.936730830093068705e-08	-3.327869684082669594e-08
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162542160402827048e-02	-1.046553034224272701e-03	5.381524898720699718e-05	-4.971132626086405952e-06	8.486699272370621700e-07	-2.083599123864594896e-07	9.544955064706773167e-08	-3.075076096004040854e-08
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148162888234134822e-02	-1.040435714786677908e-03	5.327088098154490021e-05	-4.876910836532990163e-06	8.254867475141314966e-07	-1.974326350847021743e-07	9.187496056399835134e-08	-2.836922017597260500e-08
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133876905115883613e-02	-1.034384821880588281e-03	5.273767605543511065e-05	-4.785479028836164577e-06	8.035530200361808688e-07	-1.868561334985344712e-07	8.862933486725388653e-08	-2.611399288181984813e-08
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119684320242741657e-02	-1.028399715331152755e-03	5.221529929419743135e-05	-4.696667172577069353e-06	7.828268555076696760e-07	-1.766000143766541154e-07	8.569869113410050530e-08	-2.396513340390325954e-08
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105585240275529409e-02	-1.022479761606238111e-03	5.170341969324214438e-05	-4.610307270440788367e-06	7.632668694726281348e-07	-1.666342315401390925e-07	8.306921167394384104e-08	-2.190294676327672832e-08
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094373337803498762e-02	-1.017790243956949447e-03	5.130126884962007256e-05	-4.542884043896783408e-06	7.484362627809806199e-07	-1.588482863275633365e-07	8.117387345749898419e-08	-2.030615819264405565e-08
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080442581035230901e-02	-1.011985658454267424e-03	5.080757628926627691e-05	-4.460604363043315528e-06	7.309128049295939157e-07	-1.493121486577616499e-07	7.905670550404959325e-08	-1.837902578465772890e-08
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066605177532815342e-02	-1.006243899014743056e-03	5.032367661960434512e-05	-4.380465222754508231e-06	7.145134147933110010e-07	-1.399515079494044425e-07	7.721088444526093939e-08	-1.653418475149526083e-08
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052861004572619788e-02	-1.000564060706987191e-03	4.984935501259449330e-05	-4.302380818531406626e-06	6.992343840756446112e-07	-1.307212188310468346e-07	7.562723348402116631e-08	-1.477776640508758597e-08
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039209939528185599e-02	-9.949452521445453779e-04	4.938439856504054320e-05	-4.226265289403971468e-06	6.850721317865594870e-07	-1.215769123410885500e-07	7.429667155369211457e-08	-1.311556824512083410e-08
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025651850401601561e-02	-9.893867244285840454e-04	4.892857992981681820e-05	-4.151996737396458573e-06	6.720265767154318042e-07	-1.124837617984182686e-07	7.320992621620590227e-08	-1.154395253539535992e-08
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012186593499355899e-02	-9.838879026925772837e-04	4.848165327314402074e-05	-4.079408386193779109e-06	6.601019648821549224e-07	-1.034186286744061056e-07	7.235746209571727642e-08	-1.004761324995967992e-08
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988140249818502209e-03	-9.784482285097302699e-04	4.804337416693312825e-05	-4.008332440528234479e-06	6.493027548652398230e-07	-9.435935311641990224e-08	7.172982782979384372e-08	-8.610680560132145307e-09
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855340016372058851e-03	-9.730671492072289147e-04	4.761350089185616976e-05	-3.938603013446832427e-06	6.396333416785664721e-07	-8.528402943177023782e-08	7.131767800477063550e-08	-7.217466045399477733e-09
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723463601076974550e-03	-9.677440905205953424e-04	4.719180705015348846e-05	-3.870062076125149628e-06	6.311016187779827415e-07	-7.616790159686999414e-08	7.111197646869287072e-08	-5.856296714816762618e-09
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618625629412538153e-03	-9.635269186277457343e-04	4.686024520856790294e-05	-3.816005775328883262e-06	6.251159824350131574e-07	-6.881578442153072025e-08	7.109093377477381683e-08	-4.799229168104028836e-09
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488404147647169426e-03	-9.583063632994643201e-04	4.645294624569153158e-05	-3.749322362079147874e-06	6.187176753590616678e-07	-5.950724519283567307e-08	7.123818482755010235e-08	-3.537862282448136402e-09
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359097151811525406e-03	-9.531416212044841341e-04	4.605349852318788744e-05	-3.683532615731922665e-06	6.135609802210239875e-07	-5.001835796058097253e-08	7.157185075628865235e-08	-2.365287831065530078e-09
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230701163672831375e-03	-9.480318937128385474e-04	4.566179923637266974e-05	-3.618539172594531118e-06	6.096855887745109245e-07	-4.029739790057030421e-08	7.208512114322357233e-08	-1.304995591739586411e-09
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103212721049280462e-03	-9.429764410814899011e-04	4.527773936403719856e-05	-3.554222742286173376e-06	6.071369322299446798e-07	-3.029860318966816816e-08	7.276845720782765679e-08	-3.750629875317988560e-10
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976628339936726722e-03	-9.379747240230464338e-04	4.490118320679778468e-05	-3.490377538234725231e-06	6.059835766837899310e-07	-1.999725978156745838e-08	7.360172760375015773e-08	4.262819265345629253e-10
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850944553569547318e-03	-9.330262546770590583e-04	4.453198986359134000e-05	-3.426779112677197328e-06	6.062989528394433530e-07	-9.373829951806828466e-09	7.456247198558177322e-08	1.105478900283169414e-09
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726157924362477197e-03	-9.281305500480873652e-04	4.417001992118429609e-05	-3.363205506405011035e-06	6.081556612461091790e-07	1.591003853920596194e-09	7.562847797503283781e-08	1.668897470900461987e-09
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602265028740946687e-03	-9.232871299749853761e-04	4.381513681552975074e-05	-3.299437404534489082e-06	6.116258668276117695e-07	1.291673153476362966e-08	7.677770446342959184e-08	2.122289344875716937e-09
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479261708588200358e-03	-9.184954177414711559e-04	4.346727661293053429e-05	-3.235267710935019914e-06	6.168006591889756173e-07	2.464269455427531818e-08	7.798457626370670494e-08	2.443073550486363399e-09
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357142728340937604e-03	-9.137546945381709194e-04	4.312647994824622574e-05	-3.170505914034647493e-06	6.237989225112771018e-07	3.683709746523630925e-08	7.921828588482295482e-08	2.567647953688950171e-09
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235902812511037424e-03	-9.090642371811627400e-04	4.279279518089766979e-05	-3.104964726033729351e-06	6.327405065474391631e-07	4.956971688619726453e-08	8.044792550014238214e-08	2.429836243585749950e-09
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091567922681225725e-03	-9.035010319324943227e-04	4.240182837141742294e-05	-3.025025830064591494e-06	6.462023808359551398e-07	6.565642003053742104e-08	8.187510013902113772e-08	1.826005683494187069e-09
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972243627081472203e-03	-8.989186784547427596e-04	4.208395578349862116e-05	-2.957096839462703710e-06	6.598445300448733497e-07	7.980907080078301536e-08	8.298277882314881318e-08	8.847077620352076775e-10
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853781912176274402e-03	-8.943845584404759574e-04	4.177333532513377747e-05	-2.887606576665478027e-06	6.758857638032388907e-07	9.466978069206804063e-08	8.394167031476517787e-08	-5.001003092725158430e-10
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736177788029961061e-03	-8.898982486122393801e-04	4.147000068830953141e-05	-2.816148896241785919e-06	6.945343921680580169e-07	1.102491706949347661e-07	8.466658376712458276e-08	-2.361703639972098272e-09
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619426310032091469e-03	-8.854593299132627318e-04	4.117398512675940361e-05	-2.742321913961581195e-06	7.159965125383316364e-07	1.265577119951538614e-07	8.507321629415523243e-08	-4.733010052974350395e-09
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503522577820781123e-03	-8.810673872527839028e-04	4.088532154649362002e-05	-2.665728046802306684e-06	7.404760149041089560e-07	1.436057734353850656e-07	8.507815591413412542e-08	-7.646606946607431405e-09
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388461304765919779e-03	-8.767219522352576698e-04	4.060411489703430303e-05	-2.585955658327680812e-06	7.681966858947250865e-07	1.614190470315265757e-07	8.458609095963878717e-08	-1.116852841861179623e-08
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274236027684618383e-03	-8.724223980109174943e-04	4.033067513266695031e-05	-2.502545394624695580e-06	7.994427834456896795e-07	1.800668797850624864e-07	8.346632695176406382e-08	-1.546027377524481565e-08
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160840127532451527e-03	-8.681680751325294293e-04	4.006534528890244741e-05	-2.415033587322420268e-06	8.345066351057294538e-07	1.996256404257240612e-07	8.158312643723915233e-08	-2.069861988319665488e-08
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048267047335807570e-03	-8.639583405798305707e-04	3.980846470845166718e-05	-2.322961495564480346e-06	8.736774503136696808e-07	2.201708839018660675e-07	7.880219040378283686e-08	-2.705847070800452023e-08
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936510292313964599e-03	-8.597925592708531095e-04	3.956036988925008927e-05	-2.225872365657830948e-06	9.172426424477423322e-07	2.417765286826967401e-07	7.498964775961270349e-08	-3.471280437755108421e-08
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803470763760035081e-03	-8.548509022333310040e-04	3.927479558529384251e-05	-2.101841369779894968e-06	9.758399277824997652e-07	2.691289751876368190e-07	6.877488741312309396e-08	-4.584041511007737315e-08
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693487661206354127e-03	-8.507801451751968247e-04	3.904746292240098124e-05	-1.991171082366212593e-06	1.030496947410501348e-06	2.930457112962502493e-07	6.189759386065045317e-08	-5.691665084571579149e-08
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584300867083643996e-03	-8.467519919649081888e-04	3.883029034837793511e-05	-1.872897429030899537e-06	1.090963111216874454e-06	3.179188612317892176e-07	5.317075982031109534e-08	-6.979754818486494295e-08
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475904277290240457e-03	-8.427660828773824754e-04	3.862372470708391384e-05	-1.746133151994545616e-06	1.157713912399024316e-06	3.436885832406449959e-07	4.231101125915459505e-08	-8.463643365455333917e-08
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368291721335510303e-03	-8.388220473437244537e-04	3.842825156630651500e-05	-1.609974977731204168e-06	1.231228986885654548e-06	3.702940376316901155e-07	2.902745255363594215e-08	-1.015992440077512452e-07
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261455875696477109e-03	-8.349193780403709733e-04	3.824478080650504529e-05	-1.463279371891070037e-06	1.312073010137628278e-06	3.976591091691984568e-07	1.292873053250526948e-08	-1.209906891975525527e-07
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134266936642013279e-03	-8.302899585654655067e-04	3.804207100230626765e-05	-1.271542151994071868e-06	1.419618757319841222e-06	4.313811003715418525e-07	-1.073389459566334005e-08	-1.480034195068391739e-07
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029111981681463742e-03	-8.264762514870184181e-04	3.788902400157197279e-05	-1.097195802017402368e-06	1.518726139343950452e-06	4.601212937247231354e-07	-3.459144652161849789e-08	-1.740770583316289660e-07
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924708556359150474e-03	-8.227020644436144241e-04	3.775160917516395115e-05	-9.082773294064513835e-07	1.627094212599661448e-06	4.893537642686196842e-07	-6.267780682434041664e-08	-2.037889817738458958e-07
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821048839319790426e-03	-8.189668788804882081e-04	3.763114271387245054e-05	-7.033081996025937384e-07	1.745325667942123702e-06	5.188579768482627782e-07	-9.547393416681872905e-08	-2.374431846721985672e-07
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697627461593524067e-03	-8.145356461441522009e-04	3.751179428095423443e-05	-4.329023906224283501e-07	1.901120507661551002e-06	5.536349094149158945e-07	-1.419534586286072056e-07	-2.831311117003612796e-07
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595575381181904819e-03	-8.108850759164166122e-04	3.743585413717192325e-05	-1.843128116299155264e-07	2.043296549859281535e-06	5.811661848951261909e-07	-1.874104807571689482e-07	-3.256514499059617934e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494241172569094833e-03	-8.072724686880920720e-04	3.738354826835516579e-05	8.800693848191885464e-08	2.197371165436528415e-06	6.065467324896921325e-07	-2.396884167252667421e-07	-3.722397198369606036e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393616861719675165e-03	-8.036975151908202619e-04	3.735699549586110493e-05	3.864773594776015976e-07	2.363960201228005270e-06	6.289901857502577445e-07	-2.994419609415590740e-07	-4.229094450267485245e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293692761542499216e-03	-8.001598220533604356e-04	3.735974445037632322e-05	7.143431747174530020e-07	2.543170844319653471e-06	6.469815797678164119e-07	-3.672042732492588154e-07	-4.771468886494789186e-07
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174690856572657441e-03	-7.959630427339348894e-04	3.740971708941155291e-05	1.152889093376676334e-06	2.773976798110594068e-06	6.590350607827610178e-07	-4.595916640707829988e-07	-5.451169484434048537e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076263967797227904e-03	-7.925054887274783980e-04	3.749704217655342505e-05	1.561245183859707185e-06	2.978627587273921951e-06	6.580171097478927240e-07	-5.462061725946572599e-07	-6.025884353815316300e-07
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978498013424314216e-03	-7.890835284952272839e-04	3.763200077395109519e-05	2.013381107913081439e-06	3.193738070385166048e-06	6.441392901762884292e-07	-6.419285411562612003e-07	-6.593977041699966781e-07
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.862033233318619613e-03	-7.850234592160838147e-04	3.786600913103534399e-05	2.620657539155312791e-06	3.463983780563225056e-06	6.059692565774487971e-07	-7.689641037833373195e-07	-7.239493900866364141e-07
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765668258585241575e-03	-7.816782330711101066e-04	3.813800478261769491e-05	3.191656756913902087e-06	3.692192480914504865e-06	5.456620017627010067e-07	-8.826060870364572312e-07	-7.655316786506036233e-07
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669904495343705185e-03	-7.783674353969849283e-04	3.850045884864595569e-05	3.834548028060348168e-06	3.913575723622150172e-06	4.461310399882716634e-07	-9.998100150334778710e-07	-7.838735265550049149e-07
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555748594046479631e-03	-7.744395774070385536e-04	3.908167831930431813e-05	4.717787187322247082e-06	4.157661066144176896e-06	2.574278412510555359e-07	-1.140535633295238318e-06	-7.592493807648598989e-07
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.461225308568995095e-03	-7.712036590667132414e-04	3.971008587288918037e-05	5.560877491037778695e-06	4.332722534550978669e-06	2.802654428606776924e-08	-1.254062816332612466e-06	-6.867053284305328504e-07
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.367220127385668636e-03	-7.680013072003631647e-04	4.049879081984480094e-05	6.518148056462623296e-06	4.466074715397637260e-06	-2.866335913689024589e-07	-1.357495381268954560e-06	-5.476517858812050889e-07
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.255006173570551574e-03	-7.642019062030291172e-04	4.174591396539174609e-05	7.863023938902745851e-06	4.514454403236478489e-06	-8.386019553828508482e-07	-1.441925051754968555e-06	-2.280562743856318684e-07
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.161904032405630387e-03	-7.610711134094624766e-04	4.311818720088799302e-05	9.188821102553500995e-06	4.408749192486187133e-06	-1.501270992455260881e-06	-1.454351942739772477e-06	2.261440628979335425e-07
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.069098492302635449e-03	-7.579717504906219837e-04	4.486738168191715373e-05	1.073848723814791932e-05	4.122612650345628478e-06	-2.399848848957730031e-06	-1.391744395992359821e-06	9.056677862790233451e-07
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.957963525800233320e-03	-7.542037557383705947e-04	4.761358912697941136e-05	1.287982871765235068e-05	3.438781804215207426e-06	-3.813166899741796375e-06	-1.168215223268335747e-06	2.053741785946334625e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.865427153789503974e-03	-7.501971078102875803e-04	5.045914749786983345e-05	1.415659248474759675e-05	2.563175901641483899e-06	-4.570389027184483362e-06	-8.459685434607938176e-07	2.605779899134537772e-06
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.773246704781252521e-03	-7.452311599621566467e-04	5.355845914190311127e-05	1.487531628335375611e-05	1.577221891621274118e-06	-4.897464843567465237e-06	-4.858900088717595805e-07	2.772576217491960499e-06
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663406652942998842e-03	-7.381338370752099035e-04	5.744417219552674578e-05	1.514603835706287402e-05	3.380865214306897422e-07	-4.872457692139271475e-06	-4.283352644295191531e-08	2.618149585040736520e-06
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572773379278154464e-03	-7.313766101642707245e-04	6.068208649884531726e-05	1.499805290550213571e-05	-6.671978358855886432e-07	-4.627716281518322170e-06	3.033559529458683163e-07	2.320993121745138509e-06
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465382964823983218e-03	-7.223842233871524861e-04	6.441428398565813348e-05	1.450866979778951700e-05	-1.761376218213005604e-06	-4.203328021354999086e-06	6.572985818379887303e-07	1.901768735649964941e-06
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377155456760492017e-03	-7.142337200567091269e-04	6.735340282589063565e-05	1.389834879980280520e-05	-2.565577838027614883e-06	-3.785093160836589186e-06	8.975449419911165923e-07	1.538117781029320848e-06
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.290163150256729830e-03	-7.055528637723941293e-04	7.011688657312531577e-05	1.314342084491682003e-05	-3.271052191730727500e-06	-3.332411315187745408e-06	1.090624968231978743e-06	1.178030658132660843e-06
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187514728539414359e-03	-6.945230259285893040e-04	7.317492925302020916e-05	1.209821015357409134e-05	-3.986137916101099042e-06	-2.775411403537586932e-06	1.263418166056970044e-06	7.722582473206683054e-07
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.103516942077185099e-03	-6.848922091042250254e-04	7.548730366925523246e-05	1.115291610948405505e-05	-4.471842035022271272e-06	-2.325217593221822221e-06	1.361195546066067646e-06	4.732943046686971156e-07
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.004645344215409013e-03	-6.728837458914933064e-04	7.797171758954327700e-05	9.964168461736984815e-06	-4.929278498199362018e-06	-1.817771139198251033e-06	1.428971531589801705e-06	1.690870940565111604e-07
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.923890023205326285e-03	-6.625500737731886526e-04	7.980648639208816049e-05	8.943818132477880688e-06	-5.216093806244182339e-06	-1.424477170220307405e-06	1.450180134866290072e-06	-4.209740045269919866e-08
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.828989615372954052e-03	-6.498200861560862350e-04	8.173401674778612820e-05	7.703086236703251258e-06	-5.459935274411939938e-06	-9.905693300281831289e-07	1.440953012355344790e-06	-2.489536555218332153e-07
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751609174897767622e-03	-6.389855109970592369e-04	8.311840803661455987e-05	6.670566886599550753e-06	-5.589551870695434300e-06	-6.626574554438225651e-07	1.410300125935520149e-06	-3.858082981676393662e-07
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660824196581294213e-03	-6.257679844084067331e-04	8.452370554521775297e-05	5.448471119483255550e-06	-5.668565449132017448e-06	-3.105211782205423280e-07	1.352437015638560646e-06	-5.118299660153494880e-07
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.586899596808270047e-03	-6.146080025766746538e-04	8.549237449179319449e-05	4.450393527675882858e-06	-5.678458066444552602e-06	-4.995889191828903068e-08	1.290164008190256557e-06	-5.888795610652623653e-07
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.500267201320746993e-03	-6.010841975327271478e-04	8.642602864686710731e-05	3.284221576365655821e-06	-5.632882267061844460e-06	2.255579852555883660e-07	1.202804013205271019e-06	-6.527174880799830225e-07
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429805754980644567e-03	-5.897376055149412561e-04	8.702443672988463650e-05	2.344206928104138967e-06	-5.554559423870389054e-06	4.259796581777423303e-07	1.122763568694574907e-06	-6.859012352654342920e-07
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347329904970030332e-03	-5.760697104899972559e-04	8.754075484126512855e-05	1.260632353535680568e-06	-5.421224101116896418e-06	6.338019134979927209e-07	1.021898253976450292e-06	-7.063190860841819535e-07
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280321302660404201e-03	-5.646608276920063278e-04	8.781326764996437396e-05	3.967590535290677040e-07	-5.282556084083641517e-06	7.818362486279749409e-07	9.357046572927947788e-07	-7.098139465104669949e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.201959359908852148e-03	-5.509752444217110500e-04	8.796396285737299978e-05	-5.915491697860351694e-07	-5.088928049511806204e-06	9.320482720762257818e-07	8.315897682413487531e-07	-7.007294715781345978e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138351386978402588e-03	-5.395964394083040561e-04	8.795269260498913601e-05	-1.373760982101491491e-06	-4.909417175338556634e-06	1.036504929647134796e-06	7.457213234393553195e-07	-6.843810583490357723e-07
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064036973033798929e-03	-5.259999603444382799e-04	8.778763900554405382e-05	-2.261429668028019117e-06	-4.677878213247864908e-06	1.139669359241928483e-06	6.455631141289224760e-07	-6.570793432895859043e-07
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003768837104810338e-03	-5.147357007895907426e-04	8.753304746118360075e-05	-2.958380517542862008e-06	-4.474913592689506306e-06	1.208961580047612312e-06	5.653839777954325718e-07	-6.295819686106987862e-07
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933409433838764041e-03	-5.013163004994861029e-04	8.709795896705232901e-05	-3.743955097712029578e-06	-4.222462882854479688e-06	1.274044839891407649e-06	4.735824027657696792e-07	-5.922977601563008230e-07
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865157713396404116e-03	-4.880230920081796934e-04	8.653321970045394873e-05	-4.474802623640067865e-06	-3.963623480300893304e-06	1.321502724795055091e-06	3.870695348524500818e-07	-5.518210894272419433e-07
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809866278450966964e-03	-4.770566378813411259e-04	8.597242229018727108e-05	-5.042532811620125648e-06	-3.745549582949058957e-06	1.349164100050494746e-06	3.193739301045648897e-07	-5.167747467704795375e-07
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745387239045545231e-03	-4.640460369546388613e-04	8.520119448134755693e-05	-5.675145551228331972e-06	-3.483587776161582235e-06	1.369841016625968699e-06	2.437189859554278978e-07	-4.742470086971023459e-07
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693186429476747738e-03	-4.533368190063339275e-04	8.448328763175039181e-05	-6.163055914978569832e-06	-3.266328709930734442e-06	1.377768834832894261e-06	1.853307833020784062e-07	-4.388591330242752018e-07
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632348700621883255e-03	-4.406556317203646871e-04	8.353978926482739128e-05	-6.703152107286190046e-06	-3.008347118997616443e-06	1.377503389544701323e-06	1.208249143568614168e-07	-3.969472240176090269e-07
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573440514975167712e-03	-4.281709229264636760e-04	8.251573707256660141e-05	-7.195587672432093046e-06	-2.754939679498901689e-06	1.368065834476388716e-06	6.235296303759031702e-08	-3.561697752375946708e-07
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525795451485605775e-03	-4.179252294933516573e-04	8.160746002160851331e-05	-7.570957705650458847e-06	-2.548407006727406728e-06	1.354289154307616043e-06	1.819155936330988468e-08	-3.234323109774281044e-07
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470317679292682065e-03	-4.058271789842713491e-04	8.045852124030960291e-05	-7.981136033174195151e-06	-2.306926749914611179e-06	1.331619581729572636e-06	-2.956131884267345852e-08	-2.858642934125492519e-07
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416647993599132052e-03	-3.939500085471178822e-04	7.925218298809445056e-05	-8.349272896734856756e-06	-2.072980295093761130e-06	1.303133377497845432e-06	-7.193693008612396922e-08	-2.503109399445623732e-07
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373272314507694228e-03	-3.842257904474374050e-04	7.820832938082610182e-05	-8.625365146863268052e-06	-1.884231171155009562e-06	1.275616560976000753e-06	-1.033997001774470462e-07	-2.223291859327578047e-07
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322802189317363744e-03	-3.727703544521820391e-04	7.691566244642500372e-05	-8.921547886856825819e-06	-1.665709132744122553e-06	1.238849000665163093e-06	-1.368396888996329848e-07	-1.908503981597502611e-07
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282031264151229852e-03	-3.634051811850630680e-04	7.580939753719080718e-05	-9.140470886756998044e-06	-1.490525216848479207e-06	1.205623026850027669e-06	-1.613275418444437558e-07	-1.663986561840193664e-07
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234613525504309845e-03	-3.523860533650601434e-04	7.445170090442191366e-05	-9.371530431862069407e-06	-1.288734452873263522e-06	1.163213068859807167e-06	-1.869032264971923940e-07	-1.391340754494970531e-07
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188799505117654667e-03	-3.416077822987630521e-04	7.306607320641116967e-05	-9.570045242876583664e-06	-1.096263605840732715e-06	1.118635676510210297e-06	-2.085852406294839251e-07	-1.140648549225345748e-07
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144546523830705350e-03	-3.310723158405894854e-04	7.165774806822229820e-05	-9.738092142397860340e-06	-9.132421057804432963e-07	1.072522170578660148e-06	-2.266488059631484200e-07	-9.111650275777951195e-08
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108830755452063855e-03	-3.224792896708888654e-04	7.047036443359538330e-05	-9.856284590464906082e-06	-7.679878678115672825e-07	1.033324535523514726e-06	-2.391423868244299083e-07	-7.355720279943347388e-08
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067328420771046461e-03	-3.123914511680462528e-04	6.903250559120564670e-05	-9.973378993115124074e-06	-6.022728149556053090e-07	9.856617052775009544e-07	-2.513375356092861293e-07	-5.428717014663225868e-08
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027265313105934271e-03	-3.025474406461765723e-04	6.758414743450069271e-05	-1.006504269740211827e-05	-4.457554832453917598e-07	9.376014027852049768e-07	-2.607837125143347658e-07	-3.689782077153651631e-08
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.949479945921509746e-04	-2.945301202542732690e-04	6.637194822331802602e-05	-1.012317977338428034e-05	-3.222192407955225762e-07	8.974633121609834698e-07	-2.667845778583668739e-07	-2.377959790465349087e-08
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574130219318937500e-04	-2.851321816031988487e-04	6.491429131056391003e-05	-1.017244193583023668e-05	-1.820904358531215799e-07	8.494452977037585544e-07	-2.720064822960135127e-07	-9.607503400489362957e-09
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.211990427515210061e-04	-2.759756750185725859e-04	6.345624326963575585e-05	-1.020082005064266879e-05	-5.060119550580389496e-08	8.018184938078849393e-07	-2.752778784539257431e-07	2.961006116301414896e-09
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.862670264371522080e-04	-2.670580233948080398e-04	6.200043956986455980e-05	-1.020985088096307305e-05	7.249833683425596444e-08	7.547959343269234072e-07	-2.767660838981719144e-07	1.405639195142470641e-08
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.581084034366948630e-04	-2.598072493518954968e-04	6.079086117398536595e-05	-1.020369549955128219e-05	1.688515161683182051e-07	7.162238342586923076e-07	-2.767628545043882954e-07	2.227075086234951425e-08
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254265672195211165e-04	-2.513208322454522675e-04	5.934590540451098971e-05	-1.018119590141874544e-05	2.772128112606277611e-07	6.708532509028359399e-07	-2.754081698995610382e-07	3.100080656146018819e-08
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939183160799699341e-04	-2.430657768126579454e-04	5.791025018654267251e-05	-1.014348883403718422e-05	3.779111966162739859e-07	6.266244503359746966e-07	-2.727406461599068038e-07	3.860329284079998789e-08
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635464435668013828e-04	-2.350388432671465626e-04	5.648574625482787617e-05	-1.009168816877078362e-05	4.712709455717932414e-07	5.835958442046867525e-07	-2.689431532545459745e-07	4.515386800024176122e-08
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.342741217510446138e-04	-2.272367715037240969e-04	5.507418015817027791e-05	-1.002687217025967588e-05	5.576188879051219098e-07	5.418153226218855960e-07	-2.641983517575594248e-07	5.072403677722613941e-08
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.106941250574501769e-04	-2.209044829857263758e-04	5.390903506312337952e-05	-9.963687360323728254e-06	6.244529140610505274e-07	5.079858433207416710e-07	-2.596512789718789360e-07	5.466803788742761643e-08
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833435411354036237e-04	-2.135061556012033074e-04	5.252569325043987178e-05	-9.877768780228933884e-06	6.987792564772077899e-07	4.686158369171315473e-07	-2.536248758049396114e-07	5.862649075523590614e-08
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.569930775619884375e-04	-2.063225916550709589e-04	5.115966188082146838e-05	-9.781776698908041401e-06	7.669631506659644860e-07	4.306235389887489148e-07	-2.470560249303099112e-07	6.182062168941833669e-08
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316106306241691011e-04	-1.993494970835006414e-04	4.981199376647422301e-05	-9.676685805669035855e-06	8.292749251124592262e-07	3.940511111401804768e-07	-2.400049830978476069e-07	6.433862034323974917e-08
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071643960611453495e-04	-1.925826168383165161e-04	4.848373137187554752e-05	-9.563461554259877417e-06	8.859823652191194289e-07	3.589403013881934428e-07	-2.325314060544717325e-07	6.626784623345816751e-08
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836229126253507284e-04	-1.860177335178332431e-04	4.717588981488597335e-05	-9.443047208446901558e-06	9.373517908794595331e-07	3.253291344872918580e-07	-2.246958203855670133e-07	6.769253263038037451e-08
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646740823077429049e-04	-1.806982734357583532e-04	4.610218824063536640e-05	-9.337764032921728289e-06	9.762819043685983274e-07	2.984621910269660291e-07	-2.179460431284577697e-07	6.853350212390956814e-08
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427125495761487943e-04	-1.744928412006125805e-04	4.483367227256050550e-05	-9.206046293598650420e-06	1.018591365385737950e-06	2.675605080827516628e-07	-2.096615204698808808e-07	6.915400236304875593e-08
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215708105103867339e-04	-1.684775976737566705e-04	4.358745869355978695e-05	-9.069050851187704016e-06	1.056360407801557242e-06	2.380836466844802466e-07	-2.012615112988339572e-07	6.937904798976783289e-08
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012195746596637266e-04	-1.626484427062383051e-04	4.236413983897061307e-05	-8.927395880833713935e-06	1.089869011604216200e-06	2.099943444248618512e-07	-1.928362775246352596e-07	6.923861295869391012e-08
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816307687206495083e-04	-1.570011630504058152e-04	4.116420017825735329e-05	-8.781684540330994597e-06	1.119375383707342804e-06	1.832615394072973400e-07	-1.844522467611450060e-07	6.876838046546176963e-08
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627787925746132056e-04	-1.515312327689902498e-04	3.998788082748531986e-05	-8.632492738848553010e-06	1.145090530900868676e-06	1.578681449087114653e-07	-1.761215159506021618e-07	6.801769050096517710e-08
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446385949425312421e-04	-1.462341167135997727e-04	3.883538645395938588e-05	-8.480387968291570471e-06	1.167217133621818555e-06	1.337991764738661989e-07	-1.678484094649720229e-07	6.703742106143965250e-08
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271853516213944464e-04	-1.411053205282899569e-04	3.770691965659905126e-05	-8.325932481542509955e-06	1.185956019511718198e-06	1.110397790095390330e-07	-1.596372111799727032e-07	6.587798021591932217e-08
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103945983889667015e-04	-1.361404274263865015e-04	3.660265691751576569e-05	-8.169658142081697059e-06	1.201507326430565434e-06	8.957059660283836996e-08	-1.514966634875327009e-07	6.458433611904226755e-08
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968914377517191155e-04	-1.321252155598617081e-04	3.570095341785763690e-05	-8.038315897384065215e-06	1.212179657927306914e-06	7.263214749276443663e-08	-1.447917515523969707e-07	6.341530421295765535e-08
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812547239352077661e-04	-1.274500983071955897e-04	3.464111167383275423e-05	-7.879647492488853870e-06	1.222420076315533452e-06	5.340067413003733005e-08	-1.368789482415884485e-07	6.190723104184987688e-08
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662151396860751826e-04	-1.229273429364786908e-04	3.360547316283146046e-05	-7.720126448419921888e-06	1.230053447244541049e-06	3.531104550078142491e-08	-1.291529133242307066e-07	6.028862138159250481e-08
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517501393095623786e-04	-1.185529711445719989e-04	3.259401764969195641e-05	-7.560068901501218614e-06	1.235281425951762763e-06	1.830854559764412950e-08	-1.216567788466582716e-07	5.856415838066315603e-08
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378386131316835810e-04	-1.143229431752718187e-04	3.160664992194107568e-05	-7.399786925117772915e-06	1.238277709070242109e-06	2.349497192567544113e-09	-1.144091738239191994e-07	5.674830245178139727e-08
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244613872552427479e-04	-1.102331181293679817e-04	3.064316929886867736e-05	-7.239588079176768746e-06	1.239177427360958319e-06	-1.259445497786528168e-08	-1.073944264575789363e-07	5.486928407798753880e-08
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115995902904456155e-04	-1.062793812379000578e-04	2.970336869534570095e-05	-7.079777011998215730e-06	1.238111694844149771e-06	-2.655028331271230570e-08	-1.005944151166106724e-07	5.295613359384921476e-08
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992345176034686056e-04	-1.024576539303065364e-04	2.878704273331242022e-05	-6.920655620548831636e-06	1.235210455948507247e-06	-3.954472358439325811e-08	-9.399118021032372250e-08	5.103761963830666269e-08
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873478008678322006e-04	-9.876397390049322623e-05	2.789397048284671907e-05	-6.762496186526068003e-06	1.230604162385559847e-06	-5.160834466634717950e-08	-8.757365447140683247e-08	4.913637058183747592e-08
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759219204324347410e-04	-9.519473610046967833e-05	2.702386372661908501e-05	-6.605460728169899943e-06	1.224428777008845324e-06	-6.278775151099417466e-08	-8.135785598430257375e-08	4.725123417437700446e-08
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649396823874501541e-04	-9.174644770844903453e-05	2.617641935476665239e-05	-6.449682794477719281e-06	1.216820728480989942e-06	-7.313322320134649335e-08	-7.536641991156037964e-08	4.537516102033583438e-08
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543840431605578329e-04	-8.841564623755392063e-05	2.535133680896869014e-05	-6.295294735448452021e-06	1.207915238691613535e-06	-8.269459611480778924e-08	-6.962177812334409244e-08	4.350116451140749039e-08
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442382050157517999e-04	-8.519889531816553251e-05	2.454831510444735265e-05	-6.142428387748249851e-06	1.197844312973361780e-06	-9.152035172611370438e-08	-6.414447670124130687e-08	4.162321307914292705e-08
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344869575684458459e-04	-8.209273068297321904e-05	2.376701201830060502e-05	-5.991224382013796529e-06	1.186708784558646498e-06	-9.964494324337461004e-08	-5.892988759330677495e-08	3.974857388216612060e-08
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251163244571542904e-04	-7.909367389969079428e-05	2.300705474207111420e-05	-5.841829722117970247e-06	1.174585651391429262e-06	-1.070921202440992540e-07	-5.395430960818515136e-08	3.789457967195203544e-08
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161124780033561016e-04	-7.619827536732913618e-05	2.226807276257123771e-05	-5.694390298848331681e-06	1.161550656051023537e-06	-1.138851630120285687e-07	-4.919376301743643547e-08	3.607866783873402754e-08
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074617103229318060e-04	-7.340311559014848434e-05	2.154969864724156064e-05	-5.549050603994162159e-06	1.147678893284932168e-06	-1.200471665098072234e-07	-4.462451103372556692e-08	3.431809693655059277e-08
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977975790846850878e-04	-7.026447174516803850e-05	2.073713865583725753e-05	-5.382286497917555800e-06	1.130541981174460567e-06	-1.264757067296757840e-07	-3.951888086914261765e-08	3.234571342621506279e-08
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898666611156681657e-04	-6.767579892951946998e-05	2.006209542388928864e-05	-5.241786801342514949e-06	1.115133895430544042e-06	-1.313771808787381484e-07	-3.534763167188514014e-08	3.071526192305497606e-08
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822479462193507484e-04	-6.517792949033692840e-05	1.940641782835082676e-05	-5.103568775054370683e-06	1.099152320859592795e-06	-1.357576341311439270e-07	-3.137977307584126961e-08	2.912899294748796088e-08
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749289507935523186e-04	-6.276806980695696047e-05	1.876970943290932244e-05	-4.967659132850451019e-06	1.082682207978006015e-06	-1.396554284562584061e-07	-2.762859251631914148e-08	2.757624845071704534e-08
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678975538755656872e-04	-6.044344346900834553e-05	1.815157501727319639e-05	-4.834087877960818250e-06	1.065802527870311937e-06	-1.431061075254263184e-07	-2.410300740800291275e-08	2.604906455922427193e-08
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611431731845174931e-04	-5.820126158705508435e-05	1.755161092296622259e-05	-4.702904530479914071e-06	1.048562196673146069e-06	-1.461309750645952507e-07	-2.078804358167590259e-08	2.455411351624664861e-08
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546558151197350716e-04	-5.603874627051900131e-05	1.696941277188860909e-05	-4.574165051935880494e-06	1.030999496017184848e-06	-1.487463077262997587e-07	-1.766057308579962137e-08	2.310307598718913246e-08
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484255706875013681e-04	-5.395314295847759904e-05	1.640457954172507951e-05	-4.447924915712697833e-06	1.013152370628066788e-06	-1.509682400814459528e-07	-1.469765677187946744e-08	2.170753733325045500e-08
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424426195311055373e-04	-5.194172563232956279e-05	1.585671339275759604e-05	-4.324238196240296572e-06	9.950586111274967840e-07	-1.528129043787606315e-07	-1.187690771551401535e-08	2.037873394374306731e-08
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357623658235631117e-04	-4.968552212822717885e-05	1.523844692487677994e-05	-4.183186958724845422e-06	9.736965340125941267e-07	-1.545166746334895506e-07	-8.755270076508748614e-09	1.891427748185170429e-08
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302829541199100160e-04	-4.782663517772017331e-05	1.472596659119770570e-05	-4.065042753897480129e-06	9.552286623599777544e-07	-1.556240115980466906e-07	-6.234640360999916026e-09	1.772063695271935253e-08
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250215076410256319e-04	-4.603468421149955748e-05	1.422918295191679178e-05	-3.949414315064002003e-06	9.366699284629151914e-07	-1.564344526464796145e-07	-3.867333527960630796e-09	1.657220544502985013e-08
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199690182056083968e-04	-4.430751241857622009e-05	1.374769926491770724e-05	-3.836274373418541969e-06	9.180715467160321662e-07	-1.569752165790694195e-07	-1.662917082707831675e-09	1.545803452505109331e-08
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151169027683669928e-04	-4.264297177001332437e-05	1.328112527356405647e-05	-3.725602754701758320e-06	8.994771926701513812e-07	-1.572699309568060240e-07	3.749416306859533496e-10	1.437112566913752620e-08
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104578216112837310e-04	-4.103890176118455931e-05	1.282908472515343079e-05	-3.617402454526136303e-06	8.809063975467939906e-07	-1.573307741809237975e-07	2.262072694935289596e-09	1.331744514302526091e-08
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052568193523714560e-04	-3.924104884658256680e-05	1.231957805693628373e-05	-3.494302595800656979e-06	8.592894510608323519e-07	-1.571191435972684826e-07	4.299581105716893464e-09	1.214163331031691692e-08
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009919240977260300e-04	-3.776064963344988941e-05	1.189775817934556218e-05	-3.391483346017620396e-06	8.408189417446761667e-07	-1.567065293927383539e-07	5.927718828527713054e-09	1.118939486921621406e-08
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689799891154488823e-05	-3.633399966910405305e-05	1.148930741013092825e-05	-3.291156553280792885e-06	8.224180671765272292e-07	-1.560910732711247029e-07	7.465683644650035407e-09	1.029641661666734736e-08
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296835941542822750e-05	-3.495928637425985863e-05	1.109386368286093441e-05	-3.193292065696267332e-06	8.041113611405372506e-07	-1.552881784399835000e-07	8.915278491271410044e-09	9.459308191791479319e-09
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858270389288080407e-05	-3.341890973104772030e-05	1.064847270897168600e-05	-3.082160746494483030e-06	7.829128907958074804e-07	-1.541393870016993357e-07	1.048407600445290599e-08	8.539973565939141461e-09
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498667151804401357e-05	-3.215112136393073001e-05	1.027998157076562429e-05	-2.989456127708145500e-06	7.649137293951104950e-07	-1.529940707062695867e-07	1.171459624919088057e-08	7.789655060385382289e-09
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153442120814255196e-05	-3.093012733229263565e-05	9.923369160213887336e-06	-2.899052875647109199e-06	7.471037163445552613e-07	-1.517197776856253099e-07	1.283135858653859775e-08	7.063727882693982534e-09
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.822006611835953267e-05	-2.975431338879009767e-05	9.578296496763785115e-06	-2.810912568225750282e-06	7.295025601518365152e-07	-1.503303053146565319e-07	1.383462560932660789e-08	6.358116682176560406e-09
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452094795916399067e-05	-2.843745425237930190e-05	9.189875156109737325e-06	-2.710919072602308929e-06	7.092347244072047258e-07	-1.485715970287188729e-07	1.488138539580906277e-08	5.568744511342545954e-09
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148839550453274690e-05	-2.735393983422773268e-05	8.868726599906531007e-06	-2.627624484398972774e-06	6.920915298856229078e-07	-1.469520092196006080e-07	1.569094291096782731e-08	4.929212622321832564e-09
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857824717907433419e-05	-2.631047024269158818e-05	8.558129649556866288e-06	-2.546542309703708351e-06	6.751604039310594078e-07	-1.452342943097692626e-07	1.643640069789837833e-08	4.331284280832277697e-09
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578572902570695732e-05	-2.530548907457377014e-05	8.257778226027035970e-06	-2.467653123426797029e-06	6.584434817244147502e-07	-1.434242129896388873e-07	1.713120990008283924e-08	3.780283522848079282e-09
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267022767169491367e-05	-2.417993494931249245e-05	7.919913889155999815e-06	-2.378324139897564561e-06	6.392285459888909051e-07	-1.412094661822353803e-07	1.787541135249976051e-08	3.189972935302227231e-09
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011661144599561991e-05	-2.325403626394949638e-05	7.640726692851441978e-06	-2.304012482907091024e-06	6.230248905908268485e-07	-1.392364296398147124e-07	1.844809050684286639e-08	2.718961845119301919e-09
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766599417487976067e-05	-2.236276669951535180e-05	7.370835809895644587e-06	-2.231723390433106677e-06	6.070847252406363904e-07	-1.372069000488975182e-07	1.895298212407003629e-08	2.271021916145846393e-09
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493110122934300268e-05	-2.136515940403724799e-05	7.067320718828302569e-06	-2.149868204141831660e-06	5.888423770414151108e-07	-1.347830361025874374e-07	1.944740020045648844e-08	1.766465260187541883e-09
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268880601676364855e-05	-2.054488313797986861e-05	6.816588103721941245e-06	-2.081787604446226326e-06	5.735159819848513975e-07	-1.326654255781069847e-07	1.979295185396339884e-08	1.347676789718191780e-09
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053701196916055390e-05	-1.975546255197360105e-05	6.574289172689654222e-06	-2.015601653658853339e-06	5.584691295451683655e-07	-1.305133594472592347e-07	2.007923139050127490e-08	9.474635364001393443e-10
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813655145204890230e-05	-1.887186101984855151e-05	6.301936216103464909e-06	-1.940747612578056607e-06	5.412587209192654616e-07	-1.279618152043523186e-07	2.035528847632740139e-08	5.120221797343581304e-10
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.616951463148332048e-05	-1.814516821666253333e-05	6.077063702055780989e-06	-1.878585369612026910e-06	5.267943147435569668e-07	-1.257421415811716958e-07	2.055668097151568250e-08	1.725617142211947557e-10
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428257163022893773e-05	-1.744560940620901461e-05	5.859847586036662792e-06	-1.818236708990872036e-06	5.125913072883045935e-07	-1.234955745098588294e-07	2.073492670765390371e-08	-1.321775186151571913e-10
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217801992894371023e-05	-1.666256448547906506e-05	5.615783281803975193e-06	-1.750054608531039541e-06	4.963609767256471164e-07	-1.208495547699459316e-07	2.090809798321441673e-08	-4.514254890274201446e-10
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045345848605160150e-05	-1.601879951742399811e-05	5.414329344704867486e-06	-1.693457648065147491e-06	4.827509263829149310e-07	-1.185685066781941900e-07	2.101921906873165286e-08	-7.023841818003342189e-10
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852952584000510748e-05	-1.529855577343398318e-05	5.188000651610087399e-06	-1.629504643275667330e-06	4.672370925562994560e-07	-1.159023317560659208e-07	2.109620057390340478e-08	-9.789538137890193206e-10
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695233188838171443e-05	-1.470666716002673536e-05	5.001195534556037076e-06	-1.576408573679112190e-06	4.542610372002488017e-07	-1.136206479865144967e-07	2.111067867485540152e-08	-1.209637343077678820e-09
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543876227422968102e-05	-1.413736408244484846e-05	4.820809107695113112e-06	-1.524863445269075540e-06	4.415785633438605848e-07	-1.113452650610370789e-07	2.108178691180720222e-08	-1.433825457896002668e-09
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375035852306867577e-05	-1.350053118260616853e-05	4.618216858232885834e-06	-1.466654364438877121e-06	4.271400592553010781e-07	-1.086989074594236888e-07	2.100662454885568433e-08	-1.680314068168994454e-09
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236698589567967835e-05	-1.297710714997503933e-05	4.451086533315769435e-06	-1.418384280812848591e-06	4.150593890094534893e-07	-1.064378962913324789e-07	2.091809491612461011e-08	-1.872797611006446252e-09
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082443097715037889e-05	-1.239138458491906171e-05	4.263445217655923400e-06	-1.363928649217996880e-06	4.012958396676226544e-07	-1.038088538249875742e-07	2.080050864548788377e-08	-2.068345335497462490e-09
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956088499749503470e-05	-1.190982200663045963e-05	4.108691005894790808e-06	-1.318809553679586824e-06	3.897761219162169551e-07	-1.015647536932406828e-07	2.069275311688482536e-08	-2.209527120461929823e-09
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815197457985415077e-05	-1.137105004708104583e-05	3.934975550904419482e-06	-1.267922790322651205e-06	3.766656100983702317e-07	-9.896334996451787906e-08	2.055210379661927082e-08	-2.350913233804892076e-09
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699765892325841710e-05	-1.092834028306835953e-05	3.791718630962402727e-06	-1.225753489329237820e-06	3.657155691295425609e-07	-9.675290694629500063e-08	2.041201627169635235e-08	-2.459048182098528946e-09
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.571001555728138086e-05	-1.043331487810511307e-05	3.630908237161603255e-06	-1.178179508299681945e-06	3.532825652924577504e-07	-9.420270700756265008e-08	2.021759856611551621e-08	-2.578429800258676020e-09
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465449339443318068e-05	-1.002674521643127506e-05	3.498285793023600514e-06	-1.138743447760333145e-06	3.429221513889928106e-07	-9.204563474376875020e-08	2.001957852353103476e-08	-2.680407404480570043e-09
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364168920891775340e-05	-9.635878597996090956e-06	3.370317762401644814e-06	-1.100516164177461944e-06	3.328277586253648648e-07	-8.991559643545210707e-08	1.979750980891421667e-08	-2.779967187734443251e-09
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251211484745285787e-05	-9.198845098159397869e-06	3.226717478899619335e-06	-1.057415796269869725e-06	3.213726554995703123e-07	-8.746364417641187012e-08	1.951856979639188065e-08	-2.887110908521319624e-09
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158683870727193024e-05	-8.839772064125469230e-06	3.108354628885094707e-06	-1.021731533179348248e-06	3.118173675683272645e-07	-8.538942062271558026e-08	1.927141558225142493e-08	-2.966162533844821433e-09
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055540127186172538e-05	-8.438072355713053014e-06	2.975581123014430230e-06	-9.815375771868669942e-07	3.009619904174335416e-07	-8.300046564017610108e-08	1.898432952618033647e-08	-3.037483590869175131e-09
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957342446681196334e-05	-8.054119351739404806e-06	2.848320764909724234e-06	-9.428467718484870268e-07	2.904145626894308169e-07	-8.064595154157236620e-08	1.870128842205641613e-08	-3.086197807944509446e-09
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876918690929455958e-05	-7.738658249580337609e-06	2.743456023797203167e-06	-9.108331172005930604e-07	2.816214752978744952e-07	-7.865807146796187538e-08	1.845612364323400720e-08	-3.115606526721011599e-09
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787239151278303018e-05	-7.385987651579364905e-06	2.625832074145902704e-06	-8.747707318132019174e-07	2.716551872332307302e-07	-7.637767111331076885e-08	1.815979629802876051e-08	-3.142504068866834515e-09
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713747395913581232e-05	-7.096428143808152929e-06	2.528894269578339600e-06	-8.449189973482914107e-07	2.633660253552446010e-07	-7.445909787955403583e-08	1.789106126178296121e-08	-3.164852372199614175e-09
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631744259483691595e-05	-6.772894080259418773e-06	2.420143853488044785e-06	-8.112789699144416439e-07	2.539907812484979608e-07	-7.226522983854816771e-08	1.755628560589513778e-08	-3.194560372574199687e-09
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564540941841065960e-05	-6.507293280107849017e-06	2.330531032004260876e-06	-7.834379095948641098e-07	2.461981432980878427e-07	-7.042204716849349320e-08	1.725646902033697296e-08	-3.220106989171260969e-09
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489603674162498533e-05	-6.210427113510161447e-06	2.230044426063814024e-06	-7.520898022018449104e-07	2.373759341152242936e-07	-6.831342436315034178e-08	1.690038828011005057e-08	-3.244621247742083437e-09
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428235928432702581e-05	-5.966577239623208613e-06	2.147281035043176330e-06	-7.261705169335750604e-07	2.300329649618372594e-07	-6.654042642555736881e-08	1.659682094795949894e-08	-3.256748065197367271e-09
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359850115251987098e-05	-5.693816857649183912e-06	2.054514193904667301e-06	-6.970142894565956644e-07	2.217078093454914359e-07	-6.451048644802953038e-08	1.625257558773693862e-08	-3.255656971137981166e-09
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294763701611877853e-05	-5.433173134244408901e-06	1.965671436621216736e-06	-6.689851490841554654e-07	2.136378984761560749e-07	-6.252249959537444842e-08	1.591862797023420246e-08	-3.239543051217297087e-09
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241467599022800036e-05	-5.219096581825529236e-06	1.892513584984154904e-06	-6.458198694709943610e-07	2.069255618465881278e-07	-6.085343402286249961e-08	1.563522272454459008e-08	-3.218608378669698913e-09
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.182041268625507127e-05	-4.979871283177325155e-06	1.810503862520057795e-06	-6.197532140247886174e-07	1.993353722721769950e-07	-5.894874930424917566e-08	1.530150866570426548e-08	-3.191601396303490370e-09
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133338329667732413e-05	-4.783558749502346868e-06	1.742951784516212463e-06	-5.981976831731574720e-07	1.930375769967121476e-07	-5.735410507170531175e-08	1.500768315170931765e-08	-3.170859405862686187e-09
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078990618313085378e-05	-4.564331359949735277e-06	1.667205258920193210e-06	-5.739314947512506977e-07	1.859306759058469560e-07	-5.553872825538638718e-08	1.465318543863960004e-08	-3.152257173363046335e-09
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027209508385443976e-05	-4.355149424008922387e-06	1.594648951868791273e-06	-5.505913850977351650e-07	1.790699240941392586e-07	-5.377017188475743492e-08	1.429239830880029126e-08	-3.135579674188174694e-09
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.847974402337492323e-06	-4.183431518727050546e-06	1.534913765064707147e-06	-5.313054959932404963e-07	1.733739677281826978e-07	-5.228994754850266350e-08	1.398404683009216535e-08	-3.118864796567760461e-09
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.375348092780659670e-06	-3.991458677815855094e-06	1.467991652071348724e-06	-5.096253311222962534e-07	1.669311620288404723e-07	-5.060281376009272107e-08	1.363217520237231645e-08	-3.091967910723206512e-09
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.925700752386712172e-06	-3.808005940402538597e-06	1.403946576680935493e-06	-4.888056074535943954e-07	1.606939460441230965e-07	-4.895683932478423331e-08	1.329485174184858256e-08	-3.053142614892631369e-09
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557703263381546743e-06	-3.657285686012517952e-06	1.351247279067109318e-06	-4.716193713608945124e-07	1.555090600748611679e-07	-4.757881277916494690e-08	1.301561472568690293e-08	-3.012120679107228376e-09
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147590448525901375e-06	-3.488832311713205506e-06	1.292213396579587362e-06	-4.523040086277165567e-07	1.496496483873344954e-07	-4.601021469281006043e-08	1.269586744803523753e-08	-2.959946095231713944e-09
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756998555365130879e-06	-3.328093478088514316e-06	1.235694750342043228e-06	-4.337442429647827564e-07	1.439960021547981779e-07	-4.448460629177542543e-08	1.237670113452120456e-08	-2.908177264429302348e-09
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436817682399640388e-06	-3.196266657230433900e-06	1.189156204376592684e-06	-4.184087663571244128e-07	1.393149501948002710e-07	-4.321184101341085000e-08	1.209898370450825125e-08	-2.868070447529529707e-09
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079475600003193469e-06	-3.049133852288739275e-06	1.136991958652966186e-06	-4.011598216833211318e-07	1.340423926880494913e-07	-4.176745021406177987e-08	1.176914649570996151e-08	-2.827413834813728524e-09
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.739020110633083944e-06	-2.908801240360484780e-06	1.087050387549588286e-06	-3.845857198797782483e-07	1.289613047127737287e-07	-4.036492862470522290e-08	1.143853257708364334e-08	-2.789439945917584318e-09
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460215094621819075e-06	-2.793625946604592762e-06	1.045956965940526623e-06	-3.709035713952380167e-07	1.247488311626907530e-07	-3.919463234159819319e-08	1.115921802407742525e-08	-2.755661047719871160e-09
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.149631973708863451e-06	-2.664865944771514683e-06	9.999497225770224561e-07	-3.555377315764905650e-07	1.199896449226219922e-07	-3.786477328046171346e-08	1.084352278728346403e-08	-2.710922708138288436e-09
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.854295629987672741e-06	-2.541806273714363184e-06	9.559544153226530160e-07	-3.407968305495726279e-07	1.153876966610102677e-07	-3.657161300910574702e-08	1.054306103602202833e-08	-2.657449127405205361e-09
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573387386799750358e-06	-2.424246488930233273e-06	9.138791384471136184e-07	-3.266542773633350278e-07	1.109416094876274043e-07	-3.531498495506929027e-08	1.025483005503846077e-08	-2.597853574685695749e-09
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343423988788345992e-06	-2.327744776229981699e-06	8.792696656308799465e-07	-3.149863711917004517e-07	1.072558606790144986e-07	-3.426716230641337168e-08	1.001347988206286719e-08	-2.545225928295991988e-09
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086977093333153706e-06	-2.220002342956903019e-06	8.405048382944347034e-07	-3.018783947137053009e-07	1.031031757841170271e-07	-3.307911439982834151e-08	9.733895260201985966e-09	-2.485875045075971012e-09
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.842470784216420004e-06	-2.117331163799900333e-06	8.033876068029293651e-07	-2.892870236412892456e-07	9.911028912716464102e-08	-3.192834018845115477e-08	9.451710358312318469e-09	-2.432653767592924593e-09
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609321414401961210e-06	-2.019506625513989435e-06	7.678479631254049279e-07	-2.771920233923176981e-07	9.527234242868766690e-08	-3.081412316064551924e-08	9.166983176984513303e-09	-2.385679951224137931e-09
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387200473004581203e-06	-1.926235500339825705e-06	7.338383188502374303e-07	-2.655805861724096733e-07	9.157882613088695203e-08	-2.973486265771483031e-08	8.884503782697269676e-09	-2.341312890060559448e-09
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.205349138360443379e-06	-1.849690310494413609e-06	7.058698005298375541e-07	-2.560033832066751449e-07	8.851983560984102242e-08	-2.883637428301676389e-08	8.647911019202113333e-09	-2.302508789809777752e-09
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.002872741015961006e-06	-1.764098244221600717e-06	6.745788684163001426e-07	-2.452571061826190307e-07	8.506636123422283580e-08	-2.781773749405493255e-08	8.382672902352526125e-09	-2.253034657174404899e-09
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.810456953674350670e-06	-1.682271597016199887e-06	6.446804395807242309e-07	-2.349571062907385450e-07	8.172970421797163664e-08	-2.682977949211315734e-08	8.131663782270495292e-09	-2.197090330538774508e-09
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627505260656257854e-06	-1.604104311596510134e-06	6.161049242382500252e-07	-2.250829616430338717e-07	7.850990138078105858e-08	-2.587222549993077399e-08	7.891556450391394256e-09	-2.137389704898411910e-09
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453384670117953914e-06	-1.529517084892552350e-06	5.887798038123541301e-07	-2.156132253427075539e-07	7.540848510772892760e-08	-2.494499068505237124e-08	7.657882273905252857e-09	-2.077540123794301831e-09
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310691109942018118e-06	-1.468374944456623339e-06	5.662989303314698450e-07	-2.078020504310668654e-07	7.284550656018260325e-08	-2.417428564787448779e-08	7.459349017630697545e-09	-2.028835404024280807e-09
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.151328323636732183e-06	-1.400221901696422325e-06	5.411073567804621897e-07	-1.990275401489187942e-07	6.996752914944356508e-08	-2.330308253432560829e-08	7.226245858423963788e-09	-1.977894065088277847e-09
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999309853632572124e-06	-1.335332793942593722e-06	5.169897945135384136e-07	-1.906047357284542606e-07	6.720557581265544665e-08	-2.246117713305107039e-08	6.992391512712313224e-09	-1.932623812378232466e-09
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854473235434076379e-06	-1.273488195629502837e-06	4.939183585287713728e-07	-1.825245659137216100e-07	6.455090087114446935e-08	-2.164728752579749604e-08	6.761716153585608035e-09	-1.889883411820452251e-09
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.716660937256333173e-06	-1.214469226240337704e-06	4.718657249235461245e-07	-1.747781249660944443e-07	6.199474322521947075e-08	-2.086013192617392046e-08	6.538186600992979343e-09	-1.846502030126072592e-09
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.585715247684125230e-06	-1.158059508155109994e-06	4.508046515809710811e-07	-1.673565442907833349e-07	5.952845511119477775e-08	-2.009844279738574654e-08	6.325704744655558815e-09	-1.799360685579984645e-09
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461371313554882253e-06	-1.104107250547452411e-06	4.306981051968934109e-07	-1.602485885229962404e-07	5.714700137873374818e-08	-1.936130287534735363e-08	6.125487949906101225e-09	-1.747484362803923520e-09
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343181974280619378e-06	-1.052568871053582181e-06	4.114923229554755511e-07	-1.534389661072713337e-07	5.485141824603418622e-08	-1.864838126485796298e-08	5.934228353701088523e-09	-1.693512074088990543e-09
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246425333940946551e-06	-1.010289474563579116e-06	3.957054515851640330e-07	-1.478277846205098700e-07	5.295334630347406656e-08	-1.805637515009286525e-08	5.774598646539879383e-09	-1.647833634336026513e-09
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.138443823422973500e-06	-9.631470947765378746e-07	3.780269030842751126e-07	-1.415309723726855529e-07	5.082151271041741858e-08	-1.738771023576712775e-08	5.590121092841333788e-09	-1.597830254816347139e-09
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.035339981963582454e-06	-9.183141140514502801e-07	3.610963669217759523e-07	-1.354890368165158338e-07	4.877939762446320877e-08	-1.674243333335698079e-08	5.404615993949552112e-09	-1.553688348522427465e-09
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936941466282952100e-06	-8.756617582548988080e-07	3.448881176853227227e-07	-1.296930074194913144e-07	4.682232432269745530e-08	-1.611977977441973473e-08	5.219335221128683910e-09	-1.514330086027322078e-09
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843189813447740755e-06	-8.350232799872712211e-07	3.293879458752200565e-07	-1.241365085941622827e-07	4.494313004219071367e-08	-1.551878979665105410e-08	5.037493140117101551e-09	-1.477080556301389322e-09
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754027565076927531e-06	-7.962330033210063936e-07	3.145818058451831181e-07	-1.188132255470782672e-07	4.313469373141244061e-08	-1.493850987502889291e-08	4.862289525618363852e-09	-1.439277149918183088e-09
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669394418465212869e-06	-7.591282997655197036e-07	3.004554307554580688e-07	-1.137168344400275861e-07	4.139004581765966428e-08	-1.437800011563431888e-08	4.696829514457765544e-09	-1.398334720924237647e-09
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589108539468557994e-06	-7.236145714683199277e-07	2.869824913264634678e-07	-1.088389534926109770e-07	3.970590536124681787e-08	-1.383656788213451805e-08	4.541574363835227922e-09	-1.353820939557032410e-09
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512833926974702176e-06	-6.896831096086067987e-07	2.741213394139318282e-07	-1.041685793232356799e-07	3.808365221828081436e-08	-1.331383198189092232e-08	4.393640711125943151e-09	-1.308026766170514378e-09
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.440226999654749261e-06	-6.573308043211463765e-07	2.618296314479222399e-07	-9.969461663686331118e-08	3.652495700871167499e-08	-1.280943395239588160e-08	4.249949768829686051e-09	-1.263402664407827171e-09
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370946765638223651e-06	-6.265545617325465813e-07	2.500653424223074459e-07	-9.540605338446172448e-08	3.503147736955520840e-08	-1.232301796286016093e-08	4.107446091109188891e-09	-1.222380497952436636e-09
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304710660405057190e-06	-5.973304874406375860e-07	2.387927347477020296e-07	-9.129299641815460387e-08	3.360363123784295971e-08	-1.185417748283792149e-08	3.964024279444382541e-09	-1.186608140359310597e-09
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241464702328396537e-06	-5.695504710823073852e-07	2.280005480234736978e-07	-8.734982813882612860e-08	3.223685951040749312e-08	-1.140229286358838379e-08	3.821352564256671093e-09	-1.154617419031584889e-09
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181212682287970941e-06	-5.430858276287417350e-07	2.176837384897920453e-07	-8.357203704798971445e-08	3.092537695374237771e-08	-1.096669428734531456e-08	3.682038720750544314e-09	-1.124164833008568160e-09
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.123958348561119362e-06	-5.178088325316519827e-07	2.078372980328051684e-07	-7.995514475739885854e-08	2.966344153233429074e-08	-1.054671689118456664e-08	3.548670918585818806e-09	-1.093023727327306117e-09
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.069697594710102300e-06	-4.935968174037062993e-07	1.984554188089156376e-07	-7.649460642794486564e-08	2.844556770324931922e-08	-1.014170828629798683e-08	3.423669228039372785e-09	-1.059107557869701140e-09
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018288229912455895e-06	-4.704005831306286013e-07	1.895175732154391008e-07	-7.318415597999771284e-08	2.727008823019842558e-08	-9.751154623572128276e-09	3.306807444698527172e-09	-1.022527109523723810e-09
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.694708751155678082e-07	-4.482334126312942643e-07	1.809907470201015126e-07	-7.001607125867572517e-08	2.613858222351633701e-08	-9.374660313624002655e-09	3.195610927081475289e-09	-9.852602315534699628e-10
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.229842428303100875e-07	-4.271104952121865840e-07	1.728417607342667989e-07	-6.698263828293099621e-08	2.505272148771771287e-08	-9.011836348849755572e-09	3.087550609447603598e-09	-9.493305027268970724e-10
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.785690198209412619e-07	-4.070468843161776607e-07	1.650376845467350352e-07	-6.407620035427654131e-08	2.401416422195258456e-08	-8.662296536678515449e-09	2.980116898290633009e-09	-9.167458754664923234e-10
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.360329914498499336e-07	-3.880317413242424423e-07	1.575532028593496529e-07	-6.129009872295368456e-08	2.302316403496638671e-08	-8.325646043197463585e-09	2.871833682119951674e-09	-8.886475908464277035e-10
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953798867418432368e-07	-3.699773841618101546e-07	1.503851848707410673e-07	-5.862053390814345543e-08	2.207581821519456362e-08	-8.001458756088257561e-09	2.764264393331125851e-09	-8.636264447672613906e-10
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.512758880661580386e-07	-3.503903577658735069e-07	1.425819234380275619e-07	-5.570813279940600583e-08	2.104063362923579740e-08	-7.645669414689940142e-09	2.644913923519152450e-09	-8.363993363900186635e-10
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.147913327275932793e-07	-3.340545748414365202e-07	1.360953199034526947e-07	-5.327737579208199414e-08	2.017123264621499487e-08	-7.346747134385280154e-09	2.545974531880264421e-09	-8.116894993224586991e-10
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.802962417550501387e-07	-3.183725984481054818e-07	1.299262187765333543e-07	-5.095286924673720450e-08	1.933144309397994509e-08	-7.058950734916159430e-09	2.454043389733198623e-09	-7.844758459754354318e-10
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.476616660570764935e-07	-3.033311090558620907e-07	1.240564858850844681e-07	-4.873000182129287057e-08	1.852095693671652117e-08	-6.781876906721326790e-09	2.368338092510313747e-09	-7.553427594222272567e-10
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.166834054157270567e-07	-2.889557831047139887e-07	1.184594553501805976e-07	-4.660354440122910963e-08	1.774138923419692518e-08	-6.515132682801877008e-09	2.286788959465802665e-09	-7.259654809162481669e-10
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.871581407660027588e-07	-2.752724120018776244e-07	1.131085861808348946e-07	-4.456830037776706159e-08	1.699435820734319153e-08	-6.258327966750066612e-09	2.207331218168676845e-09	-6.980156453739824916e-10
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.588846581357909172e-07	-2.623063330989625749e-07	1.079776046807163029e-07	-4.261911696113875066e-08	1.628145708440223616e-08	-6.011075795760630905e-09	2.127924285515955345e-09	-6.731448772751604990e-10
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.317441014184423451e-07	-2.500491473476399191e-07	1.030500657755365345e-07	-4.075170700573626177e-08	1.560260078159623983e-08	-5.773036101725274332e-09	2.047714329428182666e-09	-6.519914827850259421e-10
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.021673288528195567e-07	-2.368132264604807965e-07	9.767120123084426092e-08	-3.871429674637948628e-08	1.486411939043558186e-08	-5.511950167031320238e-09	1.956946186881310854e-09	-6.306424829298773386e-10
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.776150850490464597e-07	-2.258161565781156818e-07	9.319112969597267644e-08	-3.701352541554138106e-08	1.424646042902890949e-08	-5.292821359116366574e-09	1.880235734841601776e-09	-6.126904916567565249e-10
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.543634247298723887e-07	-2.152798211348885330e-07	8.892740128123545084e-08	-3.538673859381387739e-08	1.365154711663104026e-08	-5.082144089700267186e-09	1.807838391666630896e-09	-5.938021095873264656e-10
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.324477490929300211e-07	-2.051355255644650478e-07	8.488198969618992373e-08	-3.383144767057778029e-08	1.307625257075304277e-08	-4.879667572918104702e-09	1.741093200791413549e-09	-5.727483516482134156e-10
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.117595522036573116e-07	-1.953870615418236672e-07	8.103957732797298745e-08	-3.234451700355063408e-08	1.252081907143758281e-08	-4.685046731904404462e-09	1.679146767710962552e-09	-5.501970641671631033e-10
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.921357541829578123e-07	-1.860659298239848107e-07	7.737829901042777542e-08	-3.092257700819101955e-08	1.198677652459937530e-08	-4.497901913269328777e-09	1.620310793084367457e-09	-5.275387297978780540e-10
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.708040874279957038e-07	-1.759766566803199864e-07	7.338791656744169959e-08	-2.937279142339182471e-08	1.140458669210844466e-08	-4.292692859645103444e-09	1.554726297076111879e-09	-5.032849681209698570e-10
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.529201180614388641e-07	-1.676751018402375659e-07	7.004222012795846496e-08	-2.807889767865213432e-08	1.092142972401902739e-08	-4.120305585632795537e-09	1.496962348539234703e-09	-4.850020226801055955e-10
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.357014116880879077e-07	-1.598528029741474383e-07	6.682319064450791540e-08	-2.684019579268449772e-08	1.046231373996885473e-08	-3.954346289543062033e-09	1.438496631587419594e-09	-4.696839856324476593e-10
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192099355548142435e-07	-1.524454070556680445e-07	6.373715386960355234e-08	-2.565473915205547020e-08	1.002437994966011031e-08	-3.794711874839742646e-09	1.380636862371913909e-09	-4.561129148691700624e-10
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.013406553377094064e-07	-1.444021434223823371e-07	6.038224926862365570e-08	-2.436270315798115969e-08	9.546008869509734945e-09	-3.619896494789372188e-09	1.317035427928079392e-09	-4.410895455908924521e-10
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.866370098355651077e-07	-1.376593735568374529e-07	5.760514712989437110e-08	-2.328498868576034492e-08	9.143481351659206811e-09	-3.473499032367117189e-09	1.265140612370876306e-09	-4.269341166271026479e-10
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.728408084679025546e-07	-1.311393467568411752e-07	5.497911378860825924e-08	-2.225458838282957435e-08	8.753571641355421731e-09	-3.333088195009053532e-09	1.217737237955360573e-09	-4.109027687525153542e-10
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.598524416626177824e-07	-1.248591749814205369e-07	5.249005278907586155e-08	-2.126950826015435087e-08	8.376956792141978366e-09	-3.198347536620310856e-09	1.173915620894526913e-09	-3.937414144843103495e-10
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.458273701633104540e-07	-1.180189102655870588e-07	4.978966673890253164e-08	-2.019661954762248352e-08	7.964619484115367793e-09	-3.050839582992793195e-09	1.126467435443563597e-09	-3.742196882482546366e-10
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.341238257236030544e-07	-1.123662965417718851e-07	4.753266672845349519e-08	-1.930190563672407237e-08	7.621207830869420219e-09	-2.927040216932313435e-09	1.085732626809924887e-09	-3.584992834257567720e-10
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.228185546265054859e-07	-1.070568376882607585e-07	4.535620647715825502e-08	-1.844625221856479452e-08	7.295377039602690817e-09	-2.807796834877067961e-09	1.044378312519081553e-09	-3.451824162091215366e-10
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.118864611359553264e-07	-1.020769783804098761e-07	4.325611647323334140e-08	-1.762788476466999150e-08	6.986535203288567232e-09	-2.692946352791038460e-09	1.002354843942879856e-09	-3.342480997447644501e-10
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.999368442159721882e-07	-9.671903454704124540e-08	4.095982342071406247e-08	-1.673622165851993099e-08	6.651388906025660228e-09	-2.567074984254616470e-09	9.549079625704000346e-10	-3.233399532506789557e-10
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.900366757526791235e-07	-9.225977021196667947e-08	3.905083760603973329e-08	-1.599241115106550432e-08	6.371059087830126995e-09	-2.461663659240877870e-09	9.151612842133565187e-10	-3.139890869487667230e-10
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.807289342840722473e-07	-8.795605631560814378e-08	3.724418223531228181e-08	-1.528093095898694345e-08	6.100320690486133069e-09	-2.360675488260180812e-09	8.782353464689020624e-10	-3.037108340374863590e-10
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.708570650024913656e-07	-8.318173382659569089e-08	3.530879628420983180e-08	-1.450554712480701807e-08	5.800631907144745494e-09	-2.250594793523249485e-09	8.403042951443939792e-10	-2.900297841277911946e-10
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.627913663256168780e-07	-7.915550175453337661e-08	3.371446405029124685e-08	-1.385887023251061199e-08	5.547798229990170598e-09	-2.158612428897471355e-09	8.099388911564017170e-10	-2.771400916135987201e-10
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.551441517721809844e-07	-7.530610129380679321e-08	3.219629774744260970e-08	-1.324078397090221123e-08	5.305049032835975101e-09	-2.070325080844533443e-09	7.810579895893059940e-10	-2.643874470411325226e-10
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.467764394911232499e-07	-7.116660986531856452e-08	3.053463313049063405e-08	-1.256810246237181535e-08	5.041570235427186163e-09	-1.973519426001700261e-09	7.484693099665465708e-10	-2.511897630354365591e-10
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.396668236843732357e-07	-6.780554168510912072e-08	2.912880220892598898e-08	-1.200784114488784072e-08	4.824468232829153491e-09	-1.892043353342309546e-09	7.192012983725195173e-10	-2.418080091588318583e-10
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.317857805240423263e-07	-6.424035259604316640e-08	2.757667261407453526e-08	-1.139824285212742851e-08	4.590775084984431703e-09	-1.802517413202439603e-09	6.850875438322055212e-10	-2.333131248339655232e-10
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.251810881332868176e-07	-6.130918004086436446e-08	2.627627620203193464e-08	-1.089013468280010116e-08	4.396791418651514232e-09	-1.727417418411530847e-09	6.556691279259502067e-10	-2.268470587879681594e-10
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.189210916487418287e-07	-5.850406988325257020e-08	2.503915946434072650e-08	-1.040417094117496468e-08	4.210619892451968693e-09	-1.655426808845445906e-09	6.276033259927209692e-10	-2.203628849446189981e-10
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.122769819686961183e-07	-5.539236713552386054e-08	2.371416563789348430e-08	-9.874127889254530781e-09	4.005013564781104090e-09	-1.577067191686686107e-09	5.983339245080545457e-10	-2.118163093478881843e-10
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.069332356139149491e-07	-5.272579234930727355e-08	2.263505883039306357e-08	-9.431318410493078028e-09	3.830257679473186008e-09	-1.511890546529397071e-09	5.755951088215837032e-10	-2.029168647184838145e-10
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012556347966014520e-07	-4.977792755270430821e-08	2.147775327166508488e-08	-8.948674391146571785e-09	3.637576685849921652e-09	-1.440894469277223263e-09	5.519020421639552669e-10	-1.919926892572578191e-10
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.655911650951229615e-08	-4.732267833105554450e-08	2.051636510899856250e-08	-8.546496487238664821e-09	3.476378717049616357e-09	-1.381474102435571742e-09	5.321904768722228617e-10	-1.826531585682265112e-10
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.201906180203726792e-08	-4.501752428136686872e-08	1.958871582140156092e-08	-8.162777743458511289e-09	3.323232807760215982e-09	-1.324246842070826230e-09	5.125154696989694203e-10	-1.743322565801729697e-10
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.692015918144117517e-08	-4.260108441507594160e-08	1.855497395812871101e-08	-7.746338425191660504e-09	3.159201422398336698e-09	-1.261175579884227739e-09	4.891222688694127878e-10	-1.669093167419597237e-10
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.255634100430362325e-08	-4.065701111247795330e-08	1.767596299421814024e-08	-7.400166134912053686e-09	3.024497449847042375e-09	-1.208023839975051483e-09	4.681220815245295347e-10	-1.619480987391801705e-10
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.776937049236671816e-08	-3.857492536089979352e-08	1.671272697425374982e-08	-7.023606670738389969e-09	2.878604278758044564e-09	-1.149785617643481494e-09	4.444926458830623270e-10	-1.570609854456680263e-10
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.383017837607183274e-08	-3.682942696631380300e-08	1.591628836488725601e-08	-6.709343616294031413e-09	2.756298701312077283e-09	-1.101171866620591337e-09	4.249598239588128683e-10	-1.526579934183341782e-10
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.969977487744718346e-08	-3.486807046858290205e-08	1.507099051084408144e-08	-6.365874962614020840e-09	2.620649125017915256e-09	-1.048468066473890850e-09	4.048989600297745596e-10	-1.465323061920345386e-10
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.642199906216004932e-08	-3.316642138480559806e-08	1.438928630234202719e-08	-6.078251109088543287e-09	2.504936551054037762e-09	-1.004816915694898777e-09	3.895256306530691964e-10	-1.399946979567925928e-10
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.296289679335407321e-08	-3.127535156509526122e-08	1.366174164392889603e-08	-5.764432729732879060e-09	2.377214536961835366e-09	-9.573806091506235308e-10	3.735996032749783502e-10	-1.319528771414364276e-10
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	6.009787125091795479e-08	-2.970255755140180819e-08	1.305684655183402050e-08	-5.503073681034268956e-09	2.270480681687385099e-09	-9.176892783702370172e-10	3.603155759349563924e-10	-1.251404058352454570e-10
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.690230715261235885e-08	-2.804011081597025419e-08	1.238587985798827156e-08	-5.219736299638426190e-09	2.155505628347158623e-09	-8.740122578489212639e-10	3.449446005862649500e-10	-1.184687920643617922e-10
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.410551725835939201e-08	-2.672926027821050351e-08	1.180611442240220832e-08	-4.985260728870439744e-09	2.061801090517174567e-09	-8.370044573711698858e-10	3.307225274226383062e-10	-1.141559797491319296e-10
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.094965560159942884e-08	-2.536713994561812209e-08	1.115777288923438176e-08	-4.731388983190863834e-09	1.961608689077679935e-09	-7.961791768171874693e-10	3.139933404332933949e-10	-1.105346727225164035e-10
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.829317473754418828e-08	-2.425401366892731703e-08	1.061302241575505700e-08	-4.520175811634289425e-09	1.878617720520617602e-09	-7.619289615361137855e-10	2.995987032864810924e-10	-1.078391926020822125e-10
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.545953955500509723e-08	-2.302406255401172091e-08	1.002818390673681327e-08	-4.289597639450349222e-09	1.787504023459671538e-09	-7.246890274586304920e-10	2.842083231530074637e-10	-1.045031328880964930e-10
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.322398341115641831e-08	-2.194590546664567037e-08	9.559153919376398988e-09	-4.095928321202976108e-09	1.709732076598259653e-09	-6.939472873142305694e-10	2.723052010829302621e-10	-1.007134077602323775e-10
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.095056841297247034e-08	-2.070320627122423416e-08	9.071939036004614934e-09	-3.883242865578165506e-09	1.622696691429963183e-09	-6.608748340296428446e-10	2.605746644624977887e-10	-9.527755254826145086e-11
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.888320826361860818e-08	-1.948855906534720723e-08	8.622232571726492600e-09	-3.680474639177115143e-09	1.538715804595124521e-09	-6.296264455419114656e-10	2.500851310319377274e-10	-8.938316952635192253e-11
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.716251342708268773e-08	-1.848273958302309782e-08	8.247037587560571484e-09	-3.511803925235541563e-09	1.468683512604413584e-09	-6.034619643310706899e-10	2.412730303100713299e-10	-8.447053919955529470e-11
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.520518782222336544e-08	-1.743693486732557170e-08	7.825004759457766021e-09	-3.329738321176647551e-09	1.393663278363963157e-09	-5.745444675921518085e-10	2.308810317353873096e-10	-7.984082458389132653e-11
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.344847683892280762e-08	-1.663302555385481533e-08	7.453573068409078735e-09	-3.180034846854389423e-09	1.332962235877392177e-09	-5.498897569176840349e-10	2.210886657778912794e-10	-7.704160074249884311e-11
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.143995608190939112e-08	-1.581190110813216098e-08	7.034092185879784511e-09	-3.018634533567772737e-09	1.268324933849210183e-09	-5.226008642009490717e-10	2.095076438966329184e-10	-7.483280733251235028e-11
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.951177647114179897e-08	-1.504985153767341135e-08	6.632288719270319313e-09	-2.865799672225432397e-09	1.207366378016225824e-09	-4.965188050561537859e-10	1.981793414598707079e-10	-7.298007253246777233e-11
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.795672108574590679e-08	-1.439480314530629445e-08	6.305258071234898024e-09	-2.737653488758256304e-09	1.155927309350439021e-09	-4.748985852478695175e-10	1.890190005709122537e-10	-7.108045617511286254e-11
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.640034719059138267e-08	-1.362054979809853554e-08	5.970145161171413948e-09	-2.596035982157963198e-09	1.098115250770555823e-09	-4.517836234520470125e-10	1.799867035623895586e-10	-6.798527175818942589e-11
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.522207027031892663e-08	-1.292186831113725659e-08	5.708987373031912889e-09	-2.476220214161073198e-09	1.048331847628869412e-09	-4.328850210373725166e-10	1.732962395618644656e-10	-6.449938444016604583e-11
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.400657252772469751e-08	-1.213396757389227661e-08	5.434652994389671245e-09	-2.344962102335655699e-09	9.932269138099880897e-10	-4.124739732075750917e-10	1.664636867570824400e-10	-6.019398645753502735e-11
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.284508685098366910e-08	-1.139550581851433819e-08	5.172412788107510174e-09	-2.220846699338202178e-09	9.409919539157109705e-10	-3.929714450694102390e-10	1.598734225493481552e-10	-5.616615572938089858e-11
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.180316470184533868e-08	-1.082098007616443995e-08	4.941755806980164849e-09	-2.118993134625790467e-09	8.984229270130984835e-10	-3.763603379387891592e-10	1.537959694052810129e-10	-5.337504439905949205e-11
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.053728258708552154e-08	-1.026511213027347429e-08	4.669476808776411221e-09	-2.010708602935971236e-09	8.538156235456199302e-10	-3.576947299645399155e-10	1.461586602804645479e-10	-5.134641995521238695e-11
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.924783295469704938e-08	-9.785301824045713441e-09	4.396870336579994255e-09	-1.909637498046711070e-09	8.126603483839617133e-10	-3.395681303531208086e-10	1.381866885758781446e-10	-5.011357278870531695e-11
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.816082590497729999e-08	-9.395185877833422844e-09	4.167640686416956609e-09	-1.825678562077907108e-09	7.785941785854567414e-10	-3.243686214148604282e-10	1.313699792646716641e-10	-4.921834096636055272e-11
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.703446245351700806e-08	-8.946218471670807391e-09	3.927155229099760688e-09	-1.733210253673401703e-09	7.408771120588601740e-10	-3.080021748841692701e-10	1.242526912608245421e-10	-4.787231165262861212e-11
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.609679446732169801e-08	-8.458547872988565646e-09	3.719841849572339785e-09	-1.642889221484209697e-09	7.034878716445998123e-10	-2.929392682129746989e-10	1.183211975577283094e-10	-4.567412568206516944e-11
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.541613897789237242e-08	-8.005259949879615966e-09	3.563067242301185331e-09	-1.565735271110548531e-09	6.711006414809330345e-10	-2.807457055861787320e-10	1.140215599896444547e-10	-4.312934350132771180e-11
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.472789008387576928e-08	-7.489282715594234774e-09	3.400555216052210524e-09	-1.480925409899220448e-09	6.351928183699149801e-10	-2.676310367130461164e-10	1.096697735869798084e-10	-3.998303530622800253e-11
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.405998628981099313e-08	-7.010362650523921509e-09	3.243490232846502946e-09	-1.401019545591226233e-09	6.012513706949647555e-10	-2.550632306115822021e-10	1.054283000963898630e-10	-3.709012098458508545e-11
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.333481598833765420e-08	-6.604422318786556879e-09	3.079167144077070158e-09	-1.327370300205761002e-09	5.700867651546976697e-10	-2.427033094219160504e-10	1.007926465402055736e-10	-3.497354830664072832e-11
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.262665857270392474e-08	-6.320339215060307290e-09	2.925067105507002509e-09	-1.268383808183153756e-09	5.453379938288628642e-10	-2.319357751118156642e-10	9.623502178659735799e-11	-3.393402240569251622e-11
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.178589506649709418e-08	-6.048648657181242704e-09	2.745791858762509990e-09	-1.205785695273462791e-09	5.192547198584569647e-10	-2.198904097341362609e-10	9.077870069703636546e-11	-3.330510980378188302e-11
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.097829976308195026e-08	-5.798110123287450741e-09	2.574066206347870474e-09	-1.146583842578783876e-09	4.946746536318360952e-10	-2.083865553371348542e-10	8.547212064381783092e-11	-3.280675298504805192e-11
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.027300921220983272e-08	-5.532079124834000070e-09	2.421209483528187442e-09	-1.088975053071523416e-09	4.707224371945426264e-10	-1.976975887655005492e-10	8.074422309038486105e-11	-3.195613406006479905e-11
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.786225135825544414e-09	-5.261787210662326891e-09	2.310520697980146762e-09	-1.038647328259043328e-09	4.496795073861008696e-10	-1.891945683470121109e-10	7.737188545956223495e-11	-3.059580413304545278e-11
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.353943205892190154e-09	-4.920935053237560765e-09	2.206086602028067292e-09	-9.816885414941835500e-10	4.257124695482400779e-10	-1.803244136930066039e-10	7.425804009631155011e-11	-2.847839024097410680e-11
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.987407730508140470e-09	-4.577805283837908765e-09	2.113976308593916701e-09	-9.267828941857762942e-10	4.024672323933425911e-10	-1.720568552378843216e-10	7.155297398865153324e-11	-2.617560333126607526e-11
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.617435624170027470e-09	-4.265452226577553654e-09	2.022534569817415941e-09	-8.754453428009003847e-10	3.806033267403145283e-10	-1.640785980576075935e-10	6.886084304643870533e-11	-2.411871966178764911e-11
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	8.176288445052186102e-09	-4.016217803734469969e-09	1.920349870814360483e-09	-8.291560297818961038e-10	3.607658843174569401e-10	-1.560827448225227582e-10	6.579389740278985473e-11	-2.272997565766278386e-11
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.647067749409602989e-09	-3.837006893147176320e-09	1.804594359653221748e-09	-7.881172928624762821e-10	3.430830557051849966e-10	-1.479851810987965665e-10	6.224636832416369586e-11	-2.211294961844328904e-11
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.156408573747417421e-09	-3.714072572583546286e-09	1.699735582970580448e-09	-7.552177048378023063e-10	3.288894751220797368e-10	-1.410041274919785572e-10	5.898623883276968550e-11	-2.192435490922255045e-11
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.620338228960631519e-09	-3.582774833231042161e-09	1.585327769335891983e-09	-7.194451489522316562e-10	3.135190331277430248e-10	-1.333823154349172272e-10	5.538304699178404942e-11	-2.175585890652729668e-11
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.170164071878768559e-09	-3.430012994585134627e-09	1.486793961352628539e-09	-6.839129865669585600e-10	2.984088779910254962e-10	-1.263922752367928749e-10	5.222965543275256369e-11	-2.126195562797034732e-11
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.854033704622201551e-09	-3.230264762615852888e-09	1.412255151496220573e-09	-6.472226202624886573e-10	2.830195842767135131e-10	-1.202342958022673662e-10	4.978649128225847248e-11	-2.013512340746060718e-11
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.639559530547714425e-09	-2.998865225078289474e-09	1.356040939207035561e-09	-6.101807071402752343e-10	2.675908758260785733e-10	-1.147511998229995815e-10	4.789821352779007955e-11	-1.855240621748016441e-11
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.465273931527649997e-09	-2.765907094177233223e-09	1.307501594245043892e-09	-5.743905258813113951e-10	2.526441287667328620e-10	-1.096567914629099566e-10	4.625930272460403995e-11	-1.686589331389304771e-11
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.297701069584393055e-09	-2.584309775762658532e-09	1.263002203327961389e-09	-5.453540122836199129e-10	2.403686050536519252e-10	-1.052943593105368319e-10	4.479102849310184076e-11	-1.558023523649702083e-11
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	5.035383576982360195e-09	-2.428404144669253246e-09	1.200546287841696535e-09	-5.161700620995682827e-10	2.277111876601243808e-10	-1.001679253974708559e-10	4.280738196854825985e-11	-1.463503443895067187e-11
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.686525615623781817e-09	-2.332210491331885758e-09	1.123838318379841329e-09	-4.914186014651998185e-10	2.165943149367483564e-10	-9.483480158636006623e-11	4.043414736988692867e-11	-1.431285930346772658e-11
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.302643980025769043e-09	-2.268704367843553027e-09	1.041873053324106336e-09	-4.694649161783639936e-10	2.065426484818174769e-10	-8.952240317594588115e-11	3.790632042956112502e-11	-1.432067739516902494e-11
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	3.939827642790365442e-09	-2.208555345659384044e-09	9.644399949276056796e-10	-4.485441350777088610e-10	1.970406274792494530e-10	-8.447896679127341258e-11	3.548083440051834508e-11	-1.433934272519448774e-11
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.653791051161901706e-09	-2.122628792032613886e-09	9.012632743822885649e-10	-4.269031653344353048e-10	1.875761309200388632e-10	-7.995107084122199349e-11	3.341290688224333251e-11	-1.405183986511769499e-11
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.483331396362181920e-09	-1.990440310423810888e-09	8.590854538357195029e-10	-4.033095215221076163e-10	1.777771581684957406e-10	-7.610775718242150122e-11	3.188295202461321342e-11	-1.323361888796900946e-11
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.393919553382863127e-09	-1.828984626436822910e-09	8.317235954812359855e-10	-3.787863871196590231e-10	1.678779029922678556e-10	-7.278179476584074473e-11	3.074735721013752811e-11	-1.206063021744639284e-11
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.331091661310086869e-09	-1.665448770631086668e-09	8.094812531529480722e-10	-3.549703622544835166e-10	1.582776056508468011e-10	-6.971457450355790905e-11	2.977437568572774184e-11	-1.081776607230106639e-11
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.240743464883150137e-09	-1.526840234401236199e-09	7.827260026849321207e-10	-3.334872361349932756e-10	1.493728691934935643e-10	-6.664919443798843521e-11	2.873379054710328418e-11	-9.788037533133862195e-12
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	3.071924170785945289e-09	-1.438560194666530391e-09	7.423890538636558630e-10	-3.158621263371613846e-10	1.415368110215032943e-10	-6.334348611444242213e-11	2.740827854928203831e-11	-9.238104144125891141e-12
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.826643013668115510e-09	-1.398968713224365766e-09	6.888719117983080733e-10	-3.019176035882427931e-10	1.347474102517999994e-10	-5.980224314331126292e-11	2.579599978495538304e-11	-9.160308427741719292e-12
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.553715288438488201e-09	-1.382527356338444908e-09	6.309458959817372340e-10	-2.899716083792175710e-10	1.286334277255589865e-10	-5.624852737762436634e-11	2.408556562668058486e-11	-9.304549590401149534e-12
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.303271970614354006e-09	-1.363029778204080719e-09	5.776173255731483719e-10	-2.783004976443103990e-10	1.228138509092096063e-10	-5.291156457459283063e-11	2.247100422277925420e-11	-9.413894273326324058e-12
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.125099406254604862e-09	-1.314449631853190371e-09	5.378305774743589838e-10	-2.651924693818763965e-10	1.169102726425667877e-10	-5.001900234949879940e-11	2.114501220166834155e-11	-9.233172051024053534e-12
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.046981751470654789e-09	-1.222094107170628066e-09	5.165434858786502421e-10	-2.496862752745493048e-10	1.106953489984517634e-10	-4.769537446854281520e-11	2.021825697620675493e-11	-8.615908947840567855e-12
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.032253305995178541e-09	-1.104464291917236548e-09	5.070353381888362073e-10	-2.330190587998337106e-10	1.043837707106085797e-10	-4.576309656073404935e-11	1.956121317752369718e-11	-7.733911926935865177e-12
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	2.032630595128725954e-09	-9.860468372471854257e-10	5.004806451380314131e-10	-2.168243158424515787e-10	9.827010399026355000e-11	-4.399015422531979814e-11	1.900102028097605752e-11	-6.816410454961860968e-12
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	2.000143366026726023e-09	-8.911695216914272573e-10	4.881111690024029382e-10	-2.027249421025026401e-10	9.264700313429774184e-11	-4.214603786706815137e-11	1.836593898250943581e-11	-6.091146826556697908e-12
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.891079634034833435e-09	-8.419681612333334399e-10	4.619405831089350244e-10	-1.921928990379591217e-10	8.778121584288072331e-11	-4.002043174945095882e-11	1.749876971443345350e-11	-5.765927353056857600e-12
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.713597933150682190e-09	-8.338497393463848859e-10	4.235102676148940647e-10	-1.848555888586780811e-10	8.362399388031239019e-11	-3.764877161356848497e-11	1.641880396529755769e-11	-5.805964049603308277e-12
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.511991213679324470e-09	-8.436019463405599636e-10	3.809987804281090025e-10	-1.790556008928620810e-10	7.990680396964644127e-11	-3.523769646321040311e-11	1.526829791616635880e-11	-6.007464630751516627e-12
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.331017480877927279e-09	-8.477752721744110869e-10	3.426698299500810812e-10	-1.731195061776607193e-10	7.635827766179831084e-11	-3.299606873518102991e-11	1.419114364641252833e-11	-6.164440307744259276e-12
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.215100738388077959e-09	-8.230949471960718848e-10	3.167253901267067921e-10	-1.653863630877617282e-10	7.270904166596047040e-11	-3.113118829914331006e-11	1.333016560312714280e-11	-6.072431886462447410e-12
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.186601107466436152e-09	-7.577379939108186895e-10	3.072628596654251948e-10	-1.550209773330870599e-10	6.881000551598710001e-11	-2.974566501211260519e-11	1.276013680707885453e-11	-5.625068394258528733e-12
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.211416228076915192e-09	-6.691849091471384412e-10	3.078752102315871406e-10	-1.433012998673218450e-10	6.481961286117871583e-11	-2.867416714095847279e-11	1.238174271674215948e-11	-4.966920479974167689e-12
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.246677191839867411e-09	-5.794670994266653717e-10	3.105247966899694761e-10	-1.318333647808160813e-10	6.094420183507907601e-11	-2.770978005048842543e-11	1.206860806261797411e-11	-4.281558208104831111e-12
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.249787888357145056e-09	-5.104757593162285298e-10	3.072251215092040644e-10	-1.222129839253170686e-10	5.738879697081377085e-11	-2.664690562294351217e-11	1.169516165248828304e-11	-3.751383428520606373e-12
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.168286934009257656e-09	-4.815328671379392148e-10	2.876759857523790166e-10	-1.153342212372471654e-10	5.399638711787470039e-11	-2.510831963968991946e-11	1.106463649838370321e-11	-3.540357396232921127e-12
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	1.032031664890307864e-09	-4.926893172735411002e-10	2.584807600682260069e-10	-1.122003247654825069e-10	5.147152305014090800e-11	-2.348933052276152157e-11	1.034208222922423929e-11	-3.649846770127411418e-12
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	8.770133665073449170e-10	-5.168369083115926756e-10	2.259874353459048686e-10	-1.102005047164728644e-10	4.922015998926947803e-11	-2.182828727909793487e-11	9.574600064688459440e-12	-3.869046995630014763e-12
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	7.431347039395579368e-10	-5.329877669490524949e-10	1.977568636630572799e-10	-1.077206885128335366e-10	4.706031898462613118e-11	-2.031318663974916576e-11	8.866281148613108432e-12	-4.033752206220642070e-12
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	6.698828672516056969e-10	-5.203720418622228436e-10	1.812709543312747518e-10	-1.031636509870661683e-10	4.481182768317442578e-11	-1.913005950432435957e-11	8.320153056774881835e-12	-3.981443560941121270e-12
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	6.728805002699316892e-10	-4.707004565371872638e-10	1.794585328153737716e-10	-9.590361800308677400e-11	4.239075145220865717e-11	-1.835131984557723744e-11	7.979904413135494913e-12	-3.644555967290957471e-12
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.196717496199815396e-10	-4.008268516758114961e-10	1.860752588071100134e-10	-8.727200804648242769e-11	3.990690477301304942e-11	-1.782047169728562022e-11	7.769708624716850617e-12	-3.146787060895082693e-12
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	7.772612681680727039e-10	-3.227107427420156394e-10	1.944870075531082005e-10	-7.786408438790016565e-11	3.720258102503459717e-11	-1.729147011262039607e-11	7.576877783402353089e-12	-2.576342628157796932e-12
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	7.909912943216639776e-10	-2.754719868525839260e-10	1.947810263457309770e-10	-7.148569483045081859e-11	3.502449339027309419e-11	-1.668041578588452002e-11	7.345512287429898440e-12	-2.220591179760954544e-12
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	7.367238371049563224e-10	-2.661175193049505536e-10	1.820299001847466645e-10	-6.830823809540907840e-11	3.317414494056509743e-11	-1.577892774791037942e-11	6.979497867963537109e-12	-2.133419693154341138e-12
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	6.298457220098653702e-10	-2.864210375968251606e-10	1.592439425910691430e-10	-6.763472596333371144e-11	3.160837441837385261e-11	-1.465841225551766347e-11	6.507075364275702245e-12	-2.260375198255596210e-12
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.060497376458796538e-10	-3.175136654307877660e-10	1.333557369197758948e-10	-6.791081591743162666e-11	3.021728229431350647e-11	-1.348699298660386590e-11	6.001320928302246619e-12	-2.470841755083857499e-12
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	3.908259331391468563e-10	-3.419871518216134704e-10	1.091215308035829573e-10	-6.742882290517899953e-11	2.872477022495234535e-11	-1.231682537824131964e-11	5.483157106777273497e-12	-2.645428863790017364e-12
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	3.483528222985466260e-10	-3.340108458229622065e-10	9.941799173673477265e-11	-6.461642098903640681e-11	2.734346829917211968e-11	-1.158962918762416443e-11	5.146781181986355618e-12	-2.604109508100223918e-12
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	3.716082503053484316e-10	-2.930858471109062629e-10	1.026297122270701905e-10	-5.916635396086395558e-11	2.586913752760990585e-11	-1.120010615716841244e-11	4.949531122673788442e-12	-2.340451750849671190e-12
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.296333964751437264e-10	-2.354643439391547726e-10	1.126615383577231718e-10	-5.245407138013246108e-11	2.436582405651501707e-11	-1.100071270525760867e-11	4.835643709500877262e-12	-1.959712539119982528e-12
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.886094485467518813e-10	-1.789058425873681023e-10	1.228595293072517495e-10	-4.598065869819739386e-11	2.290512380951304659e-11	-1.083036450904251074e-11	4.743805846371435106e-12	-1.577292253795246341e-12
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	5.142516964846330279e-10	-1.385211511129363672e-10	1.262982772098774349e-10	-4.084081554912931355e-11	2.140135427109791675e-11	-1.047413872113765230e-11	4.590984434872709210e-12	-1.287839531493926016e-12
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	4.714945854495847045e-10	-1.386820458271301714e-10	1.164434454538675968e-10	-3.947176844105067343e-11	2.025274707714640246e-11	-9.870954377352210616e-12	4.356839634332003303e-12	-1.256557310988151042e-12
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.831437783020050676e-10	-1.641621607308995145e-10	9.765731096438855045e-11	-4.034310910332027837e-11	1.925967538447611399e-11	-9.072365552181079285e-12	4.052306064255097400e-12	-1.387519264593587372e-12
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	2.688865332482888820e-10	-2.020176040063934636e-10	7.372989203849490738e-11	-4.215213754424373974e-11	1.826454947194988161e-11	-8.125338357100415835e-12	3.686189231713960504e-12	-1.600651679084168942e-12
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	1.891414999981881568e-10	-2.252120478569626714e-10	5.694463789080710684e-11	-4.286265460205688351e-11	1.743209118877469721e-11	-7.403776419789566440e-12	3.393423346999071748e-12	-1.735354222252886422e-12
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	1.620592871191907188e-10	-2.214834271239711495e-10	5.076816874297342446e-11	-4.122984263985128295e-11	1.659664209340055582e-11	-6.945303318248871527e-12	3.180616841482488548e-12	-1.714593097882005293e-12
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	1.929668069897892361e-10	-1.879775574959192421e-10	5.622894537849270429e-11	-3.701877088408453116e-11	1.573830931955523006e-11	-6.774617038741361792e-12	3.058741531620452742e-12	-1.518292393686876743e-12
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.621300718369684334e-10	-1.331964705801773802e-10	6.924922151019739182e-11	-3.086737627109623496e-11	1.476946824896394929e-11	-6.763173406431123369e-12	2.984925211781900951e-12	-1.192424145860969418e-12
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	3.209236433007669336e-10	-8.693839214965531440e-11	8.024139977542759102e-11	-2.572947838403690115e-11	1.392956293764012709e-11	-6.757918726690968024e-12	2.932051409805956977e-12	-9.094872401146458366e-13
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	3.460846822248364892e-10	-5.945830711686609885e-11	8.442500635988164890e-11	-2.238641753343429100e-11	1.313227697118187740e-11	-6.611755963401929571e-12	2.850462617646380363e-12	-7.264911246407530067e-13
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	3.071080588711433912e-10	-6.531684716892274958e-11	7.555226361857042596e-11	-2.205315358335811689e-11	1.230874312565093591e-11	-6.151713787464286247e-12	2.687665559943129656e-12	-7.224429254362697888e-13
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.306673474181087966e-10	-9.354135426829636827e-11	5.927402591458314904e-11	-2.389326225778153884e-11	1.164330384419965331e-11	-5.561875533503053157e-12	2.497008907400525084e-12	-8.484521703146360842e-13
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.343276772430761087e-10	-1.315671354842585932e-10	3.898193385055827005e-11	-2.654160824771515492e-11	1.096420419397636301e-11	-4.862807784753458142e-12	2.269394870533907958e-12	-1.032154547211750457e-12
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	7.065957869000500598e-11	-1.542729318421538673e-10	2.552484428405565847e-11	-2.785890821527747768e-11	1.041776691919301498e-11	-4.352625465957595179e-12	2.088174640262995118e-12	-1.144474220620542820e-12
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	5.586061107054343482e-11	-1.514527451984841391e-10	2.211333598897054666e-11	-2.679789977974892530e-11	9.920627988027506119e-12	-4.076293374617648405e-12	1.956563298998351509e-12	-1.128876284641127296e-12
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	9.834946810936272961e-11	-1.173726466121042894e-10	3.039122563161172920e-11	-2.274570439686857614e-11	9.406250041294117782e-12	-4.048619515112548880e-12	1.872017066545138423e-12	-9.529712778847647764e-13
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.603102665881725375e-10	-7.477062971890113099e-11	4.267874979981881873e-11	-1.805011377051554075e-11	8.968910728760335209e-12	-4.146384682290246692e-12	1.829498731237234140e-12	-7.302829336806012344e-13
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	2.172326917929671218e-10	-3.544667808314425257e-11	5.388349292424563544e-11	-1.374284568987244698e-11	8.531218304000637122e-12	-4.232512056091354475e-12	1.794205171335853961e-12	-5.182547000844006195e-13
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	2.422173772999434929e-10	-1.277939537323965384e-11	5.839770915314883495e-11	-1.104519834576472105e-11	8.015742316961664453e-12	-4.164876399401632431e-12	1.735234859218434003e-12	-3.792777642029853959e-13
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	2.101870066953277809e-10	-2.222272861658837710e-11	5.121066445982895178e-11	-1.154304110347750676e-11	7.526632976382631899e-12	-3.868989229982801930e-12	1.648096262561337056e-12	-3.963713566764863082e-13
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.349123944970553907e-10	-5.438900767546968568e-11	3.506591452336503971e-11	-1.419880620518000774e-11	6.973788919677388511e-12	-3.367391215710027591e-12	1.523037278854097797e-12	-5.212913212305957570e-13
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	6.100718621258056621e-11	-8.711542613353798450e-11	1.934932924289912486e-11	-1.694801268822550741e-11	6.516736911410895749e-12	-2.895861142234734158e-12	1.404926506803544535e-12	-6.577924342229194909e-13
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	2.418882177254857123e-12	-1.111255111319257516e-10	6.873435418961403437e-12	-1.876373827775131782e-11	6.083853995538964932e-12	-2.481058267812395564e-12	1.284093012935578605e-12	-7.603701904786233924e-13
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	-1.923576252256328612e-12	-1.071334548736003854e-10	5.795987695375475644e-12	-1.787373773076869017e-11	5.804766744989483348e-12	-2.330702577390880769e-12	1.203410774361033735e-12	-7.424478806824200269e-13
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	3.689812025463627831e-11	-8.025083591210837505e-11	1.374428625961181938e-11	-1.473814319083571756e-11	5.611998688279299020e-12	-2.378683354833287843e-12	1.149415054833324295e-12	-6.236280317637420813e-13
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	1.031475771824542045e-10	-3.827989575340921405e-11	2.737417514339625166e-11	-1.009929353691800321e-11	5.436668202864347401e-12	-2.541855956938925657e-12	1.108457369404891775e-12	-4.351092726194296182e-13
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	1.558510559675145484e-10	-4.689647452827584908e-12	3.813886171308645197e-11	-6.410481730989031337e-12	5.262226327632929404e-12	-2.668261415366927819e-12	1.078622216599927337e-12	-2.783297311583705952e-13
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	1.776693614729794492e-10	1.247858116891192908e-11	4.231545464980842414e-11	-4.402945521036290027e-12	4.980539333355579685e-12	-2.655011981245160656e-12	1.039643236440365936e-12	-1.833109340234907121e-13
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	1.482758206786547967e-10	1.088013075890691649e-12	3.573342171367586430e-11	-5.352355716213580078e-12	4.624892068581970334e-12	-2.436270471050312287e-12	9.926105036720476343e-13	-2.071272000425071034e-13
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	8.149206212091730956e-11	-3.022243146956185186e-11	2.125112653081398530e-11	-8.304153060284504229e-12	4.167920227350688170e-12	-2.047880174999582022e-12	9.293665346369981760e-13	-3.118916541336059403e-13
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	1.694841217907362432e-11	-6.105991647029008345e-11	7.350551556666612975e-12	-1.121515320979044163e-11	3.780073677970969590e-12	-1.682680449598783387e-12	8.691798991353376457e-13	-4.221976757347659782e-13
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	-3.266431155175394871e-11	-8.351082339878442712e-11	-3.322502507562640779e-12	-1.319995140317066862e-11	3.444512445576460664e-12	-1.373251394660846041e-12	8.030675175153204622e-13	-5.050068896801584063e-13
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	-3.350225868667672700e-11	-8.021980151826289463e-11	-3.552821418507633670e-12	-1.254166811614120456e-11	3.298588958725656644e-12	-1.286478985519055316e-12	7.506673579045009328e-13	-4.937926635814993532e-13
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.024068325129827310e-11	-5.253634415280151680e-11	5.720558154658603413e-12	-9.320782188124095901e-12	3.282307795709862002e-12	-1.384761413579136127e-12	7.008897732872382552e-13	-3.913536383154388010e-13
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	7.273415705317091716e-11	-1.496477659848259899e-11	1.895820081068323168e-11	-5.111923568059525254e-12	3.320788400606261911e-12	-1.569907877196959503e-12	6.599518919874460476e-13	-2.488646663201728348e-13
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	1.197770226111099977e-10	1.357226441981052642e-11	2.885053612432031053e-11	-1.931739620088711838e-12	3.314696281880902605e-12	-1.705043351217434457e-12	6.302048975903784287e-13	-1.353611881409796209e-13
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	1.360934971695075713e-10	2.553463956840332033e-11	3.206998026868403132e-11	-5.354500025298358825e-13	3.166342589178675706e-12	-1.709814137739763356e-12	6.033369656335773512e-13	-7.462755086437254456e-14
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	1.071848987610688308e-10	1.237913988958897359e-11	2.558104023789224553e-11	-1.846691478834014575e-12	2.874137725162524036e-12	-1.536544421137137185e-12	5.838450508061492540e-13	-1.020770113524410345e-13
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	4.669904316458627301e-11	-1.778826575276158091e-11	1.229012858816405382e-11	-4.956602215629466765e-12	2.455474087207240439e-12	-1.227230208195219749e-12	5.631186541117301996e-13	-1.879989722110033183e-13
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-9.899312940704188139e-12	-4.624940944852612754e-11	-7.717466960915372055e-14	-7.873959237768700482e-12	2.096940069636753761e-12	-9.409395160379738087e-13	5.423294404473328253e-13	-2.742878257602369341e-13
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-5.114670486378314427e-11	-6.614706860676949748e-11	-9.062857026828611503e-12	-9.816061962360753354e-12	1.817702135483434885e-12	-7.111543119960348798e-13	5.122861753357252107e-13	-3.371453987229351206e-13
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-4.504725206778253242e-11	-6.033708635891386797e-11	-7.720665632362518908e-12	-8.948453614125935745e-12	1.768872128306452883e-12	-6.760579347304135873e-13	4.717853024090876672e-13	-3.216988943156944523e-13
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	-5.931144806272238412e-12	-3.690936733147079558e-11	8.005037481632476872e-13	-6.195836212381551833e-12	1.882425659408983982e-12	-7.848567444288426408e-13	4.302460450411606752e-13	-2.506892947639687500e-13
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	5.181925143490120185e-11	-3.215312968897355537e-12	1.334294900846220674e-11	-2.330932182293737034e-12	2.065537257840160956e-12	-9.680382208443249459e-13	3.850186261539443419e-13	-1.452491660846320254e-13
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	9.466435449937947478e-11	2.193815731752160464e-11	2.258788048964730226e-11	5.355587353598962162e-13	2.173705842140526104e-12	-1.102004610451347855e-12	3.527675295188749691e-13	-6.214854295408488367e-14
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	1.093206316162817641e-10	3.172237258681004387e-11	2.559531620377557368e-11	1.669675813812904275e-12	2.113706994151810625e-12	-1.124185983891183638e-12	3.330871136819296164e-13	-1.925264757063864425e-14
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	7.833915162898100865e-11	1.638992816128226207e-11	1.857574135771336323e-11	-9.497705040963202686e-15	1.815897711240167636e-12	-9.687804426629795524e-13	3.329582235697104233e-13	-4.733712351326775740e-14
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.947401795337758896e-11	-8.992839290663499616e-12	7.675603034052162438e-12	-2.806301761483522331e-12	1.449982588998408727e-12	-7.470976582288449109e-13	3.406755889067922835e-13	-1.073387379662173663e-13
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	-2.660393846821173277e-11	-3.820465000549075744e-11	-4.772980629444952039e-12	-5.998938687563793409e-12	1.055435146086328845e-12	-4.923342357453619128e-13	3.470072985998880732e-13	-1.808242241473355162e-13
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	-5.976492860622802769e-11	-5.488565083313876229e-11	-1.209623126311669946e-11	-7.745054342807085071e-12	8.168165079131185654e-13	-3.251463634578231510e-13	3.391042228582868230e-13	-2.254594169390891624e-13
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	-5.266210803200105650e-11	-4.967404723685314353e-11	-1.047440743852105645e-11	-7.008146834551851933e-12	8.337989586173669264e-13	-3.173568737799710351e-13	3.118747633114219592e-13	-2.153804176757997765e-13
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	-1.173853726726944245e-11	-2.580022903664494492e-11	-1.350289438644010551e-12	-4.136128284115594046e-12	1.052147706453244904e-12	-4.369879304521714818e-13	2.647642355508461724e-13	-1.578078756158592620e-13
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	4.121054631543038327e-11	4.569135782578847322e-12	1.040622256052347730e-11	-5.524077782125660299e-13	1.333397721791995324e-12	-6.068277326665018182e-13	2.147479478701827873e-13	-8.122151210672909310e-14
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	7.924966699789950993e-11	2.649150937572647795e-11	1.880032205054755073e-11	2.015677664681287810e-12	1.512288843483357997e-12	-7.281760111546950941e-13	1.800169080145172627e-13	-2.224782906979514015e-14
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	9.065856514990755684e-11	3.376175157813654176e-11	2.119440695803565516e-11	2.861427799360075022e-12	1.496024466839392192e-12	-7.516767841986992010e-13	1.653855175050688465e-13	6.017753196555148390e-15
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	6.157152482542971802e-11	1.863409278970902199e-11	1.451950238778790837e-11	1.093952204441884620e-12	1.207780253684783346e-12	-6.271708572239332089e-13	1.801331731307134329e-13	-1.661336521286460922e-14
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.150549452357791847e-11	-8.102601933782801925e-12	3.173596432879203592e-12	-2.013447141077260125e-12	7.891977685146248419e-13	-4.248915196235643093e-13	2.086941334365256095e-13	-6.751599277458549018e-14
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	-3.254669870161469927e-11	-3.163235756943054744e-11	-6.765557038309687851e-12	-4.724219380580320639e-12	4.377889681783191471e-13	-2.449973426646541650e-13	2.314804266720580961e-13	-1.153613220358001255e-13
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-6.139821273046248500e-11	-4.667462356923784989e-11	-1.323411425486221537e-11	-6.400667226489487370e-12	2.111756544345594179e-13	-1.154293877678423281e-13	2.383113926772300171e-13	-1.484746542165336651e-13
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-5.112129824507860986e-11	-4.011195594632419429e-11	-1.084281067713879130e-11	-5.505836146427928055e-12	2.855939582671262301e-13	-1.253287699890819015e-13	2.119778673655379568e-13	-1.392487540233877412e-13
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	-1.137836434324038796e-11	-1.730716780726014444e-11	-1.800063510351082021e-12	-2.691625383008347554e-12	5.797181502670956504e-13	-2.419503456738074241e-13	1.621543848669989426e-13	-9.681912440514977643e-14
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	3.164486238973871050e-11	7.156604707163825874e-12	7.948819696528787732e-12	2.866574894463661554e-13	8.900044188109525386e-13	-3.760366060911399138e-13	1.138227031424341128e-13	-4.878739958526818115e-14
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	6.961074670478239695e-11	2.881538496220397757e-11	1.650151266683878037e-11	2.902371836142610884e-12	1.142101729139958728e-12	-4.948075820326114165e-13	7.246157398417702349e-14	-2.821484898049436643e-15
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	7.674928028954167892e-11	3.330724815783817165e-11	1.800248830950522066e-11	3.423442863032092651e-12	1.134263156076094222e-12	-5.109115091882326282e-13	6.304865945632515000e-14	1.419767716983830453e-14
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	4.844930703893352902e-11	1.809311074599287525e-11	1.142010685916639034e-11	1.555155936109845318e-12	8.356039358470401401e-13	-4.070941627185893076e-13	8.877575043934138603e-14	-3.529541088631951067e-15
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	2.881895228602374535e-12	-6.719701166154927019e-12	9.236604339191722609e-13	-1.463144562398858967e-12	4.046637459579019735e-13	-2.434680937850235883e-13	1.304066460568186669e-13	-3.979683768227573083e-14
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	-3.608716752190028342e-11	-2.791810053903538117e-11	-8.015682975917776409e-12	-4.019344286526474020e-12	4.984377952291658287e-14	-1.009719306690242033e-13	1.638974716990939571e-13	-7.319571503221184273e-14
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	-6.027022409997405931e-11	-4.083029265348367318e-11	-1.352063704802360051e-11	-5.530976149218856073e-12	-1.617772726536153147e-13	-3.435942932634398470e-15	1.787578798956596684e-13	-9.596697292797335418e-14
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	-4.907402489522718579e-11	-3.406598035097140045e-11	-1.086982612331661084e-11	-4.609046826517012711e-12	-4.985722138259270197e-14	-2.099080783503578075e-14	1.543876227520123647e-13	-8.970341314863489648e-14
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	-1.229157695672211826e-11	-1.309382704071461254e-11	-2.338981724040012452e-12	-1.941808036784775396e-12	2.896610719924026091e-13	-1.233860002393768054e-13	1.028029241313347433e-13	-6.133363459172526348e-14
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	3.135017647928295986e-11	1.164229562395067381e-11	7.738255714736213049e-12	1.167495113980869209e-12	6.799429614394186670e-13	-2.514159925172314504e-13	4.593493998757702488e-14	-2.524972029567781489e-14
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	6.322401077485295104e-11	2.975413795943317407e-11	1.505133454551880280e-11	3.422566149874036937e-12	9.451000534187030499e-13	-3.461895678945659649e-13	5.597313201822641474e-15	4.232085138888174503e-15
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	6.701900823160373522e-11	3.211804293233172990e-11	1.583959371044154134e-11	3.690098652261789096e-12	9.374567496135778795e-13	-3.561451914731468972e-13	7.666554358545317525e-16	1.361091216815551672e-14
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	4.150915181323776122e-11	1.812573544748958284e-11	9.811453492296523665e-12	1.896527019630626551e-12	6.398641832381412768e-13	-2.756799753479956293e-13	3.195306999209746436e-14	2.675044230406230436e-15
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	5.273065925670064701e-13	-4.510397201172588947e-12	2.116503830531190659e-13	-9.720393707381138653e-13	2.001627633250990362e-13	-1.461172162023907686e-13	8.119184518925264877e-14	-2.071548733853316736e-14
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-3.832697642924538200e-11	-2.594182022448687938e-11	-8.851155047049201177e-12	-3.664048582348546857e-12	-2.024475090497124225e-13	-2.011104929327203825e-14	1.258359039166625906e-13	-4.520865459561937321e-14
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-5.755812099073956490e-11	-3.637818211121761802e-11	-1.329257551648808666e-11	-4.935342678900466963e-12	-3.898253567208465741e-13	4.999545236650018217e-14	1.433719690267271292e-13	-5.951948796201931264e-14
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-4.481933884831024256e-11	-2.891430235706607794e-11	-1.023527828219743321e-11	-3.911537911276366945e-12	-2.381266430892936230e-13	2.684039923997663689e-14	1.181713116428744200e-13	-5.538468088981504795e-14
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-1.045642862938368659e-11	-9.361277949905051843e-12	-2.122213036376965638e-12	-1.348233539831307203e-12	1.370548784019023910e-13	-6.094006894880759457e-14	6.496599710997313721e-14	-3.783761032856699854e-14
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	2.890936475779097855e-11	1.295327083058182272e-11	7.132464085374336486e-12	1.548265649193236914e-12	5.539380802948277920e-13	-1.664524627421828176e-13	6.880352578028807977e-15	-1.559308874348637920e-14
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	5.675388235015250319e-11	2.875620743147119230e-11	1.363746026681940275e-11	3.578701311872706329e-12	8.318037931377621674e-13	-2.430771628325713257e-13	-3.309638879051874941e-14	2.684949588406755034e-15
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	5.744938234623241189e-11	2.927816326859408876e-11	1.371337416349990721e-11	3.609462796101017793e-12	8.000298495980229270e-13	-2.466516222936889896e-13	-3.326143783479283168e-14	8.757282642728012454e-15
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	3.517465415103431155e-11	1.686850655470023533e-11	8.372766224887205279e-12	1.960378048877241116e-12	5.155387397045881176e-13	-1.870379130246463569e-13	-4.891270565260288992e-16	3.112992728794747963e-15
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-1.914446478511854836e-12	-3.847831961732479078e-12	-4.592494296057880567e-13	-7.637573653709349513e-13	6.775400285396399330e-14	-8.548885787387693197e-14	5.291908729959438695e-14	-1.007675918662785730e-14
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-3.670858175159080290e-11	-2.325373288625218407e-11	-8.710819501005578135e-12	-3.294377763772091766e-12	-3.396584057894940304e-13	1.291344077302097845e-14	1.014225029265164414e-13	-2.435896374466470515e-14
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-5.368504980114080124e-11	-3.261000427592526072e-11	-1.269516639137336435e-11	-4.481639573175425394e-12	-5.253552357507675325e-13	6.721728041259499133e-14	1.218732722354988417e-13	-3.338331279611776502e-14
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-4.200098283463029987e-11	-2.581580020505560192e-11	-9.841552477282285438e-12	-3.525649181748792897e-12	-3.643707196543538801e-13	4.839809908161697144e-14	9.830553422944251260e-14	-3.246130834105897558e-14
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-1.096222100712203425e-11	-8.129729812476214344e-12	-2.384568948041116762e-12	-1.133412353955720727e-12	2.542082840447459225e-14	-2.124436699338815194e-14	4.568817494331588781e-14	-2.404286819482533640e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	2.468611674464003439e-11	1.212308770516555035e-11	6.144026066836310763e-12	1.581313821889824162e-12	4.606127568082349018e-13	-1.055491519874704309e-13	-1.266173478142476472e-14	-1.250852491009896169e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	5.028370753507741236e-11	2.666540936055456733e-11	1.223278506421093020e-11	3.511177414265819885e-12	7.588532340866232419e-13	-1.685632214640429317e-13	-5.356122642131251100e-14	-2.213632414643898326e-15
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	5.184889759183542762e-11	2.760367699833240394e-11	1.253339824396578013e-11	3.600521478011868546e-12	7.464513726681977463e-13	-1.759405253042235449e-13	-5.492532988401868530e-14	2.656777690033191494e-15
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	2.911066374783656769e-11	1.479700225162988482e-11	6.994887250340768042e-12	1.839220200609973028e-12	4.252837831128861097e-13	-1.256434791800300429e-13	-1.691856775551009198e-14	1.273363312646192139e-15
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-4.600630440470797972e-12	-4.204605418302700645e-12	-1.162667448372363085e-12	-7.456517541548138725e-13	-2.860434155671382654e-14	-4.768554291588725559e-14	3.822232753740464215e-14	-3.864262119931577178e-15
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-3.544121800739491185e-11	-2.156090046218835992e-11	-8.595792402927213505e-12	-3.087926823998657817e-12	-4.326228352886479959e-13	2.670235646918531744e-14	8.743078399952968467e-14	-1.012665332544842559e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-4.964634580375196362e-11	-2.947638588371213098e-11	-1.198009725542624004e-11	-4.127522701598012888e-12	-6.052237076450112637e-13	6.646753500079158900e-14	1.077718863597553513e-13	-1.489936775698990101e-14
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-3.559822008704233385e-11	-2.135868972898988305e-11	-8.505348050872833458e-12	-2.964453550154585824e-12	-3.918159926312015681e-13	4.613809497661513527e-14	7.955587913076013952e-14	-1.617246907531018331e-14
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-6.172925664321463777e-12	-4.552002700507846017e-12	-1.322054309049352937e-12	-6.244067652522772960e-13	2.285377784543505597e-14	-9.968265011785576280e-15	2.613129704990345898e-14	-1.433057121233204032e-14
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	2.559955930497089506e-11	1.355896724783306908e-11	6.403972740507128471e-12	1.877514239519892021e-12	4.594043274771237258e-13	-7.403841613583600449e-14	-3.023815714696804584e-14	-1.082585415025739883e-14
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	4.672772880524491696e-11	2.559584112798813822e-11	1.150928781304445900e-11	3.521909884007533413e-12	7.366403325462692336e-13	-1.193674338295240487e-13	-6.691814988577065534e-14	-6.777692461998553313e-15
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	4.527335216993871083e-11	2.477924258806435853e-11	1.108786830522582935e-11	3.372732583011353063e-12	6.884202516939118602e-13	-1.213145199535760120e-13	-6.314325260249821303e-14	-3.262552149580382146e-15
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	2.315854048462113709e-11	1.221297152087424553e-11	5.622052432231213366e-12	1.591428941377198295e-12	3.470305918602566415e-13	-8.230932640355092144e-14	-2.277230257558853758e-14	-8.358366777605727835e-16
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-7.519287194476951362e-12	-5.211902835968429918e-12	-1.918338790053444138e-12	-8.548633829110212686e-13	-1.095769336772839661e-13	-2.465670700211177632e-14	3.225907469893597075e-14	3.304993651799689640e-16
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-3.449197283819334913e-11	-2.050726052971862263e-11	-8.521813436350397048e-12	-2.985538256237922499e-12	-5.010325863962549181e-13	2.899770873221046737e-14	7.971436880640723344e-14	7.438345643799411447e-17
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-4.556291111248243252e-11	-2.672574122706646588e-11	-1.119444648173417694e-11	-3.825710810440350090e-12	-6.480196611403818533e-13	5.614007456147149726e-14	9.748684699800068825e-14	-1.765179419004896663e-15
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-3.369608592376630427e-11	-1.986349016933593479e-11	-8.214002937557441410e-12	-2.816600753365515147e-12	-4.489948802957119377e-13	4.324590447084180854e-14	7.297918308192874340e-14	-5.040909809061037932e-15
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-4.247425953317973597e-12	-2.976983830020542325e-12	-9.082272363368768030e-13	-3.948022792190106770e-13	1.209407216075105960e-14	-1.065413001888953414e-15	1.621778852324539888e-14	-9.031149332908238432e-15
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	2.421519051556156855e-11	1.331475677081089309e-11	6.124717477264893960e-12	1.923636361006459156e-12	4.469981901359913896e-13	-4.724794128675942617e-14	-3.767672030667021392e-14	-1.155365144153869926e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	4.259136916395585082e-11	2.382148037728955254e-11	1.063641606435888827e-11	3.401790978039046975e-12	7.161263973549365519e-13	-7.991814120498072455e-14	-7.184407325327409789e-14	-1.175984729760304384e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	4.047089355913896026e-11	2.259773061518665156e-11	1.005201935039731594e-11	3.193267387531330970e-12	6.589019105005292115e-13	-8.197855169680606013e-14	-6.679642443082142984e-14	-8.560112520947045379e-15
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	2.017860486005178495e-11	1.098237529957358033e-11	4.959896520454438074e-12	1.497018834591525279e-12	3.163801434588633155e-13	-5.572156785417263394e-14	-2.727062642653175982e-14	-2.827539715217105015e-15
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-7.508027492524371813e-12	-4.850916493331661371e-12	-1.952083186769915892e-12	-7.941888259800927034e-13	-1.365621238691891632e-13	-1.631148461372002003e-14	2.591840783611113133e-14	3.263010497476624132e-15
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-3.372098475776769354e-11	-1.981641297878920177e-11	-8.469035915488498230e-12	-2.942617291721678507e-12	-5.548628948711731179e-13	2.427798077958003489e-14	7.551079039582252831e-14	7.790850753769029727e-15
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-4.141268779994250091e-11	-2.415891345318056284e-11	-1.034363744459331596e-11	-3.540844674628652005e-12	-6.633888083862931705e-13	4.129643509648598386e-14	8.879418878791534153e-14	7.477392666937795909e-15
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-2.886029859966647710e-11	-1.689210257266088727e-11	-7.151252885183216443e-12	-2.449084786606299443e-12	-4.362660041017211580e-13	3.186326707647229104e-14	6.251623560534661283e-14	2.224012930950556770e-15


==> pde_runs/ss_100Td_nr256_lmax8_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	f6	f7	f8	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	4.249577149154131622e-02	-1.935072064472022314e-04	-3.577984283765250212e-03	2.655656961921854466e-05	-6.361633035656742534e-04	2.691500706009312916e-06	-2.572461848895443042e-04	4.582465719567925546e-07	-1.429155154858080068e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.149126530087129450e-02	-5.950639742970208331e-04	-5.918613050958186107e-03	7.269049100224372938e-05	-1.128275550293617079e-03	6.476437066412942049e-06	-4.004963674676087189e-04	1.136308164261159739e-06	-2.074345020488719779e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.709952144342066160e-02	-9.880992943572864708e-04	-7.154928744145574657e-03	1.182413414895731592e-04	-1.559900241291479550e-03	9.448866949733297316e-06	-5.166214071002622320e-04	1.557060993861511013e-06	-2.580753968938823682e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.108749667892381108e-02	-1.370271902890504712e-03	-7.805573484912362546e-03	1.643090958055397051e-04	-1.974718919721578717e-03	1.260679795319337998e-05	-6.214315853066396155e-04	1.811051208449139163e-06	-3.032256215128634300e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.400598743333599239e-02	-1.741464433169416211e-03	-8.046133248384055095e-03	2.103465819212728958e-04	-2.384971054899008135e-03	1.652882944118560398e-05	-7.204395737433269553e-04	1.977561251021068323e-06	-3.447641611706823311e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.612162945292451854e-02	-2.101454953009886713e-03	-7.968446109462984372e-03	2.554766164778482940e-04	-2.792925469859585622e-03	2.154018080862824590e-05	-8.174885055067720790e-04	2.124765146770910899e-06	-3.832906480658761347e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.759871263514348472e-02	-2.449975721914879941e-03	-7.636586098033279306e-03	2.988383455003260493e-04	-3.194317190178236343e-03	2.780453377526155334e-05	-9.167433827131344325e-04	2.311583704917781579e-06	-4.185935653244175227e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.856285597127538545e-02	-2.788733645163138895e-03	-7.101946536749170757e-03	3.399328821029156517e-04	-3.581654072354635392e-03	3.541633837513557696e-05	-1.023954826988926871e-03	2.591970814294732026e-06	-4.502219129394119997e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.911036566334453901e-02	-3.117241973033271774e-03	-6.417038959816940245e-03	3.781189302453984396e-04	-3.939433136544119758e-03	4.435561658500441270e-05	-1.145362897982481155e-03	3.014173900852846620e-06	-4.773400703751397235e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.933383152809984018e-02	-3.433751896543394289e-03	-5.642365713493749206e-03	4.127711441221163500e-04	-4.246362962343650134e-03	5.448506824160380554e-05	-1.287148971463474663e-03	3.618533776482437650e-06	-4.992957814600539708e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.932488151239059315e-02	-3.740507399024550934e-03	-4.829874362164968647e-03	4.438422004250205033e-04	-4.484088049068917121e-03	6.574573119015323969e-05	-1.455798209906654025e-03	4.446760836425665559e-06	-5.169813748865384950e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.916580968560764875e-02	-4.039452815867244223e-03	-4.030316214425189343e-03	4.712949972073842992e-04	-4.633607081781657491e-03	7.807232688681993373e-05	-1.655533104442470128e-03	5.541806473027238153e-06	-5.332664817102525379e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.893107831165157240e-02	-4.327085367858899204e-03	-3.298926386823438067e-03	4.946993995261810472e-04	-4.682834177737094442e-03	9.114506008388523683e-05	-1.879084618553576681e-03	6.919685245063551772e-06	-5.546924564332833887e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.867734853911872106e-02	-4.603741540271539916e-03	-2.665109889999876455e-03	5.141027177666536267e-04	-4.633633513217239389e-03	1.047778869969466931e-04	-2.115301723024906860e-03	8.596993126485719046e-06	-5.895870139362343601e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.843321030849280895e-02	-4.872928623235553772e-03	-2.129339027464341623e-03	5.297884346367697211e-04	-4.501909831200057686e-03	1.189549718016878407e-04	-2.347783993036435188e-03	1.060620888819560134e-05	-6.481388237585317992e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.821497085124077209e-02	-5.133062930642330428e-03	-1.690394285493872261e-03	5.417133790843909214e-04	-4.310026301208164969e-03	1.334245963357774320e-04	-2.556804299759719411e-03	1.294016137375736240e-05	-7.357222812754528676e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.802156465864567236e-02	-5.382823286072990938e-03	-1.331169822233975453e-03	5.499684112580284631e-04	-4.086900689025585801e-03	1.479395498024840112e-04	-2.725825859594365169e-03	1.557293444278836470e-05	-8.510436070710182413e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.784570910526328824e-02	-5.623944687255931496e-03	-1.030259804063280967e-03	5.547793899927608860e-04	-3.852772145268629558e-03	1.624507840647751195e-04	-2.848780708351135969e-03	1.849964539167975569e-05	-9.887411940134132032e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.767915631627803574e-02	-5.856580990901726243e-03	-7.703430980558255512e-04	5.563051527885093774e-04	-3.622833576682801988e-03	1.768424155008671637e-04	-2.926034714269103599e-03	2.169393604104513724e-05	-1.138124969664783921e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.751602789103201829e-02	-6.080888071874443468e-03	-5.389525041619761501e-04	5.547052752271138410e-04	-3.405930733678860876e-03	1.910202359250323288e-04	-2.962019296227921296e-03	2.512576350583457576e-05	-1.289206334055223576e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.735281356867277303e-02	-6.297025051682235246e-03	-3.281303594113954385e-04	5.501413596420620927e-04	-3.205168967065669724e-03	2.049088496459916487e-04	-2.964746365671417933e-03	2.876152952592628568e-05	-1.432850736611192884e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.718835964298440488e-02	-6.503966428336982984e-03	-1.334878728437910369e-04	5.428192260256959299e-04	-3.022547673002885620e-03	2.183707406122838601e-04	-2.941923901408457793e-03	3.254633394592507453e-05	-1.562090635804915580e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.702006509900004794e-02	-6.704294743171838704e-03	5.025010777823444544e-05	5.328061881757352285e-04	-2.854762894096961670e-03	2.315182235478389331e-04	-2.900240434121859230e-03	3.649257120341411955e-05	-1.675350752636668196e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.684956458907539978e-02	-6.895847204865797157e-03	2.231621514518841850e-04	5.203598564000564168e-04	-2.702366526914154118e-03	2.441629772741506807e-04	-2.845915349633094255e-03	4.052599118067166684e-05	-1.769682045093386776e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.667605594278840087e-02	-7.079964757236601770e-03	3.876208947659619849e-04	5.055686837439046701e-04	-2.562646525958416598e-03	2.563568179555711238e-04	-2.782914937820691378e-03	4.464313719294245097e-05	-1.846330619535758175e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.649977620214297946e-02	-7.256794823337324105e-03	5.446247459302435258e-04	4.885616295408982393e-04	-2.434008312440439064e-03	2.680784354443935323e-04	-2.714701581368858356e-03	4.882078488830290789e-05	-1.906211449559872071e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.632210516628907204e-02	-7.425550297889321229e-03	6.939544432444475375e-04	4.695799962507740677e-04	-2.315625913051124699e-03	2.792510103244218731e-04	-2.644018798261506525e-03	5.301518577268197997e-05	-1.950746674401386896e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.614138320073709165e-02	-7.588305137711883613e-03	8.377827304025413152e-04	4.485256388286342714e-04	-2.204808038095397871e-03	2.899904061555270778e-04	-2.571912324729916117e-03	5.725680076782223131e-05	-1.982178591255775047e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.595998317750741136e-02	-7.743365667985344439e-03	9.748796463089065686e-04	4.257512042728400542e-04	-2.101721818872883101e-03	3.001664538670922779e-04	-2.500428590161734872e-03	6.148319549862329243e-05	-2.001907955840220594e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.577615687474358541e-02	-7.892630253153821995e-03	1.107138158282929431e-03	4.011113781728180413e-04	-2.004302949717428305e-03	3.098875838299897339e-04	-2.429532955550530501e-03	6.572980245044766348e-05	-2.011932797488815133e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.559220708220069029e-02	-8.034569339738424978e-03	1.233400494637640690e-03	3.749863697634780871e-04	-1.912869155703976823e-03	3.190398195638296359e-04	-2.360611119504849031e-03	6.993836521306773485e-05	-2.013731674665037753e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.540726533146756783e-02	-8.170180772894932927e-03	1.354737259392472951e-03	3.473462800305930653e-04	-1.826275554629957880e-03	3.276761178193152288e-04	-2.293533727750445787e-03	7.412394585109722818e-05	-2.008753509345490972e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.522146814863746811e-02	-8.299599103397916483e-03	1.471439507994704412e-03	3.182882950282007756e-04	-1.744004506472055654e-03	3.357939944090340407e-04	-2.228503252754593465e-03	7.827865229994364522e-05	-1.998241289180139029e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.503598814847233456e-02	-8.422301217155463843e-03	1.583134250164891553e-03	2.880775003447175078e-04	-1.666017828321432383e-03	3.433519744365568752e-04	-2.165969509591921839e-03	8.237351371750616200e-05	-1.983302592049753996e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.484893066148325613e-02	-8.539777469995502718e-03	1.691239835843245509e-03	2.564719179733913976e-04	-1.591045983599726973e-03	3.504331082574252518e-04	-2.105288293720744205e-03	8.644831326755369897e-05	-1.964609820256380153e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.466247162301944074e-02	-8.650870568956173581e-03	1.794749998300777328e-03	2.239034178143390491e-04	-1.519549315187486817e-03	3.569596766532711837e-04	-2.047143119649786572e-03	9.045359108416201304e-05	-1.943117988171246284e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.447565912608325955e-02	-8.756371820691180585e-03	1.894456348009907224e-03	1.902878103449545796e-04	-1.450846308015262161e-03	3.629726413772103280e-04	-1.991125289628758316e-03	9.440784141976512711e-05	-1.919337562284898673e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.428854834439173827e-02	-8.856407056803730291e-03	1.990540690125481779e-03	1.557068845122609366e-04	-1.384709442294089401e-03	3.684728380568388288e-04	-1.937147340389578027e-03	9.830748219487332382e-05	-1.893811776567900715e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.410119625941096411e-02	-8.951099900415860483e-03	2.083164255986060236e-03	1.202395129455850265e-04	-1.320931508525509477e-03	3.734616411529389623e-04	-1.885123462400599198e-03	1.021492824684135282e-04	-1.866991501916610407e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.391366453034039163e-02	-9.040576399266832958e-03	2.172463641215665979e-03	8.396315555100334791e-05	-1.259328120991120214e-03	3.779414145520277072e-04	-1.834966744331440825e-03	1.059304459392913095e-04	-1.839203412479358153e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.372700769602389348e-02	-9.124521330517958509e-03	2.258117093898999710e-03	4.714962997510495162e-05	-1.200038326068922573e-03	3.818946441830545820e-04	-1.786846350848431825e-03	1.096287816354653516e-04	-1.810897665974508727e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.354026524779327056e-02	-9.203546247318245693e-03	2.340726921583769805e-03	9.677494149140113589e-06	-1.142581540980131503e-03	3.853494030159015753e-04	-1.740401336567010300e-03	1.132624461973006117e-04	-1.782162902317517691e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.335248482570157713e-02	-9.278148879290157997e-03	2.420812322916110568e-03	-2.858608049040079645e-05	-1.086543965092630955e-03	3.883231505781633165e-04	-1.695307590629465322e-03	1.168480776853975469e-04	-1.753032892386508293e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.316567497872813131e-02	-9.347657245362173822e-03	2.497631179002760687e-03	-6.717168110548291094e-05	-1.032399105318063982e-03	3.907876153975095601e-04	-1.651952231740960774e-03	1.203460029295052604e-04	-1.723987981250683314e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.297985055175550628e-02	-9.412264884940305110e-03	2.571328734364493589e-03	-1.060099233312094039e-04	-9.800207167833256856e-04	3.927546633517318216e-04	-1.610224055944819901e-03	1.237558047756263718e-04	-1.695152287657649770e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.279308445407373596e-02	-9.472764143369415135e-03	2.642769976704897189e-03	-1.454470891919796129e-04	-9.287723400777877798e-04	3.942492322495509162e-04	-1.569602690644708544e-03	1.271116600906702576e-04	-1.666321295939897926e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.260638488358388765e-02	-9.528910243920871159e-03	2.711643027296534517e-03	-1.852190735640283801e-04	-8.788534451288293817e-04	3.952637846192154380e-04	-1.530234857650150443e-03	1.303937300826557046e-04	-1.637738694553984549e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.242073392797513331e-02	-9.580557826485786022e-03	2.777686256610908434e-03	-2.250602814059242960e-04	-8.304382205102745027e-04	3.958017248086918936e-04	-1.492244268584303661e-03	1.335841987708546075e-04	-1.609610060716181899e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.223518204393377329e-02	-9.628116133948082592e-03	2.841329450499154117e-03	-2.651201319295064186e-04	-7.831974253501809832e-04	3.958745406031468814e-04	-1.455359560348457558e-03	1.366988666989373208e-04	-1.581833000759345432e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.204974922272000343e-02	-9.671687383963093951e-03	2.902635195630004581e-03	-3.053443566388026192e-04	-7.370689805188802932e-04	3.954870915810062637e-04	-1.419519719794488715e-03	1.397363231179850915e-04	-1.554450483324127221e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.186445495002205336e-02	-9.711375662785782376e-03	2.961665722762078529e-03	-3.456802570634908930e-04	-6.920032228760997998e-04	3.946451875061433704e-04	-1.384665423920074592e-03	1.426951829625237682e-04	-1.527490434950278756e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.167931826719513788e-02	-9.747282883083713267e-03	3.018481383700238191e-03	-3.860768537157958187e-04	-6.479564711050732340e-04	3.933548031291119905e-04	-1.350739452527630275e-03	1.455740862786158833e-04	-1.500974561486567715e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.149435747570732719e-02	-9.779507172486922098e-03	3.073139182556154127e-03	-4.264849395330272018e-04	-6.048870550460535688e-04	3.916217591299134271e-04	-1.317687645942701132e-03	1.483717008189218900e-04	-1.474922245028161862e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.131051374596139386e-02	-9.808013474615268068e-03	3.125431255584997306e-03	-4.666547578420203067e-04	-5.629649036862263266e-04	3.894647218617114208e-04	-1.285622848671817220e-03	1.510733404943326481e-04	-1.449467384940717829e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.112686426575042464e-02	-9.833070190745953065e-03	3.175685035268726881e-03	-5.067455491292971155e-04	-5.219332659372824274e-04	3.868827728902300743e-04	-1.254333768921521344e-03	1.536921263880465993e-04	-1.424478505310986052e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.094342323753712543e-02	-9.854769859538467514e-03	3.223943874442362651e-03	-5.467133970646424453e-04	-4.817577417106068080e-04	3.838824537650117256e-04	-1.223780322074335784e-03	1.562268281309588591e-04	-1.399956843023135618e-03
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.075657273692772198e-02	-9.873539203238381606e-03	3.271149651271519024e-03	-5.873043219455803023e-04	-4.416365294818847941e-04	3.803992669313756726e-04	-1.193339246065844208e-03	1.587239988553258891e-04	-1.375426432817296448e-03
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.057542806010512287e-02	-9.888604840847338429e-03	3.315073117552186713e-03	-6.265031838834254560e-04	-4.034860212943252363e-04	3.766166530002249923e-04	-1.164447392577090288e-03	1.610621180595926032e-04	-1.352069754435798136e-03
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.039541784480450398e-02	-9.900598017555283653e-03	3.356960838524872346e-03	-6.652724893939152137e-04	-3.662773048536667009e-04	3.724671513912951402e-04	-1.136307529234742431e-03	1.633036067060777432e-04	-1.329267899462202715e-03
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.021653961687637585e-02	-9.909647357073414833e-03	3.396876861745798913e-03	-7.035826644132095768e-04	-3.299753866002793886e-04	3.679636544923839143e-04	-1.108879860759882105e-03	1.654488088194769216e-04	-1.307005111836308632e-03
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.002993076214466900e-02	-9.916117353079704697e-03	3.436732481341949440e-03	-7.432844376830270629e-04	-2.927987442987447456e-04	3.628682162559670413e-04	-1.080808155158607909e-03	1.675980578611071040e-04	-1.284190168396085211e-03
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.985335869099071837e-02	-9.919515472942622841e-03	3.472791647489249529e-03	-7.805700695949342694e-04	-2.582558260204305899e-04	3.576790348837731318e-04	-1.054730578337994282e-03	1.695470643670231401e-04	-1.262978425591587683e-03
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.966916245327581747e-02	-9.920308730171146713e-03	3.508721700410687150e-03	-8.191421694685220318e-04	-2.228612926084603358e-04	3.518909454421338093e-04	-1.028004184207333095e-03	1.714911893993474308e-04	-1.241230203974228417e-03
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.948619840297390826e-02	-9.918386172247795410e-03	3.542733599944725142e-03	-8.570985475346284618e-04	-1.883359304066294852e-04	3.457695271658142592e-04	-1.001915554463808557e-03	1.733310050522164148e-04	-1.219999688478929723e-03
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.931309096147249077e-02	-9.914142549907798904e-03	3.573396816773187230e-03	-8.926543031109679610e-04	-1.562383079291707457e-04	3.396425336072180076e-04	-9.776328115599468294e-04	1.749867168403912399e-04	-1.200244372760731187e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.913252672113504527e-02	-9.907266497658979640e-03	3.603831947262941746e-03	-9.293450051878276389e-04	-1.233343167332053730e-04	3.329104101149133388e-04	-9.526990811925394476e-04	1.766244238199564604e-04	-1.179971124658890994e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.895318455567470639e-02	-9.898023898156242673e-03	3.632515634970745477e-03	-9.653594818925421983e-04	-9.122486421515671885e-05	3.258861161130290800e-04	-9.283168243140684948e-04	1.781594960694701151e-04	-1.160160323320414636e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.877505808145943450e-02	-9.886524479299739487e-03	3.659499076961270341e-03	-1.000681132895663017e-03	-5.988723738752698496e-05	3.185833331320028273e-04	-9.044619199649847922e-04	1.795925645078674912e-04	-1.140793358833802704e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.859814124869298924e-02	-9.872873054841501891e-03	3.684831302145287913e-03	-1.035294527711830151e-03	-2.929981300061343732e-05	3.110152005215711252e-04	-8.811114890916469169e-04	1.809242611121221630e-04	-1.121852440043699401e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.842243057048483734e-02	-9.857171122039598554e-03	3.708559759895721161e-03	-1.069186734420086993e-03	5.571471995704639182e-07	3.031950854032471098e-04	-8.582448951415207802e-04	1.821553040341541692e-04	-1.103320314987761433e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.823964396588475478e-02	-9.838628586181790911e-03	3.731747798824578202e-03	-1.103907022313813232e-03	3.107244467980039784e-05	2.947466939395004533e-04	-8.347875815011704869e-04	1.833378327934891410e-04	-1.084326058480241089e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.806639591513172716e-02	-9.819028168576720769e-03	3.752332962331694517e-03	-1.136288007124341103e-03	5.949029800346595359e-05	2.864511793161594812e-04	-8.128530886883292414e-04	1.843651141973975786e-04	-1.066579901569804497e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.788618175763780155e-02	-9.796602524284936386e-03	3.772322637025402308e-03	-1.169403828551581360e-03	8.853552260214473768e-05	2.775323551253391680e-04	-7.903338673926638223e-04	1.853358664328346990e-04	-1.048375048668404638e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.771537735194486041e-02	-9.773480559459256020e-03	3.789942430363197473e-03	-1.200236923037771141e-03	1.155837378553261762e-04	2.688141619864913099e-04	-7.692613664575013131e-04	1.861627530459656428e-04	-1.031351636439709323e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.753770781920975602e-02	-9.747552058537001241e-03	3.806914199653513124e-03	-1.231716916717516021e-03	1.432273820429730792e-04	2.594797094820929352e-04	-7.476126953116286238e-04	1.869254794419072127e-04	-1.013873272456699767e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.736931808694734070e-02	-9.721256902384178833e-03	3.821734793000145826e-03	-1.260976403190813442e-03	1.689680578054770653e-04	2.503897909729755982e-04	-7.273416608313885805e-04	1.875556090544949100e-04	-9.975153567410481939e-04
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.719416561253980180e-02	-9.692175605444596290e-03	3.835857472987252905e-03	-1.290798519803251125e-03	1.952714111966739137e-04	2.406918648261686759e-04	-7.065038665457935982e-04	1.881142308710577536e-04	-9.807065088814229201e-04
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.702029315144575838e-02	-9.661607907708624418e-03	3.848585255150276628e-03	-1.319767992206753076e-03	2.209099663997753169e-04	2.308278174309957940e-04	-6.860605101760430683e-04	1.885700896132215120e-04	-9.642201736479321956e-04
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.684769554816854892e-02	-9.629634827458828650e-03	3.859958544731768512e-03	-1.347882458806478820e-03	2.458971285276726837e-04	2.208104069854192376e-04	-6.659986074331178049e-04	1.889242859698549561e-04	-9.480435543606224869e-04
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.667636573259266647e-02	-9.596334128196597202e-03	3.870016410898889994e-03	-1.375141280085397013e-03	2.702461051675481463e-04	2.106522949390784516e-04	-6.463066829255407998e-04	1.891780070757828548e-04	-9.321642598840731118e-04
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.650629471870519116e-02	-9.561780500843594655e-03	3.878796669845558688e-03	-1.401545525552046678e-03	2.939699319208375272e-04	2.003660765410842878e-04	-6.269747452999428327e-04	1.893325282283103315e-04	-9.165702767266527837e-04
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.633747361264490605e-02	-9.526045604209611509e-03	3.886335714354088779e-03	-1.427096428393593479e-03	3.170811936799198486e-04	1.899638435853986354e-04	-6.079932282332617486e-04	1.893890911956428195e-04	-9.012500610297354432e-04
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.616230608948168113e-02	-9.487497927851062593e-03	3.892928595333400126e-03	-1.452898247874800756e-03	3.406010654499380045e-04	1.789774271413044002e-04	-5.885136718111253201e-04	1.893448392411195601e-04	-8.855143299234090196e-04
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.599601677717368220e-02	-9.449557671849581966e-03	3.898038393440100748e-03	-1.476711289371844971e-03	3.624959296590978095e-04	1.683742736764638672e-04	-5.702211325813946350e-04	1.892050660147327854e-04	-8.707212436629719341e-04
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.583095493405234450e-02	-9.410636599836872881e-03	3.902012899863341669e-03	-1.499681016093900188e-03	3.838125924557846580e-04	1.576902921402997067e-04	-5.522528930311655475e-04	1.889714338021848108e-04	-8.561715380294675215e-04
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.565969557903686221e-02	-9.368963399360760724e-03	3.904989795161835017e-03	-1.522797792034418516e-03	4.054911439326409363e-04	1.464460340089081302e-04	-5.338061938744769700e-04	1.886283002098937660e-04	-8.412110913209734815e-04
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.549712208667310215e-02	-9.328221944131321122e-03	3.906743712664566097e-03	-1.544057099543407093e-03	4.256567840290084422e-04	1.356303195826872188e-04	-5.164775529593981004e-04	1.882069825418070639e-04	-8.271322393483563013e-04
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.532844317896036535e-02	-9.284769364231811387e-03	3.907469277542856105e-03	-1.565399177905849428e-03	4.461532571585263753e-04	1.242714967439877030e-04	-4.986842886137915010e-04	1.876708560082302791e-04	-8.126467183279434446e-04
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.516106507968080580e-02	-9.240498265418237503e-03	3.907096864563203674e-03	-1.585845735747256312e-03	4.660613072387404529e-04	1.128714460193016894e-04	-4.812140164487599880e-04	1.870386148392178080e-04	-7.983914477393672495e-04
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.499497605655748189e-02	-9.195466914137721479e-03	3.905660529645456434e-03	-1.605404639066710737e-03	4.853911638153642701e-04	1.014413108198317255e-04	-4.640597365036547317e-04	1.863119260739411502e-04	-7.843584154171595211e-04
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.483016579658906570e-02	-9.149730563010490675e-03	3.903193718382666835e-03	-1.624085486645297132e-03	5.041529899280685614e-04	8.999202892054037554e-05	-4.472153049279632437e-04	1.854926052690076220e-04	-7.705400345013750695e-04
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.466662471929931155e-02	-9.103342031416402844e-03	3.899728959766853541e-03	-1.641898461864347908e-03	5.223567388106279893e-04	7.853421271124643431e-05	-4.306750515508547231e-04	1.845824975660782666e-04	-7.569290485312470985e-04
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.450434345252128804e-02	-9.056352162921728344e-03	3.895297646583166604e-03	-1.658853469208313326e-03	5.400120487313461943e-04	6.707806292636605996e-05	-4.144334893658212162e-04	1.835833885801495778e-04	-7.435184577582568425e-04
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.434331162035749285e-02	-9.008809572526666268e-03	3.889930422703789283e-03	-1.674960864856432641e-03	5.571283409739636325e-04	5.563343895067500314e-05	-3.984854144305313597e-04	1.824970906421066925e-04	-7.303016981526921653e-04
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.418351613286445656e-02	-8.960760241771368456e-03	3.883657708465996367e-03	-1.690232491654097488e-03	5.737149527580141014e-04	4.420994966132365601e-05	-3.828260530300281873e-04	1.813255642780731906e-04	-7.172729010346697541e-04
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.401807689574299881e-02	-8.910129319150958405e-03	3.876178776642225012e-03	-1.705289758991140360e-03	5.904678156651405833e-04	3.232233693715145812e-05	-3.667887037316838197e-04	1.800143195281238371e-04	-7.038719778237465712e-04
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.386076721407164619e-02	-8.861180147811282062e-03	3.868146440495135851e-03	-1.718889777820572845e-03	6.059999772351207020e-04	2.097047222664161735e-05	-3.517051993911029747e-04	1.786745658482586339e-04	-6.912100789253276898e-04
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.369789454337525747e-02	-8.809700432224705849e-03	3.858893211640901811e-03	-1.732228663887933496e-03	6.216713520960769762e-04	9.176651707122080316e-06	-3.362591604580598102e-04	1.771919446836575445e-04	-6.781808587497128483e-04
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.354301949179461617e-02	-8.760019552488080424e-03	3.849219207308343747e-03	-1.744208504872088276e-03	6.361844429157750532e-04	-2.067736108145942747e-06	-3.217333490088651474e-04	1.756921198481850848e-04	-6.658656376966810191e-04
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.338266217797579816e-02	-8.707857618483709830e-03	3.838312930635032552e-03	-1.755885115321358797e-03	6.508099324524955565e-04	-1.373173048540024817e-05	-3.068601213550070433e-04	1.740468424975133432e-04	-6.531889901576761956e-04
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.322357017364826026e-02	-8.655407286085024104e-03	3.826607120146818374e-03	-1.766734249197109618e-03	6.649144456717309215e-04	-2.531639231487189956e-05	-2.922726383338511598e-04	1.723217846904284310e-04	-6.406855863308587523e-04
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.306572820147910374e-02	-8.602706011771335537e-03	3.814131078993147645e-03	-1.776771413100751212e-03	6.785070618228977810e-04	-3.681341355635037372e-05	-2.779669281011518003e-04	1.705192765163541103e-04	-6.283510968546555638e-04
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.290912007304024445e-02	-8.549789370193957433e-03	3.800913377364503742e-03	-1.786012429135069510e-03	6.915968638766990676e-04	-4.821482850413889355e-05	-2.639393298009592558e-04	1.686416720994300385e-04	-6.161813621595397042e-04
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.275373003259284377e-02	-8.496691693670075166e-03	3.786981653391617315e-03	-1.794472649097265384e-03	7.041926684108456300e-04	-5.951296429574206762e-05	-2.501862841587717146e-04	1.666912508383720532e-04	-6.041723528119840973e-04
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.259954285199733987e-02	-8.443445793196639390e-03	3.772362810067331814e-03	-1.802167356409970249e-03	7.163030903112082215e-04	-7.070048555804334144e-05	-2.367043174476505119e-04	1.646702773868241566e-04	-5.923202754037169967e-04
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.244654408943993235e-02	-8.390082102733342762e-03	3.757083480123081087e-03	-1.809112828531627077e-03	7.279367031632155791e-04	-8.177053779748936037e-05	-2.234900093125815116e-04	1.625811593791585735e-04	-5.806218674094689282e-04
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.229471976818066831e-02	-8.336629733699418843e-03	3.741169587775917699e-03	-1.815325196499699336e-03	7.391018827393139746e-04	-9.271656305070072042e-05	-2.105400207402451877e-04	1.604262786512082259e-04	-5.690740594258609673e-04
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.213780360926687646e-02	-8.280886202749691491e-03	3.723944906948652763e-03	-1.821033732361370446e-03	7.502429327622585223e-04	-1.039799717015990957e-04	-1.973280130156483789e-04	1.581141689730923788e-04	-5.572020253553952151e-04
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.198833384080471520e-02	-8.227338544828792163e-03	3.706812904874045352e-03	-1.825798076015112612e-03	7.604768314895679008e-04	-1.146534999510732451e-04	-1.849076031613076801e-04	1.558321973831506852e-04	-5.459527189199799100e-04
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.183383625759571678e-02	-8.171551311489312630e-03	3.688372706154594092e-03	-1.830033286575947441e-03	7.706650566897627151e-04	-1.256205616865024377e-04	-1.722401736199031402e-04	1.533928377601346724e-04	-5.343862190000851862e-04
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.168665337597876802e-02	-8.118011916072058118e-03	3.670124191321124611e-03	-1.833417273732117214e-03	7.800005347968143495e-04	-1.359983009265252837e-04	-1.603357967621564983e-04	1.509936815812816307e-04	-5.234256107866847897e-04
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.153450220008919114e-02	-8.062283668058322153e-03	3.650571889828647422e-03	-1.836249200334815444e-03	7.892694269972509204e-04	-1.466459432337841723e-04	-1.481990271484064157e-04	1.484373019046797654e-04	-5.121552143440615207e-04
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.138352182751456526e-02	-8.006621957616668478e-03	3.630490097440462922e-03	-1.838391669868936996e-03	7.980819457957488662e-04	-1.571225081135691143e-04	-1.363279763149654754e-04	1.458250885656847142e-04	-5.010324342421157862e-04
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.123369565021446831e-02	-7.951048925416454027e-03	3.609903502193698762e-03	-1.839863105604293498e-03	8.064469047725508766e-04	-1.674231628261186222e-04	-1.247195408207831457e-04	1.431597422509832407e-04	-4.900550082477623734e-04
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.108500752787315663e-02	-7.895585906612243715e-03	3.588836039344170045e-03	-1.840681455800092375e-03	8.143729010164337196e-04	-1.775432688803409566e-04	-1.133707043120320431e-04	1.404438907551523882e-04	-4.792207342495520919e-04
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.093744162185226410e-02	-7.840253482048448186e-03	3.567310933386053096e-03	-1.840864191487011359e-03	8.218683053404261330e-04	-1.874783729334265274e-04	-1.022785151655613997e-04	1.376800892764351721e-04	-4.685274850565857669e-04
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.079098046148240037e-02	-7.785070592144781830e-03	3.545351031102957854e-03	-1.840429039666613724e-03	8.289414705578798019e-04	-1.972245176290642532e-04	-9.143992726689036349e-05	1.348709481782349440e-04	-4.579734732703518102e-04
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.064560532030238510e-02	-7.730054749836539306e-03	3.522978766707316953e-03	-1.839393857057944944e-03	8.356006994565505497e-04	-2.067781703687222676e-04	-8.085182937425396913e-05	1.320191105871676353e-04	-4.475571947962791617e-04
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.050129791350599362e-02	-7.675222881496038263e-03	3.500215916075262185e-03	-1.837776012009780923e-03	8.418540751969111509e-04	-2.161359337248245130e-04	-7.051118237107791833e-05	1.291271440637599573e-04	-4.372771886242201602e-04
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.035233174786040572e-02	-7.618410404260069803e-03	3.476150946940987328e-03	-1.835493569623836054e-03	8.479355284232529275e-04	-2.256567257874726794e-04	-6.001620174717183447e-05	1.260796185596189955e-04	-4.267290216469510908e-04
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.021014807522308776e-02	-7.564002685739357884e-03	3.452656414899250500e-03	-1.832739825651670410e-03	8.533853767096223879e-04	-2.346053615175425536e-04	-5.017100576165744541e-05	1.231135865107768743e-04	-4.167228286237948634e-04
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.006335420001840203e-02	-7.507661832266744779e-03	3.427874774902444320e-03	-1.829313107074135095e-03	8.586480664471705156e-04	-2.436951514157722988e-04	-4.018457938154386741e-05	1.199945317465228887e-04	-4.064569233587319490e-04
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	4.992322531755305492e-02	-7.453735271117564558e-03	3.403732592295127465e-03	-1.825494195241438890e-03	8.633265903100124407e-04	-2.522245278723342799e-04	-3.082196058196452477e-05	1.169649306786863392e-04	-3.967198865539618832e-04
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	4.977853380931725191e-02	-7.397922537727074158e-03	3.378319230632174236e-03	-1.820995253698852023e-03	8.678033114402201832e-04	-2.608735110256299146e-04	-2.133091051602785363e-05	1.137850358968911274e-04	-3.867316088931535838e-04
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.963488614987450476e-02	-7.342398361808206639e-03	3.352614787143866869e-03	-1.815976844075243039e-03	8.718920492550499965e-04	-2.692947933776250447e-04	-1.208761102139279900e-05	1.105781718456868613e-04	-3.768830761556495523e-04
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.949226249229565083e-02	-7.287174290272171312e-03	3.326639264753350478e-03	-1.810457151623199364e-03	8.756015578057251610e-04	-2.774868879039771958e-04	-3.088982534168322331e-06	1.073470643453690266e-04	-3.671730608995537270e-04
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.935064349756896479e-02	-7.232261496674950545e-03	3.300412087642438409e-03	-1.804453858038596687e-03	8.789403603654724183e-04	-2.854483716629560488e-04	5.667980593261097902e-06	1.040943599859710960e-04	-3.576003616495423629e-04
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.921001036003443824e-02	-7.177670634000067433e-03	3.273952140367846365e-03	-1.797984226372895773e-03	8.819167667774724124e-04	-2.931779629525329677e-04	1.418627322512680145e-05	1.008226427831865996e-04	-3.481638479186668325e-04
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.907034498809845907e-02	-7.123410902947267462e-03	3.247277886562005469e-03	-1.791065513085874673e-03	8.845389474277189946e-04	-3.006749845058913221e-04	2.246922468460888129e-05	9.753451798092784898e-05	-3.388627184159898878e-04
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.893162984304151586e-02	-7.069490754188344044e-03	3.220407316406377011e-03	-1.783714696849266921e-03	8.868148926339283452e-04	-3.079390214832035833e-04	3.052025086968569457e-05	9.423255562377865044e-05	-3.296963112716349144e-04
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.878856692358043978e-02	-7.013864946957751659e-03	3.192314215557828013e-03	-1.775641511135401260e-03	8.888202506750994027e-04	-3.152354328161584827e-04	3.863902839694480321e-05	9.079162483938264621e-05	-3.203192457610549602e-04
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.865173598346173717e-02	-6.960661911059928819e-03	3.165097057864155270e-03	-1.767460620220979170e-03	8.904143775371665308e-04	-3.220234620793657136e-04	4.622753128658397095e-05	8.746912298591376963e-05	-3.114254395905405575e-04
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.851580231354298001e-02	-6.907821148118601338e-03	3.137734942876060310e-03	-1.758896952206314476e-03	8.916858939822000334e-04	-3.285781104768639824e-04	5.359404714408530935e-05	8.414023283992053907e-05	-3.026642729670742517e-04
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.837557037448444314e-02	-6.853337788856390944e-03	3.109183882143538944e-03	-1.749615662479536878e-03	8.926732681157262045e-04	-3.351383469552475882e-04	6.101231605623790114e-05	8.067909457919472747e-05	-2.937057021476239594e-04
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.823626606262552963e-02	-6.799257812465242176e-03	3.080510612768195839e-03	-1.739955762728429521e-03	8.933297714301489251e-04	-3.414479410979807256e-04	6.819804980335908212e-05	7.721621768467395747e-05	-2.848884902952864267e-04
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.810297968067985680e-02	-6.747567642500363998e-03	3.052799318187486479e-03	-1.730311440817737783e-03	8.936570831273326666e-04	-3.472875466526971727e-04	7.490104694594751594e-05	7.388230719270596017e-05	-2.765306710266913354e-04
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.796544057119320886e-02	-6.694295742385994105e-03	3.023933694107466298e-03	-1.719956824144706822e-03	8.936886085529920825e-04	-3.531075678739671077e-04	8.164034447676370772e-05	7.042333464941210382e-05	-2.679885791008800250e-04
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.782877408890053722e-02	-6.641442052354926823e-03	2.994992964405206008e-03	-1.709272386374186079e-03	8.934142209512985254e-04	-3.586802274324978577e-04	8.815743436846012180e-05	6.697000875337721839e-05	-2.595855120438717695e-04
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.769296291714728020e-02	-6.589010670693219891e-03	2.965991978063563586e-03	-1.698273846211454351e-03	8.928420940442270779e-04	-3.640069497866755752e-04	9.445575673130130845e-05	6.352471378031305041e-05	-2.513207269378659944e-04
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.755798989618762601e-02	-6.537005413508164588e-03	2.936945157366755745e-03	-1.686976528556473516e-03	8.919802197060644391e-04	-3.690892196974848846e-04	1.005387178877420961e-04	6.008976888051227789e-05	-2.431935061430092599e-04
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.742383659819345010e-02	-6.485429056620311758e-03	2.907866389301808074e-03	-1.675395473025770125e-03	8.908365408256176815e-04	-3.739290304982020039e-04	1.064099427030829579e-04	5.666743483426569953e-05	-2.352032301724738992e-04
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.728556055640306677e-02	-6.432397963937546391e-03	2.877691271813700817e-03	-1.663101504096723294e-03	8.893611936918913814e-04	-3.786943115430733519e-04	1.122788850621437570e-04	5.313402084751272489e-05	-2.270610479803360400e-04
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.715301988039688474e-02	-6.381702367215308890e-03	2.848588669779870443e-03	-1.650987520164212512e-03	8.876674065167283441e-04	-3.830468717950002359e-04	1.177300163456859126e-04	4.974412056374337269e-05	-2.193479567369767782e-04
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.702124379503301588e-02	-6.331442326160689228e-03	2.819493813704289885e-03	-1.638633276602240911e-03	8.857149838596280016e-04	-3.871634851759774031e-04	1.229802609442194302e-04	4.637333186313659887e-05	-2.117700521850001771e-04
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.688537714258201455e-02	-6.279782071635695885e-03	2.789342111523528036e-03	-1.625582202097257314e-03	8.834252603446085756e-04	-3.911861531405600931e-04	1.282164453437503824e-04	4.290003632434346859e-05	-2.040534361113039634e-04
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.675510849209486841e-02	-6.230412383597902851e-03	2.760298794708555045e-03	-1.612780142133821929e-03	8.809696584836454328e-04	-3.948304158252894974e-04	1.330680257293795311e-04	3.957433930582503174e-05	-1.967484120993084613e-04
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.662077172002734859e-02	-6.179676998176140967e-03	2.730224297191856039e-03	-1.599292736450518395e-03	8.781743425387087808e-04	-3.983691709691773806e-04	1.378979365821748502e-04	3.615194877680738349e-05	-1.893129558040347886e-04
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.648718869363869383e-02	-6.129413471901765283e-03	2.700206763626207974e-03	-1.585604116709859882e-03	8.751337522402326133e-04	-4.016660714609350015e-04	1.425264044696524293e-04	3.275855237900780309e-05	-1.820192698070166603e-04
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.635907364589460927e-02	-6.081391852434360305e-03	2.671325741944972042e-03	-1.572226474563527933e-03	8.719769367608803468e-04	-4.046194121690794621e-04	1.468023937813858575e-04	2.951564475846810332e-05	-1.751195832543304954e-04
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.622691896930747335e-02	-6.032054493603502057e-03	2.641452376777616781e-03	-1.558181620019265376e-03	8.684776570502024265e-04	-4.074514956986007366e-04	1.510464564348384421e-04	2.618484431651222860e-05	-1.681020834787880344e-04
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.609546497952551891e-02	-5.983187874689229954e-03	2.611668133016571865e-03	-1.543974553921462125e-03	8.647562836446214072e-04	-4.100522695343370122e-04	1.551005565583167697e-04	2.288866182287313143e-05	-1.612240922297765910e-04
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.596469442271312184e-02	-5.934791412993535228e-03	2.581983214555002605e-03	-1.529617756207337677e-03	8.608202939980512608e-04	-4.124252539041235927e-04	1.589684527565569092e-04	1.962888303373130282e-05	-1.544848717968969683e-04
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.582995677555536801e-02	-5.885160840666787442e-03	2.551352868065670347e-03	-1.514603188230077791e-03	8.565254862233275673e-04	-4.146469555324672923e-04	1.627821882291470459e-04	1.629284730596950297e-05	-1.476502977284999867e-04
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.570052858026901060e-02	-5.837717256766706067e-03	2.521898604503674830e-03	-1.499978305403759909e-03	8.521757388800356523e-04	-4.165683115520596772e-04	1.662825712863922072e-04	1.311226122261839499e-05	-1.411906873353227672e-04
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.557173700345007461e-02	-5.790739257858827649e-03	2.492570778440100082e-03	-1.485239077347185041e-03	8.476338906128928763e-04	-4.182738568781364645e-04	1.696079737310367242e-04	9.972943096969571827e-06	-1.348669233613205697e-04
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.543900128594952070e-02	-5.742572538208071467e-03	2.462337707426761474e-03	-1.469864682520410394e-03	8.427349143155125552e-04	-4.198169470076772939e-04	1.728714661741124472e-04	6.766611575554431235e-06	-1.284594833918383959e-04
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.531146011248812777e-02	-5.696536814203753338e-03	2.433292395126611211e-03	-1.454926312304081083e-03	8.378239552380578343e-04	-4.210954130072380210e-04	1.758516773972421208e-04	3.715831024506843290e-06	-1.224092084003114119e-04
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.517998678433948756e-02	-5.649341214390674916e-03	2.403367946090416950e-03	-1.439367882946261234e-03	8.325577975340313743e-04	-4.222052399995639377e-04	1.787653748159824779e-04	6.040951369487904043e-07	-1.162827927266544431e-04
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.505363290664365916e-02	-5.604238145211815764e-03	2.374635328029852353e-03	-1.424272573417576741e-03	8.273066806711614537e-04	-4.230742524384296520e-04	1.814152516284398833e-04	-2.352688663757745934e-06	-1.105016748090726524e-04
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.492335731828515921e-02	-5.558003406232402480e-03	2.345049567342870258e-03	-1.408572557276536845e-03	8.217027476780706073e-04	-4.237690020344813085e-04	1.839943164682869201e-04	-5.364389756440753114e-06	-1.046518122758081096e-04
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.479366774984358535e-02	-5.512253279110986871e-03	2.315646822211915069e-03	-1.392815942077633073e-03	8.159378224455991237e-04	-4.242595605177371153e-04	1.864088856001311465e-04	-8.323281193968564667e-06	-9.894093489279707316e-05
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.466454974447510440e-02	-5.466984344162680379e-03	2.286433533854158838e-03	-1.377012494738463029e-03	8.100190103840254922e-04	-4.245509010039838710e-04	1.886629545447631687e-04	-1.122824120373780973e-05	-9.336783272438447211e-05
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453598920867675448e-02	-5.422193209591002171e-03	2.257415951462956195e-03	-1.361171732401527876e-03	8.039532529597575704e-04	-4.246479062305223750e-04	1.907604415772775610e-04	-1.407818410790075876e-05	-8.793131427416431875e-05
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440797235626198214e-02	-5.377876539427719690e-03	2.228600161297618776e-03	-1.345302943772484468e-03	7.977473332301547506e-04	-4.245553528800221493e-04	1.927051784751182485e-04	-1.687205362689271504e-05	-8.263020871201723274e-05
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.428048532469014420e-02	-5.334030823848770475e-03	2.199991761769580240e-03	-1.329415021826714938e-03	7.914079836555260039e-04	-4.242780790052853249e-04	1.945009077414772928e-04	-1.960888605645232303e-05	-7.746324031521828674e-05
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.415351386615037205e-02	-5.290652194869766012e-03	2.171595603856301890e-03	-1.313516330839660171e-03	7.849419732531780734e-04	-4.238211187011062969e-04	1.961512807863839301e-04	-2.228786075199158941e-05	-7.242892775557459957e-05
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.402269171828857020e-02	-5.246265184763097139e-03	2.142448576467484780e-03	-1.297066733774228159e-03	7.781267717954630124e-04	-4.231645884132064677e-04	1.977094030577216798e-04	-2.499749239346608644e-05	-6.735904248025588860e-05
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.389672625885826518e-02	-5.203825044311135954e-03	2.114498489025952790e-03	-1.281171042723428530e-03	7.714233985307414245e-04	-4.223572443998888310e-04	1.990749945097104354e-04	-2.755635182428605221e-05	-6.259008672631748843e-05
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.376691606503699261e-02	-5.160400723639210936e-03	2.085822353053702356e-03	-1.264741215172597620e-03	7.643763278583645768e-04	-4.213486122488047602e-04	2.003460043076581078e-04	-3.014016290578147797e-05	-5.779163626551388439e-05
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.364190269331186256e-02	-5.118882860961141736e-03	2.058335750724054215e-03	-1.248879857191274390e-03	7.574615651681712320e-04	-4.202110795509329312e-04	2.014414773960861074e-04	-3.257611949222990051e-05	-5.328214750425012259e-05
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.351305192434387625e-02	-5.076403641824042863e-03	2.030146883646407382e-03	-1.232500454239067239e-03	7.502085481157009768e-04	-4.188715148784738084e-04	2.024408797435385359e-04	-3.503168441852244354e-05	-4.874914210008355508e-05
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.338467004155442674e-02	-5.034398182302739569e-03	2.002211520539642041e-03	-1.216157762001290020e-03	7.428603059581001360e-04	-4.173716756900262685e-04	2.033080643572289091e-04	-3.742124010149914783e-05	-4.434888122397119786e-05
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.326100146894319709e-02	-4.994238966271544351e-03	1.975451695768997134e-03	-1.200401451747903653e-03	7.356723538620077701e-04	-4.157744417543834470e-04	2.040242744514942155e-04	-3.966794131948940186e-05	-4.022004491846370818e-05
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.313350478772218222e-02	-4.953151683992578977e-03	1.948024657558636253e-03	-1.184151302743453611e-03	7.281550494531024986e-04	-4.139748864345961944e-04	2.046424898151788106e-04	-4.192643709428276995e-05	-3.607613223992506990e-05
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.300643913260981943e-02	-4.912524057813009298e-03	1.920860000750187167e-03	-1.167957732032931083e-03	7.205609642636924116e-04	-4.120308601490557925e-04	2.051394807787421917e-04	-4.411790345351138218e-05	-3.205982855732431220e-05
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.287979193625422736e-02	-4.872351303738281514e-03	1.893960196399682196e-03	-1.151826922849610640e-03	7.128961241904766682e-04	-4.099475778386975963e-04	2.055187586695445792e-04	-4.624210767751629921e-05	-2.816930363207085543e-05
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.274934979481603142e-02	-4.831312310258013658e-03	1.866444483242722619e-03	-1.135230729501366092e-03	7.049077005171328590e-04	-4.076539944366273992e-04	2.057906843746196038e-04	-4.836623284386176979e-05	-2.427932455622202208e-05
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.262351679502623947e-02	-4.792049715866782134e-03	1.840090007613796267e-03	-1.119245505277793179e-03	6.971168290552155495e-04	-4.053033996209441702e-04	2.059413679609604876e-04	-5.035317651179848118e-05	-2.063903147538044487e-05
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.249806787596974167e-02	-4.753227242215782647e-03	1.814006291361939952e-03	-1.103339834801181580e-03	6.892722514585677236e-04	-4.028291678584066467e-04	2.059850448742487131e-04	-5.227261121270901606e-05	-1.711913435676303336e-05
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.236882985373956190e-02	-4.713567878934947497e-03	1.787339205376068350e-03	-1.086992870017942621e-03	6.811153623115769398e-04	-4.001479358676054737e-04	2.059214853765026308e-04	-5.418513678390462774e-05	-1.360656583413847870e-05
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.224413025004151306e-02	-4.675625367265951252e-03	1.761810731838732132e-03	-1.071264274123393413e-03	6.731777111876478988e-04	-3.974377683271021868e-04	2.057583175590271471e-04	-5.596740230130246814e-05	-1.032620461064172054e-05
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.211564467783533716e-02	-4.636864944373745960e-03	1.735720109682144718e-03	-1.055110322338463375e-03	6.649355494512495428e-04	-3.945232463076852160e-04	2.054882288739489629e-04	-5.773840002735681554e-05	-7.057390665293129189e-06
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.199165172345795810e-02	-4.599782132527602783e-03	1.710751255651662322e-03	-1.039577467979881055e-03	6.569257258132097082e-04	-3.915973926682826396e-04	2.051319442001620108e-04	-5.938416915984521540e-05	-4.008981739477168392e-06
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.186387411254103436e-02	-4.561899453365982245e-03	1.685240214334285305e-03	-1.023634527471238174e-03	6.486194627051408224e-04	-3.884702568585432503e-04	2.046690857166300710e-04	-6.101474021242868698e-05	-9.756589023782749916e-07
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.173643963019024045e-02	-4.524454872608518231e-03	1.660024654591342680e-03	-1.007805337388112746e-03	6.402884533528669991e-04	-3.852427484251979509e-04	2.041133367252216148e-04	-6.257441994755097772e-05	1.941135873550985973e-06
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.160933778671909583e-02	-4.487443056266136529e-03	1.635104946482757258e-03	-9.920939450601311618e-04	6.319377453889812825e-04	-3.819199366754924725e-04	2.034680679941743345e-04	-6.406359909610342810e-05	4.743499237657080803e-06
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.148255915359905927e-02	-4.450858580656464128e-03	1.610480987177158015e-03	-9.765038894175299532e-04	6.235721229400608811e-04	-3.785068619750508773e-04	2.027366683874660253e-04	-6.548281517487518691e-05	7.433546425386438682e-06
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.135609459117686737e-02	-4.414696099621389334e-03	1.586152611398688799e-03	-9.610385800689808010e-04	6.151962500820024526e-04	-3.750084693160507824e-04	2.019224678247901600e-04	-6.683261480077731765e-05	1.001335870775094209e-05
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.122993514203267262e-02	-4.378950364539662722e-03	1.562119646145414351e-03	-9.457013494428366095e-04	6.068146921912586375e-04	-3.714296018770006560e-04	2.010287286289892433e-04	-6.811353561679693071e-05	1.248497732965469985e-05
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.110407189134597516e-02	-4.343616173778260675e-03	1.538381811888971974e-03	-9.304953711892013793e-04	5.984318927105869478e-04	-3.677749986442284749e-04	2.000586400709783441e-04	-6.932614872108761647e-05	1.485044614026514442e-05
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.097444935009184053e-02	-4.307568211340363079e-03	1.514187058579975678e-03	-9.149394611203188251e-04	5.897818732698062363e-04	-3.639279636062725748e-04	1.989804553267604764e-04	-7.050701519536657928e-05	1.718319155339369608e-05
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.084915940134119239e-02	-4.273054064239824486e-03	1.491046725505994685e-03	-9.000085252929577789e-04	5.814094940477543836e-04	-3.601335792871689090e-04	1.978646667640073572e-04	-7.158312622606964474e-05	1.933966145810441740e-05
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.072010908264213358e-02	-4.237841471493499629e-03	1.467467025897554360e-03	-8.847419906752932968e-04	5.727789256090492836e-04	-3.561517912426575205e-04	1.966424628881576462e-04	-7.262472326228341230e-05	2.146127931387793828e-05
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.059535496858753673e-02	-4.204125992838115070e-03	1.444920829978774439e-03	-8.700965204432593424e-04	5.644336224460257470e-04	-3.522359154398200902e-04	1.953932137960960385e-04	-7.356748708331242704e-05	2.341761127089696687e-05
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.046683997304456604e-02	-4.169726963831762133e-03	1.421952227678923222e-03	-8.551294196538583667e-04	5.558391628424842095e-04	-3.481378552332985588e-04	1.940393723748015295e-04	-7.447317888322805787e-05	2.533717597376567145e-05
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.033858468912612794e-02	-4.135732867952678950e-03	1.399291788978463714e-03	-8.403174556074485086e-04	5.472689479592375344e-04	-3.439875544155369426e-04	1.926232527686584368e-04	-7.531133032837573449e-05	2.715762539509105491e-05
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.021058127916448538e-02	-4.102138220609731836e-03	1.376937950042406676e-03	-8.256625395344120580e-04	5.387268158302001677e-04	-3.397894804582519686e-04	1.911478623808009572e-04	-7.608294886233814237e-05	2.888128433304363465e-05
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.008282204533894499e-02	-4.068937633004668548e-03	1.354889161749587862e-03	-8.111665306015364415e-04	5.302165200502237169e-04	-3.355480082776622131e-04	1.896161484246885640e-04	-7.678902708069354922e-05	3.051043540437645726e-05
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.995529904875322336e-02	-4.036125723083601458e-03	1.333143692745328074e-03	-7.968310238550923956e-04	5.217415995841902850e-04	-3.312673544607991436e-04	1.880309881153286551e-04	-7.743064896779795303e-05	3.204738729506721224e-05
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.982800404866482236e-02	-4.003697100095494898e-03	1.311699599267728261e-03	-7.826573191087192374e-04	5.133053607456118011e-04	-3.269515691882704305e-04	1.863951884211538762e-04	-7.800900634155362977e-05	3.349448599387552247e-05
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.970092893699115472e-02	-3.971646462993768008e-03	1.290554953002711648e-03	-7.686466698161220547e-04	5.049110327647544829e-04	-3.226046174687379679e-04	1.847115006362082441e-04	-7.852527637795480805e-05	3.485403782791496292e-05
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.957406576110947954e-02	-3.939968604159267175e-03	1.269707853977498435e-03	-7.548002986363042946e-04	4.965617786625359980e-04	-3.182303858581626626e-04	1.829826225051915363e-04	-7.898061481500857526e-05	3.612830590235421201e-05
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.944740703087596528e-02	-3.908658379534844275e-03	1.249156287148663535e-03	-7.411192719982378878e-04	4.882606397769567448e-04	-3.138326526479070719e-04	1.812111779030060714e-04	-7.937620034504301212e-05	3.731954359529583107e-05
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.931699748644912340e-02	-3.876749327077817601e-03	1.228269491330028461e-03	-7.271846164615797768e-04	4.797534683898065132e-04	-3.092767013650015969e-04	1.793424521100837779e-04	-7.972291913327671144e-05	3.846348039816946727e-05
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.919073436349648776e-02	-3.846170141976598331e-03	1.208310856087766415e-03	-7.138414807325687682e-04	4.715586572911355419e-04	-3.048422718432960759e-04	1.774922193959387680e-04	-8.000106849189518826e-05	3.949312069078556123e-05
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.906071970175994945e-02	-3.815004315816841740e-03	1.188030427164801653e-03	-7.002565504083195199e-04	4.631668951558310147e-04	-3.002559112750147891e-04	1.755474131513315244e-04	-8.022937314476468742e-05	4.047520315825446884e-05
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.893089564175655076e-02	-3.784207818170100615e-03	1.168053990951455285e-03	-6.868500759176914298e-04	4.548379930342326795e-04	-2.956596494660954696e-04	1.735678466014291927e-04	-8.039959440959291764e-05	4.137870822646417141e-05
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.880125510644362452e-02	-3.753775312046000144e-03	1.148378794778887263e-03	-6.736223395677686746e-04	4.465744819527322097e-04	-2.910569492739650301e-04	1.715560332734912573e-04	-8.051320451331670219e-05	4.220604078313418934e-05
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.867571154086053148e-02	-3.724607629957484185e-03	1.129584858423105919e-03	-6.609662764811629699e-04	4.386260684422441255e-04	-2.865907192968352346e-04	1.695767098602203593e-04	-8.057072766624274129e-05	4.293780623142933410e-05
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.854641159128342764e-02	-3.694876737931724990e-03	1.110494877704252224e-03	-6.480910151501268661e-04	4.304982385367223541e-04	-2.819849982720727959e-04	1.675085172147003181e-04	-8.057719660880045918e-05	4.362201613161580848e-05
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.841727422650445534e-02	-3.665494439389583789e-03	1.091697954142351479e-03	-6.353948880922945372e-04	4.224426867140178765e-04	-2.773825178474410976e-04	1.654152304656241249e-04	-8.053143623240656694e-05	4.423699000551518343e-05
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.828829326867549954e-02	-3.636455690348301337e-03	1.073191174064433689e-03	-6.228777909373455456e-04	4.144615116256622749e-04	-2.727863058775489976e-04	1.632990969872793422e-04	-8.043493638446921337e-05	4.478502826205958204e-05
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.815556166465113030e-02	-3.606891025668644384e-03	1.054423745687516371e-03	-6.101682767019855598e-04	4.063183044691517898e-04	-2.680603890833252153e-04	1.610971929151565796e-04	-8.028406365232105006e-05	4.528210580003116866e-05
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.802688173859493370e-02	-3.578534507718256295e-03	1.036496470097716862e-03	-5.980136027632491393e-04	3.984940006500196398e-04	-2.634856295016638921e-04	1.589411810404769705e-04	-8.008924061364769767e-05	4.570131103317870652e-05
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.789834217459938509e-02	-3.550506657997351632e-03	1.018849995826052535e-03	-5.860369033774125462e-04	3.907497647759767818e-04	-2.589256177588527175e-04	1.567686484742139433e-04	-7.984824901296706443e-05	4.606045953436839886e-05
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.776604869152702659e-02	-3.521968217606831746e-03	1.000959269468626282e-03	-5.738829544314028941e-04	3.828563962337755487e-04	-2.542456151106375038e-04	1.545151099477306146e-04	-7.955323750302842247e-05	4.636998688831326726e-05
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.763777739917863185e-02	-3.494593107431491919e-03	9.838735015644964419e-04	-5.622659991344349613e-04	3.752796515509576191e-04	-2.497233577321266167e-04	1.523150983768961284e-04	-7.922314462983528593e-05	4.661388147513422002e-05
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.750574820101473805e-02	-3.466717304690414628e-03	9.665539089402848958e-04	-5.504812219885720729e-04	3.675617561380099796e-04	-2.450872287455619952e-04	1.500372870987567422e-04	-7.883959930462175253e-05	4.680916746761507773e-05
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.737384397605566372e-02	-3.439170352328426924e-03	9.495192031333921740e-04	-5.388826413247840450e-04	3.599350417083358161e-04	-2.404770601200375917e-04	1.477501760935205025e-04	-7.841358471109765118e-05	4.694985310457690415e-05
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.724593320774398364e-02	-3.412743464331112822e-03	9.332548451749691880e-04	-5.278025099466098543e-04	3.526211422717014294e-04	-2.360295865369259750e-04	1.455233024249972314e-04	-7.796102223849481281e-05	4.703628837824408329e-05
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.711425884388083740e-02	-3.385830296475220939e-03	9.167717028224499050e-04	-5.165683019005723768e-04	3.451779279692984682e-04	-2.314773906950261153e-04	1.432234767795599183e-04	-7.745609104581255690e-05	4.707586999349426413e-05
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.698269414634366981e-02	-3.359231638664732060e-03	9.005631959441570081e-04	-5.055173715894694048e-04	3.378294554961850890e-04	-2.269577280128995194e-04	1.409198117755965150e-04	-7.691355529095738122e-05	4.706740615461313100e-05
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.685123465231904955e-02	-3.332942803549825833e-03	8.846258166734387220e-04	-4.946486040185167198e-04	3.305767580244046533e-04	-2.224726143192809989e-04	1.386140055263572967e-04	-7.633502905541452116e-05	4.701304525824889552e-05
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.671987596993752517e-02	-3.306959181782079780e-03	8.689561129826910667e-04	-4.839608960111409014e-04	3.234208424099183966e-04	-2.180240237569270473e-04	1.363077239521317304e-04	-7.572209836320341044e-05	4.691489659344867354e-05
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.658475420402568928e-02	-3.280525376926697167e-03	8.531015057725457960e-04	-4.731466773223667855e-04	3.161564096216332165e-04	-2.134846450843080781e-04	1.339348031292777856e-04	-7.505687601560916784e-05	4.677027813171568489e-05
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.645358550418321963e-02	-3.255147349484107354e-03	8.379644436563686571e-04	-4.628224891410369140e-04	3.091991622461720286e-04	-2.091155130540499883e-04	1.316324055407022187e-04	-7.437900744333391365e-05	4.658947418865862575e-05
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.632250295058879475e-02	-3.230061090015260220e-03	8.230846783288923735e-04	-4.526753453222089095e-04	3.023406570636889487e-04	-2.047879197107049494e-04	1.293342071671534327e-04	-7.367152789731416622e-05	4.637089066573740282e-05
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.618764992503118588e-02	-3.204537242706818109e-03	8.080325121930820873e-04	-4.424132628947589755e-04	2.953841394850877490e-04	-2.003780485975134899e-04	1.269743526067648254e-04	-7.291393398966129844e-05	4.610841990237098446e-05
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.605672767479753404e-02	-3.180029985006894207e-03	7.936646477528414055e-04	-4.326212266199496435e-04	2.887276120291292695e-04	-1.961393782315833285e-04	1.246891364123384411e-04	-7.215107071404077755e-05	4.581897136126743644e-05
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.592203095843697624e-02	-3.155093266697867656e-03	7.791322057485805877e-04	-4.227215706919265842e-04	2.819798172712516694e-04	-1.918238892813688222e-04	1.223454812494324708e-04	-7.133966549469020083e-05	4.548746341579384375e-05
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.578740779956075119e-02	-3.130447669168253972e-03	7.648577575113778152e-04	-4.130032001280814274e-04	2.753383051730629526e-04	-1.875582037061832377e-04	1.200120388252803546e-04	-7.050337687158476062e-05	4.512385971028253190e-05
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.565669793722761605e-02	-3.106780808967715257e-03	7.512346574824900394e-04	-4.037344741747362535e-04	2.689885587640592260e-04	-1.834632694463038394e-04	1.177562793098169087e-04	-6.966866017623813702e-05	4.474173348712865729e-05
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.552220897052679044e-02	-3.082696281523294047e-03	7.374579637693975780e-04	-3.943685263018947818e-04	2.625572841203464044e-04	-1.792993918503078766e-04	1.154467538018692508e-04	-6.878793671193114234e-05	4.432044487206414346e-05
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.538778227771300494e-02	-3.058890015623723542e-03	7.239283324563225474e-04	-3.851787070090802048e-04	2.562327651794008075e-04	-1.751887612861206811e-04	1.131511713355284622e-04	-6.788696359119822735e-05	4.387259675664014554e-05
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.525341363382721027e-02	-3.035357874850000415e-03	7.106421633489111564e-04	-3.761631175395125704e-04	2.500148504454789136e-04	-1.711322518268735909e-04	1.108706627226640329e-04	-6.696724652684427862e-05	4.339989933245410437e-05
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.511909888113147471e-02	-3.012095789318974554e-03	6.975959131284380612e-04	-3.673198858319383039e-04	2.439033850828901484e-04	-1.671307180693115658e-04	1.086063375193698307e-04	-6.603026508997353501e-05	4.290403223839811628e-05
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.498099848701620440e-02	-2.988446594034548619e-03	6.844235389998780178e-04	-3.584018631225515121e-04	2.377281975578345236e-04	-1.630730908782225248e-04	1.062953478506344031e-04	-6.505003250385725370e-05	4.237156354878752177e-05
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.484678094723326486e-02	-2.965720089988582806e-03	6.718532533986268764e-04	-3.499025614546291793e-04	2.318321129435971413e-04	-1.591855454384622740e-04	1.040671179618731033e-04	-6.408245749597521338e-05	4.183371646592264558e-05
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.471260655336189799e-02	-2.943251673942129994e-03	6.595122101957925313e-04	-3.415698269166292551e-04	2.260416873732907866e-04	-1.553551135042937790e-04	1.018580796258926032e-04	-6.310190057066263037e-05	4.127753761485498935e-05
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.457464070415088714e-02	-2.920406512339431687e-03	6.470539918864083757e-04	-3.331706920463817180e-04	2.201956228494253442e-04	-1.514753670912605558e-04	9.960684231524394305e-05	-6.208120022758264642e-05	4.068793099075661268e-05
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.444054538406031429e-02	-2.898449909657376325e-03	6.351671479770006198e-04	-3.251697688018448211e-04	2.146182885207168368e-04	-1.477623639194032784e-04	9.743932888731741807e-05	-6.107841526238567617e-05	4.009917007632536823e-05
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.430265510219560748e-02	-2.876123255821302037e-03	6.231687775766887004e-04	-3.171077884579923752e-04	2.089905244432266015e-04	-1.440044312655258533e-04	9.523254139479916209e-05	-6.003761898815639358e-05	3.947914628379372556e-05
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.416479836629635058e-02	-2.854053630391740169e-03	6.113980679086510094e-04	-3.092134897928797794e-04	2.034725406904434603e-04	-1.403088296383673227e-04	9.304950850791875248e-05	-5.898866223995517344e-05	3.884591181125749120e-05
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.403079987454381283e-02	-2.832839835547064020e-03	6.001691392170812288e-04	-3.016970831383235046e-04	1.982123553696385748e-04	-1.367758630341135522e-04	9.095059438991048872e-05	-5.796225910568712672e-05	3.821891518157665243e-05
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.389299926234391053e-02	-2.811265976040119245e-03	5.888368494164086548e-04	-2.941268780393910547e-04	1.929086481217643636e-04	-1.332038697377265326e-04	8.881657305846238902e-05	-5.690101116777558985e-05	3.756365584417334141e-05
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.375522214365669210e-02	-2.789937952771773949e-03	5.777216030288897424e-04	-2.867177156872316728e-04	1.877124728358548693e-04	-1.296948809407358274e-04	8.670847087480472112e-05	-5.583541495129288668e-05	3.689922507289392317e-05
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.361746573316797687e-02	-2.768852105844047534e-03	5.668198679032273495e-04	-2.794673562045643656e-04	1.826229980000036702e-04	-1.262490042733513298e-04	8.462691335780866866e-05	-5.476667428775601238e-05	3.622689515941447045e-05
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347972792296953493e-02	-2.748004819021345174e-03	5.561280752348060413e-04	-2.723734976919046859e-04	1.776392794571153241e-04	-1.228662030716316529e-04	8.257241464556900072e-05	-5.369592624145310431e-05	3.554786334295281634e-05
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333818131099246240e-02	-2.726823287512824927e-03	5.453543578954790508e-04	-2.652432790637510788e-04	1.726263401141637718e-04	-1.194551133944677800e-04	8.048956680626379761e-05	-5.259451561291971563e-05	3.484421981916455314e-05
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.320047502383397658e-02	-2.706448870516681062e-03	5.350775333616416499e-04	-2.584598269897888777e-04	1.678542022661821519e-04	-1.162000693717161678e-04	7.849145636546338181e-05	-5.152309939660923064e-05	3.415517988932590922e-05
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.306278122204350106e-02	-2.686302411754760283e-03	5.250001622329026436e-04	-2.518260712456117027e-04	1.631849769150110188e-04	-1.130079216043268541e-04	7.652186717352854964e-05	-5.045297859082176347e-05	3.346290766065850594e-05
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.292127315529663062e-02	-2.665830395018420427e-03	5.148471910137625588e-04	-2.451616020243625781e-04	1.584921147144400546e-04	-1.097923983524097693e-04	7.452768240281196493e-05	-4.935550819648794774e-05	3.274907422359312696e-05
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.278359747482169351e-02	-2.646136103575268909e-03	5.051640661209958350e-04	-2.388242957049286990e-04	1.540281056945339727e-04	-1.067270325365954304e-04	7.261705065093053857e-05	-4.829097347636664893e-05	3.205322748486960486e-05
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.264210304950115188e-02	-2.626122026421024921e-03	4.954094015488661384e-04	-2.324596637932213898e-04	1.495437451991256882e-04	-1.036412398189446026e-04	7.068418690154980885e-05	-4.720121527528313866e-05	3.133769083685008231e-05
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.250061183482647748e-02	-2.606334961685763656e-03	4.858514463708831074e-04	-2.262433650431316229e-04	1.451632460922187796e-04	-1.006207636816540700e-04	6.878294188010851374e-05	-4.611683908506764631e-05	3.062276393106371788e-05
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236294604663994545e-02	-2.587297367323116923e-03	4.767373209508898608e-04	-2.203351080757423629e-04	1.409995983517159900e-04	-9.774423336083836182e-05	6.696368340063281206e-05	-4.506780044699429811e-05	2.992860879540699243e-05
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.222145638150744618e-02	-2.567948339825740049e-03	4.675572895445981596e-04	-2.144042312477792693e-04	1.368201575616423979e-04	-9.485135277130758507e-05	6.512551660798491712e-05	-4.399663741567055592e-05	2.921747900606549308e-05
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207996571319925161e-02	-2.548816423850079789e-03	4.585636955124374587e-04	-2.086143675696442421e-04	1.327406161053370831e-04	-9.202240316193677184e-05	6.331958032123427180e-05	-4.293339926779539065e-05	2.850950134080069913e-05
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193847287212598501e-02	-2.529898383119362666e-03	4.497531675570473945e-04	-2.029631081187771298e-04	1.287596490359752108e-04	-8.925689375233101478e-05	6.154604317862716063e-05	-4.187889305342302256e-05	2.780548282827667396e-05
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179315235511821769e-02	-2.510688346697943427e-03	4.408915931098340369e-04	-1.973008655248602772e-04	1.247722801516936905e-04	-8.648212989920216990e-05	5.975844564100412607e-05	-4.080578147442177433e-05	2.708735734645836268e-05
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165165113841519884e-02	-2.492194270282761109e-03	4.324420618480584715e-04	-1.919231433644778535e-04	1.209868727148905715e-04	-8.384350552689024967e-05	5.805093317408837814e-05	-3.977122579912201059e-05	2.639357643593777663e-05
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.151014358470376892e-02	-2.473904826322487292e-03	4.241657796804508464e-04	-1.866766708889355374e-04	1.172957167155917903e-04	-8.126650513015764980e-05	5.637606546407199248e-05	-3.874749163794797690e-05	2.570578279280803709e-05
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136862825218068168e-02	-2.455817090550568675e-03	4.160596127330457071e-04	-1.815590490319164403e-04	1.136973616495796739e-04	-7.875048986370850610e-05	5.473388304457011615e-05	-3.773520565344785433e-05	2.502457434129543923e-05
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122327863922091939e-02	-2.437447428623024364e-03	4.079081889240795174e-04	-1.764347498441308504e-04	1.100968448932112046e-04	-7.622928620208014726e-05	5.308137531234008704e-05	-3.670811955516268708e-05	2.433242270170973847e-05
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108174399711582936e-02	-2.419759743069398172e-03	4.001373771874908300e-04	-1.715710541746144212e-04	1.066821523638732740e-04	-7.383485789762054923e-05	5.150547043251610521e-05	-3.572083541255361859e-05	2.366627948802858654e-05
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093637359355884409e-02	-2.401794945839675743e-03	3.923238819628359114e-04	-1.667025611828627839e-04	1.032671025384974538e-04	-7.143695655097492890e-05	4.992087245253638665e-05	-3.472048476566292057e-05	2.299061705373586122e-05
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079099235372282847e-02	-2.384030768628191566e-03	3.846767095788776718e-04	-1.619599161442814895e-04	9.994360768192928741e-05	-6.910029215651886580e-05	4.837051126355686691e-05	-3.373442743572325581e-05	2.232402944106242677e-05
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064560008376209996e-02	-2.366464235852240930e-03	3.771926331838290885e-04	-1.573406396892851388e-04	9.671007488667192396e-05	-6.682404845249812657e-05	4.685427279336418048e-05	-3.276315438632179916e-05	2.166698998748650145e-05
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050019654410949729e-02	-2.349092448271397106e-03	3.698684866593746675e-04	-1.528422665415569309e-04	9.356490021330931943e-05	-6.460738964271379157e-05	4.537201708623695811e-05	-3.180711370704560574e-05	2.101992802932635252e-05
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035478136716653758e-02	-2.331912637603396517e-03	3.627011850014482926e-04	-1.484623064961786186e-04	9.050641033319941590e-05	-6.244940774057200321e-05	4.392353306065584380e-05	-3.086665256564409169e-05	2.038316829577815288e-05
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.020935416937501825e-02	-2.314922090109707963e-03	3.556876943533487283e-04	-1.441982959503949999e-04	8.753294103652459830e-05	-6.034919384028793817e-05	4.250860015799165655e-05	-2.994209674034387043e-05	1.975701390923120977e-05
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006391457345295240e-02	-2.298118130768655055e-03	3.488250253406112640e-04	-1.400478076082846326e-04	8.464285250057590351e-05	-5.830585212000231090e-05	4.112700058951853385e-05	-2.903376656043604620e-05	1.914176300905509295e-05
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.991846226710491788e-02	-2.281498120885543188e-03	3.421102304640780134e-04	-1.360084489196004842e-04	8.183452511018718791e-05	-5.631849412484956968e-05	3.977851378903203512e-05	-2.814197120657763754e-05	1.853770379991210996e-05
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977299767618422910e-02	-2.265059438400865779e-03	3.355403831548462324e-04	-1.320778514823142929e-04	7.910631649984343474e-05	-5.438617594070536824e-05	3.846285344981353855e-05	-2.726694234722137647e-05	1.794505685108953541e-05
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962369325710385859e-02	-2.248373980756031201e-03	3.289453238518996996e-04	-1.281544537704130970e-04	7.638789151199084336e-05	-5.245921446818750634e-05	3.714635904283283168e-05	-2.638650796634717171e-05	1.734886340935184453e-05
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.947820657855714302e-02	-2.232294793465850000e-03	3.226603407436896159e-04	-1.244370977573841660e-04	7.381699431671529389e-05	-5.063544366693323502e-05	3.589621055807481066e-05	-2.554599703435021923e-05	1.677987177398318507e-05
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.932888139683120787e-02	-2.215972930668343253e-03	3.163516663543241300e-04	-1.207277277560539854e-04	7.125661873801887927e-05	-4.881787096364124587e-05	3.464627104247151401e-05	-2.470135359838629527e-05	1.620831230910170745e-05
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918337631035464175e-02	-2.200242898997493458e-03	3.103400017190261666e-04	-1.172142658624329866e-04	6.883643325616980806e-05	-4.709872952198022129e-05	3.346029291357373488e-05	-2.389603235586997668e-05	1.566363453401386631e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903403405310640839e-02	-2.184274326401469159e-03	3.043061052015020879e-04	-1.137094119499466535e-04	6.642734491064567772e-05	-4.538649201812138359e-05	3.227544025799242107e-05	-2.308770405588578050e-05	1.511723437540174407e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888468449265645804e-02	-2.168480980482386227e-03	2.984071170896420095e-04	-1.103045559580650189e-04	6.409229438456871949e-05	-4.372602359021353076e-05	3.112291752653527659e-05	-2.229783936267937426e-05	1.458365951875175924e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873532851448978159e-02	-2.152860415889191938e-03	2.926402266991743966e-04	-1.069973299697907004e-04	6.182957225717337717e-05	-4.211627774982909864e-05	3.000230153440447235e-05	-2.152647944995604519e-05	1.406295964590256349e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858596705746380834e-02	-2.137410219333865918e-03	2.870026635618634571e-04	-1.037854015522895307e-04	5.963749208016703106e-05	-4.055621940803763267e-05	2.891317067282474573e-05	-2.077365920810292222e-05	1.355517898278118337e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843660184913104211e-02	-2.122127987170585855e-03	2.814916942148307276e-04	-1.006664857276346018e-04	5.751437033032039700e-05	-3.904478468995179732e-05	2.785505775263375045e-05	-2.003934907667782739e-05	1.306030744928566223e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828723512113805183e-02	-2.107011333228396479e-03	2.761046224158303537e-04	-9.763833945782033556e-05	5.545853354692491309e-05	-3.758089612518266759e-05	2.682746813140611240e-05	-1.932347761423576659e-05	1.257829961802575024e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.813786908096244446e-02	-2.092057903882066014e-03	2.708387901898931982e-04	-9.469875196348004310e-05	5.346833197159150280e-05	-3.616349107228340883e-05	2.582991343851309747e-05	-1.862597335575981149e-05	1.210910987209112809e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798467613467582604e-02	-2.076888177638632794e-03	2.655611341153261994e-04	-9.177350146775862486e-05	5.149357718498569529e-05	-3.475693148869184797e-05	2.483747584326897906e-05	-1.792958987153126969e-05	1.164115754450613498e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783531815335615889e-02	-2.062258335271932586e-03	2.605329158334337807e-04	-8.900665441450135657e-05	4.963136571225454678e-05	-3.343048225845105198e-05	2.389927389475776117e-05	-1.726904802380009249e-05	1.119777352487879992e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768213811544404865e-02	-2.047415864154319629e-03	2.554936513786773707e-04	-8.625407695509922578e-05	4.778451583696117393e-05	-3.211501428346832222e-05	2.296663281114635899e-05	-1.661030212172316919e-05	1.075609601985908483e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753279728714708857e-02	-2.033100742056682085e-03	2.506928075247980654e-04	-8.365125831040458998e-05	4.604376385165368136e-05	-3.087524338149740162e-05	2.208564152755086905e-05	-1.598611454287264950e-05	1.033808178738192913e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.737963947142884810e-02	-2.018576670759688902e-03	2.458816412981796391e-04	-8.106253890204502240e-05	4.431820267458295905e-05	-2.964651313992721070e-05	2.121056706227792421e-05	-1.536429709278589628e-05	9.922164434890777117e-06
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722649644310150621e-02	-2.004210517028361723e-03	2.411821382252106515e-04	-7.855350573946018951e-05	4.265158946707085352e-05	-2.846007659675750989e-05	2.036380426134969571e-05	-1.476090504140622807e-05	9.519091766276177675e-06
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707719928207145271e-02	-1.990353459059969986e-03	2.367052356924895099e-04	-7.618188922433795655e-05	4.108184661954390873e-05	-2.734297993835770334e-05	1.956491282069616113e-05	-1.419012050297978157e-05	9.138299846043845709e-06
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692409539137469512e-02	-1.976292733398474048e-03	2.322189343859564035e-04	-7.382403673594370387e-05	3.952690710555078313e-05	-2.623686925017985257e-05	1.877234015381600539e-05	-1.362242042189470023e-05	8.760069254050062881e-06
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677101684540861282e-02	-1.962383425276438900e-03	2.278369498574744185e-04	-7.153967531431496040e-05	3.802615271665897833e-05	-2.516982414192241993e-05	1.800632651901778688e-05	-1.307241212638518794e-05	8.394127924148890490e-06
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661796729161841971e-02	-1.948623402119179556e-03	2.235568846138423548e-04	-6.932678887699741087e-05	3.657802750718262223e-05	-2.414078513508516338e-05	1.726629171161210441e-05	-1.253984441011191311e-05	8.040284867199510321e-06
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646112541829932080e-02	-1.934672135935696854e-03	2.192731351345639115e-04	-6.713068486265236397e-05	3.514672080763758192e-05	-2.312437103635327077e-05	1.653410733042727214e-05	-1.201178580605897837e-05	7.689943088538024610e-06
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630814592949632866e-02	-1.921208167927978584e-03	2.151923532804838148e-04	-6.505651579169891127e-05	3.380053730097391719e-05	-2.216911443321957064e-05	1.584487162451752283e-05	-1.151367996979660405e-05	7.359960301053591493e-06
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615520676920432552e-02	-1.907887465721403320e-03	2.112065991705345007e-04	-6.304795468046865236e-05	3.250247549704869215e-05	-2.124875497335976601e-05	1.517980911127827704e-05	-1.103212073049107014e-05	7.041413958734425062e-06
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599848988092490903e-02	-1.894380439863629874e-03	2.072175273312629033e-04	-6.105530423529055594e-05	3.122039757596177913e-05	-2.034055866173879948e-05	1.452258550064581096e-05	-1.055537140242863425e-05	6.726535610477946066e-06
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584564378817947455e-02	-1.881344053163272684e-03	2.034175201088376248e-04	-5.917388012708422708e-05	3.001539625522828245e-05	-1.948782287628449505e-05	1.390466162230365364e-05	-1.010637526480223208e-05	6.430455524209817380e-06
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568903089153537489e-02	-1.868124508289687119e-03	1.996143556387284851e-04	-5.730773506554072872e-05	2.882576408110927894e-05	-1.864688797621001561e-05	1.329452103427088898e-05	-9.662337557482015516e-06	6.138113166075836819e-06
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553629597769392634e-02	-1.855364754211814935e-03	1.959914552309470828e-04	-5.554614636692269147e-05	2.770815506441366436e-05	-1.785780010086282364e-05	1.272132716033624574e-05	-9.244569285333900218e-06	5.863507004183829288e-06
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.537980754704822692e-02	-1.842424857821296259e-03	1.923655348350319537e-04	-5.379924767807464159e-05	2.660528586056119829e-05	-1.708011105747127975e-05	1.215580898297146242e-05	-8.831825306678311587e-06	5.592639031413118571e-06
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522339000664554354e-02	-1.829623583604903176e-03	1.888261119672061613e-04	-5.211001973186173456e-05	2.554422303281119822e-05	-1.633294014176049812e-05	1.161195764815689809e-05	-8.434384577180503083e-06	5.332238007071379332e-06
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506704863574543002e-02	-1.816959019807078872e-03	1.853710786290799564e-04	-5.047670002875423835e-05	2.452358680599696415e-05	-1.561530674248266343e-05	1.108916230249387982e-05	-8.051885354549079751e-06	5.082034969327368823e-06
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491078891297503553e-02	-1.804429356707727564e-03	1.819984116111457494e-04	-4.889759019815065609e-05	2.354206106461182851e-05	-1.492626439484824329e-05	1.058680693571502315e-05	-7.683944848717807357e-06	4.841753713000686180e-06
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475461629757863546e-02	-1.792032824785513801e-03	1.787061272839981401e-04	-4.737102378429874683e-05	2.259835745307035038e-05	-1.426488410033778904e-05	1.010428101898901212e-05	-7.330179830944094058e-06	4.611119424875308537e-06
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459853616999501877e-02	-1.779767677344589729e-03	1.754922687653485925e-04	-4.589535705424092378e-05	2.169120523019193731e-05	-1.363024955514373455e-05	9.640982338530778572e-06	-6.990212262722211860e-06	4.389861022382010540e-06
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444255386437696811e-02	-1.767632189312533849e-03	1.723549067792143211e-04	-4.446897061606447268e-05	2.081935206882104541e-05	-1.302145753894218491e-05	9.196317071306503246e-06	-6.663668866895243279e-06	4.177710745767326460e-06
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428287480906020368e-02	-1.755333355199994831e-03	1.692183849493349190e-04	-4.305727234328933669e-05	1.996157141085562765e-05	-1.242369646340713288e-05	8.759520148068534684e-06	-6.342686978815717553e-06	3.969545529940202496e-06
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412710954856348011e-02	-1.743455079414861931e-03	1.662302087625146664e-04	-4.172597467485190698e-05	1.915751970153383167e-05	-1.186456365545406626e-05	8.350812376037989164e-06	-6.042164514216622917e-06	3.774995668500141850e-06
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396766671241037233e-02	-1.731416144649192959e-03	1.632427274437716627e-04	-4.040859898583687248e-05	1.836676372382473806e-05	-1.131590138697227957e-05	7.949667189794854634e-06	-5.747047303873317602e-06	3.584282949772519050e-06
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381214543624405461e-02	-1.719788123064691990e-03	1.603963999643574919e-04	-3.916640889102325794e-05	1.762580153858595976e-05	-1.080299298339922040e-05	7.574623498780642271e-06	-5.471011633531062513e-06	3.406213831109247324e-06
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365296612006815083e-02	-1.708002065495605815e-03	1.575505577729476828e-04	-3.793732505149049100e-05	1.689732230232038576e-05	-1.029996632496213190e-05	7.206813380798741074e-06	-5.200207179135430920e-06	3.231822610522785117e-06
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349393068793229761e-02	-1.696341439162167434e-03	1.547737051481908456e-04	-3.675073887995785411e-05	1.619865956214006544e-05	-9.818783325668989465e-06	6.855012674114468492e-06	-4.941120600341714462e-06	3.065274132503566889e-06
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333882743013510411e-02	-1.685077876314869296e-03	1.521278540260800546e-04	-3.563205164000383756e-05	1.554435429774780929e-05	-9.369357600445292803e-06	6.526489818011105680e-06	-4.699132708371910245e-06	2.909995409328570705e-06
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318009723187073462e-02	-1.673660359408603348e-03	1.494822612299321523e-04	-3.452533376408281748e-05	1.490144069767732047e-05	-8.928988564498664386e-06	6.204672996087859287e-06	-4.462062483171584716e-06	2.758148533216135793e-06
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302153187599416048e-02	-1.662363489734255571e-03	1.469005658547902090e-04	-3.345698670139605731e-05	1.428516064641877797e-05	-8.508103227871004686e-06	5.897207065124640638e-06	-4.235566297249004581e-06	2.613344830512660999e-06
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285936972630099595e-02	-1.650920984414318022e-03	1.443218905337475633e-04	-3.240159070005389720e-05	1.368074235123145699e-05	-8.096597186230662606e-06	5.596734928706271098e-06	-4.014244426572491404e-06	2.472117917993674360e-06
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270116154978570056e-02	-1.639863437962636077e-03	1.418645669023665035e-04	-3.140697759346701721e-05	1.311531786506555477e-05	-7.712881431275641004e-06	5.316716219383980285e-06	-3.808021336862583312e-06	2.340775273993458347e-06
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254314216899848053e-02	-1.628921769884115849e-03	1.394663394233514411e-04	-3.044695593845956458e-05	1.257358427244985910e-05	-7.346462966997043760e-06	5.049503036810257424e-06	-3.611272839333978201e-06	2.215700284135964451e-06
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238531959092103507e-02	-1.618094434760259737e-03	1.371256765203166948e-04	-2.952033036726588430e-05	1.205460835317878312e-05	-6.996647990790412052e-06	4.794604184582009622e-06	-3.423646418868427476e-06	2.096643689268959166e-06
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222395150205640213e-02	-1.607126170376732858e-03	1.347873506956067866e-04	-2.860501719799342412e-05	1.154589982084704359e-05	-6.654995931519793182e-06	4.545890137000609941e-06	-3.240641236883713308e-06	1.980732346008712332e-06
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206655162230269224e-02	-1.596525661483717308e-03	1.325586656135432733e-04	-2.774246476408746845e-05	1.107025733775315486e-05	-6.336750072912289409e-06	4.314458631493419892e-06	-3.070428925875384481e-06	1.873122814591524688e-06
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190563319749960769e-02	-1.585786653036107014e-03	1.303320354963142874e-04	-2.689047766729729571e-05	1.060417743732842288e-05	-6.026112024263858588e-06	4.088816701346050280e-06	-2.904561374449229394e-06	1.768456693252328166e-06
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174495499697191858e-02	-1.575161410346335956e-03	1.281597169347637843e-04	-2.606883913034047128e-05	1.015837830460669929e-05	-5.730194985893933710e-06	3.874135925257993188e-06	-2.746847848853749110e-06	1.669127142210970311e-06
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158825346370392764e-02	-1.564891694682417605e-03	1.260889619418759566e-04	-2.529454002214847762e-05	9.741713472516791742e-06	-5.454759002789639684e-06	3.674580236223572892e-06	-2.600347892579625060e-06	1.577036778036891571e-06
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142807518338382330e-02	-1.554487045122498632e-03	1.240197835856927304e-04	-2.452966333017650782e-05	9.333544968682025151e-06	-5.186087853598214557e-06	3.480205961851876354e-06	-2.457763022794063223e-06	1.487580108144932848e-06
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126816350698619573e-02	-1.544191819830084559e-03	1.220007490301382045e-04	-2.379198980744778248e-05	8.943259596059172838e-06	-4.930332104183770184e-06	3.295465623392947437e-06	-2.322360160062790866e-06	1.402795698268894421e-06
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110852783999824303e-02	-1.534004574790390684e-03	1.200305346515568336e-04	-2.308054869613730909e-05	8.570115850493324709e-06	-4.686934454171730648e-06	3.119948489988452304e-06	-2.193834162545165342e-06	1.322474827053622370e-06
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094917745805829901e-02	-1.523923883670766713e-03	1.181078337859512649e-04	-2.239438182026073449e-05	8.213381881748949733e-06	-4.455344866760795094e-06	2.953249182312166213e-06	-2.071883863812005625e-06	1.246411495983886286e-06
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079012152077789471e-02	-1.513948342180279974e-03	1.162313610047257390e-04	-2.173254762778749919e-05	7.872339515391548051e-06	-4.235023383900550094e-06	2.794969371225699010e-06	-1.956213277093088703e-06	1.174403449566522792e-06
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062768096425270786e-02	-1.503848265146849692e-03	1.143578324154925362e-04	-2.107959061399195043e-05	7.538918999375819129e-06	-4.020721026062163043e-06	2.641335052979993096e-06	-1.844063364922873879e-06	1.104722957381073705e-06
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046924874811893724e-02	-1.494081436089944939e-03	1.125712155662759333e-04	-2.046433411871957162e-05	7.227639990336886665e-06	-3.821696921168974950e-06	2.498967104794640802e-06	-1.740261411681549791e-06	1.040356180689753851e-06
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031113846990799388e-02	-1.484415836137007068e-03	1.108272570006434105e-04	-1.987084008065342249e-05	6.930137383520827555e-06	-3.632491043726256388e-06	2.363930954524803177e-06	-1.641928154485595055e-06	9.794999729198856229e-07
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014969372017480151e-02	-1.474628933805032394e-03	1.090857098405473069e-04	-1.928521774381988143e-05	6.639343340510116479e-06	-3.448568294706175472e-06	2.232982758164835973e-06	-1.546699536358197909e-06	9.206820188083500354e-07
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998860497066774419e-02	-1.464945373684662690e-03	1.073864423947226259e-04	-1.872067989237163028e-05	6.361711657890423742e-06	-3.273969733876874042e-06	2.108991846496490387e-06	-1.456659646356943821e-06	8.651804209504809855e-07
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983153108744780194e-02	-1.455580450701330145e-03	1.057655558486474118e-04	-1.818860176931943283e-05	6.102559193974830225e-06	-3.111935496848919103e-06	1.994229511135166458e-06	-1.373445146147883192e-06	8.139891237479775197e-07
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967481651054900013e-02	-1.446311696797703342e-03	1.041829268616075647e-04	-1.767521954134197371e-05	5.854914196198610469e-06	-2.958005729244464529e-06	1.885507480477651850e-06	-1.294731349523059333e-06	7.656637974602374673e-07
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952936634302827185e-02	-1.437774860322541459e-03	1.027441612190121029e-04	-1.721383122382781855e-05	5.634429312559040291e-06	-2.821753659880962927e-06	1.789538694741359389e-06	-1.225357893242755396e-06	7.231559408998167197e-07
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934801370241270857e-02	-1.427217855667997767e-03	1.009897707335716011e-04	-1.665816450706923067e-05	5.371586362240249703e-06	-2.660367521212986646e-06	1.676223473721616441e-06	-1.143587224141823571e-06	6.731573963248486804e-07
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920330861420529306e-02	-1.418862345333671933e-03	9.962056682200300160e-05	-1.622985438367677640e-05	5.171063774278620068e-06	-2.538056497063698945e-06	1.590626342842635697e-06	-1.081930234756472369e-06	6.355373173384085555e-07
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902291041487108592e-02	-1.408529113255201819e-03	9.795074305704572573e-05	-1.571395066264700928e-05	4.932033207857553341e-06	-2.393238244818092840e-06	1.489624040485060046e-06	-1.009312854458339963e-06	5.913241692589384609e-07
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887898708651946506e-02	-1.400350382484537824e-03	9.664734778382366991e-05	-1.531623368640674650e-05	4.749692949353723678e-06	-2.283528486844963250e-06	1.413380403433049247e-06	-9.546026972024538720e-07	5.580853036749272326e-07
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869958851823871199e-02	-1.390235364832905721e-03	9.505751217480538299e-05	-1.483707265978965391e-05	4.532322802553347271e-06	-2.153658311321253647e-06	1.323458572395134281e-06	-8.902063784936895721e-07	5.190446130058054305e-07
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855648269630301092e-02	-1.382229017968422116e-03	9.381631845057961084e-05	-1.446757557443898827e-05	4.366475209002089418e-06	-2.055278394977188681e-06	1.255601005932524234e-06	-8.417113269491458696e-07	4.897061955581449197e-07
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841375189838093812e-02	-1.374297877316769815e-03	9.260167071223603867e-05	-1.410992422816909955e-05	4.207465206482766583e-06	-1.961565288734535816e-06	1.191190129090904429e-06	-7.957667223339794319e-07	4.619636885282353949e-07
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823587687733413051e-02	-1.364488391874041102e-03	9.111970299089579436e-05	-1.367891173127449618e-05	4.017891845405080865e-06	-1.850669013649576287e-06	1.115281900461946281e-06	-7.417403369508981633e-07	4.294126416654368951e-07
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809401640670130901e-02	-1.356723312942295125e-03	8.996242098918123635e-05	-1.334646373641637068e-05	3.873247565076361812e-06	-1.766697044274351677e-06	1.058048692873486734e-06	-7.010987140886134553e-07	4.049808672024919470e-07
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791725188749988470e-02	-1.347118714456479452e-03	8.855014545212206464e-05	-1.294571950941700102e-05	3.700762848684648381e-06	-1.667330067453552705e-06	9.906203974209407225e-07	-6.533298168299544423e-07	3.763295104129597480e-07
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777629753647635980e-02	-1.339515444475970242e-03	8.744704735500600265e-05	-1.263652720771045668e-05	3.569120390084048444e-06	-1.592083528766766979e-06	9.397922834974149596e-07	-6.174081609885480819e-07	3.548335455142037419e-07
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760068707889312842e-02	-1.330110609039711258e-03	8.610064547723912838e-05	-1.226373264319827679e-05	3.412123528700268525e-06	-1.503056278733209148e-06	8.799385824884995919e-07	-5.752123409183714304e-07	3.296416756159181748e-07
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746067266557570913e-02	-1.322665222636138253e-03	8.504882054008377156e-05	-1.197604732934475537e-05	3.292298581783555082e-06	-1.435657687551481559e-06	8.348472126936915942e-07	-5.435041620832381655e-07	3.107556764043484318e-07
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728625767173578784e-02	-1.313455368326720950e-03	8.376475579550546476e-05	-1.162908838903596194e-05	3.149370887711816239e-06	-1.355920536439324405e-06	7.817683386675991798e-07	-5.062746273239350409e-07	2.886328793121030792e-07
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714721586453919061e-02	-1.306164087323440862e-03	8.276141569150235447e-05	-1.136124585668627379e-05	3.040247871740290950e-06	-1.295544799314982658e-06	7.417851046871808909e-07	-4.783029882186707414e-07	2.720500485441381670e-07
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697403686970097580e-02	-1.297144512291534138e-03	8.153628247496456168e-05	-1.103811736456013624e-05	2.910048421995287302e-06	-1.224108479126467534e-06	6.947289827037542414e-07	-4.454699266308460789e-07	2.526309829516181914e-07
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683600009247488913e-02	-1.290003560146609721e-03	8.057880093459929640e-05	-1.078861928539876353e-05	2.810631020766138452e-06	-1.170024983771965620e-06	6.593013278014031008e-07	-4.208176152515940471e-07	2.380859727100827640e-07
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666409751566560668e-02	-1.281169539564822697e-03	7.940942111992096953e-05	-1.048755722858056192e-05	2.691992827787241042e-06	-1.106038428347133092e-06	6.176273810315382474e-07	-3.918988963020066600e-07	2.210663225779565260e-07
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652709777256462439e-02	-1.274175166298488655e-03	7.849530103154333399e-05	-1.025502917916370112e-05	2.601373269729255669e-06	-1.057586298030547926e-06	5.862586283190669974e-07	-3.701924657462342826e-07	2.083239844437956614e-07
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635651091640760724e-02	-1.265522085400587254e-03	7.737860491163738583e-05	-9.974346378860511617e-06	2.493185493740691252e-06	-1.000241056843863172e-06	5.493591393619942379e-07	-3.447311059226653946e-07	1.934161107259473292e-07
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618667076996800624e-02	-1.256967665628621342e-03	7.628994737377529532e-05	-9.704319629519378941e-06	2.390381907919784319e-06	-9.462797489891438598e-07	5.148816356786896130e-07	-3.210169222950954826e-07	1.795726987513458114e-07
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605134347695021807e-02	-1.250194312242507936e-03	7.543864723954576414e-05	-9.495669521867906661e-06	2.311829958721339692e-06	-9.054128457617648431e-07	4.889419891364490121e-07	-3.032270459489919149e-07	1.692166128651082543e-07
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588287425730561600e-02	-1.241814294105315127e-03	7.439836078923374961e-05	-9.243699386802714705e-06	2.218024473027913473e-06	-8.570411546458433596e-07	4.584451390284829400e-07	-2.823721283379051563e-07	1.571108550979189012e-07
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574865729744204593e-02	-1.235178843279272120e-03	7.358469389125457357e-05	-9.048925113456360837e-06	2.146319822970218862e-06	-8.203920444723223591e-07	4.354982137496420831e-07	-2.667250784151191937e-07	1.480546069535848064e-07
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558159269533245829e-02	-1.226969179783623598e-03	7.259015752353212237e-05	-8.813621926049434440e-06	2.060656635061084152e-06	-7.769930947151539126e-07	4.085180396588506961e-07	-2.483797793690356291e-07	1.374682443428432381e-07
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544851253886077302e-02	-1.220468377295807171e-03	7.181210086893134064e-05	-8.631681587658855364e-06	1.995160366197270146e-06	-7.441054889288213915e-07	3.882252855245243308e-07	-2.346206909921864232e-07	1.295529133532838344e-07
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528288504743526531e-02	-1.212424979698331715e-03	7.086087716915040761e-05	-8.411829476817165999e-06	1.916897471097418163e-06	-7.051550244144156849e-07	3.643790375487396923e-07	-2.184972278634008570e-07	1.203067346024197925e-07
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511806965352486057e-02	-1.204472207493331379e-03	6.993269369474840679e-05	-8.200058030536555630e-06	1.842439375838304414e-06	-6.684604023782836113e-07	3.421176002665998332e-07	-2.034906952316603455e-07	1.117320224015236185e-07
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498680841692653053e-02	-1.198174421837045747e-03	6.920625711879355613e-05	-8.036223855318210855e-06	1.785470400192436867e-06	-6.406289734808167901e-07	3.253769883884197680e-07	-1.922351991370714585e-07	1.053219071436949326e-07
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482347779752927336e-02	-1.190381775438600605e-03	6.831779401907924973e-05	-7.838141777472418863e-06	1.717354216119469130e-06	-6.076372211324030397e-07	3.057080391348608630e-07	-1.790441104097847729e-07	9.783556411541716934e-08
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098343503282816e-02	-1.182676531510789717e-03	6.745049427036333952e-05	-7.647230502736850188e-06	1.652519586865363968e-06	-5.765305876883093492e-07	2.873532387431217862e-07	-1.667675784429787026e-07	9.089710879288414721e-08
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453159534357372808e-02	-1.176574535318971552e-03	6.677146845572295845e-05	-7.499461281472975140e-06	1.602902598874408457e-06	-5.529227587918781881e-07	2.735570061800460786e-07	-1.575612009471742129e-07	8.571456982552939643e-08
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437062600178548241e-02	-1.169023885411617008e-03	6.594068054220506361e-05	-7.320698682977585438e-06	1.543556505622962465e-06	-5.249113228372950705e-07	2.573489416361060020e-07	-1.467679476708686238e-07	7.966427957783183187e-08
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421051449439885740e-02	-1.161557610134095501e-03	6.512932534557290337e-05	-7.148283165253888434e-06	1.487038706196338979e-06	-4.984632065639616443e-07	2.422205936122521315e-07	-1.367143749313540673e-07	7.405642262722924117e-08
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408304766516415077e-02	-1.155644599631841301e-03	6.449385035686933196e-05	-7.014749496821341507e-06	1.443768066763845672e-06	-4.783664696668341695e-07	2.308519232635876469e-07	-1.291712573547918648e-07	6.986848203880718718e-08
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392449790104215157e-02	-1.148327430506072833e-03	6.371604852941598431e-05	-6.853122078046964078e-06	1.391996304137414907e-06	-4.544952981133142049e-07	2.175063970406461992e-07	-1.203274705361381599e-07	6.498207297836397860e-08
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376682535243074247e-02	-1.141091579281349995e-03	6.295611099215762886e-05	-6.697142852669277812e-06	1.342674450199214460e-06	-4.319277153947922629e-07	2.050650232188114745e-07	-1.120903706568872445e-07	6.045610235941372984e-08
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364132339125949042e-02	-1.135360730468049518e-03	6.236065724593815396e-05	-6.576263557959364636e-06	1.304893259733343970e-06	-4.147520435103159409e-07	1.957223477723547361e-07	-1.059067742627626011e-07	5.707589972543074527e-08
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348524580454195203e-02	-1.128268615542422351e-03	6.163153256581343673e-05	-6.429856125456290750e-06	1.259667974632745535e-06	-3.943133637605382954e-07	1.847618686292085198e-07	-9.865102146867778005e-08	5.313095141065459798e-08
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333006156294290825e-02	-1.121254991596653877e-03	6.091883833754968444e-05	-6.288464897041710496e-06	1.216574310528542112e-06	-3.749523872389890580e-07	1.745534449393378174e-07	-9.188780012611281424e-08	4.947746649353388787e-08
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317577552134758558e-02	-1.114318912269666485e-03	6.022209819644620723e-05	-6.151881665026403928e-06	1.175515106182200561e-06	-3.565974757540796072e-07	1.650488909572637330e-07	-8.558132654684070727e-08	4.609432394543235718e-08
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305299660811324799e-02	-1.108825251904767143e-03	5.967587658980118086e-05	-6.045938548173315296e-06	1.144068022350766533e-06	-3.425903377618676531e-07	1.579200331029264289e-07	-8.084124215775745795e-08	4.356842995016127111e-08
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290033922111663914e-02	-1.102026395735072406e-03	5.900667626074225351e-05	-5.917496294829932191e-06	1.106431997117794364e-06	-3.258702933084945840e-07	1.495647669373365337e-07	-7.526940400592760964e-08	4.062015239391542953e-08
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274859249074886125e-02	-1.095302444027998869e-03	5.835215828059283537e-05	-5.793314488047953197e-06	1.070580010484266396e-06	-3.099719543467764630e-07	1.417945062107319917e-07	-7.006518788297397377e-08	3.788892383256488462e-08
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259776019734197040e-02	-1.088652440075402834e-03	5.771190154846946778e-05	-5.673217872270379466e-06	1.036435710364800028e-06	-2.948393108487541680e-07	1.345770628574921510e-07	-6.520377661758340905e-08	3.535936246858678119e-08
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247775526031439861e-02	-1.083385043324963919e-03	5.720968448627543340e-05	-5.579965494698800828e-06	1.010299084637287631e-06	-2.832472938739525270e-07	1.291797561411108295e-07	-6.154498321281363068e-08	3.347069701217894588e-08
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232857828572379508e-02	-1.076865769381303009e-03	5.659405301213274973e-05	-5.466787374412172216e-06	9.790392570360663076e-07	-2.693539591453775100e-07	1.228775428965558169e-07	-5.723906805139889468e-08	3.126598275440167998e-08
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218032540313879371e-02	-1.070417850829419445e-03	5.599154654487675223e-05	-5.357220416016518497e-06	9.492864662942546838e-07	-2.560754263391441887e-07	1.170422111922364381e-07	-5.320986491643989997e-08	2.922171271621250967e-08
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203299857097660241e-02	-1.064040446575779432e-03	5.540180493323197306e-05	-5.251111544770940541e-06	9.209891408783076743e-07	-2.433642559799631281e-07	1.116485219926839341e-07	-4.943832773416589048e-08	2.732541489810826084e-08
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188659961899014850e-02	-1.057732729249263653e-03	5.482447470491558304e-05	-5.148310336822926094e-06	8.940975605054141658e-07	-2.311739291659449079e-07	1.066718573185905862e-07	-4.590590909953174635e-08	2.556489578334924552e-08
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177014973929746931e-02	-1.052736179831395731e-03	5.437131181999711494e-05	-5.068350940096799726e-06	8.735633939373267336e-07	-2.217657698885756893e-07	1.029744269906627256e-07	-4.323981719278966847e-08	2.424614031020058377e-08
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162542543423960260e-02	-1.046551840838593579e-03	5.381544576763290164e-05	-4.971130553918489401e-06	8.490794034438532932e-07	-2.103977493098221711e-07	9.868769211962553448e-08	-4.009209035256583232e-08	2.269989148890769155e-08
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148163336148627124e-02	-1.040434887564206396e-03	5.327104178195809359e-05	-4.876812189808186010e-06	8.258747799162694147e-07	-1.994267385489967075e-07	9.475617531808635329e-08	-3.713718108240975292e-08	2.125793170216323999e-08
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133877433681284956e-02	-1.034384477570161756e-03	5.273778965250242382e-05	-4.785261265549487365e-06	8.039165755877727107e-07	-1.888135032848757185e-07	9.116469646880234084e-08	-3.436404450057146781e-08	1.991142738914406775e-08
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119684914878947210e-02	-1.028399777314851528e-03	5.221538293323609232e-05	-4.696344836065661833e-06	7.831723250859660697e-07	-1.785193099038517266e-07	8.789831211970056946e-08	-3.176181302795069767e-08	1.865166931272871746e-08
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105585856461517059e-02	-1.022479962419234117e-03	5.170351871347912773e-05	-4.609931504453682325e-06	7.636099469802101997e-07	-1.685058805540197150e-07	8.494225399439803058e-08	-2.931974820413321271e-08	1.747004992237838344e-08
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094373928028473213e-02	-1.017790290122102745e-03	5.130142269914186539e-05	-4.542515985307247638e-06	7.487927582948602382e-07	-1.606717776941173310e-07	8.279141443027032685e-08	-2.747478948461381220e-08	1.657513029857840545e-08
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080443105430848282e-02	-1.011985299809325337e-03	5.080782949263034140e-05	-4.460283806540926473e-06	7.313017700947175061e-07	-1.510681276190906610e-07	8.036024006108169981e-08	-2.529826864767601263e-08	1.551153202151147363e-08
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066605628573225051e-02	-1.006243075451371044e-03	5.032403194248451353e-05	-4.380198125444599847e-06	7.149467853856412007e-07	-1.416394295795034503e-07	7.820420653486086980e-08	-2.325943465396933910e-08	1.450027137629734598e-08
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052861406052547216e-02	-1.000562897419726184e-03	4.984978187138197289e-05	-4.302134869285655116e-06	6.997182625388542138e-07	-1.323485728290299753e-07	7.631183464988493893e-08	-2.135150575388816445e-08	1.353199174585201334e-08
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039210345448926889e-02	-9.949440531838420892e-04	4.938483423622307068e-05	-4.225971294000770076e-06	6.856069910712832223e-07	-1.231588596655710831e-07	7.467182840376147491e-08	-1.956786645973356483e-08	1.259744900467458898e-08
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025652317783750864e-02	-9.893858169992850258e-04	4.892895932793327765e-05	-4.151582695914359994e-06	6.726121975811774834e-07	-1.140333811433024288e-07	7.327490007984759290e-08	-1.790515686538503833e-08	1.168764824515734195e-08
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012187148800076410e-02	-9.838874448428443307e-04	4.848194573638360750e-05	-4.078841589542135611e-06	6.607435342434539260e-07	-1.049348592483759188e-07	7.211421680485342868e-08	-1.636403005801213822e-08	1.079387617677905744e-08
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988146623286522918e-03	-9.784481989534659328e-04	4.804358538162633137e-05	-4.007621673870697059e-06	6.500111879713147561e-07	-9.582639478092352171e-08	7.118317014186682606e-08	-1.494538123431677049e-08	9.907530907714183293e-09
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855346831989075795e-03	-9.730673493816874124e-04	4.761367247541516275e-05	-3.937798080069762097e-06	6.404252162757300114e-07	-8.667151196957797799e-08	7.047522493481502744e-08	-1.365009396996089303e-08	9.020109147724836340e-09
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723470228047452132e-03	-9.677441804600909721e-04	4.719200827837157766e-05	-3.869245378558637939e-06	6.319985339050300544e-07	-7.743349577116147802e-08	6.998372850902830681e-08	-1.247960686120508899e-08	8.122776403720162951e-09
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618631757236486071e-03	-9.635267276551762704e-04	4.686050449309944483e-05	-3.815226362975333911e-06	6.261133321650969946e-07	-6.995598842136599332e-08	6.974113194161906607e-08	-1.163647300676921699e-08	7.390053313557102242e-09
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488409500347058656e-03	-9.583057263121315394e-04	4.645328284364775163e-05	-3.748613123645052277e-06	6.198607324200783155e-07	-6.046497202707525940e-08	6.961919473605040095e-08	-1.070469502560684257e-08	6.444997662323218531e-09
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359101874218185568e-03	-9.531405935925220309e-04	4.605387566715560884e-05	-3.682881413364257782e-06	6.148717717201147132e-07	-5.077504301490485515e-08	6.969107715949257161e-08	-9.914752932263450639e-09	5.455917727523929895e-09
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230705732193313431e-03	-9.480307013143461029e-04	4.566213560126306485e-05	-3.617893246784443540e-06	6.111857415420883985e-07	-4.084511320360502101e-08	6.994868522409170693e-08	-9.273138111482304917e-09	4.410482983488891376e-09
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103217823088203750e-03	-9.429754195227268640e-04	4.527792505463243655e-05	-3.553505145669548071e-06	6.088476123474079384e-07	-3.063331966674073988e-08	7.038368942465872429e-08	-8.788474440321626722e-09	3.295867302644057683e-09
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976634425556481375e-03	-9.379740932857937507e-04	4.490113918388015596e-05	-3.489548385278599169e-06	6.079252473432232908e-07	-2.009354399537827195e-08	7.098661344779917250e-08	-8.477710537168257608e-09	2.096966760155879383e-09
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850951731749812784e-03	-9.330260669049342780e-04	4.453168169970307276e-05	-3.425849712650356346e-06	6.084913230263182131e-07	-9.179057513987533966e-09	7.174778947449467896e-08	-8.359613531261088597e-09	7.982688512468261088e-10
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726165966784714054e-03	-9.281306914088085624e-04	4.416945730584574881e-05	-3.362237795060150097e-06	6.106176939066280085e-07	2.156345952532941864e-09	7.265765535338583190e-08	-8.452740270310914109e-09	-6.155657284317416372e-10
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602273378688600133e-03	-9.232873249330024457e-04	4.381437228841314837e-05	-3.298542682285494450e-06	6.143758169488552438e-07	1.395842639536014402e-08	7.370664457236273310e-08	-8.775538422041961585e-09	-2.159755936855077202e-09
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479269750898630817e-03	-9.184953563841556602e-04	4.346636495249578213e-05	-3.234569954015497292e-06	6.198576286979364259e-07	2.627599443186913955e-08	7.487969937702790362e-08	-9.351309840542980537e-09	-3.851951795414333894e-09
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357150178850419539e-03	-9.137542162276298969e-04	4.312541955038064098e-05	-3.170088869785748532e-06	6.271851095773343606e-07	3.916251602563736055e-08	7.615375790315453146e-08	-1.021048450240833374e-08	-5.713403766525956179e-09
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235909745259851686e-03	-9.090633434522866780e-04	4.279152403030070379e-05	-3.104868169093145841e-06	6.364813505648028060e-07	5.267127862907236286e-08	7.750536196139718259e-08	-1.138374230273781080e-08	-7.765429107734704371e-09
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091574830432856844e-03	-9.034998674556730383e-04	4.240013837202735139e-05	-3.025305154299412938e-06	6.504069042766641525e-07	6.977731345432700649e-08	7.919699437968256736e-08	-1.324894008320793163e-08	-1.050908501914923346e-08
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972251347232700569e-03	-8.989176311142105334e-04	4.208172188390286647e-05	-2.957643099698176672e-06	6.644682108255165489e-07	8.483955621650315798e-08	8.063539688616629385e-08	-1.522167807011346208e-08	-1.305448524593317707e-08
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853791029057458420e-03	-8.943838665971259871e-04	4.177041063600468658e-05	-2.888415253931079697e-06	6.809420467830520673e-07	1.006894951422300980e-07	8.205765606123570645e-08	-1.762213009448675918e-08	-1.585896875021244552e-08
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736188521490433914e-03	-8.898979923278541732e-04	4.146630116287110935e-05	-2.817281472997281165e-06	7.000141809852029222e-07	1.173766619725642960e-07	8.341782336500980965e-08	-2.050009426877246964e-08	-1.894503675901179152e-08
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619438518985974934e-03	-8.854594324874086320e-04	4.116948894921032835e-05	-2.743905220746625221e-06	7.218683984301086699e-07	1.349500480268457988e-07	8.467043191281047354e-08	-2.390484015794510202e-08	-2.233494737129148015e-08
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503535764285609172e-03	-8.810676169762935404e-04	4.088006843792491159e-05	-2.667953531748625727e-06	7.466865163060696239e-07	1.534581055397963432e-07	8.577048753989976620e-08	-2.788510907048236880e-08	-2.605071486474397700e-08
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388474781944180322e-03	-8.767219947142025106e-04	4.059817880509054573e-05	-2.589050517742619072e-06	7.746710988795475248e-07	1.729426181710480131e-07	8.665993675881833291e-08	-3.249258889202594730e-08	-3.011146661433556671e-08
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274249389399037313e-03	-8.724220581317295494e-04	4.032408802558363700e-05	-2.506692010744982094e-06	8.060871568556972411e-07	1.934274364254555394e-07	8.724281699742547677e-08	-3.778829050030752151e-08	-3.452858559617521407e-08
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160853327854736425e-03	-8.681673113334626834e-04	4.005808419807416014e-05	-2.420355832817001841e-06	8.412082841699248368e-07	2.149330602578152453e-07	8.741737615851838651e-08	-4.383431812268569080e-08	-3.931199900930522396e-08
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048280396788307589e-03	-8.639572632321692930e-04	3.980045230794605304e-05	-2.329525349354481428e-06	8.803051552403305905e-07	2.374797639451471494e-07	8.708293890783211168e-08	-5.069211411804597726e-08	-4.447152595993324112e-08
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936524449107910051e-03	-8.597914272359754879e-04	3.955147640763900709e-05	-2.233687139284808406e-06	9.236462698302567789e-07	2.610869015826908509e-07	8.613919466241838770e-08	-5.842243466571060734e-08	-5.001648746880648728e-08
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803486779324772332e-03	-8.548500826000654486e-04	3.926472423510391087e-05	-2.111147765059122841e-06	9.816970825314048193e-07	2.907777537240707250e-07	8.399828616194491806e-08	-6.893209290869960701e-08	-5.715603692201965967e-08
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693505465057651878e-03	-8.507797395268324250e-04	3.903649025840889218e-05	-2.001758781193160700e-06	1.035542384420317957e-06	3.165521520778499876e-07	8.113326814099099852e-08	-7.878164060339338427e-08	-6.345063819542434523e-08
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584320188768981626e-03	-8.467519815078039308e-04	3.881866152633829930e-05	-1.884847249520504413e-06	1.094756335924830578e-06	3.431668773024922164e-07	7.706421754114943224e-08	-8.968055196792628709e-08	-7.000234666273400142e-08
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475924393826886123e-03	-8.427663018626028405e-04	3.861184456930355160e-05	-1.759568579744566425e-06	1.159706344090992963e-06	3.705311617838653058e-07	7.158586689856056231e-08	-1.016817585993749982e-07	-7.675875966394600006e-08
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368311501071292728e-03	-8.388222020519456226e-04	3.841668085586783253e-05	-1.625047136862762769e-06	1.230762993129064364e-06	3.985359328981288673e-07	6.448048552608496849e-08	-1.148319196339584638e-07	-8.365597104237194190e-08
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261474169948902553e-03	-8.349192208005962786e-04	3.823421345736553940e-05	-1.480022508220001276e-06	1.308362410213255849e-06	4.268830515975451876e-07	5.538829980852551136e-08	-1.291206846580282658e-07	-9.051166325375927066e-08
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134282219430168930e-03	-8.302893028731238301e-04	3.803379224267847635e-05	-1.290057060467303023e-06	1.410781272613100598e-06	4.607835175194288996e-07	4.123814607905423543e-08	-1.477103463811215233e-07	-9.833414248172551534e-08
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029123970611983095e-03	-8.264752454538437914e-04	3.788369499639411043e-05	-1.116761948398474872e-06	1.504427059753788124e-06	4.884675416568439341e-07	2.623709663660402223e-08	-1.643546140939767117e-07	-1.042268792672108190e-07
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924716754056600157e-03	-8.227009187014510620e-04	3.775030257093834549e-05	-9.283006145949777249e-07	1.606107311451040928e-06	5.152142971738521780e-07	7.860195700057722403e-09	-1.820022073447947673e-07	-1.092905688577555939e-07
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821052769133483636e-03	-8.189658900446823275e-04	3.763511016718567811e-05	-7.229971069116316895e-07	1.716282160281937948e-06	5.404654717089129529e-07	-1.441546502016272235e-08	-2.005433103683810186e-07	-1.131730589240143081e-07
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697624791317941820e-03	-8.145350896965773344e-04	3.752430195466319982e-05	-4.508460064744944182e-07	1.860364773666458460e-06	5.671990324346640948e-07	-4.750022375201450857e-08	-2.234844570372361057e-07	-1.152382889828042307e-07
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595565132977627434e-03	-8.108849174480748647e-04	3.745783372684226802e-05	-1.994312611548463856e-07	1.990874795666598004e-06	5.850548267024758139e-07	-8.144074178284887477e-08	-2.427211976117387817e-07	-1.138548510698792503e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494220696807351582e-03	-8.072725933260044761e-04	3.741760152023931673e-05	7.718531734140088880e-08	2.131368906550628281e-06	5.975871335210895031e-07	-1.221389130894348553e-07	-2.616547871092137988e-07	-1.088009588363133375e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393582813292190602e-03	-8.036976717276658137e-04	3.740614532507270255e-05	3.816356169207400076e-07	2.282301439090729062e-06	6.035721179705323634e-07	-1.704991678910924452e-07	-2.798963480291053744e-07	-9.927948132563604246e-08
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293641654083308321e-03	-8.001597313687090242e-04	3.742709325357630122e-05	7.174921319738716334e-07	2.444009350325592745e-06	6.009975510403835185e-07	-2.278261572348667036e-07	-2.966721145871309074e-07	-8.394493501260552189e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174615630332703164e-03	-7.959624731926288454e-04	3.750240087811445731e-05	1.168987040361727058e-06	2.652514576984983224e-06	5.821222159288145229e-07	-3.111330318880753902e-07	-3.129725591620684199e-07	-5.482569896013586744e-08
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.076166462175551314e-03	-7.925045361382318737e-04	3.761321315127016040e-05	1.591531916360982016e-06	2.838491797133709877e-06	5.494310702064774437e-07	-3.949139348179661222e-07	-3.217492792467049213e-07	-1.904357236778393665e-08
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.978377019583044363e-03	-7.890823583914510428e-04	3.777333296971835185e-05	2.061483513759531789e-06	3.035739332807209227e-06	4.978954182243771551e-07	-4.937839736732900034e-07	-3.247031421829921557e-07	2.953296138598247302e-08
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.861883980148726941e-03	-7.850224174046537213e-04	3.803847318716509386e-05	2.695420251958987769e-06	3.287406492313364399e-06	4.062434644864494690e-07	-6.352139166450301469e-07	-3.184175593893588654e-07	1.080812217097273260e-07
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.765500615024296019e-03	-7.816775596257732840e-04	3.833120644019260041e-05	3.291833930584937685e-06	3.508801476595643766e-06	2.973754030535311923e-07	-7.760508958897181485e-07	-3.013078796857498521e-07	1.957634807335968903e-07
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.669730060610176141e-03	-7.783671976130752870e-04	3.870152254887257481e-05	3.961064510515453724e-06	3.739594544526965305e-06	1.500882785742363942e-07	-9.422745733874087808e-07	-2.690282547010713697e-07	3.098923092501555529e-07
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.555590402916668766e-03	-7.744397256700442673e-04	3.926447259052688816e-05	4.874519140889816641e-06	4.027354132351023822e-06	-8.902087851654652013e-08	-1.181150081414278403e-06	-2.045233197195013409e-07	4.899455689535374737e-07
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.461108472561947126e-03	-7.712038290136016177e-04	3.984573649604827302e-05	5.739474300740374780e-06	4.274842529926103193e-06	-3.498593512182374688e-07	-1.417915864117832830e-06	-1.245560478604525222e-07	6.826601170581893641e-07
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.367183231925374047e-03	-7.680011573446052621e-04	4.054335473139547699e-05	6.711260184459798286e-06	4.527508696001531914e-06	-6.774012341144877199e-07	-1.694211586864877084e-06	-1.532349741681885895e-08	9.217582126942817146e-07
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.255168933277723477e-03	-7.642013655218017881e-04	4.156595934789496043e-05	8.045233424070308582e-06	4.831792242051663580e-06	-1.183707337903971168e-06	-2.089555526321892109e-06	1.678141676896301316e-07	1.288004167978264365e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.162369407988879624e-03	-7.610707012402292710e-04	4.260127793585336280e-05	9.320699856651723961e-06	5.080924841111515841e-06	-1.722778604576376212e-06	-2.482580146471117118e-06	3.760045003188972079e-07	1.675691895624824267e-06
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.070035150545760379e-03	-7.579722938005596048e-04	4.382882863727996216e-05	1.076666061401899666e-05	5.321217560144160073e-06	-2.388840458526859909e-06	-2.942768458636160440e-06	6.456913859254611059e-07	2.153101090592821962e-06
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.959046802242305492e-03	-7.542037970443026852e-04	4.642044167152966445e-05	1.269028365061396850e-05	4.762321012853572580e-06	-3.342052502907587348e-06	-2.773134969607887888e-06	1.045269257768454065e-06	2.046774368928323777e-06
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.865817855024437661e-03	-7.501970548338204002e-04	5.004007250451140959e-05	1.386753731205649586e-05	3.063799455117847727e-06	-3.889395768827889454e-06	-1.524299420546009268e-06	1.257327476778488446e-06	9.169432876696817870e-07
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.773219960492634178e-03	-7.452306477920100751e-04	5.360703132854209975e-05	1.456051769044380480e-05	1.564221211414093192e-06	-4.163468581845053735e-06	-5.486461133805064843e-07	1.341757731167566086e-06	1.017988290954342085e-07
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.663140496631822965e-03	-7.381327334014406655e-04	5.776172510436271393e-05	1.486479299186365857e-05	7.783722591451342812e-09	-4.212582686196762573e-06	3.232185649629368964e-07	1.317564089805792988e-06	-5.461606713905954930e-07
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572441775253640348e-03	-7.313753438938563542e-04	6.107294347086087230e-05	1.477130437395768680e-05	-1.102832105328900295e-06	-4.087156232218468500e-06	8.515690332903964919e-07	1.228257897054030547e-06	-8.812277826794484428e-07
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465041655798100154e-03	-7.223834917400069481e-04	6.481397375390920241e-05	1.434974592929707571e-05	-2.232033491159251532e-06	-3.812975386831795704e-06	1.306525778316736348e-06	1.077991638718775899e-06	-1.117451359406632934e-06
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.376838767191671364e-03	-7.142338733203252264e-04	6.772261629048655248e-05	1.379165175884087093e-05	-3.018402930115598838e-06	-3.512159299561633954e-06	1.563593931485557673e-06	9.313394242880197385e-07	-1.208823488784462671e-06
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.289890289281583672e-03	-7.055540429062466447e-04	7.043381570740870452e-05	1.308347857897645469e-05	-3.677520317870179237e-06	-3.166205585609791830e-06	1.729538183640420053e-06	7.741386508327893954e-07	-1.226444030108163007e-06
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187306073860979826e-03	-6.945252843855799539e-04	7.341677178069813681e-05	1.208510343518592838e-05	-4.317895844541026569e-06	-2.718415158111452831e-06	1.834310435205893601e-06	5.832434209899226857e-07	-1.179160090294988264e-06
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.103360446395187194e-03	-6.848949752394485700e-04	7.566945108572446115e-05	1.116952018995996089e-05	-4.740333318980184100e-06	-2.339788234859721410e-06	1.864010016156705733e-06	4.316629363392419347e-07	-1.106103042335579110e-06
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.004543335258890238e-03	-6.728866284577183013e-04	7.809292816323093554e-05	1.000545342811646640e-05	-5.129390464277599481e-06	-1.894872150367254683e-06	1.848455627019793296e-06	2.647200886995720871e-07	-9.959388794877814653e-07
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.923826319604421950e-03	-6.625528223817645293e-04	7.988553426869170453e-05	8.998094569151181377e-06	-5.365952339635828635e-06	-1.537166873808878009e-06	1.801328802262063199e-06	1.389703092484244821e-07	-8.919437123928990354e-07
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.828963056712643139e-03	-6.498226293528800183e-04	8.177226444668929395e-05	7.765880664948038027e-06	-5.557942279063850534e-06	-1.129936325574137065e-06	1.714345443021335101e-06	5.151219122319992772e-09	-7.605793267177436800e-07
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.751605988482989321e-03	-6.389880257577393134e-04	8.313039242815534538e-05	6.736132782595038410e-06	-5.651683966945791161e-06	-8.138420202632018390e-07	1.624695599199758433e-06	-9.132875777250480989e-08	-6.518825365440706752e-07
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.660840392434016526e-03	-6.257707308140575929e-04	8.451262840669627411e-05	5.513762061170845659e-06	-5.696336477331916707e-06	-4.665417442767567600e-07	1.504789905335772426e-06	-1.888316610971214537e-07	-5.281038900026042027e-07
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.586926145194371092e-03	-6.146110384317270267e-04	8.546804319320513196e-05	4.513113905140833602e-06	-5.684030171864381441e-06	-2.038234945572046400e-07	1.397916436854745502e-06	-2.558480789146592843e-07	-4.317239381486161081e-07
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.500301151872201793e-03	-6.010875121004980066e-04	8.639152522447768627e-05	3.341802796252529643e-06	-5.618425618562717694e-06	7.979453596693665636e-08	1.265102664122851642e-06	-3.205923629406327673e-07	-3.253017104572490218e-07
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.429843195206166442e-03	-5.897409520201987330e-04	8.698512833618719884e-05	2.396379948160620044e-06	-5.528056555580115621e-06	2.900795688848368570e-07	1.153552801836580189e-06	-3.625764071437436594e-07	-2.451739789597484638e-07
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347369962996987032e-03	-5.760727222871332709e-04	8.749879358631375043e-05	1.305657031512703891e-06	-5.384788451296031475e-06	5.117474431447172222e-07	1.022015425196073162e-06	-3.999937624143096607e-07	-1.601562000875835566e-07
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280362468156356751e-03	-5.646633428257957169e-04	8.777110497735738390e-05	4.356186595913912951e-07	-5.240959487316835624e-06	6.722522065020699480e-07	9.155884261444826610e-07	-4.215391530914463117e-07	-9.835248736195969015e-08
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.202000416452630158e-03	-5.509771034470916252e-04	8.792340983619676374e-05	-5.599912858017545659e-07	-5.044123760970482408e-06	8.378653025067172137e-07	7.927003593245220155e-07	-4.373384606171173906e-07	-3.435731167353508717e-08
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138391037977932334e-03	-5.395978579617983443e-04	8.791458925381066142e-05	-1.347938892741175100e-06	-4.863842021490941767e-06	9.549904554167979802e-07	6.950890968255514130e-07	-4.432963485348369776e-07	1.102955644660181985e-08
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064073237690236453e-03	-5.260011654576369653e-04	8.775326447016996458e-05	-2.241744316654569162e-06	-4.632933524236601071e-06	1.072506541477120331e-06	5.846633844407582948e-07	-4.432620595120951207e-07	5.663982807092043521e-08
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003801136625581875e-03	-5.147369916831759113e-04	8.750213336999685331e-05	-2.943105661101928058e-06	-4.431406483762982240e-06	1.152791826414994046e-06	4.985988159680831874e-07	-4.382008658803501486e-07	8.787290918327915896e-08
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933436400980836608e-03	-5.013178340955851738e-04	8.707137850943736908e-05	-3.733238099223408675e-06	-4.181512850977065563e-06	1.229886569079933181e-06	4.024737389789849413e-07	-4.270652767473304873e-07	1.180779514654517790e-07
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865179606672444715e-03	-4.880248207835204024e-04	8.651091582888496118e-05	-4.467971178760121110e-06	-3.925866073482535225e-06	1.288062541712036820e-06	3.141318070798867062e-07	-4.114505969986155148e-07	1.412763275442889415e-07
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809884809901402339e-03	-4.770583418410005868e-04	8.595344614987178900e-05	-5.038523473533059897e-06	-3.710732405799942175e-06	1.323663208417227121e-06	2.464440783599536900e-07	-3.958059886235894676e-07	1.559590186913038351e-07
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745403180637649775e-03	-4.640474046960616937e-04	8.518577720901903110e-05	-5.674099803852025194e-06	-3.452429088069090604e-06	1.352688573303895447e-06	1.722313824554741117e-07	-3.747057687223331266e-07	1.687699279393983912e-07
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693201019335673334e-03	-4.533377668569526673e-04	8.447049825889134953e-05	-6.164113525726681239e-06	-3.238238882853311988e-06	1.366632616586140780e-06	1.159929443193404412e-07	-3.556375829701593939e-07	1.759200889071438625e-07
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632362012501125401e-03	-4.406560848363514217e-04	8.352980283135279520e-05	-6.706264169044723764e-06	-2.983864666680129205e-06	1.372515481010224882e-06	5.490531209790195517e-08	-3.315148136802790244e-07	1.808572923844312929e-07
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573452250622023492e-03	-4.281710822170443475e-04	8.250823041605029762e-05	-7.200209499603466030e-06	-2.733875138244145824e-06	1.368120155274595830e-06	4.434442870341693015e-10	-3.066222559343237187e-07	1.824551576132290256e-07
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525805218749633728e-03	-4.179254174977339018e-04	8.160181255484905550e-05	-7.576408275776086792e-06	-2.529973005953870626e-06	1.357752696793696848e-06	-4.015202148401926072e-08	-2.857107058998222625e-07	1.817021668614354072e-07
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470324551224844699e-03	-4.058276483305097641e-04	8.045485471767516172e-05	-7.987153029631057465e-06	-2.291377209617315926e-06	1.338331292290939269e-06	-8.347654433906406001e-08	-2.607164546493678258e-07	1.787222289894712091e-07
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416652003742794718e-03	-3.939508396462129171e-04	7.925020136109999641e-05	-8.355529976932640220e-06	-2.060040643125014776e-06	1.312311477157838383e-06	-1.213223831528028832e-07	-2.360664697244656635e-07	1.738782585355599271e-07
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373274431443798939e-03	-3.842268413593174386e-04	7.820750808411552988e-05	-8.631679485960528476e-06	-1.873273643543629052e-06	1.286357057471255519e-06	-1.489792451014247993e-07	-2.159659852814550871e-07	1.687211579485333086e-07
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322803159574477330e-03	-3.727714066115994109e-04	7.691592161736338974e-05	-8.927883240333652078e-06	-1.656918549971969692e-06	1.250995323972354059e-06	-1.778701616831757924e-07	-1.925843844848412512e-07	1.615456439138951455e-07
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282032247472621829e-03	-3.634060013768897418e-04	7.581031293055211131e-05	-9.146820764177307470e-06	-1.483370669906688914e-06	1.218615233680314796e-06	-1.986299015312655073e-07	-1.738334594524575674e-07	1.549579904960763802e-07
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234615144772097410e-03	-3.523864691915223825e-04	7.445317730518339358e-05	-9.377850975185497004e-06	-1.283334553788323125e-06	1.176866789117683186e-06	-2.198747253680623484e-07	-1.522939671791231556e-07	1.464982755589596997e-07
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188801809727987316e-03	-3.416078345325319031e-04	7.306793879532387905e-05	-9.576232377108111820e-06	-1.092384565676336255e-06	1.132602202335902679e-06	-2.374552229167565064e-07	-1.318862963884144843e-07	1.376159845213864466e-07
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144548905930995158e-03	-3.310722319991724950e-04	7.165990987095032460e-05	-9.743986212869398608e-06	-9.106436248073690123e-07	1.086491586623630621e-06	-2.517236164046739822e-07	-1.126971996890583120e-07	1.285023191860834115e-07
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108832454191061630e-03	-3.224793441602109368e-04	7.047274321218265926e-05	-9.861794711145317974e-06	-7.662758663638754965e-07	1.047091675833301566e-06	-2.613249838004118141e-07	-9.768190705663315979e-08	1.208544700990856651e-07
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067328778518597445e-03	-3.123918534058108877e-04	6.903509955658037895e-05	-9.978323751502150889e-06	-6.014402676557322833e-07	9.989952329670394643e-07	-2.703459110531614015e-07	-8.082145844000610074e-08	1.117103320137242621e-07
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027264313275384321e-03	-3.025482156782183176e-04	6.758688537792234411e-05	-1.006939317505778630e-05	-4.456422764783838365e-07	9.503556077657093608e-07	-2.768964214285845218e-07	-6.519688566451271728e-08	1.026972203065514281e-07
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.949462684022947721e-04	-2.945310939570549755e-04	6.637473516358640487e-05	-1.012707742941669718e-05	-3.226141836438404188e-07	9.096707698736781710e-07	-2.806630827068777237e-07	-5.309981617104463199e-08	9.535807992817047944e-08
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.574113573113345174e-04	-2.851331187113781526e-04	6.491703495352338122e-05	-1.017591711189442124e-05	-1.830201824942192721e-07	8.609730566778980247e-07	-2.833813116791127200e-07	-3.966627186291890757e-08	8.683888921437322135e-08
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.211983114150962097e-04	-2.759763189122135742e-04	6.345884991823193169e-05	-1.020399499636373893e-05	-5.199221139979397033e-08	8.126587565498759615e-07	-2.843417784842400089e-07	-2.737949332158598278e-08	7.867593218698701043e-08
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.862675362698816273e-04	-2.670582902549057530e-04	6.200285750054003702e-05	-1.021278213095559044e-05	7.072990165446917543e-08	7.649339812455642710e-07	-2.837367645101266901e-07	-1.619831149923890671e-08	7.088363963967375162e-08
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.581097732023691216e-04	-2.598072635358363025e-04	6.079311270366872990e-05	-1.020641899548993211e-05	1.668402942906014514e-07	7.257600955391293595e-07	-2.821737462695797510e-07	-7.695706409780967976e-09	6.468303825504425725e-08
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.254282765245824329e-04	-2.513207651154570742e-04	5.934798217432873761e-05	-1.018360803147795720e-05	2.750053019389441481e-07	6.796411884515970299e-07	-2.791902182677888812e-07	1.564544487706032121e-09	5.760554012744901630e-08
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.939194465257110728e-04	-2.430659182737624131e-04	5.791219666383958875e-05	-1.014550336068527846e-05	3.756069394197297335e-07	6.346402131821991185e-07	-2.751562677411051722e-07	9.843540450323558568e-09	5.093404950933670413e-08
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.635465370366548762e-04	-2.350393361276265026e-04	5.648758722752924031e-05	-1.009327409665039557e-05	4.689407391628615093e-07	5.908406883367522647e-07	-2.702068308347229885e-07	1.720731044854942004e-08	4.467383460264523468e-08
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.342732448617604471e-04	-2.272375913678590937e-04	5.507591679903599074e-05	-1.002806136257043517e-05	5.553024070921967296e-07	5.483175688604585201e-07	-2.644721594421463100e-07	2.372303790073857360e-08	3.882956693443542984e-08
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.106928654911149387e-04	-2.209054372035863497e-04	5.391066877703062541e-05	-9.964615209382067623e-06	6.221559315124632616e-07	5.139102371509906507e-07	-2.591865402099795494e-07	2.855302633782608376e-08	3.428041821683456563e-08
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.833426626543209325e-04	-2.135070005559409141e-04	5.252716943841644997e-05	-9.878505685979951611e-06	6.964944362350252356e-07	4.739138302525608295e-07	-2.523414085319181295e-07	3.368392362763680029e-08	2.920726889539279202e-08
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.569932114508562036e-04	-2.063231243561392198e-04	5.116095615091276335e-05	-9.782423052933820695e-06	7.646860668508317017e-07	4.353592475768482540e-07	-2.450349012108572138e-07	3.813488323983623034e-08	2.453680136425387572e-08
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.316119100461207309e-04	-1.993496747612486170e-04	4.981310397344646928e-05	-9.677283323198446519e-06	8.270187977356749884e-07	3.982704417480933485e-07	-2.373494269600869907e-07	4.194959220148330107e-08	2.024406777690776189e-08
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.071664605389550827e-04	-1.925825555022084214e-04	4.848467741709649640e-05	-9.563993801569722086e-06	8.837779044813019184e-07	3.626711133023482171e-07	-2.293666007550758708e-07	4.517132053855481478e-08	1.630434738818216308e-08
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.836249528457872248e-04	-1.860176934511228227e-04	4.717671181140347726e-05	-9.443444651023689347e-06	9.352453325240457000e-07	3.285827658736328716e-07	-2.211660827911471854e-07	4.784321608075183609e-08	1.269370334502323801e-08
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.646755306858829843e-04	-1.806984340043115713e-04	4.610293706462203741e-05	-9.337999244585833830e-06	9.742881227919426007e-07	3.013274363217179651e-07	-2.142121496028880588e-07	4.968323857196511747e-08	9.924151325889459774e-09
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.427130004618653612e-04	-1.744933318829509829e-04	4.483435509843219019e-05	-9.206069259824185312e-06	1.016750255725141115e-06	2.699831209149152544e-07	-2.057679639930503545e-07	5.146961480980106450e-08	6.878249285402082490e-09
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.215703901909602260e-04	-1.684783724356061000e-04	4.358808335772584961e-05	-9.068889114345206380e-06	1.054669297899298637e-06	2.401027933277998510e-07	-1.972633776048273720e-07	5.284171339954575435e-08	4.124856712648839311e-09
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.012188698663757594e-04	-1.626493052318034088e-04	4.236469746545990829e-05	-8.927125895471047792e-06	1.088302481751372670e-06	2.116634361175970524e-07	-1.887488480311218924e-07	5.384747270405707854e-08	1.653167699299143806e-09
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816305780639938434e-04	-1.570018485134189613e-04	4.116467316737060201e-05	-8.781405070809557959e-06	1.117896767032941267e-06	1.846398817640846348e-07	-1.802685271573703199e-07	5.452830315747235607e-08	-5.510316556822330703e-10
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627795539228335680e-04	-1.515315962244791811e-04	3.998826123546939066e-05	-8.632263570729631759e-06	1.143678388877937696e-06	1.590016855842028379e-07	-1.718525257094441391e-07	5.491102188529855853e-08	-2.510017976487975663e-09
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446403073934505901e-04	-1.462341587595244303e-04	3.883567851279582457e-05	-8.480221559705337564e-06	1.165868875316059537e-06	1.347178913483676087e-07	-1.635287303392975574e-07	5.502017242320892216e-08	-4.247030998091503117e-09
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.271875795693007424e-04	-1.411051859565283723e-04	3.770713966111911229e-05	-8.325794401767380821e-06	1.184687726905388024e-06	1.117578200127459362e-07	-1.553247685596116148e-07	5.488007278517586045e-08	-5.785096647344583532e-09
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103965692803579262e-04	-1.361403726236348635e-04	3.660283069503863455e-05	-8.169477174026129994e-06	1.200349454822332411e-06	9.008932196626683046e-08	-1.472665770005002444e-07	5.451524697971901843e-08	-7.145387925378208104e-09
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968927521079013295e-04	-1.321253732074917657e-04	3.570110518668330679e-05	-8.038058583838357174e-06	1.211130229931533381e-06	7.298862730473539190e-08	-1.406753651423477063e-07	5.405887627625443037e-08	-8.151496999956322487e-09
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812550790895162891e-04	-1.274505655041892197e-04	3.464124828658652423e-05	-7.879285186797536090e-06	1.221504274837626135e-06	5.357607546676824259e-08	-1.329268186741785214e-07	5.335222951833779241e-08	-9.212564593299383431e-09
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.662147376787296387e-04	-1.229280487816560008e-04	3.360559763014669916e-05	-7.719682813496196331e-06	1.229257533974531981e-06	3.532995887428512645e-08	-1.253669622572183442e-07	5.249788292130558719e-08	-1.012130946580540184e-08
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.517495838777120174e-04	-1.185537100141046134e-04	3.259412338583597896e-05	-7.559607109190112166e-06	1.234573536840689662e-06	1.820559601947798713e-08	-1.180095273695548904e-07	5.152273313583581678e-08	-1.088539351670245167e-08
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.378385932928177878e-04	-1.143234817243718416e-04	3.160672702155243214e-05	-7.399378603660276829e-06	1.237622046544501099e-06	2.160459097052964677e-09	-1.108646149312496975e-07	5.044687085785194683e-08	-1.151551001488932679e-08
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244622337704577693e-04	-1.102333452860807873e-04	3.064321332919043791e-05	-7.239269785682418301e-06	1.238554153822187896e-06	-1.284511707063303633e-08	-1.039372720149907430e-07	4.928091561862421230e-08	-1.202664484214547924e-08
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.116012453042449619e-04	-1.062793184608563354e-04	2.970338131166431157e-05	-7.079547252219923243e-06	1.237518295323397168e-06	-2.685025731779229417e-08	-9.723212206901822903e-08	4.803468650018385973e-08	-1.243398213131202041e-08
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.992365381504777724e-04	-1.024574540128095102e-04	2.878703162401661476e-05	-6.920475192214100141e-06	1.234661581828729290e-06	-3.989374028970401808e-08	-9.075374531202080681e-08	4.671791453824676297e-08	-1.275256972267269163e-08
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.873494869570262459e-04	-9.876387700644534667e-05	2.789394761632733145e-05	-6.762300371171207599e-06	1.230126004124302060e-06	-5.201464445200803343e-08	-8.450576506284892850e-08	4.534097959225558002e-08	-1.299537173791624132e-08
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.759228169159426121e-04	-9.519489747813224061e-05	2.702383850282020196e-05	-6.605207033654738980e-06	1.224037021524775438e-06	-6.325427818532851369e-08	-7.848810593985426348e-08	4.391711880289175089e-08	-1.316742364815736413e-08
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.649397019383811238e-04	-9.174689547924605134e-05	2.617639692185312053e-05	-6.449362660932286922e-06	1.216515156182390170e-06	-7.365423135342953625e-08	-7.269977351762992680e-08	4.246019037257116620e-08	-1.327175885713046204e-08
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543834629943419827e-04	-8.841628252926108311e-05	2.535131810119779932e-05	-6.294933232812994001e-06	1.207679865289417829e-06	-8.325572861983220844e-08	-6.713978071061614740e-08	4.098392917344099294e-08	-1.331138417534176671e-08
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442376379376223912e-04	-8.519950634185774680e-05	2.454829708994144325e-05	-6.142081570342468850e-06	1.197648650702876894e-06	-9.209936859881242481e-08	-6.180704827432319479e-08	3.950152661922356155e-08	-1.328950205273030762e-08
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344869676310034853e-04	-8.209312061251135371e-05	2.376699085394687802e-05	-5.990944210111426088e-06	1.186524598634270622e-06	-1.002214659578194442e-07	-5.669903028337114025e-08	3.801980511459584152e-08	-1.321257900636041546e-08
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251171357239696537e-04	-7.909376631719749291e-05	2.300702816665307682e-05	-5.841637480451852810e-06	1.174399656992627909e-06	-1.076550142338702880e-07	-5.181207396551638024e-08	3.654074520035316736e-08	-1.308954249438145658e-08
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161139701293825438e-04	-7.619811479421737649e-05	2.226804014349279584e-05	-5.694276190170301985e-06	1.161364709929741268e-06	-1.144326443642848712e-07	-4.714252862638473812e-08	3.506618841010637193e-08	-1.292930561504418458e-08
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074634221868702777e-04	-7.340286621009574342e-05	2.154966096482944173e-05	-5.548974075784252370e-06	1.147509834599285673e-06	-1.205867046171446101e-07	-4.268677224904698011e-08	3.359796448287652529e-08	-1.274069557679869090e-08
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977987798250607060e-04	-7.026439045514700507e-05	2.073709782574239483e-05	-5.382185411056932921e-06	1.130422248613277512e-06	-1.270209766872668388e-07	-3.775293305301584093e-08	3.189739441431225384e-08	-1.249302489105775846e-08
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898670791072255479e-04	-6.767598289143742093e-05	2.006205447085771061e-05	-5.241633040096274958e-06	1.115068645082268499e-06	-1.319331390843059260e-07	-3.374432603006293204e-08	3.045747522645509413e-08	-1.225797758531448103e-08
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822476069220183036e-04	-6.517836818241178260e-05	1.940637918982377684e-05	-5.103362901429888829e-06	1.099138289300739757e-06	-1.363217007439402678e-07	-2.993316305341959174e-08	2.904083403893377195e-08	-1.200202751671227541e-08
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749282022323927273e-04	-6.276863782098060778e-05	1.876967560305993241e-05	-4.967429641545006754e-06	1.082702493397750649e-06	-1.402175969400547761e-07	-2.631380975666908544e-08	2.765397490513583301e-08	-1.172527316881742521e-08
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678969905129174347e-04	-6.044392780159400672e-05	1.815154831706722606e-05	-4.833884714862892612e-06	1.065829829500965908e-06	-1.436507325343530121e-07	-2.288067429058384437e-08	2.630240474147459554e-08	-1.142841195229528189e-08
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611432232447352101e-04	-5.820150961038800795e-05	1.755159221721562393e-05	-4.702763976307725245e-06	1.048576378578729412e-06	-1.466464701196119967e-07	-1.962818368443716534e-08	2.498631662593311925e-08	-1.111549238327869486e-08
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546565992452269851e-04	-5.603871640898996676e-05	1.696940103510144167e-05	-4.574097691960771001e-06	1.030993602310700830e-06	-1.492284658846225594e-07	-1.655080198792147249e-08	2.370407041007531560e-08	-1.079169567689632824e-08
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484269044308827307e-04	-5.395290378852033607e-05	1.640457187387303216e-05	-4.447915847725414902e-06	1.013132518650378468e-06	-1.514201740811768430e-07	-1.364303965822035255e-08	2.245403793558452340e-08	-1.046215985660844532e-08
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424440225107436559e-04	-5.194145256189192908e-05	1.585670509162950397e-05	-4.324247785356857573e-06	9.950436039879049972e-07	-1.532448341773019954e-07	-1.089944385018635608e-08	2.123465658127089149e-08	-1.013190934503790999e-08
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357632022888452148e-04	-4.968544487554083454e-05	1.523843257982999932e-05	-4.183164314199104375e-06	9.737129308925637106e-07	-1.549395414317726219e-07	-7.898363770796701955e-09	1.985149793701928555e-08	-9.748618503394412701e-09
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302830621333324411e-04	-4.782681339705253834e-05	1.472594603740740753e-05	-4.064971254126835725e-06	9.552811654891333160e-07	-1.560445776831162359e-07	-5.490214717490919812e-09	1.870309532175135384e-08	-9.420582189770088237e-09
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250209675423712466e-04	-4.603508743847143682e-05	1.422915862426066921e-05	-3.949298861411388263e-06	9.367544264724634721e-07	-1.568511349181394466e-07	-3.227174291026849621e-09	1.759220764212375543e-08	-9.091689424823206983e-09
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199681962722312699e-04	-4.430800563377974843e-05	1.374767677567718911e-05	-3.836142867089737386e-06	9.181721038432121678e-07	-1.573802065431836505e-07	-1.103170358175133873e-09	1.652185024749408948e-08	-8.760703870195087471e-09
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151163384291177381e-04	-4.264335690442043773e-05	1.328111186813058712e-05	-3.725497191295170894e-06	8.995707167329483074e-07	-1.576516414547923802e-07	8.876236065819908965e-10	1.549387441433164788e-08	-8.427256680529993860e-09
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104578567394450970e-04	-4.103905413004766431e-05	1.282908419162662868e-05	-3.617349661806477132e-06	8.809779829035911139e-07	-1.576818808978514137e-07	2.750332761811166798e-09	1.450630710978600949e-08	-8.093849369103845769e-09
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052576218236107489e-04	-3.924090697584496981e-05	1.231959134198960511e-05	-3.494317098478688520e-06	8.593316860451872300e-07	-1.574331575765627984e-07	4.768205371919138297e-09	1.340154660637964791e-08	-7.709031465283421458e-09
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009931331559887175e-04	-3.776035074629818019e-05	1.189777719497842120e-05	-3.391536499443015595e-06	8.408456170012657297e-07	-1.569942455756769410e-07	6.370312519145321582e-09	1.249211971405624911e-08	-7.386240466364851554e-09
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689912777163728677e-05	-3.633372603565572848e-05	1.148932239635169547e-05	-3.291211016971604046e-06	8.224486164100687849e-07	-1.563630948239453227e-07	7.859879130781308077e-09	1.161468726118116794e-08	-7.072900749252203579e-09
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.296898935274616651e-05	-3.495919431608852419e-05	1.109386689313879637e-05	-3.193315258222834106e-06	8.041625438592358687e-07	-1.555538759183529768e-07	9.241951985532130221e-09	1.076922090868122376e-08	-6.769018500849800070e-09
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858256314775168395e-05	-3.341909936846811124e-05	1.064845984407488387e-05	-3.082131582452540586e-06	7.829955191147120916e-07	-1.544026827524305580e-07	1.072535656482160958e-08	9.825197865712103502e-09	-6.424204831920009052e-09
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498600092929517685e-05	-3.215150270147629588e-05	1.027995931526467127e-05	-2.989390209259569091e-06	7.650177752607071916e-07	-1.532536760951853470e-07	1.189208355343179456e-08	9.054021673888612789e-09	-6.135049955089786456e-09
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153360721014381296e-05	-3.093055480892945383e-05	9.923347368621568252e-06	-2.898977452019691879e-06	7.472132944007602616e-07	-1.519688256252969564e-07	1.296742926105146378e-08	8.319433769880417525e-09	-5.850051562707371242e-09
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.821957831691150778e-05	-2.975461054556188876e-05	9.578286440664627994e-06	-2.810861384829693074e-06	7.295983820294405645e-07	-1.505601400991838767e-07	1.395597651162488877e-08	7.621440525880079909e-09	-5.568784452926313593e-09
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452114751754664024e-05	-2.843748490165902659e-05	9.189885294970120500e-06	-2.710918675164089171e-06	7.093016315367332457e-07	-1.487734499480772999e-07	1.500464619446062695e-08	6.849978522674539184e-09	-5.247699726825499826e-09
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.148917048343638846e-05	-2.735374863225241556e-05	8.868752242523866885e-06	-2.627667395554453206e-06	6.921337423058044235e-07	-1.471303173021597138e-07	1.581804334294903588e-08	6.222303065771333321e-09	-4.980770170146054545e-09
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.857933162965117126e-05	-2.631015909184337805e-05	8.558162373540513168e-06	-2.546610465311502776e-06	6.751881791378016840e-07	-1.453942326239564504e-07	1.655641929605213409e-08	5.622727829306165588e-09	-4.723534036216124667e-09
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.578666684455622817e-05	-2.530523173168696617e-05	8.257804645616964150e-06	-2.467714977033339760e-06	6.584747411969208520e-07	-1.435745638074920363e-07	1.722343679153894327e-08	5.048893877179702722e-09	-4.477547028214151298e-09
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267057643437788596e-05	-2.417989910420856203e-05	7.919921338142741442e-06	-2.378349218451849071e-06	6.392803953931930063e-07	-1.413570079197906542e-07	1.791653393837833447e-08	4.411928010343328872e-09	-4.203702330417726736e-09
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.011635866224052376e-05	-2.325422629463147232e-05	7.640716106344883169e-06	-2.303998457155558129e-06	6.230983111408477374e-07	-1.393841081156932596e-07	1.844209587489953495e-08	3.894755062900650077e-09	-3.978354762763765653e-09
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766529036302591821e-05	-2.236312420485037994e-05	7.370813045009565972e-06	-2.231679421126749534e-06	6.071739536303248049e-07	-1.373528168291369345e-07	1.890844714611982386e-08	3.405021838350078482e-09	-3.759933672505436886e-09
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493034922686563756e-05	-2.136552848880549598e-05	7.067300118029771388e-06	-2.149820297528415557e-06	5.889314949704829038e-07	-1.349193931402382835e-07	1.938271299519855743e-08	2.869329066063803824e-09	-3.511780882135534087e-09
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.268843584723259391e-05	-2.054509993093533315e-05	6.816583266207645209e-06	-2.081764172965505931e-06	5.735885040203297595e-07	-1.327867919078677992e-07	1.973298361544302874e-08	2.439879156356057268e-09	-3.304561065359747983e-09
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.053719874564733432e-05	-1.975546055257475171e-05	6.574305188462693938e-06	-2.015614578970935621e-06	5.585181223485734516e-07	-1.306170438389979478e-07	2.003396168577344501e-08	2.035415996782610237e-09	-3.103697182228646043e-09
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.813732261638850243e-05	-1.887163043264366980e-05	6.301972724880655627e-06	-1.940799546618193400e-06	5.412825472456390401e-07	-1.280462456082530054e-07	2.032604177859614207e-08	1.591939845147544431e-09	-2.879122778259704074e-09
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617048696198364915e-05	-1.814485866656884901e-05	6.077105759946716067e-06	-1.878652158288328530e-06	5.268079177793746072e-07	-1.258153069197625216e-07	2.052852634218587468e-08	1.233452498937060181e-09	-2.696475445347298867e-09
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428332907239975087e-05	-1.744538252501761565e-05	5.859879295478022584e-06	-1.818292124724972787e-06	5.126105670893509391e-07	-1.235646624539603728e-07	2.068942467552863472e-08	8.930452209228653904e-10	-2.523719855919377256e-09
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.217820267806897752e-05	-1.666255944699289964e-05	5.615791126899157532e-06	-1.750075895352921039e-06	4.963993283579424872e-07	-1.209197820631990904e-07	2.082819840124282895e-08	5.190218461508024969e-10	-2.333231023731153881e-09
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045310357237055625e-05	-1.601900135785126728e-05	5.414316007239325056e-06	-1.693446083227641314e-06	4.828075811215388848e-07	-1.186410596069518600e-07	2.090833327120968402e-08	2.189007090160936296e-10	-2.177810614017854440e-09
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.852877433769517505e-05	-1.529890798420705246e-05	5.187973172987608030e-06	-1.629467943752141218e-06	4.673066853663714081e-07	-1.159746605947726145e-07	2.096035891638489350e-08	-1.065617664232004421e-10	-2.003674690245424876e-09
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695164312782166075e-05	-1.470699036259456498e-05	5.001173208349765188e-06	-1.576374254605865144e-06	4.543267725386941171e-07	-1.136869914478568104e-07	2.097241991374599541e-08	-3.638849970788047704e-10	-1.859120865024447854e-09
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.543845833828656298e-05	-1.413753236248754542e-05	4.820805322232676673e-06	-1.524850923775257876e-06	4.416284186987193806e-07	-1.114009384833268129e-07	2.095646969210496639e-08	-6.022958935262663722e-10	-1.718984417811016679e-09
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375065570514184244e-05	-1.350045998539741406e-05	4.618240236874133709e-06	-1.466676921581484627e-06	4.271656114317916084e-07	-1.087400173892090734e-07	2.090438986270975830e-08	-8.591089197807736569e-10	-1.562309971651967598e-09
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.236771034666848705e-05	-1.297686636016033333e-05	4.451128185547538722e-06	-1.418432413660564780e-06	4.150672282473620758e-07	-1.064679715754085772e-07	2.083269785075413971e-08	-1.063144722143768680e-09	-1.434921456697922844e-09
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.082528759160374715e-05	-1.239109140528737021e-05	4.263490574048129081e-06	-1.363985969267630239e-06	4.012963957299241034e-07	-1.038316833675661369e-07	2.071949362697396633e-08	-1.285074731747431832e-09	-1.295633793411319658e-09
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956146590086860537e-05	-1.190963788987438447e-05	4.108721386167450380e-06	-1.318852471720182402e-06	3.897847318935553811e-07	-1.015873615255537361e-07	2.059891930639574108e-08	-1.462753217864793321e-09	-1.184499721941503107e-09
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815200001324986957e-05	-1.137108524195587202e-05	3.934978131672696618e-06	-1.267935108503102894e-06	3.766923551025844115e-07	-9.898955507570173208e-08	2.043339132553845601e-08	-1.654946836739946731e-09	-1.063035759595132535e-09
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.699721450222349804e-05	-1.092856019709849320e-05	3.791698648902928881e-06	-1.225739252409033748e-06	3.657578765124182315e-07	-9.678254833123738438e-08	2.027234833414864413e-08	-1.806186099528453431e-09	-9.646209486125279970e-10
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.570928197745261525e-05	-1.043364640535877269e-05	3.630875729740106668e-06	-1.178147914739593966e-06	3.533339494514497471e-07	-9.423317364970160030e-08	2.006472175355201726e-08	-1.966205794144385426e-09	-8.548366827325049339e-10
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465389143829738823e-05	-1.002702082663191690e-05	3.498261990845561656e-06	-1.138717481018969292e-06	3.429678218024243179e-07	-9.207181008185838023e-08	1.987179938596652004e-08	-2.088999507883007631e-09	-7.639884531620588687e-10
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364147589429512803e-05	-9.635995954971616334e-06	3.370315469558455434e-06	-1.100509950325808659e-06	3.328585213755617157e-07	-8.993407446788667356e-08	1.966612524631943664e-08	-2.199624555991231232e-09	-6.764240887885305563e-10
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251245149954897090e-05	-9.198740093014453110e-06	3.226744335925133994e-06	-1.057438421040582792e-06	3.213824779070195777e-07	-8.747189320259163269e-08	1.941102720559542319e-08	-2.315311858853891169e-09	-5.793568784960883608e-10
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.158753535580538351e-05	-8.839522033191198644e-06	3.108399633508410781e-06	-1.021773585391702450e-06	3.118130652172944824e-07	-8.539043066462987840e-08	1.918021691830281532e-08	-2.404712782884667109e-09	-5.013204524320683932e-10
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.055615771107237921e-05	-8.437798670306290890e-06	2.975627104418269952e-06	-9.815839501254670340e-07	3.009538138205557754e-07	-8.299789766474154082e-08	1.889777513722711225e-08	-2.499667739015745002e-09	-4.172464804598004061e-10
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957382802735136348e-05	-8.053988273668669421e-06	2.848345122848387669e-06	-9.428760963005994027e-07	2.904170491121570271e-07	-8.064544838356800668e-08	1.860262371271854914e-08	-2.585445212911448657e-09	-3.405988242893058360e-10
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.876914067812799003e-05	-7.738708369690736194e-06	2.743454255876412969e-06	-9.108398786370587235e-07	2.816384140234306684e-07	-7.866152092245608191e-08	1.834102272110360176e-08	-2.651193270217848469e-09	-2.797640525949920598e-10
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787187427755496637e-05	-7.386226597489138157e-06	2.625803884269838043e-06	-8.747532022559384591e-07	2.716873826310244568e-07	-7.638539742406743174e-08	1.802753682886175658e-08	-2.718189167937509435e-09	-2.131729971960536091e-10
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.713678132054376887e-05	-7.096735800089949410e-06	2.528857342047255645e-06	-8.448915221247865937e-07	2.634036208531668872e-07	-7.446787629845445682e-08	1.775315904818408921e-08	-2.766775342623764953e-09	-1.588089942301450075e-10
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.631694766813253283e-05	-6.773118322804764916e-06	2.420120572640296350e-06	-8.112595086924562521e-07	2.540209834670794442e-07	-7.227041580677513347e-08	1.742789801533043230e-08	-2.812962198073622138e-09	-9.768412915979936922e-11
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564530277238038920e-05	-6.507357392403721493e-06	2.330532060979903412e-06	-7.834362224114335349e-07	2.462145076103661943e-07	-7.042151092923451977e-08	1.714513405908771016e-08	-2.844620074607787834e-09	-4.766950830889400663e-11
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489642466699494662e-05	-6.210288288499892947e-06	2.230075440379056453e-06	-7.521114405417291977e-07	2.373746195739304807e-07	-6.830568598498836809e-08	1.681097113417248861e-08	-2.873910973257884792e-09	7.128604637562352767e-12
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428303414229485371e-05	-5.966321159089881360e-06	2.147328568606937692e-06	-7.262061825719500076e-07	2.300210108092391333e-07	-6.652812937076802952e-08	1.652117405089777508e-08	-2.893766096162149162e-09	5.042533963354297382e-11
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.359915658440103560e-05	-5.693569477079619539e-06	2.054558412123627958e-06	-6.970501230179977372e-07	2.216952775940989035e-07	-6.449708512736752609e-08	1.617952934319915392e-08	-2.912303110553590172e-09	9.595649302791731550e-11
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.294792954717269041e-05	-5.433075187062422524e-06	1.965690853113191387e-06	-6.690051647784526734e-07	2.136363535906106414e-07	-6.251215592882364372e-08	1.583497804964423256e-08	-2.926155939279219075e-09	1.364408659907864408e-10
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241455326424137007e-05	-5.219169030957889692e-06	1.892505683448130888e-06	-6.458211740424093174e-07	2.069370582335000579e-07	-6.084710186275366495e-08	1.553834201789248879e-08	-2.933799374527022002e-09	1.679782337289596669e-10
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.181988463782249035e-05	-4.980109206726950478e-06	1.810470110448533235e-06	-6.197356653451037358e-07	1.993596889668276122e-07	-5.894643804674885799e-08	1.519191795932500305e-08	-2.937173894410640620e-09	2.020898440977988149e-10
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133273761004569890e-05	-4.783843234035464177e-06	1.742911596422318981e-06	-5.981737781442305555e-07	1.930654866575502787e-07	-5.735283427642171550e-08	1.489563309818438688e-08	-2.934825680197670602e-09	2.298436540039476749e-10
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.078948106687370551e-05	-4.564522226799589819e-06	1.667181549415615547e-06	-5.739157687418984181e-07	1.859511448113932302e-07	-5.553480585046168504e-08	1.455154917449629003e-08	-2.925881182283074445e-09	2.610343653690215904e-10
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027210364125889589e-05	-4.355158955485482556e-06	1.594655584845814049e-06	-5.505934122650233723e-07	1.790759544909755541e-07	-5.376125669888552456e-08	1.420921874811219298e-08	-2.911417950012040886e-09	2.904076181434048294e-10
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.848361321681356901e-06	-4.183283497528184330e-06	1.534946179057025884e-06	-5.313234861197066817e-07	1.733672980015932050e-07	-5.227662486776588994e-08	1.391714444299781556e-08	-2.895673984902355939e-09	3.136014657718803257e-10
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.375995593295109769e-06	-3.991202704079337837e-06	1.468040847688602221e-06	-5.096548600602258574e-07	1.669153671287404754e-07	-5.058620792008834479e-08	1.357791738720271623e-08	-2.874611230255113421e-09	3.377261620924729772e-10
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.926249128473664736e-06	-3.807792164273630758e-06	1.403986905569572122e-06	-4.888320415138693284e-07	1.606804784866089076e-07	-4.894071920892113410e-08	1.324036465825179435e-08	-2.851762876169031788e-09	3.581667639522501028e-10
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.557943407274366953e-06	-3.657201033375227701e-06	1.351264369041578211e-06	-4.716338831689600962e-07	1.555047584446190132e-07	-4.756550114429373709e-08	1.295283997845446847e-08	-2.830707090691699287e-09	3.730820944790004917e-10
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.147390046967921293e-06	-3.488931563402087810e-06	1.292198222746677118e-06	-4.523009100342312608e-07	1.496587661472326451e-07	-4.600116271610367792e-08	1.262029771180927589e-08	-2.803853104802732384e-09	3.882308005751809789e-10
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.756462763494274116e-06	-3.328331913902152773e-06	1.235655789575876220e-06	-4.337271686584256600e-07	1.440154325273181262e-07	-4.447893607778151045e-08	1.229173343168534646e-08	-2.773920386445655937e-09	4.017963435465807993e-10
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.436228079839855987e-06	-3.196525999549293867e-06	1.189114534659370648e-06	-4.183885505844210863e-07	1.393360347351708533e-07	-4.320685994419576155e-08	1.201393963004496656e-08	-2.745336920285169569e-09	4.128222527653078228e-10
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.079131783499331327e-06	-3.049287965133305238e-06	1.136970117018878879e-06	-4.011478501563888561e-07	1.340558395622598263e-07	-4.176028846625295573e-08	1.169466796916243699e-08	-2.708617778950450218e-09	4.252354859674299848e-10
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.739084361106589681e-06	-2.908782318488378891e-06	1.087060067394634793e-06	-3.845885264261920172e-07	1.289620107594410288e-07	-4.035396913078230258e-08	1.138032282266093249e-08	-2.669213434796617202e-09	4.366596922501198469e-10
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.460613251222641261e-06	-2.793465956136212831e-06	1.045991850026148435e-06	-3.709188637577171283e-07	1.247389953917011464e-07	-3.918049681384029038e-08	1.111456262686023711e-08	-2.634094593713233958e-09	4.452267389550406478e-10
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.150233319657795892e-06	-2.664620679519155832e-06	9.999990232501166638e-07	-3.555611507909675501e-07	1.199730920268116380e-07	-3.784860605410832283e-08	1.080851983531660711e-08	-2.592473410739740109e-09	4.532854294454508839e-10
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.854769283639397963e-06	-2.541616005646825147e-06	9.559920988110056315e-07	-3.408165504890325490e-07	1.153744421362994199e-07	-3.655645635747988554e-08	1.050662164538030750e-08	-2.550918276021272737e-09	4.588850856554389741e-10
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.573508706023482408e-06	-2.424206171034838949e-06	9.138878539003937268e-07	-3.266620543452123286e-07	1.109385266215397530e-07	-3.530296090778431648e-08	1.020930273819750944e-08	-2.509163324301622858e-09	4.624609289314449623e-10
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.343201835508663535e-06	-2.327850146827933602e-06	8.792507802659935039e-07	-3.149821046894702486e-07	1.072628671782176574e-07	-3.425829503543625814e-08	9.958576012021992099e-09	-2.472761979853527593e-09	4.644382922190400859e-10
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.086464816937496681e-06	-2.220230077463074273e-06	8.404632983632602395e-07	-3.018634740687164810e-07	1.031188062515067760e-07	-3.307307111698575907e-08	9.671413793847801775e-09	-2.429056768687484573e-09	4.660819260169608682e-10
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.841949102084197399e-06	-2.117561259905028478e-06	8.033466694391427400e-07	-2.892707123468252478e-07	9.912632637582607195e-08	-3.192276090148807701e-08	9.390575855591364545e-09	-2.383492782878495871e-09	4.676310985788646299e-10
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609068045922745484e-06	-2.019620642729028792e-06	7.678303202295196278e-07	-2.771836984070379427e-07	9.528058892468906586e-08	-3.080662189885922141e-08	9.116123901223072720e-09	-2.336204817240511232e-09	4.691653457377117121e-10
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.387327971073407519e-06	-1.926185798701413818e-06	7.338527717429033390e-07	-2.655843171530947627e-07	9.157588307397141178e-08	-2.972441803166419881e-08	8.847625099133353431e-09	-2.287973436771709625e-09	4.702276548357209332e-10
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.205763629545643931e-06	-1.849517670150027507e-06	7.059079255616648372e-07	-2.560165341343567491e-07	8.850834764472370933e-08	-2.882366149272267360e-08	8.621881243100374422e-09	-2.246487684772253283e-09	4.704029254104386972e-10
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.003426668288185423e-06	-1.763866475974459739e-06	6.746275831746594315e-07	-2.452753748071072927e-07	8.505046616363541672e-08	-2.780391131823200554e-08	8.363250583272047891e-09	-2.198620701892313603e-09	4.693333597563430395e-10
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.810851405528472348e-06	-1.682109301542454853e-06	6.447140967858617525e-07	-2.349712360281948971e-07	8.171799093754946322e-08	-2.681724142870565744e-08	8.109494499627540909e-09	-2.151791699282057474e-09	4.666637123105716734e-10
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.627562365191294730e-06	-1.604087758832092642e-06	6.161085573146540349e-07	-2.250872483209120198e-07	7.850754803246254313e-08	-2.586245094874939313e-08	7.860957825716603360e-09	-2.105626432765648926e-09	4.628064309144937621e-10
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453087800877238380e-06	-1.529652920538259838e-06	5.887525743267400952e-07	-2.156067646886889229e-07	7.541610490602041289e-08	-2.493820649690751515e-08	7.618094862068140379e-09	-2.059588063791798368e-09	4.582961817781371733e-10
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310198891676044082e-06	-1.468594316159201043e-06	5.662552072185848132e-07	-2.077892685839225189e-07	7.285872905577412893e-08	-2.416930601185569302e-08	7.414784124852467356e-09	-2.019823789370367787e-09	4.543127282910669478e-10
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.150861383109479405e-06	-1.400428934560547027e-06	5.410671257878569628e-07	-1.990145558185525094e-07	6.998024760676926379e-08	-2.329833529918824523e-08	7.183610557170919659e-09	-1.972660564825634488e-09	4.499546127544507904e-10
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999105288719807249e-06	-1.335424887349669516e-06	5.169740984784061598e-07	-1.905984321195301686e-07	6.721114411330293705e-08	-2.245487102628196342e-08	6.958781666741320352e-09	-1.924853635497869864e-09	4.458577351942642878e-10
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.854617877296584883e-06	-1.273428107154643180e-06	4.939345377397493127e-07	-1.825277130372517905e-07	6.454681002687525811e-08	-2.163871278095018982e-08	6.739806921963158960e-09	-1.877016965593242997e-09	4.416355998895477417e-10
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717090024330572416e-06	-1.214285644357443011e-06	4.719073007710714508e-07	-1.747893402787416620e-07	6.198265888156846249e-08	-2.084967052492929197e-08	6.526192006188501292e-09	-1.829768968248088272e-09	4.368973512531842051e-10
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586214911667958637e-06	-1.157845969039865126e-06	4.508515554125974446e-07	-1.673703592865530736e-07	5.951414957001377714e-08	-2.008755088794230573e-08	6.317450162367509847e-09	-1.783718409859322705e-09	4.312587491129091072e-10
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.461681618648973877e-06	-1.103977168086545499e-06	4.307262467266301593e-07	-1.602581530827854042e-07	5.713755393480107019e-08	-1.935179396717214032e-08	6.113389899433625391e-09	-1.739092704250932113e-09	4.246172440047271451e-10
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343170611965160668e-06	-1.052579729011844421e-06	4.114897212827504317e-07	-1.534406063120947198e-07	5.485049605713974157e-08	-1.864121810231970859e-08	5.914317153097913222e-09	-1.695476728228621807e-09	4.173452642405182387e-10
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246141768552722749e-06	-1.010419226124479501e-06	3.956772619864588822e-07	-1.478224337312732631e-07	5.295973542663612640e-08	-1.805125982213610831e-08	5.747919798093477395e-09	-1.658535636460021176e-09	4.109255401679835096e-10
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.137972789470347633e-06	-9.633581316853265375e-07	3.779816773047186691e-07	-1.415203890557559645e-07	5.083306115831823886e-08	-1.738418322882284129e-08	5.559040929722833772e-09	-1.615539300223119946e-09	4.035831538905042562e-10
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.034933191901875795e-06	-9.184957455219811911e-07	3.610584307265876160e-07	-1.354791912927770140e-07	4.878947753273094062e-08	-1.673887881797033299e-08	5.376077476040379726e-09	-1.572286813974265780e-09	3.967284919859478217e-10
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936793983868034404e-06	-8.757284032719629543e-07	3.448761003403238516e-07	-1.296886762884613915e-07	4.682575126144856631e-08	-1.611491294973560686e-08	5.198775547466852369e-09	-1.528993290133738649e-09	3.902472081417750997e-10
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843361068903868454e-06	-8.349491815476652878e-07	3.294071721339888015e-07	-1.241393856911326334e-07	4.493824945562790799e-08	-1.551216689674868931e-08	5.026642147400062340e-09	-1.486145906831332112e-09	3.838158352920529485e-10
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754441989268236112e-06	-7.960519480863425782e-07	3.146243588706245887e-07	-1.188219358765735713e-07	4.312336459123205972e-08	-1.493052434007315394e-08	4.859186804519227515e-09	-1.444229501780292578e-09	3.771123134634788497e-10
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.669845411615932465e-06	-7.589318632241083100e-07	3.005005463163499110e-07	-1.137270210770180787e-07	4.137753841357487437e-08	-1.436985866445869466e-08	4.695931472592284436e-09	-1.403715174817051120e-09	3.698242808056254339e-10
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589369153703778919e-06	-7.235031363447992473e-07	2.870075980423278203e-07	-1.088456697264007891e-07	3.969806105531134288e-08	-1.382962969428366730e-08	4.536726585150987236e-09	-1.364695904447428161e-09	3.619120122804655569e-10
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512796882503818862e-06	-6.897039025080636049e-07	2.741160254122170564e-07	-1.041693144616850475e-07	3.808329056662963582e-08	-1.330877281195416338e-08	4.381837928518000797e-09	-1.326786386896443336e-09	3.536806971621222774e-10
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439912872347806627e-06	-6.574742737714102818e-07	2.617964594930533733e-07	-9.968947401109685859e-08	3.653166531639158308e-08	-1.280619703031147330e-08	4.231556190570528390e-09	-1.289573180108240331e-09	3.454556201953472257e-10
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370503016747317878e-06	-6.267548090670143335e-07	2.500197514507072452e-07	-9.539773051294256428e-08	3.504163521910534418e-08	-1.232081955264732984e-08	4.086169831232294832e-09	-1.252645975906191840e-09	3.375595978068750494e-10
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304370059914334667e-06	-5.974837896083692985e-07	2.387587535291846061e-07	-9.128598021666534472e-08	3.361144654098376267e-08	-1.185173585932031730e-08	3.945841628460716676e-09	-1.215728442644312761e-09	3.302164643423569230e-10
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241380029672466619e-06	-5.695889273131517656e-07	2.279937489167325446e-07	-8.734719845061177199e-08	3.223848655351585110e-08	-1.139873802061410772e-08	3.810232542938005460e-09	-1.179076886833474888e-09	3.232570033143504356e-10
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181415608925984786e-06	-5.429956776653998807e-07	2.177069984351723067e-07	-8.357467075109436892e-08	3.091994100335937831e-08	-1.096179438372322939e-08	3.678879236175793836e-09	-1.143080111678089956e-09	3.164141106752741181e-10
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124360347594744428e-06	-5.176300499891400645e-07	2.078808939071726995e-07	-7.996173230927437944e-08	2.965301652118625066e-08	-1.054087345786176120e-08	3.551321830216582540e-09	-1.108123996588149353e-09	3.094226883215995538e-10
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070097641406947608e-06	-4.934196574532887887e-07	1.984978457479575700e-07	-7.650178444598689753e-08	2.843498980632551920e-08	-1.013591713352063632e-08	3.427124507985778896e-09	-1.074569968503574657e-09	3.020347690404518167e-10
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018493835770334165e-06	-4.703113010443018234e-07	1.895384283345249459e-07	-7.318857649467545174e-08	2.726403055839455390e-08	-9.746394285360883441e-09	3.306219414997645600e-09	-1.042395703383427936e-09	2.942719340486956061e-10
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.694009276200917104e-07	-4.482681423057282439e-07	1.809816761995008113e-07	-7.001616004704266915e-08	2.613906921470800804e-08	-9.371372396203659141e-09	3.188851442781148733e-09	-1.011252807603301565e-09	2.863847906734238505e-10
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.226715069582783897e-07	-4.272541285327358234e-07	1.728067234992300699e-07	-6.697863857907884309e-08	2.505906813453986595e-08	-9.009912704271755478e-09	3.075273748380993949e-09	-9.807849185426560279e-10	2.786294983842983991e-10
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.781592584450003311e-07	-4.072334670036557456e-07	1.649928588986864605e-07	-6.407015885007674168e-08	2.402299698662753201e-08	-8.661083501666114549e-09	2.965737487770609617e-09	-9.506384188938241157e-10	2.712602414261289999e-10
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.357356103486159985e-07	-3.881667506173917578e-07	1.575215703183936245e-07	-6.128513062653624634e-08	2.302957741328183002e-08	-8.324172524443737363e-09	2.860343994904656454e-09	-9.206089860048738100e-10	2.644252800849209474e-10
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.953226789898322506e-07	-3.700032961129831271e-07	1.503805912009223565e-07	-5.861866172791151904e-08	2.207677799894877434e-08	-7.999107160681247199e-09	2.758752348398030467e-09	-8.909315165048052856e-10	2.579613043444181387e-10
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.515112640666355691e-07	-3.502838171395477381e-07	1.426097706921498666e-07	-5.571037141522294545e-08	2.103483550954538130e-08	-7.642167332156757419e-09	2.646763751987787002e-09	-8.578486677456393471e-10	2.507463213434459873e-10
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.151783941957902099e-07	-3.338797566119085498e-07	1.361395146842693037e-07	-5.328205911170347168e-08	2.016183192569214694e-08	-7.342638828600030054e-09	2.551907143671734600e-09	-8.299813373557307825e-10	2.443393330867676814e-10
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.806412792988789829e-07	-3.182175536174810008e-07	1.299648177016806747e-07	-5.095758026007724838e-08	1.932282263838054853e-08	-7.055037162217873297e-09	2.459587518957246088e-09	-8.034022473089334481e-10	2.376482586745067663e-10
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.478081435398367179e-07	-3.032668532449844884e-07	1.240719131598258292e-07	-4.873268160416599401e-08	1.851669425599795507e-08	-6.778824316954397683e-09	2.369834005940634461e-09	-7.779967224078364990e-10	2.307464698121000778e-10
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.165764222836657990e-07	-2.890070142630004872e-07	1.184457846614932104e-07	-4.660331053104165170e-08	1.774279346830892814e-08	-6.513201738672019537e-09	2.282875226368202236e-09	-7.534593945510085298e-10	2.238375872216968982e-10
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.868442000652144113e-07	-2.754176168647817765e-07	1.130715132757015897e-07	-4.456544481069290277e-08	1.700047511448665984e-08	-6.257374563375477082e-09	2.198939690970457727e-09	-7.294856127720405522e-10	2.171247749820756351e-10
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.585104484231538643e-07	-2.624783429615436749e-07	1.079343069997441505e-07	-4.261509243837035869e-08	1.628909605484681466e-08	-6.010555829322096752e-09	2.118252763627427790e-09	-7.057743063502115472e-10	2.108087858348472423e-10
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.314944675915347309e-07	-2.501634908881555685e-07	1.030219969001701626e-07	-4.074847378805633664e-08	1.560769721476648018e-08	-5.772241200309319521e-09	2.040850552569435370e-09	-6.822010693906900666e-10	2.049698560223509227e-10
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.021795943899181943e-07	-2.368072332159384592e-07	9.767419668439720957e-08	-3.871337975969502505e-08	1.486363258415485109e-08	-5.510354709431260176e-09	1.955983378630188765e-09	-6.557131908589946474e-10	1.986813011325377284e-10
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.778532725239915399e-07	-2.257066816120152436e-07	9.322055788100805335e-08	-3.701485366630584224e-08	1.424107334615576181e-08	-5.290487997530131936e-09	1.884448828291175963e-09	-6.332220641868806388e-10	1.933126202244293670e-10
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.547246212297471176e-07	-2.151143584643712332e-07	8.897079744105209502e-08	-3.538957403747748671e-08	1.364340231164373941e-08	-5.079397465008746850e-09	1.815068528856173083e-09	-6.116391028958394783e-10	1.878810998084772279e-10
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.327536042050752044e-07	-2.049961330798313969e-07	8.491803292645250676e-08	-3.383432066445105133e-08	1.306912811095345841e-08	-4.877107483399572801e-09	1.747534408438453260e-09	-5.911650381584160256e-10	1.822441987517039640e-10
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.118767463539524713e-07	-1.953349583133423439e-07	8.105246652797368818e-08	-3.234623652296641316e-08	1.251757074883299669e-08	-4.683137008861731793e-09	1.681914649835137392e-09	-5.716663206709674476e-10	1.764809781235208161e-10
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.920218821327777979e-07	-1.861203951134961467e-07	7.736322769757000550e-08	-3.092261584732225339e-08	1.198836350765415990e-08	-4.496813756045757074e-09	1.618421053470592188e-09	-5.528821177904679156e-10	1.707549181654769779e-10
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.704901069479042927e-07	-1.761230597093285218e-07	7.334901995500464069e-08	-2.937111025964760766e-08	1.141045648469639687e-08	-4.292380212856525891e-09	1.548730484561073851e-09	-5.319568882553039235e-10	1.644647516210898579e-10
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.525852508304311915e-07	-1.678305130860812546e-07	7.000146602049448057e-08	-2.807660710847273098e-08	1.092790883773776562e-08	-4.120211862180739465e-09	1.490492711576367776e-09	-5.138396669716747522e-10	1.593597483307018873e-10
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.355034741128846191e-07	-1.599442480606530042e-07	6.679986071639109623e-08	-2.683831556092502666e-08	1.046615508212883303e-08	-3.953983629986633038e-09	1.434787165530569001e-09	-4.958478434854485469e-10	1.546545592146224841e-10
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.192258128195113468e-07	-1.524374752463743091e-07	6.374048325057033742e-08	-2.565387380110453305e-08	1.002396421001327721e-08	-3.793822760883233190e-09	1.381299729389711948e-09	-4.781831319935740170e-10	1.502090696676418900e-10
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.015852732678767583e-07	-1.442882143108486873e-07	6.041374017951813529e-08	-2.436316719988255843e-08	9.540955391372613626e-09	-3.618404098694159228e-09	1.322466674031490678e-09	-4.586703284109294340e-10	1.452562421350151465e-10
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.869727644473839057e-07	-1.375035709740979348e-07	5.764743537059215738e-08	-2.328626853231694276e-08	9.136488871455815425e-09	-3.471749844063859189e-09	1.272630899333300756e-09	-4.424264115435092257e-10	1.408690106397062895e-10
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.731047483521682896e-07	-1.310175203888579979e-07	5.501172750411799694e-08	-2.225601364392645228e-08	8.747860118674149977e-09	-3.331514850952789335e-09	1.224075388160948074e-09	-4.271072096753476015e-10	1.363243055601658815e-10
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.599350723555356220e-07	-1.248221840385840548e-07	5.249935821399997644e-08	-2.127054554045088365e-08	8.374718616358029498e-09	-3.197253633924535396e-09	1.176910012758468119e-09	-4.125634962994047663e-10	1.317075390291405756e-10
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.456726865119542884e-07	-1.180926207408560260e-07	4.976885438593555433e-08	-2.019688449220458046e-08	7.967016799537804428e-09	-3.050404661358179083e-09	1.124961542089327994e-09	-3.966077380704212595e-10	1.265120891821998636e-10
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.338254701416362456e-07	-1.125067414162484045e-07	4.749393606045015511e-08	-1.930148861307044182e-08	7.626490357611970669e-09	-2.927052599137466247e-09	1.081436525423751257e-09	-3.829822073263484908e-10	1.221837082680060595e-10
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.225160919894968130e-07	-1.071986292864325259e-07	4.531757332822313170e-08	-1.844540036581899389e-08	7.300900292598648419e-09	-2.807934982776410733e-09	1.039904234739352538e-09	-3.694512688610404589e-10	1.181883735155600581e-10
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.117173837459929567e-07	-1.021558039410934862e-07	4.323521154715262609e-08	-1.762692146846015190e-08	6.989666016429622920e-09	-2.692880617543894981e-09	1.000306539149890691e-09	-3.560057740271459968e-10	1.145238006801708869e-10
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.999934375535357993e-07	-9.669180979560706094e-08	4.096838395947401631e-08	-1.673542967802043499e-08	6.650338427980320917e-09	-2.566579045450426962e-09	9.570618537477611459e-10	-3.409682307086246789e-10	1.105886408312294351e-10
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.902692409254205708e-07	-9.215009186997768064e-08	3.908209980345654381e-08	-1.599193973672931811e-08	6.366683486049539474e-09	-2.460804962629117674e-09	9.206603893927346420e-10	-3.283001752316571495e-10	1.072298367064102236e-10
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.810381218663302091e-07	-8.781079829955215599e-08	3.728495267577544252e-08	-1.528085536584492822e-08	6.094413627509731085e-09	-2.359639353136796818e-09	8.853032869202259518e-10	-3.162765864875962420e-10	1.038230499085989717e-10
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.710761921876495593e-07	-8.307943479740045452e-08	3.533705364031707216e-08	-1.450591608613005292e-08	5.796231738767196327e-09	-2.249711015009461449e-09	8.459397391576311692e-10	-3.034520583655620369e-10	9.977895764519435310e-11
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.628358331418388892e-07	-7.913581000951330530e-08	3.371927849159094491e-08	-1.385954033237860740e-08	5.546503726015337085e-09	-2.158065785792416604e-09	8.125480129810994510e-10	-2.928754383293262873e-10	9.619553948721990605e-11
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.550001394512976980e-07	-7.537532135186641790e-08	3.217607869691583393e-08	-1.324159924704118076e-08	5.307168213884881534e-09	-2.070165461644143205e-09	7.803292956710385834e-10	-2.827042463911187030e-10	9.268237025553579635e-11
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.464920561164102034e-07	-7.130175279543428009e-08	3.049609792437364472e-08	-1.256880276377630837e-08	5.046314821509639448e-09	-1.973692608575015421e-09	7.451772848108985589e-10	-2.713377028363450451e-10	8.888959862287858508e-11
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.393983546255109374e-07	-6.793264447750818927e-08	2.909296644318896298e-08	-1.200813037736914670e-08	4.829077307443667228e-09	-1.892275307962151637e-09	7.160614153988986509e-10	-2.614265041697422119e-10	8.587373101835909117e-11
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.316742732107177654e-07	-6.429264289686286695e-08	2.756252203034367804e-08	-1.139784082515300842e-08	4.592764232707868166e-09	-1.802570505177251556e-09	6.845490852268980581e-10	-2.501705908905554351e-10	8.274404343058442602e-11
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.252524881079819957e-07	-6.127460102161595619e-08	2.628705059171184745e-08	-1.088916206655718328e-08	4.395640394889523963e-09	-1.727216388218817723e-09	6.582402281483646614e-10	-2.405543857386896097e-10	8.017090955064727799e-11
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.191467988906855015e-07	-5.839640468682070722e-08	2.507073336641937651e-08	-1.040287268479918448e-08	4.206765279897413894e-09	-1.654990992051595229e-09	6.328511817997163236e-10	-2.313153390464622309e-10	7.764703626361153300e-11
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.125579681116448560e-07	-5.525890024519616596e-08	2.375274937715740460e-08	-9.873014655220317658e-09	4.000089288672054097e-09	-1.576520401772319635e-09	6.046462660996515118e-10	-2.214117233095854827e-10	7.469580180517190586e-11
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.071249319802429230e-07	-5.263526101611616665e-08	2.266085637101086394e-08	-9.430906807450945451e-09	3.826727944990555588e-09	-1.511439853509270588e-09	5.805386381379839576e-10	-2.133860506262099551e-10	7.200564552821316823e-11
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.012599923802805823e-07	-4.977693797022585527e-08	2.147735013649296708e-08	-8.949307029648364890e-09	3.637117574449666400e-09	-1.440685785413896628e-09	5.538224727748898592e-10	-2.047657495302063092e-10	6.890500397506803560e-11
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.639709144025863447e-08	-4.740100574670540886e-08	2.049292916773244286e-08	-8.547894743189464885e-09	3.478704420664225861e-09	-1.381501855363851655e-09	5.313669413669947646e-10	-1.975276830364509307e-10	6.626716090935265355e-11
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.175525084465586544e-08	-4.514414500890671722e-08	1.955144570950462516e-08	-8.164469555352437067e-09	3.327327890620183044e-09	-1.324449734815689756e-09	5.099473413945727686e-10	-1.904088164806415471e-10	6.379047064946228623e-11
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.668798081774219920e-08	-4.271205891118731949e-08	1.852271138101246656e-08	-7.747456196200699550e-09	3.162931402880891389e-09	-1.261415074642960987e-09	4.869119464042915045e-10	-1.822469581154686031e-10	6.125087878196834005e-11
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.245649273383327246e-08	-4.070427426611218856e-08	1.766271231437440390e-08	-7.400202746943040922e-09	3.026196131100177594e-09	-1.208170587563502818e-09	4.679102347420255308e-10	-1.751290838605373825e-10	5.924922402106688801e-11
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.785922534347005173e-08	-3.853113969456701413e-08	1.672641097695532287e-08	-7.022311923142736038e-09	2.877309619281319248e-09	-1.149763691520695317e-09	4.472233817956940743e-10	-1.671963589962342345e-10	5.710273706819793168e-11
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.405179904222451871e-08	-3.672259031795894883e-08	1.594846338579440424e-08	-6.707273109117667264e-09	2.752871933756429347e-09	-1.101014444312530354e-09	4.297808692670513756e-10	-1.605783300121545225e-10	5.525527705106081785e-11
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.995356134313439816e-08	-3.474622001637388428e-08	1.510724371010019372e-08	-6.363914029323231595e-09	2.616598599305549005e-09	-1.048247973532051939e-09	4.103156064553057949e-10	-1.535550117034402411e-10	5.307055549826352638e-11
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.658332092589178494e-08	-3.308943740919653102e-08	1.441184506852900919e-08	-6.077327811700707025e-09	2.502213117768645999e-09	-1.004645900713369427e-09	3.936124738108594321e-10	-1.479140413457696477e-10	5.106880577154631814e-11
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.294991884921870076e-08	-3.128253748895280381e-08	1.365895182598446407e-08	-5.765145814757397605e-09	2.377104441171235966e-09	-9.573355516198015703e-10	3.750841895756543947e-10	-1.418801348663158637e-10	4.876454861741731233e-11
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.993662023861996827e-08	-2.978116526430254938e-08	1.303269732349405965e-08	-5.505039056714357747e-09	2.272644629286116940e-09	-9.177691464594636612e-10	3.595379269616067532e-10	-1.368105826255644667e-10	4.681456835641717023e-11
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.665271929976389221e-08	-2.816100777596256055e-08	1.234929900724888939e-08	-5.222246955973367844e-09	2.159100580521215828e-09	-8.741966354035549955e-10	3.427396432494099259e-10	-1.310775653297142806e-10	4.475749765907245610e-11
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.389836886408830849e-08	-2.682924207123731972e-08	1.177617510413562208e-08	-4.987052206218138698e-09	2.064883797389018024e-09	-8.372098062886103996e-10	3.290162327944954118e-10	-1.259977048782617785e-10	4.316873895574837725e-11
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.088803034750299754e-08	-2.539637431015397266e-08	1.114952118407520999e-08	-4.731456753660439144e-09	1.962651388445816787e-09	-7.963426537568123706e-10	3.142952611070674805e-10	-1.201977712672600866e-10	4.154370683021339899e-11
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.838289850117282260e-08	-2.420987120124667537e-08	1.062709770284897167e-08	-4.518607625269599709e-09	1.877480036235671624e-09	-7.620270799457643768e-10	3.020450268843956272e-10	-1.152543064133354381e-10	4.021151522331734739e-11
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.567743934749490626e-08	-2.291797502899189873e-08	1.006094265402210516e-08	-4.286798631639105141e-09	1.784463788980433707e-09	-7.247139098568518642e-10	2.885139545219981825e-10	-1.099050764542864027e-10	3.869999251225156431e-11
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.345617400849504368e-08	-2.183323431496578303e-08	9.593624838213353009e-09	-4.093247375384195301e-09	1.706388798457264077e-09	-6.939373675098779766e-10	2.768800932686756041e-10	-1.056092423707192666e-10	3.731260554957896339e-11
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.107912347107322740e-08	-2.064129410416865159e-08	9.090528138178013545e-09	-3.882091034942815289e-09	1.620702498031135574e-09	-6.608698221894319362e-10	2.637699533462388078e-10	-1.011511407669681388e-10	3.563952916637990846e-11
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.884966715722377101e-08	-1.950569895106546678e-08	8.616370380703077187e-09	-3.681446605026229497e-09	1.538928194146974856e-09	-6.296579302409598392e-10	2.510510916476144015e-10	-9.701818503301333134e-11	3.395401035863272792e-11
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.699904244495992610e-08	-1.856308858703641615e-08	8.221753110753839124e-09	-3.514356756143941126e-09	1.470709856189470890e-09	-6.035370442535532857e-10	2.404106262681477462e-10	-9.353418406838459551e-11	3.253880701887439502e-11
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.497475579878041029e-08	-1.754960899711416479e-08	7.789992914840614454e-09	-3.332912374441860455e-09	1.396698485552556358e-09	-5.746665249755495445e-10	2.289985665148988352e-10	-8.955121596920280674e-11	3.106881607504957736e-11
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.326817692538430919e-08	-1.672086479402867371e-08	7.426556657262100058e-09	-3.182255153498724425e-09	1.335430078999062607e-09	-5.500394475256967428e-10	2.197668994592653916e-10	-8.597891552633175107e-11	2.995503293715224641e-11
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.139750594073439078e-08	-1.583207783950380091e-08	7.028355435544877464e-09	-3.018716231575661661e-09	1.269047134320668444e-09	-5.227650659460846034e-10	2.099227487276493496e-10	-8.188208432983541965e-11	2.882759429568498932e-11
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.962400944951996887e-08	-1.499430550508885308e-08	6.650201089206630132e-09	-2.863639061092617700e-09	1.206070301140948671e-09	-4.966804802870171485e-10	2.005969351413708071e-10	-7.790921876122128863e-11	2.777386981673664842e-11
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.816181717122288175e-08	-1.429395728191812308e-08	6.337185451964841307e-09	-2.734272609936497090e-09	1.153373024625266143e-09	-4.750450269027160981e-10	1.926705170419874810e-10	-7.464799445578168816e-11	2.684597702927885968e-11
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.660335462346901709e-08	-1.352109958613244716e-08	6.001325504414699954e-09	-2.592980631349407845e-09	1.095480044735802772e-09	-4.518992192782932394e-10	1.836746749354739554e-10	-7.128647883942525351e-11	2.570829298948296823e-11
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.533327517781415667e-08	-1.286778204896281873e-08	5.725645767423591660e-09	-2.474831744340917420e-09	1.046772189806700847e-09	-4.329677743520316023e-10	1.758589520456929303e-10	-6.865167722555294254e-11	2.464826491265782816e-11
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.396948583371596492e-08	-1.215291151583201485e-08	5.428136674213331394e-09	-2.346070921107058733e-09	9.934769129429095309e-10	-4.125241719070262356e-10	1.671598189052688205e-10	-6.586286684860321329e-11	2.342774235697289410e-11
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.267842667231519631e-08	-1.147809549579618139e-08	5.145835765108120510e-09	-2.224007533213117757e-09	9.428724927474977751e-10	-3.930069340494706958e-10	1.588952195629421875e-10	-6.317159530322038220e-11	2.226838091311665163e-11
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.159142535764189519e-08	-1.092550525144090394e-08	4.908433702534215165e-09	-2.122706754507672153e-09	9.009328960925942120e-10	-3.764078045059394846e-10	1.521715757266791384e-10	-6.078294700272432975e-11	2.136181392819211308e-11
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.038558059785621257e-08	-1.033967282694582059e-08	4.645985336350740861e-09	-2.013102982290222040e-09	8.557129166438949024e-10	-3.577881817733813183e-10	1.451574842210288517e-10	-5.793991442788092202e-11	2.048540127549289692e-11
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.922732650373360599e-08	-9.794869161299677438e-09	4.394311681577004054e-09	-1.909527198546190429e-09	8.130727979636399735e-10	-3.397220450453248983e-10	1.386953882955341555e-10	-5.506841806780537269e-11	1.972659422442517761e-11
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.826300467281708086e-08	-9.344115295610300906e-09	4.184498594386777740e-09	-1.823335314949770438e-09	7.775763148074302244e-10	-3.245677155724560324e-10	1.333256666078354871e-10	-5.263129633748431509e-11	1.910356961658252177e-11
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.722857072452239668e-08	-8.849876737985508741e-09	3.958373139409438309e-09	-1.729324581904937924e-09	7.387380731243706300e-10	-3.082218254516297673e-10	1.273232076035609444e-10	-5.004435194325628326e-11	1.837528001204911148e-11
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.627688899856921754e-08	-8.369482999011503097e-09	3.748440757120947014e-09	-1.639536323775755295e-09	7.014077524602914300e-10	-2.931257544899927577e-10	1.212813704942004490e-10	-4.777516857119059646e-11	1.756950998654807094e-11
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.550709616156361889e-08	-7.960638055127340780e-09	3.577116173141721972e-09	-1.564311474942280581e-09	6.699447978815218412e-10	-2.808683957897244456e-10	1.159834168833978272e-10	-4.602749989866253565e-11	1.680969001022565201e-11
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.468301087900761853e-08	-7.512187878885041964e-09	3.392659343532627115e-09	-1.482283684123463123e-09	6.355052990386942861e-10	-2.676719761930465534e-10	1.100721480546188394e-10	-4.419069614407910672e-11	1.593386124807942034e-11
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.390091510107433815e-08	-7.089888061474030734e-09	3.217313337751680410e-09	-1.404601115346814076e-09	6.028427346452495755e-10	-2.550461030958777746e-10	1.044822173156898919e-10	-4.240562952320206018e-11	1.510930819648349501e-11
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.314285797662275922e-08	-6.700016071104984525e-09	3.047995249606877819e-09	-1.331405762581652394e-09	5.721191241266828878e-10	-2.426859082445090645e-10	9.938699462925268237e-11	-4.054908849112818297e-11	1.439709483329952390e-11
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.249225670665024201e-08	-6.387001435295570918e-09	2.903554822124261370e-09	-1.270991050892082543e-09	5.468460030394226302e-10	-2.319744941506120872e-10	9.538670733995698740e-11	-3.882332507599778249e-11	1.388606056680012126e-11
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.177235662560453278e-08	-6.054879666742680683e-09	2.744197947398639668e-09	-1.205646741153464924e-09	5.195630167363196268e-10	-2.200246155502996238e-10	9.119443343751380798e-11	-3.681773026130611324e-11	1.338523406510462032e-11
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.108958938416699398e-08	-5.742073189283196453e-09	2.592878405015875325e-09	-1.143723279319403430e-09	4.936993731965654931e-10	-2.086090028173761406e-10	8.722779444446272736e-11	-3.488112223698303997e-11	1.291667700153998910e-11
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.045630142260503089e-08	-5.440289012604047672e-09	2.451605060133053958e-09	-1.084674476391397735e-09	4.689566268423149216e-10	-1.979588652430199946e-10	8.330111185130793383e-11	-3.312181035266786832e-11	1.242183918935648233e-11
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.950883853668514023e-09	-5.179578388901952974e-09	2.337542674207484252e-09	-1.034980415003352114e-09	4.480176494956296151e-10	-1.894213192140622668e-10	7.977182843587528367e-11	-3.180065232058937961e-11	1.192761408959042823e-11
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.422550898945540113e-09	-4.887044132404136451e-09	2.216943343483517281e-09	-9.804377046284656137e-10	4.249144554185964316e-10	-1.804525794053441463e-10	7.568102397248814130e-11	-3.050198393256313720e-11	1.130969925353302909e-11
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.931959595693949725e-09	-4.606144161306356727e-09	2.104155306448095440e-09	-9.285133081129325949e-10	4.028389407650561017e-10	-1.720700043786722556e-10	7.168115603985970114e-11	-2.932564471488986507e-11	1.068512240862462550e-11
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.463699492572934590e-09	-4.342963617024980468e-09	1.996480451279034490e-09	-8.794339808632718251e-10	3.819424930181141046e-10	-1.640087622166369549e-10	6.793033760896550627e-11	-2.816460465708917698e-11	1.010581996802007171e-11
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	8.002664957049005372e-09	-4.103447775777602348e-09	1.891273544610758786e-09	-8.334196571340979764e-10	3.623726023948870298e-10	-1.560093358767769889e-10	6.458322523505215217e-11	-2.691405388754378588e-11	9.622625708744840452e-12
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.544197506196904306e-09	-3.888408603098357377e-09	1.787693242350894673e-09	-7.904157997665185024e-10	3.441274958650546148e-10	-1.479957074979814077e-10	6.167028936691630173e-11	-2.554706965709034494e-11	9.247273892009490481e-12
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.153385363797866457e-09	-3.715113489036354068e-09	1.699788608765630003e-09	-7.549008820225663440e-10	3.290781239556112576e-10	-1.411214626834886420e-10	5.936002431301871798e-11	-2.432304519228123833e-11	8.971966144201352417e-12
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.729056713743577037e-09	-3.527571936171083109e-09	1.604221975797228276e-09	-7.162936427128648574e-10	3.127135637938654161e-10	-1.336119660794980817e-10	5.684535093690593372e-11	-2.297745487677962697e-11	8.673678369057888823e-12
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.339643599268184781e-09	-3.344377152724646400e-09	1.515761475542797159e-09	-6.793396870096358111e-10	2.970156803559140133e-10	-1.266731006654202415e-10	5.430891279650733676e-11	-2.177898795239196107e-11	8.345819977547800763e-12
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	5.993922826259490418e-09	-3.159830721987398758e-09	1.435881256881159379e-09	-6.436451599775391442e-10	2.817929856334230420e-10	-1.204646466305423295e-10	5.162278718909581274e-11	-2.080066391850108082e-11	7.949900352545904893e-12
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.684428321019185307e-09	-2.976628312603337572e-09	1.363222121045356641e-09	-6.093085382343352624e-10	2.670935289946781463e-10	-1.148604779040898000e-10	4.885777594366700540e-11	-1.999375156474301716e-11	7.508083256861649287e-12
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.397832923669287937e-09	-2.800499456335281007e-09	1.295402724780996006e-09	-5.766064938103228248e-10	2.530520581644044281e-10	-1.096312792881604336e-10	4.615647594612000122e-11	-1.926555633677813230e-11	7.064443302058549242e-12
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.155430979632870023e-09	-2.656667504265501293e-09	1.238169819876095065e-09	-5.495493525794368322e-10	2.414108621031466208e-10	-1.051841068814519688e-10	4.395655308220583921e-11	-1.862051233952169235e-11	6.709210792642811983e-12
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.876336816923173949e-09	-2.509023312247465593e-09	1.173093162377199769e-09	-5.206461909099755412e-10	2.289608576883415268e-10	-1.000482908400269742e-10	4.175364824145028917e-11	-1.779350589388999995e-11	6.379299216252136131e-12
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.592092009207848077e-09	-2.379825105132549543e-09	1.107830094338612023e-09	-4.938724602068004988e-10	2.174215732664056725e-10	-9.480636855497133531e-11	3.990293277921526381e-11	-1.685330423530790687e-11	6.137883571559142453e-12
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.312527874072415317e-09	-2.263242504049518217e-09	1.044104210830508857e-09	-4.688198325463822592e-10	2.066214629677687047e-10	-8.963116925492817369e-11	3.827200639236581659e-11	-1.587572812135113787e-11	5.946732886124461747e-12
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.048416891523661691e-09	-2.152980406772785559e-09	9.838060344699630896e-10	-4.450527881988770806e-10	1.963767606273267603e-10	-8.471185377111962358e-11	3.671737883219107378e-11	-1.494342331013376791e-11	5.764289278620313323e-12
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.810459567505991350e-09	-2.042785713275695457e-09	9.288134540770873000e-10	-4.221387101492406959e-10	1.865049248229596404e-10	-8.023631915404835305e-11	3.509651749856846353e-11	-1.413848365258778713e-11	5.549272273374672837e-12
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.605937093556817203e-09	-1.928179870644066704e-09	8.803920196961265160e-10	-3.997581499684187638e-10	1.768693286994114053e-10	-7.633324210614302167e-11	3.330837681004584283e-11	-1.351809166207412513e-11	5.272484354314745583e-12
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.427297326874380844e-09	-1.812366734052601767e-09	8.371500274312905708e-10	-3.780808315806265802e-10	1.675316520838305538e-10	-7.287445384246501807e-11	3.143160011442832193e-11	-1.303145527973351519e-11	4.957066929007371638e-12
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.262958181532716695e-09	-1.700640689794889819e-09	7.969740313228490026e-10	-3.574097545434272217e-10	1.586076378682545324e-10	-6.966199293542194680e-11	2.959370995167135306e-11	-1.259842782907871292e-11	4.640397608610724525e-12
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.101414019457995760e-09	-1.598261147944740702e-09	7.577645340546615125e-10	-3.380459143472187218e-10	1.502122634099738323e-10	-6.649920456900912526e-11	2.792138657975184129e-11	-1.213939176014182141e-11	4.359607169693258550e-12
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.931806823472896637e-09	-1.510162926232819011e-09	7.175398060853492088e-10	-3.202694852391644910e-10	1.424528071560532915e-10	-6.320051489559310044e-11	2.653369452309981143e-11	-1.157932442409004368e-11	4.149643147828116009e-12
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.754109030464141522e-09	-1.435793544188858662e-09	6.762867796168568427e-10	-3.040044201290061861e-10	1.353052663729741775e-10	-5.976568686245217072e-11	2.542133546336468425e-11	-1.092027994359253252e-11	4.008749763469060791e-12
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.577865340900662204e-09	-1.369751092607778126e-09	6.357323517317402081e-10	-2.888598879528529909e-10	1.286296254992115221e-10	-5.635828918290655267e-11	2.446156716599136611e-11	-1.023243349167354568e-11	3.902733109574161655e-12
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.412892274543695565e-09	-1.306499509149866031e-09	5.976528780122957485e-10	-2.744366018992779141e-10	1.222827269527069507e-10	-5.314654059551825647e-11	2.352848631337135555e-11	-9.587880536852549461e-12	3.796489714593216838e-12
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.268938727848538540e-09	-1.240540687591400925e-09	5.638124662848997223e-10	-2.603380048772110429e-10	1.161223889060316085e-10	-5.029750146613963845e-11	2.249705352084024861e-11	-9.058220881682149417e-12	3.655157031451650367e-12
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.151294597286346465e-09	-1.168696726304690367e-09	5.351559914673603638e-10	-2.463269869752066729e-10	1.100600519783583412e-10	-4.790241305806605080e-11	2.129577173132487947e-11	-8.683411254165593483e-12	3.458828968088983459e-12
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.052183932464540972e-09	-1.094583026806282965e-09	5.102274522850540982e-10	-2.326330452050258612e-10	1.041639650405549206e-10	-4.583036670725686202e-11	2.000993326912810819e-11	-8.410718043574621769e-12	3.231397597897684902e-12
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.961477325172310519e-09	-1.023040864942407180e-09	4.871385377691822360e-10	-2.195699758232579566e-10	9.853075350580602594e-11	-4.391043255005146553e-11	1.875311392011932429e-11	-8.170699194539075424e-12	3.004655478954263465e-12
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.869111059704055598e-09	-9.588800961241934712e-10	4.640131823007871922e-10	-2.074495368790778550e-10	9.325641493272952509e-11	-4.197278922228214470e-11	1.763815246049340779e-11	-7.894363093768458757e-12	2.810188888998954999e-12
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.765892742206006936e-09	-9.064658634734315195e-10	4.391376110257614988e-10	-1.965523729964474941e-10	8.842750804587987758e-11	-3.986226832679418240e-11	1.676764021806693194e-11	-7.518783943210751398e-12	2.676766113574338273e-12
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.653224490721730128e-09	-8.647307567133106896e-10	4.127712480810587465e-10	-1.867771345028407551e-10	8.401482056750813875e-11	-3.760182380614776544e-11	1.611914244008886015e-11	-7.054873378789111365e-12	2.598817131347620830e-12
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.539889350884126976e-09	-8.288233055335422245e-10	3.865481982827914211e-10	-1.777564425768329168e-10	7.990851181077923511e-11	-3.533850409532323398e-11	1.558313305201067594e-11	-6.564981540942135860e-12	2.546851234690677853e-12
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.434767012738906799e-09	-7.938446689830751570e-10	3.621205761552485745e-10	-1.691197526671840739e-10	7.599777187335221409e-11	-3.322098637326511238e-11	1.504898237268994034e-11	-6.112124986319501450e-12	2.491070884927441147e-12
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.346670670333357664e-09	-7.549323950708443138e-10	3.411281021805264224e-10	-1.604992617660653244e-10	7.217260207078043380e-11	-3.139683519616341817e-11	1.440688339417317906e-11	-5.758849984607869855e-12	2.401900125606800962e-12
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.279934318850216215e-09	-7.095655792799960612e-10	3.243672258813643880e-10	-1.516996980289440032e-10	6.837069795339470026e-11	-2.993898287016544978e-11	1.360030101739370622e-11	-5.536635628992676439e-12	2.264104314549651050e-12
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.227427412127074484e-09	-6.612139559916735155e-10	3.104758418887451518e-10	-1.429670999099852798e-10	6.465166597736191146e-11	-2.872934729496237497e-11	1.270899974739893210e-11	-5.397458681702136752e-12	2.099141809678304486e-12
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.180240477131178939e-09	-6.142781738573148242e-10	2.977570110406531106e-10	-1.346161336389964609e-10	6.109411547861944267e-11	-2.762020319605979141e-11	1.183391999166835629e-11	-5.280952119839580075e-12	1.934171792394312825e-12
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.129520725948014399e-09	-5.731308694025185649e-10	2.845245901437131611e-10	-1.269594615029566630e-10	5.777615494783754144e-11	-2.646476513615253222e-11	1.107535968121863195e-11	-5.127133041471661588e-12	1.796180593198087834e-12
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.058536295421143173e-09	-5.385206933275335612e-10	2.671766082823541812e-10	-1.195134371711348246e-10	5.441436000054285584e-11	-2.494856189728934080e-11	1.047066688504042497e-11	-4.843827185347392473e-12	1.702684417853068530e-12
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.852835070259796984e-10	-5.167506562751682125e-10	2.499938633330899628e-10	-1.138083940360052812e-10	5.172596597805251665e-11	-2.344407977379044775e-11	1.012421304242350085e-11	-4.509777837006454043e-12	1.666936043594468539e-12
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.107356916205220227e-10	-4.989418020862627155e-10	2.327299026004644579e-10	-1.086046798427613202e-10	4.923201561688304828e-11	-2.192720283987366275e-11	9.856925570395862987e-12	-4.155394375991104373e-12	1.649479968824964997e-12
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.428797036671081663e-10	-4.807432495531158172e-10	2.169093997680816590e-10	-1.035561553086351866e-10	4.684775757457879756e-11	-2.052855669984369804e-11	9.571569910585162637e-12	-3.835813607592831447e-12	1.624920897837109118e-12
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	7.896187134662751808e-10	-4.578490497014854920e-10	2.040409912004531956e-10	-9.832023834681719617e-11	4.448928256205351503e-11	-1.937740037914752037e-11	9.171916789075200003e-12	-3.605598255831184388e-12	1.568125903819183522e-12
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.540050910108933021e-10	-4.285030585098524302e-10	1.946984392513632770e-10	-9.275477929720011551e-11	4.211763126298531395e-11	-1.852396131005175997e-11	8.618878400532670801e-12	-3.486340213774377138e-12	1.468858007961785779e-12
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.293177926586992117e-10	-3.960855156651780666e-10	1.875718243348483708e-10	-8.712135800676703607e-11	3.978434101914671315e-11	-1.785923698362690896e-11	7.988475688852625125e-12	-3.433207051876042784e-12	1.346887088864873925e-12
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	7.048171454446002237e-10	-3.609000968313116748e-10	1.802986656398186320e-10	-8.108696355567541672e-11	3.728263041128267173e-11	-1.717814694346336729e-11	7.298191524116140246e-12	-3.386998224357734838e-12	1.211512181369148745e-12
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.773034589091869325e-10	-3.351425617747916623e-10	1.728132674349867815e-10	-7.633209678072466742e-11	3.523678079810338036e-11	-1.649175479242900430e-11	6.799801319578865185e-12	-3.300157920464381656e-12	1.118410402418946829e-12
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.376146327083782132e-10	-3.179880513711616775e-10	1.630494766373081302e-10	-7.241279826662088577e-11	3.341131760138507726e-11	-1.561898636456360176e-11	6.486604088829498746e-12	-3.124946537323392444e-12	1.070955938683041538e-12
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.887951533942216771e-10	-3.077125022109679430e-10	1.516047600769807429e-10	-6.917792468341871996e-11	3.177701915149337660e-11	-1.460782923141503276e-11	6.321018419894958277e-12	-2.882037374975634326e-12	1.059739455694817391e-12
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.380321494940513749e-10	-3.004248304957404478e-10	1.398845729244651066e-10	-6.630160301533472116e-11	3.026994906397712015e-11	-1.357296131859113458e-11	6.217199661401340983e-12	-2.619932400605778428e-12	1.062935666042979387e-12
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	4.875149398660756205e-10	-2.909718859889504125e-10	1.281132814449789523e-10	-6.309020773134315205e-11	2.864728281709798269e-11	-1.252263280121109938e-11	6.067766487310294624e-12	-2.362276267203910148e-12	1.056689737295462694e-12
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.562358452141314359e-10	-2.772486853258193436e-10	1.204252564557864108e-10	-5.990518201894313452e-11	2.720042387268375892e-11	-1.181417809719087421e-11	5.813139614208192372e-12	-2.218743425018608588e-12	1.018797938966905742e-12
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.395972792610622328e-10	-2.574643952511804686e-10	1.156958559067812790e-10	-5.632016072920876667e-11	2.572748708320104562e-11	-1.134698085226046840e-11	5.420624939769756946e-12	-2.168340973011835638e-12	9.445142997930956327e-13
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.312270489944879941e-10	-2.348998061399062162e-10	1.126578296962260137e-10	-5.260804138226622355e-11	2.427140380132352768e-11	-1.102018724142790565e-11	4.962573975599534086e-12	-2.169041416811186009e-12	8.521332159755061356e-13
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.241714997803973063e-10	-2.131436952980460160e-10	1.099293719475820570e-10	-4.906743847407000374e-11	2.287972462357815530e-11	-1.072369848307041629e-11	4.518131944424388445e-12	-2.174932512677976854e-12	7.616723269530073071e-13
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	4.092020242863268871e-10	-1.940746780339442168e-10	1.055202429277231868e-10	-4.565873702067039862e-11	2.144990045172317551e-11	-1.029015219776854438e-11	4.132324218995869459e-12	-2.130959351595331375e-12	6.869659420422815168e-13
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.835940569089120338e-10	-1.850350289103744714e-10	9.920880418256252894e-11	-4.339577121701898429e-11	2.034072036511773542e-11	-9.719861718056933443e-12	3.959482915392639366e-12	-2.006954490998114712e-12	6.620044450567298353e-13
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.496333445159791653e-10	-1.816541892982453680e-10	9.129356217770348579e-11	-4.169274345825639251e-11	1.935955348191638974e-11	-9.025122275482615781e-12	3.908185433379078198e-12	-1.824415643763422828e-12	6.665607846945460579e-13
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.094575969956774246e-10	-1.802846583068910486e-10	8.207517610689667634e-11	-4.006467430813688726e-11	1.835046703227266298e-11	-8.219320780112051918e-12	3.901614775633897324e-12	-1.602154903184532868e-12	6.835750731388466366e-13
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.790772724689176866e-10	-1.774040762572092039e-10	7.501909040803270711e-11	-3.853624719000418984e-11	1.748618985452779780e-11	-7.591582750088479873e-12	3.858032377671575303e-12	-1.436456751148256202e-12	6.885914909928980179e-13
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.602102611832750876e-10	-1.694475412724019649e-10	7.033338940498084495e-11	-3.662209910912505455e-11	1.660533177446202130e-11	-7.148112112025172005e-12	3.702599701681729901e-12	-1.343764000173863841e-12	6.651264480007811844e-13
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.538974250063239283e-10	-1.558099282585683488e-10	6.821893578628437379e-11	-3.426951589834563557e-11	1.569608110546721565e-11	-6.905444826951456457e-12	3.422033927846972657e-12	-1.331235692165125206e-12	6.098388348303561500e-13
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.546374972494297561e-10	-1.374264323421984859e-10	6.745945369397838061e-11	-3.143078596701976263e-11	1.467930385587286125e-11	-6.762166015368069215e-12	3.037985319565191327e-12	-1.366288517721684020e-12	5.296563764698634105e-13
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.554476996272337688e-10	-1.219550855154748769e-10	6.684049352524315080e-11	-2.905302590840002993e-11	1.381951345649756745e-11	-6.645102410743644141e-12	2.713148054815409813e-12	-1.396684579728167287e-12	4.615139997378832117e-13
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.500238364203242778e-10	-1.106439271965886917e-10	6.498057836848111242e-11	-2.710809613672873866e-11	1.303721515763698790e-11	-6.439505370138735118e-12	2.476225907544545031e-12	-1.384788998849494184e-12	4.141989343190970833e-13
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.309069522815137369e-10	-1.057902771952377361e-10	6.027776532316946795e-11	-2.569189111864178831e-11	1.228116886111158786e-11	-6.016402444922766907e-12	2.377664254941987963e-12	-1.284582567519794651e-12	4.014448319476405804e-13
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	2.059818214086235070e-10	-1.064822164840714872e-10	5.452286640107969995e-11	-2.493194486687011399e-11	1.169854485649979858e-11	-5.524304947979815956e-12	2.396962121611008650e-12	-1.142016025194787445e-12	4.157980837198232859e-13
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.764535060908976270e-10	-1.088709419769251463e-10	4.779753656316945887e-11	-2.426608135177331883e-11	1.110122758095917004e-11	-4.952479792890822683e-12	2.452890573669684751e-12	-9.698895376855747753e-13	4.398621833185648010e-13
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.552022682712026491e-10	-1.090084686705502941e-10	4.288810698935600728e-11	-2.352603820162685016e-11	1.058587766730910084e-11	-4.523409814918906637e-12	2.459904641660519260e-12	-8.476128298191971377e-13	4.504594679896468137e-13
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.443691119946528130e-10	-1.041847734877480352e-10	4.015282238115747100e-11	-2.236043646671828222e-11	1.005244562930300237e-11	-4.255225519366872640e-12	2.360558765744049168e-12	-7.914944981084486375e-13	4.347607636685147872e-13
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.447500334764282745e-10	-9.273046070220831078e-11	3.968923528328941554e-11	-2.053337939972318687e-11	9.425540543377626910e-12	-4.148116812464028626e-12	2.119320010754363259e-12	-8.084453980628380460e-13	3.850500287917165869e-13
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.504526110756465164e-10	-8.027094984268588979e-11	4.039771682281614648e-11	-1.873928323746070725e-11	8.869771069610500169e-12	-4.139139099522704222e-12	1.855253952241853385e-12	-8.573050726986813435e-13	3.282549000246178029e-13
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.555129293479556626e-10	-6.868686643717530423e-11	4.098278362201475410e-11	-1.706778666082825547e-11	8.340360872390571028e-12	-4.126299107062891942e-12	1.608653518390973552e-12	-9.013192149199959350e-13	2.751659630412324129e-13
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.536786473529736390e-10	-6.028754925498577126e-11	4.009416431065367647e-11	-1.566962050494101790e-11	7.805937527732636332e-12	-4.006250569042438178e-12	1.428335304129910510e-12	-9.015102973653215392e-13	2.383678463674351727e-13
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.413546438148926443e-10	-5.905184991484746931e-11	3.710238463203132836e-11	-1.505143381574375080e-11	7.403023295381182171e-12	-3.745577482513231861e-12	1.399384418858837225e-12	-8.320403665774526996e-13	2.369866904704141516e-13
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.198758642766115952e-10	-6.226208973911800563e-11	3.218334859909437918e-11	-1.482285726623101890e-11	7.012671797535109691e-12	-3.343402005318119464e-12	1.464029365578093558e-12	-7.038862602572766818e-13	2.585671157180454787e-13
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	9.968044467276386340e-11	-6.613219873461629505e-11	2.761278467996811913e-11	-1.473652700181531965e-11	6.697950355747951607e-12	-2.972018876797303780e-12	1.543270515948983524e-12	-5.819140481596403749e-13	2.827847341929901641e-13
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	8.230647354275194580e-11	-6.805700572184129913e-11	2.362310550882611178e-11	-1.442418265166413992e-11	6.352648051792850649e-12	-2.634998566792741797e-12	1.581766223706364320e-12	-4.779393282456536597e-13	2.976382351706757270e-13
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	7.687735004677284270e-11	-6.475341661489123882e-11	2.219908793882966587e-11	-1.367829392611117146e-11	6.031318646856764786e-12	-2.484294820587986702e-12	1.510884250607239982e-12	-4.488784524192485496e-13	2.853910334507926263e-13
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	8.049836221751919219e-11	-5.691661382847336526e-11	2.268765078302563569e-11	-1.251198385179094172e-11	5.694888637652368650e-12	-2.468724517961710598e-12	1.344751273458416884e-12	-4.771959342034889689e-13	2.500414890150739996e-13
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	8.945786143855793238e-11	-4.586184344537156255e-11	2.427077825707288447e-11	-1.101071521321667266e-11	5.316386810021590287e-12	-2.527016779394901902e-12	1.110346096674780769e-12	-5.398711756516300791e-13	1.985342701119240036e-13
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	9.639916053013079179e-11	-3.692280787369128380e-11	2.546374415087327319e-11	-9.791545269654846441e-12	4.996307979112976453e-12	-2.568669684599051359e-12	9.197891849936160838e-13	-5.888105896268845434e-13	1.566797830882310401e-13
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	9.682047034266388047e-11	-3.120908478359102723e-11	2.524787728487545740e-11	-8.879153791573813576e-12	4.673676854812709402e-12	-2.513953673760534382e-12	7.952210225201727085e-13	-5.965344840729066603e-13	1.307116388049074729e-13
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	8.745950669753902510e-11	-3.168060134900381009e-11	2.300403468044067865e-11	-8.641088520200041597e-12	4.430269106966722469e-12	-2.328916459975139943e-12	7.997060956505836706e-13	-5.411258406576648086e-13	1.348865998925629507e-13
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	7.027846160716543179e-11	-3.610492794544469673e-11	1.908911963276535221e-11	-8.777840118776607058e-12	4.194084225231660102e-12	-2.027928165934602106e-12	8.858981054702641419e-13	-4.360086613327424483e-13	1.587467787529511158e-13
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	5.413801918332809753e-11	-4.075242995092517267e-11	1.544710381783754008e-11	-8.980150869418106022e-12	4.004163313197421974e-12	-1.749230701824700462e-12	9.778999576898900927e-13	-3.365340709771266549e-13	1.835063087678525179e-13
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	4.086699671078828822e-11	-4.359124194829263729e-11	1.241638468611486176e-11	-8.974313134046572389e-12	3.797392084394230667e-12	-1.506126352019547005e-12	1.032727520969286370e-12	-2.550353769830723170e-13	1.996755131334995819e-13
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	3.805563266647582847e-11	-4.146218273523874196e-11	1.165854332332649894e-11	-8.505061295254282723e-12	3.607178371313802336e-12	-1.418346886079922669e-12	9.859430277564716183e-13	-2.390749666939723607e-13	1.912431846659949062e-13
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	4.417748948559570090e-11	-3.427020279974268455e-11	1.280132293628494630e-11	-7.502559043939768425e-12	3.384909413961269913e-12	-1.452975091941607617e-12	8.345534691373005600e-13	-2.795803624387610318e-13	1.581450060895412568e-13
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	5.429612561168968600e-11	-2.515625758620763077e-11	1.480097838156566864e-11	-6.323657219560403090e-12	3.163560294766939672e-12	-1.547505227197296454e-12	6.432278985166474372e-13	-3.452305587416807093e-13	1.153599884505740516e-13
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	6.169338953193089470e-11	-1.812153550063966161e-11	1.623183160824301882e-11	-5.404460873019671731e-12	2.975842790252445471e-12	-1.612776318741206981e-12	4.945052264017694782e-13	-3.934929554491927999e-13	8.219852321919398945e-14
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	6.269666939213098935e-11	-1.439558275484412588e-11	1.626305197196626884e-11	-4.823792725662572019e-12	2.784046771892341198e-12	-1.588120133671762667e-12	4.123858561282299199e-13	-4.016421129985750876e-13	6.486733213977270362e-14
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	5.485857941333554002e-11	-1.600266166800743086e-11	1.441121757204637499e-11	-4.832416373235100353e-12	2.635127299897912622e-12	-1.447636131626740649e-12	4.397425172615740051e-13	-3.538209069853089567e-13	7.306670933863718966e-14
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	4.046823640202500920e-11	-2.101588112561629979e-11	1.113691815140841828e-11	-5.184809972408238348e-12	2.487199771819240952e-12	-1.213993847226795572e-12	5.362543925700963001e-13	-2.647203535467744757e-13	9.772751568803008304e-14
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	2.720759678335658756e-11	-2.586688677696487426e-11	8.141458515034000230e-12	-5.542442298660857267e-12	2.367942021497800553e-12	-1.000274167279309546e-12	6.307107744602293987e-13	-1.822778126462177606e-13	1.216302835981070061e-13
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	1.697646559774215331e-11	-2.891409743940434818e-11	5.808356663142809600e-12	-5.692086407799437705e-12	2.241497897549660088e-12	-8.241760617531750332e-13	6.888511639686670563e-13	-1.186059669605737284e-13	1.370980309201587176e-13
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	1.651273338960666705e-11	-2.677907189662046394e-11	5.615576775169175343e-12	-5.295643962581796476e-12	2.117354831764008560e-12	-7.818085110146758669e-13	6.426696927492941735e-13	-1.158808536568239909e-13	1.278801304837948330e-13
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	2.306021102300729659e-11	-2.120469232712420821e-11	6.965519421680626450e-12	-4.559250020989376833e-12	2.007753207066223131e-12	-8.401642297976544615e-13	5.273976109879145365e-13	-1.569447555986129682e-13	1.021027769460338743e-13
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	3.332330948549830432e-11	-1.348875491353035994e-11	9.113864788502746506e-12	-3.589324439169450440e-12	1.886480056908914877e-12	-9.477007672952043072e-13	3.682558414119784030e-13	-2.212902633274060215e-13	6.605076281794237776e-14
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	4.079430335334783892e-11	-7.652421756517837109e-12	1.065615343180026832e-11	-2.850359627687967596e-12	1.781519555276711556e-12	-1.023843295880285619e-12	2.469223404430176502e-13	-2.682454184884254610e-13	3.864499423716413663e-14
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	4.244252888792624587e-11	-4.909417857950979468e-12	1.090368295500251928e-11	-2.446091926985365576e-12	1.667835703034105789e-12	-1.021944885038813126e-12	1.867328329731860666e-13	-2.789870393000634173e-13	2.567617545264881809e-14
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	3.486765026039007725e-11	-7.336037897474424840e-12	9.125345377563297658e-12	-2.612961991848446618e-12	1.560221415473740957e-12	-8.991326600124348990e-13	2.300343083599077155e-13	-2.322219014233187145e-13	3.697470129498060590e-14
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.385173479573197112e-11	-1.192714148542495691e-11	6.610112442792195119e-12	-3.029694247274179184e-12	1.471087087374345166e-12	-7.336952582807530232e-13	3.175512964239022596e-13	-1.638648368300323846e-13	5.849563418861110815e-14
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	1.130372392098188381e-11	-1.726447672217911912e-11	3.760821825006072555e-12	-3.516960518164109030e-12	1.379782997493263201e-12	-5.453821886696284335e-13	4.201430355361193932e-13	-8.579811436124665559e-14	8.362807376411679273e-14
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	3.498787017492367172e-12	-2.008377999484820391e-11	1.976435946037541214e-12	-3.725384039670691901e-12	1.299698165620465306e-12	-4.190555239275934809e-13	4.734191711197733397e-13	-3.698776928238406352e-14	9.711651254016328195e-14
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	4.075266636267503653e-12	-1.853191033668786468e-11	2.065240776222900744e-12	-3.462077882994127199e-12	1.238929230728982250e-12	-4.051652347972587438e-13	4.406914584545703715e-13	-4.011731565573950508e-14	9.023929251725327174e-14
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.149749975900103216e-11	-1.314376468497928664e-11	3.671300109900597024e-12	-2.766578663438202697e-12	1.179041828917064552e-12	-4.789976342927374598e-13	3.317832443038119910e-13	-8.562609418556149760e-14	6.550863683805347232e-14
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	2.142954695299928497e-11	-6.462463129517379230e-12	5.830756609737041614e-12	-1.936681536267382407e-12	1.122477375736117012e-12	-5.876209915392603962e-13	1.969914800733790213e-13	-1.467669151046795914e-13	3.464058976675990603e-14
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	2.846241418671332628e-11	-1.583613562052258192e-12	7.343196571072081258e-12	-1.327541549836612747e-12	1.070260308718959343e-12	-6.632159438582963966e-13	9.767436468031972707e-14	-1.901085122497106001e-13	1.197424711161466318e-14
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	3.002149406756555983e-11	3.303267910779855223e-13	7.619016646622962112e-12	-1.054828607542900527e-12	1.004098129978633157e-12	-6.689801318529566246e-13	5.588524833792429493e-14	-1.996970723788175391e-13	2.861463303564759834e-15
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	2.336939176723926332e-11	-2.351470858118169809e-12	6.056685605313536027e-12	-1.308108139036753855e-12	9.292822550116697733e-13	-5.712500940444741453e-13	1.042749328159435624e-13	-1.585932917354529805e-13	1.488955977144057573e-14
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.248379949179796896e-11	-7.426478357167371307e-12	3.552962795982016461e-12	-1.833884373061640325e-12	8.534325206584997148e-13	-4.198476122262847623e-13	1.999676663993564119e-13	-9.128204280456888200e-14	3.798490766748756105e-14
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	2.935394390529220407e-12	-1.190910133982465478e-11	1.366606990757033202e-12	-2.295866304549790511e-12	7.920095764717085294e-13	-2.864107739950590932e-13	2.850427838452758450e-13	-3.211866069658953129e-14	5.847830859347507478e-14
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	-3.545637671291450124e-12	-1.464132481371445059e-11	-1.213585942573290910e-13	-2.547712169110416180e-12	7.373370446675881379e-13	-1.892477780778836541e-13	3.363764592051834678e-13	8.335512357859459857e-15	7.106286976742184618e-14
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	-2.009093549678633773e-12	-1.298664166545742417e-11	2.085739702088849338e-13	-2.293430307477514045e-12	7.041433488148928048e-13	-1.922589507306020561e-13	3.028775751317680253e-13	-4.496498196629581454e-16	6.367026958039846980e-14
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	5.571975486297672051e-12	-8.037886318384623953e-12	1.905356521589486962e-12	-1.662214018647162972e-12	6.861202754496008002e-13	-2.715357710073452492e-13	2.054723951051279826e-13	-4.640989541074863479e-14	4.122848404168243818e-14
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.390781711223508728e-11	-2.799029993456251762e-12	3.770501910479350873e-12	-1.009910529376548387e-12	6.734666161756442203e-13	-3.633269392534133539e-13	1.023516865113193429e-13	-9.715371594745990224e-14	1.737818658018032641e-14
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	2.118622074860405941e-11	1.882277849997312778e-12	5.384487174222387010e-12	-4.257851159790561767e-13	6.525244849135142628e-13	-4.427327819182575405e-13	9.317442667185263539e-15	-1.414805486809921117e-13	-4.059455612661064394e-15
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	2.220576987654243187e-11	3.045200544596524543e-12	5.568156502600737811e-12	-2.615237332770536636e-13	6.136323670665846978e-13	-4.473020771265388891e-13	-1.631304152686604992e-14	-1.475526396631814266e-13	-9.650846614576588417e-15
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.602420777112380900e-11	1.727696644237995950e-13	4.110436709652680070e-12	-5.755074406443355237e-13	5.553764948859171912e-13	-3.649625819776598065e-13	3.560594491431775010e-14	-1.095541143730584453e-13	2.985176689959721481e-15
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	6.346331022651619161e-12	-4.672145670931995588e-12	1.861206145633714315e-12	-1.121429675834693913e-12	4.904386037874951118e-13	-2.400077818025783947e-13	1.257496333718780715e-13	-5.010417732500636500e-14	2.458160905059056973e-14
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	-1.922715312469623156e-12	-8.815089862131187787e-12	-5.306953871115785607e-14	-1.584360861709976295e-12	4.381823556465032867e-13	-1.322908623871665644e-13	2.032625669414159659e-13	7.882749848396773109e-16	4.312309911782773021e-14
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	-7.194414681667349286e-12	-1.125676006022222109e-11	-1.272680107005475046e-12	-1.837283491886181356e-12	3.979312417927088291e-13	-5.864631377041487213e-14	2.487084645254295592e-13	3.352203028617335967e-14	5.409893435417764532e-14
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	-5.228478427903902209e-12	-9.696046682392943858e-12	-8.233516330391942429e-13	-1.609932866008830712e-12	3.870201362959197005e-13	-7.100639998063450909e-14	2.183689822467722272e-13	2.214895043877545618e-14	4.717336466027975470e-14
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.976198212523820397e-12	-5.247919569329932038e-12	8.306371279407892817e-13	-1.038722818601586766e-12	3.962983341681347560e-13	-1.462756815480070019e-13	1.331649045600961760e-13	-2.119556896695733034e-14	2.729667191783289568e-14
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.059850206834754988e-11	-4.239090801714405250e-14	2.805383293847168267e-12	-3.821750772545833267e-13	4.097245807665861525e-13	-2.397957767454182228e-13	3.327308219558275156e-14	-7.326999224003010413e-14	3.962757841877130930e-15
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	1.683766777670839495e-11	3.801870692712228445e-12	4.221693378177723665e-12	1.025668716154722321e-13	4.113440522434261122e-13	-3.071457571174865658e-13	-4.134345290246617206e-14	-1.109565168632690022e-13	-1.338501065240436839e-14
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	1.739203501743994587e-11	4.409055464502436648e-12	4.320031200657680891e-12	1.869142148603381347e-13	3.903392952257099301e-13	-3.100768274127631252e-13	-5.500065232420003591e-14	-1.141843332625033948e-13	-1.634840287405582721e-14
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	1.195570547123024549e-11	1.686827912314666306e-12	3.025002427230028769e-12	-1.358398149372299657e-13	3.406510428309896815e-13	-2.436672231542411004e-13	-6.339816937634577994e-15	-8.102318423036872712e-14	-4.551552189615354553e-15
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	3.377922553297768837e-12	-2.807008345405229426e-12	1.005772266756458334e-12	-6.739646120858252802e-13	2.795654932059023258e-13	-1.406637583337573261e-13	7.590726372543390949e-14	-2.874749460927212633e-14	1.515745022972246154e-14
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	-4.752064186229773134e-12	-7.062743554451153270e-12	-9.004139956590337784e-13	-1.179028189697902736e-12	2.247485912408274548e-13	-4.188602564248536737e-14	1.542458129644127699e-13	2.089411533004743465e-14	3.389107916714010886e-14
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-8.866209829166626221e-12	-9.082540922587894400e-12	-1.861257392460194798e-12	-1.404066257798066450e-12	1.937619027889580401e-13	1.208753441102557854e-14	1.914025641393515747e-13	4.628151196888940077e-14	4.281431489519899138e-14
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-6.446757477783964445e-12	-7.457192525529020673e-12	-1.290459094932882027e-12	-1.175472507028828585e-12	1.985931983143596897e-13	-7.527461123021618144e-15	1.610254145993587460e-13	3.214731051140558649e-14	3.568603090636663961e-14
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	3.950303801459900487e-13	-3.371840379051145437e-12	3.139933112960590170e-13	-6.430033788899310486e-13	2.266362110042468115e-13	-7.754499842204671809e-14	8.489246737682858903e-14	-8.777681209069659314e-15	1.769690414307634151e-14
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	8.267777955658863098e-12	1.270937541687284011e-12	2.154277264745232351e-12	-4.582873438002019751e-14	2.584892862022386744e-13	-1.604049347316772096e-13	-1.907469283282695111e-15	-5.601984454592392605e-14	-2.800928688542548098e-15
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	1.379991872849737062e-11	4.579676451802706961e-12	3.437230428064823853e-12	3.782786403397868248e-13	2.748641283392213631e-13	-2.187665047695414458e-13	-6.449054004400608389e-14	-8.922514770921348039e-14	-1.750411595105694747e-14
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	1.380276464007832065e-11	4.765682334621253223e-12	3.412867908150904244e-12	4.045640033342123576e-13	2.575784183773282194e-13	-2.172886437197931156e-13	-6.985878347770005052e-14	-8.914182621289183499e-14	-1.855909922012072088e-14
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	9.142358646022655364e-12	2.300521222432021702e-12	2.291301659012626219e-12	9.445053677219166427e-14	2.148135945558148767e-13	-1.650849125061431669e-13	-2.627798443369225190e-14	-6.096573236922376197e-14	-7.977545006255617816e-15
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	1.453036016569083143e-12	-1.855363234421127266e-12	4.562386811299679635e-13	-4.278578517590937586e-13	1.540225665503319494e-13	-7.919256648897150046e-14	4.840560864569274918e-14	-1.449011099148965388e-14	1.001270250177845449e-14
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-5.760280993461671552e-12	-5.748265249246044851e-12	-1.258571081541432306e-12	-9.129325418164122893e-13	9.963171259165553179e-14	2.484426406992166728e-15	1.187675697879967024e-13	2.918873331686463830e-14	2.691810380390301340e-14
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-9.331358089999834364e-12	-7.595000393994031483e-12	-2.102141041399367334e-12	-1.132707176495781162e-12	7.211405597955359321e-14	4.589471934478649848e-14	1.522955172370450637e-13	5.102599187054523101e-14	3.496437723948040975e-14
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-7.048673468659168740e-12	-6.150651349273819253e-12	-1.550830722258433231e-12	-9.285015465843495295e-13	8.540382031420560934e-14	2.711176433487835075e-14	1.262346885705017302e-13	3.770965930997065203e-14	2.871662111870167280e-14
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-8.111645530591430663e-13	-2.487816622197194891e-12	-5.988362617009354142e-14	-4.404135484199339908e-13	1.252590951178812708e-13	-3.420851053264928058e-14	5.983821498929248170e-14	6.093487934030593206e-16	1.281168792841144723e-14
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	6.372587247341223042e-12	1.695285732338987213e-12	1.651213607728883674e-12	1.108105979272014572e-13	1.698367840337018390e-13	-1.066428117318854382e-13	-1.629983721758386255e-14	-4.224223313805060197e-14	-5.394570008097198483e-15
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	1.151130222537760038e-11	4.710203801934679765e-12	2.867111998385478983e-12	5.056941733526822560e-13	1.974194232278629294e-13	-1.589485463604659300e-13	-7.176133984384201795e-14	-7.291608161442708451e-14	-1.858860216779733978e-14
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.175216430239764797e-11	4.946759988829880051e-12	2.905690056253507988e-12	5.350075425342317613e-13	1.873401625073825318e-13	-1.613098001354384125e-13	-7.753106066216355550e-14	-7.431184764315109186e-14	-1.979502100817308981e-14
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	7.039600870452337610e-12	2.376394278668496922e-12	1.756400466055090534e-12	1.967714279705574381e-13	1.402800900511238467e-13	-1.126793214336221431e-13	-3.292110448018094894e-14	-4.606626200814095981e-14	-8.868988634736697977e-15
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	9.299485196099316373e-14	-1.460437821504422520e-12	7.491908975716518494e-14	-3.053944340984985319e-13	7.809813068051339571e-14	-4.054929989826429582e-14	3.465479348050173859e-14	-4.419777326858751825e-15	7.558207765921204759e-15
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-6.263524733405396858e-12	-4.964070903240798306e-12	-1.457945616101204058e-12	-7.601212704169509117e-13	2.344655836162615000e-14	2.650819501688564540e-14	9.672146208747082090e-14	3.376024569740776783e-14	2.259945289284116332e-14
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-9.221947700029618341e-12	-6.543969713251532633e-12	-2.165270956371256750e-12	-9.572467137306798667e-13	-1.151649937235253645e-15	6.008416745454513288e-14	1.249662521604994334e-13	5.170271735273018588e-14	2.940693979217947259e-14
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-6.418335124616147711e-12	-4.851540368749777610e-12	-1.476661693947551025e-12	-7.174427035087174598e-13	2.314886947574305678e-14	3.661878083821704622e-14	9.539014245031021393e-14	3.531618104334554106e-14	2.217461093460294329e-14
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-4.674886782122014211e-13	-1.392210860337253565e-12	-2.985618613631451167e-14	-2.458144033792086541e-13	7.302806185297235780e-14	-1.921759557151756775e-14	3.436683778093133012e-14	9.494689200238640495e-17	7.337900461023481841e-15
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	5.965465128630122546e-12	2.331319634847401411e-12	1.528550674375685403e-12	2.574384312003504475e-13	1.250706868074389520e-13	-8.085797904709893391e-14	-3.164952683234597249e-14	-3.806389671375468574e-14	-8.667370484344117552e-15
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	1.022970667308308258e-11	4.813893843114163667e-12	2.554400047934070506e-12	5.903070191880667862e-13	1.559127489390779436e-13	-1.223354353660628953e-13	-7.619860548500200755e-14	-6.338229416167017074e-14	-1.939818149532604698e-14
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	9.889318023563788863e-12	4.672556118862463459e-12	2.455942578209653442e-12	5.673014669298232476e-13	1.441602405287797462e-13	-1.197552909451930568e-13	-7.495604991019913657e-14	-6.135929291380489017e-14	-1.893333148007621744e-14
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	5.336321902686303685e-12	2.132592701579859886e-12	1.331268221099193770e-12	2.204370937228328232e-13	9.441179972739068909e-14	-7.646227795343789848e-14	-3.169726477499385417e-14	-3.429779060498749086e-14	-8.217888921349665381e-15
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-9.611795621367597695e-13	-1.400053094485128139e-12	-2.151041304409226462e-13	-2.585961560115096337e-13	3.034661618950808839e-14	-1.579905822044003482e-14	2.917326455628215795e-14	3.163045887381693686e-15	6.762325185747741192e-15
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-6.500247376870965409e-12	-4.499639250494320358e-12	-1.570171163788095533e-12	-6.754392138138856752e-13	-2.404141505850215685e-14	3.855376955045417109e-14	8.290423522864945910e-14	3.617689984296704455e-14	1.993686818124136770e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-8.792540710543760282e-12	-5.748739653467287277e-12	-2.124505390154492020e-12	-8.368669772636871001e-13	-4.489856455546204568e-14	6.305362856471763757e-14	1.048886748734330363e-13	4.998403871677200386e-14	2.527070089895669600e-14
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-6.402647615795837155e-12	-4.330438730815914101e-12	-1.527532721420729120e-12	-6.321183264120760442e-13	-1.886991220516894421e-14	4.395043702743429306e-14	8.087912840840224974e-14	3.606001437901091397e-14	1.927926967405696792e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-4.266681200010454098e-13	-8.663710539356547466e-13	-5.047238390757288959e-14	-1.472168904342803681e-13	4.221584332202400831e-14	-8.717343579342821983e-15	2.146384550349802019e-14	8.907520321042949034e-16	4.588617701627954523e-15
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	5.353263070904781773e-12	2.473341414731669526e-12	1.372736566780193876e-12	3.164198510155163629e-13	9.928940085888490051e-14	-6.079920857389179717e-14	-3.615964755337741905e-14	-3.319711827730909571e-14	-9.605222553366678330e-15
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	9.076845863907499992e-12	4.631869668376360481e-12	2.283400742990982997e-12	6.132797711014404796e-13	1.330556557458494283e-13	-9.506961631778419571e-14	-7.386953735486840278e-14	-5.518732344340802284e-14	-1.882552183476439203e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	8.619898934690718790e-12	4.396347510350427513e-12	2.157411761698698670e-12	5.756446633072839748e-13	1.215472606587636163e-13	-9.210059825209561024e-14	-7.086931724326653586e-14	-5.252058115263457864e-14	-1.793335468798224147e-14
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	4.456707190479247175e-12	2.039968501407193138e-12	1.114439742904968259e-12	2.429577886430504567e-13	7.076102352176659243e-14	-5.575163857279010864e-14	-3.166365711845789564e-14	-2.797279995067045179e-14	-8.070084931417850744e-15
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-1.213766675570755113e-12	-1.177736192808050311e-12	-2.985546048326763141e-13	-2.078414787606643658e-13	5.252739639832807538e-15	-5.339500062790659426e-15	2.244943655874631269e-14	5.501655949001070449e-15	5.454503467289912487e-15
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-6.584292967289625457e-12	-4.217936844411422276e-12	-1.631523269042023804e-12	-6.302064632618989523e-13	-5.469003662971399664e-14	4.346225084709610401e-14	7.392766585834501484e-14	3.727157193140685568e-14	1.826156174007644275e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-8.172154862629428370e-12	-5.093012881475221098e-12	-2.018803465133808724e-12	-7.458845440976237087e-13	-7.019786293998484421e-14	5.972782893832063926e-14	8.914477252594265164e-14	4.679311869147667230e-14	2.197356965673075006e-14
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-5.628188943744536961e-12	-3.600367762144362679e-12	-1.374673553954075867e-12	-5.268127388354252599e-13	-3.796590996151289566e-14	4.030051083358238187e-14	6.458356624101989249e-14	3.200786367944542481e-14	1.572714876551158675e-14


==> pde_runs/ss_100Td_nr32_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783835963819553005e-02	-2.869269553392200692e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.783284988520533826e-02	-5.211397601574400311e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782444956018802096e-02	-8.984635367416843625e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781630573062113143e-02	-1.303439792290990830e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.780913415469721151e-02	-1.707130821796441723e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780319218487062899e-02	-2.097652188823815288e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.779856815347508836e-02	-2.469136436224553689e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779498466465306239e-02	-2.823022458141667083e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779203590696763149e-02	-3.160895309394973120e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778944037626133901e-02	-3.482569903182897858e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778696676798394938e-02	-3.791510122786139868e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.778444065983261158e-02	-4.090524529779052121e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.778176986095230616e-02	-4.376790644153517179e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777886122445356765e-02	-4.651200819410764367e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.777560180562122533e-02	-4.917650076423250513e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.777194467738326622e-02	-5.174892314000901182e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776786250066139050e-02	-5.421870162427762721e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.776329039520479436e-02	-5.660482279321359111e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775819056509032268e-02	-5.891009882168610733e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.775253029116557413e-02	-6.113696617043131061e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774628094934981803e-02	-6.328754704985722380e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773945885716605386e-02	-6.535187367159566232e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773196175155143745e-02	-6.735570938497184232e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772385177465341050e-02	-6.927734584299518987e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771501854809307774e-02	-7.113041408121517986e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770537181009316452e-02	-7.291683985046842897e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769489132257169667e-02	-7.462877883579343077e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768338190219959860e-02	-7.628733947248871744e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767090458919823387e-02	-7.787515385051809076e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765725414858105524e-02	-7.941141826293506359e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764252374176732224e-02	-8.088008766380119785e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762658484086127797e-02	-8.229094256877050179e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.760938571504775618e-02	-8.364489518657796524e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759098276685804124e-02	-8.493581301788299259e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757112685827062842e-02	-8.617870621444910853e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754999181798899077e-02	-8.736065860485434098e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752743167250069789e-02	-8.848923139104633920e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750340741827945912e-02	-8.956497038444768966e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747788176605904409e-02	-9.058837122634964822e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.745081897404325649e-02	-9.155988369528663198e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.742234081372739329e-02	-9.247516983987702846e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.739227351661709692e-02	-9.333993072259927706e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.736041384499485085e-02	-9.415865159106922774e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732706645247481747e-02	-9.492300548197841678e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.729222517673735610e-02	-9.563410028898641779e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725549448692447696e-02	-9.629964903863599823e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721702574025842869e-02	-9.691597506054484487e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717700302011916036e-02	-9.748046925855593375e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.713520474617000272e-02	-9.799661852668145601e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.709162417950501556e-02	-9.846516902220910430e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704628587158776243e-02	-9.888783548432934431e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699921605702740895e-02	-9.926635315526601000e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.695043965836570077e-02	-9.960238392330232268e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.690023746324276988e-02	-9.989614122331290022e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684838878675123330e-02	-1.001509325555242913e-02
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679491459001804327e-02	-1.003682002419709236e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673872539668999015e-02	-1.005525710377393016e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668260115150103307e-02	-1.006969409515664875e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662522415918859464e-02	-1.008080128280932491e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656662904021634436e-02	-1.008874486249470431e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650382925722424038e-02	-1.009385329491317707e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644283853754414326e-02	-1.009579605409406840e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637759120542297497e-02	-1.009492552046519637e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631114000951491921e-02	-1.009122742306912436e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624676293499926427e-02	-1.008521269905871334e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.617805140459081886e-02	-1.007641582485299669e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.610822561571073008e-02	-1.006520963015036622e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603731335264695856e-02	-1.005172253422948261e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596534122822066637e-02	-1.003607693727253704e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589233475209723356e-02	-1.001838958663960402e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581476901950246233e-02	-9.997791423581578463e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.573971986686947905e-02	-9.976265585795467475e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566006467601597452e-02	-9.951874321751081817e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558306731943273710e-02	-9.926935878807080504e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550141771141085811e-02	-9.899177756239052606e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542255932522726497e-02	-9.871215649740923415e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533900311269922268e-02	-9.840480426251895299e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525450326083471142e-02	-9.808362084726565330e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516908025030176771e-02	-9.774950089105297057e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508275380410217192e-02	-9.740330128083925579e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499554485302712153e-02	-9.704582153550522783e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490748520395823118e-02	-9.667769743730222909e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481455115967553970e-02	-9.628206837445975677e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472485878210395227e-02	-9.589389613071012605e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463441796801189049e-02	-9.549672127819808926e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453909964035391633e-02	-9.507240685456700216e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444722334597976166e-02	-9.465834601503637924e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.435046834808180544e-02	-9.421740317848634194e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425302637320536525e-02	-9.376871784389576026e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415492785005858456e-02	-9.331277584096570391e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405620207980254416e-02	-9.285004455810187685e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395687729031890117e-02	-9.238097383781377139e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385698068722537951e-02	-9.190599681820701278e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375653850187205041e-02	-9.142553072444541129e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365557603653248880e-02	-9.093997761373599081e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354969559415554553e-02	-9.042830897136863028e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344774495731363650e-02	-8.993355099708714995e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.334088378614239984e-02	-8.941307625715443769e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323803991931957968e-02	-8.891061755153330942e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.313029365538587956e-02	-8.838285029394325060e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302213022211664517e-02	-8.785190888433699885e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291357207720100153e-02	-8.731814762147595971e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280464091576111269e-02	-8.678190840152198368e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269535770357188648e-02	-8.624352126417527548e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258574270848310334e-02	-8.570330490909713189e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247581553016039679e-02	-8.516156718454775260e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236559512825268020e-02	-8.461860555002320011e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.225049017820248415e-02	-8.405202891347100802e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213972744376828977e-02	-8.350745091265840067e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202409546387843503e-02	-8.293978345214756548e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191286199893702102e-02	-8.239470854702793390e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179677517987282820e-02	-8.182707757611247176e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.168048264632897626e-02	-8.125987580167226207e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156400145095162840e-02	-8.069336852810062022e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144734810742060405e-02	-8.012781234772984110e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.133053860742464725e-02	-7.956345515341082392e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121358797401226459e-02	-7.900050165472323818e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109650989659545589e-02	-7.843908503876052124e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097931755314300678e-02	-7.787932717800962780e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085733003588498863e-02	-7.729906538054139367e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073994380544732258e-02	-7.674305314975258738e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061778104725320193e-02	-7.616692981898476149e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.050025094030230477e-02	-7.561512309789543244e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037796338769445076e-02	-7.504360121371230624e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025563066873868501e-02	-7.447459396600215366e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013326475348302280e-02	-7.390821054449457639e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.001087725621090885e-02	-7.334455667184223808e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988847944861116851e-02	-7.278373473474084900e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976608227234636389e-02	-7.222584390899454941e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964369635105210510e-02	-7.167098027885930762e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951662624840658805e-02	-7.109807960112155684e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939429490401414657e-02	-7.054967205987907816e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.927200525834683070e-02	-7.000456584222700986e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914506642854516577e-02	-6.944207900654679293e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901819303789239912e-02	-6.888333558987849020e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889608983231152201e-02	-6.834890754907231060e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876937366255683359e-02	-6.779776872689389014e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864275168921581433e-02	-6.725062923439962051e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851623307533622226e-02	-6.670757020587852852e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838982672582708283e-02	-6.616867028835303303e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826354129632522832e-02	-6.563400572924872958e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813271534494684145e-02	-6.508409137165870398e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800670201479205479e-02	-6.455828069661990846e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788083444958554646e-02	-6.403692308134450138e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775046735137686293e-02	-6.350103145671750007e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762492040788868924e-02	-6.298895115741515865e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749490175919560825e-02	-6.246281887736795761e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736507236717247410e-02	-6.194175758894060121e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724006619680855973e-02	-6.144417037940692362e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711063081410081510e-02	-6.093326147425756970e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698140693902859433e-02	-6.042761465050540404e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685240167537450123e-02	-5.992729053595962328e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.671902691422540055e-02	-5.941477165962061498e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659048783873599026e-02	-5.892546285990638531e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646218704601686594e-02	-5.844163780127924375e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.632955574591278436e-02	-5.794626857541511529e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620173910172612614e-02	-5.747343869142485656e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.606960546844757198e-02	-5.698929251013491390e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594226574395220142e-02	-5.652714275111601558e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581062241524024026e-02	-5.605390005369801851e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.567922579697186736e-02	-5.558608635349389024e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554807408259220480e-02	-5.512362401883647706e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541716549716390966e-02	-5.466643703221840331e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528649829653878800e-02	-5.421445094444897646e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515607076655771962e-02	-5.376759283046280043e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502588122227792894e-02	-5.332579124670796741e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489145105724648421e-02	-5.287400170732254982e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476174060709903202e-02	-5.244227295198865962e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462780260031901092e-02	-5.200075824903303834e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449856461786451389e-02	-5.157882415990317632e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436511202917789443e-02	-5.114730230721378258e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423190374963614085e-02	-5.072075699328802006e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410336641736840868e-02	-5.031309580158185683e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.397063380322017989e-02	-4.989613872027516550e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383814066028834944e-02	-4.948395847358484992e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370588541015956591e-02	-4.907649034441703001e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356946992178962336e-02	-4.866032288271448548e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343769362374122478e-02	-4.826224163737576935e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330615058307371590e-02	-4.786868372830112815e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.317046625241865304e-02	-4.746669566098597054e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303939296226933636e-02	-4.708215178967306222e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290419095356255708e-02	-4.668935399604660919e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277358148556591189e-02	-4.631358597540678745e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263885576794371884e-02	-4.592973696825316393e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250436984784825706e-02	-4.555034603764176147e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.237012223853876824e-02	-4.517535425509568159e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223611147599069804e-02	-4.480470378995889645e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.210233611837080336e-02	-4.443833788153868890e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196879474552837885e-02	-4.407620081214482302e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183548595850159618e-02	-4.371823788098985752e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169811938797374218e-02	-4.335304910956142010e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156527905018621294e-02	-4.300340464287345267e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142839316759467511e-02	-4.264669130516354247e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129601575427618160e-02	-4.230515147053672854e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115960491615548722e-02	-4.195669675481090294e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102343224829301666e-02	-4.161235359444475160e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088749407051116974e-02	-4.127206282092891164e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.075178668047903935e-02	-4.093576609712209352e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061630644345739366e-02	-4.060340613832392857e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.048104979064946762e-02	-4.027492668671584820e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034601321760251241e-02	-3.995027248658656986e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.021119328265826409e-02	-3.962938926031308109e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007658660545038165e-02	-3.931222368506913194e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993799331435749639e-02	-3.898898498074491407e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980380965610812866e-02	-3.867921055685610929e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966564572714066650e-02	-3.836348544977325262e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952769462744801926e-02	-3.805149356128697570e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938995296740038093e-02	-3.774318136179165631e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925658216476696216e-02	-3.744767634923027756e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911924335460338631e-02	-3.714645906356715734e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898210426618295421e-02	-3.684876792982781993e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884516173990683330e-02	-3.655455300500158339e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870427174724084401e-02	-3.625500643401593538e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856771880650682049e-02	-3.596769913169260788e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843135318182442500e-02	-3.568372181892777526e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829104806892121016e-02	-3.539457276182900961e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815505373972515046e-02	-3.511721372657640190e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801512507575601635e-02	-3.483478698643637655e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787538287332312820e-02	-3.455569918408565692e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773992620222878236e-02	-3.428796779682872099e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760054268109295356e-02	-3.401532096075908593e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746133683264691455e-02	-3.374587384015006498e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732230579686294375e-02	-3.347958110759924506e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718344676154145684e-02	-3.321639818268738286e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704068038346232383e-02	-3.294867668670503451e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690216195530448412e-02	-3.269167080258470349e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676380728951185450e-02	-3.243764406660883028e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662155165315767597e-02	-3.217921381158912915e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648352128945400730e-02	-3.193110541403493957e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634159405572798957e-02	-3.167868124477473367e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.619982932507111867e-02	-3.142923888582943494e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606226807348951457e-02	-3.118973823227183181e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592081588361899919e-02	-3.094605003274640814e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.577951834664637454e-02	-3.070521891456885408e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.563837290557204246e-02	-3.046720422917214427e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549737704462843646e-02	-3.023196597296782043e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535250612949246418e-02	-2.999286167620582224e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521180529553821770e-02	-2.976313462110637478e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507124457329784117e-02	-2.953606493047937660e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492681016652873782e-02	-2.930523923241791593e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478652253901663022e-02	-2.908344228407704849e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464236150700727296e-02	-2.885796022405306277e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.449833344899324444e-02	-2.863512778066236789e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.435843012939703706e-02	-2.842098791334616691e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421465350542898104e-02	-2.820326613304237860e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407099900131318332e-02	-2.798807857877825579e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392746308269298239e-02	-2.777538761651010459e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378404227232978396e-02	-2.756515619051438763e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363675390162093604e-02	-2.735160959688000010e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349355605999401048e-02	-2.714625413192835006e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335046313464101048e-02	-2.694324941423529955e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320350130707947628e-02	-2.673701863833958040e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306061117852135411e-02	-2.653867430154663917e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291385105927105426e-02	-2.633716140577949810e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276718813730597479e-02	-2.613798577538107692e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262457921441959396e-02	-2.594640277891622961e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247809838030932261e-02	-2.575173464153533362e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233170503414419666e-02	-2.555929952532594654e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218539601226815677e-02	-2.536906340550537219e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203521719599256717e-02	-2.517593951628857140e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188906959961822218e-02	-2.499005850917571971e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174299705012461476e-02	-2.480627654793648128e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159699657817166552e-02	-2.462456158591194016e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144712210329404789e-02	-2.444005379625102583e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130125881267869364e-02	-2.426243229602671313e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115151920186177287e-02	-2.408206343481958996e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100184340604884153e-02	-2.390374273146866034e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085222845056769317e-02	-2.372743793814087454e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070267140693192301e-02	-2.355311727865591273e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055316939193196413e-02	-2.338074943940213202e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040371956674845638e-02	-2.321030356047235933e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025431913608703921e-02	-2.304174922701309434e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010496534733433927e-02	-2.287505646078125468e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995565548973414677e-02	-2.271019571190202764e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980245930576101016e-02	-2.254287093811408078e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965323032311060689e-02	-2.238163355235770532e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.950011164557704221e-02	-2.221796743139184144e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.935095290716017644e-02	-2.206023719509141168e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919790099096215841e-02	-2.190011215036636021e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904487937066541417e-02	-2.174173719361176260e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.889189034962156774e-02	-2.158508711561040079e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873893862821586334e-02	-2.143013887744082708e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858602885916589065e-02	-2.127686977645562756e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843316562385176868e-02	-2.112525742174598334e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.828035343366731152e-02	-2.097527972846369940e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812368066143251799e-02	-2.082313170290716556e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.797098541420733192e-02	-2.067639879939946017e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781444171762952056e-02	-2.052753386319298642e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766188108950318539e-02	-2.038395878813966181e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750548432151862441e-02	-2.023828896271329808e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734916858393681913e-02	-2.009420411960027766e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719684293068743569e-02	-1.995522676494732636e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704070000587206757e-02	-1.981420893638429978e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688465092096952586e-02	-1.967471253499795091e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672869985266847562e-02	-1.953671676597826951e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656895603499421707e-02	-1.939680700900753502e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641321598533970250e-02	-1.926178746517664487e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625758620838269941e-02	-1.912820731889868777e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609818424193939557e-02	-1.899276087266915138e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594278974392459983e-02	-1.886203541757256602e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578363701269062100e-02	-1.872947443497504369e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562849343084936879e-02	-1.860152498198788112e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.546960572335010831e-02	-1.847176986848879810e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531085803295905420e-02	-1.834340533050070072e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515225422628798030e-02	-1.821641176748719105e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499379811217996433e-02	-1.809076983569373256e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483549344275276863e-02	-1.796646044371530372e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467734391441898933e-02	-1.784346474816020725e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.451935316888367508e-02	-1.772176414940759793e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435767737990077869e-02	-1.759841891654035382e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420001900131564521e-02	-1.747928414034818087e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403869104975336207e-02	-1.735852951974617593e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388137930926482327e-02	-1.724188725720771434e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372041359802720684e-02	-1.712364911902678226e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.355963654257828971e-02	-1.700665673762920965e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340287285895151920e-02	-1.689363403329482158e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324247894478697479e-02	-1.677905003090681508e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308228403023879216e-02	-1.666565812527142200e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291848463727823998e-02	-1.655078307152047651e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275870273267993973e-02	-1.643975020015461287e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259912987999191519e-02	-1.632985696054750505e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243976930633202402e-02	-1.622108643998327682e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227683767738933285e-02	-1.611087184301802097e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211791826044479797e-02	-1.600432372483079693e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195545387109808233e-02	-1.589635552430523251e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179324241183260014e-02	-1.578950495576497779e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163505824313974313e-02	-1.568620651528120254e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147337964509588373e-02	-1.558152937956208510e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131198694163423044e-02	-1.547793390542041847e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115089090319412571e-02	-1.537540829833439161e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099010215181278463e-02	-1.527394090539144818e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.082963116362006664e-02	-1.517352021302010526e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066576800381775270e-02	-1.507183578528642357e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050597138622357180e-02	-1.497349818283137245e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034652334110078134e-02	-1.487617329750219857e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018373836865598389e-02	-1.477762191299665431e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002133922482892195e-02	-1.468010778637489399e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986301365246604181e-02	-1.458580104583358586e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970507594925525324e-02	-1.449246339646222776e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955851360845632658e-02	-1.440649852912899171e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937580544121152853e-02	-1.430019628451888007e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923004367484692362e-02	-1.421606752854820323e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904835932053619563e-02	-1.411203454038589475e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890343483323487367e-02	-1.402970072169726270e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872281953645453523e-02	-1.392788613602039026e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.857876802313563475e-02	-1.384730705485431174e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843511569934001490e-02	-1.376749520132680227e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825612196660529943e-02	-1.366879761671489866e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811339246082276089e-02	-1.359068409286645542e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793557324105843342e-02	-1.349408557165021443e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779379991767449445e-02	-1.341763243326962469e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761719634915924482e-02	-1.332308609557701987e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747641167214856323e-02	-1.324825627254349117e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730106378592602412e-02	-1.315571631431609011e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716129934781712718e-02	-1.308247358397123840e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698724610318143313e-02	-1.299189524432304513e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.684853265288216786e-02	-1.292020420586150169e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667581197147355310e-02	-1.283154373568156986e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653817944101092230e-02	-1.276136978551345620e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636682823958591354e-02	-1.267458441725499664e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619625345252110812e-02	-1.258882264423451247e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606035999174838455e-02	-1.252094164389799119e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589121018719617459e-02	-1.243699032836894031e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575647060265454244e-02	-1.237054144563499210e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558878026965282784e-02	-1.228836019891583250e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545522179038577235e-02	-1.222331147871734717e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528902451976142142e-02	-1.214286079510176189e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512367009523937419e-02	-1.206335450358916829e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499199683070207706e-02	-1.200042040872583652e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482817114950165521e-02	-1.192257992160388955e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466519980921063802e-02	-1.184564579332395354e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453544023265158046e-02	-1.178474204168954414e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437401554802144807e-02	-1.170940563593422237e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421345492674470391e-02	-1.163493840368204314e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408563081814100809e-02	-1.157598169579025001e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392663395231898485e-02	-1.150304637321373624e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376851043202568375e-02	-1.143094427175284826e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364264258505607820e-02	-1.137385407016313537e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348609914651623630e-02	-1.130322023648306631e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333043791623643622e-02	-1.123338485141651012e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317566196160375840e-02	-1.116433577250846524e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305248062562784465e-02	-1.110965458070630038e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289930573752342755e-02	-1.104199070533858204e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274702444978025213e-02	-1.097507988508690004e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259563964375404362e-02	-1.090891050520352741e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247517917201187466e-02	-1.085650111876266350e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232541514454971524e-02	-1.079163748839233848e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217655541901468789e-02	-1.072748348287053816e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202860270224870472e-02	-1.066402798556817392e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188155965697634125e-02	-1.060126000628453229e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176458194586442116e-02	-1.055153332998119827e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161918288128981069e-02	-1.048997558424255268e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147470071524572116e-02	-1.042907524077321289e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133113794929901420e-02	-1.036882177303694984e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118849704425076141e-02	-1.030920477225912056e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104678042079590243e-02	-1.025021394571616574e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093407420627924911e-02	-1.020346528627781840e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079402726429554496e-02	-1.014557599971522249e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065491117394627707e-02	-1.008828467097448419e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051672820931944495e-02	-1.003158143326677220e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.037948060739201511e-02	-9.975456528065376315e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024317056862008961e-02	-9.919900303566560936e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010780025751810245e-02	-9.864903213177907571e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.973371803226853058e-03	-9.810455814033319961e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.839887300071294488e-03	-9.756548765534424133e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.707348808107708546e-03	-9.703172827917564292e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.602000505405184141e-03	-9.660848332047553824e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.471169917594753421e-03	-9.608405426300942014e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.341290931358811611e-03	-9.556468284649390034e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.212365481347691010e-03	-9.505028037869283882e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.084395470432615055e-03	-9.454075911034224991e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.957382748248022414e-03	-9.403603240488890699e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.831325772843475960e-03	-9.353604251469665575e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.706216077749743404e-03	-9.304078997692520094e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.582044424088960607e-03	-9.255028240139593102e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.458801665229585126e-03	-9.206452726582865656e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.336478745563752693e-03	-9.158353191787711300e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.215066699304870990e-03	-9.110730357712698265e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.070562103838756912e-03	-9.054213199658895077e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.951122854601392828e-03	-9.007641586602311906e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.832566378206442734e-03	-8.961548900735223991e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.714884073432008715e-03	-8.915935812330436690e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.598067422939237467e-03	-8.870802979837082896e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.482107992188002758e-03	-8.826151050059493621e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.366997428370005395e-03	-8.781980658332844180e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.252727459359436385e-03	-8.738292428695800364e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139289892680556263e-03	-8.695086974060139712e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026676614491834082e-03	-8.652364896377383622e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914879588586604446e-03	-8.610126786802594278e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781789408799512343e-03	-8.560080709847469509e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671760226778524448e-03	-8.518909358797748313e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.562522091530612403e-03	-8.478223796856829879e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.454067282357131563e-03	-8.438024571560098211e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.346388151248435333e-03	-8.398312220453736003e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.239477121978788399e-03	-8.359087271241811851e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.112187218713416130e-03	-8.312661431367170985e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.006939693240990856e-03	-8.274510576262209503e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.902436497786159135e-03	-8.236848747234734331e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.798670348048724950e-03	-8.199676432203051486e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.675113711865031191e-03	-8.155716486158871978e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.572943752414552011e-03	-8.119622774661241354e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.471487977154436064e-03	-8.084020077886199581e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.370739378991606569e-03	-8.048908846342913304e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.270691014768536312e-03	-8.014289521965842471e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.151547603875042229e-03	-7.973396259929314183e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.053015624566324117e-03	-7.939860645458710325e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.955162081849188820e-03	-7.906818296147372603e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838623961604161978e-03	-7.867819159823925433e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.742239540096331030e-03	-7.835863416173928639e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646512380307524399e-03	-7.804402213026955448e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532498235680006149e-03	-7.767302100297240799e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438194276963735273e-03	-7.736930220862816903e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.344527004289256387e-03	-7.707054078333197425e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.232957821322721505e-03	-7.671857583912096218e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.140669123148452840e-03	-7.643073313388478373e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.048997112342484633e-03	-7.614785900748210394e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.954783685835824673e-03	-7.695827606125735677e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.859292424870506243e-03	-7.613324873439929414e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.765477102711953239e-03	-7.528306903991622244e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.655087128508855907e-03	-7.423144784782248094e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.564899485430988221e-03	-7.333040731457544795e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.458814269280846478e-03	-7.222140128441705996e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.372173915746658202e-03	-7.127555028735855754e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.287119802632913496e-03	-7.031129796515982189e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.187125966066242048e-03	-6.913161345883953122e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.105504906436747960e-03	-6.813113463597634438e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.009584481702493475e-03	-6.691144931478822892e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.931319738113462216e-03	-6.588050087792288005e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.839381500574390729e-03	-6.462765393327321107e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.764397760892651438e-03	-6.357187834837498431e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.676352175376854863e-03	-6.229257338613637977e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.604575518193821652e-03	-6.121750154235416344e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.520334698128149850e-03	-5.991830994251075640e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451692559225392230e-03	-5.882936390850930465e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.371170227007388283e-03	-5.751672808171540531e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.305591366835262751e-03	-5.641922377770386540e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.228702815398551137e-03	-5.509946032254829824e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.166117287531059248e-03	-5.399861011109053505e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.092779343060795823e-03	-5.267791287569270012e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.033118463591452544e-03	-5.157882807425870440e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.963249449348441079e-03	-5.026327112567007070e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.895238677367242636e-03	-4.895303619262519456e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.839965468407004420e-03	-4.786650494849519150e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.775300262345825674e-03	-4.657056856310724390e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.722782366275102221e-03	-4.549837387093651122e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.661384704101303645e-03	-4.422251800289608977e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.601736947082238894e-03	-4.296001274650386665e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.553350916678813151e-03	-4.191932874817866361e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.496852821519799358e-03	-4.068562444885118288e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.442041206272334959e-03	-3.946995763286754132e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.397637282403996857e-03	-3.847185096976662197e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.345860620747464870e-03	-3.729345241218101387e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.303955445461537537e-03	-3.632864189851314112e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.255141153353742231e-03	-3.519285982947355815e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.207912555326353483e-03	-3.408254153929950701e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.162248622542169348e-03	-3.299923174565243733e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125373052448390291e-03	-3.211790267291899834e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.082505232724372208e-03	-3.108579656911639112e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.041111212944785232e-03	-3.008101360866550621e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.007715681991785701e-03	-2.926420072025833863e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.689291166980470516e-04	-2.830819800569538548e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.315138759571997031e-04	-2.737809558880081222e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.954344511404188243e-04	-2.647340033445169140e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.663632942399584471e-04	-2.573854329988978077e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.326417577029187039e-04	-2.487916238150044779e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.001572469795494589e-04	-2.404381635646937081e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.688755240925287341e-04	-2.323202952969157702e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.387626729676671734e-04	-2.244333062481118960e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.145372697320140744e-04	-2.180338116173084534e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.864803154979282930e-04	-2.105580055835045913e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.594978521783088129e-04	-2.032999613333455761e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.335571625328244175e-04	-1.962551306868099766e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.086258331589307433e-04	-1.894190071818481307e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.846717509137665377e-04	-1.827871255852098848e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.654335611253987013e-04	-1.774133824500534148e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.431886760083188799e-04	-1.711444820457164672e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.218316507188368314e-04	-1.650673917617341883e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.013314908965390638e-04	-1.591778000043980788e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.816574858703042490e-04	-1.534714341432105256e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.627792053737415814e-04	-1.479440600617564091e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.446664963080090957e-04	-1.425914817150427099e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.272894795511668104e-04	-1.374095406931868230e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.106185468132420024e-04	-1.323941157913386551e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.972442968604584634e-04	-1.283388470476543790e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.817918385830085118e-04	-1.236181197896680747e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.669630179918259008e-04	-1.190524302635553595e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.527292366517219583e-04	-1.146377960087281098e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.390621523788682045e-04	-1.103702697755173977e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.259336763474136064e-04	-1.062459391294209003e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.133159702367443447e-04	-1.022609260608957869e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	3.011814434187274378e-04	-9.841138660061196002e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.895027501842120264e-04	-9.469351044005800181e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.782527870081826817e-04	-9.110352055742600695e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.674046898528738303e-04	-8.763767284867436116e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.569318315082374377e-04	-8.429225576368944151e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.468084975596983571e-04	-8.106361952226541728e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.370192648123849264e-04	-7.794858460995444667e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.275565422607841147e-04	-7.494433436903229196e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.184129993324652986e-04	-7.204808476632641658e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.095813677907880032e-04	-6.925707552817676207e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.996624080625340671e-04	-6.613026036484515426e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.914819433015558364e-04	-6.355791426935128159e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.835907774707809200e-04	-6.108222151181222500e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.759818948998965581e-04	-5.870051808174340320e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.686483388618803981e-04	-5.641016243351273647e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.615832109432871445e-04	-5.420853524603346250e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.547796704229347680e-04	-5.209303918566396809e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.482309336588355020e-04	-5.006109867225653690e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.419302734832613919e-04	-4.811015964831184865e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.348841473995145688e-04	-4.593306320503590671e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.290981739945860625e-04	-4.414896672260503445e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.235393403194055882e-04	-4.243792330081789512e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.182011481788117387e-04	-4.079746614175514869e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.130771528509569638e-04	-3.922514882500439471e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.081609625296896270e-04	-3.771854509488264994e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.026795950001090622e-04	-3.604068625668337735e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.819197016207718864e-05	-3.466823334887036512e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.389225249825934962e-05	-3.335394154648326686e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	8.977426484080878674e-05	-3.209546638370429025e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.519146111873623060e-05	-3.069469017350207036e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.144626891246525878e-05	-2.954919901575626517e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.786357407298369934e-05	-2.845222548675308048e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.443740501661716034e-05	-2.740150345579303001e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.063013900957725239e-05	-2.623112001659732093e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.752285154557023119e-05	-2.527292244371266651e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.455349450366626299e-05	-2.435392017742448009e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.171629330215479725e-05	-2.347192214759544519e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	5.856561561233512175e-05	-2.248679494768198941e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.599516082654946059e-05	-2.167753953244387429e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.353887733166559680e-05	-2.089846488327839992e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.081006360343027172e-05	-2.002486340896452970e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	4.858204801097190374e-05	-1.930393311419233366e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.645066651397360824e-05	-1.860653054945721253e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.407892454447996953e-05	-1.781987476241327922e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.213828662231765873e-05	-1.716638183773004558e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.027782189340328478e-05	-1.653028337543435710e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.820521881535239779e-05	-1.580950394106217285e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.651023505528617650e-05	-1.520968693962443903e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.462493530882011853e-05	-1.453053577452754865e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.308560191062908545e-05	-1.396580481661936730e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.161483648041416299e-05	-1.341686959242727989e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	2.998287996350300962e-05	-1.279607759229732064e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	2.865368774478914947e-05	-1.228051591582792454e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.718137258771196433e-05	-1.169798709076955148e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.598431595289551354e-05	-1.121465039978627922e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.466072185069378300e-05	-1.066905552469338633e-05
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.358651712337485676e-05	-1.021681361731121251e-05
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.240090152239852426e-05	-9.706844667409572088e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.144041581150879196e-05	-9.284585327178967727e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.052937646392852871e-05	-8.875793858170786575e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	1.952645837821391790e-05	-8.415583676763881439e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.871605482636364530e-05	-8.035180824153531135e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.782540643029623735e-05	-7.607464425079372519e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.699099438873733541e-05	-7.196730693938204519e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.631833042673151729e-05	-6.857920185412126287e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.558063264128015920e-05	-6.477783810206454518e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.498660344593022716e-05	-6.164679686956707444e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.433571324515982866e-05	-5.813932381914084052e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.381189510911929082e-05	-5.525507054876533667e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.323806303481824472e-05	-5.202959301679165049e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.277616565514836904e-05	-4.938201108238936768e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.226979633295783297e-05	-4.642681785204663412e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.179583174720696135e-05	-4.361237487491260466e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.141330924952152797e-05	-4.130950695677473365e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.099233916920980485e-05	-3.874768194601717992e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.065127412090776618e-05	-3.665649884723722534e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.027408077233656997e-05	-3.433603153641844236e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.916691945404587156e-06	-3.214092231118503029e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.624143310628304141e-06	-3.035675717651736277e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.296629475637180053e-06	-2.838601599711196600e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.981524143004526034e-06	-2.653159159954972939e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.719378760549693821e-06	-2.503230191417604561e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.420576500702333663e-06	-2.338564999431672686e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	8.126961669050974490e-06	-2.184648261005044355e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.877548090520972829e-06	-2.061043369192511878e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.587981091092795996e-06	-1.926251270856236524e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	7.300077855979457681e-06	-1.801233891564645526e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	7.054812120338656174e-06	-1.701566929667824638e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.770641878816676663e-06	-1.593693424825009196e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	6.488824348792183589e-06	-1.494513467329175728e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	6.209596839058730603e-06	-1.403654512397088577e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.972498877212751007e-06	-1.332118038631901531e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.698704365001470257e-06	-1.255734171669941517e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	5.428167224388105073e-06	-1.186623273623100976e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	5.161117353819263999e-06	-1.124424172327528158e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.897782777652198034e-06	-1.068778572325170258e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.675195987742804368e-06	-1.026028883818471692e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.419359892169340707e-06	-9.816131856790198587e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	4.167880430400853148e-06	-9.427428830931622015e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.920978573339835032e-06	-9.090705096420403533e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.678873507531896645e-06	-8.802513389256620038e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.475337589575312698e-06	-8.591526206883172257e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.242716352724940259e-06	-8.384411948081583957e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	3.015508480183499126e-06	-8.216128965081744321e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.793926440832789911e-06	-8.083333168642109848e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.578181003656658012e-06	-7.982706582859048725e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.368481254509304645e-06	-7.910957089642217868e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.165034612678686637e-06	-7.864818176297300451e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.968046847248386318e-06	-7.841048686170749536e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.804495711360061263e-06	-7.836040577774200757e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.620043357909323321e-06	-7.845300788381170947e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.442628842947763141e-06	-7.867807506218666843e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.272451720152834265e-06	-7.900415095319511635e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.109709969693674240e-06	-7.940002106729226351e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	9.546000134688122808e-07	-7.983471046212338972e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	8.073167301616179118e-07	-8.027748144729164679e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	6.680534701155567784e-07	-8.069783131643367387e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	5.370020700324893209e-07	-8.106549010621120924e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	4.143528674960795349e-07	-8.135041838183557521e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	3.002947153228862614e-07	-8.152280504874742857e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.950149957437638133e-07	-8.155306519007928347e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.869963441785911362e-08	-8.141183792953672010e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.153311428154509577e-08	-8.106998431933858668e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	-6.630151076533188440e-08	-8.049858525286254787e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	-1.346396868609046130e-07	-7.967018451648827482e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	-1.936201347797052024e-07	-7.857954200562186004e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	-2.436391418331764253e-07	-7.724030148073610300e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	-2.850984552150132115e-07	-7.566661607552094461e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	-3.183968808894105916e-07	-7.387253499827151990e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	-3.439303106903196721e-07	-7.187200449037518289e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	-3.620917491099094866e-07	-6.967886877380919994e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	-3.743210962344269409e-07	-6.695420992936128963e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	-3.779955240965220373e-07	-6.439449824442607350e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	-3.755146141175282705e-07	-6.168503798521360756e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	-3.672596877133762806e-07	-5.883926058161948234e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	-3.536093119789536602e-07	-5.587050014891516566e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	-3.349393246596883603e-07	-5.279199437094670510e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	-3.116228588416219668e-07	-4.961688537337454639e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	-2.840303673637426729e-07	-4.635822058708013576e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	-2.477318300381657990e-07	-4.254833163196172754e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	-2.122115500744998863e-07	-3.915411869999897185e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	-1.735623436291463769e-07	-3.571674917910657406e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	-1.321438138139906736e-07	-3.224888718196522949e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	-8.831300479548476477e-08	-2.876310641656519410e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	-4.242442458139994687e-08	-2.527189099209657569e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	1.208796325078882042e-08	-2.129117246980890052e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	6.120396083378210658e-08	-1.782993777953305509e-07
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	1.112798224879639985e-07	-1.440192973735547707e-07
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	1.619713098434789534e-07	-1.101926964997515120e-07
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.202198953207996325e-07	-7.224336022421618834e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.710826490564242430e-07	-3.979269750768891401e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	3.214948112271589209e-07	-8.170932340926902314e-09
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	3.711220435856857522e-07	2.250421955343100676e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	4.264519564108580545e-07	5.625250830280179436e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	4.732821999852361628e-07	8.450664154787722724e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	5.182918510712596728e-07	1.114495371016237143e-07
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	5.611561184304716500e-07	1.369668517088353665e-07
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	6.071032032792889464e-07	1.642382655135496171e-07
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	6.442869873596719309e-07	1.863194225704932182e-07
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	6.783191945226095773e-07	2.066207841076761170e-07
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	7.129493435593316825e-07	2.275005275923353263e-07
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	7.391682861850589083e-07	2.436149472455514576e-07
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	7.612511202705047928e-07	2.576030082991631264e-07
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	7.810279763239647606e-07	2.708462550588839709e-07
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	7.932360852606252754e-07	2.799231021879688507e-07
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	8.013847950024200491e-07	2.874571832276563106e-07
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	8.036774202998291944e-07	2.916803261052135556e-07
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	8.016810280048247918e-07	2.938003940084496800e-07
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.944223138002454036e-07	2.937796290423957510e-07
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.839546955221260507e-07	2.917374883612391542e-07
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	7.675706456233783386e-07	2.872260590934203849e-07
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	7.496015387696764551e-07	2.814858485674978749e-07
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	7.284597409326577701e-07	2.741768627781029244e-07
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	7.006780153513396290e-07	2.640297456642841502e-07
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	6.734323104632350968e-07	2.536916081625723573e-07
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	6.392116229907912453e-07	2.403395936859148393e-07
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	6.067984100518872366e-07	2.274204911290832041e-07
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	5.672014101809747066e-07	2.113721939811816120e-07
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	5.305439834850565213e-07	1.963140425414914743e-07
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.866184756626649231e-07	1.780709741861809571e-07
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	4.466272541470400107e-07	1.613095292823264495e-07
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.994064570256724701e-07	1.413662219931756223e-07
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.569792086428786278e-07	1.233311856399175532e-07
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	3.074820087168932991e-07	1.021753138514617886e-07
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	2.635040699578664015e-07	8.329043968961193126e-08
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.127352697310676005e-07	6.140293873220966128e-08
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	1.680797604254395394e-07	4.208613479908938044e-08
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	1.170303212512894592e-07	1.994131708504371412e-08
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	6.623169455996128761e-08	-2.149047195746230394e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	2.220563449880296187e-08	-2.132958488948864020e-08
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	-2.738049757394817570e-08	-4.296259071641139490e-08
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	-6.992549095680554838e-08	-6.154184553141272456e-08
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	-1.173421792163580826e-07	-8.225945518197198413e-08
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	-1.632150507202412658e-07	-1.023037230355914924e-07
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	-2.018778172258169993e-07	-1.191897900659503854e-07
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	-2.441391416431960784e-07	-1.376284043891324712e-07
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	-2.792359807906788726e-07	-1.529152777668908079e-07
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	-3.169613761581077680e-07	-1.693057842033221904e-07
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	-3.518939555604628116e-07	-1.844251168288809345e-07
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	-3.799664937695648665e-07	-1.965148523516392187e-07
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	-4.089699143879111205e-07	-2.089192056957546847e-07
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	-4.344451389518735713e-07	-2.197003933464285459e-07
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	-4.536434006438053145e-07	-2.277074946689007611e-07
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	-4.718248179095588574e-07	-2.351205077890974982e-07
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	-4.857805244287698195e-07	-2.405764088754962660e-07
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	-4.945480318992358482e-07	-2.437549997069499214e-07
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	-5.008130959978156113e-07	-2.456496193749662660e-07
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	-5.032672366505455085e-07	-2.457819018089854267e-07
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	-5.021118922017240415e-07	-2.442467757048310785e-07
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	-4.982973552692347121e-07	-2.416098702432309727e-07
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	-4.909123205925680950e-07	-2.372019319496888107e-07
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	-4.804892114685079321e-07	-2.313958641140894080e-07
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	-4.672241304051904101e-07	-2.242840803726994442e-07
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	-4.534390151391374861e-07	-2.170623399063783261e-07
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	-4.353691099507316547e-07	-2.077492145271334301e-07
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	-4.150135588956019201e-07	-1.973925420919441350e-07
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	-3.925633051446722619e-07	-1.860823043766027358e-07
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	-3.682079881883849915e-07	-1.739078686663067639e-07
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	-3.421359549885665998e-07	-1.609579930124794478e-07
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	-3.180617717202807096e-07	-1.490600642441432511e-07
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	-2.892740963440068451e-07	-1.348933703941368789e-07
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	-2.593041018260062009e-07	-1.202030692197043521e-07
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	-2.283352297390632156e-07	-1.050756066191039060e-07
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	-1.965496818222554111e-07	-8.959684409636995077e-08
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	-1.641284304574859330e-07	-7.385206369978072496e-08
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	-1.353796998184900068e-07	-5.992376841741376662e-08
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	-1.022500455766515306e-07	-4.390806963044059149e-08
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	-6.899822895653645352e-08	-2.786835512436148896e-08
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	-3.580055551875555245e-08	-1.188770725124361357e-08
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	-2.832150990082601068e-09	3.951347748134074217e-09
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	2.973302888666345622e-08	1.956683510121815695e-08
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	6.172218860489151498e-08	3.487732690877278165e-08
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	9.296368324730139301e-08	4.980193759748510442e-08
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.232870089386035484e-07	6.426031941954862733e-08
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.525227933964949700e-07	7.817265799856421110e-08
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.805027865798225898e-07	9.145966792125538332e-08
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.070598514326931671e-07	1.040425883744133665e-07
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.320279547232793261e-07	1.158431788264809742e-07
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.552421579762164738e-07	1.267837147532556007e-07
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.765386084974539726e-07	1.367869834071752332e-07
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.957545304903967718e-07	1.457762796296381569e-07
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	3.127282162622001165e-07	1.536754017058218116e-07
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	3.272990175191779463e-07	1.604086472615081948e-07
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	3.393073367501905157e-07	1.659008092013840351e-07
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	3.486066888679817653e-07	1.700829489855618225e-07
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	3.552092801936468703e-07	1.729620769849307531e-07
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	3.592378928118329140e-07	1.745981223477147593e-07
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	3.608168207764542212e-07	1.750517304887083889e-07
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	3.600695687565567413e-07	1.743831616228057325e-07
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	3.571188583361758335e-07	1.726522938392912586e-07
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	3.520866342516369622e-07	1.699186261456020198e-07
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	3.450940705670548577e-07	1.662412814809315694e-07
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	3.362615767887663127e-07	1.616790097000326367e-07
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	3.242746800473538145e-07	1.555613647938001254e-07
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	3.119286768088815008e-07	1.493120047203434686e-07
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	2.981141616824343486e-07	1.423589385408723040e-07
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	2.829484537148124565e-07	1.347594080469433801e-07
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	2.665481377997494303e-07	1.265702967829622265e-07
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	2.490290704338210680e-07	1.178481328550251662e-07
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	2.305063854162350672e-07	1.086490917123756544e-07
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	2.086111625835847032e-07	9.779964895197986211e-08
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	1.883348037690275643e-07	8.777216982080869240e-08
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	1.674100242435816576e-07	7.744111894209422702e-08
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	1.459490357426139284e-07	6.686124587776518952e-08
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	1.240633556591655737e-07	5.608696136994319022e-08
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	9.907229414294116057e-08	4.380082501483640087e-08
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	7.665127841446426417e-08	3.279254529476416199e-08
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	5.414964653207754134e-08	2.175773260867318341e-08
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	3.167610792649345504e-08	1.074942749201625766e-08
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	9.338704669316964647e-09	-1.796551719686622961e-10
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	-1.549447485160632483e-08	-1.231495623757614578e-08
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	-3.718687399565667339e-08	-2.290213348549400499e-08
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	-5.840975165322263876e-08	-3.324742587225645652e-08
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	-8.159312508833789815e-08	-4.453276787829889307e-08
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-1.014692976075850303e-07	-5.419378835993693058e-08
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-1.205488771274843417e-07	-6.345334292493234625e-08
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-1.387285100365765175e-07	-7.226100452191728600e-08
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-1.579769966953162152e-07	-8.156707545335267898e-08
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-1.739039314264069019e-07	-8.924842391222874765e-08
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-1.886119566594689304e-07	-9.632225511591571015e-08
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	-2.035760242273214121e-07	-1.034929182637536647e-07
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	-2.153599382735643029e-07	-1.091128494921538038e-07
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	-2.267808145286167564e-07	-1.145241587368379092e-07
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	-2.351912441846070885e-07	-1.184709382911233605e-07
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	-2.418633418305878219e-07	-1.215567871668905602e-07
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	-2.472783860302409255e-07	-1.239933965774444602e-07
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	-2.503141091086556384e-07	-1.252798265099352201e-07
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	-2.517566437943388930e-07	-1.257784536419696640e-07
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	-2.515700426696456288e-07	-1.254451478814351638e-07
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	-2.498796258290106548e-07	-1.243958653681411762e-07
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	-2.463602906486522031e-07	-1.224169915895342140e-07
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	-2.418769317921085024e-07	-1.199896483863979527e-07
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	-2.354050118973256305e-07	-1.165551069426911452e-07
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	-2.284645385136484220e-07	-1.129174626895994196e-07
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	-2.204828034878902131e-07	-1.087677259283369465e-07
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	-2.103496368915228539e-07	-1.035325788677969897e-07
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	-2.003971893200096977e-07	-9.841551845018555528e-08
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	-1.882307669025014934e-07	-9.218394556139935466e-08
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	-1.766333759161325993e-07	-8.626229603049050951e-08
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	-1.627979500381155068e-07	-7.921625562775422053e-08
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	-1.498774211752672678e-07	-7.265077134086617135e-08
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	-1.347328192244680172e-07	-6.497001105064605104e-08
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	-1.208070547155238709e-07	-5.791949629823109253e-08
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	-1.047087462833702336e-07	-4.978158662138858042e-08
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	-8.824797665390491171e-08	-4.147281188151972115e-08
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	-7.339096699065558342e-08	-3.398329241941655067e-08
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	-5.651187077551549547e-08	-2.548481033672902643e-08
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	-4.143670378613199008e-08	-1.790343511958739500e-08
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	-2.448401931654116770e-08	-9.387454935135303220e-09
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-9.495286188066118296e-09	-1.866378152619059529e-09
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	7.190378829099580505e-09	6.496954520452188477e-09
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	2.359817885938082261e-08	1.471128642647327740e-08
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	3.787383784870141342e-08	2.184997162114208595e-08
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	5.350153868691190674e-08	2.965535495718412616e-08
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	6.693647017527628515e-08	3.635694597889987516e-08
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	8.145363948121249017e-08	4.358831866105189013e-08
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	9.525044638312246415e-08	5.044964821043472011e-08
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	1.068359972091647612e-07	5.620122425734899779e-08
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	1.190244641377616469e-07	6.223987150352485204e-08
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	1.302314093807485605e-07	6.777801812587327714e-08
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.392969384844720813e-07	7.224457234026682503e-08
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.484066945853784497e-07	7.671584098015374256e-08
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.562784595367669117e-07	8.055849449392102280e-08
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	1.621653691184241645e-07	8.341103671754104157e-08
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.674603740421982273e-07	8.594725440027660619e-08
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	1.713176086418630981e-07	8.775531437231754875e-08
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.737955359852929546e-07	8.886512327188409451e-08
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.748952330821754078e-07	8.929352781868670859e-08
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.749531704305742429e-07	8.917904849404755332e-08
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	1.738273031669462493e-07	8.846612218855555465e-08
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	1.715845111130840440e-07	8.718889101285149066e-08
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.687070023647045778e-07	8.560727603652079382e-08
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.645355137668146841e-07	8.335656166233142325e-08
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	1.594380536038360057e-07	8.063902382817828737e-08
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.534799500301835683e-07	7.748801244963977964e-08
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.467261395296725067e-07	7.393667747718170369e-08
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	1.401069414877136264e-07	7.047050400478304640e-08
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	1.320259288346351881e-07	6.625274765204355387e-08
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	1.233346302418346762e-07	6.172932466416484081e-08
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.140964867597520593e-07	5.693262150735608520e-08
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.043745618995680240e-07	5.189483189760191092e-08
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	9.423154444503784033e-08	4.664795823626990295e-08
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	8.491240516883682711e-08	4.183426508200406313e-08
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	7.414371704321497032e-08	3.627909956778269368e-08
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	6.313295769430643810e-08	3.060623967856539605e-08
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	5.194138488057952006e-08	2.484695721560090793e-08
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	4.062989501052822594e-08	1.903233949549792259e-08
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	2.925902580530847039e-08	1.319329070965703862e-08
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	1.788895893704606861e-08	7.360533271281844887e-09
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	6.579522642986505219e-09	1.564609150055286866e-09
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-4.609805684165154667e-09	-4.164118805340186961e-09
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-1.561989692949165448e-08	-9.795465556745579845e-09
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-2.520864507714138851e-08	-1.469509175721336123e-08
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-3.572007061991495317e-08	-2.006076280278098843e-08
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-4.588337482978743065e-08	-2.524283839882983512e-08
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-5.564075903730546282e-08	-3.021181275543001242e-08
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-6.493476063327681950e-08	-3.493835165541675122e-08
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-7.370825063574928144e-08	-3.939329121219198143e-08
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-8.190443127887529301e-08	-4.354763663870023445e-08
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-8.946683362338654286e-08	-4.737256102743770576e-08
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-9.633931518848832710e-08	-5.083940414139750537e-08
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-1.024660576048970194e-07	-5.391967121581005871e-08
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-1.077915642888389861e-07	-5.658503177058537173e-08
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.122606581367535408e-07	-5.880731843332647229e-08
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-1.158184792678002286e-07	-6.055852578686634806e-08
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-1.186598684864890481e-07	-6.192997774870266121e-08
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-1.202494205270764905e-07	-6.266456581798065281e-08
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-1.209682093144459125e-07	-6.294966334269442910e-08
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-1.208603396260432661e-07	-6.280820991690088949e-08
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-1.199696691878834736e-07	-6.226301663019588588e-08
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-1.183398104118868819e-07	-6.133676697141634754e-08
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-1.160141321180179855e-07	-6.005201772443635924e-08
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-1.130357612413836513e-07	-5.843119985613993728e-08
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-1.094475845244544930e-07	-5.649661939665544478e-08
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-1.052922501945505584e-07	-5.427045831192439856e-08
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-1.000616032619280665e-07	-5.148179417338814511e-08
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	-9.484792703714920070e-08	-4.871236511885834347e-08
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	-8.919826928951511901e-08	-4.571958198300893684e-08
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-8.315431499880448827e-08	-4.252512569664490315e-08
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-7.675751897918102240e-08	-3.915055746951830894e-08
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-7.004910746998100707e-08	-3.561731961779948075e-08
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-6.227970079742729268e-08	-3.153133801956969846e-08
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-5.504779971256112307e-08	-2.773301612784252992e-08
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-4.763109790485903884e-08	-2.384198260554104843e-08


==> pde_runs/ss_100Td_nr32_lmax1_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.730847927479258197e-01	-8.884108357373059249e-04
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730553891929415833e-01	-2.454369381523274860e-03
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.724741056728995581e-01	-3.301217839229327912e-03
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.717223697997920517e-01	-3.892095980957412018e-03
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.709042451351533431e-01	-4.355625406631286056e-03
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.700628511105978513e-01	-4.749575677833284965e-03
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.692237961756232478e-01	-5.103613779216368412e-03
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683913339704281309e-01	-5.435502559170671613e-03
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675686965661597194e-01	-5.747704891980612817e-03
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667486506521337897e-01	-6.044655182980899003e-03
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659344490118882243e-01	-6.326460532128545117e-03
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651247373129458296e-01	-6.594708314403440255e-03
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643137342732520489e-01	-6.852118878768883974e-03
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635053923769067274e-01	-7.098091689641550413e-03
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.626943641174076471e-01	-7.334798312311723370e-03
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.618847765809401651e-01	-7.561487747005023359e-03
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.610715535225630546e-01	-7.779967085263562315e-03
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.602634613689646326e-01	-7.988281799040241812e-03
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594464785248022320e-01	-8.190327010343778635e-03
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586339445343192267e-01	-8.383041603235809325e-03
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578165527664157075e-01	-8.568908577047042174e-03
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.569941248163824188e-01	-8.748083436265628038e-03
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561709431635543988e-01	-8.919790993848363339e-03
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553468134484611574e-01	-9.084270676850195875e-03
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545172541343519945e-01	-9.242619764239968713e-03
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.536868529743047607e-01	-9.394327535037428484e-03
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528514103970528837e-01	-9.540516848280189768e-03
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520154813310932995e-01	-9.680710579153975134e-03
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511792046611977747e-01	-9.815221129876105371e-03
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503384072381531711e-01	-9.944982692441744349e-03
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.494975521870575697e-01	-1.006954568589063861e-02
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486524937900116083e-01	-1.018974463313963505e-02
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.478076377807057140e-01	-1.030515456846284664e-02
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469630822678807958e-01	-1.041598263368515888e-02
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461147313815275295e-01	-1.052293731736990076e-02
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452669072434121800e-01	-1.062563144959287678e-02
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444155519663298803e-01	-1.072470377893681298e-02
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435649334596211246e-01	-1.081979404231149348e-02
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427151277375631189e-01	-1.091104845019300051e-02
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418621382734501779e-01	-1.099901439295329110e-02
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410061076694223148e-01	-1.108376250702888983e-02
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401552175018600521e-01	-1.116461105960764137e-02
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393014676619090952e-01	-1.124244114734081201e-02
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384449948351761384e-01	-1.131730846298332691e-02
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.375898808580886257e-01	-1.138894218060445933e-02
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367361852148195889e-01	-1.145743950579979943e-02
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.358800689611572854e-01	-1.152318462883946543e-02
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350255351075732579e-01	-1.158594181423242518e-02
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341687895231244987e-01	-1.164605773702300125e-02
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333137642951383872e-01	-1.170331968248533756e-02
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324604879935871726e-01	-1.175780335113442779e-02
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316052171810618843e-01	-1.180980410819048795e-02
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307630439206788620e-01	-1.185850761792147517e-02
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299039932220717730e-01	-1.190568127753318176e-02
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290506518866886276e-01	-1.195008367582076590e-02
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282029739812860225e-01	-1.199181074067632961e-02
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273244300047659538e-01	-1.203259778333571825e-02
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.264881863036001197e-01	-1.206913487297882857e-02
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256214787278027989e-01	-1.210468835464317827e-02
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.247964891423434530e-01	-1.213637535775456862e-02
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239414339595091008e-01	-1.216703156598768210e-02
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.230922604056068487e-01	-1.219530591580722523e-02
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222489234260581425e-01	-1.222127348627766001e-02
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.213766062732078710e-01	-1.224594703278590949e-02
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205450496096427682e-01	-1.226742296448737370e-02
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.196849108172821224e-01	-1.228756160311401079e-02
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188649581208982148e-01	-1.230481562016707414e-02
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180168177762546539e-01	-1.232068706315440042e-02
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171747321260444424e-01	-1.233447664144676770e-02
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163386571466271946e-01	-1.234624485601431773e-02
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155085497051865501e-01	-1.235604949883970655e-02
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146515229029538563e-01	-1.236422273351579781e-02
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138334590730557538e-01	-1.237019043616430745e-02
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.129888689082624298e-01	-1.237448504570896370e-02
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121505522899121365e-01	-1.237688405380740764e-02
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113184653632207088e-01	-1.237743954086051139e-02
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.104925651398073055e-01	-1.237620139696423566e-02
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096728066027592569e-01	-1.237322039495421071e-02
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088279617390385534e-01	-1.236834297947308342e-02
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080205554072141000e-01	-1.236199066614380483e-02
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.071884218531995447e-01	-1.235373548637095850e-02
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063626774256488244e-01	-1.234384969719117507e-02
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055735020854024764e-01	-1.233284260403523860e-02
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047301320682738485e-01	-1.231941392995223282e-02
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039232227567150196e-01	-1.230497200483370891e-02
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031224856907355519e-01	-1.228911582407698523e-02
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.022985566741810987e-01	-1.227123074707402867e-02
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015102365938424095e-01	-1.225264261151678448e-02
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.006990789375868667e-01	-1.223202327404478672e-02
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.989434426651846999e-02	-1.221008448545082489e-02
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.909598109200641602e-02	-1.218687268565518157e-02
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.830393913295612518e-02	-1.216243254260855437e-02
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.749022145631482117e-02	-1.213587044613613324e-02
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.671089710172092735e-02	-1.210906086338184133e-02
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.591024943689317739e-02	-1.208013179489969557e-02
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.511617535212514574e-02	-1.205006243679386004e-02
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.432862507151443254e-02	-1.201889380983637255e-02
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.354754992417589621e-02	-1.198666543202495105e-02
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.277290230421482431e-02	-1.195341539099028377e-02
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.200463563268992950e-02	-1.191918041204378595e-02
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.121654328228120945e-02	-1.188276614556663634e-02
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.046111883639605666e-02	-1.184663536622524750e-02
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.968621703855546301e-02	-1.180833178664540510e-02
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.891795157822730833e-02	-1.176912041362764699e-02
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.815627609127583975e-02	-1.172903524738647466e-02
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.740114516558999957e-02	-1.168810911434785271e-02
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.662767138145001378e-02	-1.164496896357953767e-02
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.588571146646759025e-02	-1.160242950429458964e-02
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.512575464060954944e-02	-1.155768659488736610e-02
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.439677220928390455e-02	-1.151365722391070080e-02
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.365009374123615060e-02	-1.146743753289021853e-02
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.291005561502189092e-02	-1.142051422926697833e-02
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.215303595948328375e-02	-1.137137127089313943e-02
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.142627823875461801e-02	-1.132311008796730960e-02
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.070595334342380023e-02	-1.127423389337038791e-02
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.996907067616745857e-02	-1.122316492295106355e-02
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.923890352496118505e-02	-1.117149882296264787e-02
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.851538387700199295e-02	-1.111926373005133438e-02
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.779844538951395660e-02	-1.106648687226468100e-02
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.708802332823073977e-02	-1.101319460684603915e-02
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.638405450884876158e-02	-1.095941245607338563e-02
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.566478027949116725e-02	-1.090346268066211093e-02
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.497373121242477401e-02	-1.084876074442253126e-02
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.426765385573601275e-02	-1.079191257302824190e-02
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.356818215970313546e-02	-1.073464527392713370e-02
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.287525457546067953e-02	-1.067698272548115931e-02
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.218881096562139443e-02	-1.061894806820336962e-02
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.150879255546549462e-02	-1.056056373387673913e-02
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.081482703750364982e-02	-1.050006741920218346e-02
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.014767831754320504e-02	-1.044103935304612797e-02
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.946685453611228800e-02	-1.037992389560401206e-02
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.879261179241920321e-02	-1.031852679312189429e-02
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.812489262958433545e-02	-1.025686908241984878e-02
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.746364084043336706e-02	-1.019497117004570727e-02
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.680880142633333074e-02	-1.013285285619227975e-02
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.614134330693272057e-02	-1.006869757784135955e-02
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.549935296564901588e-02	-1.000619045737020582e-02
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.484501133994284572e-02	-9.941673880464288113e-03
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.419724059683618034e-02	-9.877002793062686012e-03
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.355598680438033499e-02	-9.812195798459349971e-03
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292119714593090440e-02	-9.747270957735218108e-03
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.229281956181689783e-02	-9.682245787326401038e-03
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.165311176661911197e-02	-9.615275148783620357e-03
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.103753556161797822e-02	-9.550094735351359956e-03
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041083559264332631e-02	-9.482995118060381923e-03
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979061197257180826e-02	-9.415852732570447609e-03
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.917678696640098213e-02	-9.348682229840189067e-03
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.856928461643498562e-02	-9.281497844820824072e-03
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.796803068461382769e-02	-9.214313411151036845e-03
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737295259724544544e-02	-9.147142375211209792e-03
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.676770549729359683e-02	-9.078133184080886334e-03
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.616883183330759199e-02	-9.009165747832482973e-03
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559219127076074629e-02	-8.942115128341514979e-03
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500567780749849450e-02	-8.873269035745949204e-03
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442532359003640630e-02	-8.804503468115053647e-03
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383562292577465103e-02	-8.733976137022606001e-03
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326754373309777746e-02	-8.665411264952594186e-03
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.269030911886628255e-02	-8.595114993204493528e-03
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213423382991729665e-02	-8.526798717610844375e-03
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.156919278222462516e-02	-8.456781350623866766e-03
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.101022946473635772e-02	-8.386922732244301432e-03
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045727827786994357e-02	-8.317234166311006371e-03
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.991027499418265734e-02	-8.247726650048520583e-03
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935499567015777522e-02	-8.176589470098850204e-03
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.881985322323652982e-02	-8.107481326655658835e-03
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827661844148656289e-02	-8.036775666334360427e-03
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773938849842807031e-02	-7.966304559445070571e-03
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720810083041582228e-02	-7.896078374225420568e-03
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668269414563540332e-02	-7.826107200264626612e-03
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616310838721658649e-02	-7.756400857491012324e-03
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564928469772376596e-02	-7.686968904804617267e-03
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512821118829761502e-02	-7.616051427517820174e-03
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462588377430136422e-02	-7.547203552377913967e-03
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411648350937092539e-02	-7.476903936129554104e-03
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361290595235144119e-02	-7.406931063095591530e-03
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311509360186693840e-02	-7.337293947697990336e-03
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262298552998589063e-02	-7.268000313654762040e-03
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212442059776964204e-02	-7.197335980468924817e-03
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164364650956491748e-02	-7.128752504473805963e-03
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115655112641488506e-02	-7.058825247387745180e-03
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067515131973070686e-02	-6.989277835935025530e-03
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.021091309253955332e-02	-6.921796944512574080e-03
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.974055545219207924e-02	-6.853012692838426727e-03
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926441316407612570e-02	-6.782957783467455024e-03
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880509056222856273e-02	-6.714972261500771165e-03
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.835111794314167988e-02	-6.647387250482273205e-03
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789155210815602776e-02	-6.578573071419084942e-03
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743746354495657708e-02	-6.510187120698188168e-03
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698878502223288539e-02	-6.442233248280755664e-03
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654545062373235759e-02	-6.374715195103791178e-03
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610739571270860787e-02	-6.307636596413255733e-03
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567455689759371773e-02	-6.241000984975037316e-03
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523675133819170052e-02	-6.173241329749758199e-03
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481427988221566516e-02	-6.107512644964399433e-03
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438696188038228158e-02	-6.040688404492868674e-03
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396485500831355336e-02	-5.974342452637056849e-03
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354789747729707006e-02	-5.908478072642422453e-03
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313602866353567572e-02	-5.843098454014180113e-03
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.272918907779445719e-02	-5.778206695310505493e-03
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231803323413795503e-02	-5.712313975922188661e-03
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192119162413511319e-02	-5.648418400057971661e-03
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152014738534366506e-02	-5.583551065474684667e-03
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112412847837033383e-02	-5.519206758037582816e-03
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073307685379321821e-02	-5.455388346875584930e-03
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034693552622257789e-02	-5.392098617822469950e-03
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996564854734840369e-02	-5.329340275855260628e-03
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958065979789493635e-02	-5.265707984545852510e-03
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.920902492214695959e-02	-5.204032443629436934e-03
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883379580743078777e-02	-5.141512817766999942e-03
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846341798639845030e-02	-5.079559639267494826e-03
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.809783679434431358e-02	-5.018175395773974944e-03
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.773699455452046866e-02	-4.957361060733946057e-03
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738082533739502958e-02	-4.897114211237142516e-03
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702150242942902292e-02	-4.836112096377661977e-03
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667458252731706378e-02	-4.777004098634131737e-03
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632458020848496213e-02	-4.717160267265707585e-03
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.597918938685039522e-02	-4.657897540939664842e-03
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.563834452615538703e-02	-4.599213017574888158e-03
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530198127684925996e-02	-4.541103834196678207e-03
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497003644711695558e-02	-4.483567166112622723e-03
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463537440913498092e-02	-4.425368121040815228e-03
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431217404382433542e-02	-4.368980453938339781e-03
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398632043858868121e-02	-4.311949683557761426e-03
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366482444087964626e-02	-4.255505058260010236e-03
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334762444911491278e-02	-4.199643758895563878e-03
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303465995157728124e-02	-4.144363003101413090e-03
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272587150045836391e-02	-4.089660044548531700e-03
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241476264368090499e-02	-4.034386743805936162e-03
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211423784434648349e-02	-3.980843431347147639e-03
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.181144979202261774e-02	-3.926748902927702962e-03
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.151277751123178289e-02	-3.873245808628965423e-03
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121816301083345735e-02	-3.820331405527287259e-03
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092754930298741309e-02	-3.768002985389504265e-03
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.064088037982532431e-02	-3.716257873983482094e-03
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035810119080770988e-02	-3.665093430407051489e-03
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.007338670045354448e-02	-3.613459291827874655e-03
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979830378922957032e-02	-3.563460353344679102e-03
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.952133598508833459e-02	-3.513010665234145551e-03
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924819952000886292e-02	-3.463155308751059754e-03
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897884063177654804e-02	-3.413891643346495062e-03
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.871320646323074849e-02	-3.365217060640752177e-03
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844593677236670490e-02	-3.316153683469118610e-03
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818767037514234033e-02	-3.268661457883637652e-03
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792781328738185867e-02	-3.220799298014025234e-03
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.767162128058215320e-02	-3.173539864118980758e-03
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741904273253649937e-02	-3.126880547793247679e-03
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.717002686541787421e-02	-3.080818588158346170e-03
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.692452361078405562e-02	-3.035349268277717869e-03
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.668248364314133328e-02	-2.990466723757178973e-03
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643912043792197450e-02	-2.945285018811300351e-03
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.620392912449971842e-02	-2.901570188306822409e-03
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596745303792993648e-02	-2.857567779179381699e-03
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573438116455940644e-02	-2.814152070588439494e-03
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550466528549549958e-02	-2.771317287626135720e-03
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527825796187102375e-02	-2.729057743876433552e-03
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.505076941309037644e-02	-2.686556047392659342e-03
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.483090252370283454e-02	-2.645441274178277416e-03
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460998793300894057e-02	-2.604095415976962358e-03
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.439232161677354675e-02	-2.563324595818185225e-03
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417785720197185274e-02	-2.523123230565581330e-03
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396654905550114532e-02	-2.483485821269071532e-03
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375835226843401607e-02	-2.444406951413618558e-03
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355322264069416978e-02	-2.405881285214396276e-03
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334725936189506100e-02	-2.367178560956139776e-03
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314819112208711997e-02	-2.329753996964568571e-03
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294831752200004474e-02	-2.292162869567817857e-03
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275145193441550376e-02	-2.255124861219337008e-03
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255755111595016280e-02	-2.218634727930822968e-03
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236657249695642322e-02	-2.182687302673776662e-03
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.217847416755393763e-02	-2.147277493821783331e-03
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.198974643026757408e-02	-2.111747310279216139e-03
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.180733793520809607e-02	-2.077407662067722559e-03
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162432368704520609e-02	-2.042957638530394984e-03
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144413046137722142e-02	-2.009045133130754352e-03
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.126671724093720323e-02	-1.975665139409690102e-03
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109204363625463166e-02	-1.942812722875619097e-03
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092006987289564739e-02	-1.910483019578070648e-03
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.074764619769267432e-02	-1.878086981838786871e-03
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058100338900533344e-02	-1.846797847800140703e-03
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041392995486791970e-02	-1.815451911975777925e-03
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.024949693903657623e-02	-1.784628573732332819e-03
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.008766540177142602e-02	-1.754323048305267245e-03
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.928396673854145149e-03	-1.724530311012190554e-03
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.765997433953593765e-03	-1.694187532859102755e-03
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.625736496964201749e-03	-1.668010890466724381e-03
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.460086138823251001e-03	-1.637132590115690598e-03
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.297291944245680839e-03	-1.606826718815380700e-03
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.163775277704141672e-03	-1.582001755456477737e-03
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.006086194826351185e-03	-1.552719039140968826e-03
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.876754278099575207e-03	-1.528732770822984312e-03
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.724004741014692796e-03	-1.500440019794701272e-03
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.573881438289233242e-03	-1.472673605714396690e-03
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.450750851611838269e-03	-1.449930177429595204e-03
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.305320577350056369e-03	-1.423104311279743640e-03
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.162385062056905921e-03	-1.396778426270204893e-03
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.045145348857082185e-03	-1.375215603301751816e-03
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.906667128386639029e-03	-1.349783010628930044e-03
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.770557902951253683e-03	-1.324825188241577668e-03
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.658912094075666019e-03	-1.304383439641098371e-03
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.527034600568228116e-03	-1.280273692884794636e-03
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.397405727388319842e-03	-1.256614585915065245e-03
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.269984219292629363e-03	-1.233397848647679266e-03
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.144729442307588829e-03	-1.210615335541714594e-03
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.041976709262924572e-03	-1.191955814828496744e-03
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.920590750141709067e-03	-1.169948627100066835e-03
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.801259660588736961e-03	-1.148353239632270151e-03
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.683945077481342686e-03	-1.127161962111855684e-03
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.568609202579071132e-03	-1.106367217465022796e-03
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.455214791673349189e-03	-1.085961539682288529e-03
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.343725143998547172e-03	-1.065937571695749209e-03
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.252246022766553765e-03	-1.049537281753358834e-03
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.144154883199888853e-03	-1.030194360385676281e-03
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.037867383115933656e-03	-1.011212877471442994e-03
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.933348811329356744e-03	-9.925858747848802059e-04
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.830564952365373081e-03	-9.743064934730106966e-04
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.729482077251707786e-03	-9.563679722097498392e-04
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.630066934524948288e-03	-9.387636453929767023e-04
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.532286741445157849e-03	-9.214869413833513779e-04
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.436109492728178304e-03	-9.045314200869698524e-04
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.341508517950956450e-03	-8.878913368015644214e-04
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.248461343721012862e-03	-8.715615006549628802e-04
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.156945902834640834e-03	-8.555368044509493791e-04
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.066940424359034703e-03	-8.398122104550098665e-04
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.963813817005482444e-03	-8.218395205296140848e-04
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.877006616870347908e-03	-8.067481891510899002e-04
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.791642333532978616e-03	-7.919414515353335364e-04
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.707700375362907849e-03	-7.774145463772951133e-04
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.625160421118551177e-03	-7.631627757368055842e-04
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.544002415272158785e-03	-7.491815039375142446e-04
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.464206563436415656e-03	-7.354661564898248372e-04
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.372806962973984322e-03	-7.197949973035483928e-04
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.295895755929281939e-03	-7.066404113256314571e-04
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.220285693222016951e-03	-6.937376556455394222e-04
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.145958021467741582e-03	-6.810823996316560641e-04
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.060838517110230278e-03	-6.666250465958943605e-04
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.989226157908844217e-03	-6.544914488085656077e-04
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.918838361937442699e-03	-6.425920018780222499e-04
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.849657345771647244e-03	-6.309226023046139676e-04
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.770447980471210853e-03	-6.175936550809430978e-04
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.703821703814142753e-03	-6.064088616038960976e-04
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.638347345950827556e-03	-5.954414612500624976e-04
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.563393986391090104e-03	-5.829157324027519835e-04
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.500357827430456131e-03	-5.724060648101584551e-04
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.438420848177359268e-03	-5.621016327351002805e-04
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.367528637370295272e-03	-5.503342030501778880e-04
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.307917796745986089e-03	-5.404616788564125997e-04
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.239695848561899467e-03	-5.291881058028004292e-04
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.182336939312243023e-03	-5.197303966617020056e-04
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.125992889582657717e-03	-5.104585007386931153e-04
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.061520550161965764e-03	-4.998714666561515857e-04
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.007323418916824954e-03	-4.909902094552233073e-04
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.945314970214821769e-03	-4.808495203938028010e-04
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.893195171498708779e-03	-4.723428898551297389e-04
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.833570470614823252e-03	-4.626301083947924981e-04
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.783460183062924382e-03	-4.544825056568559357e-04
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.726139466690656425e-03	-4.451795037377166068e-04
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.670021340423371203e-03	-4.360892376731065291e-04
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.622856102782794661e-03	-4.284626419156846748e-04
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.568897658721217437e-03	-4.197526145428324908e-04
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.523543130698992047e-03	-4.124437930411488308e-04
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.471650605741776332e-03	-4.040951243511088230e-04
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.420832488294325478e-03	-3.959333808053271640e-04
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.378109414015048152e-03	-3.890823861845881730e-04
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.329217524743387377e-03	-3.812538795507996146e-04
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.288107570134098514e-03	-3.746808814675603038e-04
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.241053962190251748e-03	-3.671679107459194387e-04
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.194954531277551728e-03	-3.598176664284456999e-04
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.149784735839411175e-03	-3.526252104014409726e-04
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.111789316185133832e-03	-3.465821395132089380e-04
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.068281977103879517e-03	-3.396698408351085338e-04
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.025635920726893621e-03	-3.329015794298895159e-04
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.983827824890920834e-03	-3.262726642896821364e-04
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.948641805593635291e-03	-3.206981343629828284e-04
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.908329078135441101e-03	-3.143157685312136730e-04
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.868789330859709028e-03	-3.080596812971420333e-04
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.830000384211754238e-03	-3.019254131594967749e-04
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.791940482391268319e-03	-2.959085946851065514e-04
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.759884958385868033e-03	-2.908422941854181911e-04
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.723138714353926850e-03	-2.850360360019146789e-04
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.687084273311464109e-03	-2.793404999195237925e-04
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.651711042738126340e-03	-2.737538842400255535e-04
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.617008558592640316e-03	-2.682744092176184906e-04
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.582966483277726535e-03	-2.629003167106187160e-04
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.549574603645454546e-03	-2.576298698400855897e-04
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.516822829042073625e-03	-2.524613526552096617e-04
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.484701189391402897e-03	-2.473930698053056817e-04
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.453199833315841532e-03	-2.424233462182492395e-04
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.422309026294089809e-03	-2.375505267852019134e-04
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.392019148854790238e-03	-2.327729760514879649e-04
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.362320694805112947e-03	-2.280890779134581061e-04
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.333204269493639587e-03	-2.234972353212262011e-04
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.304660588106570408e-03	-2.189958699871147243e-04
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.276680473996626109e-03	-2.145834220996994739e-04
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.249254857043807223e-03	-2.102583500433104506e-04
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.222374772047292880e-03	-2.060191301228667669e-04
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.196031357147774423e-03	-2.018642562939235337e-04
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.170215852279545823e-03	-1.977922398978152830e-04
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.141347734358428472e-03	-1.932380780490977113e-04
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.116634431404050099e-03	-1.893386797638564188e-04
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.092422152760884248e-03	-1.855175705834569263e-04
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.068702544212220143e-03	-1.817733311611316211e-04
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.045467345819195339e-03	-1.781045582499712345e-04
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.022708390541367902e-03	-1.745098644669220019e-04
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.972709556794591510e-04	-1.704905931641484439e-04
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.755054440330677935e-04	-1.670500409597498823e-04
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.541910974826269638e-04	-1.636793082533171751e-04
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.333201196995904786e-04	-1.603770709621754934e-04
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.100005875406756185e-04	-1.566852784364495372e-04
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.900538319118175617e-04	-1.535254265432502423e-04
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.705264977264335746e-04	-1.504300034944249724e-04
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.487135721571289300e-04	-1.469696481920263614e-04
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.300600251430269609e-04	-1.440080468241889159e-04
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.118027662280509829e-04	-1.411069466976622394e-04
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.914133511152068217e-04	-1.378639204651067277e-04
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.739811501363795402e-04	-1.350883695061423227e-04
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.569228824006446737e-04	-1.323695250822993564e-04
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.378766780813763616e-04	-1.293301971557517499e-04
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.215963708315532030e-04	-1.267289079381704988e-04
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.034213286817547458e-04	-1.238208849766344450e-04
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.878877695772566119e-04	-1.213318540829696931e-04
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.705486239918192386e-04	-1.185491517418666774e-04
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.557313054832415678e-04	-1.161672025824423316e-04
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.412379855446879735e-04	-1.138334863487835448e-04
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.250626834873017085e-04	-1.112240447696394025e-04
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.092926861529300402e-04	-1.086745685791930965e-04
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.958190440497090120e-04	-1.064917169645737639e-04
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.807838179484564427e-04	-1.040504056267440615e-04
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.679389221102263199e-04	-1.019597934552735074e-04
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.536063784563671547e-04	-9.962125213131276305e-05
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.413631263948296074e-04	-9.761855623322441026e-05
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.277038933547610697e-04	-9.537855304378727332e-05
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.143923248388538585e-04	-9.318958869422257945e-05
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.030237339736819743e-04	-9.131529629196694304e-05
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.903429884280839039e-04	-8.921924107850797380e-05
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.795145093076887458e-04	-8.742467293306492506e-05
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.674376311196027766e-04	-8.541795512370310868e-05
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.556719931202036361e-04	-8.345744978062257478e-05
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.442101774863169345e-04	-8.154217384213079437e-05
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.344245508880271848e-04	-7.990264528747768945e-05
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.235127012434669602e-04	-7.806956337348648026e-05
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.128838128163026650e-04	-7.627894587812687169e-05
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.038100700757868596e-04	-7.474624972733258225e-05
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.936926650368460247e-04	-7.303272523907655841e-05
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.838380279911112803e-04	-7.135898824581028894e-05
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.742392867459413963e-04	-6.972412762433729855e-05
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.648896455124851215e-04	-6.812724232598522619e-05
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.569077642751219796e-04	-6.676041854467108035e-05
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.480071301983642465e-04	-6.523234283974811535e-05
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.393364741000997600e-04	-6.373970678029747651e-05
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.308892861870768674e-04	-6.228164703125604299e-05
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.226591279617524563e-04	-6.085730965980929981e-05
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.146396312278463810e-04	-5.946585000450516415e-05
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.068244971131964477e-04	-5.810643254664283361e-05
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.992074951095411036e-04	-5.677823078388710861e-05
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.917824621288879787e-04	-5.548042710606380424e-05
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.845433015761140733e-04	-5.421221267308929894e-05
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.783567667966285828e-04	-5.312616820580657554e-05
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.714499124524515907e-04	-5.191128355517421206e-05
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.647117650264207869e-04	-5.072371050892873247e-05
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.581364771135046931e-04	-4.956267309620180609e-05
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.517182635022033516e-04	-4.842740355027948555e-05
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.446784015543092446e-04	-4.718008039400135080e-05
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.385750411776053643e-04	-4.609705515185266484e-05
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.326110680223783924e-04	-4.503745017922181776e-05
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.267809520652641847e-04	-4.400053116894298943e-05
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.210802289058561476e-04	-4.298567621115961335e-05
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.155065007194390762e-04	-4.199247982269005121e-05
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.100576352770526273e-04	-4.102056571125341249e-05
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.047315217773900548e-04	-4.006956137317804420e-05
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.995260705688772936e-04	-3.913909804422953354e-05
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.938115920402108065e-04	-3.811642530734273519e-05
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.888557048682959808e-04	-3.722840400050170283e-05
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.840140831583313261e-04	-3.635979488832975467e-05
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.792847216595822848e-04	-3.551024412898140466e-05
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.746656349156445369e-04	-3.467940138024383186e-05
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.695985280810764783e-04	-3.376663342478789702e-05
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.652072717584034925e-04	-3.297439767082089435e-05
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.609202104726198531e-04	-3.219979717821957565e-05
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.567354378027545488e-04	-3.144249557789951979e-05
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.521474854992064488e-04	-3.061079424955511559e-05
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.481738305984603779e-04	-2.988915086138282544e-05
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.442966252299741057e-04	-2.918377615858073354e-05
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.400477769058420369e-04	-2.840927359809326615e-05
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.363694679069338018e-04	-2.773740091577348910e-05
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.327819435359225172e-04	-2.708079750450451763e-05
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.288522826138461088e-04	-2.635997998704709119e-05
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.254517962241919957e-04	-2.573478657928698259e-05
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.221365971074601941e-04	-2.512389264793698216e-05
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.185067960933368212e-04	-2.445335058787661891e-05
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.153671258297254726e-04	-2.387183638499392258e-05
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.119304798233966666e-04	-2.323358536990362784e-05
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.089587049908081318e-04	-2.268010438801055419e-05
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.057067121299184233e-04	-2.207264475294144402e-05
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.028953507740254503e-04	-2.154587725964789087e-05
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.981967742478518619e-05	-2.096773907727122693e-05
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.716139522664660351e-05	-2.046639143731554137e-05
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.425387174091822795e-05	-1.991613376734437647e-05
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.174147830526662426e-05	-1.943893778598939259e-05
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.899409491082337716e-05	-1.891514794816766449e-05
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.662054017047427575e-05	-1.846086023514672601e-05
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.402544298940702071e-05	-1.796215310491642853e-05
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.150784235956808890e-05	-1.747617431495739653e-05
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.933339257860067093e-05	-1.705460957936187478e-05
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.695680895699810861e-05	-1.659183228695877748e-05
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.490481741466873474e-05	-1.619048739537488953e-05
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.266279334715301699e-05	-1.575001334492194549e-05
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.048943997578678306e-05	-1.532099132936968301e-05
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.838300351985336666e-05	-1.490317837682284360e-05
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.656538877812366454e-05	-1.454100464454281905e-05
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.458062799763923743e-05	-1.414370998008740447e-05
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.265781571519212271e-05	-1.375693594808685382e-05
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.099929154522975417e-05	-1.342177994190217897e-05
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.918890493407492979e-05	-1.305424236982592250e-05
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.743563994461740012e-05	-1.269655647016652284e-05
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.573785777547473935e-05	-1.234849508767168112e-05
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.409393576622820941e-05	-1.200983328773935211e-05
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.267658844518265852e-05	-1.171651146816348928e-05
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.113003125150062105e-05	-1.139499845935309731e-05
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	4.963273536475552031e-05	-1.108224744415999871e-05
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.818313900315633906e-05	-1.077804186424722288e-05
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.677969556767514717e-05	-1.048216725043803270e-05
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.542087345489098421e-05	-1.019441119703170871e-05
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.410515587270753509e-05	-9.914563336513054526e-06
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.297060095910352909e-05	-9.672280178339281173e-06
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.173221624030197703e-05	-9.406803151118476591e-06
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.053263575850748877e-05	-9.148637811139555457e-06
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.937039862135334402e-05	-8.897581483869660595e-06
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.824405788652040795e-05	-8.653433414754787989e-06
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.715218039334167546e-05	-8.415994746106759795e-06
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.609334659693692318e-05	-8.185068494336943831e-06
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.506615040483278658e-05	-7.960459527530651416e-06
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.406919901602392496e-05	-7.741974543356211483e-06
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.310111276242933145e-05	-7.529422047302232685e-06
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.216052495270249324e-05	-7.322612331237578277e-06
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.124608171835307097e-05	-7.121357452288149960e-06
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.035644186213899560e-05	-6.925471212024946163e-06
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.939542789510340905e-05	-6.713892070916690852e-06
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.855380246789753035e-05	-6.528735889857652958e-06
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.773289598954986563e-05	-6.348380770918051135e-06
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.693180965902891241e-05	-6.172682042806328009e-06
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.615017599332207369e-05	-6.001542495763725288e-06
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.538766845940789219e-05	-5.834869115987147988e-06
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.464396342131985494e-05	-5.672569722011698137e-06
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.383928674801412043e-05	-5.497255955409051133e-06
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.313422591126152228e-05	-5.343891503212252033e-06
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.244697887242946518e-05	-5.194619469927011912e-06
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.177723356361264574e-05	-5.049350997353783961e-06
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.105322268404764390e-05	-4.892530022425213944e-06
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.041941291725487799e-05	-4.755425227371846998e-06
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.980215134281259831e-05	-4.622052526226439988e-06
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.920113693414376033e-05	-4.492326232276782875e-06
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.855203559383016454e-05	-4.352359273877094147e-06
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.798434390800382642e-05	-4.230052922117663532e-06
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.743197941871040295e-05	-4.111131152174892654e-06
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.683586421609069249e-05	-3.982864912114293757e-06
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.631490624338760413e-05	-3.870817794699877304e-06
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.580837989777267568e-05	-3.761900440863385174e-06
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.526215492796338969e-05	-3.644454034490881344e-06
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.478516952540964356e-05	-3.541880583438750678e-06
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.427107703279659399e-05	-3.431286462589422163e-06
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.382239461584364783e-05	-3.334704793166370762e-06
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.333907139210703478e-05	-3.230575243632039167e-06
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.291747601900843129e-05	-3.139639555633203710e-06
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.250829316123902108e-05	-3.051259368226690902e-06
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.206788028487930846e-05	-2.955964476674317891e-06
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.168403163636727291e-05	-2.872731889573240551e-06
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.127111863277214020e-05	-2.782971985491740523e-06
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.087216307982590569e-05	-2.695978511757333617e-06
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.052474594957513784e-05	-2.619967046120972404e-06
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.015134327648493015e-05	-2.537955164983044922e-06
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.826359815938021309e-06	-2.466266876963447162e-06
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.477262418629795810e-06	-2.388882059265669706e-06
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.173599559481265828e-06	-2.321200678114248682e-06
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.847581434551088098e-06	-2.248094593891669778e-06
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.533225020471869786e-06	-2.177102619713503872e-06
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.260001702184338233e-06	-2.114939961259783604e-06
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	7.966902376886205733e-06	-2.047725267940559113e-06
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.684544823428577853e-06	-1.982422123947057120e-06
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.439360571738654756e-06	-1.925250889071407478e-06
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.176592553381791226e-06	-1.863470737728074869e-06
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	6.923708344485735357e-06	-1.803488110782730267e-06
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.704322891301588246e-06	-1.751008685160104369e-06
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.469419165016229375e-06	-1.694335177336727828e-06
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.243563307858309302e-06	-1.639348067396958710e-06
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.026472040538890017e-06	-1.586009690823203938e-06
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	5.838351513009744751e-06	-1.539383954990859202e-06
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.637141480995166629e-06	-1.489075584079477114e-06
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.443888594503559823e-06	-1.440308570997519532e-06
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.258319186494077756e-06	-1.393046516600652673e-06
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.080161987698684806e-06	-1.347253337422191534e-06
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	4.909148100055454962e-06	-1.302893262187764933e-06
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.745010970508908487e-06	-1.259930828378101762e-06
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.602948745272656214e-06	-1.222430557723969149e-06
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.451151387995676846e-06	-1.182027034350302219e-06
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.305470808850037048e-06	-1.142920025996144632e-06
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.165649356658052566e-06	-1.105075242320389569e-06
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.031431601969007200e-06	-1.068458685562294743e-06
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.902564312901876476e-06	-1.033036647371713584e-06
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.778796431315039511e-06	-9.987757056821644805e-07
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.659879049297477142e-06	-9.656427216260032800e-07
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.545565385976347871e-06	-9.336048364910309438e-07
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.435610764635691301e-06	-9.026294687178449703e-07
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.329772590141620272e-06	-8.726843109373761784e-07
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.227810326668345644e-06	-8.437373270477678424e-07
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.129485475720965854e-06	-8.157567493301740844e-07
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.034561554449839513e-06	-7.887110756027425125e-07
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.942804074251884486e-06	-7.625690664121612875e-07
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.853980519654493749e-06	-7.372997422622574230e-07
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.767860327477320409e-06	-7.128723808789757851e-07
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.675977685179380962e-06	-6.869383946208919651e-07
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.594792639401485359e-06	-6.641802830327889397e-07
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.515608396354056877e-06	-6.421705008471368143e-07
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.438202729450008972e-06	-6.208793851029173924e-07
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.362420292230668619e-06	-6.002814047762012829e-07
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.288232697916769050e-06	-5.803587515407299110e-07
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.208451918097158890e-06	-5.592037820422110788e-07
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.137568693707282165e-06	-5.406447742474714312e-07
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	2.068237867096162156e-06	-5.227094345512170781e-07
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	2.000445959019985638e-06	-5.053813724124970419e-07
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.927636348337422889e-06	-4.870025079719192154e-07
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.863032746807195488e-06	-4.708969594146514216e-07
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.799926921945324397e-06	-4.553487054771409899e-07
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.738305806364396366e-06	-4.403418850635833683e-07
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.672221942296170184e-06	-4.244409620058335191e-07
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.613676616322956075e-06	-4.105200823097136059e-07
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.556576108802227442e-06	-3.970922607502074033e-07
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.495419194683646718e-06	-3.828728187711274048e-07
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.441311670947134086e-06	-3.704305887647737441e-07
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.383416663016817999e-06	-3.572585202602833669e-07
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.332247104993554306e-06	-3.457352848590246208e-07
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.282457487742102135e-06	-3.346265756475306844e-07
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.229268190978152000e-06	-3.228681865620319992e-07
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.182336868617849131e-06	-3.125821460770009723e-07
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.132262464793886229e-06	-3.016933835561976600e-07
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.088136489848000600e-06	-2.921660707103891021e-07
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.041119182880143457e-06	-2.820771714308804757e-07
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.997464150287225241e-07	-2.732456796580385992e-07
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.557292878036138829e-07	-2.638880066152739685e-07
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.170583777986279488e-07	-2.556904428135528555e-07
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.759853747028983787e-07	-2.469964624544536162e-07
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.399657486853893664e-07	-2.393719264618861171e-07
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.017816585706242352e-07	-2.312751863937664773e-07
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.650890528070778534e-07	-2.234651223461029450e-07
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.330139423479808049e-07	-2.165988582380179065e-07
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	6.991277047149435824e-07	-2.092868037338829907e-07
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.695795858072933057e-07	-2.028441494530579893e-07
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.384465634756114640e-07	-1.959662853252767693e-07
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.087347537052607632e-07	-1.892907233513960636e-07
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	5.829453030599567743e-07	-1.833831975140301976e-07
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.559072152717549190e-07	-1.770465110277270776e-07
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.302418344362800402e-07	-1.708662243902478863e-07
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.059071762510054902e-07	-1.648387502487610077e-07
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	4.849013890311500241e-07	-1.594902775099078320e-07
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	4.629817029922667654e-07	-1.537494122764786692e-07
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.422619544950737494e-07	-1.481560185920786564e-07
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.226978911590298197e-07	-1.427082882172451795e-07
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.058783009115313360e-07	-1.378806979901715644e-07
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	3.883989434885325928e-07	-1.327060812341123892e-07
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	3.719485409679385789e-07	-1.276719462469129324e-07
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	3.564842073372620904e-07	-1.227765385189147039e-07
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.419633975245289250e-07	-1.180181169518501401e-07
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.295458987710699528e-07	-1.138096972873772594e-07
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.167094385162549425e-07	-1.093080079091875771e-07
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.046946415754876420e-07	-1.049383147094193264e-07
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	2.934602632633142568e-07	-1.006989277596464710e-07
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	2.829653834692815903e-07	-9.658816990774169978e-08
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	2.731694034452195838e-07	-9.260437665316644247e-08
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.640320426320919427e-07	-8.874589602378959463e-08
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.555133355258142480e-07	-8.501108845420719802e-08
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.475736285814671189e-07	-8.139832666554159653e-08
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.401735771553405664e-07	-7.790599554670004302e-08
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.332741424842490144e-07	-7.453249203706856387e-08
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.268365887015757604e-07	-7.127622501062382277e-08
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.208224798895051454e-07	-6.813561516143880379e-08
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.151936771669183317e-07	-6.510909489056501550e-08
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.099123358124253034e-07	-6.219510819426669221e-08
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.049409024220395894e-07	-5.939211055359576211e-08
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	2.002421121009730341e-07	-5.669856882527754619e-08
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.957789856890763846e-07	-5.411296113389820766e-08
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.915148270194273747e-07	-5.163377676536770070e-08
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.874132202096016804e-07	-4.925951606164665782e-08
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.830816726248884975e-07	-4.678732945868515222e-08
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.792034926045466362e-07	-4.462765673325499236e-08
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.753770497702615487e-07	-4.256834115649050226e-08
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.715670473248375079e-07	-4.060792722937402266e-08
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.677384554554154688e-07	-3.874496999188824097e-08
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.634997644071070028e-07	-3.682211659241905964e-08
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.595276332200261416e-07	-3.515799556286253011e-08
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.554730791382457303e-07	-3.358510896157402375e-08
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.513439973893094956e-07	-3.210027152971682922e-08
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.471482245689570405e-07	-3.070032139227747836e-08
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.425040956116679987e-07	-2.926622912450294003e-08
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.381939457297270753e-07	-2.803365513215559977e-08
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.338409621076850009e-07	-2.687634089572507738e-08
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	1.290523326912324298e-07	-2.569604471799802734e-08
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	1.246342881861087974e-07	-2.468620261334377512e-08
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	1.201967280138078218e-07	-2.374220782789603602e-08
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	1.153422263187062850e-07	-2.278396916185876566e-08
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	1.108878098914739490e-07	-2.196798590015602517e-08
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	1.060324369204026759e-07	-2.114232297960151306e-08
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	1.015931587714784613e-07	-2.044143185798170765e-08
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	9.717228866411177907e-08	-1.979107448550923886e-08
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	9.237892151942736505e-08	-1.913583199726926783e-08
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	8.801960022751819295e-08	-1.858182194117408797e-08
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	8.331024506977364905e-08	-1.802487159262046338e-08
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	7.904328185581807059e-08	-1.755476239935246422e-08
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	7.445129522249269280e-08	-1.708262742772093844e-08
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	7.030703662709904958e-08	-1.668415729756737553e-08
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	6.586527500225415930e-08	-1.628356049922279694e-08
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	6.187361347354472873e-08	-1.594464885677574368e-08
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.761444259230526261e-08	-1.560250888929435532e-08
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	5.380482491612085991e-08	-1.531125303292132698e-08
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.976012885489150519e-08	-1.501468080215804468e-08
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.616156439130785391e-08	-1.475935263029098171e-08
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.236275444962457138e-08	-1.449564776008607190e-08
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	3.870454722692221704e-08	-1.424411129820802978e-08
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.548184656088493212e-08	-1.402133795447376133e-08
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.211643762857737133e-08	-1.378369654213655434e-08
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	2.891583260715687111e-08	-1.354843462030285814e-08
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	2.613370177999980365e-08	-1.333204376256009712e-08
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	2.327176217856712680e-08	-1.309212181028413620e-08
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	2.059828999984845060e-08	-1.284500511152190316e-08
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	1.831999745565051836e-08	-1.260939839045592414e-08
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	1.603004148666059123e-08	-1.233947240217757667e-08
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	1.395044355231130389e-08	-1.205331601116362486e-08
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	1.207751120710585904e-08	-1.175080138458553729e-08
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	1.053477328227662163e-08	-1.146015262485481407e-08
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	9.033647679948629323e-09	-1.112964513989086322e-08
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	7.713914932266424555e-09	-1.078627829882539441e-08
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	6.567021930715086109e-09	-1.043123761540830408e-08
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	5.584477876800124799e-09	-1.006569991092536272e-08
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	4.757853711055901686e-09	-9.690833394027220349e-09
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	4.129938341134931461e-09	-9.340001245537057012e-09
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	3.578823007743580145e-09	-8.950488734212814836e-09
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	3.159390191686106767e-09	-8.555006226738919192e-09
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	2.863447269310600908e-09	-8.154688950447675285e-09
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	2.682860641630729849e-09	-7.750663899511377583e-09
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	2.609555200579109512e-09	-7.344049909558998893e-09
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	2.635513801262004751e-09	-6.935957731452630200e-09
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	2.752776740134624508e-09	-6.527490104235338648e-09
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	2.953441239017116938e-09	-6.119741827261575039e-09
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	3.229660934872567367e-09	-5.713799831521234079e-09
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	3.573645375269363233e-09	-5.310743250168409431e-09
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	3.977659519451997420e-09	-4.911643488264979819e-09
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	4.434023244945519649e-09	-4.517564291749704278e-09
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	4.935110859618848859e-09	-4.129561815643880156e-09
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	5.473350619135713095e-09	-3.748684691502424618e-09
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	6.041224249720267845e-09	-3.375974094121702126e-09
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	6.631266476168116448e-09	-3.012463807512950765e-09
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	7.236064555032667074e-09	-2.659180290151642227e-09
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	7.848257812918077629e-09	-2.317142739512531637e-09
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.460537189814094796e-09	-1.987363155898334010e-09
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	9.115520412418008927e-09	-1.645100007117424332e-09
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	9.704727055179131400e-09	-1.344077089587160606e-09
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	1.027180367111043873e-08	-1.058387835776568403e-09
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	1.080964731898559393e-08	-7.890155054875410441e-10
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	1.131120442512640534e-08	-5.369364752443145375e-10
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	1.176947035600852706e-08	-3.031202980264775215e-10
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	1.220900555634111326e-08	-7.154505952854359471e-11
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	1.255479562239246238e-08	1.211389940243301563e-10
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	1.283600049339727073e-08	2.926130678990378744e-10
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	1.304606735891494628e-08	4.419832988818602358e-10
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	1.319186240035688120e-08	5.789706189620893243e-10
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	1.325446470072780975e-08	6.835266903635429383e-10
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	1.325148083961611649e-08	7.680750869269937755e-10
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	1.317817215806566285e-08	8.382232456971588910e-10
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	1.304942527991223133e-08	8.842170735722914028e-10
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	1.286548453621523146e-08	9.131925275506807010e-10
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	1.260778600052891326e-08	9.264868256156539800e-10
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	1.231951016027962394e-08	9.230714066276670224e-10
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	1.198622018183447977e-08	9.055658111971085571e-10
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	1.157813559997495601e-08	8.717874400036765244e-10
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	1.116150129853747930e-08	8.279290077427778488e-10
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	1.067070423568272212e-08	7.677813473890696672e-10
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	1.018466673728185856e-08	7.015803173637237402e-10
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	9.626156108425272714e-09	6.193779062114278855e-10
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	9.084465408327663919e-09	5.347895756555024196e-10
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	8.473034853809459074e-09	4.347879443576623576e-10
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	7.889253092057970914e-09	3.357136100299819107e-10
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	7.239494488114485772e-09	2.221102904289004068e-10
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	6.626999155447605655e-09	1.123981699646792435e-10
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	5.953306050308285636e-09	-1.066631740445149897e-11
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	5.325293126237073510e-09	-1.272201836372291154e-10
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	4.641864103666194341e-09	-2.556613628920761080e-10
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	4.011351128430768974e-09	-3.753122289363909304e-10
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	3.332193100551679428e-09	-5.051007225143983254e-10
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	2.660728836429770164e-09	-6.340154291944630434e-10
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	2.050953613818048560e-09	-7.513148746208863405e-10
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.404690986236174875e-09	-8.755556896291835703e-10
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	7.768949377096675529e-10	-9.958236332363561607e-10
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	2.169254948170577740e-10	-1.102409473402326868e-09
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	-3.651626556860500001e-10	-1.212104313844451713e-09
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	-9.182292882265343655e-10	-1.314789830415175633e-09
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	-1.399912820935272984e-09	-1.402468880910586673e-09
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	-1.887178993298806974e-09	-1.488801007645412415e-09
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	-2.335081118350019721e-09	-1.565148418926191466e-09
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	-2.740128771074598428e-09	-1.630506961160413931e-09
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	-3.072984208958434241e-09	-1.680221941490047765e-09
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	-3.385919381891545295e-09	-1.721657432053048586e-09
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	-3.647921150656598917e-09	-1.749779064135853101e-09
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	-3.860967552394706279e-09	-1.765153853049862313e-09
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	-4.027372310965168890e-09	-1.768445264619395515e-09
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	-4.149433685725060189e-09	-1.760312325250855146e-09
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	-4.224722253458604020e-09	-1.743231242227805146e-09
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	-4.267911242255219164e-09	-1.714964541917258869e-09
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	-4.273387383434392048e-09	-1.677174770502794767e-09
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	-4.243389510072563028e-09	-1.630503894932583317e-09
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	-4.180141617515490425e-09	-1.575589622732149540e-09
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	-4.085852986798304579e-09	-1.513065437447802444e-09
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	-3.962718306788715146e-09	-1.443560633723199123e-09
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	-3.812917795069450396e-09	-1.367700352013858727e-09
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	-3.638617317575527884e-09	-1.286105612944005391e-09
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	-3.441968507001720126e-09	-1.199393351310157893e-09
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	-3.225108879995401100e-09	-1.108176449735841007e-09
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	-2.990161953150233552e-09	-1.013063771981916535e-09
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	-2.739237357814556117e-09	-9.146601959163817674e-10
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	-2.474430953730001812e-09	-8.135666461482395585e-10
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	-2.197824941513895875e-09	-7.103801263292240508e-10
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	-1.911487974000128642e-09	-6.056937511276761594e-10
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	-1.617475266452730556e-09	-5.000967778786539467e-10
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	-1.317828705664144460e-09	-3.941746379136038248e-10
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	-1.014576957954514620e-09	-2.885089675744849477e-10
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	-7.097355760826414971e-10	-1.836776389152134637e-10
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	-3.819637720845156005e-10	-7.237390760032360691e-11
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	-8.020470931847460667e-11	2.889428095125632992e-11
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.170234199742246133e-10	1.275733493593500246e-10
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	5.077574418818500414e-10	2.231004609547939705e-10
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	7.900467695703019649e-10	3.149163921677544719e-10
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	1.061953302701942308e-09	4.024655036443389581e-10
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.340955637576002745e-09	4.913442209130306506e-10
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.585158830701120038e-09	5.682714667416644051e-10
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.813093109675665781e-09	6.392444121797724501e-10
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	2.022870260445200998e-09	7.037217374807533284e-10
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	2.226326414279714654e-09	7.652776439918400471e-10
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	2.392411217425772646e-09	8.145493192436007309e-10
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	2.534603803702865209e-09	8.556812461092712769e-10
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	2.659543862730297723e-09	8.904679211930813362e-10
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	2.750111241026607521e-09	9.142130887820247338e-10
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	2.817326145041968995e-09	9.301217353414191747e-10
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	2.864876960584558032e-09	9.389383493072603880e-10
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	2.887153314010083890e-09	9.398169357665607458e-10
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	2.889493649702896206e-09	9.340536382615868618e-10
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	2.870976219738828537e-09	9.208588201008125118e-10
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	2.835406771894658142e-09	9.025232107506702641e-10
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	2.778585847865529435e-09	8.766709914700100652e-10
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	2.709776434272040183e-09	8.473959533427000739e-10
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	2.619649146815634522e-09	8.106336616128015929e-10
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	2.522210568012441713e-09	7.720314320717486331e-10
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	2.403710995994240234e-09	7.260843395084354482e-10
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	2.282195969039078629e-09	6.797468369167829500e-10
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	2.140196135215729490e-09	6.263185064415807206e-10
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	1.999100209115813158e-09	5.738176504510317734e-10
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	1.838411056288038406e-09	5.145902778248643536e-10
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	1.682173509529435266e-09	4.574783034005539036e-10
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	1.507545857643682134e-09	3.941130520913196805e-10
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	1.340550578238653289e-09	3.339228174196483054e-10
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	1.156676062883691415e-09	2.680601469598224067e-10
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	9.698346348549022004e-10	2.015416019423033673e-10
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	7.947644040786673448e-10	1.395654233689206050e-10
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	6.056893341292187378e-10	7.300165748211193201e-11
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	4.172495971229829648e-10	7.041549575356556220e-12
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	2.439004754939006018e-10	-5.329536029546853636e-11
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	6.010910749945120919e-11	-1.168943907436136159e-10
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	-1.195119189582587721e-10	-1.786537514112954992e-10
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	-2.815267190201202722e-10	-2.339901435758999152e-10
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	-4.497455224576064586e-10	-2.910269600025543129e-10
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	-6.103246524101233234e-10	-3.450110696503132121e-10
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	-7.620942286822930392e-10	-3.955334314526952178e-10
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	-8.941187672335753092e-10	-4.389920665678480049e-10
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	-1.025622166945350593e-09	-4.816926598587128761e-10
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	-1.144932411409050762e-09	-5.197484581110687108e-10
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	-1.250908441232858165e-09	-5.527605021929626302e-10
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	-1.342416391581699457e-09	-5.803323497245140372e-10
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	-1.418469223396770039e-09	-6.021211278207615054e-10
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	-1.475377241600999841e-09	-6.172371315985822296e-10
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	-1.522565582600426927e-09	-6.282676304457318897e-10
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	-1.555829150958346364e-09	-6.341266793117247854e-10
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	-1.575875160212407872e-09	-6.350904217714675992e-10
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	-1.583406488493379325e-09	-6.314333077152900497e-10
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	-1.579121711904456997e-09	-6.234281063912246525e-10
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	-1.563715137580822943e-09	-6.113459193223477777e-10
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	-1.537876836433212557e-09	-5.954561931006479741e-10
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	-1.502292675579064287e-09	-5.760267320588004706e-10
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	-1.457644350464939492e-09	-5.533237108213157902e-10
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	-1.404609416683600355e-09	-5.276116867363593915e-10
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	-1.343861321489389809e-09	-4.991536121896900088e-10
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	-1.276069435015235204e-09	-4.682108468019940632e-10
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	-1.201899081194831988e-09	-4.350431695110286587e-10
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	-1.122011568393061970e-09	-3.999087905397362848e-10
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	-1.037064219748358749e-09	-3.630643632518177693e-10
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	-9.477104032300105810e-10	-3.247649958959040634e-10
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	-8.545995614135898663e-10	-2.852642632395824126e-10
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	-7.583772409778814743e-10	-2.448142180945995779e-10
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	-6.596851219264614597e-10	-2.036654027344704693e-10
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	-5.519274302938874523e-10	-1.590848765975176171e-10
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	-4.501440272732522789e-10	-1.172791547363902482e-10
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	-3.478378278637402672e-10	-7.553485962114557715e-11
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	-2.456350652162266977e-10	-3.409649914654816953e-11
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	-1.441582498707541739e-10	6.792873041438990103e-12
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	-3.694164105798297095e-11	4.971923784277638203e-11
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	6.106706459575324901e-11	8.870445599575051628e-11
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	1.564608116178864739e-10	1.264031432151509789e-10
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	2.486319633997549617e-10	1.625780563800263525e-10
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.369764684980360497e-10	1.969933529151760660e-10
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	4.267027319802095334e-10	2.316479123107750707e-10
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	5.052143842480431382e-10	2.616740348139949677e-10
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	5.780662281739766791e-10	2.892248157293516722e-10
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	6.491711960994289042e-10	3.157350799818295206e-10
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	7.084270899242787141e-10	3.374274606973794298e-10
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	7.602228384899268076e-10	3.559415977898811503e-10
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	8.067976641861109242e-10	3.720008948857585649e-10
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	8.417789250581224984e-10	3.834093085481575591e-10
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	8.705529976390852725e-10	3.919690032179434969e-10
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	8.896678209923490363e-10	3.967079969585832410e-10
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	9.016776670737293598e-10	3.984715303875339742e-10
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	9.070681502731045166e-10	3.972384680824820925e-10
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	9.054983394273157450e-10	3.933395851155826402e-10
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	8.971557409405356636e-10	3.863992212571116330e-10
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	8.835260769695606083e-10	3.775071759592415496e-10
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	8.630692030083935928e-10	3.655723588846705327e-10
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	8.388817186149595930e-10	3.523485760219082748e-10
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	8.079104749849608237e-10	3.361238272481086798e-10
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	7.746496920305090689e-10	3.192220169661723245e-10
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	7.347453604301742235e-10	2.994036529362028973e-10
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	6.938785454611247758e-10	2.794699233537688690e-10


==> pde_runs/ss_100Td_nr32_lmax3_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.618659893802812666e-02	-2.822347294153407585e-04	1.301983869762578236e-05	-1.123330381412503950e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.611743173751050140e-02	-5.139229018801806615e-04	4.164941414979368353e-05	9.645649050949214041e-05
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.604197662423903770e-02	-8.898411610981367230e-04	7.264551507608438415e-05	2.003943880904193178e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.596549882126287456e-02	-1.293616151976590854e-03	1.042972879180912319e-04	2.676883693364785310e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.588923523789012859e-02	-1.696077073882857776e-03	1.361860079327557708e-04	3.173081042627462012e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.581372815827764289e-02	-2.085247493454585061e-03	1.681125508590970989e-04	3.575132658935848231e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.573927562878882636e-02	-2.455218735500016257e-03	1.999528908120944853e-04	3.926372712969466473e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.566530071820878001e-02	-2.807423366766823372e-03	2.318724985802723016e-04	4.244056244152254035e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.559148279659623992e-02	-3.143470438631459918e-03	2.638883119741580329e-04	4.529154413512107556e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.551794760387878724e-02	-3.463203308492340815e-03	2.958574505468577532e-04	4.781257863294666893e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.544400030284545922e-02	-3.770086710825049179e-03	3.280185266154548186e-04	5.003117956204944285e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.536900689623710570e-02	-4.066924805399477552e-03	3.605999366941060359e-04	5.196569754527244128e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.529374573482005228e-02	-4.350928937534099400e-03	3.932272557884965657e-04	5.359900506950824326e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.521811577387368053e-02	-4.622998820900783672e-03	4.259174625016829969e-04	5.494203757903262739e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.514110913641935063e-02	-4.887005727599093644e-03	4.590836072289049578e-04	5.601590950764497121e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.506311532770549244e-02	-5.141721614576415071e-03	4.925384118373957220e-04	5.681569301040906425e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.498454805220280073e-02	-5.386108208222942922e-03	5.260905075390896399e-04	5.734263387914118439e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.490489323629386464e-02	-5.622052067156924765e-03	5.599481309475489192e-04	5.760536331772475940e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.482410924545986552e-02	-5.849836839806254671e-03	5.941182831875756361e-04	5.760649800643786577e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.474216003913770001e-02	-6.069708278047033362e-03	6.286070247097171222e-04	5.734830769641055103e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.465901408024223029e-02	-6.281880438770026491e-03	6.634196587355122628e-04	5.683275710820751654e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.457513618481214301e-02	-6.485375479133951085e-03	6.983561970712500724e-04	5.606674612605357794e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.448952052854296790e-02	-6.682736784976443106e-03	7.338294242013578212e-04	5.504275234666082019e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.440313219208926299e-02	-6.871830421652891201e-03	7.694311348135081212e-04	5.377469326665706810e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.431543011137064170e-02	-7.054011605604837767e-03	8.053481728805423484e-04	5.226854212019932605e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.422635474412488610e-02	-7.229486039071645470e-03	8.415527525482971926e-04	5.053995389882909740e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.413636839134814749e-02	-7.397499462313116697e-03	8.778121821845442018e-04	4.861469845107084888e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.404439268923760309e-02	-7.560137254766802900e-03	9.145178112981624391e-04	4.648363268880734600e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.395142104478372669e-02	-7.715708893588605830e-03	9.512339317774125020e-04	4.418245881764041780e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.385636013780164599e-02	-7.866106925654627047e-03	9.883559843364615217e-04	4.169590919661301902e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.376023241130975017e-02	-8.009771347988744322e-03	1.025451379292353525e-03	3.906153769873695709e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.366247267904538709e-02	-8.147669906599045581e-03	1.062711095720378276e-03	3.627484137428431854e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.356304610059103355e-02	-8.279901076739717980e-03	1.100119820706424575e-03	3.334409975120782607e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.346247859649975509e-02	-8.405875471925823225e-03	1.137457188685280429e-03	3.029415423735904150e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.335962784263285408e-02	-8.527065993153559731e-03	1.175122421053423263e-03	2.709840459168668726e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.325558844403636471e-02	-8.642220808398749787e-03	1.212691413294717576e-03	2.379833945001045550e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.314977356384887663e-02	-8.752084516743089543e-03	1.250358526864361625e-03	2.038289522222711133e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.304215637715522569e-02	-8.856716963183393007e-03	1.288112696425041661e-03	1.685778897665330984e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.293271113545099993e-02	-8.956172706408454393e-03	1.325943431524266407e-03	1.322838960657936346e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.282141305966360001e-02	-9.050501474905957300e-03	1.363840762601798828e-03	9.499749581818296381e-05
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.270884364388423782e-02	-9.139288441192338491e-03	1.401593706049078384e-03	5.697156448220306669e-05
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.259438812266418517e-02	-9.223092682208056114e-03	1.439396344627522605e-03	1.805296312608123052e-05
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.247740508328891718e-02	-9.302353310958298357e-03	1.477439907465889855e-03	-2.192851534996370991e-05
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.235910426111045124e-02	-9.376269064013667207e-03	1.515315692002565644e-03	-6.251212778676833648e-05
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.223948542101678805e-02	-9.444953042969599089e-03	1.553018494589069980e-03	-1.036510275889624875e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.211726893786859161e-02	-9.509154649553241620e-03	1.590937613404993633e-03	-1.457425444659933697e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.199306086676364957e-02	-9.568522749847357262e-03	1.628866821523530708e-03	-1.885373698101064073e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.186749574778670213e-02	-9.622810761477222294e-03	1.666604016867937734e-03	-2.317777006156763824e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.173991486545748336e-02	-9.672358612558837679e-03	1.704339297236597993e-03	-2.756531223709587962e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.161033341529285889e-02	-9.717242304399683478e-03	1.742055607966612116e-03	-3.201155660509243345e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.147882131164780772e-02	-9.757631760883768435e-03	1.779719279090715735e-03	-3.650882303583012937e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.134545085659951630e-02	-9.793698764209390201e-03	1.817296177176027684e-03	-4.104942895539115183e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.121029148410639387e-02	-9.825607848910455910e-03	1.854753309770536913e-03	-4.562596970391065931e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.107410027072650294e-02	-9.853386610380737709e-03	1.891872180807681932e-03	-5.020815488021191254e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.093626047424890307e-02	-9.877355535300808009e-03	1.928812244112990690e-03	-5.481227172070733070e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.079683297525551727e-02	-9.897657466540506557e-03	1.965543871795180902e-03	-5.943173956725978984e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.065306343532012728e-02	-9.914727982767507913e-03	2.002760105302563674e-03	-6.415210723739598383e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.051203406013325875e-02	-9.927920725092659326e-03	2.038623869217845094e-03	-6.873715502540224571e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.037031218140997274e-02	-9.937869084984826684e-03	2.074028362751788573e-03	-7.329672825185074535e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.022795824314772228e-02	-9.944736931008698114e-03	2.108955011614943847e-03	-7.782565938760200403e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.007786893957793584e-02	-9.948802846044728712e-03	2.145094679248477510e-03	-8.254273298507137967e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.993439494384900090e-02	-9.949833386308859842e-03	2.178988506065448420e-03	-8.699392310997937274e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.978324592990218178e-02	-9.948087464434292662e-03	2.214008890642263448e-03	-9.161953925539821240e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963163876498541599e-02	-9.943596234889455834e-03	2.248430988340199659e-03	-9.619120358260725657e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.948687390999030100e-02	-9.936900668852683555e-03	2.280643498548633966e-03	-1.004909342668099418e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.933452357121629661e-02	-9.927465198645936406e-03	2.313853683655970640e-03	-1.049446643257990379e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.918186489261952760e-02	-9.915696635369024639e-03	2.346422526951587751e-03	-1.093320104623958641e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.902894362112007243e-02	-9.901721528394259383e-03	2.378337212344064540e-03	-1.136492181069051694e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.887580323814483457e-02	-9.885660486565370567e-03	2.409585718945797539e-03	-1.178927388496156439e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.872248510024696139e-02	-9.867628539897274273e-03	2.440156768258891148e-03	-1.220592172090316117e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.856171830865140177e-02	-9.846743566935989289e-03	2.471445442145689484e-03	-1.263380095885537936e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.840815697022670727e-02	-9.825013135442543094e-03	2.500596997114119466e-03	-1.303370131717337217e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.824721563795019763e-02	-9.800478330335909288e-03	2.530377479396809896e-03	-1.344339437496138009e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.809356065012331871e-02	-9.775468933067466004e-03	2.558070502893758716e-03	-1.382535588417040193e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.793259400177329377e-02	-9.747704136047445275e-03	2.586304449920822594e-03	-1.421568165508200251e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.777898111268235659e-02	-9.719798841390844130e-03	2.612504623525131568e-03	-1.457863696039164887e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.761812475884056650e-02	-9.689187892921027195e-03	2.639158322098924744e-03	-1.494853635861607055e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.745737330398288656e-02	-9.657258678252665998e-03	2.664991822926470258e-03	-1.530761094474809760e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.729675757497908889e-02	-9.624099280613904184e-03	2.689997869929826486e-03	-1.565562510366654480e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.713630699900235782e-02	-9.589794058856597123e-03	2.714169671725072484e-03	-1.599235562223124676e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.697605030556249228e-02	-9.554421513105553279e-03	2.737502605060654088e-03	-1.631763684201615987e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.681601872068271081e-02	-9.518042794639648349e-03	2.760002846056589486e-03	-1.663158932490406590e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.664898758160200748e-02	-9.478992641043400974e-03	2.782646295046029006e-03	-1.694793899469881166e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.648951235941294252e-02	-9.440719935088484269e-03	2.803473981699699732e-03	-1.723939844317875234e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.633035332123909750e-02	-9.401597281325587210e-03	2.823498389556823238e-03	-1.752017836308182239e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.616432752598907868e-02	-9.359838888628631282e-03	2.843583993083597349e-03	-1.780251798745890015e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.600589917520772815e-02	-9.319123140282452658e-03	2.861993391682247576e-03	-1.806206545674387924e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.584069329545514326e-02	-9.275796779964219294e-03	2.880409623624491031e-03	-1.832262052643544338e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.567594760233265938e-02	-9.231740990381974779e-03	2.897986847215404567e-03	-1.857234793006502837e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.551168834076208869e-02	-9.187001995879353136e-03	2.914734327093044045e-03	-1.881144603796196376e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.534794063999003144e-02	-9.141624265216537204e-03	2.930661070244634965e-03	-1.904010673320106302e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.518472856984205088e-02	-9.095650596828080275e-03	2.945775836876688477e-03	-1.925851570840086914e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.502207519352543541e-02	-9.049122198947261164e-03	2.960087150681516444e-03	-1.946685274521709483e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.486000261723179838e-02	-9.002078764966265842e-03	2.973603308541312301e-03	-1.966529197775060064e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.469853203676925540e-02	-8.954558544370470191e-03	2.986332389707676248e-03	-1.985400214098962963e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.453070480037520984e-02	-8.904503761307198950e-03	2.998784267737111559e-03	-2.004072118585574925e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.437052671002916282e-02	-8.856122476899517398e-03	3.009929231634194194e-03	-2.021005350859157897e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.420408973449316464e-02	-8.805245198248309868e-03	3.020744602164027529e-03	-2.037689227104911346e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.404528219737918943e-02	-8.756145934654185545e-03	3.030336643866796045e-03	-2.052748876065395214e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.388031360932948183e-02	-8.704590140262225342e-03	3.039547233827774933e-03	-2.067509700548352761e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.371612294511191738e-02	-8.652740156729902404e-03	3.047950091652098896e-03	-2.081312369318110474e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.355272818301039933e-02	-8.600629684308811265e-03	3.055552887640648058e-03	-2.094172362256918520e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.339014656940558462e-02	-8.548291242693611264e-03	3.062363104300953962e-03	-2.106104706858522371e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.322839465256561792e-02	-8.495756223019712214e-03	3.068388043387176682e-03	-2.117123996785523748e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.306748831455519039e-02	-8.443054937031409246e-03	3.073634832590952347e-03	-2.127244409454647628e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.290744280138693495e-02	-8.390216663604328426e-03	3.078110431904474645e-03	-2.136479722711596019e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.274827275152955269e-02	-8.337269692792038597e-03	3.081821639675591355e-03	-2.144843330652553958e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.258341670603165763e-02	-8.282030482052338272e-03	3.084881811347321614e-03	-2.152642517791996963e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.242607711255052594e-02	-8.228945510224993862e-03	3.087052849405731800e-03	-2.159266456263833102e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.226315649200401203e-02	-8.173618931722878220e-03	3.088522603836308875e-03	-2.165280601364034420e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.210770136247034473e-02	-8.120502417029299910e-03	3.089179909493093307e-03	-2.170216222977725245e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.194677017737267533e-02	-8.065195672484948633e-03	3.089086165235539229e-03	-2.174497366846377122e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.178687344793527630e-02	-8.009938089366307190e-03	3.088204705442263408e-03	-2.177913484093633306e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.162802361058799194e-02	-7.954754894496467860e-03	3.086542081236275797e-03	-2.180477061689944929e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.147023260203508616e-02	-7.899670485548595383e-03	3.084104700500929237e-03	-2.182200256271206104e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.131351180550684093e-02	-7.844708431548436459e-03	3.080898889284026509e-03	-2.183094955184488803e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.115786437239213530e-02	-7.789888118819554910e-03	3.076936687394523848e-03	-2.183177777841693087e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.100327890510313739e-02	-7.735221994490158216e-03	3.072240619099132590e-03	-2.182474193620634068e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.084974272083001012e-02	-7.680721420776940797e-03	3.066833734154947918e-03	-2.181009948007340410e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.069116486878894740e-02	-7.624228258081859957e-03	3.060480605560987610e-03	-2.178707100676808683e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.053973116642707097e-02	-7.570099131876817031e-03	3.053692417782818969e-03	-2.175767899879063518e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.038331408653116267e-02	-7.514014926007077724e-03	3.045949130838144191e-03	-2.171982907796759458e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.023393382601225310e-02	-7.460300111517731252e-03	3.037867608511323880e-03	-2.167666976015929052e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.007962773595860811e-02	-7.404668011964057883e-03	3.028823069668889947e-03	-2.162499099840848281e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.992637942959681635e-02	-7.349282127856014354e-03	3.019147777781959734e-03	-2.156662647500448820e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.977417686375691652e-02	-7.294152632922015073e-03	3.008862954253699231e-03	-2.150181303765886717e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.962300827647680990e-02	-7.239289376943290263e-03	2.997989231499475354e-03	-2.143078093368461050e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.947286217755122312e-02	-7.184701898015674777e-03	2.986546674228843842e-03	-2.135375404884849726e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.932372733949068333e-02	-7.130399434244969782e-03	2.974554799767156928e-03	-2.127095013543633516e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.917559278886839136e-02	-7.076390934906976599e-03	2.962032597468778738e-03	-2.118258103011550712e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.902280799412614409e-02	-7.020625619593609014e-03	2.948487261497010313e-03	-2.108514364984296393e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.887667952347415912e-02	-6.967242921720933312e-03	2.934940709794279373e-03	-2.098606257224028791e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.873151947312991811e-02	-6.914179715529962869e-03	2.920918476341528066e-03	-2.088202576382040994e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.858179060291977630e-02	-6.859422228780595598e-03	2.905871709370017562e-03	-2.076894583605038997e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.843308428222593831e-02	-6.805026344048122934e-03	2.890348912184950887e-03	-2.065093356446499103e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.829084201669233550e-02	-6.752994623176578060e-03	2.874968003219488793e-03	-2.053281858144607574e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.814411190477043551e-02	-6.699332415539000461e-03	2.858562904675399953e-03	-2.040570536922265126e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.799837319197376023e-02	-6.646055628239090629e-03	2.841733965182972107e-03	-2.027424151154270850e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.785361581173119827e-02	-6.593171810970690008e-03	2.824497890720964900e-03	-2.013861316406867323e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.770982991133833340e-02	-6.540688281137514541e-03	2.806870954560557272e-03	-1.999900163707268429e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.756700584538531978e-02	-6.488612132049411708e-03	2.788869011707098208e-03	-1.985558355743908838e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.741989783178423429e-02	-6.435044880552217086e-03	2.769820749746872753e-03	-1.970301703686189437e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.727900405233618347e-02	-6.383819630672971958e-03	2.751102279192093117e-03	-1.955237253664225770e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.713904402097427587e-02	-6.333022009448674265e-03	2.732054529586004209e-03	-1.939843076035379938e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.699487706516398966e-02	-6.280801371197246470e-03	2.711968798346564569e-03	-1.923547494385024949e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.685679186535398472e-02	-6.230894024249773039e-03	2.692294155003156168e-03	-1.907530481300043820e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.671455067410081041e-02	-6.179609502158385156e-03	2.671587929618736597e-03	-1.890621966290776225e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.657327598931888107e-02	-6.128811084936317162e-03	2.650587908642261081e-03	-1.873426001241373408e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.643795364222362554e-02	-6.080293049285197954e-03	2.630073133450009423e-03	-1.856586953902958055e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.629855108239610412e-02	-6.030467277695485823e-03	2.608537633915646286e-03	-1.838872666878887041e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.616008853224204400e-02	-5.981145367350397708e-03	2.586750022624962741e-03	-1.820917308591563999e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602255740137044249e-02	-5.932332950246465078e-03	2.564723678757185096e-03	-1.802735760808645438e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.588108737142067295e-02	-5.882320169308244417e-03	2.541672926546949436e-03	-1.783681902982317460e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.574542649119984344e-02	-5.834561633928721409e-03	2.519200585136112825e-03	-1.765084374604850492e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.561067056945711240e-02	-5.787327538395845364e-03	2.496528398327760127e-03	-1.746303705997509417e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.547203563690670886e-02	-5.738955066457058184e-03	2.472850709338152847e-03	-1.726674151572268065e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.533905933995967252e-02	-5.692772742658295561e-03	2.449815199660308404e-03	-1.707563727043501407e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.520221941136798316e-02	-5.645474115304922880e-03	2.425791548674839995e-03	-1.687621977443514842e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.507093074099371294e-02	-5.600313951851468297e-03	2.402450598516875802e-03	-1.668237770491226525e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493579267687233120e-02	-5.554059131835921599e-03	2.378139498635609833e-03	-1.648040404984575094e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480148606172550119e-02	-5.508324242433310612e-03	2.353703721671610884e-03	-1.627733843863858913e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.466798838021276280e-02	-5.463101985194332953e-03	2.329157353531825445e-03	-1.607331705819629343e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453527762184762706e-02	-5.418385212952322831e-03	2.304514144746167871e-03	-1.586847284729157957e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440333226623041640e-02	-5.374166925532231250e-03	2.279787520489069946e-03	-1.566293559368049778e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.427213126882169336e-02	-5.330440265614107623e-03	2.254990590230203373e-03	-1.545683202762383225e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.414165404723226216e-02	-5.287198514744332993e-03	2.230136157030797837e-03	-1.525028591197312780e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400741782759930859e-02	-5.242968941570360503e-03	2.204377471478049296e-03	-1.503628045625100178e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387835143163352353e-02	-5.200693547775289693e-03	2.179444344528716319e-03	-1.482920414419997002e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374553299605157819e-02	-5.157449985331234721e-03	2.153630089518991306e-03	-1.461489994784533454e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.361779769774079552e-02	-5.116114785377210913e-03	2.128667643839439114e-03	-1.440777066779677131e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.348631636187215432e-02	-5.073830708967567472e-03	2.102847711451876281e-03	-1.419364993499101345e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.335548507333363694e-02	-5.032024669297932573e-03	2.077043293426805628e-03	-1.397980032134526216e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.322961436624818410e-02	-4.992060493445176633e-03	2.052125075575669550e-03	-1.377344599524851602e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.310000490690196057e-02	-4.951175873488325441e-03	2.026385988092991447e-03	-1.356046605413293790e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.297098875205127011e-02	-4.910750500229335569e-03	2.000697287707994647e-03	-1.334809421287299269e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.284254757884279480e-02	-4.870778283636029680e-03	1.975070199605617402e-03	-1.313643893179453764e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.271041003464322999e-02	-4.829943382868922067e-03	1.948665253402767769e-03	-1.291859383051728594e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.258308307803138765e-02	-4.790874287578190081e-03	1.923197012780777275e-03	-1.270871988707908970e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.245627784720096970e-02	-4.752240581722096298e-03	1.897822905886454572e-03	-1.249987670280675077e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.232577600790673328e-02	-4.712770502006638322e-03	1.871712764184540068e-03	-1.228526001479012843e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.219998009971311081e-02	-4.675004823198165849e-03	1.846561402589333651e-03	-1.207881545707316200e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.207048640600558748e-02	-4.636420009728796365e-03	1.820702571859213409e-03	-1.186688156122383663e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194563311972622499e-02	-4.599499934566998391e-03	1.795814417720471672e-03	-1.166322646730677277e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.181708007241941027e-02	-4.561777651650446644e-03	1.770247775206575547e-03	-1.145437018983411215e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.168898007359719132e-02	-4.524485260863155694e-03	1.744844709263983652e-03	-1.124722366242678637e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.156131674492877931e-02	-4.487617212975985106e-03	1.719615087169985498e-03	-1.104188217617727095e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.143407404395892113e-02	-4.451168061745998210e-03	1.694568556772153367e-03	-1.083843889799522824e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.130723625526663834e-02	-4.415132461307226357e-03	1.669714552424958302e-03	-1.063698492812084400e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.118078798191415063e-02	-4.379505163645372109e-03	1.645062300728902371e-03	-1.043760935572426735e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.105471413717430573e-02	-4.344281016153087732e-03	1.620620826079983631e-03	-1.024039931266686621e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.092495046334353875e-02	-4.308338109726985408e-03	1.595621359573974520e-03	-1.003918943508949916e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.079959231273186382e-02	-4.273917774243101396e-03	1.571635234312241313e-03	-9.846640937353644176e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.067053685434631610e-02	-4.238794116843659469e-03	1.547124005123276351e-03	-9.650418668608470255e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.054583576791997990e-02	-4.205157446726709609e-03	1.523628106152462650e-03	-9.462868399689843002e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.041742926270831815e-02	-4.170832609418424763e-03	1.499640231646612700e-03	-9.271972596948023851e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.028933245828394960e-02	-4.136905669030905945e-03	1.475927062296890444e-03	-9.083862574912880163e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.016153551833956392e-02	-4.103371042305154794e-03	1.452487850845747726e-03	-8.898519050405491113e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.003402897689632700e-02	-4.070223223835744628e-03	1.429321494279006937e-03	-8.715919079460863811e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.990680355134476609e-02	-4.037456807190455133e-03	1.406426902531971801e-03	-8.536040090739525216e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.977985013787020685e-02	-4.005066482510004876e-03	1.383802998241854144e-03	-8.358859876875749263e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.965315980702068671e-02	-3.973047034181408088e-03	1.361448716506696551e-03	-8.184356586084792296e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.952672379941203629e-02	-3.941393338582228727e-03	1.339363004650585788e-03	-8.012508714019760635e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.940053352156477895e-02	-3.910100361893108049e-03	1.317544821994931026e-03	-7.843295095868908643e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.927064824422744210e-02	-3.878202049769009525e-03	1.295323932626640112e-03	-7.671530528715620736e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.914493131441770107e-02	-3.847626646715923693e-03	1.274046013290615169e-03	-7.507603945501228806e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.901551674786125218e-02	-3.816458085423466481e-03	1.252380118803178653e-03	-7.341248356965226780e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.888632811010394458e-02	-3.785652328955419355e-03	1.230994365663724572e-03	-7.177606344880774333e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.875735683495172557e-02	-3.755204322297585589e-03	1.209887675719579885e-03	-7.016656463650068447e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.863249341630932421e-02	-3.726015938997243732e-03	1.189686081213098007e-03	-6.863134889333567194e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.850392584882600389e-02	-3.696258145291967702e-03	1.169125954653674280e-03	-6.707426257104641236e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.837555114403016360e-02	-3.666843600340139071e-03	1.148841760137288021e-03	-6.554348013953992464e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.824736135568768819e-02	-3.637767586553110853e-03	1.128832466367627211e-03	-6.403880000347660084e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.811547219640325918e-02	-3.608159657111685917e-03	1.108503275275787240e-03	-6.251561452753650640e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.798763400404644996e-02	-3.579756781211645630e-03	1.089048987226302889e-03	-6.106332240132962682e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.785995753218703713e-02	-3.551678622788370741e-03	1.069866542822500753e-03	-5.963654011170402584e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.772857343211776654e-02	-3.523084583848462743e-03	1.050386094496315445e-03	-5.819300274712078513e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.760120275757377478e-02	-3.495652225376615508e-03	1.031752549765716604e-03	-5.681743272572132566e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.747011849093918184e-02	-3.467714435917641173e-03	1.012835572194131393e-03	-5.542626581859141097e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.733917497579155448e-02	-3.440102827764272928e-03	9.942029771048009525e-04	-5.406137902052798004e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.721221024935821020e-02	-3.413610992861037391e-03	9.763893795263060317e-04	-5.276158304630039703e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.708152230361631829e-02	-3.386629044134495913e-03	9.583141692925352178e-04	-5.144791462052913412e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.695095325658473429e-02	-3.359960117609534034e-03	9.405203020833916407e-04	-5.015995455082776890e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.682049601570696468e-02	-3.333599928389500283e-03	9.230067760910096869e-04	-4.889751596129035148e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.669014361627448428e-02	-3.307544261888774925e-03	9.057725999679312398e-04	-4.766041469619966553e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.655605962131089348e-02	-3.281035969063210607e-03	8.883222965257095687e-04	-4.641320279018677948e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.642589909190829117e-02	-3.255585631384128650e-03	8.716520312153321808e-04	-4.522696623907280318e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.629582305589990759e-02	-3.230427462229133566e-03	8.552581746127399737e-04	-4.406552515711368353e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.616200267940792440e-02	-3.204830369338570236e-03	8.386698655257780050e-04	-4.289564089787718869e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.603207832163156377e-02	-3.180253065348633695e-03	8.228340429036693762e-04	-4.178398849671702731e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.589840071733624988e-02	-3.155245757877242832e-03	8.068181955402081024e-04	-4.066499681855798606e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.576478552537780409e-02	-3.130531492072132806e-03	7.910912276507806647e-04	-3.957154917688276877e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.563504143452132789e-02	-3.106800123705697868e-03	7.760892740579246720e-04	-3.853363283499722778e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.550153013047138012e-02	-3.082651813386086403e-03	7.609289044199288310e-04	-3.749002157168606665e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.536806203505331314e-02	-3.058784745185863258e-03	7.460544847955439965e-04	-3.647142984609188262e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.523463091088737537e-02	-3.035195073109250938e-03	7.314650488939320253e-04	-3.547768603762654102e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.510123062996198251e-02	-3.011879011898372770e-03	7.171596400197469265e-04	-3.450862090792158367e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.496404488345829925e-02	-2.988178292891485125e-03	7.027406819128497384e-04	-3.353742654086555477e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.483069124475875883e-02	-2.965405707778141168e-03	6.890059478115322968e-04	-3.261768753241230958e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.469735662666426773e-02	-2.942895182999952057e-03	6.755459740698557510e-04	-3.172156876866212756e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.456023022171237497e-02	-2.920010869460772703e-03	6.619829495178384659e-04	-3.082395773764946248e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.442692818551108119e-02	-2.898020261644710521e-03	6.490654692376809313e-04	-2.997421375603206420e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.428983124031678015e-02	-2.875662812154638863e-03	6.360503786642407887e-04	-2.912326115785816611e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.415274619717066640e-02	-2.853566572506606447e-03	6.233055698306990073e-04	-2.829518562944119322e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.401947858659399443e-02	-2.832330830838270669e-03	6.111691877232197298e-04	-2.751155656769163171e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388241119956138941e-02	-2.810738356004606562e-03	5.989429467078254002e-04	-2.672710096937920164e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.374534988188260254e-02	-2.789395650316195061e-03	5.869724496697874662e-04	-2.596401878921179894e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.360829273720159632e-02	-2.768298982521882196e-03	5.752529582896278269e-04	-2.522182018676356885e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347123790124849341e-02	-2.747444678744466809e-03	5.637798085947251774e-04	-2.450002313011684233e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333037646493867273e-02	-2.726259840466523175e-03	5.522398332610432229e-04	-2.377893678037830047e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319332071633750159e-02	-2.705885949318921537e-03	5.412521907104786466e-04	-2.309706112046992581e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305626182069278107e-02	-2.685743636551000263e-03	5.304972063071412922e-04	-2.243417350689821900e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291539062257193421e-02	-2.665279499376675861e-03	5.196813088091341076e-04	-2.177218339032992080e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277832002901467923e-02	-2.645596226358914744e-03	5.093847293502953150e-04	-2.114641862340863325e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263743321992898516e-02	-2.625596746397072193e-03	4.990309302908328909e-04	-2.052164957417432374e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249653581142219333e-02	-2.605827425266457695e-03	4.889045654420315964e-04	-1.991504647741038222e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.235943458610655160e-02	-2.586809965847001579e-03	4.792659332905611393e-04	-1.934183587833603860e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221851110999660733e-02	-2.567484444735019730e-03	4.695752533699581142e-04	-1.876972928263247273e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207757186629631163e-02	-2.548378748132731561e-03	4.600989268445529684e-04	-1.821443988844725947e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193661517383406673e-02	-2.529489503039124461e-03	4.508326871659523098e-04	-1.767552801373671991e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179182894222781081e-02	-2.510311553897279918e-03	4.415302767414051107e-04	-1.713864381508935935e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165083183691332069e-02	-2.491850919400519573e-03	4.326770652898840859e-04	-1.663160859402288219e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150981236114307887e-02	-2.473596828159293527e-03	4.240214161485724820e-04	-1.613966090303523384e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136876894238865843e-02	-2.455546103404647983e-03	4.155593164937149944e-04	-1.566238766316283937e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122388699244288066e-02	-2.437215919092146094e-03	4.070658269810446990e-04	-1.518706265885697612e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108279032117896440e-02	-2.419567867607757411e-03	3.989839918696649586e-04	-1.473829336902115106e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093785049568845147e-02	-2.401644779782017691e-03	3.908728914544749161e-04	-1.429140402363437512e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079287896256044377e-02	-2.383923107009917452e-03	3.829494198243098063e-04	-1.385829324699091984e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064787415336324775e-02	-2.366399652751136062e-03	3.752095462376067335e-04	-1.343854670055069330e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050283452541635229e-02	-2.349071267251952658e-03	3.676493003697934941e-04	-1.303175637425095621e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035775856127412645e-02	-2.331934846643881655e-03	3.602647711390470457e-04	-1.263752046267492156e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.021264476822229511e-02	-2.314987332064131521e-03	3.530521055606107832e-04	-1.225544324424281183e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006749167778660636e-02	-2.298225708797236710e-03	3.460075076288363820e-04	-1.188513496333674555e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.992229784525381533e-02	-2.281647005437291605e-03	3.391272372261544044e-04	-1.152621171527449520e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977706184920408949e-02	-2.265248293070134221e-03	3.324076090581737993e-04	-1.117829533404824657e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962795854391670619e-02	-2.248602165623417477e-03	3.256743786939500312e-04	-1.083227768719025936e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.948263284650771976e-02	-2.232559362146873966e-03	3.192691830623085934e-04	-1.050552823696545304e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.933343460380133730e-02	-2.216272556580411567e-03	3.128511762793709326e-04	-1.018046720056699315e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918801364651086791e-02	-2.200574143555963837e-03	3.067459361390744940e-04	-9.873400451155338298e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903871485347080811e-02	-2.184635006479012948e-03	3.006285117316935822e-04	-9.567795419165223126e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888936355607271342e-02	-2.168867662276212707e-03	2.946579088910117501e-04	-9.271496053337329238e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873996362676416866e-02	-2.153269683169852910e-03	2.888308367819929375e-04	-8.984234544340780418e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.859052146404549369e-02	-2.137838890272777785e-03	2.831442017403008817e-04	-8.705796411378396917e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.844104339596385811e-02	-2.122573136816093605e-03	2.775949560146212937e-04	-8.435970770382267845e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.829153565533580605e-02	-2.107470305388220531e-03	2.721800954019499706e-04	-8.174549767785262101e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.814200438153977718e-02	-2.092528307401018018e-03	2.668966584425953425e-04	-7.921328524386420241e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798862086186315601e-02	-2.077368095163048024e-03	2.616112119585418906e-04	-7.669920691127853508e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783906035679507146e-02	-2.062745603499206281e-03	2.565850886744417423e-04	-7.432693327050775604e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768565929578824594e-02	-2.047908843183603427e-03	2.515575414099226084e-04	-7.197273622384784460e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753609363545290317e-02	-2.033597632390731196e-03	2.467770908030729590e-04	-6.975234995908447639e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.738269935720579612e-02	-2.019076001840019747e-03	2.419956724211929212e-04	-6.754989402078130157e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722931755942445409e-02	-2.004710828153956695e-03	2.373344929718336168e-04	-6.542123804821633440e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707978801480794354e-02	-1.990853466530254426e-03	2.329028495957599827e-04	-6.341494506361582476e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692644829284538896e-02	-1.976791303824695749e-03	2.284706864812190510e-04	-6.142619797995487656e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677313852515970927e-02	-1.962879584696313774e-03	2.241502793983917656e-04	-5.950538625199460190e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.661986441283809013e-02	-1.949116341403162337e-03	2.199388561048906264e-04	-5.765059364174954628e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646280132867089713e-02	-1.935161075467735489e-03	2.157323916057365270e-04	-5.581596970997781639e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.630961653571222900e-02	-1.921692575864998066e-03	2.117333276680268808e-04	-5.408910666181611512e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615648413799739891e-02	-1.908366756957650089e-03	2.078350938721620694e-04	-5.242262774600495834e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.599958342750675541e-02	-1.894853916611451399e-03	2.039413045995144120e-04	-5.077525932683049116e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584657350079961474e-02	-1.881811338612101193e-03	2.002392621826841240e-04	-4.922553779398347650e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.568980936380097294e-02	-1.868584977561017551e-03	1.965411752844508546e-04	-4.769411922915741157e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553694329376800590e-02	-1.855818191672750552e-03	1.930248721084074093e-04	-4.625393422907403049e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538033732995171807e-02	-1.842870774943465009e-03	1.895119217057597658e-04	-4.483116676105776714e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522381946312454368e-02	-1.830061742321191075e-03	1.860887466521454368e-04	-4.346067721059794996e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506739498837422600e-02	-1.817389237935751597e-03	1.827527499258901325e-04	-4.214067209320486749e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491106912345719335e-02	-1.804851430114943990e-03	1.795013701501228342e-04	-4.086938270730625284e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475484701018515130e-02	-1.792446510967604439e-03	1.763320809669728911e-04	-3.964506469810854194e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.459873371578088011e-02	-1.780172695975706975e-03	1.732423904254714046e-04	-3.846599763102091009e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444273423420421573e-02	-1.768028223595273420e-03	1.702298403827980859e-04	-3.733048457439118906e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428305304235810896e-02	-1.755719840086011592e-03	1.672212645754017927e-04	-3.621068694409609640e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412729895603284852e-02	-1.743831907398561828e-03	1.643574877875264746e-04	-3.515824385075580873e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396787925198406999e-02	-1.731782740910225386e-03	1.614963273806004258e-04	-3.412010079858071669e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381239015203791276e-02	-1.720144403597077040e-03	1.587716540500336033e-04	-3.314405424629725971e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365325171490012535e-02	-1.708347431591318490e-03	1.560481373573660352e-04	-3.218082269462776133e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349426296181350918e-02	-1.696675456992157143e-03	1.533906317211174402e-04	-3.125298676685777088e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333920867591509490e-02	-1.685400299467598381e-03	1.508577733718981066e-04	-3.037979779412610236e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318052991855677758e-02	-1.673970276730379816e-03	1.483236848503839591e-04	-2.951705854242316285e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302201507095570643e-02	-1.662660166698597466e-03	1.458485526817802685e-04	-2.868484865794774093e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.285990071932500478e-02	-1.651203258553484354e-03	1.433731581640125920e-04	-2.786279105081379347e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270173173406815972e-02	-1.640130754646560579e-03	1.410103142406457998e-04	-2.708751997480158887e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254374049899260379e-02	-1.629173190991048100e-03	1.386995430262015819e-04	-2.633803145059888747e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238593146077155760e-02	-1.618328964440549815e-03	1.364386285419567197e-04	-2.561279770259511195e-05
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222455839986292592e-02	-1.607342306040147320e-03	1.341732514764911518e-04	-2.489385073992526738e-05
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206713312126164228e-02	-1.596722698378441304e-03	1.320069049407745197e-04	-2.421334164744323952e-05
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190617012158229543e-02	-1.585963089941289138e-03	1.298354514802176518e-04	-2.353820245319497313e-05
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174543183664971388e-02	-1.575316335512607930e-03	1.277102019888383161e-04	-2.288434041062968033e-05
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158865976440454970e-02	-1.565024868351554002e-03	1.256782042149654389e-04	-2.226570182782311620e-05
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142839985293539667e-02	-1.554597344867202080e-03	1.236419105017929297e-04	-2.165229885587064226e-05
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126839891178725073e-02	-1.544278809000855946e-03	1.216494352808170060e-04	-2.105856764779597329e-05
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110866813437776296e-02	-1.534067993201056407e-03	1.196999972063572237e-04	-2.048398266610663499e-05
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094921856046618250e-02	-1.523963645243798203e-03	1.177928247310621704e-04	-1.992802511060947691e-05
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079006107873341072e-02	-1.513964527986357998e-03	1.159271559463932261e-04	-1.939018280785850037e-05
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062751582362773450e-02	-1.503840528121505940e-03	1.140602773747206064e-04	-1.885805717396825553e-05
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046898201444315515e-02	-1.494050596419748463e-03	1.122762896776699742e-04	-1.835532685003885174e-05
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031077232336140140e-02	-1.484362244507162268e-03	1.105315592718820095e-04	-1.786920255776327135e-05
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.014922959934387775e-02	-1.474552503152364025e-03	1.087861351751928961e-04	-1.738845529449574242e-05
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998804792540131298e-02	-1.464846638953754823e-03	1.070802899929492212e-04	-1.692407125075290979e-05
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983088860637215178e-02	-1.455460543019907686e-03	1.054507277750055993e-04	-1.648556374403190684e-05
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967409426160831795e-02	-1.446171341500253858e-03	1.038575446144210303e-04	-1.606173051855547558e-05
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952857528323366509e-02	-1.437616228205806750e-03	1.024075694280746090e-04	-1.568023573194378395e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934714436639027590e-02	-1.427037515290594839e-03	1.006376947428657000e-04	-1.522010118536718173e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920238319614365335e-02	-1.418665610936700044e-03	9.925521023425537635e-05	-1.486493818670190232e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902192355752950481e-02	-1.408313130670549047e-03	9.756799606909876657e-05	-1.443657720352143981e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887795836830232291e-02	-1.400120015396069542e-03	9.625029414937332438e-05	-1.410593139978927291e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869851706512882031e-02	-1.389988309332101154e-03	9.464239770203863899e-05	-1.370710477943316258e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855538498404339653e-02	-1.381969668669459032e-03	9.338683745021982387e-05	-1.339920767841670853e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841263482487747599e-02	-1.374027214203735366e-03	9.215806509728881389e-05	-1.310086516977110107e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823474493097695243e-02	-1.364205029574655937e-03	9.065900404721666391e-05	-1.274086063790309350e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809287973137359978e-02	-1.356430997092034855e-03	8.948867295609507248e-05	-1.246279073882220768e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791611787531137076e-02	-1.346816781421337171e-03	8.806110080354371725e-05	-1.212708196194501222e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777517234844688127e-02	-1.339207100400257580e-03	8.694672539486572030e-05	-1.186762274790364283e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.759958133414991563e-02	-1.329795825054480183e-03	8.558757303912298113e-05	-1.155415829139127909e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.745958926049052257e-02	-1.322346519493936869e-03	8.452672787304961726e-05	-1.131168907460420429e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728521074490656576e-02	-1.313133272168144541e-03	8.323300021069891114e-05	-1.101846823541716173e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714620500217139965e-02	-1.305840457699496311e-03	8.222331812129864701e-05	-1.079140827424105697e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697307953197801922e-02	-1.296820438876991784e-03	8.099209175974178597e-05	-1.051647949933149173e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683509212392435977e-02	-1.289680319986433047e-03	8.003126206142097804e-05	-1.030328675773574237e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666325917080105010e-02	-1.280848839533582206e-03	7.885968312035148949e-05	-1.004474612356590977e-05
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652632125488723291e-02	-1.273857706890189380e-03	7.794544988299886899e-05	-9.843916078346576215e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635581924941733462e-02	-1.265210180780140543e-03	7.683073187976556745e-05	-9.599905828692240799e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618607289260850027e-02	-1.256662908795934093e-03	7.574642339080100506e-05	-9.363181812388432447e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605082752766135920e-02	-1.249896355824098824e-03	7.490031408447368451e-05	-9.178677461592587824e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588246990645071285e-02	-1.241526110988238956e-03	7.386866120017229623e-05	-8.953682455335833232e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574834999408056269e-02	-1.234899438927271071e-03	7.306362068531396543e-05	-8.777858538167298752e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558141702364171030e-02	-1.226701894323836087e-03	7.208200009681619658e-05	-8.562846502698151567e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544845092069133119e-02	-1.220211680099083729e-03	7.131595411527940915e-05	-8.394322878211779855e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528297758546510315e-02	-1.212182604228782259e-03	7.038180301642547908e-05	-8.187589175922047437e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511832914703059583e-02	-1.204245331639489797e-03	6.947293703921510275e-05	-7.984807187781552327e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498720814886101392e-02	-1.197960778290946748e-03	6.876353206318809618e-05	-7.825380119120421886e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482405768608290215e-02	-1.190185642720584507e-03	6.789824497646293608e-05	-7.629641490327502878e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466174536150043929e-02	-1.182498888326813944e-03	6.705610923464731799e-05	-7.437893607314674191e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453250175236782057e-02	-1.176412317574151382e-03	6.639856902154868087e-05	-7.287405337868812789e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437170849029144847e-02	-1.168881654371107300e-03	6.559623597067779869e-05	-7.102977809906228566e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421176482128356892e-02	-1.161436069769716762e-03	6.481499327058955001e-05	-6.922691914029526629e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408442426202091528e-02	-1.155540083464880879e-03	6.420470093956250665e-05	-6.781480450696202020e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392601981890456003e-02	-1.148244744181357467e-03	6.345961592872068177e-05	-6.608781201639357447e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376847592320737390e-02	-1.141031289576014242e-03	6.273363153677035894e-05	-6.440368639572805658e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364306295336961683e-02	-1.135318732970824404e-03	6.216612984825113002e-05	-6.308758925710061398e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348707756740222252e-02	-1.128249869134070275e-03	6.147278357815774621e-05	-6.148189046516574192e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333196320614515699e-02	-1.121259800040701540e-03	6.079661634364290357e-05	-5.992045341977937249e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317772350013039252e-02	-1.114347446496294271e-03	6.013695781478827938e-05	-5.840376327871067733e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305496389037025598e-02	-1.108872801625523236e-03	5.962067202731387842e-05	-5.722295070083716870e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290230753126030139e-02	-1.102097656294372162e-03	5.898906598625842972e-05	-5.578800635666108967e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.275053569243962681e-02	-1.095397270691186387e-03	5.837213487414063352e-05	-5.439913220462289717e-06
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259965179267749993e-02	-1.088770612142105423e-03	5.776923880182829613e-05	-5.305678861290172475e-06
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247958625220762716e-02	-1.083521682364122071e-03	5.729660209695604820e-05	-5.201672110158822431e-06
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.233030908774899667e-02	-1.077025167734636411e-03	5.671738113445433204e-05	-5.075927267868435660e-06
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218192915293203962e-02	-1.070599550899448442e-03	5.615044420449061009e-05	-4.954961077819582452e-06
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203444966774952843e-02	-1.064243843104694656e-03	5.559518012492728126e-05	-4.838817244503537822e-06
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188787380192295184e-02	-1.057957066745197905e-03	5.505098499542599930e-05	-4.727538881677587351e-06
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177126581365863650e-02	-1.052976626356809040e-03	5.462319729639346485e-05	-4.642047931158637517e-06
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162632429302494844e-02	-1.046811497974490558e-03	5.409742727348998648e-05	-4.539634211558810745e-06
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148229500641922973e-02	-1.040712621656232195e-03	5.358107309464607966e-05	-4.442203616273773749e-06
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133918093985143531e-02	-1.034679060688255573e-03	5.307355754900075430e-05	-4.349797097088846349e-06
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119698503284143228e-02	-1.028709888743579645e-03	5.257431020019495953e-05	-4.262455057851214090e-06
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105571017916344781e-02	-1.022804189731638157e-03	5.208276728629482398e-05	-4.180217362903194089e-06
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094335537048011717e-02	-1.018124721865174432e-03	5.169470550099582949e-05	-4.118128784326184580e-06
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080374556187894790e-02	-1.012330997694637930e-03	5.121563081942279036e-05	-4.045177676745319275e-06
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066506467197288720e-02	-1.006598234614366170e-03	5.074271671792626942e-05	-3.977439733296014567e-06
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052731542724492410e-02	-1.000925554108118279e-03	5.027542391658934746e-05	-3.914952842370779812e-06
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039050051181322938e-02	-9.953120872112253704e-04	4.981321935442700955e-05	-3.857754391198717296e-06
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025462256809750450e-02	-9.897569743752500284e-04	4.935557609942072248e-05	-3.805881273410006718e-06
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.011968419747298967e-02	-9.842593653350583446e-04	4.890197326016977456e-05	-3.759369896461661351e-06
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.985687960911966352e-03	-9.788184189782305877e-04	4.845189589912299582e-05	-3.718256188927446377e-06
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.852636379613715148e-03	-9.734333032167927138e-04	4.800483494735924755e-05	-3.682575607655170069e-06
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.720531935622559599e-03	-9.681031948611906572e-04	4.756028712088126835e-05	-3.652363144793999889e-06
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.615531962600121219e-03	-9.638781659303586897e-04	4.720612374573232464e-05	-3.632153442053176326e-06
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.485138497848108821e-03	-9.586450243984156279e-04	4.676484942051268873e-05	-3.611870315584409628e-06
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.355698916945100543e-03	-9.534646316355059473e-04	4.632470910683047713e-05	-3.597150871608181332e-06
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.227215558586170790e-03	-9.483361971551114997e-04	4.588522076574775617e-05	-3.588028398301148682e-06
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.099690725124169599e-03	-9.432589387941503695e-04	4.544590776154596801e-05	-3.584535751151137711e-06
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.973126657187628641e-03	-9.382320837376118949e-04	4.500630256232039477e-05	-3.586702536587193934e-06
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.847521588696085487e-03	-9.332550415887496103e-04	4.456652107803859392e-05	-3.594125738910328763e-06
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.722865571931828071e-03	-9.283275875337122784e-04	4.412787047489894848e-05	-3.605515324182845336e-06
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.599147747527123228e-03	-9.234495431532525325e-04	4.369179077492165109e-05	-3.619485358188591743e-06
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.476357366212427039e-03	-9.186207314912626194e-04	4.325970610884420631e-05	-3.634665149697988825e-06
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.354483787348638765e-03	-9.138409770369953274e-04	4.283302493442323413e-05	-3.649699041307655270e-06
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.233516477483790105e-03	-9.091101057075592169e-04	4.241314025101773784e-05	-3.663246203840207053e-06
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.089537305908816450e-03	-9.034973428127702089e-04	4.192018881262097278e-05	-3.675674040484757461e-06
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.970527229253534379e-03	-8.988734085127222505e-04	4.152008493410490390e-05	-3.681302464274382196e-06
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.852390418468862751e-03	-8.942978096685411495e-04	4.113113369842586191e-05	-3.681250818867266356e-06
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.735116775064020990e-03	-8.897703780093719735e-04	4.075466544206260108e-05	-3.674238385914384477e-06
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.618696300608384861e-03	-8.852909466055568005e-04	4.039199610186800193e-05	-3.658998260814682293e-06
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503119095430300749e-03	-8.808593498527735998e-04	4.004442740823111309e-05	-3.634277167628593264e-06
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388375357336910039e-03	-8.764754234564114694e-04	3.971324707502948704e-05	-3.598835277064646955e-06
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274455380355073809e-03	-8.721390044161951311e-04	3.939972898643697054e-05	-3.551446027477958446e-06
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.161349553492656235e-03	-8.678499310110440474e-04	3.910513338064887102e-05	-3.490895948820733021e-06
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.049048359519784201e-03	-8.636080427841609551e-04	3.883070703058526864e-05	-3.415984489486280290e-06
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.937542373769928737e-03	-8.594131805283520935e-04	3.857768342163297911e-05	-3.325523845989583683e-06
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.804771730826576596e-03	-8.544411977646636409e-04	3.830402408096598565e-05	-3.194792312758536591e-06
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.694982476964042410e-03	-8.503492383016487315e-04	3.810236400576428738e-05	-3.066004149449187575e-06
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.585958880795723079e-03	-8.463038035770094770e-04	3.792596655105026317e-05	-2.917949564094025163e-06
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.477691893755867757e-03	-8.423047394765290465e-04	3.777601127099924233e-05	-2.749492497210318589e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.370172553909575659e-03	-8.383518930627619631e-04	3.765366531096583837e-05	-2.559508795392587963e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.263391984867355301e-03	-8.344451125616696857e-04	3.756008356811214660e-05	-2.346886057382282126e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.136218106350416028e-03	-8.298175709669998630e-04	3.748736247373092351e-05	-2.060306124634355441e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.031032002936058921e-03	-8.260116068784323579e-04	3.746106789629541708e-05	-1.794018802496671654e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.926556828408376110e-03	-8.222512306916547695e-04	3.746715272407816102e-05	-1.501609985667342381e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.822784054196304682e-03	-8.185362953774646998e-04	3.750672210875677197e-05	-1.182015005708932462e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.699172003795051691e-03	-8.141381495563048982e-04	3.759994411513592743e-05	-7.611324811449134542e-07
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.596914883329300906e-03	-8.105226720073162652e-04	3.771701343207080212e-05	-3.780342638968797343e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.495333405663402858e-03	-8.069521721499134598e-04	3.787102753872677562e-05	3.558388405981821347e-08
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.394419372397843589e-03	-8.034265074815285764e-04	3.806304444934118512e-05	4.807413977601234898e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.294164661268568189e-03	-7.999455365466531754e-04	3.829411132068492548e-05	9.584472928931755236e-07
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174717988126426721e-03	-7.958271695140432464e-04	3.862439606875678626e-05	1.576063721210796051e-06
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.075885564634141991e-03	-7.924440319562539451e-04	3.894500620899645919e-05	2.128877277087579935e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.977686973006622585e-03	-7.891051423781658041e-04	3.930794582199845477e-05	2.717399553730042861e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.860674326287016227e-03	-7.851566891364513160e-04	3.980075979341679982e-05	3.472122160360078886e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.763842765681060125e-03	-7.819146636283568928e-04	4.026034055642796499e-05	4.142592515450912064e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.667620287673599280e-03	-7.787164505876156568e-04	4.076542482097488668e-05	4.851830696830965830e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.552946625975605108e-03	-7.749362387167461810e-04	4.143295690791785256e-05	5.755407042841588128e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.458037521574905425e-03	-7.718339425834191752e-04	4.204155271139715092e-05	6.553215387026296365e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.363713463614823582e-03	-7.687750332984839494e-04	4.269872467313094792e-05	7.392753369604273635e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.251286484071464290e-03	-7.651614283713386059e-04	4.355277446939554196e-05	8.456557380894389329e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.158223681589306650e-03	-7.621975102271583147e-04	4.432010969265518278e-05	9.391077736580407610e-06
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.065722575910576952e-03	-7.592765628731396174e-04	4.513899627366598947e-05	1.037019600164355069e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.970488136955612965e-03	-7.680013750890083910e-04	4.775057280987821286e-05	2.411626352597416196e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.871440851546560126e-03	-7.597062459918134739e-04	5.160345364197238251e-05	2.254767821557963691e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.774281188192801610e-03	-7.511702743162205695e-04	5.521349745341805223e-05	2.102486269565326395e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.660148667437679998e-03	-7.406266039497929341e-04	5.923460657935793893e-05	1.925689555373270688e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.567060558945155720e-03	-7.316041571681060687e-04	6.233433569734901810e-05	1.783226981937640728e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.457747647871142315e-03	-7.205120852184432800e-04	6.576257875368793034e-05	1.618008813142327563e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.368621183417176007e-03	-7.110618209142563050e-04	6.838435455005058825e-05	1.485026451095970034e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.281259702662409072e-03	-7.014361644957599470e-04	7.079940226940795373e-05	1.356243071462860706e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.178724629229187811e-03	-6.896704182236073049e-04	7.343371769260544546e-05	1.207149934076873079e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.095168660994982845e-03	-6.797001642569740036e-04	7.541673956393808264e-05	1.087365706942741768e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	2.997137005523248937e-03	-6.675545513746895029e-04	7.755119992562724491e-05	9.488768908527412662e-06
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.917281706679906734e-03	-6.572955115591048786e-04	7.913300752296979876e-05	8.377688975261558466e-06
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.823628850922610487e-03	-6.448363363273914781e-04	8.080422190399933369e-05	7.095006320749542731e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.747371355641984366e-03	-6.343432128558079523e-04	8.201502246992597815e-05	6.067521361401872895e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.657975024946022165e-03	-6.216354648005941114e-04	8.325888379301965201e-05	4.883279777089953332e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.585214396451659003e-03	-6.109618779378689227e-04	8.412829519126280948e-05	3.936282733507650405e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.499954602748848641e-03	-5.980692644300739840e-04	8.497999788612603988e-05	2.846789261569895952e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.430591786537457735e-03	-5.872677792422036818e-04	8.553706309499176021e-05	1.977231911232109184e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.349350773068306034e-03	-5.742527570778019558e-04	8.603112022263145482e-05	9.788633348045600045e-07
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.283288551548548224e-03	-5.633749093435627469e-04	8.630432138612653908e-05	1.837548651255019402e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.205950739255605007e-03	-5.502987153607174489e-04	8.647458124223880054e-05	-7.270439764704406704e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.143093687752566263e-03	-5.393950366956788527e-04	8.649185329509625250e-05	-1.450638350793377349e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.069545623282609877e-03	-5.263177174641150242e-04	8.637151551152832550e-05	-2.277356196120321372e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.009800067358578305e-03	-5.154377596857192710e-04	8.616025939362726631e-05	-2.932316574273845383e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.939930372615595797e-03	-5.024182003020216322e-04	8.578189055610991893e-05	-3.678377324973517539e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.872020843479911848e-03	-4.894545591339919885e-04	8.527628234173121366e-05	-4.381863730394445312e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.816903669852992873e-03	-4.787065110842675386e-04	8.476453483070564619e-05	-4.936294680077977683e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.752504349237017341e-03	-4.658894141228166978e-04	8.405001565277779010e-05	-5.564291505669516253e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.700267845028662376e-03	-4.552869573474926804e-04	8.337716485807146038e-05	-6.057181649963711768e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.639272419754568121e-03	-4.426724573369362993e-04	8.248475724141328294e-05	-6.612954593240020309e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.580089539168363618e-03	-4.301917079903484916e-04	8.150818672353133721e-05	-7.130687776756988151e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.532132855464749021e-03	-4.199049390722221341e-04	8.063655671654933036e-05	-7.533755542336879891e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.476193305325996467e-03	-4.077113256669699540e-04	7.952890313057428778e-05	-7.984195126919200195e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.421979929828621949e-03	-3.956968989443156474e-04	7.836224810888710649e-05	-8.399246392547993605e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.378099130264793561e-03	-3.858331014111401501e-04	7.735125009714364976e-05	-8.718752348391504349e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.326972916632171689e-03	-3.741878950523159554e-04	7.609897873378493782e-05	-9.071303041475021364e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.285623405036625611e-03	-3.646534891520971842e-04	7.502866144650055893e-05	-9.339993782937928093e-06
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.237485572858342117e-03	-3.534293501258760936e-04	7.371950257506627022e-05	-9.633074420123274739e-06
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.190936754530127692e-03	-3.424563899949939700e-04	7.239123367513674093e-05	-9.894974747350991081e-06
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.145948350834362361e-03	-3.317495834530746431e-04	7.105215770563507382e-05	-1.012657172867409052e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.109628174222192752e-03	-3.230382703416813253e-04	6.993285339561561558e-05	-1.029708255375884049e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067416912404891725e-03	-3.128356423820817956e-04	6.858719814590730093e-05	-1.047563229121483937e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.026668572051407657e-03	-3.029019828705543731e-04	6.723970944777156423e-05	-1.062677167267720898e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.938027497752288924e-04	-2.948257659982647877e-04	6.611607003442831825e-05	-1.073255664515557086e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.556417494220042922e-04	-2.853721893705161669e-04	6.476761860477430995e-05	-1.083622131563034163e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.188410103618941706e-04	-2.761734567531965714e-04	6.341993389027341950e-05	-1.091548703678683254e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.833649601486479605e-04	-2.672246728816112036e-04	6.207391631837832525e-05	-1.097139704076238128e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.547880700204448347e-04	-2.599547861535824031e-04	6.095415202226887088e-05	-1.100089323784615619e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.216493450632200019e-04	-2.514516796926761946e-04	5.961350023847127180e-05	-1.101666071596181504e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.897363418780313938e-04	-2.431848998031068830e-04	5.827701917944148012e-05	-1.101197421173916788e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.590147613612221360e-04	-2.351497244123131839e-04	5.694557598105323508e-05	-1.098783914740512557e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.294506269929448448e-04	-2.273414753289618910e-04	5.562002934801953808e-05	-1.094525136780001280e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.056737166781380365e-04	-2.210046024836303277e-04	5.452052522652133930e-05	-1.089637763530638776e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.781443774761725975e-04	-2.136003782004468321e-04	5.320799163751030637e-05	-1.082251498357542756e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.516779359343329936e-04	-2.064100591118533219e-04	5.190374270988700080e-05	-1.073297016512571035e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.262416168976256848e-04	-1.994291304686529891e-04	5.060860575943959197e-05	-1.062870336130616959e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.018029496892876281e-04	-1.926531189501297619e-04	4.932340014929689846e-05	-1.051066571595424471e-05
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.783297645247227571e-04	-1.860775921782002078e-04	4.804893738467755446e-05	-1.037979944231478329e-05
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.594832946536825802e-04	-1.807479648505854776e-04	4.699567151163425507e-05	-1.026161822391291842e-05
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.376975922512581933e-04	-1.745286155366964221e-04	4.574298591878875174e-05	-1.010965071928825338e-05
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.167878274731796005e-04	-1.684974107454947283e-04	4.450330057469435632e-05	-9.947476608013678634e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	4.967229516702177878e-04	-1.626500706713996367e-04	4.327739771545343825e-05	-9.776004831906040152e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.774722004781013491e-04	-1.569823542012755238e-04	4.206605215793999511e-05	-9.596135897289174082e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.590050905256653742e-04	-1.514900584683584928e-04	4.087003138673063045e-05	-9.408761973121213421e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.412914161904883908e-04	-1.461690184126067285e-04	3.969009563977591231e-05	-9.214766987703863258e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.243012464011699505e-04	-1.410151063473574112e-04	3.852699799283278680e-05	-9.015026723998137415e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.080049214854246462e-04	-1.360242315321752654e-04	3.738148444267818581e-05	-8.810408913570463136e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.949334586883794149e-04	-1.319867855255173878e-04	3.644085547404372596e-05	-8.636788688534240290e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.798330382033939467e-04	-1.272843087014819080e-04	3.532949378936917561e-05	-8.425456051328721605e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.653438736963444543e-04	-1.227334756748478777e-04	3.423779212911998556e-05	-8.211661521521993528e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.514373174610364251e-04	-1.183303334837325859e-04	3.316647010358481068e-05	-7.996242813361203615e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.380849785775001714e-04	-1.140709641319427500e-04	3.211624062977727552e-05	-7.780030025212634085e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.252587200122093953e-04	-1.099514841959177539e-04	3.108781000795489104e-05	-7.563845725976073402e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.129306557590352355e-04	-1.059680444371803614e-04	3.008187799705585975e-05	-7.348505040282077744e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	3.010731480202735646e-04	-1.021168294202116396e-04	2.909913788907447061e-05	-7.134815732493305810e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.896588044270212892e-04	-9.839405713564192775e-05	2.814027658238896148e-05	-6.923578289529180865e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.786604752982902193e-04	-9.479597862868560545e-05	2.720597465406364502e-05	-6.715586002534611158e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.680512509381703071e-04	-9.131887763271869147e-05	2.629690643113926735e-05	-6.511625047411427152e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.578044589704296284e-04	-8.795907020792111738e-05	2.541374006093046435e-05	-6.312474564231975825e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.478943548092883090e-04	-8.471293775920317383e-05	2.455709215553961708e-05	-6.118874097464717358e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.383057006513714647e-04	-8.157738805973734737e-05	2.372689989597959862e-05	-5.931072475855824357e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.290312539182775815e-04	-7.854973409021917747e-05	2.292258553613851505e-05	-5.748946037581620417e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.200640336584297886e-04	-7.562732142807240387e-05	2.214356315368055001e-05	-5.572362762197603916e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.113971182619076136e-04	-7.280751828945557940e-05	2.138925181010034357e-05	-5.401191753224928010e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	2.016561163359800832e-04	-6.964395503039955463e-05	2.053968573227960850e-05	-5.208159660979780959e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.936163953086474131e-04	-6.703755040513832513e-05	1.983694544610790233e-05	-5.048271462171708444e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.858554449532653289e-04	-6.452556790495050628e-05	1.915710883061682717e-05	-4.893388301916362849e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.783665840957298786e-04	-6.210546746884915517e-05	1.849961514026298695e-05	-4.743383837661165017e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.711431876744383114e-04	-5.977473044126663606e-05	1.786390834207199796e-05	-4.598132789624851447e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.641786861408939247e-04	-5.753085934313257552e-05	1.724943706528722512e-05	-4.457510929438725200e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.574665648683058977e-04	-5.537137764600680106e-05	1.665565455169022558e-05	-4.321395068939454552e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.510003635680357958e-04	-5.329382954921142018e-05	1.608201860658039066e-05	-4.189663049110614025e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.447736757137873371e-04	-5.129577975992134840e-05	1.552799155040515648e-05	-4.062193729171000131e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.378034518527624633e-04	-4.906197795187672300e-05	1.490569899358551186e-05	-3.918706886664126402e-06
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.320739845269366681e-04	-4.722791646972334675e-05	1.439233454415382901e-05	-3.800062621785591381e-06
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.265640915859652825e-04	-4.546577438129176924e-05	1.389690558071575915e-05	-3.685304040376535304e-06
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.212675844815293811e-04	-4.377319953956916267e-05	1.341889273014911513e-05	-3.574314130000282097e-06
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.161783255711749165e-04	-4.214785921449809493e-05	1.295778089452810746e-05	-3.466976842325356862e-06
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.112902275875378183e-04	-4.058743989027700522e-05	1.251305920653705969e-05	-3.363177083067459640e-06
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.058336398672049989e-04	-3.884594355218042375e-05	1.201425682815875345e-05	-3.246396170522440852e-06
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.013607446550802657e-04	-3.741834007385269758e-05	1.160331445539862722e-05	-3.149870703631536155e-06
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.707006044809340711e-05	-3.604845596653110431e-05	1.120717189754242047e-05	-3.056524481982025916e-06
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.295570431262759514e-05	-3.473405564958077871e-05	1.082533544755900096e-05	-2.966246281080025699e-06
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.837069911576766025e-05	-3.326775675506736128e-05	1.039728783279911489e-05	-2.864652221564657655e-06
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.461843219033357891e-05	-3.206598852904508451e-05	1.004477330617150585e-05	-2.780644132067096554e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.102417667426214986e-05	-3.091274398927356781e-05	9.705027736583357590e-06	-2.699357773024509289e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.758224534936524472e-05	-2.980586219914226187e-05	9.377573853335960930e-06	-2.620685626422042542e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.375165585324101186e-05	-2.857023879235116691e-05	9.010448255808031716e-06	-2.532063292487137655e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.062046724742649837e-05	-2.755647928240848455e-05	8.708007303991435353e-06	-2.458690541294316162e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.762389285940255520e-05	-2.658235379714634847e-05	8.416371837606793880e-06	-2.387597201640123263e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.475643301726997773e-05	-2.564577292447315916e-05	8.135080336071958068e-06	-2.318679307191443775e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.156697340967029171e-05	-2.459778319096244330e-05	7.819369937956799677e-06	-2.240887069455778694e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.896060310485961003e-05	-2.373546056511499912e-05	7.558924579851478248e-06	-2.176329921683522804e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.646621886811990104e-05	-2.290417558582591120e-05	7.307385819363892160e-06	-2.113624430223131215e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.369054694382298490e-05	-2.197087611851029497e-05	7.024585505632975742e-06	-2.042674196141986797e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.142060513289375766e-05	-2.119992812876528459e-05	6.790817608658653437e-06	-1.983636706725536562e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.924594679766784819e-05	-2.045367322725584621e-05	6.564554707362253046e-06	-1.926135149705860077e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.682235384517950932e-05	-1.961162367785172276e-05	6.309486176915478443e-06	-1.860860458587545855e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.483639921814512998e-05	-1.891213093224298128e-05	6.097995146808938347e-06	-1.806351362016164078e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.293004011440269580e-05	-1.823147185236648725e-05	5.892702190953531282e-06	-1.753085913523510865e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.080326576525979739e-05	-1.746049418500783540e-05	5.660806141008208823e-06	-1.692476976478038516e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.906136852108114802e-05	-1.681913874027864077e-05	5.468418607913922580e-06	-1.641820680699095836e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.712084487333594177e-05	-1.609320803422741443e-05	5.251234538650480159e-06	-1.584206368679220503e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.553381162951018226e-05	-1.548977781680326200e-05	5.071164489935926594e-06	-1.536074898366349157e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.401506083391420555e-05	-1.490339284472090994e-05	4.896583805871261757e-06	-1.489080668385021399e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.232682503224002413e-05	-1.424043797731012086e-05	4.699681235822603551e-06	-1.435668018190891052e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.094919425065851155e-05	-1.369000370199057368e-05	4.536575996192176175e-06	-1.391077808494489658e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.942020185568473427e-05	-1.306821579649888780e-05	4.352730777097010683e-06	-1.340422398343357985e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.817447673700039978e-05	-1.255240798360668749e-05	4.200536372916240694e-06	-1.298155184069990517e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.679406575803811513e-05	-1.197025454505109064e-05	4.029095153092516949e-06	-1.250163243631371666e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.567118219276882528e-05	-1.148777018760313225e-05	3.887256115631694492e-06	-1.210139293986679231e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.442886410766755126e-05	-1.094374323155199332e-05	3.727576096981397576e-06	-1.164718547168966648e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.341990513885332790e-05	-1.049330011603457924e-05	3.595545910297454273e-06	-1.126859399009754601e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.246055925889870445e-05	-1.005721845634102824e-05	3.467860991379657452e-06	-1.089973270726025571e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.140155414938789007e-05	-9.566251952437057547e-06	3.324235550654009251e-06	-1.048147465626180000e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.054335886121394470e-05	-9.160374058898346328e-06	3.205576454800500970e-06	-1.013313688921173738e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.959734545102917371e-05	-8.703923362688916084e-06	3.072173549762311517e-06	-9.738381113001937378e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.870805677701150937e-05	-8.265465633274743663e-06	2.944022676135159129e-06	-9.355917794329251270e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.798879668422302872e-05	-7.903654618557538837e-06	2.838226761361196211e-06	-9.037685511091161445e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.719731169170447119e-05	-7.497526733404451553e-06	2.719367195693630907e-06	-8.677386538455655659e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.655772082154088467e-05	-7.162827743245229381e-06	2.621280010745680704e-06	-8.377785457177276945e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.585436673853635018e-05	-6.787637023198327018e-06	2.511118591691778346e-06	-8.038798368940100925e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.528622023833668480e-05	-6.478865678269454876e-06	2.420235734878260043e-06	-7.757103506507516979e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.466147772114907961e-05	-6.133241139312012464e-06	2.318188638381129003e-06	-7.438589069205824001e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.415668093114650185e-05	-5.849231471037789703e-06	2.234013631456015560e-06	-7.174086668245502524e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.360118101083780774e-05	-5.531823395186176544e-06	2.139506185399310287e-06	-6.875218615308291746e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.307913670534003069e-05	-5.229057067897676042e-06	2.048823672624758880e-06	-6.586591609543642177e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.265628798367397351e-05	-4.980906999261163668e-06	1.974016820096131989e-06	-6.347170699895947504e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.218935927156763139e-05	-4.704321210486280420e-06	1.890007302488958161e-06	-6.076943634088812350e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.180987959445411012e-05	-4.478053292360082948e-06	1.820682538154251440e-06	-5.852952267834840624e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.138906602002670771e-05	-4.226350450907710504e-06	1.742793773726052322e-06	-5.600330661082636459e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.098940490843882892e-05	-3.987515621478116388e-06	1.667975057170501168e-06	-5.356864089699670154e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	1.066174235137891418e-05	-3.792763348732110010e-06	1.606169700907345252e-06	-5.155294527233452609e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	1.029462224947031695e-05	-3.576853759703675249e-06	1.536638736143186203e-06	-4.928234667420124703e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	9.941432843589333377e-06	-3.372770397255033365e-06	1.469734599321135733e-06	-4.709691903699008377e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	9.647900997283027276e-06	-3.206982395368398498e-06	1.414363187259510924e-06	-4.528981806244339604e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	9.314000359711078469e-06	-3.023912116912468654e-06	1.351933396421768774e-06	-4.325674784752511003e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	8.986979388511534076e-06	-2.851650443158737006e-06	1.291697608036410410e-06	-4.130261656097247011e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	8.710322640148977240e-06	-2.712334408787378261e-06	1.241700669686899992e-06	-3.968884852210109195e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	8.390601273669433469e-06	-2.559209817613099311e-06	1.185185173810459971e-06	-3.787569301553977421e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	8.074239391507872463e-06	-2.415871141789396011e-06	1.130583712281526033e-06	-3.613559421683682309e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	7.805880205621492813e-06	-2.300522100143121837e-06	1.085277441649056171e-06	-3.470075600526281404e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	7.496226039512770475e-06	-2.174393392527172607e-06	1.034131353771865438e-06	-3.309119476124949886e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	7.190433385859967236e-06	-2.057017956362827704e-06	9.847929473149592643e-07	-3.154918415631035686e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	6.888675145756193479e-06	-1.948039963477468704e-06	9.372255654301369770e-07	-3.007282668525030100e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	6.633366304370643452e-06	-1.861046297834600164e-06	8.978355396010309308e-07	-2.885820466261890291e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	6.339554388984792237e-06	-1.766729239064896102e-06	8.534609342979920345e-07	-2.749879166106219357e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	6.050263048149335416e-06	-1.679808603002674685e-06	8.107542024942107169e-07	-2.619969307194713447e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	5.765659738652488938e-06	-1.599939414322715910e-06	7.696797863188278190e-07	-2.495906882518869069e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	5.485910540504009988e-06	-1.526779442949659570e-06	7.302024059308011734e-07	-2.377509337998048694e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	5.250113885004320084e-06	-1.469153456056099614e-06	6.976092199508175488e-07	-2.280397183087938865e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.979815446832350131e-06	-1.407554752944488171e-06	6.610051005298594227e-07	-2.172040699188936106e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	4.714838171649009165e-06	-1.351702349901491089e-06	6.258987247978538337e-07	-2.068835389539597460e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	4.455342958081888300e-06	-1.301264351116436855e-06	5.922558596885707623e-07	-1.970604169841796443e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	4.201489394083322409e-06	-1.255911475626770213e-06	5.600425370376478308e-07	-1.877171339891287778e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.988510939199709183e-06	-1.220837217579577670e-06	5.335433600372299675e-07	-1.800773001774786627e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.745553704408642537e-06	-1.184063352418099128e-06	5.038956751622678356e-07	-1.715789988451689421e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	3.508686979028481755e-06	-1.151447986566291610e-06	4.755819173950189433e-07	-1.635110869737493757e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	3.278065416985620156e-06	-1.122671685283481550e-06	4.485691162084364072e-07	-1.558565157580868164e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	3.053842423744130444e-06	-1.097417505908114337e-06	4.228245536154545853e-07	-1.485983683213985816e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.836170168656793839e-06	-1.075370973479891343e-06	3.983157617140550855e-07	-1.417198584282702497e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.625199597164910535e-06	-1.056220056658297128e-06	3.750105202620688188e-07	-1.352043292132949397e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.421080442849530411e-06	-1.039655143933222775e-06	3.528768542813230315e-07	-1.290352519251171305e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.251686959820394391e-06	-1.027281956601206277e-06	3.348135590204579745e-07	-1.240107825247646391e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.060685033788293588e-06	-1.014706361709743617e-06	3.147716713138877311e-07	-1.184416960468256275e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.876955763172518724e-06	-1.003845291867234362e-06	2.958113324538722958e-07	-1.131725314187408056e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.700644317468642157e-06	-9.943982515610425087e-07	2.779014915605282640e-07	-1.081872425529753273e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.531894710798852205e-06	-9.860670535788332970e-07	2.610113317843131122e-07	-1.034699055875229623e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.370849813133948764e-06	-9.785557968466634214e-07	2.451102680735450338e-07	-9.900471771574883377e-08
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.217651361380991464e-06	-9.715708445313599160e-07	2.301679449684815723e-07	-9.477599603017315306e-08
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.072439970337946066e-06	-9.648208024033618844e-07	2.161542344215203276e-07	-9.076817637997917775e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	9.353551435179085443e-07	-9.580164974563394206e-07	2.030392336432136267e-07	-8.696581224206856202e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	8.065352838443154634e-07	-9.508709567798944334e-07	1.907932629736843880e-07	-8.335357360545723761e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	6.861177042190349263e-07	-9.430993866817523783e-07	1.793868637790883544e-07	-7.991624586882473701e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	5.742386379653491741e-07	-9.344191520559054647e-07	1.687907963727867906e-07	-7.663872875103482044e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	4.710332491474743487e-07	-9.245497559932205257e-07	1.589760379608666402e-07	-7.350603521444091372e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	3.766356427683305999e-07	-9.132128196310841388e-07	1.499137806116626588e-07	-7.050329040079441699e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	2.911788748473375441e-07	-9.001320622387123237e-07	1.415754292489476319e-07	-6.761573057957968827e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	2.147802029459880343e-07	-8.850447308960810733e-07	1.339325919884576289e-07	-6.482906992784734483e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.472950658396671957e-07	-8.678924344504455168e-07	1.269569501566682666e-07	-6.213563081057645317e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	8.835656935540210735e-08	-8.487905014180487534e-07	1.206202768942420368e-07	-5.953335898275471334e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	3.759328127959169722e-08	-8.278590180177965204e-07	1.148945485642941293e-07	-5.702039516744760795e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	-5.363512514281874006e-09	-8.052171879494318388e-07	1.097519466298058340e-07	-5.459489347086881406e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	-4.087983310522498644e-08	-7.809833405351447639e-07	1.051648557641155743e-07	-5.225502125978564398e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	-6.931903327711319547e-08	-7.552749387678494802e-07	1.011058619830874598e-07	-4.999895904033328704e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	-9.361771141883241663e-08	-7.242378726614642697e-07	9.707875979581828253e-08	-4.752090994649548662e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	-1.081029263882663851e-07	-6.957612691021687720e-07	9.406001549043961837e-08	-4.543837408469033751e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	-1.166358871080154943e-07	-6.661737288675707031e-07	9.148450033300854257e-08	-4.343401401621741343e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	-1.195691495773435742e-07	-6.355892096229444833e-07	8.932561503545937499e-08	-4.150606342051721413e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	-1.172527244111887321e-07	-6.041208426676264684e-07	8.755695237731342606e-08	-3.965276851455860884e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	-1.100340999139042459e-07	-5.718809404370298039e-07	8.615229546451898364e-08	-3.787238793984495210e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	-9.825826489289259173e-08	-5.389810039200642983e-07	8.508561600792136780e-08	-3.616319265069235050e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	-8.226773121564788770e-08	-5.055317299930067669e-07	8.433107262109241331e-08	-3.452346580375711763e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	-5.926809348835829323e-08	-4.667722736853191409e-07	8.381804147584061677e-08	-3.273236936135080000e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	-3.538803385624866529e-08	-4.325149069561360404e-07	8.364620327018552585e-08	-3.123577834609320668e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	-8.353863484403019257e-09	-3.980509527936209090e-07	8.370648345195544637e-08	-2.980333820759328396e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	2.150193252924749137e-08	-3.634878531014647284e-07	8.397379722496500202e-08	-2.843338150489314199e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	5.384923394350754435e-08	-3.289322821110573360e-07	8.442323823789578503e-08	-2.712425245040501455e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	8.836026431882416407e-08	-2.944901532267512604e-07	8.503007699547181724e-08	-2.587430680677766562e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	1.300335202482346163e-07	-2.554014929127585050e-07	8.588484879524157658e-08	-2.451617296314834421e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	1.680881505357128209e-07	-2.215556038475566432e-07	8.674650867996217472e-08	-2.338756529860232892e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.072913828752371682e-07	-1.881511495517359930e-07	8.768897897512972483e-08	-2.231304750456063676e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.473249315906810337e-07	-1.552909627181452427e-07	8.868824632841927612e-08	-2.129102212049469732e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.936889503209391765e-07	-1.185338617010223540e-07	8.986923370131267505e-08	-2.018523497086889637e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	3.344403562753693424e-07	-8.718286441475114198e-08	9.091013145357819919e-08	-1.927036531646590242e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	3.750362382049436057e-07	-5.669462109286417335e-08	9.193344879499247773e-08	-1.840303889118074282e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	4.151674597608194708e-07	-2.716899471623526571e-08	9.291586275127686388e-08	-1.758170333853387260e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	4.600690491177267875e-07	5.268690342558069895e-09	9.395883348982858287e-08	-1.669737226817745371e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	4.981736153097227366e-07	3.239854331191884493e-08	9.477581647001653965e-08	-1.596941064077610399e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	5.348559182337315706e-07	5.825645797476796987e-08	9.547964930328331250e-08	-1.528262992499394190e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	5.698156445861838878e-07	8.274543499300559283e-08	9.604767477205350755e-08	-1.463552126964547495e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	6.072778646427778901e-07	1.089330542197403684e-07	9.650169607014465971e-08	-1.394262464239630912e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	6.375447561715170488e-07	1.301650980928854603e-07	9.670313993780580586e-08	-1.337549435818391016e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	6.651587030871556820e-07	1.497277221596883685e-07	9.669858472583994724e-08	-1.284336047996293141e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	6.930947646317141456e-07	1.699199619704968862e-07	9.641290113894866377e-08	-1.227617896807765858e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	7.140438076469374535e-07	1.855887650855897441e-07	9.589298160992961294e-08	-1.181411062257404144e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	7.314295571126129907e-07	1.992941631978500551e-07	9.509838185538106705e-08	-1.138246177088728462e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	7.465695611747212876e-07	2.124350526389884332e-07	9.382629632009337781e-08	-1.092455548930322868e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	7.553837639273158650e-07	2.216325589158131027e-07	9.237263956833147657e-08	-1.055328048227121198e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	7.604018225964712822e-07	2.295454798102236207e-07	9.032551662332768349e-08	-1.016086821966502144e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	7.605802628340964738e-07	2.343005576133195991e-07	8.821611481483050546e-08	-9.844125527378595304e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	7.570255545285935201e-07	2.371298792626681902e-07	8.582797054713047972e-08	-9.551026353419983129e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.486330208403889770e-07	2.381249397296930895e-07	8.277949081066781806e-08	-9.243548220933633303e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.377103862646316516e-07	2.371409203998081472e-07	7.985203905099538216e-08	-8.997292909635885016e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	7.213855393975626897e-07	2.340199867363457283e-07	7.623202902813286587e-08	-8.740397796740064922e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	7.039463179630425079e-07	2.296448488022371537e-07	7.284343394864885114e-08	-8.535836832321976947e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	6.837539791121227564e-07	2.238300018217451130e-07	6.926607618847090961e-08	-8.348991450182226835e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	6.575387266214326382e-07	2.155370467255981360e-07	6.496790894724484641e-08	-8.155737836027315076e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	6.320567456154024253e-07	2.069395901141290014e-07	6.104205333866831504e-08	-8.003165282868755678e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	6.002675626736684489e-07	1.957002918185045423e-07	5.638887833686959270e-08	-7.846229351781640234e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	5.703180080453320001e-07	1.847279376176629049e-07	5.218999593161931954e-08	-7.722957069135231423e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	5.338877983512889992e-07	1.710049793525304985e-07	4.726745827246988852e-08	-7.596695817015373976e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	5.002812328085717216e-07	1.580597358406577724e-07	4.286996153169064456e-08	-7.497820805355400046e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.601298662364565216e-07	1.423093395910362901e-07	3.776250715235732871e-08	-7.396670024759611662e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	4.236655480366215008e-07	1.277876110944875023e-07	3.323976848745867717e-08	-7.317357626311098350e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.807000882642000741e-07	1.104596504245416469e-07	2.803066511704379062e-08	-7.235830530570218099e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.421661682169182247e-07	9.475233496257593830e-08	2.345503502793898653e-08	-7.171313238534719112e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	2.972810954234793373e-07	7.629044539633325716e-08	1.822639269138909449e-08	-7.103999115666403752e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	2.574548096367128071e-07	5.978303021608514879e-08	1.366921751262818560e-08	-7.049575409178031034e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.115322383993045208e-07	4.062471723833533873e-08	8.502008592382028922e-09	-6.991138304821333652e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	1.711800968783356378e-07	2.369737229455668994e-08	4.033647857341707040e-09	-6.942171508965470159e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	1.250899893903701457e-07	4.274117033461589900e-09	-9.922732758514440292e-10	-6.887348937585897821e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	7.926211485622815353e-08	-1.511606144585400043e-08	-5.910569518060482034e-09	-6.832327327419295769e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.956833533010708138e-08	-3.196085088263272554e-08	-1.010830761881097291e-08	-6.782867791470615921e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	-5.116260096915360263e-09	-5.096583197758915657e-08	-1.476500031212895458e-08	-6.723531385663837372e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	-4.344083726838311991e-08	-6.729063817111293790e-08	-1.869998231985078755e-08	-6.668065255751223686e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	-8.614205367883135321e-08	-8.549374459335910859e-08	-2.301796434170454223e-08	-6.599332106168255270e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	-1.274459164981443659e-07	-1.031007709893982786e-07	-2.712413636605094167e-08	-6.523533324985389444e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	-1.622565378399733607e-07	-1.179266888915185891e-07	-3.052639992686892231e-08	-6.450300344053438752e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	-2.003110102601043721e-07	-1.341039120159322854e-07	-3.417766729219589325e-08	-6.357446361488027736e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	-2.319221460662022198e-07	-1.475020451025119480e-07	-3.714919212586160401e-08	-6.267134891097696917e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	-2.659157217876862496e-07	-1.618469626798401324e-07	-4.027107815559803547e-08	-6.152316627888172937e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	-2.974154591604401806e-07	-1.750519503597364035e-07	-4.308052335807146946e-08	-6.023799721856414375e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	-3.227542416143787585e-07	-1.855830465258206197e-07	-4.526617542932509075e-08	-5.899034910901873989e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	-3.489699812113731194e-07	-1.963490725161532145e-07	-4.743399274150278379e-08	-5.741154691278873109e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	-3.720463010995713981e-07	-2.056549595959433785e-07	-4.923012434214715147e-08	-5.565670421704615428e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	-3.894886588252799017e-07	-2.125134777928516394e-07	-5.048086290648302954e-08	-5.396627544402375169e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	-4.060829737531164011e-07	-2.187861872187275457e-07	-5.152542845346413470e-08	-5.184532640539366280e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	-4.189256088042851625e-07	-2.232949579514548430e-07	-5.214240834170855159e-08	-4.951156934927580118e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	-4.271060080043370625e-07	-2.258022979222410205e-07	-5.233610957289893745e-08	-4.729879100902612381e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	-4.331214849953639142e-07	-2.271019581858647018e-07	-5.218156280406453716e-08	-4.458922219631291799e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	-4.357532596471532201e-07	-2.268145555046317734e-07	-5.164715908226617603e-08	-4.170242678668826730e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	-4.351796927590790619e-07	-2.250263234815606238e-07	-5.075479259327579281e-08	-3.865446743659582357e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	-4.321877148980670794e-07	-2.222978076514663915e-07	-4.969742677652247875e-08	-3.586784050640583497e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	-4.260805809541161236e-07	-2.179258724191143385e-07	-4.819236468951308473e-08	-3.256060451153095732e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	-4.172740533528830465e-07	-2.122977216373957669e-07	-4.639144526260646625e-08	-2.913776589049813651e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	-4.059417684974671104e-07	-2.054973040032945823e-07	-4.431598219785417656e-08	-2.561495984624281432e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	-3.940897010970967411e-07	-1.986508685326677274e-07	-4.229138412940461939e-08	-2.246270911893720059e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	-3.784854782536873248e-07	-1.898767126299810599e-07	-3.975808923379200856e-08	-1.879423067043994741e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	-3.608480900150305585e-07	-1.801684441753154102e-07	-3.701071509009289074e-08	-1.507013772034675495e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	-3.413466046600365924e-07	-1.696078025475602819e-07	-3.407001412389760478e-08	-1.130565217953283603e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	-3.201489361767738402e-07	-1.582759688681459552e-07	-3.095659693633660443e-08	-7.515891530241473229e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	-2.974218541363281276e-07	-1.462535707769609117e-07	-2.769093351765747703e-08	-3.715869720821800738e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	-2.764112990302575773e-07	-1.352304598579459060e-07	-2.472457447808905072e-08	-3.941580466324935050e-11
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	-2.512621198268718146e-07	-1.221286632761077696e-07	-2.122813795253529538e-08	3.384992853978639372e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	-2.250567028094345369e-07	-1.085650662404306669e-07	-1.763753398548085525e-08	7.131808556429841327e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	-1.979574742704943627e-07	-9.461819582896848726e-08	-1.397269892604411619e-08	1.083166802968417355e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	-1.701257627416847939e-07	-8.036604820540311590e-08	-1.025343424683462747e-08	1.447004954889424476e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	-1.417218082696474546e-07	-6.588609310572721333e-08	-6.499407684026566744e-09	1.803252985489196178e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	-1.165240778892259147e-07	-5.308976296239940823e-08	-3.201479275365907240e-09	2.107617318183594776e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	-8.747531427145792126e-08	-3.838966006614766072e-08	5.651759423672019176e-10	2.445780280288642826e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	-5.830901731754959963e-08	-2.368158280693599142e-08	4.310783094707231118e-09	2.772260533402180400e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	-2.918129502350766215e-08	-9.041002527996935830e-09	8.016182125280736184e-09	3.085653129361278092e-09
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	-2.472107483215436743e-10	5.457114646287495766e-09	1.166234132496800515e-08	3.384562569266279027e-09
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	2.833920806494810740e-08	1.973830359208751315e-08	1.523035626003387285e-08	3.667602724461364461e-09
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	5.642496125852691763e-08	3.372859601157887494e-08	1.870144871137719329e-08	3.933396758335395099e-09
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	8.385806741852468388e-08	4.735451630156158384e-08	2.205696562475000083e-08	4.180577048931968735e-09
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.104875554217682673e-07	6.054307746476136950e-08	2.527837807182319708e-08	4.407785112359620863e-09
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.361634560696298268e-07	7.322177706321106837e-08	2.834728022194629177e-08	4.613671526990912812e-09
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.607367938079049837e-07	8.531859321325609927e-08	3.124538832448485970e-08	4.796895858441862641e-09
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	1.840595785316414465e-07	9.676198062165267041e-08	3.395453970160050431e-08	4.956126585321635857e-09
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.059847974738105696e-07	1.074808666622213944e-07	3.645669175133741240e-08	5.090041025742581386e-09
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.263664071768449922e-07	1.174046474925850503e-07	3.873392096089520785e-08	5.197325264581710668e-09
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.450593255460338456e-07	1.264631842105022107e-07	4.076842192996426564e-08	5.276674081484403440e-09
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.619194239837462125e-07	1.345867990492988245e-07	4.254250640399658004e-08	5.326790879601022003e-09
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.768035196034775672e-07	1.417062716119112543e-07	4.403860231728917869e-08	5.346387615047456599e-09
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	2.895693675227940273e-07	1.477528351430937194e-07	4.523925284576585204e-08	5.334184727080963636e-09
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	3.000756532341748894e-07	1.526581728393068468e-07	4.612711546933459702e-08	5.288911068982429396e-09
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	3.081926619277355202e-07	1.563597018927434037e-07	4.668638126200279292e-08	5.209440626901854436e-09
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	3.139310528490550371e-07	1.588643487722313394e-07	4.691990429613149485e-08	5.096442346410367175e-09
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	3.173992977808557595e-07	1.602274708180871384e-07	4.684354026229173745e-08	4.951834881455890069e-09
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	3.187072068032902096e-07	1.605050776890608873e-07	4.647331371716303591e-08	4.777550637774863335e-09
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	3.179638925851933113e-07	1.597528232662993841e-07	4.582514737067714780e-08	4.575509719535230008e-09
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	3.152777759499612976e-07	1.580260084928772663e-07	4.491486289903172205e-08	4.347620027589758086e-09
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	3.107565913861614537e-07	1.553795841851310204e-07	4.375818174963093651e-08	4.095777356753652677e-09
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	3.045073925035419569e-07	1.518681538161370164e-07	4.237072593804891819e-08	3.821865492117802942e-09
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	2.966365574350870949e-07	1.475459762716640419e-07	4.076801883711156824e-08	3.527756304409258840e-09
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	2.859750989291673263e-07	1.417815501033979214e-07	3.872688357817233409e-08	3.175056879792838563e-09
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	2.750084429867792870e-07	1.359151340049348597e-07	3.671786414967936545e-08	2.844189733214222147e-09
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	2.627482874516794987e-07	1.294053386649721835e-07	3.454147674630514997e-08	2.498899101983838685e-09
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	2.492982800767759629e-07	1.223050300963785176e-07	3.221284601386010852e-08	2.141008697938674425e-09
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	2.347614200005517445e-07	1.146667434289881984e-07	2.974700187918986681e-08	1.772330792736838337e-09
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	2.192400628323672431e-07	1.065426855039520445e-07	2.715888029298322714e-08	1.394666307624482250e-09
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	2.028359256881828201e-07	9.798473744279260007e-08	2.446332396533674444e-08	1.009804902326931522e-09
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	1.834519099092412783e-07	8.790259476155224767e-08	2.132076715583794019e-08	5.704472445234600709e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	1.655067120368124640e-07	7.859341949621517302e-08	1.844577300660189619e-08	1.761837134855700094e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	1.469925395113843828e-07	6.901041110260230779e-08	1.550913459926121853e-08	-2.197556708736663475e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	1.280085278451778621e-07	5.920413373001421864e-08	1.252531764857157737e-08	-6.156267814950631966e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	1.086531991084781008e-07	4.922483858852477869e-08	9.508698287933328206e-09	-1.009696310634104291e-09
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	8.655650443398621062e-08	3.785349126039503000e-08	6.093578234394534872e-09	-1.448726688877508216e-09
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	6.673647805078314203e-08	2.767196850682203921e-08	3.054582075706644528e-09	-1.833261639991931474e-09
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.684911421635613160e-08	1.747247254035826380e-08	2.713913594815553576e-11	-2.210647239349098319e-09
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	2.699045420506400104e-08	7.303989027521616074e-09	-2.974736721993883997e-09	-2.579193932438586757e-09
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	7.255949688794245721e-09	-2.784797142333802642e-09	-5.937117734408799343e-09	-2.937222563261328460e-09
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	-1.467886588226837992e-08	-1.397918313480140356e-08	-9.205355678463551647e-09	-3.325354902708998939e-09
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	-3.383527601931839312e-08	-2.373832313236956522e-08	-1.203795484535603069e-08	-3.655504336917300867e-09
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	-5.257299488127456027e-08	-3.326753886881714124e-08	-1.478808261416918666e-08	-3.969954494673647255e-09
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	-7.303660466341368788e-08	-4.365398290228602067e-08	-1.776649240636103201e-08	-4.302907393316278060e-09
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-9.057629930026281945e-08	-5.253735999856877056e-08	-2.029638329171445274e-08	-4.578573362220669251e-09
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-1.074083457640952386e-07	-6.104343189636610601e-08	-2.270164089936651869e-08	-4.833457229688618448e-09
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-1.234414345713173828e-07	-6.912562677988242475e-08	-2.496894234104981058e-08	-5.065952891389539886e-09
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-1.404106750980790945e-07	-7.765380571386983462e-08	-2.733827095735002173e-08	-5.298762354058343647e-09
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-1.544453249146777809e-07	-8.468191554203717452e-08	-2.926854768040594284e-08	-5.478394787814877277e-09
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-1.673992240315274076e-07	-9.114242194283151498e-08	-3.101975247349676725e-08	-5.630682529618850207e-09
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	-1.805696656609556747e-07	-9.767548496610565093e-08	-3.275963578558900155e-08	-5.767370923750970504e-09
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	-1.909319549706123516e-07	-1.027793645284103937e-07	-3.408726836084244668e-08	-5.856362356688507319e-09
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	-2.009628183932641352e-07	-1.076719645458664005e-07	-3.531794769973292377e-08	-5.917902374237254625e-09
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	-2.083364919182014508e-07	-1.112167282902615302e-07	-3.616408304539945266e-08	-5.936614988834567383e-09
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	-2.141705282311789562e-07	-1.139598586252945551e-07	-3.676421829479709280e-08	-5.919922758517261646e-09
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	-2.188819966777407597e-07	-1.160825553587905784e-07	-3.714455521175725066e-08	-5.859002668409848913e-09
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	-2.214958809362866370e-07	-1.171510889738660225e-07	-3.723265188471922106e-08	-5.769319927493767634e-09
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	-2.226991883101711782e-07	-1.174868363551784634e-07	-3.709732772580516131e-08	-5.648076027378624207e-09
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	-2.224510715561262882e-07	-1.170330542336382597e-07	-3.669211283016582589e-08	-5.476184772397892739e-09
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	-2.208810998989862354e-07	-1.159298218317154870e-07	-3.611949743250356299e-08	-5.293817669319806474e-09
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	-2.176833275712619949e-07	-1.139469564662432445e-07	-3.525079531910129944e-08	-5.057677578620813461e-09
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	-2.136418858496512928e-07	-1.115638501625686951e-07	-3.429134051591393275e-08	-4.822189174864427184e-09
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	-2.078318969234772715e-07	-1.082297904857530429e-07	-3.301555890905580392e-08	-4.530746723498636669e-09
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	-2.016170818391671354e-07	-1.047239588547311252e-07	-3.171909563414146789e-08	-4.250040337474169881e-09
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	-1.944816067988462297e-07	-1.007436122844620003e-07	-3.028110811529449146e-08	-3.950761897501660088e-09
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	-1.854344245167245292e-07	-9.574107334769876323e-08	-2.850769701204218363e-08	-3.594013838893287993e-09
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	-1.765573298308819477e-07	-9.086560987955856139e-08	-2.680487394076319455e-08	-3.260964042493004992e-09
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	-1.657139713503034966e-07	-8.494207020630504831e-08	-2.476079448998757575e-08	-2.870548433558898278e-09
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	-1.553844251971723196e-07	-7.932393081998340038e-08	-2.284147345632324527e-08	-2.511393494455723333e-09
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	-1.430682181873817579e-07	-7.264983910821652271e-08	-2.058077319019337477e-08	-2.095882072256362929e-09
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	-1.315718703756126180e-07	-6.643960971355327594e-08	-1.849270332086115287e-08	-1.718194772221964899e-09
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	-1.181022145821640139e-07	-5.918334365372805917e-08	-1.606877280938274297e-08	-1.286054966413631619e-09
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	-1.057212500641982991e-07	-5.252978330725922451e-08	-1.385912371981199305e-08	-8.973160771342208467e-10
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	-9.141367694028558686e-08	-4.485768102472481029e-08	-1.132470654630847864e-08	-4.569125943886803440e-10
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	-7.678893888379817444e-08	-3.703208431834780805e-08	-8.752931483755319602e-09	-1.548603323958174325e-11
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	-6.359309953056803870e-08	-2.998414051895297677e-08	-6.447279672428928260e-09	3.758913489321350559e-10
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	-4.860567220207026434e-08	-2.199323206242888417e-08	-3.844455383939624967e-09	8.129836700145311131e-10
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	-3.522386341217268179e-08	-1.487026098509308598e-08	-1.534007753826929872e-09	1.196892057939395554e-09
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	-2.017975243147647210e-08	-6.875356395680553641e-09	1.048715401136838420e-09	1.621538388115127351e-09
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-6.882343324102785998e-09	1.801128166075617649e-10	3.318765467773259560e-09	1.990810776261804378e-09
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	7.916112325384529168e-09	8.019631157696790592e-09	5.830850382371273718e-09	2.394996729690439043e-09
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	2.246334999185575483e-08	1.571301232445333704e-08	8.285285486586316194e-09	2.785138936273540580e-09
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	3.511606064546732344e-08	2.239342898678769737e-08	1.040736418959249504e-08	3.118359111007681699e-09
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	4.896221012930132580e-08	2.969133646650249462e-08	1.271503440735127098e-08	3.475968671971302107e-09
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	6.086097584815556383e-08	3.595129164468488144e-08	1.468479951908150933e-08	3.776805047555330962e-09
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	7.371273054393473357e-08	4.269910537553740516e-08	1.679667841987645679e-08	4.094107421939427645e-09
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	8.592048664865317944e-08	4.909372296631543574e-08	1.878525391994673818e-08	4.386954796816600700e-09
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	9.616591713969372484e-08	5.444691072967841395e-08	2.043845322882942114e-08	4.625003492797196120e-09
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	1.069374014914884576e-07	6.005849446381295386e-08	2.215737799610425646e-08	4.865831369922119333e-09
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	1.168330706934345871e-07	6.519467769755181732e-08	2.371425160507806568e-08	5.076059860055043226e-09
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.248298752135675091e-07	6.932728472282119752e-08	2.495138323862522777e-08	5.235542464659661517e-09
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.328553485801825486e-07	7.345168713639070534e-08	2.616607681538542920e-08	5.382250319815512128e-09
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.397773532509006400e-07	7.698067962950892391e-08	2.718066773690330177e-08	5.492324940780305110e-09
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	1.449409315037242090e-07	7.958452911037893430e-08	2.790401779151367812e-08	5.557746905181973458e-09
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.495670536676904088e-07	8.187734033530851564e-08	2.850528095769105142e-08	5.593020363341162548e-09
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	1.529125118059576864e-07	8.348167352726317106e-08	2.887721852422312689e-08	5.587155644881206013e-09
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.550295814343480609e-07	8.442603406409676520e-08	2.902966246543811347e-08	5.542069411252895453e-09
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.559293576513343401e-07	8.473815272638327788e-08	2.899006188361444052e-08	5.470825826859006671e-09
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.558917818875428309e-07	8.452596240139654548e-08	2.875876083414025469e-08	5.357582061914821061e-09
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	1.548005177310030183e-07	8.374878752236801044e-08	2.834050704075394848e-08	5.211368378620060686e-09
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	1.527153286076350724e-07	8.243912266380753845e-08	2.774643240624888428e-08	5.034323366517223820e-09
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	1.500754512053827988e-07	8.085406245505572275e-08	2.707970975779399773e-08	4.852785644368898506e-09
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.462746337060571213e-07	7.862654910157845261e-08	2.618366414009725118e-08	4.623292997616844049e-09
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	1.416505258771450742e-07	7.595932310971908188e-08	2.514358097609713601e-08	4.369074973299060672e-09
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.362615045342543387e-07	7.288412503215508741e-08	2.397033377962737475e-08	4.092220486008535566e-09
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.301655964860400710e-07	6.943250509218835428e-08	2.267473084238526706e-08	3.794805911521261483e-09
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	1.242002123797173944e-07	6.607374713222463101e-08	2.142905206968779233e-08	3.514845868129646741e-09
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	1.169261673901755044e-07	6.199652260676573446e-08	1.993159346029151948e-08	3.184216806217391617e-09
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	1.091109265819336838e-07	5.763296521067484469e-08	1.834264116042706637e-08	2.838956501047119673e-09
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.008111804061023561e-07	5.301389847341292273e-08	1.667275443857034763e-08	2.481093454422790004e-09
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	9.208328193512191704e-08	4.816996246245682319e-08	1.493242969462258549e-08	2.112644081906470815e-09
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	8.298324937551985390e-08	4.313161514976184240e-08	1.313210092821748201e-08	1.735612802870534718e-09
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	7.462694726947518439e-08	3.851435526970676569e-08	1.148982124144729566e-08	1.394880364138229918e-09
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	6.497566095005359062e-08	3.319124979521035900e-08	9.604400921372456012e-09	1.007065621962960233e-09
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	5.511221256943470596e-08	2.776071217249334336e-08	7.688772953188526305e-09	6.163929452778011293e-10
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	4.509134153401412793e-08	2.225250497997157361e-08	5.753133040391975107e-09	2.248209422269593283e-10
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	3.496746433884995904e-08	1.669621520155411540e-08	3.807616714204139006e-09	-1.657033468090095350e-10
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	2.479467694709040222e-08	1.112125552059846271e-08	1.862299777027665769e-09	-5.532443639402103573e-10
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	1.462675714766124978e-08	5.556865602042909368e-09	-7.280125814875844155e-11	-9.358779492735667253e-10
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	4.517166891363878995e-09	3.211336279822326330e-11	-1.987728732369935371e-09	-1.311691257192956258e-09
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-5.480945394303558220e-09	-5.424103769431639194e-09	-3.872583409299145141e-09	-1.678782673401941125e-09
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-1.531474251140412814e-08	-1.078305760879192721e-08	-5.717524047732099031e-09	-2.035261732722102415e-09
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-2.387548047599867593e-08	-1.544182681575915844e-08	-7.316052665525503669e-09	-2.341703291390449523e-09
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-3.325583469698561030e-08	-2.053927250309550043e-08	-9.058952615731023137e-09	-2.673017932595598898e-09
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-4.232096050283768071e-08	-2.545740177389590036e-08	-1.073383018909826990e-08	-2.988320758371675474e-09
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-5.101920961399830712e-08	-3.016813295732015575e-08	-1.233106568921933106e-08	-3.285763893630724624e-09
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-5.929923406245360097e-08	-3.464354768706434326e-08	-1.384109538002514857e-08	-3.563510221131888700e-09
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-6.710998401749781300e-08	-3.885588971899384057e-08	-1.525441108057379483e-08	-3.819733303563418619e-09
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-7.440070563105728797e-08	-4.277756375941281910e-08	-1.656155976348411018e-08	-4.052617306325736740e-09
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-8.112093890232571191e-08	-4.638113430383556867e-08	-1.775314315696868765e-08	-4.260356921006717569e-09
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-8.722051556154090088e-08	-4.963932448616736753e-08	-1.881981735043450767e-08	-4.441157289543036189e-09
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-9.264955697265618186e-08	-5.252501493816072218e-08	-1.975229240360531073e-08	-4.593233929058863471e-09
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-9.735847205474358942e-08	-5.501124265905812483e-08	-2.054133195913513870e-08	-4.714812657375894449e-09
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.012979552218990811e-07	-5.707119989529688050e-08	-2.117775285867042868e-08	-4.804129519186602663e-09
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-1.044189843659581348e-07	-5.867823304365436673e-08	-2.165242476708068060e-08	-4.859430713859443274e-09
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-1.068885616267329994e-07	-5.991192350097805952e-08	-2.198316054495148157e-08	-4.879695486798057036e-09
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	-1.082424564446945444e-07	-6.054222117315355357e-08	-2.210999226442188981e-08	-4.862267427354477392e-09
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	-1.088148000099637687e-07	-6.074090240435234288e-08	-2.208342352802027435e-08	-4.812902791463497174e-09
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	-1.086453325812097267e-07	-6.053015487365363388e-08	-2.191154495799425159e-08	-4.733377708697659939e-09
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-1.077735718052532870e-07	-5.993204195941730525e-08	-2.160240184033807089e-08	-4.625458351345760571e-09
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	-1.062388142825572106e-07	-5.896850361344308529e-08	-2.116399444365027625e-08	-4.490901004455093222e-09
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	-1.040801371190208448e-07	-5.766135722748242471e-08	-2.060427833520190325e-08	-4.331452135261006572e-09
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	-1.013363994642222497e-07	-5.603229849218254691e-08	-1.993116469424404666e-08	-4.148848462009917330e-09
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	-9.804624403625552640e-08	-5.410290224854504314e-08	-1.915252062258510343e-08	-3.944817022182582213e-09
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-9.424809863328852018e-08	-5.189462333196926989e-08	-1.827616945246280413e-08	-3.721075240122957119e-09
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	-8.947861849967375588e-08	-4.913984157374934163e-08	-1.719731220712452514e-08	-3.451433126087977947e-09
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	-8.473328621873715332e-08	-4.641273171705491800e-08	-1.614018671107041876e-08	-3.191677681728222135e-09
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	-7.959815893785731221e-08	-4.347272919565112236e-08	-1.500941677336052871e-08	-2.917494243599042880e-09
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-7.411079649757605376e-08	-4.034080420065795684e-08	-1.381264896247233096e-08	-2.630561413425710126e-09
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-6.830855134215625141e-08	-3.703781111874364288e-08	-1.255748760971769745e-08	-2.332548516412953399e-09
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	-6.222856995301746087e-08	-3.358448933254439910e-08	-1.125149510120242444e-08	-2.025115665378165631e-09
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	-5.519221984640840189e-08	-2.959623578884536506e-08	-9.749921425882164769e-09	-1.674483238323385290e-09
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-4.864697489531079158e-08	-2.589314752310064784e-08	-8.361266100412026949e-09	-1.352574453268672625e-09
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-4.193825881009015211e-08	-2.210352622578728457e-08	-6.945041939852445656e-09	-1.026352285456088180e-09


==> pde_runs/ss_100Td_nr512_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783395752685259461e-02	-1.799755167470741643e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.782988981625684227e-02	-5.787080402271508640e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782416615147231015e-02	-9.731769246467267742e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781789206844447498e-02	-1.358386133841749588e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.781162079047620639e-02	-1.733404608359464171e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780564811179356860e-02	-2.097621571397457162e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.780012205633468236e-02	-2.450532347352470629e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779506973841257861e-02	-2.793722113152432955e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779049639922638482e-02	-3.126597176805558098e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778638291647997943e-02	-3.447326043985740520e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778263279912476680e-02	-3.758154300276244069e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.777914344981553707e-02	-4.061046408425983585e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.777586495051713344e-02	-4.352470512223004240e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777269666069061171e-02	-4.632797636591912994e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.776949988976528422e-02	-4.905611701620243500e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.776619279944570501e-02	-5.169337477116776186e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776269634318606516e-02	-5.422656456690671048e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.775889374959312234e-02	-5.667341260458270621e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775469006200517619e-02	-5.903552770573822911e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.774999323109319960e-02	-6.131450759764976721e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774471449443849269e-02	-6.351193553646305653e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773880517232238968e-02	-6.561733103734751840e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773211496692719213e-02	-6.765685962605344841e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772464431495237525e-02	-6.960844747354244348e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771628383338287677e-02	-7.148561898431499660e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770696442231839501e-02	-7.328983603824258675e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769668230063793729e-02	-7.501292750768702097e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768525846934743906e-02	-7.667600689078212135e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767276442553827959e-02	-7.826166992051622126e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765900457549262559e-02	-7.978922679712802807e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764408194132289442e-02	-8.124297074067006810e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762787558341426336e-02	-8.263298215906246524e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.761034144812188923e-02	-8.396058422209182193e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759154594865852766e-02	-8.522031103628004839e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757124355814809136e-02	-8.642737030980993107e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754962135170169080e-02	-8.756983048876232356e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752653999442758348e-02	-8.865570615653595513e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750197017097029295e-02	-8.968622295504552130e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747588515322237662e-02	-9.066259494672702229e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.744826071520995475e-02	-9.158602522074102761e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.741923398876654788e-02	-9.245321323716054751e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.738864146877422495e-02	-9.327039805878883233e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.735629185729795854e-02	-9.404264538871519308e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732251048206831595e-02	-9.476295976830523618e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.728730665208124628e-02	-9.543325881388188200e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725029853617617792e-02	-9.606169373674901257e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721165831111467426e-02	-9.664569736227967070e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717158964956522982e-02	-9.718367645532384816e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.712988999622094916e-02	-9.767982048550859220e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.708655499463540645e-02	-9.813516181368943728e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704158176336203423e-02	-9.855071919512898085e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699496889016811285e-02	-9.892749918736679776e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.694671648281331156e-02	-9.926649874227798723e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.689708008440884368e-02	-9.956727620433338671e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684582193223787494e-02	-9.983259273308949661e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679294576814783446e-02	-1.000633892238629585e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673735847872582450e-02	-1.002641736179598828e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668179772148027734e-02	-1.004265841793688246e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662495031925243727e-02	-1.005572970362741264e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656684241658782586e-02	-1.006576163360045108e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650450146641085303e-02	-1.007316172940959237e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644389243564255920e-02	-1.007735163028417903e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637898403354223847e-02	-1.007888023689258727e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631280629193153447e-02	-1.007759632384529203e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624862804448513276e-02	-1.007387357130988016e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.618006111238919853e-02	-1.006745589219603700e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.611031597487592393e-02	-1.005858289741938007e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603942317869011619e-02	-1.004736667964570458e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596741319548501070e-02	-1.003391530139185507e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589431619827797681e-02	-1.001833269590477436e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581660506167206853e-02	-9.999831109783766103e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.574137528759061377e-02	-9.980192631780836557e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566149446612856516e-02	-9.957649294655987818e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558425460938125340e-02	-9.934343029616444706e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550233110498400957e-02	-9.908148836433603238e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542320078279448087e-02	-9.881533555007730382e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533935814023943633e-02	-9.852049881475323165e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525458015662819411e-02	-9.821013946414608106e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516889773027060934e-02	-9.788509692247596844e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508234113267167914e-02	-9.754617677143799515e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499494013283184879e-02	-9.719415225433899325e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490672394525458744e-02	-9.682976580760099122e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481365736268933170e-02	-9.643637222883187643e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472386230115989375e-02	-9.604888886826970160e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463333745242381773e-02	-9.565112567914566682e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453794676285041165e-02	-9.522497302508337383e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444601235668249800e-02	-9.480811320549885693e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.434920489727532167e-02	-9.436328552952760740e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425171608024886849e-02	-9.390986016500202718e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415357391145860649e-02	-9.344844232289675062e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405480575526848408e-02	-9.297961033382847254e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395543824344475187e-02	-9.250391799743535454e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385549739624485160e-02	-9.202189458977804923e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375500851275567121e-02	-9.153404688162404199e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365399627878213173e-02	-9.104085844561963375e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354806018501813425e-02	-9.052103328135519336e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344605245883216060e-02	-9.001834813008997155e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.333912777827254370e-02	-8.948955355698805236e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323621940862607871e-02	-8.897913264856163393e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.312840233085874830e-02	-8.844312147328359588e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302016489830437690e-02	-8.790405018917417379e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291153008015554715e-02	-8.736231384575420672e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280252013511564646e-02	-8.681828959917873428e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269315666178892715e-02	-8.627233540171171458e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258346057923228567e-02	-8.572479282648063845e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247345216432378751e-02	-8.517598535916083569e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236315104838185075e-02	-8.462622142091045033e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.224796329538689693e-02	-8.405284881499174715e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213712295390875856e-02	-8.350202484857701876e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202141275804528231e-02	-8.292813488105956268e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191010730390804850e-02	-8.237734809026200228e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179394928350442018e-02	-8.180402402039231580e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.167758990766818661e-02	-8.123136923188917224e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156104666480074150e-02	-8.065962260074974882e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144433640794311008e-02	-8.008900889510004936e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.132747540313962326e-02	-7.951974134223429788e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121047930258343373e-02	-7.895201946918450897e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109336320914790314e-02	-7.838603249762888733e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097614163987777836e-02	-7.782195729265002984e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085413436635991685e-02	-7.723752721742626129e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073674044596233196e-02	-7.667785931852120519e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061458245738203326e-02	-7.609834045440578600e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.049706998480137099e-02	-7.554369024156527487e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037481503192073329e-02	-7.496967705792941666e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025252995485418595e-02	-7.439867418752390583e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013022710552078598e-02	-7.383080730408346851e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.000791828742921080e-02	-7.326619225870157140e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988561483235769839e-02	-7.270493735838420846e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976332755503604099e-02	-7.214714170247196225e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964106682744497123e-02	-7.159289763389359643e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951414246497020527e-02	-7.102118602030566170e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939196604148306247e-02	-7.047443629600764342e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.926984489277382723e-02	-6.993147390635334748e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914309451032448928e-02	-6.937170639821072307e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901642219305020476e-02	-6.881615841800131118e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889452338464107817e-02	-6.828522957478505399e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876802929369157547e-02	-6.773813005473063899e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864163788994804727e-02	-6.719540694082000616e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851535665467564956e-02	-6.665710167605329826e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838919268834548232e-02	-6.612325056239818852e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826315270118948508e-02	-6.559388444896963218e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813258231312486646e-02	-6.504967772418011884e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800681415960739162e-02	-6.452952487775980711e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788118821269353453e-02	-6.401392392064517677e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775106534105060668e-02	-6.348404876688521457e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762574520020720903e-02	-6.297775779466796044e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749594989559164510e-02	-6.245755464291223059e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736632878916448991e-02	-6.194228198746478016e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724150626759161808e-02	-6.145008076058664989e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711224037489306765e-02	-6.094448801237670535e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698316135743649258e-02	-6.044381439969719223e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685427291789028004e-02	-5.994805016288531040e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.672098585514799368e-02	-5.943974163423667266e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659249562884211493e-02	-5.895392887206602622e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646420552120783531e-02	-5.847297867881027025e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.633154741672031174e-02	-5.797995657356810710e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620367260310431767e-02	-5.750884075206914858e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.607144952064112092e-02	-5.702595405473676743e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594399899258782421e-02	-5.656457193848917105e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581221930371077306e-02	-5.609170876803623758e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.568066782330648667e-02	-5.562389732928610213e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554934605675590997e-02	-5.516110345718378688e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541825525737791525e-02	-5.470329106335408698e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528739652404982496e-02	-5.425042321596521694e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515677071120338670e-02	-5.380246089521621006e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502637854219275482e-02	-5.335936459519709935e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489173648809596795e-02	-5.290606605583085195e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476182107721503323e-02	-5.247274260241251848e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462767280042383850e-02	-5.202946355244083242e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449823493789234474e-02	-5.160573639326135331e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436458059296182616e-02	-5.117229086130803059e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423117707513358338e-02	-5.074377258947019784e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410245833548100125e-02	-5.033417451383788085e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.396954668492123602e-02	-4.991519946434276253e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383688414308230946e-02	-4.950100135000982428e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370446989502948382e-02	-4.909152905972381277e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356790164470930593e-02	-4.867331735537888324e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343598915057943211e-02	-4.827329435268105408e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330432166527307947e-02	-4.787783961650944088e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.316852129366715446e-02	-4.747394702701100699e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303734790606026511e-02	-4.708762042763531448e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290205500775833708e-02	-4.669304857617837846e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277136954488443971e-02	-4.631563409760107788e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263657736133423526e-02	-4.593016015699233692e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250203682625974810e-02	-4.554922471186327246e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.236774591445798682e-02	-4.517277046668598771e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223370254374100158e-02	-4.480074058963617531e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.209990453527236859e-02	-4.443307845321217177e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196634966917388299e-02	-4.406972789150838746e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183303562265012349e-02	-4.371063269977500977e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169567123298578704e-02	-4.334435838314746811e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156283927077300544e-02	-4.299374034621585884e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142596730363830998e-02	-4.263609956941240460e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129360721626321173e-02	-4.229373258762007294e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115721691182663844e-02	-4.194449348680760747e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102106701350376888e-02	-4.159943446432995753e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088515462382831533e-02	-4.125849755730065342e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.074947677427243758e-02	-4.092162507809049034e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061403048204249855e-02	-4.058875997937019461e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.047881271863277425e-02	-4.025984590599437224e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034382044034764969e-02	-3.993482726715765277e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.020905056975020153e-02	-3.961364896414633699e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007450000219090619e-02	-3.929625641282703113e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993597112422127282e-02	-3.897285348152117711e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980185640294296029e-02	-3.866298591755517634e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966377031247421414e-02	-3.834723101343952278e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952590387080251455e-02	-3.803527418705224695e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938825361232391187e-02	-3.772705940827144819e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925497772583606132e-02	-3.743170596370416249e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911774308399843664e-02	-3.713070126615189426e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898071425851809546e-02	-3.683327687694821790e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884388776823060468e-02	-3.653937977227375740e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870312295359688154e-02	-3.624021082181925167e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856669653901232536e-02	-3.595331558332628182e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843046190736150447e-02	-3.566979191092202028e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829029588120071853e-02	-3.538115018995082080e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815443997932484871e-02	-3.510431898059379087e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801465684313536098e-02	-3.482246911528994252e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787506244408128664e-02	-3.454398819405926375e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773975071837266243e-02	-3.427687105729189734e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760051734623810066e-02	-3.400487957145779516e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746146170114525442e-02	-3.373610719820986214e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732258013694458865e-02	-3.347050518623322958e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718386901335625494e-02	-3.320802548301198150e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704125239093755684e-02	-3.294103735411027696e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690287612935104489e-02	-3.268474975234591812e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676465950390304938e-02	-3.243144389448913111e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662254073049512476e-02	-3.217375512162525247e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648463732627699879e-02	-3.192636327089973594e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634283367194956343e-02	-3.167466974206408544e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.620118434553709630e-02	-3.142594792099796634e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606372645311385627e-02	-3.118713471639577607e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592237070469891241e-02	-3.094413846811606798e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.578115855183801319e-02	-3.070398059813929641e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.564008648056160578e-02	-3.046661787133043194e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549915102980653187e-02	-3.023200778015495971e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535432778404816456e-02	-2.999352228502252110e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521365903606466646e-02	-2.976436854136971059e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507311673036633132e-02	-2.953784320665844235e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492868742465471410e-02	-2.930754621509931886e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478839170176480089e-02	-2.908623209108408044e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464420932811680676e-02	-2.886121374460308420e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.450014715887190359e-02	-2.863881097844642957e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.436019885190693540e-02	-2.842505571916592588e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421636422898207547e-02	-2.820769502790115846e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407264028497901387e-02	-2.799283325430857675e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392902394957162532e-02	-2.778043253726289984e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378551224019548521e-02	-2.757045578496830369e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363812004947115686e-02	-2.735713390275281570e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349481162106101445e-02	-2.715196122539152886e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335159921054627746e-02	-2.694910418002717956e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320450591981147226e-02	-2.674298902451375214e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306148007161124891e-02	-2.654472251790531302e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291457311137798575e-02	-2.634325464904809823e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276775660831893894e-02	-2.614408937778648495e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262499250667243861e-02	-2.595248403614287911e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247834706857902209e-02	-2.575776062353650128e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233178476208262153e-02	-2.556523858067603731e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218530332178461822e-02	-2.537488515323556466e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203494479281468466e-02	-2.518161054891423101e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188862067524730198e-02	-2.499555486706991642e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174237112299710395e-02	-2.481157222052465718e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159619427081869492e-02	-2.462963224695480409e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144614048895792019e-02	-2.444486987886494451e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130010564096727399e-02	-2.426697952885846846e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115019429597871981e-02	-2.408631506700906980e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100035270709402754e-02	-2.390768119000805450e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085057941897918765e-02	-2.373104797668491167e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070087306596498006e-02	-2.355638602088199352e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055123244771908164e-02	-2.338366650491122047e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040165643655892355e-02	-2.321286109421087738e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025214407203469583e-02	-2.304394205958604312e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010269446714107164e-02	-2.287688213862853169e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995330690354065101e-02	-2.271165459758972983e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980005195060387441e-02	-2.254395675089826672e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965078834194129903e-02	-2.238236216044582616e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.949765972216533000e-02	-2.221833912159773810e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.934851858861608348e-02	-2.206027370109577695e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919551532910824240e-02	-2.189982090431311351e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904257552543459270e-02	-2.174113770615059699e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.888969938351514805e-02	-2.158419878235668180e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873688718197073971e-02	-2.142897922414244323e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858413941421896268e-02	-2.127545460986535620e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843145666366974841e-02	-2.112360092077285659e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.827883969245195347e-02	-2.097339461853169138e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812237872818102585e-02	-2.082102395684694816e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.796989787086315293e-02	-2.067408428097970447e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781357886966829771e-02	-2.052501668517188200e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766123900621184073e-02	-2.038125217815529508e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750506758371286387e-02	-2.023539556331935361e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734897339161405580e-02	-2.009113071118351097e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719685778598406392e-02	-1.995198373552117734e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704092196402727022e-02	-1.981079738240597299e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688506957959770072e-02	-1.967113752002621566e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672930300913333238e-02	-1.953298299175100505e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656973399669930458e-02	-1.939291510956581404e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641414918290305516e-02	-1.925774562419729384e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625865835853796737e-02	-1.912401972171505395e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609938101235918795e-02	-1.898842826797994847e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594408996156654518e-02	-1.885756572250545495e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578502422396843075e-02	-1.872486894123551919e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562994661838026433e-02	-1.859679187032594857e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.547110713570296253e-02	-1.846691133356065254e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531238815907604217e-02	-1.833842728632596774e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515379392911216289e-02	-1.821132068035356041e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499532886192376221e-02	-1.808557280630786754e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483699748000581589e-02	-1.796116526421243998e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467880453529390852e-02	-1.783808000645274207e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.452075483050278337e-02	-1.771629926090405793e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435900407418171293e-02	-1.759288266361186924e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420125989629474603e-02	-1.747368968312142719e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403983308221180337e-02	-1.735288829180710833e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388241614912332139e-02	-1.723621403896015859e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372133610375771681e-02	-1.711795835337738547e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.356044061722451302e-02	-1.700096512987669169e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340355997288210213e-02	-1.688795901178151079e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324304778942720695e-02	-1.677341124655061825e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308273920792913714e-02	-1.666007650445284821e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291883171481954445e-02	-1.654528326386132476e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275895580014123190e-02	-1.643435463764492468e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259930408166202151e-02	-1.632459134546071500e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243988356437326068e-02	-1.621597814698292565e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227691429610816412e-02	-1.610595476877488275e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211798364361844751e-02	-1.599962355079934118e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195553116601186433e-02	-1.589190584624468284e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179335196051709542e-02	-1.578533168601213522e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163521584671486767e-02	-1.568232555577948797e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147360057115108370e-02	-1.557796792750393722e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131228276412182668e-02	-1.547470984935618533e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115127074540384608e-02	-1.537253705291657035e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099057285944998241e-02	-1.527143549923602218e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.083019751717599816e-02	-1.517139137952479983e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066643525252444269e-02	-1.507010109581504061e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050673845113980959e-02	-1.497215512613828646e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034738994063516743e-02	-1.487522622668375864e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018470508937696486e-02	-1.477708251119726245e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002240309864374707e-02	-1.467997659796607289e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986416851843480699e-02	-1.458606748360916734e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970631700833865019e-02	-1.449312446973881211e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955982985913972891e-02	-1.440752260705161240e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937720808479680146e-02	-1.430166662826622224e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923150883889437543e-02	-1.421788746143343510e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904989378066282088e-02	-1.411428032643517608e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890501731852375564e-02	-1.403227700628247423e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872445240482446469e-02	-1.393086115296517102e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.858043329722484233e-02	-1.385058839767195444e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843680622759754847e-02	-1.377107063262903624e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825783389724340219e-02	-1.367272216594135528e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811511333613112160e-02	-1.359487217549896869e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793729504911553349e-02	-1.349858213455155465e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779551429247813385e-02	-1.342235818304971309e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761889124171741455e-02	-1.332807524147423253e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747808286096918032e-02	-1.325343693948796741e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730269524420480903e-02	-1.316111145402846681e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716289096282750878e-02	-1.308801972918308479e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698877785961839040e-02	-1.299760363171120845e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.685000846022279009e-02	-1.292602063979503019e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667720769596610364e-02	-1.283746739949032708e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653950290091537115e-02	-1.276735652364490749e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636805092814926782e-02	-1.268062108427834341e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619736350935026617e-02	-1.259487656967173694e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606137111784832275e-02	-1.252698553389792113e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589208621170945177e-02	-1.244299150959508275e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575722899372472910e-02	-1.237648410589776852e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558937905971479951e-02	-1.229419900538199174e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545568231091032883e-02	-1.222904248471048992e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528929808831850506e-02	-1.214842601188572931e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512374079259636017e-02	-1.206871959572292270e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499189611556452778e-02	-1.200560173625114975e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482784875548522237e-02	-1.192750368067756628e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466465160044505382e-02	-1.185028298745496086e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453471122815560429e-02	-1.178913052600865470e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437306365884799021e-02	-1.171346070649186997e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421228701822086979e-02	-1.163863704340632049e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408429734746176852e-02	-1.157938007603306072e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392510518141331331e-02	-1.150605239336086614e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376680203105375665e-02	-1.143354106252463930e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364080346580819406e-02	-1.137611283449706375e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348411485422253836e-02	-1.130504503825606509e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.332833057324099915e-02	-1.123476510487554344e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317345545450561428e-02	-1.116526316799321215e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305021298569721509e-02	-1.111021523982705763e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289698540101791822e-02	-1.104208930804370615e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274467868759909805e-02	-1.097471452929743010e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259329630074621301e-02	-1.090808161306329807e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247285810500887993e-02	-1.085530325675551980e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232314736868098809e-02	-1.078998269463133947e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217436906744623001e-02	-1.072537867939329058e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202652544908754638e-02	-1.066148242950178907e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.187961842407480803e-02	-1.059828530117362623e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176276826941776571e-02	-1.054822523208013554e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161755095865990399e-02	-1.048626512473153742e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147327399050061640e-02	-1.042498057462854129e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.132993803306676407e-02	-1.036436341080768618e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118754356496059511e-02	-1.030440557079409167e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104609068617217263e-02	-1.024509910993876092e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093360623673999242e-02	-1.019811766302505416e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079384767275556878e-02	-1.013996400697661764e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065502952439963298e-02	-1.008244007576116104e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051715091828576455e-02	-1.002553833850823454e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.038021058278267017e-02	-9.969251375437386195e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024420711171620743e-02	-9.913571857837165380e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010913874169336139e-02	-9.858492573337203184e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.975003528043993595e-03	-9.804006405776863591e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.841799265273475095e-03	-9.750106333634496903e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.709523493835732141e-03	-9.696785428489505462e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.604369643849914109e-03	-9.654541106038969480e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.473758325760127733e-03	-9.602245545568073495e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.344067534189435045e-03	-9.550510258159159750e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.215293974387727891e-03	-9.499328668560369417e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.087434208216000134e-03	-9.448694281657258384e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.960484595468078822e-03	-9.398600694473245630e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.834441275275828342e-03	-9.349041597300784129e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.709300284227679267e-03	-9.300010755219825093e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.585057390514481968e-03	-9.251502018653708992e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.461708306836604812e-03	-9.203509309146845402e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.339248491388480747e-03	-9.156026643119029654e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.217673320461929554e-03	-9.109048110921131019e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.072944083137620352e-03	-9.053331120497347525e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.953298059389803110e-03	-9.007441250670594453e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.834520888294057434e-03	-8.962037106475307692e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.716607335231192091e-03	-8.917113100724961090e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.599552124740348996e-03	-8.872663709707478800e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.483349785541158414e-03	-8.828683485234358917e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.367994825356354548e-03	-8.785167039957268156e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.253481594392240280e-03	-8.742109068019786062e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139804375996559871e-03	-8.699504331683268138e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026957381511780842e-03	-8.657347656175572561e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914934697941020267e-03	-8.615633933925362972e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781587219838065665e-03	-8.566155062253106092e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671356989614746734e-03	-8.525398175064951472e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.561931798415676469e-03	-8.485068335364779691e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.453305460464538353e-03	-8.445160707715169187e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.345471770200431308e-03	-8.405670511497710141e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.238424471574843637e-03	-8.366593031456376209e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.110996842163702973e-03	-8.320238301866306890e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.005657330868070104e-03	-8.282052514713222164e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.901083873062006047e-03	-8.244264768284943973e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.797270077284999781e-03	-8.206870589437754906e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.673687175542007320e-03	-8.162510888818127596e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.571521889719081681e-03	-8.125967135493253769e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.470095559317940392e-03	-8.089803049019573568e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.369401675900473819e-03	-8.054014397076091590e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.269433744430188082e-03	-8.018596998382713538e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.150421276410399422e-03	-7.976580383678186052e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.052027458325509222e-03	-7.941965320639218350e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.954338701287597409e-03	-7.907708511792393893e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838033703775189431e-03	-7.867067661753140290e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.741873150483574134e-03	-7.833585145586639646e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646396813639666612e-03	-7.800448401244900777e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532719242241828317e-03	-7.761135383078630618e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438725344870692036e-03	-7.728746038910241012e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.345394941689140547e-03	-7.696690479493836735e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.234265182885828954e-03	-7.658659287503259000e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.142371794849601663e-03	-7.627325312993995642e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.051121349490736240e-03	-7.596313635244578014e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.942444679112723331e-03	-7.558622069484797774e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.852456002151481880e-03	-7.518567748433055854e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.763065221551889147e-03	-7.468921915037753795e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.656751187578294229e-03	-7.398030380774753409e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.569069994235620283e-03	-7.330513450427377344e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465088668863218566e-03	-7.240554640090552784e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.379559302409556459e-03	-7.158964006163215203e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.295126900153448526e-03	-7.072060648014616598e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.195340663071236879e-03	-6.961596269629396951e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.113526492880129646e-03	-6.865044059340837633e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.017026664876253789e-03	-6.744533914924260307e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.938053624330663489e-03	-6.640779448593388864e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.845066953030857184e-03	-6.512913152220242870e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.769093178479997090e-03	-6.404010034750126732e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.679775546638799456e-03	-6.271044668260683259e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.606905192484127234e-03	-6.158716146355962566e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.521353180714182383e-03	-6.022544616305223119e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451645444710373253e-03	-5.908234336416372245e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.369906689937291075e-03	-5.770439468954279092e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.303383639405225808e-03	-5.655352659404755183e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.225465127448399312e-03	-5.517253567097503680e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.162118068550242071e-03	-5.402392061507532359e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.087993647800633241e-03	-5.265081762668834351e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.027788939272709510e-03	-5.151272561098613895e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.957405368884259245e-03	-5.015650670124750365e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.889031915543231722e-03	-4.881268947050902566e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.833571275728994310e-03	-4.770371418089190793e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.768815395755506678e-03	-4.638750615337533935e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.716329051862742344e-03	-4.530383626628682234e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.655090621422923222e-03	-4.402045215716153537e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.595724233486209287e-03	-4.275674649775854682e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.547657509006475232e-03	-4.171947401407647749e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.491632371709149035e-03	-4.049449428495553380e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.437377967582312548e-03	-3.929182098001720485e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.393491279423262697e-03	-3.830709965469683217e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.342384566413811105e-03	-3.714693686980830543e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.301066955992138128e-03	-3.619835717607234769e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.252977436169581309e-03	-3.508225069560229337e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.206477886969628890e-03	-3.399061640510809960e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.161528713117030483e-03	-3.292365105436822581e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125226837422502006e-03	-3.205345377007798205e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.083017206547571935e-03	-3.103199263909455982e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.042245990149020304e-03	-3.003538881383989272e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.009340514004345227e-03	-2.922382850860541590e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.711049726814654061e-04	-2.827260938942056327e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.341978302375628356e-04	-2.734595593274861676e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.985809734440635896e-04	-2.644368923355838968e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.698588096233691525e-04	-2.571026222144089492e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.365103593597121795e-04	-2.485208525354335373e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.043472346203200951e-04	-2.401756544634760042e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.733334461003365384e-04	-2.320639223609688429e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.434337180733176535e-04	-2.241822914645214525e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.193433139394238285e-04	-2.177874507920729617e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.913966232949951985e-04	-2.103182439263309310e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.644677266545860779e-04	-2.030685399472476537e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.385239224028832396e-04	-1.960343479096930664e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.135334212773190009e-04	-1.892114938687708588e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.894650029705921510e-04	-1.825957644661337564e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.700904659938818130e-04	-1.772377570494945828e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.476341581797213509e-04	-1.709905142971940935e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.260158055362963150e-04	-1.649380393711371272e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.052070975874842391e-04	-1.590758934205041401e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.851805523244792162e-04	-1.533996215914690785e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.659093406391238154e-04	-1.479047702996958270e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.473674315682982976e-04	-1.425868843940531015e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.295295538215695508e-04	-1.374415101597183987e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.123710931075236707e-04	-1.324642288993047273e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.985741684832523699e-04	-1.284417350056409036e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.825997992405574854e-04	-1.237612649488604684e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.672390982704930328e-04	-1.192365598616485861e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.524700743528080544e-04	-1.148633446759654098e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.382715802223095034e-04	-1.106374167638400505e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.246229394555694863e-04	-1.065546248422548380e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115042991608090719e-04	-1.026108808352919075e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.988963386625100287e-04	-9.880214921828858428e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.867804008960783127e-04	-9.512447862771534817e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.751383960976454810e-04	-9.157399201552399214e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.639528136273279154e-04	-8.814687907815464977e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.532068156197549635e-04	-8.483940315716793348e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.428840000082104335e-04	-8.164789720761571020e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.329686360030004373e-04	-7.856879745298756619e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.234453602126207036e-04	-7.559859725623425974e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.142995339533771890e-04	-7.273388280966767690e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.055168531939035367e-04	-6.997129620210422397e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.957111305938851495e-04	-6.687302833785808303e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.876687926461476856e-04	-6.432066586593752314e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.799477367304044286e-04	-6.186039620710330684e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.725356594105881183e-04	-5.948919767336004736e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.654207301077554747e-04	-5.720414434723026430e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.585915132545935569e-04	-5.500239096439507423e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.520369623926629639e-04	-5.288115941460153215e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.457465204818152638e-04	-5.083775300576627619e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.397099002518353589e-04	-4.886953431169290164e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.329749012085285704e-04	-4.666493246751236975e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.274548980196931294e-04	-4.485100143654090362e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.221587519841265844e-04	-4.310445189670244397e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.170776515202755458e-04	-4.142294477388950397e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.122031987044536848e-04	-3.980424002590376872e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.075272196433316689e-04	-3.824615107212546444e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.023123623048053033e-04	-3.650217211794152590e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.804001183998336979e-05	-3.506823251909621178e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.394237642224563078e-05	-3.368841437478891027e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.001252963356395312e-05	-3.236080915449584991e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.563084710509732262e-05	-3.087544712205983407e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.204197726767620301e-05	-2.965466923780528028e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.860061410310055139e-05	-2.848040871695143564e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.530089528244713660e-05	-2.735100531142214243e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.162262310111870234e-05	-2.608789575909232076e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.861056525652780506e-05	-2.505018684506406441e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.572289825850703726e-05	-2.405236990608225557e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.295463444749603902e-05	-2.309299591509860090e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	5.986946062226878776e-05	-2.202043992000706518e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.734358522713102756e-05	-2.113959505805590553e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.492249642166507353e-05	-2.029289232415415389e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.222466250257423037e-05	-1.934653624422972290e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.001625173299374737e-05	-1.856953396099798374e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.789970922429034959e-05	-1.782282212067516281e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.554159036730361028e-05	-1.698844025326938110e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.361152702100234589e-05	-1.630352751725632363e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.176202723204730998e-05	-1.564546220470713537e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.970167127701616945e-05	-1.491030275025996057e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.801555488990283974e-05	-1.430698690814235991e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.613740164363546777e-05	-1.363308680071813268e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.460053369304550715e-05	-1.308012188778302417e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.312809615693335970e-05	-1.254901434717698001e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.148814774490873557e-05	-1.195590393398272247e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.014636827180652243e-05	-1.146933401832558843e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.865207880901721020e-05	-1.092602778491624408e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.742957284996640785e-05	-1.048038010476135588e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.606819979367181923e-05	-9.982841949104550094e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.495452554677242017e-05	-9.574789732805089382e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.371446277256719165e-05	-9.119276026639903051e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.270010578940111697e-05	-8.745736579032981550e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.172858249653558384e-05	-8.387159983473084981e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.064691885200600614e-05	-7.986959421882990353e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.976222269471041143e-05	-7.658834772403117145e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.877730853774544885e-05	-7.292658783341267624e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.784090153528450386e-05	-6.943629965975622778e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.707507873636382199e-05	-6.657517026677717764e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.622259916634679822e-05	-6.338285258558123182e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.552547429634601781e-05	-6.076621269253133624e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.474951673183556561e-05	-5.784703287085520288e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.411499470561203480e-05	-5.545459848514534113e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.340876383197105639e-05	-5.278584092877507555e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.283131242375498094e-05	-5.059882247210724130e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.218864612209437121e-05	-4.815943225690973389e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.157782037655182644e-05	-4.583552254282871162e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.107841833314707033e-05	-4.393146527359204891e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.052266841232306963e-05	-4.180800893150462293e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.006833115336325649e-05	-4.006831092446464327e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	9.562756099551779541e-06	-3.812838381915949180e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.082302931051395415e-06	-3.628079625344356728e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	8.689559040815732812e-06	-3.476737483793152987e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	8.252565132215733068e-06	-3.307994460808665051e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	7.837341080409905773e-06	-3.147307512127085076e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	7.497933984631621735e-06	-3.015703013652233590e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	7.120315275856516191e-06	-2.868994109251729820e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	6.761541888981010572e-06	-2.729306170890411625e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	6.468315964505915274e-06	-2.614912875873976596e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	6.142100739118443432e-06	-2.487408056983352418e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	5.832180604651645512e-06	-2.366027874709209234e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	5.578903258613008571e-06	-2.266641184180169764e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	5.297161761082561535e-06	-2.155871652819260489e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.029525467312535709e-06	-2.050436863628756248e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	4.775283292126960709e-06	-1.950085609727209516e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	4.567528055147855229e-06	-1.867933001389925164e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.336449647822978793e-06	-1.776386404214061179e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.116967428625941823e-06	-1.689262680972523851e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	3.908493474485192943e-06	-1.606354704172593761e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	3.710485177204678526e-06	-1.527461854722085102e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	3.548704866885365082e-06	-1.462886766929780509e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.368786371402247949e-06	-1.390942566704176530e-06
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.197914211562252320e-06	-1.322491046697425503e-06
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.035631836054521891e-06	-1.257366070960269791e-06
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	2.881522131605494499e-06	-1.195406324788727317e-06
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	2.755624804323252877e-06	-1.144699540751078142e-06
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	2.615627691620855422e-06	-1.088219328045136093e-06
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.482680217007594167e-06	-1.034492880737331393e-06
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.356436997238855941e-06	-9.833872611611465726e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.236568805263875885e-06	-9.347725566267488005e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.122755976273256004e-06	-8.885305387095935622e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.014686604578820877e-06	-8.445502225007152550e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.912073559892344751e-06	-8.027226555771699179e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.828261322292494471e-06	-7.685026671961536326e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.735082583571149601e-06	-7.303944497705612342e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.646618427909134089e-06	-6.941546853453078105e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.562625141574191049e-06	-6.596944464737168152e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.482886062328711750e-06	-6.269260337001834529e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.407191701528916720e-06	-5.957641888143771610e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.335336500994667403e-06	-5.661334378487091476e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.267119259084969679e-06	-5.379619831198584719e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.202360001417445343e-06	-5.111784318995616705e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.140891320315262081e-06	-4.857121485366879992e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.082547543495997080e-06	-4.614991221989402870e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.027164743066615112e-06	-4.384814983879743100e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.745909042346579752e-07	-4.166016741208220989e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	9.246916848598562034e-07	-3.958018638943405501e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	8.773347971173853916e-07	-3.760272920672848925e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	8.323879495620403236e-07	-3.572306762539886463e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	7.897230374170269957e-07	-3.393660329886408218e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	7.492296230195643982e-07	-3.223865760896679508e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	7.108030556706986903e-07	-3.062461072938997788e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	6.743375329744172092e-07	-2.909045773054581042e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	6.397274075972733075e-07	-2.763254554303460115e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	6.068784607173675199e-07	-2.624714499371997723e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	5.713870686081669446e-07	-2.474774585855443277e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	5.420323430643914110e-07	-2.350533561719961030e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	5.141750867346787163e-07	-2.232478071681803005e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	4.877358023389810672e-07	-2.120314307532615818e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	4.626480922227760088e-07	-2.013734142660210523e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	4.388470103223985757e-07	-1.912440646659477147e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	4.162644766826630082e-07	-1.816190988884095718e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	3.948329180689253932e-07	-1.724757314085309444e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	3.716768108688537063e-07	-1.625846311301679813e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	3.525286342415986936e-07	-1.543906496082440559e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	3.343640011697966407e-07	-1.466046681359474066e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	3.171276600572852254e-07	-1.392088746105399510e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	3.007707265281747520e-07	-1.321844933707860018e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	2.852535661809043819e-07	-1.255111689413642458e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	2.684963696232565961e-07	-1.182902872412228913e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	2.546389107477854871e-07	-1.123107821021062970e-07
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.414883711164677655e-07	-1.066326397287212646e-07
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.290121423956336033e-07	-1.012397021326434169e-07
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.155404226097974204e-07	-9.540483467691013157e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.044027803004915323e-07	-9.057271102007410876e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	1.938345115462638971e-07	-8.598456402714161436e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	1.838068057705713163e-07	-8.162816184265425988e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	1.729789872854610708e-07	-7.691586192645543892e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	1.640296009771293186e-07	-7.301295137680603540e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	1.555398259993407496e-07	-6.930697213118219367e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	1.474833460798143353e-07	-6.578914975622697093e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.387828404378169123e-07	-6.198529888492343541e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.315931921824882862e-07	-5.883470305488824953e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.247751053088844486e-07	-5.584258393254326776e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.174085203258078435e-07	-5.260904259046570629e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.113166464667751243e-07	-4.993335451282091902e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.055415189872941437e-07	-4.739163932936778798e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	9.930837429409055236e-08	-4.464231134368328105e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	9.415392549589192162e-08	-4.236757184220007984e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	8.858471001249401622e-08	-3.990992208557609565e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	8.398206612989948228e-08	-3.787547258382598043e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	7.962038578188727393e-08	-3.594251481351254835e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	7.491106312804036415e-08	-3.385302503986414005e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	7.101504981391224844e-08	-3.212530033987131610e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	6.680781679174046882e-08	-3.025813813679253510e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	6.333321896970306322e-08	-2.871166199931709034e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	6.004002858158232022e-08	-2.724295217141165780e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	5.648204611901440630e-08	-2.565665696980823776e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	5.353897321042230225e-08	-2.434513740005760295e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	5.036350603189453749e-08	-2.292683229582788817e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	4.774178377516406641e-08	-2.175203610269786785e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	4.491066223810713131e-08	-2.048281412343172469e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	4.256788795539022081e-08	-1.943403211026825864e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	4.003892562692905824e-08	-1.830062999777618852e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	3.795179815889353060e-08	-1.736159417810064465e-08
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	3.569971801508023527e-08	-1.634646135155981804e-08
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	3.383606638232853760e-08	-1.550781064900224051e-08
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	3.182274898924961917e-08	-1.460234606394211694e-08
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	3.016098914414372693e-08	-1.385239861085022428e-08
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	2.836966042917741922e-08	-1.304097254171537039e-08
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	2.688820502818590951e-08	-1.237033710515541228e-08
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	2.528635224110849947e-08	-1.164702073808956450e-08
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	2.378013511074667120e-08	-1.096544235473523559e-08
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	2.253815383865678288e-08	-1.040046679740481221e-08
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	2.119774215145181314e-08	-9.790073133281425458e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	2.008766483168631469e-08	-9.286375902375227907e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	1.888876396358190328e-08	-8.742614545347360173e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	1.776359250605475058e-08	-8.229321342507867321e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	1.683528827300831819e-08	-7.804199088269454484e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	1.583146674335594338e-08	-7.345879177631735520e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	1.500023763291097046e-08	-6.967716970181955283e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	1.410443489476309118e-08	-6.558655473035616422e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	1.326443757608228539e-08	-6.172268010101853079e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	1.257005919360102681e-08	-5.852955598691482435e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	1.181808647482017361e-08	-5.509278548449027436e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.111061018451750581e-08	-5.185805525491087745e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.052836693490316176e-08	-4.917290481430893991e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	9.901003313747311492e-09	-4.626863249825247433e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	9.308741072041590798e-09	-4.354474638033704570e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	8.818184875873587664e-09	-4.129869030227388176e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	8.290440253368025345e-09	-3.886563528404405487e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	7.796204163386145258e-09	-3.656541506927731445e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	7.330335910213768616e-09	-3.440516202963421750e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	6.943560610399566685e-09	-3.262831027227191976e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	6.526582141762311228e-09	-3.070803063149489528e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	6.136880572987385389e-09	-2.888903763209556751e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	5.770692524047322060e-09	-2.717566525569173760e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	5.466317549392019194e-09	-2.576823600701365728e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	5.137033785364286412e-09	-2.425278436766686853e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	4.829239653341923883e-09	-2.281773601891778998e-09
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	4.541284711744353047e-09	-2.146020277773923387e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	4.269081267314309137e-09	-2.018937018626299937e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	4.011364036862884333e-09	-1.900167972902842211e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	3.799258108564068251e-09	-1.801650399495885944e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	3.572467677377269779e-09	-1.694325894641106489e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	3.359084081832367932e-09	-1.593402266782168857e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	3.156322480935391966e-09	-1.499435271643552628e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	2.965377385851570637e-09	-1.411158453655842008e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	2.787844457429146000e-09	-1.327141700538678992e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	2.641969113287896620e-09	-1.257361191774124586e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	2.483124911911448294e-09	-1.182741964712394427e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	2.332345249029931641e-09	-1.113214798183654689e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	2.191660977279020478e-09	-1.047287407949079136e-09
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	2.061122361948307486e-09	-9.844368711202001207e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	1.937819262719624525e-09	-9.255844044277962612e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	1.820034253197547805e-09	-8.711019402350864660e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	1.709418179972164996e-09	-8.197919443294648535e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.607305608534439225e-09	-7.706227990015747360e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	1.511688234537274415e-09	-7.241907605574146113e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	1.420103773527643171e-09	-6.813218580748402054e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	1.333207251047488529e-09	-6.413790160865082158e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	1.252922628855264318e-09	-6.031334172354102940e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	1.178656094818496740e-09	-5.665821554022564907e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	1.107863692697549338e-09	-5.326727357071617362e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	1.039836308814434393e-09	-5.014872050602456841e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	9.764219363151132196e-10	-4.718998432390580276e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	9.184656928128744757e-10	-4.432764754116051315e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	8.639507442709778184e-10	-4.163759703499266616e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	8.110783518549045952e-10	-3.918592603992714388e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	7.609740133276021092e-10	-3.689976213515936965e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	7.153230983477231901e-10	-3.468002555693540822e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	6.732594664181563938e-10	-3.255190595824308816e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	6.326272825243606328e-10	-3.060353362118990188e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	5.932536539899691904e-10	-2.882834238020879631e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	5.569260734057348411e-10	-2.712614704417631321e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	5.242047366971963689e-10	-2.545671244762635067e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	4.932475218602135403e-10	-2.389691852697799851e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	4.589276708874680667e-10	-2.233600296553843779e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	4.302795240190245298e-10	-2.104073064794157716e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	4.047791322659083361e-10	-1.975373670394610218e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	3.812727423550819718e-10	-1.852151518982806445e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	3.579883766365775868e-10	-1.742087869032784071e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	3.352579605056227825e-10	-1.642719134891784368e-10
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	3.147363149494565398e-10	-1.545207281908039232e-10
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	2.944278149986152191e-10	-1.436123306235405814e-10
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	2.769608824138020882e-10	-1.348099194802328452e-10
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	2.593077893760614748e-10	-1.271372573304560953e-10
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	2.428853781043095255e-10	-1.198426358536672451e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	2.287531565364314590e-10	-1.123507988427371789e-10
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	2.141138150714756004e-10	-1.043404985824574334e-10
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	2.006880186986421093e-10	-9.828152802659116716e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	1.875870889525517972e-10	-9.282252726080412821e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	1.762533911677793037e-10	-8.721308320424479165e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	1.664546687705901730e-10	-8.152461100787282000e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	1.553659553616836372e-10	-7.591019481627037974e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	1.450771342949922953e-10	-7.175817287782146038e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	1.357710653341445208e-10	-6.767804270791380839e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	1.272945896729871284e-10	-6.273158567050551213e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	1.201839502359122575e-10	-5.864513485335445015e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	1.123711061602901809e-10	-5.536008985738169693e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	1.047390827145440150e-10	-5.241540604541691620e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	9.785500495070134474e-11	-4.874719620318289725e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	9.271880463559427214e-11	-4.540507127039703761e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	8.712060892158962529e-11	-4.264493065789329556e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	8.029725137221139055e-11	-4.019516426561450685e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	7.515187191665401989e-11	-3.789494063530000375e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	7.081701052503954278e-11	-3.493890147141165590e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	6.693783518996770262e-11	-3.261505438952276978e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	6.228712375796981513e-11	-3.092809610938309705e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	5.735195354004291619e-11	-2.917031911055136840e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	5.425789054080590109e-11	-2.720800315328544324e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	5.166567556979368312e-11	-2.520921167069350137e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	4.797929334102848262e-11	-2.357862764043278898e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	4.432121438433808316e-11	-2.251492517223104734e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	4.121164025170663599e-11	-2.102707036152657542e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	3.938999877294566714e-11	-1.941053197164820117e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	3.699185176478146303e-11	-1.794742237824926484e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	3.411965205302352477e-11	-1.716586302570719687e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	3.154474015942482444e-11	-1.637007977992649621e-11
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	2.987085435382684102e-11	-1.501695591577508141e-11
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	2.864025363092442682e-11	-1.381165934975087179e-11
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	2.639234191764855116e-11	-1.301683921829354034e-11
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	2.413358533927222527e-11	-1.254922319237935016e-11
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	2.254026632708427375e-11	-1.166592168072684501e-11
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	2.180261986191563705e-11	-1.063880416141131626e-11
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	2.047259489705335659e-11	-9.834070544862957005e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	1.863350485569937145e-11	-9.530405583660538049e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.698765238183604714e-11	-9.065596445856159592e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	1.638283593894617846e-11	-8.168353810000415492e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	1.582416336445131484e-11	-7.450475058659379366e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	1.433334010486680564e-11	-7.146428643637752336e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	1.291564778757224839e-11	-6.982349022176505688e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	1.223165257171431356e-11	-6.404787567415431147e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	1.205752426212622436e-11	-5.727113108295941373e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	1.124780684988996126e-11	-5.328191662995922534e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	9.855750001359005527e-12	-5.275992938834210115e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	9.083095650208751077e-12	-5.039167648584801086e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	9.009820813516455670e-12	-4.418521864794055680e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	8.797097407352245696e-12	-3.979085439534522159e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	7.767484281951736113e-12	-3.921648780645088896e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	6.759114666423968050e-12	-3.892447653237683363e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	6.607998493006351961e-12	-3.522188288898926984e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	6.704695418687456460e-12	-3.004109078332730965e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	6.113906328894115954e-12	-2.864665115710162503e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	5.229014790744408035e-12	-2.946988628709010578e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	4.784303416882500701e-12	-2.787997016979518379e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	4.986872474396260288e-12	-2.328738597404477309e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	4.900806642325892533e-12	-2.075705735321373289e-12
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	4.120079160029553480e-12	-2.158050809731701284e-12
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	3.469613593643157638e-12	-2.195598459318086171e-12
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	3.591573927582308892e-12	-1.862395701796245886e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	3.782647803246048761e-12	-1.540291196198738326e-12
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	3.337781263343818598e-12	-1.528521289362044113e-12
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	2.613790664022124097e-12	-1.674124985995362495e-12
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	2.498247687359474677e-12	-1.526296875567389438e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	2.790174740604351812e-12	-1.206845152427294743e-12
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	2.734887465001729024e-12	-1.054883050989371009e-12
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	2.098206095805605386e-12	-1.210284896246211335e-12
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.709848587236281676e-12	-1.250799381342410704e-12
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.977912940956688098e-12	-9.685158576020770246e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	2.181646468095317120e-12	-7.438257224677556138e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	1.788083053147568981e-12	-8.167501960661892603e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	1.241462045388949545e-12	-9.760747804527683678e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.285427926421138823e-12	-8.426706288829522415e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	1.636026289236750438e-12	-5.608627770669701447e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	1.513450178549234380e-12	-5.275384927601007135e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	1.034946324159331907e-12	-6.918168115913137762e-13
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	7.865064699121292153e-13	-7.343271518223826231e-13
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	1.099411778760868211e-12	-4.960910273110370584e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	1.295467201610763123e-12	-3.231743449532059013e-13
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	9.131042547122117170e-13	-4.508838310251848744e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	5.091543850053567753e-13	-5.940681230777243854e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	6.691198730860371555e-13	-4.530353729470594563e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	1.001883090570250413e-12	-2.278260614636490673e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	8.508106276810280180e-13	-2.543045676126627043e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	4.038071414324216166e-13	-4.357555722834221153e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	3.153653037389614437e-13	-4.413053655264841373e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	6.455568071265541690e-13	-2.301721401994643368e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	8.046603734957972398e-13	-1.099071906405124280e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	4.577847552262227425e-13	-2.520424547644680430e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	1.425695494855268392e-13	-3.801984079417786517e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	3.374461150206964688e-13	-2.485052557793874008e-13
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	6.452355880874674298e-13	-6.111247833539270809e-14
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	5.025805192060983846e-13	-1.075328198611696637e-13
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.203548311843107816e-13	-2.789596368820507930e-13
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	9.477055774073731384e-14	-2.683582067789685763e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	4.214430151079938343e-13	-7.803746910282541509e-14
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	5.194520101602044496e-13	-7.252337886759095341e-15
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	1.930995837338295249e-13	-1.566334888097096918e-13
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	-3.451279344231919254e-14	-2.542965330232394119e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	2.212589244745896007e-13	-1.057483111174513657e-13
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	4.581268392939838798e-13	3.173249380403273262e-14
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	2.568714298392858374e-13	-5.822578355823970759e-14
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	-5.601156092592030247e-14	-2.067049409795057779e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	1.283813654310234049e-14	-1.586068778132057518e-13
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	3.168710292038678628e-13	1.018592578510862871e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	3.402369748231592892e-13	3.278584308831700680e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	3.296064776106570934e-14	-1.164864113844309907e-13
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	-1.157145222686146860e-13	-1.841314609799597546e-13
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	1.593908001683003290e-13	-3.187014491752009891e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	3.395514461454441978e-13	6.941237820858132869e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	1.268387792059894464e-13	-3.368198221387177615e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	-1.303055706043912018e-13	-1.602087967177332888e-13
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	-2.427616462233176987e-14	-9.857225835829427483e-14
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	2.482474943903916228e-13	4.899175155148230424e-14
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	2.136999470969221811e-13	3.702617490223135165e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	-6.691957042915296257e-14	-1.037940595074015947e-13
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-1.302530953795184367e-13	-1.318238447195880654e-13


==> pde_runs/ss_100Td_nr512_lmax3_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.618184890507450291e-02	-1.751610048749724271e-04	1.377706164347268554e-05	3.690720259248202667e-05
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.611415576153116536e-02	-5.711891378366132669e-04	4.279333487105134107e-05	1.064605579871630872e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.604253637040478908e-02	-9.640264983739865994e-04	7.299179705569970057e-05	1.705789610984894279e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.596885106193298154e-02	-1.347924196657735796e-03	1.039004184673042160e-04	2.294003554867595147e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.589402057305011884e-02	-1.721727923317235755e-03	1.352934178831303688e-04	2.831353972370190546e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.581863918743344199e-02	-2.084725693230783487e-03	1.670080038891148171e-04	3.319253332647013215e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.574310821448736686e-02	-2.436358607267617282e-03	1.989191031491160228e-04	3.758963187860777972e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.566725304504904270e-02	-2.778172948615100727e-03	2.311183452530378478e-04	4.154038930132607308e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.559128071877383392e-02	-3.109557157804110263e-03	2.635187599283579456e-04	4.505151825870335651e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.551566088441643232e-02	-3.428678039852797385e-03	2.959071880645672129e-04	4.812045880269655491e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.543988034827724620e-02	-3.737765676615047508e-03	3.284824493388402281e-04	5.078486209273746013e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.536340576505360322e-02	-4.038769997162738878e-03	3.614491149234532559e-04	5.307158417900699043e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.528708349940585964e-02	-4.328182550220815820e-03	3.944125354889600494e-04	5.496665537717931567e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.521081455320917875e-02	-4.606379050495918934e-03	4.273821603816061300e-04	5.649053012808105071e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.513356569191081080e-02	-4.876921489472090671e-03	4.607704730155729399e-04	5.767485575956126688e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.505569530999820438e-02	-5.138252746457091721e-03	4.943871095365702387e-04	5.852209536953620599e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.497756497882174742e-02	-5.389076083438072880e-03	5.280406498383682489e-04	5.904266739981935347e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.489860484178634759e-02	-5.631157161543113437e-03	5.619415361746648262e-04	5.925464391687748069e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.481871334814677532e-02	-5.864664553609962028e-03	5.960978976142610993e-04	5.916977059939457825e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.473779249582943540e-02	-6.089766197971517581e-03	6.305165531038085412e-04	5.879955404128443678e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.465574853983079018e-02	-6.306628887320754953e-03	6.652028718765902850e-04	5.815525321510240297e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.457297878825826731e-02	-6.514230517533023575e-03	6.999572413163656194e-04	5.725387488277029020e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.448843161225539800e-02	-6.715162027140744727e-03	7.351883858727171431e-04	5.609562080336036229e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.440300664809328612e-02	-6.907259670838093203e-03	7.704896551552978127e-04	5.470430186968874495e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.431614543798616634e-02	-7.091867178906608241e-03	8.060635626009508359e-04	5.308406583755543575e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.422778117592883862e-02	-7.269139293234005636e-03	8.419076208631538858e-04	5.124486733561050156e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.413836643545120508e-02	-7.438285446533755493e-03	8.778124831728521555e-04	4.920865522791183569e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.404682337620057342e-02	-7.601389092202758511e-03	9.141830257211774110e-04	4.696168664391070502e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.395413588559906160e-02	-7.756753978308449787e-03	9.506014433137071696e-04	4.453860128188994599e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.385921098880051328e-02	-7.906282803131886236e-03	9.874709563160264259e-04	4.192120632825931657e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.376306882640925267e-02	-8.048448478424770000e-03	1.024370074225691707e-03	3.914766976748489677e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.366514690002639254e-02	-8.184248227131025663e-03	1.061493922749024051e-03	3.621253081373078581e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.356541431233361794e-02	-8.313821348320291765e-03	1.098830569277802274e-03	3.312433901290241919e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.346440625765709109e-02	-8.436645224060403472e-03	1.136160755594228453e-03	2.990957978854239994e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.336098465303216520e-02	-8.554212219139375323e-03	1.173882882006924101e-03	2.654092586114103146e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.325626202788139918e-02	-8.665369517238109137e-03	1.211569694235592855e-03	2.306316759875621993e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.314966300351421147e-02	-8.770907010902186801e-03	1.249411547375631985e-03	1.946599848892673578e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.304117758590688236e-02	-8.870952688796767543e-03	1.287391738453746428e-03	1.575705834549523453e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.293079951030304542e-02	-8.965633066774902210e-03	1.325492719280694631e-03	1.194383985231816764e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.281852608063888399e-02	-9.055073269258499466e-03	1.363696168242741749e-03	8.033705675442743817e-05
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.270496859298987924e-02	-9.138962684145594817e-03	1.401779786511463512e-03	4.055312507629563700e-05
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.258953363027629224e-02	-9.217913663800047369e-03	1.439928827325075893e-03	-5.114123235483130215e-08
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.247160390008347358e-02	-9.292422574818309106e-03	1.478324962422607799e-03	-4.162763051133574143e-05
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.235243041713593726e-02	-9.361822051997021818e-03	1.516543454882143208e-03	-8.367159360572896238e-05
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.223204477771529519e-02	-9.426305823377303245e-03	1.554566327946860270e-03	-1.261108569025699215e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.210919454621403879e-02	-9.486665238127505589e-03	1.592772529591292589e-03	-1.693283301033011957e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.198452761456602761e-02	-9.542659960927525262e-03	1.630939627464817821e-03	-2.130388725136884173e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.185871844703616507e-02	-9.594144909563477250e-03	1.668849833808230820e-03	-2.569531706920480385e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.173114552229751195e-02	-9.641528566463372640e-03	1.706679490773064991e-03	-3.012379703335461953e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.160183247531332562e-02	-9.684916131075952186e-03	1.744406274803695202e-03	-3.458354461596877113e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.147080476432392748e-02	-9.724411222315739248e-03	1.782007716124349005e-03	-3.906891233910978487e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.133808967138325990e-02	-9.760116029327917803e-03	1.819461199602076052e-03	-4.357438218271182315e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.120371637598448489e-02	-9.792131521890101373e-03	1.856743961600678099e-03	-4.809456353601324909e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.106840125214155895e-02	-9.820423383549835988e-03	1.893647824301811309e-03	-5.260147989601603961e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.093149962296380562e-02	-9.845258858610848179e-03	1.930339478550439393e-03	-5.711293306726812668e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.079304457261090755e-02	-9.866732695467537312e-03	1.966796369496409853e-03	-6.162399583448407471e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.065027665629301595e-02	-9.885267029729036606e-03	2.003711841021092212e-03	-6.621922794248632713e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.051020790645687819e-02	-9.900099865107243532e-03	2.039269342523993347e-03	-7.067022433989456629e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.036941284515811440e-02	-9.911858634078314981e-03	2.074359887096002570e-03	-7.508551497637162191e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.022793754586319021e-02	-9.920672345797687530e-03	2.108969224418855929e-03	-7.946142253747111002e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.007870648458472213e-02	-9.926893157058629125e-03	2.144776178003850956e-03	-8.400996525713364535e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.993597931142145840e-02	-9.930053329285768240e-03	2.178356978064038395e-03	-8.829458217709438249e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.978553287176478770e-02	-9.930596887736536926e-03	2.213055917816912979e-03	-9.274037457537763702e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963453953308298777e-02	-9.928424419934722342e-03	2.247166858253186062e-03	-9.712861230371144837e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.949027372504857997e-02	-9.923943186785813553e-03	2.279095007380817391e-03	-1.012516008128267137e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.933835615952141873e-02	-9.916819119245898206e-03	2.312021490290538678e-03	-1.055189306629032708e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.918603706414367338e-02	-9.907329726452661356e-03	2.344324056399852731e-03	-1.097203792782496272e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.903336371390277559e-02	-9.895584816740049527e-03	2.375991987206945572e-03	-1.138535322486054985e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.888038251437692494e-02	-9.881690084309502353e-03	2.407015286767599446e-03	-1.179161727820249566e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.872713873927581235e-02	-9.865747092519130609e-03	2.437384675470140229e-03	-1.219062656843514182e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.856636414271145646e-02	-9.846954367303106109e-03	2.468489517058579039e-03	-1.260065247021675784e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.841271946605321175e-02	-9.827117946344613580e-03	2.497493923679234597e-03	-1.298424477428925666e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.825161822700260228e-02	-9.804448337271976302e-03	2.527152265494590679e-03	-1.337776691818372277e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.809774845090365930e-02	-9.781096453974326421e-03	2.554761585308195151e-03	-1.374530223315418350e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.793649968624298846e-02	-9.754930292126404862e-03	2.582944899081752836e-03	-1.412171916780636041e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.778257086411774796e-02	-9.728411637976471307e-03	2.609134699529359284e-03	-1.447268573490157959e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.762134334556587301e-02	-9.699099761090191826e-03	2.635820266311646870e-03	-1.483152375242790134e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.746018857536346058e-02	-9.668305181829768558e-03	2.661732550763142545e-03	-1.518122245688434662e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.729914665905331411e-02	-9.636109135868764497e-03	2.686867809522993679e-03	-1.552170352007457539e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.713825625322285079e-02	-9.602589526212597718e-03	2.711222952399252022e-03	-1.585290135319486352e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.697755467244008942e-02	-9.567821075427897226e-03	2.734795586271673070e-03	-1.617476396350900738e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.681707785037509728e-02	-9.531875446234667690e-03	2.757583990636987021e-03	-1.648725192035298010e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.664958444996810033e-02	-9.493111849857323661e-03	2.780568506147347314e-03	-1.680388956260197870e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.648967359769876961e-02	-9.454969374519853198e-03	2.801750039103819128e-03	-1.709712684079695401e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.633008863985581455e-02	-9.415850357420117722e-03	2.822145874477509364e-03	-1.738093802005215944e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.616363141110878449e-02	-9.373974655515227364e-03	2.842629553447937382e-03	-1.766757677192600266e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.600480678984669919e-02	-9.333043754682777277e-03	2.861421209069831603e-03	-1.793213209575120161e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.583920694430126452e-02	-9.289397722610141447e-03	2.880231221364929883e-03	-1.819868028595095135e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.567409103308573054e-02	-9.244937788050466843e-03	2.898189549023160068e-03	-1.845500931849999643e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.550948806564510313e-02	-9.199721967293329750e-03	2.915299476268513879e-03	-1.870116462695699255e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.534542558287744440e-02	-9.153805671374056277e-03	2.931564940525293282e-03	-1.893720190789626714e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.518192977372174401e-02	-9.107241932531992892e-03	2.946990318135620738e-03	-1.916318360085601065e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.501902539637220507e-02	-9.060081371186426424e-03	2.961580633282434420e-03	-1.937918191362790477e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.485673592940402965e-02	-9.012372430441015561e-03	2.975341292543503147e-03	-1.958527465747991660e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.469508348752225024e-02	-8.964161315923842646e-03	2.988278285287230933e-03	-1.978154819704206618e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.452710441929122659e-02	-8.913366436306812551e-03	3.000906488748611260e-03	-1.997598572943075097e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.436681728439130695e-02	-8.864264375623164688e-03	3.012180658379829973e-03	-2.015248616347356265e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.420030419496508350e-02	-8.812629467244991605e-03	3.023089138678144560e-03	-2.032651164167568764e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.404145904526532623e-02	-8.762804352941168384e-03	3.032730808111083667e-03	-2.048367308770269058e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.387648670270998169e-02	-8.710496447940002662e-03	3.041952946344407029e-03	-2.063776276942038551e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.371232672885804804e-02	-8.657904357910450530e-03	3.050327863888144427e-03	-2.078186926341668399e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.354899464637510875e-02	-8.605065657843606261e-03	3.057865569144975395e-03	-2.091613344949341206e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.338650487389877408e-02	-8.552016206251992006e-03	3.064576294750038891e-03	-2.104069877267505679e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.322487048841482993e-02	-8.498789996020241627e-03	3.070470765051288870e-03	-2.115571464492418171e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.306410354405261681e-02	-8.445419453390877809e-03	3.075559886338692390e-03	-2.126133235441228248e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.290421484652791523e-02	-8.391935282964467502e-03	3.079854990369315995e-03	-2.135770818091132107e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.274521422563965833e-02	-8.338366740578730119e-03	3.083367582015076377e-03	-2.144500002213653011e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.258054229804692142e-02	-8.282506326517143427e-03	3.086207206293709211e-03	-2.152644363363700238e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.242338081152134871e-02	-8.228850112178736145e-03	3.088159148991458103e-03	-2.159569257512212147e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.226064030667451621e-02	-8.172953971158417735e-03	3.089399494827961643e-03	-2.165869879941464699e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.210534596886066266e-02	-8.119314013396961363e-03	3.089841941146339969e-03	-2.171059526888292901e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.194456191918584570e-02	-8.063484682862729139e-03	3.089537178121461430e-03	-2.175589117895393009e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.178478312994302946e-02	-8.007725429481454132e-03	3.088465487828646275e-03	-2.179243568218483529e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.162601315246537897e-02	-7.952058843636962068e-03	3.086641499148497485e-03	-2.182042201685741381e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.146825447073085508e-02	-7.896506158460190467e-03	3.084080088683054718e-03	-2.184004539748598487e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.131150882779588612e-02	-7.841087505342621972e-03	3.080796149872507429e-03	-2.185150039187467360e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.115577693246509822e-02	-7.785821725746766564e-03	3.076804815745779777e-03	-2.185498340812596588e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.100105886222944251e-02	-7.730726684817877149e-03	3.072121179153869397e-03	-2.185068953443032938e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.084735371216560218e-02	-7.675819059789716972e-03	3.066760549460212110e-03	-2.183881528920257782e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.068857329341337759e-02	-7.618930920932975165e-03	3.060483713983187803e-03	-2.181863416241042099e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.053692902756229399e-02	-7.564453452632902142e-03	3.053789435172464799e-03	-2.179190088355691373e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.038028624191963345e-02	-7.508043569746328076e-03	3.046158846985215236e-03	-2.175668776856918597e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.023069053527629002e-02	-7.454053789781978946e-03	3.038194887010115235e-03	-2.171590416038975992e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.007616971824967872e-02	-7.398178145480420291e-03	3.029277136522378396e-03	-2.166649635088772029e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.992272290131569840e-02	-7.342594022891679902e-03	3.019728829364395906e-03	-2.161017162131779242e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.977034407867098748e-02	-7.287313254609380578e-03	3.009567176986018174e-03	-2.154714314248733654e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.961902647789204895e-02	-7.232346730894977961e-03	2.998809442667102910e-03	-2.147762334176293517e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.946876290146130090e-02	-7.177704634446720883e-03	2.987472740694481575e-03	-2.140182193656972858e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.931954547851655907e-02	-7.123396290107959945e-03	2.975574191161353167e-03	-2.131994747421701256e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.917136595561940465e-02	-7.069430380417991190e-03	2.963130755513196293e-03	-2.123220567784927029e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.901857628666586586e-02	-7.013759791159709413e-03	2.949650145148698024e-03	-2.113509776855533855e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.887248473246277869e-02	-6.960515823086899437e-03	2.936148224110409887e-03	-2.103602459375917937e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.872740298357938066e-02	-6.907636433816939821e-03	2.922152431031128234e-03	-2.093169621727550712e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.857779924144914330e-02	-6.853115621844475119e-03	2.907113303426595713e-03	-2.081800320108230691e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.842926197759625517e-02	-6.799000661483221852e-03	2.891577751642823279e-03	-2.069907151847514767e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.828722283787409419e-02	-6.747278727469809868e-03	2.876165355386766861e-03	-2.057979287382381926e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.814074368592416442e-02	-6.693975989377182190e-03	2.859708000060568172e-03	-2.045119621919302706e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.799529432601136458e-02	-6.641093826322865858e-03	2.842807503086885231e-03	-2.031798449092174063e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.785086171304373664e-02	-6.588636112614541102e-03	2.825481471593457774e-03	-2.018036161133301542e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.770743257182043923e-02	-6.536606248001284800e-03	2.807747278507552284e-03	-2.003852788201204802e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.756499333921401090e-02	-6.485007130257950357e-03	2.789622096719161608e-03	-1.989268029780877182e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.741830945883705739e-02	-6.431954555792202335e-03	2.770430731234375509e-03	-1.973739795094944273e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.727784393325255852e-02	-6.381240096377258433e-03	2.751561217740082499e-03	-1.958396800497945543e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.713832593408692068e-02	-6.330962628982231624e-03	2.732351411830669444e-03	-1.942710001454325429e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.699462610821106973e-02	-6.279285938118336387e-03	2.712088035414272295e-03	-1.926098562950918306e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.685699385896817393e-02	-6.229902161231215714e-03	2.692234912797086994e-03	-1.909767416344256745e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.671521843890538706e-02	-6.179153850627906383e-03	2.671338431533320026e-03	-1.892525760088151860e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.657439856628110830e-02	-6.128878767491767118e-03	2.650145281005191356e-03	-1.874991720744518869e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.643949755598551776e-02	-6.080847334913822705e-03	2.629443886714272725e-03	-1.857824434895661257e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.630050676133203036e-02	-6.031501322766140948e-03	2.607716910228226933e-03	-1.839769916416542474e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.616242263767390830e-02	-5.982627444698161885e-03	2.585742462678130866e-03	-1.821476988336586875e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602522864812462478e-02	-5.934224774131201079e-03	2.563536510503853540e-03	-1.802962998511218337e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.588405555187510809e-02	-5.884588876825919655e-03	2.540310139732192881e-03	-1.783572799512967745e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.574862238551157673e-02	-5.837141435638265596e-03	2.517680952984971323e-03	-1.764660623886858985e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.561402904546426468e-02	-5.790160780736535243e-03	2.494866804880612778e-03	-1.745577430830922263e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.547549657211803070e-02	-5.741992326432797042e-03	2.471058530066711379e-03	-1.725649072758237259e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.534256194734707923e-02	-5.695955843127500050e-03	2.447912864219739179e-03	-1.706265571381732722e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.520571218136545943e-02	-5.648760559184501720e-03	2.423791675508416357e-03	-1.686058337922787019e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.507436835490524762e-02	-5.603658762967203381e-03	2.400372597626450506e-03	-1.666435743972487964e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493913129338707874e-02	-5.557426089867746784e-03	2.375997259502976317e-03	-1.646011217292935340e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480468810095426802e-02	-5.511678655128991744e-03	2.351514262923218648e-03	-1.625498622076918366e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.467102103252543893e-02	-5.466413244315448776e-03	2.326937718053733502e-03	-1.604912524076737741e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453811241075429639e-02	-5.421626450650968501e-03	2.302281358295132051e-03	-1.584266998147764935e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440594478110290039e-02	-5.377314791397230960e-03	2.277558558971840442e-03	-1.563575700034007965e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.427450077536024264e-02	-5.333474598789020478e-03	2.252782315509755957e-03	-1.542851805456460458e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.414376326731720562e-02	-5.290102156717595150e-03	2.227965277531978455e-03	-1.522108090864447792e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400924291929439458e-02	-5.245722217001618469e-03	2.202262602502929028e-03	-1.500641296012669495e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387989050832217380e-02	-5.203289426722350862e-03	2.177400073445169993e-03	-1.479894790047194160e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374676727894449835e-02	-5.159873030027143682e-03	2.151675450973377160e-03	-1.458450078663450344e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.361873127435536568e-02	-5.118363270880935643e-03	2.126815244512978223e-03	-1.437748190150130645e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.348693497791029927e-02	-5.075892908637748627e-03	2.101116602489259098e-03	-1.416372798596742498e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.335578707001425808e-02	-5.033896710905466816e-03	2.075448590441032574e-03	-1.395049647547186213e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.322961068410670349e-02	-4.993746644346395980e-03	2.050675820474568128e-03	-1.374497092631528014e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.309968731555864629e-02	-4.952669122869549426e-03	2.025100388524845706e-03	-1.353307875540022201e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.297036136423317693e-02	-4.912051603227047050e-03	1.999587722837541277e-03	-1.332201761425829811e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.284161618444127378e-02	-4.871889261989828177e-03	1.974147932102766380e-03	-1.311188336672665898e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.270917221258459240e-02	-4.830861174676689442e-03	1.947947003833614202e-03	-1.289581515565167312e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.258155765880991539e-02	-4.791609294164582075e-03	1.922684946467159012e-03	-1.268784281578614823e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.245447498371696798e-02	-4.752797737656347908e-03	1.897524097432320500e-03	-1.248106184647596387e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.232369846025905297e-02	-4.713149830129052982e-03	1.871640051726443810e-03	-1.226872411547931313e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.219764957278775153e-02	-4.675218430507071046e-03	1.846711239414967898e-03	-1.206460617992971811e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.206790895139096709e-02	-4.636469485727476303e-03	1.821084256252432192e-03	-1.185517714303875245e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194283183299658130e-02	-4.599397864981801323e-03	1.796420247075734399e-03	-1.165401829252749738e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.181406424379456588e-02	-4.561526845731848911e-03	1.771082723040285408e-03	-1.144778797383792183e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.168576783320679380e-02	-4.524093951372171879e-03	1.745903809619445525e-03	-1.124328461827929591e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.155792730863471646e-02	-4.487093774958479490e-03	1.720890764288217443e-03	-1.104057121626923679e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.143052769915359090e-02	-4.450520947731855144e-03	1.696050521519130126e-03	-1.083970738248930159e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.130355435372631140e-02	-4.414370111140609662e-03	1.671389626066547901e-03	-1.064074853181479164e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.117699293391068049e-02	-4.378635952621863850e-03	1.646914335756685015e-03	-1.044374716888609713e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.105082942240684263e-02	-4.343313162798331795e-03	1.622630514460335349e-03	-1.024875163306230479e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.092099895191605302e-02	-4.307276848583067169e-03	1.597770121547506961e-03	-1.004961836836166730e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.079560218362533047e-02	-4.272773904796214189e-03	1.573892283288604726e-03	-9.858835890263967835e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.066653498286569579e-02	-4.237572793212283397e-03	1.549461824710202497e-03	-9.664137712898209160e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.054185095059886085e-02	-4.203868285163787043e-03	1.526010361778561272e-03	-9.477728688193811767e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.041349259564316204e-02	-4.169480436201650903e-03	1.502029578332849270e-03	-9.287617939490131489e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.028547429562551185e-02	-4.135497388994172942e-03	1.478283931638168028e-03	-9.099887245762699984e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.015778301277455470e-02	-4.101913644216799264e-03	1.454777581375233742e-03	-8.914566527119127280e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.003040606758016123e-02	-4.068723736748755537e-03	1.431514311997712438e-03	-8.731681954875351349e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.990333108631270720e-02	-4.035922264862844278e-03	1.408497665992072996e-03	-8.551257385865460720e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.977654604333390187e-02	-4.003503881101849737e-03	1.385730848050102096e-03	-8.373313291840750417e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.965003922066830111e-02	-3.971463303401920504e-03	1.363216810639333214e-03	-8.197867692553827829e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.952379922457186640e-02	-3.939795302381637367e-03	1.340958217091783736e-03	-8.024935835478762963e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.939781497163537954e-02	-3.908494702857530194e-03	1.318957462731927804e-03	-7.854530411918268350e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.926815015907000189e-02	-3.876595357778618838e-03	1.296541515871709512e-03	-7.681456912311391931e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.914265252995541983e-02	-3.846025382083474112e-03	1.275070833841229897e-03	-7.516212429979705466e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.901346759962384669e-02	-3.814868828554625856e-03	1.253205284575007079e-03	-7.348475401324322228e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.888451008323318137e-02	-3.784081331091826601e-03	1.231621563226888757e-03	-7.183454064865143780e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.875576946157081870e-02	-3.753657564908911837e-03	1.210320995173880341e-03	-7.021150114665127527e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.863112760752285962e-02	-3.724498125546013387e-03	1.189937254172205704e-03	-6.866358213943161721e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.850278475966473213e-02	-3.694775499141311585e-03	1.169197185081197621e-03	-6.709401234803346508e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.837462951992545029e-02	-3.665401202820257973e-03	1.148742626958315681e-03	-6.555151978111864453e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.824665259790912403e-02	-3.636370191811469799e-03	1.128573979261362440e-03	-6.403603699604548238e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.811497464387870321e-02	-3.606813245346934989e-03	1.108093315272118840e-03	-6.250278090618638415e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.798733250705946946e-02	-3.578463986207053565e-03	1.088505346856119375e-03	-6.104183401276629551e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.785984241485431528e-02	-3.550443161234249825e-03	1.069203087691238292e-03	-5.960756501959572429e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.772863943356412342e-02	-3.521911704072868549e-03	1.049614281986846996e-03	-5.815758711145496088e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.760143335570610007e-02	-3.494543128831308597e-03	1.030890564004418707e-03	-5.677703054528294730e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.747050665223518318e-02	-3.466673809823242296e-03	1.011896303044935042e-03	-5.538204010853784581e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.733970813922165427e-02	-3.439133080237109091e-03	9.932022771201233936e-04	-5.401465841498784542e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.721287194688729927e-02	-3.412711967741591419e-03	9.753440085678736831e-04	-5.271368754070989045e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.708230376475403489e-02	-3.385804490664149138e-03	9.572378388893089266e-04	-5.140005637727085557e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.695184171538169748e-02	-3.359211283659320826e-03	9.394277278964920531e-04	-5.011334140589469204e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.682147887526787677e-02	-3.332927680377106502e-03	9.219120009106345154e-04	-4.885328818509373974e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.669120863360615659e-02	-3.306949084979031190e-03	9.046887684200480327e-04	-4.761962452837552946e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.655719687058345962e-02	-3.280520241110965705e-03	8.872624332506100740e-04	-4.637695042552802157e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.642709514082192318e-02	-3.255146814850396787e-03	8.706265797527699838e-04	-4.519597611478690579e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.629706738265132265e-02	-3.230064930635246755e-03	8.542768346312441677e-04	-4.404051771021317836e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.616328659398560658e-02	-3.204545338859512982e-03	8.377425581832134531e-04	-4.287740181714571079e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.603339180718155565e-02	-3.180041967430989255e-03	8.219660545249593466e-04	-4.177277087172774172e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.589973661211541545e-02	-3.155109014419297479e-03	8.060165496580935654e-04	-4.066130276898296549e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.576613692176214276e-02	-3.130466971869500827e-03	7.903593959913961676e-04	-3.957550312861640566e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.563640256387649863e-02	-3.106803392711115792e-03	7.754266880697548853e-04	-3.854495957021702654e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.550289724668189567e-02	-3.082722094595935665e-03	7.603369973900430800e-04	-3.750868877339002313e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.536943259262514266e-02	-3.058918902845688282e-03	7.455304832402763525e-04	-3.649698644846279070e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.523600407357552200e-02	-3.035389657805585926e-03	7.310038657082937145e-04	-3.550947004970088946e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.510260731801655154e-02	-3.012130269442623177e-03	7.167538433688263677e-04	-3.454575721135926892e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.496542803216795559e-02	-2.988483628085565873e-03	7.023816405319728085e-04	-3.357893249670310066e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.483208322106672028e-02	-2.965759391437437689e-03	6.886822043798831658e-04	-3.266231040308784821e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.469875825544202486e-02	-2.943293054818856957e-03	6.752488934634669855e-04	-3.176830737892058390e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.456164093912796748e-02	-2.920449867890094302e-03	6.617056882708546514e-04	-3.087194469678354613e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.442834545879092101e-02	-2.898495065176085947e-03	6.488012957188571276e-04	-3.002261383751759637e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.429125151633622554e-02	-2.876170176549972500e-03	6.357944684454861417e-04	-2.917136027161982160e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.415416443756123799e-02	-2.854102212171850256e-03	6.230537013105208726e-04	-2.834233701456433975e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.402088896711826654e-02	-2.832889900023811882e-03	6.109181014577910697e-04	-2.755724405674701708e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388380649140727147e-02	-2.811317404462269041e-03	5.986902663490967788e-04	-2.677079798229158947e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.374672217981552341e-02	-2.789990567785239836e-03	5.867164778098561727e-04	-2.600529947646199437e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.360963342220103789e-02	-2.768905732288999295e-03	5.749926766972338109e-04	-2.526032049778911132e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347253782666085448e-02	-2.748059310557029056e-03	5.635147621150948674e-04	-2.453543269987533610e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333162449203412592e-02	-2.726878552177197483e-03	5.519699578836660767e-04	-2.381089923481930436e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319450823166807119e-02	-2.706504824096950604e-03	5.409781084845903532e-04	-2.312545089949773701e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305737874129409393e-02	-2.686359028409243850e-03	5.302197793509142755e-04	-2.245881582545699966e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291642444346278701e-02	-2.665887638279142678e-03	5.194016480772964276e-04	-2.179282926651237076e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277926278675705185e-02	-2.646193862365036828e-03	5.091043193421893260e-04	-2.116306846578850786e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263827208330240259e-02	-2.626180189700522312e-03	4.987514148328878443e-04	-2.053411273713085124e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249726064295313521e-02	-2.606393385055625223e-03	4.886277861150450713e-04	-1.992327058305002545e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236003913508536667e-02	-2.587355911017318391e-03	4.789936917049130057e-04	-1.934591037213060857e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221898298982216191e-02	-2.568006901823023658e-03	4.693096629242116211e-04	-1.876953638048449034e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207790253377037354e-02	-2.548874936601154724e-03	4.598420387327332949e-04	-1.820999943758689916e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193679687251561178e-02	-2.529956834078304125e-03	4.505865437304469503e-04	-1.766688048849217839e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179185045549860061e-02	-2.510746757435908163e-03	4.412972683303350565e-04	-1.712573856280986441e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165069140631191630e-02	-2.492252628319654040e-03	4.324588264348079429e-04	-1.661463851570780972e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150950515738110830e-02	-2.473963071437025162e-03	4.238198246260233655e-04	-1.611872454094101330e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136829133668073838e-02	-2.455875132800519871e-03	4.153761512502422183e-04	-1.563760201926418650e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122323192951229065e-02	-2.437505147764551863e-03	4.069033227734566343e-04	-1.515846469940323961e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108196149986851287e-02	-2.419817044416894963e-03	3.988431705661583818e-04	-1.470614005195477374e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093684378730836640e-02	-2.401851744841645812e-03	3.907558059892670354e-04	-1.425578066291291024e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079169661578884040e-02	-2.384087034969757570e-03	3.828574105065389284e-04	-1.381940523813460719e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064652023362923056e-02	-2.366519997779350550e-03	3.751438009521807556e-04	-1.339662237205547341e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050131497382467874e-02	-2.349147765875260994e-03	3.676108554272619969e-04	-1.298704781689708377e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035608134989790582e-02	-2.331967528208873236e-03	3.602545112328132005e-04	-1.259030578417309342e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.021081993748673394e-02	-2.314976520205529967e-03	3.530707673672872594e-04	-1.220602723094446807e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006553149332456126e-02	-2.298172034253892927e-03	3.460556892823607954e-04	-1.183385174667636570e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.992021683607779328e-02	-2.281551407629103800e-03	3.392054036843693277e-04	-1.147342556492689149e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977487695152680053e-02	-2.265112028624352136e-03	3.325161050015732855e-04	-1.112440369425072071e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962568722724473816e-02	-2.248425806632915486e-03	3.258142432497356834e-04	-1.077770109676256605e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.948029964625260846e-02	-2.232345871305085536e-03	3.194397488489425746e-04	-1.045076026442386645e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.933106362988404520e-02	-2.216023295669304269e-03	3.130533068585198081e-04	-1.012603299951206554e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918563375191076531e-02	-2.200292652556495778e-03	3.069788083686532257e-04	-9.819850239123183036e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903635747232648917e-02	-2.184323492409833128e-03	3.008928727353225733e-04	-9.515773274060106146e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888706338918291608e-02	-2.168529546595019016e-03	2.949536307497686925e-04	-9.221670318329989059e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873775345556200261e-02	-2.152908334174508196e-03	2.891574834673520458e-04	-8.937227132959043902e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858842967482360872e-02	-2.137457414405158351e-03	2.835008957647931847e-04	-8.662135973033933056e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843909424189166105e-02	-2.122174393936226630e-03	2.779804161959688476e-04	-8.396098951511180562e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828974941808476071e-02	-2.107056918637364908e-03	2.725926578723061595e-04	-8.138824914102480085e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.814039762143103265e-02	-2.092102679933621322e-03	2.673343141976346920e-04	-7.890031432060634706e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798721169127397004e-02	-2.076932192639119150e-03	2.620721860169405331e-04	-7.643380050160330933e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783785361633685229e-02	-2.062301705516301088e-03	2.570661472089495877e-04	-7.410930209391671354e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768466695498354377e-02	-2.047458626895523170e-03	2.520562157980958781e-04	-7.180487907316681793e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753531395762086678e-02	-2.033142914306403960e-03	2.472897990113992364e-04	-6.963317240003008579e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.738213871175755945e-02	-2.018618202589308845e-03	2.425193581505381032e-04	-6.748023844194797366e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722897417411217214e-02	-2.004251343603240341e-03	2.378655194645187636e-04	-6.540015672587147478e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707965244344276434e-02	-1.990393543808553333e-03	2.334374069196718080e-04	-6.343986048916864834e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692651951470181881e-02	-1.976332032233437622e-03	2.290050370229630445e-04	-6.149645913704856646e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677340812104002377e-02	-1.962421956460805306e-03	2.246804802217251481e-04	-5.961876051626718078e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.662032213377003853e-02	-1.948661235158805375e-03	2.204609244881862678e-04	-5.780450418902752783e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646343955618487426e-02	-1.934709357998934268e-03	2.162419840618615846e-04	-5.600844428247606652e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.631041743956746490e-02	-1.921244854214685001e-03	2.122267388414285599e-04	-5.431603848332769636e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615743322685637820e-02	-1.907923627032300819e-03	2.083084163890579297e-04	-5.268067186947997016e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.600066838031378155e-02	-1.894416037415627349e-03	2.043900817627138545e-04	-5.106155491762976204e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584777452400771960e-02	-1.881379046060022197e-03	2.006603485387135628e-04	-4.953570582298361623e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.569111190707483450e-02	-1.868158830892670177e-03	1.969302057149965239e-04	-4.802489107048222509e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553832742457401439e-02	-1.855398401215570389e-03	1.933792194437584456e-04	-4.660097717964834294e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538178703386756788e-02	-1.842457830707539251e-03	1.898274473365793428e-04	-4.519095356822599427e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522531645499438008e-02	-1.829655947955133571e-03	1.863623857430745290e-04	-4.382924581657495725e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506892120276321689e-02	-1.816990874225027754e-03	1.829817181835175139e-04	-4.251412186510773337e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491260693294957557e-02	-1.804460763553623675e-03	1.796831938041593330e-04	-4.124391339829309506e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475637938082141110e-02	-1.792063800304507333e-03	1.764646171180989825e-04	-4.001700271481622572e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.460024447757368574e-02	-1.779798203313170089e-03	1.733238650824307054e-04	-3.883184186807610045e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444420818111499652e-02	-1.767662218346385599e-03	1.702588596537725463e-04	-3.768692252103786387e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428447482742965638e-02	-1.755362827329353358e-03	1.671955420885763125e-04	-3.655430179990527351e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412865709484081356e-02	-1.743483985900643558e-03	1.642777816110284491e-04	-3.548648515895233140e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396916085949497843e-02	-1.731444486344973577e-03	1.613612508592101159e-04	-3.442997502420420936e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381358776497585761e-02	-1.719815968740084217e-03	1.585829451662685414e-04	-3.343375866241414421e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365435582187874405e-02	-1.708029494083629926e-03	1.558054469248499555e-04	-3.244792819808331143e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349526828100698128e-02	-1.696368513316453110e-03	1.530954885196253164e-04	-3.149592318112064246e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.334011478428047945e-02	-1.685104622926273917e-03	1.505134533725855273e-04	-3.059801982084576436e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318133417767133039e-02	-1.673686757063682327e-03	1.479316609996456880e-04	-2.970925264292166866e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302271998966113481e-02	-1.662389496516635977e-03	1.454121385333651006e-04	-2.885074730249454741e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.286050969118110648e-02	-1.650946544365765496e-03	1.428954030805486817e-04	-2.800200441343834502e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270225577019390970e-02	-1.639888537437213809e-03	1.404968532232543285e-04	-2.720140890346815250e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254419163239307702e-02	-1.628946417671881496e-03	1.381556765529594018e-04	-2.642786047316109034e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238632515353630378e-02	-1.618118676634360291e-03	1.358703426770382331e-04	-2.568037156273185402e-05
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222491305593814886e-02	-1.607150079662038149e-03	1.335868991369022936e-04	-2.494109379166064671e-05
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206747111382480545e-02	-1.596549306549827681e-03	1.314100838474828480e-04	-2.424348541709195050e-05
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190651061829981122e-02	-1.585810048102629516e-03	1.292347613593993979e-04	-2.355340125574800176e-05
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174579166751012746e-02	-1.575184544460054171e-03	1.271119455679093550e-04	-2.288684311743992563e-05
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158905199936876282e-02	-1.564914536416616569e-03	1.250878239674258277e-04	-2.225765993946205308e-05
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142883662530545991e-02	-1.554509542190690274e-03	1.230646655095229372e-04	-2.163507727379825296e-05
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126888933641980090e-02	-1.544213944792951999e-03	1.210899106979096814e-04	-2.103352876239716212e-05
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110921919549374123e-02	-1.534026330256969091e-03	1.191622643868597446e-04	-2.045224547857448955e-05
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094983527295203596e-02	-1.523945307081887553e-03	1.172804644588095222e-04	-1.989048403448998048e-05
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079074668345012519e-02	-1.513969506536096696e-03	1.154432856108134954e-04	-1.934753092401290348e-05
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062827363918760815e-02	-1.503869228310816125e-03	1.136083324702001748e-04	-1.881070833590762334e-05
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046981060394210267e-02	-1.494102225143294606e-03	1.118578304208064022e-04	-1.830374289296362103e-05
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031167065731120935e-02	-1.484436442872703573e-03	1.101484580799689253e-04	-1.781359735887273526e-05
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.015019704777838011e-02	-1.474649317359915659e-03	1.084407665250051431e-04	-1.732882540116398656e-05
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998908122481777086e-02	-1.464965485387623037e-03	1.067738630748593453e-04	-1.686040152009321680e-05
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983198223945888475e-02	-1.455600265346823977e-03	1.051831914971464811e-04	-1.641783910904440660e-05
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967524356346555051e-02	-1.446331210698064166e-03	1.036294214709244384e-04	-1.598977521202595570e-05
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952977166995451680e-02	-1.437794118887755594e-03	1.022163312645692001e-04	-1.560413731247791468e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934839262814361943e-02	-1.427236870826805110e-03	1.004925313543755106e-04	-1.513848803836357704e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920366701841132867e-02	-1.418881228095438679e-03	9.914664369819521260e-05	-1.477861905797438715e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902324400322176132e-02	-1.408547861118716275e-03	9.750454340495009987e-05	-1.434398448045120920e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887930166738665400e-02	-1.400369017829541278e-03	9.622222520655613666e-05	-1.400800733391905425e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869988067720584901e-02	-1.390253818641791657e-03	9.465741591837951541e-05	-1.360213466003758763e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855675818557121423e-02	-1.382247279923228120e-03	9.343524134024493730e-05	-1.328831815837128536e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841401167132958663e-02	-1.374315916161228347e-03	9.223874802520366149e-05	-1.298383056340980397e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823611800315327533e-02	-1.364506138831024073e-03	9.077830065121477061e-05	-1.261587835636942456e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809424317869521778e-02	-1.356740845113113330e-03	8.963734244296627256e-05	-1.233128674245278609e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791746113765143450e-02	-1.347136044346639288e-03	8.824442907635425797e-05	-1.198729768173476206e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777649304336064578e-02	-1.339532675908719234e-03	8.715603291384943832e-05	-1.172118014880529888e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760086593780468486e-02	-1.330127754032115351e-03	8.582704274650879649e-05	-1.139944747647205181e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746083879319606721e-02	-1.322682299043649156e-03	8.478840106454080597e-05	-1.115049121871674268e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728640883145114715e-02	-1.313472324518329083e-03	8.351992511602086898e-05	-1.084943785073951537e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714735592646756887e-02	-1.306180901279531360e-03	8.252838692478896840e-05	-1.061642963096225889e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697416408759034809e-02	-1.297161098591855617e-03	8.131720472071903591e-05	-1.033459882707917746e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683611768169756759e-02	-1.290019947115193886e-03	8.037026543736405576e-05	-1.011641836985650560e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666420359284621205e-02	-1.281185692606688371e-03	7.921333410777523453e-05	-9.852463011056881523e-06
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652719481538467497e-02	-1.274191173891697304e-03	7.830862787023756886e-05	-9.648073694340351895e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635659663895658311e-02	-1.265537989734899895e-03	7.720307179166293221e-05	-9.400747477824321249e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618674545377411095e-02	-1.256983515451090376e-03	7.612487181332340178e-05	-9.162155242325511565e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605140973034507867e-02	-1.250210123400517966e-03	7.528146328297452366e-05	-8.977341812476129137e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588293066062159559e-02	-1.241830029009413552e-03	7.425047587347166612e-05	-8.753623393506277498e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574870639891898585e-02	-1.235194474672682025e-03	7.344382610904189967e-05	-8.580291283842063902e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558163339385332594e-02	-1.226984627909749343e-03	7.245756115628288689e-05	-8.370424544241044856e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544854704758391595e-02	-1.220483655558593375e-03	7.168573288376798485e-05	-8.207787108615423471e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528291226035299877e-02	-1.212440050065633889e-03	7.074183556588141083e-05	-8.010825028852567643e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511808971317820521e-02	-1.204487114488684554e-03	6.982050448560012384e-05	-7.820647651485470458e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498682252909186614e-02	-1.198189256073224369e-03	6.909924087885441668e-05	-7.673217188402446271e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482348448177133945e-02	-1.190396568759145499e-03	6.821686646467881325e-05	-7.494607134803855483e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466098304710503238e-02	-1.182691300008011093e-03	6.735524599650376070e-05	-7.322082830817953809e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453158971615515181e-02	-1.176589269720751179e-03	6.668048061978483422e-05	-7.188289004876152870e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437061433309249313e-02	-1.169038531856063812e-03	6.585468909007183844e-05	-7.026142050495255314e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421049729855384559e-02	-1.161572108692430962e-03	6.504798787179721150e-05	-6.869457474384363798e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408302648522445286e-02	-1.155658953620721180e-03	6.441599405286833880e-05	-6.747903696209652593e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392447213729077274e-02	-1.148341601014117586e-03	6.364225520717194887e-05	-6.600538257033035899e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376679516181809892e-02	-1.141105598192907649e-03	6.288608003122259614e-05	-6.458078857384061585e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364128936400966358e-02	-1.135374677674385333e-03	6.229344170775437894e-05	-6.347521080097712898e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348520675362988551e-02	-1.128282527870877851e-03	6.156760016061565109e-05	-6.213436844392631869e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333001768859183936e-02	-1.121268893433439127e-03	6.085792525558870943e-05	-6.083764122921526286e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317572729375652597e-02	-1.114332792592260049e-03	6.016394619377471860e-05	-5.958338808044432324e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305294524044697639e-02	-1.108839085730043642e-03	5.961975662074655137e-05	-5.860950506128525508e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290028419977157226e-02	-1.102040118594534244e-03	5.895289030279776687e-05	-5.742778209061793103e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274853430780219579e-02	-1.095316013984747429e-03	5.830047664012800215e-05	-5.628427556581083009e-06
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259769928109309191e-02	-1.088665847243532872e-03	5.766209953183504895e-05	-5.517758190459817854e-06
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247769233362168786e-02	-1.083398335583036793e-03	5.716123021693799870e-05	-5.431781119570593621e-06
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232851256332016983e-02	-1.076878968040255891e-03	5.654710481909769597e-05	-5.327398362857829871e-06
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218025645688045402e-02	-1.070431018856328334e-03	5.594591243350894363e-05	-5.226329173080728267e-06
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203292649521708543e-02	-1.064053613975101580e-03	5.535728252514645817e-05	-5.128451368600812209e-06
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188652481671906985e-02	-1.057745892939085863e-03	5.478085656459564764e-05	-5.033647121290199957e-06
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.177007310454714767e-02	-1.052749317693327984e-03	5.432826799675603867e-05	-4.959939788606297351e-06
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162534673056255657e-02	-1.046564897565550141e-03	5.377294056833557112e-05	-4.870383788037826000e-06
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148155298533671230e-02	-1.040447815627655159e-03	5.322887087402693098e-05	-4.783592318889383443e-06
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133869273841876107e-02	-1.034397258422435845e-03	5.269574347327188210e-05	-4.699462134479701579e-06
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119676666572081217e-02	-1.028412423259180992e-03	5.217325067751455684e-05	-4.617892339430155228e-06
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105577505473816398e-02	-1.022492519170482275e-03	5.166109721964556119e-05	-4.538785532520233334e-06
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094365460920525800e-02	-1.017802821467971063e-03	5.125862619974725059e-05	-4.477209661781186606e-06
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080434493555925378e-02	-1.011997834166542855e-03	5.076436885245564929e-05	-4.402298589936045989e-06
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066596904363285511e-02	-1.006255621913040767e-03	5.027967597913852050e-05	-4.329590163488444105e-06
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052852622699833145e-02	-1.000575434838332518e-03	4.980428783922603224e-05	-4.258994711599358170e-06
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039201536984307554e-02	-9.949565341235853868e-04	4.933795813813225537e-05	-4.190424342794072357e-06
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025643521728897278e-02	-9.893981900065938490e-04	4.888044707901625691e-05	-4.123792226622467339e-06
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012178415079712304e-02	-9.838996842411835628e-04	4.843152773047062164e-05	-4.059011546303294306e-06
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988060366241648114e-03	-9.784603081287640471e-04	4.799098110308038922e-05	-3.995995914727881401e-06
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855261789037925851e-03	-9.730793624156279563e-04	4.755859954183153283e-05	-3.934658300814606544e-06
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723386081129820405e-03	-9.677561571391850824e-04	4.713418647826139393e-05	-3.874911043210244045e-06
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618548312501596850e-03	-9.635387080582238179e-04	4.680026654765412597e-05	-3.828198622163686912e-06
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488327224669202906e-03	-9.583177269140068320e-04	4.638973410049609567e-05	-3.771086939011151124e-06
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359021347392587273e-03	-9.531526043501916063e-04	4.598667545812899402e-05	-3.715309132918531755e-06
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230627474508605948e-03	-9.480426854757404743e-04	4.559093954730839156e-05	-3.660766060544291386e-06
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103142247991091035e-03	-9.429873234043210668e-04	4.520238515276989172e-05	-3.607355864347817942e-06
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976562097040556576e-03	-9.379858803534335022e-04	4.482088633697075837e-05	-3.554969411283184240e-06
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850883218712255265e-03	-9.330377277508753548e-04	4.444633353168760755e-05	-3.503489586311587126e-06
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726101697008626160e-03	-9.281422444863224276e-04	4.407862910170941349e-05	-3.452793335462620879e-06
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602213324019647098e-03	-9.232988179903241525e-04	4.371770106682732772e-05	-3.402742330881447972e-06
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479213828488397012e-03	-9.185068427721291336e-04	4.336348704195313892e-05	-3.353193236151586668e-06
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357098658732724922e-03	-9.137657227213296990e-04	4.301595715485580197e-05	-3.303979412598681518e-06
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235863169884347426e-03	-9.090748690660524706e-04	4.267509567622382072e-05	-3.254925153898521152e-06
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091534923850682640e-03	-9.035113785377991589e-04	4.227489123225246947e-05	-3.195986094687749817e-06
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972217443077245225e-03	-8.989290753730759705e-04	4.194880161148378095e-05	-3.146546241647827942e-06
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853763592068666380e-03	-8.943952046304924327e-04	4.162954044323099052e-05	-3.096542995839846427e-06
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736167985397657959e-03	-8.899092096094111341e-04	4.131723854432437361e-05	-3.045684252030321197e-06
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619425173304789772e-03	-8.854705399349707207e-04	4.101205244129836700e-05	-2.993656832483637102e-06
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503529438640269174e-03	-8.810786527708319455e-04	4.071421566246100364e-05	-2.940080617035832791e-06
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388475022008776129e-03	-8.767330113392948288e-04	4.042398521310839736e-05	-2.884555989958824989e-06
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274255922819882446e-03	-8.724330869267881827e-04	4.014171192831756177e-05	-2.826598269776103401e-06
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160866027355220625e-03	-8.681783575766323065e-04	3.986779864434774712e-05	-2.765676343385869137e-06
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048299073496388720e-03	-8.639683076285234638e-04	3.960273053275114512e-05	-2.701184052123659855e-06
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936548564432522268e-03	-8.598024281503801724e-04	3.934711155677348397e-05	-2.632406227685205844e-06
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803516409016026681e-03	-8.548609699786848676e-04	3.905378165037122625e-05	-2.543126453000912658e-06
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693538585834516927e-03	-8.507905054740786408e-04	3.882152443276880413e-05	-2.461986673902859340e-06
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584355444494626938e-03	-8.467626263093635652e-04	3.860133363659348261e-05	-2.373634453359947882e-06
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475959682006586504e-03	-8.427768506113868241e-04	3.839439403801465212e-05	-2.276809975739314317e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368343874438197466e-03	-8.388327019886067512e-04	3.820199956258692544e-05	-2.170151107801439472e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261500332856819936e-03	-8.349297105213986494e-04	3.802567790935074132e-05	-2.052073104964623211e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134296179933087546e-03	-8.302997964725080098e-04	3.783786066211415855e-05	-1.892692162119627995e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.029123167265527765e-03	-8.264857278595067825e-04	3.770351469758905486e-05	-1.742734211263382954e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924695794317594993e-03	-8.227113537591653576e-04	3.759197626488241828e-05	-1.574525918969238328e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.821005202687338891e-03	-8.189762283809460044e-04	3.750589183789474742e-05	-1.385415469583735299e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697535590363451800e-03	-8.145452687825214828e-04	3.744086989344845318e-05	-1.126242137989707999e-06
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595431981048238843e-03	-8.108949534006015683e-04	3.742281791054323037e-05	-8.792025408197776376e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494033280295928558e-03	-8.072825013068950705e-04	3.744223281195048882e-05	-5.993719988216990335e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393328383836495758e-03	-8.037074907263832158e-04	3.750406280296084892e-05	-2.818884903486178698e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293305732432933633e-03	-8.001695049674262608e-04	3.761376301135247195e-05	7.859785534382326318e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174161146175206526e-03	-7.959722177415204944e-04	3.781803752338101841e-05	5.771780839463731485e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.075594079016258926e-03	-7.925142493788541777e-04	3.805717499169990084e-05	1.055842326349021756e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.977665896905137007e-03	-7.890920104838286759e-04	3.836841095033910904e-05	1.601151958546371214e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.860973731927257721e-03	-7.850319312899411593e-04	3.885055143682127039e-05	2.356620868681182534e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.764394851199771179e-03	-7.816869157665180335e-04	3.935634121532305299e-05	3.083504391500117624e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.668400371067905202e-03	-7.783763861973912353e-04	3.997052467914286381e-05	3.912306552754181888e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.553950135351638936e-03	-7.744487399712902519e-04	4.087127632425878508e-05	5.061437751448369882e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.459167471032449148e-03	-7.712127553043477812e-04	4.177899935071472184e-05	6.167872976433349754e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.364898050048299574e-03	-7.680100631299517470e-04	4.284955072152220762e-05	7.428996773181150262e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.252412520595527309e-03	-7.642102695065676465e-04	4.438220080230796444e-05	9.178539684522758074e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.159171455871873806e-03	-7.610795530867043744e-04	4.589529904976312951e-05	1.086161981453811367e-05
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.066345733238699647e-03	-7.579809865262707256e-04	4.765473240690235995e-05	1.278021687668036298e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.955435346226382834e-03	-7.542145504906290054e-04	5.013760096531208509e-05	1.534877958883687149e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.863312424704616783e-03	-7.502086642730931669e-04	5.250044683400609095e-05	1.692699168061102520e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.771620227796628616e-03	-7.452416989024069792e-04	5.503938433496635148e-05	1.785779871825144528e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.662425952802604578e-03	-7.381492068095685038e-04	5.820379271335105462e-05	1.829254010404908427e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.572308642095076061e-03	-7.313959262287870544e-04	6.086828781918082927e-05	1.819843254248871154e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.465430400220096893e-03	-7.224014783495096449e-04	6.402064959331663758e-05	1.766542832611484913e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377547201305796526e-03	-7.142476105390810912e-04	6.656723562931566186e-05	1.694778135152184639e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.290845454405599661e-03	-7.055671172300411473e-04	6.900747821760306168e-05	1.604367643393243565e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.188473899974538731e-03	-6.945396292758451761e-04	7.176580338999521058e-05	1.477569535186553936e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.104637472907886397e-03	-6.849068594932958623e-04	7.390337448620354919e-05	1.361194894931452585e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.005883797616298089e-03	-6.728913973490209879e-04	7.625917693440944166e-05	1.213281155241605717e-05
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.925183574782714083e-03	-6.625530822194525705e-04	7.804006850218597074e-05	1.086069258442948661e-05
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.830310089289996348e-03	-6.498202470404577068e-04	7.995315034596142754e-05	9.317027268910056572e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.752919152804258335e-03	-6.389825002888513232e-04	8.136020288218932708e-05	8.034729601956436184e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.662085424101714483e-03	-6.257582482913548374e-04	8.282581573944348984e-05	6.520231942697084283e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.588101777196232054e-03	-6.145931096375321012e-04	8.386540583520533704e-05	5.289313057716488810e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.501388303901128009e-03	-6.010658694099601683e-04	8.490100152929336719e-05	3.861300562401823020e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.430852186602496749e-03	-5.897166414826281958e-04	8.559389267147268917e-05	2.718231832612972264e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.348278797237026913e-03	-5.760430878461963956e-04	8.623003353606517997e-05	1.409243289130154452e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.281186094804856825e-03	-5.646287160008191426e-04	8.660513328455970105e-05	3.735074287017707158e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.202725960664953832e-03	-5.509386236794682618e-04	8.687936148500865357e-05	-8.005554360284809841e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.139038478711157744e-03	-5.395573670978082853e-04	8.696953608656272840e-05	-1.720794179155709707e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.064629215774895030e-03	-5.259576271898115532e-04	8.692228799282722342e-05	-2.755010820407712276e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.004282890607457165e-03	-5.146901133800638488e-04	8.676159032725716145e-05	-3.558968443924985940e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933835098864086690e-03	-5.012681422065633913e-04	8.643355547342949149e-05	-4.455474978068221328e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865503040179405502e-03	-4.879739809131090379e-04	8.596905374284746922e-05	-5.279391535312351986e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.810150369691979890e-03	-4.770066012726434704e-04	8.548592048394535814e-05	-5.912303029796486254e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745603941889379077e-03	-4.639935780873984269e-04	8.480038608221342829e-05	-6.609703295711191092e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693352565133883448e-03	-4.532824526964306360e-04	8.414807427957980961e-05	-7.141153233028017725e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632461047926289438e-03	-4.406003381783510755e-04	8.327682351912727408e-05	-7.721875210546601576e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573504747178796574e-03	-4.281155390976898456e-04	8.231801708748812910e-05	-8.243412003375896442e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.525822376199235638e-03	-4.178696557309636347e-04	8.145874472628193631e-05	-8.635120097547312114e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470303422347340322e-03	-4.057715183549122449e-04	8.036265176475224960e-05	-9.056452144749613641e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.416597792719628346e-03	-3.938953190451405218e-04	7.920341046492976637e-05	-9.427627481169948911e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373196439215802539e-03	-3.841723290332898794e-04	7.819458269737294129e-05	-9.700856242821649097e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.322700601945910222e-03	-3.727178930855662778e-04	7.693888797358054438e-05	-9.988057588175093592e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.281912119978654251e-03	-3.633528964368647890e-04	7.585941431531746659e-05	-1.019547863103202815e-05
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234477263325112683e-03	-3.523342037450097873e-04	7.452983174624679130e-05	-1.040854293612790987e-05
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.188649488896410290e-03	-3.415570622548988098e-04	7.316845883688668617e-05	-1.058507336623368606e-05
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144384931757381780e-03	-3.310231135796231966e-04	7.178073368553648575e-05	-1.072767185501726410e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108660547363936105e-03	-3.224313408700097121e-04	7.060783327021928743e-05	-1.082237936967861479e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067149247738424268e-03	-3.123452728838407464e-04	6.918462278245072550e-05	-1.090911502185694624e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027079096895376457e-03	-3.025035168458646909e-04	6.774839774228931565e-05	-1.096862582666004172e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.947578349346743263e-04	-2.944880869110038692e-04	6.654446029592994401e-05	-1.099894780149217773e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.572209785886756422e-04	-2.850918744051174434e-04	6.509449854319908433e-05	-1.101397787212953941e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.210077372205699095e-04	-2.759365657298609156e-04	6.364198838856406431e-05	-1.100749170774049288e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.860778280916804936e-04	-2.670202396727717293e-04	6.219010442345234682e-05	-1.098130560631277158e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.579214535802516875e-04	-2.597707899533752162e-04	6.098271520480731076e-05	-1.094564704740987835e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.252424451465406249e-04	-2.512861849470510341e-04	5.953916095086887110e-05	-1.088764666463719200e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.937370030731877345e-04	-2.430330614114212793e-04	5.810363975762868456e-05	-1.081446286003098015e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.633678416370109909e-04	-2.350082740217464120e-04	5.667833006621130290e-05	-1.072750699442897725e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.340985589709802649e-04	-2.272084447904797134e-04	5.526518853101689563e-05	-1.062809560861182809e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.105219868027725077e-04	-2.208778504492064660e-04	5.409813801531388838e-05	-1.053662808818241646e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.831773194239550411e-04	-2.134810496079577000e-04	5.271175258457100083e-05	-1.041752471807799382e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.568339301591064267e-04	-2.062986655517146746e-04	5.134204798242195420e-05	-1.028924059580143258e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.314585397529092490e-04	-1.993267501530647696e-04	4.999032363890261118e-05	-1.015279662154164616e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.070189193881021837e-04	-1.925611971029389795e-04	4.865768045309261304e-05	-1.000912334858199127e-05
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.834834794799351231e-04	-1.859978662819858168e-04	4.734513088534264536e-05	-9.859107420355910111e-06
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.645392608436449388e-04	-1.806798378303642186e-04	4.626729393933360322e-05	-9.729828329314530605e-06
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.425825938128032945e-04	-1.744762194201110287e-04	4.499370588472714961e-05	-9.570241025958285992e-06
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.214455442770298509e-04	-1.684627205713105740e-04	4.374232898909193235e-05	-9.406456332992637964e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.010997663325586840e-04	-1.626350129261679796e-04	4.251372084247463667e-05	-9.239136347413352934e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.815178364321143168e-04	-1.569887539090580614e-04	4.130832827181811978e-05	-9.068885159125536803e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.626730470912382236e-04	-1.515196035352109273e-04	4.012652050326668982e-05	-8.896265193897560269e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.445395281024862007e-04	-1.462232301227106676e-04	3.896858431773231893e-05	-8.721794807929805413e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.270922052884567081e-04	-1.410953124997208874e-04	3.783472954151419893e-05	-8.545950986472695922e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.103067069787689146e-04	-1.361315631376893136e-04	3.672510741424499085e-05	-8.369176508631570816e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968073637941846071e-04	-1.321174410382603380e-04	3.581898912754704825e-05	-8.221442472083703457e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.811744991264389847e-04	-1.274436454842919181e-04	3.475396605515705076e-05	-8.043984333391935066e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.661386098499397638e-04	-1.229220699460989343e-04	3.371326277777813484e-05	-7.866651529368479909e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.516780521636715109e-04	-1.185485800284997218e-04	3.269682626642114845e-05	-7.689765597975770182e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.377720735070067603e-04	-1.143191085107099942e-04	3.170454224985064609e-05	-7.513609548024258872e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.244004055765561424e-04	-1.102296378000746404e-04	3.073627203232116709e-05	-7.338449151872980963e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.115436060857349940e-04	-1.062762190055311956e-04	2.979183072775187739e-05	-7.164520133756469720e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.991827661109902354e-04	-1.024549576402942038e-04	2.887100877482022443e-05	-6.992040648845080744e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.872996631207318024e-04	-9.876203719031735476e-05	2.797356448115564351e-05	-6.821205016931513895e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.758766590374902563e-04	-9.519371038145429845e-05	2.709923067535620624e-05	-6.652188033450886355e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.648966874135611112e-04	-9.174629852970048389e-05	2.624772016412612929e-05	-6.485148196977619898e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.543433455309790738e-04	-8.841619933773834782e-05	2.541872088428599410e-05	-6.320224514483264326e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.442006716737676300e-04	-8.519987573543707018e-05	2.461190929156905084e-05	-6.157544324371327572e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.344533908530546738e-04	-8.209388563244570422e-05	2.382693901553553008e-05	-5.997214675019107287e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.250865896850898944e-04	-7.909484303949814040e-05	2.306345753590267130e-05	-5.839334625362738332e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.160860604786490706e-04	-7.619945699649020398e-05	2.232109419475359542e-05	-5.683985698940746683e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074379249211620254e-04	-7.340449083305730779e-05	2.159947429337432447e-05	-5.531242697304409095e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977761615451535410e-04	-7.026643723971229922e-05	2.078328464969166956e-05	-5.356414891496650985e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.898465599303801631e-04	-6.767837357980283292e-05	2.010527450027757169e-05	-5.209511997332280918e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.822288353088843352e-04	-6.518104155040394410e-05	1.944676414950588891e-05	-5.065373822733017166e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.749110810935032567e-04	-6.277152793320715958e-05	1.880735221388966062e-05	-4.924033597131679318e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.678818655436361271e-04	-6.044700722311596432e-05	1.818663380820846021e-05	-4.785515231450233638e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.611301524863030413e-04	-5.820472812666331320e-05	1.758420199213858449e-05	-4.649835236834657222e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.546452777224377332e-04	-5.604200644623800998e-05	1.699965013155796485e-05	-4.517004600051102211e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.484170439582760642e-04	-5.395623984017263450e-05	1.643257088327273736e-05	-4.387026992395860177e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.424355204750329463e-04	-5.194488117374101901e-05	1.588255889992456555e-05	-4.259902471365634304e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.357562888439441031e-04	-4.968907158626040255e-05	1.526190951605039650e-05	-4.115186043539091034e-06
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.302771873673046275e-04	-4.783058626167014532e-05	1.474749183781598472e-05	-3.994213083734264847e-06
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.250159129241285949e-04	-4.603895533761403206e-05	1.424886984127467186e-05	-3.876056265236615370e-06
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.199639658869575365e-04	-4.431191752846588009e-05	1.376564870625458617e-05	-3.760696924778924415e-06
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.151132591245112978e-04	-4.264730154091428145e-05	1.329743784876926179e-05	-3.648111068663982964e-06
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.104559262317006299e-04	-4.104298569768947719e-05	1.284385044039745472e-05	-3.538272506525751309e-06
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.052567565844179557e-04	-3.924476337344231798e-05	1.233263932707147214e-05	-3.413560625494134053e-06
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009929591416228124e-04	-3.776413631811296589e-05	1.190943513064047212e-05	-3.309571230574513725e-06
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.689963974551506231e-05	-3.633751436046171534e-05	1.149966505640647551e-05	-3.208228781897056755e-06
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.297013548807328814e-05	-3.496304094996293402e-05	1.110296493940622368e-05	-3.109496598216780492e-06
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.858416288512477180e-05	-3.342298713211151138e-05	1.065618910631877049e-05	-2.997557706605379105e-06
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.498785479694730030e-05	-3.215537987634711401e-05	1.028658679475787094e-05	-2.904349221769742055e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.153581629862923451e-05	-3.093438738792721638e-05	9.928941511503419894e-06	-2.813626410934963361e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.822240594073015172e-05	-2.975839046505760079e-05	9.582915956621912811e-06	-2.725346654838244578e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.452463421260424755e-05	-2.844114980480347103e-05	9.193462180346403199e-06	-2.625384057567161794e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.149305847640720314e-05	-2.735728455672372029e-05	8.871483081313792283e-06	-2.542249072725352547e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.858347795894903412e-05	-2.631357644334518216e-05	8.560096206659703567e-06	-2.461418725433023473e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.579108666776608389e-05	-2.530860918452444182e-05	8.258992022167527979e-06	-2.382847821357663066e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.267520538338848383e-05	-2.418327648464435153e-05	7.920294722604233833e-06	-2.293976708973634489e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.012100187887962959e-05	-2.325758472987492307e-05	7.640436640886844844e-06	-2.220144963549256269e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.766988751086094515e-05	-2.236642752397171181e-05	7.369923657306374462e-06	-2.148428242020517048e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.493507350281841685e-05	-2.136873884630126818e-05	7.065760146788929269e-06	-2.067370884782759392e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.269346083316970485e-05	-2.054821578205212547e-05	6.814536333168035368e-06	-2.000079602395934155e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.054247237487970905e-05	-1.975844663347632016e-05	6.571786875007557492e-06	-1.934758419512098468e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.814275126152310489e-05	-1.887444616817517218e-05	6.298943968215507406e-06	-1.860979949271812508e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.617594714342518336e-05	-1.814755347310616012e-05	6.073671651862515595e-06	-1.799772332128368178e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.428883032735153288e-05	-1.744803104767546402e-05	5.856071714701916111e-06	-1.740392276433687890e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.218363093653680038e-05	-1.666518271054927999e-05	5.611580335697333543e-06	-1.673366132859377082e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.045836678675284376e-05	-1.602158782181592971e-05	5.409786313123829517e-06	-1.617794231020428243e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.853383579890609645e-05	-1.530141232116541522e-05	5.183106152653423933e-06	-1.555091943405805906e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.695671303147440970e-05	-1.470940815187335001e-05	4.996054365296436820e-06	-1.503125406071445639e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.544365155139824874e-05	-1.413984537065813757e-05	4.815464589918208357e-06	-1.452755790018559572e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.375594658804186867e-05	-1.350261871419983712e-05	4.612666781304028494e-06	-1.395954262279378947e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.237299814228396201e-05	-1.297888636947750672e-05	4.445373681001093056e-06	-1.348903331133161019e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.083049735151395087e-05	-1.239299310334058162e-05	4.257545967716483874e-06	-1.295863050996208748e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.956659071740551709e-05	-1.191150359051604710e-05	4.102632930187734826e-06	-1.251942769709666079e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.815691666556591831e-05	-1.137292434816318916e-05	3.928737929717536874e-06	-1.202447974889738317e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.700189762623437343e-05	-1.093036239621660407e-05	3.785343498359798020e-06	-1.161476950484331794e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.571373069204063548e-05	-1.043537184205343274e-05	3.624408965278807874e-06	-1.115320564725462324e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.465831162305086370e-05	-1.002866625621264148e-05	3.491726023108109799e-06	-1.077124922088946943e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.364593591785542091e-05	-9.637540592527789958e-06	3.363727961287048640e-06	-1.040153409396227280e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.251692693204397140e-05	-9.200145554646724992e-06	3.220110532842570325e-06	-9.985209124584573205e-07
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.159195573628362947e-05	-8.840808749669995008e-06	3.101734447535067331e-06	-9.640836222294551879e-07
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.056045959222188438e-05	-8.438995685692584457e-06	2.968935534839338084e-06	-9.253158458947136419e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.957796261654771725e-05	-8.055158743395956060e-06	2.841637620727755166e-06	-8.880165274415356519e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.877306180629857195e-05	-7.739865170616287484e-06	2.736738641964827993e-06	-8.571763860986459031e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.787551834115119086e-05	-7.387350438284541858e-06	2.619088199595177561e-06	-8.224723757881014951e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.714024297397668802e-05	-7.097806667930026699e-06	2.522154480891795477e-06	-7.937855829975729671e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.632036648120449695e-05	-6.774109075013096890e-06	2.413454129757272228e-06	-7.615128531510097424e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.564873175786994232e-05	-6.508258176946276324e-06	2.323907376155519451e-06	-7.348422721706489393e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.489984138823344805e-05	-6.211071580967588980e-06	2.223505357362377452e-06	-7.048450189493052358e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.428638387945187238e-05	-5.967010931439005903e-06	2.140807195319512110e-06	-6.800608871269365207e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.360238327415052843e-05	-5.694201916369314210e-06	2.048097077976108289e-06	-6.521918416863590822e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.295097209715878233e-05	-5.433698077207954923e-06	1.959291356118557520e-06	-6.254104361187376409e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.241738914427050623e-05	-5.219790023972162902e-06	1.886160166130159917e-06	-6.032909283771618832e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.182247328112063343e-05	-4.980711057811508596e-06	1.804192169856902884e-06	-5.784265494040989849e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.133518184079611917e-05	-4.784406888283171465e-06	1.736700830792553985e-06	-5.578947614674129374e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.079189309737471786e-05	-4.565020577553434300e-06	1.661063881660349025e-06	-5.348199557830024606e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.027452489126388150e-05	-4.355569333210610395e-06	1.588637774266127735e-06	-5.126584302801607615e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.850773411792631399e-06	-4.183612550252448063e-06	1.529014945985527277e-06	-4.943643076826785859e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.378341555298899852e-06	-3.991451756867213230e-06	1.462208554086447823e-06	-4.738105079369908292e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	8.928479401467316831e-06	-3.808013954019257519e-06	1.398251908543259248e-06	-4.540767522235998870e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.560023685927665868e-06	-3.657427747156164375e-06	1.345610166512257690e-06	-4.377913812587185225e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.149257997866463086e-06	-3.489168619015486484e-06	1.286636796184266681e-06	-4.194998054591816942e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.758128638552258080e-06	-3.328561316631903153e-06	1.230189558910087474e-06	-4.019432820008174979e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.437796233056245910e-06	-3.196728791250184489e-06	1.183737439748229689e-06	-3.874588063632730154e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.080689825244543988e-06	-3.049437569914614097e-06	1.131706799093284264e-06	-3.711943661857458940e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.740662602581890643e-06	-2.908860449527101195e-06	1.081913481146725435e-06	-3.555879801888147094e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.462192755796424230e-06	-2.793480329079071505e-06	1.040943927854015523e-06	-3.427158036600676393e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.151766274130412969e-06	-2.664579076189757176e-06	9.950618545585283571e-07	-3.282654769645244253e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.856202533472189229e-06	-2.541565593529902503e-06	9.511608117644477963e-07	-3.144036823094053319e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.574785208865951528e-06	-2.424173893457713386e-06	9.091569449997523539e-07	-3.011075376550423816e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.344324426875304474e-06	-2.327835169616458261e-06	8.746037710154368355e-07	-2.901445176626820000e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	5.087427528762834167e-06	-2.220218587855693986e-06	8.359154873591942451e-07	-2.778414188856164764e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.842842037238197051e-06	-2.117528923110071131e-06	7.989058474411540501e-07	-2.660434712739573584e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.609974243390062661e-06	-2.019544024081130857e-06	7.635033223121729946e-07	-2.547308227234671151e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.388267916429408498e-06	-1.926051423513989061e-06	7.296402363699730030e-07	-2.438844751466697547e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.206714975984862679e-06	-1.849334528632669361e-06	7.017906846350903543e-07	-2.349447927743737765e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	4.004347071796798073e-06	-1.763648474174482239e-06	6.706159545298408598e-07	-2.249161899591123182e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.811685060790056304e-06	-1.681897520697518764e-06	6.408013192223518538e-07	-2.153032100902819858e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.628261467081723578e-06	-1.603902811853655622e-06	6.122884934173364401e-07	-2.060892880065054240e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.453640829826201909e-06	-1.529493476009406912e-06	5.850226079649818227e-07	-1.972586159985083912e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.310651793378825594e-06	-1.468442320112716564e-06	5.626037697439710958e-07	-1.899828212536499722e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.151276992228361544e-06	-1.400263234995114210e-06	5.375138908008605753e-07	-1.818236834880234744e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.999549320041851062e-06	-1.335223496821187263e-06	5.135239449375875142e-07	-1.740055225491019621e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.855107187710164190e-06	-1.273180396261069931e-06	4.905872316170916279e-07	-1.665147007932284908e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.717603018802762530e-06	-1.213995308688791805e-06	4.686586299655056644e-07	-1.593379618593958014e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.586705342611211613e-06	-1.157538832622694762e-06	4.476948550504026325e-07	-1.524626637071565752e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.462094013443870985e-06	-1.103687536395255233e-06	4.276539286742214997e-07	-1.458765830058883606e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.343468331312654777e-06	-1.052322493563748740e-06	4.084961013311594716e-07	-1.395679867396562464e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.246338421182471146e-06	-1.010187067609584489e-06	3.927493538090517271e-07	-1.343729114644702549e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.138084756713443238e-06	-9.631389726568868194e-07	3.751322969281629959e-07	-1.285499961654974878e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.035035657264602993e-06	-9.182659625847896870e-07	3.582938455791907918e-07	-1.229734944732819000e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.936937632301526118e-06	-8.754685204743570538e-07	3.421997960949594160e-07	-1.176332611938666104e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.843557697735992840e-06	-8.346514340353898174e-07	3.268183598227438413e-07	-1.125196636293846149e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.754670021925814527e-06	-7.957221420105255710e-07	3.121186194270078754e-07	-1.076233107655071343e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.670059395408791325e-06	-7.585954319146462664e-07	2.980709571171341735e-07	-1.029353250570633417e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.589516713847129241e-06	-7.231892522382114917e-07	2.846465142814112434e-07	-9.844708048612777966e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.512848588803556451e-06	-6.894246097039684791e-07	2.718183413646626908e-07	-9.415034603743302344e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.439871366124443825e-06	-6.572247014802335462e-07	2.595606829946632347e-07	-9.003715431655283900e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.370407952635180990e-06	-6.265176343238511572e-07	2.478486195275054966e-07	-8.609989362132497018e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.304287450911276958e-06	-5.972360974681801467e-07	2.366580218214943454e-07	-8.233128596025460985e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.241347855373287773e-06	-5.693145621260932277e-07	2.259658789606913560e-07	-7.872428858530254244e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.181439888595004316e-06	-5.426897347786406870e-07	2.157507704737550535e-07	-7.527217554987931055e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.124418206192939451e-06	-5.173007549636303035e-07	2.059917930383350695e-07	-7.196841920363186643e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.070143477193001737e-06	-4.930920928380032538e-07	1.966688340010574998e-07	-6.880687854416933834e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	1.018480497782395600e-06	-4.700097321178380509e-07	1.877623231433704290e-07	-6.578156474553177787e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.693063461217026687e-07	-4.480014984060579823e-07	1.792542631483399530e-07	-6.288678379581804595e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	9.225028290501599681e-07	-4.270164462524962270e-07	1.711272755949200617e-07	-6.011698910598164386e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	8.779558779021757789e-07	-4.070078869755222842e-07	1.633645459346536861e-07	-5.746694810015335864e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	8.355543942165350182e-07	-3.879316906575609906e-07	1.559496674648404317e-07	-5.493162674039235785e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.951950775902695827e-07	-3.697447843019415870e-07	1.488672609660877383e-07	-5.250617680201679594e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	7.514482488756950793e-07	-3.499948200865523549e-07	1.411617813621155616e-07	-4.986279247823894562e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	7.151461601022887458e-07	-3.335749855611072013e-07	1.347438789261803274e-07	-4.765730862273369292e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.805941245172910274e-07	-3.179213561067468766e-07	1.286144869494756585e-07	-4.554772935168208588e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	6.477061613158151407e-07	-3.029986949971519883e-07	1.227605825713936452e-07	-4.352996643504029973e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	6.164048138195897444e-07	-2.887726022549665256e-07	1.171702889969670786e-07	-4.160011723397914316e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.866146302481278696e-07	-2.752097152102199315e-07	1.118320125810421511e-07	-3.975438000080880581e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.582622669987983138e-07	-2.622801730970766815e-07	1.067344747863374848e-07	-3.798921507179264247e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.312759986703080641e-07	-2.499552950852035490e-07	1.018666319847573741e-07	-3.630118719721188060e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	5.020243898894568878e-07	-2.365739700528272298e-07	9.657172450772509199e-08	-3.446224311313605583e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.777522828692766869e-07	-2.254504560719636647e-07	9.216280115326226943e-08	-3.292853316010148580e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.546527071371923754e-07	-2.148466412427402795e-07	8.795328272845472450e-08	-3.146201410617829169e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.326672384944431568e-07	-2.047393435444048220e-07	8.393400676949237254e-08	-3.005983693383606958e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.117414298384393235e-07	-1.951056286442086853e-07	8.009637203220671140e-08	-2.871923247635569097e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.918264555644803720e-07	-1.859227835444599906e-07	7.643256708325830733e-08	-2.743753453296948966e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.702427393857767568e-07	-1.759524531406063460e-07	7.244837004831460722e-08	-2.604156692579143039e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	3.523331005550552918e-07	-1.676658596890960628e-07	6.913134439374948849e-08	-2.487765422404005412e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	3.352865618127709929e-07	-1.597681698964127274e-07	6.596451035821170715e-08	-2.376504038154474790e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.190631204181317147e-07	-1.522408988635600626e-07	6.294136242336405784e-08	-2.270150282334562172e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.014808448385081576e-07	-1.440686221139917582e-07	5.965426189764751334e-08	-2.154334388361796774e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.868925226776297856e-07	-1.372764745393839535e-07	5.691801709164535440e-08	-2.057785409966707520e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.730077829897199703e-07	-1.308034826139518056e-07	5.430598211231947147e-08	-1.965506898417191400e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.597928317989785163e-07	-1.246347311012525526e-07	5.181259482103823908e-08	-1.877313231832094834e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.454711215340174046e-07	-1.179380818761020953e-07	4.910178565944717076e-08	-1.781290501952977885e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.335889428315922144e-07	-1.123723011238701928e-07	4.684558517063432876e-08	-1.701252551477898867e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.222807406903478796e-07	-1.070681812800645199e-07	4.469212268110052294e-08	-1.624766052416495360e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.115175765439059007e-07	-1.020138473302834020e-07	4.263658678754549277e-08	-1.551676844147442054e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.998525740877855677e-07	-9.652772143935246554e-08	4.040195582938757902e-08	-1.472114040586248545e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.901750617167775211e-07	-9.196811780150997640e-08	3.854231982443174024e-08	-1.405804935811316701e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.809659185625750912e-07	-8.762278624861150989e-08	3.676764267382135390e-08	-1.342445657526904331e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.709836528992373076e-07	-8.290702358886329362e-08	3.483824556465188199e-08	-1.273484827130872677e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.627005310510756780e-07	-7.898884076806885203e-08	3.323248924383999657e-08	-1.216023420042514891e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.548189460920801783e-07	-7.525457508686634033e-08	3.170028496720552546e-08	-1.161121618227912608e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	1.462782515430207972e-07	-7.120103597880950048e-08	3.003498849764258348e-08	-1.101367084647597602e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	1.391913571274299296e-07	-6.783325050914279896e-08	2.864912267210829863e-08	-1.051582555980709749e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	1.315094767548035756e-07	-6.417873644161549352e-08	2.714259191911206847e-08	-9.974071895331088485e-09
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	1.251363008314121966e-07	-6.114209478271711620e-08	2.588907228588594886e-08	-9.522717084001264314e-09
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	1.190726346523259396e-07	-5.824791498394965464e-08	2.469317142444464281e-08	-9.091522723020080434e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	1.125012683880752672e-07	-5.510698094656301635e-08	2.339343268879033989e-08	-8.622327061501243555e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	1.070477678188149531e-07	-5.249789751539262359e-08	2.231178681713957247e-08	-8.231499218821253770e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	1.011373859017848075e-07	-4.966658982873958529e-08	2.113623315827472989e-08	-7.806263450868591911e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	9.623476425124566081e-08	-4.731368197592672863e-08	2.015833353795546002e-08	-7.452015448858785516e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	9.157008429920600336e-08	-4.507151430517460754e-08	1.922544744417172474e-08	-7.113658452873429760e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	8.651388963405344511e-08	-4.263878464214266482e-08	1.821151219474386070e-08	-6.745566980415515250e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	8.231802802788053149e-08	-4.061810805230294264e-08	1.736782899144893985e-08	-6.439008571044589028e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	7.777166244816447856e-08	-3.842499727272223941e-08	1.645114388669768911e-08	-6.105486795590561119e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	7.400076281611318636e-08	-3.660248248035697747e-08	1.568870361330753003e-08	-5.827681528765962200e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	6.991394845163530382e-08	-3.462498103027467601e-08	1.486017653455873123e-08	-5.525492782232321511e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	6.652213960375179003e-08	-3.298268963615692345e-08	1.417075874704887765e-08	-5.273863312366428783e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	6.284654690304002412e-08	-3.120062568013201246e-08	1.342167300208837065e-08	-5.000154248200718857e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.979818760723573007e-08	-2.971964108834351029e-08	1.279872477736269801e-08	-4.772188153401732364e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.649512124635819549e-08	-2.811249741076355564e-08	1.212193738634492480e-08	-4.524225163361030195e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.375377963267415897e-08	-2.677788403072979885e-08	1.155882198766545889e-08	-4.317777927420523323e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	5.078245870954472792e-08	-2.533005856390773222e-08	1.094691344012230053e-08	-4.093261889342021591e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	4.831812524434291907e-08	-2.412698479799900712e-08	1.043807053358536743e-08	-3.906295215045629690e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	4.564852876121480738e-08	-2.282115627432748175e-08	9.885393281655086304e-09	-3.702928392060980690e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	4.343331590656272756e-08	-2.173668163037699943e-08	9.425636767197839666e-09	-3.533623768474504505e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	4.103169000167620561e-08	-2.056053048822860993e-08	8.925982138429740133e-09	-3.349539619601140910e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	3.876295797932956474e-08	-1.944768449924035060e-08	8.452697994255033119e-09	-3.174953019791023874e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	3.688177375540743732e-08	-1.852279855870313876e-08	8.059235923378754868e-09	-3.029570195605825481e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	3.484329590239422771e-08	-1.751933338300731468e-08	7.631815570892259597e-09	-2.871482814714880275e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.315116925318732084e-08	-1.668629800140499971e-08	7.276184773665310855e-09	-2.739911136658951759e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.131723204135274698e-08	-1.578266771924055662e-08	6.889821459051706896e-09	-2.596859714821456929e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.958557247137800438e-08	-1.492731676935308767e-08	6.524013431399787987e-09	-2.461178414607398622e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.814952032944350869e-08	-1.421661954453388911e-08	6.219892723343115620e-09	-2.348219362844317639e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.659262408977700012e-08	-1.344595525064229902e-08	5.889421217997490628e-09	-2.225431904306288230e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.530031883465380262e-08	-1.280621348275847650e-08	5.614488580346259870e-09	-2.123253707056047519e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	2.390045917052934784e-08	-1.211193379981652135e-08	5.315946890920025879e-09	-2.012148462938608850e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.257892605162592968e-08	-1.145467313399234441e-08	5.033354827761609975e-09	-1.906773302523951636e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	2.148246442052287298e-08	-1.090887735211688428e-08	4.798345932638896349e-09	-1.819077630078018308e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	2.029330841492839735e-08	-1.031726696366291663e-08	4.542920898104185727e-09	-1.723779339430851321e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	1.916979855167113652e-08	-9.757700284106410277e-09	4.301003175434017236e-09	-1.633439492110773327e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	1.823861831801727206e-08	-9.292532531158819100e-09	4.099998644994575318e-09	-1.558221684086542776e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	1.722997181724116742e-08	-8.787744375657320565e-09	3.881757149507628149e-09	-1.476445454022858907e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	1.627620619329759291e-08	-8.310698597619844679e-09	3.674925704508450445e-09	-1.398960344081110578e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	1.548450445696472614e-08	-7.914766778321406193e-09	3.502872377521980893e-09	-1.334498966055471847e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	1.462725552072412146e-08	-7.484961661729468110e-09	3.316129451169558562e-09	-1.264408053515319885e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	1.381819837054532635e-08	-7.078023240519069779e-09	3.139428009977663860e-09	-1.197939625622082406e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	1.305345940654506695e-08	-6.693337739857556429e-09	2.972026301254183841e-09	-1.134956418420193550e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	1.241831260218221444e-08	-6.374246437022434189e-09	2.832717865687216708e-09	-1.082578478647764064e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	1.173023954390706296e-08	-6.028056491277528596e-09	2.681464580569240980e-09	-1.025646599767783541e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	1.108114560726784066e-08	-5.700147261309211226e-09	2.538406381738022406e-09	-9.716491873580340928e-10
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	1.046806009665373427e-08	-5.389965124449695605e-09	2.402965176719742551e-09	-9.204707746567359336e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	9.958739048149537815e-09	-5.132751441199243026e-09	2.290235965437708266e-09	-8.779201291116727118e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	9.406531769633267417e-09	-4.853931417864319877e-09	2.167768051915386804e-09	-8.316929019288000483e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.885582413437440047e-09	-4.589867752047024791e-09	2.051938869413435868e-09	-7.878538069085540515e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	8.394019093408505466e-09	-4.339841452155594859e-09	1.942370512984142755e-09	-7.462860529910577947e-10
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	7.929089382722193591e-09	-4.103664084460296675e-09	1.838528637772166036e-09	-7.069200373295582836e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	7.489195119942844222e-09	-3.880646908361903547e-09	1.740088403800369285e-09	-6.696459890953475975e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	7.124590922564085432e-09	-3.695313808020517034e-09	1.658314408642408467e-09	-6.386249508417789434e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	6.730321471119010048e-09	-3.493893777953358403e-09	1.569669902024261907e-09	-6.048824005336503235e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	6.357814655897052708e-09	-3.303444074824697655e-09	1.485735374508512290e-09	-5.729137687389469040e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	6.005088439990155796e-09	-3.123753511808593408e-09	1.406119403351834809e-09	-5.426595108314322739e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	5.671770917103566403e-09	-2.953884079524260426e-09	1.330726207723055999e-09	-5.139990993315742748e-10
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	5.357673955753304395e-09	-2.792843367218646512e-09	1.259493971682963543e-09	-4.868085441054805045e-10
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	5.097419312507325460e-09	-2.658984680958860338e-09	1.200340277379452755e-09	-4.641792450942905672e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	4.814855455265113637e-09	-2.514102810388208000e-09	1.136011449733967275e-09	-4.396201018983351054e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	4.547373822432409627e-09	-2.377380226266239793e-09	1.075010928769711940e-09	-4.163780411170111222e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	4.295120239291788831e-09	-2.247875791413601580e-09	1.017344316871229178e-09	-3.943390950257651313e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	4.057500946875280146e-09	-2.125068157432534835e-09	9.628800372887348660e-10	-3.734287768132265807e-10
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	3.832811415529443898e-09	-2.009058813105421682e-09	9.112804139306854950e-10	-3.536309392766426495e-10
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	3.619832949109785753e-09	-1.899729881908667872e-09	8.622994177727452817e-10	-3.349100326934665588e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	3.418697158528586266e-09	-1.796326057742979346e-09	8.159449774167889096e-10	-3.171733272005625700e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	3.229429105065841227e-09	-1.698169814509271630e-09	7.722050691202469146e-10	-3.003361319857121966e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	3.050789363059151731e-09	-1.605283667624451508e-09	7.308299316955251927e-10	-2.843805684140396942e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	2.881377384478779087e-09	-1.517793850494384319e-09	6.915399487415061751e-10	-2.692989753898116808e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	2.721038306313358646e-09	-1.435227847141963135e-09	6.542925463761757182e-10	-2.550283763507486616e-10
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	2.570128685560138514e-09	-1.356873226990835224e-09	6.191425034110897371e-10	-2.414838560201534081e-10
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	2.428047113790890842e-09	-1.282544249512000361e-09	5.859622096913300399e-10	-2.286317687100976972e-10
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	2.293451321515902629e-09	-1.212464029600586051e-09	5.544830537554693323e-10	-2.164783015059020405e-10
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	2.165732157777119434e-09	-1.146499907363550946e-09	5.245776134711945418e-10	-2.049959209135257186e-10
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	2.045300100762265122e-09	-1.084021726283161731e-09	4.963147496261463955e-10	-1.941098712060296739e-10
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	1.932185513192393331e-09	-1.024612194362547527e-09	4.696900641821991383e-10	-1.837666978055102403e-10
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	1.825322893398872017e-09	-9.684516872815693323e-10	4.444879123513842219e-10	-1.739722142984791993e-10
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	1.723740947757675464e-09	-9.156834900425737679e-10	4.205113364945604568e-10	-1.647288238723618721e-10
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	1.627631899469745256e-09	-8.658746607179428367e-10	3.977899036910314716e-10	-1.559827952767493313e-10
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	1.537415296266605507e-09	-8.184860020076148064e-10	3.763974268153441371e-10	-1.476702989893446636e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	1.452528727224761561e-09	-7.735113849729078876e-10	3.562161489838411354e-10	-1.397813744066144200e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	1.371915154192911584e-09	-7.312154781578321839e-10	3.370319003955279999e-10	-1.323334734458930066e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	1.295306157701924757e-09	-6.914683102479213434e-10	3.187857900428852351e-10	-1.253046884918847492e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	1.223212937248521236e-09	-6.537497585994110739e-10	3.015724218575539549e-10	-1.186342051574432047e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	1.155673552937676003e-09	-6.177976606116164095e-10	2.853930101605539493e-10	-1.122878368743622697e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.091797192599662802e-09	-5.838523574981958280e-10	2.700654260764669156e-10	-1.062831254206314822e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	1.023484591046100828e-09	-5.482257956618001817e-10	2.536690883129983243e-10	-9.994425400072134618e-11
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	9.663030923059474982e-10	-5.184102277353040382e-10	2.399194878534559060e-10	-9.462885283888078198e-11
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.128523093487352250e-10	-4.899280391765708981e-10	2.270206277092419650e-10	-8.956506723198017549e-11
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	8.625450390647352280e-10	-4.629086998806049119e-10	2.148503271293584088e-10	-8.476093020958264234e-11
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	8.145560907592874705e-10	-4.376128062155227157e-10	2.032390204872735815e-10	-8.023826015471732493e-11
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	7.688959357459880676e-10	-4.138736388030998157e-10	1.921852859805647358e-10	-7.597431728056883412e-11
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	7.261010352151231704e-10	-3.912562739564375242e-10	1.817935329275049513e-10	-7.191842639116090800e-11
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	6.813007032837109181e-10	-3.670154874028353835e-10	1.708729010512453007e-10	-6.758431618909913396e-11
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	6.435962835175908319e-10	-3.468382329044729134e-10	1.616734410925398859e-10	-6.396245741580571038e-11
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	6.074943999568566318e-10	-3.280213000598623074e-10	1.528695945015565920e-10	-6.056093213873937600e-11
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	5.734636080666201620e-10	-3.101973840710467119e-10	1.445539739279357029e-10	-5.733650399254542629e-11
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	5.418342972740327072e-10	-2.930760765695968484e-10	1.367909416968195012e-10	-5.425439662548262192e-11
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	5.084386975183432392e-10	-2.748825740239278903e-10	1.285748068536475201e-10	-5.097787942996086804e-11
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	4.800077897026023673e-10	-2.599105131690027858e-10	1.215873165431911732e-10	-4.825871350980973568e-11
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	4.529645355137719528e-10	-2.458582122637982822e-10	1.149375109078364122e-10	-4.569537827783935857e-11
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	4.278097816591907154e-10	-2.323687077632214611e-10	1.087262731868546165e-10	-4.324597523248811544e-11
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	4.043869629345908710e-10	-2.194394582955526710e-10	1.029188851038889875e-10	-4.090775646695717644e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	3.792795372592594894e-10	-2.059016863686006364e-10	9.669473463866378269e-11	-3.844442240327265493e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	3.578552106733656085e-10	-1.947906631544882660e-10	9.139135934249043281e-11	-3.640359695638226263e-11
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	3.377654883613998562e-10	-1.842105203780447197e-10	8.640465755337952606e-11	-3.446292536609112526e-11
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	3.170189600557092976e-10	-1.727190769178769945e-10	8.122476090948397171e-11	-3.237197410205322322e-11
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	2.996391110753174533e-10	-1.631122833946791729e-10	7.687831547670590627e-11	-3.062054275438627209e-11
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	2.827739321908370471e-10	-1.542714913688889122e-10	7.267188119082223058e-11	-2.898981476163507681e-11
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	2.667312290460083265e-10	-1.459757240393826730e-10	6.866890723724242057e-11	-2.745298179009917015e-11
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	2.502044315682425314e-10	-1.369392924553360432e-10	6.452016218273392027e-11	-2.579398219813458854e-11
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	2.366132859955405864e-10	-1.292495614630378367e-10	6.109264970292330195e-11	-2.438897073320824130e-11
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	2.234680857361214474e-10	-1.221467602685415784e-10	5.778456413831368871e-11	-2.307823181468008715e-11
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	2.091812627713140876e-10	-1.148176936433647987e-10	5.419805427575823353e-11	-2.170988527079918688e-11
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	1.974434141137039225e-10	-1.085675081311374167e-10	5.123846888314543291e-11	-2.054930069304114892e-11
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	1.854466918239112840e-10	-1.017135127374422193e-10	4.819125357427466712e-11	-1.929103179444024756e-11
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	1.753009588349601448e-10	-9.603557242775175635e-11	4.561395114757295453e-11	-1.824330028811543590e-11
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	1.653170736454725430e-10	-9.088463226753993588e-11	4.309001279168401492e-11	-1.727685474802096004e-11
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	1.547331745552020522e-10	-8.543377799919823495e-11	4.041086979819814590e-11	-1.625201067018419357e-11
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	1.462841620679029169e-10	-8.065276717499609618e-11	3.825303508156020013e-11	-1.536719555592427325e-11
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	1.384289401734634088e-10	-7.606755626812224617e-11	3.623834634340602563e-11	-1.452212362762429107e-11
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	1.297282093259676529e-10	-7.141642431519560956e-11	3.401863795087811660e-11	-1.365010110236856665e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.222145873214338320e-10	-6.764979810256546522e-11	3.210815027514951170e-11	-1.293405909179627129e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.145580045980099406e-10	-6.349746778806535329e-11	3.014713384558541987e-11	-1.215495127609819288e-11
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	1.084590755194825128e-10	-5.985655618952009641e-11	2.857030247736287914e-11	-1.148220849805964163e-11
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	1.018078166469772881e-10	-5.610437146172465874e-11	2.685551760741078753e-11	-1.078126773356508493e-11
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	9.589258538202225449e-11	-5.315361588278693560e-11	2.534221140354703782e-11	-1.021657592611511837e-11
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	9.035715822095965130e-11	-5.033706340832495443e-11	2.392233999258527257e-11	-9.678713533068707919e-12
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	8.491313847870658071e-11	-4.712699009444590928e-11	2.250794894067303315e-11	-9.080673258579973088e-12
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	8.042299555821330650e-11	-4.440590434960611433e-11	2.133660272934754512e-11	-8.575405153062390383e-12
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	7.528557956020386268e-11	-4.173131437022280692e-11	2.000997225773586972e-11	-8.064855889104746219e-12
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	7.083316092656781502e-11	-3.957667067609297581e-11	1.886462544803145510e-11	-7.647110730603414498e-12
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	6.643614044116625909e-11	-3.712136207291272812e-11	1.772035000796510924e-11	-7.182644605268479331e-12
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	6.299391126134233412e-11	-3.493814387660310815e-11	1.681366496209905016e-11	-6.777674147342203776e-12
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	5.912523501130788466e-11	-3.274768547037990466e-11	1.580218710533732684e-11	-6.363348958342153375e-12
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	5.559434819192458612e-11	-3.107482830781629558e-11	1.488940372018315329e-11	-6.035956030643849471e-12
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	5.197485940516828565e-11	-2.923758252629025327e-11	1.394831578513143140e-11	-5.680433464960902954e-12
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	4.895584209040104593e-11	-2.730893571315794918e-11	1.314805631158872152e-11	-5.320852784541321043e-12
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	4.640680603350327934e-11	-2.570803492054677935e-11	1.247203773829749636e-11	-5.021301035009634041e-12
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	4.334306064054588466e-11	-2.421165222612141397e-11	1.167339635119443046e-11	-4.728635562119604149e-12
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	4.070989893350932957e-11	-2.299759417318888112e-11	1.098881451730732904e-11	-4.488085578771195156e-12
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	3.824995432635928623e-11	-2.153178170608141241e-11	1.033684625930844456e-11	-4.210164952743392904e-12
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	3.635113820519890155e-11	-2.021818938905418145e-11	9.826252705272248894e-12	-3.966365894473870726e-12
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	3.408607038948837801e-11	-1.896659937123306718e-11	9.227104214187900956e-12	-3.725661258322730255e-12
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	3.170471831181362313e-11	-1.793339543021619214e-11	8.606350121961407402e-12	-3.517421882276026518e-12
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	2.987023065732720950e-11	-1.698202516456988188e-11	8.122285493203043522e-12	-3.331738101421558161e-12
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	2.822796590100882207e-11	-1.580945523712188238e-11	7.677080099686455630e-12	-3.113710591252887342e-12
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	2.679148189214415379e-11	-1.486296241343730518e-11	7.289581595157260440e-12	-2.935608357094678945e-12
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	2.494329978022239109e-11	-1.404053420265964149e-11	6.804076834905142512e-12	-2.769953999830134960e-12
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	2.319200758497263089e-11	-1.327877315304870599e-11	6.344252592318926079e-12	-2.615479909043965921e-12
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	2.200721951288967530e-11	-1.248675907976911736e-11	6.023276138132546337e-12	-2.465964170550544304e-12
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	2.085583481825812415e-11	-1.159129084433535656e-11	5.706329610977759228e-12	-2.300150744696157168e-12
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	1.949806032997008039e-11	-1.090490204159180125e-11	5.344586938864596583e-12	-2.164518980604581591e-12
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	1.820289736622643009e-11	-1.041844532970506919e-11	5.005043185728136385e-12	-2.062308469283315863e-12
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	1.703137183423903007e-11	-9.792585678831342175e-12	4.691342245060216895e-12	-1.939308164436793213e-12
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	1.618412548422124169e-11	-9.066521724637806579e-12	4.454690645072392847e-12	-1.805547692086483038e-12
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	1.537047029447954624e-11	-8.517283688398896063e-12	4.231932570428659445e-12	-1.701273808328440787e-12
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	1.422729597364671260e-11	-8.091614010088022502e-12	3.930450682032149623e-12	-1.611326517052416741e-12
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	1.318833554438261866e-11	-7.673791817037906778e-12	3.655274650651953520e-12	-1.524271464521813153e-12
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	1.251228349071691759e-11	-7.116319842704975864e-12	3.466329891404383943e-12	-1.420468696966237113e-12
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.198246479687051862e-11	-6.630239290460272841e-12	3.316174387165753706e-12	-1.330982076282451083e-12
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.115639208778629363e-11	-6.262858364531127956e-12	3.094905028005460329e-12	-1.255860523437075718e-12
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	1.025608022067293762e-11	-5.987977668631279553e-12	2.857900315754040024e-12	-1.194568349768345085e-12
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	9.642179112217185726e-12	-5.601789126665490201e-12	2.689544745496093031e-12	-1.119668826856189399e-12
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	9.287296245459779369e-12	-5.190426001007072040e-12	2.585671551959623096e-12	-1.045086040476987964e-12
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	8.761643234925664962e-12	-4.838514381171625903e-12	2.440043457921999344e-12	-9.774164601258834653e-13
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	8.028655501154436839e-12	-4.642244987130738446e-12	2.246751409404451345e-12	-9.319671177384637995e-13
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	7.426929776017921284e-12	-4.410183232147812207e-12	2.085707003949979165e-12	-8.826657876022169923e-13
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	7.121963987020952119e-12	-4.047704905499741948e-12	1.995838339441131531e-12	-8.166424545151492607e-13
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	6.857976994624149676e-12	-3.749570334941671264e-12	1.918261713969530914e-12	-7.621239014862898957e-13
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	6.327631806145633275e-12	-3.574193534946542081e-12	1.776367155943851900e-12	-7.235689637402717251e-13
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	5.757284889357521989e-12	-3.450421839153076030e-12	1.625950408155450109e-12	-6.928672495368863773e-13
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	5.451553974516004024e-12	-3.205905057710715126e-12	1.539452217107832153e-12	-6.463036919169495815e-13
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	5.291917270551574101e-12	-2.905499299742821236e-12	1.488405689542382089e-12	-5.928421725688724273e-13
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	4.955717119712317574e-12	-2.728495727254691888e-12	1.395682117287703386e-12	-5.572035340948220613e-13
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	4.519344458056218696e-12	-2.667413604097590120e-12	1.280935015554649908e-12	-5.393785948657025288e-13
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	4.164033226288569905e-12	-2.542654990669432512e-12	1.185099518377435907e-12	-5.120483976726596025e-13
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	4.056181723763873465e-12	-2.299022892858684099e-12	1.149265567301842296e-12	-4.687538297880713455e-13
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	3.914386134718488097e-12	-2.093571382332201975e-12	1.105616373717891271e-12	-4.314078959620341584e-13
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	3.546986867357460851e-12	-2.032850479140200563e-12	1.008029713899737355e-12	-4.148333367317795013e-13
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	3.183816580325245098e-12	-1.986265234872168216e-12	9.120836468406583448e-13	-4.006435136745121114e-13
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	3.066489576748950570e-12	-1.816691406689296328e-12	8.761332878143711462e-13	-3.695688531415113043e-13
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	3.031924281702426716e-12	-1.615239994908491377e-12	8.605140138592976910e-13	-3.344786218234159857e-13
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	2.807078148546824138e-12	-1.535024735075265805e-12	7.989584711867754177e-13	-3.169595306394641457e-13
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	2.469540627271944402e-12	-1.531256995266369648e-12	7.104508757385743089e-13	-3.105855697171136915e-13
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	2.305943623935573486e-12	-1.460885200076816426e-12	6.654174409217092847e-13	-2.956375635215180712e-13
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	2.308814463995195888e-12	-1.286838713137490954e-12	6.606206900913206394e-13	-2.656445583867506752e-13
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	2.248552592024698979e-12	-1.159392247250974949e-12	6.405349862600332895e-13	-2.426680675584840020e-13
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	1.985403135480152773e-12	-1.156897595858650062e-12	5.710392447644463726e-13	-2.378391217450906106e-13
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	1.743023173886809164e-12	-1.151948823073521074e-12	5.070386711121919207e-13	-2.328574198032244299e-13
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	1.720299693542667740e-12	-1.031258870168423852e-12	4.972982817736709901e-13	-2.114761003994550740e-13
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	1.750913329204743795e-12	-8.887382968468481255e-13	5.007853245631065225e-13	-1.872410825270934182e-13
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	1.599301160597170688e-12	-8.575634504061041859e-13	4.594740355865261326e-13	-1.793296701087303274e-13
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	1.353420732576831348e-12	-8.871737887958093383e-13	3.951824836199131040e-13	-1.803671878457697607e-13
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	1.262230258726294321e-12	-8.355859698669959137e-13	3.694523952786356027e-13	-1.697724411917663569e-13
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	1.323350762661213227e-12	-7.038364673426548170e-13	3.815679578148197724e-13	-1.477384926501905969e-13
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	1.293141263683943048e-12	-6.302454813064211313e-13	3.710547515661491929e-13	-1.343979868462871109e-13
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	1.089481948576674029e-12	-6.611158390646083264e-13	3.176024484384074849e-13	-1.364483175819444397e-13
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	9.249345460446601849e-13	-6.662957887106564655e-13	2.739009645700888768e-13	-1.345694637989409604e-13
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	9.743057228015078887e-13	-5.635290682763528578e-13	2.839669213256207976e-13	-1.172684172620602138e-13
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	1.019108708554004914e-12	-4.681306319619080731e-13	2.928946131368015554e-13	-1.012327348240425505e-13
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	8.829822000740146890e-13	-4.804901582001895623e-13	2.566223880932979056e-13	-1.012047091514862390e-13
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	7.032566372941368912e-13	-5.217614547311102219e-13	2.096383369930233834e-13	-1.055068099532893906e-13
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	6.874153910283854279e-13	-4.730411678390615343e-13	2.039742923742518430e-13	-9.656755234746280822e-14
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	7.733296203426916183e-13	-3.697453185918102285e-13	2.239098041832951883e-13	-7.967335544261287596e-14
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	7.432864327034765118e-13	-3.363380763584249494e-13	2.146329859448952212e-13	-7.329778289449211548e-14
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	5.762228439740533276e-13	-3.845871214250375612e-13	1.709266079539593911e-13	-7.914173353953826198e-14
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	4.786792400469414108e-13	-3.958268853713520325e-13	1.449717459040041485e-13	-7.949490530490518234e-14
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	5.589445403195240124e-13	-3.033130736874355747e-13	1.639383945254028250e-13	-6.428435809811849687e-14
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	6.045557623304537009e-13	-2.381962107682442949e-13	1.742179497093071968e-13	-5.343938491655406085e-14
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	4.856573481599503160e-13	-2.700712833439579523e-13	1.427847427740710789e-13	-5.722980678530975290e-14
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	3.499015807313014198e-13	-3.138283770892820351e-13	1.072257647751648348e-13	-6.282366462569883580e-14
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	3.699434514954162381e-13	-2.700194160271235357e-13	1.114475753150114287e-13	-5.524883276122599079e-14
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	4.620503213684544840e-13	-1.867979824545237499e-13	1.340193192123714492e-13	-4.181041047492827680e-14
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	4.226155881658851368e-13	-1.783086712433901129e-13	1.228544700805866647e-13	-3.969159805319414224e-14
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	2.826112528537692854e-13	-2.327236012639976093e-13	8.618136752366931240e-14	-4.721909626987252001e-14
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	2.365204193412307510e-13	-2.345139743491010977e-13	7.370360514485771261e-14	-4.674973503101474172e-14


==> pde_runs/ss_100Td_nr64_lmax1_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	5.783399144836265382e-02	-1.774499994496942174e-04
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	5.783001688475063184e-02	-5.794867973580497458e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	5.782410594452093433e-02	-9.746211697495230910e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	5.781781317856161950e-02	-1.358781813309771404e-03
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	5.781163834645938748e-02	-1.732577221213506182e-03
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	5.780578010115657028e-02	-2.096305117199675442e-03
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	5.780031267099442621e-02	-2.449368352028126646e-03
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	5.779523377924282446e-02	-2.792986068349864737e-03
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	5.779056459060522705e-02	-3.126355255703903296e-03
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	5.778633456127690859e-02	-3.447506945944573895e-03
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	5.778251482546901269e-02	-3.758589133831603899e-03
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	5.777906389750687294e-02	-4.061503250801039820e-03
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	5.777587806875088272e-02	-4.352805903268291282e-03
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	5.777279173098592846e-02	-4.632976252013156458e-03
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	5.776963655839640471e-02	-4.905660388389067490e-03
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	5.776632342863950026e-02	-5.169314555298754402e-03
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	5.776278415392008952e-02	-5.422623231976961625e-03
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	5.775892439629226605e-02	-5.667339608528776385e-03
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	5.775467989609461839e-02	-5.903587479544893449e-03
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	5.774998437321512967e-02	-6.131493644150914045e-03
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	5.774473288156927592e-02	-6.351254118802131081e-03
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	5.773885628717438656e-02	-6.561858665277180841e-03
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	5.773219252349284097e-02	-6.765940599011139971e-03
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	5.772473564461211293e-02	-6.961288409937564300e-03
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	5.771637479475318078e-02	-7.149236842220854475e-03
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	5.770704237499378608e-02	-7.329900341398740311e-03
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	5.769673842531017338e-02	-7.502417392538480827e-03
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	5.768528874773187765e-02	-7.668848609930789713e-03
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	5.767277090361959402e-02	-7.827391260504875867e-03
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	5.765899344443011637e-02	-7.979955327394164244e-03
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	5.764406069296228868e-02	-8.125036068455113517e-03
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	5.762785221537789632e-02	-8.263699650258150495e-03
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	5.761032423215973336e-02	-8.396122477471264570e-03
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	5.759154275638916909e-02	-8.521790577331572747e-03
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	5.757126133410437469e-02	-8.642240757504866810e-03
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	5.754966481897428460e-02	-8.756291740579883257e-03
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	5.752661097451280264e-02	-8.864743509464000082e-03
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	5.750206639680674470e-02	-8.967710771303327028e-03
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	5.747599907716813977e-02	-9.065299817488280815e-03
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	5.744837826478611797e-02	-9.157609268497537286e-03
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	5.741933630901521063e-02	-9.244290154246069535e-03
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	5.738871686307412540e-02	-9.325980245666578433e-03
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	5.735633742521280276e-02	-9.403204547070016101e-03
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	5.732253046995529344e-02	-9.475275347272178045e-03
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	5.728730999106195626e-02	-9.542389693858968625e-03
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	5.725029673826016741e-02	-9.605363983355621332e-03
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	5.721166381701041359e-02	-9.663936558384930015e-03
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	5.717161381777269291e-02	-9.717938096461190348e-03
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	5.712994151250891384e-02	-9.767775623806550928e-03
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	5.708663812106840735e-02	-9.813535879786948121e-03
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	5.704169481647668183e-02	-9.855301201507109948e-03
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	5.699510272568929226e-02	-9.893149825084148960e-03
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	5.694685301335633554e-02	-9.927156355366612353e-03
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	5.689719859512304412e-02	-9.957266923998585317e-03
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	5.684591062078946794e-02	-9.983776905349142639e-03
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	5.679300100636267001e-02	-1.000679845346107155e-02
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	5.673738251845684977e-02	-1.002679571431389430e-02
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	5.668179890387407133e-02	-1.004294886365471665e-02
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	5.662493881775840926e-02	-1.005593280177684290e-02
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	5.656682962408519227e-02	-1.006588465766383549e-02
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	5.650449923751532655e-02	-1.007321328904756466e-02
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.644390996101002894e-02	-1.007734966728915903e-02
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.637902949944005593e-02	-1.007883823101248313e-02
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.631288266167282924e-02	-1.007752993689613533e-02
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.624873159568365144e-02	-1.007379647122404881e-02
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.618018463434521631e-02	-1.006737727090315990e-02
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.611044365980633747e-02	-1.005850831778296040e-02
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.603953883069768410e-02	-1.004730031969647795e-02
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.596750715076319327e-02	-1.003386308033140870e-02
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.589438443322824329e-02	-1.001830161072029060e-02
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.581664680650551269e-02	-9.999829966139186024e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.574139544142135694e-02	-9.980226968032142321e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.566149829604917498e-02	-9.957726884333922140e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.558425004495050337e-02	-9.934466119486241517e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.550232563997081758e-02	-9.908321922226834277e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.542320154361404100e-02	-9.881754303830056138e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.533937153352220389e-02	-9.852317865185550999e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.525461049698217331e-02	-9.821323597314760012e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.516894661451762771e-02	-9.788852426706637702e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.508240696168342082e-02	-9.754981917010518977e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.499501756715777928e-02	-9.719786449824003791e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.490680392313980474e-02	-9.683337650666588511e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.481373124036547501e-02	-9.643969626245071924e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.472392523503362416e-02	-9.605178663362879191e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.463338714366273996e-02	-9.565346873272467104e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.453798233195635697e-02	-9.522662070638163168e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.444603578496857305e-02	-9.480900699505198995e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.434921825817393137e-02	-9.436332286027124261e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.425172283231410875e-02	-9.390899748082518969e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.415357790720627673e-02	-9.344666389487551322e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.405481083529648650e-02	-9.297693091468165610e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.395544797197935477e-02	-9.250038430629875866e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.385551472290482644e-02	-9.201758789814622544e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.375503558848795937e-02	-9.152908462356714944e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.365403420581987826e-02	-9.103539750207043091e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.354810932296828752e-02	-9.051526385056794452e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.344611082830168225e-02	-9.001253140202936792e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.333919314688858465e-02	-8.948397057541102387e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.323628940070557203e-02	-8.897399542502846745e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.312847556810967181e-02	-8.843862063216020170e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.302024024534568447e-02	-8.790030537146876349e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.291160674429062905e-02	-8.735939703088549044e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.280259758398891945e-02	-8.681623081890266561e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.269323452521032514e-02	-8.627113030117041295e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.258353860313744882e-02	-8.572440790788985257e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.247353015830372169e-02	-8.517636541389931454e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.236322886589410419e-02	-8.462729439320807595e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.224804079976955173e-02	-8.405455542799660298e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.213720006391425049e-02	-8.350424941997881129e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.202148940190819831e-02	-8.293080508235080306e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.191018351363908823e-02	-8.238036120137744167e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.179402515295575965e-02	-8.180731623177978085e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.167766570582418839e-02	-8.123487733662062074e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.156112277908635189e-02	-8.066329958272635409e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.144441286019223181e-02	-8.009279615427966625e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.132755168365109311e-02	-7.952355920506954876e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.121055449410821803e-02	-7.895577459833217487e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.109343606637176127e-02	-7.838962220647669940e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.097621072364429823e-02	-7.782527614707483721e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.085419787710931949e-02	-7.724045356710459477e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.073679704581504635e-02	-7.668030946876616336e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.061463037977814022e-02	-7.610020435529218051e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.049710839983988231e-02	-7.554491978713210286e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.037484272223466397e-02	-7.497019433192175439e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	5.025254661436414499e-02	-7.439845299895705109e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	5.013023307691551189e-02	-7.382985209981906757e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	5.000791472276776284e-02	-7.326454302943131124e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.988560379136564721e-02	-7.270267245145481567e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.976331216243639471e-02	-7.214438247513475094e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.964105136908519150e-02	-7.158981082406760260e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.951413239073591127e-02	-7.101797251151379178e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.939196530094380061e-02	-7.047127726000343428e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.926985609971905322e-02	-6.992850076229032742e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.914311954305325414e-02	-6.936902621198043524e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.901646134068424893e-02	-6.881383848147282906e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.889457548812366217e-02	-6.828329217607669900e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.876809346355267388e-02	-6.773660333295913362e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.864171215391993597e-02	-6.719428476999736097e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.851543868054808417e-02	-6.665636255224417946e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.838927996238815560e-02	-6.612286174920512308e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.826324272299006846e-02	-6.559380647193277340e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.813267273433891047e-02	-6.504987688894554518e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.800690297081101204e-02	-6.452994808913318364e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.788127397510874572e-02	-6.401453252270597298e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.775114715226209949e-02	-6.348481656019269725e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.762582328900170914e-02	-6.297865744888245416e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.749602527345992559e-02	-6.245858248352074114e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.736640374445903745e-02	-6.194344472145633419e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.724158278621357065e-02	-6.145137728838749938e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.711231939835464760e-02	-6.094591109255045012e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.698324279676386467e-02	-6.044533842311170836e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.685435586555840998e-02	-5.994963911150115281e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.672106876870486120e-02	-5.944135254232081264e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.659257651964636426e-02	-5.895551269647619080e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.646428219591722947e-02	-5.847448647433422728e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.633161732052958753e-02	-5.798133482873499452e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.620373375879589101e-02	-5.751004867889177724e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.607149957925550654e-02	-5.702694449839979841e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.594403679816096847e-02	-5.656532074088749598e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.581224339183565669e-02	-5.609218452650566351e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.568067792201167820e-02	-5.562408981914995082e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.554934277766560513e-02	-5.516101675902872550e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.541824027859159285e-02	-5.470294571887877010e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.528737267759420232e-02	-5.424985729946970280e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.515674216259772666e-02	-5.380173232522906558e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.502635056779714928e-02	-5.335854805195213574e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.489171394150435340e-02	-5.290522973091221076e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.476180705412519112e-02	-5.247193958286250522e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.462766976919908812e-02	-5.202873497672560500e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.449824358982117783e-02	-5.160510613728639187e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.436460155710800907e-02	-5.117177905658641494e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.423120981110159611e-02	-5.074338677191170613e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.410250141000145868e-02	-5.033391088097392135e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.396959893315367796e-02	-4.991505671966793220e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.383694375538708943e-02	-4.950096968926369009e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.370453489344040821e-02	-4.909159539051022314e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.356797013920209183e-02	-4.867346957723889603e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.343605913505320382e-02	-4.827351427655797618e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.330439153426171583e-02	-4.787811283316836461e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.316858972614293771e-02	-4.747426185100559783e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.303741416487697619e-02	-4.708796534174617202e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.290211882916485087e-02	-4.669341801747007789e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.277143151934144349e-02	-4.631602550108020189e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.263663868485355335e-02	-4.593057731106643324e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.250209855854504559e-02	-4.554966950716931098e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.236780841736378922e-02	-4.517324060820986781e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.223376557888052635e-02	-4.480123022785823493e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.209996740852395281e-02	-4.443357910145370737e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.196641131839298766e-02	-4.407022905769536654e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.183309476610669320e-02	-4.371112299123821113e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.169572628494525035e-02	-4.334482496567266217e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.156288888462821712e-02	-4.299417208245300166e-03
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.142600982696973549e-02	-4.263648368156239959e-03
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.129364161984709625e-02	-4.229406080007169950e-03
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.115724188429210201e-02	-4.194475581859390990e-03
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.102108185634820853e-02	-4.159962504421125216e-03
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.088515906249802490e-02	-4.125861321409575802e-03
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.074947107168891414e-02	-4.092166605633592268e-03
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	4.061401549431853386e-02	-4.058873026583279149e-03
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	4.047878998125142153e-02	-4.025975348093871649e-03
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	4.034379222286533367e-02	-3.993468426081118322e-03
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	4.020901994242329081e-02	-3.961347203572614974e-03
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	4.007447033691348415e-02	-3.929606437137537524e-03
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.993594527166136748e-02	-3.897266265217824623e-03
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.980183627848485339e-02	-3.866280945294376346e-03
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.966375752777131364e-02	-3.834708006936985315e-03
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.952589932200249040e-02	-3.803515725211470671e-03
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.938825768694840385e-02	-3.772698271883609487e-03
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.925499014639818873e-02	-3.743167230214431655e-03
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.911776374096293668e-02	-3.713071424576214110e-03
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.898074251779845567e-02	-3.683333735295425682e-03
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.884392277596888932e-02	-3.653948727838285046e-03
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.870316387254216228e-02	-3.624036498414565446e-03
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.856674208055100445e-02	-3.595351208299803723e-03
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.843051094500517240e-02	-3.567002693947562281e-03
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.829034736071437045e-02	-3.538142015881490330e-03
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.815449276987853411e-02	-3.510461750409876909e-03
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.801471000785629911e-02	-3.482279077727044002e-03
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.787511515224627895e-02	-3.454432598634469588e-03
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.773980239452116164e-02	-3.427721736206165368e-03
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.760056757529372379e-02	-3.400522686608494025e-03
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.746151013957552817e-02	-3.373644786152657591e-03
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.732262632408685221e-02	-3.347083252376046106e-03
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.718391242425837101e-02	-3.320833384059179889e-03
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.704129234889327882e-02	-3.294132134532759461e-03
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.690291214970448791e-02	-3.268500630557451877e-03
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.676469102356823976e-02	-3.243167016131048679e-03
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.662256708266886651e-02	-3.217394816349699368e-03
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.648465821158234507e-02	-3.192652294459275356e-03
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.634284856408135506e-02	-3.167479474347908996e-03
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.620119298485770937e-02	-3.142603863306856881e-03
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.606372889330440590e-02	-3.118719314195165376e-03
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.592236678278754036e-02	-3.094416536218281590e-03
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.578114844136066897e-02	-3.070397826110698829e-03
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.564007051745010646e-02	-3.046658902116455153e-03
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.549912971507779985e-02	-3.023195550863326531e-03
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.535430167314904809e-02	-2.999344947086314897e-03
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.521362913007006906e-02	-2.976427946634734381e-03
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.507308405351428765e-02	-2.953774160960158986e-03
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.492865312802628797e-02	-2.930743567144694466e-03
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.478835707203230959e-02	-2.908611684981265467e-03
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.464417560301432525e-02	-2.886109807094435972e-03
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.450011555490171966e-02	-2.863869947280692045e-03
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.436017041634564090e-02	-2.842495268180171217e-03
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.421634011778922763e-02	-2.820760516874189563e-03
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.407262149012037222e-02	-2.799276091952812833e-03
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.392901135841462634e-02	-2.778038180546727777e-03
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.378550659900918934e-02	-2.757043028534381275e-03
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.363812216774645508e-02	-2.735713758604939143e-03
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.349482169662927611e-02	-2.715199580135355725e-03
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.335161744189796273e-02	-2.694917140545406709e-03
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.320453247501018584e-02	-2.674309072522083539e-03
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.306151438678606863e-02	-2.654485769214112376e-03
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.291461471893589869e-02	-2.634342303094415472e-03
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.276780444319178642e-02	-2.614428852043599542e-03
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.262504497801489711e-02	-2.595270947698566540e-03
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.247840237384359841e-02	-2.575800790957345245e-03
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.233184043847466688e-02	-2.556550092322233507e-03
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.218535636363490521e-02	-2.537515414332905828e-03
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.203499218080802652e-02	-2.518187768274793899e-03
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.188866047459392589e-02	-2.499581329106473696e-03
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.174240203143771644e-02	-2.481181662606331620e-03
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.159621562665158173e-02	-2.462985861048844205e-03
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.144615195588254530e-02	-2.444507475803102056e-03
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.130010789137211563e-02	-2.426716165661504682e-03
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.115018791826463032e-02	-2.408647289300295397e-03
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.100033888410785518e-02	-2.390781458600483352e-03
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.085055955730072602e-02	-2.373115745765139173e-03
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.070084872441133581e-02	-2.355647265452989660e-03
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.055120518982590294e-02	-2.338373173963368811e-03
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.040162777540621891e-02	-2.321290668440857945e-03
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.025211532015528379e-02	-2.304396986099049426e-03
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	3.010266667989115394e-02	-2.287689403462895774e-03
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.995328072692835658e-02	-2.271165235629071712e-03
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.980002758239532271e-02	-2.254394163296538460e-03
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.965076526234891596e-02	-2.238233574504345201e-03
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.949763671289490005e-02	-2.221830190076061386e-03
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.934849359627482446e-02	-2.206022617277204802e-03
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.919548586732567327e-02	-2.189976279861315708e-03
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.904254021488850146e-02	-2.174106973097453613e-03
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.888965790649683507e-02	-2.158412227996534590e-03
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.873684018902682505e-02	-2.142889609940105185e-03
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.858408828909894325e-02	-2.127536718047108068e-03
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.843140341347002997e-02	-2.112351184555311297e-03
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.827878674941616474e-02	-2.097330674217042119e-03
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.812232891881444319e-02	-2.082094034125223526e-03
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.796985398706618511e-02	-2.067400775917993538e-03
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.781354392140927140e-02	-2.052495032072107223e-03
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.766121536133381298e-02	-2.038119832509785630e-03
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.750505774210553270e-02	-2.023535684490125521e-03
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.734897904842555766e-02	-2.009110903314372237e-03
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.719687940401521037e-02	-1.995197997057254237e-03
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.704095992854046657e-02	-1.981081272584344407e-03
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.688512272507647544e-02	-1.967117198169010713e-03
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.672936888268534483e-02	-1.953303576418965928e-03
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.656980882868554411e-02	-1.939298487327726457e-03
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.641422705669723911e-02	-1.925782922583478812e-03
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.625873215583058098e-02	-1.912411355885983806e-03
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.609944416176866733e-02	-1.898852909465723786e-03
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.594413845535076257e-02	-1.885767073483416833e-03
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.578505508980721839e-02	-1.872497621375881615e-03
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.562995931879505709e-02	-1.859689995919950331e-03
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.547110153630756033e-02	-1.846701931346195332e-03
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.531236573031669934e-02	-1.833853460794029541e-03
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.515375703587549583e-02	-1.821142710713088411e-03
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.499528051241547283e-02	-1.808567831983366606e-03
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.483694114510631712e-02	-1.796126999494268702e-03
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.467874384618523598e-02	-1.783818411732779113e-03
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.452069345625696242e-02	-1.771640290380525071e-03
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.435894549213295582e-02	-1.759298585132939565e-03
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.420120703411371768e-02	-1.747379228014502104e-03
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.403978840377458265e-02	-1.735298984506785692e-03
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.388238085987886075e-02	-1.723631381197389401e-03
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.372131072518096975e-02	-1.711805510047832799e-03
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.356042406275344822e-02	-1.700105713437542482e-03
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.340354950031363693e-02	-1.688804419545008673e-03
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.324303915983293514e-02	-1.677348655336185221e-03
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.308272714613272131e-02	-1.666013876346886377e-03
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.291881218369822004e-02	-1.654532962209175843e-03
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.275892684095165083e-02	-1.643438381933957871e-03
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.259926497640092971e-02	-1.632460243398123779e-03
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.243983480143335249e-02	-1.621597086571156723e-03
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.227685715381536383e-02	-1.610592898250436372e-03
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.211792053099356781e-02	-1.599958048631114176e-03
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.195546480558407607e-02	-1.589184636031631872e-03
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.179328556438843434e-02	-1.578525740826642113e-03
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.163515271292729830e-02	-1.568223870065571339e-03
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.147354405525436077e-02	-1.557787032234326033e-03
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.131223598347672596e-02	-1.547460382448486577e-03
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.115123636954160946e-02	-1.537242501737794403e-03
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.099055297555808830e-02	-1.527131988467560555e-03
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.083019345565105887e-02	-1.517127458059160973e-03
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.066644777740472838e-02	-1.506998545995368553e-03
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.050676651346269516e-02	-1.497204279971638564e-03
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.034743162554626672e-02	-1.487511911843515796e-03
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.018475737724840374e-02	-1.477698244322023713e-03
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	2.002246107911253084e-02	-1.467988493873512330e-03
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.986422706588874404e-02	-1.458598526098451014e-03
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.970637215896481331e-02	-1.449305298958024476e-03
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.955987910300777122e-02	-1.440746234734579774e-03
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.937724724446780386e-02	-1.430162207556861468e-03
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.923153843148880937e-02	-1.421785677086514739e-03
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.904991034376503009e-02	-1.411426847205544347e-03
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.890502307034713433e-02	-1.403228126402299289e-03
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.872444472878806790e-02	-1.393088660145123904e-03
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.858041526721388240e-02	-1.385063138340311608e-03
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.843677843805011790e-02	-1.377113142755680229e-03
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.825779502018921516e-02	-1.367280517918290951e-03
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.811506665604745506e-02	-1.359497254495321177e-03
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.793724015167473193e-02	-1.349870311702009232e-03
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.779545416055542187e-02	-1.342249432252487279e-03
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.761882637923915113e-02	-1.332822800300505119e-03
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.747801575566463803e-02	-1.325360058323401483e-03
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.730262738365915751e-02	-1.316128491153391788e-03
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.716282423804284599e-02	-1.308819738719382668e-03
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.698871487426978355e-02	-1.299778111596588872e-03
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.684995042885599481e-02	-1.292619302110016100e-03
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.667715784801983292e-02	-1.283762745582889622e-03
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.653946054654933592e-02	-1.276750272981537655e-03
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.636801834379419257e-02	-1.268074595480445663e-03
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.619734033534929452e-02	-1.259497665903404080e-03
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.606135474017807152e-02	-1.252706397912040038e-03
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.589207688480289218e-02	-1.244304141001015013e-03
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.575722386644220346e-02	-1.237651051155299817e-03
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558937708639525702e-02	-1.229419589233832124e-03
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.545568105551736043e-02	-1.222901609543372353e-03
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528929546178899902e-02	-1.214837149667182589e-03
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.512373435870489370e-02	-1.206863860165646469e-03
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.499188510726358163e-02	-1.200550110456852747e-03
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482783047555018101e-02	-1.192738085560807616e-03
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466462498236462478e-02	-1.185014097103876665e-03
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453467772532861940e-02	-1.178897556995913516e-03
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437302217454442498e-02	-1.171329286082727636e-03
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421223942611463294e-02	-1.163846021101115494e-03
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408424717395552299e-02	-1.157919901911850201e-03
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392505610903573519e-02	-1.150586989502682582e-03
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376676023729367718e-02	-1.143336149024238484e-03
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364077131878441498e-02	-1.137593864884226848e-03
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348409758751627392e-02	-1.130488115818813330e-03
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.332832947493964304e-02	-1.123461518458906743e-03
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317347007483737550e-02	-1.116513048978226173e-03
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305023887433059623e-02	-1.111009844996736036e-03
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.289702279152807156e-02	-1.104199463225498693e-03
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274472381645523969e-02	-1.097464404856441159e-03
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259334485449327412e-02	-1.090803689983101685e-03
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247290601636982105e-02	-1.085527994022363963e-03
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232319024812633841e-02	-1.078998663540165154e-03
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.217440237733327310e-02	-1.072540991568767497e-03
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.202654513264578805e-02	-1.066154039670796092e-03
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.187962119804431352e-02	-1.059836879936141294e-03
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176275580918979304e-02	-1.054832785576000423e-03
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.161751845657577401e-02	-1.048638946413148329e-03
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.147322169771934630e-02	-1.042512355962475420e-03
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.132986805341386523e-02	-1.036452124928626895e-03
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.118746000317529486e-02	-1.030457373825432229e-03
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.104599998591089885e-02	-1.024527232834161142e-03
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.093351592924536597e-02	-1.019829067871190747e-03
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.079376461117580871e-02	-1.014013173385484813e-03
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.065495903442795385e-02	-1.008259762938275555e-03
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.051709613939346907e-02	-1.002568157814092212e-03
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.038017289138457380e-02	-9.969376865016535243e-04
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.024418628032426962e-02	-9.913676845926986617e-04
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.010913332044179394e-02	-9.858574946826101186e-04
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.975011049972747068e-03	-9.804064662727793571e-04
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.841816530864485810e-03	-9.750139556746987169e-04
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.709546848486058646e-03	-9.696793259157216946e-04
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.604395041174320843e-03	-9.654528724977045088e-04
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.473782793711860162e-03	-9.602208441613969449e-04
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.344087344205533052e-03	-9.550449480871596149e-04
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.215305864464160002e-03	-9.499245719917328353e-04
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.087435548390242548e-03	-9.448591098776537838e-04
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.960473611716061534e-03	-9.398479619480816852e-04
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.834417291743902265e-03	-9.348905345230773458e-04
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.709263847090236571e-03	-9.299862399572973552e-04
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.585010557434331890e-03	-9.251344965591013284e-04
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.461654723270317646e-03	-9.203347285110031247e-04
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.339193545197333413e-03	-9.155863638975065546e-04
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.217622270838829610e-03	-9.108888054978651286e-04
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.072902514506699254e-03	-9.053179318812791662e-04
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.953266800122158267e-03	-9.007299846163839378e-04
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.834500868530356460e-03	-8.961908906661956867e-04
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.716598541524379018e-03	-8.917000522994251435e-04
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.599553698874980667e-03	-8.872568777347299542e-04
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.483360277592361089e-03	-8.828607810632071269e-04
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.368012271199575990e-03	-8.785111821721403339e-04
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.253503729017961137e-03	-8.742075066700058647e-04
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.139828755463891070e-03	-8.699491858126898484e-04
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.026981509356722451e-03	-8.657356564308988593e-04
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.914956203237981880e-03	-8.615663608587494820e-04
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.781602726331562893e-03	-8.566208176355921472e-04
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.671365576799109624e-03	-8.525469001331172731e-04
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.561932200662505196e-03	-8.485154680810878770e-04
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.453297028900664180e-03	-8.445259861736169934e-04
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.345454542843585559e-03	-8.405779242548985395e-04
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.238399273555179751e-03	-8.366707572545656639e-04
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.110964448874847861e-03	-8.320354062679055597e-04
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.005621989912079441e-03	-8.282163888165532811e-04
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.901048470013403949e-03	-8.244367030375665366e-04
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.797236748125960369e-03	-8.206959863384592335e-04
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.673658260385996445e-03	-8.162580626937658047e-04
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.571497587134897900e-03	-8.126018250168747306e-04
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.470076213961265303e-03	-8.089834246423302944e-04
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.369387244572036873e-03	-8.054025146349221183e-04
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.269423845296012515e-03	-8.018587512044262657e-04
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.150415988328924978e-03	-7.976547891042294050e-04
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.052025092576523622e-03	-7.941915532587692826e-04
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.954338311315849806e-03	-7.907643845595392759e-04
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.838034346208121804e-03	-7.866989249320331537e-04
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.741873542430081502e-03	-7.833499430376328170e-04
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.646396007264381491e-03	-7.800359794821707131e-04
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.532715882397187097e-03	-7.761049947345967847e-04
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.438719114803740991e-03	-7.728669433052928013e-04
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.345385356923078986e-03	-7.696628908885669697e-04
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.234251274840667226e-03	-7.658624666430036100e-04
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.142354341860150432e-03	-7.627321153213312754e-04
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.051100724973854574e-03	-7.596347720777098418e-04
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.942894064719333798e-03	-7.564008857257511608e-04
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.852316123870137398e-03	-7.519363576417689883e-04
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.762632436298045998e-03	-7.467065334572760499e-04
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.656245315371102304e-03	-7.394853348676571616e-04
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.568660766222005089e-03	-7.327332863674563927e-04
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.464900014661317224e-03	-7.238170340095473202e-04
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.379592698040782568e-03	-7.157610386104969408e-04
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.295378353972262375e-03	-7.071833023587933932e-04
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.195814087348741034e-03	-6.962629362867781523e-04
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.114129423096334212e-03	-6.866909145585117129e-04
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.017702777757307921e-03	-6.747026133149822483e-04
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.938716947134803817e-03	-6.643439692405986611e-04
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.845628804498135430e-03	-6.515344305874452022e-04
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.769507477629887075e-03	-6.405926893206428246e-04
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.679954591653036476e-03	-6.272037076792919084e-04
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.606860042582013343e-03	-6.158783593333873058e-04
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.521035143249295268e-03	-6.021469473891582439e-04
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.451126334832705051e-03	-5.906335468036312585e-04
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.369218224221891680e-03	-5.767920509784641965e-04
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.302639756492766421e-03	-5.652759954407769651e-04
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.224739735969053812e-03	-5.514990482990508478e-04
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.161459636418422859e-03	-5.400635648754352957e-04
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.087455585034030114e-03	-5.264080272619413130e-04
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.027370861864984022e-03	-5.150941259682948348e-04
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.957140327532343269e-03	-5.016087303675904755e-04
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.888917265060655222e-03	-4.882363418655142695e-04
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.833572641617918844e-03	-4.771891636832331337e-04
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.768938231670010930e-03	-4.640603864548695960e-04
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.716535230571558527e-03	-4.532356384718279449e-04
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.655372610451282412e-03	-4.403968515442353154e-04
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.596055192690278967e-03	-4.277354716856824257e-04
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.548009141293043818e-03	-4.173295081822038120e-04
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.491987031397586528e-03	-4.050280604730607890e-04
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.437715197030578701e-03	-3.929416081532566534e-04
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.393801954706897590e-03	-3.830431826907551682e-04
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.342653797267957024e-03	-3.713845650448234243e-04
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.301298181660809437e-03	-3.618606244300520258e-04
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.253164788409704463e-03	-3.506720948287043570e-04
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.206625251320850431e-03	-3.397481791544641186e-04
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.161639264429815185e-03	-3.290857682378443361e-04
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.125308814487040090e-03	-3.203978608478559868e-04
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.083067401864037764e-03	-3.102065283030088069e-04
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.042267216410272448e-03	-3.002676487311836846e-04
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	1.009339913930523648e-03	-2.921758302694921422e-04
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.710811810331129203e-04	-2.826916518002664915e-04
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.341543870962733037e-04	-2.734511101448541424e-04
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.985216648170879896e-04	-2.644511484749410206e-04
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.697891866010433633e-04	-2.571327708231018849e-04
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.364317730607633006e-04	-2.485660259496886106e-04
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	8.042630845379436424e-04	-2.402313510968131735e-04
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.732466127143419396e-04	-2.321257950403177780e-04
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.433461935425274714e-04	-2.242464333194940499e-04
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.192558624844907524e-04	-2.178509943308389756e-04
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.913087398269090068e-04	-2.103788143075400422e-04
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.643770388261360576e-04	-2.031246852452640709e-04
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.384259184469436889e-04	-1.960857706549796412e-04
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.134232727667252071e-04	-1.892585678804970580e-04
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.893409992796818340e-04	-1.826385428469822587e-04
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.699556325158243583e-04	-1.772768082811655515e-04
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.474893948432251346e-04	-1.710247356469831164e-04
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.258661891996462348e-04	-1.649669630967361296e-04
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.050591974182349481e-04	-1.590990244624696773e-04
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.850418462488498782e-04	-1.534164939684486064e-04
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.657878045245866577e-04	-1.479149857654281277e-04
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.472709803691655062e-04	-1.425901534716313471e-04
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.294655184444469550e-04	-1.374376897203112926e-04
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.123457972373637415e-04	-1.324533257137789602e-04
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.985848678328709994e-04	-1.284250452145517930e-04
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.826565584686432279e-04	-1.237379032966533351e-04
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.673426420893547155e-04	-1.192069718269315066e-04
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.526183690676261960e-04	-1.148281258375254642e-04
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.384592110225738654e-04	-1.105972768618327610e-04
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.248408583236675798e-04	-1.065103725241357471e-04
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.117392176296358342e-04	-1.025633961349790542e-04
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.991314623144024788e-04	-9.875238599357681537e-05
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.870011128276146544e-04	-9.507353010476675317e-05
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.753340570873193723e-04	-9.152309136734039475e-05
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.641163091955461232e-04	-8.809736529527272973e-05
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.533340049536909108e-04	-8.479267959946399519e-05
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.429734005207150971e-04	-8.160539383289557827e-05
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.330208710897794795e-04	-7.853189904065982778e-05
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.234629095830087755e-04	-7.556861741478393662e-05
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.142861253640789552e-04	-7.271200195376580761e-05
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.054772429683489430e-04	-6.995853612674888156e-05
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.956476479254073834e-04	-6.687187945299795182e-05
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.875908849968693651e-04	-6.432998399517940533e-05
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.798607306052186063e-04	-6.188029977563977413e-05
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.724443758758103531e-04	-5.951943370936206161e-05
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.653291208133170079e-04	-5.724402151790186340e-05
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.585023731338463930e-04	-5.505072742052738091e-05
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.519516471126619540e-04	-5.293624382948544080e-05
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.456645624472344234e-04	-5.089729104932034338e-05
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.396288912097317302e-04	-4.893063189789570384e-05
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.328914424210969353e-04	-4.672408680042246953e-05
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.273681955532636229e-04	-4.490592863756198710e-05
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.220691948198368034e-04	-4.315336754774112859e-05
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.169868319196456607e-04	-4.146458050880643829e-05
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.121135614078691290e-04	-3.983775948900873703e-05
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.074419000396806056e-04	-3.827111129072373406e-05
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.022365420749987545e-04	-3.651703489956055964e-05
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	9.797632121782402597e-05	-3.507467921695596371e-05
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.389441560055759579e-05	-3.368691402044567037e-05
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	8.998359426662613813e-05	-3.235200628346684098e-05
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.562763592993587918e-05	-3.085912737023565288e-05
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.206297100823756229e-05	-2.963286566783958641e-05
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	7.864687831782936128e-05	-2.845406556876959006e-05
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.537236853353980850e-05	-2.732105167996861836e-05
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.172180613414682172e-05	-2.605485438718240686e-05
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	6.873035029937760003e-05	-2.501536041180073232e-05
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.585871431546366382e-05	-2.401643544628918994e-05
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.310014038762816056e-05	-2.305645932578767200e-05
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.001655621430443508e-05	-2.198365898156827384e-05
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	5.748479931786267227e-05	-2.110310602523005644e-05
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.505265465234135007e-05	-2.025730014066635498e-05
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.233711632362858307e-05	-1.931288435405446844e-05
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.011070707678117885e-05	-1.853836665513716099e-05
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	4.797464575767236333e-05	-1.779492643860777754e-05
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.559292552618222368e-05	-1.696533767144485321e-05
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.364277445535482650e-05	-1.628533316462595754e-05
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.177393389440408499e-05	-1.563282666854447895e-05
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	3.969264251414532114e-05	-1.490484036101297335e-05
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	3.799037097502068873e-05	-1.430810931597505549e-05
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.609581789705069077e-05	-1.364218754559101178e-05
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.454715306268818162e-05	-1.309609841835681416e-05
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.306507138735468920e-05	-1.257167475177160959e-05
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.141653616986055672e-05	-1.198580676818298841e-05
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.006950174020486404e-05	-1.150467525768127164e-05
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	2.857123498173489752e-05	-1.096642932571929627e-05
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.734680662770738269e-05	-1.052366341832346304e-05
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.598444316895513349e-05	-1.002736330973900545e-05
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.487090916580530077e-05	-9.618537821694292768e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.363252602020449942e-05	-9.160366318193594886e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.262111705071069277e-05	-8.783329724227131118e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.165408728180000212e-05	-8.420379200279535088e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.057967937231680621e-05	-8.014251852206229562e-06
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	1.970291354099124227e-05	-7.680568749185623698e-06
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	1.872915485039502873e-05	-7.307596230490389101e-06
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.780576922944358345e-05	-6.951663505796880062e-06
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.705238225310631311e-05	-6.659713934092787264e-06
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.621554355269322153e-05	-6.333937322002481917e-06
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.553247474521251561e-05	-6.067013899814462219e-06
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.477320177263980923e-05	-5.769483310078654004e-06
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.415281437785704339e-05	-5.525961767602164215e-06
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.346226849135579026e-05	-5.254797172664550263e-06
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.289704671565972059e-05	-5.033078750738112484e-06
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.226652898671804349e-05	-4.786429589014577547e-06
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.166477911175433349e-05	-4.552224686694513852e-06
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.117002404278726838e-05	-4.360985127873433470e-06
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.061544534607569849e-05	-4.148506718619629358e-06
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.015882489625146601e-05	-3.975134057639044477e-06
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	9.647414552201014057e-06	-3.782635277488759149e-06
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	9.158378926723280856e-06	-3.600186223763570513e-06
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	8.756557220012675400e-06	-3.451428034505303803e-06
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	8.307480188505061394e-06	-3.286344065651842947e-06
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	7.879069803851597949e-06	-3.129918677468752456e-06
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	7.527863704016328261e-06	-3.002367986735422761e-06
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	7.136276757709525661e-06	-2.860754607357878593e-06
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	6.763687943543263348e-06	-2.726441268541145257e-06
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	6.459011192421394082e-06	-2.616770956829014200e-06
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	6.120183041429175575e-06	-2.494776208086609448e-06
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	5.798722908678606104e-06	-2.378754608508065690e-06
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	5.536583294533254066e-06	-2.283715066361542527e-06
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	5.245891322333952590e-06	-2.177576550903464373e-06
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	4.970974541014865644e-06	-2.076115019754063321e-06
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	4.711284069982276814e-06	-1.978883908883006315e-06
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	4.500398286921228019e-06	-1.898574167631915075e-06
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.267542592287901134e-06	-1.808030724715459882e-06
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.048303850980238245e-06	-1.720631670980638834e-06
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	3.842000386082878087e-06	-1.636334281046681951e-06
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	3.647949632776372069e-06	-1.555112643916005952e-06
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	3.490859145447689770e-06	-1.487922645237318579e-06
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.317771012477258286e-06	-1.412345030050841553e-06
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.155015122847381797e-06	-1.339770187033325058e-06
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.001929546175730361e-06	-1.270172934966150767e-06
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	2.857857573100589748e-06	-1.203528277396705314e-06
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	2.741047385501301138e-06	-1.148735495425425704e-06
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	2.611990267450542854e-06	-1.087508533399276403e-06
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	2.490098750843056983e-06	-1.029163749714766773e-06
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.374735785908217530e-06	-9.736768440767360573e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.265269298671302359e-06	-9.210236924951038042e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.161072142260347755e-06	-8.711803456040355832e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.061522048805098057e-06	-8.241230270012363166e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	1.966001581919573716e-06	-7.798281316071684751e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	1.886869620446573351e-06	-7.440419727953313174e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	1.797210935766219745e-06	-7.048152439044177717e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	1.709900019477855432e-06	-6.682729992068895056e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	1.624815988231925527e-06	-6.342947514488874659e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.542031715099050946e-06	-6.027216129494534292e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.461620492175656759e-06	-5.733957033062535131e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.383655038062152462e-06	-5.461603413247427782e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.308207503383646032e-06	-5.208600335868961398e-07
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.235349476245075602e-06	-4.973404631554811731e-07
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.165151987621452703e-06	-4.754484784118495711e-07
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.097685516684180557e-06	-4.550320820253669965e-07
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.033019996064453920e-06	-4.359404200526439575e-07
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	9.712248170545680208e-07	-4.180237711647061932e-07
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	9.123688347479912529e-07	-4.011335360002947756e-07
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	8.565203731190986285e-07	-3.851222266435270067e-07
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	8.037472300434593988e-07	-3.698434562241839702e-07
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	7.541166822594395876e-07	-3.551519286388842947e-07
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	7.076954902719208323e-07	-3.409034283914472069e-07
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	6.645499031990961767e-07	-3.269548105508264561e-07
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	6.247456635630055118e-07	-3.131639908249423290e-07
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	5.883475869666377869e-07	-2.993902078899812691e-07
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	5.553331384580344805e-07	-2.855493489883821824e-07
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	5.214691957143008347e-07	-2.697005738651350475e-07
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	4.949542284824151274e-07	-2.558684021100410688e-07
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	4.710997105841660494e-07	-2.421270989351103643e-07
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	4.496708826345030625e-07	-2.285313519657795544e-07
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	4.304346859569903951e-07	-2.151354494853209618e-07
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	4.131597471492436159e-07	-2.019932840686607013e-07
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	3.976163628224807655e-07	-1.891583561751703044e-07
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	3.835764845127708782e-07	-1.766837777009461881e-07
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	3.690815751459892677e-07	-1.629359812011593478e-07
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	3.575031838184753081e-07	-1.514106403045745151e-07
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	3.467221831540540129e-07	-1.404100812674575359e-07
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	3.365172237213114831e-07	-1.299858432046636705e-07
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	3.266685360411482082e-07	-1.201890943175146300e-07
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	3.169579165033463227e-07	-1.110706352091295911e-07
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	3.057512787036217711e-07	-1.015447810359008033e-07
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	2.956089506712806922e-07	-9.404917344719941178e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	2.849289476130167389e-07	-8.738915791002141712e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	2.735116691693248356e-07	-8.160953122751996512e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	2.595445343722421707e-07	-7.605162175374760731e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	2.466517377463165505e-07	-7.202439743763589852e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	2.332580125123703362e-07	-6.870162406801743515e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	2.194826246961325387e-07	-6.601150069356212650e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.034238733470287349e-07	-6.362030334194088501e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	1.892283940728119897e-07	-6.204639190111138271e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	1.750207139458091457e-07	-6.088269521711913019e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	1.609167043171697889e-07	-6.005944933928415191e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	1.450723550003592554e-07	-5.944662097140315308e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.315769587879906157e-07	-5.912022340073279375e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.185442159948638919e-07	-5.891812941355399966e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.043605704882689983e-07	-5.875242236255140741e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	9.269738822541577365e-08	-5.858898598583070538e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	8.184813957824835696e-08	-5.833832830535801918e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	7.058696752616817956e-08	-5.785996260920312012e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	6.185194201193987398e-08	-5.719954418019501275e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	5.329296485997626707e-08	-5.608068555166562997e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	4.717077236588327270e-08	-5.471023641583209875e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	4.239866159414817297e-08	-5.292561648979442966e-08
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	3.849004988182715652e-08	-5.041759854715726360e-08
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	3.628787814826362262e-08	-4.786680283960600768e-08
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	3.500374196452775318e-08	-4.460803304265996611e-08
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	3.482637104737088612e-08	-4.150883419041268693e-08
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	3.540953034091063745e-08	-3.822736775338860101e-08
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	3.685816078394579730e-08	-3.431349598209518287e-08
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	3.868053730349516282e-08	-3.079744451226342788e-08
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	4.124362634558115925e-08	-2.673602938874289384e-08
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	4.377891365544953295e-08	-2.319563180916015490e-08
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	4.685921629226853874e-08	-1.922524695905576182e-08
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	4.958851000098526229e-08	-1.586778102721048995e-08
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	5.259716615927369086e-08	-1.222364572432406187e-08
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	5.500883415872400824e-08	-9.253479968020852770e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	5.736522201939065786e-08	-6.167517840555888235e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	5.895477754289577443e-08	-3.786162365257901031e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	6.008637004348121046e-08	-1.487058829240960449e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	6.035634746933299136e-08	1.067849737000147895e-10
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	5.970043173339810432e-08	1.394345837561990533e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	5.824377013062598147e-08	2.041523402398241075e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	5.567143995413016554e-08	2.283647122860917121e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	5.225294496310322872e-08	2.054957251506854715e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	4.866696619051501185e-08	1.517408798980313847e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	4.400165077696094908e-08	5.727601536441839360e-10
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	3.951702024124107359e-08	-4.968217374511916728e-10
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	3.404293466417462887e-08	-1.942338594602436920e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	2.831456594909167185e-08	-3.568044496221394504e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	2.318959958989763916e-08	-5.091235796830490179e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	1.731264756929149986e-08	-6.893643176620419076e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	1.224346683721307145e-08	-8.480217504720584443e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	6.641143249441378343e-09	-1.025151778763761359e-08
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	1.356368293869670820e-09	-1.192222203617362275e-08
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	-2.914606476343116158e-09	-1.325604232239284952e-08
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	-7.286835020125437990e-09	-1.458240121134192997e-08
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	-1.100478957190130395e-08	-1.564282009959545615e-08
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	-1.363046770537246743e-08	-1.630793510675133931e-08
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	-1.581098141294091887e-08	-1.671716173053797661e-08
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	-1.701837660094720935e-08	-1.670371041344890679e-08
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	-1.729242617298788485e-08	-1.635135257933920068e-08
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	-1.680430274069386326e-08	-1.560198930866119767e-08
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	-1.556120200490756766e-08	-1.452860476115070022e-08
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	-1.366652473359197665e-08	-1.317862397764774616e-08
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	-1.155492355555309955e-08	-1.180752598752381022e-08
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	-8.714733621936972186e-09	-1.006560376578949900e-08
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	-5.516252055515529156e-09	-8.181600715463628877e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	-2.060121943922386730e-09	-6.201676712915893610e-09
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	1.096756063189503049e-09	-4.426602388125342890e-09
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	4.767133435591194625e-09	-2.390131278402053538e-09
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	8.409670196386662950e-09	-3.886781087779362910e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	1.192638950980415041e-08	1.532820459570582077e-09
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	1.521998822488532127e-08	3.329736835988038482e-09
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	1.819383109905719088e-08	4.957749850001176376e-09
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	2.045818017767699078e-08	6.209096783208618831e-09
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	2.257431975599331333e-08	7.402012268033026689e-09
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	2.409654615627818577e-08	8.300284264640926767e-09
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	2.493075884787924466e-08	8.860754464649268770e-09
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	2.501228968749870089e-08	9.054073597088954403e-09
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	2.439286324062827100e-08	8.905521512502327211e-09
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	2.333920840113385783e-08	8.525613959382008143e-09
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	2.162220753515809594e-08	7.840455647213895112e-09
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	1.943441862597439266e-08	6.924307213879362743e-09
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	1.685486490558493754e-08	5.815237123584995256e-09
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	1.396204234112671179e-08	4.551059852910794553e-09
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	1.083392403241602057e-08	3.169338009098039534e-09
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	7.547964563923149009e-09	1.707384426386509923e-09
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	4.181104311753396597e-09	2.022642406785707909e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	8.097737061820869509e-10	-1.309203057205949917e-09
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	-2.490102549687800427e-09	-2.790441589410562658e-09
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	-5.643101304617364866e-09	-4.205117079803829849e-09
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	-8.574296826733977643e-09	-5.517134863362516168e-09
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	-1.120925671330741411e-08	-6.690637915917963151e-09
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	-1.347403784228728201e-08	-7.690004904018585306e-09
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	-1.529518236509034860e-08	-8.479848254662040488e-09
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	-1.659971374012788757e-08	-9.025012244651646548e-09
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	-1.731585218432598639e-08	-9.290917441413133621e-09
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	-1.742108206922161425e-08	-9.266701925128246966e-09
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	-1.697201577838191571e-08	-8.979598729497753115e-09
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	-1.603210575616989786e-08	-8.460134046839860563e-09
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	-1.466439623771964973e-08	-7.738637671841772050e-09
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	-1.293152653487555676e-08	-6.845244582526605771e-09
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	-1.089573428925433995e-08	-5.809896505401541189e-09
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	-8.618858692836929141e-09	-4.662343464983669675e-09
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	-6.162343676469406922e-09	-3.432145317885574380e-09
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	-3.587241066666063969e-09	-2.148673271649990478e-09
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	-9.542137110884178364e-10	-8.411113885133055889e-10
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	1.676461426923344084e-09	4.615419257209268165e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	4.558598893265748942e-09	1.885289665098663898e-09
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	6.985881059150465286e-09	3.082067498626290731e-09
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	9.224899081965120881e-09	4.184497212054286461e-09
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	1.121693571487905004e-08	5.164330809096217687e-09
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	1.290364420810837179e-08	5.993498546613713223e-09
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	1.422704539608463009e-08	6.644107533165364276e-09
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	1.512952481305808942e-08	7.088440341236588945e-09
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	1.557484903635714921e-08	7.309616699676156325e-09
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	1.546569384514231585e-08	7.259539907474795174e-09
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	1.493121190019540277e-08	7.001782204917669462e-09
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	1.402079747361755438e-08	6.560541430841994313e-09
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	1.278353964626680504e-08	5.959865911262322485e-09
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	1.106167747692621850e-08	5.123284133907644751e-09
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	9.291488953043271725e-09	4.262981893500352942e-09
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	7.345919197947906302e-09	3.317444930924827539e-09
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	5.272823068548670073e-09	2.310116927427606904e-09
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	3.119762084924290300e-09	1.264297858923699313e-09
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	6.608314573960850337e-10	7.057068240722981839e-11
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	-1.505561831812681117e-09	-9.803283525855357662e-10
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	-3.605156269093365916e-09	-1.997820200365252865e-09
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	-5.829623174432246549e-09	-3.074284432112411603e-09
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-7.633641625333602994e-09	-3.945524805878412085e-09
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-9.226873147707462911e-09	-4.712819517304869993e-09
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-1.056381706072837364e-08	-5.353878192787643875e-09
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-1.170523509639714710e-08	-5.896596790020303621e-09
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-1.234774616301242960e-08	-6.196007609058928501e-09
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-1.260096006643599884e-08	-6.304038308495257753e-09
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	-1.244137517036864927e-08	-6.207208486821824235e-09
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	-1.194729849756788575e-08	-5.948223466533968797e-09
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	-1.104513109687413185e-08	-5.487023858174250024e-09
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	-9.977752287955038163e-09	-4.947065229382417037e-09
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	-8.700195805809701077e-09	-4.304363210582806481e-09
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	-7.058824399222427050e-09	-3.481808937207058398e-09
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	-5.460005517628340366e-09	-2.682773554262515180e-09
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	-3.768521128529663712e-09	-1.839107604825379125e-09
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	-1.801081251827123411e-09	-8.595049384519375452e-10
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	-3.575142195455439936e-11	1.814028757606715695e-11
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	1.921296799860289801e-09	9.897474251562670587e-10
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	3.594815068698816318e-09	1.819450295121383098e-09
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	5.356268590934067938e-09	2.691474270672531554e-09
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	6.774374577460676886e-09	3.392330068108013061e-09
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	8.016255382458800452e-09	4.004843121921683085e-09
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	9.158443187412730427e-09	4.566423601470007012e-09
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	9.907991226992831335e-09	4.932926438645255284e-09
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	1.040680495190228381e-08	5.173485618505544387e-09
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	1.052023232675368007e-08	5.222912516810583223e-09
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	1.030457016601947563e-08	5.107581745600988150e-09
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	9.841143234116061389e-09	4.869836698036202906e-09
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	9.052935111299086221e-09	4.469678026861555914e-09
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	8.148098541883811746e-09	4.012541806956129490e-09
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	6.938795078376163879e-09	3.403345880850925337e-09
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	5.567247486094389777e-09	2.713853695453840202e-09
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	4.245579275662377191e-09	2.050422150320232946e-09
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	2.681039516965097090e-09	1.266042658563471995e-09
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	1.253303103954479772e-09	5.510352628572007123e-10
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	-3.573498859577474700e-10	-2.547287572922604188e-10
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-1.761380546802267756e-09	-9.563690978258022883e-10
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-3.273027545473935552e-09	-1.710895503649451967e-09
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-4.674101651728315647e-09	-2.409192082519439730e-09
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	-5.794386182946145848e-09	-2.966536935567878174e-09
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	-6.877851350568645520e-09	-3.504200269938044296e-09
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	-7.653055498161836194e-09	-3.887352329721369650e-09
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	-8.278127379284474857e-09	-4.193929632402200760e-09
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	-8.604653905068781289e-09	-4.350211269760374964e-09
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	-8.634840967686422472e-09	-4.358287929395372676e-09
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	-8.403596864488207439e-09	-4.234019118278791863e-09
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	-7.923695534774122938e-09	-3.984801956783778031e-09
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	-7.315197505239631411e-09	-3.671943773847518620e-09
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	-6.455980751018258201e-09	-3.232396751458959991e-09
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	-5.443410227092461713e-09	-2.716078778024988763e-09
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	-4.440960472179064388e-09	-2.206002326300869260e-09
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	-3.227490231694569212e-09	-1.589546425108081750e-09
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	-1.954281984743189008e-09	-9.436437965859253785e-10
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	-6.533547903240075349e-10	-2.844805682278778167e-10
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	5.005647912999462959e-10	2.995675582052974699e-10
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	1.767182229242258201e-09	9.399667027945337407e-10
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	2.970116133916240705e-09	1.547421098578052908e-09
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	4.078102209303740087e-09	2.106126171427156367e-09
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	4.958144691173717600e-09	2.549126610970490336e-09
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	5.802156065635231177e-09	2.972968499626417380e-09
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	6.461965400924858185e-09	3.302941726347273217e-09
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	6.907041073537491423e-09	3.523612102943906272e-09
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	7.109209013670970933e-09	3.620742327281911688e-09
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	7.086503004435332113e-09	3.604192634742230247e-09
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	6.856393787447717125e-09	3.481645371776756783e-09
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	6.434622685458521231e-09	3.261787532718860081e-09
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	5.846934878217983730e-09	2.957763849071512010e-09
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	5.118922168072713726e-09	2.582640740715649860e-09
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	4.276024122709755628e-09	2.149406899377902865e-09
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	3.450781374060944836e-09	1.725965417582357714e-09
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	2.459753347571419376e-09	1.218132725901297082e-09
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	1.426487243776800603e-09	6.892808359534960752e-10
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	3.758412739555883271e-10	1.521016098540922245e-10
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-6.674731486537368175e-10	-3.807880425811284287e-10
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-1.678890326750917894e-09	-8.968456113311337278e-10
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-2.633989206775998543e-09	-1.383602438721817534e-09
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-3.508492316515211479e-09	-1.828663176983878496e-09
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-4.278264712395282783e-09	-2.219705250757460987e-09
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-4.919312936363567523e-09	-2.544478324491198072e-09
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-5.361782618254774799e-09	-2.767685303486786451e-09
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-5.694717497909436645e-09	-2.934113065002892877e-09
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-5.833499571608844904e-09	-3.000872751162272147e-09
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-5.784534828129407444e-09	-2.971300577981290081e-09
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-5.567888226093331087e-09	-2.855736286709543063e-09
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-5.203620056719254582e-09	-2.664516929472301773e-09
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-4.711675227927347247e-09	-2.407920100319371669e-09
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-4.111884094556271589e-09	-2.096164363046320402e-09
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-3.423963281154377657e-09	-1.739409675189091620e-09
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-2.667516497427927823e-09	-1.347757808234690768e-09
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-1.862035346421731937e-09	-9.312527640867701430e-10
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.026900125512639683e-09	-4.998811878275817212e-10
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-1.813806202926594676e-10	-6.357277681585668422e-11
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	7.469643205465720855e-10	4.149978590830907578e-10
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	1.551617992057447376e-09	8.293737917996885141e-10
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	2.307403700502397714e-09	1.218153954532908806e-09
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	2.995497795170441853e-09	1.571638547240646158e-09
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	3.597183187792868841e-09	1.880182682459004021e-09
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	4.093848600501635256e-09	2.134195997765935194e-09
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	4.466987820377704219e-09	2.324142271640790272e-09
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	4.698198960521613155e-09	2.440539042684844009e-09
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	4.774758740399140219e-09	2.476841602096776701e-09
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	4.706606771521684379e-09	2.438230232877944734e-09
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	4.480137034492836878e-09	2.317331289416053974e-09
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	4.157626445534625056e-09	2.147152000347952067e-09
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	3.738672148806332196e-09	1.927147637124611976e-09
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	3.238612364879509911e-09	1.665290727694927934e-09
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	2.672700459169803968e-09	1.369509693058930266e-09
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	2.056105528794656387e-09	1.047689152312967460e-09
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	1.329902238804985175e-09	6.691061322418611941e-10
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	6.557484903715142439e-10	3.180106176954038228e-10
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-2.242812671548745588e-11	-3.487131265628110378e-11


==> pde_runs/ss_100Td_nr64_lmax1_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738579139523237505e-01	-1.439809605912390801e-03
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730733151668163994e-01	-2.471744305705126255e-03
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.722737891490491446e-01	-3.170724164773702693e-03
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.714931874357835395e-01	-3.740860933334696787e-03
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707175498453177565e-01	-4.231870298594094318e-03
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699394202805744603e-01	-4.667690313454495379e-03
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691579186918876765e-01	-5.060217500522435664e-03
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683679885125556330e-01	-5.420641073328756609e-03
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675754619964453518e-01	-5.753052490712033326e-03
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667762608867685015e-01	-6.063970245868077757e-03
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659756906106064633e-01	-6.354854997769464331e-03
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651741076749154435e-01	-6.628424618664116412e-03
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643670692144917345e-01	-6.888282792690776646e-03
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635595266824120819e-01	-7.134491450298543862e-03
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627468947001250721e-01	-7.369747662432409550e-03
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619338852731588840e-01	-7.593722841937727668e-03
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611158889137999095e-01	-7.808558659297443194e-03
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603021462523488427e-01	-8.012643946913151904e-03
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594788969880401586e-01	-8.210059244799821493e-03
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586598934026811070e-01	-8.398042630758394828e-03
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578360308798069933e-01	-8.579221447584151755e-03
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570073748444350548e-01	-8.753927228176255557e-03
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561784618799179902e-01	-8.921567001102343950e-03
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553493369091053233e-01	-9.082537097720772348e-03
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545156580940515445e-01	-9.238015187048453578e-03
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.536819700192051386e-01	-9.387452854473848571e-03
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528439658419033786e-01	-9.531892452744583286e-03
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520061320352893430e-01	-9.670803602979534744e-03
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511685275471263135e-01	-9.804438007851364045e-03
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503269032763698831e-01	-9.933672612590102938e-03
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.494856628404500065e-01	-1.005801186964926618e-02
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486405990439075286e-01	-1.017824370609726574e-02
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.477960623194520262e-01	-1.029390070780045359e-02
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469520972799218117e-01	-1.040514968746871459e-02
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461045678067835474e-01	-1.051267205755767806e-02
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452577544197827530e-01	-1.061605496589741217e-02
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444075686834615235e-01	-1.071591895027595998e-02
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435582392803007035e-01	-1.081187950485876757e-02
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427098097597832294e-01	-1.090406306463043151e-02
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418582600839326247e-01	-1.099300317746182420e-02
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410037042848625299e-01	-1.107875315631554926e-02
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401542824386710073e-01	-1.116060501119274864e-02
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393019821988788209e-01	-1.123943342069427288e-02
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384469147737119044e-01	-1.131527863933680725e-02
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.375931312187172739e-01	-1.138785056841267601e-02
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367406684358291602e-01	-1.145723277255125162e-02
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.358856737898772038e-01	-1.152380545312863512e-02
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350321300756560650e-01	-1.158732778289276073e-02
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341762357337698552e-01	-1.164814898065826346e-02
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333219236693753140e-01	-1.170605206023979383e-02
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324692342234696230e-01	-1.176111202690083464e-02
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316144370518784190e-01	-1.181362568370297739e-02
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307726279876937348e-01	-1.186276985731484976e-02
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299138541014575043e-01	-1.191032611765650492e-02
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290607025163689470e-01	-1.195504060212130605e-02
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282131380496750739e-01	-1.199700952407972178e-02
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273346419916975558e-01	-1.203797437948970171e-02
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.264983865135208829e-01	-1.207461072783530022e-02
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256316162027284189e-01	-1.211019387849913455e-02
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248065257867309458e-01	-1.214184056613827091e-02
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239513274004152010e-01	-1.217239033399225914e-02
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231019756060339337e-01	-1.220050055355301893e-02
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222584289507354094e-01	-1.222625401107706698e-02
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.213858636252377748e-01	-1.225065921446433920e-02
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205540434730902055e-01	-1.227184115014619964e-02
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.196936072405125617e-01	-1.229164273326907413e-02
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188733499242203423e-01	-1.230854995163586409e-02
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180248753718792371e-01	-1.232404230041161085e-02
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171824411515005743e-01	-1.233744070595821363e-02
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163460060044975708e-01	-1.234881155611460696e-02
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155155294200747862e-01	-1.235821822080958830e-02
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146581118613733963e-01	-1.236598258969640041e-02
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138396681595498228e-01	-1.237156717201818093e-02
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.129946798355083298e-01	-1.237547976533110924e-02
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121559571503596697e-01	-1.237752334426968533e-02
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113234499170513842e-01	-1.237776064290409088e-02
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.104971091309153580e-01	-1.237625167027974447e-02
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096768869246435019e-01	-1.237305386855348105e-02
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088315436809504655e-01	-1.236800452388523396e-02
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080236502417454419e-01	-1.236153206033589226e-02
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.071910124682858428e-01	-1.235319341969786690e-02
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063647742964619058e-01	-1.234326057377820376e-02
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055751413531658550e-01	-1.233223743945664579e-02
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047313065504742458e-01	-1.231881816220971315e-02
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039239844676162622e-01	-1.230440638138711323e-02
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031228768949064983e-01	-1.228859618599370540e-02
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.022986158444331994e-01	-1.227077062420328830e-02
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015100328749561492e-01	-1.225224675792501230e-02
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.006986661998365284e-01	-1.223169751293663732e-02
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.989378341301792530e-02	-1.220983116544175837e-02
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.909532790604824726e-02	-1.218669345498773170e-02
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.830324448627110467e-02	-1.216232837855460956e-02
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.748953247065751671e-02	-1.213584437411442153e-02
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.671025584947751108e-02	-1.210910988846899614e-02
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.590969671316265655e-02	-1.208025764868793546e-02
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.511574635430468383e-02	-1.205026353021484455e-02
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.432835054785199125e-02	-1.201916795037550299e-02
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.354745634901179274e-02	-1.198700984837059412e-02
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.277301204455416783e-02	-1.195382675644856250e-02
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.200496710663545741e-02	-1.191965486679473843e-02
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.121711947609062454e-02	-1.188330125859343722e-02
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.046194266386198279e-02	-1.184722415692752474e-02
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.968730470972249846e-02	-1.180897046822829144e-02
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.891930613917646553e-02	-1.176980291134642823e-02
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.815788758355584676e-02	-1.172975638417783108e-02
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.740298711681024346e-02	-1.168886516454335431e-02
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.662970675451601987e-02	-1.164575866533787071e-02
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.588787499274880277e-02	-1.160325081209537951e-02
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.512797466659816070e-02	-1.155854090800840887e-02
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.439897395860432305e-02	-1.151454413459732790e-02
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.365221403756964436e-02	-1.146835834721055339e-02
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.291204382380706894e-02	-1.142146869528055421e-02
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.215484810692924578e-02	-1.137235971897269590e-02
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.142789387736483475e-02	-1.132413026601472583e-02
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.070735882939247818e-02	-1.127528419477335890e-02
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997025695988219107e-02	-1.122424419374968771e-02
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.923988023468091224e-02	-1.117260446734052830e-02
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.851617228511054147e-02	-1.112039272665338481e-02
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.779907801079768981e-02	-1.106763578910218392e-02
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.708854102438850164e-02	-1.101435970681900398e-02
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.638449716335504736e-02	-1.096059003615660991e-02
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.566518416259460089e-02	-1.090464936590355809e-02
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.497413198036959048e-02	-1.084995271476349270e-02
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.426808398059520089e-02	-1.079310644659428088e-02
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.356867177314775630e-02	-1.073583755537191146e-02
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.287583093405358703e-02	-1.067817002362860326e-02
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.218949854146364253e-02	-1.062012709297671491e-02
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.150961312324023711e-02	-1.056173129334670238e-02
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.081580464093352456e-02	-1.050121992812268375e-02
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.014882516636970766e-02	-1.044217420638659036e-02
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.946819047895477772e-02	-1.038103751419692904e-02
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.879414919361359626e-02	-1.031961618191410551e-02
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.812664133239372533e-02	-1.025793133910725928e-02
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.746560824431670211e-02	-1.019600348243681481e-02
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681099256125849761e-02	-1.013385249966982683e-02
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.614376573324984299e-02	-1.006966074841235924e-02
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550198833317925906e-02	-1.000711503103487651e-02
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.484783827214492258e-02	-9.942554926148943276e-03
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420021575151160786e-02	-9.877835932057854249e-03
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.355905185333841911e-02	-9.812976135351062987e-03
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292427922428543707e-02	-9.747993096111476352e-03
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.229583202394926855e-02	-9.682903867167351464e-03
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.165596049851622407e-02	-9.615861603538966920e-03
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104014861787349783e-02	-9.550607346695451014e-03
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041314169378313864e-02	-9.483428893924684619e-03
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979255958651844005e-02	-9.416206174212970320e-03
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.917833821576745645e-02	-9.348955234931873373e-03
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857041489160907943e-02	-9.281691667617702340e-03
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.796872827049984883e-02	-9.214430624075342635e-03
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737321831306878978e-02	-9.147186831780005842e-03
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.676754101455635387e-02	-9.078108188293939132e-03
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.616826336102874462e-02	-9.009077953240672912e-03
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559126029048448714e-02	-8.941973061349577090e-03
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500440579498744320e-02	-8.873078022825308872e-03
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442374248971251771e-02	-8.804270234887437083e-03
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383375759878391426e-02	-8.733706334400421351e-03
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326543396351665627e-02	-8.665112270414648127e-03
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.268798143892972768e-02	-8.594792406127711726e-03
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213172620249899303e-02	-8.526459190724398202e-03
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.156653340266213054e-02	-8.456430430633272988e-03
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.100745179051387190e-02	-8.386566315610318942e-03
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045441572316520379e-02	-8.316877964337734963e-03
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.990736092905947996e-02	-8.247376193411365755e-03
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935206339086176119e-02	-8.176250476056700495e-03
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.881693691347050584e-02	-8.107158748907366402e-03
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827375307649049707e-02	-8.036475145073019091e-03
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773660903166873637e-02	-7.966031195019238759e-03
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720544216398754600e-02	-7.895837094246266341e-03
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668018944538922937e-02	-7.825902447849617666e-03
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616078214600923685e-02	-7.756235294322563929e-03
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564715114467657320e-02	-7.686843116761918338e-03
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512627956120570522e-02	-7.615964922857423533e-03
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462414324688742523e-02	-7.547151859483110757e-03
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411492300166910963e-02	-7.476882335652294820e-03
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361149935432959146e-02	-7.406931864668820330e-03
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311380505294050425e-02	-7.337307489934961034e-03
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262177420440518838e-02	-7.268016065522282451e-03
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212325262246553736e-02	-7.197344874936676545e-03
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164249383468995869e-02	-7.128747920045998970e-03
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115539447327245387e-02	-7.058802017784505944e-03
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067397869430454393e-02	-6.989233175783054856e-03
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.020972076727008515e-02	-6.921730671215326446e-03
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.973934616084866256e-02	-6.852925523370046249e-03
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926319757238154462e-02	-6.782852573736120050e-03
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880388701628305348e-02	-6.714854689187146723e-03
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.834994916424032396e-02	-6.647263775385606893e-03
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789044180476723589e-02	-6.578450105611829621e-03
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743643341467718655e-02	-6.510070964473793978e-03
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698785534555699278e-02	-6.442129872075926661e-03
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654464029603116809e-02	-6.374630246885570201e-03
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610672227529687639e-02	-6.307575408855709866e-03
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567403656791544309e-02	-6.240968582433004987e-03
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523640321130312725e-02	-6.173243287966687087e-03
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481411375282160436e-02	-6.107552640754829870e-03
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438699490718190310e-02	-6.040771622464071074e-03
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396509887893504193e-02	-5.974472921735715300e-03
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354836260921576635e-02	-5.908659525734115230e-03
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313672423204436918e-02	-5.843334334348432996e-03
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273012304320043614e-02	-5.778500162807647354e-03
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231921814100265772e-02	-5.712669351675279256e-03
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192262742544343945e-02	-5.648836914670151213e-03
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152184448729669630e-02	-5.584036600049743955e-03
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112608809998717446e-02	-5.519760703936185675e-03
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073529277699554169e-02	-5.456009641574085037e-03
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034939381043766371e-02	-5.392783642678027935e-03
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996832769670280602e-02	-5.330082911407305404e-03
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958353489430184946e-02	-5.266500660553755271e-03
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921205496869757820e-02	-5.204862926250728231e-03
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883693941980809694e-02	-5.142368131983336178e-03
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846662240201551161e-02	-5.080423361658859688e-03
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810104201748997096e-02	-5.019028709003467079e-03
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.774013749871624343e-02	-4.958184245051685569e-03
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738384918036196672e-02	-4.897890018924377920e-03
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702435355703635897e-02	-4.836824665042599100e-03
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667722227272472171e-02	-4.777643206222383608e-03
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632696801159454397e-02	-4.717715342128788771e-03
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598129641870224049e-02	-4.658362432199980759e-03
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.564014928668121099e-02	-4.599584422251234289e-03
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530346943818124680e-02	-4.541381235508235026e-03
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497119939581626466e-02	-4.483752142325957146e-03
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463619901274611418e-02	-4.425460982226261247e-03
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431266390033735500e-02	-4.368985904764583275e-03
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398646694394087481e-02	-4.311869106875894711e-03
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366462858329493324e-02	-4.255342246333513115e-03
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334708951575627592e-02	-4.199402971544939633e-03
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303379148233545767e-02	-4.144048958184188246e-03
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272467724289330832e-02	-4.089277908677755105e-03
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241324591157591722e-02	-4.033940857919820870e-03
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211241754610202698e-02	-3.980341231091705755e-03
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180933409373859641e-02	-3.926195869428358680e-03
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.151038334631152904e-02	-3.872649128965028470e-03
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121550943922471261e-02	-3.819698698447027488e-03
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092465746899078299e-02	-3.767342292625021349e-03
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063777347093330092e-02	-3.715577651778677326e-03
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035480439754322815e-02	-3.664402541252283641e-03
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006992408955526191e-02	-3.612767068364988385e-03
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979470761008720117e-02	-3.562776195521658029e-03
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951763231640854523e-02	-3.512342888088803780e-03
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924441645387105215e-02	-3.462510405790654791e-03
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897500520564800175e-02	-3.413274391701512801e-03
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870934467914368848e-02	-3.364630553461749052e-03
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844207384076008288e-02	-3.315600021982791600e-03
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818383053708865632e-02	-3.268139780664143339e-03
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792402070242437098e-02	-3.220308387111063542e-03
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766789886048220765e-02	-3.173076182718392001e-03
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741541238487707283e-02	-3.126438931831628833e-03
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716650952347741760e-02	-3.080392460334288856e-03
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.692113937897315318e-02	-3.034932654356713513e-03
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667925188998843622e-02	-2.990055459019899491e-03
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643606341793356698e-02	-2.944876780277547353e-03
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.620106151892921828e-02	-2.901164325118595587e-03
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596479637733315068e-02	-2.857165540671632517e-03
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573195264527989939e-02	-2.813756460284189825e-03
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550248129911649744e-02	-2.770932940044609685e-03
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527633333755158349e-02	-2.728689727029837229e-03
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504912251177412813e-02	-2.686209731602550842e-03
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482953910199327763e-02	-2.645121028669343653e-03
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460892292633540757e-02	-2.603806464463537685e-03
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.439156257115654924e-02	-2.563071529990582770e-03
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417740976326561930e-02	-2.522910477308313703e-03
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396641700305507536e-02	-2.483317645475567603e-03
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375853754801018881e-02	-2.444287458739510636e-03
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355372539666128973e-02	-2.405814424771046504e-03
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334808401532187015e-02	-2.367169249280739844e-03
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314932818018934267e-02	-2.329804825202942860e-03
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294976772703532175e-02	-2.292278586899772728e-03
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275320820468896742e-02	-2.255308940622267281e-03
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255960462353580831e-02	-2.218890490121683094e-03
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236891269814002596e-02	-2.183017918660530663e-03
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.218108883261896473e-02	-2.147685987400520594e-03
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199262644052775592e-02	-2.112238091439714097e-03
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.181046252120279694e-02	-2.077981232365177459e-03
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162767925600660147e-02	-2.043615844349520351e-03
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144769658540486547e-02	-2.009786435490473061e-03
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.127047146454313899e-02	-1.976486193217538278e-03
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109596151125311417e-02	-1.943708407604646370e-03
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092412499255367847e-02	-1.911446469296607890e-03
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.075181196781649015e-02	-1.879110618908254315e-03
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058524727035249115e-02	-1.847870192864377401e-03
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041822036586887747e-02	-1.816561563759251045e-03
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025379862891294923e-02	-1.785761403709438568e-03
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.009194122123984599e-02	-1.755463234072647625e-03
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.932607922820904309e-03	-1.725660672079892561e-03
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.770101841028810616e-03	-1.695290633506783612e-03
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.629715379047932428e-03	-1.669077505157063462e-03
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.463877230549906303e-03	-1.638142091978422475e-03
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.300856973185774729e-03	-1.607766948543903202e-03
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.167124388912107832e-03	-1.582876760591401697e-03
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.009145366880053768e-03	-1.553508688410424905e-03
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.879548408990760658e-03	-1.529446248892435802e-03
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.726455741904398308e-03	-1.501056938749133511e-03
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.575965199647249751e-03	-1.473189304690380530e-03
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.452512607903688024e-03	-1.450358688928137093e-03
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.306679647375253203e-03	-1.423425646181696123e-03
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.163326783614692495e-03	-1.396990716876663798e-03
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.045730409907773592e-03	-1.375336285798967615e-03
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.906816304178726149e-03	-1.349793691313012000e-03
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.770265537146143695e-03	-1.324726661589848472e-03
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.658249678268395227e-03	-1.304195170567414757e-03
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.525928230782749986e-03	-1.279980024990087697e-03
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.395858337241638207e-03	-1.256218852457848152e-03
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.268001679349380198e-03	-1.232904250801972017e-03
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.142320512237479609e-03	-1.210028928204106820e-03
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.039221197417682048e-03	-1.191296533925116467e-03
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.917432256303971370e-03	-1.169207975369007798e-03
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.797714895960089813e-03	-1.147538605559892625e-03
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.680033942073417691e-03	-1.126281240481651329e-03
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.564355228483970475e-03	-1.105428493197098492e-03
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.450645110037804900e-03	-1.084973069300283754e-03
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.338870428082344667e-03	-1.064907780468325738e-03
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.247179726081221462e-03	-1.048479612260070715e-03
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.138868801676433153e-03	-1.029111245381714168e-03
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.032401926414699897e-03	-1.010113205304846674e-03
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.927747723033876398e-03	-9.914786921056983372e-04
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.824875258181647260e-03	-9.732010026370329888e-04
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.723754034198197393e-03	-9.552735287327524319e-04
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.624353981089814762e-03	-9.376897554542644800e-04
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.526645448688067772e-03	-9.204432593774405967e-04
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.430599198989291554e-03	-9.035277069190149682e-04
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.336186398669520714e-03	-8.869368527013570674e-04
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.243378611769857790e-03	-8.706645379545227765e-04
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.152147792547781026e-03	-8.547046889545984166e-04
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.062466278489712035e-03	-8.390513154973142009e-04
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.959760005173798579e-03	-8.211685637405231712e-04
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.873344790618251363e-03	-8.061593490242675809e-04
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.788398022164591476e-03	-7.914386549114640294e-04
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.704895626177672818e-03	-7.770010544800594983e-04
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.622813848893591628e-03	-7.628411936482967217e-04
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.542129250864682978e-03	-7.489537899050464388e-04
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.462818701525560205e-03	-7.353336310678631289e-04
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.371995935188952367e-03	-7.197743560184828799e-04
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.295584579821719144e-03	-7.067156747824472705e-04
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.220476004420515084e-03	-6.939081835386774451e-04
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.146648309493792747e-03	-6.813469503577740220e-04
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.062106065657220336e-03	-6.669969307753656311e-04
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.990979824313204034e-03	-6.549526424592757613e-04
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.921066957035371919e-03	-6.431394136633259611e-04
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.852346711017610656e-03	-6.315525734282001740e-04
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.773653110926089571e-03	-6.183145748554112276e-04
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.707446933230625248e-03	-6.072025034401344612e-04
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.642369383033144167e-03	-5.963024220841491507e-04
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.567846353939944579e-03	-5.838478855050683279e-04
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.505149089664076883e-03	-5.733927405008055729e-04
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.443521573746674471e-03	-5.631366651695272028e-04
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.372950993639560382e-03	-5.514176515209061368e-04
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.313580187165834912e-03	-5.415795944240401954e-04
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.245594425415331951e-03	-5.303378167385460178e-04
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.188398557272347032e-03	-5.208999769121051534e-04
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.132179522443394662e-03	-5.116409797960629145e-04
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.067802913704461166e-03	-5.010599917994214411e-04
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.013643136585439884e-03	-4.921760377710816033e-04
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.951624009563509621e-03	-4.820228130895900967e-04
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.899446859485592908e-03	-4.734972317162385600e-04
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.839696969146185239e-03	-4.637525760095778183e-04
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.789427783340049649e-03	-4.555691295566158304e-04
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.731861142069345796e-03	-4.462143448091496103e-04
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.675435248255379674e-03	-4.370619146680567173e-04
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.627959963465451541e-03	-4.293740819029696486e-04
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.573589458746697138e-03	-4.205837459161004062e-04
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.527842837720803079e-03	-4.131992286528510467e-04
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.475453526189365806e-03	-4.047554090273025574e-04
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.424102675571835480e-03	-3.964923893421084915e-04
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.380899408896149268e-03	-3.895506855350636751e-04
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.331425611838165018e-03	-3.816129213180024984e-04
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.289802961289308641e-03	-3.749442346829633772e-04
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.242140628823644302e-03	-3.673183403758112993e-04
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.195427092128083169e-03	-3.598549468862564699e-04
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.149644037704696170e-03	-3.525503181817849874e-04
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.111128299577124268e-03	-3.464127755480651025e-04
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.067025505370507707e-03	-3.393932504385258281e-04
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.023802166399323466e-03	-3.325220830756741869e-04
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.981440864978601009e-03	-3.257957220298764601e-04
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.945804249667924552e-03	-3.201428652537249364e-04
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.904998422602896665e-03	-3.136761641723617776e-04
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.865006084017436453e-03	-3.073443729498322348e-04
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.825810655946528841e-03	-3.011441131580212989e-04
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.787395802623948857e-03	-2.950720588670995188e-04
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.755078605295298886e-03	-2.899672135393204734e-04
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.718074667968372878e-03	-2.841256908981171269e-04
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.681811312695025542e-03	-2.784046851151969959e-04
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.646275381271796248e-03	-2.728017139992223008e-04
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.611453876790317754e-03	-2.673143260599062840e-04
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.577333961072529926e-03	-2.619401000182471594e-04
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543902952156965026e-03	-2.566766443265311014e-04
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.511148321834884616e-03	-2.515215966978704689e-04
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.479057693235100602e-03	-2.464726236450541313e-04
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.447618838456302560e-03	-2.415274200284824339e-04
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416819676245741413e-03	-2.366837086129705038e-04
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.386648269723255540e-03	-2.319392396332206456e-04
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.357092824149436043e-03	-2.272917903677394529e-04
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.328141684737072729e-03	-2.227391647210284938e-04
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299783334504690325e-03	-2.182791928138277720e-04
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.272006392171349436e-03	-2.139097305812476539e-04
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244799613442293049e-03	-2.096286614724895546e-04
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.218152105337698757e-03	-2.054340312698708329e-04
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.192053452884929855e-03	-2.013241281247879185e-04
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.166493393277124192e-03	-1.972972797769515841e-04
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137928390246083785e-03	-1.927947476727200527e-04
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.113488448302809306e-03	-1.889403324674770958e-04
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.089555607781627408e-03	-1.851638411054970621e-04
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.066120085345143107e-03	-1.814636796886441334e-04
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.043172209022326553e-03	-1.778382725191779467e-04
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020702416573956821e-03	-1.742860618323233916e-04
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.955959397717143843e-04	-1.703140459905189521e-04
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.741189141074876748e-04	-1.669135212027619722e-04
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.530906162097327328e-04	-1.635814109115410313e-04
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.325019216728636486e-04	-1.603162289021799539e-04
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.094987052899313959e-04	-1.566646608933803489e-04
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.898217642934371906e-04	-1.535379690585406912e-04
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.705564058422686231e-04	-1.504736417234044847e-04
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.490316604744436741e-04	-1.470460986640750260e-04
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.306190999434477206e-04	-1.441106635282225204e-04
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.125918207590489273e-04	-1.412333659638044753e-04
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.924517052359433258e-04	-1.380148148203878356e-04
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.752257609691976404e-04	-1.352584392868004287e-04
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.583626267727253557e-04	-1.325568145900495032e-04
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.395257701007952990e-04	-1.295349352296419089e-04
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.234166515964188032e-04	-1.269471027899996864e-04
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.054235079166727490e-04	-1.240525566906281764e-04
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.900370474313318727e-04	-1.215737917134206625e-04
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.728521876876766405e-04	-1.188012406227546619e-04
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.581577369287357334e-04	-1.164269251900811763e-04
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.437759300907335653e-04	-1.140998018392371042e-04
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.277141304354496871e-04	-1.114967711892861005e-04
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.120427238108466870e-04	-1.089526733222013761e-04
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.986430831190175765e-04	-1.067738153604465344e-04
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.836783750584032980e-04	-1.043364061284505839e-04
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.708828536311890507e-04	-1.022487548054039987e-04
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.565924754625663044e-04	-9.991315704096212014e-05
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.443731555256138858e-04	-9.791250878429740121e-05
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.307265586040449921e-04	-9.567415546504123706e-05
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.174123960227963422e-04	-9.348607909116524997e-05
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.060294202903087030e-04	-9.161191805233750724e-05
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.933188167267535786e-04	-8.951525183648275134e-05
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.824528249226912673e-04	-8.771946381078146661e-05
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.703204798033981671e-04	-8.571054595795852041e-05
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.584863811003935669e-04	-8.374695697590026468e-05
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.469435662273263583e-04	-8.182768908414890063e-05
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.370771336597403561e-04	-8.018390326770888094e-05
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.260619838333734783e-04	-7.834506073902718017e-05
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.153185365566855534e-04	-7.654770492229731669e-05
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.061356615566038370e-04	-7.500829218048854128e-05
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.958837571561391413e-04	-7.328613287227209346e-05
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.858846003976044840e-04	-7.160271636199418892e-05
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.761317403815293945e-04	-6.995710876994707739e-05
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.666187978604962911e-04	-6.834838656529712358e-05
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.584868193517625813e-04	-6.697029393507410644e-05
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.494069582797204089e-04	-6.542830560257870880e-05
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.405502551360414278e-04	-6.392078121437912716e-05
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.319118217306144349e-04	-6.244701813561552074e-05
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.234868228767466135e-04	-6.100632132462183621e-05
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.152704756448359994e-04	-5.959800322607890341e-05
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.072580486386366073e-04	-5.822138366745679700e-05
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.994448612840351956e-04	-5.687578975724618606e-05
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.918262831300928511e-04	-5.556055578494373292e-05
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.843977331620865237e-04	-5.427502312275337760e-05
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.780500702977844758e-04	-5.317403395255026035e-05
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.709656451653128482e-04	-5.194244028842164593e-05
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.640583471135416437e-04	-5.073869296478934532e-05
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.573237804188182763e-04	-4.956215990152836276e-05
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.507575956087306282e-04	-4.841221564546023906e-05
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.435665496364863001e-04	-4.714953992069171142e-05
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.373439422601172021e-04	-4.605404991668827195e-05
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.312764159909503042e-04	-4.498323592122397590e-05
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.253598076104676321e-04	-4.393649914791319532e-05
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.195902604091883297e-04	-4.291328183653728335e-05
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.139644854192629181e-04	-4.191310180830421531e-05
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.084792903607787632e-04	-4.093549013875523245e-05
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.031315154708193530e-04	-3.997998266190156129e-05
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.979180330796824917e-04	-3.904611990829183780e-05
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.922095332369197235e-04	-3.802083037574571512e-05
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.872711816546373804e-04	-3.713145816349859590e-05
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.824575509033292398e-04	-3.626232443803168327e-05
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.777656413648879326e-04	-3.541298846987368738e-05
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.731924834479193023e-04	-3.458301392407693602e-05
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.681859666500119376e-04	-3.367189779100506907e-05
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.638554308063276731e-04	-3.288163723547027529e-05
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.596345559545177706e-04	-3.210940226756727942e-05
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.555204923753117753e-04	-3.135477409688556882e-05
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.510163315643435727e-04	-3.052634687050874180e-05
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.471199079260488221e-04	-2.980776135595192102e-05
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.433215698499509913e-04	-2.910550021558191744e-05
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.391622855286526084e-04	-2.833446971779624791e-05
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.355636375593808620e-04	-2.766560729956531845e-05
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.320555426172630609e-04	-2.701194501438289840e-05
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.282146713107574197e-04	-2.629436113868998672e-05
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.248923471110981208e-04	-2.567198191464972282e-05
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.216543540720078220e-04	-2.506385170277675652e-05
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.181099843497149422e-04	-2.439636579438261930e-05
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.150447371405978074e-04	-2.381752744322339387e-05
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.116898237613979692e-04	-2.318224836791128924e-05
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087886847805714154e-04	-2.263138126338006640e-05
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.056136079849538792e-04	-2.202683818511663949e-05
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.028681119514775259e-04	-2.150264795622966162e-05
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.986344336427029436e-05	-2.092739918584098646e-05
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.726529294968657444e-05	-2.042861704037948975e-05
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.442179074394053723e-05	-1.988124930005262533e-05
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.196285234169394006e-05	-1.940663138114951492e-05
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.927145655450492863e-05	-1.888575909202528386e-05
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.694375618184379672e-05	-1.843408585488652752e-05
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.439559569043530031e-05	-1.793835193641558421e-05
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.192003468890658832e-05	-1.745542515147109099e-05
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.977901508399107288e-05	-1.703667246801750685e-05
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.743565964722858399e-05	-1.657714447929840564e-05
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.540934073661556786e-05	-1.617873737321760333e-05
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.319188724946097853e-05	-1.574159310380159667e-05
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.103857681398934715e-05	-1.531589467914843241e-05
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.894769380754398470e-05	-1.490136580171318321e-05
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.714016597068138263e-05	-1.454205140486437973e-05
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.516258135503139991e-05	-1.414787647008339895e-05
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.324256400394653464e-05	-1.376408830696306947e-05
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.158287590218430039e-05	-1.343144814952523488e-05
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.976710869044889261e-05	-1.306655654454410123e-05
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.800418725756825922e-05	-1.271129118967848342e-05
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.629250863508256818e-05	-1.236539386518261638e-05
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.463048566864004004e-05	-1.202860888919105323e-05
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.319354735066802851e-05	-1.173668961253901176e-05
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.162104309487800717e-05	-1.141642808842279386e-05
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.009371330319351906e-05	-1.110455654261463385e-05
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.861028124506260240e-05	-1.080086300091463532e-05
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.716965353010035882e-05	-1.050516080750593071e-05
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.577075119558900624e-05	-1.021726562860800600e-05
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.441250562824287576e-05	-9.936994892993012725e-06
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.323845199782016223e-05	-9.694119893163452077e-06
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.195412300589542549e-05	-9.427758898396706560e-06
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.070742066266092951e-05	-9.168504624194272315e-06
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.949731541816327263e-05	-8.916181152202309261e-06
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.832278747173436238e-05	-8.670614224523199095e-06
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.718282665464401303e-05	-8.431631223751998556e-06
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.607643231451296230e-05	-8.199061153312174832e-06
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.500261320145525820e-05	-7.972734618085402017e-06
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.396038735591988891e-05	-7.752483805330317768e-06
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.294878199819839765e-05	-7.538142465884480349e-06
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.196683341957094391e-05	-7.329545895644936837e-06
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.101358687506074473e-05	-7.126530917322283014e-06
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.008809647776867287e-05	-6.928935862463380090e-06
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.909121074418519469e-05	-6.715551073716796119e-06
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.822148980236151449e-05	-6.528908832272209424e-06
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.737712495782581372e-05	-6.347263964898935235e-06
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.655747351938300926e-05	-6.170499837654013391e-06
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.576189862646956170e-05	-5.998500871822897295e-06
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.498976918186085813e-05	-5.831152531752477848e-06
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.424045978534667572e-05	-5.668341312859035769e-06
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.343390442075325258e-05	-5.492624494166997477e-06
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.273074216107263292e-05	-5.339023471050562101e-06
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.204848998580843396e-05	-5.189612909678101085e-06
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.138654523909405244e-05	-5.044283421949025062e-06
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.067414214780121575e-05	-4.887460826673649740e-06
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.005311364877071853e-05	-4.750392076034628324e-06
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.945055173431103494e-05	-4.617070249820511697e-06
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.886587545095956187e-05	-4.487389888015473777e-06
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.823651191890651927e-05	-4.347444341780533126e-06
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.768770937393931812e-05	-4.225109354687710549e-06
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.715501758729107739e-05	-4.106093623693807027e-06
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.658137325181101946e-05	-3.977626545784165193e-06
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.608103800227833361e-05	-3.865313243913338626e-06
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.559541746899359766e-05	-3.756057574055351452e-06
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.507264325681802091e-05	-3.638160932707718375e-06
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.461686535675728714e-05	-3.535124534598447937e-06
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.412633810474314341e-05	-3.423962321011270373e-06
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369876938206281017e-05	-3.326830022939057908e-06
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323869051502595096e-05	-3.222055198605076648e-06
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.283772682432342156e-05	-3.130517471056320797e-06
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244881389009520007e-05	-3.041523359698168756e-06
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.203039580209079247e-05	-2.945542022497223772e-06
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.166577591998102315e-05	-2.861696347612996942e-06
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.127349389659830048e-05	-2.771270267623786272e-06
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.089428705314033427e-05	-2.683636657028598702e-06
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.056379681400466383e-05	-2.607079986300937702e-06
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020815880919894001e-05	-2.524506202177316162e-06
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.898137085031784803e-06	-2.452359897774025187e-06
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.564423225028983915e-06	-2.374528524819617046e-06
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.273417299591065713e-06	-2.306511883040424091e-06
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.960149300063969293e-06	-2.233134449919166886e-06
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.657198812950464374e-06	-2.162011101248865207e-06
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.393123697450127749e-06	-2.099878048531746526e-06
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.108975014873754284e-06	-2.032873672282049951e-06
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.834305143973858577e-06	-1.967951981808685465e-06
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.594971754948155920e-06	-1.911255152603380286e-06
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.337530949493993831e-06	-1.850131017896380287e-06
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.088751979117796214e-06	-1.790922601198385503e-06
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.872027941352115033e-06	-1.739226196120156873e-06
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.638945892253616178e-06	-1.683502198466634672e-06
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.413729715605919518e-06	-1.629531237212909720e-06
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.196109689665886220e-06	-1.577258183731629529e-06
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.006525376745415828e-06	-1.531618975906723346e-06
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.802603492855524135e-06	-1.482421809578761314e-06
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.605508987866633757e-06	-1.434765415595366138e-06
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.414981311865249559e-06	-1.388596536159936616e-06
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.230762202801837667e-06	-1.343862380153787377e-06
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.052610651659811042e-06	-1.300513358359720541e-06
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.880346902637846072e-06	-1.258511126534127349e-06
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.730208343890982444e-06	-1.221831403243353608e-06
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.568681830081606045e-06	-1.182290944461339318e-06
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.412572510977756731e-06	-1.143995606032987191e-06
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.261720818946533190e-06	-1.106910914161048846e-06
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.115968551821998903e-06	-1.071002689569431354e-06
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.975158858097081955e-06	-1.036237044310995814e-06
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.839136222315669392e-06	-1.002580378618502945e-06
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.707746450661505022e-06	-9.699993777979730045e-07
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.580836656740762997e-06	-9.384610091637819809e-07
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.458255247555066582e-06	-9.079325190147992903e-07
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.339851909662268726e-06	-8.783814296510010453e-07
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225477595521205643e-06	-8.497755364297166321e-07
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114984510018302012e-06	-8.220829048610777719e-07
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.008226097172634594e-06	-7.952718677419249959e-07
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.905057027016620914e-06	-7.693110223275600810e-07
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.805333182650079936e-06	-7.441692275408637574e-07
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708920368174389471e-06	-7.198173172045921309e-07
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606573190340654739e-06	-6.939161800108140390e-07
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516803418356848306e-06	-6.711531193422236606e-07
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.430059476199800456e-06	-6.491154090039936023e-07
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346253629945077981e-06	-6.277831159553573415e-07
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265298861263177517e-06	-6.071364695166988048e-07
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187108860025647465e-06	-5.871558596927429693e-07
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104191011187906436e-06	-5.659232511532555921e-07
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.031529191268027546e-06	-5.472781931282424003e-07
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961368999690886091e-06	-5.292393841195620706e-07
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.893626954649329222e-06	-5.117878558601640822e-07
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.821804850660051151e-06	-4.932470318872555007e-07
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.758872160836312925e-06	-4.769677278206393763e-07
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698103063837429591e-06	-4.612178648954535103e-07
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639416789763562877e-06	-4.459790901717100509e-07
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577171938119597634e-06	-4.297850194656729026e-07
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.522599545113533946e-06	-4.155604398450187040e-07
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.469863655388476075e-06	-4.017909771277136131e-07
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.413889350209972097e-06	-3.871505586521881403e-07
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.364797395521706034e-06	-3.742877721460027147e-07
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.312710901659850305e-06	-3.606161207462933235e-07
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.267049043364495671e-06	-3.486091833553357713e-07
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.222947956979558954e-06	-3.369924914253195804e-07
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176184149939096379e-06	-3.246516852556868575e-07
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135210255952823323e-06	-3.138186623303991281e-07
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.091775321817801437e-06	-3.023134317514986591e-07
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.053727537273729932e-06	-2.922161599356410592e-07
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.013402076427131632e-06	-2.814942217235330821e-07
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.780825594689876895e-07	-2.720855545987666528e-07
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.406507010392708272e-07	-2.620954654778760949e-07
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.078647850271456833e-07	-2.533290124266370178e-07
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.731141153380030044e-07	-2.440201520452786287e-07
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.426702446281406279e-07	-2.358502629703503648e-07
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.103917374502641797e-07	-2.271728173049315334e-07
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.793258687983822574e-07	-2.188064981779665330e-07
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.520893567005517279e-07	-2.114595136564677354e-07
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.231883249779873257e-07	-2.036512918396306983e-07
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.978484857505125127e-07	-1.967943447195842794e-07
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.709713920725252895e-07	-1.895097045300220449e-07
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.451068158242093514e-07	-1.824874759375537047e-07
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.224449227345226935e-07	-1.763245630833751623e-07
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.984235728350392997e-07	-1.697809833503901552e-07
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.753212021637549329e-07	-1.634765572983461101e-07
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.531061658275244742e-07	-1.574034164262367698e-07
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.336542613571165707e-07	-1.520765124605971102e-07
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.130462776000169104e-07	-1.464232958570722713e-07
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.932350163897591015e-07	-1.409788334753516187e-07
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.741898187489580873e-07	-1.357355017299774492e-07
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.575151722213338313e-07	-1.311370065708685620e-07
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.398482117722318714e-07	-1.262567024302927847e-07
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.228595145989135976e-07	-1.215556963879109034e-07
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.065193691119098381e-07	-1.170266002060608926e-07
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.907983001154090922e-07	-1.126620843719091585e-07
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.770190263296866480e-07	-1.088310410792891198e-07
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.624014852672288391e-07	-1.047612038462126382e-07
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.483317232401038764e-07	-1.008380290771459927e-07
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.347929940074507172e-07	-9.705718271457726215e-08
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.217686819747099640e-07	-9.341436448727007811e-08
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.092423009042747592e-07	-8.990530757691441695e-08
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.971974926420050711e-07	-8.652577828887877884e-08
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.856180258593556570e-07	-8.327157572699831977e-08
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.744877948108892140e-07	-8.013853147234005475e-08
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.637908181069519495e-07	-7.712250926588798397e-08
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.535112375012823953e-07	-7.421940469508820090e-08
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.436333166933439839e-07	-7.142514488420052690e-08
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.341414401451559170e-07	-6.873568818839777687e-08
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.250201119124213678e-07	-6.614702389156134426e-08
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.162539544897287651e-07	-6.365517190771426334e-08
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.078277076696496061e-07	-6.125618248604734540e-08
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	1.997262274154979047e-07	-5.894613591947630422e-08
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.919344847475845150e-07	-5.672114225668783665e-08
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.844375673594178289e-07	-5.457734168697792492e-08
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.772222124566843764e-07	-5.251128220317377965e-08
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.696614034803063591e-07	-5.034322772403017682e-08
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.630063066341283528e-07	-4.843211548564683011e-08
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.566063566423372320e-07	-4.659167506648212400e-08
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.504533534335998324e-07	-4.481970737574116468e-08
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.445391577975010365e-07	-4.311402963351926521e-08
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.383501754737556034e-07	-4.132634821608416050e-08
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.329092686662801747e-07	-3.975229430198379456e-08
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.276823905683565169e-07	-3.823788505416847274e-08
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.226616450744070793e-07	-3.678100284583826444e-08
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.178391941028973535e-07	-3.537954560096270314e-08
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.127953514668614139e-07	-3.391144354807940241e-08
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.083624409721730613e-07	-3.261914992213757228e-08
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.041039593144205628e-07	-3.137588071412601730e-08
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.964834204401343650e-08	-3.007310252894933813e-08
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.573006139984013640e-08	-2.892576447146836001e-08
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.196287764858927908e-08	-2.782119333336764719e-08
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.801681550414531872e-08	-2.666264003874459030e-08
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.454254060664781950e-08	-2.564130558971859092e-08
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.090306409989492373e-08	-2.457002984661914217e-08
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.770061474473078756e-08	-2.362615197080222315e-08
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.462195698765107453e-08	-2.271759546035732987e-08
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.139992849678349443e-08	-2.176542956812045718e-08
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.856727828719207653e-08	-2.092716812947996433e-08
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.560423526901039990e-08	-2.004908411146215745e-08
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.300044694216292463e-08	-1.927636176134526388e-08
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.027782325638920881e-08	-1.846720959171140195e-08
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.788600338877644031e-08	-1.775534027661522039e-08
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.538550550467617440e-08	-1.701004550622463442e-08
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.318900824256308133e-08	-1.635441180758211383e-08
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.089261020182213595e-08	-1.566797416779017271e-08
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.887503269724504659e-08	-1.506402603691056259e-08
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.676497119244594143e-08	-1.443151807540925549e-08
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.491014914369612293e-08	-1.387477159737747861e-08
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.296891870919878911e-08	-1.329133734518948040e-08
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.110891213268682391e-08	-1.273160324999967695e-08
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.947175877562227950e-08	-1.223835785398293674e-08
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.775727591712199561e-08	-1.172120376258393254e-08
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.611498759081280154e-08	-1.122520076415288151e-08
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.467086947351536059e-08	-1.078850948943099321e-08
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.316007167005625224e-08	-1.033107902033334390e-08
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.171432156573224176e-08	-9.892756975500572831e-09
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.044413042589721152e-08	-9.507158403212737635e-09
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.911632033753710083e-08	-9.103535936047072894e-09
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.784656418435303286e-08	-8.717022953154790200e-09
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.663249859691844448e-08	-8.346943957518828311e-09
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.556652378151840976e-08	-8.021568902309779957e-09
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.445265566361767018e-08	-7.681118319132724707e-09
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.338768344278309720e-08	-7.355159660967549646e-09
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.236931077799935132e-08	-7.043036579601727606e-09
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.139525805637344420e-08	-6.744097505762844425e-09
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.046326223984542596e-08	-6.457695605333752806e-09
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.964395950735293989e-08	-6.205625571072760319e-09
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.878630764437806025e-08	-5.941462509256229891e-09
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.796446888176077685e-08	-5.688049523587882621e-09
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.717717843185881118e-08	-5.445016421145727926e-09
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.642328726928061456e-08	-5.212025167312296664e-09
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.570165455632430084e-08	-4.988740135276097340e-09
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.501114756933179103e-08	-4.774828084377026077e-09
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.435064162586789370e-08	-4.569958138694334065e-09
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.371902001271312583e-08	-4.373801765873833844e-09
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.311517391465938696e-08	-4.186032756191172175e-09
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.253800234409812201e-08	-4.006327201848101499e-09
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.198641207138939386e-08	-3.834363476498356051e-09
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.145931755600188162e-08	-3.669822215000180421e-09
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.095564087841440624e-08	-3.512386293392784186e-09
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.047431167276707361e-08	-3.361740809093176478e-09
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.001426706025389578e-08	-3.217573061311019303e-09
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.574451583245663748e-09	-3.079572531678180145e-09
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.153817140134326907e-09	-2.947430865090429506e-09
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.751322920889482315e-09	-2.820841850758514821e-09
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.365935537680427309e-09	-2.699501459093177946e-09
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	7.966695554527881653e-09	-2.573664665612181049e-09
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.614411270464548400e-09	-2.462506735114394573e-09
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.277189369781226505e-09	-2.355987150884450638e-09
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	6.954515116004155019e-09	-2.253950550702085082e-09
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.645877283227369743e-09	-2.156242631566790014e-09
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.350768125912770855e-09	-2.062710140586870590e-09
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.045748465263229365e-09	-1.965918616944252361e-09
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.777208317821086440e-09	-1.880597256855885349e-09
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.520652889587360753e-09	-1.798985310146448608e-09
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.275588339842360082e-09	-1.720933719345906515e-09
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.022500059974014777e-09	-1.640223902481507872e-09
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.799803251792353265e-09	-1.569115360807811419e-09
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.587095497152365211e-09	-1.501113872332650230e-09
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.367377351865471625e-09	-1.430783659294202211e-09
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.173940864640938048e-09	-1.368790593440052807e-09
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	3.989022462591492072e-09	-1.309460588308844630e-09
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.797760908037508253e-09	-1.248026890455624401e-09
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.629080868718310929e-09	-1.193789861142210350e-09
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.467535834382631638e-09	-1.141797981027310369e-09
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.300286905127738349e-09	-1.087916602585903963e-09
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.152820717491070397e-09	-1.040359639293257673e-09
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	3.000289985527076614e-09	-9.911174694323116179e-10
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.865920325875974409e-09	-9.476913090357641479e-10
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.727050867303904009e-09	-9.027611363080763129e-10
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.604808753433520263e-09	-8.631657924852888524e-10
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.478557968191633900e-09	-8.222248386261782502e-10
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.367487526603681210e-09	-7.861643821617622633e-10
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.252826894317102318e-09	-7.488942265329183813e-10
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.151985137251608034e-09	-7.160767163173834770e-10
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.047899978251052165e-09	-6.821632219502904891e-10
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.956356585428717828e-09	-6.523006374366938081e-10
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.861845826807217843e-09	-6.214338786350651454e-10
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.778682931762591942e-09	-5.942420537162857525e-10
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.692758878342391914e-09	-5.661162451779519107e-10
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.610913949829345806e-09	-5.392962385896583891e-10
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.538758988520375941e-09	-5.156282366878169614e-10
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.464053782268726889e-09	-4.911010081711087747e-10
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.392813635701105913e-09	-4.676885124780206804e-10
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.330021559183289679e-09	-4.470323729884126468e-10
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.265096594224097281e-09	-4.256532990198987566e-10
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.203275971387591179e-09	-4.052747613101801041e-10
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.148860800901208053e-09	-3.873185129416203076e-10
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.092668557516220130e-09	-3.687559674075473704e-10
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.039227059484585696e-09	-3.510820152797830089e-10
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	9.884169424307320633e-10	-3.342588676466954798e-10
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.437482965209540813e-10	-3.194524961069794357e-10
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	8.976659917085045252e-10	-3.041602350303309808e-10
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.538707516271265107e-10	-2.896097728653064459e-10
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.122463340454430571e-10	-2.757643088550740394e-10
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.726772760703389597e-10	-2.625872889028864631e-10
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.350488875817617548e-10	-2.500424034943943954e-10
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.019389424417907333e-10	-2.389923801314959947e-10
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.677230677410192461e-10	-2.275619743796087730e-10
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.351169902570585834e-10	-2.166589525636637402e-10
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.040214602745193652e-10	-2.062518118179054400e-10
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.743766996672796456e-10	-1.963212928368634044e-10
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.461308570998650266e-10	-1.868505988732957532e-10
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.192324212276785119e-10	-1.778230432921002913e-10
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	4.936302178874510551e-10	-1.692220486604612271e-10
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.692734073165804584e-10	-1.610311458473506562e-10
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.461114814010073834e-10	-1.532339731322708164e-10
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.240942609512815727e-10	-1.458142753231256769e-10
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.031718930065136752e-10	-1.387559028831228831e-10
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.832948481657743706e-10	-1.320428110665633186e-10
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.644139179467021536e-10	-1.256590590634423637e-10
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.464802121709147674e-10	-1.195888091527305264e-10
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.294451563759421168e-10	-1.138163258642428203e-10
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.132604892533639519e-10	-1.083259751489944203e-10
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	2.978782601127359418e-10	-1.031022235579062671e-10
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.832508263711516268e-10	-9.812963742881380792e-11
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.693308510679753203e-10	-9.339288208162584330e-11
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.550773518207812739e-10	-8.853802758892376479e-11
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.424823466933384172e-10	-8.424427708427988655e-11
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.304786984022990581e-10	-8.014859612376870186e-11
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.190453068790552546e-10	-7.624401337446254011e-11
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.081612051481919651e-10	-7.252360146739804631e-11
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	1.978055582697756457e-10	-6.898047664821275290e-11
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.872205721099187015e-10	-6.535522635790143592e-11
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.778964797051536530e-10	-6.215850523934131570e-11
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.690375517379678201e-10	-5.911816033226669967e-11
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.606234808381147020e-10	-5.622748215194649641e-11
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.520365319062519382e-10	-5.327417594349188105e-11
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.444820570040000062e-10	-5.067308698006404534e-11
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.373107461065134557e-10	-4.820128151353799861e-11
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.299936005001375600e-10	-4.567641903159441390e-11
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.235549774695357620e-10	-4.345227257354535772e-11
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.174389974289464941e-10	-4.133741354087483195e-11
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.111911086342332634e-10	-3.917473445537225694e-11
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.056833134475960988e-10	-3.726639869735353547e-11
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.004387844123969821e-10	-3.544773224545278677e-11
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.506551522441526680e-11	-3.358291624490618655e-11
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.032033225661436963e-11	-3.193473629102906831e-11
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.546338895006038541e-11	-3.024631167813805500e-11
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.117969571049874421e-11	-2.875586211753646669e-11
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.680052772658699367e-11	-2.723081474443394960e-11
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.294275262237257454e-11	-2.588608707464658501e-11
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	6.900329283047844721e-11	-2.451156596397231689e-11
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.553630960820662975e-11	-2.330070199716854562e-11
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.199896668420009464e-11	-2.206401676974233550e-11
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	5.888808742580140864e-11	-2.097530626876284218e-11
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.571573838322991932e-11	-1.986392462279633863e-11
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.292670663865644781e-11	-1.888580298337672908e-11
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	5.008268950554249930e-11	-1.788734822282987460e-11
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.758167355906536675e-11	-1.700839420091765833e-11
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.502978019690386389e-11	-1.611064281184734855e-11
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.261525158132229681e-11	-1.526034564593330385e-11
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.048783552555612136e-11	-1.451045556874647319e-11
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.831130002239448260e-11	-1.374258774104491060e-11
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.624516340802468972e-11	-1.301306692656377470e-11
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.442107584151929988e-11	-1.236849382278026620e-11
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.255462112937764450e-11	-1.170840243408049176e-11
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.078583807193498575e-11	-1.108229620850169889e-11
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	2.922737880321530064e-11	-1.053014922047670123e-11
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.763576235436011658e-11	-9.965738687600230978e-12
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.613025024895719525e-11	-9.431340078936016687e-12
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.470694118299165727e-11	-8.925613338371735153e-12
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.345551316541950479e-11	-8.480518820666563163e-12
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.217981131162864614e-11	-8.026334437058015273e-12
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.097502677089031539e-11	-7.596945387189309285e-12
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	1.983735290979025744e-11	-7.191044127655104344e-12
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.876300672996289118e-11	-6.807331232039848371e-12
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.774822868384370078e-11	-6.444515327645364611e-12
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.685600637582098616e-11	-6.125204267878627458e-12
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.594557873759222223e-11	-5.799072391751642930e-12
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.508384231506561760e-11	-5.490101369665070153e-12
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.426712793897866091e-11	-5.197030867610458557e-12
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.349206950565618105e-11	-4.918703168161785369e-12
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.275671561701377282e-11	-4.654439133121271377e-12
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.205955901730745437e-11	-4.403709952105437187e-12
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.139910173697631345e-11	-4.165990070604670545e-12
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.077385488754892944e-11	-3.940757119739680421e-12
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.018233859236736216e-11	-3.727491891960681093e-12
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.623081917966841233e-12	-3.525678316976578502e-12
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	9.094622806107272247e-12	-3.334803437912803367e-12
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.595508006446633367e-12	-3.154357387694296575e-12
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	8.124293009850903633e-12	-2.983833365651779209e-12
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.679541982330803502e-12	-2.822727614347885001e-12
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.259827699601273156e-12	-2.670539396621743594e-12
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	6.863731482254440938e-12	-2.526770972848754757e-12
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.489843131539438626e-12	-2.390927578413227517e-12
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	6.136760865743106882e-12	-2.262517401391801305e-12
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	5.803091257164590523e-12	-2.141051560445190203e-12
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.465556705017355792e-12	-2.018063612975600631e-12
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.167702090272842170e-12	-1.909439809159648679e-12
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	4.885129582983461751e-12	-1.806310814109780178e-12
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.617105745046382730e-12	-1.708417186385438846e-12
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.363080019048198040e-12	-1.615563057493372400e-12
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	4.105821607339255388e-12	-1.521447643830050119e-12
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	3.879054915378597139e-12	-1.438414490816512905e-12
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.664615822455125332e-12	-1.359826523727686445e-12
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.461966889494192971e-12	-1.285492539271151473e-12
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.270573806032444071e-12	-1.215222447040322269e-12
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	3.077396888181811308e-12	-1.144228051630736845e-12
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	2.907633167852014073e-12	-1.081776081115455944e-12
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.747503521562297324e-12	-1.022811026430929712e-12
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.586034145109604832e-12	-9.632927016198441773e-13
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.444204288560931511e-12	-9.109612101322105225e-13
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.310415379139996880e-12	-8.615498487397246163e-13
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.175410777052843328e-12	-8.116423786823707177e-13
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	2.056650767521390782e-12	-7.677008964759504455e-13
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	1.936580770945920223e-12	-7.232385469801098215e-13
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.830676194203213444e-12	-6.839936880537775330e-13
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.730235543317822120e-12	-6.467519589427211532e-13
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.628370878616793669e-12	-6.089600819203388165e-13
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.538457114822747029e-12	-5.755813761756823899e-13
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.447424069463874471e-12	-5.417651640324766437e-13
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.367205128898965093e-12	-5.119456530857639211e-13
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.286117710754299404e-12	-4.817815806606086679e-13
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.214771494804895940e-12	-4.552210703266639684e-13
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.142754017716305599e-12	-4.283893755060369768e-13
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	1.079467976128951979e-12	-4.047911580197106082e-13
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	1.015654909437911696e-12	-3.809757867972580680e-13
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	9.596259011608985906e-13	-3.600465900031994039e-13


==> pde_runs/ss_100Td_nr64_lmax2_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738806260434352657e-01	-1.440878872304582987e-03	-1.200032701798101172e-05
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730959249529804289e-01	-2.473284317191537431e-03	1.172579329675283935e-05
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.722962963964044802e-01	-3.172597719744974214e-03	3.370544812633260138e-05
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.715156016296448260e-01	-3.743053457769370679e-03	4.626721756546938656e-05
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707398736443461740e-01	-4.234344826639644885e-03	5.568254570391299941e-05
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699616532771557054e-01	-4.670402486771432771e-03	6.464158131059332345e-05
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691800592907195533e-01	-5.063119770301591216e-03	7.445354973908101248e-05
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683900344292025009e-01	-5.423693420756728334e-03	8.530459327829676493e-05
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675974119583713562e-01	-5.756223401399101873e-03	9.675644626434669066e-05
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667981133562810858e-01	-6.067235718743542797e-03	1.086074893722217404e-04
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659974448641756972e-01	-6.358195450100830384e-03	1.205895419350756120e-04
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651957631636255530e-01	-6.631824417761052019e-03	1.325537212778455179e-04
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643886249405757671e-01	-6.891729615830659988e-03	1.444548662931382675e-04
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635809823329607282e-01	-7.137974980213152888e-03	1.561365782638752576e-04
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627682493878553349e-01	-7.373258749737172241e-03	1.676600727588285886e-04
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619551386496757284e-01	-7.597252389944355970e-03	1.789940247507883610e-04
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611370400160286598e-01	-7.812097842136494705e-03	1.902333568647030101e-04
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603231952412039474e-01	-8.016184038326955308e-03	2.012782230030161113e-04
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594998422675644734e-01	-8.213591644960145308e-03	2.123377945290452003e-04
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586807350829263219e-01	-8.401558956325511779e-03	2.232465890468244164e-04
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578567678990236145e-01	-8.582713278531486564e-03	2.341436115331839256e-04
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570280061239992808e-01	-8.757386135201276206e-03	2.450424505932572079e-04
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561989869010909637e-01	-8.924984793574739297e-03	2.558963497684959361e-04
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553697551562673029e-01	-9.085905947846820152e-03	2.667067941134635355e-04
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545359684956100488e-01	-9.241327490709473624e-03	2.775231984734722007e-04
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.537021720942187419e-01	-9.390701752780361913e-03	2.882797107301648346e-04
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528640585519742412e-01	-9.535071155743630664e-03	2.990255159964269193e-04
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520261149290942637e-01	-9.673906054536079990e-03	3.096971702516306099e-04
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511884001857982107e-01	-9.807458528403468351e-03	3.202889896044402844e-04
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503466646623164427e-01	-9.936605403470960898e-03	3.308495368589339661e-04
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.495053125583523101e-01	-1.006085186206288895e-02	3.413186920570737714e-04
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486601361198152116e-01	-1.018098561761457931e-02	3.517441939312479851e-04
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.478154863587951007e-01	-1.029653999113696282e-02	3.620679868959948721e-04
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469714078967093440e-01	-1.040768204500659017e-02	3.722863207225305033e-04
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461237640571111385e-01	-1.051509283751636027e-02	3.824482487788733375e-04
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452768359345477100e-01	-1.061836022149287642e-02	3.925031173054737582e-04
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444265345366568809e-01	-1.071810430876363879e-02	4.025000765125408492e-04
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435770891180871700e-01	-1.081394131188519875e-02	4.123899097303355900e-04
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427285432344473359e-01	-1.090599781265651040e-02	4.221732331304031910e-04
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418768762930284755e-01	-1.099480686260192498e-02	4.318967427215138753e-04
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410222023347393883e-01	-1.108042186637756693e-02	4.415587236139766709e-04
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401726625610031085e-01	-1.116213623628934358e-02	4.510680228695572664e-04
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393202435126570937e-01	-1.124082346408279698e-02	4.605151543934850214e-04
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384650564061982725e-01	-1.131652388132607830e-02	4.698983051038785287e-04
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.376111528602704248e-01	-1.138894815189637338e-02	4.791730560237091648e-04
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367585697814686363e-01	-1.145817994076543320e-02	4.883396360994279742e-04
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.359034539896661897e-01	-1.152459887013882606e-02	4.974390821352972806e-04
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350497888457658224e-01	-1.158796496254407837e-02	5.064281983891518509e-04
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341937722512557829e-01	-1.164862687145650465e-02	5.153461761666633650e-04
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333393376744661518e-01	-1.170636846715273835e-02	5.241511751662459185e-04
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324865254665809344e-01	-1.176126489800223204e-02	5.328425543418779074e-04
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316316047472567974e-01	-1.181361236581262089e-02	5.414574460116322119e-04
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307896735415430278e-01	-1.186259078307663750e-02	5.498447477367486742e-04
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299307745712420248e-01	-1.190997591309730236e-02	5.583013220758733294e-04
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290774982402008719e-01	-1.195451845567208765e-02	5.666018476073300452e-04
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282298093699314745e-01	-1.199631475169356254e-02	5.747476943515632437e-04
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273511838687419462e-01	-1.203709887569506289e-02	5.830842411343164968e-04
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.265148046982873808e-01	-1.207356156441673906e-02	5.909181274621791132e-04
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256479056937846173e-01	-1.210896314198464316e-02	5.989319572094185286e-04
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248226923108509273e-01	-1.214043557845246278e-02	6.064594229454956312e-04
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239673659974546982e-01	-1.217080337364070258e-02	6.141573118301826015e-04
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231178866763752711e-01	-1.219873157761395578e-02	6.216973127531466711e-04
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222742129002976769e-01	-1.222430307743044287e-02	6.290816758638018581e-04
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.214015155944590529e-01	-1.224851890542004614e-02	6.366105535526231374e-04
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205695691656926694e-01	-1.226951929063082800e-02	6.436837914110800449e-04
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.197090018418827534e-01	-1.228913211116157075e-02	6.508930179984183384e-04
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188886191111485080e-01	-1.230585853816039237e-02	6.576634958418630739e-04
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180400143739345764e-01	-1.232116308293398042e-02	6.645614689686469385e-04
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171974504368712283e-01	-1.233437429453719016e-02	6.713036849353884016e-04
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163608860448348964e-01	-1.234555863656936966e-02	6.778921069183934441e-04
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155302806901984947e-01	-1.235477955056190659e-02	6.843286311813438424e-04
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146727297172730337e-01	-1.236235161494518217e-02	6.908634529265790568e-04
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138541582225730125e-01	-1.236775219778414592e-02	6.969957247660020462e-04
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.130090375066368363e-01	-1.237147444394578154e-02	7.032179745218881126e-04
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121701829573946430e-01	-1.237332877918425472e-02	7.092841714616345168e-04
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113375443931947928e-01	-1.237337800784988652e-02	7.151966827775926849e-04
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.105110728143915283e-01	-1.237168220554712983e-02	7.209577907395279357e-04
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096907203583458307e-01	-1.236829887750214539e-02	7.265696971833137275e-04
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088452424345364294e-01	-1.236305831447240440e-02	7.322418044367479117e-04
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080372198653327814e-01	-1.235640316333274855e-02	7.375560746571456971e-04
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.072044485829668492e-01	-1.234787637129873550e-02	7.429234496026347872e-04
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063780775047764582e-01	-1.233775702243431610e-02	7.481387980560613108e-04
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055883171503947948e-01	-1.232655590120342037e-02	7.530192368727755799e-04
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047443457677216805e-01	-1.231294676390893780e-02	7.581216417981505957e-04
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039368926065198651e-01	-1.229835373905011943e-02	7.628930829448626232e-04
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031356545707537292e-01	-1.228236414834005426e-02	7.675203958149216885e-04
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.023112588779143822e-01	-1.226435454654052973e-02	7.721688018057807842e-04
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015225467065195702e-01	-1.224565518419562689e-02	7.765080897087362887e-04
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.007110467021417877e-01	-1.222492602816938057e-02	7.808617078879792357e-04
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.990603125955913044e-02	-1.220288192619439771e-02	7.850687590993724301e-04
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.910744377390297288e-02	-1.217956864922949828e-02	7.891317520007857427e-04
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.831522905584537397e-02	-1.215503022400228790e-02	7.930531110211866538e-04
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.750138177330977540e-02	-1.212836904772032244e-02	7.969677068248439767e-04
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.672197524826402215e-02	-1.210146581339923734e-02	8.006079016924435307e-04
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.592128229514450266e-02	-1.207244122187436756e-02	8.042360757997818726e-04
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.512719886138927550e-02	-1.204227724407597525e-02	8.077220599950207542e-04
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.433967072444063295e-02	-1.201101432243534273e-02	8.110681354006150576e-04
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.355864494179599866e-02	-1.197869141989723468e-02	8.142765104776170538e-04
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.278406980232389856e-02	-1.194534609116651783e-02	8.173493243260789975e-04
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.201589478009836176e-02	-1.191101454966628746e-02	8.202886497931129433e-04
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.122791337142314994e-02	-1.187449852595389918e-02	8.231909974000626174e-04
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.047260800741256659e-02	-1.183826709233421620e-02	8.258648816192333932e-04
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.969783786373917989e-02	-1.179985653094610051e-02	8.284967418611859438e-04
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.892970791364912531e-02	-1.176053494697398144e-02	8.309941534257624845e-04
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.816815879010346524e-02	-1.172033724608271231e-02	8.333595066477347130e-04
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.741312856867528014e-02	-1.167929770901621200e-02	8.355952973531075891e-04
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.663971498245784386e-02	-1.163604095175841888e-02	8.377720711238009418e-04
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.589775512397501700e-02	-1.159339059599777400e-02	8.397518004829927340e-04
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.513772328980098725e-02	-1.154853644651048644e-02	8.416689070795721050e-04
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.440859614793912169e-02	-1.150440299226218252e-02	8.434019708844753792e-04
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.366170643925471828e-02	-1.145807897751340010e-02	8.450688238356934921e-04
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.292140731350527982e-02	-1.141105415767736109e-02	8.466119268267505897e-04
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.216407944548057007e-02	-1.136180886258183510e-02	8.480773571537265475e-04
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.143699808570947773e-02	-1.131345045981363082e-02	8.493757363023059963e-04
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.071633678512980803e-02	-1.126447849804526960e-02	8.505568955866808041e-04
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997910551130804624e-02	-1.121331175369622707e-02	8.516553544184309000e-04
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.924860031771541191e-02	-1.116154854202760019e-02	8.526332373661240369e-04
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.852476483591164236e-02	-1.110921657279794438e-02	8.534926485890903872e-04
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.780754396565962849e-02	-1.105634266179332005e-02	8.542356318797510607e-04
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.709688131951958345e-02	-1.100295285559856930e-02	8.548642676771226476e-04
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.639271273433649589e-02	-1.094907269172735315e-02	8.553809182414055324e-04
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.567327209084749595e-02	-1.089302143634523524e-02	8.557989335263992570e-04
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.498209708235969995e-02	-1.083822078867262284e-02	8.560953417847892407e-04
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.427592339517151421e-02	-1.078127059069987868e-02	8.562910592856241713e-04
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.357638649146518162e-02	-1.072390111532502653e-02	8.563774896824423444e-04
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.288342194615329839e-02	-1.066613632328165980e-02	8.563569475224111840e-04
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.219696683622123246e-02	-1.060799943479412075e-02	8.562316819264683592e-04
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.151695968831721373e-02	-1.054951295880294376e-02	8.560038790856815648e-04
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.082302681922919563e-02	-1.048891157982382270e-02	8.556641732413768769e-04
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.015592761631704588e-02	-1.042978178112800511e-02	8.552346660774948813e-04
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.947517060128979849e-02	-1.036856183201473151e-02	8.546914711370970884e-04
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.880100803106441176e-02	-1.030706063978538076e-02	8.540482176968120127e-04
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.813337992613888172e-02	-1.024529931307112569e-02	8.533069850383733163e-04
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.747222763394855605e-02	-1.018329832796876534e-02	8.524697960092925651e-04
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681749378474929890e-02	-1.012107755204521252e-02	8.515386190866099840e-04
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.615014639736896407e-02	-1.005681741481156098e-02	8.504839534124111625e-04
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550825293080068945e-02	-9.994208589494202669e-03	8.493682757371788343e-04
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.485398446525290905e-02	-9.929586900511972944e-03	8.481282724404173076e-04
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420624462792391685e-02	-9.864809709716624436e-03	8.467977158415990408e-04
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.356496449738484322e-02	-9.799895062738931545e-03	8.453788505997093024e-04
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.293007671683047144e-02	-9.734860479669664793e-03	8.438738613132171218e-04
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.230151544241498140e-02	-9.669722974278982530e-03	8.422848746498773744e-04
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.166152770407908046e-02	-9.602634423446013145e-03	8.405650373494097383e-04
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104560392450499029e-02	-9.537338401988998751e-03	8.388119602743188997e-04
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041848301764468632e-02	-9.470120281933712761e-03	8.369275548245029691e-04
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979778805295334759e-02	-9.402861193528549294e-03	8.349628259885273239e-04
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.918345494650072841e-02	-9.335577146305087254e-03	8.329198004236084687e-04
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857542100477354519e-02	-9.268283694814770379e-03	8.308004523599614747e-04
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.797362488066214875e-02	-9.200995954705122257e-03	8.286067053918655390e-04
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737800653125538219e-02	-9.133728618095063659e-03	8.263404341919761619e-04
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.677221898393121358e-02	-9.064629024735176843e-03	8.239375584942542708e-04
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.617283224762482929e-02	-8.995581095698033589e-03	8.214619453811819764e-04
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559572415683565472e-02	-8.928462067646811620e-03	8.189853540751763439e-04
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500876286323697767e-02	-8.859555610594076897e-03	8.163722384882381600e-04
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442799390888675842e-02	-8.790739502470971620e-03	8.136924865498275285e-04
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383790170331673175e-02	-8.720170225551059778e-03	8.108730352862495491e-04
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326947473002254657e-02	-8.651573958179514107e-03	8.080642593515844187e-04
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.269191725210339156e-02	-8.581254890146208444e-03	8.051163356895608188e-04
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213556096511463150e-02	-8.512925377545350197e-03	8.021863027423427848e-04
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.157026554940132707e-02	-8.442903375152162673e-03	7.991176848646645587e-04
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.101108249680765677e-02	-8.373048960764448156e-03	7.959907624640159699e-04
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045794615858922860e-02	-8.303373202518404134e-03	7.928073879320946243e-04
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.991079225741967829e-02	-8.233886867622369071e-03	7.895693683209449804e-04
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935539420826232093e-02	-8.162779898101940254e-03	7.861911657732989457e-04
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.882017096469679768e-02	-8.093709220960856529e-03	7.828477794574017611e-04
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827688900752796775e-02	-8.023050028432947289e-03	7.793650175165769099e-04
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773964804463336903e-02	-7.952633285207838867e-03	7.758319517154695002e-04
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720838545519447788e-02	-7.882469139174128406e-03	7.722503099631002586e-04
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668303820498513612e-02	-7.812567145965853416e-03	7.686217987795348518e-04
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616353755619979210e-02	-7.742935283641047550e-03	7.649481673068947874e-04
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564981437938020470e-02	-7.673580973111054568e-03	7.612311447028530156e-04
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512884946787402984e-02	-7.602744229274535810e-03	7.573755080743869430e-04
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462662333120277769e-02	-7.533974065846913565e-03	7.535757228777880453e-04
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411731215473477935e-02	-7.463751030525738427e-03	7.496386286921768310e-04
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361379877723928211e-02	-7.393849507436244146e-03	7.456628324140282408e-04
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311601593859788750e-02	-7.324276480167781628e-03	7.416499897862490961e-04
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262389773766422918e-02	-7.255038744324393898e-03	7.376017178169316010e-04
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212528784089278333e-02	-7.184424954339876240e-03	7.334171226108367279e-04
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164444407595141451e-02	-7.115886255003850587e-03	7.293019055908270612e-04
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115725881810751441e-02	-7.046002318383717822e-03	7.250518956693248343e-04
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067575835472987678e-02	-6.976497666487719088e-03	7.207711513466315582e-04
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.021141896918342673e-02	-6.909059876377410259e-03	7.165666766139839943e-04
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.974096204955009093e-02	-6.840323149151316014e-03	7.122297303047790944e-04
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926473037272370376e-02	-6.770322425182866838e-03	7.077598188514421353e-04
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880533990197281707e-02	-6.702397078287235764e-03	7.033712696398574781e-04
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.835132330793478150e-02	-6.634880653583165137e-03	6.989593870397446283e-04
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789173649138628114e-02	-6.566145247843145107e-03	6.944171636623587465e-04
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743764985346929863e-02	-6.497846286129989324e-03	6.898533901053120233e-04
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698899473514948022e-02	-6.429987223154891990e-03	6.852695024513894831e-04
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654570382462228595e-02	-6.362571413426151845e-03	6.806669043553264294e-04
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610771112084293355e-02	-6.295602114331344708e-03	6.760469679701037278e-04
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567495189831305230e-02	-6.229082489106241988e-03	6.714110348404018439e-04
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523724447581183528e-02	-6.161448131622128919e-03	6.666495193847882771e-04
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481488383572544504e-02	-6.095847867782955461e-03	6.619851955535248963e-04
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438769329312813677e-02	-6.029160922878981123e-03	6.571972725721431227e-04
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396572675127031843e-02	-5.962957791915969932e-03	6.523979640073627410e-04
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354892114140712450e-02	-5.897241403131886495e-03	6.475885568732169667e-04
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313721458785075930e-02	-5.832014598746903568e-03	6.427703098229807207e-04
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273054637683989188e-02	-5.767280137544027012e-03	6.379444539332560990e-04
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231957407883188915e-02	-5.701552667817643555e-03	6.329997486113383672e-04
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192291864786853811e-02	-5.637822450811682921e-03	6.281621539949082227e-04
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152207065517129148e-02	-5.573127933520874953e-03	6.232078766695815179e-04
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112625038209150541e-02	-5.508958990946578697e-03	6.182505459325803769e-04
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073539232986818859e-02	-5.445315976641239286e-03	6.132912774909277717e-04
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034943177839160774e-02	-5.382199059402332716e-03	6.083311581914875111e-04
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996830521204433065e-02	-5.319608383746048802e-03	6.033712514610043700e-04
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958345174201855096e-02	-5.256139636323375885e-03	5.982999238496524309e-04
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921191361831283057e-02	-5.194613750400920923e-03	5.933436052688959581e-04
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883673968353045805e-02	-5.132234174687054160e-03	5.882780547178409567e-04
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846636541562218639e-02	-5.070405402166810321e-03	5.832169894034358159e-04
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810072890501255638e-02	-5.009127469125380407e-03	5.781614300671728424e-04
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.773976937264671649e-02	-4.948400390343552988e-03	5.731123756629244578e-04
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738342714185366955e-02	-4.888224159844729508e-03	5.680708039311943482e-04
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702387753456451241e-02	-4.827279998484059614e-03	5.629259276469684992e-04
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667669453074062585e-02	-4.768217605992428054e-03	5.579023912507568217e-04
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632638850461804098e-02	-4.708411919558838817e-03	5.527778882241878413e-04
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598066625149173664e-02	-4.649181604030337527e-03	5.476651216987811748e-04
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.563946955289227517e-02	-4.590526552144180358e-03	5.425650302032130386e-04
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530274122055193448e-02	-4.532446635126151195e-03	5.374785323092370328e-04
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497042376552183543e-02	-4.474941072114497174e-03	5.324064900220083470e-04
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463537603171910353e-02	-4.416776343806918560e-03	5.272399092308776387e-04
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431179563200315183e-02	-4.360425168951230848e-03	5.221993932441491501e-04
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398555346913128217e-02	-4.303435080396341914e-03	5.170665436105051881e-04
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366367096531797609e-02	-4.247034992933201164e-03	5.119518686864810023e-04
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334608880457437682e-02	-4.191222504965286255e-03	5.068561046024859344e-04
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303274871479750463e-02	-4.135995243164844112e-03	5.017799720873530444e-04
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272359344296125128e-02	-4.081350861933875050e-03	4.967241768575926270e-04
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241212124992917124e-02	-4.026143039635604950e-03	4.915825207406158406e-04
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211125388332248892e-02	-3.972669769978658810e-03	4.865699281192027584e-04
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180813161797909294e-02	-3.918653223767602778e-03	4.814737907826391349e-04
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.150914307353188337e-02	-3.865235019285053874e-03	4.764016891903679100e-04
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121423237279388557e-02	-3.812412799002424819e-03	4.713543001612202610e-04
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092334459990076098e-02	-3.760184232311713452e-03	4.663322864857630300e-04
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063642577800805025e-02	-3.708547015026817870e-03	4.613362972737585226e-04
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035342284764288245e-02	-3.657498868897492497e-03	4.563669682910817429e-04
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006850896239274068e-02	-3.605992487495004138e-03	4.513222575034124594e-04
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979326054362600881e-02	-3.556127522699468416e-03	4.464086588715222002e-04
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951615360363287768e-02	-3.505822148536843000e-03	4.414219067378899594e-04
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924290704855812287e-02	-3.456116959316667733e-03	4.364651030227391869e-04
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897346604723436012e-02	-3.407007562409435954e-03	4.315386756055126973e-04
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870777669296867091e-02	-3.358489630449074548e-03	4.266430433347241972e-04
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844047737797844394e-02	-3.309586806331760687e-03	4.216796699741439790e-04
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818220707406248068e-02	-3.262250930933465257e-03	4.168474986661376003e-04
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792237059946958158e-02	-3.214545603540605589e-03	4.119497084298617525e-04
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766622302424697422e-02	-3.167438584856552795e-03	4.070856541865323745e-04
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741371170825197628e-02	-3.120925605516293444e-03	4.022557359259015613e-04
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716478488582565826e-02	-3.075002458347506507e-03	3.974603451897866188e-04
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.691939164635566928e-02	-3.029664997064006934e-03	3.926998652754950690e-04
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667748191538398136e-02	-2.984909134994640466e-03	3.879746714333033477e-04
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643427162189835256e-02	-2.939853141878341191e-03	3.831917063993814918e-04
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.619924916489579036e-02	-2.896259882410685306e-03	3.785389030986267378e-04
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596296389342093808e-02	-2.852381540237225368e-03	3.738305169587304521e-04
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573010086617164169e-02	-2.809091722518535124e-03	3.691603384468268210e-04
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550061104655153787e-02	-2.766386255681753999e-03	3.645287101862721259e-04
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527444541914545727e-02	-2.724259865820686990e-03	3.599358365570619876e-04
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504721739754086990e-02	-2.681897700437571586e-03	3.552929470927835925e-04
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482761790873378047e-02	-2.640923286119626571e-03	3.507787463669780363e-04
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460698612557357820e-02	-2.599723934519228893e-03	3.462163387419672496e-04
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.438961094270531024e-02	-2.559102866589234131e-03	3.416947589248102283e-04
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417544407245998478e-02	-2.519054318297500941e-03	3.372141339716523082e-04
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396443800098941257e-02	-2.479572612935462567e-03	3.327745875874448824e-04
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375654597177036233e-02	-2.440652159298041524e-03	3.283762402081794258e-04
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355172196955184080e-02	-2.402287449911865054e-03	3.240192090807583920e-04
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334606923970334605e-02	-2.363751217391134914e-03	3.196210227863978447e-04
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314730297311406636e-02	-2.326492228834357596e-03	3.153477634766375980e-04
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294773259066739172e-02	-2.289071958957856427e-03	3.110351876680830926e-04
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275116383490436552e-02	-2.252206757471445463e-03	3.067659922621073540e-04
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255755170275767336e-02	-2.215891213628440673e-03	3.025402855627646920e-04
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236685189555427472e-02	-2.180119996483039641e-03	2.983581729048645579e-04
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.217902080438541985e-02	-2.144887853271756472e-03	2.942197567257696890e-04
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199055171187691365e-02	-2.109540003354031055e-03	2.900482984036330735e-04
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.180838185207910493e-02	-2.075379736638069145e-03	2.859982902171444600e-04
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162559316780698883e-02	-2.041111135328683122e-03	2.819167612433091138e-04
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144560570319601289e-02	-2.007376873483481677e-03	2.778803970236257701e-04
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.126837639919707132e-02	-1.974170142205479515e-03	2.738890487996968473e-04
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109386285967293301e-02	-1.941484235219347520e-03	2.699425692473955978e-04
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092202333789464748e-02	-1.909312546798068010e-03	2.660408124542785980e-04
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.074970783992571129e-02	-1.877066947057973211e-03	2.621126241596547879e-04
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058314127548924503e-02	-1.845913494221034564e-03	2.583007022147045602e-04
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041611302750506361e-02	-1.814691785817399436e-03	2.544637167796987118e-04
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025169049666501200e-02	-1.783976871807506229e-03	2.506725291990234304e-04
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.008983283130650450e-02	-1.753762277265417512e-03	2.469269924837123615e-04
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.930499798193340166e-03	-1.724041623115493607e-03	2.432269610275530881e-04
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.767994529334593848e-03	-1.693754715476943323e-03	2.394402463834293087e-04
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.627609220184192573e-03	-1.667613041105273346e-03	2.361585538911859937e-04
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.461772983641382126e-03	-1.636761565842938726e-03	2.322696963617326086e-04
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.298755199636165800e-03	-1.606468393624896785e-03	2.284343106575694544e-04
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.165025093907293655e-03	-1.581645016033041877e-03	2.252788722851523193e-04
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.007049533424387605e-03	-1.552355324525464065e-03	2.215410099779053143e-04
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.877455855453429689e-03	-1.528356723716344043e-03	2.184664009786542297e-04
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.724367584991822577e-03	-1.500042266999931755e-03	2.148248147769286670e-04
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.573881927330969169e-03	-1.472247596766319182e-03	2.112351154721825084e-04
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.450433767828434764e-03	-1.449476357910609893e-03	2.082830213513818963e-04
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.304606547074110806e-03	-1.422612876213734780e-03	2.047873232462499467e-04
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.161259868482810542e-03	-1.396245684796086324e-03	2.013422960481440864e-04
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.043668978802308647e-03	-1.374646325707489609e-03	1.985098454903485297e-04
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.904761837145286851e-03	-1.349168185557685301e-03	1.951566343768630380e-04
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.768218438921473297e-03	-1.324163850667987603e-03	1.918529257964683558e-04
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.656209019847485392e-03	-1.303683277037093278e-03	1.891373599288214498e-04
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.523895647212437351e-03	-1.279527657013595143e-03	1.859233672138917018e-04
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.393834194408589224e-03	-1.255824311566536679e-03	1.827577536973410820e-04
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.265986329840917919e-03	-1.232565859469023214e-03	1.796401332069202201e-04
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.140314295549812958e-03	-1.209745029541516937e-03	1.765701247797916138e-04
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.037222841447999047e-03	-1.191056794827136198e-03	1.740478834402105625e-04
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.915443622238752995e-03	-1.169019743934821172e-03	1.710641912470494070e-04
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.795736287313609673e-03	-1.147400281977107488e-03	1.681270554622089474e-04
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.678065650434255457e-03	-1.126191249818274918e-03	1.652360119709307587e-04
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.562397534119379129e-03	-1.105385290614420944e-03	1.623904965291516928e-04
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.448698282087214802e-03	-1.084975139889310814e-03	1.595899475147424134e-04
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.336934724726139140e-03	-1.064953638812129923e-03	1.568338111769669000e-04
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.245253482649563634e-03	-1.048560846686092361e-03	1.545705630854818120e-04
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.136954128253902310e-03	-1.029233619476459987e-03	1.518944373081540099e-04
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.030499051019447276e-03	-1.010275314907663246e-03	1.492611967170163264e-04
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.925856863342512243e-03	-9.916791609458008253e-04	1.466703163992576545e-04
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.822996621683004977e-03	-9.734384819343271621e-04	1.441212786322824599e-04
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.721887818344178166e-03	-9.555466968060765320e-04	1.416135727522290139e-04
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.622500373443419311e-03	-9.379973173368808242e-04	1.391466950255237456e-04
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.524804627068658630e-03	-9.207839464396057197e-04	1.367201485233863578e-04
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.428771331615156112e-03	-9.039002764974679496e-04	1.343334429992011137e-04
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.334371644297796616e-03	-8.873400877355644987e-04	1.319860947686796995e-04
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.241577119833890942e-03	-8.710972466295300969e-04	1.296776265927333457e-04
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.150359703291950038e-03	-8.551657043503323608e-04	1.274075675629857672e-04
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.060691723101807572e-03	-8.395394952441944357e-04	1.251754529898510538e-04
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.958001393466395824e-03	-8.216870242654110597e-04	1.226186490532375176e-04
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.871599968300343447e-03	-8.067025852093551120e-04	1.204670742481337613e-04
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.786667095467473862e-03	-7.920056062698842617e-04	1.183518330158525242e-04
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.703178694187015729e-03	-7.775906867584628018e-04	1.162723991782936377e-04
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.621111003650068758e-03	-7.634524984689906608e-04	1.142282534758539721e-04
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.540440577462801289e-03	-7.495857844144117755e-04	1.122188834477457875e-04
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.461144278210752399e-03	-7.359853575909052186e-04	1.102437833149182269e-04
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.370338226864357682e-03	-7.204479259488392323e-04	1.079821475253308971e-04
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.293941268071997663e-03	-7.074069865314788460e-04	1.060795948639508347e-04
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.218847146423729440e-03	-6.946163569521135971e-04	1.042097532587565081e-04
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.145033955965532653e-03	-6.820711290837599798e-04	1.023721435659802592e-04
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.060508689609293280e-03	-6.677387313487082336e-04	1.002683724132706551e-04
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.989397040868022937e-03	-6.557086730744475945e-04	9.849898379873093428e-05
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.919498797021730291e-03	-6.439088912848174367e-04	9.676034966995514285e-05
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.850793199161361372e-03	-6.323347375419588424e-04	9.505201569982464345e-05
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.772116711810182248e-03	-6.191106083089558060e-04	9.309665723594951977e-05
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.705925215299576015e-03	-6.080096514717787167e-04	9.145244205686938583e-05
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.640862352234527487e-03	-5.971199935684189586e-04	8.983712527521724308e-05
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.566356458889589215e-03	-5.846767714921713736e-04	8.798851601032439316e-05
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.503673878454501098e-03	-5.742306210823381295e-04	8.643425609269112691e-05
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.442061038638306696e-03	-5.639829106292774778e-04	8.490744363785085328e-05
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.371507565760292063e-03	-5.522728846889386712e-04	8.316024572005419090e-05
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.312151405546485006e-03	-5.424418910002760073e-04	8.169134789188907137e-05
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.244182705946828307e-03	-5.312076320709152588e-04	8.001049485729628218e-05
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.187001436749849464e-03	-5.217756383560242205e-04	7.859742998770606495e-05
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.130796973273169883e-03	-5.125219532806579107e-04	7.720944721920059524e-05
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.066437324809585026e-03	-5.019465106304150893e-04	7.562126616006351195e-05
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.012292047070929801e-03	-4.930667703048083415e-04	7.428617138425369897e-05
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.950289786787222215e-03	-4.829178557978492238e-04	7.275854773447632928e-05
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.898127047823886252e-03	-4.743954685108871098e-04	7.147439007189085813e-05
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.838393911941103180e-03	-4.646539784219527627e-04	7.000507725385860208e-05
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.788139033140449828e-03	-4.564727830749428644e-04	6.876995589504332777e-05
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.730589015816922271e-03	-4.471201076113710013e-04	6.735676476776441255e-05
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.674179668301431174e-03	-4.379692536875801328e-04	6.597290580773693418e-05
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.626718500410318759e-03	-4.302823663116870766e-04	6.480962427603518562e-05
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.572364384537302335e-03	-4.214926811139257132e-04	6.347862969149915661e-05
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.526631739253183944e-03	-4.141083487102048088e-04	6.235979965238352518e-05
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.474258646489513411e-03	-4.056643257983724628e-04	6.107971064622379513e-05
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.422923919146810750e-03	-3.974006687973157697e-04	5.982626354154005116e-05
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.379734394380954212e-03	-3.904580867455787049e-04	5.877268400714352704e-05
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.330276536163452226e-03	-3.825189261231908174e-04	5.756731693436344409e-05
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.288667465551097544e-03	-3.758487363694520381e-04	5.655418139785029391e-05
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.241020878485817762e-03	-3.682207463161160524e-04	5.539511489150179672e-05
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.194322979385850917e-03	-3.607549047323638106e-04	5.426025761906075350e-05
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.148555452249661674e-03	-3.534474922449185518e-04	5.314911279549698457e-05
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.110052933557706682e-03	-3.473073087944094630e-04	5.221520428570022057e-05
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.065965455261041007e-03	-3.402844199146389729e-04	5.114680088213142061e-05
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.022757314936222094e-03	-3.334095994661838381e-04	5.010072586431425708e-05
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.980411092531311670e-03	-3.266793118332779163e-04	4.907650683888363638e-05
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.944787305105797953e-03	-3.210228835596025073e-04	4.821564675873962752e-05
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.903996328721207403e-03	-3.145517892003570201e-04	4.723078477363603609e-05
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.864018714607930611e-03	-3.082153752344285198e-04	4.626646218610937206e-05
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.824837882561744333e-03	-3.020102782558268715e-04	4.532222946505768378e-05
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.786437494625093365e-03	-2.959331870892355568e-04	4.439764352871527640e-05
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.754132590961600012e-03	-2.908238748864834132e-04	4.362046456209002200e-05
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.717142872605524791e-03	-2.849769746529133259e-04	4.273129859434616297e-05
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.680893602279970832e-03	-2.792504208372352699e-04	4.186067110083489953e-05
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.645371620877333777e-03	-2.736417401512304302e-04	4.100821502778555976e-05
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.610563930598826483e-03	-2.681484898938738481e-04	4.017356785110256189e-05
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.576457692389459210e-03	-2.627682574634057676e-04	3.935637150416321456e-05
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543040223424095927e-03	-2.574986598791357021e-04	3.855627230705518173e-05
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.510298994643366997e-03	-2.523373433127457381e-04	3.777292089721899228e-05
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.478221628338272087e-03	-2.472819826288697852e-04	3.700597216146277684e-05
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.446795895782291078e-03	-2.423302809347248300e-04	3.625508516931587240e-05
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416009714909858067e-03	-2.374799691385757810e-04	3.551992310768914798e-05
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.385851148040180818e-03	-2.327288055168373940e-04	3.480015321681298798e-05
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.356308399645204162e-03	-2.280745752895884130e-04	3.409544672741958064e-05
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.327369814160856473e-03	-2.235150902043288464e-04	3.340547879914463556e-05
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299023873840394853e-03	-2.190481881277590111e-04	3.272992846011567265e-05
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.271259196649012456e-03	-2.146717326454176597e-04	3.206847854770288053e-05
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244064537556795538e-03	-2.103836147488220192e-04	3.142081585689370855e-05
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.217429003351340380e-03	-2.061818867482305049e-04	3.078664441662754247e-05
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.191342179617716065e-03	-2.020648417701540237e-04	3.016569336404306733e-05
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.165793804172240338e-03	-1.980308123368671792e-04	2.955769692903352145e-05
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137241978252946954e-03	-1.935200312718409420e-04	2.887836981882944000e-05
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.112813412779004810e-03	-1.896583667054390645e-04	2.829725260177837882e-05
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.088891806091523209e-03	-1.858746013881895079e-04	2.772827456622819532e-05
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.065467375452774186e-03	-1.821671459704818829e-04	2.717118240834037312e-05
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.042530449485912312e-03	-1.785344292487761944e-04	2.662572571965153827e-05
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020071466540495688e-03	-1.749748978989834863e-04	2.609165694451444470e-05
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.949771717310510084e-04	-1.709945076068069257e-04	2.549492318314006831e-05
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.735106556998265968e-04	-1.675866530566911400e-04	2.498443649143033461e-05
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.524927283981178506e-04	-1.642472155092595143e-04	2.448457779195766876e-05
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.319142659874720064e-04	-1.609747129771350752e-04	2.399511091126612622e-05
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.089225746290067543e-04	-1.573147922585798990e-04	2.344814541746191239e-05
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.892555709240281426e-04	-1.541808083350069665e-04	2.298016369535165666e-05
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.700000130444037784e-04	-1.511092086109882583e-04	2.252184858220182458e-05
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.484863016185712316e-04	-1.476733835354795466e-04	2.200960744511162872e-05
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.300832505515516341e-04	-1.447307316319434837e-04	2.157125220585861844e-05
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.120653462647840423e-04	-1.418462480789811555e-04	2.114188970745345571e-05
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.919357817146118915e-04	-1.386195242239299534e-04	2.066197439307395560e-05
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.747189281267711624e-04	-1.358560342783479908e-04	2.025128922332287282e-05
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.578647538837476579e-04	-1.331473311341255629e-04	1.984904797073069909e-05
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.390379786233851334e-04	-1.301174082150543306e-04	1.939946438138631966e-05
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.229375439663970936e-04	-1.275225797740132526e-04	1.901474503843045318e-05
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.049541692417774256e-04	-1.246200884721785675e-04	1.858474652788302256e-05
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.895761218826287854e-04	-1.221344171274935499e-04	1.821678347026419654e-05
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.724007247256899144e-04	-1.193540273046744273e-04	1.780550503223454138e-05
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.577144216417457135e-04	-1.169729021515797900e-04	1.745354999790140976e-05
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.433406403735037393e-04	-1.146390165344334612e-04	1.710881406470446351e-05
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.272878647075974361e-04	-1.120283175766136259e-04	1.672346776401357075e-05
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.116253256830592698e-04	-1.094766174794175662e-04	1.634711209627734017e-05
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.982333171305521686e-04	-1.072911634576515617e-04	1.602499527200911290e-05
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.832771878038055940e-04	-1.048462816511576970e-04	1.566487973207243180e-05
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.704890482175304246e-04	-1.027521509572129789e-04	1.535662537346770882e-05
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.562069655084438732e-04	-1.004092176353454078e-04	1.501195985485042517e-05
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.439947819907786728e-04	-9.840221294154415576e-05	1.471688716098971531e-05
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.303562031528303352e-04	-9.615666681565651663e-05	1.438693381479495599e-05
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.170499136028525525e-04	-9.396147430366423256e-05	1.406457311357683554e-05
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.056737093756261603e-04	-9.208114969356963450e-05	1.378860215439911301e-05
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.929707123058305485e-04	-8.997751162994970615e-05	1.348002101413794090e-05
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.821112618502660990e-04	-8.817568658775021100e-05	1.321584989615584591e-05
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.699862636522209687e-04	-8.615994185933116805e-05	1.292046349643685209e-05
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.581593762296723373e-04	-8.418960359158111147e-05	1.263187949091940774e-05
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.466236389148200265e-04	-8.226366418876543732e-05	1.234993694317459888e-05
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.367632910087733454e-04	-8.061410474249752344e-05	1.210856015956369237e-05
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.257549731091320958e-04	-7.876873701730652104e-05	1.183864291315102487e-05
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.150182294360361046e-04	-7.696493429267374791e-05	1.157491451968785912e-05
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.058411162696607755e-04	-7.541994486363152658e-05	1.134910786075972125e-05
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.955956798059557188e-04	-7.369148590260147624e-05	1.109656984318517809e-05
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.856028678924626214e-04	-7.200184851763029455e-05	1.084978256038875098e-05
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.758562314112741908e-04	-7.035009899374676892e-05	1.060859691016208015e-05
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.663493928773420131e-04	-6.873531396207377181e-05	1.037286544743510299e-05
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.582226586618171451e-04	-6.735198137410781829e-05	1.017095988887903372e-05
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.491486821273532713e-04	-6.580407884290537148e-05	9.945068312118325539e-06
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.402977490524029878e-04	-6.429071903764807636e-05	9.724248372824013692e-06
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.316649730571144452e-04	-6.281119868052926895e-05	9.508392034805037899e-06
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.232455207457717527e-04	-6.136482209336913216e-05	9.297392431874240795e-06
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.150346109607324785e-04	-5.995090109068735039e-05	9.091143851332121636e-06
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.070275140589548814e-04	-5.856875487605996155e-05	8.889541717998882873e-06
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.992195512010317943e-04	-5.721770994026688427e-05	8.692482578522451941e-06
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.916060936524846113e-04	-5.589709996119463279e-05	8.499864085957045356e-06
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.841825620970538633e-04	-5.460626570545665210e-05	8.311584984606434004e-06
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.778392078354013895e-04	-5.350069821144612424e-05	8.150321647348370238e-06
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.707596140202359969e-04	-5.226394086692507106e-05	7.969909724886302917e-06
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.638570498779778785e-04	-5.105510256786424108e-05	7.793552028339624909e-06
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.571271213159693754e-04	-4.987355065113258980e-05	7.621151392170501639e-06
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.505654804759479930e-04	-4.871865908618865115e-05	7.452611671817965425e-06
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.433794359047093572e-04	-4.745050244534813248e-05	7.267501069040643017e-06
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.371611776866658112e-04	-4.635021527304261879e-05	7.106851146130288182e-06
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.310979113512766304e-04	-4.527467388518153059e-05	6.949768118207229690e-06
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.251854752269485385e-04	-4.422327893981384673e-05	6.796159955574244232e-06
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.194200141251008386e-04	-4.319547202817417941e-05	6.645941849658229994e-06
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.137982405627331063e-04	-4.219077013218614630e-05	6.499042432003647881e-06
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.083169637273234512e-04	-4.120870347286198282e-05	6.355392562966385055e-06
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.029730253085739583e-04	-4.024880703811291061e-05	6.214923805239892701e-06
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.977632990748207325e-04	-3.931062052070799257e-05	6.077568414710725053e-06
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.920589306810467655e-04	-3.828054364862451699e-05	5.926681575976740073e-06
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.871241692985371773e-04	-3.738698346571877874e-05	5.795720271411606128e-06
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.823140528351289752e-04	-3.651372439809366882e-05	5.667665003335603943e-06
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.776255830525694354e-04	-3.566032491170959169e-05	5.542450793558768571e-06
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.730557917256735220e-04	-3.482634787484127355e-05	5.420013312491730362e-06
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.680529765693898310e-04	-3.391080090362715612e-05	5.285510928879799024e-06
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.637256563133903623e-04	-3.311666492916832516e-05	5.168763314875478087e-06
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.595079280668063233e-04	-3.234061312870577769e-05	5.054595489672389053e-06
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.553969434220938653e-04	-3.158222594616557597e-05	4.942945713098224324e-06
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.508961671416016929e-04	-3.074963800128815934e-05	4.820273475561805464e-06
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.470026829346755262e-04	-3.002741383484511427e-05	4.713772319566763024e-06
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.432072206366871291e-04	-2.932156951724882699e-05	4.609600155301449407e-06
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.390510970469189297e-04	-2.854657333798625948e-05	4.495116740054202181e-06
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.354551937006417993e-04	-2.787424317746434865e-05	4.395704274636016870e-06
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.319497834440612461e-04	-2.721716630752375258e-05	4.298457606570896146e-06
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.281118621303208895e-04	-2.649580364004497252e-05	4.191589676097705307e-06
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.247920988786151283e-04	-2.587012033547440499e-05	4.098801179052068575e-06
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.215566102437836462e-04	-2.525873690434717522e-05	4.008043697787774528e-06
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.180149917143886952e-04	-2.458765102229994588e-05	3.908316593253601528e-06
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.149521322773758948e-04	-2.400566514743346093e-05	3.821735112695006281e-06
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.115998415440049593e-04	-2.336690320245005256e-05	3.726600221492138304e-06
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087009784161709308e-04	-2.281299107895065555e-05	3.644007598080155151e-06
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.055284009687179690e-04	-2.220507868052026454e-05	3.553256488263077483e-06
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.027850734889415482e-04	-2.167794280875205161e-05	3.474469296437055816e-06
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.978278609809840033e-05	-2.109943478226287172e-05	3.387897665453852213e-06
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.718670146687353399e-05	-2.059780330194838676e-05	3.312736103539455222e-06
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.434546735062265756e-05	-2.004728295145938831e-05	3.230143674038637862e-06
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.188849640175979737e-05	-1.956990899675299921e-05	3.158431473099694762e-06
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.919926054372279741e-05	-1.904598739091102592e-05	3.079621892008080190e-06
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.687343364846124923e-05	-1.859164846565422956e-05	3.011186227550676638e-06
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.432732977283639234e-05	-1.809296523652707126e-05	2.935967195673606380e-06
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.185377252799475771e-05	-1.760714080460495744e-05	2.862578418282518714e-06
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.971449058035302284e-05	-1.718585512949177911e-05	2.798847687041401779e-06
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.737304213162415044e-05	-1.672352480309877371e-05	2.728806081178978022e-06
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.534837662465389252e-05	-1.632266811714747339e-05	2.667987725263882907e-06
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.313273730425225584e-05	-1.588281389137005206e-05	2.601152480440249363e-06
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.098119346737035578e-05	-1.545445325142253047e-05	2.535958627371432313e-06
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.889203056588164378e-05	-1.503730910239346140e-05	2.472367836923899534e-06
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.708599353973750037e-05	-1.467570879078119717e-05	2.417157786416685036e-06
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.511004410162841440e-05	-1.427900510800244231e-05	2.356491778073744638e-06
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.319161847884411938e-05	-1.389273288083696918e-05	2.297320239816225353e-06
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.153330960654584026e-05	-1.355792155839106483e-05	2.245948122927788467e-06
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.971905486400929308e-05	-1.319062820469843774e-05	2.189499183652555942e-06
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.795760540915220011e-05	-1.283300358849522087e-05	2.134439205257439222e-06
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.624735927791750094e-05	-1.248478874398378792e-05	2.080732363317746642e-06
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.458673031051078497e-05	-1.214572725045289241e-05	2.028343185044240507e-06
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.315099958471053361e-05	-1.185181823278868237e-05	1.982852809675396460e-06
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.157981929969319502e-05	-1.152935564949206224e-05	1.932856992595556917e-06
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.005377779843895388e-05	-1.121532195592857694e-05	1.884078622263449956e-06
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.857159920228890131e-05	-1.090950452159160349e-05	1.836488374415870394e-06
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.713219089259846982e-05	-1.061171607832398043e-05	1.790060494988653542e-06
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.573447466935326791e-05	-1.032177168664486058e-05	1.744769551560660622e-06
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.437738267468637805e-05	-1.003948817532398350e-05	1.700590354397179490e-06
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.320432773088972369e-05	-9.794854150058497719e-06	1.662233099518553829e-06
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.192109288556856783e-05	-9.526547587983356241e-06	1.620085985550342761e-06
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.067545429255945533e-05	-9.265382481586025384e-06	1.578979183843004904e-06
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.946638312983111521e-05	-9.011182334021156220e-06	1.538888420717662770e-06
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.829286031777479597e-05	-8.763772314269348008e-06	1.499789651134000470e-06
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.715387640193928964e-05	-8.522979237109440398e-06	1.461659055943350268e-06
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.604843143752522978e-05	-8.288631543391004284e-06	1.424473039182946208e-06
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.497553487560746530e-05	-8.060559280601884723e-06	1.388208225410622708e-06
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.393420545105555928e-05	-7.838594083725581587e-06	1.352841457079263147e-06
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.292347107211907341e-05	-7.622569156382779276e-06	1.318349791950200322e-06
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.194236871165007899e-05	-7.412319252252360036e-06	1.284710500544933069e-06
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.098994429993309259e-05	-7.207680656766779715e-06	1.251901063634470424e-06
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.006525261909382343e-05	-7.008491169076980417e-06	1.219899169765622296e-06
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.906922767861153841e-05	-6.793368381361181214e-06	1.185262187427827507e-06
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.820025806221909326e-05	-6.605191654931057232e-06	1.154897356811024190e-06
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.735662291360700790e-05	-6.422039989383947957e-06	1.125281288723192855e-06
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.653768004525652009e-05	-6.243796308356427223e-06	1.096397630614014901e-06
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.574279309572384162e-05	-6.070344594652267794e-06	1.068230177528024124e-06
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.497133146240005714e-05	-5.901569878030293034e-06	1.040762870404230002e-06
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.422267023523837191e-05	-5.737358223167829498e-06	1.013979794400174917e-06
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.341681261265467727e-05	-5.560115269507485965e-06	9.850041356500759333e-07
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.271425864595365678e-05	-5.405167176418974557e-06	9.596139235563681829e-07
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.203259661876896106e-05	-5.254434169721087410e-06	9.348593341629135666e-07
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.137122434762200505e-05	-5.107806445944213902e-06	9.107250284254329582e-07
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.065943718258020012e-05	-4.949569259102542221e-06	8.846181397859968270e-07
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.003894538294261150e-05	-4.811252033130172826e-06	8.617435593014042653e-07
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.943690393837562680e-05	-4.676704671640861898e-06	8.394424039701144972e-07
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.885273235084274502e-05	-4.545821313920277027e-06	8.176998842157017303e-07
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.822391164037980872e-05	-4.404565057580836666e-06	7.941788928430361553e-07
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.767558196802342346e-05	-4.281073357346328261e-06	7.735677291388111557e-07
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.714334867136155675e-05	-4.160922227953630029e-06	7.534700128590515245e-07
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.657019742153748056e-05	-4.031218131409326407e-06	7.317244939619015566e-07
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.607029162537581890e-05	-3.917813218220320345e-06	7.126676441993945387e-07
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.558508731124739493e-05	-3.807486161631466510e-06	6.940869618973745282e-07
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.506276043308311930e-05	-3.688422417432022401e-06	6.739875750255804546e-07
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.460737186289499354e-05	-3.584356269980031534e-06	6.563780739309903796e-07
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.411726285100486149e-05	-3.472072427100451123e-06	6.373323640272935217e-07
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369005797223631967e-05	-3.373950600905463992e-06	6.206485023111058920e-07
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323036979663524052e-05	-3.268098061263333387e-06	6.026063216828362616e-07
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.282974584206136353e-05	-3.175609635604266996e-06	5.868033707318390960e-07
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244116169841799823e-05	-3.085682740768156836e-06	5.714023110698522265e-07
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.202309646210466638e-05	-2.988685618656825766e-06	5.547494909131755438e-07
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.165878324916381256e-05	-2.903943984417503964e-06	5.401648696297524472e-07
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.126683023376887144e-05	-2.812542292109663516e-06	5.243953244753118922e-07
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.088794043378914418e-05	-2.723953621827705233e-06	5.090716776176501653e-07
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.055772563351546938e-05	-2.646554637031029653e-06	4.956509458840074258e-07
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020238303426599207e-05	-2.563063737006218631e-06	4.811389708758358278e-07
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.892617913617684402e-06	-2.490108622287667456e-06	4.684280064308168250e-07
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.559179234430841349e-06	-2.411396648734474998e-06	4.546818254187801252e-07
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.268412327341259827e-06	-2.342603431068700809e-06	4.426400173918730769e-07
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.955400572432815001e-06	-2.268380558254533136e-06	4.296175712907965569e-07
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.652696770665283506e-06	-2.196429790453892889e-06	4.169624985557993609e-07
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.388835721867849977e-06	-2.133567197833506370e-06	4.058795995309050114e-07
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.104916303397358886e-06	-2.065768743241146463e-06	3.938978161780813901e-07
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.830466913149080734e-06	-2.000070054889695588e-06	3.822575371589410164e-07
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.591324664134786827e-06	-1.942688268030897066e-06	3.720660267232939865e-07
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.334088372914632497e-06	-1.880818712983809038e-06	3.610505244335828931e-07
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.085505889042154970e-06	-1.820881040277746177e-06	3.503513245770306032e-07
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.868952037097285314e-06	-1.768541868617103239e-06	3.409854237375627316e-07
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.636051925357794204e-06	-1.712118474031174179e-06	3.308637346290424854e-07
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.411010394625236859e-06	-1.657463387230866954e-06	3.210337914094875409e-07
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.193557972656408066e-06	-1.604521176916104039e-06	3.114872721298554407e-07
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.004118686877587177e-06	-1.558292278158054354e-06	3.031309133272385978e-07
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.800351706739204300e-06	-1.508453571112546824e-06	2.941002348261863232e-07
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.603405774693259605e-06	-1.460169742186897127e-06	2.853292588237377774e-07
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.413020581842400210e-06	-1.413387241035306110e-06	2.768099450721294752e-07
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.228938105036992977e-06	-1.368052986515554654e-06	2.685343235955742710e-07
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.050917559663288691e-06	-1.324117108895642016e-06	2.604948612965736869e-07
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.878779363419106378e-06	-1.281541013488509889e-06	2.526855401470748728e-07
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.728749272072515491e-06	-1.244355721713111211e-06	2.458492852342426684e-07
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.567338389813524013e-06	-1.204265421018375833e-06	2.384618201827916856e-07
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.411339709265252136e-06	-1.165432538249803962e-06	2.312883633208288623e-07
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.260593818760537056e-06	-1.127822364015228219e-06	2.243234441298895236e-07
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.114942670762594109e-06	-1.091400485432017513e-06	2.175616387222526162e-07
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.974229567071416944e-06	-1.056132782913416668e-06	2.109975693359240482e-07
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.838299144230178263e-06	-1.021985426998320853e-06	2.046259038364431967e-07
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.706997359128243848e-06	-9.889248752237489338e-07	1.984413552253968575e-07
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.580171474797663747e-06	-9.569178690393341131e-07	1.924386811555333555e-07
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.457670046399932455e-06	-9.259314307631311371e-07	1.866126834523668589e-07
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.339342907400322435e-06	-8.959328605781704504e-07	1.809582076421844690e-07
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225041155926008539e-06	-8.668897335689112009e-07	1.754701424863175688e-07
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114617141305868711e-06	-8.387698967971594149e-07	1.701434195216158341e-07
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.007924450788569039e-06	-8.115414664167040494e-07	1.649730126070023866e-07
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.904817896436097697e-06	-7.851728248260489858e-07	1.599539374760126249e-07
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.805153502190506968e-06	-7.596326178587646154e-07	1.550812512952432812e-07
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708797203666885902e-06	-7.348914737823734510e-07	1.503502936867257916e-07
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606508921257527254e-06	-7.085725648161097677e-07	1.453055702414086180e-07
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516789812867349541e-06	-6.854389642735883889e-07	1.408606148905987461e-07
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.430093885197247274e-06	-6.630393480032183585e-07	1.365466111874560444e-07
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346333492185661398e-06	-6.413536120346380184e-07	1.323602161848039988e-07
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265421702647091772e-06	-6.203618161368223975e-07	1.282981141105570085e-07
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187272292885653918e-06	-6.000441821270915181e-07	1.243570160872587517e-07
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104396439212050487e-06	-5.784500325935105385e-07	1.201576752210606127e-07
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.031770474881756229e-06	-5.594844719954047410e-07	1.164600984835731313e-07
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961644014725502550e-06	-5.411327728240572571e-07	1.128734982214155912e-07
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.893933660527544515e-06	-5.233758040729709798e-07	1.093946929687093118e-07
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.822144158540248604e-06	-5.045074072828776375e-07	1.056887445594194280e-07
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.759239143443618932e-06	-4.879377830590295856e-07	1.024260663603780898e-07
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698495935468931939e-06	-4.719045533233685746e-07	9.926148165192945842e-08
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639833845583662675e-06	-4.563892076210789754e-07	9.619191196384041868e-08
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577613723185424044e-06	-4.398985715493075560e-07	9.292148343856496072e-08
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.523062194564602886e-06	-4.254111849949517957e-07	9.004153345654003160e-08
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.470345710992684428e-06	-4.113852307160892650e-07	8.724720970408736676e-08
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.414391154208644814e-06	-3.964697908668464592e-07	8.426902540476449735e-08
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.365315755225494947e-06	-3.833633198332143811e-07	8.164613394129469914e-08
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.313245993093992976e-06	-3.694304341364250118e-07	7.885148473321334947e-08
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.267598050708075778e-06	-3.571920790460522899e-07	7.639103629902675476e-08
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.223509694641048964e-06	-3.453496249223635756e-07	7.400487302075937049e-08
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176758576014134419e-06	-3.327668708828627150e-07	7.146355535293672304e-08
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135795070632373096e-06	-3.217195772494506197e-07	6.922703295752520434e-08
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.092370358288073743e-06	-3.099847551653071790e-07	6.684562702188354489e-08
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.054330818496227470e-06	-2.996841893161272504e-07	6.475024630105548069e-08
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.014013328692562739e-06	-2.887444542146308304e-07	6.251947847599448494e-08
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.787001072895812020e-07	-2.791429631391952519e-07	6.055687681659637115e-08
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.412741815397013724e-07	-2.689463189442992432e-07	5.846762219988957455e-08
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.084928034002951789e-07	-2.599970134849817532e-07	5.662957081000381681e-08
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.737462369931404165e-07	-2.504922958119916992e-07	5.467285020632522962e-08
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.433053349112042829e-07	-2.421490352212846852e-07	5.295125141139396912e-08
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.110293072323804760e-07	-2.332858946047714141e-07	5.111822839567544836e-08
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.799651484811705560e-07	-2.247389927998792938e-07	4.934651988499730868e-08
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.527295693328743292e-07	-2.172321577857577464e-07	4.778709117669621017e-08
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.238289254126877482e-07	-2.092527227403057885e-07	4.612605549488152720e-08
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.984888849229890168e-07	-2.022442369072895246e-07	4.466408701626559359e-08
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.716109881715334898e-07	-1.947973238037890575e-07	4.310737002932154329e-08
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.457450280489504430e-07	-1.876173474846407996e-07	4.160307344671322410e-08
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.230813975001760028e-07	-1.813148640587068103e-07	4.027974740692704495e-08
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.990576359178619111e-07	-1.746218781801497410e-07	3.887133809259569594e-08
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.759523571600669322e-07	-1.681722612305614410e-07	3.751098486400966372e-08
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.537339448822939586e-07	-1.619580398403400198e-07	3.619721117128449547e-08
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.342785892156152615e-07	-1.565063601646337649e-07	3.504205903272333716e-08
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.136664147742643285e-07	-1.507196219639762125e-07	3.381315274853203034e-08
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.938505767600660794e-07	-1.451454480469324852e-07	3.262659789040376601e-08
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.748004438475753747e-07	-1.397761132011703051e-07	3.148096379831529862e-08
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.581210227266434434e-07	-1.350662029813106631e-07	3.047379357044266536e-08
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.404485186364117206e-07	-1.300666961957736448e-07	2.940234952608343802e-08
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.234539985325952529e-07	-1.252499048705282208e-07	2.836772900239117660e-08
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.071077776160951648e-07	-1.206083422564200212e-07	2.736854543742259301e-08
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.913804072665054656e-07	-1.161345811065320247e-07	2.640342327289303906e-08
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.775952311136659500e-07	-1.122069374709436118e-07	2.555444844894662841e-08
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.629710273912504411e-07	-1.080337411016202499e-07	2.465067900218802880e-08
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.488944379457113833e-07	-1.040101749621813446e-07	2.377755831791536496e-08
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.353487288277133831e-07	-1.001318342103466626e-07	2.293422804945639956e-08
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.223172966370689135e-07	-9.639434833887392824e-08	2.211983653288826577e-08
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.097836672343520196e-07	-9.279338083680570389e-08	2.133353872113158062e-08
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.977314944683639826e-07	-8.932462885488391169e-08	2.057449611885530127e-08
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.861445589192009588e-07	-8.598382287506572801e-08	1.984187671817931757e-08
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.750067666566946851e-07	-8.276672638408113548e-08	1.913485493516321691e-08
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.643021480140052802e-07	-7.966913555097363420e-08	1.845261154706983274e-08
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.540148563761349020e-07	-7.668687890856350956e-08	1.779433363039180108e-08
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.441291669831553722e-07	-7.381581703877942017e-08	1.715921449963054032e-08
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.346294757479222362e-07	-7.105184226179824589e-08	1.654645364681603086e-08
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.255002980880760972e-07	-6.839087832894095787e-08	1.595525668175722017e-08
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.167262677721061270e-07	-6.582888011926512568e-08	1.538483527301138350e-08
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.082921357792998352e-07	-6.336183333980857321e-08	1.483440708956383089e-08
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	2.001827691733444679e-07	-6.098575422942122490e-08	1.430319574320548993e-08
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.923831499894126418e-07	-5.869668926614242021e-08	1.379043073160019832e-08
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.848783768481665258e-07	-5.649071555507475692e-08	1.329534750432464669e-08
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.776551960911697109e-07	-5.436432280549028223e-08	1.281725645890971598e-08
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.700858892021886434e-07	-5.213249422782162625e-08	1.231449548125246534e-08
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.634230427265495652e-07	-5.016474860557294952e-08	1.187035613793308256e-08
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.570153853022359144e-07	-4.826937654780148006e-08	1.144173805768142998e-08
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.508547205343677813e-07	-4.644413555903481890e-08	1.102818231077552444e-08
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.449329128609467240e-07	-4.468679977515840377e-08	1.062923336772359816e-08
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.387356872296306140e-07	-4.284455607876246529e-08	1.021014411284024330e-08
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.332872835978865589e-07	-4.122208365005766557e-08	9.840279473232325058e-09
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.280529693000004702e-07	-3.966073996874422294e-08	9.483634794769182916e-09
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.230248517668461318e-07	-3.815836560395397696e-08	9.139768130144550960e-09
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.181950964266225812e-07	-3.671281698114457393e-08	8.808240773883058446e-09
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.131433666586007275e-07	-3.519816442602183952e-08	8.460135852776607531e-09
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.087033045130807266e-07	-3.386457555481513616e-08	8.153005350545655813e-09
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.044377495570014029e-07	-3.258128551361904148e-08	7.856878333627937310e-09
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.997450931989558397e-08	-3.123625437876288318e-08	7.545879908011477468e-09
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.604933017191777212e-08	-3.005143035714601622e-08	7.271388033314723816e-09
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.227533670570110469e-08	-2.891052411143926807e-08	7.006593641966851841e-09
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.832195094640426418e-08	-2.771359881012937291e-08	6.728298129472038907e-09
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.484106176531055478e-08	-2.665821221268649986e-08	6.482485971501784095e-09
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.119447816238831847e-08	-2.555097932286924105e-08	6.224145869766892092e-09
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.798561348353933927e-08	-2.457520376260174719e-08	5.996070074008114471e-09
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.490063565562368730e-08	-2.363573941676870828e-08	5.776099321572178980e-09
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.167182125067052742e-08	-2.265095427831736189e-08	5.545090747770953554e-09
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.883305033553696240e-08	-2.178377094339066212e-08	5.341287108730503598e-09
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.586343903796306696e-08	-2.087517288530650012e-08	5.127344856832107465e-09
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.325372963529733031e-08	-2.007540265212390491e-08	4.938666168452625867e-09
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.052475558906632916e-08	-1.923772044598990880e-08	4.740661722615723205e-09
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.812721453208022030e-08	-1.850056697463959101e-08	4.566081131287935809e-09
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.562058448238084165e-08	-1.772860674061684927e-08	4.382902521077330255e-09
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.341856616651817804e-08	-1.704934393527777225e-08	4.221408198939405200e-09
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.111625442282110672e-08	-1.633798771321607790e-08	4.051959693765666326e-09
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.909335624191776730e-08	-1.571195842747778055e-08	3.902554561842296223e-09
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.697759975662727461e-08	-1.505616278081495677e-08	3.745756372412080027e-09
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.511765764355353827e-08	-1.447877755263387497e-08	3.607457830090238706e-09
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.317095120305939788e-08	-1.387357220417749037e-08	3.462245816673476316e-09
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.130558296364642009e-08	-1.329281346229924719e-08	3.322661612390752269e-09
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.966361489756558265e-08	-1.278092756619981911e-08	3.199437775324697735e-09
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.794398762110373474e-08	-1.224410856899712691e-08	3.070006652594466464e-09
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.629666611583821758e-08	-1.172912086308122610e-08	2.945628974539686371e-09
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.484803070816709528e-08	-1.127560779340805069e-08	2.835917075365441946e-09
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.333240880889206742e-08	-1.080044186726666752e-08	2.720773518159073016e-09
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.188194156365744437e-08	-1.034500800658979909e-08	2.610214396858959035e-09
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.060751909783810962e-08	-9.944255129510621095e-09	2.512760461656998998e-09
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.927519282636256807e-08	-9.524662859557036499e-09	2.410546201074284838e-09
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.800102324990753977e-08	-9.122748364931371113e-09	2.312457400122644512e-09
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.678264558080846535e-08	-8.737817443410053000e-09	2.218338956245198828e-09
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.571280584683656538e-08	-8.399295057551735696e-09	2.135420046862958131e-09
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.459481595793546747e-08	-8.044994135799379345e-09	2.048482060857272634e-09
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.352581922849746097e-08	-7.705680944722248239e-09	1.965068504985748895e-09
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.250351793827986177e-08	-7.380680959464203612e-09	1.885028669981224368e-09
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.152563110490053246e-08	-7.069324566025245819e-09	1.808212943010578196e-09
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.058989433046027636e-08	-6.770947016269379075e-09	1.734472797631943797e-09
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.976724306621014578e-08	-6.508272107022453365e-09	1.669453525712072171e-09
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.890602502388175518e-08	-6.232930333656902544e-09	1.601197048237732757e-09
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.808070923915001323e-08	-5.968730423462985983e-09	1.535604927546775441e-09
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.729002930094145633e-08	-5.715290555178499073e-09	1.472589085727766052e-09
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.653283453753774246e-08	-5.472261809172229484e-09	1.412068500026092174e-09
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.580798247647417379e-08	-5.239297750950360625e-09	1.353962724419935652e-09
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.511433877079031467e-08	-5.016054408807020126e-09	1.298191884434624184e-09
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.445077712610676800e-08	-4.802190251725174519e-09	1.244676672015062989e-09
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.381617922851676738e-08	-4.597366167524429079e-09	1.193338340455447491e-09
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.320943467328177732e-08	-4.401245441252457151e-09	1.144098699385502214e-09
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.262944089432069708e-08	-4.213493733816924811e-09	1.096880109812514463e-09
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.207510309448105794e-08	-4.033779060854361408e-09	1.051605479218337872e-09
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.154533417658222153e-08	-3.861771771832965049e-09	1.008198256710670382e-09
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.103905467522119729e-08	-3.697144529386513259e-09	9.665824282279523305e-10
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.055519268932910815e-08	-3.539572288875720591e-09	9.266825117970276120e-10
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.009268381547017491e-08	-3.388732278174610047e-09	8.884235528430141957e-10
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.650471081871982853e-09	-3.244303977678470877e-09	8.517311195505793726e-10
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.227504883178264132e-09	-3.105969100530760337e-09	8.165312982760131968e-10
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.822742915914790966e-09	-2.973411573066108450e-09	7.827506890094404461e-10
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.435150309078928297e-09	-2.846317572587185914e-09	7.503164135986770516e-10
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	8.033590226116361131e-09	-2.714480079175137833e-09	7.166243659938006977e-10
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.679226478968489436e-09	-2.597990873812887781e-09	6.868122447865992941e-10
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.339983452217853599e-09	-2.486333575429694207e-09	6.581966562070746314e-10
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	7.015345110953110700e-09	-2.379347064444174864e-09	6.307387896534744191e-10
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.704798939604444796e-09	-2.276871319659776379e-09	6.044000989726407820e-10
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.407835911668391708e-09	-2.178747408817205746e-09	5.791423001857840799e-10
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.100867881269727939e-09	-2.077174374554682688e-09	5.529553465393584763e-10
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.830583261505166366e-09	-1.987611033531937306e-09	5.298275788268409565e-10
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.572333933224920224e-09	-1.901916241189136015e-09	5.076642872992779080e-10
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.325624809498703922e-09	-1.819935415819642071e-09	4.864282354281678553e-10
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.070809135392716570e-09	-1.735135910883462443e-09	4.644259862606578091e-10
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.846566549604401990e-09	-1.660400577046771522e-09	4.450031818699315901e-10
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.632358553060706271e-09	-1.588909107038569756e-09	4.263943751966934806e-10
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.411065125234827731e-09	-1.514946235182569002e-09	4.071113998908170033e-10
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.216219376706635268e-09	-1.449730989979670157e-09	3.900823552807625816e-10
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	4.029933535831463847e-09	-1.387299159965692206e-09	3.737563909121486638e-10
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.837236406982738578e-09	-1.322634863265554944e-09	3.568221866888961997e-10
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.667272252426520458e-09	-1.265529880074239621e-09	3.418472871854717345e-10
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.504481353993057962e-09	-1.210774818109205858e-09	3.274708946444317228e-10
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.335924832280075386e-09	-1.154014488477912785e-09	3.125485672433656635e-10
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.187289538194581616e-09	-1.103902527926245366e-09	2.993564546405734960e-10
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	3.033532280815348818e-09	-1.051999954274803925e-09	2.856742207243108164e-10
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.898066432184579574e-09	-1.006214127472961342e-09	2.735874978076342619e-10
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.758047383217390043e-09	-9.588282681922873821e-10	2.610604750977216416e-10
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.634778209446588007e-09	-9.170559092077586841e-10	2.500013218179570279e-10
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.507450692432073990e-09	-8.738503428907093140e-10	2.385457774708697248e-10
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.395418582540320328e-09	-8.357830140530918927e-10	2.284374257064937671e-10
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.279750055385114250e-09	-7.964258607529533253e-10	2.179707567268266161e-10
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.178008334173182246e-09	-7.617592807438871044e-10	2.087374723964826949e-10
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.072980149242689325e-09	-7.259231248998525970e-10	1.991781864647706111e-10
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.980594858189729106e-09	-6.943570983620883728e-10	1.907452520176098606e-10
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.885202027458392245e-09	-6.617189133494533095e-10	1.820129487222647160e-10
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.801251710227198934e-09	-6.329572619764212559e-10	1.743066459965309139e-10
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.714502675357934129e-09	-6.031983362402671370e-10	1.663219984596407471e-10
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.631860942813317817e-09	-5.748120818162253383e-10	1.586951330477313783e-10
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.558994594267716139e-09	-5.497547020746388089e-10	1.519543302411874179e-10
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.483543967316988120e-09	-5.237805405923241338e-10	1.449587699567843983e-10
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.411583940007580257e-09	-4.989796630447700501e-10	1.382710009660289918e-10
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.348149421891208722e-09	-4.770922818322685187e-10	1.323617076451273417e-10
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.282551729931300515e-09	-4.544321485979350802e-10	1.262361554836906630e-10
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.220081889062648992e-09	-4.328256403814210034e-10	1.203876548864681240e-10
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.165087713342820169e-09	-4.137814061725543111e-10	1.152259679937577829e-10
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.108289538489870871e-09	-3.940878122647377429e-10	1.098811557194910549e-10
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.054263626859437450e-09	-3.753305457950591561e-10	1.047832616792626900e-10
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	1.002889941890035300e-09	-3.574700101989690425e-10	9.992211360759517994e-11
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.577190040409160200e-10	-3.417452598732983802e-10	9.563629063609175427e-11
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	9.111113464442367370e-10	-3.254988947872852862e-10	9.120208430083079663e-11
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.668096601528722450e-10	-3.100350405347991777e-10	8.697528092920479359e-11
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.246970482406145954e-10	-2.953151358961731727e-10	8.294597413725327540e-11
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.846573974857412623e-10	-2.813008780914067180e-10	7.910432390973155550e-11
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.465753717691012813e-10	-2.679542206033131972e-10	7.544055604115304762e-11
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.130611788504464236e-10	-2.561940860708310779e-10	7.220810269159690036e-11
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.784224738228066827e-10	-2.440252720282923629e-10	6.885918378754222942e-11
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.454086577642849435e-10	-2.324142964305383843e-10	6.565994910766525880e-11
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.139198986030765668e-10	-2.213281279794173214e-10	6.260188554817271299e-11
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.838959859920761954e-10	-2.107464984938194364e-10	5.967967430405122404e-11
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.552846676007745129e-10	-2.006517078565537539e-10	5.688864058882500375e-11
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.280340337082888893e-10	-1.910261719762074410e-10	5.422414025001492657e-11
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	5.020925143722030080e-10	-1.818524218284520854e-10	5.168155951604408066e-11
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.774088766265183895e-10	-1.731131025072068383e-10	4.925631474574556463e-11
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.539322217083593350e-10	-1.647909722855381455e-10	4.694385218044030851e-11
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.316119823130886793e-10	-1.568689016861790199e-10	4.473964769855439100e-11
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.103979198775204401e-10	-1.493298725615628302e-10	4.263920657274832316e-11
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.902401218907921975e-10	-1.421569771832221437e-10	4.063806322951816113e-11
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.710889992326545304e-10	-1.353334173404718709e-10	3.873178101124783935e-11
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.528952835387711044e-10	-1.288425034482376145e-10	3.691595194067550107e-11
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.356100245927430536e-10	-1.226676536639337887e-10	3.518619648774898505e-11
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.191845877445403788e-10	-1.167923930132836125e-10	3.353816333884189824e-11
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	3.035706513549190181e-10	-1.112003525249364786e-10	3.196752916829177196e-11
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.887202042656721637e-10	-1.058752683738351101e-10	3.046999841224838474e-11
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.745855432952449534e-10	-1.008009810331691875e-10	2.904130304478853111e-11
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.601097399939724115e-10	-9.559842781566757806e-11	2.757482639649043653e-11
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.473162163983117814e-10	-9.099570148029414024e-11	2.627605695300168221e-11
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.351214203778786740e-10	-8.660393052769322578e-11	2.503553897637361013e-11
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.235040355276077575e-10	-8.241572431113337464e-11	2.385126524003516730e-11
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.124428798957369603e-10	-7.842373878887536318e-11	2.272124117158933410e-11
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	2.019169049152991377e-10	-7.462067615383044164e-11	2.164348475226693300e-11
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.911557667738245041e-10	-7.072803376024471108e-11	2.053901830820936014e-11
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.816746384392207624e-10	-6.729422974004353228e-11	1.956353866174991046e-11
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.726647513774943778e-10	-6.402717993638347599e-11	1.863430583259222031e-11
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.641055899828938432e-10	-6.091977128075728628e-11	1.774938796225877527e-11
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.553687155227094042e-10	-5.774375787186973965e-11	1.684375703677197566e-11
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.476806790043997852e-10	-5.494537588636297555e-11	1.604475737459725441e-11
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.403810424514926829e-10	-5.228502572244476615e-11	1.528420371300650834e-11
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.329313227525009639e-10	-4.956644749763279414e-11	1.450598183857670260e-11
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.263746015076621312e-10	-4.717067156867088034e-11	1.381927335006718687e-11
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.201451385527331404e-10	-4.489172855150721090e-11	1.316525334083616499e-11
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.137799704380123509e-10	-4.256033937488599692e-11	1.249536200703848319e-11
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.081676429215383673e-10	-4.050236035998797618e-11	1.190334281211777880e-11
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.028225878895520994e-10	-3.854041600487923914e-11	1.133836336260003038e-11
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.734533290248271398e-11	-3.652802247732430513e-11	1.075827757116395182e-11
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.250742642378871891e-11	-3.474881309683990451e-11	1.024489147883193239e-11
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.755462663739823071e-11	-3.292552682459418546e-11	9.718239407363521075e-12
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.318552061098341231e-11	-3.131544951095953720e-11	9.252672274791688713e-12
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.871811463257772439e-11	-2.966738484602422780e-11	8.775593509817155782e-12
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.478176609779551935e-11	-2.821362693456017654e-11	8.354283223161053568e-12
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	7.076118235129684042e-11	-2.672707231399862716e-11	7.922965737752379023e-12
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.722199957216744589e-11	-2.541698150932059709e-11	7.542394757489979941e-12
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.361014857584115858e-11	-2.407839671094764593e-11	7.153074148567081554e-12
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	6.043298394442511640e-11	-2.289947856493964205e-11	6.809768808564183055e-12
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.719225074345344747e-11	-2.169549201797998758e-11	6.458727549458808284e-12
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.434239382186984317e-11	-2.063540745703898002e-11	6.149257369727398599e-12
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	5.143563056846171982e-11	-1.955281360521575688e-11	5.832824077318081689e-12
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.887880126628059589e-11	-1.859937650560407540e-11	5.553801090144538671e-12
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.626931994385770146e-11	-1.762513322142791008e-11	5.268349806220893938e-12
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.379969100152416036e-11	-1.670199043357621409e-11	4.997550571902995573e-12
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.162322711582046180e-11	-1.588753408068082299e-11	4.758377381878112882e-12
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.939603200312705094e-11	-1.505324398565828849e-11	4.513139356688096466e-12
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.728136378131093808e-11	-1.426033564179435147e-11	4.279849662931591573e-12
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.541404839072086361e-11	-1.355951246367373744e-11	4.073468260460855413e-12
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.350295582281941303e-11	-1.284155794464060360e-11	3.861845479062815477e-12
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.169145570573479097e-11	-1.216030336160566116e-11	3.660839773221922212e-12
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	3.009499235627143554e-11	-1.155928935965704137e-11	3.483332546320228197e-12
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.846417580092947756e-11	-1.094468026807976613e-11	3.301623604336799990e-12
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.692119079941822220e-11	-1.036250266743407444e-11	3.129314060896703086e-12
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.546207075522588154e-11	-9.811316936041182263e-12	2.965993228185427111e-12
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.417882105928473439e-11	-9.326001350592337672e-12	2.822029958774154985e-12
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.287033047235108841e-11	-8.830553386667408895e-12	2.674894190956773764e-12
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.163423023218796256e-11	-8.361932729258106934e-12	2.535559086172104133e-12
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	2.046664999360313751e-11	-7.918734682622843350e-12	2.403623918191440487e-12
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.936374344109459535e-11	-7.499563270491110250e-12	2.278690447759283754e-12
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.832168810152896558e-11	-7.103031168096337833e-12	2.160362903208987363e-12
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.740523108881808965e-11	-6.753888935022087382e-12	2.056058488587746909e-12
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.646982440077096899e-11	-6.397132269430753612e-12	1.949362330842559849e-12
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.558420994951450462e-11	-6.059001168973783859e-12	1.848127067740051899e-12
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.474465714932407456e-11	-5.738141651434230376e-12	1.751966437614252928e-12
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.394774271146661196e-11	-5.433309419256654857e-12	1.660525067884679792e-12
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.319147755971534459e-11	-5.143771553347415448e-12	1.573591479752556926e-12
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.247432292922910000e-11	-4.868955795256351715e-12	1.490999423628608740e-12
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.179474953415182747e-11	-4.608293409054760333e-12	1.412583672618001277e-12
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.115123735920334088e-11	-4.361219105950037127e-12	1.338180001070838475e-12
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.054227558895868986e-11	-4.127171017990656331e-12	1.267625176945116587e-12
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.966362537796964106e-12	-3.905590672019989863e-12	1.200756954241945639e-12
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	9.422005580515459406e-12	-3.695922963877563450e-12	1.137414065512633614e-12
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.907721083599138769e-12	-3.497616132843924314e-12	1.077436214436522242e-12
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	8.422034337139889152e-12	-3.310121736327120727e-12	1.020664068468996023e-12
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.963479487395637936e-12	-3.132894624787074740e-12	9.669392515585757790e-13
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.530599469985220708e-12	-2.965392916896342791e-12	9.161043369326718194e-13
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	7.121945943709510400e-12	-2.807077974933717138e-12	8.680028399509585302e-13
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.736079224992033608e-12	-2.657414380408155902e-12	8.224792110256408240e-13
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	6.371568222933026168e-12	-2.515869909910793631e-12	7.793788286079626960e-13
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	6.026990374969745873e-12	-2.381915511192371488e-12	7.385479922401873464e-13
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.678313115184653497e-12	-2.246218172381873853e-12	6.971456045760931000e-13
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.370536497084783941e-12	-2.126316646400410328e-12	6.605309697301084227e-13
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	5.078475842635293556e-12	-2.012436351834451297e-12	6.257298564859105761e-13
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.801380620609407948e-12	-1.904295210815798413e-12	5.926587549663472688e-13
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.538686513866400919e-12	-1.801679574336405875e-12	5.612535998918166653e-13
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	4.272572224934473716e-12	-1.697624643868367047e-12	5.293815750035688446e-13
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	4.037928528064626922e-12	-1.605780607348320761e-12	5.012251726711478248e-13
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.815973679632465933e-12	-1.518813809350411113e-12	4.745403235547622933e-13
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.606156807128584585e-12	-1.436515688533375531e-12	4.492644870519974976e-13
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.407930244701600551e-12	-1.358678897390630277e-12	4.253354865229044663e-13
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	3.207787807426059134e-12	-1.279998868297388167e-12	4.011216252451850278e-13
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	3.031841268031559972e-12	-1.210748996994421366e-12	3.797862644924737275e-13
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.865822725121727582e-12	-1.145331098440201671e-12	3.596090162841839427e-13
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.698355163164189135e-12	-1.079262774181809902e-12	3.392067063663968860e-13
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.551203841920524752e-12	-1.021139696567160732e-12	3.212356397470079707e-13
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.412347566800651472e-12	-9.662303498280132913e-13	3.042372950399582537e-13
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.272181059505158993e-12	-9.107391793143175432e-13	2.870364407762432621e-13
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	2.148839352191892902e-12	-8.618553226513158212e-13	2.718636463633184623e-13
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	2.024098616447589656e-12	-8.123668511364760856e-13	2.564828437234643443e-13
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.914043677002172792e-12	-7.686650265331106545e-13	2.428826735323649535e-13
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.809642169619057632e-12	-7.271766232135591830e-13	2.299553269669143669e-13
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.703734657835825710e-12	-6.850573369633204213e-13	2.168147107148692458e-13
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.610227986206341166e-12	-6.478399676976060122e-13	2.051886926835448849e-13
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.515530948963849905e-12	-6.101172838448821161e-13	1.933900560685528073e-13
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.432058436421245981e-12	-5.768369443185336412e-13	1.829680520141851067e-13
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.347655409735727498e-12	-5.431552041028975625e-13	1.724077725419213317e-13
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.273366683260641363e-12	-5.134818837001218230e-13	1.630936323200507063e-13
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.198351863497186527e-12	-4.834895648649560644e-13	1.536692919742548282e-13
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	1.132406426758627356e-12	-4.570970853935385017e-13	1.453679813772496874e-13
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	1.065884514987303100e-12	-4.304467417946401869e-13	1.369783490383015078e-13
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	1.007451604399485728e-12	-4.070127016345329657e-13	1.295959335356189771e-13


==> pde_runs/ss_100Td_nr64_lmax3_E3.22E+03_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.715999999999999769e-03	5.777999999999999803e-02	3.499390418291163001e-04	6.618188531849975020e-02	-1.695027458207040011e-04	1.377222312901867240e-05	4.121064668465756537e-05
2.318999999999999881e-02	5.777999999999999803e-02	5.394198576145673276e-04	6.611435019324903017e-02	-5.731684911160240268e-04	4.277112759930843283e-05	1.058779735188701619e-04
3.874999999999999972e-02	5.777000000000000191e-02	9.175554741553395774e-04	6.604243630819671418e-02	-9.669380050521401071e-04	7.303530281474472283e-05	1.690036442101520823e-04
5.439000000000000085e-02	5.777000000000000191e-02	1.295450912984129127e-03	6.596872265038970784e-02	-1.348637035180132865e-03	1.039425460536819146e-04	2.285448732384859826e-04
7.012000000000000177e-02	5.775999999999999884e-02	1.666720622388671424e-03	6.589403941878752002e-02	-1.720146264542905031e-03	1.352960249101501961e-04	2.831011004730944833e-04
8.593000000000000638e-02	5.775999999999999884e-02	2.025875906564861707e-03	6.581881003126521801e-02	-2.082229720218608388e-03	1.669770163250329704e-04	3.322860006779782319e-04
1.018000000000000016e-01	5.775000000000000272e-02	2.371281478610247611e-03	6.574334671279354059e-02	-2.434127595667202968e-03	1.988760150850780550e-04	3.762873356234976326e-04
1.178000000000000019e-01	5.773999999999999966e-02	2.707566532983190794e-03	6.566745499279064147e-02	-2.776741976020713574e-03	2.310838390836796638e-04	4.156602878207195026e-04
1.338999999999999913e-01	5.773999999999999966e-02	3.034928061595538670e-03	6.559136523015308973e-02	-3.109067863157653506e-03	2.635077110803055959e-04	4.505905562529180291e-04
1.499999999999999944e-01	5.773999999999999966e-02	3.350288556572403927e-03	6.551560527381514176e-02	-3.429004633954653783e-03	2.959239558203964832e-04	4.811170479241067758e-04
1.661999999999999866e-01	5.772999999999999660e-02	3.656348285122785428e-03	6.543974159110177435e-02	-3.738595815846795442e-03	3.285181473871493884e-04	5.076402383253858595e-04
1.826000000000000123e-01	5.772999999999999660e-02	3.952989121381607525e-03	6.536331279195213562e-02	-4.039672767568747505e-03	3.614830076367621077e-04	5.304334277068496143e-04
1.990000000000000102e-01	5.772999999999999660e-02	4.239630828328335051e-03	6.528710176138932675e-02	-4.328859898746632677e-03	3.944316371800389207e-04	5.493840851678947470e-04
2.154000000000000081e-01	5.772000000000000047e-02	4.515491096348215813e-03	6.521093280434528405e-02	-4.606709838317638896e-03	4.273839320923381925e-04	5.647122467729437508e-04
2.320000000000000118e-01	5.772000000000000047e-02	4.782088356649216547e-03	6.513373750191962797e-02	-4.876896179997388878e-03	4.607576690860299687e-04	5.767305608214977645e-04
2.487000000000000044e-01	5.772000000000000047e-02	5.038688219688930610e-03	6.505586490922392329e-02	-5.137935035178364286e-03	4.943651040286271576e-04	5.854414004393125896e-04
2.654000000000000248e-01	5.770999999999999741e-02	5.287706896343915414e-03	6.497768798348690922e-02	-5.388565740473485154e-03	5.280155609779080663e-04	5.909122852920454909e-04
2.822000000000000064e-01	5.770999999999999741e-02	5.527602861395434532e-03	6.489866113833173134e-02	-5.630558281582999890e-03	5.619192940970739762e-04	5.932810963705234053e-04
2.990999999999999770e-01	5.770999999999999741e-02	5.760835049639968092e-03	6.481871583106761647e-02	-5.864064053374515306e-03	5.960841151990749773e-04	5.926131933484164597e-04
3.160999999999999921e-01	5.770000000000000129e-02	5.983034651590557473e-03	6.473778241551524093e-02	-6.089228337386981549e-03	6.305158560453556988e-04	5.889835440592340338e-04
3.331999999999999962e-01	5.770000000000000129e-02	6.199569870050125955e-03	6.465575450521349188e-02	-6.306239380454078773e-03	6.652155030141198655e-04	5.825383756950432840e-04
3.503000000000000003e-01	5.768999999999999823e-02	6.405000910782370632e-03	6.457301187288014277e-02	-6.514089633063587480e-03	6.999793132034511176e-04	5.734887023321968849e-04
3.675999999999999823e-01	5.768000000000000210e-02	6.603700047375865058e-03	6.448849264898941225e-02	-6.715368310312418328e-03	7.352136669145069867e-04	5.618612308317558158e-04
3.849000000000000199e-01	5.768000000000000210e-02	6.796849115831640059e-03	6.440309022477487544e-02	-6.907885766387010171e-03	7.705110621354908538e-04	5.479070734176893923e-04
4.022999999999999909e-01	5.766999999999999904e-02	6.978797589065135337e-03	6.431624329496495041e-02	-7.092951160611787875e-03	8.060748517179062121e-04	5.316696348027437043e-04
4.198000000000000065e-01	5.766000000000000292e-02	7.154024550464725164e-03	6.422788362034577425e-02	-7.270670393197584645e-03	8.419049364747367139e-04	5.132419472365551448e-04
4.373000000000000220e-01	5.764999999999999986e-02	7.325861888433901452e-03	6.413846298117704958e-02	-7.440191451920645516e-03	8.777959811337613738e-04	4.928299999145726576e-04
4.550000000000000155e-01	5.763999999999999679e-02	7.487655641120256889e-03	6.404690240041478744e-02	-7.603533624267058179e-03	9.141581280487923655e-04	4.702759610859938086e-04
4.727000000000000091e-01	5.763000000000000067e-02	7.642738274277551674e-03	6.395418412739098390e-02	-7.758922674296399660e-03	9.505804478576589675e-04	4.459026665854834534e-04
4.905999999999999805e-01	5.761000000000000149e-02	7.793087212577761574e-03	6.385921742595823680e-02	-7.908236146196009203e-03	9.874680644032629139e-04	4.195191451919796748e-04
5.084999999999999520e-01	5.759999999999999842e-02	7.934732595569935279e-03	6.376303462372324982e-02	-8.050026419352741824e-03	1.024390460793393048e-03	3.915395644608001967e-04
5.264999999999999680e-01	5.757999999999999924e-02	8.071601559785104851e-03	6.366508284704379406e-02	-8.185362918022869375e-03	1.061535192636770203e-03	3.619357224131988923e-04
5.445999999999999730e-01	5.756000000000000005e-02	8.201727072856140194e-03	6.356533775724994284e-02	-8.314441815330827698e-03	1.098885166294492682e-03	3.308135644467104599e-04
5.626999999999999780e-01	5.754999999999999699e-02	8.326562902760858281e-03	6.346433771144419089e-02	-8.436785855206288195e-03	1.136218252323311587e-03	2.984534409449994910e-04
5.809999999999999609e-01	5.752999999999999781e-02	8.443243082763004365e-03	6.336094463985755820e-02	-8.553912292060645087e-03	1.173932118667871680e-03	2.645888540419486607e-04
5.993000000000000549e-01	5.750000000000000250e-02	8.555031951284576552e-03	6.325626743972073696e-02	-8.664692181794627843e-03	1.211600750038495898e-03	2.296742021061844868e-04
6.177000000000000268e-01	5.748000000000000331e-02	8.661570396458141002e-03	6.314972437990122589e-02	-8.769922231777842886e-03	1.249417360083411935e-03	1.936059508366596389e-04
6.361999999999999877e-01	5.745999999999999719e-02	8.764715176749404354e-03	6.304129594963024663e-02	-8.869731312406817919e-03	1.287369702439055070e-03	1.564577404003170483e-04
6.548000000000000487e-01	5.743000000000000188e-02	8.859610776394487297e-03	6.293096328172081977e-02	-8.964239119067126532e-03	1.325446187333808494e-03	1.182988237021660027e-04
6.734999999999999876e-01	5.741000000000000270e-02	8.949333317627632817e-03	6.281870808525980010e-02	-9.053556987851405641e-03	1.363635820298972606e-03	7.919446802072211344e-05
6.922000000000000375e-01	5.738000000000000045e-02	9.034103348251667012e-03	6.270512965419067219e-02	-9.137361062888911187e-03	1.401722172343621356e-03	3.942320958692896687e-05
7.109999999999999654e-01	5.734999999999999820e-02	9.115468744338293960e-03	6.258964865739402583e-02	-9.216272706913740398e-03	1.439885237780725571e-03	-1.150474875774920645e-06
7.299999999999999822e-01	5.732000000000000289e-02	9.193434702039928255e-03	6.247166558133414316e-02	-9.290800109501756721e-03	1.478299794321203189e-03	-4.267476919522486718e-05
7.489999999999999991e-01	5.727999999999999758e-02	9.263081619712813450e-03	6.235244568648710961e-02	-9.360281195781569585e-03	1.516535628150256915e-03	-8.464416717837068647e-05
7.680000000000000160e-01	5.725000000000000228e-02	9.330947411805245312e-03	6.223202993649969844e-02	-9.424908774880131485e-03	1.554571098428573269e-03	-1.269873280807304523e-04
7.872000000000000108e-01	5.720999999999999697e-02	9.390488390366231314e-03	6.210917110688529696e-02	-9.485470645908749415e-03	1.592783059586088193e-03	-1.700883337455915084e-04
8.064999999999999947e-01	5.716999999999999860e-02	9.449936992884150691e-03	6.198451907649748377e-02	-9.541716205137046672e-03	1.630948100349323155e-03	-2.136660508219582653e-04
8.257999999999999785e-01	5.714000000000000329e-02	9.504359761308775120e-03	6.185874649340514925e-02	-9.593485276799831873e-03	1.668848753427992857e-03	-2.574366017641722851e-04
8.451999999999999513e-01	5.709000000000000186e-02	9.552076606356757829e-03	6.173122708249072915e-02	-9.641170560025251121e-03	1.706662687056657943e-03	-3.015716808850821924e-04
8.647000000000000242e-01	5.704999999999999655e-02	9.598084494607939457e-03	6.160197654686347390e-02	-9.684856876834724987e-03	1.744369893911794150e-03	-3.460198890248680271e-04
8.842999999999999750e-01	5.700999999999999818e-02	9.640727008140014681e-03	6.147100971589448959e-02	-9.724624742598310390e-03	1.781951036628758337e-03	-3.907317766082829547e-04
9.040000000000000258e-01	5.695999999999999674e-02	9.675023346180687892e-03	6.133834060463003168e-02	-9.760550660756678321e-03	1.819387400233130926e-03	-4.356597069427347365e-04
9.237999999999999545e-01	5.691999999999999837e-02	9.710950698731818376e-03	6.120398260680186275e-02	-9.792707602738121020e-03	1.856660813246618479e-03	-4.807576847972548769e-04
9.435999999999999943e-01	5.686999999999999694e-02	9.741821040275119511e-03	6.106864684848128944e-02	-9.821050328406116109e-03	1.893565016747177261e-03	-5.257501913103974954e-04
9.635000000000000231e-01	5.682000000000000245e-02	9.769341595556582311e-03	6.093170287139710456e-02	-9.845867171832214590e-03	1.930263552547782690e-03	-5.708114519542711613e-04
9.835000000000000409e-01	5.675999999999999795e-02	9.791795902225904069e-03	6.079319680852256214e-02	-9.867272995037753430e-03	1.966730974699355382e-03	-6.158886880081646366e-04
1.004000000000000004e+00	5.671000000000000346e-02	9.812637669593381531e-03	6.065037857945290711e-02	-9.885704931200124321e-03	2.003658593604917566e-03	-6.618241310674060447e-04
1.024000000000000021e+00	5.666000000000000203e-02	9.830156208811401813e-03	6.051027007676061664e-02	-9.900420772838522399e-03	2.039227579452442419e-03	-7.063313775317241281e-04
1.044000000000000039e+00	5.659999999999999754e-02	9.842621201123205946e-03	6.036944899240770379e-02	-9.912057277731374516e-03	2.074328133974651101e-03	-7.504922396779762066e-04
1.064000000000000057e+00	5.653999999999999998e-02	9.855037696012397541e-03	6.022796368577714582e-02	-9.920752620437569072e-03	2.108945311924697967e-03	-7.942672067333020032e-04
1.084999999999999964e+00	5.648000000000000242e-02	9.864144819158595159e-03	6.007873936442864604e-02	-9.926860818135853359e-03	2.144757829417222143e-03	-8.397749285008527555e-04
1.104999999999999982e+00	5.641999999999999793e-02	9.869952962866640131e-03	5.993603312070801964e-02	-9.929929995714199126e-03	2.178341356048977499e-03	-8.826448637342215438e-04
1.125999999999999890e+00	5.636000000000000038e-02	9.872472519441385930e-03	5.978562012378971224e-02	-9.930398774975666976e-03	2.213040660314518661e-03	-9.271273575866634340e-04
1.147000000000000020e+00	5.630000000000000282e-02	9.871713881187672152e-03	5.963466623921957060e-02	-9.928174778751974044e-03	2.247149818924285523e-03	-9.710306168980213865e-04
1.167000000000000037e+00	5.623000000000000220e-02	9.869179313505926573e-03	5.949043705570516288e-02	-9.923666704746291964e-03	2.279074755849298806e-03	-1.012273744087392345e-03
1.187999999999999945e+00	5.616000000000000159e-02	9.863378098001113203e-03	5.933854884151090053e-02	-9.916537223668758436e-03	2.311996852601953638e-03	-1.054950381535719930e-03
1.209000000000000075e+00	5.609999999999999709e-02	9.859318170908168422e-03	5.918624062379355955e-02	-9.907064101701956033e-03	2.344294603658011403e-03	-1.096953583353937542e-03
1.229999999999999982e+00	5.603000000000000341e-02	9.850250884930546874e-03	5.903355846639932181e-02	-9.895355511231980136e-03	2.375957996171592854e-03	-1.138260107731266712e-03
1.250999999999999890e+00	5.596000000000000280e-02	9.837944663942770063e-03	5.888055588583347710e-02	-9.881515503196831862e-03	2.406977789124622232e-03	-1.178853537380210315e-03
1.272000000000000020e+00	5.587999999999999912e-02	9.820654178081077504e-03	5.872728429314622023e-02	-9.865643431544939002e-03	2.437345346579890271e-03	-1.218718709138790152e-03
1.294000000000000039e+00	5.580999999999999850e-02	9.805129806692838498e-03	5.856647881587816185e-02	-9.846939370211350157e-03	2.468450620988622574e-03	-1.259685585060098647e-03
1.314999999999999947e+00	5.573000000000000176e-02	9.787857218689494099e-03	5.841280656572376412e-02	-9.827197914136326720e-03	2.497458014727910441e-03	-1.298015955130294970e-03
1.336999999999999966e+00	5.566000000000000114e-02	9.769136058860750788e-03	5.825168115247583711e-02	-9.804634706155633539e-03	2.527122341250712719e-03	-1.337346376742841458e-03
1.358000000000000096e+00	5.557999999999999746e-02	9.745468161925591177e-03	5.809779427010679231e-02	-9.781387007262200284e-03	2.554740001961955127e-03	-1.374089022988632695e-03
1.379999999999999893e+00	5.550000000000000072e-02	9.721827977803352769e-03	5.793653458023306779e-02	-9.755328346208336915e-03	2.582934453441363288e-03	-1.411730848501670330e-03
1.401000000000000023e+00	5.541999999999999704e-02	9.698215506494032093e-03	5.778260199533372804e-02	-9.728906496411457785e-03	2.609136600454016117e-03	-1.446838952765655854e-03
1.423000000000000043e+00	5.534000000000000030e-02	9.671435691607943586e-03	5.762137682509058806e-02	-9.699685398937040945e-03	2.635835964046639827e-03	-1.482746034951793910e-03
1.445000000000000062e+00	5.525999999999999662e-02	9.641502389551536573e-03	5.746022966957539668e-02	-9.668966112021558021e-03	2.661761720878328286e-03	-1.517749464037528983e-03
1.467000000000000082e+00	5.516999999999999682e-02	9.613058651189641118e-03	5.729919892636728407e-02	-9.636825237838767683e-03	2.686908526625986313e-03	-1.551839195349259508e-03
1.489000000000000101e+00	5.509000000000000008e-02	9.580035370492534855e-03	5.713832125854969440e-02	-9.603336199428854150e-03	2.711271408042848548e-03	-1.585005788097618423e-03
1.510999999999999899e+00	5.500000000000000028e-02	9.548507426992626501e-03	5.697763169071565215e-02	-9.568569411530518723e-03	2.734845740051051761e-03	-1.617240369209886446e-03
1.532999999999999918e+00	5.491000000000000048e-02	9.513861214688824203e-03	5.681716386956621456e-02	-9.532592883737671038e-03	2.757627599757006553e-03	-1.648535121758055262e-03
1.556000000000000050e+00	5.482999999999999680e-02	9.477840908744353601e-03	5.664967606567897912e-02	-9.493763634388956846e-03	2.780598144567608763e-03	-1.680245658485754121e-03
1.578000000000000069e+00	5.473999999999999699e-02	9.440160720775962744e-03	5.648976733843615039e-02	-9.455530893980308368e-03	2.801762987575805164e-03	-1.709616491384804114e-03
1.600000000000000089e+00	5.464000000000000107e-02	9.400832775139304764e-03	5.633018167438397922e-02	-9.416299063408510583e-03	2.822141792715360600e-03	-1.738049710281548612e-03
1.622999999999999998e+00	5.455000000000000127e-02	9.363302120890633004e-03	5.616372095238470613e-02	-9.374285923334405024e-03	2.842609673591586436e-03	-1.766775050824022667e-03
1.645000000000000018e+00	5.446000000000000146e-02	9.322699963209871502e-03	5.600489061965752829e-02	-9.333209328582508721e-03	2.861389873433357097e-03	-1.793296824410474562e-03
1.667999999999999927e+00	5.437000000000000166e-02	9.282180943967875339e-03	5.583928264388521301e-02	-9.289400864353114864e-03	2.880192915294037346e-03	-1.820028449104092467e-03
1.691000000000000059e+00	5.426999999999999880e-02	9.240042457220799810e-03	5.567415683110220337e-02	-9.244773105222144766e-03	2.898149980015171483e-03	-1.845744708269592789e-03
1.713999999999999968e+00	5.417999999999999899e-02	9.196566249900013645e-03	5.550954274951414719e-02	-9.199389157980963905e-03	2.915264387675486641e-03	-1.870448123560984393e-03
1.737000000000000099e+00	5.408000000000000307e-02	9.151491359683842919e-03	5.534546871531409451e-02	-9.153309708639992270e-03	2.931539440179647005e-03	-1.894141253530956656e-03
1.760000000000000009e+00	5.398000000000000020e-02	9.106520392516123663e-03	5.518196185573411711e-02	-9.106593140409534326e-03	2.946978420259572205e-03	-1.916826689526234234e-03
1.782999999999999918e+00	5.387999999999999734e-02	9.061653348396859348e-03	5.501904816823087463e-02	-9.059295644563945815e-03	2.961584590594181811e-03	-1.938507051901738670e-03
1.806000000000000050e+00	5.378000000000000141e-02	9.013785237578347473e-03	5.485675257608615268e-02	-9.011471324701560842e-03	2.975361193036475844e-03	-1.959184986527466154e-03
1.828999999999999959e+00	5.367999999999999855e-02	8.966032596813671915e-03	5.469509898068007636e-02	-8.963172294869915097e-03	2.988311447937978382e-03	-1.978863161564396386e-03
1.852999999999999980e+00	5.358000000000000262e-02	8.918395426102837878e-03	5.452712622994854846e-02	-8.912321483081979759e-03	3.000947195603692001e-03	-1.998333910187594705e-03
1.875999999999999890e+00	5.347999999999999976e-02	8.870873725445838423e-03	5.436685483841266486e-02	-8.863206591779795515e-03	3.012218749381689181e-03	-2.015977475273960772e-03
1.899999999999999911e+00	5.337000000000000077e-02	8.821814541021990100e-03	5.420036943521965023e-02	-8.811604222538469214e-03	3.023111981456716446e-03	-2.033335308365862622e-03
1.923000000000000043e+00	5.326999999999999791e-02	8.771454009091385340e-03	5.404155788054294113e-02	-8.761847532082742140e-03	3.032730819559519182e-03	-2.048979502502687282e-03
1.947000000000000064e+00	5.315999999999999892e-02	8.719580242105236245e-03	5.387662373473953159e-02	-8.709641509696015166e-03	3.041924947575488664e-03	-2.064291791349660496e-03
1.971000000000000085e+00	5.306000000000000300e-02	8.669480095146037124e-03	5.371250145278849003e-02	-8.657174593066882182e-03	3.050271369725127482e-03	-2.078591604315009351e-03
1.995000000000000107e+00	5.294999999999999707e-02	8.617879414837213356e-03	5.354920361604915968e-02	-8.604477302308326941e-03	3.057783034999959210e-03	-2.091899726380989574e-03
2.019000000000000128e+00	5.283999999999999808e-02	8.566418453293535643e-03	5.338674226447645554e-02	-8.551579087775781560e-03	3.064472519012815307e-03	-2.104236305172571021e-03
2.043000000000000149e+00	5.274000000000000216e-02	8.516712059217924902e-03	5.322512892199934842e-02	-8.498508377193849175e-03	3.070352039222071054e-03	-2.115620877648430407e-03
2.067000000000000171e+00	5.263000000000000317e-02	8.462485589884827242e-03	5.306437462047576548e-02	-8.445292620218296936e-03	3.075433469361130503e-03	-2.126072395377640901e-03
2.091000000000000192e+00	5.251999999999999724e-02	8.411443784636577284e-03	5.290448992231855385e-02	-8.391958330599930821e-03	3.079728353123449645e-03	-2.135609248492400386e-03
2.115000000000000213e+00	5.240999999999999825e-02	8.357515805392652999e-03	5.274548494187919490e-02	-8.338531126104411356e-03	3.083247917149673813e-03	-2.144249288400448036e-03
2.140000000000000124e+00	5.229999999999999927e-02	8.303740246619794457e-03	5.258080065639827300e-02	-8.282805670307325993e-03	3.086101451448762002e-03	-2.152314370513315998e-03
2.164000000000000146e+00	5.217999999999999722e-02	8.248536323280956581e-03	5.242362140282029459e-02	-8.229264757832005506e-03	3.088071668184637353e-03	-2.159176704877791616e-03
2.189000000000000057e+00	5.206999999999999823e-02	8.195072533653461125e-03	5.226085860565293090e-02	-8.173471910717896791e-03	3.089334047937620457e-03	-2.165426011728256630e-03
2.213000000000000078e+00	5.195999999999999924e-02	8.141761164497027942e-03	5.210554207702117191e-02	-8.119913685956246102e-03	3.089798011734613218e-03	-2.170578775683573193e-03
2.237999999999999989e+00	5.185000000000000026e-02	8.088602215811663970e-03	5.194473765564748546e-02	-8.064150514291839114e-03	3.089512926433151969e-03	-2.175081251029118649e-03
2.262999999999999901e+00	5.172999999999999821e-02	8.034042615373243601e-03	5.178494561037527005e-02	-8.008437832771693812e-03	3.088454412351178836e-03	-2.178717801411427391e-03
2.287999999999999812e+00	5.161999999999999922e-02	7.978215153743683022e-03	5.162617332327797820e-02	-7.952798346086182787e-03	3.086633785496865120e-03	-2.181505451650808149e-03
2.313000000000000167e+00	5.149999999999999717e-02	7.923988107060317074e-03	5.146842077638554697e-02	-7.897253080948537715e-03	3.084067695515060707e-03	-2.183464580474178685e-03
2.338000000000000078e+00	5.138999999999999818e-02	7.868492044485270870e-03	5.131168489522298926e-02	-7.841821986682805459e-03	3.080774686103670938e-03	-2.184616591399336089e-03
2.362999999999999989e+00	5.127000000000000307e-02	7.814597551556959343e-03	5.115596260520913902e-02	-7.786524364821805107e-03	3.076772780340800845e-03	-2.184982280298489524e-03
2.387999999999999901e+00	5.115000000000000102e-02	7.757916188879266511e-03	5.100125084328271940e-02	-7.731378896227212791e-03	3.072079492099285929e-03	-2.184581852828674977e-03
2.412999999999999812e+00	5.104000000000000203e-02	7.705870948863168673e-03	5.084754655857119665e-02	-7.676403665520144248e-03	3.066711845185705887e-03	-2.183434946654670174e-03
2.439000000000000057e+00	5.091999999999999998e-02	7.649535418996720841e-03	5.068875956868392624e-02	-7.619428831991804582e-03	3.060431920243343075e-03	-2.181470815512323060e-03
2.463999999999999968e+00	5.079999999999999793e-02	7.596312961781743686e-03	5.053710113139092686e-02	-7.564854594727745546e-03	3.053739417678374285e-03	-2.178859723777040475e-03
2.490000000000000213e+00	5.068000000000000282e-02	7.540330770280041610e-03	5.038043529323125297e-02	-7.508332887074971145e-03	3.046115973424250774e-03	-2.175412428012340679e-03
2.515000000000000124e+00	5.056000000000000077e-02	7.484528712062326478e-03	5.023081017619518418e-02	-7.454227958100655138e-03	3.038163730252955736e-03	-2.171412233213750563e-03
2.540999999999999925e+00	5.043999999999999873e-02	7.431818941886388953e-03	5.007625252475679523e-02	-7.398228177266324632e-03	3.029262625928475297e-03	-2.166557702995312515e-03
2.567000000000000171e+00	5.031999999999999668e-02	7.376370222033418710e-03	4.992276468776436077e-02	-7.342519577319467881e-03	3.019734367933769436e-03	-2.161013656033932730e-03
2.592999999999999972e+00	5.020000000000000157e-02	7.321101635464434543e-03	4.977034334788082298e-02	-7.287118403144972681e-03	3.009594712864587223e-03	-2.154798250722409717e-03
2.619000000000000217e+00	5.007999999999999952e-02	7.268904552327538383e-03	4.961898520622705366e-02	-7.232040390093836049e-03	2.998858992039778095e-03	-2.147929152832158198e-03
2.645000000000000018e+00	4.995999999999999747e-02	7.213989304123297371e-03	4.946868698270018294e-02	-7.177300783179460693e-03	2.987542126706767623e-03	-2.140423553161208917e-03
2.670999999999999819e+00	4.982999999999999929e-02	7.157817741733300126e-03	4.931944541625443018e-02	-7.122914355389223413e-03	2.975658642564642502e-03	-2.132298184389372613e-03
2.697000000000000064e+00	4.970999999999999724e-02	7.103270265650533759e-03	4.917125726514712247e-02	-7.068895425159820931e-03	2.963222683641677721e-03	-2.123569337183409296e-03
2.724000000000000199e+00	4.959000000000000213e-02	7.051766002836665909e-03	4.901847918796514020e-02	-7.013200827213341912e-03	2.949739420384794517e-03	-2.113884347210258710e-03
2.750000000000000000e+00	4.947000000000000008e-02	6.997571865118642695e-03	4.887241481123647674e-02	-6.959960182816337000e-03	2.936226686763914514e-03	-2.103983504582544826e-03
2.775999999999999801e+00	4.934000000000000191e-02	6.942150858078592786e-03	4.872737075914716082e-02	-6.907104965226955502e-03	2.922214503988678283e-03	-2.093542399516928974e-03
2.802999999999999936e+00	4.921999999999999986e-02	6.891166210506994433e-03	4.857781251718923388e-02	-6.852626437312239922e-03	2.907154766519876553e-03	-2.082152037600746176e-03
2.830000000000000071e+00	4.909999999999999781e-02	6.837513049991202942e-03	4.842932315510801305e-02	-6.798566830678063472e-03	2.891596904119796141e-03	-2.070227923073855638e-03
2.855999999999999872e+00	4.896999999999999964e-02	6.785482243731833125e-03	4.828732920226339043e-02	-6.746906820261113803e-03	2.876162959671742063e-03	-2.058263294871903650e-03
2.883000000000000007e+00	4.884999999999999759e-02	6.732189927134285545e-03	4.814089341530201904e-02	-6.693673998968441632e-03	2.859684405651051736e-03	-2.045360358448944111e-03
2.910000000000000142e+00	4.871999999999999942e-02	6.680519964793159640e-03	4.799548177361002282e-02	-6.640864502823620209e-03	2.842764899599166221e-03	-2.031992652277966709e-03
2.936999999999999833e+00	4.859999999999999737e-02	6.627588492113855104e-03	4.785107987226063647e-02	-6.588479682324275589e-03	2.825422739762579495e-03	-2.018182245722589287e-03
2.963999999999999968e+00	4.846999999999999920e-02	6.576279373690973110e-03	4.770767363748714546e-02	-6.536520823847571417e-03	2.807675748955392424e-03	-2.003950630460825475e-03
2.991000000000000103e+00	4.834000000000000102e-02	6.522359477350816136e-03	4.756524931613662771e-02	-6.484989152141984806e-03	2.789541290444915063e-03	-1.989318739838654652e-03
3.019000000000000128e+00	4.821999999999999897e-02	6.472760470425272666e-03	4.741857278656760183e-02	-6.432001358047089931e-03	2.770344012715629436e-03	-1.973743941179127281e-03
3.045999999999999819e+00	4.809000000000000080e-02	6.421992329204622395e-03	4.727810739887260139e-02	-6.381343425934982855e-03	2.751472143793380447e-03	-1.958359199787126307e-03
3.072999999999999954e+00	4.796000000000000263e-02	6.368635349376924187e-03	4.713858401919120145e-02	-6.331116046353893294e-03	2.732262876333303725e-03	-1.942634522558764646e-03
3.100999999999999979e+00	4.784000000000000058e-02	6.319555957693652817e-03	4.699487466991389417e-02	-6.279484228687277556e-03	2.712002517593778850e-03	-1.925988557747526989e-03
3.128000000000000114e+00	4.771000000000000241e-02	6.269328793675231666e-03	4.685723164369159921e-02	-6.230136936903962232e-03	2.692153971127425952e-03	-1.909629253663887999e-03
3.156000000000000139e+00	4.757999999999999730e-02	6.219281762940797459e-03	4.671544616311614634e-02	-6.179419787906819013e-03	2.671263076351096995e-03	-1.892364198780007323e-03
3.184000000000000163e+00	4.744999999999999912e-02	6.169414865490352798e-03	4.657462029969799966e-02	-6.129169642129337833e-03	2.650075421122321476e-03	-1.874813044636619401e-03
3.210999999999999854e+00	4.732999999999999707e-02	6.121021365926877268e-03	4.643971722764302090e-02	-6.081156157866339680e-03	2.629379032761731093e-03	-1.857634995228363414e-03
3.238999999999999879e+00	4.719999999999999890e-02	6.071507806841174894e-03	4.630072576647824290e-02	-6.031821659048098791e-03	2.607657273168042644e-03	-1.839574629843110463e-03
3.266999999999999904e+00	4.707000000000000073e-02	6.022174381039460331e-03	4.616264050248811840e-02	-5.982951577332334958e-03	2.585688298068778476e-03	-1.821280595175540787e-03
3.294999999999999929e+00	4.694000000000000256e-02	5.973021088521732712e-03	4.602544330262219041e-02	-5.934544743653657681e-03	2.563488227413313926e-03	-1.802769570753246604e-03
3.323999999999999844e+00	4.680999999999999744e-02	5.926750505898067088e-03	4.588426350786292685e-02	-5.884896212532168651e-03	2.540268443333152347e-03	-1.783386035847199210e-03
3.351999999999999869e+00	4.667999999999999927e-02	5.877949974394814335e-03	4.574881982226904065e-02	-5.837428825930952511e-03	2.517646102142206271e-03	-1.764483123605206432e-03
3.379999999999999893e+00	4.655000000000000110e-02	5.829329576175549393e-03	4.561421162654360345e-02	-5.790421166363340227e-03	2.494839222141151825e-03	-1.745411387332389134e-03
3.408999999999999808e+00	4.642000000000000293e-02	5.783569371189848513e-03	4.547565913058375375e-02	-5.742218083260232364e-03	2.471038832061276270e-03	-1.725496641039553662e-03
3.436999999999999833e+00	4.628999999999999782e-02	5.735301733985057569e-03	4.534270102025999422e-02	-5.696142747595784282e-03	2.447901002174501621e-03	-1.706127482850234396e-03
3.466000000000000192e+00	4.615999999999999964e-02	5.689879278906832642e-03	4.520582321944009024e-02	-5.648902833385724929e-03	2.423788024690553492e-03	-1.685935909220015417e-03
3.494000000000000217e+00	4.603000000000000147e-02	5.641964402716515697e-03	4.507444964807270915e-02	-5.603755096756660170e-03	2.400376828228942532e-03	-1.666328884141006408e-03
3.523000000000000131e+00	4.590000000000000330e-02	5.596879697545768459e-03	4.493918015410111599e-02	-5.557473480068430595e-03	2.376009468192817956e-03	-1.645920676290293233e-03
3.552000000000000046e+00	4.576999999999999819e-02	5.551960114552006650e-03	4.480470436811267304e-02	-5.511677563109034644e-03	2.351534138667530326e-03	-1.625424434122534241e-03
3.580999999999999961e+00	4.564000000000000001e-02	5.507205653735235476e-03	4.467100621175087993e-02	-5.466366102758039337e-03	2.326964848976842762e-03	-1.604854642016493964e-03
3.609999999999999876e+00	4.551000000000000184e-02	5.462616315095450599e-03	4.453806995730243135e-02	-5.421537862047381973e-03	2.302315274099163596e-03	-1.584225437502520409e-03
3.638999999999999790e+00	4.537999999999999673e-02	5.418192098632654621e-03	4.440588021754791198e-02	-5.377191610216819698e-03	2.277598764666353276e-03	-1.563550621647123240e-03
3.668000000000000149e+00	4.524999999999999856e-02	5.373933004346847543e-03	4.427442193598174480e-02	-5.333326122762852180e-03	2.252828356592385516e-03	-1.542843669052917574e-03
3.697000000000000064e+00	4.512000000000000038e-02	5.329839032238028497e-03	4.414367993817125413e-02	-5.289939726208009972e-03	2.228016708810046879e-03	-1.522117569774555142e-03
3.726999999999999869e+00	4.499000000000000221e-02	5.285910182306197483e-03	4.400916440177728151e-02	-5.245556378359803734e-03	2.202318734982266438e-03	-1.500668928255853400e-03
3.755999999999999783e+00	4.485000000000000098e-02	5.240977897606514252e-03	4.387982387559401232e-02	-5.203128928705516576e-03	2.177459371614549107e-03	-1.479938795233019496e-03
3.786000000000000032e+00	4.472000000000000280e-02	5.199967553285438082e-03	4.374671871698772307e-02	-5.159725147746190704e-03	2.151736172875394568e-03	-1.458508887577899486e-03
3.814999999999999947e+00	4.458999999999999769e-02	5.156532915184031986e-03	4.361870426919532695e-02	-5.118232812909895985e-03	2.126875215017946449e-03	-1.437818490038554435e-03
3.845000000000000195e+00	4.445999999999999952e-02	5.115830298556433946e-03	4.348693318047321121e-02	-5.075784425990083337e-03	2.101173392368056898e-03	-1.416451536113998025e-03
3.875000000000000000e+00	4.433000000000000135e-02	5.072718399255504891e-03	4.335581221274857622e-02	-5.033812862759988807e-03	2.075499624741833533e-03	-1.395132897816420917e-03
3.903999999999999915e+00	4.419000000000000011e-02	5.031184975590541689e-03	4.322966254434425226e-02	-4.993688060903025278e-03	2.050718875411492413e-03	-1.374580823472143585e-03
3.934000000000000163e+00	4.406000000000000194e-02	4.990945971229102454e-03	4.309976660549205696e-02	-4.952637173871362805e-03	2.025132799029752753e-03	-1.353388051530261468e-03
3.963999999999999968e+00	4.392999999999999683e-02	4.950857077937651472e-03	4.297046710443238465e-02	-4.912045965342164144e-03	1.999607343083257584e-03	-1.332274485494206514e-03
3.994000000000000217e+00	4.379999999999999866e-02	4.908389501537139057e-03	4.284174670328647072e-02	-4.871908874912357287e-03	1.974152988889235107e-03	-1.311250065671603921e-03
4.025000000000000355e+00	4.365999999999999742e-02	4.867493472569360893e-03	4.270932597242557693e-02	-4.830905164364292931e-03	1.947935730901211113e-03	-1.289628800752643575e-03
4.054999999999999716e+00	4.352999999999999925e-02	4.830381397265851202e-03	4.258173110750882590e-02	-4.791674734359581064e-03	1.922657292522234008e-03	-1.268815365582206395e-03
4.084999999999999964e+00	4.340000000000000108e-02	4.790898721757050858e-03	4.245466494062565682e-02	-4.752882190149998118e-03	1.897480318779313276e-03	-1.248119866779601010e-03
4.115999999999999659e+00	4.325999999999999984e-02	4.750468037106238967e-03	4.232390174670905281e-02	-4.713251113525794567e-03	1.871580859790787903e-03	-1.226868041895463109e-03
4.145999999999999908e+00	4.313000000000000167e-02	4.711291357240107551e-03	4.219786183005916347e-02	-4.675333152036751511e-03	1.846639453390449062e-03	-1.206440081183908367e-03
4.176999999999999602e+00	4.299999999999999656e-02	4.674747394601480761e-03	4.206812612921686373e-02	-4.636595114226586822e-03	1.821003147575240514e-03	-1.185483417272597964e-03
4.206999999999999851e+00	4.286000000000000226e-02	4.634782054267636876e-03	4.194304931375216622e-02	-4.599531223036069233e-03	1.796335076191403696e-03	-1.165358791853732126e-03
4.238000000000000433e+00	4.272999999999999715e-02	4.598520993260912793e-03	4.181427725141353968e-02	-4.561665397418258362e-03	1.770999857645355656e-03	-1.144733192651425186e-03
4.269000000000000128e+00	4.259000000000000286e-02	4.558865112671355371e-03	4.168597191445826133e-02	-4.524234837873497388e-03	1.745829136031940010e-03	-1.124286157983919515e-03
4.299999999999999822e+00	4.245999999999999774e-02	4.522886953296533993e-03	4.155811876369360641e-02	-4.487234084059739739e-03	1.720828339088714557e-03	-1.104022007309673776e-03
4.331000000000000405e+00	4.232999999999999957e-02	4.487043893884703691e-03	4.143070356014427746e-02	-4.450657774713539204e-03	1.696002753125432083e-03	-1.083944939095131182e-03
4.362000000000000099e+00	4.218999999999999834e-02	4.450281115494053932e-03	4.130371235261284801e-02	-4.414500646916191644e-03	1.671357544585218768e-03	-1.064059054758553606e-03
4.392999999999999794e+00	4.206000000000000016e-02	4.414713452160627313e-03	4.117713147017824232e-02	-4.378757533624357857e-03	1.646897763291649318e-03	-1.044368361314461152e-03
4.424000000000000377e+00	4.191999999999999893e-02	4.378236462153226906e-03	4.105094751493837402e-02	-4.343423361279424681e-03	1.622628345588097293e-03	-1.024876773930091323e-03
4.456000000000000405e+00	4.179000000000000076e-02	4.342944194898203103e-03	4.092109552936147587e-02	-4.307373036609205008e-03	1.597780832645070113e-03	-1.004969324782781920e-03
4.487000000000000099e+00	4.164999999999999952e-02	4.306752993274051179e-03	4.079567804578165813e-02	-4.272854680498642220e-03	1.573913038322438023e-03	-9.858940679922250944e-04
4.519000000000000128e+00	4.152000000000000135e-02	4.271736122097431060e-03	4.066659010025044235e-02	-4.237636154966266736e-03	1.549490044810725815e-03	-9.664242542325999401e-04
4.549999999999999822e+00	4.138000000000000012e-02	4.235830708856529354e-03	4.054188699279826641e-02	-4.203913772194077872e-03	1.526042918093375653e-03	-9.477804111666950472e-04
4.581999999999999851e+00	4.125000000000000194e-02	4.203470803618719262e-03	4.041351037709218358e-02	-4.169506929212092594e-03	1.502063661457430158e-03	-9.287634456980614498e-04
4.613999999999999879e+00	4.111000000000000071e-02	4.167843095857296995e-03	4.028547554623906207e-02	-4.135504892873338549e-03	1.478316881536403254e-03	-9.099821036133256451e-04
4.645999999999999908e+00	4.098000000000000254e-02	4.135735492687123496e-03	4.015776969046088579e-02	-4.101902745021149092e-03	1.454807210379700658e-03	-8.914400462104265068e-04
4.677999999999999936e+00	4.084000000000000130e-02	4.102743388904550766e-03	4.003038025201497568e-02	-4.068695654496532269e-03	1.431539176186808317e-03	-8.731408508495868640e-04
4.709999999999999964e+00	4.070000000000000007e-02	4.067530795986675635e-03	3.990329491884377772e-02	-4.035878875033638118e-03	1.408517206037638962e-03	-8.550880131746864355e-04
4.741999999999999993e+00	4.057000000000000189e-02	4.035800202542283270e-03	3.977650161842410936e-02	-4.003447743219887799e-03	1.385745628535326509e-03	-8.372849492631832379e-04
4.774000000000000021e+00	4.043000000000000066e-02	4.003199542242222297e-03	3.964998851180812078e-02	-3.971397676518352397e-03	1.363228676364820887e-03	-8.197349977073148993e-04
4.806000000000000050e+00	4.030000000000000249e-02	3.971713745311965769e-03	3.952374399069573385e-02	-3.939724166775319600e-03	1.340970477219345560e-03	-8.024414083824640050e-04
4.838000000000000078e+00	4.016000000000000125e-02	3.939367119130347990e-03	3.939775695050979493e-02	-3.908422330538566941e-03	1.318973925467377406e-03	-7.854060476840972254e-04
4.871000000000000441e+00	4.002000000000000002e-02	3.907149819409027995e-03	3.926809150950316685e-02	-3.876525635801879484e-03	1.296564804254448896e-03	-7.681081835843641672e-04
4.902999999999999581e+00	3.989000000000000185e-02	3.876033526651053579e-03	3.914259578835795061e-02	-3.845961455221779280e-03	1.275101751598429166e-03	-7.515953263053559751e-04
4.935999999999999943e+00	3.975000000000000061e-02	3.846365228368205883e-03	3.901341568473997573e-02	-3.814813632305098269e-03	1.253243837835421072e-03	-7.348345502056325383e-04
4.969000000000000306e+00	3.960999999999999938e-02	3.814523206321859556e-03	3.888446601442117206e-02	-3.784037133283888344e-03	1.231666526789661990e-03	-7.183451299066916399e-04
5.001999999999999780e+00	3.948000000000000120e-02	3.783768912182667362e-03	3.875573629526796876e-02	-3.753626123369390583e-03	1.210370303811698130e-03	-7.021261880739964462e-04
5.033999999999999808e+00	3.933999999999999997e-02	3.754452220213756221e-03	3.863110780896987506e-02	-3.724480283792770598e-03	1.189988302525802483e-03	-6.866562160357784659e-04
5.067000000000000171e+00	3.919999999999999873e-02	3.722985475842383127e-03	3.850278143769154254e-02	-3.694772508496669931e-03	1.169247085187185425e-03	-6.709675014453148111e-04
5.099999999999999645e+00	3.905999999999999750e-02	3.693903188082763023e-03	3.837464504663617298e-02	-3.665413493316709275e-03	1.148788288614475397e-03	-6.555467091820886116e-04
5.133000000000000007e+00	3.892999999999999933e-02	3.665875719264952582e-03	3.824668891799243992e-02	-3.636397798816173345e-03	1.128612326695280178e-03	-6.403929946662492581e-04
5.166999999999999815e+00	3.878999999999999809e-02	3.637015711358970380e-03	3.811503379604865016e-02	-3.606856277932272113e-03	1.108121212057305849e-03	-6.250585331117179157e-04
5.200000000000000178e+00	3.864999999999999686e-02	3.606037405315331949e-03	3.798741450500275896e-02	-3.578521281312576838e-03	1.088520694664517471e-03	-6.104445018905859744e-04
5.232999999999999652e+00	3.851000000000000256e-02	3.577411801618641651e-03	3.785994711750521879e-02	-3.550513686759939648e-03	1.069204165754620781e-03	-5.960950370086450000e-04
5.267000000000000348e+00	3.837000000000000133e-02	3.548899358574712348e-03	3.772876643908277400e-02	-3.521994451711231433e-03	1.049599683704133691e-03	-5.815865941772507342e-04
5.299999999999999822e+00	3.823000000000000009e-02	3.520500076183543606e-03	3.760157990954664242e-02	-3.494636064440911558e-03	1.030860795837608901e-03	-5.677717849432716317e-04
5.333999999999999631e+00	3.810000000000000192e-02	3.495330491198221905e-03	3.747066998954973888e-02	-3.466775209993006122e-03	1.011852152656681717e-03	-5.538124962677558284e-04
5.368000000000000327e+00	3.796000000000000069e-02	3.467145405756922889e-03	3.733988353861873027e-02	-3.439240586200409053e-03	9.931463784767862422e-04	-5.401305939529088768e-04
5.400999999999999801e+00	3.781999999999999945e-02	3.439073480968384434e-03	3.721305315858049884e-02	-3.412822876987273851e-03	9.752807135398137419e-04	-5.271155575422403327e-04
5.434999999999999609e+00	3.767999999999999822e-02	3.413290172646914374e-03	3.708248350139695809e-02	-3.385916057211340365e-03	9.571725770963086235e-04	-5.139776757341011498e-04
5.469000000000000306e+00	3.753999999999999698e-02	3.385436486260129732e-03	3.695201263474508918e-02	-3.359320679511588331e-03	9.393661333238547415e-04	-5.011128932615713282e-04
5.503000000000000114e+00	3.740000000000000269e-02	3.359855250532876262e-03	3.682163527440893841e-02	-3.333032399672618447e-03	9.218581670476302947e-04	-4.885174132072045081e-04
5.536999999999999922e+00	3.726000000000000145e-02	3.332219802547845867e-03	3.669134627779277458e-02	-3.307046952967903925e-03	9.046454656784839836e-04	-4.761874601125674444e-04
5.572000000000000064e+00	3.712000000000000022e-02	3.306840639414807687e-03	3.655731222551607956e-02	-3.280609128511159482e-03	8.872315925703342081e-04	-4.637683009133939565e-04
5.605999999999999872e+00	3.697999999999999898e-02	3.281558471126994146e-03	3.642718712450947194e-02	-3.255225431608994684e-03	8.706084377541060048e-04	-4.519658594775072041e-04
5.639999999999999680e+00	3.683999999999999775e-02	3.254246339292709515e-03	3.629713536078835873e-02	-3.230132067569030808e-03	8.542711200886409428e-04	-4.404178792500621029e-04
5.674999999999999822e+00	3.670000000000000345e-02	3.229166243599112997e-03	3.616333010357036803e-02	-3.204599719479506170e-03	8.377486843355694702e-04	-4.287923222922281129e-04
5.708999999999999631e+00	3.656000000000000222e-02	3.204183142750738518e-03	3.603341255221223505e-02	-3.180083353675276347e-03	8.219822284307334945e-04	-4.177499432772271352e-04
5.743999999999999773e+00	3.642000000000000098e-02	3.179297036747589112e-03	3.589973558133643244e-02	-3.155136714869717033e-03	8.060412017625304733e-04	-4.066375470307767993e-04
5.778999999999999915e+00	3.627999999999999975e-02	3.154507925589663912e-03	3.576611629018150440e-02	-3.130480978766830326e-03	7.903904061182110818e-04	-3.957799650707194308e-04
5.812999999999999723e+00	3.613999999999999851e-02	3.131902353149812988e-03	3.563636531539119551e-02	-3.106804375265541634e-03	7.754617566078659532e-04	-3.854731709031400562e-04
5.847999999999999865e+00	3.599000000000000116e-02	3.106436010126127547e-03	3.550284558561552645e-02	-3.082710241612740022e-03	7.603741270648850569e-04	-3.751074116494539567e-04
5.883000000000000007e+00	3.584999999999999992e-02	3.081933264701719986e-03	3.536936934782642511e-02	-3.058895074674906726e-03	7.455676874727197416e-04	-3.649859019438972440e-04
5.918000000000000149e+00	3.570999999999999869e-02	3.059589231933812145e-03	3.523593199322276603e-02	-3.035354984276976420e-03	7.310394874641997073e-04	-3.551051986701554502e-04
5.953000000000000291e+00	3.556999999999999745e-02	3.035272393296083084e-03	3.510252899351128109e-02	-3.012086141824362774e-03	7.167866215439493019e-04	-3.454619132855119728e-04
5.988999999999999879e+00	3.543000000000000316e-02	3.011052549503578663e-03	3.496534563510070998e-02	-2.988431490523349530e-03	7.024107639146639397e-04	-3.357872831471918795e-04
6.024000000000000021e+00	3.527999999999999886e-02	2.988120196811366609e-03	3.483199873956552978e-02	-2.965701380392803902e-03	6.887076879345672671e-04	-3.266154270240051211e-04
6.059000000000000163e+00	3.513999999999999763e-02	2.966118532753087966e-03	3.469867295800248969e-02	-2.943231285568078878e-03	6.752714108595193323e-04	-3.176710476227223362e-04
6.094999999999999751e+00	3.500000000000000333e-02	2.942176971790333440e-03	3.456155552323170177e-02	-2.920386648913531925e-03	6.617266242373382118e-04	-3.087050132194118319e-04
6.129999999999999893e+00	3.486000000000000210e-02	2.920345048711196941e-03	3.442826073725813174e-02	-2.898432744079690922e-03	6.488220673817496646e-04	-3.002113393059566387e-04
6.166000000000000369e+00	3.470999999999999780e-02	2.897759106180498173e-03	3.429116894151748585e-02	-2.876110942863724894e-03	6.358158681154090636e-04	-2.916999131597889142e-04
6.201999999999999957e+00	3.456999999999999656e-02	2.876091727928080551e-03	3.415408592660956755e-02	-2.854048037905660036e-03	6.230760168955192402e-04	-2.834118189036897192e-04
6.237000000000000099e+00	3.443000000000000227e-02	2.854505178713350345e-03	3.402081655990024656e-02	-2.832842316766693083e-03	6.109411825718617534e-04	-2.755635711783260898e-04
6.272999999999999687e+00	3.427999999999999797e-02	2.832173270301095204e-03	3.388374278840141501e-02	-2.811278091841212974e-03	5.987136726860062480e-04	-2.677021533928825763e-04
6.309000000000000163e+00	3.413999999999999674e-02	2.810751265913083441e-03	3.374666970250002340e-02	-2.789960799387680365e-03	5.867395087912799078e-04	-2.600502380042716243e-04
6.344999999999999751e+00	3.398999999999999938e-02	2.788589675830239600e-03	3.360959467060800621e-02	-2.768886538250227725e-03	5.750144519043468364e-04	-2.526033191868435755e-04
6.381000000000000227e+00	3.384999999999999815e-02	2.769286546930153220e-03	3.347251510585089879e-02	-2.748051467603567031e-03	5.635343289593598357e-04	-2.453569626296684823e-04
6.418000000000000149e+00	3.370000000000000079e-02	2.747286614922682911e-03	3.333162037765034780e-02	-2.726882917213867275e-03	5.519862272814515499e-04	-2.381137253828678421e-04
6.453999999999999737e+00	3.355999999999999955e-02	2.726185617284340289e-03	3.319452385940636907e-02	-2.706521323350509489e-03	5.409902300642938783e-04	-2.312607390867826927e-04
6.490000000000000213e+00	3.341000000000000220e-02	2.706284930855643641e-03	3.305741523893707817e-02	-2.686387646252601930e-03	5.302269200005412051e-04	-2.245953101326413970e-04
6.527000000000000135e+00	3.327000000000000096e-02	2.685340395140251284e-03	3.291648289380989106e-02	-2.665928405345333388e-03	5.194029781673846274e-04	-2.179357995002579554e-04
6.562999999999999723e+00	3.311999999999999666e-02	2.665584623629120055e-03	3.277934235799979251e-02	-2.646245868000479846e-03	5.090995320481631753e-04	-2.116379899435621081e-04
6.599999999999999645e+00	3.298000000000000237e-02	2.646700651024467069e-03	3.263837223414389060e-02	-2.626242844433905599e-03	4.987401332271254161e-04	-2.053477243867994975e-04
6.636999999999999567e+00	3.282999999999999807e-02	2.625185693243115188e-03	3.249737923550269358e-02	-2.606465462141122763e-03	4.886101153943094499e-04	-1.992381723205297994e-04
6.673000000000000043e+00	3.268000000000000071e-02	2.605644118681853683e-03	3.236017257109412987e-02	-2.587435673416329986e-03	4.789702404222252632e-04	-1.934631621106843065e-04
6.709999999999999964e+00	3.253999999999999948e-02	2.586966837473569231e-03	3.221912729216627747e-02	-2.568092718424008335e-03	4.692811064163040407e-04	-1.876977777010285374e-04
6.746999999999999886e+00	3.239000000000000212e-02	2.567561517575837112e-03	3.207805197192782620e-02	-2.548964609692101410e-03	4.598096339883907995e-04	-1.821006912433269362e-04
6.783999999999999808e+00	3.223999999999999783e-02	2.548225479710406697e-03	3.193694435151078759e-02	-2.530047840317041323e-03	4.505519822952016033e-04	-1.766678522572843655e-04
6.822000000000000064e+00	3.209000000000000047e-02	2.528958723877280153e-03	3.179198869656536808e-02	-2.510836523198834748e-03	4.412623268843492781e-04	-1.712549006967388422e-04
6.858999999999999986e+00	3.194999999999999923e-02	2.510547023792822872e-03	3.165081509752340483e-02	-2.492338976604679263e-03	4.324250520074625261e-04	-1.661426065746715499e-04
6.895999999999999908e+00	3.180000000000000188e-02	2.491416522623224414e-03	3.150961024697057633e-02	-2.474044150574117307e-03	4.237884905438938374e-04	-1.611824076448399785e-04
6.932999999999999829e+00	3.164999999999999758e-02	2.474182617087913871e-03	3.136837500447702681e-02	-2.455949395507146370e-03	4.153483183446435149e-04	-1.563703938746019016e-04
6.971000000000000085e+00	3.150000000000000022e-02	2.455182019728883655e-03	3.122329184708988459e-02	-2.437571105396547314e-03	4.068799830745464287e-04	-1.515785284784978927e-04
7.008000000000000007e+00	3.135000000000000286e-02	2.436250704402156443e-03	3.108199758284097350e-02	-2.419873926604005233e-03	3.988248967195592723e-04	-1.470551371406444020e-04
7.046000000000000263e+00	3.119999999999999857e-02	2.419190003947602544e-03	3.093685555367245779e-02	-2.401898566809492104e-03	3.907432709910955396e-04	-1.425517552658315764e-04
7.083999999999999631e+00	3.105000000000000121e-02	2.400388592431442272e-03	3.079168500464407945e-02	-2.384123311817845994e-03	3.828509901543355391e-04	-1.381885849722811713e-04
7.121999999999999886e+00	3.090000000000000038e-02	2.383440475279380646e-03	3.064648679793099961e-02	-2.366545492145793149e-03	3.751437121090002761e-04	-1.339617032704550417e-04
7.160000000000000142e+00	3.074999999999999956e-02	2.366544319651546491e-03	3.050126178253653383e-02	-2.349162476699368472e-03	3.676171601123275718e-04	-1.298672468804842450e-04
7.198000000000000398e+00	3.059999999999999873e-02	2.347933433724218397e-03	3.035601079454991816e-02	-2.331971672039272712e-03	3.602671215068757398e-04	-1.259014110652587222e-04
7.235999999999999766e+00	3.045000000000000137e-02	2.331149861398876515e-03	3.021073465739781971e-02	-2.314970521663949413e-03	3.530894464792921298e-04	-1.220604484919801875e-04
7.274000000000000021e+00	3.030000000000000054e-02	2.314418250597761236e-03	3.006543418208960233e-02	-2.298156505309862079e-03	3.460800468491433460e-04	-1.183406681213447026e-04
7.312000000000000277e+00	3.014999999999999972e-02	2.297738601320872993e-03	2.992011016745689880e-02	-2.281527138268504926e-03	3.392348948869410778e-04	-1.147384341235547703e-04
7.349999999999999645e+00	2.999999999999999889e-02	2.281110913568211787e-03	2.977476340038713587e-02	-2.265079970719617673e-03	3.325500221604980790e-04	-1.112501648203711850e-04
7.389000000000000234e+00	2.985000000000000153e-02	2.264535187339777617e-03	2.962556887298625069e-02	-2.248386904066476417e-03	3.258517920383180097e-04	-1.077849008287912511e-04
7.426999999999999602e+00	2.970000000000000070e-02	2.248011422635570484e-03	2.948017836702038902e-02	-2.232301558962322512e-03	3.194797661245478166e-04	-1.045167955982244677e-04
7.466000000000000192e+00	2.954000000000000029e-02	2.230784445303490241e-03	2.933094054637487222e-02	-2.215974853814042366e-03	3.130945585091163231e-04	-1.012702207915528851e-04
7.503999999999999559e+00	2.938999999999999946e-02	2.216063168139693028e-03	2.918550939288772419e-02	-2.200241688844938471e-03	3.070197940920462516e-04	-9.820822086653505491e-05
7.543000000000000149e+00	2.923999999999999863e-02	2.199688359804937137e-03	2.903623198007947853e-02	-2.184271529796128625e-03	3.009320196076347548e-04	-9.516631131900112636e-05
7.581999999999999851e+00	2.909000000000000127e-02	2.185045024927480695e-03	2.888693775586122225e-02	-2.168478114622791018e-03	2.949896457490006627e-04	-9.222346243405311450e-05
7.621000000000000441e+00	2.893000000000000085e-02	2.168016078737732520e-03	2.873762941708469382e-02	-2.152858850275471674e-03	2.891893794984418662e-04	-8.937682684235962827e-05
7.660000000000000142e+00	2.878000000000000003e-02	2.153451840847154727e-03	2.858830961958213138e-02	-2.137411179983202906e-03	2.835279754664953912e-04	-8.662359888228278210e-05
7.698999999999999844e+00	2.862999999999999920e-02	2.137269290152038915e-03	2.843898097894639529e-02	-2.122132582583844112e-03	2.780022350019294413e-04	-8.396101381696599510e-05
7.738000000000000433e+00	2.846999999999999878e-02	2.122037635350277826e-03	2.828964607129259845e-02	-2.107020571869961355e-03	2.726090053225285422e-04	-8.138634706975768189e-05
7.777000000000000135e+00	2.832000000000000142e-02	2.107587135462731052e-03	2.814030743400196266e-02	-2.092072695949838933e-03	2.673451786660979170e-04	-7.889691347745932202e-05
7.817000000000000171e+00	2.816000000000000100e-02	2.090802408436850425e-03	2.798713834483753521e-02	-2.076909509536520228e-03	2.620775953805295371e-04	-7.642941524876707628e-05
7.855999999999999872e+00	2.801000000000000018e-02	2.076431005536181866e-03	2.783779977272970996e-02	-2.062286736033991982e-03	2.570665501347772731e-04	-7.410456325496951493e-05
7.895999999999999908e+00	2.784999999999999976e-02	2.061354080606564443e-03	2.768463589101107653e-02	-2.047452004822218966e-03	2.520519214113899390e-04	-7.180041868543144161e-05
7.934999999999999609e+00	2.769999999999999893e-02	2.047053114438737199e-03	2.753530733323557300e-02	-2.033144683128361354e-03	2.472814434323648489e-04	-6.962960111663599400e-05
7.974999999999999645e+00	2.753999999999999851e-02	2.032048935643036847e-03	2.738215871016193986e-02	-2.018628644969734046e-03	2.425074200842934559e-04	-6.747814849325369727e-05
8.015000000000000568e+00	2.739000000000000115e-02	2.017818406208051352e-03	2.722902155074318972e-02	-2.004270332244510386e-03	2.378506238077184335e-04	-6.540003947151355897e-05
8.054000000000000270e+00	2.723000000000000073e-02	2.004459098329272777e-03	2.707972620932128094e-02	-1.990420544385281768e-03	2.334202188596566868e-04	-6.344200028368783431e-05
8.093999999999999417e+00	2.707000000000000031e-02	1.989555378480411564e-03	2.692661889062726924e-02	-1.976366716026424584e-03	2.289860762665851758e-04	-6.150109213675683496e-05
8.134000000000000341e+00	2.691999999999999948e-02	1.975422421240918564e-03	2.677353025474766418e-02	-1.962463564925045340e-03	2.246602626018465252e-04	-5.962585139251482425e-05
8.173999999999999488e+00	2.675999999999999907e-02	1.962136436846327082e-03	2.662046265681084281e-02	-1.948708785618987350e-03	2.204398702424293418e-04	-5.781377072520739338e-05
8.214999999999999858e+00	2.659999999999999865e-02	1.947333175944304792e-03	2.646359263020122213e-02	-1.934761739094927741e-03	2.162203757448086260e-04	-5.601935000502580994e-05
8.255000000000000782e+00	2.645000000000000129e-02	1.934824882362312041e-03	2.631057470479877466e-02	-1.921300478661496208e-03	2.122047224366846560e-04	-5.432763456690780583e-05
8.294999999999999929e+00	2.629000000000000087e-02	1.921602983847600079e-03	2.615758508041069602e-02	-1.907980838423174079e-03	2.082859724141188204e-04	-5.269176717374808626e-05
8.336000000000000298e+00	2.613000000000000045e-02	1.906890944288110439e-03	2.600080572971258733e-02	-1.894473234847593229e-03	2.043672584967523543e-04	-5.107104401154643445e-05
8.375999999999999446e+00	2.597000000000000003e-02	1.893715233794933525e-03	2.584789123386652121e-02	-1.881434840773123403e-03	2.006374021511597955e-04	-4.954291138087091908e-05
8.416999999999999815e+00	2.580999999999999961e-02	1.880557998510371323e-03	2.569120281069772402e-02	-1.868211968143425718e-03	1.969075312011079931e-04	-4.802932002188260062e-05
8.457000000000000739e+00	2.565999999999999878e-02	1.868147277123870850e-03	2.553839041811689983e-02	-1.855447946303294925e-03	1.933573198513941892e-04	-4.660253622854227420e-05
8.497999999999999332e+00	2.549999999999999836e-02	1.855026414906267617e-03	2.538182017925539116e-02	-1.842502851396325822e-03	1.898069428706482481e-04	-4.518962324749095329e-05
8.538999999999999702e+00	2.534000000000000141e-02	1.841924027897278446e-03	2.522531990203559157e-02	-1.829695766596454824e-03	1.863439380827777454e-04	-4.382526734135708149e-05
8.580000000000000071e+00	2.518000000000000099e-02	1.828840116096902904e-03	2.506889627047974994e-02	-1.817024978788773755e-03	1.829660071590099126e-04	-4.250788262456806912e-05
8.621000000000000441e+00	2.502000000000000057e-02	1.817219209878654295e-03	2.491255587170234861e-02	-1.804488797018694024e-03	1.796708831797321122e-04	-4.123590508579606518e-05
8.662000000000000810e+00	2.486000000000000015e-02	1.804163010891200172e-03	2.475630519764362297e-02	-1.792085552111275437e-03	1.764563300838958100e-04	-4.000779220325342107e-05
8.702999999999999403e+00	2.469999999999999973e-02	1.791125287112359677e-03	2.460015064676456670e-02	-1.779813596298784320e-03	1.733201421304673897e-04	-3.882202256842019105e-05
8.743999999999999773e+00	2.453999999999999931e-02	1.779522856102725131e-03	2.444409852570474107e-02	-1.767671302856281242e-03	1.702601433716118776e-04	-3.767709551798278375e-05
8.785999999999999588e+00	2.437999999999999889e-02	1.766512845136806054e-03	2.428435296062605303e-02	-1.755365621914733521e-03	1.672022660051507704e-04	-3.654504516559403286e-05
8.826999999999999957e+00	2.421999999999999847e-02	1.754919651731478430e-03	2.412852713509232652e-02	-1.743480920442507746e-03	1.642899624395629133e-04	-3.547828884726020548e-05
8.868999999999999773e+00	2.406000000000000152e-02	1.743326458326151024e-03	2.396902615251995244e-02	-1.731435807561470738e-03	1.613789678868558666e-04	-3.442327219306347052e-05
8.910000000000000142e+00	2.390000000000000110e-02	1.731733264920823183e-03	2.381345137148286467e-02	-1.719802283180847787e-03	1.586057982321622303e-04	-3.342878457295299122e-05
8.951999999999999957e+00	2.374000000000000069e-02	1.718769441976439587e-03	2.365421996068828650e-02	-1.708011250530377858e-03	1.558330344634785089e-04	-3.244483782061850194e-05
8.993999999999999773e+00	2.358000000000000027e-02	1.707185486175418669e-03	2.349513425545013412e-02	-1.696346368506363713e-03	1.531269955600745756e-04	-3.149463288781310710e-05
9.035000000000000142e+00	2.341999999999999985e-02	1.695601530374398185e-03	2.333998271254182980e-02	-1.685079372620411657e-03	1.505477110412889246e-04	-3.059819546255928592e-05
9.076999999999999957e+00	2.325999999999999943e-02	1.685360491299512254e-03	2.318120288843458429e-02	-1.673659105488460716e-03	1.479673050062870062e-04	-2.971037971750150976e-05
9.118999999999999773e+00	2.309999999999999901e-02	1.673767297894184630e-03	2.302258759463951532e-02	-1.662360268327055333e-03	1.454475606655690034e-04	-2.885214099443743970e-05
9.162000000000000810e+00	2.293999999999999859e-02	1.662174104488856790e-03	2.286037533177920009e-02	-1.650916529669231537e-03	1.429291913673705718e-04	-2.800313661412751114e-05
9.204000000000000625e+00	2.278000000000000164e-02	1.650580911083529383e-03	2.270211995958299270e-02	-1.639858525843017247e-03	1.405279751372260581e-04	-2.720196844694561559e-05
9.246000000000000441e+00	2.261000000000000162e-02	1.639568532049006299e-03	2.254405579882702224e-02	-1.628917125177994181e-03	1.381833339978053531e-04	-2.642769703748071617e-05
9.288000000000000256e+00	2.245000000000000120e-02	1.627966101039371536e-03	2.238619152604302137e-02	-1.618090768836667921e-03	1.358939734167423342e-04	-2.567947583378849476e-05
9.330999999999999517e+00	2.229000000000000078e-02	1.617650583779760851e-03	2.222478459721048336e-02	-1.607124220299945960e-03	1.336060405186985931e-04	-2.493955542195283500e-05
9.372999999999999332e+00	2.213000000000000037e-02	1.607316591311535453e-03	2.206735091568859039e-02	-1.596526001017507064e-03	1.314246643715999104e-04	-2.424150977569807151e-05
9.416000000000000369e+00	2.196999999999999995e-02	1.596964123634696427e-03	2.190640239408863515e-02	-1.585789853801844538e-03	1.292446596734572826e-04	-2.355124228038843828e-05
9.458999999999999631e+00	2.180999999999999953e-02	1.585333979812140462e-03	2.174569893497035888e-02	-1.575167884481348118e-03	1.271172826347381193e-04	-2.288480508101702277e-05
9.500999999999999446e+00	2.163999999999999951e-02	1.574226337983201073e-03	2.158897765991818832e-02	-1.564901658255201701e-03	1.250889385479698167e-04	-2.225605719042800677e-05
9.544000000000000483e+00	2.147999999999999909e-02	1.565067253312777285e-03	2.142878404484105381e-02	-1.554500785164166432e-03	1.230617793580966062e-04	-2.163423504254947298e-05
9.586999999999999744e+00	2.131999999999999867e-02	1.554640307451212421e-03	2.126886097183578600e-02	-1.544209469803669655e-03	1.210834223496901529e-04	-2.103374438281982217e-05
9.630000000000000782e+00	2.116000000000000172e-02	1.544194886381033928e-03	2.110921676431615213e-02	-1.534026198128779408e-03	1.191526151616611670e-04	-2.045376748472993905e-05
9.673000000000000043e+00	2.100000000000000130e-02	1.533730990102240939e-03	2.094985963026705506e-02	-1.523949474711757020e-03	1.172681214591336741e-04	-1.989349724392656303e-05
9.715999999999999304e+00	2.084000000000000088e-02	1.524451816575825422e-03	2.079079766418909583e-02	-1.513977822441159998e-03	1.154287206706383254e-04	-1.935213700310842980e-05
9.759999999999999787e+00	2.067000000000000087e-02	1.513209652134164980e-03	2.062835045391164454e-02	-1.503881514129000105e-03	1.135919642304406132e-04	-1.881694147885629536e-05
9.803000000000000824e+00	2.051000000000000045e-02	1.503864660677061609e-03	2.046990998874959750e-02	-1.494118003667764451e-03	1.118401282690841697e-04	-1.831144647062023134e-05
9.846000000000000085e+00	2.035000000000000003e-02	1.494482718802730113e-03	2.031178849232088968e-02	-1.484455207089500905e-03	1.101297883952032092e-04	-1.782251477047286042e-05
9.890000000000000568e+00	2.018999999999999961e-02	1.483898156317676673e-03	2.015032792033794040e-02	-1.474670481744370498e-03	1.084214183364688705e-04	-1.733856922012616222e-05
9.933999999999999275e+00	2.002999999999999919e-02	1.474451551213196068e-03	1.998921749193677613e-02	-1.464988252811556162e-03	1.067540594434165127e-04	-1.687038074673152276e-05
9.977000000000000313e+00	1.986999999999999877e-02	1.464967995691487338e-03	1.983211615641412504e-02	-1.455623812317554224e-03	1.051631497616906206e-04	-1.642746065361367044e-05
1.001999999999999957e+01	1.969999999999999876e-02	1.454709058758256934e-03	1.967536880536762886e-02	-1.446354857350015373e-03	1.036094112108126917e-04	-1.599858819198577404e-05
1.006000000000000050e+01	1.953999999999999834e-02	1.446278590127549751e-03	1.952988419146927876e-02	-1.437817333330214864e-03	1.021966404310004360e-04	-1.561190194459246549e-05
1.010999999999999943e+01	1.938000000000000139e-02	1.436673791049311198e-03	1.934848428474044563e-02	-1.427258948350678845e-03	1.004736833747003319e-04	-1.514467824147726937e-05
1.015000000000000036e+01	1.922000000000000097e-02	1.427032041553844737e-03	1.920373892871856530e-02	-1.418902001416719270e-03	9.912884535208324607e-05	-1.478342815361700394e-05
1.019999999999999929e+01	1.906000000000000055e-02	1.418453771254225056e-03	1.902328856291406883e-02	-1.408566616008899474e-03	9.748854111385379701e-05	-1.434702375637534424e-05
1.024000000000000021e+01	1.890000000000000013e-02	1.408728883319994990e-03	1.887932294392457092e-02	-1.400385916543113625e-03	9.620803699337540172e-05	-1.400965800458784469e-05
1.028999999999999915e+01	1.873999999999999971e-02	1.400048999372998076e-03	1.869987202163140433e-02	-1.390268183668589728e-03	9.464594402570423288e-05	-1.360215786250884129e-05
1.033000000000000007e+01	1.857999999999999929e-02	1.391313689800159192e-03	1.855672551360527944e-02	-1.382259505230760271e-03	9.342626547357766025e-05	-1.328716387936228147e-05
1.036999999999999922e+01	1.841999999999999887e-02	1.382522954601477904e-03	1.841395541261276261e-02	-1.374325950200137782e-03	9.223251739460732194e-05	-1.298163737104524816e-05
1.041999999999999993e+01	1.825999999999999845e-02	1.373676793776954430e-03	1.823603348691461151e-02	-1.364513420861881076e-03	9.077577985169217232e-05	-1.261260442938287925e-05
1.046000000000000085e+01	1.810000000000000150e-02	1.364775207326588986e-03	1.809413749260990745e-02	-1.356745957610830606e-03	8.963794370212292543e-05	-1.232733162979446606e-05
1.050999999999999979e+01	1.794000000000000108e-02	1.355818195250380921e-03	1.791733136516343236e-02	-1.347138536593096457e-03	8.824902178756967482e-05	-1.198272182103415906e-05
1.055000000000000071e+01	1.778000000000000067e-02	1.347832286326950194e-03	1.777634630013161243e-02	-1.339533177501096460e-03	8.716379852638595697e-05	-1.171628091564493541e-05
1.059999999999999964e+01	1.762000000000000025e-02	1.338755185394750833e-03	1.760070137814825561e-02	-1.330125938546662841e-03	8.583861945346068112e-05	-1.139433909017905137e-05
1.064000000000000057e+01	1.745999999999999983e-02	1.330630712406714530e-03	1.746066307911256846e-02	-1.322678788528712686e-03	8.480279104267860477e-05	-1.114534338466922599e-05
1.068999999999999950e+01	1.729999999999999941e-02	1.322432338584221545e-03	1.728622355744004538e-02	-1.313466919266297528e-03	8.353738168465771265e-05	-1.084435760069035835e-05
1.073000000000000043e+01	1.713999999999999899e-02	1.314160063927272528e-03	1.714716690689717729e-02	-1.306174172946076737e-03	8.254780856339121657e-05	-1.061145442349866303e-05
1.077999999999999936e+01	1.699000000000000163e-02	1.306582918994428442e-03	1.697397580677777879e-02	-1.297152971425242097e-03	8.133829235797775158e-05	-1.032975460207994470e-05
1.082000000000000028e+01	1.683000000000000121e-02	1.298165152069643549e-03	1.683593470770042289e-02	-1.290010910706240310e-03	8.039192174337826203e-05	-1.011162826166867895e-05
1.086999999999999922e+01	1.667000000000000079e-02	1.289673484310402407e-03	1.666403258285402769e-02	-1.281175788988693455e-03	7.923477217379959958e-05	-9.847680796962267514e-06
1.091000000000000014e+01	1.651000000000000037e-02	1.281107915716705016e-03	1.652703667931589016e-02	-1.274180797648952071e-03	7.832927314840764841e-05	-9.643289933962362700e-06
1.096000000000000085e+01	1.635999999999999954e-02	1.274191259491813059e-03	1.635645753022265877e-02	-1.265527300040325933e-03	7.722210492012412985e-05	-9.395993383685215502e-06
1.100999999999999979e+01	1.619999999999999912e-02	1.265470961025973087e-03	1.618662737662284606e-02	-1.256972818140479490e-03	7.614176155093811660e-05	-9.157506298836818332e-06
1.105000000000000071e+01	1.603999999999999870e-02	1.257602831557457033e-03	1.605130913403178886e-02	-1.250199632101089368e-03	7.529635547386788962e-05	-8.972851136481459330e-06
1.109999999999999964e+01	1.589000000000000135e-02	1.250429254462775887e-03	1.588285182007292615e-02	-1.241820047256724608e-03	7.426263388900592995e-05	-8.749443173742998928e-06
1.114000000000000057e+01	1.573000000000000093e-02	1.242379259659465206e-03	1.574864432639701273e-02	-1.235185088289001082e-03	7.345368177556733328e-05	-8.576456824988938114e-06
1.118999999999999950e+01	1.558000000000000010e-02	1.235029590732680989e-03	1.558159083144609880e-02	-1.226976198409496363e-03	7.246448597837486824e-05	-8.367147782353376016e-06
1.123000000000000043e+01	1.541999999999999968e-02	1.226797730594575246e-03	1.544851854302685575e-02	-1.220476142131160643e-03	7.169033042847188311e-05	-8.205055288717475896e-06
1.127999999999999936e+01	1.527000000000000059e-02	1.220153583696741194e-03	1.528289903513577359e-02	-1.212433837645392242e-03	7.074361254244166558e-05	-8.008887794150925253e-06
1.133000000000000007e+01	1.511999999999999976e-02	1.212532560143438033e-03	1.511808893182470595e-02	-1.204482338037354610e-03	6.981962585982708839e-05	-7.819615662695458854e-06
1.136999999999999922e+01	1.495999999999999934e-02	1.204883823777213887e-03	1.498682963005114853e-02	-1.198185693792908806e-03	6.909639293873249980e-05	-7.672971027398537569e-06
1.141999999999999993e+01	1.481000000000000025e-02	1.197933103886440016e-03	1.482349888749358476e-02	-1.190394564542897240e-03	6.821179091867205543e-05	-7.495394998801261951e-06
1.147000000000000064e+01	1.465999999999999942e-02	1.190878460947211856e-03	1.466100224659706679e-02	-1.182690845813198907e-03	6.734823199616197945e-05	-7.323925710045166092e-06
1.150999999999999979e+01	1.451000000000000033e-02	1.183719894959529839e-03	1.453161125663852277e-02	-1.176590009842139834e-03	6.667214013568372529e-05	-7.190962316343634856e-06
1.156000000000000050e+01	1.434999999999999991e-02	1.176466643527700456e-03	1.437063753598468753e-02	-1.169040654264416829e-03	6.584498059470130632e-05	-7.029794888983767889e-06
1.160999999999999943e+01	1.420000000000000082e-02	1.169088107087457376e-03	1.421052162990355493e-02	-1.161575427751134187e-03	6.503723467673520561e-05	-6.873973380823359391e-06
1.165000000000000036e+01	1.404999999999999999e-02	1.162416824726971061e-03	1.408305207218067852e-02	-1.155663049214333479e-03	6.440463365452184035e-05	-6.752986895433569035e-06
1.169999999999999929e+01	1.389999999999999916e-02	1.155624298809954705e-03	1.392450091568888347e-02	-1.148346377402897087e-03	6.363040501676289740e-05	-6.606121928528351283e-06
1.175000000000000000e+01	1.375000000000000007e-02	1.148710529336409176e-03	1.376683006088223228e-02	-1.141110672017873508e-03	6.287402074145357971e-05	-6.463878134658511097e-06
1.178999999999999915e+01	1.359999999999999924e-02	1.141675516306333606e-03	1.364133073895100121e-02	-1.135379725457931087e-03	6.228141803982489280e-05	-6.353297058431840196e-06
1.183999999999999986e+01	1.345999999999999974e-02	1.135362768463014363e-03	1.348525654265232514e-02	-1.128287268198513264e-03	6.155588770129923027e-05	-6.218985111852746155e-06
1.189000000000000057e+01	1.331000000000000065e-02	1.128857762980054824e-03	1.333007473696278672e-02	-1.121273076248185821e-03	6.084682407061974625e-05	-6.088909678048316463e-06
1.193999999999999950e+01	1.315999999999999982e-02	1.122214193432489711e-03	1.317578906920786538e-02	-1.114336222728388309e-03	6.015375291413626137e-05	-5.962951271576014029e-06
1.198000000000000043e+01	1.301000000000000073e-02	1.115432059820319240e-03	1.305300823496307466e-02	-1.108841807491664846e-03	5.961049554852939638e-05	-5.865069434075525534e-06
1.202999999999999936e+01	1.286999999999999950e-02	1.109373346095443190e-03	1.290034487171964721e-02	-1.102041861147571656e-03	5.894503402480879401e-05	-5.746225167487217225e-06
1.208000000000000007e+01	1.272000000000000040e-02	1.102318703156215463e-03	1.274858782927525656e-02	-1.095316713859692320e-03	5.829426734734219584e-05	-5.631170978578736048e-06
1.213000000000000078e+01	1.257999999999999917e-02	1.095996717708588863e-03	1.259774063670400165e-02	-1.088665478188992472e-03	5.765774260840887531e-05	-5.519792750814435976e-06
1.216999999999999993e+01	1.243000000000000008e-02	1.089387211826905880e-03	1.247772031084987653e-02	-1.083397116050520588e-03	5.715847611314648426e-05	-5.433261043917710607e-06
1.222000000000000064e+01	1.229000000000000058e-02	1.083503435233594591e-03	1.232851956579546042e-02	-1.076876716793832888e-03	5.654646274371278398e-05	-5.328216304689351764e-06
1.226999999999999957e+01	1.214999999999999934e-02	1.077474166372446992e-03	1.218023826140537426e-02	-1.070427797092277046e-03	5.594745167667410833e-05	-5.226535176794328412e-06
1.232000000000000028e+01	1.200000000000000025e-02	1.071100219400593790e-03	1.203287972188150749e-02	-1.064049506752324853e-03	5.536101011973405128e-05	-5.128108607938259734e-06
1.236999999999999922e+01	1.186000000000000075e-02	1.064766686947583646e-03	1.188644721961202612e-02	-1.057741005036613117e-03	5.478671038373440826e-05	-5.032828830601983867e-06
1.241000000000000014e+01	1.171999999999999952e-02	1.058964316742227844e-03	1.176997013110275651e-02	-1.052743892449725096e-03	5.433572850985017680e-05	-4.958799087253062565e-06
1.246000000000000085e+01	1.158000000000000002e-02	1.053000288461498945e-03	1.162521258013441555e-02	-1.046558921253737742e-03	5.378222227207458733e-05	-4.868915988012139740e-06
1.250999999999999979e+01	1.144000000000000052e-02	1.046874602105397163e-03	1.148138996056218691e-02	-1.040441433753081651e-03	5.323968682889204218e-05	-4.781884603802290189e-06
1.256000000000000050e+01	1.129999999999999928e-02	1.041239663478106233e-03	1.133850535542306470e-02	-1.034390623900215394e-03	5.270771319776287314e-05	-4.697601876766440469e-06
1.260999999999999943e+01	1.115999999999999978e-02	1.034782578067489425e-03	1.119656179983601757e-02	-1.028405694460762148e-03	5.218589714501669892e-05	-4.615965944657035474e-06
1.266000000000000014e+01	1.102999999999999987e-02	1.030370467310342403e-03	1.105556228176898630e-02	-1.022485856886576729e-03	5.167383911595712303e-05	-4.536876123243979817e-06
1.269999999999999929e+01	1.089000000000000037e-02	1.024208407887281652e-03	1.094344407729283715e-02	-1.017796328315511778e-03	5.127096378373217239e-05	-4.475370240003245833e-06
1.275000000000000000e+01	1.074999999999999914e-02	1.017868524581310363e-03	1.080414687403660756e-02	-1.011991692756418048e-03	5.077564913650790726e-05	-4.400608546833240004e-06
1.280000000000000071e+01	1.060999999999999964e-02	1.011963386028038800e-03	1.066579160986880562e-02	-1.006249978148531215e-03	5.028940158465399141e-05	-4.328105755909711614e-06
1.284999999999999964e+01	1.047999999999999973e-02	1.006824968632250928e-03	1.052837496355924808e-02	-1.000570422947384902e-03	4.981208102780655857e-05	-4.257758651153496089e-06
1.290000000000000036e+01	1.034000000000000023e-02	1.001135759079656556e-03	1.039189364189256615e-02	-9.949522737736744230e-04	4.934354889627561838e-05	-4.189465194479444394e-06
1.294999999999999929e+01	1.021000000000000033e-02	9.956226413591648221e-04	1.025634437931330356e-02	-9.893947852981563578e-04	4.888366812931763138e-05	-4.123124508815254738e-06
1.300000000000000000e+01	1.008000000000000042e-02	9.905113594260289960e-04	1.012172393757703598e-02	-9.838972201285935918e-04	4.843230315379508984e-05	-4.058636861424902405e-06
1.305000000000000071e+01	9.945000000000000714e-03	9.852840300887863965e-04	9.988029105406966840e-03	-9.784588486986853066e-04	4.798931986321326547e-05	-3.995903647529896541e-06
1.309999999999999964e+01	9.813000000000000542e-03	9.795715533203433641e-04	9.855256698156579162e-03	-9.730789491589640411e-04	4.755458559712849966e-05	-3.934827374222312678e-06
1.315000000000000036e+01	9.681000000000000369e-03	9.742198627351170885e-04	9.723403557477576509e-03	-9.677568072695971529e-04	4.712796912091783122e-05	-3.875311644663024647e-06
1.318999999999999950e+01	9.551000000000000462e-03	9.694090916170945140e-04	9.618580811044327022e-03	-9.635402040905972128e-04	4.679243345704814957e-05	-3.828758564050061890e-06
1.324000000000000021e+01	9.421000000000000554e-03	9.638292322054843641e-04	9.488374473852742574e-03	-9.583202499751398984e-04	4.638010276666366141e-05	-3.771812332565191932e-06
1.328999999999999915e+01	9.291000000000000647e-03	9.591120495660973490e-04	9.359078697005177375e-03	-9.531560932322517051e-04	4.597552982672243195e-05	-3.716162433681430895e-06
1.333999999999999986e+01	9.162999999999999270e-03	9.538339711401926362e-04	9.230690419153964738e-03	-9.480470475936196226e-04	4.557858864238473700e-05	-3.661716496360813738e-06
1.339000000000000057e+01	9.034999999999999629e-03	9.488558261791322362e-04	9.103206603730240251e-03	-9.429924339114046641e-04	4.518915455233458436e-05	-3.608383173570416436e-06
1.343999999999999950e+01	8.907999999999999252e-03	9.437471423222076102e-04	8.976624238642150200e-03	-9.379915800613746911e-04	4.480710421050561494e-05	-3.556072128020307869e-06
1.349000000000000021e+01	8.781000000000000610e-03	9.389107945872601866e-04	8.850940335977866905e-03	-9.330438208476924886e-04	4.443231556812068391e-05	-3.504694018148316516e-06
1.353999999999999915e+01	8.654999999999999499e-03	9.339330537713879136e-04	8.726151931713214960e-03	-9.281484979093186519e-04	4.406466785603804065e-05	-3.454160484346422199e-06
1.358999999999999986e+01	8.529999999999999388e-03	9.288168643609639400e-04	8.602256085424335105e-03	-9.233049596280200680e-04	4.370404156739957427e-05	-3.404384135423990084e-06
1.364000000000000057e+01	8.406000000000000277e-03	9.240504914786422256e-04	8.479249880004438578e-03	-9.185125610379160123e-04	4.335031844057224762e-05	-3.355278535302599601e-06
1.368999999999999950e+01	8.281999999999999432e-03	9.195045509290967469e-04	8.357130312045039922e-03	-9.137706672054648691e-04	4.300339269269806946e-05	-3.306746329088551642e-06
1.374000000000000021e+01	8.158999999999999586e-03	9.147986843549860700e-04	8.235892609842407341e-03	-9.090787064958078326e-04	4.266334403973436534e-05	-3.258496803368613663e-06
1.380000000000000071e+01	8.037000000000000741e-03	9.099361826528440996e-04	8.091562713052165984e-03	-9.035135344013117166e-04	4.226468646788161701e-05	-3.200342156936045219e-06
1.384999999999999964e+01	7.915000000000000160e-03	9.052629941039694924e-04	7.972243348120062675e-03	-8.989296069853021072e-04	4.194057673765003700e-05	-3.151144497187170716e-06
1.390000000000000036e+01	7.793999999999999713e-03	9.004235864125950456e-04	7.853786148282583882e-03	-8.943939713249506474e-04	4.162407850921025476e-05	-3.100808395169229651e-06
1.394999999999999929e+01	7.674000000000000266e-03	8.958644822769123214e-04	7.736185065202367400e-03	-8.899061255059218314e-04	4.131541731055736667e-05	-3.048898362718674771e-06
1.400000000000000000e+01	7.553999999999999951e-03	8.914505239989037409e-04	7.619434107198050365e-03	-8.854655725398750954e-04	4.101481617334045050e-05	-2.994983601165839980e-06
1.405000000000000071e+01	7.434999999999999769e-03	8.868510053443776336e-04	7.503527338523394499e-03	-8.810718203006323059e-04	4.072249566659416853e-05	-2.938637938535805824e-06
1.409999999999999964e+01	7.316999999999999720e-03	8.824921840170767704e-04	7.388458878657774669e-03	-8.767243814613768669e-04	4.043867392990726991e-05	-2.879439767791544093e-06
1.415000000000000036e+01	7.199999999999999803e-03	8.783576055343290251e-04	7.274222901608388102e-03	-8.724227734328878067e-04	4.016356670604071140e-05	-2.816971986098831072e-06
1.419999999999999929e+01	7.082999999999999886e-03	8.738987871404045203e-04	7.160813635223532876e-03	-8.681665183027675349e-04	3.989738737300510681e-05	-2.750821935092452842e-06
1.425000000000000000e+01	6.967000000000000103e-03	8.696427341610194189e-04	7.048225360516814295e-03	-8.639551427756492858e-04	3.964034697560867238e-05	-2.680581342123885858e-06
1.430000000000000071e+01	6.851000000000000319e-03	8.650518180255042499e-04	6.936452411002294767e-03	-8.597881781143752473e-04	3.939265425648661183e-05	-2.605846262471240848e-06
1.435999999999999943e+01	6.735999999999999800e-03	8.606426517547299425e-04	6.803393199037271501e-03	-8.548457895317425207e-04	3.910805248186011781e-05	-2.509669001346646091e-06
1.441000000000000014e+01	6.622000000000000282e-03	8.567821414447666494e-04	6.693394273460525137e-03	-8.507749009139653875e-04	3.888164827866669258e-05	-2.423645130827118346e-06
1.446000000000000085e+01	6.509000000000000029e-03	8.526840514990316391e-04	6.584192885567298308e-03	-8.467469531659514411e-04	3.866524461189661880e-05	-2.331862577924137246e-06
1.450999999999999979e+01	6.395999999999999776e-03	8.482206143029536729e-04	6.475783582346742590e-03	-8.427614960735911988e-04	3.845904088259212390e-05	-2.233934965095885404e-06
1.456000000000000050e+01	6.283999999999999655e-03	8.442516776124363949e-04	6.368160959996465448e-03	-8.388180836898927618e-04	3.826323434299378406e-05	-2.129479957013901647e-06
1.460999999999999943e+01	6.172999999999999668e-03	8.403872413206426705e-04	6.261319663319826583e-03	-8.349162742817174557e-04	3.807802012457131108e-05	-2.018119208332358372e-06
1.466999999999999993e+01	6.061999999999999680e-03	8.361254725735924086e-04	6.134133988027319628e-03	-8.302884031085401356e-04	3.787001657856156394e-05	-1.874843841886297512e-06
1.472000000000000064e+01	5.951999999999999826e-03	8.322933678968732389e-04	6.028992697714689354e-03	-8.264765814246339496e-04	3.770900446626785811e-05	-1.746773760446055224e-06
1.476999999999999957e+01	5.841999999999999971e-03	8.280421069247223022e-04	5.924610202166913711e-03	-8.227048927371003384e-04	3.756349492506832815e-05	-1.606664563297298927e-06
1.482000000000000028e+01	5.733000000000000249e-03	8.241773242227670628e-04	5.820971644778889439e-03	-8.189727696185629489e-04	3.744097299501060558e-05	-1.447451171909412179e-06
1.488000000000000078e+01	5.624999999999999792e-03	8.203425637348094306e-04	5.697566475889218919e-03	-8.145456546240000418e-04	3.733486223143999262e-05	-1.221202480304161855e-06
1.492999999999999972e+01	5.518000000000000335e-03	8.165253546950354069e-04	5.595512512899808097e-03	-8.108985978322135304e-04	3.728924938189103443e-05	-9.951102748186802230e-07
1.498000000000000043e+01	5.411000000000000011e-03	8.128758081734340033e-04	5.494155470840198993e-03	-8.072893203891632133e-04	3.729039750663652459e-05	-7.274825263114866829e-07
1.502999999999999936e+01	5.304999999999999820e-03	8.092031676410648593e-04	5.393480952440812826e-03	-8.037172751327412590e-04	3.734557928554712534e-05	-4.114570546400004268e-07
1.508000000000000007e+01	5.198999999999999629e-03	8.053410984853746945e-04	5.293474698204503164e-03	-8.001819200429309076e-04	3.746199448801372799e-05	-4.024045327580338113e-08
1.514000000000000057e+01	5.093999999999999570e-03	8.017226711432825972e-04	5.174329425533601493e-03	-7.959871692967985385e-04	3.769255172897546514e-05	4.875365162388186081e-07
1.518999999999999950e+01	4.989999999999999644e-03	7.980308625819764693e-04	5.075743827196963452e-03	-7.925306496038464661e-04	3.796867014041235941e-05	1.003752940089961883e-06
1.524000000000000021e+01	4.885999999999999718e-03	7.943748497373601548e-04	4.977781768970832889e-03	-7.891091194454443901e-04	3.832858175929984850e-05	1.596447120446507396e-06
1.530000000000000071e+01	4.782999999999999925e-03	7.906078124359784383e-04	4.861031092994543522e-03	-7.850487360788007719e-04	3.888079775153004407e-05	2.417797589496161408e-06
1.534999999999999964e+01	4.681000000000000265e-03	7.872605665153247986e-04	4.764392784495210219e-03	-7.817023554319998090e-04	3.944925785184546076e-05	3.201580526971672847e-06
1.540000000000000036e+01	4.578999999999999737e-03	7.835887920083594964e-04	4.668334632207500438e-03	-7.783893137230679139e-04	4.012336231213100288e-05	4.082459419749296091e-06
1.546000000000000085e+01	4.477000000000000077e-03	7.800917814278779264e-04	4.553811951041233236e-03	-7.744569591585634188e-04	4.108114962574347165e-05	5.276561180612883196e-06
1.550999999999999979e+01	4.376999999999999814e-03	7.768188982218957083e-04	4.458983533943083888e-03	-7.712154890506201042e-04	4.201111932168191074e-05	6.393175962549741205e-06
1.556000000000000050e+01	4.277000000000000419e-03	7.733932481346861244e-04	4.364693178305856409e-03	-7.680057554272957943e-04	4.306790330572818343e-05	7.626862319953193266e-06
1.561999999999999922e+01	4.177000000000000157e-03	7.697801901500973473e-04	4.252236840757756334e-03	-7.641952759718025501e-04	4.451255841202186701e-05	9.270425476990426186e-06
1.566999999999999993e+01	4.078000000000000028e-03	7.663683964693481475e-04	4.159084987878140793e-03	-7.610536399503512080e-04	4.587105471014056059e-05	1.078310855133604797e-05
1.572000000000000064e+01	3.980000000000000031e-03	7.631173371035414842e-04	4.066430342258620101e-03	-7.579421843007432338e-04	4.737688010299537336e-05	1.243222086212474406e-05
1.577999999999999936e+01	3.882000000000000034e-03	7.595676721785097393e-04	3.956499109558248364e-03	-7.548640800830393226e-04	4.910149957496868324e-05	1.683090545101096193e-05
1.583000000000000007e+01	3.785000000000000170e-03	7.554481048027611228e-04	3.863217054086537719e-03	-7.503407470670248351e-04	5.224242689392020962e-05	1.735192620178804590e-05
1.588000000000000078e+01	3.689000000000000005e-03	7.501314593788744765e-04	3.770911765607168863e-03	-7.450645014381933025e-04	5.525510445615192448e-05	1.762901444747311841e-05
1.593999999999999950e+01	3.592999999999999840e-03	7.436793969155996911e-04	3.661491314750297231e-03	-7.378032274173500172e-04	5.869943256496557173e-05	1.766535998114706512e-05
1.599000000000000021e+01	3.498999999999999940e-03	7.367481914639244277e-04	3.571475846527324537e-03	-7.310302171695584042e-04	6.142598674073830101e-05	1.747016274526248100e-05
1.605000000000000071e+01	3.406000000000000173e-03	7.287682292482661759e-04	3.464918041395775687e-03	-7.221029863914035264e-04	6.452373073550263065e-05	1.699224321870212550e-05
1.610000000000000142e+01	3.314000000000000105e-03	7.199893874651302735e-04	3.377382854130871886e-03	-7.140490764460879786e-04	6.695879748001712720e-05	1.641179061979111448e-05
1.614999999999999858e+01	3.223000000000000170e-03	7.106394885307388632e-04	3.291036951921974627e-03	-7.054831172610693656e-04	6.925962915645623096e-05	1.568451427532110059e-05
1.621000000000000085e+01	3.134000000000000067e-03	7.009676590862473156e-04	3.189045434740909232e-03	-6.945889954698728722e-04	7.184192754941785299e-05	1.464254017048161342e-05
1.626000000000000156e+01	3.046000000000000096e-03	6.906057228649934007e-04	3.105449787558508569e-03	-6.850483749622900088e-04	7.384368214963665398e-05	1.365346623437037863e-05
1.632000000000000028e+01	2.958999999999999825e-03	6.795933438304704258e-04	3.006867662983506075e-03	-6.731084827454705041e-04	7.606402587874022691e-05	1.234725075083000398e-05
1.637000000000000099e+01	2.873999999999999819e-03	6.685338530139815164e-04	2.926203166671819192e-03	-6.627985681402498311e-04	7.776162731314288136e-05	1.117916599937730538e-05
1.642999999999999972e+01	2.791000000000000078e-03	6.571226404135025031e-04	2.831245259642702333e-03	-6.500568756139133916e-04	7.961399275442896815e-05	9.707054664355545113e-06
1.648000000000000043e+01	2.709000000000000036e-03	6.453236793722357152e-04	2.753689083009070240e-03	-6.391789416161212413e-04	8.100247702990675419e-05	8.441091675754336981e-06
1.653999999999999915e+01	2.628999999999999827e-03	6.334004148180122969e-04	2.662565802695741456e-03	-6.258745694220280891e-04	8.248097333366884089e-05	6.899469879645349609e-06
1.658999999999999986e+01	2.550000000000000183e-03	6.211394003563129249e-04	2.588291481250750131e-03	-6.146259000249003563e-04	8.355548567331338343e-05	5.615148222029905815e-06
1.664999999999999858e+01	2.472999999999999938e-03	6.088084687770147808e-04	2.501208931783853624e-03	-6.009932396018338946e-04	8.465435136232239515e-05	4.098489875735740896e-06
1.669999999999999929e+01	2.397999999999999958e-03	5.965749939231557988e-04	2.430386458578973497e-03	-5.895672267596911448e-04	8.541014341525368246e-05	2.873756026293592058e-06
1.676000000000000156e+01	2.324999999999999810e-03	5.841860963768309885e-04	2.347546541432111653e-03	-5.758360545376510140e-04	8.612374371668359019e-05	1.474669303098727165e-06
1.680999999999999872e+01	2.252999999999999794e-03	5.715584067591693209e-04	2.280329466619462463e-03	-5.644160106018556410e-04	8.655782412933102690e-05	3.821916763310295827e-07
1.687000000000000099e+01	2.183000000000000045e-03	5.590937608575268121e-04	2.201820712130653224e-03	-5.507587401257154226e-04	8.689455683141043363e-05	-8.400308631646373100e-07
1.692000000000000171e+01	2.113999999999999994e-03	5.464261186012372594e-04	2.138156906509407033e-03	-5.394264055988265199e-04	8.702978697330177483e-05	-1.787392595262686896e-06
1.698000000000000043e+01	2.047999999999999907e-03	5.342143521174997408e-04	2.063830899973848488e-03	-5.258983690903971464e-04	8.702782161126793113e-05	-2.842376425841710213e-06
1.703000000000000114e+01	1.981999999999999821e-03	5.214612620213700690e-04	2.003585682622951222e-03	-5.146935258960905505e-04	8.689725093069823581e-05	-3.656069739370994979e-06
1.708999999999999986e+01	1.918999999999999916e-03	5.092070025578202940e-04	1.933282309548494836e-03	-5.013419963088123436e-04	8.659586727367496136e-05	-4.557421146516697751e-06
1.714999999999999858e+01	1.856999999999999927e-03	4.969366350217601248e-04	1.865106672574978405e-03	-4.881063404025045563e-04	8.614745309753300416e-05	-5.380615866927329501e-06
1.719999999999999929e+01	1.796999999999999986e-03	4.847192682404115370e-04	1.809885587615039752e-03	-4.771749915728730950e-04	8.566964848278372992e-05	-6.009745514940733390e-06
1.726000000000000156e+01	1.737999999999999962e-03	4.726177756580892363e-04	1.745490916470746881e-03	-4.641871107579374550e-04	8.498106086047263182e-05	-6.699832919752314634e-06
1.730999999999999872e+01	1.680999999999999986e-03	4.606115458701833497e-04	1.693356694720367633e-03	-4.534810799924319396e-04	8.431877810434876329e-05	-7.223468003744932904e-06
1.737000000000000099e+01	1.624999999999999925e-03	4.486444604305284980e-04	1.632590253774812098e-03	-4.407859633660004867e-04	8.342743354483268326e-05	-7.793412808361260060e-06
1.742999999999999972e+01	1.570999999999999914e-03	4.370009220817274299e-04	1.573739467880194655e-03	-4.282691903956839757e-04	8.244101334237038644e-05	-8.303203131649896192e-06
1.748000000000000043e+01	1.518999999999999951e-03	4.256057020837048822e-04	1.526128613447044107e-03	-4.179841582565455515e-04	8.155417251675900155e-05	-8.684781348069438010e-06
1.753999999999999915e+01	1.467999999999999904e-03	4.142825353992771881e-04	1.470675455240381697e-03	-4.058279945662422858e-04	8.042144700532441936e-05	-9.093992337491898430e-06
1.760000000000000142e+01	1.417999999999999990e-03	4.029556159380997659e-04	1.417013932275216614e-03	-3.938866357857510620e-04	7.922399268893701629e-05	-9.453566484452170299e-06
1.764999999999999858e+01	1.369999999999999907e-03	3.920046669722185534e-04	1.373633610234712343e-03	-3.841086946059338899e-04	7.818424869544887354e-05	-9.717922056310971334e-06
1.771000000000000085e+01	1.322999999999999957e-03	3.810769852221857846e-04	1.323145514784531155e-03	-3.725938112047755008e-04	7.689532534206538279e-05	-9.995923832540055853e-06
1.776000000000000156e+01	1.278000000000000056e-03	3.705501000290244867e-04	1.282350372330167375e-03	-3.631886834794164753e-04	7.579386328235696078e-05	-1.019733105619004600e-05
1.782000000000000028e+01	1.234000000000000071e-03	3.601435923669891168e-04	1.234893926983176996e-03	-3.521412442614208112e-04	7.444782383999576218e-05	-1.040570486385771204e-05
1.787999999999999901e+01	1.191000000000000001e-03	3.497944155866843747e-04	1.189032083971117192e-03	-3.413564733008478576e-04	7.308051614410401766e-05	-1.058006486124735146e-05
1.794000000000000128e+01	1.149999999999999981e-03	3.398774432178948792e-04	1.144723531964641442e-03	-3.308309383263127561e-04	7.169469699961128809e-05	-1.072223653526103659e-05
1.798999999999999844e+01	1.110000000000000092e-03	3.300422813822495951e-04	1.108956751563401058e-03	-3.222551306041668826e-04	7.052762894214814247e-05	-1.081741827493184295e-05
1.805000000000000071e+01	1.070999999999999903e-03	3.203630618543124118e-04	1.067389924719999760e-03	-3.121956873523691156e-04	6.911476908746602438e-05	-1.090522050507198716e-05
1.810999999999999943e+01	1.033000000000000064e-03	3.108451539915868663e-04	1.027261492619263323e-03	-3.023855316454088617e-04	6.769087408977396078e-05	-1.096586717068482236e-05
1.816000000000000014e+01	9.964999999999999900e-04	3.016452795246443329e-04	9.948911779277533948e-04	-2.943983409987202776e-04	6.649773373597240862e-05	-1.099692020239425479e-05
1.821999999999999886e+01	9.612000000000000535e-04	2.926246492222745279e-04	9.572966980947150142e-04	-2.850362791490855877e-04	6.506031280320642306e-05	-1.101229624528160059e-05
1.828000000000000114e+01	9.269000000000000329e-04	2.837879049806415577e-04	9.210288234384877027e-04	-2.759138172173434644e-04	6.361912546405101561e-05	-1.100541104921692542e-05
1.833999999999999986e+01	8.936999999999999849e-04	2.751194352484666013e-04	8.860488205163759377e-04	-2.670275966476792643e-04	6.217668894805941833e-05	-1.097795986992104137e-05
1.839000000000000057e+01	8.616000000000000178e-04	2.666802601757003620e-04	8.578549200727928186e-04	-2.598004734073986496e-04	6.097550328919260727e-05	-1.094058542930548359e-05
1.844999999999999929e+01	8.304999999999999665e-04	2.584447858249095190e-04	8.251366380642223032e-04	-2.513387417400036040e-04	5.953723280567132961e-05	-1.087977846359344305e-05
1.851000000000000156e+01	8.004999999999999963e-04	2.504493217545234970e-04	7.935984731008444842e-04	-2.431039026987115903e-04	5.810471239998591091e-05	-1.080312009183348899e-05
1.857000000000000028e+01	7.713999999999999937e-04	2.425919483215222569e-04	7.632030828869264391e-04	-2.350927146015049278e-04	5.668036640994357766e-05	-1.071224360485199730e-05
1.862999999999999901e+01	7.433000000000000154e-04	2.349995036065441120e-04	7.339134775423575372e-04	-2.273019653835836314e-04	5.526659564787039195e-05	-1.060876659891132797e-05
1.867999999999999972e+01	7.161000000000000048e-04	2.275163224300100814e-04	7.103237243299539896e-04	-2.209757680759459348e-04	5.409824763747485998e-05	-1.051406665525529119e-05
1.873999999999999844e+01	6.897999999999999618e-04	2.202755128964818513e-04	6.829664729965463556e-04	-2.135809112460863987e-04	5.271002329942237052e-05	-1.039163862532387701e-05
1.880000000000000071e+01	6.643999999999999949e-04	2.132385253284856076e-04	6.566120790526808453e-04	-2.063975502394900757e-04	5.133905120295864573e-05	-1.026110967705001661e-05
1.885999999999999943e+01	6.398999999999999957e-04	2.063727798503310357e-04	6.312249087971554765e-04	-1.994225754277534227e-04	4.998763152865701360e-05	-1.012403188825728162e-05
1.892000000000000171e+01	6.162000000000000159e-04	1.996899042964396151e-04	6.067722389237540422e-04	-1.926524399876364377e-04	4.865727379190087237e-05	-9.981525386687377014e-06
1.898000000000000043e+01	5.932999999999999472e-04	1.931593857050845553e-04	5.832256131961251026e-04	-1.860829140523604514e-04	4.734829149355923133e-05	-9.834058350708722954e-06
1.903000000000000114e+01	5.712000000000000063e-04	1.868547496330473382e-04	5.642754375537040309e-04	-1.807584835550258206e-04	4.627395278652106239e-05	-9.707675177448122237e-06
1.908999999999999986e+01	5.498000000000000283e-04	1.806795497178597428e-04	5.423177291069902284e-04	-1.745457256985392556e-04	4.500470210808574603e-05	-9.552173803500328540e-06
1.914999999999999858e+01	5.291999999999999612e-04	1.747042053718547217e-04	5.211878026610498177e-04	-1.685216295411371920e-04	4.375741572015898889e-05	-9.392861335615195292e-06
1.921000000000000085e+01	5.092999999999999654e-04	1.688991562612499758e-04	5.008585207045586482e-04	-1.626820512827593284e-04	4.253229740919847041e-05	-9.230136225846432774e-06
1.926999999999999957e+01	4.899999999999999842e-04	1.632342416079828908e-04	4.813029937446323394e-04	-1.570228845386009361e-04	4.132954889268266571e-05	-9.064393223528093349e-06
1.932999999999999829e+01	4.715000000000000224e-04	1.577518677893255069e-04	4.624945774367304643e-04	-1.515400599079552268e-04	4.014936984387518205e-05	-8.896023418366098723e-06
1.939000000000000057e+01	4.536000000000000210e-04	1.524176997847691002e-04	4.444068697559538364e-04	-1.462295445492638884e-04	3.899195791622710709e-05	-8.725414282906974358e-06
1.944999999999999929e+01	4.362999999999999799e-04	1.472595254627697390e-04	4.270137082089938492e-04	-1.410873417612614345e-04	3.785750876742308851e-05	-8.552949714394550079e-06
1.951000000000000156e+01	4.197000000000000101e-04	1.422382639836060412e-04	4.102891670860140121e-04	-1.361094905701030751e-04	3.674621608307554921e-05	-8.379010076024935244e-06
1.955999999999999872e+01	4.035999999999999983e-04	1.373644462161880038e-04	3.968442589755405404e-04	-1.320839943852898104e-04	3.583796619876978456e-05	-8.233205584954500397e-06
1.962000000000000099e+01	3.882000000000000034e-04	1.326834057036523171e-04	3.812789621035373323e-04	-1.273972838651901023e-04	3.476962362592010859e-05	-8.057537973920972927e-06
1.967999999999999972e+01	3.732000000000000183e-04	1.280736564023562214e-04	3.663100917974696446e-04	-1.228638926648087902e-04	3.372497578693254926e-05	-7.881454150366294913e-06
1.973999999999999844e+01	3.587999999999999935e-04	1.236290754660698810e-04	3.519126052580136992e-04	-1.184799930453932595e-04	3.270420902119351887e-05	-7.705321301967916223e-06
1.980000000000000071e+01	3.449999999999999833e-04	1.193521570479561878e-04	3.380616837283031018e-04	-1.142417910812626908e-04	3.170750780579702531e-05	-7.529503273603263627e-06
1.985999999999999943e+01	3.315999999999999829e-04	1.151759285167891934e-04	3.247327299655669900e-04	-1.101455262798830864e-04	3.073505477731330355e-05	-7.354360605296583057e-06
1.992000000000000171e+01	3.186999999999999946e-04	1.111369245976031662e-04	3.119013657482724963e-04	-1.061874712072650523e-04	2.978703075324592211e-05	-7.180250569631181255e-06
1.998000000000000043e+01	3.063000000000000184e-04	1.072195395126219602e-04	2.995446185163046920e-04	-1.023639161004208327e-04	2.886354492619742177e-05	-7.007500937997375094e-06
2.003999999999999915e+01	2.942999999999999978e-04	1.034267639362399459e-04	2.876466594399809370e-04	-9.867109600133039773e-05	2.796429778779927023e-05	-6.836283192766811409e-06
2.010000000000000142e+01	2.827999999999999893e-04	9.976081489349078707e-05	2.761943091020899036e-04	-9.510524713035900144e-05	2.708884492717482820e-05	-6.666711802924803579e-06
2.016000000000000014e+01	2.716999999999999906e-04	9.620595958953911356e-05	2.651745064486425371e-04	-9.166263846918819486e-05	2.623674554272312909e-05	-6.498900125613827913e-06
2.021999999999999886e+01	2.610000000000000015e-04	9.276379151112788639e-05	2.545743039912476261e-04	-8.833957144276534921e-05	2.540756260735298070e-05	-6.332960495653602519e-06
2.028000000000000114e+01	2.508000000000000246e-04	8.947157861813327640e-05	2.443808665553179413e-04	-8.513237956168457016e-05	2.460086282709939863e-05	-6.169004236949301427e-06
2.033999999999999986e+01	2.407999999999999984e-04	8.620998838341645341e-05	2.345814700454712780e-04	-8.203742806948022704e-05	2.381621660030690461e-05	-6.007141673742089294e-06
2.039999999999999858e+01	2.313000000000000115e-04	8.311599138484001799e-05	2.251635002278449984e-04	-7.905111359475254073e-05	2.305319797737071790e-05	-5.847482141704671947e-06
2.046000000000000085e+01	2.221000000000000047e-04	8.009214244397013058e-05	2.161144515290346188e-04	-7.616986380804220745e-05	2.231138462102561805e-05	-5.690133998884205659e-06
2.051999999999999957e+01	2.133000000000000076e-04	7.718967562369466776e-05	2.074219258513983200e-04	-7.339013708338077997e-05	2.159035776717487567e-05	-5.535204636495388327e-06
2.058999999999999986e+01	2.047999999999999907e-04	7.437379979679224502e-05	1.977148586967328444e-04	-7.027075372984882865e-05	2.077487783544593330e-05	-5.357652726251928990e-06
2.064999999999999858e+01	1.966000000000000083e-04	7.164565811679587818e-05	1.897527721184343020e-04	-6.769898813852966081e-05	2.009746859804221959e-05	-5.208327925006118267e-06
2.071000000000000085e+01	1.888000000000000084e-04	6.904296310328904914e-05	1.821086437796986027e-04	-6.521772925262249096e-05	1.943954291397989440e-05	-5.061755718026787479e-06
2.076999999999999957e+01	1.812000000000000134e-04	6.649384619476302494e-05	1.747705109980221441e-04	-6.282355983472444100e-05	1.880069649731587949e-05	-4.918039581013255722e-06
2.082999999999999829e+01	1.738999999999999986e-04	6.402585277256081617e-05	1.677265126963073513e-04	-6.051309167385179985e-05	1.818052844115324433e-05	-4.777282076299231938e-06
2.089000000000000057e+01	1.668999999999999911e-04	6.166061037776629072e-05	1.609648883133000467e-04	-5.828296527416855450e-05	1.757864118160684227e-05	-4.639584862773705251e-06
2.094999999999999929e+01	1.601999999999999908e-04	5.937955142572231253e-05	1.544739767285819351e-04	-5.612984954787350047e-05	1.699464046224946170e-05	-4.505048705668719837e-06
2.101000000000000156e+01	1.536999999999999955e-04	5.715662009878034089e-05	1.482422152018631736e-04	-5.405044151217221947e-05	1.642813529902896824e-05	-4.373773486215769059e-06
2.107000000000000028e+01	1.475000000000000074e-04	5.502985223267459241e-05	1.422581767040073620e-04	-5.204148319413328354e-05	1.587873767292571000e-05	-4.245856197758322875e-06
2.114000000000000057e+01	1.414999999999999971e-04	5.296290940146226189e-05	1.355768405754133831e-04	-4.978335376520028771e-05	1.525886796360663956e-05	-4.100883598610349913e-06
2.119999999999999929e+01	1.356999999999999916e-04	5.095651906648254986e-05	1.300980990511619803e-04	-4.791926625883237146e-05	1.474516883551459497e-05	-3.980187090793260748e-06
2.126000000000000156e+01	1.301999999999999935e-04	4.904908079413925284e-05	1.248402100258517761e-04	-4.611938477829152138e-05	1.424730777674516643e-05	-3.862694375250961373e-06
2.132000000000000028e+01	1.249000000000000002e-04	4.719668132295779580e-05	1.197954913546699378e-04	-4.438206593931064175e-05	1.376488608793787739e-05	-3.748323134371322756e-06
2.137999999999999901e+01	1.197999999999999982e-04	4.541476477263900485e-05	1.149563243923496810e-04	-4.270567984071951871e-05	1.329750833929587202e-05	-3.636991725987800104e-06
2.144000000000000128e+01	1.149000000000000010e-04	4.368990774942424065e-05	1.103151533299801857e-04	-4.108860992398801441e-05	1.284478233653164670e-05	-3.528619176342877326e-06
2.151000000000000156e+01	1.101999999999999952e-04	4.203001417849868250e-05	1.051407047168286202e-04	-3.927485910209746884e-05	1.233460139856949309e-05	-3.405817095197670739e-06
2.157000000000000028e+01	1.056000000000000054e-04	4.040361847019150908e-05	1.009028995264627605e-04	-3.778082460808867454e-05	1.191229061078516894e-05	-3.303580763307981399e-06
2.162999999999999901e+01	1.012999999999999957e-04	3.887536653414387324e-05	9.683957066822049557e-05	-3.634107365418155262e-05	1.150341058645161586e-05	-3.204051204543029832e-06
2.169000000000000128e+01	9.708999999999999369e-05	3.737182692166836568e-05	9.294341720133861523e-05	-3.495404380419200830e-05	1.110758225568076871e-05	-3.107150156439930394e-06
2.176000000000000156e+01	9.307000000000000169e-05	3.592654541545570705e-05	8.859953844173932527e-05	-3.340040904334686791e-05	1.066177696788843774e-05	-2.997317548773495454e-06
2.182000000000000028e+01	8.922000000000000297e-05	3.454340469606619350e-05	8.504083489818379008e-05	-3.212230829860004337e-05	1.029294145315697180e-05	-2.905846132664761875e-06
2.187999999999999901e+01	8.550999999999999953e-05	3.320573839327913571e-05	8.162657702188337995e-05	-3.089206375218944234e-05	9.935977324895710810e-06	-2.816759544451494043e-06
2.194000000000000128e+01	8.195999999999999455e-05	3.191708912834627734e-05	7.834970797246188304e-05	-2.970816480957805440e-05	9.590518084649081213e-06	-2.729982118707994869e-06
2.201000000000000156e+01	7.854000000000000358e-05	3.067595348116664781e-05	7.469100297573494059e-05	-2.838352661038702374e-05	9.201538338766751865e-06	-2.631560211041693620e-06
2.207000000000000028e+01	7.527000000000000270e-05	2.948133379047508562e-05	7.168787182901413990e-05	-2.729491852202445832e-05	8.879763020231688276e-06	-2.549529279592359699e-06
2.212999999999999901e+01	7.211999999999999390e-05	2.832667251191413755e-05	6.880015643208660934e-05	-2.624795183647637162e-05	8.568351253107463154e-06	-2.469571878429168182e-06
2.219000000000000128e+01	6.909999999999999910e-05	2.721630323660434285e-05	6.602103383888220049e-05	-2.524116563896799001e-05	8.266948586208775257e-06	-2.391614830858624498e-06
2.226000000000000156e+01	6.619999999999999637e-05	2.614670412790364115e-05	6.290783687771931733e-05	-2.411546754646842487e-05	7.927519474983412063e-06	-2.303107566566973090e-06
2.232000000000000028e+01	6.341999999999999927e-05	2.511827009339616447e-05	6.034620061310725682e-05	-2.319099289299503207e-05	7.646756281141365894e-06	-2.229303752198482308e-06
2.237999999999999901e+01	6.074999999999999942e-05	2.412742444816427291e-05	5.788041694460669019e-05	-2.230248322138627957e-05	7.375145822626670874e-06	-2.157379593779822437e-06
2.244999999999999929e+01	5.818999999999999683e-05	2.317452919082675075e-05	5.512137182140657986e-05	-2.130967017489478855e-05	7.069533564610157669e-06	-2.075816838811530812e-06
2.251000000000000156e+01	5.572999999999999666e-05	2.225273521514021269e-05	5.285443541864599597e-05	-2.049479136907506510e-05	6.816981024497788454e-06	-2.007896243756625207e-06
2.257000000000000028e+01	5.338000000000000053e-05	2.137294693563883359e-05	5.067524188236140171e-05	-1.971193611272029037e-05	6.572871527478576097e-06	-1.941791921331618487e-06
2.264000000000000057e+01	5.111999999999999845e-05	2.052118554760499276e-05	4.824038646150295516e-05	-1.883744625034466968e-05	6.298454116333835931e-06	-1.866939499285642270e-06
2.269999999999999929e+01	4.894999999999999720e-05	1.970377534588739572e-05	4.624268525400499023e-05	-1.811978775102695668e-05	6.071883742115670760e-06	-1.804703033794919402e-06
2.276000000000000156e+01	4.686999999999999679e-05	1.891522457472551269e-05	4.432481533618203766e-05	-1.743030823398582132e-05	5.853064019008281384e-06	-1.744220946668921534e-06
2.282999999999999829e+01	4.487000000000000238e-05	1.815471917023978813e-05	4.218491985724799034e-05	-1.665993758506313340e-05	5.607283374300969141e-06	-1.675850186103572913e-06
2.289000000000000057e+01	4.296000000000000204e-05	1.742656501073783438e-05	4.043160999442339424e-05	-1.602742732482195873e-05	5.404520880577208087e-06	-1.619103426355067767e-06
2.296000000000000085e+01	4.111999999999999933e-05	1.672290897785812851e-05	3.847705437340046025e-05	-1.532029137256288317e-05	5.176891920195366303e-06	-1.555038488143101771e-06
2.301999999999999957e+01	3.936999999999999745e-05	1.605212380520446938e-05	3.687695614903629320e-05	-1.473923678558506194e-05	4.989193406006441292e-06	-1.501938158396663520e-06
2.307999999999999829e+01	3.767999999999999838e-05	1.540222716529008747e-05	3.534379552587838425e-05	-1.418009682985239405e-05	4.808117046149855344e-06	-1.450491205153715401e-06
2.314999999999999858e+01	3.605999999999999695e-05	1.477750415181291519e-05	3.363656342494262766e-05	-1.355393610548414788e-05	4.604955560884108960e-06	-1.392534772232842305e-06
2.321000000000000085e+01	3.450999999999999993e-05	1.417817300317470526e-05	3.224036496338632469e-05	-1.303835806292770954e-05	4.437520903319635070e-06	-1.344606854577090632e-06
2.328000000000000114e+01	3.303000000000000055e-05	1.360254496983807363e-05	3.068654206122245715e-05	-1.245992057688258040e-05	4.249716289872731349e-06	-1.290705911348002995e-06
2.333999999999999986e+01	3.160000000000000238e-05	1.304647640892104617e-05	2.941641252513909352e-05	-1.198261333685033759e-05	4.094969828198222649e-06	-1.246211556474545146e-06
2.341000000000000014e+01	3.023999999999999846e-05	1.251466291016294133e-05	2.800340581530566525e-05	-1.144580681443497864e-05	3.921419947732184482e-06	-1.196265967195084167e-06
2.346999999999999886e+01	2.892999999999999915e-05	1.200259132650950996e-05	2.684882784338130354e-05	-1.100208725037751178e-05	3.778444107281701261e-06	-1.155099848925756657e-06
2.353999999999999915e+01	2.767999999999999926e-05	1.151115424147691801e-05	2.556508004304150033e-05	-1.050310777131196964e-05	3.618150327252120050e-06	-1.108921997530746131e-06
2.360000000000000142e+01	2.648000000000000058e-05	1.103810576251801292e-05	2.451674235005432269e-05	-1.009109729113595499e-05	3.486149089421634416e-06	-1.070869447158051278e-06
2.366000000000000014e+01	2.532999999999999973e-05	1.058359311395143959e-05	2.351440124308055884e-05	-9.693258028420890471e-06	3.358954452177506231e-06	-1.034175914044098085e-06
2.373000000000000043e+01	2.423000000000000010e-05	1.014776352009584631e-05	2.240060595797485339e-05	-9.246636433167920084e-06	3.216420145765223906e-06	-9.930194064235697805e-07
2.378999999999999915e+01	2.317000000000000008e-05	9.726566291462590086e-06	2.149143039374563823e-05	-8.878509811781881616e-06	3.099086913429027235e-06	-9.591036167945349503e-07
2.385999999999999943e+01	2.216000000000000128e-05	9.324326936268448576e-06	2.048119293156787330e-05	-8.465768629573609791e-06	2.967620328334057743e-06	-9.210559045500964237e-07
2.392999999999999972e+01	2.118999999999999871e-05	8.936975135115628738e-06	1.952250367903000971e-05	-8.070627074739348828e-06	2.841754493980363595e-06	-8.845739238115509776e-07
2.398999999999999844e+01	2.027000000000000075e-05	8.568856026130053193e-06	1.873958654237489234e-05	-7.745604274249725694e-06	2.738138905813867456e-06	-8.544930377494090937e-07
2.405999999999999872e+01	1.938000000000000080e-05	8.210523581557512305e-06	1.786891035549389528e-05	-7.381968300011948670e-06	2.622017141373421967e-06	-8.207205549375423925e-07
2.412000000000000099e+01	1.853000000000000046e-05	7.868600008985611309e-06	1.715717283072868015e-05	-7.083299269475479623e-06	2.526390834925989614e-06	-7.928526608865153465e-07
2.419000000000000128e+01	1.771000000000000154e-05	7.536754085362412981e-06	1.636461007753211712e-05	-6.749655968677482662e-06	2.419170114413505252e-06	-7.615353721412121671e-07
2.425000000000000000e+01	1.694000000000000044e-05	7.225695658181386430e-06	1.571563452371578425e-05	-6.476054116792976707e-06	2.330816245034340985e-06	-7.356642317489739082e-07
2.432000000000000028e+01	1.618999999999999915e-05	6.920741555396501781e-06	1.499144286076454061e-05	-6.170914228654312640e-06	2.231666888003086918e-06	-7.065518639522285287e-07
2.437999999999999901e+01	1.546999999999999927e-05	6.628146789824160849e-06	1.439694510472899922e-05	-5.921113030483194166e-06	2.149879935590230035e-06	-6.824646591960987656e-07
2.444999999999999929e+01	1.479000000000000070e-05	6.350462094953643421e-06	1.373153634499270511e-05	-5.643010472362418176e-06	2.057985341707815573e-06	-6.553108897724373017e-07
2.451999999999999957e+01	1.414000000000000014e-05	6.084430060566177066e-06	1.309386155850258340e-05	-5.378867204901256937e-06	1.969663425775291963e-06	-6.291110834112214837e-07
2.457999999999999829e+01	1.350999999999999940e-05	5.825821595939952323e-06	1.256730008816999299e-05	-5.163254483652935696e-06	1.896627276207135795e-06	-6.073605337690168534e-07
2.464999999999999858e+01	1.291000000000000006e-05	5.579013593465695264e-06	1.197428204504150784e-05	-4.923906108311245764e-06	1.814351646627946690e-06	-5.827557860055956834e-07
2.471000000000000085e+01	1.234000000000000044e-05	5.344089191582167090e-06	1.148368945866663815e-05	-4.728784051449408789e-06	1.746274897212003885e-06	-5.623100319426278852e-07
2.478000000000000114e+01	1.179000000000000062e-05	5.116791586754634832e-06	1.093166866930746411e-05	-4.512298959298620739e-06	1.669644910589570226e-06	-5.391959517720725304e-07
2.485000000000000142e+01	1.126000000000000061e-05	4.897176204608937878e-06	1.040120464597637261e-05	-4.307243306680734330e-06	1.595958689278358546e-06	-5.168651463859856778e-07
2.491000000000000014e+01	1.076000000000000032e-05	4.689656887953034208e-06	9.963406200734346879e-06	-4.140115322687816868e-06	1.535091547709657614e-06	-4.983376934404979986e-07
2.498000000000000043e+01	1.027999999999999983e-05	4.489949120439265653e-06	9.472025164659606919e-06	-3.954669961837194023e-06	1.466695962354785508e-06	-4.774259848801265224e-07
2.505000000000000071e+01	9.819000000000000349e-06	4.297103738225086001e-06	9.001182032363584171e-06	-3.778923213611197979e-06	1.401055213712851996e-06	-4.572594580178197722e-07
2.510999999999999943e+01	9.378999999999999479e-06	4.113209825524528776e-06	8.613682495065313791e-06	-3.635550435986852103e-06	1.346934986345219963e-06	-4.405570147390681592e-07
2.517999999999999972e+01	8.959000000000000112e-06	3.936775336036928565e-06	8.180051868893118458e-06	-3.476237557341297987e-06	1.286238075453488748e-06	-4.217396524122328547e-07
2.525000000000000000e+01	8.556000000000000752e-06	3.767592250460296959e-06	7.765963489909277867e-06	-3.324933082526127810e-06	1.228111425772491703e-06	-4.036302473849043885e-07
2.530999999999999872e+01	8.171000000000000203e-06	3.605135699664911986e-06	7.426324459747921885e-06	-3.201176121609083221e-06	1.180286080017895964e-06	-3.886616498032455662e-07
2.537999999999999901e+01	7.802999999999999661e-06	3.449978126442676423e-06	7.047620570611389178e-06	-3.063203411159827433e-06	1.126764435282335146e-06	-3.718330666533506247e-07
2.544999999999999929e+01	7.451000000000000320e-06	3.300799419403088501e-06	6.687485803403723205e-06	-2.931588321263812970e-06	1.075632702341981253e-06	-3.556760598381792993e-07
2.551000000000000156e+01	7.114999999999999641e-06	3.158112900670482997e-06	6.393324060443313203e-06	-2.823404343415262688e-06	1.033660555609015532e-06	-3.423522096147876414e-07
2.557999999999999829e+01	6.793000000000000013e-06	3.021070673639530196e-06	6.066787002197051364e-06	-2.702091055460819580e-06	9.868027286504050132e-07	-3.274092256070504470e-07
2.564999999999999858e+01	6.484999999999999744e-06	2.889709111377187329e-06	5.757867821995615674e-06	-2.585522881034454708e-06	9.421585677488275276e-07	-3.131022560619356271e-07
2.571999999999999886e+01	6.190999999999999679e-06	2.764064586950413744e-06	5.466238637306413046e-06	-2.473144279216452798e-06	8.996673344222105862e-07	-2.994190434663655276e-07
2.578000000000000114e+01	5.910000000000000167e-06	2.643726142437601736e-06	5.229785533422387619e-06	-2.379736506350370021e-06	8.649141444001915466e-07	-2.881778142690791682e-07
2.585000000000000142e+01	5.640999999999999862e-06	2.528279355815524772e-06	4.969400033650064571e-06	-2.273685230409673343e-06	8.262613873370093599e-07	-2.756207100597471733e-07
2.592000000000000171e+01	5.385000000000000111e-06	2.418204467038095935e-06	4.725138287621103377e-06	-2.170506837923191730e-06	7.895756490324977950e-07	-2.636479007918242007e-07
2.598999999999999844e+01	5.139000000000000264e-06	2.312185463901724131e-06	4.496123549634002267e-06	-2.070226965985948447e-06	7.547635824723559570e-07	-2.522360979872991854e-07
2.605999999999999872e+01	4.904999999999999625e-06	2.211149917348889496e-06	4.281462454295413718e-06	-1.972894867798992103e-06	7.217311278499307033e-07	-2.413617163162827011e-07
2.612000000000000099e+01	4.680000000000000085e-06	2.113503821021386692e-06	4.108219570630524078e-06	-1.891850575640445222e-06	6.947632685617058276e-07	-2.324508196462077617e-07
2.619000000000000128e+01	4.466000000000000101e-06	2.020728367034820752e-06	3.917869293369178991e-06	-1.800122182718683662e-06	6.647888047699899158e-07	-2.225125686074634391e-07
2.626000000000000156e+01	4.262000000000000021e-06	1.932115608489112792e-06	3.739359130655278997e-06	-1.711480029164544113e-06	6.363293030111488004e-07	-2.130453755072522152e-07
2.632999999999999829e+01	4.065999999999999695e-06	1.846548372613379489e-06	3.571822758701278922e-06	-1.625971800646970924e-06	6.092935451068538617e-07	-2.040263656792168778e-07
2.639999999999999858e+01	3.878999999999999622e-06	1.764982809188426547e-06	3.414400695838193690e-06	-1.543644786377965974e-06	5.835910318846814254e-07	-1.954328442773487793e-07
2.646000000000000085e+01	3.700999999999999802e-06	1.686982556880800488e-06	3.286871114410808294e-06	-1.475646320096451854e-06	5.625533807390613368e-07	-1.883885499288755062e-07
2.653000000000000114e+01	3.530000000000000084e-06	1.611890937494325067e-06	3.145975569795517493e-06	-1.399351400481993712e-06	5.390892166755506044e-07	-1.805256165327322348e-07
2.660000000000000142e+01	3.368000000000000195e-06	1.540834245934134782e-06	3.012775772597993374e-06	-1.326370658015990066e-06	5.167036269609174657e-07	-1.730243042160812472e-07
2.667000000000000171e+01	3.211999999999999910e-06	1.472061667508912456e-06	2.886438004659185832e-06	-1.256749889690578334e-06	4.953088198320630795e-07	-1.658625952594987021e-07
2.673999999999999844e+01	3.063999999999999802e-06	1.406709773958585067e-06	2.766135068432882774e-06	-1.190534514980989008e-06	4.748176887685852988e-07	-1.590186433274679714e-07
2.680999999999999872e+01	2.922000000000000145e-06	1.343878129803324277e-06	2.651046223146304794e-06	-1.127769579605223147e-06	4.551438057885475157e-07	-1.524707717931599369e-07
2.687999999999999901e+01	2.786000000000000092e-06	1.283581284269913357e-06	2.540357121737165207e-06	-1.068499759237562346e-06	4.362014148257551578e-07	-1.461974720835697400e-07
2.694999999999999929e+01	2.657000000000000141e-06	1.226295320390326526e-06	2.433259748556028165e-06	-1.012769363176688533e-06	4.179054251873827880e-07	-1.401774020447228905e-07
2.701000000000000156e+01	2.533999999999999794e-06	1.171574870166910422e-06	2.343712816790500710e-06	-9.678508670793808006e-07	4.026736125686578639e-07	-1.352028349276126240e-07
2.707999999999999829e+01	2.415999999999999823e-06	1.118971332440505395e-06	2.241163423604261249e-06	-9.188100081108205854e-07	3.853545746405430057e-07	-1.295969875146038009e-07
2.714999999999999858e+01	2.302999999999999804e-06	1.068496831566763785e-06	2.140014838057572495e-06	-8.734096349478201068e-07	3.684505125145568436e-07	-1.241856834236068010e-07
2.721999999999999886e+01	2.195999999999999812e-06	1.020628258868036646e-06	2.040194401739731115e-06	-8.314916573151888130e-07	3.519478273087458688e-07	-1.189600601006805931e-07
2.728999999999999915e+01	2.093000000000000120e-06	9.744490130569584794e-07	1.941916835947897810e-06	-7.928181493850419445e-07	3.358608326551141196e-07	-1.139161004672375925e-07
2.735999999999999943e+01	1.994999999999999957e-06	9.303199957867990747e-07	1.845396677352252902e-06	-7.571525816085359640e-07	3.202038729629687674e-07	-1.090498419606512264e-07
2.742999999999999972e+01	1.901999999999999958e-06	8.884890635281225805e-07	1.750846809423116783e-06	-7.242602228013049335e-07	3.049911805686190663e-07	-1.043573515203558070e-07
2.750000000000000000e+01	1.813000000000000048e-06	8.483795588320616022e-07	1.658478478265798035e-06	-6.939081229951519722e-07	2.902368768137087458e-07	-9.983472530853717930e-08
2.757000000000000028e+01	1.728000000000000015e-06	8.099014150566228991e-07	1.568501308267525380e-06	-6.658650964930867485e-07	2.759549731107431188e-07	-9.547808843413232893e-08
2.764000000000000057e+01	1.647000000000000071e-06	7.732685404765411459e-07	1.481123317558851883e-06	-6.399017051246992873e-07	2.621593719959443116e-07	-9.128359468007636913e-08
2.771000000000000085e+01	1.568999999999999928e-06	7.378250651860168280e-07	1.396550933292212488e-06	-6.157902416990424852e-07	2.488638681696231869e-07	-8.724742623375305910e-08
2.778000000000000114e+01	1.495000000000000086e-06	7.042348265245645232e-07	1.314989006740357451e-06	-5.933047136522574521e-07	2.360821495242647632e-07	-8.336579342060905657e-08
2.785000000000000142e+01	1.424999999999999909e-06	6.723301619740110616e-07	1.236640828217133535e-06	-5.722208268871567424e-07	2.238277981604887811e-07	-7.963493444088378260e-08
2.792000000000000171e+01	1.357000000000000094e-06	6.413438884966578409e-07	1.161708141823094126e-06	-5.523159698020500986e-07	2.121142913910517781e-07	-7.605111510940909261e-08
2.798999999999999844e+01	1.292999999999999945e-06	6.120667450211864105e-07	1.090391160018445715e-06	-5.333691975061555653e-07	2.009550027330661953e-07	-7.261062859843759303e-08
2.805999999999999872e+01	1.232000000000000020e-06	5.841158905840974948e-07	1.022888578025818887e-06	-5.151612162189905010e-07	1.903632028886110288e-07	-6.930979518345991235e-08
2.812999999999999901e+01	1.173999999999999898e-06	5.574980801835404783e-07	9.593975880651569641e-07	-4.974743678511388132e-07	1.803520607138823906e-07	-6.614496199196463071e-08
2.819999999999999929e+01	1.117999999999999926e-06	5.317444476659064992e-07	9.001138934230408297e-07	-4.800926147638471773e-07	1.709346441770398592e-07	-6.311250275509801360e-08
2.826999999999999957e+01	1.064999999999999968e-06	5.073973558740724007e-07	8.452317223589639391e-07	-4.628015247050114204e-07	1.621239213049380096e-07	-6.020881756219302994e-08
2.833999999999999986e+01	1.013999999999999948e-06	4.838605174500189325e-07	7.949438418506494670e-07	-4.453882559190528396e-07	1.539327611188702605e-07	-5.743033261811955896e-08
2.841000000000000014e+01	9.659999999999999415e-07	4.616809140387763964e-07	7.494407925125878449e-07	-4.276419863327323170e-07	1.463738543727766432e-07	-5.477349986193418952e-08
2.848000000000000043e+01	9.199999999999999795e-07	4.403866195303091756e-07	7.087525730925001337e-07	-4.094441594543728693e-07	1.394434098634613247e-07	-5.223476796245860944e-08
2.855999999999999872e+01	8.759999999999999561e-07	4.199821372567171597e-07	6.677319395704060722e-07	-3.882014295290395115e-07	1.322408976076622268e-07	-4.947336932472772661e-08
2.862999999999999901e+01	8.341999999999999921e-07	4.005198444344210226e-07	6.362227941396680429e-07	-3.693467554717762716e-07	1.265169876716531077e-07	-4.717564595101442172e-08
2.869999999999999929e+01	7.942999999999999591e-07	3.819590436429455828e-07	6.084243505007362272e-07	-3.503558749892527804e-07	1.212865371806599324e-07	-4.498481034614640085e-08
2.876999999999999957e+01	7.561999999999999554e-07	3.642052746047488731e-07	5.839757131034963407e-07	-3.313360821392724687e-07	1.165057053806770806e-07	-4.289734495949886589e-08
2.883999999999999986e+01	7.199999999999999886e-07	3.473108279337112978e-07	5.625186025825249345e-07	-3.123938888906899538e-07	1.121309691359624399e-07	-4.090975742530651135e-08
2.891000000000000014e+01	6.854000000000000361e-07	3.311350437837502198e-07	5.436973320090962219e-07	-2.936350322358057724e-07	1.081191200464872613e-07	-3.901858033501074078e-08
2.898000000000000043e+01	6.524999999999999996e-07	3.156922404415414035e-07	5.271587834111043665e-07	-2.751644812224745661e-07	1.044272615979048673e-07	-3.722037101217173862e-08
2.905000000000000071e+01	6.210999999999999699e-07	3.009664772661527402e-07	5.125523845572091226e-07	-2.570864439069598886e-07	1.010128063435843206e-07	-3.551171128990461424e-08
2.912999999999999901e+01	5.911000000000000454e-07	2.868389009311687561e-07	4.977788922348943118e-07	-2.370391351518279518e-07	9.739602484578954437e-08	-3.366425733629358883e-08
2.919999999999999929e+01	5.626000000000000218e-07	2.734311706853130657e-07	4.861440171049214393e-07	-2.201496055718991155e-07	9.443401889353370234e-08	-3.213609212209534605e-08
2.926999999999999957e+01	5.353999999999999900e-07	2.605825406666378759e-07	4.753558119149640774e-07	-2.039752227782349027e-07	9.161755105831393630e-08	-3.068689081910314104e-08
2.933999999999999986e+01	5.095999999999999575e-07	2.484080017282577922e-07	4.650740093807913432e-07	-1.886171145305129252e-07	8.890528497985864430e-08	-2.931333448288519795e-08
2.941000000000000014e+01	4.849000000000000076e-07	2.367037665456569021e-07	4.549607726050856490e-07	-1.741756821428615251e-07	8.625617936379276524e-08	-2.801212757262854781e-08
2.948000000000000043e+01	4.613999999999999891e-07	2.255785559480262323e-07	4.446806734085388019e-07	-1.607506069730550995e-07	8.362948535142751090e-08	-2.677999774337840996e-08
2.955999999999999872e+01	4.390000000000000003e-07	2.149313394117603640e-07	4.323005513812456783e-07	-1.467791063175185400e-07	8.060310450915541278e-08	-2.545226632523234294e-08
2.962999999999999901e+01	4.176999999999999882e-07	2.047923989584782496e-07	4.205444598959205732e-07	-1.358642915548715654e-07	7.788856417378302025e-08	-2.435724633043006404e-08
2.969999999999999929e+01	3.973999999999999983e-07	1.951378669280516755e-07	4.075827466420407130e-07	-1.262745024103848201e-07	7.507024255860881963e-08	-2.332116763409459285e-08
2.976999999999999957e+01	3.780000000000000231e-07	1.858736467736080553e-07	3.931095644878570013e-07	-1.180984042214001315e-07	7.211098427380264367e-08	-2.234085291528457960e-08
2.985000000000000142e+01	3.596000000000000172e-07	1.770749672352227188e-07	3.747135950008837361e-07	-1.104409230672726683e-07	6.855587472175121714e-08	-2.128475040355960453e-08
2.992000000000000171e+01	3.420000000000000184e-07	1.686452838008819137e-07	3.572266107038080548e-07	-1.050811702634965521e-07	6.532198704986067388e-08	-2.041340202685369197e-08
2.998999999999999844e+01	3.252999999999999814e-07	1.606356400078846071e-07	3.386626248907255858e-07	-1.008451690217891070e-07	6.199998384563041010e-08	-1.958805110095249634e-08
3.005999999999999872e+01	3.094000000000000044e-07	1.529984564205469525e-07	3.192308872849234294e-07	-9.761216548243766418e-08	5.861530004408966842e-08	-1.880563868528506778e-08
3.014000000000000057e+01	2.942999999999999817e-07	1.457353958076441462e-07	2.962271244835133486e-07	-9.499167563491212094e-08	5.470273073028525480e-08	-1.796013494959629535e-08
3.021000000000000085e+01	2.798000000000000041e-07	1.387489437087101101e-07	2.756337786274201015e-07	-9.350522233240603687e-08	5.126855752843153133e-08	-1.725953131339996347e-08
3.028000000000000114e+01	2.660999999999999807e-07	1.321396629936322305e-07	2.548208989889030016e-07	-9.264767978838692420e-08	4.785049545854056201e-08	-1.659238934434765797e-08
3.035000000000000142e+01	2.530000000000000023e-07	1.258097620738152386e-07	2.339917826882396526e-07	-9.230172095316370559e-08	4.447325518990290989e-08	-1.595573661955408264e-08
3.042999999999999972e+01	2.406000000000000236e-07	1.198102844865581812e-07	2.104261198057433627e-07	-9.238333582672728950e-08	4.069500965731120000e-08	-1.526168137903756804e-08
3.050000000000000000e+01	2.287000000000000031e-07	1.140429536690395604e-07	1.902402652996760976e-07	-9.274229888426039594e-08	3.748766110741811677e-08	-1.468044829977441666e-08
3.057000000000000028e+01	2.175000000000000087e-07	1.086086789013083567e-07	1.706680173620059854e-07	-9.324933690470702820e-08	3.439769040328654933e-08	-1.412049469806087250e-08
3.064999999999999858e+01	2.066999999999999914e-07	1.033589021855993790e-07	1.493044497721097189e-07	-9.386389480618499372e-08	3.104081827186575414e-08	-1.350289918423498921e-08
3.071999999999999886e+01	1.964999999999999927e-07	9.838325715120433527e-08	1.317105699136374828e-07	-9.430528837098205646e-08	2.828301670325789674e-08	-1.297884162095646605e-08
3.078999999999999915e+01	1.868000000000000051e-07	9.365609789916582288e-08	1.153466329074531662e-07	-9.453902418669452339e-08	2.571750563352354603e-08	-1.246705010352796782e-08
3.087000000000000099e+01	1.774999999999999946e-07	8.911632345049550113e-08	9.839898993523911331e-08	-9.440876252069724404e-08	2.305108701055317722e-08	-1.189353881567196643e-08
3.094000000000000128e+01	1.686999999999999952e-07	8.480530095198079301e-08	8.531997186499770844e-08	-9.382272725759401667e-08	2.097654816756431067e-08	-1.139853481835007442e-08
3.101999999999999957e+01	1.602999999999999994e-07	8.069368946294149438e-08	7.262822323091548357e-08	-9.246599720086539772e-08	1.893221839726101692e-08	-1.083687115680023443e-08
3.108999999999999986e+01	1.523999999999999882e-07	7.681368203438760539e-08	6.370897137485883036e-08	-9.055521533543119301e-08	1.745498200586613728e-08	-1.034585848633834127e-08
3.116000000000000014e+01	1.447999999999999996e-07	7.308339885114265301e-08	5.696260563785440396e-08	-8.788772077813322532e-08	1.628399658005102182e-08	-9.853183197587603299e-09
3.123999999999999844e+01	1.375999999999999881e-07	6.953680542954308983e-08	5.173819019301332240e-08	-8.398273600772503336e-08	1.529529131807788425e-08	-9.289767647082435070e-09
3.130999999999999872e+01	1.306999999999999991e-07	6.614040968047320576e-08	4.912125532489746534e-08	-7.991194178950338819e-08	1.470491753957257047e-08	-8.798780296459194845e-09
3.139000000000000057e+01	1.241999999999999872e-07	6.292997845310929808e-08	4.810244442052862326e-08	-7.462546475146728601e-08	1.430727422052889240e-08	-8.242684653720404605e-09
3.146000000000000085e+01	1.179999999999999978e-07	5.987029915453349040e-08	4.871902224021726148e-08	-6.953900045006755335e-08	1.417108966762748315e-08	-7.762786111737275402e-09
3.153000000000000114e+01	1.121000000000000046e-07	5.694797725850058939e-08	5.054155534527730154e-08	-6.410965894485670277e-08	1.420410152571251090e-08	-7.291241691388277924e-09
3.160999999999999943e+01	1.064999999999999941e-07	5.417075503212042288e-08	5.385609155155396917e-08	-5.759086378367031875e-08	1.441443140643678148e-08	-6.765134194089823764e-09
3.167999999999999972e+01	1.010999999999999987e-07	5.149411299613578013e-08	5.762105736540456587e-08	-5.170444141219003103e-08	1.471944911279160888e-08	-6.318224502985611963e-09
3.176000000000000156e+01	9.605000000000000312e-08	4.898295398105762469e-08	6.265953649949292447e-08	-4.487785161164189769e-08	1.517065543139595116e-08	-5.825474341668027948e-09
3.182999999999999829e+01	9.123000000000000363e-08	4.658282057744516037e-08	6.750197020408591982e-08	-3.890856977228369202e-08	1.562562445924184479e-08	-5.412273596323832626e-09
3.191000000000000014e+01	8.664000000000000025e-08	4.429415099415271114e-08	7.328284348175730242e-08	-3.219884235612275239e-08	1.617920163426016353e-08	-4.963177621614650315e-09
3.198000000000000043e+01	8.226999999999999487e-08	4.211226465254797369e-08	7.834994680847141445e-08	-2.651565228549921020e-08	1.666378430413819130e-08	-4.592631651471103702e-09
3.206000000000000227e+01	7.812000000000000072e-08	4.003758070892636533e-08	8.390544753539802762e-08	-2.034147433657228924e-08	1.718317157361294261e-08	-4.197341281523023368e-09
3.213000000000000256e+01	7.418000000000000647e-08	3.806966961468760093e-08	8.835637547124974247e-08	-1.530814953903190042e-08	1.757871695484587852e-08	-3.878269784117583019e-09
3.221000000000000085e+01	7.043000000000000267e-08	3.618987371853256100e-08	9.273227794365132054e-08	-1.008234267792880519e-08	1.792926435406318264e-08	-3.546793553742619840e-09
3.228000000000000114e+01	6.687000000000000255e-08	3.440306527938292993e-08	9.573793007123219283e-08	-6.057569346663957015e-09	1.811877882009871602e-08	-3.287892300840081958e-09
3.235999999999999943e+01	6.347999999999999668e-08	3.269930405765406995e-08	9.799331370266202452e-08	-2.187191945188009108e-09	1.816771389680213704e-08	-3.030098355333432289e-09
3.242999999999999972e+01	6.025999999999999829e-08	3.107891394684700399e-08	9.873613005299898378e-08	4.753425726909821146e-10	1.803583231739077885e-08	-2.839941351295412437e-09
3.250999999999999801e+01	5.720000000000000265e-08	2.953705501965511438e-08	9.794623752892168553e-08	2.590343875310226195e-09	1.765267555188965866e-08	-2.665509189792446882e-09
3.257999999999999829e+01	5.430000000000000315e-08	2.807089710505882717e-08	9.575868994930526786e-08	3.606900744111153418e-09	1.710574738784879290e-08	-2.550274541982003416e-09
3.265999999999999659e+01	5.153999999999999697e-08	2.667682137157086501e-08	9.171912626966067727e-08	3.903918113285574582e-09	1.626444260386981698e-08	-2.457136166653235674e-09
3.274000000000000199e+01	4.890999999999999923e-08	2.534660981545957877e-08	8.624251092927990868e-08	3.383631420269019346e-09	1.522318592119777847e-08	-2.400303061485310796e-09
3.281000000000000227e+01	4.642000000000000141e-08	2.408569876685967185e-08	8.043872996585395434e-08	2.343568500605063533e-09	1.417308147715663489e-08	-2.376425905118531352e-09
3.289000000000000057e+01	4.405000000000000071e-08	2.288396496615115431e-08	7.283917231382308300e-08	5.837445803648119044e-10	1.284248995698736334e-08	-2.374223052041167255e-09
3.296000000000000085e+01	4.179999999999999710e-08	2.173922371991542259e-08	6.550134312598373543e-08	-1.375106143677789750e-09	1.158765892432403312e-08	-2.390538147796491069e-09
3.303999999999999915e+01	3.965999999999999912e-08	2.065144616063901824e-08	5.651575907008316252e-08	-3.996797190259644741e-09	1.007807041987323781e-08	-2.425633539453659695e-09
3.311999999999999744e+01	3.763000000000000013e-08	1.961829863853387459e-08	4.708882421862604196e-08	-6.925494676635970600e-09	8.517615545670041634e-09	-2.473615661638924057e-09
3.318999999999999773e+01	3.570000000000000204e-08	1.863270976750295791e-08	3.863962042550056083e-08	-9.657222743434114013e-09	7.134658824856293796e-09	-2.522374838036064672e-09
3.327000000000000313e+01	3.386999999999999822e-08	1.769909800915636991e-08	2.893726810449208446e-08	-1.287859469326234315e-08	5.561496736279139598e-09	-2.581533926274182282e-09
3.334000000000000341e+01	3.212999999999999720e-08	1.681024937188059700e-08	2.055963225130008593e-08	-1.570622422694786070e-08	4.214219872700797631e-09	-2.632721615179846272e-09
3.342000000000000171e+01	3.047999999999999897e-08	1.596457556508509485e-08	1.129381704878207630e-08	-1.885538740652801361e-08	2.734949885433693437e-09	-2.686312562828244904e-09
3.350000000000000000e+01	2.890999999999999881e-08	1.516061358318773121e-08	2.548624017217643131e-09	-2.181853710188289274e-08	1.348847520909801134e-09	-2.730164725450026647e-09
3.357000000000000028e+01	2.742000000000000002e-08	1.439507772580655526e-08	-4.520376957097683130e-09	-2.417876704819870537e-08	2.357874077918027989e-10	-2.756878095322128935e-09
3.364999999999999858e+01	2.600000000000000121e-08	1.366611181182611915e-08	-1.175588459534059331e-08	-2.651970524438657841e-08	-8.957436774870185834e-10	-2.769921630939782546e-09
3.372999999999999687e+01	2.466000000000000046e-08	1.297601889147022032e-08	-1.790430790986376146e-08	-2.838430916314676499e-08	-1.849292778987138751e-09	-2.759903126943156980e-09
3.379999999999999716e+01	2.338000000000000157e-08	1.231733498045877418e-08	-2.223964083565649772e-08	-2.954678754148336239e-08	-2.514770997870288166e-09	-2.728625235000585113e-09
3.388000000000000256e+01	2.216999999999999934e-08	1.169266796995771263e-08	-2.582713867364898348e-08	-3.025040017987086559e-08	-3.056350884376363525e-09	-2.663072734951214821e-09
3.396000000000000085e+01	2.103000000000000038e-08	1.110356284928738570e-08	-2.779112615361269496e-08	-3.020253174662798631e-08	-3.339745266368929394e-09	-2.561871532837855218e-09
3.403000000000000114e+01	1.993000000000000045e-08	1.053543459594752565e-08	-2.820406033341656811e-08	-2.955557497912210058e-08	-3.380925790739267329e-09	-2.444981728805454024e-09
3.410999999999999943e+01	1.890000000000000049e-08	1.000186595237108869e-08	-2.733938942242352559e-08	-2.820054322385295288e-08	-3.216925378272916851e-09	-2.283194349428601823e-09
3.418999999999999773e+01	1.792000000000000098e-08	9.493596797590539702e-09	-2.521603051553834336e-08	-2.627033720552405898e-08	-2.854918460182875640e-09	-2.095823032877522255e-09
3.427000000000000313e+01	1.698000000000000051e-08	9.006390535330564909e-09	-2.200708044710426877e-08	-2.384944768276284920e-08	-2.323021328884953129e-09	-1.887526488304730013e-09
3.434000000000000341e+01	1.609999999999999858e-08	8.548923585436550389e-09	-1.844388330057698208e-08	-2.139462782825192813e-08	-1.740202129379495245e-09	-1.691739391772091736e-09
3.442000000000000171e+01	1.525999999999999900e-08	8.111703154782477670e-09	-1.366180793248806134e-08	-1.827938903977532653e-08	-9.648620512689797915e-10	-1.456651782618272103e-09
3.450000000000000000e+01	1.446000000000000011e-08	7.694798525400649362e-09	-8.285111413221241501e-09	-1.491311454418504128e-08	-9.938036537001504643e-11	-1.213852670642614288e-09
3.457999999999999829e+01	1.371000000000000001e-08	7.303606190257179506e-09	-2.482274034276227133e-09	-1.137804109568655675e-08	8.288766060572890335e-10	-9.678763865721861014e-10
3.464999999999999858e+01	1.298999999999999919e-08	6.928296761019117319e-09	2.813217839437562497e-09	-8.210599202419974280e-09	1.671227563000479504e-09	-7.535815157675635596e-10
3.472999999999999687e+01	1.231000000000000071e-08	6.572721741332226821e-09	8.965014894484731237e-09	-4.578702810995755290e-09	2.644085759691905258e-09	-5.137602884729705553e-10
3.481000000000000227e+01	1.166999999999999961e-08	6.237741960447867486e-09	1.506503340197404366e-08	-1.011283380858438743e-09	3.602090741445128686e-09	-2.836240083632513372e-10
3.489000000000000057e+01	1.104999999999999969e-08	5.912724935808643485e-09	2.094925655493139214e-08	2.411601601431548463e-09	4.518601290290684757e-09	-6.758675286037223802e-11
3.496999999999999886e+01	1.047000000000000045e-08	5.608418620025791088e-09	2.645479533982173887e-08	5.610445286126543257e-09	5.367159400961596343e-09	1.299677849154216603e-10
3.504999999999999716e+01	9.921999999999999445e-09	5.320602351691424640e-09	3.141987886636378124e-08	8.506286738452222603e-09	6.121488709876316610e-09	3.046860355239484288e-10
3.511999999999999744e+01	9.399000000000000320e-09	5.045573814469339355e-09	3.519465576234978713e-08	1.072992998960414294e-08	6.683710257434015214e-09	4.354318788761877300e-10
3.520000000000000284e+01	8.903999999999999858e-09	4.784988502521409435e-09	3.871421474335019901e-08	1.284669865020959256e-08	7.191163344824113818e-09	5.557016428488290752e-10
3.528000000000000114e+01	8.433999999999999620e-09	4.537280988327753409e-09	4.123436928236420901e-08	1.443645123218719501e-08	7.529840886947247927e-09	6.407840834601137819e-10
3.535999999999999943e+01	7.988999999999999606e-09	4.302033328028506442e-09	4.259759176564710405e-08	1.542229854341258086e-08	7.674155849550277430e-09	6.864399497395575768e-10
3.543999999999999773e+01	7.566999999999999202e-09	4.079157417972589303e-09	4.269575989189670234e-08	1.575203413345797709e-08	7.606773615572034541e-09	6.899430793936458681e-10
3.552000000000000313e+01	7.166000000000000276e-09	3.867126859518318394e-09	4.161613738812056244e-08	1.547110269906332186e-08	7.343010763812922879e-09	6.545631795249900467e-10
3.559000000000000341e+01	6.786000000000000348e-09	3.665978025732653288e-09	3.981199130040044636e-08	1.477909994020213411e-08	6.969526311013935583e-09	5.954462559313825310e-10
3.567000000000000171e+01	6.427000000000000243e-09	3.475747289682551905e-09	3.688897921420743612e-08	1.354047576794022839e-08	6.400504069400068348e-09	4.999445483157311655e-10
3.575000000000000000e+01	6.085000000000000390e-09	3.294305499045297278e-09	3.317579267757253675e-08	1.189011607024711230e-08	5.701962101292759915e-09	3.791369791319453790e-10
3.582999999999999829e+01	5.761999999999999748e-09	3.122433346854887437e-09	2.880551063012445826e-08	9.896319364754041535e-09	4.896855478813110499e-09	2.376849338095551236e-10
3.590999999999999659e+01	5.454999999999999878e-09	2.959219197036272452e-09	2.391032406205188447e-08	7.626928480608639596e-09	4.007986084400851745e-09	8.021868649902734844e-11
3.599000000000000199e+01	5.165000000000000259e-09	2.804882500426770920e-09	1.862154341989157247e-08	5.149334359000532582e-09	3.058003888537193690e-09	-8.866234042523129742e-11
3.607000000000000028e+01	4.890000000000000278e-09	2.658083111581539951e-09	1.306960593557316099e-08	2.530479814304272279e-09	2.069408214226669881e-09	-2.643893195511129399e-10
3.614999999999999858e+01	4.628999999999999628e-09	2.518882518304247845e-09	7.384082879691437241e-09	-1.631367436628792061e-10	1.064548988405629902e-09	-4.424237642703045656e-10
3.622999999999999687e+01	4.380999999999999657e-09	2.386462037913184653e-09	1.693686739927943186e-09	-2.865457625794534498e-09	6.562798043631438671e-11	-6.182572772426813931e-10
3.631000000000000227e+01	4.146999999999999845e-09	2.261150067241464631e-09	-3.873721674420143759e-09	-5.510862217769540666e-09	-9.052999721480946179e-10	-7.874113014501168633e-10
3.639000000000000057e+01	3.925000000000000405e-09	2.142370757130598953e-09	-9.191126200914914605e-09	-8.034163371589945998e-09	-1.826325750494158866e-09	-9.454368738084767586e-10
3.646999999999999886e+01	3.715000000000000096e-09	2.029891955037344755e-09	-1.413234836454862777e-08	-1.037060383411695364e-08	-2.675684753717949660e-09	-1.087914381305983657e-09
3.654999999999999716e+01	3.515999999999999853e-09	1.922984467571717189e-09	-1.857204048950716808e-08	-1.245585271214183368e-08	-3.431755710477986176e-09	-1.210453319636375328e-09
3.663000000000000256e+01	3.327000000000000195e-09	1.821536692926681265e-09	-2.238567888126276230e-08	-1.422600197354819845e-08	-4.073059502682449368e-09	-1.308692054296542353e-09
3.671000000000000085e+01	3.147999999999999883e-09	1.725169716120567743e-09	-2.544955707813461773e-08	-1.561756298412356941e-08	-4.578258001182005579e-09	-1.378297584118444238e-09
3.678999999999999915e+01	2.979000000000000156e-09	1.634274114610483763e-09	-2.764077917145894186e-08	-1.656746307957994389e-08	-4.926152913300140793e-09	-1.414965307205242625e-09
3.686999999999999744e+01	2.817999999999999988e-09	1.547414076011981231e-09	-2.883846730803335803e-08	-1.701366640492682890e-08	-5.095900124135347888e-09	-1.414464384954977889e-09
3.695000000000000284e+01	2.666000000000000099e-09	1.465333458411884415e-09	-2.900488643008368621e-08	-1.693688391194063911e-08	-5.081407817101287757e-09	-1.375684374237688440e-09
3.703000000000000114e+01	2.522000000000000183e-09	1.387641742088113308e-09	-2.823584637972656372e-08	-1.638648742482263650e-08	-4.900281914551789195e-09	-1.302528079877006698e-09
3.710999999999999943e+01	2.385999999999999826e-09	1.314052330367041818e-09	-2.663869946017239469e-08	-1.541778253443499749e-08	-4.572173012502157566e-09	-1.199329805113949189e-09
3.718999999999999773e+01	2.256999999999999961e-09	1.244310669514984823e-09	-2.432010733588523722e-08	-1.408571900044486200e-08	-4.116605271058226361e-09	-1.070395957108884789e-09
3.727000000000000313e+01	2.135000000000000175e-09	1.178160011867233712e-09	-2.138604659200125813e-08	-1.244489361572902539e-08	-3.552977432227952452e-09	-9.200052715280222411e-10
3.735000000000000142e+01	2.019000000000000162e-09	1.115196674115570642e-09	-1.794181423812273590e-08	-1.054955304211791586e-08	-2.900563827548967956e-09	-7.524090348824617012e-10
3.742999999999999972e+01	1.909999999999999815e-09	1.056093153853547640e-09	-1.409203315717629428e-08	-8.453596617834915219e-09	-2.178515375658467009e-09	-5.718313046479704411e-10
3.750999999999999801e+01	1.805999999999999967e-09	9.995270302895865907e-10	-9.940657499977045229e-09	-6.210579136960759931e-09	-1.405860569922722304e-09	-3.824691271911644303e-10
3.759000000000000341e+01	1.708000000000000099e-09	9.461766322549578515e-10	-5.590978026163515819e-09	-3.873713601266160572e-09	-6.015064562480631892e-10	-1.884927535291104404e-10
3.767000000000000171e+01	1.614999999999999903e-09	8.954968256254922455e-10	-1.145627392135937153e-09	-1.495873944738252573e-09	2.157603988109352218e-10	5.954147052174791058e-12
3.775000000000000000e+01	1.527000000000000000e-09	8.475835660159299338e-10	3.293414613365145851e-09	8.704022688707952657e-10	1.027272949529383055e-09	1.967542754945629501e-10
3.784000000000000341e+01	1.443999999999999977e-09	8.022635328754595007e-10	8.153650777853551949e-09	3.453654051685898736e-09	1.910255936879073281e-09	4.019524523763447792e-10
3.792000000000000171e+01	1.364999999999999939e-09	7.590816587219058447e-10	1.224363254643881854e-08	5.622436905497294408e-09	2.648100290448585253e-09	5.714516396813617481e-10
3.800000000000000000e+01	1.290000000000000095e-09	7.180441789381765192e-10	1.601277000307152211e-08	7.617615186113289111e-09	3.322615775744102466e-09	7.246051659070776905e-10
3.807999999999999829e+01	1.219999999999999923e-09	6.797144719169463822e-10	1.936172220264153086e-08	9.388010913047623975e-09	3.915618441117986139e-09	8.574023182230462155e-10
3.815999999999999659e+01	1.153000000000000051e-09	6.429850066368292867e-10	2.219177503426438080e-08	1.088276906274187418e-08	4.409039089592462367e-09	9.658577023489688804e-10
3.824000000000000199e+01	1.089999999999999958e-09	6.084186418752579411e-10	2.440483629311822946e-08	1.205135502940993570e-08	4.784922376619981105e-09	1.046011043471171076e-09
3.832000000000000028e+01	1.029999999999999959e-09	5.755223782373714285e-10	2.590343080038892254e-08	1.284355211066984431e-08	5.025425916651298367e-09	1.093926989102660200e-09
3.840999999999999659e+01	9.734999999999999987e-10	5.444583068112448140e-10	2.662228929999431528e-08	1.322667335027333275e-08	5.113512554019420772e-09	1.104756908982057792e-09
3.849000000000000199e+01	9.200000000000000283e-10	5.150149153257603084e-10	2.640473574623861604e-08	1.311777201126248972e-08	5.030669750538180542e-09	1.076543239461637197e-09
3.857000000000000028e+01	8.694000000000000170e-10	4.871408484744735999e-10	2.546607123225571019e-08	1.263069487435952134e-08	4.812573636138719805e-09	1.016696515724880395e-09
3.864999999999999858e+01	8.215000000000000066e-10	4.607284592996942477e-10	2.389035579677833180e-08	1.180974367164223249e-08	4.475428538367111383e-09	9.291417983007558658e-10
3.872999999999999687e+01	7.761999999999999666e-10	4.357258209182113686e-10	2.176113008998675590e-08	1.069894639848997832e-08	4.035338649700605936e-09	8.177798890737214635e-10
3.882000000000000028e+01	7.333999999999999696e-10	4.120807986007171680e-10	1.880748969740521038e-08	9.157314148089395353e-09	3.437110378921059080e-09	6.688667607418125006e-10
3.889999999999999858e+01	6.928999999999999544e-10	3.896848100820850256e-10	1.577708793258624040e-08	7.575543304411658091e-09	2.831281119958056766e-09	5.197567937304152413e-10
3.897999999999999687e+01	6.545999999999999936e-10	3.684473557076196776e-10	1.245093679088141222e-08	5.839772738712767372e-09	2.172195750008161683e-09	3.588753407764471738e-10
3.906000000000000227e+01	6.183000000000000259e-10	3.483368601910989156e-10	8.910476463388456430e-09	3.992923428037672483e-09	1.475553505674159579e-09	1.900250995646164352e-10
3.914000000000000057e+01	5.840999999999999785e-10	3.293728264246161443e-10	5.236647927153361927e-09	2.077653245507595698e-09	7.569573781712924202e-10	1.698545149310138048e-11
3.922999999999999687e+01	5.516999999999999663e-10	3.113892026972496038e-10	1.044319163506096791e-09	-1.060311641433692906e-10	-5.840007573283833526e-11	-1.780157340607199707e-10
3.931000000000000227e+01	5.210999999999999893e-10	2.943887949313076776e-10	-2.646424296032097912e-09	-2.026247654700306369e-09	-7.722764985208098472e-10	-3.475145512138273458e-10
3.939000000000000057e+01	4.920999999999999860e-10	2.782613176783696134e-10	-6.220771130105597136e-09	-3.883252882649248378e-09	-1.459959715630906850e-09	-5.095405332807587448e-10
3.947999999999999687e+01	4.647000000000000083e-10	2.630092650915984531e-10	-1.000453288699644375e-08	-5.845047436909271038e-09	-2.183355045507488074e-09	-6.782999191093447319e-10
3.956000000000000227e+01	4.389000000000000043e-10	2.486097914208422734e-10	-1.307008963508516613e-08	-7.429939723550417678e-09	-2.764978688684474552e-09	-8.122384495707067053e-10
3.964000000000000057e+01	4.143999999999999855e-10	2.349473804242416655e-10	-1.577420861613942847e-08	-8.822478169990818538e-09	-3.273172734929006048e-09	-9.272625270960298047e-10
3.971999999999999886e+01	3.912999999999999826e-10	2.220539768921908754e-10	-1.803945608310441751e-08	-9.981853340169221516e-09	-3.693010364439614626e-09	-1.019756578459438631e-09
3.981000000000000227e+01	3.693999999999999858e-10	2.098181637697416674e-10	-1.996745855358500324e-08	-1.095695205017666978e-08	-4.041244544871843126e-09	-1.092408257899958470e-09
3.989000000000000057e+01	3.487999999999999742e-10	1.982785253753840043e-10	-2.104513529486219523e-08	-1.148648065254645858e-08	-4.224174788699499134e-09	-1.125120909795205237e-09
3.996999999999999886e+01	3.292999999999999899e-10	1.873646827113037123e-10	-2.145762504755416893e-08	-1.166361402201586079e-08	-4.275178676076129414e-09	-1.124769158521338157e-09
4.006000000000000227e+01	3.108000000000000021e-10	1.770000733583034601e-10	-2.116253844096930025e-08	-1.146105093199387094e-08	-4.182379444225590300e-09	-1.086867550802733740e-09
4.014000000000000057e+01	2.933999999999999898e-10	1.672263184972891787e-10	-2.029888332826469487e-08	-1.096302151716936334e-08	-3.981254148600459371e-09	-1.023673060786642172e-09
4.022999999999999687e+01	2.768999999999999951e-10	1.579658568930979478e-10	-1.873630721468624285e-08	-1.009071077719951050e-08	-3.638828968198588498e-09	-9.238541938081793994e-10
4.031000000000000227e+01	2.613999999999999969e-10	1.492592474021403123e-10	-1.689471717202175655e-08	-9.076772442292935134e-09	-3.245897789057744924e-09	-8.133868842620084828e-10
4.039000000000000057e+01	2.466999999999999856e-10	1.409795018327080695e-10	-1.469509431420851994e-08	-7.874616325253271034e-09	-2.783372516999792067e-09	-6.860078883221364038e-10
4.047999999999999687e+01	2.327999999999999871e-10	1.331571562405385857e-10	-1.187329810454613062e-08	-6.340329554307622475e-09	-2.196177230706054100e-09	-5.267071888907353175e-10
4.056000000000000227e+01	2.197000000000000013e-10	1.257783657661767247e-10	-9.127726373369371369e-09	-4.852958186953903840e-09	-1.629228910206504887e-09	-3.746091389776062691e-10
4.064000000000000057e+01	2.072999999999999976e-10	1.187751070009065401e-10	-6.225532960808481016e-09	-3.284928655218657392e-09	-1.033428224687645920e-09	-2.161149468642175625e-10
4.072999999999999687e+01	1.956000000000000018e-10	1.121730835787124118e-10	-2.852614375665246654e-09	-1.466811384814648771e-09	-3.446978373752090948e-10	-3.430173627891171316e-11
4.081000000000000227e+01	1.845999999999999881e-10	1.059500444202197124e-10	1.714652437771636414e-10	1.599712383907294851e-10	2.697459884109802508e-10	1.267715278035759554e-10
4.089999999999999858e+01	1.740999999999999985e-10	1.000140984565842846e-10	3.521305856076116849e-09	1.958634210701160293e-09	9.470445118272108500e-10	3.031223068003394377e-10
4.097999999999999687e+01	1.642999999999999910e-10	9.446024290109851913e-11	6.383342352505607756e-09	3.492543265282154186e-09	1.522698006900165419e-09	4.519509742187410700e-10
4.107000000000000028e+01	1.550000000000000076e-10	8.919397706170151453e-11	9.392674577664554103e-09	5.102234755696765926e-09	2.124354610912118900e-09	6.062666222257466290e-10
4.114999999999999858e+01	1.461999999999999966e-10	8.419758783213449423e-11	1.181226306238593164e-08	6.393525819194195324e-09	2.604497308900438389e-09	7.282110807653529604e-10
4.122999999999999687e+01	1.379000000000000098e-10	7.948921555785539449e-11	1.392760562707176432e-08	7.519358182533630780e-09	3.020267736540739588e-09	8.324902806325098520e-10
4.132000000000000028e+01	1.299999999999999905e-10	7.499549056665561351e-11	1.586779624157295750e-08	8.547611511420255796e-09	3.395711257061249672e-09	9.247262024664348304e-10
4.139999999999999858e+01	1.225999999999999954e-10	7.078314300264811387e-11	1.713461896659965642e-08	9.213971782272808029e-09	3.633830577943021176e-09	9.809207446095892276e-10
4.149000000000000199e+01	1.156999999999999985e-10	6.686622557138493051e-11	1.796682610069568586e-08	9.643399832078820975e-09	3.778387234525451865e-09	1.011052787122529980e-09
4.157000000000000028e+01	1.091000000000000032e-10	6.311489219732535262e-11	1.813877565627612035e-08	9.718831359908977759e-09	3.789131961052898937e-09	1.006367587912574494e-09
4.165999999999999659e+01	1.027999999999999966e-10	5.952966249571160736e-11	1.774179916417698134e-08	9.485446616060239652e-09	3.679063516151857228e-09	9.685444341333753364e-10
4.174000000000000199e+01	9.697000000000000222e-11	5.615361257012796127e-11	1.692180758205009713e-08	9.026415270791743949e-09	3.484835859790344350e-09	9.093213498273875018e-10
4.182999999999999829e+01	9.143000000000000118e-11	5.299828365245551868e-11	1.554089468903615890e-08	8.263385344173065664e-09	3.172072694119842086e-09	8.177683272542036989e-10
4.190999999999999659e+01	8.619999999999999701e-11	5.001643117016646484e-11	1.396292531634301272e-08	7.396846311546510577e-09	2.822323566051751349e-09	7.175229925433496017e-10
4.200000000000000000e+01	8.125999999999999908e-11	4.719697577159508457e-11	1.185968757385600846e-08	6.246129065735589892e-09	2.362160331980190626e-09	5.873529027817018358e-10
4.209000000000000341e+01	7.659999999999999915e-11	4.453460583426480961e-11	9.478874491051735238e-09	4.947050360616480902e-09	1.846119197010925557e-09	4.427944115749020774e-10
4.217000000000000171e+01	7.221000000000000190e-11	4.202398664168834686e-11	7.187765385995584145e-09	3.699341834449440757e-09	1.352806378044982206e-09	3.055806477340232330e-10
4.225999999999999801e+01	6.805999999999999555e-11	3.960881499561430171e-11	4.478646353072437183e-09	2.226381563038466248e-09	7.726455393242414155e-10	1.451667378570698515e-10
4.234000000000000341e+01	6.415000000000000595e-11	3.737035294643112388e-11	2.008818661657742247e-09	8.854877097853116244e-10	2.462442538341444526e-10	3.933177736390098217e-13
4.242999999999999972e+01	6.046000000000000370e-11	3.525566324795682380e-11	-7.748919273000058776e-10	-6.236816169752911924e-10	-3.444109539304140233e-10	-1.612195081219742570e-10
4.250999999999999801e+01	5.697999999999999995e-11	3.325928994014754433e-11	-3.199270483195536767e-09	-1.936121158255499588e-09	-8.565204145521195867e-10	-3.006029424796645435e-10
4.260000000000000142e+01	5.368999999999999761e-11	3.136991118422450033e-11	-5.806897971604869076e-09	-3.345476527197989741e-09	-1.404687202164449152e-09	-4.489338179031786011e-10
4.268999999999999773e+01	5.059999999999999846e-11	2.956449070444700393e-11	-8.220844681299737398e-09	-4.647476680724387973e-09	-1.909126772261357822e-09	-5.844297367060090130e-10
4.277000000000000313e+01	4.767000000000000185e-11	2.788007706758896417e-11	-1.014820548024185828e-08	-5.684420609758772347e-09	-2.309019944708403136e-09	-6.908736468326421364e-10
4.285999999999999943e+01	4.491999999999999843e-11	2.629765812928596220e-11	-1.200846093437537342e-08	-6.681706257809392023e-09	-2.691159664473466553e-09	-7.912741801590049039e-10
4.293999999999999773e+01	4.232000000000000223e-11	2.479996534298653464e-11	-1.333523972699290047e-08	-7.388965544210240914e-09	-2.959427877297790003e-09	-8.602595309863997077e-10
4.303000000000000114e+01	3.987000000000000036e-11	2.338725851631182739e-11	-1.439861735391539330e-08	-7.949577042905592889e-09	-3.167867801819941135e-09	-9.115164733865242291e-10
4.311999999999999744e+01	3.755999999999999748e-11	2.205392580464529962e-11	-1.494362032576568453e-08	-8.226648991676608008e-09	-3.263957148535004290e-09	-9.311841815538587732e-10
4.320000000000000284e+01	3.537999999999999828e-11	2.077390561683575137e-11	-1.497675983740499669e-08	-8.226282916420012798e-09	-3.251797972400275203e-09	-9.213087083023007543e-10
4.328999999999999915e+01	3.332000000000000100e-11	1.958358256684750127e-11	-1.455403122448447749e-08	-7.974654897335725147e-09	-3.138879171460223223e-09	-8.824427721165572213e-10
4.338000000000000256e+01	3.139000000000000095e-11	1.846736242390973755e-11	-1.370025779089998562e-08	-7.487852851545730104e-09	-2.933216293636538827e-09	-8.177181821437648099e-10
4.346000000000000085e+01	2.955999999999999925e-11	1.740780343639024690e-11	-1.262624160146872465e-08	-6.883431724181746540e-09	-2.682838906394891412e-09	-7.414228983049855401e-10
4.354999999999999716e+01	2.784000000000000093e-11	1.641097355561820378e-11	-1.111576539976947939e-08	-6.039049302424428666e-09	-2.336662969037225739e-09	-6.377776228340709018e-10
4.364000000000000057e+01	2.620999999999999919e-11	1.545012991712475153e-11	-9.340334364163131500e-09	-5.050859290310412771e-09	-1.934305661341005579e-09	-5.187388092556996616e-10
4.371999999999999886e+01	2.467999999999999904e-11	1.456248274575916408e-11	-7.585671259621840481e-09	-4.077006453458655008e-09	-1.539600826130644013e-09	-4.028974829990496733e-10
4.381000000000000227e+01	2.323999999999999872e-11	1.372622552185414046e-11	-5.464471162134035454e-09	-2.902281274652285555e-09	-1.065178708566074425e-09	-2.645294826336256368e-10
4.389999999999999858e+01	2.187999999999999966e-11	1.293560206322586867e-11	-3.241464930516523351e-09	-1.673496882423506038e-09	-5.704903815318323039e-10	-1.210476986769023814e-10
4.399000000000000199e+01	2.059999999999999866e-11	1.219075093393894674e-11	-9.724537070121463595e-10	-4.213495679866741789e-10	-6.781976058667414834e-11	2.403193070110870613e-11
4.407000000000000028e+01	1.939999999999999892e-11	1.148061010283570797e-11	1.038225087478538724e-09	6.866161885012699516e-10	3.758284604708015286e-10	1.515076135567158302e-10
4.415999999999999659e+01	1.826000000000000015e-11	1.081651872920303445e-11	3.243094598337789693e-09	1.899806143510169103e-09	8.603272194467401321e-10	2.900886259789014645e-10
4.425000000000000000e+01	1.719000000000000087e-11	1.019261670780864714e-11	5.334677676055850258e-09	3.048732605371646459e-09	1.317742317836277948e-09	4.202308160102293922e-10
4.434000000000000341e+01	1.617999999999999932e-11	9.603090121441812014e-12	7.258488567581004871e-09	4.103422903834738571e-09	1.736079432202896339e-09	5.385011416547065347e-10
4.442000000000000171e+01	1.522999999999999872e-11	9.048042893150981630e-12	8.783910850432256442e-09	4.937726799041249571e-09	2.065489515599196896e-09	6.309049449051856294e-10
4.450999999999999801e+01	1.433000000000000053e-11	8.513358808854469342e-12	1.024333217302724941e-08	5.733282969649823502e-09	2.377545455138319119e-09	7.174578095120042669e-10
4.460000000000000142e+01	1.349000000000000007e-11	8.022108785309093948e-12	1.137943385705106523e-08	6.349036192733010961e-09	2.616281717529464417e-09	7.823380878405924646e-10
4.468999999999999773e+01	1.269000000000000025e-11	7.553698738412857311e-12	1.213900703944798628e-08	6.755716239624521331e-09	2.769985095338932328e-09	8.221932076863628614e-10
4.478000000000000114e+01	1.193999999999999961e-11	7.114156204976103973e-12	1.247296854403526114e-08	6.926335737337894495e-09	2.827865625984420541e-09	8.339396113912515503e-10
4.485999999999999943e+01	1.123999999999999977e-11	6.697078370513518816e-12	1.241535750348169300e-08	6.881543007852031739e-09	2.799674962962572055e-09	8.210702436170367280e-10
4.495000000000000284e+01	1.057000000000000040e-11	6.303977892730377272e-12	1.199250693932821147e-08	6.632857493472818511e-09	2.687681579597500919e-09	7.831447170335654887e-10
4.503999999999999915e+01	9.947999999999999213e-12	5.938758814146943006e-12	1.123443615242013106e-08	6.198680408626560383e-09	2.500717397805814940e-09	7.233808893089320322e-10
4.513000000000000256e+01	9.359000000000000006e-12	5.592540910272806951e-12	1.018644745665193392e-08	5.604271838721987809e-09	2.249138149901139282e-09	6.448641461870439273e-10
4.521999999999999886e+01	8.804000000000000048e-12	5.265979473663502155e-12	8.893573270432079671e-09	4.874741374082610880e-09	1.943237867383291293e-09	5.506614887897878816e-10
4.531000000000000227e+01	8.282000000000000455e-12	4.953753066887907313e-12	7.400578127564547261e-09	4.035049231235017590e-09	1.593249340658295571e-09	4.438216706007609288e-10
4.539000000000000057e+01	7.789999999999999724e-12	4.663968265075709741e-12	5.941447787697273797e-09	3.216236431228039854e-09	1.253360616428558549e-09	3.406943842989862282e-10
4.547999999999999687e+01	7.327000000000000586e-12	4.390994748401779993e-12	4.191642867769976880e-09	2.236038937739127923e-09	8.477987575130444371e-10	2.182386247537099083e-10
4.557000000000000028e+01	6.890999999999999617e-12	4.133683012480153254e-12	2.369550129561131790e-09	1.216958108247991718e-09	4.273701914797166822e-10	9.185194925511460371e-11
4.565999999999999659e+01	6.481000000000000354e-12	3.887737571308065094e-12	5.189111045539760253e-10	1.833837281632306759e-10	2.073840310735275347e-12	-3.548657303824418271e-11
4.575000000000000000e+01	6.093999999999999681e-12	3.659107442059243317e-12	-1.316790993578921850e-09	-8.404384563611673556e-10	-4.181504279825812435e-10	-1.608154689047418889e-10
4.584000000000000341e+01	5.730999999999999713e-12	3.444454962827500885e-12	-3.094329364806423161e-09	-1.830405676641702422e-09	-8.234213640362140422e-10	-2.811907313455150244e-10
4.592999999999999972e+01	5.388999999999999757e-12	3.242016905890735007e-12	-4.770731735997456673e-09	-2.762557089399217154e-09	-1.203915905794233153e-09	-3.936856910575263664e-10
4.602000000000000313e+01	5.067000000000000119e-12	3.051227467985138306e-12	-6.303278491431432604e-09	-3.613072734312561726e-09	-1.549868751113674783e-09	-4.953908890818752393e-10
4.610999999999999943e+01	4.762999999999999799e-12	2.868165863432645252e-12	-7.649500820357366877e-09	-4.358272501078864434e-09	-1.851571934267086631e-09	-5.834139506135164196e-10
4.620000000000000284e+01	4.478000000000000104e-12	2.699130983670114783e-12	-8.767178881421247965e-09	-4.974615105879710245e-09	-2.099374406301461199e-09	-6.548794599600935920e-10
4.628000000000000114e+01	4.210000000000000034e-12	2.540023641786299276e-12	-9.534869365474224445e-09	-5.395376060145357409e-09	-2.266635668344554638e-09	-7.021928993582373252e-10
4.636999999999999744e+01	3.957000000000000204e-12	2.389665465881783805e-12	-1.010653299880364782e-08	-5.704578506405585851e-09	-2.386493320842564104e-09	-7.345972087653529127e-10
4.646000000000000085e+01	3.720000000000000305e-12	2.246539179449136899e-12	-1.033454835445443413e-08	-5.820761173152319252e-09	-2.426159501243391087e-09	-7.426172513357792482e-10
4.654999999999999716e+01	3.496000000000000048e-12	2.113282118518017712e-12	-1.023044559020973782e-08	-5.750526439913306773e-09	-2.388470998357599840e-09	-7.271588746471589263e-10
4.664000000000000057e+01	3.285999999999999933e-12	1.988237287815851795e-12	-9.829906533646042231e-09	-5.514021851946263462e-09	-2.281876512635950347e-09	-6.908273992854780577e-10
4.672999999999999687e+01	3.088000000000000171e-12	1.870217655189185032e-12	-9.168603593969057865e-09	-5.131388893168285191e-09	-2.114821651901048457e-09	-6.362269409831548236e-10
4.682000000000000028e+01	2.901999999999999953e-12	1.757568534766520391e-12	-8.282003994043656636e-09	-4.622653191369840769e-09	-1.895703441605410330e-09	-5.659466345621209800e-10
4.690999999999999659e+01	2.726999999999999992e-12	1.653155893284115004e-12	-7.205371246782031559e-09	-4.007725351847946656e-09	-1.632870674407350915e-09	-4.825607417319201862e-10
4.700000000000000000e+01	2.562000000000000190e-12	1.554609130536676154e-12	-5.973766618326397704e-09	-3.306401783582899887e-09	-1.334624256620049277e-09	-3.886287579235733196e-10
4.709000000000000341e+01	2.407999999999999837e-12	1.462552939515467106e-12	-4.622050578173563574e-09	-2.538365518041799715e-09	-1.009217551568732315e-09	-2.866955181700020175e-10
4.717999999999999972e+01	2.261999999999999853e-12	1.373876556970094075e-12	-3.184884236375355493e-09	-1.723187020684489975e-09	-6.648567198876394937e-10	-1.792913020427620040e-10
4.727000000000000313e+01	2.124999999999999932e-12	1.291893396095436499e-12	-1.696730767957964978e-09	-8.803249952527352505e-10	-3.097010567906982410e-10	-6.893193765555707717e-11
4.735999999999999943e+01	1.995999999999999977e-12	1.214620258716827752e-12	-1.918568246968037897e-10	-2.912718091971320519e-11	4.813667365177974249e-11	4.188109525550606860e-11
4.746000000000000085e+01	1.874999999999999988e-12	1.142071001240728279e-12	1.458401871835705795e-09	9.030301845687280155e-10	4.390701535397522488e-10	1.625140788117999175e-10
4.754999999999999716e+01	1.761999999999999964e-12	1.073242188899287108e-12	2.886920972279729800e-09	1.708783587112659726e-09	7.761356089567458077e-10	2.661341051072312234e-10
4.764000000000000057e+01	1.654999999999999915e-12	1.009023518457325170e-12	4.226794790443752286e-09	2.463380869401236396e-09	1.090937397864640649e-09	3.625160693351033559e-10
4.772999999999999687e+01	1.554000000000000043e-12	9.483428504649570969e-13	5.444550036674842250e-09	3.147922254885274017e-09	1.375550601803742450e-09	4.492164159446468051e-10
4.782000000000000028e+01	1.458999999999999943e-12	8.912105772270285261e-13	6.506902921393675378e-09	3.743614965993286494e-09	1.622095170527321440e-09	5.238054249681637447e-10
4.790999999999999659e+01	1.370999999999999914e-12	8.374569577643976690e-13	7.380757817727410050e-09	4.231772468996014701e-09	1.822735605343217109e-09	5.838671143737561803e-10
4.800000000000000000e+01	1.287000000000000070e-12	7.868897344374243083e-13	8.033205935861638890e-09	4.593813725488085602e-09	1.969680645230289610e-09	6.269991432737403626e-10
4.809000000000000341e+01	1.207999999999999901e-12	7.392854726919320190e-13	8.431524008990943188e-09	4.811262450418761989e-09	2.055182955701190212e-09	6.508127159799459271e-10
4.817999999999999972e+01	1.134999999999999910e-12	6.952654014175689560e-13	8.553139070200633371e-09	4.871404754280152003e-09	2.073934881752413475e-09	6.536819431041090055e-10
4.827000000000000313e+01	1.065000000000000006e-12	6.523855969248554970e-13	8.415990136593708508e-09	4.784527407827405221e-09	2.030368059079207701e-09	6.370270644504448549e-10
4.836999999999999744e+01	9.999999999999999799e-13	6.131459858793827089e-13	7.994246440214930101e-09	4.535068766821607130e-09	1.917220367115592580e-09	5.982759177123014745e-10
4.846000000000000085e+01	9.388999999999999676e-13	5.762248403098944816e-13	7.402800692035974889e-09	4.190372313554091546e-09	1.764593233242871759e-09	5.475527221008027560e-10
4.854999999999999716e+01	8.813999999999999602e-13	5.414446250086153277e-13	6.639401311492278792e-09	3.748256606209805116e-09	1.570883534292427830e-09	4.840526415090533768e-10
4.864000000000000057e+01	8.273000000000000190e-13	5.082109578734144103e-13	5.731634172704327377e-09	3.224483241288269671e-09	1.342839522660228380e-09	4.099197484579387690e-10
4.872999999999999687e+01	7.766000000000000432e-13	4.775142832910865383e-13	4.706932533470081295e-09	2.634726613569002745e-09	1.087172114130005235e-09	3.272862520722834326e-10
4.882000000000000028e+01	7.287999999999999844e-13	4.485438860136356511e-13	3.592578090767361792e-09	1.994574519208068390e-09	8.105551461010404928e-10	2.382725801322085985e-10
4.892000000000000171e+01	6.840000000000000137e-13	4.213663922621262298e-13	2.282252142339661412e-09	1.243040223924585329e-09	4.867037067833115965e-10	1.344499844273415915e-10
4.900999999999999801e+01	6.419000000000000214e-13	3.954314140249397910e-13	1.067546363195221708e-09	5.473009708132312881e-10	1.876110514806578823e-10	3.887788122874051056e-11
4.910000000000000142e+01	6.024000000000000383e-13	3.714459167066991115e-13	-1.528937199614047124e-10	-1.508857016571420072e-10	-1.119024555071861784e-10	-5.655197123813591015e-11


==> pde_runs/ss_100Td_nr64_lmax4_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738797882134496819e-01	-1.440846527366834414e-03	-1.196862531878982074e-05	3.808486879393515718e-07	4.353718781311718365e-08
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730950932176556212e-01	-2.473228891715103725e-03	1.173762096724468537e-05	8.416130325636101551e-08	2.490474073665850275e-08
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.722954708577616179e-01	-3.172527183271668313e-03	3.370083991797797490e-05	-2.536118316574067587e-07	-6.156624665597768049e-09
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.715147820984613269e-01	-3.742971269338775560e-03	4.626191176173612141e-05	-4.121384064138791690e-07	-1.107995166942019000e-08
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707390600603305442e-01	-4.234253095062353277e-03	5.568155200583218200e-05	-5.174165697967932842e-07	-6.522096108464189771e-09
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699608456468758855e-01	-4.670302679744486700e-03	6.464536103907468298e-05	-6.229981489257604894e-07	3.954167255805081737e-10
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691792576325542585e-01	-5.063013025542313812e-03	7.446028412890189963e-05	-7.550894542830509337e-07	6.060200602996448953e-09
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683892388004771812e-01	-5.423580614389923379e-03	8.531224879256093347e-05	-9.177794435795628069e-07	9.950415510188461222e-09
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675966223702444191e-01	-5.756105299314398863e-03	9.676358797098205070e-05	-1.103711924787000936e-06	1.275123922790901396e-08
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667973298498286738e-01	-6.067112949169607000e-03	1.086131217875259853e-04	-1.309315314661362659e-06	1.500078869578933993e-08
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659966674392691077e-01	-6.358068591140721149e-03	1.205930018526459415e-04	-1.529912078827984169e-06	1.706499295371416455e-08
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651949918169036413e-01	-6.631693982730879448e-03	1.325545950919637488e-04	-1.762772823951972148e-06	1.923110487582817510e-08
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643878597018853249e-01	-6.891596050104213146e-03	1.444529159847613938e-04	-2.007229939294690278e-06	2.173513841502041889e-08
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635802231943034868e-01	-7.137838709794559582e-03	1.561317250901423878e-04	-2.260271821603731989e-06	2.473059165484851710e-08
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627674963757431703e-01	-7.373120150240135805e-03	1.676522298468086460e-04	-2.522642017734717278e-06	2.826071457865984772e-08
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619543917550983203e-01	-7.597111819436028722e-03	1.789830614959611458e-04	-2.792590715624897757e-06	3.225631646752835447e-08
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611362992646587500e-01	-7.811955621320228541e-03	1.902190720106279186e-04	-3.071463998839001592e-06	3.669778084316614736e-08
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603224605894057186e-01	-8.016040481914159938e-03	2.012604095304699548e-04	-3.355900414942184334e-06	4.149605645942852765e-08
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594991137748291155e-01	-8.213447026189845887e-03	2.123161464568540412e-04	-3.650583060516285427e-06	4.670164740084239445e-08
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586800127058333176e-01	-8.401413550120280863e-03	2.232208302254711830e-04	-3.950486202501021940e-06	5.220143252464860510e-08
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578560516622050935e-01	-8.582567334814392504e-03	2.341133921386953350e-04	-4.258801275093997217e-06	5.803099002931902846e-08
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570272960514672300e-01	-8.757239893735595943e-03	2.450073910117656572e-04	-4.575486728689224562e-06	6.417210157292200422e-08
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561982829830647623e-01	-8.924838484869355645e-03	2.558560729267466164e-04	-4.898744210690225406e-06	7.057386187649806619e-08
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553690573826093935e-01	-9.085759789692353719e-03	2.666609206142182657e-04	-5.228349458592290364e-06	7.722912674050550786e-08
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545352768881814165e-01	-9.241181690874367485e-03	2.774713283703387329e-04	-5.565804051937990429e-06	8.417802022971783093e-08
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.537014866410923997e-01	-9.390556507407740380e-03	2.882214848757327355e-04	-5.909066959619308132e-06	9.138801483855266049e-08
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528633792728465723e-01	-9.534926655100042781e-03	2.989605495856367898e-04	-6.259730745516192472e-06	9.890148547448517816e-08
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520254418104413363e-01	-9.673762477047898392e-03	3.096251208398551622e-04	-6.615757200129082742e-06	1.066831447336581260e-07
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511877332135949381e-01	-9.807316043973448097e-03	3.202095234020802591e-04	-6.976935669570489148e-06	1.147351056269543042e-07
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503460038535567311e-01	-9.936464181113848632e-03	3.307622872741915383e-04	-7.344969420345099446e-06	1.231028604653972854e-07
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.495046578976210738e-01	-1.006071205835177944e-02	3.412233374306077971e-04	-7.717817250472725418e-06	1.317471635712382296e-07
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486594876222860906e-01	-1.018084739085049935e-02	3.516403757929592653e-04	-8.097238890989288314e-06	1.407156907917343894e-07
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.478148440077552139e-01	-1.029640348660622318e-02	3.619553935782263382e-04	-8.481186774333851990e-06	1.499666409635599579e-07
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469707716750650317e-01	-1.040754740223622833e-02	3.721646461422687823e-04	-8.869513173827069002e-06	1.595013177807068580e-07
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461231339776985216e-01	-1.051496019984580685e-02	3.823171441082235289e-04	-9.263960094254823115e-06	1.693666659035373368e-07
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452762119790964868e-01	-1.061822971654693970e-02	3.923622824038943725e-04	-9.662338433548514592e-06	1.795109579731305847e-07
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444259167163755853e-01	-1.071797606922029328e-02	4.023491650814626391e-04	-1.006638623030351574e-05	1.899814972904844057e-07
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435764774135772637e-01	-1.081381545427781768e-02	4.122286261589624599e-04	-1.047392123533910440e-05	2.007248140742335500e-07
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427279376259975863e-01	-1.090587444799539889e-02	4.220012849071795818e-04	-1.088473348472874233e-05	2.117371613123489716e-07
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418762767897132071e-01	-1.099468610944763676e-02	4.317137869487595934e-04	-1.130061830091097605e-05	2.230698028234657061e-07
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410216089446173771e-01	-1.108030383969452713e-02	4.413644166624405775e-04	-1.172140235959274339e-05	2.347225032953659479e-07
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401720752338928566e-01	-1.116202102056845606e-02	4.508621311896032964e-04	-1.214291966481709922e-05	2.465817596917691643e-07
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393196622555556707e-01	-1.124071116607560337e-02	4.602973369436242886e-04	-1.256899708206828998e-05	2.587571233922744724e-07
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384644812251041579e-01	-1.131641460473625793e-02	4.696682197552884733e-04	-1.299948148889282226e-05	2.712487696117331022e-07
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.376105837322823822e-01	-1.138884198294263378e-02	4.789304181270253777e-04	-1.343222010800334282e-05	2.839974770637302379e-07
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367580066834045982e-01	-1.145807696190332022e-02	4.880841629528731573e-04	-1.386706663800797066e-05	2.970008411685856087e-07
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.359028969254978403e-01	-1.152449917497610707e-02	4.971704346666439445e-04	-1.430586444881997988e-05	3.103163242870348439e-07
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350492377912795305e-01	-1.158786862579972571e-02	5.061461032567999901e-04	-1.474643026613531802e-05	3.238789927009473011e-07
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341932272089245148e-01	-1.164853397933130960e-02	5.150503044119485261e-04	-1.519059108259269556e-05	3.377464422146271118e-07
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333387986190528451e-01	-1.170627908670646838e-02	5.238412651142550268e-04	-1.563617677417704696e-05	3.518523732328179073e-07
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324859923725735800e-01	-1.176117909247937493e-02	5.325183506098327786e-04	-1.608302786522933817e-05	3.661919840694261250e-07
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316310776151326245e-01	-1.181353021106582718e-02	5.411186341496590458e-04	-1.653298049294104333e-05	3.808258323781756711e-07
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307891522666792539e-01	-1.186251228633889571e-02	5.494912798989976845e-04	-1.697793805210709130e-05	3.954884670189797856e-07
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299302592572347814e-01	-1.190990120939096342e-02	5.579326301338475777e-04	-1.743363540013543456e-05	4.107014760737413639e-07
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290769888334811488e-01	-1.195444757877971859e-02	5.662177612944486408e-04	-1.788801594712564804e-05	4.260680893218500794e-07
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282293058173555322e-01	-1.199624773185027291e-02	5.743480506442915192e-04	-1.834096458675909684e-05	4.415824916660695966e-07
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273506863686284518e-01	-1.203703590923271317e-02	5.826681972066143729e-04	-1.881196406322649346e-05	4.579230592980326115e-07
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.265143129450062853e-01	-1.207350250664224189e-02	5.904862138651528931e-04	-1.926166086039865909e-05	4.737226937418658239e-07
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256474198818691712e-01	-1.210890818486371617e-02	5.984833312187917828e-04	-1.972905685711210080e-05	4.903498827224968584e-07
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248222121401518364e-01	-1.214038456925325797e-02	6.059946413377235953e-04	-2.017510329563117249e-05	5.064135240468538042e-07
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239668916588850256e-01	-1.217075649964055421e-02	6.136755358010642647e-04	-2.063846182821855215e-05	5.233029127884063121e-07
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231174181149529284e-01	-1.219868885155188550e-02	6.211984123913633516e-04	-2.109957051425183724e-05	5.403146857230988452e-07
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222737500615644762e-01	-1.222426450896433973e-02	6.285655302517183848e-04	-2.155831126128436505e-05	5.574414974208948254e-07
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.214010586595002383e-01	-1.224848467492147333e-02	6.360763247276766735e-04	-2.203352904269279263e-05	5.753967607532383720e-07
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205691178438038080e-01	-1.226948922859748964e-02	6.431320963998703264e-04	-2.248709927539684959e-05	5.927372402908076324e-07
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.197085563106413258e-01	-1.228910639263651808e-02	6.503230266428819796e-04	-2.295671348911857451e-05	6.109011579239397397e-07
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188881790853648923e-01	-1.230583698817741198e-02	6.570758491684814285e-04	-2.340470846950956808e-05	6.284292766603902868e-07
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180395800277056068e-01	-1.232114587138128173e-02	6.639553442163087038e-04	-2.386832396797627836e-05	6.467761353622720020e-07
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171970217142661447e-01	-1.233436141510085328e-02	6.706790004537456365e-04	-2.432874221945954295e-05	6.652072531817734294e-07
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163604628904116034e-01	-1.234555008059996621e-02	6.772487880351015605e-04	-2.478587845508995111e-05	6.837169027388035463e-07
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155298630489910300e-01	-1.235477530719968596e-02	6.836666098519036602e-04	-2.523965315664097932e-05	7.022996399512907350e-07
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146723177520008741e-01	-1.236235184292542970e-02	6.901819156403952082e-04	-2.570793276215940144e-05	7.216976538441552257e-07
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138537516598127769e-01	-1.236775670984444422e-02	6.962953654280608449e-04	-2.615462343713300075e-05	7.404136987044299394e-07
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.130086365056650333e-01	-1.237148339349862340e-02	7.024979878882824146e-04	-2.661538849281352298e-05	7.599395833959551169e-07
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121697874608598433e-01	-1.237334214591152663e-02	7.085445125700408527e-04	-2.707221491585667448e-05	7.795207602724946670e-07
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113371543443493622e-01	-1.237339576948793228e-02	7.144373153815349650e-04	-2.752503454454019002e-05	7.991498468898747915e-07
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.105106881570737110e-01	-1.237170433798763167e-02	7.201786868850219804e-04	-2.797378342617346002e-05	8.188198157872220317e-07
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096903410369625409e-01	-1.236832535488676700e-02	7.257708368110001983e-04	-2.841840154343248134e-05	8.385239731975691971e-07
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088448685960664297e-01	-1.236308927476519569e-02	7.314224145074330616e-04	-2.887568786958920742e-05	8.590153328103611649e-07
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080368512511668821e-01	-1.235643841080347541e-02	7.367169102328366935e-04	-2.931171481504987514e-05	8.787697407300249640e-07
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.072040853369312791e-01	-1.234791603837585849e-02	7.420637520388610351e-04	-2.975996914183660710e-05	8.993004749644035878e-07
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063777195692456878e-01	-1.233780107447133602e-02	7.472585764955451968e-04	-3.020354352085312657e-05	9.198419499210966471e-07
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055879642747349911e-01	-1.232660414163808116e-02	7.521192665905285018e-04	-3.062622054821224904e-05	9.396272663181577370e-07
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047439982825159183e-01	-1.231299947595921283e-02	7.572004271313050169e-04	-3.107646062278282128e-05	9.609337718805470601e-07
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039365502621934084e-01	-1.229841072335555001e-02	7.619514121114502950e-04	-3.150571497083691307e-05	9.814731044380234978e-07
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031353173118003813e-01	-1.228242536464919932e-02	7.665583038790433224e-04	-3.193011225264849546e-05	1.002001119266619960e-06
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.023109268345829409e-01	-1.226442010776176463e-02	7.711855756255512088e-04	-3.236505768384543826e-05	1.023272227230327272e-06
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015222196370118152e-01	-1.224572489167864188e-02	7.755045314045180393e-04	-3.277944762946760350e-05	1.043762224916522304e-06
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.007107247336357092e-01	-1.222499998924385725e-02	7.798371195939830672e-04	-3.320394453776594727e-05	1.064983679049939530e-06
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.990571433462282214e-02	-1.220296009282804094e-02	7.840232040939739376e-04	-3.362308054294746727e-05	1.086171111331866236e-06
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.910713183575425855e-02	-1.217965097249821410e-02	7.880653006331246341e-04	-3.403683358551495635e-05	1.107318449589853711e-06
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.831492204833273962e-02	-1.215511665413540610e-02	7.919658404010517525e-04	-3.444518336159072187e-05	1.128419884867788423e-06
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.750107981398561940e-02	-1.212845967806576095e-02	7.958589615933471398e-04	-3.486240100016722079e-05	1.150220622992543750e-06
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.672167810714281388e-02	-1.210156044684947835e-02	7.994785138675402671e-04	-3.525969528154064997e-05	1.171211686148392488e-06
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.592099008702253959e-02	-1.207253994647662296e-02	8.030854093131349668e-04	-3.566542753588328125e-05	1.192886940873671816e-06
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.512691152859682753e-02	-1.204238000319156170e-02	8.065502240035413639e-04	-3.606529219966641447e-05	1.214490205250539978e-06
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.433938820991551177e-02	-1.201112105870137843e-02	8.098752450780989220e-04	-3.645927497301195482e-05	1.236016294550665360e-06
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.355836718906701543e-02	-1.197880207526380754e-02	8.130626867560523377e-04	-3.684736294725559150e-05	1.257460243904599761e-06
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.278379675549490446e-02	-1.194546060693184655e-02	8.161146936501224207e-04	-3.722954452196166524e-05	1.278817297158149840e-06
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.201562638383302406e-02	-1.191113286651004910e-02	8.190333438869184428e-04	-3.760580932744120894e-05	1.300082896417162935e-06
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.122764972843441789e-02	-1.187462071189936130e-02	8.219144473222177649e-04	-3.798881266011292575e-05	1.321980904210362518e-06
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.047234890407451768e-02	-1.183839295689187790e-02	8.245679396903263193e-04	-3.835301262735145216e-05	1.343047144946668177e-06
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.969758340006199482e-02	-1.179998613675577873e-02	8.271788590623973094e-04	-3.872351886881481156e-05	1.364730141701010185e-06
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.892945803270888017e-02	-1.176066822822565208e-02	8.296554914232114747e-04	-3.908766216536094788e-05	1.386297346869547163e-06
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.816791343562756234e-02	-1.172047413675055341e-02	8.320002321696453283e-04	-3.944545480465766550e-05	1.407744191342679236e-06
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.741288768507055051e-02	-1.167943814300604830e-02	8.342155821269743587e-04	-3.979691702041391238e-05	1.429066086292296049e-06
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.663947866105145557e-02	-1.163618497768465106e-02	8.363714192916109043e-04	-4.015346571529210907e-05	1.450962767073281792e-06
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.589752316241944241e-02	-1.159353803068821284e-02	8.383310716591505039e-04	-4.049211856300363071e-05	1.472017200644831971e-06
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.513749577707679927e-02	-1.154868733400288630e-02	8.402276271433324140e-04	-4.083547412975901123e-05	1.493628661210036300e-06
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.440837288663083360e-02	-1.150455715380258384e-02	8.419409959360222434e-04	-4.116140118065673677e-05	1.514398859896754044e-06
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.366148751601054645e-02	-1.145823645259485754e-02	8.435877013261000850e-04	-4.149164979460622416e-05	1.535708463381669726e-06
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.292119267298614371e-02	-1.141121487550163238e-02	8.451108682931551949e-04	-4.181527037781977512e-05	1.556858708457698069e-06
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.216386916845003219e-02	-1.136197285348562042e-02	8.465559457415379550e-04	-4.214240153407757103e-05	1.578520038228882551e-06
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.143679198083270121e-02	-1.131361754956725085e-02	8.478348312621205533e-04	-4.245262014060907738e-05	1.599334872875225545e-06
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.071613479889749865e-02	-1.126464861585323857e-02	8.489967204214319023e-04	-4.275627735814167081e-05	1.619979280382907980e-06
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997890772106054647e-02	-1.121348492299603303e-02	8.500755257906238713e-04	-4.306287078742709841e-05	1.641107309107279252e-06
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.924840666765969877e-02	-1.116172468742288038e-02	8.510340011244578104e-04	-4.336251977172895584e-05	1.662046601467690395e-06
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.852457527085308919e-02	-1.110939561892315686e-02	8.518742542524662719e-04	-4.365524805503959074e-05	1.682793747044648889e-06
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.780735843098694760e-02	-1.105652453332022465e-02	8.525983324864327929e-04	-4.394107925768088127e-05	1.703345471615210775e-06
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.709669976121627522e-02	-1.100313747734007683e-02	8.532083195281969182e-04	-4.422004267853302359e-05	1.723698678355789180e-06
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.639253509905943873e-02	-1.094925998899200746e-02	8.537065803619246166e-04	-4.449218819806965026e-05	1.743850563436919783e-06
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.567309844603799240e-02	-1.089321141511227602e-02	8.541059051947932218e-04	-4.476575412455018272e-05	1.764418530503611784e-06
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.498192725428916294e-02	-1.083841329297391062e-02	8.543844575075470625e-04	-4.502421448715891749e-05	1.784153422894249976e-06
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.427575744934433732e-02	-1.078146562299249142e-02	8.545620400391529909e-04	-4.528377789703855248e-05	1.804286058427959439e-06
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.357622437396485471e-02	-1.072409859854269940e-02	8.546306211298037268e-04	-4.553631467711512736e-05	1.824193807122247525e-06
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.288326360373220680e-02	-1.066633618092805054e-02	8.545925176432222787e-04	-4.578187872725637906e-05	1.843874200970455225e-06
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.219681221628385104e-02	-1.060820159093114716e-02	8.544499809163545083e-04	-4.602052282148775945e-05	1.863324872032878249e-06
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.151680873890360612e-02	-1.054971733803950450e-02	8.542051992601078962e-04	-4.625229864483823301e-05	1.882543548153107532e-06
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.082287959787669784e-02	-1.048911817124023073e-02	8.538483079691650771e-04	-4.648396784212362615e-05	1.902099658836613379e-06
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.015578396188511257e-02	-1.042999044421502423e-02	8.534024216237844551e-04	-4.670195366961689474e-05	1.920840700211680877e-06
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.947503056944422106e-02	-1.036877255236836465e-02	8.528426630665026688e-04	-4.691951924159290792e-05	1.939900352574938284e-06
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.880087156922307101e-02	-1.030727333961843281e-02	8.521831644853927095e-04	-4.713000563040023715e-05	1.958704901586307180e-06
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.813324698233365340e-02	-1.024551391513773765e-02	8.514260070121679354e-04	-4.733346387897208857e-05	1.977252329837648542e-06
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.747209815681053102e-02	-1.018351475555391052e-02	8.505732152610323907e-04	-4.752994402010411094e-05	1.995540703261586799e-06
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681736772349446130e-02	-1.012129572895453800e-02	8.496267593959639991e-04	-4.771949510789825089e-05	2.013568167665108394e-06
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.615002380003782989e-02	-1.005703731352254431e-02	8.485567050857003137e-04	-4.790743905397038622e-05	2.031851578348526403e-06
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550813364816480966e-02	-9.994430085041543579e-03	8.474264087941616895e-04	-4.808311174460484831e-05	2.049345176210113287e-06
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.485386854377100940e-02	-9.929809962935996076e-03	8.461716970008679919e-04	-4.825693077060709307e-05	2.067077216177557605e-06
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420613201652168589e-02	-9.865034262039884538e-03	8.448267769051444028e-04	-4.842371064730379386e-05	2.084528433283383580e-06
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.356485514567530859e-02	-9.800121029030932351e-03	8.433938931319508907e-04	-4.858353331300862871e-05	2.101698117706911653e-06
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292997057509724934e-02	-9.735087785021441856e-03	8.418752302210164712e-04	-4.873647879202877217e-05	2.118585601697096784e-06
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.230141246159624085e-02	-9.669951544778541269e-03	8.402729147578682839e-04	-4.888262525873366787e-05	2.135190257765428128e-06
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.166142792397503319e-02	-9.602864219155467229e-03	8.385397274680419849e-04	-4.902593460155943200e-05	2.151973648022293924e-06
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104550720773709721e-02	-9.537569315875980835e-03	8.367740207510339021e-04	-4.915852160910332816e-05	2.168002797164377880e-06
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041838940252967916e-02	-9.470352271847785192e-03	8.348769841571683243e-04	-4.928804022198594534e-05	2.184193108303290070e-06
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979769749023217812e-02	-9.403094185304076633e-03	8.328999884040982687e-04	-4.941068251900571838e-05	2.200081906514075860e-06
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.918336738754647469e-02	-9.335811066738921096e-03	8.308450599481512384e-04	-4.952652432954379231e-05	2.215668704161468829e-06
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857533640157663174e-02	-9.268518471643803769e-03	8.287141727993398675e-04	-4.963563978768348615e-05	2.230953048297612061e-06
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.797354318581624671e-02	-9.201231516584626458e-03	8.265092503134073825e-04	-4.973810138665235304e-05	2.245934519189046666e-06
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737792769794359399e-02	-9.133964894577692797e-03	8.242321669070693749e-04	-4.983398003100970294e-05	2.260612728913343359e-06
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.677214304346076684e-02	-9.064865963183470557e-03	8.218185569666988741e-04	-4.992573512821685223e-05	2.275382276923103634e-06
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.617275915176494355e-02	-8.995818623569388009e-03	8.193325927166194731e-04	-5.001068445280286309e-05	2.289830795974910024e-06
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559565378303554101e-02	-8.928700100512500584e-03	8.168462962827334603e-04	-5.008689150455544812e-05	2.303581164693525297e-06
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500869524084270323e-02	-8.859794093429398595e-03	8.142235799783545001e-04	-5.015869057042953127e-05	2.317398436574944660e-06
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442792899166409154e-02	-8.790978366618672560e-03	8.115346039992908352e-04	-5.022397541809811621e-05	2.330897509204573873e-06
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383783951694286196e-02	-8.720409411238225911e-03	8.087060689374301649e-04	-5.028434757308582003e-05	2.344431431351938100e-06
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326941515710225533e-02	-8.651813390028254003e-03	8.058888251077625433e-04	-5.033672803691416879e-05	2.357289071904437772e-06
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.269186031717388446e-02	-8.581494507417830250e-03	8.029325892523398638e-04	-5.038404787979291479e-05	2.370166649104477512e-06
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213550655449848692e-02	-8.513165110998090548e-03	7.999948349476102352e-04	-5.042391059450716801e-05	2.382387552048384640e-06
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.157021368650558518e-02	-8.443143163095162551e-03	7.969186667848280649e-04	-5.045856612778431741e-05	2.394613555977432457e-06
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.101103313684630935e-02	-8.373288738759912184e-03	7.937845765370600245e-04	-5.048694760724695396e-05	2.406511219673642228e-06
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045789925739696535e-02	-8.303612907367594401e-03	7.905944142324662941e-04	-5.050914802626801491e-05	2.418081730785207787e-06
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.991074777143817559e-02	-8.234126437336751481e-03	7.873499845994810613e-04	-5.052525829683718794e-05	2.429326264820501926e-06
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935535215637956025e-02	-8.163019265908354888e-03	7.839655937417693661e-04	-5.053555309558099606e-05	2.440528970601886392e-06
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.882013124156860812e-02	-8.093948331620682418e-03	7.806165558808793401e-04	-5.053959331332760475e-05	2.451116527421739024e-06
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827685163097710647e-02	-8.023288814367285360e-03	7.771283793730472764e-04	-5.053768152036057992e-05	2.461647381200662210e-06
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773961297123061748e-02	-7.952871685996511578e-03	7.735902873884179659e-04	-5.052972180148407831e-05	2.471839766469462329e-06
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720835264209823773e-02	-7.882707095561446858e-03	7.700040055259560175e-04	-5.051580204550497539e-05	2.481694890572236599e-06
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668300760994168602e-02	-7.812804599895731630e-03	7.663712376451133979e-04	-5.049601263026278787e-05	2.491214220903982665e-06
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616350913758419938e-02	-7.743172178485092580e-03	7.626937286649988334e-04	-5.047046022360902184e-05	2.500400334223966063e-06
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564978809619660294e-02	-7.673817253701828087e-03	7.589732031894867465e-04	-5.043925384892425134e-05	2.509256052515547539e-06
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512882533293573889e-02	-7.602979824049795575e-03	7.551143583686764030e-04	-5.040148569117318693e-05	2.517998529966008392e-06
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462660125052601151e-02	-7.534208938959632840e-03	7.513118156070939645e-04	-5.035915061896166273e-05	2.526193417790391641e-06
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411729214030513102e-02	-7.463985110560146345e-03	7.473722685504529794e-04	-5.031018527975118814e-05	2.534263783367845281e-06
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361378078847094608e-02	-7.394082742235434311e-03	7.433943950706668052e-04	-5.025571162945614032e-05	2.541998064538461111e-06
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311599993551405718e-02	-7.324508818978650929e-03	7.393798464815510554e-04	-5.019583483190189399e-05	2.549399031899859087e-06
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262388368088419754e-02	-7.255270137765782584e-03	7.353302354519062039e-04	-5.013065774553817982e-05	2.556469405008161884e-06
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212527573881490184e-02	-7.184655328932299662e-03	7.311446440343971880e-04	-5.005845580715806366e-05	2.563376236220940577e-06
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164443384220593847e-02	-7.116115588305872014e-03	7.270288179941441055e-04	-4.998285154409169982e-05	2.569785282797703147e-06
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115725046033133494e-02	-7.046230537241163563e-03	7.227785514847921700e-04	-4.990016633467133083e-05	2.576019712261522185e-06
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067575183395410326e-02	-6.976724724534649411e-03	7.184979184973344125e-04	-4.981232681806314845e-05	2.581917863507446326e-06
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.021141420360036661e-02	-6.909285758503446936e-03	7.142939029187820189e-04	-4.972175735323425830e-05	2.587350636595080954e-06
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.974095904566581766e-02	-6.840547782713504894e-03	7.099577824831087907e-04	-4.962402465473930756e-05	2.592592241999052577e-06
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926472913485024030e-02	-6.770545735642431728e-03	7.054890857275035541e-04	-4.951886442153491732e-05	2.597621131862573476e-06
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880534035088024220e-02	-6.702619055369070378e-03	7.011020781300239318e-04	-4.941137927989264060e-05	2.602200422177945413e-06
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.835132540744168317e-02	-6.635101257296782858e-03	6.966920841013160299e-04	-4.929922116580676177e-05	2.606456803114427009e-06
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789174024483537434e-02	-6.566364404684268616e-03	6.921521489266413332e-04	-4.917959440682567870e-05	2.610486300209501420e-06
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743765522410481134e-02	-6.498063957084770914e-03	6.875910150164411989e-04	-4.905529138635799860e-05	2.614185383364561199e-06
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698900168681287792e-02	-6.430203370664148467e-03	6.830101121516654042e-04	-4.892642440534185572e-05	2.617558270199039368e-06
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654571232173996209e-02	-6.362786001353294696e-03	6.784108378158400926e-04	-4.879310336480023814e-05	2.620609095235337951e-06
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610772112841437176e-02	-6.295815107931219262e-03	6.737945581177478931e-04	-4.865543583304672988e-05	2.623341912152163048e-06
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567496338189926619e-02	-6.229293854994854759e-03	6.691626086813913694e-04	-4.851352711053257119e-05	2.625760695960134036e-06
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523725743545183531e-02	-6.161657797849129717e-03	6.644055044903688246e-04	-4.836395338553647633e-05	2.627915802636987207e-06
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481489820335455926e-02	-6.096055842780761375e-03	6.597458085243038161e-04	-4.821377451281037992e-05	2.629710893913709281e-06
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438770906828493568e-02	-6.029367135886743584e-03	6.549629445240968831e-04	-4.805594311458181214e-05	2.631235396598773490e-06
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396574390012142147e-02	-5.963162213409378860e-03	6.501690138366352087e-04	-4.789408993775770703e-05	2.632446800360929133e-06
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354893963066395146e-02	-5.897444004896204919e-03	6.453652977399508160e-04	-4.772831665445770159e-05	2.633348976854215413e-06
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313723438475867089e-02	-5.832215353848865975e-03	6.405530492664108068e-04	-4.755872282799006372e-05	2.633945724173429729e-06
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273056744916773980e-02	-5.767479020304507042e-03	6.357334939837272752e-04	-4.738540596991303575e-05	2.634240768777004276e-06
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231959642341174221e-02	-5.701749609392358503e-03	6.307955428102017016e-04	-4.720430420294458349e-05	2.634234180225587764e-06
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192294220421584144e-02	-5.638017471816845518e-03	6.259648434812662907e-04	-4.702374479640886656e-05	2.633929915780733228e-06
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152209541968155337e-02	-5.573320966480295631e-03	6.210179178337705413e-04	-4.683542600710250000e-05	2.633317529407614920e-06
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112627632314237183e-02	-5.509150014039288813e-03	6.160682321376592446e-04	-4.664360568824496149e-05	2.632404797588428201e-06
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073541941638431238e-02	-5.445504969335776893e-03	6.111168948755633891e-04	-4.644839012697908858e-05	2.631196727849150095e-06
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034945997983675217e-02	-5.382386002435395056e-03	6.061649856813160469e-04	-4.624988429604672463e-05	2.629698328632836386e-06
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996833449841095065e-02	-5.319793259095887718e-03	6.012135609133422137e-04	-4.604819103201835979e-05	2.627914511692968755e-06
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958348210746598525e-02	-5.256322379623192161e-03	5.961511820129572828e-04	-4.583872190627639282e-05	2.625799952110018309e-06
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921194500955945350e-02	-5.194794393254480169e-03	5.912038742533916834e-04	-4.563088724387248971e-05	2.623453444941366638e-06
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883677209444554523e-02	-5.132412654446908383e-03	5.861477992303179649e-04	-4.541534156583762352e-05	2.620773196892717809e-06
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846639881694999069e-02	-5.070581704966942681e-03	5.810964653555835161e-04	-4.519687543759851072e-05	2.617814213690258527e-06
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810076326801063534e-02	-5.009301582295052312e-03	5.760508865328845809e-04	-4.497558819238589941e-05	2.614581265682156330e-06
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.773980466907618667e-02	-4.948572302382501890e-03	5.710120550134841931e-04	-4.475157716955045360e-05	2.611079032676576501e-06
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738346334396966897e-02	-4.888393860399029359e-03	5.659809419669946384e-04	-4.452493776601613551e-05	2.607312106229927181e-06
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702391463432154972e-02	-4.827447428876973333e-03	5.608469937943919839e-04	-4.429064263827275374e-05	2.603192579218311933e-06
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667673248154976348e-02	-4.768382807369995341e-03	5.558343733673547791e-04	-4.405897187532647027e-05	2.598904064454056812e-06
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632642729820437733e-02	-4.708574835129496899e-03	5.507212528261147544e-04	-4.381972321333465949e-05	2.594260511405981084e-06
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598070586085492878e-02	-4.649342227575162592e-03	5.456200887471028983e-04	-4.357811155382623010e-05	2.589358880299734527e-06
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.563950995151200243e-02	-4.590684878548136408e-03	5.405318132989015518e-04	-4.333422908681529539e-05	2.584203633806522024e-06
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530278238237899588e-02	-4.532602660355457974e-03	5.354573388144516803e-04	-4.308816619419983222e-05	2.578799153422714315e-06
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497046566497731004e-02	-4.475094793176483468e-03	5.303975207832162990e-04	-4.284001313762944238e-05	2.573150062801053136e-06
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463541865891738514e-02	-4.416927708539655079e-03	5.252436298833634571e-04	-4.258440245782557420e-05	2.567130978438314867e-06
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431183894657160810e-02	-4.360574226434562814e-03	5.202157220624712081e-04	-4.233230364261968831e-05	2.561003367320944762e-06
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398559746106857307e-02	-4.303581780375433444e-03	5.150959396175245480e-04	-4.207284914291224129e-05	2.554506199733652080e-06
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366371560989348477e-02	-4.247179336280786435e-03	5.099945114357312724e-04	-4.181159163460894932e-05	2.547775487444656406e-06
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334613407753381720e-02	-4.191364493512388448e-03	5.049121663704590150e-04	-4.154862240128685705e-05	2.540816512718904877e-06
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303279459235416451e-02	-4.136134879681494826e-03	4.998496180135925766e-04	-4.128403095397514133e-05	2.533634459623838851e-06
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272363990178749918e-02	-4.081488150110321178e-03	4.948075650813442330e-04	-4.101790507485764744e-05	2.526234416412857796e-06
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241216827878352372e-02	-4.026277934253389042e-03	4.896800997359798246e-04	-4.074462267666192916e-05	2.518457120228516356e-06
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211130144766274008e-02	-3.972802326450487406e-03	4.846815482226445168e-04	-4.047565646247860250e-05	2.510631614906769371e-06
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180817970650452894e-02	-3.918783398917330060e-03	4.795998929081658497e-04	-4.019964774661882007e-05	2.502429937893797668e-06
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.150919166376095981e-02	-3.865362820651485794e-03	4.745424101453265533e-04	-3.992239123653183416e-05	2.494021379525900219e-06
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121428144269138158e-02	-3.812538235010687424e-03	4.695097699795690977e-04	-3.964397179453727659e-05	2.485410880229621349e-06
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092339412786979255e-02	-3.760307312255655853e-03	4.645026285563218921e-04	-3.936447266113420859e-05	2.476603290332756898e-06
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063647574288221542e-02	-3.708667749051839345e-03	4.595216284653757220e-04	-3.908397549412097148e-05	2.467603372201738522e-06
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035347322867863892e-02	-3.657617267983790266e-03	4.545673990748093449e-04	-3.880256040654361799e-05	2.458415802315568456e-06
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006855974729522193e-02	-3.606108515173708610e-03	4.495382098808983371e-04	-3.851441733347382701e-05	2.448848037704783333e-06
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979331170403364482e-02	-3.556241240074304970e-03	4.446399149419316080e-04	-3.823138544804221119e-05	2.439295313211462970e-06
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951620512726124843e-02	-3.505933521101473743e-03	4.396688794585258534e-04	-3.794174979153789337e-05	2.429364824714340438e-06
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924295891552251295e-02	-3.456226001452140668e-03	4.347278806713982067e-04	-3.765147672910977041e-05	2.419259036518626755e-06
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897351823807539792e-02	-3.407114289104401592e-03	4.298173397179867955e-04	-3.736064249297591725e-05	2.408983181053075098e-06
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870782918864485889e-02	-3.358594057287811550e-03	4.249376688301588056e-04	-3.706932188701523179e-05	2.398542396686340678e-06
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844053016550860347e-02	-3.309688903048997426e-03	4.199906530839550480e-04	-3.677163078169145774e-05	2.387723759927780095e-06
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818226012920151624e-02	-3.262350761050982449e-03	4.151745748348781360e-04	-3.647955008444431820e-05	2.376965056689720024e-06
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792242390930930129e-02	-3.214643138652243000e-03	4.102932634256008281e-04	-3.618123199374162523e-05	2.365832241738161082e-06
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766627657064319401e-02	-3.167533843574208904e-03	4.054457394468857128e-04	-3.588270776021819624e-05	2.354548364455733125e-06
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741376547346705841e-02	-3.121018607024920490e-03	4.006323964853008039e-04	-3.558404972022280872e-05	2.343118413498604932e-06
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716483885252145097e-02	-3.075093222393876849e-03	3.958536197974495217e-04	-3.528532886645399213e-05	2.331547288853340006e-06
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.691944579758660958e-02	-3.029753543945740060e-03	3.911097865106734827e-04	-3.498661487905795487e-05	2.319839803858081936e-06
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667753623459036078e-02	-2.984995485549491942e-03	3.864012658178857989e-04	-3.468797615583514799e-05	2.308000687166274498e-06
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643432609577314546e-02	-2.939937274196078275e-03	3.816353285519798536e-04	-3.438351182264611362e-05	2.295793998835729018e-06
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.619930377444553718e-02	-2.896341862098805297e-03	3.769992339458068322e-04	-3.408522866839795430e-05	2.283703073058781835e-06
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596301862546166059e-02	-2.852461347329680354e-03	3.723078997903588104e-04	-3.378126290954910568e-05	2.271248954102625959e-06
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573015570502814958e-02	-2.809169380856920036e-03	3.676547765352829351e-04	-3.347764997208033333e-05	2.258676903664198174e-06
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550066597692461960e-02	-2.766461789606205948e-03	3.630402009669889477e-04	-3.317445555002813810e-05	2.245991540820096437e-06
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527450042610799946e-02	-2.724333299981192887e-03	3.584643719701049070e-04	-3.287174010323890499e-05	2.233197616195110963e-06
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504727246760597520e-02	-2.681969019263289507e-03	3.538388475791950710e-04	-3.256364162170081761e-05	2.220046002533721528e-06
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482767302635428983e-02	-2.640992555610486431e-03	3.493416592142768360e-04	-3.226206723487290575e-05	2.207047300359531452e-06
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460704127743727918e-02	-2.599791140521782746e-03	3.447965730823528098e-04	-3.195524811447381932e-05	2.193696565921130109e-06
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.438966611479653573e-02	-2.559168035595986782e-03	3.402922848159043822e-04	-3.164916109082779199e-05	2.180252504060349174e-06
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417549925112653909e-02	-2.519117477008035039e-03	3.358289162707114688e-04	-3.134386260560614065e-05	2.166719834101805415e-06
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396449317293646519e-02	-2.479633788252045418e-03	3.314065860448311171e-04	-3.103940807515783129e-05	2.153103193752977792e-06
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375660112405447527e-02	-2.440711378321331216e-03	3.270254095587565315e-04	-3.073585191335858577e-05	2.139407140893228714e-06
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355177708957512432e-02	-2.402344739936717634e-03	3.226854991332688059e-04	-3.043324755383198485e-05	2.125636155314069649e-06
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334612431423369029e-02	-2.363806569605533727e-03	3.183047061260744896e-04	-3.012585765365051227e-05	2.111527794897771333e-06
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314735799097564023e-02	-2.326545707740261103e-03	3.140484515094049364e-04	-2.982533418913992641e-05	2.097618848169958235e-06
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294778753884732320e-02	-2.289123557196702519e-03	3.097531409614471729e-04	-2.952017130499069901e-05	2.083378789384912377e-06
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275121870170609246e-02	-2.252256504170382749e-03	3.055011389133110446e-04	-2.921621143924504874e-05	2.069078891876633781e-06
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255760647682122901e-02	-2.215939138099331119e-03	3.012925489003289857e-04	-2.891350626545060839e-05	2.054723507915355295e-06
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236690656585075557e-02	-2.180166128218524648e-03	2.971274715730473789e-04	-2.861210653129200033e-05	2.040316915846946789e-06
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.217907536021154910e-02	-2.144932221941410998e-03	2.930060047671925608e-04	-2.831206207875128797e-05	2.025863321674420537e-06
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199060614039614003e-02	-2.109582606382517152e-03	2.888517225494183173e-04	-2.800780079873070344e-05	2.011092954806956602e-06
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.180843614548510515e-02	-2.075420636879798594e-03	2.848184771032833632e-04	-2.771063481598402787e-05	1.996556920701381903e-06
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162564731350645454e-02	-2.041150331243301273e-03	2.807539268139187566e-04	-2.740938661021725381e-05	1.981710681978328253e-06
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144565969136008068e-02	-2.007414395794660834e-03	2.767344368350275661e-04	-2.710971282467449463e-05	1.966832122912408868e-06
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.126843022030277544e-02	-1.974206021487882705e-03	2.727598552731950619e-04	-2.681164852455156702e-05	1.951925156731703575e-06
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109391650449824754e-02	-1.941518501900414825e-03	2.688300317249804031e-04	-2.651522814220684339e-05	1.936993631057876622e-06
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092207679751363257e-02	-1.909345231159771021e-03	2.649448172531370478e-04	-2.622048549077248518e-05	1.922041329284100225e-06
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.074976110203451976e-02	-1.877098050777763942e-03	2.610333576858008789e-04	-2.592204360744629791e-05	1.906794624060755432e-06
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058319433525731039e-02	-1.845943076310013926e-03	2.572377395928292037e-04	-2.563078803811469282e-05	1.891811656063440831e-06
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041616587290122506e-02	-1.814719848783905368e-03	2.534172339971577266e-04	-2.533596486387373173e-05	1.876541244275162312e-06
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025174311962061616e-02	-1.784003446474084417e-03	2.496423962067930748e-04	-2.504301748422503980e-05	1.861264474706553124e-06
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.008988522404144668e-02	-1.753787394309772691e-03	2.459130763093607419e-04	-2.475197853047749299e-05	1.845985023297856992e-06
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.930551953211462154e-03	-1.724065313072181997e-03	2.422291258268164423e-04	-2.446288004842979433e-05	1.830706505065647476e-06
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.768046430380029205e-03	-1.693776958521044139e-03	2.384589305625171385e-04	-2.416535010013268829e-05	1.814877185579859607e-06
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.627660892306573806e-03	-1.667634041681393666e-03	2.351916036960269437e-04	-2.390612987594294478e-05	1.800998860743476275e-06
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.461824373780364922e-03	-1.636781108309274873e-03	2.313198276330720600e-04	-2.359728386211960223e-05	1.784357357222830671e-06
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.298806300181075915e-03	-1.606486513652262286e-03	2.275013485331987373e-04	-2.329089430867338967e-05	1.767733621400423305e-06
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.165075947555615526e-03	-1.581661977816631965e-03	2.243598629608756212e-04	-2.303747356745445649e-05	1.753897196644270248e-06
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.007100084400533960e-03	-1.552370928764574545e-03	2.206385782037318798e-04	-2.273568275322090818e-05	1.737317108375217689e-06
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.877506149080154757e-03	-1.528371223324946800e-03	2.175776446904398884e-04	-2.248613270581822546e-05	1.723522583231763848e-06
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.724417563908784187e-03	-1.500055472617339066e-03	2.139523012111093324e-04	-2.218901809978405200e-05	1.706998910634362021e-06
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.573931585387741666e-03	-1.472259542373493841e-03	2.103786605531212316e-04	-2.189447787419115688e-05	1.690511025546290327e-06
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.450483154010738143e-03	-1.449487279124999544e-03	2.074398073097102023e-04	-2.165100599454760789e-05	1.676800958204524431e-06
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.304655601862652795e-03	-1.422622598491371819e-03	2.039598278234232309e-04	-2.136122754720481406e-05	1.660387630959750414e-06
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.161308586528326706e-03	-1.396254240794633349e-03	2.005303324185765310e-04	-2.107406877570809867e-05	1.644019744556466022e-06
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.043717412340138304e-03	-1.374653934426239496e-03	1.977106816357560612e-04	-2.083678202570520113e-05	1.630416930003009394e-06
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.904809924841270027e-03	-1.349174686696836840e-03	1.943726573990937141e-04	-2.055446563369605996e-05	1.614140869471766490e-06
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.768266176190854674e-03	-1.324169275617965340e-03	1.910839462845537130e-04	-2.027481158866763173e-05	1.597919440617662339e-06
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.656256461781220206e-03	-1.303687828827912974e-03	1.883807329842487454e-04	-2.004381073292396876e-05	1.584445581659943792e-06
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.523942730990242772e-03	-1.279531189040604335e-03	1.851813882223753095e-04	-1.976907500841011063e-05	1.568332423963973962e-06
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.393880916175662489e-03	-1.255826854005849796e-03	1.820302308168618704e-04	-1.949704183961870050e-05	1.552282653285702111e-06
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.266032685992201805e-03	-1.232567442080259937e-03	1.789268737724916854e-04	-1.922772485839326290e-05	1.536299260519332921e-06
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.140360282726027595e-03	-1.209745681673908644e-03	1.758709353211015567e-04	-1.896113741489281255e-05	1.520385186498464415e-06
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.037268518753487384e-03	-1.191056693688108273e-03	1.733602706024174340e-04	-1.874107571632274032e-05	1.507178497705518069e-06
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.915488925035933286e-03	-1.169018765077790584e-03	1.703902916548202763e-04	-1.847952618818898192e-05	1.491398983995904749e-06
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.795781212917909736e-03	-1.147398453617822986e-03	1.674666734896747679e-04	-1.822074218857047418e-05	1.475696840371515094e-06
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.678110196371926655e-03	-1.126188599705826203e-03	1.645889521826722718e-04	-1.796472616247325082e-05	1.460074327709054824e-06
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.562441698102943963e-03	-1.105381845956157237e-03	1.617565646518784371e-04	-1.771147016435662241e-05	1.444533151323698062e-06
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.448742062011513475e-03	-1.084970927354718395e-03	1.589689504714774564e-04	-1.746096580258939138e-05	1.429074962124249805e-06
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.336978118665517572e-03	-1.064948684540707995e-03	1.562255570722853712e-04	-1.721320476028235770e-05	1.413701383445960465e-06
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.245296553591456537e-03	-1.048555293891304582e-03	1.539727823519044473e-04	-1.700882686700421552e-05	1.400955853376853704e-06
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.136996810137613709e-03	-1.029227371516304012e-03	1.513090507256928223e-04	-1.676607388659364284e-05	1.385741520833714387e-06
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.030541342413124270e-03	-1.010268396461484232e-03	1.486880156600826701e-04	-1.652604105758189893e-05	1.370616253269653402e-06
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.925898762983522472e-03	-9.916715961917903395e-04	1.461091533696041056e-04	-1.628872033969991411e-05	1.355581573289354457e-06
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.823038128475369231e-03	-9.734302945567085150e-04	1.435719472454531620e-04	-1.605410376235916743e-05	1.340638978455643869e-06
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.721928931356065444e-03	-9.555379100021537189e-04	1.410758877242443204e-04	-1.582218342366402937e-05	1.325789941777052263e-06
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.622541091904678309e-03	-9.379879538239582282e-04	1.386204721597940619e-04	-1.559295148944343714e-05	1.311035912183764711e-06
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.524844950368398670e-03	-9.207740284617803132e-04	1.362052046978496820e-04	-1.536640019230149271e-05	1.296378314992287548e-06
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.428811259299374907e-03	-9.038898258322965954e-04	1.338295961536801549e-04	-1.514252183068619077e-05	1.281818552359139549e-06
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.334411176067052271e-03	-8.873291257006103629e-04	1.314931638924527195e-04	-1.492130876797627653e-05	1.267358003723895052e-06
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.241616255541012119e-03	-8.710857940887883899e-04	1.291954317123148756e-04	-1.470275343158530508e-05	1.252998026241854108e-06
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.150398442939794694e-03	-8.551537817205419117e-04	1.269359297301120748e-04	-1.448684831208296335e-05	1.238739955206655163e-06
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.060730066841059860e-03	-8.395271225010352088e-04	1.247141942696662436e-04	-1.427358596233290229e-05	1.224585104463091398e-06
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.958039275689792198e-03	-8.216741510515435543e-04	1.221692759474383907e-04	-1.402810790530272680e-05	1.208203160416465726e-06
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.871637455391295696e-03	-8.066893036421494837e-04	1.200276994934911326e-04	-1.382053113712977121e-05	1.194275477133263298e-06
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.786704187952408977e-03	-7.919919349076442756e-04	1.179222840372722860e-04	-1.361554881143586245e-05	1.180453571702597520e-06
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.703215392693744883e-03	-7.775766437140465680e-04	1.158525054386980852e-04	-1.341314162644944116e-05	1.166737967122991686e-06
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.621147308906320590e-03	-7.634381014158777212e-04	1.138178464499327671e-04	-1.321329051247545534e-05	1.153129177074097895e-06
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.540476490294787296e-03	-7.495710505926637219e-04	1.118177965961577068e-04	-1.301597662802148066e-05	1.139627706093730110e-06
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.461179799541755732e-03	-7.359703038130221194e-04	1.098518520589334487e-04	-1.282118135600650085e-05	1.126234049750872967e-06
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.370373292738721598e-03	-7.204325195755121886e-04	1.076006923693630004e-04	-1.259707892099708212e-05	1.110745031993050619e-06
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.293975944772266719e-03	-7.073912951896103082e-04	1.057069453241451016e-04	-1.240767782218892396e-05	1.097586632410104007e-06
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.218881435171555755e-03	-6.946003961377550558e-04	1.038457508025394629e-04	-1.222073782054091706e-05	1.084537559494871517e-06
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.145067858074020367e-03	-6.820549138887346255e-04	1.020166315202714275e-04	-1.203624119495660533e-05	1.071598273223486701e-06
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.060542142418398573e-03	-6.677222379187785790e-04	9.992257027762173902e-05	-1.182405993203782842e-05	1.056641799717553458e-06
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.989430110190495156e-03	-6.556919566014569227e-04	9.816133888421357584e-05	-1.164479747191000108e-05	1.043941923929113832e-06
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.919531484451900007e-03	-6.438919656154237260e-04	9.643071104048165775e-05	-1.146792361471613188e-05	1.031353238418250867e-06
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.850825506379796162e-03	-6.323176161403105087e-04	9.473023418453178858e-05	-1.129342147632603540e-05	1.018876170241286711e-06
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.772148577685692158e-03	-6.190932750668167936e-04	9.278385614336625295e-05	-1.109281097962221519e-05	1.004461221889714850e-06
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.705956704894738767e-03	-6.079921503811342104e-04	9.114718082786787035e-05	-1.092339055701102820e-05	9.922274206230877557e-07
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.640893467494976839e-03	-5.971023369148225008e-04	8.953926019043874514e-05	-1.075628958661944786e-05	9.801065352978687016e-07
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.566387139973647112e-03	-5.846589484095705488e-04	8.769910062792674228e-05	-1.056424315217991684e-05	9.661082984145298578e-07
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.503704189621511481e-03	-5.742126678811267570e-04	8.615193222649175674e-05	-1.040209254046602604e-05	9.542317417348969599e-07
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.442090981994809767e-03	-5.639648385402596048e-04	8.463207408704395294e-05	-1.024218624022901147e-05	9.424672731762180602e-07
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.371537082722052270e-03	-5.522546876684021090e-04	8.289281895287452804e-05	-1.005843173088211771e-05	9.288831456555375022e-07
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.312180559402867850e-03	-5.424235983409531666e-04	8.143058539810408072e-05	-9.903301755797434323e-06	9.173600452421606925e-07
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.244211439008360797e-03	-5.311892407519572690e-04	7.975734244547132818e-05	-9.725051716712988334e-06	9.040563389061528436e-07
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.187029811599303899e-03	-5.217571731964645203e-04	7.835066148315258906e-05	-9.574582375850128750e-06	8.927726023230729596e-07
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.130824992230908481e-03	-5.125034238627310286e-04	7.696893641562002533e-05	-9.426225889967578287e-06	8.815986765144536342e-07
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.066464931544143121e-03	-5.019279179593017729e-04	7.538789914139614595e-05	-9.255782081528938273e-06	8.687006655700041715e-07
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.012319303072107188e-03	-4.930481331230102821e-04	7.405879539149118394e-05	-9.111922376740736048e-06	8.577632461930859729e-07
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.950316636685975779e-03	-4.828991776050573555e-04	7.253800973071561180e-05	-8.946661035204400524e-06	8.451400413218542551e-07
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.898153552322384110e-03	-4.743767641980973669e-04	7.125958549018968633e-05	-8.807189444864408525e-06	8.344372208643361629e-07
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.838420016658847831e-03	-4.646352537783175599e-04	6.979681531218299496e-05	-8.646985375140259721e-06	8.220866185592129372e-07
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.788164797960740980e-03	-4.564540493809022713e-04	6.856717861129655233e-05	-8.511795923837139715e-06	8.116165268201740705e-07
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.730614387373186177e-03	-4.471013727457649593e-04	6.716024495642364896e-05	-8.356527018718822567e-06	7.995363664580918533e-07
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.674204650181476271e-03	-4.379505273510018895e-04	6.578249404378094366e-05	-8.203865983906080759e-06	7.876009483876693340e-07
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.626743151178774754e-03	-4.302636546855201079e-04	6.462433120367376343e-05	-8.075063473798121816e-06	7.774853320387596090e-07
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.572388652432981010e-03	-4.214739949190053712e-04	6.329917466628076574e-05	-7.927155308597114367e-06	7.658170800665769552e-07
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.526655681926167924e-03	-4.140896911472318658e-04	6.218523602731092464e-05	-7.802375159931570467e-06	7.559292934782112931e-07
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.474282213194252140e-03	-4.056457093294261931e-04	6.091072469039120370e-05	-7.659097243996164451e-06	7.445250597217559078e-07
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.422947113620015254e-03	-3.973821014040941038e-04	5.966271897424229643e-05	-7.518260624291671532e-06	7.332614107867855275e-07
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.379757272782417454e-03	-3.904395675343688590e-04	5.861369706565170367e-05	-7.399459492559469566e-06	7.237179228842902778e-07
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.330299049306876810e-03	-3.825004699896295988e-04	5.741352542189348752e-05	-7.263062249047281095e-06	7.127124811702697499e-07
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.288689668618552019e-03	-3.758303399688600957e-04	5.640474060527350306e-05	-7.148014416284915406e-06	7.033887307782323780e-07
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.241042723311481404e-03	-3.682024259503086983e-04	5.525063264949217547e-05	-7.015936238681053012e-06	6.926378236259906251e-07
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.194344469764884526e-03	-3.607366669547229596e-04	5.412061006142496471e-05	-6.886134884603900540e-06	6.820224805920813357e-07
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.148576591988960154e-03	-3.534293433174979593e-04	5.301417859127491777e-05	-6.758576736817465004e-06	6.715416724207050855e-07
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.110073775787370178e-03	-3.472892407904396993e-04	5.208421542673027878e-05	-6.651001421299816952e-06	6.626644299496913866e-07
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.065985953951291875e-03	-3.402664516308322173e-04	5.102030666144163152e-05	-6.527521494634067703e-06	6.524307825380673606e-07
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.022777473926267063e-03	-3.333917363536057421e-04	4.997861201423429620e-05	-6.406191059828526584e-06	6.423287950241135770e-07
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.980430915671255870e-03	-3.266615590664259205e-04	4.895866150251798572e-05	-6.286978112116737571e-06	6.323574835913726827e-07
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.944806843446704285e-03	-3.210052292863202028e-04	4.810137292422012902e-05	-6.186456965714392285e-06	6.239139152457518332e-07
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.904015538390414070e-03	-3.145342541613064700e-04	4.712057800927132171e-05	-6.071092947674602582e-06	6.141827163395121566e-07
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.864037599485548471e-03	-3.081979638339309244e-04	4.616021735403611479e-05	-5.957757163717346789e-06	6.045794444057549068e-07
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.824856446538003106e-03	-3.019929946354593946e-04	4.521984372153227123e-05	-5.846419121303450246e-06	5.951031583335912697e-07
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.786455741599866530e-03	-2.959160351320700138e-04	4.429901629146310981e-05	-5.737048702486313949e-06	5.857529243850000655e-07
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.754150569325313999e-03	-2.908068386993875620e-04	4.352498045494258128e-05	-5.644846089351373347e-06	5.778379881338785852e-07
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.717160541201834343e-03	-2.849600767605581513e-04	4.263939167390862087e-05	-5.539050938530663335e-06	5.687190213795724262e-07
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.680910964987764045e-03	-2.792336645365732181e-04	4.177224648501063069e-05	-5.435139034016936205e-06	5.597229456377948727e-07
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.645388681563899952e-03	-2.736251285513723974e-04	4.092317972667587823e-05	-5.333081504506376258e-06	5.508486288151045551e-07
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.610580693119952620e-03	-2.681320259184956215e-04	4.009183074364600644e-05	-5.232849828915355492e-06	5.420949518504297269e-07
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.576474160589524335e-03	-2.627519438531157061e-04	3.927784331514725747e-05	-5.134415830832824348e-06	5.334608085127190815e-07
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543056401136165198e-03	-2.574824991938042527e-04	3.848086558449295453e-05	-5.037751673082924310e-06	5.249451052025692829e-07
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.510314885689283647e-03	-2.523213379337973313e-04	3.770054999008371692e-05	-4.942829852395225364e-06	5.165467607577356132e-07
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.478237236528749578e-03	-2.472661347615389511e-04	3.693655319777291594e-05	-4.849623194180075159e-06	5.082647062624408215e-07
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.446811224917002011e-03	-2.423145926102756686e-04	3.618853603456401223e-05	-4.758104847406497600e-06	5.000978848603865658e-07
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416024768777523080e-03	-2.374644422164866298e-04	3.545616342360791243e-05	-4.668248279580168388e-06	4.920452515713743798e-07
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.385865930418657497e-03	-2.327134416869509903e-04	3.473910432047137679e-05	-4.580027271819321117e-06	4.841057731114741195e-07
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.356322914301572036e-03	-2.280593760742282566e-04	3.403703165064332810e-05	-4.493415914025889522e-06	4.762784277166188698e-07
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.327384064851503970e-03	-2.235000569603826028e-04	3.334962224825428122e-05	-4.408388600150172325e-06	4.685622049695949712e-07
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299037864311102788e-03	-2.190333220487290355e-04	3.267655679597623842e-05	-4.324920023546322045e-06	4.609561056302990525e-07
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.271272930635037723e-03	-2.146570347634402156e-04	3.201751976607917767e-05	-4.242985172416970465e-06	4.534591414692284524e-07
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244078018782824712e-03	-2.103690859369618834e-04	3.137219956884612599e-05	-4.162559322961281811e-06	4.460703335604544509e-07
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.217442235523129865e-03	-2.061675277425784720e-04	3.074030181246426263e-05	-4.083617881091304352e-06	4.387886124457054757e-07
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.191355166408786118e-03	-2.020506532036903070e-04	3.012155716760575550e-05	-4.006136286597319355e-06	4.316127586937390261e-07
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.165806549223013990e-03	-1.980167947436041746e-04	2.951570137732303589e-05	-3.930090239323124993e-06	4.245415519645874387e-07
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137254451444774661e-03	-1.935062096050529598e-04	2.883874210976867719e-05	-3.844907481606442295e-06	4.165867646426274999e-07
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.112825651921650789e-03	-1.896447168284639260e-04	2.825962963039487124e-05	-3.771857069544200732e-06	4.097357551135988394e-07
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.088903814723698018e-03	-1.858611235317298772e-04	2.769259521155919366e-05	-3.700167626841244155e-06	4.029856447435568201e-07
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.065479157081541603e-03	-1.821538402711296426e-04	2.713738699120552442e-05	-3.629815980599077508e-06	3.963352681728197627e-07
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.042542007587027395e-03	-1.785212957501396906e-04	2.659375598607645111e-05	-3.560779219773923805e-06	3.897834728187124886e-07
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020082804558736754e-03	-1.749619365527982123e-04	2.606145604939843368e-05	-3.493034691343542595e-06	3.833291186906017996e-07
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.949882624048012655e-04	-1.709817428307791284e-04	2.546667599737548432e-05	-3.417165976919041237e-06	3.760705838629461577e-07
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.735215335695791231e-04	-1.675740600253881212e-04	2.495784100284082548e-05	-3.352115414755305913e-06	3.698212510916607148e-07
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.525033968134077053e-04	-1.642347938927202807e-04	2.445958147965360941e-05	-3.288287527960351234e-06	3.636658566884461210e-07
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.319247282681853307e-04	-1.609624623579537165e-04	2.397166259807410651e-05	-3.225660693130175325e-06	3.576033109315811445e-07
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.089328053548907313e-04	-1.573027364430329726e-04	2.342640528378913959e-05	-3.155530422927527477e-06	3.507869970642011720e-07
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.892656025309712744e-04	-1.541689223326827684e-04	2.295986635003936446e-05	-3.095405566002817349e-06	3.449197973733799043e-07
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.700098487611022382e-04	-1.510974917362813532e-04	2.250294697359406929e-05	-3.036415344372826660e-06	3.391420968444861685e-07
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.484959173777961239e-04	-1.476618590031744671e-04	2.199224499426458986e-05	-2.970360813407467332e-06	3.326472647243016639e-07
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.300926772434742392e-04	-1.447193744806512627e-04	2.155518895833501494e-05	-2.913732754854224432e-06	3.270578484029010092e-07
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.120745870229389160e-04	-1.418350573915194745e-04	2.112708246570556568e-05	-2.858176112629858113e-06	3.215546317369269570e-07
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.919448137650648197e-04	-1.386085226083000853e-04	2.064855102413782345e-05	-2.795971018560472068e-06	3.153693788219369140e-07
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.747277808300477662e-04	-1.358451970322261987e-04	2.023903277696582084e-05	-2.742648230117768546e-06	3.100471790944957742e-07
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.578734302545687886e-04	-1.331366572213233779e-04	1.983791847396912156e-05	-2.690339397064796722e-06	3.048077530597275649e-07
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.390464571154256286e-04	-1.301069196528581028e-04	1.938957516586286764e-05	-2.631776530765154227e-06	2.989198252516638446e-07
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.229458524619383980e-04	-1.275122522012149984e-04	1.900590047754261051e-05	-2.581580513396298679e-06	2.938541936604025954e-07
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.049622870041244091e-04	-1.246099434763442773e-04	1.857705078111100076e-05	-2.525386197065667717e-06	2.881621361270126171e-07
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.895840758182016821e-04	-1.221244306121062600e-04	1.821005458008195671e-05	-2.477222774472172164e-06	2.832655092587522426e-07
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.724084948857769880e-04	-1.193442204063257194e-04	1.779983856911808896e-05	-2.423306366535802720e-06	2.777639087925935131e-07
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.577220339822022676e-04	-1.169632510637305130e-04	1.744877698728729089e-05	-2.377097123864186969e-06	2.730316025004111220e-07
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.433480976430259015e-04	-1.146295199571168214e-04	1.710490172682552004e-05	-2.331773491921006808e-06	2.683744050893005710e-07
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.272951480749856942e-04	-1.120189959476017847e-04	1.672050009996453492e-05	-2.281038292901859108e-06	2.631425974827006871e-07
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.116324386430695408e-04	-1.094674690067673023e-04	1.634504886502689998e-05	-2.231413854185200788e-06	2.580061437619099512e-07
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.982402838115537854e-04	-1.072821649881514305e-04	1.602369147000904395e-05	-2.188884691699875763e-06	2.535888334327933752e-07
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.832839904957019296e-04	-1.048374528459481445e-04	1.566440853374367019e-05	-2.141278207952701977e-06	2.486272971275090168e-07
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.704957101706874126e-04	-1.027434690252349665e-04	1.535685279386376825e-05	-2.100478304091847291e-06	2.443608586115848810e-07
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.562134697186454447e-04	-1.004007017066744026e-04	1.501295268580562688e-05	-2.054806926146498723e-06	2.395692822271122011e-07
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.440011508530871948e-04	-9.839384061281642043e-05	1.471852179231107544e-05	-2.015664754980603133e-06	2.354494199277130381e-07
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.303624203446514898e-04	-9.614845669658305923e-05	1.438927096725567505e-05	-1.971849493931278611e-06	2.308228972637850107e-07
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.170559822867589741e-04	-9.395342435688864484e-05	1.406758069505361269e-05	-1.928994942643199283e-06	2.262823669269587298e-07
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.056796506679318414e-04	-9.207323822160407522e-05	1.379217079591763727e-05	-1.892269728230261839e-06	2.223788409254772617e-07
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.929765108783715124e-04	-8.996975649427155490e-05	1.348420250858989047e-05	-1.851163342562849331e-06	2.179957799084266970e-07
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.821169380160018306e-04	-8.816806656142458511e-05	1.322054353429409454e-05	-1.815937818341711533e-06	2.142279171577982090e-07
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.699918027048485608e-04	-8.615247431298848717e-05	1.292571573615585500e-05	-1.776511505548963506e-06	2.099975004711990137e-07
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.581647810865183807e-04	-8.418228646044045285e-05	1.263766273271538206e-05	-1.737953890836454509e-06	2.058465562629800208e-07
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.466289124432386076e-04	-8.225649540253936447e-05	1.235622450209825890e-05	-1.700246233191238164e-06	2.017737559533896620e-07
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.367684519380842629e-04	-8.060706405552841474e-05	1.211526781692718937e-05	-1.667934691674199160e-06	1.982731249438216993e-07
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.257600079535494024e-04	-7.876184077893189615e-05	1.184580728188243616e-05	-1.631770926046621518e-06	1.943433149116421946e-07
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.150231409223231142e-04	-7.695818041726862628e-05	1.158251148614334509e-05	-1.596404406800313756e-06	1.904879108782862884e-07
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.058459220167486502e-04	-7.541331384089609261e-05	1.135706425734020179e-05	-1.566098587977604754e-06	1.871744679303420314e-07
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.956003671790260827e-04	-7.368499331842681460e-05	1.110491597406229070e-05	-1.532178717904833738e-06	1.834551567492090401e-07
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.856074394821122652e-04	-7.199549227176044164e-05	1.085849679988603820e-05	-1.499005063468697858e-06	1.798066311190506675e-07
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.758606897617419685e-04	-7.034387698099642239e-05	1.061765847907813185e-05	-1.466560256007988262e-06	1.762276584069047662e-07
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.663537404870146762e-04	-6.872922407240864354e-05	1.038225440351285683e-05	-1.434827119047827949e-06	1.727170194202929708e-07
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.582269113870865766e-04	-6.734600535750299034e-05	1.018061960063259844e-05	-1.407631057764786242e-06	1.697003169641367071e-07
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.491528286745261686e-04	-6.579823098368299560e-05	9.955020208092795015e-06	-1.377187096719867798e-06	1.663145740447182910e-07
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.403017917912889946e-04	-6.428499723419097312e-05	9.734474643569189368e-06	-1.347409250448161637e-06	1.629938000519179309e-07
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.316689143140710383e-04	-6.280560084918318498e-05	9.518875444639006636e-06	-1.318283917351269795e-06	1.597368951386304274e-07
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.232493628041710997e-04	-6.135934616826199011e-05	9.308116312571205735e-06	-1.289797642825595223e-06	1.565427712234177420e-07
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.150383560614221693e-04	-5.994554502355068081e-05	9.102092095900181170e-06	-1.261937117199165617e-06	1.534103518272184888e-07
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.070311644007117213e-04	-5.856351663605282849e-05	8.900698774544435688e-06	-1.234689173726758310e-06	1.503385719134312108e-07
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.992231089410098501e-04	-5.721258751380206055e-05	8.703833444199701760e-06	-1.208040786619662043e-06	1.473263777307537693e-07
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.916095609066569156e-04	-5.589209135176725538e-05	8.511394301001155269e-06	-1.181979069109396275e-06	1.443727266587275742e-07
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.841859409406479386e-04	-5.460136893347497143e-05	8.323280626448870099e-06	-1.156491271544652832e-06	1.414765870559263306e-07
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.778425109903708261e-04	-5.349589768651443953e-05	8.162151034668447492e-06	-1.134650322495974123e-06	1.389888395238188062e-07
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.707628325473489532e-04	-5.225924851271148309e-05	7.981879861955302685e-06	-1.110204729987572737e-06	1.361977909214295904e-07
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.638601857376926801e-04	-5.105051645248033054e-05	7.805650504974490753e-06	-1.086297149166064847e-06	1.334613476358397554e-07
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.571301764296318087e-04	-4.986906885896852826e-05	7.633366313332158603e-06	-1.062915344327427563e-06	1.307785191827050446e-07
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.505684567261993448e-04	-4.871427971775467718e-05	7.464931652107714142e-06	-1.040047208061300339e-06	1.281483253527758336e-07
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.433823256362925569e-04	-4.744623605299711508e-05	7.279926259333121993e-06	-1.014919636550835149e-06	1.252510646545966784e-07
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.371639924287689718e-04	-4.634604732081771492e-05	7.119358869050742097e-06	-9.931034213011878571e-07	1.227295109079164153e-07
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.311006528681574645e-04	-4.527060252296883323e-05	6.962348546321765739e-06	-9.717638470761759954e-07	1.202575933580386264e-07
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.251881452457920913e-04	-4.421930233300904904e-05	6.808803748791152886e-06	-9.508893225818092387e-07	1.178343729129772491e-07
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.194226143373513495e-04	-4.319158836056224277e-05	6.658640099670101273e-06	-9.304690321144242273e-07	1.154589418817707738e-07
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.138007726263659004e-04	-4.218697761183290239e-05	6.511786556668639338e-06	-9.104935859868267655e-07	1.131304455276080952e-07
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.083194292674131422e-04	-4.120500033259800625e-05	6.368174290844849281e-06	-8.909538472371133205e-07	1.108480429836195060e-07
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.029754259176279221e-04	-4.024519153528760155e-05	6.227735172378579472e-06	-8.718407716598449603e-07	1.086109018627842037e-07
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.977656363131081627e-04	-3.930709093694685776e-05	6.090401761469130142e-06	-8.531454065986262395e-07	1.064181981478071011e-07
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.920611984525078886e-04	-3.827710869973515953e-05	5.939530869027799314e-06	-8.326013843883333939e-07	1.040035076614724678e-07
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.871263769092409567e-04	-3.738363086386224616e-05	5.808576263512231039e-06	-8.147643395949749357e-07	1.019025350190262956e-07
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.823162017466752407e-04	-3.651045249922810454e-05	5.680520965819957328e-06	-7.973176053624254825e-07	9.984347749126662819e-08
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.776276746956331287e-04	-3.565713209510051781e-05	5.555300289413294140e-06	-7.802525943287022013e-07	9.782554446000616878e-08
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.730578275003128808e-04	-3.482323254283439633e-05	5.432850193386973102e-06	-7.635608047929024541e-07	9.584795313973710381e-08
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.680549511278275671e-04	-3.390777086055115139e-05	5.298326624455299446e-06	-7.452181808260785839e-07	9.367041912236616695e-08
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.637275778782529940e-04	-3.311370905129195719e-05	5.181554275484330808e-06	-7.292916433787894467e-07	9.177599002390487534e-08
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.595097979444165765e-04	-3.233772988906716029e-05	5.067356450408512305e-06	-7.137122997933755059e-07	8.991950582727949526e-08
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.553987628893871659e-04	-3.157941383997561795e-05	4.955671685892392762e-06	-6.984719903574566911e-07	8.810021502023232209e-08
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.508979313874049338e-04	-3.074690414886909617e-05	4.832954465746866675e-06	-6.817218371985862251e-07	8.609704428439830743e-08
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.470043993873871256e-04	-3.002474799084961353e-05	4.726408628705203773e-06	-6.671752475723644481e-07	8.435432755859045911e-08
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.432088904832503175e-04	-2.931897024481718695e-05	4.622187642687106604e-06	-6.529427055878833635e-07	8.264650262566410810e-08
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.390527158452628368e-04	-2.854404726762960917e-05	4.507644682741574731e-06	-6.372967512472125899e-07	8.076600904012951230e-08
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.354567683237503509e-04	-2.787178069709985023e-05	4.408175425704658248e-06	-6.237064618461201548e-07	7.912998956517027437e-08
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.319513149976559406e-04	-2.721476604996660506e-05	4.310868498051461870e-06	-6.104084551863874610e-07	7.752677464823098338e-08
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.281133465235352739e-04	-2.649347177790649393e-05	4.203928822905713954e-06	-5.957902302373424473e-07	7.576162296892229100e-08
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.247935424752667430e-04	-2.586784786788670374e-05	4.111073208901355416e-06	-5.830938241352240622e-07	7.422613331809645877e-08
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.215580140778719560e-04	-2.525652253613611220e-05	4.020245621424327363e-06	-5.706714676498034846e-07	7.272159270057873708e-08
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.180163520235369916e-04	-2.458550049587677409e-05	3.920436261172203401e-06	-5.570167709127681868e-07	7.106525356471396683e-08
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.149534549467630238e-04	-2.400357004290521690e-05	3.833778818880169368e-06	-5.451578433092544322e-07	6.962455334847705344e-08
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.116011230203146833e-04	-2.336486898407831735e-05	3.738555459915809460e-06	-5.321226932884846032e-07	6.803857807402715494e-08
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087022242759429409e-04	-2.281100970501043519e-05	3.655881683302738212e-06	-5.208018780684985896e-07	6.665914141867903884e-08
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.055296078563710443e-04	-2.220315534851005073e-05	3.565036633090352973e-06	-5.083580784351914961e-07	6.514065990965063338e-08
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.027862466856835463e-04	-2.167606984175713739e-05	3.486163747134628333e-06	-4.975505621191265340e-07	6.381996094190954332e-08
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.978392243497694329e-05	-2.109761712218706330e-05	3.399493427524311065e-06	-4.856704752218235391e-07	6.236615971006251685e-08
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.718780594280258356e-05	-2.059603362359752534e-05	3.324242267921545150e-06	-4.753519346156678624e-07	6.110172223566989505e-08
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.434653697238633621e-05	-2.004556595209810519e-05	3.241547111337957372e-06	-4.640084673831351654e-07	5.970984297443454344e-08
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.188953589875360989e-05	-1.956823769007900047e-05	3.169742033686861369e-06	-4.541550572463202525e-07	5.849923923060184131e-08
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.920026708778370638e-05	-1.904436624029762670e-05	3.090826382576925471e-06	-4.433216475330050318e-07	5.716657743373105483e-08
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.687441171198588303e-05	-1.859007081111665782e-05	3.022295174406928943e-06	-4.339099886321654197e-07	5.600742688059453335e-08
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.432827668233964689e-05	-1.809143531805843227e-05	2.946967409564477740e-06	-4.235606226931225034e-07	5.473133275125581723e-08
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.185468919784716813e-05	-1.760565738113725252e-05	2.873468717314945080e-06	-4.134579598970538484e-07	5.348418977359517257e-08
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.971538112003138607e-05	-1.718441201424933761e-05	2.809639372776477911e-06	-4.046804883474583327e-07	5.239943412861281859e-08
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.737390409801976285e-05	-1.672212590995940650e-05	2.739485890137238444e-06	-3.950289353726608394e-07	5.120533507979801295e-08
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.534921390731097197e-05	-1.632130755283119617e-05	2.678567330184891131e-06	-3.866439384537016222e-07	5.016678928600189629e-08
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.313354760212047439e-05	-1.588149536795253867e-05	2.611618589609916343e-06	-3.774244367243922102e-07	4.902362873658215048e-08
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.098197759039701039e-05	-1.545317565067679975e-05	2.546310520232138401e-06	-3.684260758229653271e-07	4.790659687217341820e-08
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.889278930281893601e-05	-1.503607133105313967e-05	2.482604886182754027e-06	-3.596436679616795687e-07	4.681512054557710881e-08
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.708673035645729328e-05	-1.467450552553550724e-05	2.427292300497546363e-06	-3.520142240272571067e-07	4.586591455358059384e-08
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.511075696504619182e-05	-1.427783967432702633e-05	2.366510514735500670e-06	-3.436257561462140045e-07	4.482116619216543973e-08
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.319230811766792303e-05	-1.389160425618532180e-05	2.307222835835685720e-06	-3.354385435280268928e-07	4.380034947188465279e-08
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.153397919655894202e-05	-1.355682481385226726e-05	2.255747250340252648e-06	-3.283259414120900214e-07	4.291260177777244989e-08
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.971970255042925203e-05	-1.318956640302157318e-05	2.199181728035537953e-06	-3.205053037737883251e-07	4.193548945846432346e-08
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.795823186235485335e-05	-1.283197577584926406e-05	2.144005059720437907e-06	-3.128716410179699549e-07	4.098073087609984381e-08
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.624796514847431664e-05	-1.248379398987008317e-05	2.090181507949890547e-06	-3.054201044245810861e-07	4.004779024494641861e-08
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.458731622938409330e-05	-1.214476464747656651e-05	2.037675686032407997e-06	-2.981458928750452073e-07	3.913613702467396504e-08
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.315156828275010805e-05	-1.185088346533747228e-05	1.992081751906788508e-06	-2.918249481890663607e-07	3.834322469590873007e-08
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.158036918504548771e-05	-1.152845138145018399e-05	1.941969648040328309e-06	-2.848727503883628120e-07	3.747035177548066629e-08
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.005430944667513108e-05	-1.121444734524878019e-05	1.893075299131560948e-06	-2.780843151064361964e-07	3.661726662805545030e-08
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.857211317282483928e-05	-1.090865874641169392e-05	1.845369436198908567e-06	-2.714556947895671822e-07	3.578352034123383084e-08
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.713268773070394406e-05	-1.061089833537028629e-05	1.798826341163254572e-06	-2.649834394486184163e-07	3.496871048119792232e-08
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.573495490633043998e-05	-1.032098119102198898e-05	1.753420616798719510e-06	-2.586641426132743050e-07	3.417243942306941975e-08
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.437784682800386391e-05	-1.003872416033915082e-05	1.709127108213485916e-06	-2.524944303135818499e-07	3.339431332998894017e-08
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.320477801095978971e-05	-9.794113044354072744e-06	1.670668665236632728e-06	-2.471331164206812334e-07	3.271756306061603869e-08
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.192152802214332331e-05	-9.525831563771307102e-06	1.628408220545709562e-06	-2.412368604044073043e-07	3.197264944632928950e-08
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.067587476388204388e-05	-9.264690823791544514e-06	1.587188656348070569e-06	-2.354806208613704497e-07	3.124476390495034712e-08
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.946678940081708455e-05	-9.010514345108938821e-06	1.546985732478344162e-06	-2.298611464992685322e-07	3.053352689830790979e-08
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.829325284013838042e-05	-8.763127314078105528e-06	1.507775437078081122e-06	-2.243752166449949546e-07	2.983856245710644466e-08
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.715425561431818147e-05	-8.522356562688375740e-06	1.469533983852898015e-06	-2.190196408767958085e-07	2.915949813807440713e-08
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.604879776560379872e-05	-8.288030548838275848e-06	1.432237809370717375e-06	-2.137912586619391170e-07	2.849596498175449139e-08
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.497588873223859583e-05	-8.059979336904969492e-06	1.395863570400397384e-06	-2.086869389998000323e-07	2.784759747092459620e-08
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.393454723638092250e-05	-7.838034578603571146e-06	1.360388141290051822e-06	-2.037035800702693973e-07	2.721403348963883205e-08
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.292380117368807080e-05	-7.622029494130529137e-06	1.325788611384262379e-06	-1.988381088873772240e-07	2.659491428287583771e-08
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.194268750453730217e-05	-7.411798853586488886e-06	1.292042282479553143e-06	-1.940874809580481329e-07	2.598988441678475790e-08
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.099025214685443457e-05	-7.207178958673493167e-06	1.259126666317432058e-06	-1.894486799458943098e-07	2.539859173951799645e-08
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.006554987052120417e-05	-7.008007624661674386e-06	1.227019482114330825e-06	-1.849187173399570659e-07	2.482068734264020994e-08
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.906951355384992009e-05	-6.792904385400561805e-06	1.192266588042462112e-06	-1.800095365052412229e-07	2.419385973510454404e-08
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.820053404513242446e-05	-6.604744707235045842e-06	1.161798422541304697e-06	-1.757002962831149989e-07	2.364315555057613243e-08
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.735688932334773168e-05	-6.421609585921399897e-06	1.132079960349129270e-06	-1.714920762561193068e-07	2.310491140399621440e-08
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.653793719251917093e-05	-6.243381957128278797e-06	1.103094855475912816e-06	-1.673827164002827432e-07	2.257886660626643284e-08
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.574304128282188823e-05	-6.069945815582590922e-06	1.074826909458180404e-06	-1.633700761720818082e-07	2.206476281738179424e-08
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.497157098334184746e-05	-5.901186202858614492e-06	1.047260069659452426e-06	-1.594520342840777328e-07	2.156234401938330865e-08
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.422290137580223782e-05	-5.736989195342680904e-06	1.020378427595112637e-06	-1.556264884837766905e-07	2.107135648969906693e-08
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.341703476694235943e-05	-5.559761995160111250e-06	9.912943923346844508e-07	-1.514818316977851085e-07	2.053891607176180507e-08
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.271447299647910115e-05	-5.404827623566997341e-06	9.658076753950122539e-07	-1.478447361347964857e-07	2.007123818638157437e-08
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.203280342617673822e-05	-5.254107917573510805e-06	9.409575671324853681e-07	-1.442937156910846327e-07	1.961421660520494702e-08
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.137142386462637686e-05	-5.107493084994059782e-06	9.167287345948556654e-07	-1.408267441125528038e-07	1.916760677023914374e-08
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.065962888597263863e-05	-4.949269755018166175e-06	8.905179870463439383e-07	-1.370706872477756922e-07	1.868329018271104422e-08
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.003913030371440838e-05	-4.810964592334301527e-06	8.675509938540087517e-07	-1.337745785836022294e-07	1.825786729677844534e-08
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.943708230501814120e-05	-4.676428919095451511e-06	8.451584364392212817e-07	-1.305563287855875294e-07	1.784210904553714660e-08
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.885290438420302297e-05	-4.545556885465776989e-06	8.233255310645045131e-07	-1.274139841237226617e-07	1.743577961673335489e-08
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.822407688656479981e-05	-4.404312797460375176e-06	7.997053104001745082e-07	-1.240091597370105440e-07	1.699507673870523731e-08
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.767574132235842177e-05	-4.280831687830032166e-06	7.790059258493240392e-07	-1.210207201853367635e-07	1.660788747784379302e-08
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.714350233134005275e-05	-4.160690818118133328e-06	7.588210229729674397e-07	-1.181022162412755983e-07	1.622940651480407605e-08
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.657034497739964240e-05	-4.030997745520421069e-06	7.369798486085126550e-07	-1.149392238663465121e-07	1.581881568413498030e-08
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.607043388204417467e-05	-3.917602424921676759e-06	7.178380031930086692e-07	-1.121626796058365272e-07	1.545803071341842468e-08
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.558522444786289082e-05	-3.807284657127178280e-06	6.991733567505980652e-07	-1.094511621555842001e-07	1.510535719944078949e-08
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.506289208489333082e-05	-3.688230886627704483e-06	6.789818801656601623e-07	-1.065129697069595743e-07	1.472280791047698083e-08
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.460749875679093612e-05	-3.584173411177959218e-06	6.612905763492036651e-07	-1.039342587055897003e-07	1.438671136917635594e-08
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.411738465049924772e-05	-3.471898874993488013e-06	6.421551661913791157e-07	-1.011402920656946229e-07	1.402217265031788158e-08
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369017535450041180e-05	-3.373785136837866008e-06	6.253916414453068601e-07	-9.868840756311515050e-08	1.370192140163313805e-08
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323048245127860584e-05	-3.267941273034057274e-06	6.072621260708942578e-07	-9.603208191624441826e-08	1.335458755891635306e-08
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.282985439908961867e-05	-3.175460383692109662e-06	5.913816303948580956e-07	-9.370115059202010073e-08	1.304946296015592281e-08
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244126630198300487e-05	-3.085540774917920958e-06	5.759040220464750503e-07	-9.142549299255799639e-08	1.275125646647381742e-08
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.202319683640225965e-05	-2.988551463488039073e-06	5.591673102847929973e-07	-8.896025099364008732e-08	1.242783877064322978e-08
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.165887995924941237e-05	-2.903816610056182798e-06	5.445082277051883043e-07	-8.679708042392662812e-08	1.214372301639307411e-08
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.126692302473285561e-05	-2.812422184245032618e-06	5.286570987922491112e-07	-8.445368831015601897e-08	1.183557801077203932e-08
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.088802945992762899e-05	-2.723840507727115691e-06	5.132530736966206980e-07	-8.217193483495069891e-08	1.153516623019906757e-08
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.055781139819988114e-05	-2.646447591836942383e-06	4.997610271152041467e-07	-8.016965356829116741e-08	1.127123571637360464e-08
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020246531055731707e-05	-2.562963192990899118e-06	4.851709472241360254e-07	-7.800034696745738964e-08	1.098494605150823210e-08
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.892697167481496464e-06	-2.490013718794968672e-06	4.723907039383944165e-07	-7.609654455860293908e-08	1.073339220438192991e-08
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.559255254736624531e-06	-2.411307786893136288e-06	4.585686692346482421e-07	-7.403365989776390136e-08	1.046048741767832097e-08
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.268485545180506791e-06	-2.342519810594037004e-06	4.464595979756176932e-07	-7.222300236834382281e-08	1.022065748890950415e-08
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.955470792236663535e-06	-2.268302549888339976e-06	4.333635218241090310e-07	-7.026100976879344286e-08	9.960460389789035063e-09
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.652764110711018956e-06	-2.196357177420755396e-06	4.206359725714656404e-07	-6.835033106735825321e-08	9.706732110789723529e-09
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.388900568177715770e-06	-2.133499260338915090e-06	4.094888211160928079e-07	-6.667361131619107003e-08	9.483786846105954428e-09
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.104978484437425383e-06	-2.065705806095735548e-06	3.974367202658555881e-07	-6.485716425196989085e-08	9.241948317512968042e-09
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.830526536482660915e-06	-2.000011918992040908e-06	3.857272430613821533e-07	-6.308861452786858291e-08	9.006158954919717828e-09
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.591382074498723522e-06	-1.942634287974332482e-06	3.754744016784538460e-07	-6.153691504403736181e-08	8.799003020955066586e-09
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.334143419970226122e-06	-1.880769172333514180e-06	3.643917960107369360e-07	-5.985618966571859737e-08	8.574316394844366369e-09
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.085558669917063378e-06	-1.820835757148454811e-06	3.536265787102435834e-07	-5.822003301183465349e-08	8.355270072622215417e-09
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.869002858530872603e-06	-1.768500266567015289e-06	3.442021812875453406e-07	-5.678466584062465763e-08	8.162836306416238975e-09
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.636100655438748904e-06	-1.712080799947460775e-06	3.340165069046785161e-07	-5.523009058097753061e-08	7.954125874147487439e-09
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.411057120314778412e-06	-1.657429476001555355e-06	3.241236317824624703e-07	-5.371684050380041280e-08	7.750657323754464281e-09
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.193602777470913573e-06	-1.604490869113049324e-06	3.145152229278294801e-07	-5.224381636995456564e-08	7.552295627443788403e-09
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.004161831488582338e-06	-1.558265081784649011e-06	3.061040456448147668e-07	-5.095158711034990648e-08	7.378025817805715241e-09
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.800393079775130405e-06	-1.508429690730910185e-06	2.970134278967525384e-07	-4.955199843868879774e-08	7.188999385568353256e-09
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.603445449852388327e-06	-1.460149034569137106e-06	2.881835234687112914e-07	-4.818950225822156421e-08	7.004694895603247231e-09
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.413058629495652826e-06	-1.413369568444063406e-06	2.796062814252984285e-07	-4.686303646644928391e-08	6.824981877551858309e-09
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.228974592257254479e-06	-1.368038216655789213e-06	2.712737211920447276e-07	-4.557154822499463627e-08	6.649730997965777853e-09
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.050952550463680699e-06	-1.324105114577320584e-06	2.631782987989820105e-07	-4.431403968862896323e-08	6.478819654865179468e-09
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.878812919605630831e-06	-1.281531671439223153e-06	2.553139840083837474e-07	-4.308970250521944698e-08	6.312148432733975233e-09
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.728781588310315668e-06	-1.244348664285622494e-06	2.484290508357002321e-07	-4.201553491536831711e-08	6.165692668129299341e-09
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.567369383416318487e-06	-1.204260791539765415e-06	2.409883941630793462e-07	-4.085214366968297221e-08	6.006821828758465003e-09
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.411369436331711979e-06	-1.165430223807715732e-06	2.337626762850641369e-07	-3.971974684675658232e-08	5.851923291305988905e-09
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.260622333454285724e-06	-1.127822255209982403e-06	2.267464145218087483e-07	-3.861760624551469898e-08	5.700906235822445203e-09
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.114970025328826229e-06	-1.091402476346511359e-06	2.199341729249468538e-07	-3.754498994369601251e-08	5.553680613808826154e-09
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.974255811853342613e-06	-1.056136771083349755e-06	2.133205617714949499e-07	-3.650117222990308443e-08	5.410157139871757162e-09
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.838324327685280996e-06	-1.021991313382744814e-06	2.069002370645936664e-07	-3.548543353657095917e-08	5.270247283491418477e-09
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.707021527844367432e-06	-9.889325641759348166e-07	2.006679000409702046e-07	-3.449706037383769388e-08	5.133863260900207361e-09
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.580194673508927984e-06	-9.569272682779516605e-07	1.946182966850155997e-07	-3.353534526430279707e-08	5.000918027070402804e-09
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.457692318002472733e-06	-9.259424513437385055e-07	1.887462172493653163e-07	-3.259958667865828990e-08	4.871325267808984871e-09
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.339364292967864544e-06	-8.959454168650097065e-07	1.830464957818968340e-07	-3.168908897218151761e-08	4.744999391958271130e-09
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225061694725275355e-06	-8.669037432070038797e-07	1.775140096590046992e-07	-3.080316232206975949e-08	4.621855523699877861e-09
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114636870811822553e-06	-8.387852806846995987e-07	1.721436791250911323e-07	-2.994112266560964274e-08	4.501809494961217753e-09
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.007943406699493090e-06	-8.115581486777449435e-07	1.669304668381509295e-07	-2.910229163916433032e-08	4.384777837922374306e-09
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.904836112688517760e-06	-7.851907327834783318e-07	1.618693774213528565e-07	-2.828599651796531720e-08	4.270677777621787100e-09
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.805171010973952711e-06	-7.596516820075660851e-07	1.569554570205438660e-07	-2.749157015669942849e-08	4.159427224659564226e-09
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708814035559608827e-06	-7.349116275812868224e-07	1.521840342643434176e-07	-2.671838082879700631e-08	4.050948360734196506e-09
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606525042557733869e-06	-7.085938430169963365e-07	1.470956741307017012e-07	-2.589179595400680149e-08	3.934747907344838617e-09
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516805317996757351e-06	-6.854611993864829292e-07	1.426118324357801669e-07	-2.516158862958529099e-08	3.831889291310884020e-09
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.430108801542844237e-06	-6.630624799374585871e-07	1.382596770675552333e-07	-2.445111721978667907e-08	3.731616165190087512e-09
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346347846160163777e-06	-6.413775826886099466e-07	1.340358541464130295e-07	-2.375991490003858302e-08	3.633870586105553364e-09
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265435519696924455e-06	-6.203865693816870288e-07	1.299370370549125994e-07	-2.308751863216427631e-08	3.538595080359829941e-09
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187285597498851541e-06	-6.000696637906799985e-07	1.259599261564319180e-07	-2.243346912533525714e-08	3.445732638599295804e-09
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104409207294355137e-06	-5.784762552646313005e-07	1.217217693649008330e-07	-2.173466154941234398e-08	3.346303562996320375e-09
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.031782778867421631e-06	-5.595113156219533879e-07	1.179896196079278885e-07	-2.111766170120644683e-08	3.258325028794656653e-09
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961655876180887089e-06	-5.411601891989785285e-07	1.143691156532241494e-07	-2.051760821325030812e-08	3.172585729263718580e-09
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.893945100092163645e-06	-5.234037468815644403e-07	1.108570656200335922e-07	-1.993405676115446679e-08	3.089030509609763101e-09
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.822155156766649584e-06	-5.045358779148686556e-07	1.071152966655510611e-07	-1.931068406323702661e-08	2.999577091930901930e-09
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.759249760138621081e-06	-4.879666889556550737e-07	1.038207238638653992e-07	-1.876035638463670999e-08	2.920430865836985642e-09
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698506188446138523e-06	-4.719338539398156313e-07	1.006248716949776007e-07	-1.822517577372116598e-08	2.843300520139850324e-09
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639843751760086656e-06	-4.564188642432234613e-07	9.752465160401199428e-08	-1.770471225771319168e-08	2.768132678464470694e-09
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577623266358845776e-06	-4.399285772299095398e-07	9.422120839704292927e-08	-1.714869163382617591e-08	2.687651557008002773e-09
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.523071423576449827e-06	-4.254414712754748268e-07	9.131187135573800816e-08	-1.665774958637643020e-08	2.616433108664704495e-09
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.470354640025897957e-06	-4.114157644650675165e-07	8.848874683454200142e-08	-1.618021324240391038e-08	2.547014364854802694e-09
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.414399768709199264e-06	-3.965005605157462947e-07	8.547954731811041615e-08	-1.566993896931433337e-08	2.472674144047039193e-09
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.365324097265706544e-06	-3.833942722106494500e-07	8.282905525819108188e-08	-1.521936547760797386e-08	2.406886166517178207e-09
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.313254049688910591e-06	-3.694615539558640248e-07	8.000468870383592677e-08	-1.473801663790477040e-08	2.336447092330335905e-09
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.267605860278232135e-06	-3.572233217466144865e-07	7.751779949839366188e-08	-1.431309470905159683e-08	2.274124067240710078e-09
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.223517268597166674e-06	-3.453809636672751245e-07	7.510573377845396553e-08	-1.389993917964685628e-08	2.213394237216336867e-09
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176765903439938943e-06	-3.327982855459149991e-07	7.253653455412347483e-08	-1.345871655701591079e-08	2.148388311268248185e-09
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135802184953475635e-06	-3.217510350426998589e-07	7.027521126278185717e-08	-1.306934092610424410e-08	2.090886537680891927e-09
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.092377249766525925e-06	-3.100162332124929449e-07	6.786711410053060640e-08	-1.265359001976170087e-08	2.029344622469093854e-09
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.054337517436944112e-06	-2.997156621814735532e-07	6.574799532644105427e-08	-1.228675165519540448e-08	1.974913619522171833e-09
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.014019826359087840e-06	-2.887758966907976253e-07	6.349168436983915093e-08	-1.189511658546123607e-08	1.916664092231133688e-09
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.787064310744501504e-07	-2.791743566490005121e-07	6.150636940923994190e-08	-1.154959278283707606e-08	1.865149091517423745e-09
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.412803235339098301e-07	-2.689776363616760454e-07	5.939267818809668687e-08	-1.118073936674075896e-08	1.810023070206300238e-09
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.084987882888808114e-07	-2.600282426059062337e-07	5.753290075855680661e-08	-1.085532694502301084e-08	1.761271769659450243e-09
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.737520575232488289e-07	-2.505234079975345754e-07	5.555280916301199681e-08	-1.050794225714270077e-08	1.709103057822231149e-09
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.433110132618936612e-07	-2.421800241631143487e-07	5.381043468749545909e-08	-1.020145716448787732e-08	1.662965571955667979e-09
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.110348366383284727e-07	-2.333167305505995240e-07	5.195506601827886402e-08	-9.874249108840042417e-09	1.613590604475849885e-09
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.799705362215410448e-07	-2.247696587436944749e-07	5.016153307415597046e-08	-9.557100968517257649e-09	1.565614617062377696e-09
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.527348341482133521e-07	-2.172626555025183074e-07	4.858270718998681819e-08	-9.277222946627548300e-09	1.523177208158980390e-09
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.238340610229466035e-07	-2.092830214172702463e-07	4.690081249626462343e-08	-8.978344150679800929e-09	1.477753294835359300e-09
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.984939083061067931e-07	-2.022743425593718747e-07	4.542030788342281376e-08	-8.714602557600379136e-09	1.437575272238786181e-09
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.716158936244376708e-07	-1.948272045061239445e-07	4.384366170152522021e-08	-8.433030765886052484e-09	1.394578888371184154e-09
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.457498211093065392e-07	-1.876469907050373791e-07	4.231990935324109993e-08	-8.160182100600142787e-09	1.352809288362950162e-09
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.230860929801219018e-07	-1.813442811065203747e-07	4.097929928393879650e-08	-7.919511464975487635e-09	1.315875852783610547e-09
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.990622288834535650e-07	-1.746510357796025746e-07	3.955231236107101034e-08	-7.662670785700103390e-09	1.276363917379250504e-09
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.759568524260941466e-07	-1.682011488904389051e-07	3.817382820907589490e-08	-7.413880812482518876e-09	1.237990835329806919e-09
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.537383470190159623e-07	-1.619866477598025792e-07	3.684236122819980067e-08	-7.172914042722380439e-09	1.200726855801368854e-09
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.342829104511321415e-07	-1.565347058460611692e-07	3.567149649249702520e-08	-6.960452142933995890e-09	1.167788117260049893e-09
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.136706509336775309e-07	-1.507476710910135763e-07	3.442570753592881929e-08	-6.733795450854015435e-09	1.132559764519258296e-09
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.938547317135217623e-07	-1.451731927952495953e-07	3.322268172144210161e-08	-6.514310486373018494e-09	1.098355317126641273e-09
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.748045212283574142e-07	-1.398035464150946301e-07	3.206097961708682355e-08	-6.301776803367372803e-09	1.065145945156162412e-09
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.581250325419233861e-07	-1.350933473308840957e-07	3.103954444326326561e-08	-6.114412416571769605e-09	1.035795031573228113e-09
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.404524571644604157e-07	-1.300935171873371867e-07	2.995277753546729161e-08	-5.914543568918601256e-09	1.004406121767945047e-09
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.234578687284499262e-07	-1.252763972629915544e-07	2.890321196586617916e-08	-5.720994650164232103e-09	9.739297164450070217e-10
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.071115822052992056e-07	-1.206345014564844362e-07	2.788945266772446749e-08	-5.533551995329254775e-09	9.443378706791625268e-10
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.913841487469465417e-07	-1.161604031634842098e-07	2.691011564462966427e-08	-5.352003631542355557e-09	9.156028603846009799e-10
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.775989172000468237e-07	-1.122324501422767461e-07	2.604852433169413928e-08	-5.191897565040533132e-09	8.902005107896420026e-10
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.629746545414210461e-07	-1.080589107828685664e-07	2.513120606317058694e-08	-5.021034078321832887e-09	8.630268256756737854e-10
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.488980081510202382e-07	-1.040349991948967766e-07	2.424487467748774806e-08	-4.855530340728706361e-09	8.366391760198858436e-10
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.353522439899198141e-07	-1.001563108452899518e-07	2.338866492372636156e-08	-4.695246286396225648e-09	8.110184439696544798e-10
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.223207585690469914e-07	-9.641847553356165682e-08	2.256171828698350739e-08	-4.540042938052104879e-09	7.861456599669017341e-10
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.097870776607875625e-07	-9.281715705308162615e-08	2.176318292194303846e-08	-4.389782396287352077e-09	7.620020012874605822e-10
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.977348550264447283e-07	-8.934805285651432018e-08	2.099221358726321411e-08	-4.244327828958890231e-09	7.385687905984065998e-10
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.861478711592997503e-07	-8.600689372535869539e-08	2.024797158076836304e-08	-4.103543460722001893e-09	7.158274945330521043e-10
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.750100320430460911e-07	-8.278944344352907621e-08	1.952962467543299520e-08	-3.967294562690721239e-09	6.937597222833550339e-10
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.643053679253753334e-07	-7.969149847491904055e-08	1.883634705614679204e-08	-3.835447442224326507e-09	6.723472242094883081e-10
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.540180321064849080e-07	-7.670888764488772962e-08	1.816731925724871590e-08	-3.707869432838000518e-09	6.515718904663059038e-10
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.441322997422985191e-07	-7.383747182561385566e-08	1.752172810081949182e-08	-3.584428884235967693e-09	6.314157496464793088e-10
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.346325666621742746e-07	-7.107314362525799640e-08	1.689876663572072573e-08	-3.464995152465178998e-09	6.118609674400354159e-10
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.255033482008995617e-07	-6.841182708088050122e-08	1.629763407737051120e-08	-3.349438590187919399e-09	5.928898453100844095e-10
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.167292780447482053e-07	-6.584947735505582256e-08	1.571753574824363642e-08	-3.237630537071408031e-09	5.744848191844614700e-10
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.082951070914244129e-07	-6.338208043613763882e-08	1.515768301908783850e-08	-3.129443310293042754e-09	5.566284581631155155e-10
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	2.001857023236577686e-07	-6.100565284211207499e-08	1.461729325084340110e-08	-3.024750195159184770e-09	5.393034632409420255e-10
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.923860456962828317e-07	-5.871624132799596784e-08	1.409558973725796431e-08	-2.923425435836227630e-09	5.224926660459023697e-10
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.848812357502618998e-07	-5.650992327365518901e-08	1.359180177100496362e-08	-2.825344244169406724e-09	5.061790297957739917e-10
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.776580187617886375e-07	-5.438318861784941468e-08	1.310523393603763448e-08	-2.730392941275395856e-09	4.903468923022946615e-10
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.700886729683259311e-07	-5.215098996288404035e-08	1.259347968232298625e-08	-2.630278741081072443e-09	4.736102724784822460e-10
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.634257913754806594e-07	-5.018290787194884515e-08	1.214132427501788667e-08	-2.541600502982970604e-09	4.587461291657507877e-10
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.570180993328996435e-07	-4.828720208896612608e-08	1.170490308194850877e-08	-2.455798459834022802e-09	4.443271271646962687e-10
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.508574004239445501e-07	-4.646163020996363596e-08	1.128375243594073703e-08	-2.372793208700216426e-09	4.303418570607313062e-10
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.449355590650206942e-07	-4.470396646162106824e-08	1.087741210489817091e-08	-2.292505934033915666e-09	4.167789936882973637e-10
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.387382971802917569e-07	-4.286136842848396515e-08	1.045048613689721547e-08	-2.207927743604417297e-09	4.024516884431987021e-10
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.332898607465509303e-07	-4.123857444315144453e-08	1.007364058824313736e-08	-2.133071383210981861e-09	3.897358097782794983e-10
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.280555140365105637e-07	-3.967691240722539988e-08	9.710204193364713977e-09	-2.060693042567053435e-09	3.774078570271941208e-10
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.230273644600968660e-07	-3.817422297781317948e-08	9.359730441557290128e-09	-1.990716252463954294e-09	3.654568415656022982e-10
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.181975774247158175e-07	-3.672836266767542729e-08	9.021776097175205754e-09	-1.923065103730465601e-09	3.538718550979389921e-10
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.131458134529186377e-07	-3.521337404358738820e-08	8.666860034888462391e-09	-1.851827704074975312e-09	3.416384203624202559e-10
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.087057202735740503e-07	-3.387948082584913232e-08	8.353664621189830017e-09	-1.788796405535396454e-09	3.307838679341191523e-10
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.044401345684660427e-07	-3.259589008107578434e-08	8.051638996327135080e-09	-1.727859605468340011e-09	3.202621278891694575e-10
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.997686108807154228e-08	-3.125053516013994351e-08	7.734390227820320973e-09	-1.663685309340222612e-09	3.091509985170953979e-10
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.605165172152852215e-08	-3.006541832470923243e-08	7.454333298202768616e-09	-1.606890480526527228e-09	2.992910170076142172e-10
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.227762825966012187e-08	-2.892422316762014046e-08	7.184126665606921872e-09	-1.551964159090438823e-09	2.897313702357162760e-10
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.832421000892191525e-08	-2.772698723794149086e-08	6.900096122455790329e-09	-1.494090965155532925e-09	2.796330369192490874e-10
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.484329124022997637e-08	-2.667132012909434315e-08	6.649177681654417052e-09	-1.442846789054984000e-09	2.706689569474131749e-10
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.119667557124956259e-08	-2.556378584347413247e-08	6.385427628325762382e-09	-1.388856602296934410e-09	2.612005702998486225e-10
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.798778169176235461e-08	-2.458773822702441492e-08	6.152536439939304171e-09	-1.341070225667660146e-09	2.527985683344523822e-10
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.490277484761444185e-08	-2.364800585649361309e-08	5.927884517467816800e-09	-1.294868267013866246e-09	2.446548586793323430e-10
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.167392899840440596e-08	-2.266293291605415886e-08	5.691918604765607017e-09	-1.246220970238751253e-09	2.360574671818797252e-10
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.883512945124343415e-08	-2.179548996036560287e-08	5.483704324562846760e-09	-1.203188730651696507e-09	2.284320795051277135e-10
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.586548712753988920e-08	-2.088661324949606535e-08	5.265092452809574390e-09	-1.157894570244352781e-09	2.203842211651239325e-10
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.325574947521351176e-08	-2.008659176524222673e-08	5.072260128432464179e-09	-1.117840726262754652e-09	2.132480948132949758e-10
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.052674481898599999e-08	-1.924864001836152055e-08	4.869859136883618413e-09	-1.075692523710219057e-09	2.057183003290121638e-10
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.812917589288819763e-08	-1.851124363174034717e-08	4.691368588532765877e-09	-1.038428558577779256e-09	1.990428002739426824e-10
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.562251564735334279e-08	-1.773902293222974914e-08	4.504052075322888104e-09	-9.992221687393723395e-10	1.920000603445182097e-10
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.342046984113014523e-08	-1.705952551387941026e-08	4.338878342815866178e-09	-9.645623204756048866e-10	1.857569693128763767e-10
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.111812831380814689e-08	-1.634791786518708865e-08	4.165536355463598406e-09	-9.280965755886306931e-10	1.791707261517179322e-10
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.909520301951727270e-08	-1.572166223550025423e-08	4.012669417808955164e-09	-8.958577862536377165e-10	1.733322369354589771e-10
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.697941716088319858e-08	-1.506562416503462224e-08	3.852208150822945972e-09	-8.619344412235095921e-10	1.671723759782659630e-10
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.511944830963610243e-08	-1.448802082910935804e-08	3.710652652212382870e-09	-8.319363073436816465e-10	1.617110839209884918e-10
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.317271290417140731e-08	-1.388258202401497066e-08	3.561994151601764636e-09	-8.003599862829509783e-10	1.559479257230054856e-10
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.130731591210702607e-08	-1.330159448992142334e-08	3.419071047460676480e-09	-7.699316068307348078e-10	1.503801071274111651e-10
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.966532167652148066e-08	-1.278950294596595621e-08	3.292878154577181313e-09	-7.430073878494318992e-10	1.454417359031118804e-10
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.794566605890941484e-08	-1.225246400466857939e-08	3.160305454198808096e-09	-7.146605345734708272e-10	1.402298996248823653e-10
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.629831643273175534e-08	-1.173726088864087287e-08	3.032885289252678057e-09	-6.873524386283953936e-10	1.351962078777153738e-10
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.484965544436155436e-08	-1.128355429356002722e-08	2.920469280200003220e-09	-6.632056454099359934e-10	1.307341568135634802e-10
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.333400585717002996e-08	-1.080818148707278650e-08	2.802465938094608742e-09	-6.378007055619341344e-10	1.260277764542583944e-10
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.188351115554452051e-08	-1.035254511347591770e-08	2.689138622927353864e-09	-6.133433523577186968e-10	1.214848649241546600e-10
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.060906372801105708e-08	-9.951610388119585624e-09	2.589225472011218568e-09	-5.917302247263071857e-10	1.174598960629125839e-10
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.927671045452881308e-08	-9.531823819107101883e-09	2.484411499057227275e-09	-5.690031620259198105e-10	1.132164694064834241e-10
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.800251411862517750e-08	-9.129719229744658307e-09	2.383807236735913013e-09	-5.471344632451189475e-10	1.091221490028969934e-10
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.678410993636067642e-08	-8.744602362665764413e-09	2.287255101895636480e-09	-5.260939766962961962e-10	1.051720811017718982e-10
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.571424611816406423e-08	-8.405913124883184047e-09	2.202175038696940489e-09	-5.075088584447934594e-10	1.016737915784752103e-10
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.459623019844726414e-08	-8.051434057460215208e-09	2.112953220638183595e-09	-4.879723043767779852e-10	9.798676995254040786e-11
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.352720769517756470e-08	-7.711946711281240787e-09	2.027330470816588661e-09	-4.691772735779877984e-10	9.443004554876357113e-11
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.250488089172577067e-08	-7.386776507860252467e-09	1.945153669307060110e-09	-4.510944674027792786e-10	9.099890174243147523e-11
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.152696880929537739e-08	-7.075253779945090749e-09	1.866270810073336280e-09	-4.336948001013190872e-10	8.768865613201135278e-11
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.059120705354524933e-08	-6.776713726521890947e-09	1.790530990765578698e-09	-4.169493968703631424e-10	8.449466022596671715e-11
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.976853312798023615e-08	-6.513893175987907504e-09	1.723735929824750776e-09	-4.021497104360461428e-10	8.166501074689499463e-11
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.890729062735712452e-08	-6.238396094881331802e-09	1.653602495385227324e-09	-3.865783717474928186e-10	7.868095688365122739e-11
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.808195066174778883e-08	-5.974044552437302960e-09	1.586194228146519345e-09	-3.715811195096046279e-10	7.580020472020327047e-11
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.729124682159200310e-08	-5.720456664605610877e-09	1.521421395132859697e-09	-3.571400115369026248e-10	7.301972329705270587e-11
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.653402843645103070e-08	-5.477283448112534517e-09	1.459201405031176065e-09	-3.432383895379681972e-10	7.033667308928774772e-11
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.580915303512925413e-08	-5.244178405267775950e-09	1.399452254385599168e-09	-3.298597136812936836e-10	6.774823474025556269e-11
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.511548627192492209e-08	-5.020797501611017686e-09	1.342092522311917825e-09	-3.169875615305176009e-10	6.525160888035610416e-11
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.445190185370698538e-08	-4.806799143808870881e-09	1.287041365271228505e-09	-3.046056269915828019e-10	6.284401594786452937e-11
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.381728146780680817e-08	-4.601844157798775016e-09	1.234218511901971005e-09	-2.926977192716547109e-10	6.052269601175465686e-11
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.321051471071386907e-08	-4.405595767176575050e-09	1.183544257909578089e-09	-2.812477618496433529e-10	5.828490859649677488e-11
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.263049901756504285e-08	-4.217719571824626156e-09	1.134939461012993797e-09	-2.702397914581815235e-10	5.612793250880492055e-11
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.207613959241588692e-08	-4.037883526776893976e-09	1.088325535947219996e-09	-2.596579570768859612e-10	5.404906566630370922e-11
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.154634933928396547e-08	-3.865757921318032003e-09	1.043624449521182090e-09	-2.494865189367616250e-10	5.204562492809107473e-11
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.104004879395471983e-08	-3.701015358313600534e-09	1.000758715730248000e-09	-2.397098475356149700e-10	5.011494592717470297e-11
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.055616605653804170e-08	-3.543330733767774345e-09	9.596513909225252535e-10	-2.303124226642971886e-10	4.825438290475058376e-11
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.009363672476735348e-08	-3.392381216606110497e-09	9.202260690183727771e-10	-2.212788324436681266e-10	4.646130854630615514e-11
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.651403828029942696e-09	-3.247846228679930239e-09	8.824068767823076534e-10	-2.125937723721114822e-10	4.473311381951851360e-11
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.228417762119855269e-09	-3.109407424989696147e-09	8.461184691466868685e-10	-2.042420443834796664e-10	4.306720781392730153e-11
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.823636224703856498e-09	-2.976748674124520802e-09	8.112860245864952780e-10	-1.962085559153334699e-10	4.146101758235957614e-11
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.436024345909976234e-09	-2.849556096037095795e-09	7.778352534462333790e-10	-1.884783214303429480e-10	3.991198836763949097e-11
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	8.034443721954525058e-09	-2.717614731021230427e-09	7.430804010669783134e-10	-1.804307230375473062e-10	3.829572887212449097e-11
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.680061323410848790e-09	-2.601032283474345810e-09	7.123216500870216604e-10	-1.732940369494507868e-10	3.685914002997720351e-11
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.340799940659091996e-09	-2.489284222852206941e-09	6.827915496807119588e-10	-1.664288366434149569e-10	3.547411031599440871e-11
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	7.016143537100715597e-09	-2.382209377609610484e-09	6.544503945225837667e-10	-1.598267105467259109e-10	3.413912264093218153e-11
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.705579595489225917e-09	-2.279647674936723335e-09	6.272587498140300263e-10	-1.534793043527690940e-10	3.285267023347906751e-11
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.408599087654910968e-09	-2.181440131308511455e-09	6.011774489568559712e-10	-1.473783205286906003e-10	3.161325655157932908e-11
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.101612446447837820e-09	-2.079779059624459979e-09	5.741305871774906985e-10	-1.410374451846394340e-10	3.032191657959338943e-11
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.831310946404638055e-09	-1.990136766627581540e-09	5.502378668946048285e-10	-1.354234367296165743e-10	2.917573787273255478e-11
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.573045023137457648e-09	-1.904365191500403048e-09	5.273363907310529277e-10	-1.300306188170662588e-10	2.807204701745300566e-11
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.326319588091464682e-09	-1.822309702659153639e-09	5.053880636149800657e-10	-1.248509207405542797e-10	2.700938834063348147e-11
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.071486561627215441e-09	-1.737431646426150214e-09	4.826424320350859595e-10	-1.194707847582984547e-10	2.590280172381069526e-11
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.847228250318252241e-09	-1.662625905608020488e-09	4.625585979854587159e-10	-1.147094018573280700e-10	2.492099412569252867e-11
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.633004806974630491e-09	-1.591065996225637456e-09	4.433120599729876081e-10	-1.101365942516605172e-10	2.397579166616432380e-11
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.411694957806907894e-09	-1.517031145819254687e-09	4.233635319038196477e-10	-1.053864161023596940e-10	2.299148790548337282e-11
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.216834338069931312e-09	-1.451751404908594712e-09	4.057426177871362219e-10	-1.011813165832941672e-10	2.211800854652691352e-11
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	4.030533899852948939e-09	-1.389256898170811942e-09	3.888455245915736548e-10	-9.714075119079392643e-11	2.127679798395303502e-11
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.837821264465627302e-09	-1.324526699213586941e-09	3.713150538516246503e-10	-9.294022504774470828e-11	2.040029219560700468e-11
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.667843078140553913e-09	-1.267362676483738970e-09	3.558096136296486284e-10	-8.921779746044970473e-11	1.962186354782377888e-11
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.505038416614151352e-09	-1.212550250634604066e-09	3.409209911713272066e-10	-8.563718521228701008e-11	1.887159547854490462e-11
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.336467284524222215e-09	-1.155729623241652229e-09	3.254637972810313247e-10	-8.191295464838349774e-11	1.808959017025645762e-11
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.187818777084093839e-09	-1.105563667835679515e-09	3.117959386775948922e-10	-7.861359472418304965e-11	1.739530602267408752e-11
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	3.034047497340345405e-09	-1.053604359119816699e-09	2.976172024774474888e-10	-7.518427310488255681e-11	1.667208961328507001e-11
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.898568971223501055e-09	-1.007767746258065725e-09	2.850890830550847634e-10	-7.214816883667177982e-11	1.603036643056052380e-11
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.758536472978050446e-09	-9.603285421959226190e-10	2.721016256885800099e-10	-6.899439247956687934e-11	1.536225593615956320e-11
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.635255143902689124e-09	-9.185084478688175289e-10	2.606333198604881440e-10	-6.620379116013649178e-11	1.476971712293654803e-11
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.507914735966237922e-09	-8.752527569571386128e-10	2.487511429287744125e-10	-6.330645840567291765e-11	1.415307935367986456e-11
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.395870979444015661e-09	-8.371405875387774488e-10	2.382638054270873662e-10	-6.074384712362839103e-11	1.360639388482332590e-11
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.280190105186205918e-09	-7.977363620135037071e-10	2.274020708739634703e-10	-5.808411387124476682e-11	1.303764459688472634e-11
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.178437232687060695e-09	-7.630276823156057935e-10	2.178179183798653035e-10	-5.573221543441193846e-11	1.253352624300279768e-11
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.073397230126004176e-09	-7.271473410387793652e-10	2.078929288025822282e-10	-5.329149077316170377e-11	1.200912930847077108e-11
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.981001269971885119e-09	-6.955418038845246468e-10	1.991352219644610813e-10	-5.113325971809559048e-11	1.154433587779240272e-11
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.885597136921253882e-09	-6.628621568567228024e-10	1.900644013395340813e-10	-4.889320164935694165e-11	1.106080247205974340e-11
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.801636619788491606e-09	-6.340634341358309511e-10	1.820574271693063555e-10	-4.691182033476316684e-11	1.063213506825175591e-11
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.714876783933851278e-09	-6.042656085928807950e-10	1.737593019828054230e-10	-4.485433158469937373e-11	1.018602287445358894e-11
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.632224505633647112e-09	-5.758417237087671147e-10	1.658311406813653916e-10	-4.288470687836127624e-11	9.758024518307247578e-12
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.559348645874559718e-09	-5.507506978496603505e-10	1.588225388797078016e-10	-4.114043060089317024e-11	9.378237656252489915e-12
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.483887953453396028e-09	-5.247412296798685801e-10	1.515475637721371500e-10	-3.932680537884888096e-11	8.982600971391572274e-12
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.411918104403786160e-09	-4.999062034063391840e-10	1.445911591225863753e-10	-3.758951048493729442e-11	8.602856425364421441e-12
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.348474732673049841e-09	-4.779883017896924158e-10	1.384431749378514840e-10	-3.605141262559595583e-11	8.265990088619876585e-12
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.282867675617382607e-09	-4.552961614586557470e-10	1.320687862785406374e-10	-3.445380567596248453e-11	7.915385854422772256e-12
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.220388700887880739e-09	-4.336587158705404830e-10	1.259812654402797677e-10	-3.292517669221215974e-11	7.579201973247511431e-12
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.165386295501063397e-09	-4.145868477848726076e-10	1.206073759966785030e-10	-3.157321100037868019e-11	7.281247813052140482e-12
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.108579419636702702e-09	-3.948642901234637394e-10	1.150415092271870645e-10	-3.017027095970728820e-11	6.971401922766253950e-12
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.054545025976929575e-09	-3.760790431202542301e-10	1.097314329977747925e-10	-2.882910147029133379e-11	6.674533594420586285e-12
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	1.003163073823092001e-09	-3.581914810066218924e-10	1.046666563798032813e-10	-2.754726946667333753e-11	6.390155768600036847e-12
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.579846918629381671e-10	-3.424426047961186748e-10	1.002001868219023516e-10	-2.641461609324348673e-11	6.138320971701942241e-12
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	9.113691687176412848e-10	-3.261709664749728706e-10	9.557791347175907991e-11	-2.524011630946978416e-11	5.876606424898889988e-12
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.670598197858146361e-10	-3.106827087549195548e-10	9.117067748432355777e-11	-2.411793550953022930e-11	5.625977379130465324e-12
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.249397441104313042e-10	-2.959392419714151485e-10	8.696826212450712522e-11	-2.304570418227152810e-11	5.385959488270054573e-12
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.848928244654996040e-10	-2.819022350890981648e-10	8.296051910079773440e-11	-2.202106868088931516e-11	5.156081579683486610e-12
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.468037207539262965e-10	-2.685336135233446501e-10	7.913736798884040632e-11	-2.104169108934831731e-11	4.935875627514538656e-12
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.132831603169905579e-10	-2.567538770880199279e-10	7.576348377753219126e-11	-2.017581134387911127e-11	4.740791062325534608e-12
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.786377333155948380e-10	-2.445645303788137699e-10	7.226723142582150025e-11	-1.927695434968844518e-11	4.537881015581951194e-12
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.456173746995323092e-10	-2.329337261346141670e-10	6.892648939701118715e-11	-1.841661042087032671e-11	4.343292664980001463e-12
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.141222485741591430e-10	-2.218284076073226646e-10	6.573247335101528345e-11	-1.759273194235847583e-11	4.156613701798485443e-12
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.840921409622540533e-10	-2.112282872324209536e-10	6.267967931053002470e-11	-1.680400023121490280e-11	3.977570319999939746e-12
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.554747959593435026e-10	-2.011156467811006099e-10	5.976326488848772993e-11	-1.604924411976740523e-11	3.805916864649311499e-12
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.282183002937487284e-10	-1.914728841685250700e-10	5.697841942825894413e-11	-1.532730011091593660e-11	3.641409288754284016e-12
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	5.022710804952344974e-10	-1.822825124941605338e-10	5.432036374150471731e-11	-1.463701231477088480e-11	3.483805139985842021e-12
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.775819000927715159e-10	-1.735271590919744859e-10	5.178434984872383145e-11	-1.397723238594271170e-11	3.332863547535329362e-12
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.540998568410556709e-10	-1.651895645903797483e-10	4.936566072246220495e-11	-1.334681946147494224e-11	3.188345209106317360e-12
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.317743799754373570e-10	-1.572525819818084411e-10	4.705961003315252456e-11	-1.274464009941282714e-11	3.050012378039690038e-12
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.105552274949526116e-10	-1.496991757018103331e-10	4.486154189755562534e-11	-1.216956821800089889e-11	2.917628850570535813e-12
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.903924834730131527e-10	-1.425124207175249578e-10	4.276683062976218844e-11	-1.162048503549917314e-11	2.790959953214654915e-12
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.712365553955174026e-10	-1.356755016254482678e-10	4.077088049473323071e-11	-1.109627901061305349e-11	2.669772530283697029e-12
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.530381715259724220e-10	-1.291717117583535154e-10	3.886912546434101263e-11	-1.059584578352745291e-11	2.553834931526902803e-12
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.357483782973430327e-10	-1.229844523012708204e-10	3.705702897588441187e-11	-1.011808811753901372e-11	2.442916999898194322e-12
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.193185377303089394e-10	-1.170972314164181000e-10	3.533008369304946199e-11	-9.661915841279326939e-12	2.336790059447128207e-12
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	3.037003248775100567e-10	-1.114936633769382264e-10	3.368381126927487372e-11	-9.226245791519215447e-12	2.235226903331572695e-12
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.888457252936269618e-10	-1.061574677093946330e-10	3.211376211351042160e-11	-8.810001756551566935e-12	2.138001781951680185e-12
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.747070325308270989e-10	-1.010724683448624245e-10	3.061551515832278519e-11	-8.412114420141323561e-12	2.044890391202673685e-12
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.602270185636384525e-10	-9.585880702153911939e-11	2.907728032660878638e-11	-8.002931008182845719e-12	1.948961560320253374e-12
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.474297036529470965e-10	-9.124614731431720773e-11	2.771465143475632034e-11	-7.639897277585141597e-12	1.863706627027702826e-12
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.352312277689731946e-10	-8.684479887260639723e-11	2.641285080867397761e-11	-7.292544691446960777e-12	1.781998600176552856e-12
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.236102719299276878e-10	-8.264736092972960011e-11	2.516978975527416678e-11	-6.960348796286750321e-12	1.703722414817934473e-12
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.125456516234434772e-10	-7.864647938758813996e-11	2.398339274850535857e-11	-6.642788443360221753e-12	1.628763730696813627e-12
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	2.020163157379395500e-10	-7.483484644581553836e-11	2.285159732473281194e-11	-6.339345762406161066e-12	1.557008926495706966e-12
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.912516713100322054e-10	-7.093332736090778912e-11	2.169145348705869836e-11	-6.027759534238960282e-12	1.483188067235707110e-12
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.817673895297536526e-10	-6.749159785513536432e-11	2.066652738163220580e-11	-5.751997531769349584e-12	1.417727515300903667e-12
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.727544450612825271e-10	-6.421691792089594600e-11	1.968993765335142874e-11	-5.488780043080190286e-12	1.355125688359878518e-12
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.641923198181524062e-10	-6.110216474846427956e-11	1.875967403185156940e-11	-5.237602297725994802e-12	1.295271837759748085e-12
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.554523553238140027e-10	-5.791855017163367169e-11	1.780736900551159581e-11	-4.979992452391571273e-12	1.233760801916681526e-12
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.477615414102109050e-10	-5.511338600394054041e-11	1.696695216260074978e-11	-4.752221097379705025e-12	1.179263407708910233e-12
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.404592134830875173e-10	-5.244650967663810787e-11	1.616675424963095747e-11	-4.534955990781220715e-12	1.127177532716900649e-12
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.330066888080593398e-10	-4.972117870066275508e-11	1.534773363806982218e-11	-4.312163411012998684e-12	1.073658132684843548e-12
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.264474471364048423e-10	-4.731937806109965144e-11	1.462481942220195449e-11	-4.115150127139205751e-12	1.026236581346870325e-12
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.202155423805753547e-10	-4.503463731717431495e-11	1.393613291296693939e-11	-3.927138699738803002e-12	9.808964741551484745e-13
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.138478298428332933e-10	-4.269724759396923888e-11	1.323054379508811878e-11	-3.734178331126456248e-12	9.342749509759986507e-13
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.082332162583778187e-10	-4.063391257245023550e-11	1.260681584619966188e-11	-3.563323880287132107e-12	8.929201311743532334e-13
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.028859465277727594e-10	-3.866681070630734719e-11	1.201143757732989412e-11	-3.399995305130449784e-12	8.533229108182302464e-13
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.740638375391624556e-11	-3.664907517964978662e-11	1.140000214970593923e-11	-3.232024763712785837e-12	8.125363840394326791e-13
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.256640419067340476e-11	-3.486509607222429720e-11	1.085874723349883163e-11	-3.083121725392206072e-12	7.763225411621815310e-13
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.761144513138989416e-11	-3.303687224564517726e-11	1.030337484334870120e-11	-2.930110016849234810e-12	7.390488119200324790e-13
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.324040035176177355e-11	-3.142238924787877381e-11	9.812298473905841222e-12	-2.794607183521876324e-12	7.059849125706613336e-13
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.877097593999168907e-11	-2.976976675486775154e-11	9.308952821864334646e-12	-2.655501985583240040e-12	6.719836473764927010e-13
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.483281590170754823e-11	-2.831194439320954343e-11	8.864330589167894989e-12	-2.532428346922160098e-12	6.418479277958951588e-13
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	7.081034698262501849e-11	-2.682118726129640775e-11	8.409025964333524444e-12	-2.406190521826430874e-12	6.108818029832826646e-13
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.726947295616683686e-11	-2.550735071612753713e-11	8.007180061133389638e-12	-2.294587213267686037e-12	5.834552721093917208e-13
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.365586256340312493e-11	-2.416489461770653314e-11	7.595980543679800136e-12	-2.180190599975775650e-12	5.552899264081089982e-13
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	6.047712003399686377e-11	-2.298252719684236990e-11	7.233279032674518609e-12	-2.079110711751666927e-12	5.303563222874804698e-13
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.723474582073991752e-11	-2.177497675506214332e-11	6.862297712414624948e-12	-1.975541922310806932e-12	5.047603103432732083e-13
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.438341752901842232e-11	-2.071171741661222446e-11	6.535153807748110173e-12	-1.884050312213487752e-12	4.821060573940698478e-13
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	5.147512434667729724e-11	-1.962584356378883014e-11	6.200552017931951517e-12	-1.790308532090763088e-12	4.588508041944193925e-13
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.891692346474361908e-11	-1.866948448721004118e-11	5.905423380668049991e-12	-1.707481641878131118e-12	4.382649713006870820e-13
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.630601608571732803e-11	-1.769222187453120487e-11	5.603409946657133148e-12	-1.622578434170466208e-12	4.171247274853141276e-13
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.383501213686639970e-11	-1.676618587425649722e-11	5.316817112914125779e-12	-1.541873087173303985e-12	3.969932010679026786e-13
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.165731550665267710e-11	-1.594915053607933836e-11	5.063628496378729138e-12	-1.470463222960039142e-12	3.791507849387495413e-13
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.942883847826324909e-11	-1.511219318376540704e-11	4.803956216078947467e-12	-1.397118727713349389e-12	3.607967685159719953e-13
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.731293394610080679e-11	-1.431672628005395399e-11	4.556877281722334783e-12	-1.327234364375181173e-12	3.432828090791072697e-13
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.544451018142377406e-11	-1.361362125321259685e-11	4.338246919414033834e-12	-1.265313118332825686e-12	3.277423029943742182e-13
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.353226546579957647e-11	-1.289330738183042353e-11	4.114010830977976356e-12	-1.201715880135036768e-12	3.117576480504186332e-13
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.171965499611198224e-11	-1.220979184217584407e-11	3.900970311073784584e-12	-1.141203945244739074e-12	2.965245182097258682e-13
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	3.012219693633154324e-11	-1.160676358529143803e-11	3.712787383777554444e-12	-1.087673465821371012e-12	2.830278498496301640e-13
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.849034711149210427e-11	-1.099007395169142734e-11	3.520099635758411719e-12	-1.032778282217542808e-12	2.691649665418725324e-13
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.694636699831450106e-11	-1.040590454958745873e-11	3.337328166243565429e-12	-9.806239924142955647e-13	2.559718908546391005e-13
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.548628877346656360e-11	-9.852812500794673513e-12	3.164041506829846922e-12	-9.310944363406324188e-13	2.434210615487406741e-13
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.420218134087330447e-11	-9.365800477544026900e-12	3.011250414139923080e-12	-8.873520021291250252e-13	2.323178494096537928e-13
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.289280036102005611e-11	-8.868601936927318288e-12	2.855047377315213645e-12	-8.425590758645912165e-13	2.209284406786005436e-13
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.165584310977996047e-11	-8.398306766113675160e-12	2.707080987516203508e-12	-8.000548510813977733e-13	2.101015477619475094e-13
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	2.048743804476781876e-11	-7.953507091661323962e-12	2.566930241443622329e-12	-7.597259842076935721e-13	1.998102774382975340e-13
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.938373766068555734e-11	-7.532803779274270962e-12	2.434176748478789586e-12	-7.214598348303090502e-13	1.900279032619793982e-13
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.834091830194305856e-11	-7.134806365681913289e-12	2.308404710319802758e-12	-6.851444602148017773e-13	1.807278642634768253e-13
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.742377750979724276e-11	-6.784360384180279646e-12	2.197506404492984509e-12	-6.530725270219778857e-13	1.725009249401274019e-13
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.648766098555835690e-11	-6.426258037575801129e-12	2.084033889523937868e-12	-6.202057922586340836e-13	1.640567022371886993e-13
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.560136308928154049e-11	-6.086838764701048885e-12	1.976339857069425548e-12	-5.889659623473699858e-13	1.560179688194709428e-13
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.476115208107176050e-11	-5.764745520071266019e-12	1.874018499528658581e-12	-5.592437833897690342e-13	1.483588014599356128e-13
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.396360359092021336e-11	-5.458731147559018248e-12	1.776696331441094468e-12	-5.309384794823852981e-13	1.410552228136694282e-13
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.320672779510086303e-11	-5.168060810938904760e-12	1.684150397699929872e-12	-5.039886906106440014e-13	1.340922819021269921e-13
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.248898528725090694e-11	-4.892160632769323373e-12	1.596205065628219259e-12	-4.783454604222300229e-13	1.274578719819908216e-13
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.180884614389882436e-11	-4.630460268027247300e-12	1.512685782777794794e-12	-4.539601333513248071e-13	1.211399606073763317e-13
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.116478971599384325e-11	-4.382392828558388303e-12	1.433419054412378511e-12	-4.307843485875292718e-13	1.151265882078756210e-13
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.055530455815605321e-11	-4.147394856707986578e-12	1.358232435439949046e-12	-4.087700378278329272e-13	1.094058675327983755e-13
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.978888358596179227e-12	-3.924906299201144234e-12	1.286954522421444650e-12	-3.878694230498508356e-13	1.039659831006687315e-13
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	9.434047869701046826e-12	-3.714370481271291954e-12	1.219414945655385073e-12	-3.680350143062161805e-13	9.879519065395315773e-14
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.919298839274579797e-12	-3.515234081032950605e-12	1.155444361337228685e-12	-3.492196075397953300e-13	9.388181661893537003e-14
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	8.433165942428855219e-12	-3.326947104096796178e-12	1.094874443792863848e-12	-3.313762824195612114e-13	8.921425757069854689e-14
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.974182714115326829e-12	-3.148962858423278701e-12	1.037537877785073729e-12	-3.144584001967972338e-13	8.478097970313279049e-14
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.540891482292014562e-12	-2.980737929413297852e-12	9.832683508925363288e-13	-2.984196015815142256e-13	8.057051830394050760e-14
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	7.131843301717236563e-12	-2.821732155232383030e-12	9.319005459602566954e-13	-2.832138046387707487e-13	7.657147723456139222e-14
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.745597888363090113e-12	-2.671408602365840983e-12	8.832701336206598585e-13	-2.687952027046805545e-13	7.277252841496436431e-14
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	6.380723554442608474e-12	-2.529233541402637060e-12	8.372137648846623222e-13	-2.551182623219203775e-13	6.916241131326037022e-14
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	6.035797144043443086e-12	-2.394676423045326579e-12	7.935690638019062347e-13	-2.421377211945089071e-13	6.572993244007957465e-14
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.686762143993214243e-12	-2.258362550736040839e-12	7.492997358177574749e-13	-2.289516765627565323e-13	6.223676040684994858e-14
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.378665684878306863e-12	-2.137911313540530279e-12	7.101382553527005273e-13	-2.172708514434257796e-13	5.913692527735763067e-14
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	5.086298169134067268e-12	-2.023504723699498717e-12	6.729066601613870350e-13	-2.061520666522880084e-13	5.618150876509140285e-14
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.808908556134837444e-12	-1.914859805949234495e-12	6.375166126633737822e-13	-1.955703024103841255e-13	5.336437350151920488e-14
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.545932042227662906e-12	-1.811762179840732828e-12	6.039002855918155423e-13	-1.855061457984406960e-13	5.068078268875435810e-14
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	4.279527923130967690e-12	-1.707214183010993352e-12	5.697744962803033610e-13	-1.752755877829735840e-13	4.794835197133733248e-14
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	4.044625107379262797e-12	-1.614930979301372329e-12	5.396182980642439918e-13	-1.662223666417562826e-13	4.552644336354043226e-14
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.822421647368598649e-12	-1.527544581622916275e-12	5.110300116895000233e-13	-1.576278476179861822e-13	4.322370606748311832e-14
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.612366195568945437e-12	-1.444845714525667978e-12	4.839434239221713570e-13	-1.494730794293937277e-13	4.103551586497670003e-14
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.413910613874676729e-12	-1.366626320542187872e-12	4.582927068353591327e-13	-1.417392210459377990e-13	3.895727541901746455e-14
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	3.213532874157933755e-12	-1.287555691661288534e-12	4.323288267322223921e-13	-1.338987462104467345e-13	3.684740754922961440e-14
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	3.037375627946225922e-12	-1.217958559625603281e-12	4.094446545631773200e-13	-1.269773083784324394e-13	3.498241045686420012e-14
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.871154504836421757e-12	-1.152209388799593078e-12	3.877965467939597758e-13	-1.204195923459390880e-13	3.321340873649462999e-14
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.703478386801892264e-12	-1.085803084579245899e-12	3.659007676676798345e-13	-1.137761850689312413e-13	3.141947470617569864e-14
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.556139854965425030e-12	-1.027379652450253176e-12	3.466089927301067511e-13	-1.079134795329572322e-13	2.983506703477437750e-14
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.417103087790220877e-12	-9.721838226615523205e-13	3.283570041630050027e-13	-1.023583173718219630e-13	2.833294650408819952e-14
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.276750136980222852e-12	-9.164003252615185211e-13	3.098834013444874548e-13	-9.672710199351342981e-14	2.680983436365624688e-14
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	2.153240416264690069e-12	-8.672565567594878361e-13	2.935847607854691804e-13	-9.175160829949582744e-14	2.546416279916890771e-14
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	2.028325574855530939e-12	-8.175026756472516935e-13	2.770601547989522087e-13	-8.670028605111560994e-14	2.409862589845127438e-14
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.918113179668520547e-12	-7.735646220889511237e-13	2.624470821508614720e-13	-8.222781668945083338e-14	2.289070082677280400e-14
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.813558685353400726e-12	-7.318504280101779014e-13	2.485562271799618988e-13	-7.797197202028766562e-14	2.174281925960804765e-14
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.707492192164811230e-12	-6.895003126484568258e-13	2.344354297119743738e-13	-7.364109587568031188e-14	2.057626704445260460e-14
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.613841874701401521e-12	-6.520774801844518694e-13	2.219411740123207851e-13	-6.980484251200271319e-14	1.954402790127779233e-14
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.518996151341850622e-12	-6.141449409778182503e-13	2.092599497470184978e-13	-6.590668885332599681e-14	1.849585448831476292e-14
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.435389868656523270e-12	-5.806779663314423764e-13	1.980566374701060530e-13	-6.245869288086654943e-14	1.756897823177068398e-14
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.350849021021300318e-12	-5.468057476139315262e-13	1.867024805213892319e-13	-5.895989565632164123e-14	1.662823611599951566e-14
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.276436928782904346e-12	-5.169631384171506852e-13	1.766857188185900343e-13	-5.586919708839708243e-14	1.579656480686641529e-14
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.201295716287053462e-12	-4.867981395851829202e-13	1.665474312388177022e-13	-5.273677807649688069e-14	1.495243400530338165e-14
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	1.135237840526190270e-12	-4.602522530878830679e-13	1.576140390528773419e-13	-4.997277624732858028e-14	1.420592785159784375e-14
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	1.068601520561323168e-12	-4.334454679379905033e-13	1.485817117402594349e-13	-4.717413939588378880e-14	1.344771404053003744e-14
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	1.010067613820301822e-12	-4.098724549060518844e-13	1.406297021479814637e-13	-4.470658772515082172e-14	1.277644967479708094e-14


==> pde_runs/ss_100Td_nr64_lmax6_E3.22E+03_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	f6	
7.731000000000000025e-03	1.751999999999999946e-01	1.693280582292255778e-03	1.738797882199231148e-01	-1.440846527411950451e-03	-1.196862498832827150e-05	3.808478419699131574e-07	4.342037466146389165e-08	1.319766618238770157e-11	1.277482948361656638e-10
2.325999999999999943e-02	1.743999999999999995e-01	2.104418637185418405e-03	1.730950932228107753e-01	-2.473228891941099163e-03	1.173762077177248148e-05	8.416243622778235600e-08	2.488168262426210945e-08	-6.329729365726381400e-10	-4.358899356687296309e-11
3.892999999999999933e-02	1.736000000000000043e-01	2.927660076621829439e-03	1.722954708619166830e-01	-3.172527183685075036e-03	3.370083931103674693e-05	-2.536092729602750174e-07	-6.118111066503770687e-09	-3.885957706222513287e-10	-7.341315127564806288e-11
5.475000000000000006e-02	1.728000000000000091e-01	3.539702168786521257e-03	1.715147821027310782e-01	-3.742971269826537301e-03	4.626191096052507484e-05	-4.121348188243056032e-07	-1.103864762424199919e-08	-1.538344624098648180e-10	-5.104257388399814753e-11
7.069999999999999896e-02	1.719999999999999862e-01	4.046648036750087260e-03	1.707390600650228463e-01	-4.234253095581157027e-03	5.568155108182097537e-05	-5.174119214120182719e-07	-6.496592900366773015e-09	2.806554025309024552e-11	-1.686795483303375925e-11
8.680000000000000215e-02	1.711999999999999911e-01	4.489420267592688502e-03	1.699608456519590416e-01	-4.670302680281059222e-03	6.464536000147070671e-05	-6.229922311376693123e-07	4.035613482727941652e-10	1.414856913178933366e-10	1.225352333906910991e-11
1.029999999999999943e-01	1.703999999999999959e-01	4.884591123441142484e-03	1.691792576378292057e-01	-5.063013026098534680e-03	7.446028295637389612e-05	-7.550819818834902463e-07	6.057941955785996937e-09	1.807347764621800554e-10	2.810016794206653683e-11
1.194000000000000061e-01	1.696000000000000008e-01	5.245499704914808638e-03	1.683892388057517675e-01	-5.423580614970458132e-03	8.531224746097921087e-05	-9.177701484184749859e-07	9.945239034789012096e-09	1.612684670117068316e-10	3.184818944882488524e-11
1.358999999999999930e-01	1.688000000000000056e-01	5.578422964140314008e-03	1.675966223754010165e-01	-5.756105299921166103e-03	9.676358646702032775e-05	-1.103700617613974722e-06	1.274802791421703280e-08	1.054923366820655196e-10	2.817614725320455311e-11
1.526000000000000134e-01	1.680000000000000104e-01	5.887587105088127985e-03	1.667973298548027783e-01	-6.067112949802774130e-03	1.086131201039502347e-04	-1.309301842998314742e-06	1.500252894322237651e-08	2.899656004497761763e-11	2.045111874300084910e-11
1.693999999999999950e-01	1.671999999999999875e-01	6.177144430894262843e-03	1.659966674440366829e-01	-6.358068591798913399e-03	1.205929999884874015e-04	-1.529896338961645411e-06	1.707325035080323835e-08	-5.616023698290457195e-11	1.118727705449101142e-11
1.862999999999999934e-01	1.663999999999999924e-01	6.450212633012342503e-03	1.651949918214702107e-01	-6.631693983411694228e-03	1.325545930501545358e-04	-1.762754739999899224e-06	1.924638362551708817e-08	-1.411736445900911058e-10	2.255144606501835758e-12
2.033999999999999975e-01	1.655999999999999972e-01	6.708897885224368758e-03	1.643878597062784497e-01	-6.891596050804570453e-03	1.444529137702312937e-04	-2.007209442675597051e-06	2.175716464524569133e-08	-2.197190067266261330e-10	-4.945982081964671210e-12
2.205999999999999905e-01	1.648000000000000020e-01	6.953366464407870554e-03	1.635802231985687694e-01	-7.137838710510675116e-03	1.561317227111015758e-04	-2.260248873992907394e-06	2.475843907575177781e-08	-2.863468464993866171e-10	-9.299999699792097547e-12
2.379999999999999893e-01	1.638999999999999901e-01	7.183189399312839285e-03	1.627674963799241870e-01	-7.373120150968500222e-03	1.676522273105432589e-04	-2.522616571359258723e-06	2.829345190760544672e-08	-3.425395882417540113e-10	-1.090940946703444312e-11
2.555000000000000049e-01	1.630999999999999950e-01	7.405200785075670943e-03	1.619543917592287385e-01	-7.597111820173621868e-03	1.789830588095403172e-04	-2.792562735733571807e-06	3.229324354404850574e-08	-3.921400649155529580e-10	-1.043042453947410176e-11
2.731999999999999984e-01	1.622999999999999998e-01	7.618131028454420452e-03	1.611362992687627727e-01	-7.811955622064568026e-03	1.902190691792970728e-04	-3.071433434970516254e-06	3.673844576046094637e-08	-4.390144015249775352e-10	-8.433582498475070252e-12
2.908999999999999919e-01	1.615000000000000047e-01	7.822077124294311151e-03	1.603224605935000546e-01	-8.016040482663119859e-03	2.012604065602438660e-04	-3.355867244956966072e-06	4.154015811924106064e-08	-4.856804130911409532e-10	-5.436604127427197158e-12
3.089000000000000079e-01	1.605999999999999928e-01	8.012147183764495653e-03	1.594991137789235069e-01	-8.213447026941727083e-03	2.123161433506894915e-04	-3.650547217168159861e-06	4.674910777967901310e-08	-5.355672718648519944e-10	-1.809652521757744331e-12
3.269000000000000239e-01	1.597999999999999976e-01	8.200119729706715696e-03	1.586800127099318725e-01	-8.401413550873640043e-03	2.232208269879868193e-04	-3.950447662270585313e-06	5.225226002609765467e-08	-5.901270332777935596e-10	2.023328672313201922e-12
3.451000000000000179e-01	1.590000000000000024e-01	8.380302665817029178e-03	1.578560516663068958e-01	-8.582567335568088221e-03	2.341133887724818313e-04	-4.258759983943216918e-06	5.808535620671132465e-08	-6.519475391275310517e-10	5.782246074074660433e-12
3.634999999999999898e-01	1.580999999999999905e-01	8.549198404164683532e-03	1.570272960555666175e-01	-8.757239894488707058e-03	2.450073875189763203e-04	-4.575442631695505121e-06	6.423029157878809179e-08	-7.228934995002345880e-10	9.179296381414563711e-12
3.820000000000000062e-01	1.572999999999999954e-01	8.715726429058394745e-03	1.561982829871523815e-01	-8.924838485621177861e-03	2.558560693098188414e-04	-4.898697267760309198e-06	7.063623654169221464e-08	-8.041508281217153326e-10	1.194955995970298146e-11
4.006000000000000116e-01	1.564000000000000112e-01	8.871737441448547187e-03	1.553690573866751135e-01	-9.085759790442278147e-03	2.666609168754761482e-04	-5.228299633375832996e-06	7.729605078030465995e-08	-8.960659145410236263e-10	1.406863992523664684e-11
4.193999999999999950e-01	1.555999999999999883e-01	9.028488039533530407e-03	1.545352768922170494e-01	-9.241181691621764421e-03	2.774713245116122435e-04	-5.565751299265248135e-06	8.424981847531688427e-08	-9.986552470164212364e-10	1.568963903821238510e-11
4.383000000000000229e-01	1.547000000000000042e-01	9.172762098301326383e-03	1.537014866450916450e-01	-9.390556508151990528e-03	2.882214808996471614e-04	-5.909011256068745883e-06	9.146492549537205006e-08	-1.110916498561244897e-09	1.693815804325749238e-11
4.573999999999999733e-01	1.539000000000000090e-01	9.311920833684102228e-03	1.528633792768046284e-01	-9.534926655840497353e-03	2.989605454943430256e-04	-6.259672057728510313e-06	9.898371811422229127e-08	-1.233029718452940463e-09	1.794399337500981034e-11
4.766000000000000236e-01	1.529999999999999971e-01	9.451801256903364160e-03	1.520254418143550112e-01	-9.673762477783924216e-03	3.096251166362443954e-04	-6.615695515573532749e-06	1.067708301050943448e-07	-1.363982480798243729e-09	1.881468452635317352e-11
4.959000000000000075e-01	1.522000000000000020e-01	9.586912766899121849e-03	1.511877332174626221e-01	-9.807316044704403324e-03	3.202095190891449963e-04	-6.976870980476672277e-06	1.148283269304382622e-07	-1.503374322856160731e-09	1.965487314104050471e-11
5.153999999999999693e-01	1.512999999999999901e-01	9.704928935424171968e-03	1.503460038573777302e-01	-9.936464181839067128e-03	3.307622828544796545e-04	-7.344901707827913849e-06	1.232016861640200351e-07	-1.651619677440000651e-09	2.056514944140710841e-11
5.350000000000000311e-01	1.504999999999999949e-01	9.836085596075978127e-03	1.495046579013962484e-01	-1.006071205907060895e-02	3.412233329073305365e-04	-7.717746515293582562e-06	1.318515930924560956e-07	-1.807677853045717525e-09	2.163021538722801354e-11
5.547999999999999599e-01	1.496000000000000107e-01	9.950008351192475911e-03	1.486594876260171338e-01	-1.018084739156225119e-02	3.516403711689101833e-04	-8.097165122380550368e-06	1.408257143567907796e-07	-1.972086190784828703e-09	2.293938398884813862e-11
5.746999999999999886e-01	1.487999999999999878e-01	1.006861919049479095e-02	1.478148440114450402e-01	-1.029640348731023294e-02	3.619553888568138411e-04	-8.481109980497520247e-06	1.500821851927105201e-07	-2.143777070445924994e-09	2.456454431058629617e-11
5.947000000000000064e-01	1.479000000000000037e-01	1.017850049372696387e-02	1.469707716787174989e-01	-1.040754740293183683e-02	3.721646413269625881e-04	-8.869433366199795869e-06	1.596222780747825280e-07	-2.322511626005699607e-09	2.657196932051608042e-11
6.149000000000000021e-01	1.471000000000000085e-01	1.028480799879284702e-02	1.461231339813172381e-01	-1.051496020053234795e-02	3.823171392019889848e-04	-9.263877272278315622e-06	1.694929469842422895e-07	-2.509310522312435239e-09	2.898104916840800576e-11
6.351999999999999869e-01	1.461999999999999966e-01	1.038225895072936340e-02	1.452762119826845610e-01	-1.061822971722384268e-02	3.923622774100403551e-04	-9.662252614399691197e-06	1.796424291794303071e-07	-2.703560906018961939e-09	3.175433249691460691e-11
6.556999999999999496e-01	1.454000000000000015e-01	1.048494646960743126e-02	1.444259167199354321e-01	-1.071797606988699261e-02	4.023491600027657360e-04	-1.006629741908159779e-05	1.901180449806499690e-07	-2.906522157904295851e-09	3.488086326980471923e-11
6.763000000000000123e-01	1.444999999999999896e-01	1.057855804225383591e-02	1.435764774171108538e-01	-1.081381545493384846e-02	4.122286209985200739e-04	-1.047382945430026207e-05	2.008662916623338300e-07	-3.117494276850217197e-09	3.832229064100620641e-11
6.969999999999999529e-01	1.436000000000000054e-01	1.066190432711405268e-02	1.427279376295063074e-01	-1.090587444864034132e-02	4.220012796679774433e-04	-1.088463875830517848e-05	2.118834156215090110e-07	-3.336704620830526321e-09	4.205476402862741875e-11
7.178999999999999826e-01	1.428000000000000103e-01	1.075915320645635422e-02	1.418762767931978641e-01	-1.099468611008106410e-02	4.317137816333224297e-04	-1.130052064165702341e-05	2.232206961892127276e-07	-3.565481308516769436e-09	4.607575779155902685e-11
7.389999999999999902e-01	1.418999999999999984e-01	1.083881022309644664e-02	1.410216089480782475e-01	-1.108030384031605253e-02	4.413644112732409658e-04	-1.172130178263082336e-05	2.348778893977811658e-07	-3.804139211901259804e-09	5.036745406119689624e-11
7.600999999999999979e-01	1.409999999999999865e-01	1.091659662486436227e-02	1.401720752373299961e-01	-1.116202102117784360e-02	4.508621257297200455e-04	-1.214281621479706962e-05	2.467414439214323422e-07	-4.050613612255528061e-09	5.486908461075764716e-11
7.813999999999999835e-01	1.401999999999999913e-01	1.100035860191839361e-02	1.393196622589684686e-01	-1.124071116667254601e-02	4.602973314153787840e-04	-1.256889077819451207e-05	2.589209464209597400e-07	-4.307429935243095254e-09	5.960426949837590089e-11
8.028999999999999471e-01	1.393000000000000071e-01	1.107450769699041757e-02	1.384644812284915871e-01	-1.131641460532047810e-02	4.696682141609613342e-04	-1.299937235274187812e-05	2.714165640336723731e-07	-4.574883402949930867e-09	6.455751839001915799e-11
8.245000000000000107e-01	1.385000000000000120e-01	1.114684391221718723e-02	1.376105837356431105e-01	-1.138884198351395108e-02	4.789304124691462104e-04	-1.343210817630802747e-05	2.841690505153481638e-07	-4.851962719656646822e-09	6.968971915475431907e-11
8.461999999999999522e-01	1.376000000000000001e-01	1.121740766211754177e-02	1.367580066867369326e-01	-1.145807696246158719e-02	4.880841572338973544e-04	-1.386695194908735836e-05	2.971759962290860947e-07	-5.138833910438344898e-09	7.498489369593222311e-11
8.680999999999999828e-01	1.366999999999999882e-01	1.127820841896590154e-02	1.359028969287997546e-01	-1.152449917552113984e-02	4.971704288886891155e-04	-1.430574703054908299e-05	3.104948665995526764e-07	-5.436956840870741387e-09	8.046675259891846185e-11
8.901000000000000023e-01	1.358999999999999930e-01	1.134559096888302331e-02	1.350492377945493871e-01	-1.158786862633140805e-02	5.061460974221942966e-04	-1.474631016150264255e-05	3.240606909629577371e-07	-5.745008939087965576e-09	8.612595861153534776e-11
9.122999999999999998e-01	1.350000000000000089e-01	1.140295649162970625e-02	1.341932272121605652e-01	-1.164853397984947844e-02	5.150502985227060904e-04	-1.519046832498847681e-05	3.379310580804191433e-07	-6.064424911189300625e-09	9.200445658584328161e-11
9.345999999999999863e-01	1.340999999999999970e-01	1.145855532255266387e-02	1.333387986222536736e-01	-1.170627908721103005e-02	5.238412591725829593e-04	-1.563605141148306302e-05	3.520396344917882459e-07	-6.393802598614499758e-09	9.809146909773408628e-11
9.569999999999999618e-01	1.333000000000000018e-01	1.151333431609337897e-02	1.324859923757379376e-01	-1.176117909297024269e-02	5.325183446178711859e-04	-1.608289994739673807e-05	3.663816003582547651e-07	-6.733123522910531739e-09	1.044009668801989846e-10
9.796000000000000263e-01	1.323999999999999899e-01	1.156554987443888551e-02	1.316310776182591791e-01	-1.181353021154286920e-02	5.411186281092752494e-04	-1.653285006093155437e-05	3.810175042772177949e-07	-7.083942796509971043e-09	1.109759220059040524e-10
1.002000000000000002e+00	1.315000000000000058e-01	1.160840658492083392e-02	1.307891522697675613e-01	-1.186251228680222647e-02	5.494912738128265124e-04	-1.697780519244276073e-05	3.956818463847744369e-07	-7.439927209317177036e-09	1.177099369891964096e-10
1.024999999999999911e+00	1.307000000000000106e-01	1.166606655630480008e-02	1.299302592602830375e-01	-1.190990120984021863e-02	5.579326240028596078e-04	-1.743350011538022433e-05	4.108962549370671733e-07	-7.813889379875202764e-09	1.248590137129185498e-10
1.048000000000000043e+00	1.297999999999999987e-01	1.170563814375505732e-02	1.290769888364888263e-01	-1.195444757921491040e-02	5.662177551207847387e-04	-1.788787830669875999e-05	4.262638981048352679e-07	-8.196284076323500774e-09	1.322549664046559733e-10
1.070999999999999952e+00	1.290000000000000036e-01	1.175265754967786194e-02	1.282293058203221037e-01	-1.199624773227142040e-02	5.743480444300118858e-04	-1.834082466093717409e-05	4.417789503593126787e-07	-8.586993593426358292e-09	1.399062800042774635e-10
1.094999999999999973e+00	1.280999999999999917e-01	1.178899597562065374e-02	1.273506863715517523e-01	-1.203703590963923348e-02	5.826681909520666034e-04	-1.881182182841168598e-05	4.581197805955888592e-07	-9.003433140412226831e-09	1.481710045222348463e-10
1.118000000000000105e+00	1.272000000000000075e-01	1.182367163278818557e-02	1.265143129478878969e-01	-1.207350250703477859e-02	5.904862075739653786e-04	-1.926151648613927850e-05	4.739192592426063396e-07	-9.410786738604906835e-09	1.563679427686485755e-10
1.141999999999999904e+00	1.264000000000000123e-01	1.186607223655747161e-02	1.256474198847071233e-01	-1.210890818524170201e-02	5.984833248913317425e-04	-1.972891032761629862e-05	4.905458514804615387e-07	-9.844361691587763251e-09	1.652172439625994272e-10
1.165000000000000036e+00	1.255000000000000004e-01	1.189026898633920720e-02	1.248222121429479331e-01	-1.214038456961735214e-02	6.059946349773041342e-04	-2.017495477518825637e-05	5.066084973118977099e-07	-1.026790942921590072e-08	1.739857465729544820e-10
1.189000000000000057e+00	1.247000000000000053e-01	1.192966736870870736e-02	1.239668916616374489e-01	-1.217075649999021722e-02	6.136755294080259307e-04	-2.063831130809001862e-05	5.234963988348514545e-07	-1.071810207419931675e-08	1.834335917302771198e-10
1.213000000000000078e+00	1.237999999999999934e-01	1.195078106805297011e-02	1.231174181176618032e-01	-1.219868885188720060e-02	6.211984059674099685e-04	-2.109941807392408814e-05	5.405062207169102239e-07	-1.117653814948485733e-08	1.931823669202590926e-10
1.237000000000000099e+00	1.228999999999999954e-01	1.197033592167042436e-02	1.222737500642299968e-01	-1.222426450928540756e-02	6.285655237984504517e-04	-2.155815698022633983e-05	5.576306120775202909e-07	-1.164306102535192774e-08	2.032286257884029348e-10
1.262000000000000011e+00	1.221000000000000002e-01	1.200520787792947949e-02	1.214010586621208504e-01	-1.224848467522782376e-02	6.360763182454687824e-04	-2.203337292866972341e-05	5.755828498144782761e-07	-1.213746005160438297e-08	2.140062217253283926e-10
1.286000000000000032e+00	1.212000000000000022e-01	1.202167968110946089e-02	1.205691178463816071e-01	-1.226948922888984085e-02	6.431320898913166478e-04	-2.248694148275001817e-05	5.929199358044744855e-07	-1.262003480271868561e-08	2.246496116475071440e-10
1.310999999999999943e+00	1.203999999999999931e-01	1.204659811872768257e-02	1.197085563131749381e-01	-1.228910639291443986e-02	6.503230201082852227e-04	-2.295655403221968376e-05	6.110798045596732814e-07	-1.313084961501823524e-08	2.360423365177905560e-10
1.334999999999999964e+00	1.194999999999999951e-01	1.206003883299441685e-02	1.188881790878565381e-01	-1.230583698844163465e-02	6.570758426101412945e-04	-2.340454749577384352e-05	6.286035390291105410e-07	-1.362890288812207150e-08	2.472698528546339177e-10
1.360000000000000098e+00	1.187000000000000000e-01	1.207524623908487298e-02	1.180395800301540371e-01	-1.232114587163141151e-02	6.639553376344601394e-04	-2.386816149829776968e-05	6.469453088898868118e-07	-1.415556082137397657e-08	2.592645890469869844e-10
1.385000000000000009e+00	1.178000000000000019e-01	1.208570782596258761e-02	1.171970217166719147e-01	-1.233436141533708445e-02	6.706789938495540506e-04	-2.432857833951464343e-05	6.653708017579124574e-07	-1.469009601674955741e-08	2.715616792162674927e-10
1.409999999999999920e+00	1.170000000000000068e-01	1.210495668393737033e-02	1.163604628927753792e-01	-1.234555008082250001e-02	6.772487814096518058e-04	-2.478571325040417037e-05	6.838742869646066575e-07	-1.523237658166597313e-08	2.841580140869862436e-10
1.435000000000000053e+00	1.160999999999999949e-01	1.210568414527654797e-02	1.155298630513134917e-01	-1.235477530740873749e-02	6.836666032062039362e-04	-2.523948671257652916e-05	7.024503174411635898e-07	-1.578227573459917386e-08	2.970505771124962932e-10
1.461000000000000076e+00	1.152999999999999997e-01	1.212212130744037830e-02	1.146723177542811473e-01	-1.236235184312069538e-02	6.901819089746266851e-04	-2.570776511950577010e-05	7.218407780585670611e-07	-1.636212159856904397e-08	3.107699346497380966e-10
1.485999999999999988e+00	1.144000000000000017e-01	1.211996779093630142e-02	1.138537516620532486e-01	-1.236775671002669254e-02	6.962953587438770395e-04	-2.615445472868799335e-05	7.405490015993114118e-07	-1.692718937737614781e-08	3.242578134055202007e-10
1.512000000000000011e+00	1.136000000000000065e-01	1.212703455823118184e-02	1.130086365078650235e-01	-1.237148339366759588e-02	7.024979811857909881e-04	-2.661521876580452537e-05	7.600661690653782668e-07	-1.752254454584177998e-08	3.385904040646870405e-10
1.538000000000000034e+00	1.126999999999999946e-01	1.212855876294184274e-02	1.121697874630202679e-01	-1.237334214606750082e-02	7.085445058500295865e-04	-2.707204426112112285e-05	7.796380334335393319e-07	-1.812551570432659710e-08	3.532321709115915282e-10
1.564000000000000057e+00	1.118999999999999995e-01	1.213291198397153242e-02	1.113371543464712621e-01	-1.237339576963120483e-02	7.144373086447211672e-04	-2.752486305200374717e-05	7.992572119631402193e-07	-1.873586572829013780e-08	3.681813585213976189e-10
1.590000000000000080e+00	1.111000000000000043e-01	1.213597194039823905e-02	1.105106881591581408e-01	-1.237170433811850961e-02	7.201786801320547628e-04	-2.797361118487628359e-05	8.189166770361162604e-07	-1.935336767207512474e-08	3.834362340964233649e-10
1.616000000000000103e+00	1.102000000000000063e-01	1.212673433609120360e-02	1.096903410390106803e-01	-1.236832535500557821e-02	7.257708300424641629e-04	-2.841822864155431626e-05	8.386097348564549756e-07	-1.997780418683644534e-08	3.989950873287382543e-10
1.643000000000000016e+00	1.093999999999999972e-01	1.212712693427425194e-02	1.088448685980781122e-01	-1.236308927487183608e-02	7.314224077232825633e-04	-2.887551437415887773e-05	8.590889374910735523e-07	-2.063337405436240280e-08	4.154722884307603432e-10
1.669000000000000039e+00	1.086000000000000021e-01	1.211995624393091830e-02	1.080368512531447583e-01	-1.235643841089874816e-02	7.367169034341217821e-04	-2.931154083622357177e-05	8.788310317674558659e-07	-2.127131049810259366e-08	4.316455849446075734e-10
1.695999999999999952e+00	1.077000000000000041e-01	1.210656749118840976e-02	1.072040853388754184e-01	-1.234791603845971156e-02	7.420637452254506307e-04	-2.975979475172757779e-05	8.993483488175277780e-07	-2.194047778733892211e-08	4.487572932508543253e-10
1.723000000000000087e+00	1.068999999999999950e-01	1.210304565454635266e-02	1.063777195711575335e-01	-1.233780107454417706e-02	7.472585696678175774e-04	-3.020336881102710335e-05	9.198757652031691562e-07	-2.261626319586207863e-08	4.661895404395579234e-10
1.749000000000000110e+00	1.060999999999999999e-01	1.209210486694520942e-02	1.055879642766171939e-01	-1.232660414170071161e-02	7.521192597493177442e-04	-3.062604561626903018e-05	9.396469380273397718e-07	-2.327309027643538791e-08	4.832774290857922711e-10
1.776999999999999913e+00	1.052000000000000018e-01	1.207456496576722778e-02	1.047439982843677841e-01	-1.231299947601129097e-02	7.572004202758508785e-04	-3.107628554488724685e-05	9.609375481155838131e-07	-2.398690715095728058e-08	5.020085177574179546e-10
1.804000000000000048e+00	1.044000000000000067e-01	1.206110115748972554e-02	1.039365502640176714e-01	-1.229841072339789981e-02	7.619514052424802755e-04	-3.150553984297694540e-05	9.814609015435905816e-07	-2.468139442686243672e-08	5.203917428106392586e-10
1.830999999999999961e+00	1.035999999999999976e-01	1.204643646065230861e-02	1.031353173135986789e-01	-1.228242536468227009e-02	7.665582969967216784e-04	-3.192993716316433125e-05	1.001972298534945553e-06	-2.538175645700671066e-08	5.390884959419047346e-10
1.858999999999999986e+00	1.028000000000000025e-01	1.203650603602225005e-02	1.023109268363560920e-01	-1.226442010778570034e-02	7.711855687295058421e-04	-3.236488272665941107e-05	1.023225499478149956e-06	-2.611408329650103580e-08	5.588070734940570573e-10
1.885999999999999899e+00	1.019999999999999934e-01	1.201939337404346608e-02	1.015222196387624704e-01	-1.224572489169424572e-02	7.755045244953100245e-04	-3.277927288829271811e-05	1.043697580990819720e-06	-2.682589921542325146e-08	5.781372845209897721e-10
1.913999999999999924e+00	1.011999999999999983e-01	1.200107982350477262e-02	1.007107247353648261e-01	-1.222499998925131830e-02	7.798371126711530280e-04	-3.320377011130204702e-05	1.064899785385009430e-06	-2.756973762641135462e-08	5.985081736229918878e-10
1.941999999999999948e+00	1.003000000000000003e-01	1.196963155434201294e-02	9.990571433633195497e-02	-1.220296009282783624e-02	7.840231971575112487e-04	-3.362290652186379809e-05	1.086067293187241197e-06	-2.831907560942912572e-08	6.192039285858380905e-10
1.969999999999999973e+00	9.952999999999999348e-02	1.195244383682823701e-02	9.910713183744461474e-02	-1.217965097249079816e-02	7.880652936829809401e-04	-3.403666005872271001e-05	1.107194040354298788e-06	-2.907364565598204431e-08	6.402183811926268445e-10
1.997999999999999998e+00	9.872999999999999832e-02	1.193047508173530370e-02	9.831492205000529061e-02	-1.215511665412120738e-02	7.919658334371430276e-04	-3.444501041630394783e-05	1.128274225816854915e-06	-2.983319078533912474e-08	6.615455757459077303e-10
2.027000000000000135e+00	9.791999999999999316e-02	1.190608953841554123e-02	9.750107981564042070e-02	-1.212845967804495467e-02	7.958589546150569068e-04	-3.486222874734763494e-05	1.150052268935063467e-06	-3.062484391713157171e-08	6.839580155638286722e-10
2.055000000000000160e+00	9.711999999999999800e-02	1.187610427483491021e-02	9.672167810878089245e-02	-1.210156044682267687e-02	7.994785068752097244e-04	-3.525952378276302782e-05	1.171020764718901458e-06	-3.139376383153744262e-08	7.059042910600685526e-10
2.084000000000000075e+00	9.632000000000000284e-02	1.185057153653026885e-02	9.592099008864343745e-02	-1.207253994644398067e-02	8.030854023060689240e-04	-3.566525690493146272e-05	1.192671975538765169e-06	-3.219462711028934928e-08	7.289461964802145365e-10
2.112999999999999989e+00	9.553000000000000380e-02	1.181956032152128508e-02	9.512691153020037815e-02	-1.204238000315342727e-02	8.065502169815091027e-04	-3.606512252329432039e-05	1.214250521386184709e-06	-3.299981001430102305e-08	7.522997054458733112e-10
2.141999999999999904e+00	9.474000000000000477e-02	1.179292426685222238e-02	9.433938821150135434e-02	-1.201112105865807626e-02	8.098752380408378486e-04	-3.645910633638533958e-05	1.235751225097766324e-06	-3.380907807048481463e-08	7.759592399493252636e-10
2.170999999999999819e+00	9.395000000000000573e-02	1.175967812895120819e-02	9.355836719063448381e-02	-1.197880207521564121e-02	8.130626797032692839e-04	-3.684719543400433547e-05	1.257169129156145168e-06	-3.462220569987471687e-08	7.999194046577301378e-10
2.200000000000000178e+00	9.316000000000000669e-02	1.173071593004757808e-02	9.278379675704312435e-02	-1.194546060687909708e-02	8.161146865814946196e-04	-3.722937821422964806e-05	1.278499484555429733e-06	-3.543897578348896489e-08	8.241749785100412461e-10
2.229000000000000092e+00	9.236999999999999378e-02	1.169523486925452826e-02	9.201562638536088523e-02	-1.191113286645297149e-02	8.190333368020947212e-04	-3.760564430593393311e-05	1.299737740354552875e-06	-3.625917925450879181e-08	8.487209068071806104e-10
2.258999999999999897e+00	9.159000000000000474e-02	1.165993220969466053e-02	9.122764972993976929e-02	-1.187462071183805271e-02	8.219144402202412060e-04	-3.798864905262858783e-05	1.321606789627210043e-06	-3.711106431819439962e-08	8.744135820858646511e-10
2.287999999999999812e+00	9.081000000000000183e-02	1.162354875043086939e-02	9.047234890555654052e-02	-1.183839295682669913e-02	8.245679325713571681e-04	-3.835285046603231654e-05	1.342644394124320894e-06	-3.793763905644683085e-08	8.995352807744223533e-10
2.318000000000000060e+00	9.003999999999999504e-02	1.158737140521317634e-02	8.969758340151802456e-02	-1.179998613668680266e-02	8.271788519253963582e-04	-3.872335828413213458e-05	1.364297108906547704e-06	-3.879570743583002454e-08	9.258135885617292645e-10
2.347999999999999865e+00	8.926000000000000600e-02	1.154883327474477001e-02	8.892945803413682127e-02	-1.176066822815307299e-02	8.296554842676941936e-04	-3.908750323782056945e-05	1.385833370170241405e-06	-3.965661309850291205e-08	9.523820020307075070e-10
2.378000000000000114e+00	8.848999999999999921e-02	1.151051511472892322e-02	8.816791343702551353e-02	-1.172047413667456212e-02	8.320002249951205736e-04	-3.944529761271161456e-05	1.407248621510076391e-06	-4.052009853989514081e-08	9.792331969507148133e-10
2.407999999999999918e+00	8.773000000000000242e-02	1.147243770977533078e-02	8.741288768643688811e-02	-1.167943814292684603e-02	8.342155749329522880e-04	-3.979676164023237210e-05	1.428538288944617855e-06	-4.138588784655400755e-08	1.006359007357230282e-09
2.439000000000000057e+00	8.695999999999999563e-02	1.143199259136779000e-02	8.663947866238373707e-02	-1.163618497760235578e-02	8.363714120769296864e-04	-4.015331228494361149e-05	1.450401016783457192e-06	-4.228267455019490045e-08	1.034669119202981199e-09
2.468999999999999861e+00	8.619999999999999885e-02	1.138682532510854571e-02	8.589752316371772334e-02	-1.159353803060315588e-02	8.383310644239825270e-04	-4.049196709256720381e-05	1.471421976808743774e-06	-4.315233784778528434e-08	1.062329222027380629e-09
2.500000000000000000e+00	8.544999999999999818e-02	1.134695351551831197e-02	8.513749577833912285e-02	-1.154868733391522205e-02	8.402276198864865736e-04	-4.083532475775829447e-05	1.492998226127009267e-06	-4.405258984164358976e-08	1.091175390756241488e-09
2.529999999999999805e+00	8.469000000000000139e-02	1.130470764162116830e-02	8.440837288785786596e-02	-1.150455715371264190e-02	8.419409886577077905e-04	-4.116125390818029623e-05	1.513733760976716732e-06	-4.492510473455605795e-08	1.119339237320270350e-09
2.560999999999999943e+00	8.394000000000000072e-02	1.125790416469904173e-02	8.366148751720084431e-02	-1.145823645250282699e-02	8.435876940250969670e-04	-4.149150476063629648e-05	1.535006950692142947e-06	-4.582780326517824093e-08	1.148690925861723236e-09
2.592000000000000082e+00	8.319000000000000006e-02	1.121495103672214000e-02	8.292119267413972095e-02	-1.141121487540779425e-02	8.451108609689524272e-04	-4.181512765044485304e-05	1.556120191156047495e-06	-4.673137752906513116e-08	1.178288439638917621e-09
2.624000000000000110e+00	8.244999999999999551e-02	1.116755346637301680e-02	8.216386916956600062e-02	-1.136197285339021756e-02	8.465559383928533601e-04	-4.214226125700560319e-05	1.577742716768337760e-06	-4.766476759896861399e-08	1.209090982443557322e-09
2.654999999999999805e+00	8.171000000000000485e-02	1.111921596978565629e-02	8.143679198191275392e-02	-1.131361754947063716e-02	8.478348238892044735e-04	-4.245248230241898324e-05	1.598519386009538484e-06	-4.856940264796003346e-08	1.239166289478285182e-09
2.685999999999999943e+00	8.097000000000000031e-02	1.106993854696005156e-02	8.071613479994239893e-02	-1.126464861575571935e-02	8.489967130237794247e-04	-4.275614202105849644e-05	1.619125075787256663e-06	-4.947422235975466047e-08	1.269466432742604982e-09
2.717999999999999972e+00	8.024000000000000576e-02	1.102109471418660953e-02	7.997890772207021104e-02	-1.121348492289790839e-02	8.500755183669091251e-04	-4.306273809547846268e-05	1.640212571139182287e-06	-5.040819856821308778e-08	1.300972953393127149e-09
2.750000000000000000e+00	7.950999999999999734e-02	1.097591416887117553e-02	7.924840666863544603e-02	-1.116172468732449033e-02	8.510339936741472596e-04	-4.336238978735589824e-05	1.661110767050057588e-06	-5.134192009880833724e-08	1.332705219551190461e-09
2.782000000000000028e+00	7.878000000000000280e-02	1.092517374046344560e-02	7.852457527179643182e-02	-1.110939561882485702e-02	8.518742467750278985e-04	-4.365512083881199399e-05	1.681816265452924569e-06	-5.227516944283597913e-08	1.364656532330010384e-09
2.814000000000000057e+00	7.804999999999999438e-02	1.086899986867236913e-02	7.780735843189967582e-02	-1.105652453322237411e-02	8.525983249813366390e-04	-4.394095486835566586e-05	1.702325804108572680e-06	-5.320773660131213457e-08	1.396820400799325372e-09
2.846000000000000085e+00	7.732999999999999596e-02	1.081784605747189952e-02	7.709669976210031805e-02	-1.100313747724303987e-02	8.532083119949205067e-04	-4.421992117295500430e-05	1.722636299493822849e-06	-5.413940740095647234e-08	1.429189773779197877e-09
2.878000000000000114e+00	7.661999999999999367e-02	1.076718299400024163e-02	7.639253509991665581e-02	-1.094925998889612756e-02	8.537065727999698650e-04	-4.449206963067259984e-05	1.742744966699137727e-06	-5.506993401698936492e-08	1.461755081511101742e-09
2.911000000000000032e+00	7.589999999999999525e-02	1.071420648799993949e-02	7.567309844686929965e-02	-1.089321141501793655e-02	8.541058976027719176e-04	-4.476563864155975699e-05	1.763267855656247975e-06	-5.602807808434140210e-08	1.495532810281233354e-09
2.943000000000000060e+00	7.519000000000000683e-02	1.065739233476033568e-02	7.498192725509694734e-02	-1.083841329288138568e-02	8.543844498859209675e-04	-4.502410204542010239e-05	1.782958561292594873e-06	-5.695552367592205547e-08	1.528466000034180099e-09
2.975999999999999979e+00	7.449000000000000066e-02	1.060548219470722718e-02	7.427575745012936215e-02	-1.078146562290214355e-02	8.545620323865616482e-04	-4.528366864100432651e-05	1.803045159530823429e-06	-5.790998784636528634e-08	1.562603058827189976e-09
3.008999999999999897e+00	7.378999999999999448e-02	1.054842266760321404e-02	7.357622437472847998e-02	-1.072409859845483218e-02	8.546306134458326459e-04	-4.553620865452914632e-05	1.822906413462375189e-06	-5.886221404838337228e-08	1.596907757836059090e-09
3.041999999999999815e+00	7.309000000000000219e-02	1.049477470323984668e-02	7.288326360447572316e-02	-1.066633618084294154e-02	8.545925099274841825e-04	-4.578177598348245469e-05	1.842539874145941183e-06	-5.981196433483964968e-08	1.631370547996000792e-09
3.075000000000000178e+00	7.238999999999999602e-02	1.043605818086325993e-02	7.219681221700831319e-02	-1.060820159084905831e-02	8.544499731684883576e-04	-4.602042339958293458e-05	1.861943192128944349e-06	-6.075900868056524206e-08	1.665982175308746963e-09
3.108000000000000096e+00	7.169999999999999984e-02	1.037798078523466914e-02	7.151680873961005491e-02	-1.054971733796068560e-02	8.542051914797778051e-04	-4.625220258562284819e-05	1.881114113186543686e-06	-6.170312466172099135e-08	1.700733669197939198e-09
3.141999999999999904e+00	7.101000000000000367e-02	1.032320641049611250e-02	7.082287959856546633e-02	-1.048911817116502179e-02	8.538483001550620883e-04	-4.648387528790065988e-05	1.900620619620586739e-06	-6.267256018071658379e-08	1.736675339645708997e-09
3.174999999999999822e+00	7.033000000000000362e-02	1.026495523243649462e-02	7.015578396255749138e-02	-1.042999044414354322e-02	8.534024137766104811e-04	-4.670186455435636116e-05	1.919313142761664323e-06	-6.361007631677644837e-08	1.771684323949757480e-09
3.209000000000000075e+00	6.965000000000000357e-02	1.020591885801077833e-02	6.947503057010037675e-02	-1.036877255230093248e-02	8.528426551849804110e-04	-4.691943370550965956e-05	1.938322439880797707e-06	-6.457227755061226163e-08	1.807873653305290073e-09
3.242999999999999883e+00	6.897000000000000353e-02	1.014609728721896538e-02	6.880087156986353092e-02	-1.030727333955525245e-02	8.521831565692666215e-04	-4.712992370789224135e-05	1.957076278621979678e-06	-6.553048798267160034e-08	1.844175644677157685e-09
3.277000000000000135e+00	6.829999999999999960e-02	1.008696738204964069e-02	6.813324698295888937e-02	-1.024551391507898951e-02	8.514259990612065400e-04	-4.733338560233721305e-05	1.975572658445482905e-06	-6.648450173428580035e-08	1.880581885328948383e-09
3.310999999999999943e+00	6.762999999999999567e-02	1.002315920764906831e-02	6.747209815742082062e-02	-1.018351475549976980e-02	8.505732072750275211e-04	-4.752986941960251287e-05	1.993809661657445029e-06	-6.743411964264796192e-08	1.917084214570987346e-09
3.345000000000000195e+00	6.696000000000000563e-02	9.962520686226354269e-03	6.681736772409002656e-02	-1.012129572890515562e-02	8.496267513747294978e-04	-4.771942421181245525e-05	2.011785449962107031e-06	-6.837914899869673814e-08	1.953674714195842667e-09
3.379999999999999893e+00	6.629999999999999782e-02	9.902602120589316242e-03	6.615002380061833775e-02	-1.005703731347820998e-02	8.485566970280317405e-04	-4.790737199869618405e-05	2.030015362479169158e-06	-6.934698039409586857e-08	1.991424943995342968e-09
3.414000000000000146e+00	6.565000000000000002e-02	9.839630526728803186e-03	6.550813364873080136e-02	-9.994430085002246889e-03	8.474264007009777973e-04	-4.808304844472872469e-05	2.047456718416320715e-06	-7.028210575935212394e-08	2.028167546302134651e-09
3.448999999999999844e+00	6.499000000000000610e-02	9.778231635001563560e-03	6.485386854432204085e-02	-9.929809962902009374e-03	8.461716888710443547e-04	-4.825687135915374956e-05	2.065134722676655122e-06	-7.123932291036584913e-08	2.066052882937582973e-09
3.483999999999999986e+00	6.433999999999999442e-02	9.713866317591225708e-03	6.420613201705786810e-02	-9.865034262011325786e-03	8.448267687386455671e-04	-4.842365514474228984e-05	2.082531665772975539e-06	-7.219084394172220518e-08	2.103990391565513105e-09
3.519000000000000128e+00	6.370000000000000662e-02	9.654018188687031599e-03	6.356485514619659993e-02	-9.800121029007910836e-03	8.433938849287860723e-04	-4.858348173742628212e-05	2.099646860120326459e-06	-7.313646770595614288e-08	2.141969491864169591e-09
3.553999999999999826e+00	6.304999999999999494e-02	9.588269540031715485e-03	6.292997057560366370e-02	-9.735087785004047783e-03	8.418752219812383622e-04	-4.873643115920054167e-05	2.116479659559302622e-06	-7.407599946761552752e-08	2.179979914549123170e-09
3.588999999999999968e+00	6.242000000000000326e-02	9.524897265084384182e-03	6.230141246208775740e-02	-9.669951544766864845e-03	8.402729064815713184e-04	-4.888258158218898033e-05	2.133029457572456390e-06	-7.500925066181480749e-08	2.218011689961896087e-09
3.625000000000000000e+00	6.178000000000000158e-02	9.459339142017905017e-03	6.166142792445118009e-02	-9.602864219149751315e-03	8.385397191543242151e-04	-4.902589500615303094e-05	2.149756262842903338e-06	-7.596242158052860935e-08	2.257142170234527079e-09
3.660000000000000142e+00	6.115000000000000296e-02	9.394652240507629301e-03	6.104550720819824916e-02	-9.537569315876124817e-03	8.367740124011132123e-04	-4.915848599079116832e-05	2.165730263939750503e-06	-7.688237722485433652e-08	2.295187816012182139e-09
3.696000000000000174e+00	6.053000000000000047e-02	9.330852149010830307e-03	6.041838940297532268e-02	-9.470352271854018053e-03	8.348769757702340566e-04	-4.928800870179911444e-05	2.181863733096070761e-06	-7.782150443668043205e-08	2.334312961230283437e-09
3.732000000000000206e+00	5.990000000000000185e-02	9.264861013242456714e-03	5.979769749066222301e-02	-9.403094185316452150e-03	8.328999799804181125e-04	-4.941065510229361574e-05	2.197695589515565800e-06	-7.875323981002152226e-08	2.373420926584369487e-09
3.767999999999999794e+00	5.929000000000000242e-02	9.201318997315983267e-03	5.918336738796080299e-02	-9.335811066757477433e-03	8.308450514880320230e-04	-4.952650101954281562e-05	2.213225365312948440e-06	-7.967740857214725441e-08	2.412502344849998753e-09
3.803999999999999826e+00	5.866999999999999993e-02	9.135585937117936955e-03	5.857533640197511160e-02	-9.268518471668575620e-03	8.287141643031265860e-04	-4.963562058557713017e-05	2.228452626732446988e-06	-8.059384145655915530e-08	2.451548117844019678e-09
3.839999999999999858e+00	5.806000000000000050e-02	9.070770863847901766e-03	5.797354318619873936e-02	-9.201231516615636374e-03	8.265092417814825414e-04	-4.973808629162911955e-05	2.243376972694468644e-06	-8.150237450202884849e-08	2.490549406884651600e-09
3.875999999999999890e+00	5.745999999999999719e-02	9.003571911316381876e-03	5.737792769830992595e-02	-9.133964894614956392e-03	8.242321583398512595e-04	-4.983396904031901168e-05	2.257998033411047495e-06	-8.240284886053881277e-08	2.529497623668269478e-09
3.912999999999999812e+00	5.684999999999999776e-02	8.937529391374049101e-03	5.677214304381030668e-02	-9.064865963227168241e-03	8.218185483636798608e-04	-4.992572835101945764e-05	2.272708838390947574e-06	-8.331977697980906986e-08	2.569463654816600599e-09
3.950000000000000178e+00	5.625999999999999751e-02	8.870759410092538683e-03	5.617275915209749698e-02	-8.995818623619518048e-03	8.193325840783159675e-04	-5.001068188220747453e-05	2.287098626363036181e-06	-8.422786853571594261e-08	2.609355937848554803e-09
3.986000000000000210e+00	5.566000000000000114e-02	8.805076579367913242e-03	5.559565378335139946e-02	-8.928700100568882567e-03	8.168462876106351560e-04	-5.008689301832620563e-05	2.300791882506084447e-06	-8.510279447662289663e-08	2.648090031433857241e-09
4.022999999999999687e+00	5.507000000000000089e-02	8.737177878310135176e-03	5.500869524114129772e-02	-8.859794093492190381e-03	8.142235712721186810e-04	-5.015869627123850356e-05	2.314550509119958689e-06	-8.599302796461861668e-08	2.687807714465022905e-09
4.059999999999999609e+00	5.448000000000000065e-02	8.668734158598244768e-03	5.442792899194538042e-02	-8.790978366687856801e-03	8.115345952595674804e-04	-5.022398529304013970e-05	2.327991012467928100e-06	-8.687401107731167603e-08	2.727421779022577896e-09
4.097999999999999865e+00	5.390000000000000346e-02	8.601341216376278201e-03	5.383783951720642197e-02	-8.720409411313948325e-03	8.087060601640366948e-04	-5.028436171950693544e-05	2.341464883615840527e-06	-8.776904112546527281e-08	2.767988338225420192e-09
4.134999999999999787e+00	5.331999999999999934e-02	8.533412493104502311e-03	5.326941515734864852e-02	-8.651813390110316832e-03	8.058888163023319832e-04	-5.033674632541870254e-05	2.354264172997519897e-06	-8.863088431054087093e-08	2.807362561761011215e-09
4.173000000000000043e+00	5.274999999999999828e-02	8.466553022531268444e-03	5.269186031740280551e-02	-8.581494507506365332e-03	8.029325804148182205e-04	-5.038407040294003305e-05	2.367081965868464018e-06	-8.950599937972201541e-08	2.847662966461736029e-09
4.209999999999999964e+00	5.217999999999999722e-02	8.399167008512530008e-03	5.213550655471060891e-02	-8.513165111092891452e-03	7.999948260796739020e-04	-5.042393722015777943e-05	2.379244817705087026e-06	-9.034820861416365457e-08	2.886759264347557156e-09
4.248000000000000220e+00	5.161000000000000310e-02	8.331254451048293944e-03	5.157021368670076239e-02	-8.443143163196352441e-03	7.969186578865508760e-04	-5.045859694371948888e-05	2.391411385848799215e-06	-9.120291738773539599e-08	2.926755484079113867e-09
4.285999999999999588e+00	5.104999999999999816e-02	8.264434240293362655e-03	5.101103313702488873e-02	-8.373288738867440753e-03	7.937845676093910905e-04	-5.048698258825083310e-05	2.403249820202960118e-06	-9.204710923800868977e-08	2.966583729761016950e-09
4.323999999999999844e+00	5.050000000000000322e-02	8.195804613794793747e-03	5.045789925755935629e-02	-8.303612907481404404e-03	7.905944052763948411e-04	-5.050918714534779623e-05	2.414761327770395260e-06	-9.288066964482529814e-08	3.006235023732313263e-09
4.362000000000000099e+00	4.993999999999999828e-02	8.127986741774700929e-03	4.991074777158485687e-02	-8.234126437456785672e-03	7.873499756160357802e-04	-5.052530152527129201e-05	2.425947102892922556e-06	-9.370348771271000763e-08	3.045700634286852412e-09
4.400999999999999801e+00	4.939000000000000334e-02	8.058432200144891033e-03	4.935535215651067759e-02	-8.163019266034710411e-03	7.839655847313394856e-04	-5.053560050988090612e-05	2.437089777069985679e-06	-9.453667616118458361e-08	3.086002828242055378e-09
4.439000000000000057e+00	4.884999999999999759e-02	7.992889088185404708e-03	4.882013124168513296e-02	-8.093948331753126821e-03	7.806165468452755862e-04	-5.053964477367252155e-05	2.447619126366434290e-06	-9.533740111342835324e-08	3.125066383424030030e-09
4.477999999999999758e+00	4.830000000000000265e-02	7.922417714328122001e-03	4.827685163107933719e-02	-8.023288814505905378e-03	7.771283703127938609e-04	-5.053773709819471712e-05	2.458090551514565260e-06	-9.614769947713501090e-08	3.164938774300731758e-09
4.517000000000000348e+00	4.776999999999999996e-02	7.854790367896862663e-03	4.773961297131928960e-02	-7.952871686141225679e-03	7.735902783047544570e-04	-5.052978145966136167e-05	2.468223840962275606e-06	-9.694624576476398754e-08	3.204580789010444779e-09
4.556000000000000050e+00	4.723000000000000115e-02	7.785086292547330200e-03	4.720835264217414923e-02	-7.882707095712170042e-03	7.700039964201587381e-04	-5.051586574524952406e-05	2.478020219828696382e-06	-9.773293798154057705e-08	3.243984207286861382e-09
4.594999999999999751e+00	4.669999999999999846e-02	7.716598116864711344e-03	4.668300761000564875e-02	-7.812804600052375426e-03	7.663712285184939074e-04	-5.049608033124797311e-05	2.487481172946237658e-06	-9.850768518200247881e-08	3.283140966812751790e-09
4.634000000000000341e+00	4.617999999999999883e-02	7.649337965204657495e-03	4.616350913763701824e-02	-7.743172178647562444e-03	7.626937195188991572e-04	-5.047053188414500684e-05	2.496609294614088716e-06	-9.927043164078167192e-08	3.322042951983430161e-09
4.673000000000000043e+00	4.565999999999999920e-02	7.581657502548635845e-03	4.564978809623900652e-02	-7.673817253870026008e-03	7.589731940252775330e-04	-5.043932942603232008e-05	2.505407424040192996e-06	-1.000211320304740436e-07	3.360682194623808573e-09
4.713000000000000078e+00	4.513999999999999957e-02	7.513556728896641189e-03	4.512882533296819904e-02	-7.602979824223761451e-03	7.551143491873464446e-04	-5.040156523931831685e-05	2.514091271969084029e-06	-1.007785221783191811e-07	3.400031128661100399e-09
4.751999999999999780e+00	4.463000000000000300e-02	7.444127472275243254e-03	4.462660125054943028e-02	-7.534208939139115137e-03	7.513118064105160036e-04	-5.035923399280998818e-05	2.522229437774720603e-06	-1.015046898353657746e-07	3.438114597902148421e-09
4.791999999999999815e+00	4.411999999999999950e-02	7.376892146676766564e-03	4.411729214031989699e-02	-7.463985110745171084e-03	7.473722593397456957e-04	-5.031027252890344064e-05	2.530242096818220444e-06	-1.022368319159576460e-07	3.476877839701331950e-09
4.831999999999999851e+00	4.361000000000000293e-02	7.309244592986086780e-03	4.361378078847765599e-02	-7.394082742425879193e-03	7.433943858473865711e-04	-5.025580270356708027e-05	2.537919163868307912e-06	-1.029561274075014063e-07	3.515332949809572898e-09
4.871999999999999886e+00	4.311000000000000248e-02	7.240375943476070990e-03	4.311599993551325227e-02	-7.324508819174391921e-03	7.393798372472811312e-04	-5.019592967941199571e-05	2.545263425795767759e-06	-1.036625363822990340e-07	3.553472420324206575e-09
4.911999999999999922e+00	4.261000000000000204e-02	7.171160883804541912e-03	4.262388368087637047e-02	-7.255270137966689584e-03	7.353302262082563046e-04	-5.013075631370600849e-05	2.552277618004882745e-06	-1.043560205463034330e-07	3.591288943536645602e-09
4.953000000000000291e+00	4.211999999999999772e-02	7.105717653441629041e-03	4.212527573880034404e-02	-7.184655329138362259e-03	7.311446347828300107e-04	-5.005855813306055532e-05	2.559127424315631733e-06	-1.050533898715284413e-07	3.629708278031543469e-09
4.993000000000000327e+00	4.163000000000000034e-02	7.037474851623415177e-03	4.164443384218521893e-02	-7.116115588516826532e-03	7.270288087365336938e-04	-4.998295748035850477e-05	2.565481399037183277e-06	-1.057205904304641745e-07	3.666849241403760173e-09
5.033999999999999808e+00	4.114999999999999908e-02	6.970586513536720062e-03	4.115725046030468959e-02	-7.046230537456985715e-03	7.227785422227359872e-04	-4.990027591330035192e-05	2.571659971547619547e-06	-1.063909467078470960e-07	3.704561771139605594e-09
5.075000000000000178e+00	4.066999999999999782e-02	6.903365621694971394e-03	4.067575183392187210e-02	-6.976724724755186541e-03	7.184979092326280060e-04	-4.981243997894083011e-05	2.577502880074032966e-06	-1.070475772855755510e-07	3.741905929700147670e-09
5.115000000000000213e+00	4.018999999999999656e-02	6.835812176098169171e-03	4.021141420356295904e-02	-6.909285758728432765e-03	7.142938936532435956e-04	-4.972187394999334114e-05	2.582882364069658564e-06	-1.076749331015910652e-07	3.777977677190082164e-09
5.155999999999999694e+00	3.971999999999999836e-02	6.767337279471741761e-03	3.974095904562334469e-02	-6.840547782942894318e-03	7.099577732185385600e-04	-4.962414471174571751e-05	2.588069983832969981e-06	-1.083043508165459292e-07	3.814574040526757503e-09
5.198000000000000398e+00	3.925000000000000017e-02	6.700857128025365650e-03	3.926472913480281990e-02	-6.770545735876161431e-03	7.054890764658607776e-04	-4.951898795750373893e-05	2.593044253314435048e-06	-1.089347899123700691e-07	3.851660321552077957e-09
5.238999999999999879e+00	3.878000000000000197e-02	6.634051351027164117e-03	3.880534035082813804e-02	-6.702619055606867139e-03	7.011020688731515365e-04	-4.941150614682756682e-05	2.597570903586255146e-06	-1.095361999858890066e-07	3.887464032191082843e-09
5.280000000000000249e+00	3.831999999999999990e-02	6.566421695194829891e-03	3.835132540738504792e-02	-6.635101257538477543e-03	6.966920748511193926e-04	-4.929935129847442431e-05	2.601775328882962061e-06	-1.101237524907164158e-07	3.922867120101928619e-09
5.322000000000000064e+00	3.785999999999999782e-02	6.500712306357819825e-03	3.789174024477416636e-02	-6.566364404929771886e-03	6.921521396852613195e-04	-4.917972781672871722e-05	2.605752323700045261e-06	-1.107113056552372380e-07	3.958713193418514769e-09
5.363999999999999879e+00	3.740999999999999881e-02	6.434244856617363402e-03	3.743765522403906532e-02	-6.498063957333898889e-03	6.875910057858800051e-04	-4.905542800406835469e-05	2.609399644423186487e-06	-1.112844018061638238e-07	3.994128738557099962e-09
5.405999999999999694e+00	3.695999999999999980e-02	6.367517599255773098e-03	3.698900168674255917e-02	-6.430203370916708593e-03	6.830101029339252262e-04	-4.892656416098409527e-05	2.612721519066240746e-06	-1.118430864286377129e-07	4.029108894526649303e-09
5.448000000000000398e+00	3.651000000000000079e-02	6.300530534273047177e-03	3.654571232166502204e-02	-6.362786001609092683e-03	6.784108286129232352e-04	-4.879324618806514454e-05	2.615722092270602348e-06	-1.123874046067472716e-07	4.063648932984327974e-09
5.490000000000000213e+00	3.606999999999999790e-02	6.235012248375138011e-03	3.610772112833468550e-02	-6.295815108190059087e-03	6.737945489316563355e-04	-4.865558165320440251e-05	2.618405427566808707e-06	-1.129174010287801447e-07	4.097744254219720516e-09
5.532000000000000028e+00	3.563000000000000195e-02	6.169239928358788254e-03	3.567496338181466720e-02	-6.229293855256532592e-03	6.691625995141270910e-04	-4.851367585644521225e-05	2.620775509558121398e-06	-1.134331199924013527e-07	4.131390383285500778e-09
5.575000000000000178e+00	3.520000000000000212e-02	6.104947934432639230e-03	3.523725743536200439e-02	-6.161657798113503309e-03	6.644054953444537880e-04	-4.836410505275330716e-05	2.622881572479064448e-06	-1.139463724159935963e-07	4.165367702884196972e-09
5.616999999999999993e+00	3.477000000000000229e-02	6.040407679890738568e-03	3.481489820325935763e-02	-6.096055843047555774e-03	6.597457994012667463e-04	-4.821392896061488763e-05	2.624629568441042365e-06	-1.144333304887236729e-07	4.198091553033306052e-09
5.660000000000000142e+00	3.434000000000000247e-02	5.975619164733086269e-03	3.438770906818390538e-02	-6.029367136155797460e-03	6.549629354265554780e-04	-4.805610033427518520e-05	2.626106690937398722e-06	-1.149172281002392446e-07	4.231115876415781753e-09
5.703000000000000291e+00	3.391999999999999876e-02	5.910367037309273430e-03	3.396574390001423638e-02	-5.963162213680467567e-03	6.501690047666860983e-04	-4.789424985317181549e-05	2.627271569973838776e-06	-1.153863441451449078e-07	4.263651635256299638e-09
5.746000000000000441e+00	3.350000000000000200e-02	5.846855043596800409e-03	3.354893963055019523e-02	-5.897444005169100341e-03	6.453652886996904137e-04	-4.772847918904964067e-05	2.628128086211883923e-06	-1.158407241225865285e-07	4.295694646233277068e-09
5.788999999999999702e+00	3.309000000000000136e-02	5.782938327345624185e-03	3.313723438463789250e-02	-5.832215354123336526e-03	6.405530402579347670e-04	-4.755888790485379545e-05	2.628680046515898293e-06	-1.162804131353405743e-07	4.327240840368525154e-09
5.831999999999999851e+00	3.268000000000000071e-02	5.718832240206153661e-03	3.273056744903946047e-02	-5.767479020580318534e-03	6.357334850091298428e-04	-4.738557351179066470e-05	2.628931185882909749e-06	-1.167054558950585586e-07	4.358286259657152804e-09
5.876000000000000334e+00	3.227000000000000007e-02	5.654536782178389703e-03	3.231959642327522642e-02	-5.701749609669295830e-03	6.307955338724389538e-04	-4.720447418683251762e-05	2.628880592491729145e-06	-1.171252684779861360e-07	4.389531270391974330e-09
5.918999999999999595e+00	3.185999999999999943e-02	5.590051953262330578e-03	3.192294220407070060e-02	-5.638017472094639798e-03	6.259648345816182366e-04	-4.702391708796639294e-05	2.628534232075548555e-06	-1.175208132899341705e-07	4.419551827400374603e-09
5.963000000000000078e+00	3.146000000000000185e-02	5.527134630327123349e-03	3.152209541952696176e-02	-5.573320966758715279e-03	6.210179089752888848e-04	-4.683560057898849963e-05	2.627879708911736467e-06	-1.179105338072528947e-07	4.449740415608667483e-09
6.006999999999999673e+00	3.107000000000000040e-02	5.465791741575995281e-03	3.112627632297771188e-02	-5.509150014318080560e-03	6.160682233225234488e-04	-4.664378245844359223e-05	2.626925795342004665e-06	-1.182851314500579487e-07	4.479389901703214663e-09
6.051000000000000156e+00	3.067999999999999894e-02	5.404268719540877668e-03	3.073541941620909490e-02	-5.445504969614699611e-03	6.111168861059225596e-04	-4.644856901386586461e-05	2.625677501089758948e-06	-1.186447279972964237e-07	4.508499073934169930e-09
6.094999999999999751e+00	3.029000000000000095e-02	5.342565564221774844e-03	3.034945997965065451e-02	-5.382386002714220630e-03	6.061649769592882811e-04	-4.625006521843400551e-05	2.624139836295624324e-06	-1.189894485925995939e-07	4.537066945173619696e-09
6.139000000000000234e+00	2.989999999999999949e-02	5.278955998313809329e-03	2.996833449821378198e-02	-5.319793259374401041e-03	6.012135522410144923e-04	-4.604837390914914342e-05	2.622317714336396552e-06	-1.193194162626569080e-07	4.565092570830453842e-09
6.184000000000000163e+00	2.952000000000000110e-02	5.218682939611488970e-03	2.958348210725745067e-02	-5.256322379901172057e-03	5.961511733935865491e-04	-4.583890669948815849e-05	2.620164974334736114e-06	-1.196417495739677591e-07	4.593193329997933789e-09
6.227999999999999758e+00	2.913999999999999924e-02	5.156551967742914987e-03	2.921194500933990343e-02	-5.194794393531746227e-03	5.912038656878510455e-04	-4.563107382976999942e-05	2.617782109764639041e-06	-1.199422437874330201e-07	4.620119420607871734e-09
6.272999999999999687e+00	2.877000000000000043e-02	5.096060670638842549e-03	2.883677209421498314e-02	-5.132412654723255904e-03	5.861477907218965670e-04	-4.541552990294458764e-05	2.615065676206017645e-06	-1.202346805147919184e-07	4.647093890738855597e-09
6.317999999999999616e+00	2.840000000000000163e-02	5.037080876539506112e-03	2.846639881670879474e-02	-5.070581705242196459e-03	5.810964569063401496e-04	-4.519706544320392378e-05	2.612071518334773008e-06	-1.205121851648353348e-07	4.673497617053110532e-09
6.363000000000000433e+00	2.802999999999999936e-02	4.976311873955952501e-03	2.810076326775933983e-02	-5.009301582569047548e-03	5.760508781448482217e-04	-4.497577978420784251e-05	2.608804407870313978e-06	-1.207748787025674832e-07	4.699329798389136566e-09
6.408000000000000362e+00	2.767000000000000015e-02	4.917191783741203456e-03	2.773980466881545426e-02	-4.948572302655084194e-03	5.710120466886544352e-04	-4.475177026573009062e-05	2.605269025924951129e-06	-1.210228800931607327e-07	4.724589672040229913e-09
6.453000000000000291e+00	2.731000000000000094e-02	4.856370242283154087e-03	2.738346334370030111e-02	-4.888393860670055616e-03	5.659809337073419110e-04	-4.452513228511193973e-05	2.601469965294238275e-06	-1.212563063496031434e-07	4.749276512555251413e-09
6.498999999999999666e+00	2.695000000000000173e-02	4.797021521361806429e-03	2.702391463404431315e-02	-4.827447429146274407e-03	5.608469856033719645e-04	-4.429083852815720630e-05	2.597318640061361141e-06	-1.214799751281984516e-07	4.773918956220294880e-09
6.543999999999999595e+00	2.659999999999999865e-02	4.739329795713032381e-03	2.667673248126590374e-02	-4.768382807637487099e-03	5.558343652454106896e-04	-4.405916902468597068e-05	2.593000046705220520e-06	-1.216842770309358057e-07	4.797444926285310302e-09
6.589999999999999858e+00	2.624999999999999903e-02	4.680001282051106902e-03	2.632642729791497688e-02	-4.708574835395025818e-03	5.507212447767315458e-04	-4.381992156725222643e-05	2.588326798974619689e-06	-1.218784089765721300e-07	4.820899371389602688e-09
6.636000000000000121e+00	2.590999999999999900e-02	4.623871866230760616e-03	2.598070586056135459e-02	-4.649342227838626322e-03	5.456200807722230272e-04	-4.357831102890426673e-05	2.583396538129059922e-06	-1.220577854795393993e-07	4.843752339383135879e-09
6.682000000000000384e+00	2.556999999999999898e-02	4.566148386317182145e-03	2.563950995121575330e-02	-4.590684878809443009e-03	5.405318054004398277e-04	-4.333442960007233524e-05	2.578213727843932459e-06	-1.222225217112022192e-07	4.866003238491393694e-09
6.727999999999999758e+00	2.522999999999999896e-02	4.509803041496157801e-03	2.530278238208169550e-02	-4.532602660614524180e-03	5.354573309942948318e-04	-4.308836766306610070e-05	2.572782750549461865e-06	-1.223727311068633809e-07	4.887651515647722950e-09
6.774000000000000021e+00	2.488999999999999893e-02	4.451902892400208187e-03	2.497046566468061335e-02	-4.475094793433234686e-03	5.303975130432144088e-04	-4.284021548017135440e-05	2.567108228467547093e-06	-1.225085475340276710e-07	4.908697652114674716e-09
6.820999999999999730e+00	2.455999999999999850e-02	4.395714009502134541e-03	2.463541865862282215e-02	-4.416927708793958601e-03	5.252436222271087037e-04	-4.258460560958709379e-05	2.561064253473424245e-06	-1.226326384319653832e-07	4.929582191397133992e-09
6.866999999999999993e+00	2.423000000000000154e-02	4.339448916368528891e-03	2.431183894628042089e-02	-4.360574226686384815e-03	5.202157144899314991e-04	-4.233250750590754542e-05	2.554913344534894113e-06	-1.227399102859662808e-07	4.949419425608791984e-09
6.913999999999999702e+00	2.391000000000000070e-02	4.284899708234955057e-03	2.398559746078193430e-02	-4.303581780624626471e-03	5.150959321322454414e-04	-4.207305365217945537e-05	2.548393451696455149e-06	-1.228352160838181094e-07	4.969074885173974934e-09
6.961000000000000298e+00	2.358999999999999986e-02	4.228914629981906335e-03	2.366371560961229997e-02	-4.247179336527251610e-03	5.099945040393962089e-04	-4.181179670917090909e-05	2.541641097544995659e-06	-1.229162577470527974e-07	4.988113768081884891e-09
7.008000000000000007e+00	2.326999999999999902e-02	4.174236095388032981e-03	2.334613407725878373e-02	-4.191364493756020819e-03	5.049121590646908284e-04	-4.154882796164746043e-05	2.534661557145102088e-06	-1.229832209685247233e-07	5.006539089500186290e-09
7.054999999999999716e+00	2.295000000000000165e-02	4.119483659959705113e-03	2.303279459208579585e-02	-4.136134879922183372e-03	4.998496107999550117e-04	-4.128423692180565349e-05	2.527460007471816225e-06	-1.230362881939788596e-07	5.024353824902771437e-09
7.102000000000000313e+00	2.264000000000000040e-02	4.065146339374922646e-03	2.272363990152609370e-02	-4.081488150347952273e-03	4.948075579613427045e-04	-4.101811137297606708e-05	2.520041529791707078e-06	-1.230756386990238065e-07	5.041560910886249819e-09
7.150000000000000355e+00	2.232999999999999916e-02	4.010773223073450799e-03	2.241216827852935203e-02	-4.026277934487772735e-03	4.896800927131013436e-04	-4.074482923360383581e-05	2.512246496007434787e-06	-1.231018519716958434e-07	5.058509937742573113e-09
7.197000000000000064e+00	2.203000000000000097e-02	3.959432927736033538e-03	2.211130144741556974e-02	-3.972802326681567318e-03	4.846815412962721722e-04	-4.047586319712165857e-05	2.504404682119346885e-06	-1.231140120004289332e-07	5.074497607769921178e-09
7.245000000000000107e+00	2.172999999999999932e-02	3.906768768231362772e-03	2.180817970626424546e-02	-3.918783399144900627e-03	4.795998860817321172e-04	-4.019985458654063115e-05	2.496187424597804553e-06	-1.231128143352661612e-07	5.090207203332762262e-09
7.293000000000000149e+00	2.143000000000000113e-02	3.854069967710541805e-03	2.150919166352709133e-02	-3.865362820875406502e-03	4.745424034201680915e-04	-3.992259810585693710e-05	2.487764365122121758e-06	-1.230980338004337163e-07	5.105295002088687913e-09
7.341000000000000192e+00	2.112999999999999948e-02	3.801336526173568903e-03	2.121428144246328279e-02	-3.812538235230814726e-03	4.695097633569662952e-04	-3.964417861850829853e-05	2.479140437208379158e-06	-1.230698454651278636e-07	5.119763935303468540e-09
7.389000000000000234e+00	2.084000000000000088e-02	3.750368044409508207e-03	2.092339412764661344e-02	-3.760307312471839695e-03	4.645026220374999515e-04	-3.936467936609237161e-05	2.470320484374516957e-06	-1.230284214069343215e-07	5.133616896840671482e-09
7.437000000000000277e+00	2.054999999999999882e-02	3.698179621526650248e-03	2.063647574266294291e-02	-3.708667749263924902e-03	4.595216220515057444e-04	-3.908418200748711230e-05	2.461309262275557160e-06	-1.229739307810461532e-07	5.146856743909161797e-09
7.485000000000000320e+00	2.026999999999999982e-02	3.648961088428504581e-03	2.035347322846207258e-02	-3.657617268191619680e-03	4.545673927670092511e-04	-3.880276665679962102e-05	2.452111440775430487e-06	-1.229065398874539670e-07	5.159486297790567078e-09
7.533999999999999808e+00	1.998000000000000123e-02	3.597909468225681581e-03	2.006855974708000867e-02	-3.606108515377024707e-03	4.495382036824766784e-04	-3.851462324245276105e-05	2.442534289671582026e-06	-1.228246086283947089e-07	5.171752363615157526e-09
7.581999999999999851e+00	1.970999999999999835e-02	3.549289070006414470e-03	1.979331170381824767e-02	-3.556241240273033156e-03	4.446399088516771680e-04	-3.823159095267125859e-05	2.432973418910920584e-06	-1.227316558554424055e-07	5.183157718175773405e-09
7.631000000000000227e+00	1.942999999999999935e-02	3.498867916297546208e-03	1.951620512704427268e-02	-3.505933521295361184e-03	4.396688734796653803e-04	-3.794195481352614441e-05	2.423035671313747188e-06	-1.226240267366818804e-07	5.194183428142312118e-09
7.679999999999999716e+00	1.915999999999999995e-02	3.451353721194047944e-03	1.924295891530271654e-02	-3.456226001641042947e-03	4.347278748048441109e-04	-3.765168119959142715e-05	2.412923676988457939e-06	-1.225037526409489809e-07	5.204591871098130624e-09
7.729000000000000092e+00	1.889000000000000054e-02	3.402717734517513633e-03	1.897351823785172961e-02	-3.407114289288189907e-03	4.298173339645809600e-04	-3.736084634478758923e-05	2.402642653706894008e-06	-1.223710573709097448e-07	5.214389340551359490e-09
7.777999999999999581e+00	1.862000000000000113e-02	3.354081747840979757e-03	1.870782918841643397e-02	-3.358594057466370107e-03	4.249376631906741581e-04	-3.706952505466570711e-05	2.392197725427285188e-06	-1.222261608617244923e-07	5.223582029166459624e-09
7.828000000000000291e+00	1.835000000000000173e-02	3.305445761164445880e-03	1.844053016527460315e-02	-3.309688903222114155e-03	4.199906475614430756e-04	-3.677183318541319074e-05	2.381375900942208544e-06	-1.220659543076170824e-07	5.232345227286245899e-09
7.876999999999999780e+00	1.808999999999999844e-02	3.258611107327782745e-03	1.818226012896150337e-02	-3.262350761218678601e-03	4.151745694276438511e-04	-3.647975167666791824e-05	2.370615079503525483e-06	-1.218970620233610193e-07	5.240334506026928131e-09
7.926999999999999602e+00	1.784000000000000169e-02	3.213577786330992520e-03	1.792242390906277627e-02	-3.214643138814331225e-03	4.102932581365861591e-04	-3.618143269543140346e-05	2.359481115106634060e-06	-1.217128085884427793e-07	5.247882124424986361e-09
7.977000000000000313e+00	1.757999999999999841e-02	3.165728150721094491e-03	1.766627657038994520e-02	-3.167533843730627619e-03	4.054457342766183410e-04	-3.588290750991182925e-05	2.348197096367909896e-06	-1.215167370029966580e-07	5.254825057308197180e-09
8.026999999999999247e+00	1.733000000000000165e-02	3.120709263481033589e-03	1.741376547320704765e-02	-3.121018607175620255e-03	4.006323914342417320e-04	-3.558424845808319894e-05	2.336767997868509117e-06	-1.213090615676262925e-07	5.261169377988696763e-09
8.076999999999999957e+00	1.708000000000000143e-02	3.075690376240972686e-03	1.716483885225479969e-02	-3.075093222538822536e-03	3.958536148659942667e-04	-3.528552653424074653e-05	2.325198705753174977e-06	-1.210899929294662517e-07	5.266921064113615935e-09
8.127000000000000668e+00	1.683000000000000121e-02	3.029699808497865292e-03	1.691944579731360226e-02	-3.029753544084910419e-03	3.911097816991531599e-04	-3.498681142009949386e-05	2.313494019746241499e-06	-1.208597381641996008e-07	5.272085999746073860e-09
8.176999999999999602e+00	1.659000000000000058e-02	2.985537709057281552e-03	1.667753623431144847e-02	-2.984995485682877432e-03	3.864012611265682604e-04	-3.468817151500146482e-05	2.301658655110320505e-06	-1.206185008557617698e-07	5.276669977388492425e-09
8.227999999999999758e+00	1.634999999999999995e-02	2.942347290119743872e-03	1.643432609548883816e-02	-2.939937274323567440e-03	3.816353239834809541e-04	-3.438370592107571687e-05	2.289456762067059514e-06	-1.203613321573379200e-07	5.280753045510568348e-09
8.278000000000000469e+00	1.610999999999999932e-02	2.898226759898541501e-03	1.619930377415671266e-02	-2.896341862220530843e-03	3.769992294978638959e-04	-3.408542147818351391e-05	2.277371473584180585e-06	-1.200985172068301632e-07	5.284180792107031110e-09
8.329000000000000625e+00	1.586999999999999869e-02	2.854133942490261200e-03	1.596301862516917233e-02	-2.852461347445557280e-03	3.723078954654692970e-04	-3.378145435276472215e-05	2.264924046114010099e-06	-1.198197454084415090e-07	5.287096097627159280e-09
8.380000000000000782e+00	1.564000000000000112e-02	2.811866706633157909e-03	1.573015570473310434e-02	-2.809169380966992143e-03	3.676547723334720524e-04	-3.347783999757229106e-05	2.252359624708855502e-06	-1.195303677010656059e-07	5.289430392581965166e-09
8.430999999999999162e+00	1.541000000000000009e-02	2.769626028888437508e-03	1.550066597662826465e-02	-2.766461789710527447e-03	3.630401968882202663e-04	-3.317464410817030815e-05	2.239682814854772756e-06	-1.192305859978311170e-07	5.291189594551002394e-09
8.481999999999999318e+00	1.519000000000000038e-02	2.729208623293817061e-03	1.527450042581152134e-02	-2.724333300079821892e-03	3.584643680142786805e-04	-3.287192714614524191e-05	2.226898349582499961e-06	-1.189206273995752265e-07	5.292381482189674317e-09
8.534000000000000696e+00	1.495999999999999934e-02	2.687020484423592852e-03	1.504727246731044424e-02	-2.681969019356173108e-03	3.538388437485534294e-04	-3.256382707225372850e-05	2.213757293814158188e-06	-1.185943592854067341e-07	5.293021580663185848e-09
8.585000000000000853e+00	1.473999999999999963e-02	2.645803448706145547e-03	1.482767302606058379e-02	-2.640992555697790727e-03	3.493416555061835418e-04	-3.226225107902803545e-05	2.200769822569712847e-06	-1.182645680138008817e-07	5.293093913567504059e-09
8.637000000000000455e+00	1.451999999999999992e-02	2.605475532403250284e-03	1.460704127714619605e-02	-2.599791140603450925e-03	3.447965694989132209e-04	-3.195543027703522164e-05	2.187431412919408981e-06	-1.179185603068572370e-07	5.292610043188680924e-09
8.689000000000000057e+00	1.430000000000000021e-02	2.565173019512199167e-03	1.438966611450870001e-02	-2.559168035672073054e-03	3.402922813567549115e-04	-3.164934152950338970e-05	2.174000538506432428e-06	-1.175629459687752765e-07	5.291571805139405819e-09
8.740999999999999659e+00	1.409000000000000009e-02	2.525875673439807300e-03	1.417549925084242608e-02	-2.519117477078590579e-03	3.358289129354255368e-04	-3.134404127991412855e-05	2.160481899389380186e-06	-1.171979604941337714e-07	5.289987782506551111e-09
8.792999999999999261e+00	1.387999999999999998e-02	2.486626824790027536e-03	1.396449317265640450e-02	-2.479633788317120533e-03	3.314065828329206161e-04	-3.103958494639552575e-05	2.146880114330074559e-06	-1.168238354365843505e-07	5.287866420179092086e-09
8.845000000000000639e+00	1.366999999999999986e-02	2.448215711380841500e-03	1.375660112377865250e-02	-2.440711378380974912e-03	3.270254064696729093e-04	-3.073602694457197218e-05	2.133199722575666263e-06	-1.164407984942334267e-07	5.285216027799472479e-09
8.897000000000000242e+00	1.346999999999999933e-02	2.410841519055120438e-03	1.355177708930358459e-02	-2.402344739990975447e-03	3.226854961664038252e-04	-3.043342070978593257e-05	2.119445185592164009e-06	-1.160490735927105861e-07	5.282044782635616929e-09
8.949999999999999289e+00	1.325999999999999922e-02	2.371724883616985104e-03	1.334612431396642492e-02	-2.363806569654348846e-03	3.183047032830924549e-04	-3.012602886377408165e-05	2.105354381776582887e-06	-1.156411034024118531e-07	5.278284912065288681e-09
9.002000000000000668e+00	1.306000000000000043e-02	2.334444222034872014e-03	1.314735799071233523e-02	-2.326545707783781412e-03	3.140484487872369592e-04	-2.982550345797740517e-05	2.091463419127297806e-06	-1.152325030959356603e-07	5.274086345030622315e-09
9.054999999999999716e+00	1.285999999999999990e-02	2.297209748474295272e-03	1.294778753858768193e-02	-2.289123557234869037e-03	3.097531383616122205e-04	-2.952033856412325833e-05	2.077242445419022024e-06	-1.148077792888207753e-07	5.269295721552599349e-09
9.108000000000000540e+00	1.267000000000000071e-02	2.261806629967587096e-03	1.275121870144959972e-02	-2.252256504203238412e-03	3.055011364349389906e-04	-2.921637665897901354e-05	2.062962377282298914e-06	-1.143749313908463910e-07	5.263996984628407442e-09
9.160999999999999588e+00	1.247000000000000018e-02	2.224663377749541704e-03	1.255760647656723253e-02	-2.215939138126915824e-03	3.012925465424923493e-04	-2.891366941776308622e-05	2.048627549121214277e-06	-1.139341775935391868e-07	5.258198128498010037e-09
9.214000000000000412e+00	1.227999999999999925e-02	2.189349171184289122e-03	1.236690656559847126e-02	-2.180166128240877861e-03	2.971274693347618128e-04	-2.861226758980268199e-05	2.034242221706395931e-06	-1.134857325114017222e-07	5.251907021642761128e-09
9.266999999999999460e+00	1.209000000000000005e-02	2.154078843239494966e-03	1.217907535996006277e-02	-2.144932221958570449e-03	2.930060026474182611e-04	-2.831222101869484777e-05	2.019810583750388264e-06	-1.130298072574925384e-07	5.245131409402393788e-09
9.320999999999999730e+00	1.191000000000000045e-02	2.120632942145339941e-03	1.199060614014439176e-02	-2.109582606394422126e-03	2.888517205492660491e-04	-2.800795755630680037e-05	2.005063280981004200e-06	-1.125578015774135992e-07	5.237737564105428113e-09
9.374000000000000554e+00	1.171999999999999952e-02	2.085449216740923890e-03	1.180843614523204195e-02	-2.075420636886586134e-03	2.848184752193875461e-04	-2.771078940980459818e-05	1.990550546145570674e-06	-1.120874126311780112e-07	5.230007767169032265e-09
9.428000000000000824e+00	1.153999999999999991e-02	2.051421346575425797e-03	1.162564731325111886e-02	-2.041150331244922806e-03	2.807539250472663940e-04	-2.740953897883717565e-05	1.975728700550598858e-06	-1.116011173224458906e-07	5.221659873495234286e-09
9.481999999999999318e+00	1.136000000000000031e-02	2.018111700144799726e-03	1.144565969110170056e-02	-2.007414395791172739e-03	2.767344351843669466e-04	-2.710986294886338248e-05	1.960875174464210567e-06	-1.111079516900176812e-07	5.212844865356343641e-09
9.535999999999999588e+00	1.119000000000000029e-02	1.986618975011313331e-03	1.126843022004071770e-02	-1.974206021479350034e-03	2.727598537372414602e-04	-2.681179638664419303e-05	1.945993860809447816e-06	-1.106081399297853876e-07	5.203572201065382915e-09
9.589999999999999858e+00	1.101000000000000069e-02	1.952755649672534115e-03	1.109391650423204208e-02	-1.941518501886910436e-03	2.688300303024164051e-04	-2.651537372607708259e-05	1.931088587231966986e-06	-1.101019025999769457e-07	5.193851189746279651e-09
9.644000000000000128e+00	1.084000000000000068e-02	1.921352413830772037e-03	1.092207679724296367e-02	-1.909345231141375797e-03	2.649448159426133096e-04	-2.622062878180773512e-05	1.916163117471135718e-06	-1.095894566966968175e-07	5.183690994400552448e-09
9.698999999999999844e+00	1.067000000000000066e-02	1.889372405070089290e-03	1.074976110175912894e-02	-1.877098050754477665e-03	2.610333564879724756e-04	-2.592218454970511462e-05	1.900944317274727106e-06	-1.090613597693484504e-07	5.172900516925822580e-09
9.753000000000000114e+00	1.050000000000000065e-02	1.857451286036864314e-03	1.058319433497725837e-02	-1.845943076282023079e-03	2.572377385042218636e-04	-2.563092666255216643e-05	1.885989293269016438e-06	-1.085370286557669620e-07	5.161881154203905084e-09
9.807999999999999829e+00	1.034000000000000023e-02	1.827953306083427917e-03	1.041616587261655347e-02	-1.814719848751228382e-03	2.534172330183108402e-04	-2.533610111709784174e-05	1.870747879917941333e-06	-1.079972587672316642e-07	5.150233876619090557e-09
9.862999999999999545e+00	1.017000000000000022e-02	1.796138419499733636e-03	1.025174311933160255e-02	-1.784003446436836868e-03	2.496423953361783508e-04	-2.504315135715721254e-05	1.855500631332276332e-06	-1.074519209460228051e-07	5.138167892991040593e-09
9.917999999999999261e+00	1.000999999999999980e-02	1.766146805066139743e-03	1.008988522374850913e-02	-1.753787394268076878e-03	2.459130755454190433e-04	-2.475211001551044424e-05	1.840251204300550164e-06	-1.069012266216217815e-07	5.125692152302548402e-09
9.973000000000000753e+00	9.851000000000000381e-03	1.736955629045750914e-03	9.930551952915171385e-03	-1.724065313026168240e-03	2.422291251679581663e-04	-2.446300913940332113e-05	1.825003194993715167e-06	-1.063453838396799370e-07	5.112815464545625235e-09
1.002999999999999936e+01	9.693999999999999492e-03	1.707593903755843037e-03	9.768046430081011450e-03	-1.693776958470700729e-03	2.384589300108543378e-04	-2.416547670500968138e-05	1.809205985343490898e-06	-1.057641145267499077e-07	5.099056713897084847e-09
1.008000000000000007e+01	9.539000000000000604e-03	1.678638517585391522e-03	9.627660892005915003e-03	-1.667634041627380232e-03	2.351916032369373902e-04	-2.390625429707542981e-05	1.795356223070256209e-06	-1.052500345513444759e-07	5.086648255401805246e-09
1.014000000000000057e+01	9.386000000000000246e-03	1.650088431303910414e-03	9.461824373478811001e-03	-1.636781108251022642e-03	2.313198272832400532e-04	-2.359740566063010209e-05	1.778749463365631275e-06	-1.046281828528404441e-07	5.071348716694558513e-09
1.019999999999999929e+01	9.235000000000000153e-03	1.622475788654512965e-03	9.298806299879967818e-03	-1.606486513589960776e-03	2.275013482905929158e-04	-2.329101348390025982e-05	1.762160961043817640e-06	-1.040011640916179079e-07	5.055612720876374074e-09
1.025000000000000000e+01	9.086000000000000326e-03	1.594724581940509941e-03	9.165075947256027047e-03	-1.581661977751106906e-03	2.243598628060471329e-04	-2.303759055735414769e-05	1.748354255309234615e-06	-1.034748812468877870e-07	5.042173621035122411e-09
1.031000000000000050e+01	8.939000000000000765e-03	1.567375672894078323e-03	9.007100084104236251e-03	-1.552370928695367101e-03	2.206385781523167089e-04	-2.273579712303249294e-05	1.731810239886754836e-06	-1.028390348090852652e-07	5.025665057291107978e-09
1.035999999999999943e+01	8.793999999999999734e-03	1.540428022284732806e-03	8.877506148787720278e-03	-1.528371223252821117e-03	2.175776447235969050e-04	-2.248624489505602093e-05	1.718046102013324520e-06	-1.023057425453613096e-07	5.011597849373785068e-09
1.041999999999999993e+01	8.651000000000000703e-03	1.513880590881990255e-03	8.724417563622150623e-03	-1.500055472541882932e-03	2.139523013438228069e-04	-2.218912767682284666e-05	1.701559266972060287e-06	-1.016619008703382732e-07	4.994355361954727584e-09
1.048000000000000043e+01	8.510000000000000203e-03	1.487732339455365149e-03	8.573931585107982811e-03	-1.472259542294884630e-03	2.103786607832821198e-04	-2.189458484509797329e-05	1.685108605723080424e-06	-1.010140434808104614e-07	4.976729146115884280e-09
1.052999999999999936e+01	8.370999999999999969e-03	1.461982228774373052e-03	8.450483153737387357e-03	-1.449487279043891897e-03	2.074398076194636188e-04	-2.165111079919142267e-05	1.671429837947351000e-06	-1.004712669865942900e-07	4.961755786964960284e-09
1.058999999999999986e+01	8.234000000000000000e-03	1.437104609820180710e-03	8.304655601597630415e-03	-1.422622598407411853e-03	2.039598282267480924e-04	-2.136132975998695008e-05	1.655054387663382724e-06	-9.981666415938772343e-08	4.943455722020097653e-09
1.065000000000000036e+01	8.099000000000000296e-03	1.412139868710367502e-03	8.161308586272146212e-03	-1.396254240707971769e-03	2.005303329133538458e-04	-2.107416840609161140e-05	1.638724705069229505e-06	-9.915871126339532925e-08	4.924803943188610001e-09
1.069999999999999929e+01	7.964999999999999858e-03	1.387396079548572966e-03	8.043717412091576716e-03	-1.374653934337435098e-03	1.977106822051227179e-04	-2.083687951215573689e-05	1.625153962032097033e-06	-9.860802235897018641e-08	4.909000029964842998e-09
1.075999999999999979e+01	7.834000000000000685e-03	1.363220749461822737e-03	7.904809924601990945e-03	-1.349174686605582795e-03	1.943726580560195083e-04	-2.055456055809429675e-05	1.608916652007271157e-06	-9.794451588458401767e-08	4.889731758611947723e-09
1.082000000000000028e+01	7.703999999999999911e-03	1.339264639272283713e-03	7.768266175960832944e-03	-1.324169275524386766e-03	1.910839470269105184e-04	-2.027490396371118636e-05	1.592734243806346813e-06	-9.727829431921737644e-08	4.870142348886281357e-09
1.086999999999999922e+01	7.576000000000000269e-03	1.315700896325685924e-03	7.656256461558762737e-03	-1.303687828732486053e-03	1.883807337961703203e-04	-2.004390099400249077e-05	1.579293094423590592e-06	-9.672119240323578310e-08	4.853580080543702972e-09
1.092999999999999972e+01	7.450000000000000025e-03	1.292528481391544935e-03	7.523942730776523972e-03	-1.279531188943058232e-03	1.851813891158187234e-04	-1.976916274626901653e-05	1.563219402517607215e-06	-9.605055454115509707e-08	4.833428973285240539e-09
1.099000000000000021e+01	7.326000000000000047e-03	1.269746355239376309e-03	7.393880915970143727e-03	-1.255826853906284908e-03	1.820302317896908112e-04	-1.949712707003808536e-05	1.547209313650209163e-06	-9.537780766508481426e-08	4.812985946351665619e-09
1.105000000000000071e+01	7.203000000000000201e-03	1.247596196691862355e-03	7.266032685794173579e-03	-1.232567441978767771e-03	1.789268748225670224e-04	-1.922780759820651064e-05	1.531265800199608910e-06	-9.470315909537365211e-08	4.792261002750958349e-09
1.110999999999999943e+01	7.081999999999999754e-03	1.225411743538358739e-03	7.140360282534605196e-03	-1.209745681570572251e-03	1.758709364462816111e-04	-1.896121768196909623e-05	1.515391784779835261e-06	-9.402681282650090016e-08	4.771263989237652267e-09
1.116000000000000014e+01	6.962999999999999572e-03	1.203614923355588806e-03	7.037268518566770423e-03	-1.191056693583293245e-03	1.733602717885468351e-04	-1.874115393717037592e-05	1.502218602164973138e-06	-9.346203899949420478e-08	4.753565644792772741e-09
1.122000000000000064e+01	6.845000000000000390e-03	1.182032011447553804e-03	6.915488924853763035e-03	-1.169018764971262950e-03	1.703902929121213700e-04	-1.847960197169340967e-05	1.486479429385868930e-06	-9.278309933103885196e-08	4.732094904541259048e-09
1.127999999999999936e+01	6.729999999999999871e-03	1.161007512719879065e-03	6.795781212738931376e-03	-1.147398453509643462e-03	1.674666748159993432e-04	-1.822081555543481578e-05	1.470817755972699066e-06	-9.210302193721060038e-08	4.710379164686377288e-09
1.133999999999999986e+01	6.616000000000000353e-03	1.140577165154227357e-03	6.678110196194783632e-03	-1.126188599596053552e-03	1.645889535758847486e-04	-1.796479713412554247e-05	1.455235827303738712e-06	-9.142198407523458259e-08	4.688427501113589563e-09
1.140000000000000036e+01	6.503000000000000100e-03	1.119969975201122719e-03	6.562441697926426308e-03	-1.105381845844854776e-03	1.617565661098711535e-04	-1.771153876268046854e-05	1.439735335146008699e-06	-9.074014501239423654e-08	4.666248642527130482e-09
1.146000000000000085e+01	6.392000000000000112e-03	1.099746030356706268e-03	6.448742061834571680e-03	-1.084970927241953563e-03	1.589689519921710752e-04	-1.746103204990350028e-05	1.424317917156637302e-06	-9.005766076571755499e-08	4.643851174499466609e-09
1.151999999999999957e+01	6.283000000000000390e-03	1.080267040564625216e-03	6.336978118487255653e-03	-1.064948684426553216e-03	1.562255586536285005e-04	-1.721326867933324351e-05	1.408985183625003922e-06	-8.937468492138985011e-08	4.621243552608882522e-09
1.157000000000000028e+01	6.174999999999999933e-03	1.060628528893166984e-03	6.245296553411520610e-03	-1.048555293776050421e-03	1.539727839822416428e-04	-1.700888886351528302e-05	1.396273738385106814e-06	-8.880527201429393324e-08	4.602249345580171022e-09
1.163000000000000078e+01	6.068999999999999742e-03	1.041721000397529675e-03	6.136996809955113860e-03	-1.029227371399804320e-03	1.513090524129897987e-04	-1.676613359763101337e-05	1.381100353323016553e-06	-8.812178592683619692e-08	4.579277981221148155e-09
1.168999999999999950e+01	5.964999999999999816e-03	1.022836623647686936e-03	6.030541342227590390e-03	-1.010268396343823576e-03	1.486880174023649868e-04	-1.652609850706598962e-05	1.366016071296303653e-06	-8.743823061112225984e-08	4.556119736209281743e-09
1.175000000000000000e+01	5.862000000000000023e-03	1.004498016107309216e-03	5.925898762794633637e-03	-9.916715960730582754e-04	1.461091551649237766e-04	-1.628877555195237478e-05	1.351022402616471864e-06	-8.675475076351972522e-08	4.532782590500868091e-09
1.181000000000000050e+01	5.760000000000000363e-03	9.860218837328105744e-04	5.823038128282948499e-03	-9.734302944369980668e-04	1.435719490918883304e-04	-1.605415676209628057e-05	1.336120832740504131e-06	-8.607148886792681515e-08	4.509274405624569090e-09
1.186999999999999922e+01	5.660000000000000100e-03	9.682498877466154960e-04	5.721928931160076386e-03	-9.555379098815624649e-04	1.410758896198988251e-04	-1.582223423599022862e-05	1.321312822754865900e-06	-8.538858523786199352e-08	4.485602926911587100e-09
1.192999999999999972e+01	5.560999999999999971e-03	9.503508747011986044e-04	5.622541091705225008e-03	-9.379879537025875413e-04	1.386204741027970578e-04	-1.559300013984495455e-05	1.306599809847977345e-06	-8.470617805756219000e-08	4.461775785673564501e-09
1.199000000000000021e+01	5.464000000000000107e-03	9.331430653980557792e-04	5.524844950165723120e-03	-9.207740283397357946e-04	1.362052066863554504e-04	-1.536644670664012120e-05	1.291983207771487183e-06	-8.402440342211774887e-08	4.437800501329704284e-09
1.205000000000000071e+01	5.368999999999999641e-03	9.162989867645019923e-04	5.428811259093854411e-03	-9.038898257096880749e-04	1.338295981858676157e-04	-1.514256623519318545e-05	1.277464407290647501e-06	-8.334339537667063895e-08	4.413684483484498852e-09
1.210999999999999943e+01	5.274000000000000042e-03	8.994768474411778516e-04	5.334411175859198571e-03	-8.873291255775508143e-04	1.314931659665251329e-04	-1.492135108924635097e-05	1.263044776624118254e-06	-8.266328595470273828e-08	4.389435033957488146e-09
1.216999999999999993e+01	5.181999999999999974e-03	8.831879488264772525e-04	5.241616255331466197e-03	-8.710857939653953406e-04	1.291954338264995168e-04	-1.470279369657075629e-05	1.248725661873474585e-06	-8.198420521543889006e-08	4.365059348766319280e-09
1.223000000000000043e+01	5.089999999999999906e-03	8.669202967016826191e-04	5.150398442729329368e-03	-8.551537815969363588e-04	1.269359318826599630e-04	-1.448688654808789837e-05	1.234508387442727002e-06	-8.130628128038994214e-08	4.340564520064471724e-09
1.228999999999999915e+01	5.000000000000000104e-03	8.510142967855084759e-04	5.060730066630574585e-03	-8.395271223773418355e-04	1.247141964588517355e-04	-1.427362219700759022e-05	1.220394256448119093e-06	-8.062964036905918268e-08	4.315957538034826751e-09
1.235999999999999943e+01	4.911999999999999700e-03	8.354692562576314678e-04	4.958039275480543781e-03	-8.216741509279080775e-04	1.221692781772191767e-04	-1.402814184042499681e-05	1.204059708113707817e-06	-7.984200955389735750e-08	4.287116816952766999e-09
1.241999999999999993e+01	4.824000000000000163e-03	8.199445384592301883e-04	4.871637455184117671e-03	-8.066893035186951770e-04	1.200277017562599488e-04	-1.382056313154301891e-05	1.190172545753062784e-06	-7.916854752750965688e-08	4.262290258510922791e-09
1.248000000000000043e+01	4.738000000000000024e-03	8.047798562886955900e-04	4.786704187748114930e-03	-7.919919347844837877e-04	1.179222863313929357e-04	-1.361557889310599697e-05	1.176391057662925608e-06	-7.849671434952688792e-08	4.237372892360935668e-09
1.253999999999999915e+01	4.653000000000000018e-03	7.898047759465627159e-04	4.703215392493036509e-03	-7.775766435912849581e-04	1.158525077625648515e-04	-1.341316982330772800e-05	1.162715759746572503e-06	-7.782660860013174372e-08	4.212371236824228785e-09
1.259999999999999964e+01	4.570000000000000277e-03	7.754524256047778084e-04	4.621147308709793768e-03	-7.634381012936130011e-04	1.138178488019700468e-04	-1.321331685241853160e-05	1.149147158691914855e-06	-7.715832741812036103e-08	4.187291718331506118e-09
1.266000000000000014e+01	4.487999999999999802e-03	7.610201699857370222e-04	4.540476490102928614e-03	-7.495710504709856637e-04	1.118177989748195766e-04	-1.301600113891137365e-05	1.135685752146678971e-06	-7.649196652677770772e-08	4.162140673052435580e-09
1.272000000000000064e+01	4.407000000000000327e-03	7.467763037595328201e-04	4.461179799354946830e-03	-7.359703036920137728e-04	1.098518544627032859e-04	-1.282120406567064679e-05	1.122332028889595258e-06	-7.582762025917972750e-08	4.136924348489430022e-09
1.278999999999999915e+01	4.327000000000000117e-03	7.329702999774820879e-04	4.370373292558148159e-03	-7.204325194553802027e-04	1.076006948005471200e-04	-1.259709956435586285e-05	1.106889424798130038e-06	-7.505521982798467817e-08	4.107431011245034934e-09
1.284999999999999964e+01	4.249000000000000173e-03	7.195122074676450112e-04	4.293975944597214905e-03	-7.073912950703026411e-04	1.057069477772497833e-04	-1.240769672449618956e-05	1.093770650881150860e-06	-7.439555572098567033e-08	4.082094267713081053e-09
1.291000000000000014e+01	4.172000000000000361e-03	7.059915301886278069e-04	4.218881435002081078e-03	-6.946003960193318809e-04	1.038457532761382762e-04	-1.222075500951472637e-05	1.080761051418760753e-06	-7.373819606543193649e-08	4.056711461200463271e-09
1.297000000000000064e+01	4.095999999999999815e-03	6.928942238620071619e-04	4.145067857910079458e-03	-6.820549137712488517e-04	1.020166340129656838e-04	-1.203625669828054463e-05	1.067861079994144707e-06	-7.308322966211342937e-08	4.031288486160683516e-09
1.303999999999999915e+01	4.021000000000000268e-03	6.799747991533241012e-04	4.060542142260732158e-03	-6.677222378024446616e-04	9.992257279086268359e-05	-1.182407350371327048e-05	1.052950264946610266e-06	-7.232224370487354033e-08	4.001585331420512006e-09
1.309999999999999964e+01	3.948000000000000120e-03	6.674021310163161681e-04	3.989430110037935767e-03	-6.556919564861522385e-04	9.816134141361283262e-05	-1.164480941779854248e-05	1.040289338858800446e-06	-7.167276130625248055e-08	3.976095161963089740e-09
1.316000000000000014e+01	3.874999999999999972e-03	6.548378921932384699e-04	3.919531484304098964e-03	-6.438919655011802589e-04	9.643071358472593264e-05	-1.146793396239239149e-05	1.027739424791462495e-06	-7.102594510128723620e-08	3.950582962166357251e-09
1.322000000000000064e+01	3.804000000000000090e-03	6.426199480616207266e-04	3.850825506236308510e-03	-6.323176160271531954e-04	9.473023674233403875e-05	-1.129343025333029679e-05	1.015300943777133008e-06	-7.038187875065627658e-08	3.925054298155575347e-09
1.328999999999999915e+01	3.733999999999999906e-03	6.305790772575632294e-04	3.772148577546554759e-03	-6.190932749549500061e-04	9.278385871539407588e-05	-1.109281795893792725e-05	1.000930772952656736e-06	-6.963405349305915615e-08	3.895257368998736041e-09
1.334999999999999964e+01	3.664999999999999855e-03	6.189267054496436909e-04	3.705956704758638434e-03	-6.079921502703858859e-04	9.114718341075357146e-05	-1.092339602520777186e-05	9.887351393099605306e-07	-6.899622657275055369e-08	3.869711770126887536e-09
1.341000000000000014e+01	3.596999999999999937e-03	6.072355357036345784e-04	3.640893467361181954e-03	-5.971023368051979517e-04	8.953926278297628504e-05	-1.075629357112776339e-05	9.766522188235116887e-07	-6.836140650713985714e-08	3.844166832341407635e-09
1.348000000000000043e+01	3.530000000000000152e-03	5.959247820499944878e-04	3.566387139841589119e-03	-5.846589483012599444e-04	8.769910323023602018e-05	-1.056424544021951715e-05	9.626980121994052137e-07	-6.762466570249562974e-08	3.814371343597418105e-09
1.353999999999999915e+01	3.464000000000000065e-03	5.845828514818181536e-04	3.503704189490210695e-03	-5.742126677739474092e-04	8.615193483593385165e-05	-1.040209340367319108e-05	9.508589684371145232e-07	-6.699654367727923069e-08	3.788842371488016785e-09
1.359999999999999964e+01	3.399000000000000112e-03	5.736134850423498703e-04	3.442090981863673779e-03	-5.639648384342194282e-04	8.463207670250179782e-05	-1.024218570536047698e-05	9.391318006948963908e-07	-6.637156877380468740e-08	3.763326271068167070e-09
1.366999999999999993e+01	3.334999999999999857e-03	5.628128780865655810e-04	3.371537082590467423e-03	-5.522546875637046083e-04	8.289282157397671587e-05	-1.005842959840055015e-05	9.255909198842299395e-07	-6.564645411366963458e-08	3.733578270299097540e-09
1.373000000000000043e+01	3.272999999999999868e-03	5.523497900981497134e-04	3.312180559270439060e-03	-5.424235982374212917e-04	8.143058802289854616e-05	-9.903298282336550780e-06	9.141046534766241726e-07	-6.502841339985867895e-08	3.708101614436114186e-09
1.380000000000000071e+01	3.210999999999999879e-03	5.418867021097337373e-04	3.244211438874516473e-03	-5.311892406498063424e-04	7.975734507327544398e-05	-9.725046711561948545e-06	9.008436435493077932e-07	-6.431147910037973362e-08	3.678408704919795987e-09
1.385999999999999943e+01	3.150000000000000022e-03	5.315923736050020805e-04	3.187029811463967278e-03	-5.217571730955180339e-04	7.835066411245500450e-05	-9.574576085641264242e-06	8.895962644838607142e-07	-6.370052648965881171e-08	3.652986938766738882e-09
1.391999999999999993e+01	3.089999999999999865e-03	5.214668045839543093e-04	3.130824992093898286e-03	-5.125034237630113169e-04	7.696893904545082669e-05	-9.426218340122638186e-06	8.784584730952051920e-07	-6.309289589698425116e-08	3.627595594654598417e-09
1.399000000000000021e+01	3.031999999999999973e-03	5.116787545302749598e-04	3.066464931405052559e-03	-5.019279178610447584e-04	7.538790177065291648e-05	-9.255773093917144491e-06	8.656023343792509734e-07	-6.238823394912491587e-08	3.598015017439919942e-09
1.405000000000000071e+01	2.974000000000000081e-03	5.020624084466525361e-04	3.012319302931206443e-03	-4.930481330260370713e-04	7.405879801926545708e-05	-9.111912183749357126e-06	8.547005593300417952e-07	-6.178790788175389045e-08	3.572700358250485117e-09
1.411999999999999922e+01	2.916999999999999888e-03	4.924398269801228420e-04	2.950316636543032830e-03	-4.828991775096201883e-04	7.253801235564092688e-05	-8.946649467097002217e-06	8.421186496499607222e-07	-6.109185162604131433e-08	3.543217705133282480e-09
1.417999999999999972e+01	2.860999999999999828e-03	4.831512426443193738e-04	2.898153552177831337e-03	-4.743767641040125792e-04	7.125958811174275319e-05	-8.807176724529008487e-06	8.314509744739736275e-07	-6.049897256711335604e-08	3.517994131999280404e-09
1.425000000000000000e+01	2.805999999999999901e-03	4.738631201887312950e-04	2.838420016512679164e-03	-4.646352536858558229e-04	6.979681792875165917e-05	-8.646971341066401115e-06	8.191410800388157762e-07	-5.981168566794845251e-08	3.488625969551849897e-09
1.431000000000000050e+01	2.752000000000000106e-03	4.649027594809622258e-04	2.788164797813491580e-03	-4.564540492898732532e-04	6.856718122272117868e-05	-8.511780789608796520e-06	8.087056258571945419e-07	-5.922639173997184001e-08	3.463507484559651259e-09
1.438000000000000078e+01	2.699000000000000010e-03	4.561051538140776292e-04	2.730614387225125794e-03	-4.471013726564590637e-04	6.716024756086427859e-05	-8.356510630887085931e-06	7.966655760763148020e-07	-5.854803286458847884e-08	3.434269921808066713e-09
1.444999999999999929e+01	2.647000000000000047e-03	4.474704763931583169e-04	2.674204650033192108e-03	-4.379505272634783681e-04	6.578249664021585156e-05	-8.203848374347212836e-06	7.847699429488801956e-07	-5.787454540977217719e-08	3.405109198815973458e-09
1.450999999999999979e+01	2.595000000000000084e-03	4.388297945294394290e-04	2.626743151030844041e-03	-4.302636545995743174e-04	6.462433379246214577e-05	-8.075044842152269008e-06	7.746881667086770255e-07	-5.730118097569749929e-08	3.380178845520808557e-09
1.458000000000000007e+01	2.544999999999999953e-03	4.306683711241749476e-04	2.572388652286180903e-03	-4.214739948349612172e-04	6.329917724526535835e-05	-7.927135513499824248e-06	7.630590877894797866e-07	-5.663685446367331897e-08	3.351172568490049818e-09
1.464000000000000057e+01	2.494999999999999822e-03	4.223513518213636636e-04	2.526655681780931237e-03	-4.140896910648672494e-04	6.218523859715749543e-05	-7.802354392144612009e-06	7.532046140800849036e-07	-5.607138978789687341e-08	3.326380392478974398e-09
1.471000000000000085e+01	2.445999999999999824e-03	4.143391157256577401e-04	2.474282213051454907e-03	-4.056457092490732053e-04	6.091072724874346963e-05	-7.659075369675119967e-06	7.418389369900936712e-07	-5.541630999314216080e-08	3.297540942022196262e-09
1.477999999999999936e+01	2.397999999999999958e-03	4.063466250091580644e-04	2.422947113480235139e-03	-3.973821013258025639e-04	5.966272152022826080e-05	-7.518237673481202849e-06	7.306135123049908722e-07	-5.476622704169463939e-08	3.268795609409154618e-09
1.483999999999999986e+01	2.350999999999999791e-03	3.986538368173947358e-04	2.379757272645615426e-03	-3.904395674578790463e-04	5.861369960036386958e-05	-7.399435642641931705e-06	7.211025232074931202e-07	-5.421299935045824756e-08	3.244233895156366247e-09
1.491000000000000014e+01	2.304000000000000058e-03	3.909501944405706754e-04	2.330299049173931505e-03	-3.825004699152765859e-04	5.741352794268943742e-05	-7.263037377339817886e-06	7.101346874926747305e-07	-5.357222819078436904e-08	3.215671128527267568e-09
1.497000000000000064e+01	2.259000000000000157e-03	3.835752953070231241e-04	2.288689668489178076e-03	-3.758303398963639417e-04	5.640474311350531162e-05	-7.147988691752714724e-06	7.008429054887139997e-07	-5.302699942103504294e-08	3.191270162147440044e-09
1.503999999999999915e+01	2.213999999999999822e-03	3.761900038686301763e-04	2.241042723186508889e-03	-3.682024258800027411e-04	5.525063514234629061e-05	-7.015909545660142995e-06	6.901289849634888272e-07	-5.239558021266128635e-08	3.162899838746952912e-09
1.510999999999999943e+01	2.170000000000000054e-03	3.689643497796681743e-04	2.194344469644486477e-03	-3.607366668866270943e-04	5.412061253815030537e-05	-6.886107251227383624e-06	6.795502946063566099e-07	-5.176921275580577826e-08	3.134637136454521006e-09
1.517999999999999972e+01	2.125999999999999852e-03	3.618512789931981749e-04	2.148576591873228511e-03	-3.534293432516258469e-04	5.301418105114508883e-05	-6.758548190827659892e-06	6.691058048644711983e-07	-5.114790800468683804e-08	3.106484801639051445e-09
1.524000000000000021e+01	2.083999999999999915e-03	3.549433984923981299e-04	2.110073775675648782e-03	-3.472892407264801737e-04	5.208421787159346546e-05	-6.650972114858066184e-06	6.602594262240636601e-07	-5.061939870936739481e-08	3.082444125226518891e-09
1.531000000000000050e+01	2.041999999999999978e-03	3.481437134320442667e-04	2.065985953844190915e-03	-3.402664515691061482e-04	5.102030908816497067e-05	-6.527491326080516258e-06	6.500614757409566183e-07	-5.000752439972640914e-08	3.054503910055104285e-09
1.538000000000000078e+01	2.001000000000000174e-03	3.413846160956143815e-04	2.022777473823649062e-03	-3.333917362941099852e-04	4.997861442216007690e-05	-6.406160055815953839e-06	6.399948501109064372e-07	-4.940074282966551995e-08	3.026681692887098583e-09
1.544999999999999929e+01	1.959999999999999937e-03	3.347292108675309829e-04	1.980430915572904856e-03	-3.266615590091514229e-04	4.895866389101196324e-05	-6.286946298925778976e-06	6.300585652557836752e-07	-4.879906408227642586e-08	2.998980070839887781e-09
1.550999999999999979e+01	1.920000000000000049e-03	3.282305562375325354e-04	1.944806843351780650e-03	-3.210052292309381800e-04	4.810137529557098639e-05	-6.186424479580504858e-06	6.216447526225748602e-07	-4.828740835751375251e-08	2.975333748784732154e-09
1.558000000000000007e+01	1.881000000000000076e-03	3.218891718208613658e-04	1.904015538299153303e-03	-3.145342541081139935e-04	4.712058036007357991e-05	-6.071059700197682368e-06	6.119479569176738215e-07	-4.769523229981212829e-08	2.947862853392662952e-09
1.565000000000000036e+01	1.843000000000000020e-03	3.158119828873713619e-04	1.864037599397517760e-03	-3.081979637829027324e-04	4.616021968372081163e-05	-5.957723180140081841e-06	6.023787521788012939e-07	-4.710818670011420286e-08	2.920519771290262966e-09
1.572000000000000064e+01	1.804999999999999964e-03	3.096130307821092073e-04	1.824856446452695260e-03	-3.019929945865648582e-04	4.521984602955269098e-05	-5.846384426513873382e-06	5.929361970660823173e-07	-4.652628083255042997e-08	2.893306960027858112e-09
1.578999999999999915e+01	1.768000000000000040e-03	3.036746945883593563e-04	1.786455741516703669e-03	-2.959160350852733001e-04	4.429901857729453250e-05	-5.737013321022104829e-06	5.836193576181314297e-07	-4.594952355877712812e-08	2.866226832162043822e-09
1.584999999999999964e+01	1.732000000000000033e-03	2.977912644052094194e-04	1.754150569243518535e-03	-2.908068386543589652e-04	4.352498272135344262e-05	-5.644810138575200458e-06	5.757327772099937046e-07	-4.545925962474291797e-08	2.843122460899442490e-09
1.591999999999999993e+01	1.696000000000000025e-03	2.919932820618995474e-04	1.717160541121140211e-03	-2.849600767175595063e-04	4.263939391721213880e-05	-5.539014345728556415e-06	5.666465792494472720e-07	-4.489206175062132670e-08	2.816293811476016345e-09
1.599000000000000021e+01	1.660999999999999933e-03	2.863510688212169103e-04	1.680910964907701135e-03	-2.792336644955719987e-04	4.177224870474164861e-05	-5.435101822739950091e-06	5.576829348373127185e-07	-4.433000108036813136e-08	2.789602823831240979e-09
1.605999999999999872e+01	1.626000000000000058e-03	2.806926897729971585e-04	1.645388681484063640e-03	-2.736251285123386797e-04	4.092318192238938535e-05	-5.333043697967476823e-06	5.488407115091592551e-07	-4.377307033592222246e-08	2.763051035022371561e-09
1.612999999999999901e+01	1.592000000000000099e-03	2.752829177506903422e-04	1.610580693040001817e-03	-2.681320258814023547e-04	4.009183291491693452e-05	-5.232811449993505728e-06	5.401187898425911027e-07	-4.322126226092884136e-08	2.736639960064055626e-09
1.619999999999999929e+01	1.559000000000000056e-03	2.699367119930213155e-04	1.576474160509181485e-03	-2.627519438179384413e-04	3.927784546157020299e-05	-5.134376902076993376e-06	5.315160632547139741e-07	-4.267456962078438701e-08	2.710371092297328834e-09
1.626999999999999957e+01	1.526000000000000013e-03	2.645752641882456822e-04	1.543056401055215195e-03	-2.574824991605212518e-04	3.848086770568192119e-05	-5.037712216716043870e-06	5.230314378035838798e-07	-4.213298520267621324e-08	2.684245903751067257e-09
1.633999999999999986e+01	1.494000000000000102e-03	2.594584396925257784e-04	1.510314885607573401e-03	-2.523213379023895664e-04	3.770055208567188524e-05	-4.942789890318077696e-06	5.146638319935424406e-07	-4.159650181561741004e-08	2.658265845496071961e-09
1.641000000000000014e+01	1.463000000000000108e-03	2.544970956242985317e-04	1.478237236446186282e-03	-2.472661347319898882e-04	3.693655526741241289e-05	-4.849582747975121592e-06	5.064121765843537881e-07	-4.106511229047745561e-08	2.632432347991989803e-09
1.648000000000000043e+01	1.431999999999999896e-03	2.495178536977264326e-04	1.446811224833552921e-03	-2.423145925825713758e-04	3.618853807792565369e-05	-4.758063938341652085e-06	4.982754144040477650e-07	-4.053880948000828907e-08	2.606746821427232131e-09
1.655000000000000071e+01	1.402000000000000034e-03	2.446952468991855185e-04	1.416024768693215519e-03	-2.374644421906157499e-04	3.545616544038096606e-05	-4.668206928612501572e-06	4.902525001653774146e-07	-4.001758625886590977e-08	2.581210656052032854e-09
1.662000000000000099e+01	1.371999999999999956e-03	2.398553195925688533e-04	1.385865930333576249e-03	-2.327134416629046058e-04	3.473910631036335195e-05	-4.579985499598723759e-06	4.823424002858256439e-07	-3.950143552362868783e-08	2.555825222504886590e-09
1.669000000000000128e+01	1.343000000000000010e-03	2.351731821145217386e-04	1.356322914215860867e-03	-2.280593760520000521e-04	3.403703361337975222e-05	-4.493373740898661374e-06	4.745440927110427939e-07	-3.899035019281041365e-08	2.530591872132402862e-09
1.676000000000000156e+01	1.314000000000000064e-03	2.304743014786681367e-04	1.327384064765363240e-03	-2.235000569399685124e-04	3.334962418357844912e-05	-4.408346046162572048e-06	4.668565667416824007e-07	-3.848432320687115062e-08	2.505511937302881167e-09
1.682999999999999829e+01	1.286000000000000034e-03	2.260086126165402145e-04	1.299037864224789019e-03	-2.190333220301275956e-04	3.267655870364902931e-05	-4.324877108448052745e-06	4.592788228635074557e-07	-3.798334752822293264e-08	2.480586731713608579e-09
1.689999999999999858e+01	1.258000000000000004e-03	2.214508941215034691e-04	1.271272930548863166e-03	-2.146570347466521852e-04	3.201752164587879089e-05	-4.242941915664615263e-06	4.518098725807328621e-07	-3.748741614123309278e-08	2.455817550692152837e-09
1.696999999999999886e+01	1.231000000000000106e-03	2.171244044092771606e-04	1.244078018697156477e-03	-2.103690859219904609e-04	3.137220142056791839e-05	-4.162515743721223563e-06	4.444487367223767034e-07	-3.699652193753287873e-08	2.431205665876198040e-09
1.703999999999999915e+01	1.203999999999999992e-03	2.127792085483291222e-04	1.217442235438354579e-03	-2.061675277294273165e-04	3.074030363591990828e-05	-4.083573998212585869e-06	4.371943464793861861e-07	-3.651065031027774015e-08	2.406751962902057953e-09
1.710999999999999943e+01	1.178000000000000011e-03	2.085243680045092420e-04	1.191355166325255496e-03	-2.020506531923605569e-04	3.012155896262212426e-05	-4.006092118566598187e-06	4.300454844832087309e-07	-3.602977474948584689e-08	2.382456726027059969e-09
1.717999999999999972e+01	1.152999999999999945e-03	2.044983891073961309e-04	1.165806549141040283e-03	-1.980167947340943392e-04	2.951570314374192571e-05	-3.930045804264511650e-06	4.230009325627071829e-07	-3.555386792872897977e-08	2.358320181237138929e-09
1.726000000000000156e+01	1.128000000000000096e-03	2.004550897022074041e-04	1.137254451364913196e-03	-1.935062095976177994e-04	2.883874384332991894e-05	-3.844862763106383894e-06	4.150761980434909670e-07	-3.501602389683142182e-08	2.330930159063314968e-09
1.732999999999999829e+01	1.103000000000000031e-03	1.964581515236345363e-04	1.112825651843885304e-03	-1.896447168228365373e-04	2.825963133506904026e-05	-3.771812121652242330e-06	4.082511284936749769e-07	-3.455067361535591125e-08	2.307134407796977809e-09
1.739999999999999858e+01	1.079000000000000098e-03	1.925572266948279143e-04	1.088903814648220633e-03	-1.858611235279005293e-04	2.769259688723383448e-05	-3.700122466569093823e-06	4.015266278286258258e-07	-3.409020793979356282e-08	2.283498028399513396e-09
1.746999999999999886e+01	1.054999999999999948e-03	1.886396741782685714e-04	1.065479157008506275e-03	-1.821538402690860571e-04	2.713738863778236766e-05	-3.629770624612879706e-06	3.949015327673379675e-07	-3.363460064340998012e-08	2.260021227759770443e-09
1.753999999999999915e+01	1.031999999999999931e-03	1.849442283102665629e-04	1.042542007516551435e-03	-1.785212957498670408e-04	2.659375760347126104e-05	-3.560733684398203171e-06	3.883746927848348444e-07	-3.318382575548301410e-08	2.236704208359211855e-09
1.760999999999999943e+01	1.008999999999999914e-03	1.811719371214353736e-04	1.020082804490901477e-03	-1.749619365542792054e-04	2.606145763754082865e-05	-3.492988992565093096e-06	3.819449699274990291e-07	-3.273785755776874977e-08	2.213547168347390826e-09
1.769000000000000128e+01	9.867000000000000770e-04	1.775666098569511403e-04	9.949882623400362319e-04	-1.709817428342399559e-04	2.546667755201793967e-05	-3.417120110542122438e-06	3.747141908514226993e-07	-3.223403270001259778e-08	2.187278121423169434e-09
1.776000000000000156e+01	9.648000000000000326e-04	1.740154034067007782e-04	9.735215335075065972e-04	-1.675740600305573261e-04	2.495784252812597269e-05	-3.352069418113540828e-06	3.684888016140099792e-07	-3.179827910389593388e-08	2.164464541921888960e-09
1.782999999999999829e+01	9.433999999999999461e-04	1.705368795818386200e-04	9.525033967539964621e-04	-1.642347938995728722e-04	2.445958297555357093e-05	-3.288241416003760843e-06	3.623570329144236334e-07	-3.136725297453696221e-08	2.141811537180604828e-09
1.789999999999999858e+01	9.223000000000000295e-04	1.670954100972531383e-04	9.319247282113694505e-04	-1.609624623664623996e-04	2.397166406457420157e-05	-3.225614480486554031e-06	3.563177969852864086e-07	-3.094092960337242493e-08	2.119319288174603900e-09
1.798000000000000043e+01	9.016999999999999625e-04	1.637276740155458091e-04	9.089328053009162198e-04	-1.573027364533978640e-04	2.342640671668814236e-05	-3.155484112716034720e-06	3.495277386156668844e-07	-3.045942998923284778e-08	2.093810931384145345e-09
1.805000000000000071e+01	8.815000000000000136e-04	1.604160794740144770e-04	8.892656024793352786e-04	-1.541689223446373713e-04	2.295986775355076580e-05	-3.095359185381215337e-06	3.436831783674168512e-07	-3.004310184456548289e-08	2.071663750004310661e-09
1.812000000000000099e+01	8.616999999999999660e-04	1.571611114468853118e-04	8.700098487116322615e-04	-1.510974917497910814e-04	2.250294834774366304e-05	-3.036368906979428776e-06	3.379278074232931695e-07	-2.963140031957560572e-08	2.049677867625720039e-09
1.819999999999999929e+01	8.423000000000000365e-04	1.540118851215581733e-04	8.484959173305476774e-04	-1.476618590184162897e-04	2.199224633490554667e-05	-2.970314327437528675e-06	3.314581178168894039e-07	-2.916651907787193223e-08	2.024748865344408924e-09
1.826999999999999957e+01	8.231999999999999517e-04	1.508522029828560400e-04	8.300926771979124860e-04	-1.447193744973666787e-04	2.155519026971146793e-05	-2.913686240305987058e-06	3.258903734304697059e-07	-2.876465162863057846e-08	2.003109161145869836e-09
1.833999999999999986e+01	8.046000000000000417e-04	1.478153636609293934e-04	8.120745869788206697e-04	-1.418350574096686122e-04	2.112708374788027998e-05	-2.858129582187176656e-06	3.204085252416266747e-07	-2.836733061519146444e-08	1.981631056189571495e-09
1.842000000000000171e+01	7.862999999999999764e-04	1.447711977640867096e-04	7.919448137223197154e-04	-1.386085226280395850e-04	2.064855227302743619e-05	-2.795924485104933382e-06	3.142473253167393770e-07	-2.791877448013447274e-08	1.957282314946362053e-09
1.848999999999999844e+01	7.684000000000000292e-04	1.418304122064451272e-04	7.747277807882824554e-04	-1.358451970533157199e-04	2.023903399681814465e-05	-2.742601706956292418e-06	3.089458528438711966e-07	-2.753108575629815669e-08	1.936149934195104045e-09
1.855999999999999872e+01	7.508999999999999833e-04	1.389471076416040412e-04	7.578734302135945117e-04	-1.331366572437246210e-04	1.983791966487462294e-05	-2.690292895963104047e-06	3.037268589957323521e-07	-2.714784134730599933e-08	1.915178627642708854e-09
1.864000000000000057e+01	7.336999999999999989e-04	1.361032880616728439e-04	7.390464570751462169e-04	-1.301069196767121498e-04	1.938957632380808766e-05	-2.631730068915459607e-06	2.978619243052046449e-07	-2.671524889970718097e-08	1.891408438861997447e-09
1.871000000000000085e+01	7.169000000000000242e-04	1.333179656110159621e-04	7.229458524221028587e-04	-1.275122522263003467e-04	1.900590160676369646e-05	-2.581534097860995962e-06	2.928161013878538872e-07	-2.634142113886437400e-08	1.870781727126916024e-09
1.878999999999999915e+01	7.004000000000000026e-04	1.305730519056996666e-04	7.049622869646314776e-04	-1.246099435027918443e-04	1.857705187764844968e-05	-2.525339847765666546e-06	2.871463311393289314e-07	-2.591950829425911534e-08	1.847404921963878197e-09
1.885999999999999943e+01	6.842999999999999907e-04	1.278876514661313971e-04	6.895840757788827650e-04	-1.221244306397069302e-04	1.821005564815648636e-05	-2.477176494460000557e-06	2.822689011885802219e-07	-2.555495392381034403e-08	1.827122037193917967e-09
1.894000000000000128e+01	6.683999999999999837e-04	1.252248485160992403e-04	6.724084948465352662e-04	-1.193442204352005304e-04	1.779983960482912277e-05	-2.423260178294898669e-06	2.767888954666678730e-07	-2.514355866085104705e-08	1.804137739174706600e-09
1.901000000000000156e+01	6.530000000000000431e-04	1.226412637965025934e-04	6.577220339429398375e-04	-1.169632510936824383e-04	1.744877799483421832e-05	-2.377051026632671020e-06	2.720751858421300448e-07	-2.478813738059206723e-08	1.784197915419236040e-09
1.907999999999999829e+01	6.377999999999999989e-04	1.201179313509985496e-04	6.433480976036773857e-04	-1.146295199881111393e-04	1.710490270636039705e-05	-2.331727495415221004e-06	2.674363088512951300e-07	-2.443693100718209846e-08	1.764417925239264839e-09
1.916000000000000014e+01	6.229999999999999644e-04	1.176183741895797506e-04	6.272951480354785597e-04	-1.120189959797454382e-04	1.672050104768197453e-05	-2.280992423070740374e-06	2.622251037202957586e-07	-2.404067539477837517e-08	1.742007723618366389e-09
1.923999999999999844e+01	6.084000000000000432e-04	1.151781224478121444e-04	6.116324386033621541e-04	-1.094674690400162186e-04	1.634504978114748310e-05	-2.231368122986266654e-06	2.571088984210232621e-07	-2.364984246753165327e-08	1.719805819516436077e-09
1.930999999999999872e+01	5.942000000000000233e-04	1.127643248953787413e-04	5.982402837716550370e-04	-1.072821650223318120e-04	1.602369235867237646e-05	-2.188839091310759596e-06	2.527090178153611929e-07	-2.331227788631651839e-08	1.700549828060149125e-09
1.939000000000000057e+01	5.802999999999999565e-04	1.104279846550598450e-04	5.832839904555868829e-04	-1.048374528811529073e-04	1.566440939125464201e-05	-2.141232767583864359e-06	2.477670756102178663e-07	-2.293149610238925791e-08	1.678737815538677201e-09
1.946000000000000085e+01	5.666000000000000029e-04	1.081153619637992698e-04	5.704957101304017125e-04	-1.027434690613014125e-04	1.535685362432381455e-05	-2.100433012666146245e-06	2.435174996582052485e-07	-2.260266064287438413e-08	1.659822599666290075e-09
1.953999999999999915e+01	5.532999999999999507e-04	1.058650353665842309e-04	5.562134696782061131e-04	-1.004007017436866388e-04	1.501295348559732067e-05	-2.054761814808183331e-06	2.387448752654624893e-07	-2.223178076584185761e-08	1.638399611850922260e-09
1.960999999999999943e+01	5.402000000000000118e-04	1.036392577028151708e-04	5.440011508125652470e-04	-9.839384065062264505e-05	1.471852256549206028e-05	-2.015619809577429971e-06	2.346413190105289461e-07	-2.191154417108179711e-08	1.619824358272021024e-09
1.969000000000000128e+01	5.274000000000000259e-04	1.014575780526067995e-04	5.303624203040983170e-04	-9.614845673525923412e-05	1.438927171028761650e-05	-1.971804747410501682e-06	2.300331189746293390e-07	-2.155040794649986589e-08	1.598788851751094066e-09
1.976999999999999957e+01	5.148999999999999931e-04	9.932046406967718136e-05	5.170559822462413632e-04	-9.395342439639610464e-05	1.406758140822365492e-05	-1.928950404542093206e-06	2.255105816752357684e-07	-2.119439017526358039e-08	1.577958553377443324e-09
1.983999999999999986e+01	5.027000000000000218e-04	9.722838340774435340e-05	5.056796506274996656e-04	-9.207323826180809426e-05	1.379217148319925249e-05	-1.892225380059421075e-06	2.216225325569438250e-07	-2.088703013247173763e-08	1.559899533953384560e-09
1.992000000000000171e+01	4.906999999999999470e-04	9.516241052498424055e-05	4.929765108380980638e-04	-8.996975653523755123e-05	1.348420316656570392e-05	-1.851119219804338140e-06	2.172568580145035985e-07	-2.054046178776195442e-08	1.539451119135252896e-09
1.998999999999999844e+01	4.788999999999999854e-04	9.312285719054229577e-05	4.821169379759199605e-04	-8.816806660302843113e-05	1.322054416687803034e-05	-1.815893899880879800e-06	2.135039478412265862e-07	-2.024128673925187021e-08	1.521724621017726938e-09
2.007000000000000028e+01	4.674999999999999794e-04	9.117602053582947528e-05	4.699918026650452764e-04	-8.615247435528924479e-05	1.292571634001272937e-05	-1.776467828354015972e-06	2.092903257005990074e-07	-1.990397851936978617e-08	1.501654388608206781e-09
2.014999999999999858e+01	4.561999999999999758e-04	8.920924220281888268e-05	4.581647810470564032e-04	-8.418228650340518944e-05	1.263766330816292893e-05	-1.737910462905422274e-06	2.051558662223901724e-07	-1.957153295709484128e-08	1.481784363219729200e-09
2.023000000000000043e+01	4.452999999999999819e-04	8.733485723338667967e-05	4.466289124041796822e-04	-8.225649544613628579e-05	1.235622504946041755e-05	-1.700203062208860465e-06	2.010992448587654964e-07	-1.924389786817853622e-08	1.462113520995497386e-09
2.030000000000000071e+01	4.344999999999999904e-04	8.544247048256115344e-05	4.367684518994282270e-04	-8.060706409965330186e-05	1.211526833998519280e-05	-1.667891751582250223e-06	1.976125227244340575e-07	-1.896112266070259256e-08	1.445064129053336007e-09
2.037999999999999901e+01	4.240000000000000062e-04	8.362248922899469760e-05	4.257600079154102058e-04	-7.876184082363242686e-05	1.184580777747891485e-05	-1.631728256480355336e-06	1.936983290072068681e-07	-1.864236850464687150e-08	1.425764029601787197e-09
2.046000000000000085e+01	4.137000000000000269e-04	8.182994366022014747e-05	4.150231408847602794e-04	-7.695818046251627252e-05	1.158251195461966857e-05	-1.596362014563733178e-06	1.898582468528150299e-07	-1.832827789131296706e-08	1.406660223753557155e-09
2.053000000000000114e+01	4.037000000000000007e-04	8.006171031128115245e-05	4.058459219797381080e-04	-7.541331388659993046e-05	1.135706470237107172e-05	-1.566056443750330792e-06	1.865579720583594845e-07	-1.805723480552877552e-08	1.390104639839686998e-09
2.060999999999999943e+01	3.937999999999999769e-04	7.832570465436829556e-05	3.956003671427011357e-04	-7.368499336462729836e-05	1.110491639262895959e-05	-1.532136862960036254e-06	1.828534410714899922e-07	-1.775175384365514836e-08	1.371366232375083019e-09
2.069000000000000128e+01	3.842000000000000146e-04	7.663810981752704101e-05	3.856074394465300510e-04	-7.199549231843222809e-05	1.085849719234669256e-05	-1.498963503758325965e-06	1.792194121975239248e-07	-1.745079394738432079e-08	1.352821306713207071e-09
2.076999999999999957e+01	3.748000000000000029e-04	7.497944022917215528e-05	3.758606897269588113e-04	-7.034387702811523895e-05	1.061765884579666043e-05	-1.466518997194130469e-06	1.756546565493873329e-07	-1.715430657053303509e-08	1.334468902517929621e-09
2.085000000000000142e+01	3.655999999999999962e-04	7.335004229946519403e-05	3.663537404530861413e-04	-6.872922411995130182e-05	1.038225474485879469e-05	-1.434786166505991874e-06	1.721579586404070736e-07	-1.686224367693700906e-08	1.316308068382316648e-09
2.092000000000000171e+01	3.565999999999999942e-04	7.175026243856765873e-05	3.582269113539507562e-04	-6.734600540539832604e-05	1.018061992008503177e-05	-1.407590377397737672e-06	1.691532311152489143e-07	-1.661028072430269509e-08	1.300573744608522115e-09
2.100000000000000000e+01	3.478999999999999996e-04	7.022071146441436190e-05	3.491528286423461807e-04	-6.579823103196132572e-05	9.955020502879805098e-06	-1.377146731949238186e-06	1.657809217017120559e-07	-1.632638538386454895e-08	1.282769548904977652e-09
2.107999999999999829e+01	3.393000000000000074e-04	6.868076818541564150e-05	3.403017917601122732e-04	-6.428499728283069493e-05	9.734474914071830921e-06	-1.347369205885372202e-06	1.624733159962546948e-07	-1.604677517143278071e-08	1.265154097155740688e-09
2.116000000000000014e+01	3.309000000000000201e-04	6.717149375271626874e-05	3.316689142839385120e-04	-6.280560089816231628e-05	9.518875691239294908e-06	-1.318244197376550676e-06	1.592293180482930456e-07	-1.577139982420678000e-08	1.247726328211417327e-09
2.123999999999999844e+01	3.226999999999999834e-04	6.569323457647777218e-05	3.232493627751170293e-04	-6.135934621755812857e-05	9.308116535652089402e-06	-1.289758251590555379e-06	1.560478436316083896e-07	-1.550020960288127899e-08	1.230485190918645111e-09
2.132000000000000028e+01	3.146000000000000033e-04	6.424408540081180566e-05	3.150383560334742020e-04	-5.994554507314101075e-05	9.102092295845537259e-06	-1.261898058629327785e-06	1.529278200816233640e-07	-1.523315528450836266e-08	1.213429643989701852e-09
2.139999999999999858e+01	3.067999999999999764e-04	6.282838789974268354e-05	3.070311643738910532e-04	-5.856351668591414799e-05	8.900698951739049244e-06	-1.234650451524057328e-06	1.498681861360445975e-07	-1.497018815545004884e-08	1.196558655873195799e-09
2.148000000000000043e+01	2.991000000000000061e-04	6.144148863010076046e-05	2.992231089153312264e-04	-5.721258756391078821e-05	8.703833599029255682e-06	-1.208002404264909081e-06	1.468678917782522477e-07	-1.471126000445165313e-08	1.179871204626910806e-09
2.155999999999999872e+01	2.915999999999999864e-04	6.006918477526393407e-05	2.916095608821287931e-04	-5.589209140209937612e-05	8.511394433852209984e-06	-1.181941029864708548e-06	1.439258980833847176e-07	-1.445632311583379795e-08	1.163366277792794121e-09
2.164000000000000057e+01	2.843000000000000258e-04	5.874594991980554249e-05	2.841859409172725940e-04	-5.460136898400613136e-05	8.323280737708860171e-06	-1.156453578455849222e-06	1.410411770670587041e-07	-1.420533026280036756e-08	1.147042872274019971e-09
2.171000000000000085e+01	2.772000000000000158e-04	5.745489656835176906e-05	2.778425109680009706e-04	-5.349589773719946130e-05	8.162151127354739754e-06	-1.134612934623854399e-06	1.385632277610825000e-07	-1.398891009898302100e-08	1.132908015121154577e-09
2.178999999999999915e+01	2.702000000000000083e-04	5.617561538888677741e-05	2.707628325261193531e-04	-5.225924856354881493e-05	7.981879933779253077e-06	-1.110167693407460531e-06	1.357831597374963803e-07	-1.374518669588741346e-08	1.116922290488380019e-09
2.187000000000000099e+01	2.634000000000000057e-04	5.491394339263207399e-05	2.638601857175877771e-04	-5.105051650344453437e-05	7.805650556325952966e-06	-1.086260466314974320e-06	1.330574685439566197e-07	-1.350527421549477922e-08	1.101115254326719314e-09
2.194999999999999929e+01	2.567000000000000054e-04	5.368014586737385158e-05	2.571301764106301898e-04	-4.986906891003377296e-05	7.633366344601796090e-06	-1.062879017435053095e-06	1.303851672086183745e-07	-1.326912726429487504e-08	1.085485938690190364e-09
2.203000000000000114e+01	2.502000000000000101e-04	5.247978846970709020e-05	2.505684567082736881e-04	-4.871427976889477248e-05	7.464931663687000968e-06	-1.040011239152257350e-06	1.277652789986411863e-07	-1.303670090662213682e-08	1.070033384423225528e-09
2.212000000000000099e+01	2.437999999999999900e-04	5.129221360700016673e-05	2.433823256195372965e-04	-4.744623610418967222e-05	7.279926249229677423e-06	-1.014884072540577956e-06	1.248793516465942656e-07	-1.277961315593760589e-08	1.052859362826791789e-09
2.219999999999999929e+01	2.376000000000000020e-04	5.013871395718083097e-05	2.371639924130120177e-04	-4.634604737202831047e-05	7.119358840091432713e-06	-9.930682189056956754e-07	1.223676442177452046e-07	-1.255494591401998335e-08	1.037779281256093826e-09
2.228000000000000114e+01	2.314999999999999892e-04	4.899850491055824259e-05	2.311006528533533343e-04	-4.527060257417016563e-05	6.962348498900495743e-06	-9.717290076933015805e-07	1.199053621242660103e-07	-1.233386172652444173e-08	1.022873019133563480e-09
2.235999999999999943e+01	2.256000000000000084e-04	4.789300616211934151e-05	2.251881452318895836e-04	-4.421930238417349146e-05	6.808803683302569329e-06	-9.508548474133522645e-07	1.174915696070187525e-07	-1.211631747341612678e-08	1.008139651456787572e-09
2.244000000000000128e+01	2.198000000000000030e-04	4.681399624403084103e-05	2.194226143242957393e-04	-4.319158841166205318e-05	6.658640016508664009e-06	-9.304349221818975343e-07	1.151253623177136244e-07	-1.190226908416465062e-08	9.935781314510718073e-10
2.251999999999999957e+01	2.140999999999999999e-04	4.573595627439458531e-05	2.138007726141027878e-04	-4.218697766284078602e-05	6.511786456226771956e-06	-9.104598421607899588e-07	1.128058889157562922e-07	-1.169167016185600418e-08	9.791871612129073101e-10
2.260000000000000142e+01	2.086000000000000018e-04	4.469352726936194782e-05	2.083194292558890760e-04	-4.120500038348713585e-05	6.368174173512735814e-06	-8.909204702420458560e-07	1.105323119066926970e-07	-1.148447444037558516e-08	9.649654238949977690e-10
2.267999999999999972e+01	2.032000000000000061e-04	4.367733306056129685e-05	2.029754259067902643e-04	-4.024519158603160392e-05	6.227735038544185574e-06	-8.718077620756876388e-07	1.083038022420262822e-07	-1.128063611202372537e-08	9.509116150163364398e-10
2.276000000000000156e+01	1.979999999999999881e-04	4.268535292205043885e-05	1.977656363029051969e-04	-3.930709098751984757e-05	6.090401611518220027e-06	-8.531127648623027956e-07	1.061195392095343074e-07	-1.108010982160028732e-08	9.370244423058433665e-10
2.285000000000000142e+01	1.927999999999999972e-04	4.168676789646006255e-05	1.920611984429581817e-04	-3.827710875008536612e-05	5.939530701404203206e-06	-8.325691568269370962e-07	1.037141205296447355e-07	-1.085842076603599266e-08	9.215989617478228337e-10
2.292999999999999972e+01	1.878000000000000112e-04	4.073579117406706559e-05	1.871263769002188767e-04	-3.738363091398791448e-05	5.808576080584654551e-06	-8.147324803418420498e-07	1.016211939992767359e-07	-1.066478399470969411e-08	9.080616549976999163e-10
2.301000000000000156e+01	1.829000000000000005e-04	3.978908684366606917e-05	1.823162017381317005e-04	-3.651045254910477227e-05	5.680520767967417210e-06	-7.972861144171386330e-07	9.957000192737546611e-08	-1.047432037928168950e-08	8.946870230856747492e-10
2.308999999999999986e+01	1.780999999999999923e-04	3.886825935233015409e-05	1.776276746875199626e-04	-3.565713214470415634e-05	5.555300077012685327e-06	-7.802214715538941375e-07	9.755975686733169122e-08	-1.028698637062132433e-08	8.814738225071005965e-10
2.317000000000000171e+01	1.734999999999999889e-04	3.798456703030850436e-05	1.730578274925825735e-04	-3.482323259214141069e-05	5.432849966813089038e-06	-7.635300499156788540e-07	9.558967917390772045e-08	-1.010273884324487238e-08	8.684208212041923909e-10
2.326000000000000156e+01	1.689000000000000126e-04	3.708474931526840895e-05	1.680549511204723937e-04	-3.390777090949682827e-05	5.298326382381881352e-06	-7.451878393404983646e-07	9.342039346105825263e-08	-9.899096525250972800e-09	8.539261633903767812e-10
2.333999999999999986e+01	1.644999999999999869e-04	3.623262650596604454e-05	1.637275778711827219e-04	-3.311370909989234278e-05	5.181554020027178896e-06	-7.292616687672871468e-07	9.153311779371519184e-08	-9.721266483426177867e-09	8.412095461650010437e-10
2.342000000000000171e+01	1.601999999999999908e-04	3.539650207262294248e-05	1.595097979375862925e-04	-3.233772993730002168e-05	5.067356181935969016e-06	-7.136826913685001382e-07	8.968362229973543583e-08	-9.546390827794436975e-09	8.286493502654578996e-10
2.350000000000000000e+01	1.558999999999999947e-04	3.455441938450179830e-05	1.553987628827527973e-04	-3.157941388781914234e-05	4.955671404770771893e-06	-6.984427473019063766e-07	8.787115848212350106e-08	-9.374428124714872169e-09	8.162443893781071894e-10
2.358999999999999986e+01	1.518000000000000035e-04	3.374208178224930406e-05	1.508979313809392670e-04	-3.074690419624906992e-05	4.832954170830393535e-06	-6.816930040466229198e-07	8.587547852828337808e-08	-9.184400892301527774e-09	8.024728994214580044e-10
2.367000000000000171e+01	1.477999999999999876e-04	3.295536121144074812e-05	1.470043993810263283e-04	-3.002474803779530332e-05	4.726408321911421195e-06	-6.671467776278660276e-07	8.413925502950035276e-08	-9.018492447224136446e-09	7.903939228833707583e-10
2.375000000000000000e+01	1.437999999999999988e-04	3.216309807804797893e-05	1.432088904769527292e-04	-2.931897029130807087e-05	4.622187324376103539e-06	-6.529145976362629209e-07	8.243777084568388802e-08	-8.855370011375064559e-09	7.784665427773695362e-10
2.383999999999999986e+01	1.399999999999999877e-04	3.141016404499239904e-05	1.390527158389876102e-04	-2.854404731358484978e-05	4.507644351901654181e-06	-6.372690489314684497e-07	8.056423194773634709e-08	-8.675137852510430320e-09	7.652280201383134109e-10
2.392000000000000171e+01	1.363000000000000062e-04	3.067446969097482559e-05	1.354567683174546329e-04	-2.787178074255852286e-05	4.408175084105085692e-06	-6.236791185530000845e-07	7.893423872067052114e-08	-8.517804082375452275e-09	7.536189088845973328e-10
2.400000000000000000e+01	1.325999999999999976e-04	2.993364846656685081e-05	1.319513149913075303e-04	-2.721476609491091863e-05	4.310868146042814080e-06	-6.103814693839428019e-07	7.733690632748722615e-08	-8.363133604911153026e-09	7.421575809500850966e-10
2.408999999999999986e+01	1.290999999999999938e-04	2.923298772688370613e-05	1.281133465170959261e-04	-2.649347182225260573e-05	4.203928459600561288e-06	-5.957636446886850274e-07	7.557820401346239991e-08	-8.192265085478826118e-09	7.294386138750083612e-10
2.417000000000000171e+01	1.255999999999999901e-04	2.853472876432038967e-05	1.247935424687245858e-04	-2.586784791168523923e-05	4.111072835917897569e-06	-5.830675925771987890e-07	7.404830030049390342e-08	-8.043127316895864307e-09	7.182870178234309371e-10
2.425000000000000000e+01	1.221999999999999888e-04	2.784695448264555028e-05	1.215580140712120138e-04	-2.525652257937357985e-05	4.020245239099857936e-06	-5.706455883217991202e-07	7.254921015114795132e-08	-7.896534278213784806e-09	7.072791758623582336e-10
2.433999999999999986e+01	1.189000000000000034e-04	2.717732631993135349e-05	1.180163520167333655e-04	-2.458550053846860612e-05	3.920435868737074378e-06	-5.569912856498672511e-07	7.089884408724077550e-08	-7.734612538300093563e-09	6.950656093990170402e-10
2.442000000000000171e+01	1.156999999999999934e-04	2.652605212227468663e-05	1.149534549398276807e-04	-2.400357008491179998e-05	3.833778417806976326e-06	-5.451327062980590694e-07	6.946331503522493303e-08	-7.593303928489585740e-09	6.843590569276716578e-10
2.451000000000000156e+01	1.125999999999999994e-04	2.589984069980354216e-05	1.116011230132335692e-04	-2.336486902541543608e-05	3.738555049512336323e-06	-5.320979456877061725e-07	6.788300509538085116e-08	-7.437234056494876606e-09	6.724812724411206330e-10
2.458999999999999986e+01	1.095000000000000053e-04	2.526265384871510656e-05	1.087022242687401657e-04	-2.281100974574410732e-05	3.655881264945683298e-06	-5.207774744244035065e-07	6.650847176325093681e-08	-7.301045136716961500e-09	6.620704022979383403e-10
2.467999999999999972e+01	1.065000000000000002e-04	2.464431171041301158e-05	1.055296078490470553e-04	-2.220315538855709763e-05	3.565036206162825151e-06	-5.083340591943170408e-07	6.499536061886216622e-08	-7.150643621347270450e-09	6.505221512058948193e-10
2.476000000000000156e+01	1.035999999999999974e-04	2.405100347978299071e-05	1.027862466782714117e-04	-2.167606988118839134e-05	3.486163312919891837e-06	-4.975268822298938484e-07	6.367930836939158734e-08	-7.019412868000005931e-09	6.404014613133578491e-10
2.485000000000000142e+01	1.007999999999999971e-04	2.347081264726894953e-05	9.978392242749429489e-05	-2.109761716092105666e-05	3.399492985478732524e-06	-4.856471743835320486e-07	6.223059504760113054e-08	-6.874499769255195203e-09	6.291766117770804872e-10
2.492999999999999972e+01	9.804000000000000323e-05	2.290174389034057862e-05	9.718780593528833067e-05	-2.059603366170912906e-05	3.324241819237367485e-06	-4.753289682204720590e-07	6.097055870142950088e-08	-6.748068793100670015e-09	6.193407025379521116e-10
2.501999999999999957e+01	9.535000000000000019e-05	2.233943128626226526e-05	9.434653696487788380e-05	-2.004556598950821316e-05	3.241546655542778449e-06	-4.639858743487522397e-07	5.958349716539846380e-08	-6.608467652733668666e-09	6.084332365790338927e-10
2.510000000000000142e+01	9.273000000000000155e-05	2.179519378706147484e-05	9.188953589129256422e-05	-1.956823772686574979e-05	3.169741571884270674e-06	-4.541327934493308857e-07	5.837705975903375750e-08	-6.486681120563626192e-09	5.988768083536763446e-10
2.519000000000000128e+01	9.017999999999999378e-05	2.125832212259499811e-05	8.920026708042986120e-05	-1.904436627638489622e-05	3.090825914363759885e-06	-4.432997510759007190e-07	5.704895753274448208e-08	-6.352218875341664744e-09	5.882808190603643818e-10
2.526999999999999957e+01	8.768999999999999560e-05	2.073716535510560305e-05	8.687441170478051933e-05	-1.859007084658510878e-05	3.022294700800446660e-06	-4.338884159157817383e-07	5.589374911539927919e-08	-6.234924434086509108e-09	5.789986697221351805e-10
2.535999999999999943e+01	8.525999999999999345e-05	2.022158232711495976e-05	8.432827667536716982e-05	-1.809143535283552138e-05	2.946966930228759894e-06	-4.235394109727912109e-07	5.462196819194577295e-08	-6.105431365319070714e-09	5.687083528577099605e-10
2.544999999999999929e+01	8.289000000000000090e-05	1.972168994739008626e-05	8.185468919117646518e-05	-1.760565741522866846e-05	2.873468232602033386e-06	-4.134371057126489023e-07	5.337901251001579742e-08	-5.978502311308828171e-09	5.585774002328083775e-10
2.553000000000000114e+01	8.058999999999999920e-05	1.923494729739626933e-05	7.971538111368044145e-05	-1.718441204773568404e-05	2.809638883573479292e-06	-4.046599490400094412e-07	5.229787551371915561e-08	-5.867793045698455881e-09	5.497043791415011347e-10
2.562000000000000099e+01	7.834999999999999354e-05	1.875459418283157570e-05	7.737390409207916164e-05	-1.672212594276962412e-05	2.739485396202116199e-06	-3.950087469725391346e-07	5.110773369429361142e-08	-5.745586246496444516e-09	5.398693370704225814e-10
2.569999999999999929e+01	7.616000000000000265e-05	1.828753744496632114e-05	7.534921390177387016e-05	-1.632130758504409294e-05	2.678566832321584137e-06	-3.866240589865967729e-07	5.007260649810972992e-08	-5.639005110323979227e-09	5.312564016477472687e-10
2.578999999999999915e+01	7.402999999999999425e-05	1.783164550660665536e-05	7.313354759707366235e-05	-1.588149539949720098e-05	2.611618087633823086e-06	-3.774049014199967028e-07	4.893318308073253092e-08	-5.521365098582490384e-09	5.217106728406480702e-10
2.587999999999999901e+01	7.195999999999999543e-05	1.738705346771556731e-05	7.098197758587140144e-05	-1.545317568155675804e-05	2.546310014460893695e-06	-3.684068810644863816e-07	4.781977579742980960e-08	-5.406080854150958444e-09	5.123154802183128899e-10
2.596999999999999886e+01	6.993999999999999783e-05	1.695147271182599269e-05	6.889278929883767787e-05	-1.503607136127147205e-05	2.482604376926987300e-06	-3.596248101008740188e-07	4.673181421450426943e-08	-5.293110044006687843e-09	5.030690260452224238e-10
2.605000000000000071e+01	6.797000000000000145e-05	1.652501582224042456e-05	6.708673035297308762e-05	-1.467450555516796049e-05	2.427291788399594463e-06	-3.519956625431848275e-07	4.578564240216812873e-08	-5.194599794889115041e-09	4.949733828154585829e-10
2.614000000000000057e+01	6.605000000000000628e-05	1.610779538226134920e-05	6.511075696212909167e-05	-1.427783970330247508e-05	2.366509999720906859e-06	-3.436075245841465404e-07	4.474420862138923346e-08	-5.085884779770725399e-09	4.860030351854742136e-10
2.623000000000000043e+01	6.418999999999999359e-05	1.569866419690388863e-05	6.319230811531901257e-05	-1.389160428450558209e-05	2.307222318195234292e-06	-3.354206381508653626e-07	4.372660433190747601e-08	-4.979363235528033738e-09	4.771763290462219681e-10
2.630999999999999872e+01	6.237000000000000085e-05	1.530036698934777444e-05	6.153397919470998429e-05	-1.355682484159131556e-05	2.255746730604372152e-06	-3.283083228154249674e-07	4.284162848677147927e-08	-4.886485910926812787e-09	4.694495557244363535e-10
2.639999999999999858e+01	6.060000000000000255e-05	1.491164109455428298e-05	5.971970254913022875e-05	-1.318956643010769969e-05	2.199181206204728562e-06	-3.204880042212710972e-07	4.186754274813520775e-08	-4.783996769833872672e-09	4.608894612195488984e-10
2.648999999999999844e+01	5.887999999999999869e-05	1.453259909582590900e-05	5.795823186158547639e-05	-1.283197580228305662e-05	2.144004536066200361e-06	-3.128546566865315336e-07	4.091571606565821157e-08	-4.683584502734150244e-09	4.524680505947000421e-10
2.657999999999999829e+01	5.720000000000000122e-05	1.416418034205062452e-05	5.624796514820702692e-05	-1.248379401565171457e-05	2.090180982737176753e-06	-3.054034314620461762e-07	3.998561518957647337e-08	-4.585209511362502766e-09	4.441836393114023763e-10
2.667000000000000171e+01	5.556999999999999819e-05	1.380225908820480135e-05	5.458731622958416248e-05	-1.214476467260579958e-05	2.037675159519687094e-06	-2.981295274004602516e-07	3.907671209060530181e-08	-4.488832581466444415e-09	4.360345587338077929e-10
2.675000000000000000e+01	5.398000000000000156e-05	1.344785608956436268e-05	5.315156828333069154e-05	-1.185088348988626247e-05	1.992081224450300107e-06	-2.918088527560091805e-07	3.828617107661790973e-08	-4.404810181096833001e-09	4.289032059171329842e-10
2.683999999999999986e+01	5.242999999999999777e-05	1.310106141277130737e-05	5.158036918600846931e-05	-1.152845140534501054e-05	1.941969119754584064e-06	-2.848569550351900796e-07	3.741588573357683664e-08	-4.312101712921468743e-09	4.210052527075313163e-10
2.692999999999999972e+01	5.093000000000000196e-05	1.276447140198617870e-05	5.005430944796585344e-05	-1.121444736848827599e-05	1.893074770256639855e-06	-2.780688158725158183e-07	3.656530562929827573e-08	-4.221280290483234339e-09	4.132378924310271288e-10
2.701999999999999957e+01	4.945999999999999740e-05	1.243317107436736552e-05	4.857211317438815039e-05	-1.090865876899467480e-05	1.845368906968465088e-06	-2.714404877112698915e-07	3.573398400955690971e-08	-4.132310467800227722e-09	4.055994449257840984e-10
2.710999999999999943e+01	4.802999999999999923e-05	1.210974926852191191e-05	4.713268773248854761e-05	-1.061089835729615257e-05	1.798825811804457438e-06	-2.649685205761141188e-07	3.492152040136562816e-08	-4.045158718497914251e-09	3.980881969485696107e-10
2.719999999999999929e+01	4.665000000000000228e-05	1.179951818427663605e-05	4.573495490828899699e-05	-1.032098121229072540e-05	1.753420087532310588e-06	-2.586495080108101706e-07	3.412751911779300918e-08	-3.959791870671215593e-09	3.907024501221809463e-10
2.728999999999999915e+01	4.530000000000000335e-05	1.149205318517104767e-05	4.437784683009289788e-05	-1.003872418095132151e-05	1.709126579253843105e-06	-2.524800760593752686e-07	3.335158824135040567e-08	-3.876177066471005272e-09	3.834405218682512736e-10
2.737000000000000099e+01	4.398000000000000244e-05	1.119019483452955878e-05	4.320477801313144667e-05	-9.794113064383560999e-06	1.670668136724545186e-06	-2.471190080837753768e-07	3.267672822104239425e-08	-3.803297328685154421e-09	3.770880730389528196e-10
2.746000000000000085e+01	4.270000000000000114e-05	1.089656257052348453e-05	4.192152802437385244e-05	-9.525831583146846958e-06	1.628407692728174849e-06	-2.412230250456896985e-07	3.193387416384976163e-08	-3.722903385321383367e-09	3.700554886266603410e-10
2.755000000000000071e+01	4.145999999999999946e-05	1.061364015401087514e-05	4.067587476613902076e-05	-9.264690842515338256e-06	1.587188129421421181e-06	-2.354670545988257817e-07	3.120797906420981616e-08	-3.644168292339072667e-09	3.631419490162150210e-10
2.764000000000000057e+01	4.025000000000000257e-05	1.033409350452222125e-05	3.946678940307183882e-05	-9.010514363183749471e-06	1.546985206632781136e-06	-2.298478454644460864e-07	3.049866523320663611e-08	-3.567060377438634739e-09	3.563458312805264074e-10
2.773000000000000043e+01	3.906999999999999693e-05	1.006045545768845076e-05	3.829325284236594155e-05	-8.763127331507241597e-06	1.507774912497733539e-06	-2.243621769829072336e-07	2.980555853330076505e-08	-3.491548264247066322e-09	3.496655273849883675e-10
2.782000000000000028e+01	3.792999999999999768e-05	9.797565940816184557e-06	3.715425561649725165e-05	-8.522356579475694617e-06	1.469533460715879539e-06	-2.190068587458182653e-07	2.912828833568811072e-08	-3.417600868772718137e-09	3.430994440102143868e-10
2.791000000000000014e+01	3.682000000000000323e-05	9.538481162217878352e-06	3.604879776771673257e-05	-8.288030564988175326e-06	1.432237287849183641e-06	-2.137787302337107348e-07	2.846648747829750693e-08	-3.345187395913095088e-09	3.366460023774144681e-10
2.800000000000000000e+01	3.572999999999999841e-05	9.282926303165397482e-06	3.497588873427133938e-05	-8.059979352422384387e-06	1.395863050660601902e-06	-2.086746604591251216e-07	2.781979222441607235e-08	-3.274277336014787871e-09	3.303036380763696366e-10
2.808999999999999986e+01	3.468000000000000000e-05	9.038159811242995261e-06	3.393454723832300642e-05	-7.838034593493963125e-06	1.360387623492401879e-06	-2.036915476150205046e-07	2.718784222193147400e-08	-3.204840461484667449e-09	3.240708008959649666e-10
2.817999999999999972e+01	3.365999999999999960e-05	8.797595274579753249e-06	3.292380117553254265e-05	-7.622029508399890112e-06	1.325788095683373252e-06	-1.988263187283990729e-07	2.657028046317848924e-08	-3.136846823451233136e-09	3.179459546572186248e-10
2.826999999999999957e+01	3.266000000000000240e-05	8.562627571426038238e-06	3.194268750628073315e-05	-7.411798867241326610e-06	1.292041769024303154e-06	-1.940759293190624922e-07	2.596675324538036348e-08	-3.070266748475374801e-09	3.119275770487746720e-10
2.835999999999999943e+01	3.169000000000000321e-05	8.332103155944004595e-06	3.099025214849685178e-05	-7.207178971720830392e-06	1.259126155251015939e-06	-1.894373630634060251e-07	2.537691013167399535e-08	-3.005070835309615711e-09	3.060141594648129893e-10
2.844999999999999929e+01	3.075000000000000205e-05	8.109808291198997214e-06	3.006554987206607368e-05	-7.008007637109048857e-06	1.227018973574311809e-06	-1.849076314631609130e-07	2.480040391270854660e-08	-2.941229951704991472e-09	3.002042068453337302e-10
2.855000000000000071e+01	2.983000000000000069e-05	7.889562442559347257e-06	2.906951355529430100e-05	-6.792904397190731883e-06	1.192266082464156899e-06	-1.799987029197194652e-07	2.417507158242732816e-08	-2.871850108996552201e-09	2.938682475165959720e-10
2.864000000000000057e+01	2.894000000000000074e-05	7.677563465164800329e-06	2.820053404649450088e-05	-6.604744718442540260e-06	1.161797919762064752e-06	-1.756896858476957794e-07	2.362566225298789711e-08	-2.810778934270318751e-09	2.882718447109060391e-10
2.873000000000000043e+01	2.807999999999999881e-05	7.470487553515633786e-06	2.735688932463492361e-05	-6.421609596554757596e-06	1.132079460490371470e-06	-1.714816853025479087e-07	2.308866604960257222e-08	-2.750981079298199495e-09	2.827742865759589349e-10
2.882000000000000028e+01	2.724000000000000008e-05	7.269029259985683486e-06	2.653793719373861038e-05	-6.243381967196226757e-06	1.103094358654206260e-06	-1.673725412966237402e-07	2.256382352702105353e-08	-2.692432464409783158e-09	2.773741024656255475e-10
2.891000000000000014e+01	2.642000000000000115e-05	7.071566230318524075e-06	2.574304128398042602e-05	-6.069945825094039931e-06	1.074826415785291090e-06	-1.633601133224058741e-07	2.205087757778613157e-08	-2.635109226022165460e-09	2.720698347767376056e-10
2.900000000000000000e+01	2.563000000000000025e-05	6.879351891948567442e-06	2.497157098444607011e-05	-5.901186211822662529e-06	1.047259579242386449e-06	-1.594422801281521567e-07	2.154957340531678353e-08	-2.578987714155546884e-09	2.668600387997565048e-10
2.908999999999999986e+01	2.485999999999999915e-05	6.692770182804825448e-06	2.422290137685844386e-05	-5.736989203768603827e-06	1.020377940536160236e-06	-1.556169394967591745e-07	2.105965849737786391e-08	-2.524044489984483174e-09	2.617432825715803947e-10
2.919000000000000128e+01	2.411000000000000125e-05	6.508952249399694268e-06	2.341703476795226326e-05	-5.559762002999219065e-06	9.912939091212573952e-07	-1.514725065848131500e-07	2.052836207614849672e-08	-2.464350158231756647e-09	2.561653926499285591e-10
2.928000000000000114e+01	2.337999999999999977e-05	6.330772718723468571e-06	2.271447299745338894e-05	-5.404827630888158061e-06	9.658071957403505040e-07	-1.478356088642618176e-07	2.006167206358367887e-08	-2.411818394769285716e-09	2.512404077033413727e-10
2.937000000000000099e+01	2.267000000000000148e-05	6.156844795429555861e-06	2.203280342712085469e-05	-5.254107924386555942e-06	9.409570911244798153e-07	-1.442847828463286406e-07	1.960560004769232431e-08	-2.360393322457215136e-09	2.464040874545602364e-10
2.946000000000000085e+01	2.197999999999999962e-05	5.985947961048887736e-06	2.137142386554551941e-05	-5.107493091308997030e-06	9.167282623168548812e-07	-1.408180023110847792e-07	1.915990263673896178e-08	-2.310052345562974889e-09	2.416550508405040570e-10
2.955999999999999872e+01	2.131000000000000095e-05	5.820707427255471031e-06	2.065962888686978882e-05	-4.949269760791599495e-06	8.905175190050732073e-07	-1.370621537907051893e-07	1.867655769839773002e-08	-2.255362162950741906e-09	2.364790484597247671e-10
2.964999999999999858e+01	2.065999999999999871e-05	5.659862838411663827e-06	2.003913030459665757e-05	-4.810964597631321165e-06	8.675505297039669346e-07	-1.337662291399150381e-07	1.825197261034588024e-08	-2.207236522191717322e-09	2.319097959059405838e-10
2.973999999999999844e+01	2.002999999999999965e-05	5.503462691940078024e-06	1.943708230588986685e-05	-4.676428923926598793e-06	8.451579762498846677e-07	-1.305481600772593410e-07	1.783701857801100035e-08	-2.160125942686178228e-09	2.274236066499038930e-10
2.982999999999999829e+01	1.942000000000000041e-05	5.350434271040560982e-06	1.885290438506834505e-05	-4.545556889841761800e-06	8.233250749009726665e-07	-1.274059929057294389e-07	1.743146091333747217e-08	-2.114008633319869661e-09	2.230191482155034992e-10
2.992999999999999972e+01	1.881999999999999938e-05	5.200339366858795556e-06	1.822407688742751642e-05	-4.404312801343385118e-06	7.997048587808350867e-07	-1.240013619644007564e-07	1.699157884168321491e-08	-2.063905858514840145e-09	2.182195563374482009e-10
3.001999999999999957e+01	1.824999999999999976e-05	5.057588358101121321e-06	1.767574132322258850e-05	-4.280831691281033281e-06	7.790054783790230439e-07	-1.210130931595882530e-07	1.660509647653942881e-08	-2.019814744902492177e-09	2.139833164828952417e-10
3.010999999999999943e+01	1.768000000000000013e-05	4.912895143037894418e-06	1.714350233220899336e-05	-4.160690821148346263e-06	7.588205797034349726e-07	-1.180947568182799784e-07	1.622729338888942040e-08	-1.976650313377486522e-09	2.098247348366406747e-10
3.021000000000000085e+01	1.713999999999999853e-05	4.776694750434446751e-06	1.657034497827747686e-05	-4.030997748096404963e-06	7.369794100621713212e-07	-1.149319470212310059e-07	1.581742299645026802e-08	-1.929751586723456665e-09	2.052936138469940773e-10
3.030000000000000071e+01	1.660999999999999852e-05	4.642416356877130832e-06	1.607043388293283759e-05	-3.917602427100706285e-06	7.178375689439171515e-07	-1.121555638417158087e-07	1.545725786054197454e-08	-1.888478580173593735e-09	2.012948386510517571e-10
3.039000000000000057e+01	1.609999999999999832e-05	4.512887246634168620e-06	1.558522444876462177e-05	-3.807284658920255126e-06	6.991729268394852017e-07	-1.094442044478177126e-07	1.510517790312991981e-08	-1.848074688692496094e-09	1.973698885967247328e-10
3.048999999999999844e+01	1.559999999999999972e-05	4.385344798667489332e-06	1.506289208581172798e-05	-3.688230888004588726e-06	6.789814551185667651e-07	-1.065061841210855767e-07	1.472325820521165158e-08	-1.804180500920414231e-09	1.930939787089282531e-10
3.057999999999999829e+01	1.510999999999999933e-05	4.258940885431650504e-06	1.460749875772581316e-05	-3.584173412191413811e-06	6.612901557160439547e-07	-1.039276249283967900e-07	1.438770217754211475e-08	-1.765556737492642276e-09	1.893210068205077702e-10
3.067999999999999972e+01	1.464000000000000044e-05	4.138298927882325280e-06	1.411738465145357941e-05	-3.471898875615248313e-06	6.421547504991531690e-07	-1.011338235712801312e-07	1.402373592852306247e-08	-1.723599677794766415e-09	1.852110700805122128e-10
3.076999999999999957e+01	1.417999999999999976e-05	4.019731967200466703e-06	1.369017535547285136e-05	-3.373785137117775245e-06	6.253912302295661834e-07	-9.868208481384915781e-08	1.370397540368401620e-08	-1.686682939585301765e-09	1.815848943858984990e-10
3.087000000000000099e+01	1.374000000000000059e-05	3.906107124822871940e-06	1.323048245227132676e-05	-3.267941272945730795e-06	6.072617198582455871e-07	-9.602591781344346438e-08	1.335716049149481311e-08	-1.646582508345531995e-09	1.776352240800909897e-10
3.096000000000000085e+01	1.330999999999999962e-05	3.794621942542893305e-06	1.282985440010032210e-05	-3.175460383282583208e-06	5.913812287080879389e-07	-9.369512635175387036e-08	1.305248002138713606e-08	-1.611300991552207805e-09	1.741507539530440036e-10
3.105000000000000071e+01	1.289000000000000025e-05	3.685300669071837596e-06	1.244126630301102842e-05	-3.085540774196657580e-06	5.759036249044565722e-07	-9.141960589056235805e-08	1.275469668344211888e-08	-1.576769358094293502e-09	1.707316565043014793e-10
3.114999999999999858e+01	1.249000000000000069e-05	3.580313564071588598e-06	1.202319683744828943e-05	-2.988551462431254509e-06	5.591669182111399430e-07	-8.895451312047759732e-08	1.243172541149399082e-08	-1.539261286509675087e-09	1.670079778071319150e-10
3.123999999999999844e+01	1.209999999999999935e-05	3.478298658257127664e-06	1.165887996031011615e-05	-2.903816608706976204e-06	5.445078402067242106e-07	-8.679147406731840502e-08	1.214799082167763548e-08	-1.506261364236879468e-09	1.637232461097508447e-10
3.133999999999999986e+01	1.170999999999999969e-05	3.375653285948712033e-06	1.126692302580769637e-05	-2.812422182581269327e-06	5.286567163889523636e-07	-8.444822503269413352e-08	1.184024728783566048e-08	-1.470416853308864316e-09	1.601461435950359026e-10
3.144000000000000128e+01	1.133999999999999985e-05	3.278159032742005365e-06	1.088802946101382169e-05	-2.723840505759436131e-06	5.132526963970199654e-07	-8.216661147682178124e-08	1.154021467529424597e-08	-1.435417418715054614e-09	1.566440244941162980e-10
3.153000000000000114e+01	1.098999999999999981e-05	3.185864396059620829e-06	1.055781139929349893e-05	-2.646447589604615426e-06	4.997606544130817289e-07	-8.016445347922701295e-08	1.127660710628301031e-08	-1.404623297442518714e-09	1.535550101814465256e-10
3.162999999999999901e+01	1.063999999999999977e-05	3.093003956113430655e-06	1.020246531165562065e-05	-2.562963190474136380e-06	4.851705796314785523e-07	-7.799528093800796627e-08	1.099065676891869219e-08	-1.371172444320979393e-09	1.501913118006335832e-10
3.171999999999999886e+01	1.029999999999999964e-05	3.002492754412573468e-06	9.892697168580414987e-06	-2.490013716030660555e-06	4.723903409423187268e-07	-7.609159660848303942e-08	1.073939149029571241e-08	-1.341738743600636073e-09	1.472245136204626691e-10
3.182000000000000028e+01	9.970999999999999910e-06	2.914647352109644861e-06	9.559255255831768675e-06	-2.411307783862921236e-06	4.585683113403382853e-07	-7.402884033341832942e-08	1.046678946505045553e-08	-1.309762793648156897e-09	1.439940089871899895e-10
3.191000000000000014e+01	9.653000000000000583e-06	2.829494422787082563e-06	9.268485546267942935e-06	-2.342519807332543417e-06	4.464592446651362212e-07	-7.221829585967853038e-08	1.022721661958913154e-08	-1.281624196090831548e-09	1.411447783997831581e-10
3.200999999999999801e+01	9.344000000000000661e-06	2.746472781983233442e-06	8.955470793310926623e-06	-2.268302546378660229e-06	4.333631735959473211e-07	-7.025642615693645201e-08	9.967288648704262312e-09	-1.251054697988117651e-09	1.380424741511912087e-10
3.210999999999999943e+01	9.045000000000000644e-06	2.665898990850694358e-06	8.652764111767631571e-06	-2.196357173672026858e-06	4.206356294122649772e-07	-6.834586753879633688e-08	9.713812664541883970e-09	-1.221202407753552885e-09	1.350058150837502295e-10
3.220000000000000284e+01	8.755000000000000033e-06	2.586996282337298079e-06	8.388900569214929637e-06	-2.133499256382756230e-06	4.094884825058698295e-07	-6.666925349967501004e-08	9.491080543866881379e-09	-1.194935832566060305e-09	1.323279271802888700e-10
3.229999999999999716e+01	8.474000000000000521e-06	2.510813644147134816e-06	8.104978485449531499e-06	-2.065705801917559188e-06	3.974363866936770069e-07	-6.485292131477573025e-08	9.249463892715185398e-09	-1.166403938627845295e-09	1.294125992559428937e-10
3.239999999999999858e+01	8.200999999999999916e-06	2.436553582353372472e-06	7.830526537466274536e-06	-2.000011914600639674e-06	3.857269145080979306e-07	-6.308448380478112014e-08	9.013881212931483953e-09	-1.138544986603068434e-09	1.265593638149251314e-10
3.249000000000000199e+01	7.935999999999999912e-06	2.364235495925057245e-06	7.591382075454111465e-06	-1.942634283398450013e-06	3.754740776241803051e-07	-6.153288307643105012e-08	8.806898761005650325e-09	-1.114034895884384203e-09	1.240435457612861804e-10
3.259000000000000341e+01	7.679999999999999314e-06	2.294177504860511060e-06	7.334143420891721736e-06	-1.880769167560792266e-06	3.643914769335855828e-07	-5.985226498639218472e-08	8.582391473148778711e-09	-1.087413322360027946e-09	1.213049781568189701e-10
3.268999999999999773e+01	7.430999999999999665e-06	2.225802374360599152e-06	7.085558670802354262e-06	-1.820835752187351287e-06	3.536262645854280633e-07	-5.821621310008874993e-08	8.363510890669653407e-09	-1.061421561077442206e-09	1.186250410514746047e-10
3.278000000000000114e+01	7.189999999999999770e-06	2.159427416133267457e-06	6.869002859381900157e-06	-1.768500261443504632e-06	3.442018715970618605e-07	-5.678093810499284810e-08	8.171215110538540661e-09	-1.038555382927945856e-09	1.162622567934448182e-10
3.288000000000000256e+01	6.956999999999999629e-06	2.095072029147561326e-06	6.636100656250173433e-06	-1.712080794651323957e-06	3.340162021141931268e-07	-5.522646295817748322e-08	7.962646066608538054e-09	-1.013720105783241857e-09	1.136904937448366606e-10
3.297999999999999687e+01	6.729999999999999939e-06	2.032151703990953195e-06	6.411057121085329366e-06	-1.657429470540922409e-06	3.241233318617022671e-07	-5.371331061398926101e-08	7.759306860914758598e-09	-9.894726104628316868e-10	1.111739869741191052e-10
3.307999999999999829e+01	6.511000000000000003e-06	1.971286514852551869e-06	6.193602778199670228e-06	-1.604490863495939323e-06	3.145149278446636447e-07	-5.224038188103373214e-08	7.561062992506345084e-09	-9.657986521176277579e-10	1.087115927894946710e-10
3.317000000000000171e+01	6.297999999999999671e-06	1.911888719158323284e-06	6.004161832179227593e-06	-1.558265076033474870e-06	3.061037548864899458e-07	-5.094823652741116238e-08	7.386889812772678495e-09	-9.449707911486013870e-10	1.065407670712396617e-10
3.327000000000000313e+01	6.092000000000000288e-06	1.854277245196967470e-06	5.800393080423197007e-06	-1.508429684838192815e-06	2.970131419099153988e-07	-4.954873895570124429e-08	7.197960761213810521e-09	-9.223477552510920733e-10	1.041780716007368183e-10
3.336999999999999744e+01	5.891999999999999661e-06	1.798163879714104194e-06	5.603445450457960980e-06	-1.460149028542578790e-06	2.881832422159384352e-07	-4.818633167920728702e-08	7.013743636630371724e-09	-9.002576484575998699e-10	1.018662280776436053e-10
3.346999999999999886e+01	5.698000000000000333e-06	1.743563171936518635e-06	5.413058630059158435e-06	-1.413369562291260123e-06	2.796060048673738186e-07	-4.685995264157698164e-08	6.834108477504204538e-09	-8.786867057976265831e-10	9.960413112747942526e-11
3.357000000000000028e+01	5.511000000000000260e-06	1.690796475024040275e-06	5.228974592779455373e-06	-1.368038210384229370e-06	2.712734492879758868e-07	-4.556854905018105855e-08	6.658926454736949851e-09	-8.576212820147083931e-10	9.739068493519653868e-11
3.367000000000000171e+01	5.329000000000000139e-06	1.639265538627735959e-06	5.050952550945617035e-06	-1.324105108194375273e-06	2.631780315062135270e-07	-4.431112310445276955e-08	6.488075433786976263e-09	-8.370483836561100179e-10	9.522483209125533360e-11
3.377000000000000313e+01	5.152999999999999622e-06	1.589290907617058546e-06	4.878812920048386811e-06	-1.281531664952099353e-06	2.553137212835891448e-07	-4.308686649380746728e-08	6.321456334349545818e-09	-8.169572343298182957e-10	9.310563851436618998e-11
3.385999999999999943e+01	4.983000000000000402e-06	1.540887131218792579e-06	4.728781588718726156e-06	-1.244348657710754763e-06	2.484287921845650055e-07	-4.201276972765922705e-08	6.175040718211845734e-09	-7.992786922528491568e-10	9.123751567040468969e-11
3.396000000000000085e+01	4.816999999999999789e-06	1.493448684470611466e-06	4.567369383787577263e-06	-1.204260784873929946e-06	2.409881399960259517e-07	-4.084945533212515911e-08	6.016207248824802793e-09	-7.800749335003492984e-10	8.920450721938632539e-11
3.406000000000000227e+01	4.656999999999999627e-06	1.447606957626901210e-06	4.411369436666869364e-06	-1.165430217057615943e-06	2.337624265571217424e-07	-3.971713345803533959e-08	5.861338746753234165e-09	-7.613236838987864337e-10	8.721557502101798262e-11
3.415999999999999659e+01	4.502000000000000264e-06	1.403064846239137010e-06	4.260622333754379332e-06	-1.127822248382150613e-06	2.267461691874496504e-07	-3.861506594384354851e-08	5.710344685258381895e-09	-7.430150276925747929e-10	8.526984307806261103e-11
3.425999999999999801e+01	4.352000000000000006e-06	1.359834474662971627e-06	4.114970025594885207e-06	-1.091402469447310054e-06	2.199339319380918515e-07	-3.754252090648206708e-08	5.563135306525953796e-09	-7.251391332322842325e-10	8.336644279716573707e-11
3.435999999999999943e+01	4.206999999999999701e-06	1.317927967254057825e-06	3.974255812086383400e-06	-1.056136764118974136e-06	2.133203250855184264e-07	-3.649877267341602990e-08	5.419621613348795920e-09	-7.076862520653183129e-10	8.150451290890719118e-11
3.446000000000000085e+01	4.065999999999999695e-06	1.277043369821609992e-06	3.838324327886308172e-06	-1.021991306359223425e-06	2.069000046323284861e-07	-3.548310171561551741e-08	5.279715360921898637e-09	-6.906467180388722864e-10	7.968319938893181453e-11
3.456000000000000227e+01	3.929999999999999642e-06	1.237505268686966016e-06	3.707021528014375414e-06	-9.889325570991310316e-07	2.006676718147129013e-07	-3.449479458142975179e-08	5.143329048747775906e-09	-6.740109464149546865e-10	7.790165538014019771e-11
3.465999999999999659e+01	3.797999999999999890e-06	1.199010093078586189e-06	3.580194673648898908e-06	-9.569272611535651645e-07	1.946180726165312734e-07	-3.353314383134885754e-08	5.010375912650495545e-09	-6.577694329972846467e-10	7.615904111592280433e-11
3.475999999999999801e+01	3.670000000000000014e-06	1.161567542480992975e-06	3.457692318113379839e-06	-9.259424441773070939e-07	1.887459972898924508e-07	-3.259744797363846313e-08	4.880769916896496041e-09	-6.419127532698595994e-10	7.445452384441943679e-11
3.485999999999999943e+01	3.546000000000000015e-06	1.125187316378708626e-06	3.339364293050667520e-06	-8.959454096619101327e-07	1.830462798821522994e-07	-3.168701140083581450e-08	4.754425746420891212e-09	-6.264315615470584232e-10	7.278727775379286417e-11
3.496000000000000085e+01	3.426999999999999969e-06	1.090197234254579226e-06	3.225061694780924572e-06	-8.669037359724529138e-07	1.775137977691883583e-07	-3.080114432708777318e-08	4.631258799156740672e-09	-6.113165901349913503e-10	7.115648389848978062e-11
3.506000000000000227e+01	3.311000000000000148e-06	1.055971563886856629e-06	3.114636870841257795e-06	-8.387852734237563567e-07	1.721434711948907366e-07	-2.993916272632347934e-08	4.511185178466524237e-09	-5.965586485040270492e-10	6.956133012648460956e-11
3.515999999999999659e+01	3.199000000000000204e-06	1.022837316468010079e-06	3.007943406703643551e-06	-8.115581413953112051e-07	1.669302628167466463e-07	-2.910038827124481852e-08	4.394121685673672931e-09	-5.821486224722547245e-10	6.800101100748390996e-11
3.525999999999999801e+01	3.090000000000000061e-06	9.904836466131079145e-07	2.904836112668301625e-06	-7.851907254843006578e-07	1.618691772574220596e-07	-2.828414827312141084e-08	4.279985812692567576e-09	-5.680774733997066998e-10	6.647472776207606927e-11
3.535999999999999943e+01	2.984999999999999796e-06	9.592391820953728420e-07	2.805171010930278422e-06	-7.596516746962362412e-07	1.569552606622656089e-07	-2.748977562238075246e-08	4.168695734755854347e-09	-5.543362373932209201e-10	6.498168819181616272e-11
3.546000000000000085e+01	2.883000000000000180e-06	9.287914609491198425e-07	2.708814035493362381e-06	-7.349116202622416730e-07	1.521838416595230274e-07	-2.671663862684502931e-08	4.060173877116623713e-09	-5.409163954798509868e-10	6.352113233323719146e-11
3.557000000000000028e+01	2.785000000000000017e-06	8.994707275283245556e-07	2.606525042467605752e-06	-7.085938356943920606e-07	1.470954855945291901e-07	-2.589010976157070495e-08	3.943922322742497633e-09	-5.265174622507796582e-10	6.195126252291775472e-11
3.567000000000000171e+01	2.690000000000000079e-06	8.709629032865483945e-07	2.516805317885700744e-06	-6.854611920649435854e-07	1.426116475439313359e-07	-2.515995197135423864e-08	3.841013949105392352e-09	-5.137503081977531965e-10	6.055683550479433329e-11
3.577000000000000313e+01	2.597999999999999944e-06	8.431252672372475658e-07	2.430108801411529143e-06	-6.630624726209103850e-07	1.382594957684024980e-07	-2.444952880746797111e-08	3.740688071142319592e-09	-5.012838466512968469e-10	5.919294069911000456e-11
3.586999999999999744e+01	2.509000000000000034e-06	8.162702236110804894e-07	2.346347846009186507e-06	-6.413775753808161476e-07	1.340356763885466515e-07	-2.375837347351749009e-08	3.642886890559549243e-09	-4.891116264720227840e-10	5.785896705325031989e-11
3.596999999999999886e+01	2.421999999999999850e-06	7.899235946319618416e-07	2.265435519526809746e-06	-6.203865620862501700e-07	1.299368627871392573e-07	-2.308602295927605527e-08	3.547553077051885993e-09	-4.772272486822822253e-10	5.655430844339662231e-11
3.607000000000000028e+01	2.338999999999999967e-06	7.647441369570370887e-07	2.187285597310053402e-06	-6.000696565110422100e-07	1.259597553277732250e-07	-2.243201800163949951e-08	3.454629763479401510e-09	-4.656243659288274062e-10	5.527836362379552488e-11
3.617999999999999972e+01	2.257999999999999811e-06	7.400860265751903643e-07	2.104409207085444625e-06	-5.784762480061591712e-07	1.217216022606428328e-07	-2.173325807151550423e-08	3.355130935710979833e-09	-4.531788085931784189e-10	5.390727706821552643e-11
3.628000000000000114e+01	2.179999999999999880e-06	7.162826832668790090e-07	2.031782778640552326e-06	-5.595113083859941238e-07	1.179894558364227029e-07	-2.111630033242934135e-08	3.267086602923993600e-09	-4.421466314322450320e-10	5.268969557005657218e-11
3.638000000000000256e+01	2.105000000000000175e-06	6.933413816454946594e-07	1.961655875936295314e-06	-5.411601819884867923e-07	1.143689551641501202e-07	-2.051628783368897752e-08	3.181279374261169935e-09	-4.313765948935855340e-10	5.149899446302835577e-11
3.647999999999999687e+01	2.032000000000000196e-06	6.709392097054794884e-07	1.893945099830017748e-06	-5.234037396993400994e-07	1.108569083632779340e-07	-1.993277627772811275e-08	3.097654232436081205e-09	-4.208625578112688409e-10	5.033459198475539436e-11
3.659000000000000341e+01	1.960999999999999944e-06	6.490810171890949399e-07	1.822155156485306743e-06	-5.045358707667892716e-07	1.071151429067128528e-07	-1.930944623480240105e-08	3.008121761156182739e-09	-4.095855268294123911e-10	4.908343550348280130e-11
3.668999999999999773e+01	1.892999999999999918e-06	6.281034570383050662e-07	1.759249759839855832e-06	-4.879666818412248147e-07	1.038205732327822298e-07	-1.875915624322697610e-08	2.928901870135459040e-09	-3.995893164311735869e-10	4.797238704500606188e-11
3.678999999999999915e+01	1.827000000000000041e-06	6.076811923764220592e-07	1.698506188129909148e-06	-4.719338468613629379e-07	1.006247241421751096e-07	-1.822401230805626987e-08	2.851696285690506264e-09	-3.898303769988771450e-10	4.688586296299567021e-11
3.689000000000000057e+01	1.763000000000000103e-06	5.878190729457067277e-07	1.639843751426284736e-06	-4.564188572029266905e-07	9.752450708021894989e-08	-1.770358448247206513e-08	2.776451764441607350e-09	-3.803027650928866777e-10	4.582330017962069486e-11
3.700000000000000000e+01	1.701999999999999967e-06	5.688561765592541635e-07	1.577623266005510853e-06	-4.399285702339236564e-07	9.422106714849265640e-08	-1.714760201073619682e-08	2.695884788719157596e-09	-3.700825392691827453e-10	4.468148981580108352e-11
3.710000000000000142e+01	1.641999999999999907e-06	5.501297051080348226e-07	1.523071423205101054e-06	-4.254414643217383116e-07	9.131173303338245676e-08	-1.665669366812131433e-08	2.624587063211920879e-09	-3.610215777383800177e-10	4.366743264112835118e-11
3.720000000000000284e+01	1.583999999999999996e-06	5.319779281147668541e-07	1.470354639636224685e-06	-4.114157575553027580e-07	8.848861138973080185e-08	-1.617919012283929865e-08	2.555088006931858626e-09	-3.521738156256622730e-10	4.267561924799554532e-11
3.731000000000000227e+01	1.529000000000000099e-06	5.147423482636758602e-07	1.414399768298978455e-06	-3.965005536561909494e-07	8.547941498272810212e-08	-1.566895091027704623e-08	2.480658385109151585e-09	-3.426810198141494673e-10	4.160969538362856821e-11
3.740999999999999659e+01	1.475000000000000066e-06	4.976701585387656554e-07	1.365324096836555184e-06	-3.833942653983476906e-07	8.282892569930989765e-08	-1.521840838792414790e-08	2.414788253909114905e-09	-3.342643425709424219e-10	4.066299217481960135e-11
3.752000000000000313e+01	1.422999999999999971e-06	4.812753738846953968e-07	1.313254049238807447e-06	-3.694615471972547839e-07	8.000456214449354398e-08	-1.473709264365743099e-08	2.344257923733942675e-09	-3.252352792941189832e-10	3.964565645328702682e-11
3.761999999999999744e+01	1.371999999999999951e-06	4.651355471094994312e-07	1.267605859809094256e-06	-3.572233150383249848e-07	7.751767561683831571e-08	-1.431219993939991314e-08	2.281851203139583355e-09	-3.172309624365580349e-10	3.874221063555013207e-11
3.771999999999999886e+01	1.323999999999999944e-06	4.499327598211981865e-07	1.223517268109128737e-06	-3.453809570106958725e-07	7.510561252850499618e-08	-1.389907283278276509e-08	2.221037044005409595e-09	-3.094165910868590883e-10	3.785872734923234031e-11
3.782999999999999829e+01	1.277000000000000013e-06	4.349930133155397082e-07	1.176765902931405561e-06	-3.327982789477697973e-07	7.253641614623231933e-08	-1.345788057124221447e-08	2.155937700835741511e-09	-3.010352818241080871e-10	3.690946780190157331e-11
3.792999999999999972e+01	1.232000000000000020e-06	4.206601774128535097e-07	1.135802184426703939e-06	-3.217510284990401573e-07	7.027509539122997266e-08	-1.306853173946901462e-08	2.098350475950537689e-09	-2.936065005577925509e-10	3.606658750474195087e-11
3.803999999999999915e+01	1.188000000000000103e-06	4.065968486158249305e-07	1.092377249220268024e-06	-3.100162267302133270e-07	6.786700096750707349e-08	-1.265280945260362759e-08	2.036714062904119857e-09	-2.856395255362059371e-10	3.516101802682074734e-11
3.814000000000000057e+01	1.145000000000000049e-06	3.928054517955846399e-07	1.054337516873618498e-06	-2.997156557562616684e-07	6.574788463677971951e-08	-1.228599634393535622e-08	1.982196764962425737e-09	-2.785785597661365811e-10	3.435697821707099023e-11
3.825000000000000000e+01	1.103999999999999933e-06	3.795685421738740615e-07	1.014019825777839855e-06	-2.887758903297013701e-07	6.349157631767603505e-08	-1.189438823980291712e-08	1.923851963042228198e-09	-2.710065239358817796e-10	3.349317559431163074e-11
3.835000000000000142e+01	1.064999999999999968e-06	3.670207000984413337e-07	9.787064304778050127e-07	-2.791743503473641698e-07	6.150626370971635597e-08	-1.154888822895745463e-08	1.872250097566211354e-09	-2.642958830878692665e-10	3.272624187868047145e-11
3.846000000000000085e+01	1.027000000000000077e-06	3.547552400396692790e-07	9.412803229214513285e-07	-2.689776301266836201e-07	5.939257502750184429e-08	-1.118006021092338571e-08	1.817028323683588547e-09	-2.570997006276150478e-10	3.190231350105895477e-11
3.856000000000000227e+01	9.899000000000000430e-07	3.427399631730451075e-07	9.084987876631876318e-07	-2.600282364325789717e-07	5.753279986209840945e-08	-1.085467019472467981e-08	1.768189858067788051e-09	-2.507221723844258579e-10	3.117077902542680624e-11
3.867000000000000171e+01	9.542999999999999095e-07	3.311852790306723504e-07	8.737520568843878868e-07	-2.505234018931753829e-07	5.555271070933553390e-08	-1.050730942232958057e-08	1.715925209703878286e-09	-2.438830604501780277e-10	3.038486226888065267e-11
3.877000000000000313e+01	9.199999999999999795e-07	3.200252542118096182e-07	8.433110126124438544e-07	-2.421800181224416577e-07	5.381033841163782119e-08	-1.020084542555782639e-08	1.669700523544992917e-09	-2.378217051406608817e-10	2.968704716336177759e-11
3.888000000000000256e+01	8.868000000000000264e-07	3.091421092615420703e-07	8.110348359788842065e-07	-2.333167245810183876e-07	5.195497209144186074e-08	-9.873659886434739610e-09	1.620229724804089523e-09	-2.313211777717915485e-10	2.893730878706954793e-11
3.899000000000000199e+01	8.547000000000000499e-07	2.986427636762210210e-07	7.799705355539720386e-07	-2.247696528462382470e-07	5.016144144816629699e-08	-9.556533562774812127e-09	1.572158075122893897e-09	-2.249907245214612961e-10	2.820579904843136051e-11
3.909000000000000341e+01	8.237999999999999519e-07	2.885117906566537316e-07	7.527348334749998242e-07	-2.172626496714815592e-07	4.858261761441136185e-08	-9.276674785742900105e-09	1.529633912314380284e-09	-2.193791852760894276e-10	2.755619520168981742e-11
3.920000000000000284e+01	7.939000000000000349e-07	2.786818942554634887e-07	7.238340603454894405e-07	-2.092830156601702365e-07	4.690072513136408911e-08	-8.977816531076815421e-09	1.484114864324594639e-09	-2.133599889113227880e-10	2.685815132285764722e-11
3.929999999999999716e+01	7.650999999999999888e-07	2.691906830691852604e-07	6.984939076264289215e-07	-2.022743368702006250e-07	4.542022248810819892e-08	-8.714093054587217959e-09	1.443850654581478927e-09	-2.080244956252359039e-10	2.623827535374188650e-11
3.940999999999999659e+01	7.372000000000000103e-07	2.599277330853338652e-07	6.716158929439126604e-07	-1.948271988923610470e-07	4.384357842930179786e-08	-8.432540592881327597e-09	1.400759824324518083e-09	-2.023023128956269701e-10	2.557225565283991485e-11
3.952000000000000313e+01	7.103000000000000010e-07	2.510172496673199326e-07	6.457498204293926630e-07	-1.876469851673003208e-07	4.231982815929006720e-08	-8.159710646249585790e-09	1.358896186379049043e-09	-1.967305600082648161e-10	2.492248460605724579e-11
3.961999999999999744e+01	6.843999999999999610e-07	2.424174846171785942e-07	6.230860923018454462e-07	-1.813442756383458177e-07	4.097921994104000509e-08	-7.919056510306717862e-09	1.321877643635101679e-09	-1.917929206566990985e-10	2.434558262397239333e-11
3.972999999999999687e+01	6.593999999999999886e-07	2.340953615379877805e-07	5.990622282079681889e-07	-1.746510303883439827e-07	3.955223501287621886e-08	-7.662233426123102590e-09	1.282272540328355446e-09	-1.864986500351670264e-10	2.372584070663127575e-11
3.984000000000000341e+01	6.351999999999999704e-07	2.259808074275760164e-07	5.759568517542286716e-07	-1.682011435764127773e-07	3.817375281284524358e-08	-7.413460482045966546e-09	1.243806792873491279e-09	-1.813446986170896635e-10	2.312131466189786343e-11
3.995000000000000284e+01	6.119000000000000199e-07	2.181861169133007714e-07	5.537383463513863932e-07	-1.619866425232237178e-07	3.684228774189700972e-08	-7.172510190836563629e-09	1.206450682236915409e-09	-1.763276454148997115e-10	2.253165503285578607e-11
4.004999999999999716e+01	5.894000000000000235e-07	2.106396639207662197e-07	5.342829097877099969e-07	-1.565347006799903362e-07	3.567142470660196370e-08	-6.960062806589109949e-09	1.173428678329980311e-09	-1.718826278331591151e-10	2.200820967625000703e-11
4.015999999999999659e+01	5.676999999999999814e-07	2.033433883468769071e-07	5.136706502750818859e-07	-1.507476660025204263e-07	3.442563758164414452e-08	-6.733421584144947978e-09	1.138109301850234798e-09	-1.671175252261627598e-10	2.144597109420057369e-11
4.027000000000000313e+01	5.467999999999999994e-07	1.962676605758180848e-07	4.938547310597591813e-07	-1.451731877842576041e-07	3.322261355874685016e-08	-6.513951582700232920e-09	1.103814456027010522e-09	-1.624795238857785848e-10	2.089759813246706830e-11
4.038000000000000256e+01	5.265999999999999641e-07	1.894427453087005877e-07	4.748045205792281035e-07	-1.398035414814286208e-07	3.206091320664215161e-08	-6.301432371016953872e-09	1.070515341712718056e-09	-1.579653085134312429e-10	2.036275211111077748e-11
4.047999999999999687e+01	5.070999999999999814e-07	1.828375637805340206e-07	4.581250318966605690e-07	-1.350933424672802049e-07	3.103947959220627604e-08	-6.114080725703237387e-09	1.041083439201984026e-09	-1.539661258864170243e-10	1.988798393092260075e-11
4.059000000000000341e+01	4.883000000000000513e-07	1.764538134011097089e-07	4.404524565228829860e-07	-1.300935124004541521e-07	2.995271436343437371e-08	-5.914225451552478996e-09	1.009606124129664544e-09	-1.496791182480974590e-10	1.937803130804328407e-11
4.070000000000000284e+01	4.701000000000000074e-07	1.702298331616782205e-07	4.234578680897678140e-07	-1.252763925523721371e-07	2.890315043547270331e-08	-5.720689657219383315e-09	9.790420577241383146e-10	-1.455064010350969182e-10	1.888063556460935749e-11
4.081000000000000227e+01	4.527000000000000237e-07	1.642949610695434901e-07	4.071115815685227057e-07	-1.206344968215758942e-07	2.788939274224732358e-08	-5.533259692152744206e-09	9.493633248570798810e-10	-1.414447605196711142e-10	1.839546837799599773e-11
4.092000000000000171e+01	4.358000000000000245e-07	1.585138258070885539e-07	3.913841481108878493e-07	-1.161603986036391320e-07	2.691005728800213646e-08	-5.351723597795308185e-09	9.205422309947601825e-10	-1.374910083200777661e-10	1.792220401018537901e-11
4.102000000000000313e+01	4.195000000000000175e-07	1.528998738620828320e-07	3.775989165634446538e-07	-1.122324456500303238e-07	2.604846737054412434e-08	-5.191628332514634434e-09	8.950623455561402145e-10	-1.339876480794785959e-10	1.750202058714847380e-11
4.113000000000000256e+01	4.038000000000000027e-07	1.475039062847123359e-07	3.629746539028048437e-07	-1.080589063642133195e-07	2.513115060381745197e-08	-5.020776351188662449e-09	8.678041871828703607e-10	-1.302312886327006207e-10	1.705060247536937318e-11
4.124000000000000199e+01	3.886999999999999800e-07	1.423022170729241823e-07	3.488980075090299859e-07	-1.040349948490318883e-07	2.424482068573346093e-08	-4.855283735149403708e-09	8.413329282205327246e-10	-1.265746086145406849e-10	1.661024284210421950e-11
4.135000000000000142e+01	3.740999999999999948e-07	1.372379718662193041e-07	3.353522433433595014e-07	-1.001563065714289257e-07	2.338861236599879457e-08	-4.695010428353752957e-09	8.156294576468662463e-10	-1.230153494489784911e-10	1.618070582376856600e-11
4.146000000000000085e+01	3.601000000000000018e-07	1.323931601763253244e-07	3.223207579168832381e-07	-9.641847133093221044e-08	2.256166713033163299e-08	-4.539817463274958593e-09	7.906748126750878769e-10	-1.195512700432236377e-10	1.576175737910660578e-11
4.157000000000000028e+01	3.464999999999999859e-07	1.276530971457704191e-07	3.097870770021484011e-07	-9.281715292092555921e-08	2.176313313403216136e-08	-4.389566950174019807e-09	7.664501772938632722e-10	-1.161801466156371067e-10	1.535316527126666227e-11
4.167999999999999972e+01	3.335000000000000151e-07	1.231333682984463478e-07	2.977348543606182806e-07	-8.934804879408747453e-08	2.099216513637025306e-08	-4.244122066503050471e-09	7.429368808252299954e-10	-1.128997725257684471e-10	1.495469905009704260e-11
4.178999999999999915e+01	3.209000000000000214e-07	1.187406334163332601e-07	2.861478704857329567e-07	-8.600688973193075658e-08	2.024792443577718553e-08	-4.103347046438462401e-09	7.201163965001825753e-10	-1.097079581064734984e-10	1.456613003465850239e-11
4.189999999999999858e+01	3.087000000000000048e-07	1.144580396450734266e-07	2.750100313613434931e-07	-8.278943951838354700e-08	1.952957880582978524e-08	-3.967107170542076241e-09	6.979703400516596882e-10	-1.066025304980825526e-10	1.418723129595025727e-11
4.200999999999999801e+01	2.970000000000000257e-07	1.103600420753816148e-07	2.643053672352979619e-07	-7.969149461735309537e-08	1.883630243201548745e-08	-3.835268755548331895e-09	6.764804683246864447e-10	-1.035813334845897319e-10	1.381777763984642460e-11
4.211999999999999744e+01	2.857999999999999784e-07	1.064128253019913747e-07	2.540180314079487478e-07	-7.670888385421208216e-08	1.816727584926645217e-08	-3.707699144275657938e-09	6.556286779034076009e-10	-1.006422273318322144e-10	1.345754559023970461e-11
4.222999999999999687e+01	2.749000000000000065e-07	1.025765925708474471e-07	2.441322990353735034e-07	-7.383746810115274568e-08	1.752168588025212543e-08	-3.584266695660304298e-09	6.353970037547820492e-10	-9.778308862763279869e-11	1.310631337238949478e-11
4.234000000000000341e+01	2.644000000000000118e-07	9.885705387611212112e-08	2.346325659470831201e-07	-7.107313996634897798e-08	1.689872557441837732e-08	-3.464840774910715820e-09	6.157676178886733721e-10	-9.500181012387401205e-11	1.276386089647112857e-11
4.245000000000000284e+01	2.544000000000000016e-07	9.532376260471468553e-08	2.255033474780164983e-07	-6.841182348687444270e-08	1.629759414776316822e-08	-3.349291743780827945e-09	5.967228280341223242e-10	-9.229630058047900038e-11	1.242996974132371190e-11
4.256000000000000227e+01	2.446000000000000065e-07	9.184940724879612702e-08	2.167292773145977579e-07	-6.584947382531676102e-08	1.571749692333677906e-08	-3.237490950960332338e-09	5.782450763315281679e-10	-8.966448461126629150e-11	1.210442313839299643e-11
4.267000000000000171e+01	2.352999999999999960e-07	8.853378280238584775e-08	2.082951063546803434e-07	-6.338207697004266094e-08	1.515764527245813500e-08	-3.129310722580590640e-09	5.603169380405685692e-10	-8.710430253165969228e-11	1.178700595586757090e-11
4.278000000000000114e+01	2.263000000000000081e-07	8.533036638079260952e-08	2.001857015811417520e-07	-6.100564943905123763e-08	1.461725655663440642e-08	-3.024624352834077101e-09	5.429211202635587146e-10	-8.461371020821644506e-11	1.147750468300425862e-11
4.289000000000000057e+01	2.175999999999999897e-07	8.221320031591358422e-08	1.923860449489635823e-07	-5.871623798737221204e-08	1.409555407017590319e-08	-2.923306094706096096e-09	5.260404606840888686e-10	-8.219067890995615617e-11	1.117570741464112669e-11
4.300000000000000000e+01	2.091999999999999939e-07	7.920862332702924365e-08	1.848812349992537426e-07	-5.650991999488423409e-08	1.359176710631448215e-08	-2.825231168793073397e-09	5.096579285195534549e-10	-7.983319539906774172e-11	1.088140385910552811e-11
4.310999999999999943e+01	2.012000000000000017e-07	7.633062461116202134e-08	1.776580180082918181e-07	-5.438318540035276361e-08	1.310520024953601689e-08	-2.730285904241551009e-09	4.937578648522320012e-10	-7.753939594840537012e-11	1.059439842879543673e-11
4.322999999999999687e+01	1.933999999999999980e-07	7.352780844734868532e-08	1.700886722133998230e-07	-5.215098681155747739e-08	1.259344703588656174e-08	-2.630178039271015720e-09	4.769482451204514880e-10	-7.510794996157021511e-11	1.028943827842124692e-11
4.334000000000000341e+01	1.858999999999999904e-07	7.081594804494347581e-08	1.634257906203200820e-07	-5.018290478064314271e-08	1.214129255767211749e-08	-2.541505383750152286e-09	4.620181893890986574e-10	-7.294256738717672098e-11	1.001718618146012697e-11
4.345000000000000284e+01	1.787000000000000054e-07	6.821765244048788123e-08	1.570180985784361213e-07	-4.828719905705805320e-08	1.170487227091591136e-08	-2.455708714258175902e-09	4.475342303174364831e-10	-7.083641593765881915e-11	9.751756023360379561e-12
4.356000000000000227e+01	1.717999999999999899e-07	6.571256426349022566e-08	1.508573996710156398e-07	-4.646162723681472171e-08	1.128372250889496880e-08	-2.372708633660601843e-09	4.334849535202798500e-10	-6.878809561089281996e-11	9.492997911397900627e-12
4.367000000000000171e+01	1.650999999999999895e-07	6.327376744440094759e-08	1.449355583143709113e-07	-4.470396354657777375e-08	1.087738303996072818e-08	-2.292426332166407636e-09	4.198590288945297801e-10	-6.679621672053092816e-11	9.240763055018168371e-12
4.378999999999999915e+01	1.587000000000000116e-07	6.094927443160583682e-08	1.387382964328686667e-07	-4.286136557606564134e-08	1.045045798801153376e-08	-2.207853348635878062e-09	4.054640020626506965e-10	-6.468600847533296168e-11	8.972863977842577569e-12
4.389999999999999858e+01	1.524999999999999957e-07	5.868260304827005115e-08	1.332898600026655261e-07	-4.123857164742395724e-08	1.007361325715254610e-08	-2.133001567159244787e-09	3.926870231620553420e-10	-6.280769777440629170e-11	8.733792652367032659e-12
4.400999999999999801e+01	1.466000000000000025e-07	5.653075508647071145e-08	1.280555132966237638e-07	-3.967690966748925871e-08	9.710177659554353119e-09	-2.060627625594180186e-09	3.802989005595062389e-10	-6.098159730637639308e-11	8.500791542805111397e-12
4.411999999999999744e+01	1.408999999999999978e-07	5.443851853996519391e-08	1.230273637245791679e-07	-3.817422029335428271e-08	9.359704684946918512e-09	-1.990655060317228052e-09	3.682886408252946074e-10	-5.920635859302686074e-11	8.273716261483159427e-12
4.422999999999999687e+01	1.353000000000000005e-07	5.238424854716157944e-08	1.181975766938481186e-07	-3.672836003776515454e-08	9.021751098116054520e-09	-1.923007967701480780e-09	3.566453308900638486e-10	-5.748064299225558073e-11	8.052423471685060488e-12
4.435000000000000142e+01	1.299999999999999994e-07	5.042981396290624600e-08	1.131458127273394287e-07	-3.521337147233682049e-08	8.666835840342738052e-09	-1.851774806956643118e-09	3.443493151560501080e-10	-5.565296378984414922e-11	7.817440885636901652e-12
4.446000000000000085e+01	1.248999999999999868e-07	4.854515793218515887e-08	1.087057195529452459e-07	-3.387947830757731233e-08	8.353641144492072791e-09	-1.788747229518625879e-09	3.334383492913546067e-10	-5.402651365448827743e-11	7.607780157658609835e-12
4.457000000000000028e+01	1.199999999999999893e-07	4.673765899143858654e-08	1.044401338527955574e-07	-3.259588761500994669e-08	8.051616219142592212e-09	-1.727813998727076039e-09	3.228611020563518731e-10	-5.244551022807090730e-11	7.403465421405990248e-12
4.468999999999999773e+01	1.152999999999999935e-07	4.499363971278940181e-08	9.997686037771694312e-08	-3.125053275012822507e-08	7.734368193322518212e-09	-1.663643429518825350e-09	3.116904474959745917e-10	-5.077108445559048758e-11	7.186510232420247080e-12
4.479999999999999716e+01	1.107000000000000053e-07	4.328166337408026105e-08	9.605165101586843105e-08	-3.006541596524237870e-08	7.454311926231900928e-09	-1.606851869868009835e-09	3.017768386926447661e-10	-4.928091829978514007e-11	6.992925048071494784e-12
4.490999999999999659e+01	1.063999999999999998e-07	4.168644458030932250e-08	9.227762755843561145e-08	-2.892422085788227342e-08	7.184105939113248350e-09	-1.551928682274768552e-09	2.921644566054416042e-10	-4.783221293678471444e-11	6.804259024223118846e-12
4.503000000000000114e+01	1.022000000000000019e-07	4.011763378785111368e-08	8.832420931214127053e-08	-2.772698498150679839e-08	6.900076081155091066e-09	-1.494058758924488565e-09	2.820096057930510778e-10	-4.629760067734341856e-11	6.603892016388618868e-12
4.514000000000000057e+01	9.809999999999999831e-08	3.858184743079055619e-08	8.484329054710509938e-08	-2.667131792064594981e-08	6.649158251480059052e-09	-1.442817450181162895e-09	2.729946394107944890e-10	-4.493159650918150539e-11	6.425083353002329014e-12
4.525999999999999801e+01	9.420999999999999458e-08	3.712809446407807917e-08	8.119667488168902672e-08	-2.556378368643189738e-08	6.385408846731477931e-09	-1.388830253278135304e-09	2.634717344566700811e-10	-4.348471868301239995e-11	6.235199251638796153e-12
4.536999999999999744e+01	9.046000000000000402e-08	3.571811734947610298e-08	7.798778100512158102e-08	-2.458773611625373024e-08	6.152518236633716724e-09	-1.341046494392789083e-09	2.550206585137463369e-10	-4.219716334915164168e-11	6.065781925423650092e-12
4.547999999999999687e+01	8.685999999999999825e-08	3.436185113041682485e-08	7.490277416359977480e-08	-2.364800379119328822e-08	5.927866877247972875e-09	-1.294847039385993321e-09	2.468287271886994504e-10	-4.094577033876637769e-11	5.900705985948429206e-12
4.560000000000000142e+01	8.338999999999999431e-08	3.305652106150653545e-08	7.167392831696356763e-08	-2.266293089945833433e-08	5.691901561860178321e-09	-1.246202347712627667e-09	2.381796913601583753e-10	-3.962083588113632939e-11	5.725461449275119728e-12
4.571000000000000085e+01	8.006000000000000353e-08	3.179656956905402042e-08	6.883512877193514684e-08	-2.179548798760396828e-08	5.483687813992081250e-09	-1.203172384118119038e-09	2.305078341338977589e-10	-3.844225283000529181e-11	5.569152875391728582e-12
4.582999999999999829e+01	7.685000000000000325e-08	3.057936855463391500e-08	6.586548645035515320e-08	-2.088661132368259174e-08	5.265076506765298369e-09	-1.157880588445767622e-09	2.224102209275176809e-10	-3.719469715081488458e-11	5.403245857122832919e-12
4.593999999999999773e+01	7.377000000000000478e-08	2.940917482178096086e-08	6.325574879982877371e-08	-2.008658988167896498e-08	5.072244685357710468e-09	-1.117828807385510726e-09	2.152293370655241700e-10	-3.608517884727592831e-11	5.255290204474509154e-12
4.606000000000000227e+01	7.080999999999999681e-08	2.828637519517550527e-08	6.052674414544885256e-08	-1.924863818004660665e-08	4.869844227048296387e-09	-1.075682744992831526e-09	2.076516337657428654e-10	-3.491094625664981546e-11	5.098271895470433011e-12
4.617000000000000171e+01	6.795999999999999445e-08	2.719889728068881637e-08	5.812917522097706891e-08	-1.851124183414311107e-08	4.691354153667578232e-09	-1.038420644079575760e-09	2.009330487263127090e-10	-3.386680222880275599e-11	4.958260763840808432e-12
4.628999999999999915e+01	6.521999999999999771e-08	2.615124787452216380e-08	5.562251497718552037e-08	-1.773902117823676661e-08	4.504038143889132004e-09	-9.992161853860156747e-10	1.938442032318723508e-10	-3.276189619807404021e-11	4.809688887347147727e-12
4.639999999999999858e+01	6.259000000000000658e-08	2.514367465994104639e-08	5.342046917257059353e-08	-1.705952379912228425e-08	4.338864859698796020e-09	-9.645580167980902410e-10	1.875596607852970272e-10	-3.177948970227826720e-11	4.677219809059302690e-12
4.652000000000000313e+01	6.005999999999999650e-08	2.417240061148441182e-08	5.111812764705679215e-08	-1.634791619244505007e-08	4.165523347427600785e-09	-9.280940093738596627e-10	1.809290731114657060e-10	-3.073997177329498946e-11	4.536658500368016734e-12
4.663000000000000256e+01	5.763000000000000055e-08	2.324097816535859821e-08	4.909520235451032938e-08	-1.572166060056223245e-08	4.012656832762685038e-09	-8.958567291238224377e-10	1.750507276403533849e-10	-2.981571880590847742e-11	4.411334831246811343e-12
4.675000000000000000e+01	5.529999999999999887e-08	2.234284342635317361e-08	4.697941649791599000e-08	-1.506562257057665904e-08	3.852196013944010193e-09	-8.619349429841975998e-10	1.688482416160184140e-10	-2.883770752534339436e-11	4.278354520115053820e-12
4.685999999999999943e+01	5.305000000000000189e-08	2.147359352131531483e-08	4.511944764870109134e-08	-1.448801927107285867e-08	3.710640914303617696e-09	-8.319381613483207314e-10	1.633486505917469087e-10	-2.796807585706017771e-11	4.159785332941803588e-12
4.697999999999999687e+01	5.089000000000000107e-08	2.063746389181978468e-08	4.317271224567187402e-08	-1.388258050497686906e-08	3.561982836362576213e-09	-8.003632354967540652e-10	1.575445457459873161e-10	-2.704774573503165195e-11	4.033962628691982743e-12
4.710000000000000142e+01	4.882000000000000305e-08	1.983465718781107199e-08	4.130731525631373658e-08	-1.330159300912960720e-08	3.419060142143110591e-09	-7.699361716923813720e-10	1.519366401012182335e-10	-2.615601026955852633e-11	3.911708320077443270e-12
4.721000000000000085e+01	4.683000000000000310e-08	1.906130573983587440e-08	3.966532102346804496e-08	-1.278950149958330011e-08	3.292867614124605768e-09	-7.430130918926236876e-10	1.469622677120617048e-10	-2.536290585856907643e-11	3.802687285773220763e-12
4.732999999999999829e+01	4.492000000000000122e-08	1.832018313858738504e-08	3.794566540910825479e-08	-1.225246259512221819e-08	3.160295300168406204e-09	-7.146674109183146324e-10	1.417119585155167167e-10	-2.452355143021060825e-11	3.686999269524478265e-12
4.745000000000000284e+01	4.307999999999999930e-08	1.760209103957686035e-08	3.629831578643115746e-08	-1.173725951520714926e-08	3.032875509803864755e-09	-6.873604161921639045e-10	1.366406171577758550e-10	-2.371049467022048272e-11	3.574618046354220892e-12
4.756000000000000227e+01	4.130999999999999735e-08	1.690989079073841815e-08	3.484965480146487088e-08	-1.128355295260065015e-08	2.920459833957344890e-09	-6.632145720925078530e-10	1.321447662106551336e-10	-2.298770421128048081e-11	3.474438577155897099e-12
4.767999999999999972e+01	3.962000000000000008e-08	1.624784092765759926e-08	3.333400521817446922e-08	-1.080818018086124864e-08	2.802456844526971561e-09	-6.378106041178391730e-10	1.274022783556707360e-10	-2.222312440576313135e-11	3.368172469681314682e-12
4.779999999999999716e+01	3.798999999999999806e-08	1.560790473458727776e-08	3.188351052062015746e-08	-1.035254384131161858e-08	2.689129871012348961e-09	-6.133541588655603355e-10	1.228240453625774036e-10	-2.148284124831612855e-11	3.264981675444824296e-12
4.790999999999999659e+01	3.641999999999999790e-08	1.499021731149045060e-08	3.060906309694541217e-08	-9.951609146556465995e-09	2.589217023831118688e-09	-5.917418094372352842e-10	1.187673782391878489e-10	-2.082501467739629317e-11	3.173024871138139018e-12
4.803000000000000114e+01	3.491999999999999770e-08	1.439903719395265530e-08	2.927670982778657654e-08	-9.531822610270160617e-09	2.484403372174643915e-09	-5.690155389211395020e-10	1.144901015433286582e-10	-2.012941427375659365e-11	3.075510265806217319e-12
4.814999999999999858e+01	3.347999999999999936e-08	1.383039105742133394e-08	2.800251349629984389e-08	-9.129718052955881926e-09	2.383799420929272774e-09	-5.471475754111345828e-10	1.103626806384391190e-10	-1.945615211204543483e-11	2.980844412937179667e-12
4.827000000000000313e+01	3.208999999999999817e-08	1.328027555512992083e-08	2.678410931851987603e-08	-8.744601217254777624e-09	2.287247587214016564e-09	-5.261077695877472948e-10	1.063802494376211376e-10	-1.880456634178339852e-11	2.888950743074815793e-12
4.838000000000000256e+01	3.076999999999999693e-08	1.275709517494701230e-08	2.571424550447158454e-08	-8.405912007652740222e-09	2.202167791534483248e-09	-5.075232294259877713e-10	1.028529307051553523e-10	-1.822576026602428967e-11	2.807085235391994817e-12
4.850000000000000000e+01	2.949000000000000135e-08	1.224854715998644708e-08	2.459622958929735928e-08	-8.051432970343824213e-09	2.112946256277469401e-09	-4.879872580940871355e-10	9.913492458917270061e-11	-1.761388853487235148e-11	2.720292924106226891e-12
4.861999999999999744e+01	2.825999999999999961e-08	1.175888254028026324e-08	2.352720709056352458e-08	-7.711945653630490629e-09	2.027323780084899616e-09	-4.691927622943883993e-10	9.554791741782600269e-11	-1.702179022028588642e-11	2.636052633782249832e-12
4.874000000000000199e+01	2.708999999999999972e-08	1.129238236807450660e-08	2.250488029161576869e-08	-7.386775479034165854e-09	1.945147243294714723e-09	-4.511104456821969687e-10	9.208718057179506341e-11	-1.644882213423003004e-11	2.554289949300641396e-12
4.885999999999999943e+01	2.595999999999999886e-08	1.084082979433807074e-08	2.152696821363264249e-08	-7.075252779310063046e-09	1.866264640131790257e-09	-4.337112247918614251e-10	8.874801974028559046e-11	-1.589434574642607488e-11	2.474930993228782313e-12
4.897999999999999687e+01	2.487000000000000035e-08	1.040431488571294591e-08	2.059120646224826121e-08	-6.776712753451643862e-09	1.790525068505540417e-09	-4.169662270877054260e-10	8.552577460706905767e-11	-1.535772714175574024e-11	2.397902420907399416e-12
4.909000000000000341e+01	2.382999999999999898e-08	9.987118694445177930e-09	1.976853254059258632e-08	-6.513892227641420566e-09	1.723730227456195857e-09	-4.021668783934384674e-10	8.267080503122201295e-11	-1.488097673747107130e-11	2.329277873733409103e-12
4.921000000000000085e+01	2.284000000000000136e-08	9.589353803837253794e-09	1.890729004411046657e-08	-6.238395172919548940e-09	1.653597025336527100e-09	-3.865958731477805505e-10	7.965974568275904022e-11	-1.437683043578036511e-11	2.256512795807555472e-12
4.932999999999999829e+01	2.188000000000000137e-08	9.202720803769576293e-09	1.808195008249788893e-08	-5.974043656255818189e-09	1.586188982757803500e-09	-3.715989197621288458e-10	7.675262005495346628e-11	-1.388876986859951384e-11	2.185872402996490069e-12
4.945000000000000284e+01	2.096000000000000041e-08	8.831500746488184636e-09	1.729124624620054673e-08	-5.720455793609979949e-09	1.521416366939025863e-09	-3.571580774509802455e-10	7.394638582848686105e-11	-1.341635939747084606e-11	2.117303931118800110e-12
4.957000000000000028e+01	2.007999999999999849e-08	8.475783698635070727e-09	1.653402786478898429e-08	-5.477282601718528037e-09	1.459196586753966462e-09	-3.432566892210744172e-10	7.123819221457405751e-11	-1.295918710071693676e-11	2.050757107112622741e-12
4.968999999999999773e+01	1.923000000000000080e-08	8.131431213480688466e-09	1.580915246707681877e-08	-5.244177582901305758e-09	1.399447638932278154e-09	-3.298782165297859244e-10	6.862520867171164102e-11	-1.251684397755268147e-11	1.986182013684502316e-12
4.981000000000000227e+01	1.841999999999999884e-08	7.802746859931572143e-09	1.511548570737145411e-08	-5.020796702708067373e-09	1.342088102773960606e-09	-3.170062382204430505e-10	6.610462472376489313e-11	-1.208892392185684816e-11	1.923529086116930855e-12
4.992999999999999972e+01	1.764000000000000112e-08	7.485577180151175078e-09	1.445190129255094008e-08	-4.806798367815425477e-09	1.287037134923020598e-09	-3.046244494695682097e-10	6.367364978009107299e-11	-1.167502369623719920e-11	1.862749109111609926e-12
5.004999999999999716e+01	1.689000000000000103e-08	7.179989724120989959e-09	1.381728090995567036e-08	-4.601843404170752338e-09	1.234214464199521147e-09	-2.927166607458781248e-10	6.132951295767164918e-11	-1.127474290638516521e-11	1.803793213667942238e-12
5.017000000000000171e+01	1.617999999999999996e-08	6.890310577408056909e-09	1.321051415608408690e-08	-4.405595035379754562e-09	1.183540386489241073e-09	-2.812667967808866615e-10	5.906946290522646908e-11	-1.088768397571618713e-11	1.746612873996282172e-12
5.028999999999999915e+01	1.548999999999999841e-08	6.608097724376282305e-09	1.263049846608196160e-08	-4.217718861334582794e-09	1.134935759690205293e-09	-2.702588955509625116e-10	5.689076762928501830e-11	-1.051345212029221727e-11	1.691159904465525831e-12
5.040999999999999659e+01	1.482999999999999945e-08	6.337669745039207633e-09	1.207613904401369777e-08	-4.037882837078928665e-09	1.088321998715242964e-09	-2.596771072706697224e-10	5.479071432218472650e-11	-1.015165532402193497e-11	1.637386456584483413e-12
5.053000000000000114e+01	1.419999999999999977e-08	6.079094189378327237e-09	1.154634879390562770e-08	-3.865757251907104658e-09	1.043621070549863112e-09	-2.495056933972497295e-10	5.276660919197257062e-11	-9.801904314135277639e-12	1.585245016016627193e-12
5.064999999999999858e+01	1.358999999999999960e-08	5.827365430559766376e-09	1.104004825155190788e-08	-3.701014708694264709e-09	1.000755489364786641e-09	-2.397290256461119736e-10	5.081577729418759636e-11	-9.463812536929203060e-12	1.534688399627857261e-12
5.077000000000000313e+01	1.301000000000000036e-08	5.588427289604831036e-09	1.055616551707108400e-08	-3.543330103454110647e-09	9.596483116822519035e-10	-2.303315850171536563e-10	4.893556236549286678e-11	-9.136996133779895887e-12	1.485669752566668261e-12
5.089000000000000057e+01	1.246000000000000040e-08	5.361527479112769938e-09	1.009363618820516292e-08	-3.392380605121659585e-09	9.202231315955390031e-10	-2.212979608317988777e-10	4.712332665913896988e-11	-8.821073917419106517e-12	1.438142545376470762e-12
5.100999999999999801e+01	1.192000000000000020e-08	5.138112554845537732e-09	9.651403294349965371e-09	-3.247845635557630784e-09	8.824040760408862696e-10	-2.126128497805888759e-10	4.537645078222959715e-11	-8.515667348470148732e-12	1.392060571139496540e-12
5.113000000000000256e+01	1.140999999999999927e-08	4.926841038790169770e-09	9.228417231308007603e-09	-3.109406849771818658e-09	8.461158001211826580e-10	-2.042610549812005329e-10	4.369233353476881754e-11	-8.220400512240761155e-12	1.347377942651963463e-12
5.125000000000000000e+01	1.091999999999999951e-08	4.723454972711394104e-09	8.823635696754460725e-09	-2.976748116362603520e-09	8.112834824807666737e-10	-1.962274850467591431e-10	4.206839175046708607e-11	-7.934900095769541573e-12	1.304049089630103936e-12
5.136999999999999744e+01	1.044999999999999928e-08	4.527999389930207514e-09	8.436023820825704146e-09	-2.849555555291882653e-09	7.778328336323047357e-10	-1.884971556070998152e-10	4.050206052332507102e-11	-7.658795415057836141e-12	1.262028761330625631e-12
5.150000000000000000e+01	1.000000000000000021e-08	4.339941973498416983e-09	8.034443199983190041e-09	-2.717614208225454007e-09	7.430781086925044946e-10	-1.804494403077527741e-10	3.886755315749328227e-11	-7.369896087484813171e-12	1.217935372097894895e-12
5.161999999999999744e+01	9.568000000000000047e-09	4.159637793831573594e-09	7.680060804318653208e-09	-2.601031776808227789e-09	7.123194708246126237e-10	-1.733126340583221292e-10	3.741456843203217226e-11	-7.112379556508016110e-12	1.178517980315499929e-12
5.174000000000000199e+01	9.154000000000000442e-09	3.986524049887271878e-09	7.340799424447663739e-09	-2.489283731902703779e-09	6.827894793068476031e-10	-1.664473024549770840e-10	3.601356426112359642e-11	-6.863413657676773086e-12	1.140301927014285966e-12
5.185999999999999943e+01	8.757999999999999742e-09	3.820641271654408605e-09	7.016143023767996640e-09	-2.382208901971835468e-09	6.544484289295555836e-10	-1.598450345256703698e-10	3.466301491122990592e-11	-6.622763843761070752e-12	1.103256783889697565e-12
5.197999999999999687e+01	8.378000000000000640e-09	3.660672292228855119e-09	6.705579085029500442e-09	-2.279647214213893230e-09	6.272568850091544520e-10	-1.534974765603316074e-10	3.336140502502376940e-11	-6.390197160389432059e-12	1.067352328912003507e-12
5.210000000000000142e+01	8.013999999999999830e-09	3.507641561928259770e-09	6.408598580058833489e-09	-2.181439685111891904e-09	6.011756810616945615e-10	-1.473963316185640445e-10	3.210722953221205410e-11	-6.165482232365998290e-12	1.032558544555445677e-12
5.222999999999999687e+01	7.666000000000000618e-09	3.361079464043666027e-09	6.101611941939315375e-09	-2.079778628735162598e-09	5.741289200227316559e-10	-1.410552718656480193e-10	3.080033427517781751e-11	-5.930635048298027252e-12	9.960840642468358727e-13
5.235000000000000142e+01	7.331999999999999910e-09	3.220143644532324501e-09	5.831310444728736060e-09	-1.990136349480247669e-09	5.502362889330420313e-10	-1.354410847066483048e-10	2.964019092421468902e-11	-5.721541640312911693e-12	9.635086508661912149e-13
5.246999999999999886e+01	7.012000000000000188e-09	3.084460788710178429e-09	5.573044524273787756e-09	-1.904364787730777915e-09	5.273348984316662705e-10	-1.300480805452016784e-10	2.852290515575868977e-11	-5.519596378366963917e-12	9.319526228669875458e-13
5.259000000000000341e+01	6.705000000000000317e-09	2.954449129112227911e-09	5.326319092016109793e-09	-1.822309311910813182e-09	5.053866535578798141e-10	-1.248681892510036521e-10	2.744701299930882992e-11	-5.324574196612544941e-12	9.013867797980381366e-13
5.271999999999999886e+01	6.411999999999999778e-09	2.830156008460546452e-09	5.071486068541475747e-09	-1.737431269391008889e-09	4.826411073425520863e-10	-1.194878367490768334e-10	2.632648842263765854e-11	-5.120853424240667477e-12	8.693575438794400729e-13
5.284000000000000341e+01	6.130999999999999611e-09	2.710728680407542085e-09	4.847227759959762595e-09	-1.662625540876540197e-09	4.625573487641120691e-10	-1.147262479454616621e-10	2.533217392316311795e-11	-4.939538052532406436e-12	8.407616538679635784e-13
5.296000000000000085e+01	5.861999999999999816e-09	2.595855722218012568e-09	4.633004319308738644e-09	-1.591065643465214872e-09	4.433108831409173173e-10	-1.101532292202769420e-10	2.437480075845249292e-11	-4.764461269391320441e-12	8.130671393565486747e-13
5.309000000000000341e+01	5.604000000000000087e-09	2.485812299030254426e-09	4.411694473014907019e-09	-1.517030805660982295e-09	4.233624301409981500e-10	-1.054028171208985697e-10	2.337768209164411610e-11	-4.581580895073233175e-12	7.840489784202576285e-13
5.321000000000000085e+01	5.356999999999999596e-09	2.380269205720775579e-09	4.216833855887334546e-09	-1.451751076052875197e-09	4.057415823393714562e-10	-1.011974974092280590e-10	2.249270656474184629e-11	-4.418799567517126542e-12	7.581412971364055123e-13
5.332999999999999829e+01	5.120999999999999997e-09	2.278955549543273036e-09	4.030533420234592219e-09	-1.389256580308379636e-09	3.888445527080195737e-10	-9.715670832293862972e-11	2.164031130542647067e-11	-4.261586339157529518e-12	7.330479952999965627e-13
5.346000000000000085e+01	4.895000000000000157e-09	2.182054639208212707e-09	3.837820787570332615e-09	-1.324526392920208975e-09	3.713141478478737551e-10	-9.295593653039929931e-11	2.075203107473860102e-11	-4.097306696428462064e-12	7.067503124474438108e-13
5.357999999999999829e+01	4.679000000000000076e-09	2.089279704836889367e-09	3.667842603704640895e-09	-1.267362380563268130e-09	3.558087657985331393e-10	-8.923327971344491759e-11	1.996304128093443934e-11	-3.951006402980810855e-12	6.832644576266460441e-13
5.370000000000000284e+01	4.470999999999999967e-09	1.999500583277364520e-09	3.505037944583361505e-09	-1.212549964800234501e-09	3.409201990776873191e-10	-8.565243633838453800e-11	1.920249970019157718e-11	-3.809636916252624550e-12	6.605100085748141168e-13
5.382999999999999829e+01	4.272999999999999617e-09	1.914159033621857416e-09	3.336466815038920229e-09	-1.155729348017032486e-09	3.254630629059434095e-10	-8.192795355063378647e-11	1.840968197486894266e-11	-3.661888744907802585e-12	6.366625082141939497e-13
5.395000000000000284e+01	4.083000000000000066e-09	1.832109997081485522e-09	3.187818309894624612e-09	-1.105563402118241532e-09	3.117952551958976749e-10	-7.862835935538326763e-11	1.770570336706271563e-11	-3.530352169161645985e-12	6.153714096482078386e-13
5.407999999999999829e+01	3.901999999999999967e-09	1.753595672094172711e-09	3.034047032581448388e-09	-1.053604103398211011e-09	2.976165716274751923e-10	-7.519878264454985185e-11	1.697228743239205946e-11	-3.392949491087947307e-12	5.930667660348840153e-13
5.420000000000000284e+01	3.728000000000000361e-09	1.678196498219299940e-09	2.898568508657551245e-09	-1.007767499489093709e-09	2.850884985505250872e-10	-7.216244195186191444e-11	1.632142231946299623e-11	-3.270681276595468917e-12	5.731609303009646222e-13
5.432999999999999829e+01	3.561999999999999900e-09	1.605937763398656926e-09	2.758536012734649261e-09	-9.603283048350896843e-10	2.721010890475191718e-10	-6.900840870141134304e-11	1.564369665434811059e-11	-3.143016650478283419e-12	5.523151221849555660e-13
5.445000000000000284e+01	3.402999999999999933e-09	1.536806304046106248e-09	2.635254685755671736e-09	-9.185082189301141491e-10	2.606328253089581931e-10	-6.621756978117497639e-11	1.504254227661186678e-11	-3.029459884365490585e-12	5.337175162994826387e-13
5.457999999999999829e+01	3.250000000000000151e-09	1.470150291707733384e-09	2.507914280040546653e-09	-8.752525368647539660e-10	2.487506917868104363e-10	-6.331997938279045749e-11	1.441684553734840517e-11	-2.910934071204606489e-12	5.142476551977739713e-13
5.470000000000000284e+01	3.104999999999999928e-09	1.406710178103773201e-09	2.395870525524377998e-09	-8.371403753617411591e-10	2.382633924069267523e-10	-6.075713028731616092e-11	1.386204505615692245e-11	-2.805539347167880003e-12	4.968822828643431352e-13
5.482999999999999829e+01	2.964999999999999998e-09	1.345509028843731227e-09	2.280189653393380719e-09	-7.977361581464932163e-10	2.274016971194951593e-10	-5.809713967728912136e-11	1.328476522186852707e-11	-2.695561170642704701e-12	4.787065937872155944e-13
5.495000000000000284e+01	2.832000000000000147e-09	1.287116053557999924e-09	2.178436782816111067e-09	-7.630274858805682610e-10	2.178175790637519556e-10	-5.574500416494332920e-11	1.277300693918315842e-11	-2.597786461427623705e-12	4.624984777949425443e-13
5.507999999999999829e+01	2.705000000000000068e-09	1.231426059027533986e-09	2.073396782293970385e-09	-7.271471524026625540e-10	2.078926249141844596e-10	-5.330402345504052247e-11	1.224058047534232454e-11	-2.495772671216803748e-12	4.455362803799757452e-13
5.520000000000000284e+01	2.582999999999999869e-09	1.177676250076679493e-09	1.981000823983617061e-09	-6.955416222201011051e-10	1.991349491114394996e-10	-5.114555699997841566e-11	1.176859706978806954e-11	-2.405083203789426181e-12	4.304114453733392320e-13
5.532999999999999829e+01	2.465999999999999963e-09	1.126182899182899231e-09	1.885596692890536868e-09	-6.628619825049684763e-10	1.900641603780562926e-10	-4.890524520039190661e-11	1.127750810936376995e-11	-2.310458341770084119e-12	4.145831354167870572e-13
5.545000000000000284e+01	2.354999999999999829e-09	1.077258526046905018e-09	1.801636177529417827e-09	-6.340632663182800655e-10	1.820572141169501782e-10	-4.692363108619803617e-11	1.084207588834524109e-11	-2.226326475112142599e-12	4.004685910275496901e-13
5.557999999999999829e+01	2.248000000000000095e-09	1.029870481977224242e-09	1.714876343557406865e-09	-6.042654476262731110e-10	1.737591175836029383e-10	-4.486589191824055982e-11	1.038885543012977188e-11	-2.138522744365601129e-12	3.856956224029872640e-13
5.571000000000000085e+01	2.145999999999999827e-09	9.847521750208085624e-10	1.632224067103390418e-09	-5.758415693625904531e-10	1.658309833677211408e-10	-4.289601890555921694e-11	9.953970971976400408e-12	-2.054044114269632510e-12	3.714407359074681550e-13
5.582999999999999829e+01	2.048999999999999852e-09	9.416605984493562822e-10	1.559348209017608339e-09	-5.507505494156755365e-10	1.588224052449995103e-10	-4.115151552434974856e-11	9.568018777753726221e-12	-1.978884994869120439e-12	3.587242147424986752e-13
5.596000000000000085e+01	1.955999999999999863e-09	9.003885989862820925e-10	1.483887518376922380e-09	-5.247410874410605118e-10	1.515474544232109079e-10	-3.933764675261952938e-11	9.165903790249299673e-12	-1.900391735422337918e-12	3.454088670560348198e-13
5.609000000000000341e+01	1.866999999999999860e-09	8.607134926327595055e-10	1.411917671074215396e-09	-4.999060671501184115e-10	1.445910726886935046e-10	-3.760011096980357543e-11	8.779884551963767716e-12	-1.824851157545198338e-12	3.325591592855579843e-13
5.621000000000000085e+01	1.780999999999999950e-09	8.224030113754934544e-10	1.348474300926011452e-09	-4.779881708719353607e-10	1.384431084812293042e-10	-3.606179316696784500e-11	8.437402470981551121e-12	-1.757665142459287795e-12	3.210998085932682325e-13
5.634000000000000341e+01	1.699999999999999920e-09	7.861778615555133989e-10	1.282867245552054517e-09	-4.552960361301095974e-10	1.320687402357077899e-10	-3.446395061993587583e-11	8.080900705271170517e-12	-1.687553188490091205e-12	3.091086857578975324e-13
5.646999999999999886e+01	1.621999999999999982e-09	7.513235722146973295e-10	1.220388272470040830e-09	-4.336585959346119628e-10	1.259812385800672463e-10	-3.293508888032954501e-11	7.739007995566083933e-12	-1.620135473817711936e-12	2.975450213065570638e-13
5.659000000000000341e+01	1.548000000000000031e-09	7.181186571229019697e-10	1.165385868573418106e-09	-4.145867326569245736e-10	1.206073657914978843e-10	-3.158291091176047195e-11	7.435947282652370306e-12	-1.560219617102606168e-12	2.872391224740235543e-13
5.671999999999999886e+01	1.476999999999999966e-09	6.862049859081492335e-10	1.108578994290121955e-09	-3.948641800252153374e-10	1.150415159691419824e-10	-3.017974375076174463e-11	7.120741339080764540e-12	-1.497738439791176544e-12	2.764613425175143003e-13
5.685000000000000142e+01	1.408999999999999994e-09	6.556701426062753743e-10	1.054544602176558049e-09	-3.760789378707947012e-10	1.097314555925216076e-10	-2.883835015960495620e-11	6.818687045272203379e-12	-1.437698145439251002e-12	2.660735898011523426e-13
5.697999999999999687e+01	1.343999999999999908e-09	6.263539125175797794e-10	1.003162651533860546e-09	-3.581913804303349505e-10	1.046666937791869822e-10	-2.755629713256387238e-11	6.529292407676840427e-12	-1.380013204414354072e-12	2.560632278563198998e-13
5.710000000000000142e+01	1.283000000000000016e-09	5.988886096568793797e-10	9.579842709372961685e-10	-3.424425083822054025e-10	1.002002369964699048e-10	-2.642344252104727240e-11	6.272972604949493320e-12	-1.328782637694674641e-12	2.471469997953709422e-13
5.722999999999999687e+01	1.223000000000000016e-09	5.717286673535533168e-10	9.113687492351054071e-10	-3.261708744112587396e-10	9.557797656395766901e-11	-2.524872780003385537e-11	6.006552795113268254e-12	-1.275388939581981970e-12	2.378271841309239092e-13
5.735999999999999943e+01	1.167000000000000003e-09	5.464256567210218749e-10	8.670594017107013416e-10	-3.106826208810617040e-10	9.117075257923374233e-11	-2.412633531337414299e-11	5.751373405743597147e-12	-1.224103867164308111e-12	2.288483061183823177e-13
5.749000000000000199e+01	1.112999999999999982e-09	5.219122880516610351e-10	8.249393274068496398e-10	-2.959391581322273604e-10	8.696834835219042208e-11	-2.305389560801744529e-11	5.506955284727848266e-12	-1.174844120872307784e-12	2.201980583236335256e-13
5.761999999999999744e+01	1.060999999999999955e-09	4.983245850688919909e-10	7.848924090973528553e-10	-2.819021551345167966e-10	8.296061563599517497e-11	-2.202905509485559034e-11	5.272822485435492461e-12	-1.127526957809646019e-12	2.118642154476465020e-13
5.775000000000000000e+01	1.012000000000000021e-09	4.760116714804936383e-10	7.468033066849138491e-10	-2.685335373083944087e-10	7.913747405067361417e-11	-2.104947591514653221e-11	5.048502239734793038e-12	-1.082070187068701607e-12	2.038346336356443452e-13
5.786999999999999744e+01	9.650999999999999036e-10	4.546200876781652479e-10	7.132827474147839865e-10	-2.567538042007325048e-10	7.576359797822528590e-11	-2.018341317620913625e-11	4.849740581011844710e-12	-1.041690711121538431e-12	1.966823324748609033e-13
5.800000000000000000e+01	9.201999999999999863e-10	4.341601509112175867e-10	6.786373216421450075e-10	-2.445644609665368121e-10	7.226735377511216819e-11	-1.928436133728467253e-11	4.642973406424327611e-12	-9.995826158630212851e-13	1.892040322166130738e-13
5.813000000000000256e+01	8.772999999999999587e-10	4.145272857253920238e-10	6.456169642179502728e-10	-2.329336600670533899e-10	6.892661924205659080e-11	-1.842382615253044855e-11	4.444654842642600058e-12	-9.590977873857722925e-13	1.819949566162173772e-13
5.825999999999999801e+01	8.364000000000000275e-10	3.957813691171064515e-10	6.141218392477044332e-10	-2.218283447587947723e-10	6.573261007797272939e-11	-1.759976004464302462e-11	4.254368261271795908e-12	-9.201632327644397029e-13	1.750442254354023934e-13
5.839000000000000057e+01	7.973000000000000281e-10	3.778778123250710675e-10	5.840917327554124976e-10	-2.112282274807442611e-10	6.267982233112781569e-11	-1.681084431221358745e-11	4.071836500912673186e-12	-8.827284667801109125e-13	1.683439889377759141e-13
5.852000000000000313e+01	7.599999999999999605e-10	3.607261387886014626e-10	5.554743888380288492e-10	-2.011155900073628894e-10	5.976341363730040610e-11	-1.605590775834610244e-11	3.896810754857836112e-12	-8.467476103925310426e-13	1.618870230861062170e-13
5.864999999999999858e+01	7.244000000000000007e-10	3.443726693197945696e-10	5.282178942252929264e-10	-1.914728302570620442e-10	5.697857336255731128e-11	-1.533378685689796943e-11	3.729043844893831277e-12	-8.121750845909904374e-13	1.556661510321775981e-13
5.878000000000000114e+01	6.904000000000000147e-10	3.286877252746876851e-10	5.022706754483787018e-10	-1.822824613325350414e-10	5.432052234110707070e-11	-1.464332568911686012e-11	3.568290207852205885e-12	-7.789656079172598203e-13	1.496742427273448639e-13
5.890999999999999659e+01	6.580000000000000025e-10	3.137185108112898101e-10	4.775814960376566780e-10	-1.735271105709551297e-10	5.178451261584845270e-11	-1.398337588092885357e-11	3.414305882298806113e-12	-7.470741940139779146e-13	1.439042145370883201e-13
5.903999999999999915e+01	6.270000000000000062e-10	2.994090575945056357e-10	4.540994537492132840e-10	-1.651895186039204487e-10	4.936582718158105448e-11	-1.335279654087002937e-11	3.266848495359605925e-12	-7.164561491981816392e-13	1.383490288595207890e-13
5.917000000000000171e+01	5.974999999999999529e-10	2.857359887119358169e-10	4.317739778197808234e-10	-1.572525384270276013e-10	4.705977973084611017e-11	-1.275045419865367799e-11	3.125677249681440643e-12	-6.870670700596800962e-13	1.330016937477995017e-13
5.929999999999999716e+01	5.692999999999999883e-10	2.726446290930879640e-10	4.105548262497677812e-10	-1.496991344789702628e-10	4.486171440236910506e-11	-1.217522274436646086e-11	2.990552910526246165e-12	-6.588628410840182998e-13	1.278552625364047206e-13
5.942999999999999972e+01	5.424000000000000088e-10	2.601689962158228023e-10	3.903920831139496378e-10	-1.425123817300118922e-10	4.276700553206261083e-11	-1.162598336828321107e-11	2.861237792996554151e-12	-6.317996322996069580e-13	1.229028334712150177e-13
5.956000000000000227e+01	5.166999999999999838e-10	2.481996475631126528e-10	3.712361558995797888e-10	-1.356754647797520495e-10	4.077105740656798356e-11	-1.110162450129545519e-11	2.737495749391260872e-12	-6.058338969488470564e-13	1.181375493433560082e-13
5.968999999999999773e+01	4.922000000000000167e-10	2.367719458389455299e-10	3.530377728715111179e-10	-1.291716769640475610e-10	3.886930401929737676e-11	-1.060104175594417444e-11	2.619092156689618761e-12	-5.809223691828643282e-13	1.135525971267591296e-13
5.982000000000000028e+01	4.689000000000000041e-10	2.258883851964841655e-10	3.357479804640460498e-10	-1.229844194709924756e-10	3.705720882895030391e-11	-1.012313786805065777e-11	2.505793904162171094e-12	-5.570220617796231897e-13	1.091412076193961455e-13
5.995000000000000284e+01	4.465999999999999881e-10	2.154807574749265818e-10	3.193181406991928962e-10	-1.170972004658489156e-10	3.533026452047528240e-11	-9.666822638938388435e-12	2.397369381107134598e-12	-5.340902638851479128e-13	1.048966550881468657e-13
6.007999999999999829e+01	4.253000000000000203e-10	2.054983424531245253e-10	3.036999286309117520e-10	-1.114936342247845075e-10	3.368399276843646616e-11	-9.231012878235999124e-12	2.293588464710052967e-12	-5.120845387774313870e-13	1.008122569172303085e-13
6.021000000000000085e+01	4.050999999999999763e-10	1.960186782722300363e-10	2.888453298151948960e-10	-1.061574402773680774e-10	3.211394400277315680e-11	-8.814632347258794654e-12	2.194222508026298015e-12	-4.909627216529825994e-13	9.688137326019796793e-14
6.034000000000000341e+01	3.857000000000000226e-10	1.869209486149126422e-10	2.747066378055129956e-10	-1.010724425576609422e-10	3.061569717690674994e-11	-8.416611702957426550e-12	2.099044328083898135e-12	-4.706829174355218950e-13	9.309740669540569191e-14
6.047999999999999687e+01	3.673000000000000138e-10	1.782582697059376379e-10	2.602266246340299123e-10	-9.585878292487705390e-11	2.907746221658335573e-11	-8.007288263493923452e-12	2.000969252657673224e-12	-4.497370489336084616e-13	8.917915175999724180e-14
6.060999999999999943e+01	3.496999999999999918e-10	1.699589057743582884e-10	2.474293104488269802e-10	-9.124612471536193026e-11	2.771483297662065630e-11	-7.644127755748243247e-12	1.913792417044978052e-12	-4.310773556950361315e-13	8.568000334967163358e-14
6.074000000000000199e+01	3.329999999999999874e-10	1.620731902166425400e-10	2.352308352767538199e-10	-8.684477770422706997e-11	2.641303179571039444e-11	-7.296651470518984965e-12	1.830228872650041802e-12	-4.131523921975548379e-13	8.231061697065660928e-14
6.086999999999999744e+01	3.169999999999999910e-10	1.545238158317459631e-10	2.236098801350320643e-10	-8.264734112689232687e-11	2.516996999269539180e-11	-6.964334902326425352e-12	1.750161728410598419e-12	-3.959393894207549100e-13	7.906717140910163320e-14
6.100000000000000000e+01	3.017999999999999814e-10	1.473235651546282820e-10	2.125452605103121050e-10	-7.864646088734279591e-11	2.398357205337883220e-11	-6.646656850750544503e-12	1.673474829424745097e-12	-3.794157216338816145e-13	7.594586947665269252e-14
6.113000000000000256e+01	2.872000000000000008e-10	1.403955582234442916e-10	2.020159252900365457e-10	-7.483482918728269025e-11	2.285177552590560488e-11	-6.343099394174284843e-12	1.600052751103672200e-12	-3.635589052579800654e-13	7.294293781972661943e-14
6.127000000000000313e+01	2.734000000000000071e-10	1.338389491734246007e-10	1.912512815589236085e-10	-7.093331137387958748e-11	2.169163032164741912e-11	-6.031392771903275093e-12	1.524502463341645797e-12	-3.472024782785513502e-13	6.983708954568648715e-14
6.139999999999999858e+01	2.601999999999999907e-10	1.275723778046350044e-10	1.817670004064370645e-10	-6.749158298993779415e-11	2.066670279436504976e-11	-5.755521901993621985e-12	1.457495493494375365e-12	-3.326594310333869673e-13	6.706804943503403479e-14
6.153000000000000114e+01	2.476000000000000032e-10	1.215663184243092041e-10	1.727540565462570614e-10	-6.421690412293983025e-11	1.969011150885580700e-11	-5.492198312853387672e-12	1.393402711256736079e-12	-3.187149346624135398e-13	6.440591678325275132e-14
6.165999999999999659e+01	2.357000000000000236e-10	1.158869700143123787e-10	1.641919318909660998e-10	-6.110215196517880061e-11	1.875984620623450562e-11	-5.240917183959577555e-12	1.332111610158811272e-12	-3.053470735868680314e-13	6.184701347467330598e-14
6.179999999999999716e+01	2.242000000000000116e-10	1.103880782044534775e-10	1.554519680057290938e-10	-5.791853842457859430e-11	1.780753924398421655e-11	-4.983198983864437641e-12	1.269110823008000959e-12	-2.915708136997990769e-13	5.920252517916725879e-14
6.192999999999999972e+01	2.134000000000000075e-10	1.052183915180864899e-10	1.477611546344753141e-10	-5.511337516876524085e-11	1.696712049900366983e-11	-4.755329729449846718e-12	1.213282149694154497e-12	-2.793311453353837689e-13	5.684636792393432344e-14
6.206000000000000227e+01	2.029999999999999969e-10	1.002429601032910355e-10	1.404588272263608700e-10	-5.244649970690363259e-11	1.616692059494320286e-11	-4.537969288192760423e-12	1.159913359893961396e-12	-2.676015315176786716e-13	5.458226555759534544e-14
6.220000000000000284e+01	1.931000000000000104e-10	9.548804762381258655e-11	1.330063030831000698e-10	-4.972116961326349260e-11	1.534789775240716382e-11	-4.315076852581607292e-12	1.105064481654559680e-12	-2.555155519628848631e-13	5.224283783305132849e-14
6.232999999999999829e+01	1.836999999999999964e-10	9.096701396488015244e-11	1.264470618790241994e-10	-4.731936974896441269e-11	1.462498139623104216e-11	-4.117973405111829183e-12	1.056455000521038024e-12	-2.447771651907466096e-13	5.015849393699642863e-14
6.246000000000000085e+01	1.747000000000000016e-10	8.663130974235759815e-11	1.202151575646006206e-10	-4.503462973987976568e-11	1.393629269187234274e-11	-3.929874229532921192e-12	1.009970088318957715e-12	-2.344835141295600790e-13	4.815524206641153479e-14
6.260000000000000142e+01	1.662000000000000051e-10	8.253142423728552774e-11	1.138474454719065054e-10	-4.269724076504851274e-11	1.323070116129984779e-11	-3.736822009176803682e-12	9.621619980323260992e-13	-2.238713700222903087e-13	4.608454763250120126e-14
6.272999999999999687e+01	1.581000000000000021e-10	7.861866950146319848e-11	1.082328322716014104e-10	-4.063390640056893145e-11	1.260697093843323793e-11	-3.565884673977027212e-12	9.197465790922099486e-13	-2.144345698932224120e-13	4.423850085321797144e-14
6.285999999999999943e+01	1.502999999999999876e-10	7.485275803310658032e-11	1.028855628961964690e-10	-3.866680515694430376e-11	1.201159037432486424e-11	-3.402475483324272389e-12	8.791267434605944741e-13	-2.053784185677330192e-13	4.246278980082314709e-14
6.300000000000000000e+01	1.429999999999999973e-10	7.131626824121781860e-11	9.740600047239789197e-11	-3.664907026407018269e-11	1.140015246114586278e-11	-3.234420608885088058e-12	8.372796538170287157e-13	-1.960296508167953899e-13	4.062548510703482320e-14
6.313000000000000256e+01	1.358999999999999908e-10	6.786954486918267503e-11	9.256602120725353437e-11	-3.486509171233004973e-11	1.085889522520718590e-11	-3.085441518912600056e-12	8.001176323285858356e-13	-1.877104712239265989e-13	3.898673115301251124e-14
6.327000000000000313e+01	1.293000000000000084e-10	6.466303385014657049e-11	8.761106244435553224e-11	-3.303686844994228788e-11	1.030352032321713809e-11	-2.932350286672656501e-12	7.618610657832934666e-13	-1.791281868725440536e-13	3.729214265219592576e-14
6.339999999999999858e+01	1.229000000000000099e-10	6.154753632754551464e-11	8.324001792100647356e-11	-3.142238594527740197e-11	9.812441607715147758e-12	-2.796775770272539316e-12	7.279190231140620649e-13	-1.714972983170224431e-13	3.578176079670454788e-14
6.353999999999999915e+01	1.167999999999999999e-10	5.857361663795512893e-11	7.877059376916603171e-11	-2.976976395123991670e-11	9.309093413426540252e-12	-2.657595649220572728e-12	6.930080549294946876e-13	-1.636311642697683899e-13	3.422097827711153737e-14
6.367000000000000171e+01	1.110999999999999963e-10	5.579211624608026959e-11	7.483243396122664341e-11	-2.831194202413566995e-11	8.864468804540157099e-12	-2.534454503442529963e-12	6.620599907540204884e-13	-1.566421225236230852e-13	3.283074669031621358e-14
6.381000000000000227e+01	1.056000000000000024e-10	5.310938893825836744e-11	7.080996528261628400e-11	-2.682118533029773889e-11	8.409161602981986715e-12	-2.408146149666551895e-12	6.302527633695631628e-13	-1.494424356152804459e-13	3.139497135826696132e-14
6.393999999999999773e+01	1.003000000000000052e-10	5.051335077335529501e-11	6.726909147625260078e-11	-2.550734916512116600e-11	8.007313289706478855e-12	-2.296479319709625371e-12	6.020755028959695458e-13	-1.430493767538931046e-13	3.011677085101653990e-14
6.407999999999999829e+01	9.535999999999999433e-11	4.809152227867749591e-11	6.365548132128709446e-11	-2.416489344814272710e-11	7.596111157034835764e-12	-2.182016368569655795e-12	5.731331775990381560e-13	-1.364670538262347290e-13	2.879731357631886133e-14
6.420999999999999375e+01	9.063000000000000136e-11	4.576890045810481666e-11	6.047673901721113941e-11	-2.298252635664547264e-11	7.233407198362001009e-12	-2.080876756778075516e-12	5.475063271506993352e-13	-1.306246851076932321e-13	2.762312598740982925e-14
6.434999999999999432e+01	8.611999999999999574e-11	4.355097879944859728e-11	5.723436505565048063e-11	-2.177497624388786030e-11	6.862423220423379306e-12	-1.977245619230243753e-12	5.211930367115411338e-13	-1.246112532837295452e-13	2.641140558362445986e-14
6.448000000000000398e+01	8.183000000000000332e-11	4.143821456412204706e-11	5.438303700978645053e-11	-2.071171718806693549e-11	6.535276826837493462e-12	-1.885697897820366496e-12	4.978989401763598573e-13	-1.192748442063145079e-13	2.533331219855850289e-14
6.462000000000000455e+01	7.775000000000000293e-11	3.942599414612405387e-11	5.147474410940361496e-11	-1.962584361600670980e-11	6.200672332965844418e-12	-1.791897560711344180e-12	4.739817424060865278e-13	-1.137824313540940065e-13	2.422085373677668046e-14
6.475000000000000000e+01	7.386999999999999927e-11	3.750967622664061380e-11	4.891654350895414198e-11	-1.866948477915837837e-11	5.905541161917480431e-12	-1.709017988141591223e-12	4.528054385328836367e-13	-1.089078048876874218e-13	2.323103373726685813e-14
6.489000000000000057e+01	7.017999999999999702e-11	3.568459177404479232e-11	4.630563645830717391e-11	-1.769222240309242369e-11	5.603524973607771404e-12	-1.624059818380233853e-12	4.310542707430823523e-13	-1.038891302692027772e-13	2.220946689261389744e-14
6.503000000000000114e+01	6.666000000000000555e-11	3.394480100876717128e-11	4.383463286820059337e-11	-1.676618661813884917e-11	5.316929358007819665e-12	-1.543301296924178209e-12	4.103365949151777978e-13	-9.909767653252241319e-14	2.123176782141578313e-14
6.515999999999999659e+01	6.331999999999999434e-11	3.228786578062093037e-11	4.165693660202193685e-11	-1.594915146178574710e-11	5.063738132752318240e-12	-1.471843611795286933e-12	3.919710856083545306e-13	-9.484101935747451775e-14	2.036125326623011684e-14
6.529999999999999716e+01	6.013999999999999860e-11	3.070799988520828718e-11	3.942846000295105347e-11	-1.511219428678605801e-11	4.804063014573878062e-12	-1.398449243674114187e-12	3.730754916049423870e-13	-9.045261753193912994e-14	1.946193171602326617e-14
6.543999999999999773e+01	5.711999999999999895e-11	2.920553587628427950e-11	3.731255594068318888e-11	-1.431672754222046481e-11	4.556981214116945165e-12	-1.328516645590213885e-12	3.550414878392284859e-13	-8.625606211230933711e-14	1.860020054719244511e-14
6.556999999999999318e+01	5.423999999999999830e-11	2.777056642322961502e-11	3.544413264235897267e-11	-1.361362264767244403e-11	4.338348174749755392e-12	-1.266552038106981594e-12	3.390367119670867778e-13	-8.252458696259225287e-14	1.783247063902101249e-14
6.570999999999999375e+01	5.150999999999999842e-11	2.640850938097036890e-11	3.353188845217420781e-11	-1.289330890288716800e-11	4.114109199187492623e-12	-1.202909600554384224e-12	3.225715141801299131e-13	-7.867821953711143200e-14	1.703949765932374556e-14
6.584999999999999432e+01	4.891000000000000223e-11	2.510940892146464129e-11	3.171927852260241465e-11	-1.220979347419657357e-11	3.901065800999764553e-12	-1.142353977895515994e-12	3.068773609842602335e-13	-7.500429194440738745e-14	1.628042337334421702e-14
6.598000000000000398e+01	4.643999999999999680e-11	2.387353524463840041e-11	3.012182096913714773e-11	-1.160676530708906179e-11	3.712880220618994150e-12	-1.088784247844167356e-12	2.929695073611200820e-13	-7.174178052321843288e-14	1.560488347991029609e-14
6.612000000000000455e+01	4.408999999999999974e-11	2.269601089541754629e-11	2.848997168575761370e-11	-1.099007575667917399e-11	3.520189649057478147e-12	-1.033848172698879097e-12	2.786814074793809123e-13	-6.838296880023031264e-14	1.490783740516047024e-14
6.626000000000000512e+01	4.185999999999999814e-11	2.157708528911836373e-11	2.694599210087362670e-11	-1.040590642458557523e-11	3.337415403763640991e-12	-9.816543800622573636e-13	2.650807364876108907e-13	-6.517857818713811212e-14	1.424123240574554538e-14
6.640000000000000568e+01	3.973000000000000136e-11	2.050668481824402858e-11	2.548591438176396098e-11	-9.852814433450740911e-12	3.164126029458868923e-12	-9.320866684171002085e-13	2.521392929120060308e-13	-6.212253138032199397e-14	1.360390230063753492e-14
6.653000000000000114e+01	3.770999999999999825e-11	1.949018576850123306e-11	2.420180739043273610e-11	-9.365802453397884420e-12	3.011332481718890109e-12	-8.883099743746661629e-13	2.406880162823385546e-13	-5.941232232700011914e-14	1.303729565057848576e-14
6.667000000000000171e+01	3.578999999999999997e-11	1.852264140278356689e-11	2.289242684652302851e-11	-8.868603948933860574e-12	2.855126884186473998e-12	-8.434813747362728110e-13	2.289389491344465996e-13	-5.662534488572506606e-14	1.245315783834090343e-14
6.681000000000000227e+01	3.397000000000000005e-11	1.760425956718793839e-11	2.165546998151466690e-11	-8.398308804313726801e-12	2.707158032528087975e-12	-8.009427039361163889e-13	2.177675266929171112e-13	-5.396913038668542394e-14	1.189492129204695303e-14
6.695000000000000284e+01	3.224000000000000318e-11	1.673005888359177564e-11	2.048706524386410907e-11	-7.953509146902905346e-12	2.567004936246175430e-12	-7.605805779557709908e-13	2.071462309928535857e-13	-5.143774873854420247e-14	1.136144806896295675e-14
6.709000000000000341e+01	3.059000000000000112e-11	1.589503026105958909e-11	1.938336511917252071e-11	-7.532805843207573802e-12	2.434249217443175605e-12	-7.222823161850658496e-13	1.970477147126046105e-13	-4.902530660277592549e-14	1.085160727630548525e-14
6.723000000000000398e+01	2.902999999999999888e-11	1.510454305709484315e-11	1.834054594280615069e-11	-7.134808430754312494e-12	2.308475090458346702e-12	-6.859359359401896799e-13	1.874447998440739313e-13	-4.672594710733511983e-14	1.036427501632409728e-14
6.735999999999999943e+01	2.753999999999999938e-11	1.434836431552642094e-11	1.742340524319388931e-11	-6.784362444240283419e-12	2.197574978670867554e-12	-6.538361681029448104e-13	1.789479612580466935e-13	-4.468699433392934144e-14	9.930930099883093785e-15
6.750000000000000000e+01	2.613000000000000114e-11	1.363185646565455910e-11	1.648728872747334171e-11	-6.426260086442067272e-12	2.084100674519551812e-12	-6.209404502743795401e-13	1.702247191156942349e-13	-4.258931666637562886e-14	9.483858909355062473e-15
6.764000000000000057e+01	2.478999999999999918e-11	1.294996191912115245e-11	1.560099073653989228e-11	-6.086840797127213445e-12	1.976405026461532835e-12	-5.896726284736947491e-13	1.619184472451730861e-13	-4.058777647896970669e-14	9.056044564361519151e-15
6.778000000000000114e+01	2.351000000000000140e-11	1.229759537475518299e-11	1.476077952167507580e-11	-5.764747531588921137e-12	1.874082239229043464e-12	-5.599234098075067620e-13	1.540026201703130580e-13	-3.867665744145316511e-14	8.646390126070266962e-15
6.792000000000000171e+01	2.229999999999999989e-11	1.168011926185687605e-11	1.396323070857403085e-11	-5.458733134339230494e-12	1.776758833819430511e-12	-5.315919821256308513e-13	1.464527019532377167e-13	-3.685065321991535954e-14	8.253882697100167264e-15
6.806000000000000227e+01	2.114999999999999934e-11	1.109243442284875481e-11	1.320635449146913724e-11	-5.168062769123947712e-12	1.684211832726791434e-12	-5.046169618616874688e-13	1.392533850526147026e-13	-3.510635321195603427e-14	7.877899803064033293e-15
6.820000000000000284e+01	2.005999999999999975e-11	1.053466556538896489e-11	1.248861148873747884e-11	-4.892162558266876853e-12	1.596265572077762235e-12	-4.789493731215931261e-13	1.323922699107336734e-13	-3.344094529367696199e-14	7.517941886220367523e-15
6.834000000000000341e+01	1.901999999999999933e-11	1.000167889088386948e-11	1.180847180149760636e-11	-4.630462156511791632e-12	1.512745468416462643e-12	-4.545405409164234028e-13	1.258570330572663829e-13	-3.185163457143423630e-14	7.173512448452849348e-15
6.848000000000000398e+01	1.803999999999999987e-11	9.498843756836934618e-12	1.116441480513800413e-11	-4.382394675472651065e-12	1.433477996188933675e-12	-4.313420851292316527e-13	1.196354256545402262e-13	-3.033564307095006963e-14	6.844117990947581334e-15
6.862000000000000455e+01	1.710000000000000105e-11	9.015740145589823352e-12	1.055492907856835014e-11	-4.147396657264372400e-12	1.358290679674048116e-12	-4.093059182661324274e-13	1.137152729283925392e-13	-2.889020960830441192e-14	6.529267991340242393e-15
6.876000000000000512e+01	1.621999999999999995e-11	8.563009777304239786e-12	9.978512334140451375e-12	-3.924908048383163784e-12	1.287012084990774248e-12	-3.883842432286601124e-13	1.080844736044076572e-13	-2.751258966214630603e-14	6.228474881079037004e-15
6.890000000000000568e+01	1.537000000000000095e-11	8.124918702444229181e-12	9.433671348234826968e-12	-3.714372173834969117e-12	1.219471812181368543e-12	-3.685295511072924614e-13	1.027309993495107796e-13	-2.620005524711957780e-14	5.941254023002824398e-15
6.904000000000000625e+01	1.457000000000000113e-11	7.712115569374723438e-12	8.918921892502827125e-12	-3.515235711508228038e-12	1.155500487369319956e-12	-3.496946189958045525e-13	9.764289421883276409e-14	-2.494989478848309814e-14	5.667123689130687709e-15
6.918000000000000682e+01	1.382000000000000049e-11	7.324704301144176720e-12	8.432788665758823923e-12	-3.326948666788923106e-12	1.094929754991438964e-12	-3.318325078262889296e-13	9.280827410780548453e-14	-2.375941299791670938e-14	5.405605038661563366e-15
6.931999999999999318e+01	1.310000000000000032e-11	6.952174813452262400e-12	7.973805226512504191e-12	-3.148964347414193046e-12	1.037592270102938025e-12	-3.148965602245140692e-13	8.821532620940288507e-14	-2.262593075049323951e-14	5.156222096180206531e-15
6.945999999999999375e+01	1.241000000000000064e-11	6.594589460128052492e-12	7.540513926137167345e-12	-2.980739338562995447e-12	9.833216907550543210e-13	-2.988403983855050491e-13	8.385230847650071859e-14	-2.154678496281089613e-14	4.918501730068794425e-15
6.959999999999999432e+01	1.175999999999999997e-11	6.257331455081471058e-12	7.131465842664538228e-12	-2.821733478180276326e-12	9.319526704441222461e-13	-2.836179219690338548e-13	7.970754908927420361e-14	-2.051932847226748281e-14	4.691973631120669738e-15
6.973999999999999488e+01	1.114999999999999995e-11	5.939840191201134398e-12	6.745220715199314317e-12	-2.671409832532110489e-12	8.833208506313169283e-13	-2.691833060148055112e-13	7.576944592757964119e-14	-1.954092991746416028e-14	4.476170291354052397e-15
6.987999999999999545e+01	1.056000000000000024e-11	5.632850928717358057e-12	6.380346878947387252e-12	-2.529234671989567028e-12	8.372628533323904364e-13	-2.554909988771521255e-13	7.202646604827320301e-14	-1.860897361972831085e-14	4.270626983023990490e-15
7.001999999999999602e+01	1.000999999999999955e-11	5.346408407613501141e-12	6.035421200850566268e-12	-2.394677447038635037e-12	7.936162737765823807e-13	-2.424957201790053781e-13	6.846714516740864118e-14	-1.772085946574237637e-14	4.074881737830181424e-15
7.017000000000000171e+01	9.480999999999999688e-12	5.070434574795671495e-12	5.686387271587467604e-12	-2.258363452493674548e-12	7.493446232762621917e-13	-2.292945630756010143e-13	6.484444639616272718e-14	-1.681502378025859901e-14	3.875505857763841722e-15
7.031000000000000227e+01	8.982000000000000300e-12	4.809792509316280456e-12	5.378292102910841000e-12	-2.137912093491719238e-12	7.101806557332788751e-13	-2.176002466361182695e-13	6.162938633678151538e-14	-1.600952078074823824e-14	3.698598823414313064e-15
7.045000000000000284e+01	8.508999999999999387e-12	4.562399824224413897e-12	5.085926171619976976e-12	-2.023505374317476519e-12	6.729462483870266148e-13	-2.064685435468353692e-13	5.856394923252229985e-14	-1.524013678387310565e-14	3.530096698685473460e-15
7.059000000000000341e+01	8.060000000000000795e-12	4.327236803474630140e-12	4.808538395517384175e-12	-1.914860320422739906e-12	6.375531142668060129e-13	-1.958744081039452520e-13	5.564176745781540806e-14	-1.450540394075974274e-14	3.369604424442523988e-15
7.073000000000000398e+01	7.634000000000000793e-12	4.103815759294544419e-12	4.545563911423293678e-12	-1.811762552333871523e-12	6.039334988514615707e-13	-1.857983992584866134e-13	5.285788502297254191e-14	-1.380416796164803693e-14	3.216745191425110886e-15
7.087999999999999545e+01	7.229999999999999687e-12	3.891646232630479551e-12	4.279162113966797337e-12	-1.707214398007947811e-12	5.698040446342571525e-13	-1.755556865469598947e-13	5.002302793623798409e-14	-1.308871163008853952e-14	3.061012254915234533e-15
7.101999999999999602e+01	6.847000000000000208e-12	3.690234993147467559e-12	4.044261539752875325e-12	-1.614931043307882527e-12	5.396443698340541285e-13	-1.664915993988976788e-13	4.750998540972749468e-14	-1.245321990688946077e-14	2.922775219041374462e-15
7.115999999999999659e+01	6.484000000000000240e-12	3.498711685314703839e-12	3.822060333514038939e-12	-1.527544491763601228e-12	5.110526259592165199e-13	-1.578866479604040237e-13	4.512020387692472585e-14	-1.184772243683581690e-14	2.791027685158728613e-15
7.129999999999999716e+01	6.140000000000000091e-12	3.317346104912981861e-12	3.612007089598759576e-12	-1.444845468877493107e-12	4.839626708038929097e-13	-1.497218534833295539e-13	4.284884511340340132e-14	-1.127109233192801182e-14	2.665401764224649088e-15
7.143999999999999773e+01	5.813000000000000373e-12	3.144700476566939777e-12	3.413553612122075189e-12	-1.366625918128866595e-12	4.583087470509837624e-13	-1.419783476322098334e-13	4.069109902409446801e-14	-1.072220925215512429e-14	2.545531714442072855e-15
7.159000000000000341e+01	5.503999999999999973e-12	2.981351804135602809e-12	3.213177946634531137e-12	-1.287555121271119914e-12	4.323416893270810387e-13	-1.341279257614330509e-13	3.849987096874700765e-14	-1.016364562270799007e-14	2.423073713060217726e-15
7.173000000000000398e+01	5.209999999999999812e-12	2.825710411387786518e-12	3.037022407562415638e-12	-1.217957833435755048e-12	4.094548662453942127e-13	-1.271975389864335849e-13	3.656228423460959018e-14	-9.668702592443614821e-15	2.313972254051127730e-15
7.187000000000000455e+01	4.932000000000000391e-12	2.678350530901226137e-12	2.870802712573303021e-12	-1.152208508707072903e-12	3.878044825755875121e-13	-1.206311699560121727e-13	3.472371002704859245e-14	-9.198105980880895554e-15	2.209516576711330673e-15
7.201999999999999602e+01	4.667999999999999900e-12	2.538217921084381513e-12	2.703127750958770112e-12	-1.085802042746188303e-12	3.659067594466916288e-13	-1.139787897277986987e-13	3.285834613826095560e-14	-8.719669422331133726e-15	2.102349441847217242e-15
7.215999999999999659e+01	4.418999999999999649e-12	2.405630990610710723e-12	2.555789890196502061e-12	-1.027378463578456042e-12	3.466137042628103499e-13	-1.081079595766125028e-13	3.120995622521595333e-14	-8.296031156456928884e-15	2.006383349042016648e-15
7.229999999999999716e+01	4.181999999999999750e-12	2.279509459391533554e-12	2.416753342857344375e-12	-9.721824914700549914e-13	3.283610209221665029e-13	-1.025448873388009107e-13	2.964623627361668999e-14	-7.893398663590289270e-15	1.913972610126887233e-15
7.245000000000000284e+01	3.957000000000000204e-12	2.159608761852820044e-12	2.276400063907545868e-12	-9.163988478527214797e-13	3.098874003173327856e-13	-9.690540519540214738e-14	2.805953709408813489e-14	-7.484095559348491887e-15	1.818507889989378014e-15
7.259000000000000341e+01	3.744999999999999895e-12	2.046500301555988110e-12	2.152889452430129628e-12	-8.672549496883855487e-13	2.935894926960146572e-13	-9.192236267500400992e-14	2.665655400962153344e-14	-7.121562532492049501e-15	1.732348003897133407e-15
7.273999999999999488e+01	3.543000000000000150e-12	1.938569633943302778e-12	2.027972966745853849e-12	-8.175009379885004734e-13	2.770665528468041040e-13	-8.686310104768526472e-14	2.523155929153030679e-14	-6.752774300046587256e-15	1.642781370222737433e-15
7.287999999999999545e+01	3.352999999999999950e-12	1.836933238965322364e-12	1.917758335308989145e-12	-7.735627712743925303e-13	2.624559278936000572e-13	-8.238333305849061343e-14	2.396974523362991615e-14	-6.425782968266864228e-15	1.561384786547699212e-15
7.301999999999999602e+01	3.171999999999999813e-12	1.739787301176018245e-12	1.813200890768967189e-12	-7.318484730910099084e-13	2.485684275241151028e-13	-7.812027612041519969e-14	2.276934749147902541e-14	-6.114375762206218874e-15	1.481810849383648930e-15
7.317000000000000171e+01	3.000000000000000142e-12	1.647526728159516391e-12	1.707130552016771883e-12	-6.894982547080394566e-13	2.344521022745009903e-13	-7.378178371652251469e-14	2.154807063853595994e-14	-5.797204310238439149e-15	1.398640044939897058e-15
7.331000000000000227e+01	2.837999999999999822e-12	1.560526508915654368e-12	1.613476162063493714e-12	-6.520753317932900606e-13	2.219626539171778693e-13	-6.993855444638195223e-14	2.046629363539043491e-14	-5.515924939536111727e-15	1.323170653002528894e-15
7.345999999999999375e+01	2.684999999999999969e-12	1.478256866837424748e-12	1.518625727362755106e-12	-6.141426993307736148e-13	2.092870557116419907e-13	-6.603310016143905353e-14	1.936680007174680690e-14	-5.229665186062114154e-15	1.244849463984948812e-15
7.359999999999999432e+01	2.538999999999999985e-12	1.399487410766157389e-12	1.435014876680281451e-12	-5.806756388322826325e-13	1.980892538502864813e-13	-6.257848080791416087e-14	1.839376177232684366e-14	-4.975967610823607775e-15	1.174326149337323310e-15
7.375000000000000000e+01	2.400999999999999968e-12	1.325085782686390399e-12	1.350469119679857331e-12	-5.468033269766365810e-13	1.867410780976353228e-13	-5.907282236347125076e-14	1.740552763180333670e-14	-4.717908047583176050e-15	1.101751377724911890e-15
7.389000000000000057e+01	2.270999999999999916e-12	1.254913591738598669e-12	1.276052583495718497e-12	-5.169606275750796958e-13	1.767297888241522530e-13	-5.597596777733843567e-14	1.653146313821641552e-14	-4.489276312725002579e-15	1.037006183263959090e-15
7.404000000000000625e+01	2.147000000000000040e-12	1.187880916084606476e-12	1.200906923512192905e-12	-4.867955261885820497e-13	1.665970482621505637e-13	-5.283724926430055271e-14	1.564408704928165803e-14	-4.256736998007684028e-15	9.710640159267608052e-16
7.418000000000000682e+01	2.030000000000000034e-12	1.124436991968869796e-12	1.134845340141054905e-12	-4.602495362876872632e-13	1.576683581597736955e-13	-5.006767226373092801e-14	1.485934495330471393e-14	-4.050684394424205475e-15	9.129191502018497911e-16
7.432999999999999829e+01	1.919999999999999897e-12	1.064837123680424670e-12	1.068205686730611245e-12	-4.334426297445424157e-13	1.486403636249383125e-13	-4.726341850277956582e-14	1.406254625022276603e-14	-3.841016492059989641e-15	8.544853147919365186e-16
7.446999999999999886e+01	1.815000000000000041e-12	1.007861312365446491e-12	1.009669413830641530e-12	-4.098694913676257380e-13	1.406915619836629944e-13	-4.479098465771534552e-14	1.335758697893054121e-14	-3.655085130271582807e-15	8.037532961724221298e-16


==> pde_runs/ss_1Td_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv_qois.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2	rel_energy	rel_mobility	rel_diffusion	rel_g0	rel_g2
1.0	32.199999999999996	32.0	2.4670865348474145	1.178440748349913e+25	3.097144867644137e+24	2.467	1.178e+25	3.097e+24	0.0001763979399873622	0.0003220198007774947	0.0	0	3.181710662638213e-07	0.0	3.420208166820283e-14	3.42e-14	0.0	0.0	6.0604821788823315e-06	5.730228627376377e-06	2.3705195810741486e-06	1.0210575064784067e-05	nan
1.0	32.199999999999996	64.0	2.4671014892761147	1.1784379543600333e+25	3.0971271172395906e+24	2.467	1.178e+25	3.097e+24	0.00017624509080471485	0.0003107505323049362	0.0	0	4.784176440841337e-07	7.240950619594526e-18	3.420243095546449e-14	3.42e-14	0.0	0.0	1.0555327722983066e-09	1.0196734567813337e-09	4.070072057160701e-10	1.776879754444849e-09	nan
1.0	32.199999999999996	128.0	2.4671014865865835	1.1784379548556751e+25	3.0971271205016575e+24	2.467	1.178e+25	3.097e+24	0.00017623147468676884	0.00031075125370302377	0.0	0	8.032617536915796e-07	4.971026539449215e-16	3.4202430892695776e-14	3.42e-14	0.0	0.0	3.462552466970692e-11	3.358224809346666e-11	1.358491097391834e-11	5.833222793683035e-11	nan
1.0	32.199999999999996	256.0	2.467101486672008	1.178437954839666e+25	3.097127120397649e+24	2.467	1.178e+25	3.097e+24	0.0001762318455914004	0.00031075258786259267	0.0	0	1.5868467949896393e-06	9.638831035322895e-23	3.420243089469088e-14	3.42e-14	0.0	0.0	0.0	0.0	0.0	0.0	nan


==> pde_runs/ss_1Td_lmax1_E3.22E+01_id_1.00E-01_Tg0.00E+00.csv_qois.csv <==
E/N(Td)	E(V/m)	Nr	energy	diffusion	mobility	bolsig_energy	bolsig_defussion	bolsig_mobility	l2_f0	l2_f1	Tg	ion_deg	atol	rtol	g0	bolsig_g0	g2	bolsig_g2	rel_energy	rel_mobility	rel_diffusion	rel_g0	rel_g2
1.0	32.199999999999996	32.0	1.8026012279192576	1.767139329933894e+25	3.965087488968913e+24	1.801	4.735e+24	3.943e+24	0.0009845345172751695	0.014576821397325395	0.0	0.1	0.005002874585691105	3.2063333438520104e-30	2.417385018401816e-14	2.414e-14	9.155752223412292e-20	9.101e-20	0.0002730925813839713	0.0003597236970231954	0.0001747394107738387	0.00039048506940797534	0.003212200309656521
1.0	32.199999999999996	64.0	1.8030582353423468	1.7668515011408843e+25	3.9637641922286174e+24	1.801	4.735e+24	3.943e+24	0.0012326114431789675	0.013057082464012945	0.0	0.1	0.05973437574152476	3.9643444388337463e-19	2.4182612358499745e-14	2.414e-14	9.182360020374575e-20	9.101e-20	1.9635182888944058e-05	2.586655889591505e-05	1.1832568530323329e-05	2.816161176266707e-05	0.00031540638803628784
1.0	32.199999999999996	128.0	1.8030936394157226	1.7668305949967874e+25	3.963661665940692e+24	1.801	4.735e+24	3.943e+24	0.0012606556679844215	0.013049594083829611	0.0	0.1	0.20523420054266733	2.1719550197552023e-14	2.4183293399019592e-14	2.414e-14	9.185257109142554e-20	9.101e-20	0.0	0.0	0.0	0.0	0.0


==> pde_runs/ss_1Td_lmax1_E3.22E+01_id_1.00E-02_Tg0.00E+00.csv_qois.csv <==
1.0	32.199999999999996	32.0	1.8721761167337616	1.726146350863849e+25	4.5154582776118787e+24	1.866	5.561e+24	4.471e+24	0.0038461483765940725	0.02350079740880627	0.0	0.01	0.0006249275819776942	3.057356634906007e-20	2.5533945849403657e-14	2.541e-14	1.097929406080655e-19	1.085e-19	7.921258182497226e-06	1.2545790762708009e-05	2.1900510287831132e-05	8.162236953657143e-06	0.00023314621514058942
1.0	32.199999999999996	64.0	1.8721918779864777	1.726183204681069e+25	4.51540000527338e+24	1.866	5.561e+24	4.471e+24	0.0038623518529734588	0.023065832513326483	0.0	0.01	0.005043882057980753	1.8911959765588647e-19	2.5534176919185414e-14	2.541e-14	1.0982346211314633e-19	1.085e-19	4.973557108378657e-07	3.594485262770064e-07	5.5063454629245e-07	8.872024503947529e-07	4.478047976763655e-05
1.0	32.199999999999996	128.0	1.8721909468416185	1.7261841551776982e+25	4.5154016283278406e+24	1.866	5.561e+24	4.471e+24	0.003866488626211064	0.023084649991916974	0.0	0.01	0.020339103571953464	1.1214830120539273e-25	2.553415426522118e-14	2.541e-14	1.0981854438604134e-19	1.085e-19	0.0	0.0	0.0	0.0	0.0


==> pde_runs/ss_1Td_nr128_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
4.413000000000000256e-03	2.086999999999999966e-01	4.102786690174740062e-06	2.086922929459764098e-01	-2.354738365700979294e-06
1.324000000000000003e-02	2.086999999999999966e-01	4.870327107690543561e-06	2.086897236716924453e-01	-5.010095871696037950e-06
2.206999999999999934e-02	2.086999999999999966e-01	6.402998082698552273e-06	2.086867556172999350e-01	-6.484413812517738551e-06
3.089000000000000079e-02	2.086999999999999966e-01	7.244039230934079791e-06	2.086839512315042666e-01	-7.295698942197605225e-06
3.971999999999999836e-02	2.086999999999999966e-01	7.647690784886660627e-06	2.086814768775104023e-01	-7.682303683437933010e-06
4.853999999999999981e-02	2.086999999999999966e-01	7.756134485948546246e-06	2.086793757187782039e-01	-7.780312221260975974e-06
5.736999999999999739e-02	2.086999999999999966e-01	7.662149945028245263e-06	2.086776265071350056e-01	-7.678590780749107960e-06
6.619999999999999496e-02	2.086999999999999966e-01	7.427188592727488571e-06	2.086761947468478706e-01	-7.437924350324454274e-06
7.502000000000000335e-02	2.086999999999999966e-01	7.095832839482832610e-06	2.086750380312446251e-01	-7.102660178138517791e-06
8.384999999999999398e-02	2.086999999999999966e-01	6.700615795612843236e-06	2.086741102408362358e-01	-6.704533938522173796e-06
9.267000000000000237e-02	2.086999999999999966e-01	6.268045921377092280e-06	2.086733744212889985e-01	-6.268865575180124501e-06
1.015000000000000069e-01	2.086999999999999966e-01	5.813787306928963523e-06	2.086727936650708271e-01	-5.813580282106573645e-06
1.102999999999999953e-01	2.086999999999999966e-01	5.355913902445439030e-06	2.086723405418132171e-01	-5.355355968294497207e-06
1.192000000000000004e-01	2.086999999999999966e-01	4.905270078032707703e-06	2.086719840713320839e-01	-4.899061833473318796e-06
1.280000000000000027e-01	2.086999999999999966e-01	4.469085413761560164e-06	2.086717113925937450e-01	-4.464046549033395262e-06
1.368000000000000049e-01	2.086999999999999966e-01	4.056999349726387867e-06	2.086715008485114375e-01	-4.052303984945742132e-06
1.456000000000000072e-01	2.086999999999999966e-01	3.673831605974386112e-06	2.086713386138977500e-01	-3.669546037672527859e-06
1.544999999999999984e-01	2.086999999999999966e-01	3.324401902552748086e-06	2.086712123236435790e-01	-3.316568574317070128e-06
1.633000000000000007e-01	2.086999999999999966e-01	3.012325029496872910e-06	2.086711157356247182e-01	-3.004989808119244354e-06
1.721000000000000030e-01	2.086999999999999966e-01	2.740010846830355485e-06	2.086710404394708784e-01	-2.733499089784754999e-06
1.809000000000000052e-01	2.086999999999999966e-01	2.511074144588593238e-06	2.086709808176675507e-01	-2.504404603767416907e-06
1.897999999999999965e-01	2.086999999999999966e-01	2.325514922771585748e-06	2.086709322047416992e-01	-2.317622975704761127e-06
1.985999999999999988e-01	2.086999999999999966e-01	2.185743041402930876e-06	2.086708923761845247e-01	-2.178738361416218991e-06
2.074000000000000010e-01	2.086999999999999966e-01	2.094168360506225639e-06	2.086708580489495535e-01	-2.086456832287710787e-06
2.162000000000000033e-01	2.086999999999999966e-01	2.049585950069672163e-06	2.086708272651494334e-01	-2.041502177147867407e-06
2.250999999999999945e-01	2.086999999999999966e-01	2.053200740105068322e-06	2.086707980219051906e-01	-2.044739399148844409e-06
2.338999999999999968e-01	2.086999999999999966e-01	2.103807800600615396e-06	2.086707694503837085e-01	-2.096435835922731888e-06
2.426999999999999991e-01	2.086999999999999966e-01	2.203816991579912095e-06	2.086707398473907349e-01	-2.196508750959661474e-06
2.515000000000000013e-01	2.086999999999999966e-01	2.353228313042957148e-06	2.086707079583101643e-01	-2.345035127703746781e-06
2.604000000000000203e-01	2.086999999999999966e-01	2.550836834977951412e-06	2.086706718216617962e-01	-2.544456080713519673e-06
2.691999999999999948e-01	2.086999999999999966e-01	2.797847487396695300e-06	2.086706305980140508e-01	-2.790115808247757918e-06
2.780000000000000249e-01	2.086999999999999966e-01	3.091850410275590104e-06	2.086705823654541603e-01	-3.083777079181858386e-06
2.867999999999999994e-01	2.086999999999999966e-01	3.435255463638233685e-06	2.086705249540972973e-01	-3.425137691637258110e-06
2.957000000000000184e-01	2.086999999999999966e-01	3.824447857449229462e-06	2.086704550168624606e-01	-3.818522030868293926e-06
3.044999999999999929e-01	2.086999999999999966e-01	4.261837451732175296e-06	2.086703717980841200e-01	-4.254719973461350503e-06
3.133000000000000229e-01	2.086999999999999966e-01	4.746219316475272469e-06	2.086702715725639035e-01	-4.737462204525913935e-06
3.221999999999999864e-01	2.086999999999999966e-01	5.276388521666721837e-06	2.086701491552415688e-01	-5.272549815661731670e-06
3.310000000000000164e-01	2.086999999999999966e-01	5.852345067306524247e-06	2.086700038523288114e-01	-5.847492150907500965e-06
3.397999999999999909e-01	2.086999999999999966e-01	6.475293883406476301e-06	2.086698306391512880e-01	-6.467564893891773380e-06
3.486000000000000210e-01	2.086999999999999966e-01	7.141620179931185653e-06	2.086696245088369706e-01	-7.132244494560492629e-06
3.574999999999999845e-01	2.086999999999999966e-01	7.852528886892447209e-06	2.086693776140933210e-01	-7.849321633557049927e-06
3.663000000000000145e-01	2.086999999999999966e-01	8.606815074278463521e-06	2.086690908298876601e-01	-8.602175330231239642e-06
3.750999999999999890e-01	2.086999999999999966e-01	9.405683672101033732e-06	2.086687556780388586e-01	-9.398081455751064990e-06
3.839000000000000190e-01	2.086999999999999966e-01	1.024792975034836124e-05	2.086683657074228093e-01	-1.023650054174185211e-05
3.927999999999999825e-01	2.086999999999999966e-01	1.113114344899684437e-05	2.086679094209863417e-01	-1.112715653460427419e-05
4.016000000000000125e-01	2.086999999999999966e-01	1.206134941810547630e-05	2.086673907947059203e-01	-1.204951533070534035e-05
4.103999999999999870e-01	2.086999999999999966e-01	1.302529342754447746e-05	2.086667972309524388e-01	-1.301280903187093240e-05
4.192000000000000171e-01	2.086999999999999966e-01	1.402538533733743767e-05	2.086661210268618283e-01	-1.401651176708170944e-05
4.280999999999999805e-01	2.086999999999999966e-01	1.507367444760235005e-05	2.086653457252311827e-01	-1.507220325916209283e-05
4.369000000000000106e-01	2.086999999999999966e-01	1.615811145822122657e-05	2.086644807996086148e-01	-1.615564918830691231e-05
4.456999999999999851e-01	2.086999999999999966e-01	1.729074566931204510e-05	2.086635087432727464e-01	-1.727796755699879589e-05
4.545000000000000151e-01	2.086999999999999966e-01	1.844747848063884649e-05	2.086624206269031556e-01	-1.843865641088297363e-05
4.633999999999999786e-01	2.086999999999999966e-01	1.965240849243759668e-05	2.086611935152165032e-01	-1.965106751557605503e-05
4.722000000000000086e-01	2.086999999999999966e-01	2.089348640459030929e-05	2.086598456581610361e-01	-2.088746789116618872e-05
4.809999999999999831e-01	2.086999999999999966e-01	2.217071221709698096e-05	2.086583533727071060e-01	-2.216077659182886321e-05
4.898000000000000131e-01	2.086999999999999966e-01	2.348408592995761507e-05	2.086567065077524485e-01	-2.347051991664848147e-05
4.986999999999999766e-01	2.086999999999999966e-01	2.483360754317221839e-05	2.086548739218401227e-01	-2.483173775474886621e-05
5.074999999999999512e-01	2.086999999999999966e-01	2.621927705674078076e-05	2.086528864962933216e-01	-2.621338377185195180e-05
5.162999999999999812e-01	2.086000000000000076e-01	2.762785005548809171e-05	2.086507128247002407e-01	-2.763009124067983832e-05
5.252000000000000002e-01	2.086000000000000076e-01	2.908511677593886061e-05	2.086483134312941135e-01	-2.909810535680163672e-05
5.340000000000000302e-01	2.086000000000000076e-01	3.057851407623551009e-05	2.086457313922862877e-01	-3.058400346173743823e-05
5.427999999999999492e-01	2.086000000000000076e-01	3.209599842976275906e-05	2.086429300661379327e-01	-3.210366378896934125e-05
5.515999999999999792e-01	2.086000000000000076e-01	3.366165688975119344e-05	2.086398968056709935e-01	-3.365666101556462255e-05
5.604999999999999982e-01	2.086000000000000076e-01	3.525140240297021035e-05	2.086365803693630283e-01	-3.526078883396406246e-05
5.693000000000000282e-01	2.086000000000000076e-01	3.687727849603511803e-05	2.086330432630274234e-01	-3.687959325361486382e-05
5.780999999999999472e-01	2.086000000000000076e-01	3.852724164233060824e-05	2.086292381736332135e-01	-3.853052129205159740e-05
5.868999999999999773e-01	2.086000000000000076e-01	4.021333536847198920e-05	2.086251522014404280e-01	-4.021318139872214332e-05
5.957999999999999963e-01	2.086000000000000076e-01	4.193555967445926092e-05	2.086207201395471333e-01	-4.194684093930390440e-05
6.046000000000000263e-01	2.086000000000000076e-01	4.368187103367712195e-05	2.086160284009114796e-01	-4.369216089891010907e-05
6.133999999999999453e-01	2.086000000000000076e-01	4.546431297274086697e-05	2.086110164453306437e-01	-4.546807789429514583e-05
6.221999999999999753e-01	2.086000000000000076e-01	4.728288549165050273e-05	2.086056716608262751e-01	-4.727423321256839239e-05
6.310999999999999943e-01	2.086000000000000076e-01	4.912554506379073458e-05	2.085999129195924284e-01	-4.913129976036901414e-05
6.399000000000000243e-01	2.086000000000000076e-01	5.099229168916154898e-05	2.085938552903920384e-01	-5.099718903179657683e-05
6.487000000000000544e-01	2.086000000000000076e-01	5.289516889437825413e-05	2.085874225003214455e-01	-5.289225488080874781e-05
6.574999999999999734e-01	2.086000000000000076e-01	5.483417667944084326e-05	2.085806015508826217e-01	-5.481616396415803829e-05
6.663999999999999924e-01	2.086000000000000076e-01	5.679727151773402170e-05	2.085732941627596593e-01	-5.679093443988588510e-05
6.752000000000000224e-01	2.086000000000000076e-01	5.878445340925779624e-05	2.085656492125556316e-01	-5.877185477082186901e-05
6.840000000000000524e-01	2.086000000000000076e-01	6.079572235401216009e-05	2.085575722208240779e-01	-6.078062910108058674e-05
6.928999999999999604e-01	2.084999999999999909e-01	6.281299574156609959e-05	2.085489496478701577e-01	-6.284024040479065337e-05
7.016999999999999904e-01	2.084999999999999909e-01	6.488348927693391843e-05	2.085399615696656994e-01	-6.490409655343525096e-05
7.105000000000000204e-01	2.084999999999999909e-01	6.697805831852697708e-05	2.085304989514957241e-01	-6.699487778446024664e-05
7.193000000000000504e-01	2.084999999999999909e-01	6.910874061945782769e-05	2.085205460564225344e-01	-6.911227911607675291e-05
7.281999999999999584e-01	2.084999999999999909e-01	7.126349842661387746e-05	2.085099659068997413e-01	-7.128051402901445762e-05
7.369999999999999885e-01	2.084999999999999909e-01	7.344233173999515350e-05	2.084989815551489822e-01	-7.345056608674462863e-05
7.458000000000000185e-01	2.084999999999999909e-01	7.564524055960162869e-05	2.084874629635592447e-01	-7.564636639182459527e-05
7.546000000000000485e-01	2.084999999999999909e-01	7.788426263854592295e-05	2.084753949796501193e-01	-7.786763266283746124e-05
7.634999999999999565e-01	2.084999999999999909e-01	8.013532247060281002e-05	2.084626145347276693e-01	-8.013975397897726111e-05
7.722999999999999865e-01	2.084000000000000019e-01	8.238296438906610750e-05	2.084493930339939016e-01	-8.241139332429057128e-05
7.811000000000000165e-01	2.084000000000000019e-01	8.469310447416916743e-05	2.084355750662462980e-01	-8.470766907249455211e-05
7.899000000000000465e-01	2.084000000000000019e-01	8.702730851849204991e-05	2.084211461194309667e-01	-8.702831926856513859e-05
7.987999999999999545e-01	2.084000000000000019e-01	8.938557652203478205e-05	2.084059162471822990e-01	-8.939986542907352673e-05
8.075999999999999845e-01	2.084000000000000019e-01	9.176790848479730964e-05	2.083902109780896295e-01	-9.176874859906738492e-05
8.164000000000000146e-01	2.084000000000000019e-01	9.417430440677967334e-05	2.083738466561705915e-01	-9.416122130686231662e-05
8.252000000000000446e-01	2.084000000000000019e-01	9.660476428798185958e-05	2.083568077340863800e-01	-9.657703220644154110e-05
8.340999999999999526e-01	2.083000000000000129e-01	9.901175488074148441e-05	2.083388737377993294e-01	-9.904378253615860061e-05
8.428999999999999826e-01	2.083000000000000129e-01	1.014891533388287799e-04	2.083204325133047874e-01	-1.015057952692637570e-04
8.517000000000000126e-01	2.083000000000000129e-01	1.039906042091305350e-04	2.083012698447270494e-01	-1.039904094670205916e-04
8.605000000000000426e-01	2.083000000000000129e-01	1.065161074916467089e-04	2.082813691326508843e-01	-1.064973820266558544e-04
8.693999999999999506e-01	2.083000000000000129e-01	1.090656631863773287e-04	2.082604752356058686e-01	-1.090553414180035340e-04
8.781999999999999806e-01	2.081999999999999962e-01	1.115736554352289697e-04	2.082390420435968892e-01	-1.116065712570024106e-04
8.870000000000000107e-01	2.081999999999999962e-01	1.141700688778070355e-04	2.082168240648291646e-01	-1.141794603986288404e-04
8.959000000000000297e-01	2.081999999999999962e-01	1.167905231855941435e-04	2.081935389396348257e-01	-1.168033823501875350e-04
9.046999999999999487e-01	2.081999999999999962e-01	1.194229979259857658e-04	2.081696927515719608e-01	-1.194191388927452627e-04
9.134999999999999787e-01	2.081000000000000072e-01	1.220689364746548999e-04	2.081450119407599053e-01	-1.220558644868634382e-04
9.223000000000000087e-01	2.081000000000000072e-01	1.247121614770588510e-04	2.081194805273936521e-01	-1.247133376788716913e-04
9.312000000000000277e-01	2.081000000000000072e-01	1.273553864794628020e-04	2.080927780389807136e-01	-1.274218909252277558e-04
9.399999999999999467e-01	2.081000000000000072e-01	1.301187580728850948e-04	2.080654890399539492e-01	-1.301204420198507966e-04
9.487999999999999767e-01	2.079999999999999905e-01	1.328182747265350201e-04	2.080373015926185176e-01	-1.328390881324214927e-04
9.576000000000000068e-01	2.079999999999999905e-01	1.355803184143382172e-04	2.080081987073856276e-01	-1.355776108024738728e-04
9.665000000000000258e-01	2.079999999999999905e-01	1.383423621021413871e-04	2.079778171973212519e-01	-1.383672514948948678e-04
9.752999999999999448e-01	2.079000000000000015e-01	1.411565982542792883e-04	2.079468236848536766e-01	-1.411451105470577999e-04
9.840999999999999748e-01	2.079000000000000015e-01	1.439173140364633354e-04	2.079148666644441701e-01	-1.439422162650603424e-04
9.929000000000000048e-01	2.079000000000000015e-01	1.467980609396118768e-04	2.078819304610657337e-01	-1.467583643566688391e-04
1.002000000000000002e+00	2.078000000000000125e-01	1.496068122641925019e-04	2.078468234044161256e-01	-1.496903201723117434e-04
1.010999999999999899e+00	2.078000000000000125e-01	1.524861735266950103e-04	2.078110359020068076e-01	-1.526096371436701281e-04
1.018999999999999906e+00	2.078000000000000125e-01	1.553655347891974917e-04	2.077783203518502042e-01	-1.552207554118913190e-04
1.028000000000000025e+00	2.076999999999999957e-01	1.581687435511938764e-04	2.077404823423667501e-01	-1.581762600152870229e-04
1.036999999999999922e+00	2.076999999999999957e-01	1.611666348239609988e-04	2.077015345891001230e-01	-1.611506180108837475e-04
1.046000000000000041e+00	2.076999999999999957e-01	1.641645260967281483e-04	2.076614602038215629e-01	-1.641436190256793525e-04
1.054999999999999938e+00	2.076000000000000068e-01	1.670819347419702635e-04	2.076202408700037472e-01	-1.671550447006107205e-04
1.064000000000000057e+00	2.076000000000000068e-01	1.700783826390643886e-04	2.075778585130469145e-01	-1.701846793856945752e-04
1.072000000000000064e+00	2.074999999999999900e-01	1.729914611572875660e-04	2.075391947385462343e-01	-1.728928037506835059e-04
1.080999999999999961e+00	2.074999999999999900e-01	1.759864656787087480e-04	2.074945680691889782e-01	-1.759562605546198251e-04
1.090000000000000080e+00	2.074000000000000010e-01	1.790149565157429584e-04	2.074487290192088829e-01	-1.790373280205479530e-04
1.098999999999999977e+00	2.074000000000000010e-01	1.821282601073210866e-04	2.074016608347488966e-01	-1.821358028275215203e-04
1.108000000000000096e+00	2.074000000000000010e-01	1.851218212530692984e-04	2.073533453345154653e-01	-1.852514721733600277e-04
1.116999999999999993e+00	2.073000000000000120e-01	1.881443653823308432e-04	2.073037644692563297e-01	-1.883841249129517448e-04
1.125000000000000000e+00	2.073000000000000120e-01	1.913758525740120705e-04	2.072586161064432775e-01	-1.911827954420703118e-04
1.133999999999999897e+00	2.071999999999999953e-01	1.943938356361470099e-04	2.072065976052799019e-01	-1.943469667867798903e-04
1.143000000000000016e+00	2.071999999999999953e-01	1.975041370063253504e-04	2.071532643310312893e-01	-1.975275350239043249e-04
1.151999999999999913e+00	2.071000000000000063e-01	2.006371859771098078e-04	2.070985998062840894e-01	-2.007243026984122320e-04
1.161000000000000032e+00	2.069999999999999896e-01	2.037671172564405487e-04	2.070425862352980317e-01	-2.039370620678243053e-04
1.169000000000000039e+00	2.069999999999999896e-01	2.069939279109413773e-04	2.069916492821946841e-01	-2.068061040378257431e-04
1.177999999999999936e+00	2.069000000000000006e-01	2.101191826530917467e-04	2.069330387257015680e-01	-2.100485023029520591e-04
1.187000000000000055e+00	2.069000000000000006e-01	2.133444344618657578e-04	2.068730283423121930e-01	-2.133062988180931745e-04
1.195999999999999952e+00	2.068000000000000116e-01	2.165844087025041301e-04	2.068116014433191985e-01	-2.165792958747155439e-04
1.205000000000000071e+00	2.066999999999999948e-01	2.197018114809935014e-04	2.067487417354949564e-01	-2.198672991991458471e-04
1.213999999999999968e+00	2.066999999999999948e-01	2.230432838989553686e-04	2.066844321817374874e-01	-2.231701076728584421e-04
1.221999999999999975e+00	2.066000000000000059e-01	2.262752329708520125e-04	2.066260364873993838e-01	-2.261181972726255141e-04
1.231000000000000094e+00	2.066000000000000059e-01	2.296150888080601520e-04	2.065589397604929434e-01	-2.294484030256092942e-04
1.239999999999999991e+00	2.064999999999999891e-01	2.328421881376955584e-04	2.064903425248409974e-01	-2.327928193009769187e-04
1.249000000000000110e+00	2.064000000000000001e-01	2.360660543058235093e-04	2.064202280725802863e-01	-2.361512476046610679e-04
1.258000000000000007e+00	2.063000000000000111e-01	2.392866873124440048e-04	2.063485801150340970e-01	-2.395234931704647019e-04
1.266999999999999904e+00	2.063000000000000111e-01	2.427408007679247577e-04	2.062753824615097820e-01	-2.429093616967897622e-04
1.274999999999999911e+00	2.061999999999999944e-01	2.460755759227640192e-04	2.062090028429597877e-01	-2.459302917612497070e-04
1.284000000000000030e+00	2.061000000000000054e-01	2.494070024460420592e-04	2.061328304222103114e-01	-2.493413259145296681e-04
1.292999999999999927e+00	2.061000000000000054e-01	2.528577672699614822e-04	2.060550582182313628e-01	-2.527653849737981841e-04
1.302000000000000046e+00	2.059999999999999887e-01	2.561841708458975002e-04	2.059756695286748540e-01	-2.562022675274877094e-04
1.310999999999999943e+00	2.058999999999999997e-01	2.595072257902722424e-04	2.058946480544978086e-01	-2.596517758652479822e-04
1.320000000000000062e+00	2.058000000000000107e-01	2.628269321030857089e-04	2.058119778850882875e-01	-2.631137158400473808e-04
1.328000000000000069e+00	2.056999999999999940e-01	2.662620507347101271e-04	2.057370961334873405e-01	-2.662012721917682376e-04
1.336999999999999966e+00	2.056000000000000050e-01	2.696937052647193950e-04	2.056512666786158294e-01	-2.696861416934550845e-04
1.346000000000000085e+00	2.056000000000000050e-01	2.732548017250810272e-04	2.055637399399721232e-01	-2.731828462917735992e-04
1.354999999999999982e+00	2.054999999999999882e-01	2.766812601026675698e-04	2.054744992549800975e-01	-2.766911796523042338e-04
1.364000000000000101e+00	2.053999999999999992e-01	2.801042543786390706e-04	2.053835283488916197e-01	-2.802109391524378675e-04
1.372000000000000108e+00	2.053000000000000103e-01	2.835237845529953670e-04	2.053011999303353541e-01	-2.833490456248795937e-04
1.381000000000000005e+00	2.051999999999999935e-01	2.869398506257365674e-04	2.052069177468610062e-01	-2.868898476589848575e-04
1.389999999999999902e+00	2.051000000000000045e-01	2.904708671370733841e-04	2.051108597149473023e-01	-2.904415011897452025e-04
1.399000000000000021e+00	2.049999999999999878e-01	2.939983040767412304e-04	2.050130090198841182e-01	-2.940037910937017603e-04
1.407999999999999918e+00	2.048999999999999988e-01	2.974038623745832140e-04	2.049133490871251073e-01	-2.975765041962705887e-04
1.417000000000000037e+00	2.048000000000000098e-01	3.009241979059400023e-04	2.048118637145711907e-01	-3.011594310772918717e-04
1.425000000000000044e+00	2.046999999999999931e-01	3.044409538656278743e-04	2.047201092141357481e-01	-3.043526630876988194e-04
1.433999999999999941e+00	2.046000000000000041e-01	3.079541302536467216e-04	2.046151328602243413e-01	-3.079543241862895612e-04
1.443000000000000060e+00	2.044999999999999873e-01	3.115817952000458500e-04	2.045082862623959497e-01	-3.115656142810331337e-04
1.451999999999999957e+00	2.043999999999999984e-01	3.150877547096998734e-04	2.043995539414212581e-01	-3.151863278802521516e-04
1.461000000000000076e+00	2.043000000000000094e-01	3.187080873076803575e-04	2.042889195982031669e-01	-3.188162451101284609e-04
1.469999999999999973e+00	2.041999999999999926e-01	3.223247248639379966e-04	2.041763671638178734e-01	-3.224551479651956805e-04
1.477999999999999980e+00	2.041000000000000036e-01	3.258198301885312340e-04	2.040746975896921556e-01	-3.256970984699255277e-04
1.487000000000000099e+00	2.039999999999999869e-01	3.294291353963701746e-04	2.039584794772777987e-01	-3.293523925247521635e-04
1.495999999999999996e+00	2.038000000000000089e-01	3.329890771561934957e-04	2.038402987797428290e-01	-3.330160631194028229e-04
1.504999999999999893e+00	2.036999999999999922e-01	3.365890870246984138e-04	2.037201407362326799e-01	-3.366879063182041986e-04
1.514000000000000012e+00	2.036000000000000032e-01	3.401854018514805953e-04	2.035979904951147335e-01	-3.403677142469538472e-04
1.522999999999999909e+00	2.034999999999999865e-01	3.438955124163200279e-04	2.034738323942041072e-01	-3.440552621573127971e-04
1.530999999999999917e+00	2.033999999999999975e-01	3.474843794246296907e-04	2.033617714685281574e-01	-3.473393987371915966e-04
1.540000000000000036e+00	2.031999999999999917e-01	3.510141835004012049e-04	2.032337786461979323e-01	-3.510409572093030318e-04
1.548999999999999932e+00	2.031000000000000028e-01	3.547110150090493005e-04	2.031037339933567665e-01	-3.547496173655520870e-04
1.558000000000000052e+00	2.030000000000000138e-01	3.584040360059207852e-04	2.029716229038264486e-01	-3.584651653517862769e-04
1.566999999999999948e+00	2.028000000000000080e-01	3.619147875228090274e-04	2.028374310756940468e-01	-3.621873908363833108e-04
1.574999999999999956e+00	2.026999999999999913e-01	3.655982822402387947e-04	2.027163912366313769e-01	-3.655014721901128118e-04
1.584000000000000075e+00	2.026000000000000023e-01	3.693949376104298829e-04	2.025782299627917060e-01	-3.692357235215243069e-04
1.592999999999999972e+00	2.023999999999999966e-01	3.728865210983809786e-04	2.024379456902550833e-01	-3.729760082404049012e-04
1.602000000000000091e+00	2.023000000000000076e-01	3.766734192490227089e-04	2.022955237594185329e-01	-3.767220973197014672e-04
1.610999999999999988e+00	2.021999999999999909e-01	3.804563914178338453e-04	2.021509498078058742e-01	-3.804737654437846781e-04
1.620000000000000107e+00	2.020000000000000129e-01	3.840453161611704453e-04	2.020042097635001144e-01	-3.842307909318048585e-04
1.627999999999999892e+00	2.018999999999999961e-01	3.878184733754053951e-04	2.018719445679006963e-01	-3.875746902730794856e-04
1.637000000000000011e+00	2.016999999999999904e-01	3.913936571823352145e-04	2.017210756174618869e-01	-3.913412428199287887e-04
1.645999999999999908e+00	2.016000000000000014e-01	3.951569994419939775e-04	2.015680010644668174e-01	-3.951125207478860366e-04
1.655000000000000027e+00	2.013999999999999957e-01	3.988347206567318098e-04	2.014127067026490470e-01	-3.988882842605744636e-04
1.663999999999999924e+00	2.013000000000000067e-01	4.025881902267874489e-04	2.012551785212886302e-01	-4.026682951384046158e-04
1.673000000000000043e+00	2.011000000000000010e-01	4.062518818299840312e-04	2.010954027855360038e-01	-4.064523189232808142e-04
1.681000000000000050e+00	2.008999999999999952e-01	4.099074905294120019e-04	2.009514821823865649e-01	-4.098190778407461788e-04
1.689999999999999947e+00	2.008000000000000063e-01	4.136451407020918245e-04	2.007874245423930393e-01	-4.136100548472299672e-04
1.699000000000000066e+00	2.006000000000000005e-01	4.172867197899784910e-04	2.006210811659641935e-01	-4.174043878871144266e-04
1.707999999999999963e+00	2.005000000000000115e-01	4.212460147310001773e-04	2.004524392839964753e-01	-4.212018546914409476e-04
1.717000000000000082e+00	2.003000000000000058e-01	4.248733332672378449e-04	2.002814857681343153e-01	-4.250022162388928477e-04
1.725999999999999979e+00	2.001000000000000001e-01	4.284925688997068467e-04	2.001082073522496563e-01	-4.288052242098252241e-04
1.733999999999999986e+00	1.998999999999999944e-01	4.322191339472181886e-04	1.999522197961162429e-01	-4.321876995125584469e-04
1.743000000000000105e+00	1.998000000000000054e-01	4.361556812876338663e-04	1.997745145855415183e-01	-4.359950416359171556e-04
1.752000000000000002e+00	1.995999999999999996e-01	4.397524579946313831e-04	1.995944475432731846e-01	-4.398043333995597156e-04
1.760999999999999899e+00	1.993999999999999939e-01	4.434562754415366081e-04	1.994120063577181634e-01	-4.436153407254149104e-04
1.770000000000000018e+00	1.991999999999999882e-01	4.471517790445655809e-04	1.992271789521959935e-01	-4.474278330815156888e-04
1.778000000000000025e+00	1.990999999999999992e-01	4.510655210493482586e-04	1.990608750267176819e-01	-4.508177750945484979e-04
1.786999999999999922e+00	1.988999999999999935e-01	4.548613103941353967e-04	1.988715074597250665e-01	-4.546324235450525529e-04
1.796000000000000041e+00	1.986999999999999877e-01	4.585338354564506120e-04	1.986797186201648691e-01	-4.584478456230662094e-04
1.804999999999999938e+00	1.985000000000000098e-01	4.621980466748895752e-04	1.984854965181941377e-01	-4.622637888096631795e-04
1.814000000000000057e+00	1.983000000000000040e-01	4.659684326078323505e-04	1.982888293883603437e-01	-4.660800043440897138e-04
1.822999999999999954e+00	1.980999999999999983e-01	4.697302737567912874e-04	1.980897056851507188e-01	-4.698962471540154900e-04
1.830999999999999961e+00	1.978999999999999926e-01	4.734835701217660607e-04	1.979106353653172223e-01	-4.732882906098242223e-04
1.840000000000000080e+00	1.976999999999999869e-01	4.772283217027568328e-04	1.977068407264188088e-01	-4.771039290378942385e-04
1.848999999999999977e+00	1.975000000000000089e-01	4.809645284997637665e-04	1.975005572911606444e-01	-4.809189023341774215e-04
1.858000000000000096e+00	1.973000000000000032e-01	4.846921905127865365e-04	1.972917739135815474e-01	-4.847329504198500598e-04
1.866999999999999993e+00	1.970999999999999974e-01	4.884113077418253054e-04	1.970804795362395001e-01	-4.885458089032620327e-04
1.875999999999999890e+00	1.968999999999999917e-01	4.922355604548835041e-04	1.968666633050029646e-01	-4.923572172220874472e-04
1.883999999999999897e+00	1.967000000000000137e-01	4.959374726459006132e-04	1.966744787031065589e-01	-4.957437106248042133e-04
1.893000000000000016e+00	1.965000000000000080e-01	4.997442893808292947e-04	1.964558700582247630e-01	-4.995516820942664735e-04
1.901999999999999913e+00	1.962000000000000133e-01	5.032858136670653824e-04	1.962347093101405870e-01	-5.033574715820477840e-04
1.911000000000000032e+00	1.960000000000000075e-01	5.070728850227878160e-04	1.960109863592925938e-01	-5.071608327985041922e-04
1.919999999999999929e+00	1.958000000000000018e-01	5.108511806544184996e-04	1.957846912661652672e-01	-5.109615191550090103e-04
1.929000000000000048e+00	1.955999999999999961e-01	5.146207005619576500e-04	1.955558141146213902e-01	-5.147592634314360031e-04
1.937000000000000055e+00	1.953000000000000014e-01	5.181161522967123482e-04	1.953501921794508767e-01	-5.181323455595385902e-04
1.945999999999999952e+00	1.950999999999999956e-01	5.218659268250451424e-04	1.951164112196261124e-01	-5.219237912017261893e-04
1.955000000000000071e+00	1.948999999999999899e-01	5.257194511967513062e-04	1.948800203813806364e-01	-5.257115169036061762e-04
1.963999999999999968e+00	1.945999999999999952e-01	5.292919791924428257e-04	1.946410103730808749e-01	-5.294952607121839903e-04
1.973000000000000087e+00	1.943999999999999895e-01	5.330130016773699814e-04	1.943993720718840135e-01	-5.332747643302873522e-04
1.981000000000000094e+00	1.942000000000000115e-01	5.368373698604820545e-04	1.941823687579456170e-01	-5.366305574500195930e-04
1.989999999999999991e+00	1.938999999999999890e-01	5.403740444044569319e-04	1.939357415977992216e-01	-5.404013587974935929e-04
1.999000000000000110e+00	1.937000000000000111e-01	5.441781475931205389e-04	1.936864607418331552e-01	-5.441671730945489170e-04
2.008000000000000007e+00	1.933999999999999886e-01	5.478017133526083158e-04	1.934345177515273961e-01	-5.479277190328689720e-04
2.016999999999999904e+00	1.932000000000000106e-01	5.515854360767695821e-04	1.931799043427703533e-01	-5.516827185173978770e-04
2.025999999999999801e+00	1.928999999999999881e-01	5.550724007625672165e-04	1.929226123820633187e-01	-5.554318972504572027e-04
2.033999999999999808e+00	1.927000000000000102e-01	5.589471138891526254e-04	1.926916532971437168e-01	-5.587593952016969238e-04
2.043000000000000149e+00	1.923999999999999877e-01	5.625202192351134089e-04	1.924292801789664886e-01	-5.624968439461086383e-04
2.052000000000000046e+00	1.922000000000000097e-01	5.663741477520079165e-04	1.921642058333862535e-01	-5.662277002776961669e-04
2.060999999999999943e+00	1.918999999999999873e-01	5.699218496861244458e-04	1.918964226875657930e-01	-5.699517040397502916e-04
2.069999999999999840e+00	1.915999999999999925e-01	5.734556952137802657e-04	1.916259234079585871e-01	-5.736685885722566302e-04
2.079000000000000181e+00	1.913999999999999868e-01	5.772772921156002187e-04	1.913527010370938974e-01	-5.773780669293131391e-04
2.087000000000000188e+00	1.910999999999999921e-01	5.807857342314116759e-04	1.911075451606280562e-01	-5.806689317127808250e-04
2.096000000000000085e+00	1.907999999999999974e-01	5.843904783721239841e-04	1.908291607389999422e-01	-5.843636417314707673e-04
2.104999999999999982e+00	1.905000000000000027e-01	5.878710344699337531e-04	1.905480339414847291e-01	-5.880501279357173679e-04
2.113999999999999879e+00	1.902999999999999969e-01	5.917585070374682807e-04	1.902641583317971619e-01	-5.917281145462123830e-04
2.123000000000000220e+00	1.900000000000000022e-01	5.953231830694989376e-04	1.899775275931284979e-01	-5.953973294142191064e-04
2.132000000000000117e+00	1.897000000000000075e-01	5.987641329388421196e-04	1.896881355260517377e-01	-5.990575039633228493e-04
2.140000000000000124e+00	1.894000000000000128e-01	6.023005765427092480e-04	1.894285750804395041e-01	-6.023031876307245389e-04
2.149000000000000021e+00	1.890999999999999903e-01	6.059319942658582129e-04	1.891339510917307287e-01	-6.059455435539528104e-04
2.157999999999999918e+00	1.887999999999999956e-01	6.094398590314004062e-04	1.888365496136116817e-01	-6.095780458351025832e-04
2.166999999999999815e+00	1.885000000000000009e-01	6.129335209803208088e-04	1.885363655848335818e-01	-6.132004032041745269e-04
2.176000000000000156e+00	1.882000000000000062e-01	6.165216374332806127e-04	1.882333940431513697e-01	-6.168123281442914729e-04
2.184000000000000163e+00	1.879000000000000115e-01	6.199867205438758634e-04	1.879617419367561604e-01	-6.200139404746571239e-04
2.193000000000000060e+00	1.875999999999999890e-01	6.235459117483491088e-04	1.876534918967065757e-01	-6.236053882767298362e-04
2.201999999999999957e+00	1.872999999999999943e-01	6.270905537260388317e-04	1.873424405489164668e-01	-6.271855935944137955e-04
2.210999999999999854e+00	1.869999999999999996e-01	6.306206464769450321e-04	1.870285833001205655e-01	-6.307542829575208841e-04
2.220000000000000195e+00	1.867000000000000048e-01	6.341361900010676015e-04	1.867119157766370385e-01	-6.343111820588638941e-04
2.229000000000000092e+00	1.864000000000000101e-01	6.376371842984065400e-04	1.863924343918563487e-01	-6.378559966249301499e-04
2.237000000000000099e+00	1.860999999999999877e-01	6.411236293689618476e-04	1.861060860376896886e-01	-6.409965564742443021e-04
2.245999999999999996e+00	1.857999999999999929e-01	6.447027968927491982e-04	1.857812807129496091e-01	-6.445177333127779552e-04
2.254999999999999893e+00	1.854999999999999982e-01	6.481599703046566491e-04	1.854536522736171811e-01	-6.480259734619043914e-04
2.263999999999999790e+00	1.850999999999999868e-01	6.513576247705633870e-04	1.851231976567732640e-01	-6.515209890853855849e-04
2.273000000000000131e+00	1.847999999999999921e-01	6.548897959824385691e-04	1.847899138695176247e-01	-6.550024959299122771e-04
2.282000000000000028e+00	1.844999999999999973e-01	6.584070715573687137e-04	1.844537979877641787e-01	-6.584702132711954927e-04
2.290000000000000036e+00	1.841000000000000136e-01	6.615501086878101695e-04	1.841526484435886679e-01	-6.615408281042990668e-04
2.298999999999999932e+00	1.837999999999999912e-01	6.650351103826924798e-04	1.838111755318458662e-01	-6.649817396364055434e-04
2.307999999999999829e+00	1.834999999999999964e-01	6.685052164406298609e-04	1.834668638442940036e-01	-6.684080368007608991e-04
2.317000000000000171e+00	1.831000000000000127e-01	6.715936362356059262e-04	1.831197121226915692e-01	-6.718194184212457169e-04
2.326000000000000068e+00	1.827999999999999903e-01	6.751370080427034634e-04	1.827697191556352241e-01	-6.752155869935907301e-04
2.334999999999999964e+00	1.824000000000000066e-01	6.781879578052090775e-04	1.824168837777219720e-01	-6.785962486314257294e-04
2.342999999999999972e+00	1.821000000000000119e-01	6.816984783819897333e-04	1.821008652026261387e-01	-6.815880282522137268e-04
2.351999999999999869e+00	1.817000000000000004e-01	6.848168626559366853e-04	1.817426578059190001e-01	-6.849386097428575033e-04
2.361000000000000210e+00	1.814000000000000057e-01	6.882943587973195396e-04	1.813816048826135119e-01	-6.882728551351777017e-04
2.370000000000000107e+00	1.809999999999999942e-01	6.913746379535000560e-04	1.810177054385669615e-01	-6.915904841167564050e-04
2.379000000000000004e+00	1.806999999999999995e-01	6.948191096594854340e-04	1.806509588351989937e-01	-6.948912141799826669e-04
2.387000000000000011e+00	1.802999999999999881e-01	6.979653799514342911e-04	1.803225721189590514e-01	-6.978107669702054332e-04
2.395999999999999908e+00	1.799000000000000044e-01	7.009870003202652196e-04	1.799504494330403104e-01	-7.010787559712079947e-04
2.404999999999999805e+00	1.796000000000000096e-01	7.044841841058274929e-04	1.795754819104230238e-01	-7.043289785126931237e-04
2.414000000000000146e+00	1.791999999999999982e-01	7.074674684167841284e-04	1.791976704936937836e-01	-7.075611394515104492e-04
2.423000000000000043e+00	1.787999999999999867e-01	7.105336602263962950e-04	1.788170161446196171e-01	-7.107749471281237137e-04
2.431999999999999940e+00	1.784999999999999920e-01	7.139790556928123436e-04	1.784335198437427550e-01	-7.139701133172725268e-04
2.439999999999999947e+00	1.781000000000000083e-01	7.170062763592543412e-04	1.780902492140173099e-01	-7.167943810539387098e-04
2.448999999999999844e+00	1.776999999999999968e-01	7.200127124160054376e-04	1.777013875219611849e-01	-7.199535610896129869e-04
2.458000000000000185e+00	1.773000000000000131e-01	7.231007280657931590e-04	1.773096869920248175e-01	-7.230932834389788410e-04
2.467000000000000082e+00	1.769000000000000017e-01	7.260653639630549206e-04	1.769151502140516863e-01	-7.262132521810137770e-04
2.475999999999999979e+00	1.764999999999999902e-01	7.290092152506257809e-04	1.765177804031825559e-01	-7.293131664623200448e-04
2.484999999999999876e+00	1.761000000000000065e-01	7.320339533109103446e-04	1.761175807709907393e-01	-7.323927288591659509e-04
2.492999999999999883e+00	1.756999999999999951e-01	7.350374448812885091e-04	1.757594747029535553e-01	-7.351127943761747623e-04
2.501999999999999780e+00	1.753000000000000114e-01	7.380196899617608164e-04	1.753539385905733272e-01	-7.381531149162405504e-04
2.511000000000000121e+00	1.748999999999999999e-01	7.409806885523266161e-04	1.749455818956451858e-01	-7.411722434279389505e-04
2.520000000000000018e+00	1.744999999999999885e-01	7.439204406529862333e-04	1.745344078025737322e-01	-7.441698955496778550e-04
2.528999999999999915e+00	1.741000000000000048e-01	7.468389462637398850e-04	1.741204194887066015e-01	-7.471457901669926582e-04
2.537999999999999812e+00	1.736999999999999933e-01	7.497362053845872459e-04	1.737036201864883278e-01	-7.500996487453902555e-04
2.545999999999999819e+00	1.733000000000000096e-01	7.527122728171792201e-04	1.733307756685246448e-01	-7.527065688671689871e-04
2.555000000000000160e+00	1.728999999999999981e-01	7.556666318796492971e-04	1.729086799345568304e-01	-7.556180107360669848e-04
2.564000000000000057e+00	1.724999999999999867e-01	7.584996896505627213e-04	1.724837883699964769e-01	-7.585065708028428631e-04
2.572999999999999954e+00	1.721000000000000030e-01	7.614108629128976203e-04	1.720561065989110461e-01	-7.613719583433123123e-04
2.581999999999999851e+00	1.716000000000000025e-01	7.638551907475657704e-04	1.716256402121033031e-01	-7.642138858917221994e-04
2.589999999999999858e+00	1.711999999999999911e-01	7.667202337233922343e-04	1.712406702155245819e-01	-7.667201190408026376e-04
2.599000000000000199e+00	1.708000000000000074e-01	7.695635683290974515e-04	1.708049591366772035e-01	-7.695169602878253147e-04
2.608000000000000096e+00	1.703999999999999959e-01	7.724835750505508209e-04	1.703664794093914803e-01	-7.722895289948424015e-04
2.616999999999999993e+00	1.698999999999999955e-01	7.748272129982722994e-04	1.699252364981342356e-01	-7.750375499609974371e-04
2.625999999999999890e+00	1.695000000000000118e-01	7.777003388778674833e-04	1.694812363228725416e-01	-7.777607474860287560e-04
2.634999999999999787e+00	1.691000000000000003e-01	7.805512945071259225e-04	1.690344867109631610e-01	-7.804588347479230609e-04
2.642999999999999794e+00	1.685999999999999999e-01	7.828183758091529065e-04	1.686350744514640843e-01	-7.828358220669972200e-04
2.652000000000000135e+00	1.681999999999999884e-01	7.856224505965530517e-04	1.681831539362931560e-01	-7.854856977795295157e-04
2.661000000000000032e+00	1.676999999999999880e-01	7.879345074845496176e-04	1.677285076713666001e-01	-7.881096420944318226e-04
2.669999999999999929e+00	1.673000000000000043e-01	7.907880611900195821e-04	1.672711437403554546e-01	-7.907073767960625353e-04
2.678999999999999826e+00	1.668000000000000038e-01	7.930471750583316121e-04	1.668110701685215913e-01	-7.932786267011963802e-04
2.688000000000000167e+00	1.663999999999999924e-01	7.957567953416924645e-04	1.663482949233552888e-01	-7.958231196199280853e-04
2.696000000000000174e+00	1.658999999999999919e-01	7.980590372751129521e-04	1.659346774745369957e-01	-7.980622107290785998e-04
2.705000000000000071e+00	1.655000000000000082e-01	8.008168663059510046e-04	1.654668206238051609e-01	-8.005554303617964333e-04
2.713999999999999968e+00	1.650000000000000078e-01	8.029700941348938545e-04	1.649962860248270491e-01	-8.030211170554816353e-04
2.722999999999999865e+00	1.645000000000000073e-01	8.051905832701970137e-04	1.645230845184612323e-01	-8.054589945472328703e-04
2.732000000000000206e+00	1.640999999999999959e-01	8.078750888168479728e-04	1.640472270294631996e-01	-8.078687886964048409e-04
2.741000000000000103e+00	1.635999999999999954e-01	8.101362811461292014e-04	1.635687243964512039e-01	-8.102502282961563827e-04
2.749000000000000110e+00	1.630999999999999950e-01	8.122744401330459852e-04	1.631411768030650578e-01	-8.123430427068208115e-04
2.758000000000000007e+00	1.627000000000000113e-01	8.148851603152947867e-04	1.626577070584836471e-01	-8.146701939705087948e-04
2.766999999999999904e+00	1.622000000000000108e-01	8.170632142058126268e-04	1.621716230064209341e-01	-8.169682233418939718e-04
2.775999999999999801e+00	1.617000000000000104e-01	8.192124005828708457e-04	1.616829351596169306e-01	-8.192368706766016591e-04
2.785000000000000142e+00	1.612000000000000099e-01	8.213327194464697684e-04	1.611916539492871669e-01	-8.214758785883963764e-04
2.793000000000000149e+00	1.607000000000000095e-01	8.233313906083504150e-04	1.607527908372117786e-01	-8.234410192213639269e-04
2.802000000000000046e+00	1.602000000000000091e-01	8.254867546332892922e-04	1.602566411609040176e-01	-8.256233432966570990e-04
2.810999999999999943e+00	1.597999999999999976e-01	8.280386428231072604e-04	1.597579331822059356e-01	-8.277752839557938778e-04
2.819999999999999840e+00	1.592999999999999972e-01	8.300463783842141263e-04	1.592566805832582866e-01	-8.298965838791948820e-04
2.829000000000000181e+00	1.587999999999999967e-01	8.321169296546090857e-04	1.587528969348813435e-01	-8.319869884415046976e-04
2.838000000000000078e+00	1.582999999999999963e-01	8.340666415136623480e-04	1.582465956978243160e-01	-8.340462456785530934e-04
2.846000000000000085e+00	1.577999999999999958e-01	8.360785917317343314e-04	1.577944474188202051e-01	-8.358503465594648973e-04
2.854999999999999982e+00	1.572999999999999954e-01	8.380610970860776464e-04	1.572834270787273891e-01	-8.378500917738965431e-04
2.863999999999999879e+00	1.567999999999999949e-01	8.400141575766924013e-04	1.567699274294566125e-01	-8.398179764193773990e-04
2.873000000000000220e+00	1.562999999999999945e-01	8.419377732035782710e-04	1.562539615152471750e-01	-8.417537585758225888e-04
2.882000000000000117e+00	1.557999999999999940e-01	8.438319439667355806e-04	1.557355424352714901e-01	-8.436571986685689447e-04
2.891000000000000014e+00	1.552000000000000046e-01	8.451521130922645588e-04	1.552146853489869971e-01	-8.455280574080774368e-04
2.899000000000000021e+00	1.547000000000000042e-01	8.470737657282353212e-04	1.547496679701875766e-01	-8.471634979253852291e-04
2.907999999999999918e+00	1.542000000000000037e-01	8.488763687386992243e-04	1.542242509625596225e-01	-8.489721656078441994e-04
2.916999999999999815e+00	1.537000000000000033e-01	8.507382656218089164e-04	1.536964435887583913e-01	-8.507475698240062360e-04
2.926000000000000156e+00	1.532000000000000028e-01	8.525701402909206762e-04	1.531662620888414594e-01	-8.524894791455831303e-04
2.935000000000000053e+00	1.527000000000000024e-01	8.543719927460345035e-04	1.526337225701110689e-01	-8.541976645145811725e-04
2.943999999999999950e+00	1.521000000000000130e-01	8.555813106198791084e-04	1.520988410085752918e-01	-8.558718992151603594e-04
2.951999999999999957e+00	1.516000000000000125e-01	8.573201164255975270e-04	1.516214373853956576e-01	-8.573314245815905022e-04
2.960999999999999854e+00	1.511000000000000121e-01	8.591161376429927530e-04	1.510821750959349119e-01	-8.589409198356174908e-04
2.970000000000000195e+00	1.504999999999999949e-01	8.602230335790830027e-04	1.505406162756967592e-01	-8.605158224338741065e-04
2.979000000000000092e+00	1.499999999999999944e-01	8.619550843866518241e-04	1.499967784753581390e-01	-8.620559161239612234e-04
2.987999999999999989e+00	1.494999999999999940e-01	8.640017910909289674e-04	1.494506811275842506e-01	-8.635609884279390851e-04
2.995999999999999996e+00	1.489000000000000046e-01	8.648325981282929372e-04	1.489633800164349708e-01	-8.648692597882943816e-04
3.004999999999999893e+00	1.484000000000000041e-01	8.662124652716560484e-04	1.484130673382080823e-01	-8.663076086593865348e-04
3.013999999999999790e+00	1.479000000000000037e-01	8.675634649015599720e-04	1.478605506200454389e-01	-8.677103345434632967e-04
3.023000000000000131e+00	1.472999999999999865e-01	8.691465593396777677e-04	1.473058487710980913e-01	-8.690772332752653160e-04
3.032000000000000028e+00	1.468000000000000138e-01	8.704340504399707846e-04	1.467489805464280983e-01	-8.704081027488568727e-04
3.040999999999999925e+00	1.461999999999999966e-01	8.710968485490002940e-04	1.461899645486680888e-01	-8.717027428938418443e-04
3.048999999999999932e+00	1.456999999999999962e-01	8.731649172132376025e-04	1.456912732908530461e-01	-8.728229592310661998e-04
3.057999999999999829e+00	1.451000000000000068e-01	8.737578559396953857e-04	1.451282506184029542e-01	-8.740486274439950801e-04
3.067000000000000171e+00	1.446000000000000063e-01	8.757560652213606427e-04	1.445631343602152841e-01	-8.752375028247611670e-04
3.076000000000000068e+00	1.439999999999999891e-01	8.762791445652463743e-04	1.439959465755611956e-01	-8.763894032008041120e-04
3.084999999999999964e+00	1.433999999999999997e-01	8.767675828929809290e-04	1.434267095059271191e-01	-8.775041491501018621e-04
3.093999999999999861e+00	1.428999999999999992e-01	8.786607144256535851e-04	1.428554452115249618e-01	-8.785815630561654094e-04
3.101999999999999869e+00	1.423000000000000098e-01	8.790792933708160882e-04	1.423459705526827490e-01	-8.795077816410019986e-04
3.111000000000000210e+00	1.418000000000000094e-01	8.809025655209171265e-04	1.417709366120937231e-01	-8.805142011547021546e-04
3.120000000000000107e+00	1.411999999999999922e-01	8.812512850835074697e-04	1.411939381755027978e-01	-8.814827854662565451e-04
3.129000000000000004e+00	1.406000000000000028e-01	8.823771181084272795e-04	1.406149966162571208e-01	-8.824133637880143301e-04
3.137999999999999901e+00	1.401000000000000023e-01	8.832835580310549649e-04	1.400341331356133867e-01	-8.833057670400950960e-04
3.146999999999999797e+00	1.395000000000000129e-01	8.843331808204417952e-04	1.394513687645433375e-01	-8.841598278311909968e-04
3.154999999999999805e+00	1.388999999999999957e-01	8.845392948665424743e-04	1.389317774052900578e-01	-8.848866717596688171e-04
3.164000000000000146e+00	1.383000000000000063e-01	8.855092433187809579e-04	1.383454831505941396e-01	-8.856678738097598222e-04
3.173000000000000043e+00	1.378000000000000058e-01	8.862857794308410522e-04	1.377573558922015884e-01	-8.864102937436221102e-04
3.181999999999999940e+00	1.371999999999999886e-01	8.871795176475465563e-04	1.371674205107053512e-01	-8.871137898332157870e-04
3.190999999999999837e+00	1.365999999999999992e-01	8.880316866448704745e-04	1.365757016867429618e-01	-8.877782217852727472e-04
3.198999999999999844e+00	1.360000000000000098e-01	8.880570900567149456e-04	1.360482519844120608e-01	-8.883359210807103721e-04
3.208000000000000185e+00	1.353999999999999926e-01	8.888295847168904088e-04	1.354532310760632741e-01	-8.889261874475354189e-04
3.217000000000000082e+00	1.348999999999999921e-01	8.894415760022314097e-04	1.348564969205347241e-01	-8.894769922992730709e-04
3.225999999999999979e+00	1.343000000000000027e-01	8.901378604268743271e-04	1.342580734403353293e-01	-8.899882007723161756e-04
3.234999999999999876e+00	1.337000000000000133e-01	8.907925756321354418e-04	1.336579843679078228e-01	-8.904596793616900794e-04
3.244000000000000217e+00	1.330999999999999961e-01	8.906372684097232711e-04	1.330562532686826172e-01	-8.908912960350209246e-04
3.251999999999999780e+00	1.325000000000000067e-01	8.912123092778361476e-04	1.325200228237212452e-01	-8.912413928012344376e-04
3.261000000000000121e+00	1.318999999999999895e-01	8.917457809265672214e-04	1.319152604568491760e-01	-8.915974001234456018e-04
3.270000000000000018e+00	1.313000000000000000e-01	8.922376833559168179e-04	1.313089331380200564e-01	-8.919132328242873392e-04
3.278999999999999915e+00	1.307000000000000106e-01	8.919334197640540552e-04	1.307010682599503426e-01	-8.921887916967206900e-04
3.287999999999999812e+00	1.300999999999999934e-01	8.923456478562553050e-04	1.300916929988068516e-01	-8.924239785773505984e-04
3.297000000000000153e+00	1.295000000000000040e-01	8.927163067290750775e-04	1.294808343163985909e-01	-8.926186963349425855e-04
3.305000000000000160e+00	1.288999999999999868e-01	8.923011918855276161e-04	1.289366251090885707e-01	-8.927577269878735370e-04
3.314000000000000057e+00	1.282999999999999974e-01	8.925921764211993672e-04	1.283230372223884141e-01	-8.928757416579239910e-04
3.322999999999999954e+00	1.277000000000000079e-01	8.928415917374893157e-04	1.277080426196682827e-01	-8.929530122984476745e-04
3.331999999999999851e+00	1.270999999999999908e-01	8.930494378343974615e-04	1.270916674494381449e-01	-8.929894456858034329e-04
3.341000000000000192e+00	1.265000000000000013e-01	8.932157147119241299e-04	1.264739377951561161e-01	-8.929849506941246479e-04
3.350000000000000089e+00	1.259000000000000119e-01	8.933404223700692126e-04	1.258548819422585230e-01	-8.929394565307588721e-04
3.358000000000000096e+00	1.252999999999999947e-01	8.927001409215377459e-04	1.253035210551067813e-01	-8.928645548291324480e-04
3.366999999999999993e+00	1.247000000000000053e-01	8.927451742425344819e-04	1.246820421406092672e-01	-8.927414724165478937e-04
3.375999999999999890e+00	1.241000000000000020e-01	8.927486383441497406e-04	1.240593234562779174e-01	-8.925772386381529422e-04
3.384999999999999787e+00	1.234999999999999987e-01	8.927105332263831966e-04	1.234353944905862421e-01	-8.923718022330277139e-04
3.394000000000000128e+00	1.228000000000000064e-01	8.919045522505944339e-04	1.228102845035340118e-01	-8.921251125673296039e-04
3.402000000000000135e+00	1.222000000000000031e-01	8.917798445924495681e-04	1.222536631833202048e-01	-8.918711600520217928e-04
3.411000000000000032e+00	1.215999999999999998e-01	8.916135677149227912e-04	1.216264014126142989e-01	-8.915464115995274698e-04
3.419999999999999929e+00	1.209999999999999964e-01	8.914057216180146454e-04	1.209980418865014284e-01	-8.911802670701060363e-04
3.428999999999999826e+00	1.203999999999999931e-01	8.911563063017246969e-04	1.203686129975986008e-01	-8.907726782032504651e-04
3.438000000000000167e+00	1.198000000000000037e-01	8.908653217660531627e-04	1.197381431545766622e-01	-8.903235997196807562e-04
3.447000000000000064e+00	1.190999999999999975e-01	8.897856767626685084e-04	1.191066631743384341e-01	-8.898330137202391677e-04
3.455000000000000071e+00	1.184999999999999942e-01	8.894080896866184355e-04	1.185445256809832398e-01	-8.893620908865623688e-04
3.463999999999999968e+00	1.179000000000000048e-01	8.889889333911868852e-04	1.179112254261056036e-01	-8.887931003043763765e-04
3.472999999999999865e+00	1.173000000000000015e-01	8.885282078763735323e-04	1.172770075247840937e-01	-8.881826012853558713e-04
3.482000000000000206e+00	1.166999999999999982e-01	8.880259131421785936e-04	1.166419035281391070e-01	-8.875305940130713512e-04
3.491000000000000103e+00	1.160000000000000059e-01	8.867176374321950006e-04	1.160059447473993782e-01	-8.868370788779237441e-04
3.500000000000000000e+00	1.154000000000000026e-01	8.861287401576214149e-04	1.153691622562050267e-01	-8.861020564744749931e-04
3.508000000000000007e+00	1.147999999999999993e-01	8.854982736636664601e-04	1.148024668004924143e-01	-8.854138582580985302e-04
3.516999999999999904e+00	1.141999999999999960e-01	8.848262379503295944e-04	1.141642123624491967e-01	-8.846004355696711861e-04
3.525999999999999801e+00	1.135000000000000037e-01	8.833343648547437987e-04	1.135252226683549498e-01	-8.837455084534467887e-04
3.535000000000000142e+00	1.129000000000000004e-01	8.825757266010285026e-04	1.128855280752909807e-01	-8.828490806356798859e-04
3.544000000000000039e+00	1.122999999999999970e-01	8.824238834802315906e-04	1.122451611270543353e-01	-8.819111866857940818e-04
3.552999999999999936e+00	1.116000000000000048e-01	8.807894048681558057e-04	1.116041558090103691e-01	-8.809318825230005867e-04
3.560999999999999943e+00	1.110000000000000014e-01	8.798991307530654518e-04	1.110338646904948656e-01	-8.800266711883449272e-04
3.569999999999999840e+00	1.103999999999999981e-01	8.789672874185932953e-04	1.103917454828639982e-01	-8.789693007044904489e-04
3.579000000000000181e+00	1.097999999999999948e-01	8.779938748647395531e-04	1.097490847613193654e-01	-8.778706815527409979e-04
3.588000000000000078e+00	1.091000000000000025e-01	8.768056880107473645e-04	1.091059155673028691e-01	-8.767308692154278686e-04
3.596999999999999975e+00	1.084999999999999992e-01	8.757422088149000418e-04	1.084622706963302985e-01	-8.755499189525273434e-04
3.604999999999999982e+00	1.078999999999999959e-01	8.746371603996711333e-04	1.078897689092036122e-01	-8.744656943423128638e-04
3.613999999999999879e+00	1.072000000000000036e-01	8.726764788855031563e-04	1.072453141565583162e-01	-8.732071890998516391e-04
3.623000000000000220e+00	1.066000000000000003e-01	8.721002833168519687e-04	1.066004771090438424e-01	-8.719077043361600325e-04
3.632000000000000117e+00	1.059999999999999970e-01	8.708635990402476771e-04	1.059552896863914101e-01	-8.705672953880464219e-04
3.641000000000000014e+00	1.053000000000000047e-01	8.687603120095900361e-04	1.053097853479023349e-01	-8.691860452813076569e-04
3.649999999999999911e+00	1.047000000000000014e-01	8.680415109244488591e-04	1.046639993485970338e-01	-8.677640687259499880e-04
3.657999999999999918e+00	1.040999999999999981e-01	8.666731907864695097e-04	1.040897592814608308e-01	-8.664659931103114001e-04
3.666999999999999815e+00	1.034000000000000058e-01	8.644272982393218794e-04	1.034435368385878684e-01	-8.649674042945192098e-04
3.676000000000000156e+00	1.028000000000000025e-01	8.635658916376910384e-04	1.027971334593838076e-01	-8.634284218151053744e-04
3.685000000000000053e+00	1.021999999999999992e-01	8.620659356383363059e-04	1.021505835148342062e-01	-8.618491595794152554e-04
3.693999999999999950e+00	1.015000000000000069e-01	8.602634480979262773e-04	1.015039211250519796e-01	-8.602297308416351554e-04
3.702999999999999847e+00	1.009000000000000036e-01	8.586734254565780728e-04	1.008571801615650992e-01	-8.585702482082050889e-04
3.710999999999999854e+00	1.003000000000000003e-01	8.576209159158453563e-04	1.002822605305798698e-01	-8.570616175689655834e-04
3.720000000000000195e+00	9.962000000000000022e-02	8.552574748538906927e-04	9.963546269556904089e-02	-8.553267825440915954e-04
3.729000000000000092e+00	9.898999999999999466e-02	8.538494330173909902e-04	9.898868276282105083e-02	-8.535522153541834226e-04
3.737999999999999989e+00	9.835000000000000686e-02	8.517359846219954306e-04	9.834195444916644935e-02	-8.517380416822443491e-04
3.746999999999999886e+00	9.772000000000000131e-02	8.502293313595182551e-04	9.769531354671423529e-02	-8.498844320609742070e-04
3.755999999999999783e+00	9.708999999999999575e-02	8.481112064269421885e-04	9.704879601282145885e-02	-8.479915642867313615e-04
3.763999999999999790e+00	9.644999999999999407e-02	8.464185886427589255e-04	9.647424619417732661e-02	-8.462762005548073261e-04
3.773000000000000131e+00	9.582000000000000239e-02	8.442091846326241385e-04	9.582805888250318926e-02	-8.443096596814003360e-04
3.782000000000000028e+00	9.518000000000000071e-02	8.424172048671134351e-04	9.518209737117439007e-02	-8.423043681021178970e-04
3.790999999999999925e+00	9.454999999999999516e-02	8.401165217794196024e-04	9.453639662441773450e-02	-8.402604993596520530e-04
3.799999999999999822e+00	9.392000000000000348e-02	8.383144383841980261e-04	9.389099135663188378e-02	-8.381782259254287257e-04
3.807999999999999829e+00	9.328999999999999793e-02	8.364614326952340669e-04	9.331757371062232576e-02	-8.362952138234929032e-04
3.817000000000000171e+00	9.264999999999999625e-02	8.339325230461294225e-04	9.267282041035934670e-02	-8.341408650139832187e-04
3.826000000000000068e+00	9.202000000000000457e-02	8.319809059311878818e-04	9.202846149197076164e-02	-8.319486038280804159e-04
3.834999999999999964e+00	9.138999999999999901e-02	8.299783665225037412e-04	9.138453083130851362e-02	-8.297186014906785673e-04
3.843999999999999861e+00	9.075999999999999346e-02	8.274009017157602733e-04	9.074106367217808777e-02	-8.274510688293237404e-04
3.853000000000000203e+00	9.013000000000000178e-02	8.253001550262870035e-04	9.009809621160454196e-02	-8.251462457446392821e-04
3.861000000000000210e+00	8.949999999999999623e-02	8.231484860430710255e-04	8.952701816485306163e-02	-8.230664019053879950e-04
3.870000000000000107e+00	8.887000000000000455e-02	8.204328035818840396e-04	8.888509251657059074e-02	-8.206917925071605027e-04
3.879000000000000004e+00	8.823999999999999899e-02	8.181829273178789323e-04	8.824376979252436526e-02	-8.182805793086004448e-04
3.887999999999999901e+00	8.760999999999999344e-02	8.158821287601311168e-04	8.760308523741766606e-02	-8.158329970652422776e-04
3.896999999999999797e+00	8.698000000000000176e-02	8.135304079086411351e-04	8.696307384891426018e-02	-8.133492790505869943e-04
3.906000000000000139e+00	8.636000000000000620e-02	8.112216996522057365e-04	8.632377037978304635e-02	-8.108296570685029044e-04
3.914000000000000146e+00	8.573000000000000065e-02	8.082735759726427131e-04	8.575612283588399110e-02	-8.085600377298506536e-04
3.923000000000000043e+00	8.511000000000000509e-02	8.058678151359566048e-04	8.511825051008360676e-02	-8.059732244503005523e-04
3.931999999999999940e+00	8.447999999999999954e-02	8.033168507065689820e-04	8.448118514422989223e-02	-8.033511687153880145e-04
3.940999999999999837e+00	8.386000000000000398e-02	8.008104577179629225e-04	8.384496089694760956e-02	-8.006941084291041436e-04
3.950000000000000178e+00	8.322999999999999843e-02	7.981580528462789859e-04	8.320961318656651395e-02	-7.980023317752548600e-04
3.959000000000000075e+00	8.261000000000000287e-02	7.955510277057531920e-04	8.257517760002888729e-02	-7.952761394200308928e-04
3.967000000000000082e+00	8.198999999999999344e-02	7.928938885618618112e-04	8.201202916565517032e-02	-7.928242066906300220e-04
3.975999999999999979e+00	8.136999999999999789e-02	7.901866354146047352e-04	8.137941270671561478e-02	-7.900338204778101399e-04
3.984999999999999876e+00	8.075000000000000233e-02	7.874292682639818554e-04	8.074780980415004195e-02	-7.872098764573136039e-04
3.994000000000000217e+00	8.013000000000000678e-02	7.846217871099936056e-04	8.011725510011151463e-02	-7.843526679387029243e-04
4.003000000000000114e+00	7.950999999999999734e-02	7.817641919526394437e-04	7.948778299883425824e-02	-7.814624863777816033e-04
4.011000000000000121e+00	7.889999999999999791e-02	7.789552096879512593e-04	7.892918872124181362e-02	-7.788659892003674560e-04
4.019999999999999574e+00	7.828000000000000236e-02	7.759977906690543759e-04	7.830185457185809272e-02	-7.759143139422258924e-04
4.028999999999999915e+00	7.767000000000000293e-02	7.730897928331999409e-04	7.767570109714840021e-02	-7.729304973511347916e-04
4.038000000000000256e+00	7.706000000000000349e-02	7.701324892843568236e-04	7.705076179625440502e-02	-7.699148238819234196e-04
4.046999999999999709e+00	7.643999999999999406e-02	7.670255365457396505e-04	7.642707031903608894e-02	-7.668675969389355260e-04
4.056000000000000050e+00	7.582999999999999463e-02	7.639692174257307162e-04	7.580466100531288443e-02	-7.637891682820659774e-04
4.064000000000000057e+00	7.521999999999999520e-02	7.608635925927327744e-04	7.525251235413396578e-02	-7.610268818815511165e-04
4.073000000000000398e+00	7.462000000000000577e-02	7.578102179590966636e-04	7.463261814641479475e-02	-7.578904888841829154e-04
4.081999999999999851e+00	7.401000000000000634e-02	7.546063858453094840e-04	7.401410439574843125e-02	-7.547239193858512000e-04
4.091000000000000192e+00	7.340000000000000691e-02	7.513532480185336222e-04	7.339700468035861847e-02	-7.515275239277959939e-04
4.099999999999999645e+00	7.280000000000000360e-02	7.485738838226548095e-04	7.278135235196298014e-02	-7.483016508486622269e-04
4.108999999999999986e+00	7.220000000000000029e-02	7.453222471065786654e-04	7.216718053764960283e-02	-7.450466463023159951e-04
4.116999999999999993e+00	7.159999999999999698e-02	7.420221129678908518e-04	7.162251954200847537e-02	-7.421291310130622787e-04
4.126000000000000334e+00	7.099999999999999367e-02	7.386734814065910436e-04	7.101123385162604051e-02	-7.388200371554621421e-04
4.134999999999999787e+00	7.040000000000000424e-02	7.356828070121889350e-04	7.040152313092412628e-02	-7.354827997189078252e-04
4.144000000000000128e+00	6.980000000000000093e-02	7.322337165040498788e-04	6.979341965190087593e-02	-7.321177566683604665e-04
4.152999999999999581e+00	6.920999999999999375e-02	7.288414372623992863e-04	6.918695562832891111e-02	-7.287252666314515638e-04
4.161999999999999922e+00	6.862000000000000044e-02	7.254014688885138205e-04	6.858216338819080049e-02	-7.253057335817864439e-04
4.169999999999999929e+00	6.801999999999999713e-02	7.222004080560188695e-04	6.804599975683026103e-02	-7.222437752936754132e-04
4.179000000000000270e+00	6.743000000000000382e-02	7.186612509058864498e-04	6.744445288551212392e-02	-7.187742705458877081e-04
4.187999999999999723e+00	6.685000000000000664e-02	7.151813876283998192e-04	6.684467010461561665e-02	-7.152788928593714710e-04
4.197000000000000064e+00	6.625999999999999945e-02	7.119298086473508291e-04	6.624668295494520742e-02	-7.117580423675916920e-04
4.206000000000000405e+00	6.567000000000000615e-02	7.082445818791132698e-04	6.565052276841563950e-02	-7.082121167205886539e-04
4.214000000000000412e+00	6.508999999999999508e-02	7.049957164443293543e-04	6.512216151570582312e-02	-7.050394515934058689e-04
4.222999999999999865e+00	6.450999999999999790e-02	7.013208242459105252e-04	6.452953701389163577e-02	-7.014472380122342785e-04
4.232000000000000206e+00	6.393000000000000071e-02	6.975990512056335106e-04	6.393882883165855069e-02	-6.978310842718142386e-04
4.240999999999999659e+00	6.335000000000000353e-02	6.941961487190298269e-04	6.335006750449942436e-02	-6.941913785497145052e-04
4.250000000000000000e+00	6.278000000000000247e-02	6.904872505897558053e-04	6.276328336698529242e-02	-6.905285066573924047e-04
4.259000000000000341e+00	6.221000000000000141e-02	6.870914495114631253e-04	6.217850644953303030e-02	-6.868428688541372996e-04
4.267000000000000348e+00	6.162999999999999728e-02	6.835320851019089598e-04	6.166041370795662807e-02	-6.835479932086419106e-04
4.275999999999999801e+00	6.106000000000000316e-02	6.796779833799336404e-04	6.107950861410363363e-02	-6.798205697529959013e-04
4.285000000000000142e+00	6.049999999999999822e-02	6.762388232964247538e-04	6.050069546767373324e-02	-6.760716713927251466e-04
4.293999999999999595e+00	5.992999999999999716e-02	6.722896897201408777e-04	5.992400320818708215e-02	-6.723017424278923161e-04
4.302999999999999936e+00	5.936999999999999916e-02	6.687498397496855363e-04	5.934946058639154615e-02	-6.685112244371551639e-04
4.312000000000000277e+00	5.881000000000000116e-02	6.648187195018003329e-04	5.877709616576109325e-02	-6.647005562989181200e-04
4.320000000000000284e+00	5.825000000000000316e-02	6.611786415246136009e-04	5.827017935023560274e-02	-6.612967322473630241e-04
4.328999999999999737e+00	5.768999999999999823e-02	6.574868329633073646e-04	5.770200658607299582e-02	-6.574491906931753888e-04
4.338000000000000078e+00	5.713000000000000023e-02	6.534134536090937953e-04	5.713609350132098363e-02	-6.535827518851868067e-04
4.347000000000000419e+00	5.657999999999999835e-02	6.497362520095982356e-04	5.657246794513323684e-02	-6.496978443980658702e-04
4.355999999999999872e+00	5.603000000000000341e-02	6.460082435864139506e-04	5.601115758650384441e-02	-6.457948942067117054e-04
4.365000000000000213e+00	5.548000000000000154e-02	6.422294283395408318e-04	5.545218975340139578e-02	-6.418743317256843167e-04
4.373000000000000220e+00	5.494000000000000272e-02	6.381988306402742051e-04	5.495731722051847706e-02	-6.383749802407760656e-04
4.381999999999999673e+00	5.439000000000000085e-02	6.343220390527197061e-04	5.440284522981542886e-02	-6.344224392599895389e-04
4.391000000000000014e+00	5.385000000000000203e-02	6.305115272760681254e-04	5.385079036055315238e-02	-6.304536604462881565e-04
4.400000000000000355e+00	5.331000000000000322e-02	6.266511324361585984e-04	5.330117799322064975e-02	-6.264691191094908743e-04
4.408999999999999808e+00	5.278000000000000053e-02	6.225541394559352872e-04	5.275403334504996655e-02	-6.224692876952329316e-04
4.416999999999999815e+00	5.224000000000000171e-02	6.185975580611787839e-04	5.226977447075371180e-02	-6.189014255762333681e-04
4.426000000000000156e+00	5.170999999999999902e-02	6.147099700235903819e-04	5.172735930052368980e-02	-6.148739918868208806e-04
4.434999999999999609e+00	5.118000000000000327e-02	6.107734226831748126e-04	5.118748379373331409e-02	-6.108326170724748868e-04
4.443999999999999950e+00	5.065000000000000058e-02	6.067879160399319675e-04	5.065017254467293895e-02	-6.067777626455376182e-04
4.453000000000000291e+00	5.013000000000000095e-02	6.028737121549338461e-04	5.011544999046268350e-02	-6.027098873587229512e-04
4.461999999999999744e+00	4.961000000000000132e-02	5.989114727275393363e-04	4.958334041226294259e-02	-5.986294472259153085e-04
4.469999999999999751e+00	4.909000000000000169e-02	5.949011977577481130e-04	4.911256721805256492e-02	-5.949922079824714397e-04
4.479000000000000092e+00	4.857000000000000206e-02	5.908428872455603930e-04	4.858545794820719188e-02	-5.908892900114526107e-04
4.488000000000000433e+00	4.805999999999999855e-02	5.868586507729096251e-04	4.806102759911906608e-02	-5.867751789370609069e-04
4.496999999999999886e+00	4.753999999999999893e-02	5.827047310561441927e-04	4.753929742516298934e-02	-5.826503710270144369e-04
4.506000000000000227e+00	4.703999999999999848e-02	5.787488424817107194e-04	4.702028854511064448e-02	-5.785153596045822634e-04
4.514999999999999680e+00	4.653000000000000191e-02	5.746232706631624731e-04	4.650402194316517052e-02	-5.743706350705389541e-04
4.522999999999999687e+00	4.603000000000000147e-02	5.705745441654432992e-04	4.604743731532370821e-02	-5.706786754338725965e-04
4.532000000000000028e+00	4.551999999999999796e-02	5.663552106631784648e-04	4.553640735370623194e-02	-5.665169316758859441e-04
4.541000000000000369e+00	4.503000000000000058e-02	5.623385271053993762e-04	4.502817954466735439e-02	-5.623468753014602452e-04
4.549999999999999822e+00	4.453000000000000014e-02	5.581512365430747356e-04	4.452277435875190426e-02	-5.581689855511031296e-04
4.559000000000000163e+00	4.404000000000000276e-02	5.542978276414224463e-04	4.402021213685976264e-02	-5.539837388472919127e-04
4.567999999999999616e+00	4.354999999999999843e-02	5.501420604037954559e-04	4.352051309122600964e-02	-5.497916088152707617e-04
4.575999999999999623e+00	4.306000000000000105e-02	5.459410289050640889e-04	4.307875605537794805e-02	-5.460598731148028941e-04
4.584999999999999964e+00	4.256999999999999673e-02	5.416947331452282369e-04	4.258451962611371766e-02	-5.418560269094924945e-04
4.594000000000000306e+00	4.209000000000000241e-02	5.375308830038327433e-04	4.209320129564401297e-02	-5.376466796659411717e-04
4.602999999999999758e+00	4.161000000000000115e-02	5.335629278087731815e-04	4.160481741030991332e-02	-5.334323305466367451e-04
4.612000000000000099e+00	4.114000000000000296e-02	5.294363167597402817e-04	4.111938420838798236e-02	-5.292134758446688471e-04
4.620000000000000107e+00	4.066000000000000170e-02	5.251371357152466142e-04	4.069037819179364968e-02	-5.254599992501817699e-04
4.628999999999999559e+00	4.018999999999999656e-02	5.211552663786996227e-04	4.021056244229835597e-02	-5.212339778829272637e-04
4.637999999999999901e+00	3.973000000000000143e-02	5.170253644331324928e-04	3.973374370866471217e-02	-5.170048685104869975e-04
4.647000000000000242e+00	3.926000000000000323e-02	5.127223728768621602e-04	3.925993783136257770e-02	-5.127731563057276974e-04
4.655999999999999694e+00	3.880000000000000115e-02	5.087310349959004970e-04	3.878916055043069022e-02	-5.085393236326216961e-04
4.665000000000000036e+00	3.833999999999999908e-02	5.044705364194425291e-04	3.832142750622368615e-02	-5.043038500665670502e-04
4.673000000000000043e+00	3.789000000000000007e-02	5.005183428867318466e-04	3.790823302187912303e-02	-5.005379926537121670e-04
4.682000000000000384e+00	3.742999999999999799e-02	4.961706644196262929e-04	3.744629252630337496e-02	-4.963007183186941059e-04
4.690999999999999837e+00	3.697999999999999898e-02	4.919135144747296007e-04	3.698744089664832840e-02	-4.920631730541727119e-04
4.700000000000000178e+00	3.654000000000000303e-02	4.879592424810499365e-04	3.653169243846542819e-02	-4.878258301245497197e-04
4.708999999999999631e+00	3.608999999999999708e-02	4.836168179013939370e-04	3.607905859319011921e-02	-4.835891727033570756e-04
4.717999999999999972e+00	3.565000000000000113e-02	4.795731143510167851e-04	3.562955022654355070e-02	-4.793536834781415043e-04
4.725999999999999979e+00	3.520999999999999824e-02	4.754836846593196503e-04	3.523261982101871109e-02	-4.755901729137841671e-04
4.735000000000000320e+00	3.477999999999999842e-02	4.712832882458844303e-04	3.478904453270355995e-02	-4.713581974870473409e-04
4.743999999999999773e+00	3.434999999999999859e-02	4.672414899513955026e-04	3.434862571780663426e-02	-4.671287692367727807e-04
4.753000000000000114e+00	3.391999999999999876e-02	4.629591675347621968e-04	3.391137397018604421e-02	-4.629023602161833864e-04
4.761999999999999567e+00	3.348999999999999894e-02	4.588304780247603153e-04	3.347729981505227076e-02	-4.586794397913531601e-04
4.770999999999999908e+00	3.307000000000000217e-02	4.547946264380440802e-04	3.304641370947478118e-02	-4.544604746602619511e-04
4.778999999999999915e+00	3.264999999999999847e-02	4.505266223080866021e-04	3.266608862559642473e-02	-4.507139791285177857e-04
4.788000000000000256e+00	3.223000000000000170e-02	4.464059002317996203e-04	3.224125268358310481e-02	-4.465037490892445225e-04
4.796999999999999709e+00	3.182000000000000106e-02	4.423805564199825477e-04	3.181963462224367267e-02	-4.422988077670164013e-04
4.806000000000000050e+00	3.141000000000000042e-02	4.381312584387469350e-04	3.140124462529838428e-02	-4.380996116628626202e-04
4.815000000000000391e+00	3.099999999999999978e-02	4.340230648633012145e-04	3.098609125842731460e-02	-4.339066148163237360e-04
4.823000000000000398e+00	3.059999999999999873e-02	4.300127898935100453e-04	3.061978768325227321e-02	-4.301850760426061062e-04
4.831999999999999851e+00	3.020000000000000115e-02	4.259609457043372904e-04	3.021076267602153601e-02	-4.260050192946389369e-04
4.841000000000000192e+00	2.980000000000000010e-02	4.218675322957827871e-04	2.980498947685530572e-02	-4.218324598480855769e-04
4.849999999999999645e+00	2.939999999999999905e-02	4.177325496678466980e-04	2.940247314877229845e-02	-4.176678421326935871e-04
4.858999999999999986e+00	2.901000000000000106e-02	4.135311140239269329e-04	2.900321871821199410e-02	-4.135116080858245650e-04
4.868000000000000327e+00	2.861999999999999961e-02	4.094588893702517289e-04	2.860723117530851109e-02	-4.093641971698076137e-04
4.876000000000000334e+00	2.824000000000000121e-02	4.054897217396269187e-04	2.825798882640170179e-02	-4.056853700968787919e-04
4.884999999999999787e+00	2.785999999999999935e-02	4.014810633505894503e-04	2.786818555911549714e-02	-4.015558154420527490e-04
4.894000000000000128e+00	2.748000000000000095e-02	3.974329142031394319e-04	2.748166339396059671e-02	-3.974363397297471902e-04
4.902999999999999581e+00	2.709999999999999909e-02	3.933452742972768637e-04	2.709842718243698351e-02	-3.933273729593050514e-04
4.911999999999999922e+00	2.673000000000000029e-02	3.893638091059183244e-04	2.671848174104099471e-02	-3.892293427377212841e-04
4.921000000000000263e+00	2.636000000000000149e-02	3.853438923866317803e-04	2.634183183823063032e-02	-3.851426742486149411e-04
4.929000000000000270e+00	2.598999999999999921e-02	3.812855241394170688e-04	2.600980111688415419e-02	-3.815199556445794519e-04
4.937999999999999723e+00	2.563000000000000000e-02	3.773359286829177490e-04	2.563938169569839054e-02	-3.774558738031156494e-04
4.947000000000000064e+00	2.527000000000000079e-02	3.733489209289750236e-04	2.527226003332571150e-02	-3.734043281925305841e-04
4.956000000000000405e+00	2.491000000000000159e-02	3.694683188296438592e-04	2.490843547613611972e-02	-3.693657160052212299e-04
4.964999999999999858e+00	2.455999999999999850e-02	3.655532489192420587e-04	2.454790736589495051e-02	-3.653404322396468749e-04
4.974000000000000199e+00	2.420999999999999888e-02	3.616018059418813434e-04	2.419067503981256126e-02	-3.613288697153047187e-04
4.982000000000000206e+00	2.385999999999999927e-02	3.576139898975616593e-04	2.387590148620195862e-02	-3.577748712864215852e-04
4.990999999999999659e+00	2.351999999999999924e-02	3.537402005314069751e-04	2.352489270594919357e-02	-3.537902907865032062e-04
5.000000000000000000e+00	2.317999999999999922e-02	3.498310773287778130e-04	2.317717776999337481e-02	-3.498205542352656274e-04
5.009000000000000341e+00	2.283999999999999919e-02	3.460184870911572506e-04	2.283275599829585889e-02	-3.458660461185017704e-04
5.017999999999999794e+00	2.249999999999999917e-02	3.420367332246640251e-04	2.249162670649946724e-02	-3.419271488144650446e-04
5.025999999999999801e+00	2.216999999999999874e-02	3.381721814628163721e-04	2.219116416994633065e-02	-3.384393196142799782e-04
5.035000000000000142e+00	2.183999999999999830e-02	3.343994283937697662e-04	2.185625212458369715e-02	-3.345309452874275819e-04
5.043999999999999595e+00	2.152000000000000093e-02	3.306180150706855558e-04	2.152462968994220058e-02	-3.306392687794659996e-04
5.052999999999999936e+00	2.120000000000000009e-02	3.268033463720958491e-04	2.119629158670738658e-02	-3.267646331204287547e-04
5.062000000000000277e+00	2.087999999999999926e-02	3.230759730342075485e-04	2.087123156263281931e-02	-3.229073726810648181e-04
5.070999999999999730e+00	2.055999999999999842e-02	3.191929460637457790e-04	2.054944339100142278e-02	-3.190678200089151805e-04
5.078999999999999737e+00	2.025000000000000064e-02	3.155493462499170138e-04	2.026615118717991354e-02	-3.156700174925760639e-04
5.088000000000000078e+00	1.993999999999999939e-02	3.117548270757220072e-04	1.995052628200230660e-02	-3.118648137508904777e-04
5.097000000000000419e+00	1.963000000000000161e-02	3.080414256143482361e-04	1.963815538304895802e-02	-3.080782683396586941e-04
5.105999999999999872e+00	1.932999999999999996e-02	3.043381277826851753e-04	1.932903236148620849e-02	-3.043107068316809323e-04
5.115000000000000213e+00	1.902999999999999831e-02	3.007135227927126907e-04	1.902315111328556352e-02	-3.005624530354000334e-04
5.123999999999999666e+00	1.873000000000000012e-02	2.969461390811696218e-04	1.872050555907715103e-02	-2.968338290066384376e-04
5.131999999999999673e+00	1.844000000000000153e-02	2.934131018438907064e-04	1.845419877837419648e-02	-2.935362348333147979e-04
5.141000000000000014e+00	1.814999999999999947e-02	2.897417892171407394e-04	1.815764859025548184e-02	-2.898455618013590150e-04
5.150000000000000355e+00	1.786000000000000087e-02	2.861434536644164050e-04	1.786431667068863818e-02	-2.861754391815306644e-04
5.158999999999999808e+00	1.757999999999999841e-02	2.826724238460482990e-04	1.757419676008209475e-02	-2.825261795801180947e-04
5.168000000000000149e+00	1.729999999999999941e-02	2.790691808160358713e-04	1.728727945460064100e-02	-2.788980622695372627e-04
5.176999999999999602e+00	1.702000000000000041e-02	2.755351043482723566e-04	1.700355335940798712e-02	-2.752913447170418485e-04
5.184999999999999609e+00	1.674000000000000141e-02	2.719686962654342330e-04	1.675402222886873682e-02	-2.721035455656862080e-04
5.193999999999999950e+00	1.646999999999999853e-02	2.684379106942050568e-04	1.647629297883613717e-02	-2.685379464322924618e-04
5.203000000000000291e+00	1.619999999999999912e-02	2.649725966435020029e-04	1.620172221634738272e-02	-2.649944821153774098e-04
5.211999999999999744e+00	1.592999999999999972e-02	2.614761056782627054e-04	1.593029871459902824e-02	-2.614734043984113729e-04
5.221000000000000085e+00	1.566999999999999990e-02	2.581131558302869611e-04	1.566201129785163570e-02	-2.579749637115515398e-04
5.229000000000000092e+00	1.541000000000000009e-02	2.547201837683133927e-04	1.542615736206869731e-02	-2.548844439773187572e-04
5.238000000000000433e+00	1.515000000000000027e-02	2.512971894923418919e-04	1.516376334884825608e-02	-2.514294406493233530e-04
5.246999999999999886e+00	1.490000000000000005e-02	2.480106230849799930e-04	1.490447341913167870e-02	-2.479977902951284018e-04
5.256000000000000227e+00	1.464999999999999983e-02	2.446106073497223039e-04	1.464827659279321383e-02	-2.445897381655072066e-04
5.264999999999999680e+00	1.439999999999999961e-02	2.412677492911143495e-04	1.439516193925613301e-02	-2.412055282005249907e-04
5.274000000000000021e+00	1.414999999999999938e-02	2.378960237190469093e-04	1.414511856938952331e-02	-2.378454029344302981e-04
5.282000000000000028e+00	1.391000000000000049e-02	2.346641323821772570e-04	1.392542628338292593e-02	-2.348790244802743195e-04
5.291000000000000369e+00	1.366999999999999986e-02	2.314045282323864299e-04	1.368114793859370390e-02	-2.315649600090018394e-04
5.299999999999999822e+00	1.344000000000000056e-02	2.282870677188701756e-04	1.343989893417004387e-02	-2.282755307248854045e-04
5.309000000000000163e+00	1.319999999999999993e-02	2.249726152935063446e-04	1.320166347218494282e-02	-2.250109064645240361e-04
5.317999999999999616e+00	1.297000000000000063e-02	2.218763435348693083e-04	1.296642582848596403e-02	-2.217712561479971559e-04
5.326999999999999957e+00	1.273999999999999959e-02	2.186773034283164832e-04	1.273417035224135886e-02	-2.185567477847953611e-04
5.334999999999999964e+00	1.251999999999999988e-02	2.156239287946802368e-04	1.253021199294946514e-02	-2.157206489524680177e-04
5.344000000000000306e+00	1.230000000000000017e-02	2.125451507491996279e-04	1.230354705539752486e-02	-2.125540861466065023e-04
5.352999999999999758e+00	1.208000000000000046e-02	2.094409692918747104e-04	1.207981947953812307e-02	-2.094131455933942291e-04
5.362000000000000099e+00	1.186000000000000075e-02	2.063113844227054303e-04	1.185901389542277570e-02	-2.062979918166007521e-04
5.371000000000000441e+00	1.165000000000000063e-02	2.033981904344284056e-04	1.164111500425316775e-02	-2.032087884577079195e-04
5.379999999999999893e+00	1.144000000000000052e-02	2.003922739929195546e-04	1.142610757794749153e-02	-2.001456982815682443e-04
5.387999999999999901e+00	1.123000000000000040e-02	1.973621088401046793e-04	1.123740501294191903e-02	-1.974450045330421318e-04
5.397000000000000242e+00	1.102000000000000028e-02	1.943076949759839150e-04	1.102781785548652242e-02	-1.944316787843499989e-04
5.405999999999999694e+00	1.081999999999999976e-02	1.914684018221631933e-04	1.082107625284856045e-02	-1.914448921510112484e-04
5.415000000000000036e+00	1.061999999999999923e-02	1.885423906579101127e-04	1.061716082042972117e-02	-1.884847285547815198e-04
5.424000000000000377e+00	1.042000000000000044e-02	1.856534453809391123e-04	1.041605216172108474e-02	-1.855512696943921436e-04
5.432000000000000384e+00	1.022999999999999951e-02	1.828588391379536388e-04	1.023962960426896482e-02	-1.829662351815055190e-04
5.440999999999999837e+00	1.004000000000000031e-02	1.800422935847389798e-04	1.004377002815539516e-02	-1.800834398763122312e-04
5.450000000000000178e+00	9.846000000000000585e-03	1.771886936912476986e-04	9.850661698782519834e-03	-1.772275827434440919e-04
5.458999999999999631e+00	9.658999999999999184e-03	1.743811028407081542e-04	9.660285569177992290e-03	-1.743987437034174052e-04
5.467999999999999972e+00	9.475000000000000783e-03	1.716609574619400744e-04	9.472622680922925670e-03	-1.715970022266631665e-04
5.477000000000000313e+00	9.294000000000000178e-03	1.689183242901870681e-04	9.287654163617545949e-03	-1.688224373364242135e-04
5.485000000000000320e+00	9.114999999999999838e-03	1.662438819587280282e-04	9.125484458522658757e-03	-1.663790358802989767e-04
5.493999999999999773e+00	8.939000000000000765e-03	1.636016095842682705e-04	8.945554131675614515e-03	-1.636560185797344643e-04
5.503000000000000114e+00	8.765000000000000221e-03	1.609231084804168600e-04	8.768264150875577229e-03	-1.609604036691968413e-04
5.511999999999999567e+00	8.592999999999999944e-03	1.583109622430033700e-04	8.593595983009670938e-03	-1.582922684599039195e-04
5.520999999999999908e+00	8.425000000000000197e-03	1.557022743337023419e-04	8.421530946939407083e-03	-1.556516847251520437e-04
5.530000000000000249e+00	8.257999999999999716e-03	1.531404037577299281e-04	8.252048226863838154e-03	-1.530386752821234937e-04
5.538000000000000256e+00	8.094999999999999765e-03	1.506317533295713597e-04	8.103547045649073938e-03	-1.507391456219899927e-04
5.546999999999999709e+00	7.933000000000000815e-03	1.481210706284652890e-04	7.938882222968051544e-03	-1.481782092194683864e-04
5.556000000000000050e+00	7.773999999999999660e-03	1.456460162124709082e-04	7.776736564609329147e-03	-1.456448343387629853e-04
5.565000000000000391e+00	7.617999999999999772e-03	1.431631791148478430e-04	7.617088402478886314e-03	-1.431390163975876872e-04
5.573999999999999844e+00	7.463000000000000016e-03	1.407242668257047363e-04	7.459916168622997105e-03	-1.406607507817717116e-04
5.583000000000000185e+00	7.311999999999999923e-03	1.383413459656675953e-04	7.305198394631933628e-03	-1.382100328455592732e-04
5.591000000000000192e+00	7.161999999999999963e-03	1.359582288065389706e-04	7.169714741058789628e-03	-1.360547395690499446e-04
5.599999999999999645e+00	7.015000000000000402e-03	1.336131994446687708e-04	7.019574944245772496e-03	-1.336560433528867465e-04
5.608999999999999986e+00	6.870000000000000238e-03	1.312877191629133352e-04	6.871828141217509872e-03	-1.312848812205701598e-04
5.618000000000000327e+00	6.727999999999999606e-03	1.290013428148901163e-04	6.726453245095862302e-03	-1.289412484063421379e-04
5.626999999999999780e+00	6.586999999999999973e-03	1.267161673554268234e-04	6.583429265695504677e-03	-1.266251401142973090e-04
5.634999999999999787e+00	6.448999999999999871e-03	1.244709849491102609e-04	6.458253555473350213e-03	-1.245894802937686332e-04
5.644000000000000128e+00	6.313000000000000035e-03	1.222470028446783743e-04	6.319613113831813733e-03	-1.223253451271088090e-04
5.652999999999999581e+00	6.179999999999999730e-03	1.200640299298670101e-04	6.183261600013702577e-03	-1.200886654537380589e-04
5.661999999999999922e+00	6.048000000000000424e-03	1.178836550912670084e-04	6.049175729539814361e-03	-1.178793587415232641e-04
5.671000000000000263e+00	5.918999999999999782e-03	1.157451785617020698e-04	5.917332312318115788e-03	-1.156973424424834819e-04
5.679999999999999716e+00	5.792000000000000273e-03	1.136295535557917190e-04	5.787708264339179801e-03	-1.135425343497486984e-04
5.687999999999999723e+00	5.667000000000000162e-03	1.115371611247135194e-04	5.674331484014359314e-03	-1.116499246450647397e-04
5.697000000000000064e+00	5.544000000000000317e-03	1.095003906185690307e-04	5.548836968151899494e-03	-1.095462867362352577e-04
5.706000000000000405e+00	5.422999999999999869e-03	1.074549078968624989e-04	5.425495724620177027e-03	-1.074696214457774305e-04
5.714999999999999858e+00	5.303999999999999687e-03	1.054338124505265243e-04	5.304285076086133650e-03	-1.054198478752107977e-04
5.724000000000000199e+00	5.186999999999999771e-03	1.034374853307387789e-04	5.185182448303480261e-03	-1.033968854578946525e-04
5.732999999999999652e+00	5.072000000000000119e-03	1.014663075886769483e-04	5.068165369512873768e-03	-1.014006539571689732e-04
5.740999999999999659e+00	4.958999999999999866e-03	9.954929107536779342e-05	4.965882933240829689e-03	-9.964860211955478260e-05
5.750000000000000000e+00	4.847999999999999879e-03	9.762891438349194557e-05	4.852744272838049877e-03	-9.770264459198167305e-05
5.759000000000000341e+00	4.740000000000000289e-03	9.578240965855893221e-05	4.741626813278896138e-03	-9.578318802298189634e-05
5.767999999999999794e+00	4.632999999999999965e-03	9.391446791813088692e-05	4.632508408099788796e-03	-9.389015047472047681e-05
5.777000000000000135e+00	4.526999999999999774e-03	9.207940627553317812e-05	4.525366121576718595e-03	-9.202341134259123788e-05
5.785999999999999588e+00	4.423999999999999981e-03	9.026534286222593273e-05	4.420176495113285059e-03	-9.018282306292164886e-05
5.793999999999999595e+00	4.322999999999999586e-03	8.850408967804141932e-05	4.328294983450668883e-03	-8.856857914041102561e-05
5.802999999999999936e+00	4.223000000000000191e-03	8.672500214404167901e-05	4.226730048691370104e-03	-8.677698499964273343e-05
5.812000000000000277e+00	4.126000000000000327e-03	8.501883394904057977e-05	4.127050559377508018e-03	-8.501111734809500299e-05
5.820999999999999730e+00	4.029999999999999728e-03	8.329663273706406127e-05	4.029233452161723981e-03	-8.327083052563137534e-05
5.830000000000000071e+00	3.935000000000000130e-03	8.160568926866150388e-05	3.933255767248997926e-03	-8.155597950132199858e-05
5.838000000000000078e+00	3.843000000000000062e-03	7.994181775438121806e-05	3.849467995853963175e-03	-8.005290423613391194e-05
5.847000000000000419e+00	3.752000000000000127e-03	7.830878829148106449e-05	3.756902495585856105e-03	-7.838570511671068199e-05
5.855999999999999872e+00	3.663000000000000023e-03	7.670503048722880830e-05	3.666110665599365756e-03	-7.674352631922208524e-05
5.865000000000000213e+00	3.576000000000000185e-03	7.511031398819207250e-05	3.577069943207153435e-03	-7.512622522611482948e-05
5.873999999999999666e+00	3.490000000000000047e-03	7.354576404072047670e-05	3.489757866416446416e-03	-7.353365983191389522e-05
5.883000000000000007e+00	3.406000000000000173e-03	7.201158271740827415e-05	3.404152073356719269e-03	-7.196568873979193029e-05
5.891000000000000014e+00	3.324000000000000132e-03	7.050818571044926660e-05	3.329472468955877590e-03	-7.059246962321313813e-05
5.900000000000000355e+00	3.242999999999999789e-03	6.901470758111490295e-05	3.247028805946711606e-03	-6.907054988923755259e-05
5.908999999999999808e+00	3.164000000000000146e-03	6.755270658845679145e-05	3.166226706758879569e-03	-6.757274498443734925e-05
5.918000000000000149e+00	3.086000000000000201e-03	6.610117872968178040e-05	3.087043678185812448e-03	-6.609885915905496542e-05
5.926999999999999602e+00	3.010000000000000089e-03	6.466444258480339032e-05	3.009457326754355882e-03	-6.464869751421222323e-05
5.935999999999999943e+00	2.935999999999999808e-03	6.327809757141986959e-05	2.933445358162546732e-03	-6.322206599714764639e-05
5.943999999999999950e+00	2.863000000000000093e-03	6.190312058483670549e-05	2.867182922474785598e-03	-6.197354656713918838e-05
5.953000000000000291e+00	2.791000000000000078e-03	6.053971947115078535e-05	2.794084308810956471e-03	-6.059083436651669486e-05
5.961999999999999744e+00	2.720999999999999894e-03	5.920986240810479024e-05	2.722496224203880318e-03	-5.923109640651721882e-05
5.971000000000000085e+00	2.651999999999999844e-03	5.789213547421446176e-05	2.652396754745226827e-03	-5.789414188016081650e-05
5.980000000000000426e+00	2.585000000000000058e-03	5.660864541128708157e-05	2.583764083005327550e-03	-5.657978080377153423e-05
5.988999999999999879e+00	2.518999999999999972e-03	5.535238318705467233e-05	2.516576487493511673e-03	-5.528782401240236663e-05
5.996999999999999886e+00	2.454000000000000018e-03	5.409409446337742189e-05	2.458049845834799681e-03	-5.415807422773131439e-05
6.006000000000000227e+00	2.390999999999999896e-03	5.287102410612073435e-05	2.393532910951196285e-03	-5.290792340078608529e-05
6.014999999999999680e+00	2.328999999999999907e-03	5.166140601013617510e-05	2.330398835351956896e-03	-5.167963493997052574e-05
6.024000000000000021e+00	2.269000000000000183e-03	5.048769910089519523e-05	2.268626328339308582e-03	-5.047301720983701285e-05
6.033000000000000362e+00	2.209000000000000026e-03	4.931843201522429865e-05	2.208194494560177228e-03	-4.928785236766109655e-05
6.041000000000000369e+00	2.151000000000000134e-03	4.817254184195287611e-05	2.155586065530946688e-03	-4.825220039923129898e-05
6.049999999999999822e+00	2.095000000000000074e-03	4.706354435088267466e-05	2.097630173603841873e-03	-4.710694448519119385e-05
6.059000000000000163e+00	2.039000000000000014e-03	4.595855944418333747e-05	2.040955362606313578e-03	-4.598249400459656917e-05
6.067999999999999616e+00	1.984999999999999785e-03	4.487893753480950418e-05	1.985541178792561440e-03	-4.487862671013063596e-05
6.076999999999999957e+00	1.931999999999999907e-03	4.381451148452074411e-05	1.931367257278263604e-03	-4.379512130866276430e-05
6.086000000000000298e+00	1.879999999999999944e-03	4.277634332447473054e-05	1.878413321551283864e-03	-4.273175745601716044e-05
6.094000000000000306e+00	1.828999999999999897e-03	4.174263808200953993e-05	1.832351019339867456e-03	-4.180327670978943317e-05
6.102999999999999758e+00	1.778999999999999982e-03	4.073502907171173526e-05	1.781646489332291278e-03	-4.077736015278302323e-05
6.112000000000000099e+00	1.730999999999999900e-03	3.975586610917689919e-05	1.732103860497730173e-03	-3.977095387787107293e-05
6.121000000000000441e+00	1.683000000000000034e-03	3.877976887657145615e-05	1.683703195403352289e-03	-3.878384118216622438e-05
6.129999999999999893e+00	1.637000000000000000e-03	3.784270052216323448e-05	1.636424642643618046e-03	-3.781580628665808175e-05
6.139000000000000234e+00	1.590999999999999966e-03	3.688954141575270373e-05	1.590248436370313417e-03	-3.686663433118739892e-05
6.147000000000000242e+00	1.546999999999999981e-03	3.598545130872058068e-05	1.550112440346342697e-03	-3.603858839082130477e-05
6.155999999999999694e+00	1.503999999999999912e-03	3.509809281248958847e-05	1.505965275345825952e-03	-3.512445491363027549e-05
6.165000000000000036e+00	1.461999999999999975e-03	3.421925023272914227e-05	1.462865463314901894e-03	-3.422853853203706423e-05
6.174000000000000377e+00	1.420000000000000038e-03	3.334278633607775413e-05	1.420794808385532088e-03	-3.335060488735260638e-05
6.182999999999999829e+00	1.379999999999999933e-03	3.250712955645268922e-05	1.379735192564110913e-03	-3.249042061635318485e-05
6.192000000000000171e+00	1.340999999999999961e-03	3.168135701343615193e-05	1.339668575309589920e-03	-3.164775334590172343e-05
6.200000000000000178e+00	1.301999999999999989e-03	3.085769757240485492e-05	1.304872909181325601e-03	-3.091323432277017880e-05
6.208999999999999631e+00	1.265000000000000065e-03	3.007573436781442190e-05	1.266633006289052260e-03	-3.010302419298050767e-05
6.217999999999999972e+00	1.227999999999999925e-03	2.928821705363438547e-05	1.229334416094456962e-03	-2.930966527641201013e-05
6.227000000000000313e+00	1.193000000000000050e-03	2.854299642017518279e-05	1.192959395303205697e-03	-2.853292899980400862e-05
6.235999999999999766e+00	1.157999999999999958e-03	2.779252189926635820e-05	1.157490276051649156e-03	-2.777258775420414353e-05
6.243999999999999773e+00	1.123999999999999999e-03	2.706086899713311086e-05	1.126708456021525799e-03	-2.711030935077509498e-05
6.253000000000000114e+00	1.090999999999999956e-03	2.634826288038043365e-05	1.092902544243714528e-03	-2.638031887818210420e-05
6.261999999999999567e+00	1.059000000000000045e-03	2.565492871561330594e-05	1.059951913525969663e-03	-2.566607126923273126e-05
6.270999999999999908e+00	1.026999999999999918e-03	2.495679099660651500e-05	1.027839185516493453e-03	-2.496734261622852972e-05
6.280000000000000249e+00	9.964999999999999900e-04	2.429041331590785213e-05	9.965471334031741121e-04	-2.428390968167590136e-05
6.288999999999999702e+00	9.665999999999999679e-04	2.363412771791461439e-05	9.660596133917521196e-04	-2.361554668036228808e-05
6.296999999999999709e+00	9.374999999999999653e-04	2.299297447047684805e-05	9.396225765680294145e-04	-2.303391379141581056e-05
6.306000000000000050e+00	9.091000000000000339e-04	2.236467361738150771e-05	9.106128521523625509e-04	-2.239339687338120184e-05
6.315000000000000391e+00	8.813999999999999569e-04	2.175447154052472117e-05	8.823634554211076675e-04	-2.176729583726684077e-05
6.323999999999999844e+00	8.543999999999999512e-04	2.115219244141202531e-05	8.548592145666512529e-04	-2.115538610049787655e-05
6.333000000000000185e+00	8.281999999999999649e-04	2.056572581147189562e-05	8.280850213778838355e-04	-2.055744401708941936e-05
6.341999999999999638e+00	8.025999999999999931e-04	1.999027040586575234e-05	8.020258309034969868e-04	-1.997324687269696098e-05
6.349999999999999645e+00	7.776999999999999842e-04	1.943294957221484794e-05	7.794502421525329426e-04	-1.946532016647408635e-05
6.358999999999999986e+00	7.535000000000000465e-04	1.888480110229056702e-05	7.547007860832664807e-04	-1.890648130574509804e-05
6.368000000000000327e+00	7.299000000000000149e-04	1.835231672251967072e-05	7.306232218309898982e-04	-1.836074917544031949e-05
6.376999999999999780e+00	7.068999999999999980e-04	1.782707058307359666e-05	7.072027472946600547e-04	-1.782790463780251438e-05
6.386000000000000121e+00	6.846000000000000522e-04	1.731607748972301385e-05	6.844246220183296302e-04	-1.730772946297579789e-05
6.394999999999999574e+00	6.627999999999999560e-04	1.681824798250995106e-05	6.622741668672708915e-04	-1.680000632424437636e-05
6.402999999999999581e+00	6.417000000000000395e-04	1.633100823393436767e-05	6.430999874843502072e-04	-1.635897544513489440e-05
6.411999999999999922e+00	6.210999999999999724e-04	1.585694939200437935e-05	6.220954195376619074e-04	-1.587418351706220760e-05
6.421000000000000263e+00	6.011000000000000284e-04	1.539492714848645567e-05	6.016779513892077640e-04	-1.540122661964629728e-05
6.429999999999999716e+00	5.816999999999999905e-04	1.494172854913256037e-05	5.818352319821761464e-04	-1.493989901100475504e-05
6.439000000000000057e+00	5.626999999999999624e-04	1.449917109259010052e-05	5.625549702810992217e-04	-1.448999583054108855e-05
6.447000000000000064e+00	5.444000000000000054e-04	1.406849261783621366e-05	5.458792501944673397e-04	-1.409950781987936330e-05
6.456000000000000405e+00	5.264999999999999498e-04	1.364847376110237565e-05	5.276280528354120817e-04	-1.367062814760978639e-05
6.464999999999999858e+00	5.092000000000000172e-04	1.324116353849393883e-05	5.099040894881921816e-04	-1.325258579646789052e-05
6.474000000000000199e+00	4.922999999999999859e-04	1.283864820987112432e-05	4.926952647234164985e-04	-1.284517915454729323e-05
6.482999999999999652e+00	4.759000000000000209e-04	1.244942059769370965e-05	4.759895327738322799e-04	-1.244820743475976331e-05
6.491999999999999993e+00	4.600000000000000139e-04	1.207066207794750617e-05	4.597748972771590736e-04	-1.206147067056895136e-05
6.500000000000000000e+00	4.446000000000000191e-04	1.170249389418905125e-05	4.457645070649285347e-04	-1.172613595240213337e-05
6.509000000000000341e+00	4.295999999999999797e-04	1.134239706719386517e-05	4.304449410189775714e-04	-1.135818917824726614e-05
6.517999999999999794e+00	4.150000000000000043e-04	1.099046859180717681e-05	4.155820904587945413e-04	-1.099990424918797777e-05
6.527000000000000135e+00	4.008999999999999868e-04	1.064946185146274517e-05	4.011641487392136776e-04	-1.065108434969077088e-05
6.535999999999999588e+00	3.870999999999999767e-04	1.031416914673248356e-05	3.871793573866757826e-04	-1.031153346431469278e-05
6.544999999999999929e+00	3.737999999999999786e-04	9.990008332542471461e-06	3.736161474147140166e-04	-9.981057598234992096e-06
6.552999999999999936e+00	3.608999999999999903e-04	9.674420015149383939e-06	3.619056018979608194e-04	-9.694772564218409901e-06
6.562000000000000277e+00	3.484000000000000118e-04	9.367501189398449874e-06	3.491114752022335052e-04	-9.380947884849826353e-06
6.570999999999999730e+00	3.362999999999999887e-04	9.069348850134887981e-06	3.367108799956754434e-04	-9.075686388659853437e-06
6.580000000000000071e+00	3.244999999999999729e-04	8.777355106192773275e-06	3.246944320074390909e-04	-8.778814445109813067e-06
6.589000000000000412e+00	3.131000000000000211e-04	8.494305672620943299e-06	3.130527849078847515e-04	-8.490159123860458942e-06
6.597999999999999865e+00	3.020000000000000223e-04	8.217576492445932945e-06	3.017766301152620162e-04	-8.209548191207502669e-06
6.605999999999999872e+00	2.912999999999999791e-04	7.949969446524118185e-06	2.920527187972884564e-04	-7.966730873731056316e-06
6.615000000000000213e+00	2.808999999999999973e-04	7.690466088980649125e-06	2.814416735511961589e-04	-7.700847424294865833e-06
6.623999999999999666e+00	2.708000000000000229e-04	7.435837299759949398e-06	2.711694394408601977e-04	-7.442514680285609551e-06
6.633000000000000007e+00	2.611000000000000040e-04	7.190591607114119023e-06	2.612268528667334357e-04	-7.191563083665392572e-06
6.642000000000000348e+00	2.516999999999999923e-04	6.953517152828128829e-06	2.516047870494627649e-04	-6.947823755925566966e-06
6.650000000000000355e+00	2.425000000000000126e-04	6.718957058964459919e-06	2.433135693959121403e-04	-6.737085327758069157e-06
6.658999999999999808e+00	2.336999999999999885e-04	6.495374125768893042e-06	2.342721596369986030e-04	-6.506510795817375537e-06
6.668000000000000149e+00	2.250999999999999963e-04	6.274543421306553595e-06	2.255251095131437721e-04	-6.282664447275338537e-06
6.676999999999999602e+00	2.168000000000000114e-04	6.061960742789856362e-06	2.170634749461488211e-04	-6.065380520751795151e-06
6.685999999999999943e+00	2.088000000000000066e-04	5.855149257563978592e-06	2.088793122445889937e-04	-5.854505765004568970e-06
6.695000000000000284e+00	2.010000000000000068e-04	5.653829528098632268e-06	2.009656822212181821e-04	-5.649899488394525656e-06
6.703000000000000291e+00	1.934999999999999871e-04	5.458506158529089832e-06	1.941529049859706910e-04	-5.473176798288601353e-06
6.711999999999999744e+00	1.863000000000000018e-04	5.271533005902836779e-06	1.867315629120728420e-04	-5.280030531695194833e-06
6.721000000000000085e+00	1.791999999999999919e-04	5.085116418936083082e-06	1.795609852048939798e-04	-5.092750948462642742e-06
6.730000000000000426e+00	1.724999999999999917e-04	4.909931026755874298e-06	1.726343817133430502e-04	-4.911200035090233472e-06
6.738999999999999879e+00	1.658999999999999939e-04	4.736440157615738703e-06	1.659449891820037051e-04	-4.735240323713295599e-06
6.748000000000000220e+00	1.596000000000000034e-04	4.569475655918522032e-06	1.594860711170298785e-04	-4.564734889384274634e-06
6.756000000000000227e+00	1.533999999999999882e-04	4.405249526548070191e-06	1.539328704115099469e-04	-4.417643135242060146e-06
6.764999999999999680e+00	1.475000000000000074e-04	4.248590727155888154e-06	1.478910072638748153e-04	-4.257068547404330978e-06
6.774000000000000021e+00	1.418000000000000044e-04	4.096688139281290699e-06	1.420603067114920384e-04	-4.101555700716839392e-06
6.783000000000000362e+00	1.363000000000000062e-04	3.949593724448503893e-06	1.364341350740851924e-04	-3.950969756047271145e-06
6.791999999999999815e+00	1.310000000000000129e-04	3.807359444181755499e-06	1.310058847892644075e-04	-3.805176404130259654e-06
6.801000000000000156e+00	1.257999999999999949e-04	3.666395911857492373e-06	1.257689742832567795e-04	-3.664041862946582622e-06
6.809000000000000163e+00	1.208999999999999978e-04	3.534057415204654141e-06	1.212692737268716207e-04	-3.542392304923405029e-06
6.817999999999999616e+00	1.161000000000000031e-04	3.403801998323051769e-06	1.163763130949436737e-04	-3.409700652078903212e-06
6.826999999999999957e+00	1.114999999999999997e-04	3.278596086895782055e-06	1.116577523271802678e-04	-3.281313821605495874e-06
6.836000000000000298e+00	1.069999999999999988e-04	3.155542537272051038e-06	1.071088409099974018e-04	-3.157126585925668946e-06
6.844999999999999751e+00	1.027000000000000027e-04	3.037625095643031009e-06	1.027248468597813304e-04	-3.037034127340548875e-06
6.852999999999999758e+00	9.857999999999999467e-05	2.924302438396329949e-06	9.896260150229018826e-05	-2.933638450486526082e-06
6.862000000000000099e+00	9.459000000000000069e-05	2.814679903554811207e-06	9.487727245758503715e-05	-2.820996027744541811e-06
6.871000000000000441e+00	9.074000000000000197e-05	2.707975181503723104e-06	9.094329386281335540e-05	-2.712147859460106086e-06
6.879999999999999893e+00	8.702999999999999853e-05	2.604793797205391384e-06	8.715600493574640899e-05	-2.606990702901515938e-06
6.889000000000000234e+00	8.346000000000000391e-05	2.505172123726774972e-06	8.351076298467627161e-05	-2.505421715499785304e-06
6.897999999999999687e+00	8.001999999999999619e-05	2.408845503704477851e-06	8.000294332013445950e-05	-2.407338452896797355e-06
6.905999999999999694e+00	7.669999999999999409e-05	2.315988643329956525e-06	7.699652367476848564e-05	-2.322997112167342094e-06
6.915000000000000036e+00	7.351000000000000600e-05	2.226031409212386587e-06	7.373572475201634719e-05	-2.231219887744321895e-06
6.924000000000000377e+00	7.043999999999999643e-05	2.139165885786326955e-06	7.059908822454600186e-05	-2.142634656907872324e-06
6.932999999999999829e+00	6.747999999999999767e-05	2.055508293660965606e-06	6.758205858233931498e-05	-2.057140505563233329e-06
6.942000000000000171e+00	6.462999999999999615e-05	1.974291565268656925e-06	6.468009789367057058e-05	-1.974636908453262324e-06
6.950999999999999623e+00	6.190000000000000027e-05	1.896614686846804135e-06	6.188875940667201453e-05	-1.895025055573597164e-06
6.958999999999999631e+00	5.925999999999999844e-05	1.820857209394871832e-06	5.949749341575852427e-05	-1.826618505274085155e-06
6.967999999999999972e+00	5.673000000000000064e-05	1.748359451562784189e-06	5.690565300135960080e-05	-1.752247760780608793e-06
6.977000000000000313e+00	5.428999999999999690e-05	1.677862847498734980e-06	5.441495277879907855e-05	-1.680544351894395529e-06
6.985999999999999766e+00	5.195000000000000236e-05	1.610342772747493026e-06	5.202231173919032013e-05	-1.611434363135290401e-06
6.995000000000000107e+00	4.970000000000000188e-05	1.544901563110521787e-06	4.972466065155148432e-05	-1.544844161282937606e-06
7.003999999999999559e+00	4.754000000000000223e-05	1.482150517052839758e-06	4.751894200620077405e-05	-1.480700394020732207e-06
7.011999999999999567e+00	4.546000000000000182e-05	1.421239486303065134e-06	4.563301850066332397e-05	-1.425678429699928693e-06
7.020999999999999908e+00	4.347000000000000224e-05	1.363040673912862403e-06	4.359264914277310283e-05	-1.365956559135738508e-06
7.030000000000000249e+00	4.155000000000000029e-05	1.306675583712632922e-06	4.163544474965461580e-05	-1.308470782080266266e-06
7.038999999999999702e+00	3.970999999999999758e-05	1.252479021123479508e-06	3.975839286263599902e-05	-1.253148825879661180e-06
7.048000000000000043e+00	3.795000000000000088e-05	1.200473156395739738e-06	3.795849247242738555e-05	-1.199918692269532641e-06
7.056000000000000050e+00	3.625000000000000021e-05	1.149836362361328972e-06	3.642093307303676349e-05	-1.154301126220876508e-06
7.065000000000000391e+00	3.462999999999999878e-05	1.101649554194224593e-06	3.475861560731537657e-05	-1.104826738161131289e-06
7.073999999999999844e+00	3.305999999999999857e-05	1.054758666441342740e-06	3.316484387164925847e-05	-1.057237707080182154e-06
7.083000000000000185e+00	3.156999999999999759e-05	1.010137458066699618e-06	3.163666086563437905e-05	-1.011463089410514744e-06
7.091999999999999638e+00	3.013000000000000121e-05	9.668454254817848555e-07	3.017128871765938541e-05	-9.674356573041671040e-07
7.100999999999999979e+00	2.875999999999999908e-05	9.255400551731513245e-07	2.876664378054914585e-05	-9.251024726794485499e-07
7.108999999999999986e+00	2.744000000000000155e-05	8.855952685088903300e-07	2.756751374823065916e-05	-8.888555546559165844e-07
7.118000000000000327e+00	2.616999999999999847e-05	8.470249218954619310e-07	2.627239260705328111e-05	-8.495886162270740567e-07
7.126999999999999780e+00	2.496000000000000158e-05	8.101674580606654509e-07	2.503252398103530190e-05	-8.118743888906098931e-07
7.136000000000000121e+00	2.379999999999999913e-05	7.747139946104841896e-07	2.384602659732867406e-05	-7.756642361259245888e-07
7.144999999999999574e+00	2.269000000000000129e-05	7.406783879513789470e-07	2.271102623293637902e-05	-7.409097035237820034e-07
7.153999999999999915e+00	2.163000000000000128e-05	7.080744944898102055e-07	2.162565568152259303e-05	-7.075625179291714156e-07
7.161999999999999922e+00	2.061000000000000088e-05	6.767068811596569137e-07	2.070104240730629122e-05	-6.790631688188573471e-07
7.171000000000000263e+00	1.963000000000000010e-05	6.463429912724899167e-07	1.970434725576635090e-05	-6.482432344943520573e-07
7.179999999999999716e+00	1.870000000000000053e-05	6.174489774356528757e-07	1.875192687898126508e-05	-6.186922017751878047e-07
7.189000000000000057e+00	1.781000000000000058e-05	5.897075856762260326e-07	1.784194104577361122e-05	-5.903624943302470235e-07
7.198000000000000398e+00	1.696000000000000025e-05	5.632278197250322222e-07	1.697255638215945341e-05	-5.632067129644119767e-07
7.206999999999999851e+00	1.614000000000000132e-05	5.374872353234819945e-07	1.614194633928581776e-05	-5.371776347905397574e-07
7.214999999999999858e+00	1.535999999999999863e-05	5.130195927954409377e-07	1.543470656792326803e-05	-5.149485130238670007e-07
7.224000000000000199e+00	1.462000000000000063e-05	4.896543428713906716e-07	1.467237835394320512e-05	-4.909194390234397652e-07
7.232999999999999652e+00	1.390000000000000075e-05	4.669043173941887734e-07	1.394376551183533643e-05	-4.678857393558249269e-07
7.241999999999999993e+00	1.322000000000000048e-05	4.452841663937910687e-07	1.324770028449854834e-05	-4.458153603866904004e-07
7.251000000000000334e+00	1.256999999999999993e-05	4.245516336972454087e-07	1.258309040557964719e-05	-4.246779974318706555e-07
7.259000000000000341e+00	1.195000000000000078e-05	4.047840265055963966e-07	1.201785319162481797e-05	-4.066480921492547416e-07
7.267999999999999794e+00	1.135999999999999966e-05	3.859138525723757276e-07	1.140969306936368498e-05	-3.871908042621280235e-07
7.277000000000000135e+00	1.079000000000000003e-05	3.675469548688076174e-07	1.082985542157672549e-05	-3.685796111167182292e-07
7.285999999999999588e+00	1.025000000000000012e-05	3.501586081364891287e-07	1.027726354307120100e-05	-3.507846395010765425e-07
7.294999999999999929e+00	9.738000000000000616e-06	3.335673165447976618e-07	9.750844684980503085e-06	-3.337761259025865434e-07
7.304000000000000270e+00	9.245999999999999228e-06	3.176217450411730920e-07	9.249530036515385905e-06	-3.175244160020757388e-07
7.312000000000000277e+00	8.777999999999999643e-06	3.024064061580197719e-07	8.824131194907245350e-06	-3.036899055094450158e-07
7.320999999999999730e+00	8.331000000000000365e-06	2.878247207423073437e-07	8.367333320866170892e-06	-2.887871890314863334e-07
7.330000000000000071e+00	7.904999999999999701e-06	2.738372326766394983e-07	7.932573936501397319e-06	-2.745562169972514111e-07
7.339000000000000412e+00	7.498999999999999691e-06	2.605090035628512010e-07	7.518799374245705167e-06	-2.609677549738223898e-07
7.347999999999999865e+00	7.113000000000000338e-06	2.477978233227620895e-07	7.124959816890804537e-06	-2.479926752900174123e-07
7.357000000000000206e+00	6.744999999999999795e-06	2.356397099995403965e-07	6.750009279945470936e-06	-2.356019565473250761e-07
7.365000000000000213e+00	6.394000000000000107e-06	2.240049300543229863e-07	6.431735089516603164e-06	-2.250551887711579788e-07
7.373999999999999666e+00	6.059999999999999578e-06	2.128984891139436979e-07	6.089740235776169172e-06	-2.136924006357948421e-07
7.383000000000000007e+00	5.742000000000000251e-06	2.022901628918104694e-07	5.764154160886760021e-06	-2.028438441101931925e-07
7.392000000000000348e+00	5.439999999999999584e-06	1.921846625661198055e-07	5.454391743379796064e-06	-1.924921579482070767e-07
7.400999999999999801e+00	5.151999999999999970e-06	1.825158468900334369e-07	5.159869980097011829e-06	-1.826200437260232269e-07
7.410000000000000142e+00	4.879000000000000212e-06	1.733233625065366469e-07	4.880007976560601130e-06	-1.732102655566141312e-07
7.418000000000000149e+00	4.617999999999999662e-06	1.645047586103615643e-07	4.643080757117261583e-06	-1.652202674770101600e-07
7.426999999999999602e+00	4.371000000000000163e-06	1.561350099074653808e-07	4.389331917908144789e-06	-1.566369843862310857e-07
7.435999999999999943e+00	4.135999999999999872e-06	1.481466010573688449e-07	4.148576456488062618e-06	-1.484665934806678326e-07
7.445000000000000284e+00	3.912999999999999636e-06	1.405430654437195205e-07	3.920241588279590171e-06	-1.406920993877061327e-07
7.453999999999999737e+00	3.700000000000000150e-06	1.332772681905408049e-07	3.703756591087051470e-06	-1.332965678986686812e-07
7.461999999999999744e+00	3.498999999999999872e-06	1.263804959089199733e-07	3.520813756679964757e-06	-1.270272615955156294e-07
7.471000000000000085e+00	3.306999999999999847e-06	1.197702221513790857e-07	3.325161947593558417e-06	-1.203015602795474015e-07
7.480000000000000426e+00	3.125999999999999801e-06	1.135397755889327048e-07	3.139722756466411650e-06	-1.139062415740805522e-07
7.488999999999999879e+00	2.952999999999999933e-06	1.075460599573621431e-07	2.963933393417635965e-06	-1.078246065190756879e-07
7.498000000000000220e+00	2.789999999999999969e-06	1.018835586282202882e-07	2.797233085908707675e-06	-1.020400159829180695e-07
7.506999999999999673e+00	2.635000000000000183e-06	9.649719815932914469e-08	2.639063165368895516e-06	-9.653589302430105163e-08
7.514999999999999680e+00	2.487000000000000075e-06	9.132133959858452523e-08	2.505224967139219395e-06	-9.186670477699331117e-08
7.524000000000000021e+00	2.347999999999999796e-06	8.646134359661084196e-08	2.361964540540370717e-06	-8.685596027328389850e-08
7.533000000000000362e+00	2.216000000000000044e-06	8.181815416772329802e-08	2.226161463879118592e-06	-8.209268862377414618e-08
7.541999999999999815e+00	2.089999999999999895e-06	7.738323807494317420e-08	2.097525918827657100e-06	-7.756772069668864922e-08
7.551000000000000156e+00	1.971999999999999923e-06	7.320778319313686246e-08	1.975769116316184680e-06	-7.327191991108559849e-08
7.559999999999999609e+00	1.858999999999999904e-06	6.920600681930820864e-08	1.860603291945457962e-06	-6.919618209179370642e-08
7.567999999999999616e+00	1.752999999999999987e-06	6.543194316515062433e-08	1.763535006375775226e-06	-6.575071367075993363e-08
7.576999999999999957e+00	1.652000000000000023e-06	6.183372885598280556e-08	1.660037276780160013e-06	-6.206592454688643557e-08
7.586000000000000298e+00	1.556000000000000010e-06	5.840218979602734275e-08	1.562304920166639029e-06	-5.857507815425588826e-08
7.594999999999999751e+00	1.466000000000000025e-06	5.516805834011320246e-08	1.470054113832594002e-06	-5.526919497619786736e-08
7.604000000000000092e+00	1.380999999999999992e-06	5.211288237363707269e-08	1.383002037683264858e-06	-5.213932720415698587e-08
7.613000000000000433e+00	1.300000000000000047e-06	4.919139763549450661e-08	1.300866869791772623e-06	-4.917655859729280906e-08
7.621000000000000441e+00	1.224000000000000055e-06	4.644279466195806961e-08	1.231758559015510577e-06	-4.667608397838491778e-08
7.629999999999999893e+00	1.151999999999999939e-06	4.382393384091391939e-08	1.158145474208106649e-06	-4.400473114652793135e-08
7.639000000000000234e+00	1.083000000000000049e-06	4.131161146504334055e-08	1.088640712105834783e-06	-4.147489550084919413e-08
7.647999999999999687e+00	1.018999999999999900e-06	3.897619498515514908e-08	1.022966290795811273e-06	-3.907778224364589483e-08
7.657000000000000028e+00	9.581999999999999907e-07	3.675020716588809201e-08	9.608590219639900770e-07	-3.680503851871740821e-08
7.665000000000000036e+00	9.007000000000000119e-07	3.463849139865038205e-08	9.085077626917271883e-07	-3.488466101608543244e-08
7.674000000000000377e+00	8.464999999999999633e-07	3.264207652162172859e-08	8.527032639763016994e-07	-3.283247025607433561e-08
7.682999999999999829e+00	7.954000000000000417e-07	3.075425834347630190e-08	8.000432081304215799e-07	-3.089057272872208942e-08
7.692000000000000171e+00	7.471000000000000129e-07	2.896437262739189091e-08	7.503950927028658551e-07	-2.905451052871384342e-08
7.700999999999999623e+00	7.015999999999999827e-07	2.727329232697551217e-08	7.036268769783802337e-07	-2.731984128072950397e-08
7.709999999999999964e+00	6.587000000000000419e-07	2.567409501249959504e-08	6.596069799595265607e-07	-2.568213807157266171e-08
7.717999999999999972e+00	6.181999999999999638e-07	2.415977511579777200e-08	6.226794010683844760e-07	-2.430423879875647007e-08
7.727000000000000313e+00	5.800999999999999601e-07	2.273108088281893044e-08	5.834933850369342789e-07	-2.283766968986113277e-08
7.735999999999999766e+00	5.442000000000000158e-07	2.138404476251319620e-08	5.466781288668649080e-07	-2.145536399819549171e-08
7.745000000000000107e+00	5.103000000000000100e-07	2.010499452315588258e-08	5.121038203698192697e-07	-2.015295430265318399e-08
7.753999999999999559e+00	4.784999999999999503e-07	1.890185314249108084e-08	4.796410973647856785e-07	-1.892608831768246151e-08
7.762999999999999901e+00	4.485000000000000258e-07	1.776339346718413674e-08	4.491610457234830396e-07	-1.777042882755146782e-08
7.770999999999999908e+00	4.203000000000000247e-07	1.669017668169669100e-08	4.236282660889922448e-07	-1.679945977027865422e-08
7.780000000000000249e+00	3.936999999999999850e-07	1.567707418358754139e-08	3.965431079667284671e-07	-1.576652081578811936e-08
7.788999999999999702e+00	3.687000000000000126e-07	1.471989440990237090e-08	3.710707017035447738e-07	-1.479234267627145668e-08
7.798000000000000043e+00	3.451999999999999941e-07	1.381955303816810742e-08	3.470845511150876370e-07	-1.387266832831606959e-08
7.807000000000000384e+00	3.231999999999999824e-07	1.297240467878509063e-08	3.244872705977250112e-07	-1.300417304155534448e-08
7.815999999999999837e+00	3.024000000000000079e-07	1.216897328178511671e-08	3.032200538269817898e-07	-1.218476738637343345e-08
7.823999999999999844e+00	2.829000000000000252e-07	1.141530081773524690e-08	2.853872268841095768e-07	-1.149600317379678782e-08
7.833000000000000185e+00	2.645999999999999738e-07	1.070437536761617679e-08	2.664798676768834919e-07	-1.076387888636681189e-08
7.841999999999999638e+00	2.474000000000000051e-07	1.003568944054129303e-08	2.487414756237950247e-07	-1.007509331695548948e-08
7.850999999999999979e+00	2.313000000000000131e-07	9.406636300045199791e-09	2.321166571814752337e-07	-9.427668993706142020e-09
7.860000000000000320e+00	2.161000000000000094e-07	8.812179719729753949e-09	2.165502081006039596e-07	-8.819635200708352888e-09
7.868000000000000327e+00	2.019000000000000013e-07	8.254110640129983682e-09	2.035573923868462668e-07	-8.310641445931225749e-09
7.876999999999999780e+00	1.886000000000000080e-07	7.731066514610603224e-09	1.898401324265989989e-07	-7.771658865801356274e-09
7.886000000000000121e+00	1.760999999999999953e-07	7.237985713361625884e-09	1.770228187991237161e-07	-7.266411322443113944e-09
7.894999999999999574e+00	1.643000000000000088e-07	6.770061795392049201e-09	1.650509757292725262e-07	-6.792954099371126284e-09
7.903999999999999915e+00	1.534000000000000104e-07	6.337749419376356545e-09	1.538703128122457616e-07	-6.349349096019502587e-09
7.913000000000000256e+00	1.431000000000000042e-07	5.927900587634293345e-09	1.434267242235511151e-07	-5.933664799547328140e-09
7.921000000000000263e+00	1.333999999999999902e-07	5.539942568698824912e-09	1.347187174127664436e-07	-5.586050948250202865e-09
7.929999999999999716e+00	1.244000000000000022e-07	5.179829575896103533e-09	1.255204077000408835e-07	-5.217859013076161806e-09
7.939000000000000057e+00	1.160000000000000064e-07	4.842790963951814141e-09	1.169038962644936535e-07	-4.872044607827088887e-09
7.948000000000000398e+00	1.080999999999999952e-07	4.524838397206394936e-09	1.088184174613282156e-07	-4.546791715282809392e-09
7.956999999999999851e+00	1.006999999999999951e-07	4.226136420486566066e-09	1.012332557834337324e-07	-4.240971834461108471e-09
7.966000000000000192e+00	9.374000000000000427e-08	3.944324941361932991e-09	9.412688401278425088e-08	-3.953771666769010898e-09
7.974000000000000199e+00	8.727999999999999804e-08	3.682079978330190019e-09	8.819474815520952550e-08	-3.713459962053156521e-09
7.982999999999999652e+00	8.122999999999999350e-08	3.435759374953182343e-09	8.193440638382751541e-08	-3.459225415069892422e-09
7.991999999999999993e+00	7.559000000000000387e-08	3.205498057988818480e-09	7.609120573729176101e-08	-3.221281013683931180e-09
8.000999999999999446e+00	7.030999999999999895e-08	2.989305150503851422e-09	7.064394551049351530e-08	-2.998825630402722649e-09
8.009999999999999787e+00	6.539000000000000518e-08	2.787299124773520235e-09	6.557149612561621488e-08	-2.791060824975228351e-09
8.019000000000000128e+00	6.079000000000000370e-08	2.597889034396045194e-09	6.085279883307030146e-08	-2.597190833093681939e-09
8.026999999999999247e+00	5.650000000000000300e-08	2.420751736425760263e-09	5.693840956985781798e-08	-2.435885521212185470e-09
8.035999999999999588e+00	5.249000000000000217e-08	2.254700602854401217e-09	5.283070330664925970e-08	-2.266099544605301880e-09
8.044999999999999929e+00	4.876000000000000119e-08	2.099827778784930629e-09	4.901630789381948929e-08	-2.107924435785334686e-09
8.054000000000000270e+00	4.527000000000000104e-08	1.954498439195110149e-09	4.547443721110447074e-08	-1.960574730590597612e-09
8.063000000000000611e+00	4.202999999999999982e-08	1.819224405098576694e-09	4.218437452676683440e-08	-1.823267586413128007e-09
8.070999999999999730e+00	3.899999999999999850e-08	1.692352203059398769e-09	3.945457536293931605e-08	-1.709016775147293119e-09
8.080000000000000071e+00	3.617999999999999707e-08	1.574159827232190534e-09	3.658387074186992587e-08	-1.588552233606843169e-09
8.089000000000000412e+00	3.355999999999999743e-08	1.463847358818990287e-09	3.390551310056535608e-08	-1.475883340705123356e-09
8.098000000000000753e+00	3.111999999999999676e-08	1.360831212167700577e-09	3.140150725969902171e-08	-1.370327024358666032e-09
8.106999999999999318e+00	2.883999999999999884e-08	1.264293859297149198e-09	2.906250238536620926e-08	-1.271516138773158120e-09
8.115999999999999659e+00	2.672000000000000037e-08	1.174442222543814159e-09	2.688105448681598194e-08	-1.179153293397372825e-09
8.124000000000000554e+00	2.476000000000000135e-08	1.091009104203113619e-09	2.506826126081753513e-08	-1.102226514012158075e-09
8.132999999999999119e+00	2.293000000000000085e-08	1.012888474364361262e-09	2.316419777958016482e-08	-1.021235374180685726e-09
8.141999999999999460e+00	2.122000000000000075e-08	9.398028007531581474e-10	2.139632426654590531e-08	-9.458386528552060971e-10
8.150999999999999801e+00	1.963999999999999918e-08	8.719813491613987508e-10	1.975729184722143486e-08	-8.757427588721371752e-10
8.160000000000000142e+00	1.816999999999999991e-08	8.088140335596311291e-10	1.823977585878778358e-08	-8.106550681957406515e-10
8.169000000000000483e+00	1.680999999999999965e-08	7.501193927582483965e-10	1.683647575016398819e-08	-7.502839199264051275e-10
8.176999999999999602e+00	1.553999999999999886e-08	6.952420764666937032e-10	1.567909982337960127e-08	-7.003452148516673367e-10
8.185999999999999943e+00	1.437000000000000063e-08	6.444739352460424969e-10	1.447170688271961271e-08	-6.480907142463269611e-10
8.195000000000000284e+00	1.328000000000000046e-08	5.971224374484014590e-10	1.335757387546127129e-08	-5.997155540574029000e-10
8.204000000000000625e+00	1.226000000000000026e-08	5.526039974216739647e-10	1.232949307786167304e-08	-5.549317813471950815e-10
8.212999999999999190e+00	1.132999999999999955e-08	5.119936991021179317e-10	1.138028039664255665e-08	-5.134523870907361133e-10
8.221999999999999531e+00	1.046000000000000069e-08	4.738265161816647200e-10	1.050277527202573370e-08	-4.749913023027551560e-10
8.230000000000000426e+00	9.648999999999999250e-09	4.382032771113255287e-10	9.777199383275999015e-09	-4.431070346930417626e-10
8.239000000000000767e+00	8.903000000000000379e-09	4.053521853585005064e-10	9.015690259221006625e-09	-4.095700938830328130e-10
8.247999999999999332e+00	8.210999999999999873e-09	3.747462529179811651e-10	8.306515285835315066e-09	-3.782762464798771767e-10
8.256999999999999673e+00	7.571000000000000429e-09	3.464111718767465995e-10	7.646844986521278008e-09	-3.491080186749122004e-10
8.266000000000000014e+00	6.978999999999999992e-09	3.201300721531809765e-10	7.034352045322238260e-09	-3.219674972233286035e-10
8.273999999999999133e+00	6.430999999999999816e-09	2.957356376392731849e-10	6.527644064523793181e-09	-2.994659567278054789e-10
8.282999999999999474e+00	5.923999999999999809e-09	2.730706038951987302e-10	5.997940772842862588e-09	-2.758895244046246247e-10
8.291999999999999815e+00	5.454999999999999878e-09	2.520816353030898499e-10	5.508733816646452548e-09	-2.540597188076015624e-10
8.301000000000000156e+00	5.022000000000000235e-09	2.326521128820729871e-10	5.057725091563280279e-09	-2.338798555145347218e-10
8.310000000000000497e+00	4.620999999999999656e-09	2.146087391753479677e-10	4.642623930339014362e-09	-2.152535629551613841e-10
8.319000000000000838e+00	4.251999999999999793e-09	1.979625993080834337e-10	4.261147072688489492e-09	-1.980847811430053525e-10
8.326999999999999957e+00	3.909999999999999940e-09	1.824688390311160528e-10	3.948444323370083408e-09	-1.839698187698624736e-10
8.336000000000000298e+00	3.595000000000000097e-09	1.681837788632052113e-10	3.624276470527673414e-09	-1.692931197833816723e-10
8.345000000000000639e+00	3.304000000000000171e-09	1.549515284581669874e-10	3.327178169100067196e-09	-1.557981636479527012e-10
8.353999999999999204e+00	3.035999999999999856e-09	1.427333880274576647e-10	3.054894679909686919e-09	-1.433900901550450237e-10
8.362999999999999545e+00	2.787999999999999885e-09	1.313959376973702352e-10	2.805178525526616648e-09	-1.319743445712273672e-10
8.371999999999999886e+00	2.559999999999999845e-09	1.209461056711349031e-10	2.575789461003529654e-09	-1.214566764071474808e-10
8.380000000000000782e+00	2.349999999999999950e-09	1.112961000668187616e-10	2.387147405845881814e-09	-1.127856244040936392e-10
8.388999999999999346e+00	2.155999999999999999e-09	1.023572052420580741e-10	2.190067355011132994e-09	-1.037082518675017139e-10
8.397999999999999687e+00	1.977999999999999994e-09	9.413496375943709675e-11	2.007224305528655337e-09	-9.527238957140398564e-11
8.407000000000000028e+00	1.813999999999999940e-09	8.653950527605374285e-11	1.837775319776255578e-09	-8.744117867126157020e-11
8.416000000000000369e+00	1.662999999999999944e-09	7.953745894634888863e-11	1.681073682391473161e-09	-8.018582298876160980e-11
8.425000000000000711e+00	1.523999999999999907e-09	7.306538552274393978e-11	1.536474740740291277e-09	-7.347761818524350122e-11
8.432999999999999829e+00	1.395999999999999936e-09	6.708985642465284405e-11	1.417583105020774700e-09	-6.795097294066901787e-11
8.442000000000000171e+00	1.277999999999999929e-09	6.156650805739107127e-11	1.294093203665996244e-09	-6.219828181085922631e-11
8.451000000000000512e+00	1.170000000000000096e-09	5.649880452257376226e-11	1.180855179840214791e-09	-5.691033045169700198e-11
8.460000000000000853e+00	1.070999999999999920e-09	5.184180487524716007e-11	1.077232324621059802e-09	-5.205876820554177941e-11
8.468999999999999417e+00	9.799000000000001007e-10	4.754525423857996912e-11	9.825899518901490587e-10	-4.761533447687883271e-11
8.477000000000000313e+00	8.961999999999999658e-10	4.359274547262231843e-11	9.054910637563730656e-10	-4.398546628360083242e-11
8.486000000000000654e+00	8.193999999999999828e-10	3.995167445297255481e-11	8.260872696575933690e-10	-4.023615289270346609e-11
8.494999999999999218e+00	7.488999999999999678e-10	3.660076524486078082e-11	7.538417095422638105e-10	-3.681382893134740864e-11
8.503999999999999559e+00	6.841999999999999741e-10	3.351770614713412933e-11	6.881274876158287634e-10	-3.369058065586781205e-11
8.512999999999999901e+00	6.248999999999999824e-10	3.068847274440375315e-11	6.283196919214564201e-10	-3.083858264986039506e-11
8.522000000000000242e+00	5.705999999999999735e-10	2.808771878250193594e-11	5.737953864849300693e-10	-2.823009747445395538e-11
8.529999999999999361e+00	5.208000000000000007e-10	2.569645636577557228e-11	5.292628171658082575e-10	-2.609352007287446017e-11
8.538999999999999702e+00	4.751999999999999720e-10	2.350415116121303423e-11	4.830257772497285379e-10	-2.386963454293565274e-11
8.548000000000000043e+00	4.334000000000000233e-10	2.148670110447672767e-11	4.403371300564941989e-10	-2.181197621945944365e-11
8.557000000000000384e+00	3.951999999999999898e-10	1.964077257511234833e-11	4.009307990531202799e-10	-1.990852123489100326e-11
8.566000000000000725e+00	3.602000000000000073e-10	1.794292399749026570e-11	3.646433665558861400e-10	-1.815176596703188468e-11
8.574999999999999289e+00	3.282000000000000144e-10	1.638867513352156419e-11	3.313120212613653062e-10	-1.653423445549464745e-11
8.583000000000000185e+00	2.989000000000000225e-10	1.496009290649494581e-11	3.040345942179569070e-10	-1.520728260657805051e-11
8.592000000000000526e+00	2.722000000000000009e-10	1.365517564302712744e-11	2.758445575895349971e-10	-1.383241465970923952e-11
8.601000000000000867e+00	2.478000000000000128e-10	1.246117025302198648e-11	2.501431217485132163e-10	-1.257530443777549565e-11
8.609999999999999432e+00	2.253999999999999920e-10	1.136076373395732628e-11	2.267694472454881095e-10	-1.142856651275016281e-11
8.618999999999999773e+00	2.050999999999999948e-10	1.036245641384643133e-11	2.055631968337082265e-10	-1.038483851389651509e-11
8.628000000000000114e+00	1.865000000000000022e-10	9.444246628631017484e-12	1.863645335057293758e-10	-9.436781037629761027e-12
8.635999999999999233e+00	1.695000000000000092e-10	8.603927745582248459e-12	1.708556140356305528e-10	-8.668463985632301990e-12
8.644999999999999574e+00	1.540000000000000110e-10	7.834920281032433992e-12	1.550147219540443930e-10	-7.881173546979611447e-12
8.653999999999999915e+00	1.399000000000000029e-10	7.134529163924999364e-12	1.407224577434805809e-10	-7.168479103227059015e-12
8.663000000000000256e+00	1.270000000000000009e-10	6.491328055082410995e-12	1.278209112851992028e-10	-6.523129718774286650e-12
8.672000000000000597e+00	1.153000000000000051e-10	5.907287450973416398e-12	1.161526632376415067e-10	-5.937896990762567398e-12
8.679999999999999716e+00	1.046000000000000059e-10	5.371765054086041410e-12	1.066893731902416942e-10	-5.462332530665328162e-12
8.689000000000000057e+00	9.490000000000000316e-11	4.884576689684413028e-12	9.692291419781870720e-11	-4.971010864052797272e-12
8.698000000000000398e+00	8.605999999999999801e-11	4.440009245914793407e-12	8.794091541572772846e-11	-4.519190456719699156e-12
8.707000000000000739e+00	7.800000000000000207e-11	4.033634561682552752e-12	7.965251428845722275e-11	-4.102586174480499075e-12
8.715999999999999304e+00	7.067999999999999529e-11	3.663254895452993189e-12	7.202264915073126622e-11	-3.719378585583619464e-12
8.724999999999999645e+00	6.402000000000000226e-11	3.325837541732115806e-12	6.501836158155124515e-11	-3.367841998417902634e-12
8.733000000000000540e+00	5.797000000000000118e-11	3.018568668512970315e-12	5.929094012360092928e-11	-3.080562136891630848e-12
8.742000000000000881e+00	5.247000000000000079e-11	2.738538603643921804e-12	5.337873394475150846e-11	-2.784158956691150735e-12
8.750999999999999446e+00	4.748000000000000044e-11	2.483854850677593941e-12	4.799746055132991099e-11	-2.514471214708829701e-12
8.759999999999999787e+00	4.294999999999999773e-11	2.251833192742470724e-12	4.311455381891650794e-11	-2.269793763188708958e-12
8.769000000000000128e+00	3.883000000000000317e-11	2.040532866908671551e-12	3.869754755188295452e-11	-2.048426687460342680e-12
8.778000000000000469e+00	3.510000000000000028e-11	1.848775443541751747e-12	3.471407509941435516e-11	-1.848675285829515882e-12
8.785999999999999588e+00	3.170999999999999958e-11	1.674063132172117185e-12	3.151107732231359236e-11	-1.687899038534887519e-12
8.794999999999999929e+00	2.864000000000000075e-11	1.515295965066908560e-12	2.825854348536827727e-11	-1.524371778661463799e-12
8.804000000000000270e+00	2.585999999999999846e-11	1.371346030740235952e-12	2.534659548639378132e-11	-1.377593487975224737e-12
8.813000000000000611e+00	2.334000000000000031e-11	1.240541207342472715e-12	2.274325017735678312e-11	-1.245889548096961543e-12
8.821999999999999176e+00	2.105999999999999952e-11	1.121910622660949888e-12	2.041662210409944320e-11	-1.127590456688194189e-12
8.830999999999999517e+00	1.899999999999999901e-11	1.014364008447329185e-12	1.833492313301911919e-11	-1.021031807900040716e-12
8.839000000000000412e+00	1.712999999999999991e-11	9.166061371077110695e-13	1.666452179344898480e-11	-9.348276457883566196e-13
8.848000000000000753e+00	1.544000000000000045e-11	8.280482268375758500e-13	1.495907884502689227e-11	-8.459221818713367790e-13
8.856999999999999318e+00	1.391000000000000030e-11	7.476807229562183744e-13	1.341143942941065963e-11	-7.642179792109635352e-13
8.865999999999999659e+00	1.252000000000000077e-11	6.744843712984115620e-13	1.200936228012200427e-11	-6.891784008803747105e-13
8.875000000000000000e+00	1.128000000000000040e-11	6.090500321296438085e-13	1.074402994075686713e-11	-6.204641867397745262e-13
8.882999999999999119e+00	1.015000000000000017e-11	5.492676634211078241e-13	9.726981037507405056e-12	-5.644216121572641493e-13
8.891999999999999460e+00	9.130000000000000073e-12	4.951772755464585737e-13	8.695981319488236102e-12	-5.067333006848366719e-13
8.900999999999999801e+00	8.211000000000000455e-12	4.463296611287530875e-13	7.776403415913989882e-12	-4.543960221294331512e-13
8.910000000000000142e+00	7.381000000000000154e-12	4.021078117088109222e-13	6.959533159105171744e-12	-4.070744873149363787e-13
8.919000000000000483e+00	6.632999999999999706e-12	3.621618992115248969e-13	6.236682695990491166e-12	-3.644344187401607909e-13
8.928000000000000824e+00	5.958999999999999953e-12	3.260839794836908913e-13	5.599190388663773163e-12	-3.261425467567603453e-13
8.935999999999999943e+00	5.351000000000000120e-12	2.934622285782960030e-13	5.097207602820872565e-12	-2.954870346675112298e-13
8.945000000000000284e+00	4.802999999999999628e-12	2.639908702457719262e-13	4.597407287974879569e-12	-2.645026798013481189e-13
8.954000000000000625e+00	4.310000000000000012e-12	2.374163033803772705e-13	4.158088973411614022e-12	-2.369093691918496378e-13
8.962999999999999190e+00	3.865999999999999885e-12	2.134272957724998482e-13	3.770692032452153259e-12	-2.123777166187104308e-13
8.971999999999999531e+00	3.467000000000000070e-12	1.918203603197638418e-13	3.426681574094802883e-12	-1.905793252853031921e-13
8.980999999999999872e+00	3.106999999999999989e-12	1.722791725831829524e-13	3.117548346287406652e-12	-1.711867841009532680e-13
8.989000000000000767e+00	2.783999999999999850e-12	1.547067781320521259e-13	2.865183989398571352e-12	-1.557047841476800676e-13
8.997999999999999332e+00	2.494000000000000076e-12	1.388938701732820946e-13	2.598803637791011139e-12	-1.399667900456259913e-13
9.006999999999999673e+00	2.232999999999999876e-12	1.246292020168789979e-13	2.342944839689152148e-12	-1.256966098832963231e-13


==> pde_runs/ss_1Td_nr128_lmax1_E3.22E+01_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.520999999999999686e-01	5.913361175805290039e-04	8.506950065432733465e-01	-5.083352810606948501e-04
2.312000000000000166e-02	8.411999999999999478e-01	7.348142412672198278e-04	8.398574880602838189e-01	-8.694640069731629549e-04
3.857000000000000012e-02	8.305000000000000160e-01	1.023230376531274232e-03	8.291341250502679561e-01	-1.108538786789171416e-03
5.403999999999999776e-02	8.198999999999999622e-01	1.229340554385167103e-03	8.185314097098419506e-01	-1.295193844766203859e-03
6.955000000000000071e-02	8.093000000000000194e-01	1.394272725399810101e-03	8.080377475664205500e-01	-1.450315617929583568e-03
8.508000000000000285e-02	7.989000000000000545e-01	1.533178812304788162e-03	7.976658496251232133e-01	-1.583280719395592203e-03
1.005999999999999950e-01	7.886999999999999567e-01	1.653853563349403635e-03	7.874332657078141340e-01	-1.699321708352669004e-03
1.161999999999999977e-01	7.784999999999999698e-01	1.759664027568544212e-03	7.772802555195644780e-01	-1.802529699570606285e-03
1.318000000000000005e-01	7.683999999999999719e-01	1.853954621866544259e-03	7.672581986289439548e-01	-1.894694751657009573e-03
1.474999999999999922e-01	7.584999999999999520e-01	1.938672633231326107e-03	7.573024357058438794e-01	-1.978075533699258978e-03
1.632000000000000117e-01	7.486000000000000432e-01	2.014936966484580025e-03	7.474757534147661309e-01	-2.053389498850207752e-03
1.789000000000000035e-01	7.389000000000000012e-01	2.083961096422087822e-03	7.377766420136491199e-01	-2.121683588420290867e-03
1.945999999999999952e-01	7.292999999999999483e-01	2.147413911731969795e-03	7.282033459514687390e-01	-2.183786703879586621e-03
2.102999999999999869e-01	7.197999999999999954e-01	2.204634519561084281e-03	7.187542904196907445e-01	-2.240378471421320284e-03
2.260999999999999954e-01	7.104000000000000314e-01	2.257053420671402844e-03	7.093688597702572096e-01	-2.292334952081465788e-03
2.419000000000000039e-01	7.010999999999999455e-01	2.305223658885781780e-03	7.001059417521910966e-01	-2.339758076560232054e-03
2.577999999999999736e-01	6.918999999999999595e-01	2.348875669363536221e-03	6.909065134258007834e-01	-2.383322642920581574e-03
2.736000000000000099e-01	6.827999999999999625e-01	2.388941468644219680e-03	6.818847034986681432e-01	-2.422835483614909757e-03
2.894999999999999796e-01	6.737999999999999545e-01	2.425531041954111927e-03	6.729247003309847264e-01	-2.459106640146656135e-03
3.054999999999999938e-01	6.650000000000000355e-01	2.459122435316103260e-03	6.640271931109860137e-01	-2.492349709434990394e-03
3.214000000000000190e-01	6.562000000000000055e-01	2.489470967686109332e-03	6.553018506653188746e-01	-2.522393330484626588e-03
3.373999999999999777e-01	6.474999999999999645e-01	2.517026337188803687e-03	6.466373629253354682e-01	-2.549832548048027673e-03
3.533999999999999919e-01	6.389000000000000234e-01	2.542245747502356289e-03	6.380874325735560459e-01	-2.574667726407388335e-03
3.694000000000000061e-01	6.304999999999999494e-01	2.565244322270444216e-03	6.296505471559562528e-01	-2.597077164231503983e-03
3.855000000000000093e-01	6.220999999999999863e-01	2.585661968130173634e-03	6.212735376238947005e-01	-2.617339101648920394e-03
4.016000000000000125e-01	6.138000000000000123e-01	2.603966569739696486e-03	6.130079845717466558e-01	-2.635454024100730274e-03
4.177000000000000157e-01	6.056000000000000272e-01	2.620227062721153070e-03	6.048523864685486640e-01	-2.651558820426336283e-03
4.339000000000000079e-01	5.975000000000000311e-01	2.634511343466200330e-03	5.967556381694119061e-01	-2.665860079297035449e-03
4.501000000000000001e-01	5.895000000000000240e-01	2.647226617119698144e-03	5.887672929772531649e-01	-2.678366251212685369e-03
4.662999999999999923e-01	5.816000000000000059e-01	2.658425018410954469e-03	5.808858895940670619e-01	-2.689184320332039819e-03
4.824999999999999845e-01	5.737999999999999767e-01	2.667826705664491128e-03	5.731099704053956856e-01	-2.698413943079337480e-03
4.988000000000000211e-01	5.661000000000000476e-01	2.676149440734968549e-03	5.653910935068601207e-01	-2.706189581421608245e-03
5.150000000000000133e-01	5.584999999999999964e-01	2.682785042848817407e-03	5.578226032448434513e-01	-2.712500024969736415e-03
5.313999999999999835e-01	5.508999999999999453e-01	2.687626124855972166e-03	5.502638807083616301e-01	-2.717529937155707849e-03
5.476999999999999647e-01	5.434999999999999831e-01	2.692003305921833976e-03	5.428527191204226554e-01	-2.721250864737818822e-03
5.641000000000000458e-01	5.361000000000000210e-01	2.694349657415820529e-03	5.354968047856762947e-01	-2.723779379111018577e-03
5.805000000000000160e-01	5.288000000000000478e-01	2.695823921328196430e-03	5.282405826220039069e-01	-2.725154759903236721e-03
5.968999999999999861e-01	5.217000000000000526e-01	2.696977351695983675e-03	5.210827140015490411e-01	-2.725439182243990371e-03
6.133999999999999453e-01	5.145999999999999464e-01	2.696519974812731490e-03	5.139790641313797259e-01	-2.724684402357415835e-03
6.299000000000000155e-01	5.074999999999999512e-01	2.694476385799907548e-03	5.069722274775186888e-01	-2.722941775117067309e-03
6.463999999999999746e-01	5.006000000000000449e-01	2.692235689405183402e-03	5.000609069971387877e-01	-2.720263816082185877e-03
6.629000000000000448e-01	4.938000000000000167e-01	2.689021349516496680e-03	4.932438418952820314e-01	-2.716699718887609968e-03
6.794999999999999929e-01	4.869999999999999885e-01	2.684607160298380351e-03	4.864792484307603471e-01	-2.712267597442902852e-03
6.961000000000000520e-01	4.803000000000000047e-01	2.679562793261443861e-03	4.798074032087949470e-01	-2.707031984693140329e-03
7.127000000000000002e-01	4.737000000000000099e-01	2.673919771730384320e-03	4.732270346623298485e-01	-2.701035592299156837e-03
7.294000000000000483e-01	4.672000000000000042e-01	2.667439534573973377e-03	4.666980953843801183e-01	-2.694275924177876903e-03
7.460999999999999854e-01	4.606999999999999984e-01	2.659852690156606220e-03	4.602592734032263655e-01	-2.686825468876654407e-03
7.628000000000000336e-01	4.544000000000000261e-01	2.652337899052833754e-03	4.539092847132677466e-01	-2.678721484087677289e-03
7.794999999999999707e-01	4.480999999999999983e-01	2.644022900475964839e-03	4.476468765196580102e-01	-2.669999224985093213e-03
7.963000000000000078e-01	4.419000000000000150e-01	2.635504097254072302e-03	4.414341207928987876e-01	-2.660634489477716434e-03
8.131000000000000449e-01	4.356999999999999762e-01	2.623682273142144764e-03	4.353076012477559154e-01	-2.650709594396395176e-03
8.298999999999999710e-01	4.297000000000000264e-01	2.614841308470044774e-03	4.292661498941792719e-01	-2.640254890134783889e-03
8.467999999999999972e-01	4.237000000000000210e-01	2.605238241442613036e-03	4.232733328011629714e-01	-2.629233013669761854e-03
8.636000000000000343e-01	4.177000000000000157e-01	2.592461479985447119e-03	4.173988744450085053e-01	-2.617802351998095838e-03
8.806000000000000494e-01	4.118999999999999884e-01	2.580244748289394624e-03	4.115374434575714835e-01	-2.605781507143239886e-03
8.974999999999999645e-01	4.061000000000000165e-01	2.569702909724260863e-03	4.057920832333275496e-01	-2.593404084242351051e-03
9.144999999999999796e-01	4.003999999999999782e-01	2.556751788485799558e-03	4.000936878044195066e-01	-2.580548081242787020e-03
9.314999999999999947e-01	3.947999999999999843e-01	2.543786810840877217e-03	3.944753238454169475e-01	-2.567309198757929643e-03
9.485000000000000098e-01	3.892999999999999794e-01	2.530825297297569811e-03	3.889358352673508712e-01	-2.553710063989693153e-03
9.655000000000000249e-01	3.837999999999999745e-01	2.517228698458154421e-03	3.834741084001238032e-01	-2.539772185895303961e-03
9.826000000000000290e-01	3.783000000000000251e-01	2.500812898254285883e-03	3.780576177563089724e-01	-2.525431264239039793e-03
9.997000000000000330e-01	3.729999999999999982e-01	2.487311562209286366e-03	3.727176632819706459e-01	-2.510788134564595920e-03
1.016999999999999904e+00	3.677000000000000268e-01	2.473198234878946390e-03	3.673920319271506418e-01	-2.495685622785262254e-03
1.034000000000000030e+00	3.624999999999999889e-01	2.457058408103749824e-03	3.622328780560513106e-01	-2.480580912804216352e-03
1.050999999999999934e+00	3.573000000000000065e-01	2.442441053988407117e-03	3.571461466916067140e-01	-2.465231605852157525e-03
1.068000000000000060e+00	3.523000000000000020e-01	2.426567963037576901e-03	3.521308256403860026e-01	-2.449654008687891880e-03
1.086000000000000076e+00	3.472000000000000086e-01	2.411485841955536644e-03	3.468972342111255602e-01	-2.432928554822613200e-03
1.102999999999999980e+00	3.422999999999999932e-01	2.395239205380540227e-03	3.420258775059086265e-01	-2.416929239066416789e-03
1.120000000000000107e+00	3.373999999999999777e-01	2.378483345868118246e-03	3.372229410101338365e-01	-2.400747177377021441e-03
1.137999999999999901e+00	3.325000000000000178e-01	2.363137953063327440e-03	3.322109558500901949e-01	-2.383429159694269803e-03
1.155000000000000027e+00	3.277999999999999803e-01	2.346767186180455638e-03	3.275458063622084803e-01	-2.366913072937825487e-03
1.171999999999999931e+00	3.230999999999999983e-01	2.329907980969849173e-03	3.229461526969608642e-01	-2.350254089966148652e-03
1.189999999999999947e+00	3.184000000000000163e-01	2.312560337431508913e-03	3.181463261468343573e-01	-2.332472676862275360e-03
1.207000000000000073e+00	3.138000000000000234e-01	2.295455758356497455e-03	3.136787126685795513e-01	-2.315556522826785635e-03
1.225000000000000089e+00	3.093000000000000194e-01	2.278609832202082436e-03	3.090166691511499475e-01	-2.297527774889768400e-03
1.241999999999999993e+00	3.048000000000000154e-01	2.259536488709133848e-03	3.046772525141064336e-01	-2.280400520820544379e-03
1.260000000000000009e+00	3.004000000000000004e-01	2.242527749778806985e-03	3.001489529079819363e-01	-2.262171068442626019e-03
1.276999999999999913e+00	2.959999999999999853e-01	2.225061749435282461e-03	2.959340260770330633e-01	-2.244874944058463783e-03
1.294999999999999929e+00	2.917000000000000148e-01	2.207895393881467456e-03	2.915356690330267453e-01	-2.226487705570866140e-03
1.312000000000000055e+00	2.874999999999999778e-01	2.189384389550709780e-03	2.874417378887627050e-01	-2.209061588097813080e-03
1.330000000000000071e+00	2.832999999999999963e-01	2.172121039151670568e-03	2.831696416400519833e-01	-2.190555826644151414e-03
1.348000000000000087e+00	2.791000000000000147e-01	2.152809827347816445e-03	2.789610260069024239e-01	-2.172003141643725436e-03
1.364999999999999991e+00	2.751000000000000112e-01	2.136250844277188653e-03	2.750436526008778748e-01	-2.154446214187524886e-03
1.383000000000000007e+00	2.710000000000000187e-01	2.116929817518757584e-03	2.709557726872357519e-01	-2.135827811385797824e-03
1.401000000000000023e+00	2.671000000000000041e-01	2.100343698985478180e-03	2.669286527945724519e-01	-2.117188075594010968e-03
1.419000000000000039e+00	2.631000000000000005e-01	2.081041724785930545e-03	2.629614159102059978e-01	-2.098535018188974095e-03
1.435999999999999943e+00	2.592999999999999750e-01	2.062961423755988073e-03	2.592687515781469387e-01	-2.080912752021215131e-03
1.453999999999999959e+00	2.554000000000000159e-01	2.045204438876792232e-03	2.554153688953944568e-01	-2.062254846489800474e-03
1.471999999999999975e+00	2.516999999999999793e-01	2.027200925432651787e-03	2.516192388282721959e-01	-2.043604649586800662e-03
1.489999999999999991e+00	2.479000000000000092e-01	2.008045598201478772e-03	2.478795114758677032e-01	-2.024968757664756709e-03
1.508000000000000007e+00	2.442999999999999894e-01	1.990168524466290768e-03	2.441953613427204628e-01	-2.006353527867744957e-03
1.526000000000000023e+00	2.406000000000000083e-01	1.971139636944070194e-03	2.405659856705295585e-01	-1.987765084863381791e-03
1.544000000000000039e+00	2.371000000000000052e-01	1.953416715730756266e-03	2.369905756741881309e-01	-1.969209167333126499e-03
1.562000000000000055e+00	2.335000000000000131e-01	1.934541980730408901e-03	2.334683068753195812e-01	-1.950691085938723209e-03
1.580000000000000071e+00	2.300999999999999990e-01	1.917000924851889601e-03	2.299983751135262211e-01	-1.932215949135313460e-03
1.598000000000000087e+00	2.265999999999999959e-01	1.898308055186337081e-03	2.265799984328183414e-01	-1.913788687565531454e-03
1.616000000000000103e+00	2.232000000000000095e-01	1.880134223412786203e-03	2.232124162193194483e-01	-1.895414061601875724e-03
1.633999999999999897e+00	2.199000000000000121e-01	1.861223692695749242e-03	2.198948883817789801e-01	-1.877096668496721276e-03
1.651999999999999913e+00	2.165999999999999870e-01	1.843296966837411257e-03	2.166266901358157304e-01	-1.858840916524424338e-03
1.671000000000000041e+00	2.132999999999999896e-01	1.825065400036941137e-03	2.132296221507879452e-01	-1.839642237221155970e-03
1.689000000000000057e+00	2.101000000000000090e-01	1.807389244195431628e-03	2.100604967101634135e-01	-1.821525445114247814e-03
1.707000000000000073e+00	2.069999999999999896e-01	1.789087240662120626e-03	2.069384594216366891e-01	-1.803481818934741859e-03
1.725000000000000089e+00	2.038000000000000089e-01	1.770842972155728433e-03	2.038628095938171680e-01	-1.785514837048950967e-03
1.743999999999999995e+00	2.008000000000000063e-01	1.754050162226078761e-03	2.006658609301616714e-01	-1.766636554227692417e-03
1.762000000000000011e+00	1.976999999999999869e-01	1.734960652925592950e-03	1.976834383788999006e-01	-1.748837560965950172e-03
1.780000000000000027e+00	1.947000000000000119e-01	1.717626288443443701e-03	1.947453628632511979e-01	-1.731125074996391500e-03
1.798999999999999932e+00	1.917999999999999983e-01	1.699794248029253083e-03	1.916914301984657676e-01	-1.712525376332897252e-03
1.816999999999999948e+00	1.887999999999999956e-01	1.681927566598910746e-03	1.888424141967133540e-01	-1.694998974727639175e-03
1.834999999999999964e+00	1.859999999999999987e-01	1.664500826073691186e-03	1.860357302815548175e-01	-1.677566879218594540e-03
1.854000000000000092e+00	1.831000000000000127e-01	1.645948829873821080e-03	1.831183496244916664e-01	-1.659271257753554317e-03
1.872000000000000108e+00	1.802999999999999881e-01	1.629106367821021211e-03	1.803967227620196512e-01	-1.642040360941078234e-03
1.891000000000000014e+00	1.776000000000000079e-01	1.611888050742979169e-03	1.775677735920497546e-01	-1.623962135541261436e-03
1.909000000000000030e+00	1.748999999999999999e-01	1.594451495263182880e-03	1.749286674901649463e-01	-1.606941713062704988e-03
1.927999999999999936e+00	1.721999999999999920e-01	1.577790898545177855e-03	1.721854928003515584e-01	-1.589089878021862374e-03
1.947000000000000064e+00	1.695000000000000118e-01	1.559902277804606739e-03	1.694853312251046740e-01	-1.571357156208931429e-03
1.965000000000000080e+00	1.668999999999999928e-01	1.542719756443254294e-03	1.669663434369960398e-01	-1.554669270630496805e-03
1.983999999999999986e+00	1.643000000000000016e-01	1.525327079583916863e-03	1.643480064682086295e-01	-1.537173706617203954e-03
2.003000000000000114e+00	1.617999999999999994e-01	1.508656667911335760e-03	1.617707242466584483e-01	-1.519802479975964791e-03
2.020999999999999908e+00	1.592999999999999972e-01	1.491784183644537850e-03	1.593663850734674536e-01	-1.503461724368836388e-03
2.040000000000000036e+00	1.567999999999999949e-01	1.474709626783523783e-03	1.568672439115626760e-01	-1.486337275210195246e-03
2.059000000000000163e+00	1.544000000000000095e-01	1.458377542368687789e-03	1.544073014204360161e-01	-1.469341479662644332e-03
2.077999999999999847e+00	1.519999999999999962e-01	1.441851468263404034e-03	1.519859325326839705e-01	-1.452475403224698152e-03
2.096000000000000085e+00	1.496000000000000107e-01	1.425131404467672516e-03	1.497270324807090103e-01	-1.436617605056303079e-03
2.115000000000000213e+00	1.472999999999999865e-01	1.409174020377540384e-03	1.473790416351785093e-01	-1.420007057691007827e-03
2.133999999999999897e+00	1.449999999999999900e-01	1.393030729500728884e-03	1.450678654816936197e-01	-1.403529158039611060e-03
2.153000000000000025e+00	1.428000000000000103e-01	1.377666284137054860e-03	1.427929340783397616e-01	-1.387184832131563598e-03
2.172000000000000153e+00	1.405000000000000138e-01	1.361155221138770017e-03	1.405536890440513831e-01	-1.370974954326639045e-03
2.190999999999999837e+00	1.383000000000000063e-01	1.345431086557390393e-03	1.383495685247149998e-01	-1.354900135597829217e-03
2.209999999999999964e+00	1.360999999999999988e-01	1.328743354376733755e-03	1.361800126892939999e-01	-1.338960810129998175e-03
2.229000000000000092e+00	1.340000000000000080e-01	1.313656614492539386e-03	1.340444739721080580e-01	-1.323157390685248194e-03
2.248000000000000220e+00	1.318999999999999895e-01	1.298400133629203524e-03	1.319424168887499138e-01	-1.307490272076788527e-03
2.266999999999999904e+00	1.297999999999999987e-01	1.282973911786725735e-03	1.298733176739086115e-01	-1.291959831814837789e-03
2.286000000000000032e+00	1.277999999999999969e-01	1.267632560433819017e-03	1.278366639329386045e-01	-1.276566430725783628e-03
2.305000000000000160e+00	1.257999999999999952e-01	1.252878951654947575e-03	1.258319542753632281e-01	-1.261310413011824689e-03
2.323999999999999844e+00	1.237999999999999934e-01	1.237248925167445729e-03	1.238586918836789147e-01	-1.246192002203224281e-03
2.343999999999999861e+00	1.218000000000000055e-01	1.222183547243211633e-03	1.218149979093366558e-01	-1.230426525679611778e-03
2.362999999999999989e+00	1.199000000000000066e-01	1.207963987463340745e-03	1.199047294038019795e-01	-1.215590473198974479e-03
2.382000000000000117e+00	1.179999999999999938e-01	1.192909579194221040e-03	1.180244120378626665e-01	-1.200891889757309434e-03
2.400999999999999801e+00	1.160999999999999949e-01	1.178393838726255350e-03	1.161735757912748801e-01	-1.186330709277135919e-03
2.420999999999999819e+00	1.141999999999999960e-01	1.163065189079270922e-03	1.142566706600655624e-01	-1.171151513637737427e-03
2.439999999999999947e+00	1.123999999999999999e-01	1.149275755249945866e-03	1.124649165862834366e-01	-1.156872143219081972e-03
2.459000000000000075e+00	1.106000000000000039e-01	1.134702279755061367e-03	1.107012672033260425e-01	-1.142729931426603477e-03
2.479000000000000092e+00	1.087999999999999939e-01	1.120004096602031677e-03	1.088746711600914324e-01	-1.127991264366568413e-03
2.498000000000000220e+00	1.071000000000000008e-01	1.106832427560739719e-03	1.071673298801704283e-01	-1.114129587416037197e-03
2.517999999999999794e+00	1.053999999999999937e-01	1.092914821971654538e-03	1.053990425517820212e-01	-1.099685326186888900e-03
2.536999999999999922e+00	1.037000000000000005e-01	1.078879436927654900e-03	1.037461981649398929e-01	-1.086102489567298841e-03
2.556000000000000050e+00	1.019999999999999934e-01	1.065315169703313523e-03	1.021192694160568820e-01	-1.072654891746372633e-03
2.576000000000000068e+00	1.004000000000000031e-01	1.052082301533487606e-03	1.004342658387987475e-01	-1.058645196446879582e-03
2.596000000000000085e+00	9.873999999999999444e-02	1.038107769207860303e-03	9.877706724975623964e-02	-1.044784460074421259e-03
2.615000000000000213e+00	9.714000000000000412e-02	1.024651120073696332e-03	9.722806892435958970e-02	-1.031754287869052558e-03
2.634999999999999787e+00	9.557000000000000217e-02	1.011952878253139475e-03	9.562378305113576615e-02	-1.018182412028125448e-03
2.653999999999999915e+00	9.402000000000000635e-02	9.987974904894386143e-04	9.412423703987259083e-02	-1.005425337579963878e-03
2.673999999999999932e+00	9.249000000000000277e-02	9.857478732950531678e-04	9.257116274234403197e-02	-9.921394938521834947e-04
2.693999999999999950e+00	9.099000000000000143e-02	9.729130304008061676e-04	9.104371126310684126e-02	-9.789992347784813066e-04
2.713000000000000078e+00	8.951000000000000623e-02	9.601888078181361171e-04	8.961598074526087865e-02	-9.666501705676850808e-04
2.733000000000000096e+00	8.805000000000000326e-02	9.475772840080117811e-04	8.813728660376884960e-02	-9.537917084420915060e-04
2.753000000000000114e+00	8.661000000000000643e-02	9.350805374314024665e-04	8.668299303457888128e-02	-9.410767037336166280e-04
2.773000000000000131e+00	8.519000000000000183e-02	9.227006465492767215e-04	8.525270000848728102e-02	-9.285044068692397149e-04
2.793000000000000149e+00	8.379999999999999949e-02	9.105483471432658038e-04	8.384600942696099346e-02	-9.160738941094736295e-04
2.813000000000000167e+00	8.241999999999999327e-02	8.984087494431770675e-04	8.246252941816581417e-02	-9.037842115833446275e-04
2.831999999999999851e+00	8.107000000000000317e-02	8.865015929614641519e-04	8.116937197965354289e-02	-8.922386018080413934e-04
2.851999999999999869e+00	7.972999999999999532e-02	8.746106022872884595e-04	7.983005349390304151e-02	-8.802208508388014579e-04
2.871999999999999886e+00	7.842000000000000359e-02	8.629569025737496898e-04	7.851283222994634436e-02	-8.683412017798647483e-04
2.891999999999999904e+00	7.713000000000000411e-02	8.514332221408326025e-04	7.721734464893897920e-02	-8.565987576949717335e-04
2.911999999999999922e+00	7.585000000000000075e-02	8.399309036678751384e-04	7.594323394608158695e-02	-8.449926352537015604e-04
2.931999999999999940e+00	7.459999999999999964e-02	8.282424474681312088e-04	7.469014906350396332e-02	-8.335219273571541120e-04
2.951999999999999957e+00	7.335999999999999466e-02	8.170166797741158478e-04	7.345774193623640091e-02	-8.221855857443018199e-04
2.971999999999999975e+00	7.213999999999999579e-02	8.059284369142213000e-04	7.224566993955659766e-02	-8.109825382785184602e-04
2.992999999999999883e+00	7.094999999999999918e-02	7.950918610366667109e-04	7.099451199970938098e-02	-7.993616420086637397e-04
3.012999999999999901e+00	6.976999999999999869e-02	7.838824323552693847e-04	6.982308189521378716e-02	-7.884285672191520536e-04
3.032999999999999918e+00	6.859999999999999432e-02	7.731135796642904946e-04	6.867097958891039966e-02	-7.776256201134360739e-04
3.052999999999999936e+00	6.746000000000000607e-02	7.626028025436396452e-04	6.753788666639616578e-02	-7.669517951758646982e-04
3.072999999999999954e+00	6.633000000000000007e-02	7.521264354990323323e-04	6.642349033673856928e-02	-7.564061024178088746e-04
3.093999999999999861e+00	6.522000000000000020e-02	7.414227079184181578e-04	6.527315995223655076e-02	-7.454699388640136743e-04
3.113999999999999879e+00	6.413000000000000644e-02	7.312530870718313668e-04	6.419613440725983888e-02	-7.351836949456291848e-04
3.133999999999999897e+00	6.304999999999999494e-02	7.207583025536369288e-04	6.313688032667749694e-02	-7.250222988759763478e-04
3.153999999999999915e+00	6.199000000000000343e-02	7.107882716951090772e-04	6.209510405878597428e-02	-7.149846353311794817e-04
3.174999999999999822e+00	6.094999999999999724e-02	7.006229232405141241e-04	6.101973374559428037e-02	-7.045770546457976119e-04
3.194999999999999840e+00	5.992999999999999716e-02	6.909740146017095052e-04	6.001289010849242267e-02	-6.947896290383550602e-04
3.216000000000000192e+00	5.890999999999999709e-02	6.809143212463763086e-04	5.897357890585924051e-02	-6.846424332977106000e-04
3.236000000000000210e+00	5.791999999999999926e-02	6.714777620365795308e-04	5.800049681458707695e-02	-6.751007762344809733e-04
3.257000000000000117e+00	5.693999999999999756e-02	6.617601487157412799e-04	5.699603632627524979e-02	-6.652093404329359038e-04
3.277000000000000135e+00	5.598000000000000198e-02	6.525421743178597220e-04	5.605558451592020097e-02	-6.559090199289957209e-04
3.298000000000000043e+00	5.503000000000000252e-02	6.430568867453434175e-04	5.508480668753788778e-02	-6.462685035127106650e-04
3.318000000000000060e+00	5.408999999999999919e-02	6.336338952668725544e-04	5.417589117196865145e-02	-6.372047537390448588e-04
3.338999999999999968e+00	5.317000000000000198e-02	6.246984760907324042e-04	5.323766657500009214e-02	-6.278101540547304741e-04
3.358999999999999986e+00	5.226999999999999702e-02	6.156332108390514916e-04	5.235922978517681958e-02	-6.189782829449509520e-04
3.379999999999999893e+00	5.138000000000000206e-02	6.066340521931929027e-04	5.145246653262415537e-02	-6.098247499123288706e-04
3.400999999999999801e+00	5.050000000000000322e-02	5.979934280645009519e-04	5.056140647925600612e-02	-6.007928601004914292e-04
3.420999999999999819e+00	4.963999999999999663e-02	5.892427609745013155e-04	4.972712797696235421e-02	-5.923030415035914409e-04
3.442000000000000171e+00	4.879000000000000004e-02	5.805614336518315124e-04	4.886594618078460295e-02	-5.835051280053874358e-04
3.463000000000000078e+00	4.794999999999999957e-02	5.719503121218952758e-04	4.801967823952003195e-02	-5.748251646564976917e-04
3.483999999999999986e+00	4.712999999999999828e-02	5.635298316508453084e-04	4.718806640896942156e-02	-5.662618525662933659e-04
3.504999999999999893e+00	4.632000000000000006e-02	5.554492950182942593e-04	4.637085719107682941e-02	-5.578139130727914142e-04
3.524999999999999911e+00	4.551999999999999796e-02	5.471700921581149415e-04	4.560572470057343286e-02	-5.498743669109252543e-04
3.545999999999999819e+00	4.472999999999999893e-02	5.389651942775804333e-04	4.481591995756215030e-02	-5.416480682627415307e-04
3.567000000000000171e+00	4.395999999999999908e-02	5.309562490784089026e-04	4.403979330196877012e-02	-5.335334810526811853e-04
3.588000000000000078e+00	4.320000000000000229e-02	5.230239182599588036e-04	4.327710713949366184e-02	-5.255294024743805944e-04
3.608999999999999986e+00	4.245999999999999774e-02	5.152904268742175683e-04	4.252762781252691915e-02	-5.176346429889727187e-04
3.629999999999999893e+00	4.172000000000000014e-02	5.075142115685563277e-04	4.179112694316586968e-02	-5.098479689145781401e-04
3.650999999999999801e+00	4.100000000000000172e-02	4.999391450966807898e-04	4.106738083446415111e-02	-5.021681229085061746e-04
3.672000000000000153e+00	4.028000000000000330e-02	4.923225094054236662e-04	4.035616934146281365e-02	-4.945938657851477703e-04
3.693000000000000060e+00	3.957999999999999713e-02	4.849093319490287049e-04	3.965727577708506868e-02	-4.871239769613188689e-04
3.713999999999999968e+00	3.889000000000000096e-02	4.775785423760473816e-04	3.897048684073045610e-02	-4.797572540787905940e-04
3.734999999999999876e+00	3.821999999999999703e-02	4.704540977892742153e-04	3.829559254872158536e-02	-4.724925126365228873e-04
3.757000000000000117e+00	3.755000000000000004e-02	4.632909707344654579e-04	3.760109296725197559e-02	-4.649899412523005103e-04
3.778000000000000025e+00	3.688999999999999918e-02	4.559998451249773336e-04	3.694991279386459354e-02	-4.579303963722520794e-04
3.798999999999999932e+00	3.624999999999999750e-02	4.491352081593396207e-04	3.631000773259968062e-02	-4.509693146161711805e-04
3.819999999999999840e+00	3.561000000000000276e-02	4.422336207764738375e-04	3.568118361431514562e-02	-4.441055105017730474e-04
3.841000000000000192e+00	3.497999999999999721e-02	4.354195596944169925e-04	3.506324977135898829e-02	-4.373378030965472622e-04
3.862999999999999989e+00	3.436999999999999778e-02	4.286202210442246986e-04	3.442736642581867290e-02	-4.303496258068322542e-04
3.883999999999999897e+00	3.375999999999999834e-02	4.219876211517741916e-04	3.383114883659111422e-02	-4.237750749865077673e-04
3.904999999999999805e+00	3.316999999999999810e-02	4.155703729097315574e-04	3.324525792883244873e-02	-4.172931262620589179e-04
3.927000000000000046e+00	3.257999999999999785e-02	4.091190610018066308e-04	3.264234804883091312e-02	-4.106006217663252808e-04
3.947999999999999954e+00	3.200999999999999679e-02	4.027006003241986399e-04	3.207704544368584348e-02	-4.043048297473501710e-04
3.970000000000000195e+00	3.144000000000000267e-02	3.964373313989488909e-04	3.149531923190748012e-02	-3.978049540580089476e-04
3.991000000000000103e+00	3.089000000000000079e-02	3.902155739580537904e-04	3.094987679305733624e-02	-3.916907634915458495e-04
4.012999999999999901e+00	3.033999999999999891e-02	3.841435811769865118e-04	3.038858869060918899e-02	-3.853787304178445030e-04
4.033999999999999808e+00	2.980000000000000010e-02	3.779946853400631694e-04	2.986231238769021176e-02	-3.794415382744855867e-04
4.056000000000000050e+00	2.927000000000000088e-02	3.721169131895512932e-04	2.932074945539754965e-02	-3.733125469568408144e-04
4.076999999999999957e+00	2.875000000000000125e-02	3.661699744767903954e-04	2.881296908987898697e-02	-3.675478319896440318e-04
4.099000000000000199e+00	2.823000000000000162e-02	3.603620039738235793e-04	2.829043952483721591e-02	-3.615972133230553067e-04
4.120000000000000107e+00	2.773000000000000118e-02	3.546197936665173548e-04	2.780050439298880488e-02	-3.560005818199954279e-04
4.142000000000000348e+00	2.723000000000000073e-02	3.490117018267440015e-04	2.729633642403937743e-02	-3.502237977768890217e-04
4.163999999999999702e+00	2.674999999999999947e-02	3.434772221462921568e-04	2.680130931770283859e-02	-3.445342380496160080e-04
4.185999999999999943e+00	2.627000000000000168e-02	3.380722421312196677e-04	2.631525702035004965e-02	-3.389307440428156225e-04
4.206999999999999851e+00	2.580000000000000002e-02	3.326195729839120344e-04	2.585952233421654964e-02	-3.336611684427302662e-04
4.229000000000000092e+00	2.532999999999999835e-02	3.271451954664829375e-04	2.539054947492468128e-02	-3.282225376104347695e-04
4.251000000000000334e+00	2.487999999999999934e-02	3.219078779695830686e-04	2.493008312178086189e-02	-3.228665685465667004e-04
4.272999999999999687e+00	2.443000000000000033e-02	3.167908225337554701e-04	2.447796933263771124e-02	-3.175921404995279778e-04
4.294999999999999929e+00	2.399000000000000091e-02	3.116392415518302980e-04	2.403405637052390478e-02	-3.123981483589159994e-04
4.315999999999999837e+00	2.355000000000000149e-02	3.064673378404296142e-04	2.361783398443580498e-02	-3.075142801672326180e-04
4.338000000000000078e+00	2.313000000000000125e-02	3.015358427811194882e-04	2.318951998637973702e-02	-3.024743709430966648e-04
4.360000000000000320e+00	2.271000000000000102e-02	2.965849487527646294e-04	2.276897106144804700e-02	-2.975117207479256753e-04
4.381999999999999673e+00	2.230000000000000038e-02	2.918742324363925796e-04	2.235604615535371348e-02	-2.926252704598606411e-04
4.403999999999999915e+00	2.188999999999999974e-02	2.870134627850582385e-04	2.195060891560562250e-02	-2.878139602749222323e-04
4.426000000000000156e+00	2.149999999999999828e-02	2.823964504173757310e-04	2.155252504753119372e-02	-2.830767439336932378e-04
4.448000000000000398e+00	2.110000000000000070e-02	2.776298465949462134e-04	2.116166211748366985e-02	-2.784125893633918199e-04
4.469999999999999751e+00	2.071999999999999884e-02	2.731083856968145353e-04	2.077788951922590957e-02	-2.738204784236880130e-04
4.493000000000000327e+00	2.034000000000000044e-02	2.685693733504995197e-04	2.038411400784867836e-02	-2.690955752043725337e-04
4.514999999999999680e+00	1.997000000000000164e-02	2.641450805026725342e-04	2.001444506775761079e-02	-2.646477122731507410e-04
4.536999999999999922e+00	1.959999999999999937e-02	2.597036980868774924e-04	1.965147962467887408e-02	-2.602688755533609554e-04
4.559000000000000163e+00	1.924999999999999975e-02	2.555106917568877997e-04	1.929509418714640823e-02	-2.559581006431984511e-04
4.581000000000000405e+00	1.889000000000000054e-02	2.511685558523664864e-04	1.894516903237039238e-02	-2.517144297248381747e-04
4.604000000000000092e+00	1.855000000000000052e-02	2.469690831993618827e-04	1.858612050129812912e-02	-2.473485784841453964e-04
4.626000000000000334e+00	1.820000000000000090e-02	2.427296001727024838e-04	1.824905234712296057e-02	-2.432392089031692789e-04
4.647999999999999687e+00	1.787000000000000047e-02	2.387411490430867340e-04	1.791809852916273829e-02	-2.391940770619679186e-04
4.669999999999999929e+00	1.754000000000000004e-02	2.347374558663643232e-04	1.759314855568131636e-02	-2.352122663253685482e-04
4.692999999999999616e+00	1.721999999999999920e-02	2.308525813750411583e-04	1.725972919925146051e-02	-2.311161861547617047e-04
4.714999999999999858e+00	1.689999999999999836e-02	2.268553545213336856e-04	1.694672176662012641e-02	-2.272610904674193409e-04
4.738000000000000433e+00	1.659000000000000058e-02	2.230772320947837324e-04	1.662555412244677566e-02	-2.232955453650081539e-04
4.759999999999999787e+00	1.627999999999999933e-02	2.192847913815578159e-04	1.632404517985392572e-02	-2.195634780100210630e-04
4.783000000000000362e+00	1.598000000000000115e-02	2.155206985665491398e-04	1.601467289115676360e-02	-2.157246626020858124e-04
4.804999999999999716e+00	1.567999999999999949e-02	2.118367419689039829e-04	1.572423809326024130e-02	-2.121120255230228276e-04
4.828000000000000291e+00	1.538999999999999917e-02	2.081854056614680128e-04	1.542623216029593083e-02	-2.083962193726653935e-04
4.849999999999999645e+00	1.510000000000000057e-02	2.046112033499958554e-04	1.514647055725328387e-02	-2.048994963851325738e-04
4.873000000000000220e+00	1.481999999999999984e-02	2.010737782506709565e-04	1.485941768228050616e-02	-2.013030704251943834e-04
4.894999999999999574e+00	1.454000000000000084e-02	1.976106003959639300e-04	1.458993909316243578e-02	-1.979188347269025057e-04
4.918000000000000149e+00	1.426999999999999970e-02	1.941882412052885762e-04	1.431343664942387808e-02	-1.944382521052013906e-04
4.940999999999999837e+00	1.400999999999999988e-02	1.909736703764945936e-04	1.404217451260547297e-02	-1.910155414003276726e-04
4.963000000000000078e+00	1.374000000000000048e-02	1.875312193964514499e-04	1.378751660361448445e-02	-1.877949766390789061e-04
4.985999999999999766e+00	1.349000000000000025e-02	1.844306175107954758e-04	1.352621672726693827e-02	-1.844829335379369220e-04
5.009000000000000341e+00	1.323000000000000044e-02	1.811051376952901284e-04	1.326986705105084700e-02	-1.812261710072933843e-04
5.032000000000000028e+00	1.298000000000000022e-02	1.779077141694910852e-04	1.301837555126196706e-02	-1.780238375537182473e-04
5.054000000000000270e+00	1.273999999999999959e-02	1.749124209729352984e-04	1.278228061300715028e-02	-1.750108914181951929e-04
5.076999999999999957e+00	1.250000000000000069e-02	1.718338738675624113e-04	1.254003257894649448e-02	-1.719126279171654238e-04
5.099999999999999645e+00	1.226000000000000006e-02	1.687470129183131365e-04	1.230237749383732669e-02	-1.688663384894937777e-04
5.123000000000000220e+00	1.203000000000000076e-02	1.657896516344430820e-04	1.206922789959588224e-02	-1.658712133174042932e-04
5.145999999999999908e+00	1.179999999999999973e-02	1.628243229168582632e-04	1.184049744518347186e-02	-1.629264526906847748e-04
5.168999999999999595e+00	1.158000000000000002e-02	1.599891866849756947e-04	1.161610086846043104e-02	-1.600312668418577596e-04
5.192000000000000171e+00	1.136000000000000031e-02	1.572120164201197654e-04	1.139595418754124796e-02	-1.571848762547439944e-04
5.214999999999999858e+00	1.115000000000000019e-02	1.544989320351438712e-04	1.117997722925052374e-02	-1.543865172281247053e-04
5.238000000000000433e+00	1.093000000000000048e-02	1.516398357670899102e-04	1.096809276368096095e-02	-1.516354398140442412e-04
5.261000000000000121e+00	1.072999999999999995e-02	1.490509394250167177e-04	1.076022455773847052e-02	-1.489309033288889841e-04
5.283999999999999808e+00	1.051999999999999984e-02	1.463160311998654584e-04	1.055629731827906551e-02	-1.462721761136199963e-04
5.307000000000000384e+00	1.031999999999999931e-02	1.437131052462509346e-04	1.035623667710209098e-02	-1.436585353903145059e-04
5.330000000000000071e+00	1.012000000000000052e-02	1.410448232421641901e-04	1.015996917624362866e-02	-1.410892671215711500e-04
5.354000000000000092e+00	9.929999999999999591e-03	1.385687411426906408e-04	9.959133936171126952e-03	-1.384548368787071070e-04
5.376999999999999780e+00	9.740000000000000394e-03	1.360860772501483061e-04	9.770392946387040922e-03	-1.359740582649048056e-04
5.400000000000000355e+00	9.553000000000000727e-03	1.336387991556046712e-04	9.585226988293614123e-03	-1.335355313392005039e-04
5.423000000000000043e+00	9.369999999999999857e-03	1.312410692611628172e-04	9.403567423030761291e-03	-1.311385804975953497e-04
5.447000000000000064e+00	9.190000000000000252e-03	1.288790715748811238e-04	9.217677754478171420e-03	-1.286810300652385035e-04
5.469999999999999751e+00	9.013000000000000178e-03	1.265009254015702180e-04	9.042982676952754026e-03	-1.263670038575939638e-04
5.493000000000000327e+00	8.838999999999999635e-03	1.242118643747952577e-04	8.871599473196737848e-03	-1.240925789789194854e-04
5.517000000000000348e+00	8.668999999999999623e-03	1.219730559154505797e-04	8.696228489226876315e-03	-1.217608028789700402e-04
5.540000000000000036e+00	8.501999999999999141e-03	1.197215342031783167e-04	8.531420216455738378e-03	-1.195653418662919463e-04
5.564000000000000057e+00	8.337000000000000660e-03	1.175424757231921020e-04	8.362776831584753032e-03	-1.173146082232713171e-04
5.586999999999999744e+00	8.175999999999999240e-03	1.153669621738586466e-04	8.204289712665624457e-03	-1.151955300158935303e-04
5.610000000000000320e+00	8.018000000000000821e-03	1.132763883961284145e-04	8.048805273523364570e-03	-1.131129084614470437e-04
5.634000000000000341e+00	7.861999999999999197e-03	1.111632402228728364e-04	7.889698805921810734e-03	-1.109779627289026930e-04
5.658000000000000362e+00	7.708999999999999707e-03	1.091334498814828835e-04	7.733735261819218477e-03	-1.088814076310878231e-04
5.681000000000000050e+00	7.559999999999999880e-03	1.071114075807054310e-04	7.587163457015644145e-03	-1.069076403366819920e-04
5.705000000000000071e+00	7.412000000000000186e-03	1.051428971968872632e-04	7.437180341676447384e-03	-1.048844172977473222e-04
5.727999999999999758e+00	7.268000000000000155e-03	1.031841093916022287e-04	7.296230651012737545e-03	-1.029797692495869668e-04
5.751999999999999780e+00	7.126000000000000389e-03	1.012504132290161852e-04	7.152001551051334616e-03	-1.010274770587770376e-04
5.775999999999999801e+00	6.987000000000000155e-03	9.935609812829154601e-05	7.010625039034311737e-03	-9.911049654344648786e-05
5.799000000000000377e+00	6.850000000000000186e-03	9.752658482178079298e-05	6.877763249767338168e-03	-9.730596602746929889e-05
5.823000000000000398e+00	6.715999999999999748e-03	9.569631518641735725e-05	6.741808588768409202e-03	-9.545639268081633250e-05
5.847000000000000419e+00	6.584999999999999708e-03	9.390573260855803633e-05	6.608539848069506194e-03	-9.364036267207610483e-05
5.871000000000000441e+00	6.454999999999999800e-03	9.212639681394252280e-05	6.477902880254235614e-03	-9.185729687422554543e-05
5.894999999999999574e+00	6.329000000000000424e-03	9.040119338056625713e-05	6.349846896659998123e-03	-9.010663800965612764e-05
5.918000000000000149e+00	6.204000000000000313e-03	8.868737529449838590e-05	6.229502515384704141e-03	-8.845882575941081346e-05
5.942000000000000171e+00	6.081999999999999733e-03	8.701359067609611738e-05	6.106357578344548225e-03	-8.677004889812671559e-05
5.966000000000000192e+00	5.962000000000000285e-03	8.536562516173201330e-05	5.985648302073761501e-03	-8.511207587363202418e-05
5.990000000000000213e+00	5.844000000000000236e-03	8.374354803343837393e-05	5.867326673104972766e-03	-8.348437694344684940e-05
6.014000000000000234e+00	5.728999999999999718e-03	8.216176995393417541e-05	5.751345225136259183e-03	-8.188642835465875889e-05
6.038000000000000256e+00	5.615000000000000199e-03	8.059168899088377008e-05	5.637657030997214255e-03	-8.031771225622792525e-05
6.062000000000000277e+00	5.504000000000000212e-03	7.906206873469814585e-05	5.526215694762626023e-03	-7.877771661290122968e-05
6.086000000000000298e+00	5.394999999999999622e-03	7.755863708672296783e-05	5.416975384042348358e-03	-7.726593537918206855e-05
6.110000000000000320e+00	5.288000000000000166e-03	7.608146332899056341e-05	5.309892309208006506e-03	-7.578187801669699817e-05
6.134000000000000341e+00	5.183000000000000107e-03	7.460069267908106940e-05	5.204925134942608306e-03	-7.432507211825798419e-05
6.158000000000000362e+00	5.080000000000000314e-03	7.317683721870832001e-05	5.102033115338142424e-03	-7.289505133363544814e-05
6.182999999999999829e+00	4.977999999999999786e-03	7.176501951144813633e-05	4.997017143863779695e-03	-7.143343158922424397e-05
6.206999999999999851e+00	4.878999999999999657e-03	7.036596124513707121e-05	4.898237263798477584e-03	-7.005667045122853298e-05
6.230999999999999872e+00	4.781999999999999792e-03	6.902222468161976266e-05	4.801411353089390412e-03	-6.870530721154675653e-05
6.254999999999999893e+00	4.686000000000000061e-03	6.766363866917888235e-05	4.706500452635048980e-03	-6.737889583462226720e-05
6.280000000000000249e+00	4.591999999999999728e-03	6.635934667605260370e-05	4.609629753267632801e-03	-6.602327472434341388e-05
6.304000000000000270e+00	4.499999999999999660e-03	6.505582833228703199e-05	4.518509473248659425e-03	-6.474644198536564461e-05
6.328000000000000291e+00	4.409999999999999858e-03	6.380563405938381716e-05	4.429188449483618430e-03	-6.349323503244879503e-05
6.352999999999999758e+00	4.321000000000000188e-03	6.254289396513111360e-05	4.338020952663741887e-03	-6.221248949406693639e-05
6.376999999999999780e+00	4.235000000000000049e-03	6.134701680555325364e-05	4.252265503804763397e-03	-6.100625189099777730e-05
6.400999999999999801e+00	4.148999999999999910e-03	6.012519929838070713e-05	4.168205600269818574e-03	-5.982241716282867206e-05
6.426000000000000156e+00	4.066000000000000170e-03	5.894588054452321371e-05	4.082410665838015658e-03	-5.861265757160251649e-05
6.450000000000000178e+00	3.983999999999999694e-03	5.778010642798090210e-05	4.001710559712452070e-03	-5.747335412877273693e-05
6.474999999999999645e+00	3.902999999999999785e-03	5.665042825026833108e-05	3.919345036693465401e-03	-5.630914731403353619e-05
6.498999999999999666e+00	3.824000000000000142e-03	5.552585384893539801e-05	3.841870329532997511e-03	-5.521278247473970530e-05
6.524000000000000021e+00	3.746999999999999897e-03	5.442941949972275698e-05	3.762795732701234089e-03	-5.409248721878323873e-05
6.548000000000000043e+00	3.670999999999999784e-03	5.334662793737107343e-05	3.688414911274073230e-03	-5.303750229121712413e-05
6.573000000000000398e+00	3.595999999999999804e-03	5.227749648238842582e-05	3.612495999816662477e-03	-5.195951455268329360e-05
6.597999999999999865e+00	3.523000000000000090e-03	5.123658590856375393e-05	3.538138267985166743e-03	-5.090252386992725054e-05
6.621999999999999886e+00	3.452000000000000207e-03	5.022393085691322822e-05	3.468194793811100584e-03	-4.990721429969906812e-05
6.647000000000000242e+00	3.380999999999999891e-03	4.921045596788044171e-05	3.396807268282112623e-03	-4.889028007000091060e-05
6.671999999999999709e+00	3.312999999999999973e-03	4.823984356283230856e-05	3.326890038285840526e-03	-4.789323064582710063e-05
6.697000000000000064e+00	3.245000000000000055e-03	4.726844596141807154e-05	3.258413051022788359e-03	-4.691569819295625680e-05
6.721000000000000085e+00	3.178999999999999968e-03	4.632540780522642436e-05	3.194002521812083599e-03	-4.599529075163280806e-05
6.746000000000000441e+00	3.114000000000000015e-03	4.537820695359392217e-05	3.128262457674591077e-03	-4.505495946135246903e-05
6.770999999999999908e+00	3.050000000000000194e-03	4.446318760596605846e-05	3.063875543676365405e-03	-4.413307904940376778e-05
6.796000000000000263e+00	2.987000000000000072e-03	4.356201311779335804e-05	3.000812972108627807e-03	-4.322929684477451213e-05
6.820999999999999730e+00	2.926000000000000215e-03	4.267239718200983666e-05	2.939046608025850868e-03	-4.234326711422144564e-05
6.846000000000000085e+00	2.866000000000000058e-03	4.181391197274100498e-05	2.878550412414585674e-03	-4.147466353609641882e-05
6.871000000000000441e+00	2.807000000000000033e-03	4.096932935795426705e-05	2.819299166577778418e-03	-4.062316799367299600e-05
6.895999999999999908e+00	2.749000000000000141e-03	4.012279529925767653e-05	2.761267914344266074e-03	-3.978846566732513397e-05
6.921000000000000263e+00	2.693000000000000081e-03	3.932100011292057626e-05	2.704431958424911246e-03	-3.897024498934201968e-05
6.945999999999999730e+00	2.637000000000000021e-03	3.850333356768345796e-05	2.648766856964438962e-03	-3.816819760067978766e-05
6.971000000000000085e+00	2.582999999999999793e-03	3.771486939906195708e-05	2.594248420150693703e-03	-3.738201830843295798e-05
6.996000000000000441e+00	2.528999999999999998e-03	3.694100641874825474e-05	2.540852706880111864e-03	-3.661140504401036845e-05
7.020999999999999908e+00	2.477000000000000035e-03	3.618144440460238978e-05	2.488556021478395726e-03	-3.585605882200305141e-05
7.046000000000000263e+00	2.425000000000000072e-03	3.542188239045651805e-05	2.437334910475086151e-03	-3.511568369972736515e-05
7.070999999999999730e+00	2.374999999999999941e-03	3.470524636882489134e-05	2.387166498772159019e-03	-3.438998994655584671e-05
7.096000000000000085e+00	2.325999999999999943e-03	3.398922233847861100e-05	2.338029690685893176e-03	-3.367870539244887751e-05
7.121999999999999886e+00	2.276999999999999944e-03	3.327319830813232389e-05	2.287999763520461027e-03	-3.295396961752360880e-05
7.147000000000000242e+00	2.230000000000000211e-03	3.258639974841242773e-05	2.240904260993015120e-03	-3.227126015106382103e-05
7.171999999999999709e+00	2.183000000000000045e-03	3.189960118869252480e-05	2.194778852786780088e-03	-3.160216168189812155e-05
7.198000000000000398e+00	2.138000000000000143e-03	3.124202809959899927e-05	2.147816195328299416e-03	-3.092046127434649382e-05
7.222999999999999865e+00	2.092999999999999809e-03	3.058445501050547374e-05	2.103608517593840051e-03	-3.027833417937393526e-05
7.248000000000000220e+00	2.050000000000000173e-03	2.995610739203833240e-05	2.060311275294121700e-03	-2.964904380710999188e-05
7.274000000000000021e+00	2.007000000000000103e-03	2.932775977357118428e-05	2.016227261591959242e-03	-2.900793071172504055e-05
7.299000000000000377e+00	1.965000000000000167e-03	2.871402489041723164e-05	1.974727876292656399e-03	-2.840405586632524908e-05
7.325000000000000178e+00	1.923000000000000013e-03	2.810029000726326883e-05	1.932472933530425888e-03	-2.778884578954934808e-05
7.349999999999999645e+00	1.882999999999999908e-03	2.750490908916685290e-05	1.892695155227012245e-03	-2.720939043740111567e-05
7.376000000000000334e+00	1.843000000000000020e-03	2.692063061674695209e-05	1.852194336108116532e-03	-2.661909380146756015e-05
7.400999999999999801e+00	1.804999999999999964e-03	2.636556606794804530e-05	1.814069026440789196e-03	-2.606313819157518165e-05
7.426999999999999602e+00	1.766999999999999908e-03	2.580029973989255771e-05	1.775251573046954983e-03	-2.549681228854822014e-05
7.451999999999999957e+00	1.729000000000000068e-03	2.524545458419594535e-05	1.738711368619324507e-03	-2.496345891117744543e-05
7.477999999999999758e+00	1.693000000000000060e-03	2.471981180511494364e-05	1.701507913896043800e-03	-2.442017950845145520e-05
7.503999999999999559e+00	1.657000000000000053e-03	2.418460233207346747e-05	1.665101023835275544e-03	-2.388829942576316099e-05
7.528999999999999915e+00	1.621999999999999961e-03	2.367376281389448704e-05	1.630829304239532745e-03	-2.338740926737074437e-05
7.554999999999999716e+00	1.588000000000000002e-03	2.316835038824588603e-05	1.595934239968862514e-03	-2.287721425285298561e-05
7.581000000000000405e+00	1.554000000000000043e-03	2.266333056078034035e-05	1.561784597264582498e-03	-2.237773659195744488e-05
7.605999999999999872e+00	1.521000000000000000e-03	2.218206292338924896e-05	1.529636830734723866e-03	-2.190737949828457559e-05
7.631999999999999673e+00	1.489000000000000089e-03	2.170678240828966153e-05	1.496904632576010526e-03	-2.142831665391196273e-05
7.658000000000000362e+00	1.456999999999999962e-03	2.123187139736234573e-05	1.464873042175201482e-03	-2.095936088801485613e-05
7.684000000000000163e+00	1.425999999999999967e-03	2.078012945273761662e-05	1.433527387013599531e-03	-2.050031189658911226e-05
7.709999999999999964e+00	1.394999999999999973e-03	2.032033347185769037e-05	1.402853137361350505e-03	-2.005097132026561609e-05
7.735999999999999766e+00	1.366000000000000027e-03	1.989001699572258609e-05	1.372835904498644153e-03	-1.961114272010537271e-05
7.761999999999999567e+00	1.335999999999999948e-03	1.944548038245734505e-05	1.343461438964587990e-03	-1.918063155377104753e-05
7.788000000000000256e+00	1.307999999999999918e-03	1.903038863292076907e-05	1.314715628833211785e-03	-1.875924515206739608e-05
7.814000000000000057e+00	1.280000000000000105e-03	1.861562019953494473e-05	1.286584498016201316e-03	-1.834679269584546055e-05
7.839999999999999858e+00	1.252000000000000075e-03	1.820117508229986527e-05	1.259054286765830168e-03	-1.794308612335657879e-05
7.865999999999999659e+00	1.226000000000000093e-03	1.781611709376653395e-05	1.232112283206206584e-03	-1.754794953824874231e-05
7.892000000000000348e+00	1.198999999999999979e-03	1.741683319460037078e-05	1.205746469146365797e-03	-1.716121519695982107e-05
7.918000000000000149e+00	1.172999999999999998e-03	1.703238142384969075e-05	1.179944949072528945e-03	-1.678271704206055358e-05
7.943999999999999950e+00	1.147999999999999932e-03	1.666274446100641539e-05	1.154695939890530059e-03	-1.641229058255559464e-05
7.969999999999999751e+00	1.123000000000000083e-03	1.628691252977473858e-05	1.129987769566240859e-03	-1.604977287495185467e-05
7.996000000000000441e+00	1.098999999999999934e-03	1.593249452002729982e-05	1.105808875786526424e-03	-1.569500250461257704e-05
8.022999999999999687e+00	1.075000000000000001e-03	1.557835363840907918e-05	1.081247950256017344e-03	-1.533461574725850191e-05
8.048999999999999488e+00	1.051999999999999984e-03	1.523290187834215866e-05	1.058112609614610036e-03	-1.499514441952430248e-05
8.074999999999999289e+00	1.028999999999999967e-03	1.489392221479285263e-05	1.035472073564868128e-03	-1.466293916916887967e-05
8.101000000000000867e+00	1.007000000000000083e-03	1.456386261290252792e-05	1.013315227338404271e-03	-1.433784478166948711e-05
8.128000000000000114e+00	9.852999999999999346e-04	1.424433503462275892e-05	9.908069688576916657e-04	-1.400761572199283792e-05
8.153999999999999915e+00	9.638999999999999565e-04	1.392382827028644521e-05	9.696046133729265557e-04	-1.369657157130400666e-05
8.179999999999999716e+00	9.428999999999999881e-04	1.361503305616064375e-05	9.488559661174966265e-04	-1.339221301709520944e-05
8.207000000000000739e+00	9.223999999999999777e-04	1.330837172862976420e-05	9.277794000432956854e-04	-1.308308054564247384e-05
8.233000000000000540e+00	9.022999999999999771e-04	1.301315983428718564e-05	9.079264934296933523e-04	-1.279193540409728382e-05
8.259999999999999787e+00	8.827000000000000427e-04	1.272029198203752009e-05	8.877600470477395355e-04	-1.249623860465746248e-05
8.285999999999999588e+00	8.633999999999999531e-04	1.243219650711297248e-05	8.687644010268052476e-04	-1.221775869352959138e-05
8.313000000000000611e+00	8.444999999999999816e-04	1.215030177407952478e-05	8.494684843571541355e-04	-1.193493356464147336e-05
8.339000000000000412e+00	8.260999999999999680e-04	1.188080101927476756e-05	8.312923274198675541e-04	-1.166858078157032340e-05
8.365999999999999659e+00	8.080000000000000160e-04	1.161116054570486633e-05	8.128280784103959376e-04	-1.139807367605267358e-05
8.393000000000000682e+00	7.902999999999999652e-04	1.134768155420775813e-05	7.947731130027482467e-04	-1.113363611842847707e-05
8.419000000000000483e+00	7.728999999999999759e-04	1.108891547295804513e-05	7.777655462055133593e-04	-1.088461136894226030e-05
8.445999999999999730e+00	7.558999999999999964e-04	1.083628547036928004e-05	7.604888570612616154e-04	-1.063172405948850034e-05
8.473000000000000753e+00	7.393000000000000266e-04	1.058977769003499939e-05	7.435961217600125682e-04	-1.038453913849162866e-05
8.499000000000000554e+00	7.230000000000000098e-04	1.034794702423142546e-05	7.276841321614625812e-04	-1.015178560774349580e-05
8.525999999999999801e+00	7.071000000000000028e-04	1.011221317727049423e-05	7.115208651826829744e-04	-9.915442958839597000e-06
8.553000000000000824e+00	6.914999999999999489e-04	9.881133350829497878e-06	6.957170253436797307e-04	-9.684446925644461468e-06
8.580000000000000071e+00	6.761999999999999565e-04	9.650793110083335960e-06	6.802644843942743432e-04	-9.458679601634323254e-06
8.605999999999999872e+00	6.612999999999999738e-04	9.430502805472958287e-06	6.657087640376429302e-04	-9.246106772580854410e-06
8.632999999999999119e+00	6.467000000000000526e-04	9.214831303016097865e-06	6.509224555739872393e-04	-9.030264436279886707e-06
8.660000000000000142e+00	6.323000000000000278e-04	9.002344464644087787e-06	6.364638836634413377e-04	-8.819308874428332911e-06
8.686999999999999389e+00	6.183000000000000128e-04	8.792310787565860291e-06	6.223259397817780753e-04	-8.613135839891324140e-06
8.714000000000000412e+00	6.045999999999999508e-04	8.590513589427895862e-06	6.085018576833323492e-04	-8.411645630504633215e-06
8.740999999999999659e+00	5.911999999999999504e-04	8.393291892173257611e-06	5.949849327913258505e-04	-8.214739450379584317e-06
8.768000000000000682e+00	5.779999999999999548e-04	8.195879669329785082e-06	5.817685203609813862e-04	-8.022319384872412862e-06
8.794999999999999929e+00	5.651999999999999689e-04	8.007852852462262817e-06	5.688460347977740590e-04	-7.834288390544665186e-06
8.821999999999999176e+00	5.525999999999999879e-04	7.819762527065128561e-06	5.562109489853964660e-04	-7.650550285266657024e-06
8.849000000000000199e+00	5.402000000000000118e-04	7.638054231543616715e-06	5.438567936232432997e-04	-7.471009738461098992e-06
8.875999999999999446e+00	5.282000000000000453e-04	7.459233842068590430e-06	5.317771565732656251e-04	-7.295572261484690188e-06
8.903000000000000469e+00	5.163999999999999754e-04	7.283650078202640557e-06	5.199656822160418504e-04	-7.124144198145420027e-06
8.930999999999999162e+00	5.048000000000000187e-04	7.114207011799793628e-06	5.079932669466461978e-04	-6.950502763678204622e-06
8.958000000000000185e+00	4.935000000000000150e-04	6.946407084263058753e-06	4.967090277615830891e-04	-6.786961197329824619e-06
8.984999999999999432e+00	4.824000000000000163e-04	6.781810296019788482e-06	4.856751859170223111e-04	-6.627165731454939850e-06
9.012000000000000455e+00	4.716000000000000248e-04	6.624533154489304299e-06	4.748864275365748209e-04	-6.471037017342661554e-06
9.039999999999999147e+00	4.609999999999999840e-04	6.467650920542944497e-06	4.639513204694671968e-04	-6.312914629040646322e-06
9.067000000000000171e+00	4.506000000000000023e-04	6.313938339574437489e-06	4.536455599675233300e-04	-6.164012629557941183e-06
9.093999999999999417e+00	4.404999999999999736e-04	6.164784516331450756e-06	4.435690246031074148e-04	-6.018540579319683769e-06
9.121999999999999886e+00	4.306000000000000040e-04	6.018776097355010020e-06	4.333559151445625745e-04	-5.871221608235422892e-06
9.148999999999999133e+00	4.207999999999999827e-04	5.874506657389367648e-06	4.237304949848563632e-04	-5.732500188067440770e-06
9.176000000000000156e+00	4.113000000000000228e-04	5.734759602082288742e-06	4.143188522504316846e-04	-5.596978045645978484e-06
9.204000000000000625e+00	4.020000000000000136e-04	5.598126774127217314e-06	4.047790859316392135e-04	-5.459735963541044537e-06
9.230999999999999872e+00	3.929000000000000092e-04	5.464597781219310013e-06	3.957876067934338422e-04	-5.330502161210679690e-06
9.259000000000000341e+00	3.840000000000000097e-04	5.334162231053720101e-06	3.866736643701843305e-04	-5.199632761227563756e-06
9.285999999999999588e+00	3.753000000000000151e-04	5.206809731325603382e-06	3.780839263280901669e-04	-5.076410259216835623e-06
9.314000000000000057e+00	3.668000000000000253e-04	5.082529889730113964e-06	3.693776114486316871e-04	-4.951639086288574663e-06
9.342000000000000526e+00	3.584999999999999862e-04	4.961312313962406803e-06	3.608719762773408921e-04	-4.829869244486650015e-06
9.368999999999999773e+00	3.503000000000000037e-04	4.841764435173194322e-06	3.528559015271081289e-04	-4.715226356935576345e-06
9.397000000000000242e+00	3.423999999999999743e-04	4.724665098875615306e-06	3.447312145200666172e-04	-4.599152117214004352e-06
9.425000000000000711e+00	3.346000000000000016e-04	4.611240019691160680e-06	3.367937992880765878e-04	-4.485876867055985227e-06
9.451999999999999957e+00	3.268999999999999771e-04	4.499461543474433970e-06	3.293130611586447950e-04	-4.379235199177592983e-06
9.480000000000000426e+00	3.195000000000000140e-04	4.392073816054895086e-06	3.217305932607821863e-04	-4.271263169388609181e-06
9.507999999999999119e+00	3.121999999999999992e-04	4.284512883554597844e-06	3.143223411244229970e-04	-4.165893091513596554e-06
9.535999999999999588e+00	3.049999999999999868e-04	4.180420094121323148e-06	3.070842740282926815e-04	-4.063063924359013334e-06
9.563000000000000611e+00	2.979999999999999793e-04	4.079314514980836182e-06	3.002624244910412550e-04	-3.966261008654272440e-06
9.590999999999999304e+00	2.911999999999999767e-04	3.979504509844410451e-06	2.933479242277372114e-04	-3.868259829222561036e-06
9.618999999999999773e+00	2.844999999999999764e-04	3.883015423456363212e-06	2.865927633129114775e-04	-3.772634631101370830e-06
9.647000000000000242e+00	2.779999999999999811e-04	3.787879646099296237e-06	2.799933486209427972e-04	-3.679330770848855861e-06
9.675000000000000711e+00	2.715999999999999881e-04	3.695972411447539002e-06	2.735461172821139790e-04	-3.588294065446864918e-06
9.702999999999999403e+00	2.652999999999999976e-04	3.604114251568661564e-06	2.672475363581360984e-04	-3.499470787362074958e-06
9.730999999999999872e+00	2.592000000000000120e-04	3.516755959687848727e-06	2.610941025220126529e-04	-3.412807659673177003e-06
9.759000000000000341e+00	2.531999999999999746e-04	3.429502168205758888e-06	2.550823417421717873e-04	-3.328251851263045134e-06
9.787000000000000810e+00	2.473999999999999962e-04	3.345229813513764242e-06	2.492088089708108614e-04	-3.245750972075020797e-06
9.814999999999999503e+00	2.416999999999999932e-04	3.263970649876670785e-06	2.434701569954208394e-04	-3.165254091509486944e-06
9.842999999999999972e+00	2.360999999999999926e-04	3.182894506274909442e-06	2.378633960364399664e-04	-3.086715578550619268e-06
9.871000000000000441e+00	2.305999999999999944e-04	3.104754188791978085e-06	2.323856591011424708e-04	-3.010091630492593400e-06
9.898999999999999133e+00	2.253000000000000011e-04	3.028192924295279740e-06	2.270341027969869415e-04	-2.935338805534128526e-06
9.928000000000000824e+00	2.200000000000000078e-04	2.951876456312718842e-06	2.216214321608881007e-04	-2.859842834102336272e-06
9.955999999999999517e+00	2.148999999999999923e-04	2.878483690093333259e-06	2.165180544422475473e-04	-2.788766328707666511e-06
9.983999999999999986e+00	2.099000000000000063e-04	2.807875484222249849e-06	2.115323675642242357e-04	-2.719431240115894427e-06
1.000999999999999979e+01	2.049999999999999956e-04	2.737592903902988831e-06	2.070057778136254526e-04	-2.656571198406658429e-06
1.003999999999999915e+01	2.002999999999999898e-04	2.670202848432367997e-06	2.019030859148101729e-04	-2.585817558523337439e-06
1.007000000000000028e+01	1.956000000000000111e-04	2.603029876662963645e-06	1.969261023221275688e-04	-2.516919446596459019e-06
1.009999999999999964e+01	1.910000000000000077e-04	2.537402471564178378e-06	1.920715323556977845e-04	-2.449826528107060219e-06
1.013000000000000078e+01	1.866000000000000091e-04	2.475717214103420441e-06	1.873363190208444874e-04	-2.384492074953076435e-06
1.015000000000000036e+01	1.822000000000000106e-04	2.413132444923264835e-06	1.842444492077636173e-04	-2.341891737992454068e-06
1.017999999999999972e+01	1.778999999999999874e-04	2.352073035154308243e-06	1.797020275939115934e-04	-2.279394193457843908e-06
1.021000000000000085e+01	1.737999999999999962e-04	2.293851879308687820e-06	1.752716541549719268e-04	-2.218543309776398339e-06
1.024000000000000021e+01	1.697000000000000049e-04	2.235820094351362067e-06	1.709506371187721361e-04	-2.159297908270380805e-06
1.026999999999999957e+01	1.656999999999999890e-04	2.179292884195543969e-06	1.667363076317193173e-04	-2.101617161304874918e-06
1.030000000000000071e+01	1.618000000000000026e-04	2.124263320638004344e-06	1.626260195105659579e-04	-2.045460588483953455e-06
1.033000000000000007e+01	1.579999999999999916e-04	2.070724475475511892e-06	1.586171489975259086e-04	-1.990788052898193236e-06
1.034999999999999964e+01	1.543000000000000101e-04	2.018669420504837007e-06	1.559996261375592086e-04	-1.955144494198164595e-06
1.038000000000000078e+01	1.507000000000000039e-04	1.968091227522749236e-06	1.521540145430325434e-04	-1.902857082089277680e-06
1.041000000000000014e+01	1.470999999999999977e-04	1.917679311418187676e-06	1.484029486695622921e-04	-1.851948589515453403e-06
1.043999999999999950e+01	1.435999999999999939e-04	1.868735019697906100e-06	1.447441218213579687e-04	-1.802383771160001762e-06
1.047000000000000064e+01	1.401999999999999926e-04	1.821251424158674269e-06	1.411753999191028277e-04	-1.754130048132417945e-06
1.050000000000000000e+01	1.368999999999999937e-04	1.775221596597262363e-06	1.376946697749656596e-04	-1.707155161493611644e-06
1.052999999999999936e+01	1.336999999999999972e-04	1.730638608810439507e-06	1.342998357488372921e-04	-1.661427120574711223e-06
1.055000000000000071e+01	1.305000000000000008e-04	1.686203422692529238e-06	1.320833061113425616e-04	-1.631618774407883734e-06
1.058000000000000007e+01	1.274000000000000067e-04	1.643205838744901101e-06	1.288270223779822035e-04	-1.587898438979647942e-06
1.060999999999999943e+01	1.243999999999999880e-04	1.600920705029452852e-06	1.256511307758195696e-04	-1.545340930918751946e-06
1.064000000000000057e+01	1.213999999999999964e-04	1.559509679621557773e-06	1.225535984388481626e-04	-1.503915219236921208e-06
1.066999999999999993e+01	1.184999999999999937e-04	1.519519513226138286e-06	1.195324092043015539e-04	-1.463590528299099829e-06
1.069999999999999929e+01	1.156999999999999934e-04	1.480943277639963938e-06	1.165855634420948702e-04	-1.424336335216226178e-06
1.073000000000000043e+01	1.129000000000000066e-04	1.442496368514088767e-06	1.137111369982223735e-04	-1.386123296097691875e-06
1.075999999999999979e+01	1.102999999999999977e-04	1.406729519337791286e-06	1.109074298186873834e-04	-1.348925581457690925e-06
1.078999999999999915e+01	1.075999999999999998e-04	1.369188472784274433e-06	1.081728015384133943e-04	-1.312718292885326264e-06
1.082000000000000028e+01	1.050000000000000044e-04	1.333679121828035483e-06	1.055056250546605506e-04	-1.277476733610407764e-06
1.083999999999999986e+01	1.024999999999999978e-04	1.299557720918928640e-06	1.037641830574558628e-04	-1.254506771501439178e-06
1.086999999999999922e+01	1.000999999999999937e-04	1.266817341853723237e-06	1.012058460404638600e-04	-1.220820420447331424e-06
1.090000000000000036e+01	9.767000000000000508e-05	1.233808841323506380e-06	9.871068568583400780e-05	-1.188034910742163176e-06
1.092999999999999972e+01	9.532999999999999699e-05	1.201497029363120458e-06	9.627712236582957293e-05	-1.156126267416074152e-06
1.096000000000000085e+01	9.304000000000000367e-05	1.170486218499326809e-06	9.390358909338575159e-05	-1.125070707682692858e-06
1.099000000000000021e+01	9.079999999999999801e-05	1.140209046622591978e-06	9.158853139366941493e-05	-1.094844638985228720e-06
1.101999999999999957e+01	8.860999999999999357e-05	1.110662049631301374e-06	8.933040825882952089e-05	-1.065424674250967109e-06
1.105000000000000071e+01	8.647999999999999871e-05	1.081966875227173164e-06	8.712777700087433446e-05	-1.036788980099381119e-06
1.108000000000000007e+01	8.438999999999999670e-05	1.053382378869648697e-06	8.497935341777551436e-05	-1.008918232831248121e-06
1.110999999999999943e+01	8.234999999999999590e-05	1.026016668930383433e-06	8.288387782724818695e-05	-9.817934900857391759e-07
1.114000000000000057e+01	8.035999999999999632e-05	9.993669887949671165e-07	8.084010044776217382e-05	-9.553959586586252323e-07
1.116999999999999993e+01	7.841999999999999795e-05	9.734298743617847339e-07	7.884678129962435940e-05	-9.297069930111093956e-07
1.119999999999999929e+01	7.652000000000000598e-05	9.476361737354691476e-07	7.690269010728884968e-05	-9.047080937971829643e-07
1.123000000000000043e+01	7.467000000000000167e-05	9.230010418943362011e-07	7.500660620288687199e-05	-8.803809064093646213e-07
1.125000000000000000e+01	7.286000000000000375e-05	8.989448769031466903e-07	7.376862249206146693e-05	-8.645269556294369512e-07
1.127999999999999936e+01	7.108999999999999868e-05	8.754649074806082857e-07	7.194986393246445230e-05	-8.412788885084956524e-07
1.131000000000000050e+01	6.936000000000000000e-05	8.521579121987191951e-07	7.017590379649479588e-05	-8.186542843377040596e-07
1.133999999999999986e+01	6.766999999999999415e-05	8.298317772891562436e-07	6.844555795707169855e-05	-7.966353409377045440e-07
1.136999999999999922e+01	6.601999999999999470e-05	8.080732931642608013e-07	6.675773303109282762e-05	-7.752056983664705282e-07
1.140000000000000036e+01	6.441000000000000165e-05	7.868796885427404330e-07	6.511144947566468934e-05	-7.543508082340287393e-07
1.142999999999999972e+01	6.284000000000000143e-05	7.658853852341442314e-07	6.350574225067532046e-05	-7.340563457051440491e-07
1.146000000000000085e+01	6.130999999999999406e-05	7.458220592346161574e-07	6.193965369488086347e-05	-7.143080956914755782e-07
1.149000000000000021e+01	5.980999999999999826e-05	7.261936511928688484e-07	6.041223345422069391e-05	-6.950919517846623601e-07
1.151999999999999957e+01	5.835000000000000207e-05	7.071192684694359163e-07	5.892253841099654165e-05	-6.763939152022880356e-07
1.155000000000000071e+01	5.691999999999999713e-05	6.881465571284071595e-07	5.746963261391347159e-05	-6.582000937466595670e-07
1.158000000000000007e+01	5.551999999999999698e-05	6.699387771590276692e-07	5.605258720895896614e-05	-6.404967007760788418e-07
1.160999999999999943e+01	5.416000000000000322e-05	6.522774014844094177e-07	5.467048037111694509e-05	-6.232700541885350610e-07
1.164000000000000057e+01	5.283000000000000071e-05	6.350394544972147246e-07	5.332239723689895537e-05	-6.065065754175690974e-07
1.166999999999999993e+01	5.153000000000000299e-05	6.182228577364745811e-07	5.200743829529090839e-05	-5.901929237470192490e-07
1.169999999999999929e+01	5.026000000000000329e-05	6.015353564959254165e-07	5.072480112806758895e-05	-5.743173040858292508e-07
1.173000000000000043e+01	4.902000000000000161e-05	5.855623839485252546e-07	4.947374399109236506e-05	-5.588688844054563044e-07
1.175999999999999979e+01	4.781999999999999955e-05	5.701235758701793109e-07	4.825353143373545809e-05	-5.438369258178926784e-07
1.178999999999999915e+01	4.664000000000000068e-05	5.549781771986354880e-07	4.706343347591234372e-05	-5.292107694806194602e-07
1.182000000000000028e+01	4.547999999999999824e-05	5.398622233908202429e-07	4.590272555640858253e-05	-5.149798358399466233e-07
1.184999999999999964e+01	4.436000000000000219e-05	5.255430129544869648e-07	4.477068848181125495e-05	-5.011336238832436602e-07
1.188000000000000078e+01	4.326000000000000255e-05	5.115120157725330738e-07	4.366660837604193868e-05	-4.876617103999776627e-07
1.191000000000000014e+01	4.219000000000000094e-05	4.978858565993347544e-07	4.258977663048168751e-05	-4.745537492514233255e-07
1.193999999999999950e+01	4.114000000000000252e-05	4.845446775190086868e-07	4.153948985467710879e-05	-4.617994706488887557e-07
1.197000000000000064e+01	4.012000000000000212e-05	4.716046414057154027e-07	4.051504982762449669e-05	-4.493886804404014455e-07
1.200000000000000000e+01	3.912999999999999974e-05	4.590636697984859992e-07	3.951577488855538415e-05	-4.373114416680288152e-07
1.202999999999999936e+01	3.814999999999999896e-05	4.464652518394722040e-07	3.854106543367598358e-05	-4.255591182219616325e-07
1.206000000000000050e+01	3.720999999999999780e-05	4.346052071397251019e-07	3.759035804003620849e-05	-4.141236439337005495e-07
1.208999999999999986e+01	3.627999999999999823e-05	4.229051461995703733e-07	3.666309347348712023e-05	-4.029970128907346155e-07
1.211999999999999922e+01	3.537000000000000186e-05	4.114807122779269333e-07	3.575871654936495361e-05	-3.921712772761122769e-07
1.215000000000000036e+01	3.448999999999999673e-05	4.004466248732823378e-07	3.487667609526954151e-05	-3.816385468340533200e-07
1.217999999999999972e+01	3.363000000000000158e-05	3.896849313256416308e-07	3.401642491426906136e-05	-3.713909883416823207e-07
1.221000000000000085e+01	3.279000000000000285e-05	3.791942459943584889e-07	3.317741974852633975e-05	-3.614208250868156804e-07
1.224000000000000021e+01	3.197000000000000053e-05	3.689731832387868531e-07	3.235912124333878014e-05	-3.517203363516928212e-07
1.226999999999999957e+01	3.117000000000000142e-05	3.590203574182807175e-07	3.156099391158834265e-05	-3.422818569025937304e-07
1.230000000000000071e+01	3.038999999999999872e-05	3.493343828921940235e-07	3.078250609859499611e-05	-3.330977764852531225e-07
1.233000000000000007e+01	2.962000000000000101e-05	3.397991545213927324e-07	3.002313852385779687e-05	-3.241606745875777777e-07
1.236999999999999922e+01	2.888000000000000132e-05	3.306429566023145184e-07	2.903960821729604079e-05	-3.126177012223728049e-07
1.240000000000000036e+01	2.814999999999999984e-05	3.216351954374448192e-07	2.832312750276585241e-05	-3.042326063674436291e-07
1.242999999999999972e+01	2.744999999999999976e-05	3.130032315627907969e-07	2.762431979756624795e-05	-2.960741909011080426e-07
1.246000000000000085e+01	2.674999999999999969e-05	3.044035993032112510e-07	2.694276520090756167e-05	-2.881365787451537954e-07
1.249000000000000021e+01	2.608000000000000102e-05	2.961769930525552116e-07	2.627804676624366368e-05	-2.804139352527881303e-07
1.251999999999999957e+01	2.542000000000000056e-05	2.880946666341696693e-07	2.562975047490919452e-05	-2.729004668386407151e-07
1.255000000000000071e+01	2.477999999999999992e-05	2.802690301454657685e-07	2.499746521005039143e-05	-2.655904206128864380e-07
1.258000000000000007e+01	2.415000000000000087e-05	2.725858259681710237e-07	2.438078273084469876e-05	-2.584780840194255430e-07
1.260999999999999943e+01	2.354000000000000162e-05	2.651570023194811910e-07	2.377929764700649585e-05	-2.515577844780789139e-07
1.264000000000000057e+01	2.294999999999999880e-05	2.579811735587502116e-07	2.319260739357429057e-05	-2.448238890307354542e-07
1.266999999999999993e+01	2.235999999999999937e-05	2.508325957307250204e-07	2.262032394656249374e-05	-2.382709866637725570e-07
1.269999999999999929e+01	2.180000000000000134e-05	2.440471134869932562e-07	2.206211031081629453e-05	-2.318944560619984822e-07
1.273000000000000043e+01	2.123999999999999993e-05	2.374101257324969237e-07	2.151764425525274759e-05	-2.256899014006523970e-07
1.275999999999999979e+01	2.069999999999999832e-05	2.308962290553919200e-07	2.098660576693777972e-05	-2.196529571795447444e-07
1.280000000000000071e+01	2.017999999999999991e-05	2.246299001737153418e-07	2.029889278187179481e-05	-2.118569365117444265e-07
1.283000000000000007e+01	1.966000000000000150e-05	2.183875890632371517e-07	1.979795310428439316e-05	-2.061942747339493517e-07
1.285999999999999943e+01	1.915999999999999951e-05	2.123909982273260193e-07	1.930939005687476361e-05	-2.006848873569768347e-07
1.289000000000000057e+01	1.866999999999999912e-05	2.066359130090168778e-07	1.883289301745691340e-05	-1.953245372603234515e-07
1.291999999999999993e+01	1.819999999999999854e-05	2.010137338226752312e-07	1.836815348106286158e-05	-1.901090162671884206e-07
1.294999999999999929e+01	1.773000000000000135e-05	1.954132630064551375e-07	1.791486504166360364e-05	-1.850341448944000692e-07
1.298000000000000043e+01	1.728000000000000057e-05	1.900544710129178119e-07	1.747272337410464996e-05	-1.800957721053071795e-07
1.300999999999999979e+01	1.682999999999999980e-05	1.848136316793758659e-07	1.704143599829942990e-05	-1.752899240526938061e-07
1.303999999999999915e+01	1.639999999999999883e-05	1.797129729911932104e-07	1.662075004697938653e-05	-1.706132270276020212e-07
1.307000000000000028e+01	1.597999999999999947e-05	1.747415252932551294e-07	1.621042340367828718e-05	-1.660624678986756940e-07
1.310999999999999943e+01	1.556999999999999831e-05	1.699884892021515599e-07	1.567902025854554993e-05	-1.601851793190921762e-07
1.314000000000000057e+01	1.517000000000000045e-05	1.652710756226569955e-07	1.529193286833939623e-05	-1.559159007711327196e-07
1.316999999999999993e+01	1.478000000000000079e-05	1.607661846772510999e-07	1.491440938511896444e-05	-1.517620046667692158e-07
1.319999999999999929e+01	1.439999999999999935e-05	1.563002648750154960e-07	1.454621463214815569e-05	-1.477203701660098756e-07
1.323000000000000043e+01	1.402999999999999950e-05	1.520412096742305185e-07	1.418711499816957987e-05	-1.437878972477898939e-07
1.325999999999999979e+01	1.366999999999999956e-05	1.478242433080695047e-07	1.383687842420499056e-05	-1.399615065343043871e-07
1.328999999999999915e+01	1.330999999999999962e-05	1.437007499504903060e-07	1.349527439049497709e-05	-1.362381391171942147e-07
1.333000000000000007e+01	1.296999999999999949e-05	1.397304276193270471e-07	1.305283524303143745e-05	-1.314286597824091896e-07
1.335999999999999943e+01	1.263999999999999926e-05	1.359562889096344946e-07	1.273049870294455278e-05	-1.279340892952330074e-07
1.339000000000000057e+01	1.231000000000000072e-05	1.321225099171346019e-07	1.241608921384268614e-05	-1.245332669430257151e-07
1.341999999999999993e+01	1.199000000000000040e-05	1.284802957439518775e-07	1.210942512072493411e-05	-1.212238525818290159e-07
1.344999999999999929e+01	1.167999999999999998e-05	1.248887151893770316e-07	1.181032595642159874e-05	-1.180035214011555171e-07
1.348000000000000043e+01	1.136999999999999956e-05	1.213770976470849670e-07	1.151861243174700600e-05	-1.148699637967842334e-07
1.350999999999999979e+01	1.108000000000000064e-05	1.180893765391846660e-07	1.123410642575444595e-05	-1.118208852448748550e-07
1.355000000000000071e+01	1.079000000000000003e-05	1.147494052319226675e-07	1.086567108498537432e-05	-1.078829211796073463e-07
1.358000000000000007e+01	1.050999999999999932e-05	1.115896249436747689e-07	1.059729642030555813e-05	-1.050221210487151821e-07
1.360999999999999943e+01	1.024000000000000021e-05	1.085455456493724772e-07	1.033554385200749774e-05	-1.022382588812615105e-07
1.364000000000000057e+01	9.969000000000000607e-06	1.054426805506612844e-07	1.008024021132856062e-05	-9.952910407838278529e-08
1.366999999999999993e+01	9.708999999999999708e-06	1.025244809355503846e-07	9.831213447437945008e-06	-9.689244047174359114e-08
1.369999999999999929e+01	9.455000000000000107e-06	9.967854248013125088e-08	9.588297300889585457e-06	-9.432613382406554278e-08
1.374000000000000021e+01	9.208000000000000608e-06	9.691507851066588998e-08	9.273668809042868839e-06	-9.101074542614245602e-08
1.376999999999999957e+01	8.967000000000000713e-06	9.417144652294720289e-08	9.044466947291829141e-06	-8.860177940384153335e-08
1.380000000000000071e+01	8.732000000000000422e-06	9.155223351823884098e-08	8.820918327043652475e-06	-8.625744227646715141e-08
1.383000000000000007e+01	8.502999999999999735e-06	8.900396531460851053e-08	8.602889600343358153e-06	-8.397606785753872523e-08
1.385999999999999943e+01	8.278999999999999847e-06	8.651588010303852069e-08	8.390248266568943675e-06	-8.175600056925359524e-08
1.389000000000000057e+01	8.062000000000000061e-06	8.410858351463621336e-08	8.182862665611930931e-06	-7.959559535704691978e-08
1.392999999999999972e+01	7.849999999999999380e-06	8.176088102101965710e-08	7.914298115027366596e-06	-7.680503897896876854e-08
1.396000000000000085e+01	7.642999999999999498e-06	7.947251281456775226e-08	7.718668550080668822e-06	-7.477750632334458811e-08
1.399000000000000021e+01	7.442000000000000068e-06	7.725359984549932727e-08	7.527861835114837448e-06	-7.280422714998499503e-08
1.401999999999999957e+01	7.245000000000000090e-06	7.508310347000515015e-08	7.341749875089562005e-06	-7.088360103835383368e-08
1.405000000000000071e+01	7.053999999999999717e-06	7.298150807563607170e-08	7.160207856403625793e-06	-6.901407267442974305e-08
1.408999999999999986e+01	6.866999999999999644e-06	7.092784430061511789e-08	6.925074544227164890e-06	-6.659858223128687796e-08
1.411999999999999922e+01	6.686000000000000021e-06	6.894252725046082863e-08	6.753785128771770553e-06	-6.484328415756598691e-08
1.415000000000000036e+01	6.508999999999999853e-06	6.700465684542852754e-08	6.586721430352951847e-06	-6.313490602380938711e-08
1.417999999999999972e+01	6.335999999999999984e-06	6.511402523942134816e-08	6.423783404872165004e-06	-6.147223732215171881e-08
1.422000000000000064e+01	6.168000000000000068e-06	6.328068410062584771e-08	6.212778663087741010e-06	-5.932437112093449196e-08
1.425000000000000000e+01	6.003999999999999605e-06	6.149413142764544824e-08	6.059081623492371016e-06	-5.776369236912267272e-08
1.427999999999999936e+01	5.844999999999999942e-06	5.979813037088478336e-08	5.909181230195185183e-06	-5.624474201302681305e-08
1.431000000000000050e+01	5.689000000000000080e-06	5.810361310431593341e-08	5.762980092757843682e-06	-5.476634171362899860e-08
1.433999999999999986e+01	5.538000000000000171e-06	5.646547986503612321e-08	5.620381420413009402e-06	-5.332732040128946991e-08
1.438000000000000078e+01	5.390000000000000063e-06	5.486311347493262351e-08	5.435687512710277697e-06	-5.146787094759915700e-08
1.441000000000000014e+01	5.246000000000000256e-06	5.333680720929216436e-08	5.301124294955461830e-06	-5.011625764064338006e-08
1.443999999999999950e+01	5.105999999999999902e-06	5.182496934139758485e-08	5.169864081132532578e-06	-4.880042641063006877e-08
1.447000000000000064e+01	4.969999999999999849e-06	5.035851120466132572e-08	5.041832665985282240e-06	-4.751950724786616910e-08
1.450999999999999979e+01	4.836999999999999598e-06	4.895503620879095684e-08	4.876019276914205655e-06	-4.586442889478689504e-08
1.453999999999999915e+01	4.706999999999999996e-06	4.755778504882245205e-08	4.755235677336374939e-06	-4.466161754893318137e-08
1.457000000000000028e+01	4.580999999999999847e-06	4.620538245776459499e-08	4.637436763442431047e-06	-4.349085627260316367e-08
1.459999999999999964e+01	4.458000000000000347e-06	4.491328987582629312e-08	4.522550258685288080e-06	-4.235129771083241034e-08
1.464000000000000057e+01	4.337999999999999802e-06	4.362918204811088069e-08	4.373774559812813759e-06	-4.087896886734604938e-08
1.466999999999999993e+01	4.222000000000000404e-06	4.241376735542364091e-08	4.265405042991630932e-06	-3.980895005284586273e-08
1.469999999999999929e+01	4.108000000000000310e-06	4.119738271428417451e-08	4.159710142677073995e-06	-3.876734618917238462e-08
1.473000000000000043e+01	3.997000000000000017e-06	4.003805760024870616e-08	4.056619447169813347e-06	-3.775333182416654203e-08
1.476999999999999957e+01	3.890000000000000025e-06	3.889885891659719979e-08	3.923096726266128388e-06	-3.644283176855538428e-08
1.480000000000000071e+01	3.785000000000000183e-06	3.780518430167129285e-08	3.825823888170889014e-06	-3.549018185375234410e-08
1.483000000000000007e+01	3.682000000000000068e-06	3.673388778317917360e-08	3.730947830265027507e-06	-3.456272904599841487e-08
1.485999999999999943e+01	3.582999999999999830e-06	3.568414375023590110e-08	3.638412748929951804e-06	-3.365983989495949742e-08
1.490000000000000036e+01	3.486000000000000166e-06	3.467783955154646267e-08	3.518578327370857194e-06	-3.249311000590493188e-08
1.492999999999999972e+01	3.390999999999999805e-06	3.369364786816698223e-08	3.431290362350815271e-06	-3.164509369000700462e-08
1.496000000000000085e+01	3.299000000000000093e-06	3.274142406919253128e-08	3.346159734713413588e-06	-3.081955650926630215e-08
1.500000000000000000e+01	3.210000000000000183e-06	3.180253128793367961e-08	3.235914129216729598e-06	-2.975274127705156505e-08
1.502999999999999936e+01	3.121999999999999924e-06	3.089463644262759773e-08	3.155606327312468431e-06	-2.897726081115633291e-08
1.506000000000000050e+01	3.036999999999999891e-06	3.001842658009465777e-08	3.077275804978715293e-06	-2.822221567863517924e-08
1.508999999999999986e+01	2.955000000000000083e-06	2.917379777728639010e-08	3.000869230016797421e-06	-2.748700052887646000e-08
1.513000000000000078e+01	2.873999999999999927e-06	2.834092382595881789e-08	2.901895647064976847e-06	-2.653652862240186411e-08
1.516000000000000014e+01	2.795999999999999996e-06	2.753946927628054135e-08	2.829781897362380889e-06	-2.584536481776745373e-08
1.518999999999999950e+01	2.719000000000000141e-06	2.673395595420987424e-08	2.759437852548159789e-06	-2.517230426993026890e-08
1.523000000000000043e+01	2.645000000000000087e-06	2.597582576873159464e-08	2.668330714868717587e-06	-2.430230420495444710e-08
1.525999999999999979e+01	2.572000000000000108e-06	2.522921372112364588e-08	2.601963407930283750e-06	-2.366980819772883792e-08
1.528999999999999915e+01	2.501999999999999931e-06	2.451368043850616844e-08	2.537235573147285698e-06	-2.305398453285104709e-08
1.533000000000000007e+01	2.432999999999999830e-06	2.382359675575457487e-08	2.453415428980471706e-06	-2.225808872586236765e-08
1.535999999999999943e+01	2.365999999999999878e-06	2.314022188313096862e-08	2.392363367876667613e-06	-2.167952284865625222e-08
1.539000000000000057e+01	2.301000000000000077e-06	2.247793184233816691e-08	2.332823029222816599e-06	-2.111622572404846257e-08
1.542999999999999972e+01	2.238000000000000002e-06	2.183665735134386216e-08	2.255722091270698224e-06	-2.038819587914833010e-08
1.546000000000000085e+01	2.176000000000000003e-06	2.120658345557184192e-08	2.199562285750372897e-06	-1.985891277528981357e-08
1.549000000000000021e+01	2.116000000000000154e-06	2.059740963954448814e-08	2.144788900112116838e-06	-1.934352180297674589e-08
1.552999999999999936e+01	2.058000000000000032e-06	2.002094848976941318e-08	2.073853686239255132e-06	-1.867728288529760074e-08
1.556000000000000050e+01	2.000999999999999985e-06	1.944332686595326661e-08	2.022182392567919035e-06	-1.819286556379263669e-08
1.558999999999999986e+01	1.946000000000000088e-06	1.888643211680102914e-08	1.971787195211912124e-06	-1.772114943221104334e-08
1.563000000000000078e+01	1.892000000000000054e-06	1.835142471635376577e-08	1.906523884051102883e-06	-1.711136415610249811e-08
1.566000000000000014e+01	1.839000000000000096e-06	1.781611709376653048e-08	1.858983300740633215e-06	-1.666796419309647230e-08
1.568999999999999950e+01	1.788000000000000076e-06	1.730138623477321503e-08	1.812613862014043287e-06	-1.623613865273110814e-08
1.573000000000000043e+01	1.737999999999999919e-06	1.680753236151379132e-08	1.752555992850330643e-06	-1.567779907136103551e-08
1.575999999999999979e+01	1.689999999999999913e-06	1.632382830598672066e-08	1.708798574549409251e-06	-1.527168523732169600e-08
1.578999999999999915e+01	1.642999999999999982e-06	1.586036615089744249e-08	1.666110631116317258e-06	-1.487605541111945789e-08
1.583000000000000007e+01	1.596999999999999914e-06	1.539787394426040085e-08	1.610815924238689072e-06	-1.436442600855125313e-08
1.585999999999999943e+01	1.552999999999999996e-06	1.496467071677934673e-08	1.570532727496971661e-06	-1.399230793246762093e-08
1.589000000000000057e+01	1.509000000000000079e-06	1.452326334197311460e-08	1.531242897892384487e-06	-1.362987728995023951e-08
1.592999999999999972e+01	1.467000000000000100e-06	1.411056759605367770e-08	1.480363405021629800e-06	-1.316130575219806064e-08
1.596000000000000085e+01	1.425999999999999984e-06	1.370796970634236731e-08	1.443305448945872034e-06	-1.282058087091288681e-08
1.599000000000000021e+01	1.385999999999999944e-06	1.331545235233110404e-08	1.407167453944883086e-06	-1.248877656751674320e-08
1.603000000000000114e+01	1.346999999999999978e-06	1.292522130538583848e-08	1.360376920155540720e-06	-1.205985458684253937e-08
1.605999999999999872e+01	1.309000000000000088e-06	1.255303245435274803e-08	1.326301089240558142e-06	-1.174798315412955111e-08
1.610000000000000142e+01	1.272000000000000061e-06	1.219086640399278779e-08	1.282181900225826787e-06	-1.134482134675629905e-08
1.612999999999999901e+01	1.235999999999999897e-06	1.183870583379788169e-08	1.250051280033174665e-06	-1.105166104489345073e-08
1.616000000000000014e+01	1.201000000000000021e-06	1.149653342325996030e-08	1.218718889622396094e-06	-1.076614966891105195e-08
1.619999999999999929e+01	1.167000000000000008e-06	1.115759417422949679e-08	1.178147622306427669e-06	-1.039698553337303433e-08
1.623000000000000043e+01	1.134000000000000069e-06	1.083553664707014009e-08	1.148595945125604725e-06	-1.012846692344575258e-08
1.626999999999999957e+01	1.101999999999999995e-06	1.052340954454084290e-08	1.110324366480075684e-06	-9.781182346605362696e-09
1.630000000000000071e+01	1.070999999999999995e-06	1.022119554613353412e-08	1.082446843187582425e-06	-9.528553245338608475e-09
1.632999999999999829e+01	1.041000000000000070e-06	9.928877331340136032e-09	1.055260025515107230e-06	-9.282465033284926622e-09
1.637000000000000099e+01	1.010999999999999934e-06	9.636905526708249342e-09	1.020058426024362518e-06	-8.964252851325102412e-09
1.639999999999999858e+01	9.823999999999999030e-07	9.358616923456157076e-09	9.944227571510008038e-07	-8.732822007961792746e-09
1.644000000000000128e+01	9.544999999999999245e-07	9.087322918715298125e-09	9.612332963128959597e-07	-8.433592641718778541e-09
1.646999999999999886e+01	9.272999999999999986e-07	8.828365157176214804e-09	9.370649375418353992e-07	-8.215981164076227143e-09
1.650000000000000000e+01	9.008000000000000194e-07	8.570870978569526807e-09	9.135000207371902313e-07	-8.004038338752406546e-09
1.653999999999999915e+01	8.750999999999999944e-07	8.321289962752348511e-09	8.829926882798855243e-07	-7.730004624712796904e-09
1.657000000000000028e+01	8.501000000000000220e-07	8.078657934775140360e-09	8.607771216315701006e-07	-7.530702125770945064e-09
1.660999999999999943e+01	8.257999999999999963e-07	7.842962770282243650e-09	8.320145431118416605e-07	-7.272978649815306108e-09
1.664000000000000057e+01	8.021000000000000157e-07	7.617874107584631150e-09	8.110671445330555012e-07	-7.085505179713883503e-09
1.667000000000000171e+01	7.790999999999999818e-07	7.394935497289479180e-09	7.906405294363377509e-07	-6.902875878160674055e-09
1.671000000000000085e+01	7.568000000000000005e-07	7.178902573564105537e-09	7.641948726161909064e-07	-6.666707161646641347e-09
1.673999999999999844e+01	7.349999999999999509e-07	6.967867193768836645e-09	7.449379027011202047e-07	-6.494935707380133327e-09
1.678000000000000114e+01	7.138999999999999538e-07	6.767837264804861255e-09	7.200096294874558979e-07	-6.272831945946103975e-09
1.680999999999999872e+01	6.932999999999999944e-07	6.568544612134639872e-09	7.018592746721895442e-07	-6.111301886930047082e-09
1.685000000000000142e+01	6.733999999999999816e-07	6.380005685578345127e-09	6.783648604930690438e-07	-5.902446191693636389e-09
1.687999999999999901e+01	6.538999999999999989e-07	6.191481192778780436e-09	6.612588611464014699e-07	-5.750548618678968795e-09
1.692000000000000171e+01	6.349999999999999554e-07	6.008859529131408704e-09	6.391158007434419620e-07	-5.554134079910564930e-09
1.694999999999999929e+01	6.166999999999999570e-07	5.835690821441479336e-09	6.229926558086915158e-07	-5.411267510127243065e-09
1.698000000000000043e+01	5.987999999999999886e-07	5.662850048704450863e-09	6.072720928445001891e-07	-5.272089059018069704e-09
1.701999999999999957e+01	5.814999999999999594e-07	5.499243993523108967e-09	5.869184258412033173e-07	-5.092067552781711020e-09
1.705000000000000071e+01	5.645999999999999603e-07	5.336161017685654009e-09	5.720952680253890529e-07	-4.961085475985121737e-09
1.708999999999999986e+01	5.481999999999999987e-07	5.181160945616853704e-09	5.529042771554642001e-07	-4.791667011696815832e-09
1.712000000000000099e+01	5.322999999999999688e-07	5.030886485501370859e-09	5.389302090088362869e-07	-4.668419567357311222e-09
1.716000000000000014e+01	5.167999999999999690e-07	4.881408768757368856e-09	5.208413613049128666e-07	-4.509029735244266278e-09
1.719000000000000128e+01	5.018000000000000067e-07	4.739727012698235290e-09	5.076715468276807215e-07	-4.393091826830958431e-09
1.723000000000000043e+01	4.870999999999999611e-07	4.598066618599060716e-09	4.906254195766381124e-07	-4.243167234275179811e-09
1.726000000000000156e+01	4.729000000000000060e-07	4.464023206601306032e-09	4.782155587566797676e-07	-4.134118850958262926e-09
1.730000000000000071e+01	4.590999999999999751e-07	4.333755665364050209e-09	4.621534384842675525e-07	-3.993102834917471061e-09
1.732999999999999829e+01	4.456999999999999742e-07	4.204690744737516767e-09	4.504597592165613347e-07	-3.890528974875769765e-09
1.737000000000000099e+01	4.325999999999999959e-07	4.081106610216401386e-09	4.353236310148204817e-07	-3.757871500590399369e-09
1.739999999999999858e+01	4.200000000000000022e-07	3.962239427394563777e-09	4.243028811723488936e-07	-3.661362095756736036e-09
1.744000000000000128e+01	4.076999999999999781e-07	3.846202415592294322e-09	4.100359877267082500e-07	-3.536525412909907671e-09
1.746999999999999886e+01	3.956999999999999765e-07	3.732995574809593020e-09	3.996481227410692567e-07	-3.445702495349064275e-09
1.751000000000000156e+01	3.841000000000000050e-07	3.621344693002357327e-09	3.862024794478729557e-07	-3.328237094685518815e-09
1.753999999999999915e+01	3.728000000000000030e-07	3.514806825179064756e-09	3.764140417626955324e-07	-3.242788955181559242e-09
1.757999999999999829e+01	3.618000000000000237e-07	3.411097396324532484e-09	3.637457567185496116e-07	-3.132286276961023752e-09
1.760999999999999943e+01	3.511000000000000139e-07	3.310216406438759682e-09	3.545240208139467800e-07	-3.051908297286854970e-09
1.764999999999999858e+01	3.407999999999999812e-07	3.213106668511333945e-09	3.425897157767262722e-07	-2.947964566411054102e-09
1.767999999999999972e+01	3.307000000000000165e-07	3.117882556563081740e-09	3.339023384566238710e-07	-2.872355689542823713e-09
1.771999999999999886e+01	3.209000000000000214e-07	3.025486883583588592e-09	3.226591411798124549e-07	-2.774571844065022568e-09
1.775000000000000000e+01	3.113999999999999959e-07	2.935919649572855743e-09	3.144741559425424440e-07	-2.703434521734093902e-09
1.778999999999999915e+01	3.021999999999999929e-07	2.847436102017392019e-09	3.038796927384122344e-07	-2.611416143571860426e-09
1.782000000000000028e+01	2.933000000000000125e-07	2.763577130118137852e-09	2.961655757419881299e-07	-2.544456995722778915e-09
1.785999999999999943e+01	2.844999999999999866e-07	2.680660393858200339e-09	2.861797814722515585e-07	-2.457832314622948799e-09
1.789000000000000057e+01	2.760999999999999908e-07	2.601512600155532750e-09	2.789096166560235608e-07	-2.394803552710718778e-09
1.792999999999999972e+01	2.679000000000000100e-07	2.525795999102659242e-09	2.695001645778655012e-07	-2.313277447643295963e-09
1.796000000000000085e+01	2.598999999999999913e-07	2.450370959935726643e-09	2.626506330572666330e-07	-2.253966828052313050e-09
1.800000000000000000e+01	2.521999999999999952e-07	2.377774359737553928e-09	2.537866207917830719e-07	-2.177258041985191638e-09
1.803000000000000114e+01	2.446000000000000065e-07	2.306120572528967979e-09	2.473346787899419811e-07	-2.121455833131782796e-09
1.807000000000000028e+01	2.372999999999999875e-07	2.237295224289141502e-09	2.389855572986201167e-07	-2.049286326617014155e-09
1.810000000000000142e+01	2.302999999999999910e-07	2.171298315018075736e-09	2.329084241253573686e-07	-1.996785192631372748e-09
1.814000000000000057e+01	2.234000000000000020e-07	2.106244218736596322e-09	2.250439926179545120e-07	-1.928880097427138346e-09
1.817000000000000171e+01	2.167000000000000015e-07	2.043075748434290027e-09	2.193191468851001500e-07	-1.879475063683222397e-09
1.821000000000000085e+01	2.101999999999999896e-07	1.981792904111156851e-09	2.119095507430021128e-07	-1.815562665107440077e-09
1.825000000000000000e+01	2.038999999999999928e-07	1.923572902966075187e-09	2.047472166951433859e-07	-1.753817010375703952e-09
1.828000000000000114e+01	1.978000000000000110e-07	1.866026092234868898e-09	1.995331779306239794e-07	-1.708888780154049799e-09
1.832000000000000028e+01	1.918000000000000102e-07	1.809422671843517627e-09	1.927855394844978019e-07	-1.650773183004469475e-09
1.835000000000000142e+01	1.859999999999999979e-07	1.754706032131878250e-09	1.878741414242319921e-07	-1.608492330032540803e-09
1.839000000000000057e+01	1.804000000000000007e-07	1.702917712985568920e-09	1.815189150671818972e-07	-1.553806938471968332e-09
1.842000000000000171e+01	1.749999999999999921e-07	1.651943457718816704e-09	1.768935389900739560e-07	-1.514024416392277145e-09
1.846000000000000085e+01	1.696999999999999909e-07	1.601913170142189825e-09	1.709086907149544107e-07	-1.462571617112993691e-09
1.848999999999999844e+01	1.646000000000000048e-07	1.553770817945812997e-09	1.665529037027544518e-07	-1.425140046680263969e-09
1.853000000000000114e+01	1.595999999999999998e-07	1.507493884469187417e-09	1.609166454875229354e-07	-1.376724433468491004e-09
1.857000000000000028e+01	1.548000000000000097e-07	1.462155722530264642e-09	1.554698926896054225e-07	-1.329957460446975609e-09
1.860000000000000142e+01	1.501000000000000007e-07	1.417762105631735868e-09	1.515049841568981633e-07	-1.295926421763888486e-09
1.864000000000000057e+01	1.454999999999999992e-07	1.375153078415272309e-09	1.463732082555605571e-07	-1.251895233830628995e-09
1.867000000000000171e+01	1.411000000000000128e-07	1.333567693226082170e-09	1.426373588576023670e-07	-1.219852029868387114e-09
1.871000000000000085e+01	1.368000000000000074e-07	1.293717245595806393e-09	1.378027250541513870e-07	-1.178398078113621140e-09
1.875000000000000000e+01	1.326999999999999905e-07	1.254943556217569358e-09	1.331308130381548235e-07	-1.138354376420303080e-09
1.878000000000000114e+01	1.286000000000000001e-07	1.216169866839332529e-09	1.297305943146097899e-07	-1.109219963246539819e-09
1.882000000000000028e+01	1.246999999999999983e-07	1.180007532728640229e-09	1.253311859833672761e-07	-1.071535957941785830e-09
1.885000000000000142e+01	1.209000000000000040e-07	1.144049003262972213e-09	1.221295321490182868e-07	-1.044119994069163304e-09
1.889000000000000057e+01	1.172000000000000039e-07	1.109713405403995897e-09	1.179871710018656773e-07	-1.008659216849631919e-09
1.892999999999999972e+01	1.135999999999999981e-07	1.075626645511040643e-09	1.139848193358945977e-07	-9.744081585356765118e-10
1.896000000000000085e+01	1.101999999999999942e-07	1.044069834497673773e-09	1.110719514483291370e-07	-9.494873846786031396e-10
1.900000000000000000e+01	1.068000000000000034e-07	1.011857153578508007e-09	1.073026981851360254e-07	-9.172481071899439703e-10
1.903000000000000114e+01	1.034999999999999937e-07	9.811894619796932973e-10	1.045590058527989206e-07	-8.937863008552349923e-10
1.907000000000000028e+01	1.003999999999999991e-07	9.518011785774030417e-10	1.010082075759907521e-07	-8.634296290625954939e-10
1.910999999999999943e+01	9.726999999999999684e-08	9.226900810393505683e-10	9.757682015424333291e-08	-8.341012457652136261e-10
1.914000000000000057e+01	9.427999999999999455e-08	8.943273449202218561e-10	9.507944949537570628e-08	-8.127606154525921236e-10
1.917999999999999972e+01	9.138000000000000167e-08	8.673459193201291190e-10	9.184827408989067434e-08	-7.851552558658571615e-10
1.921999999999999886e+01	8.857000000000000496e-08	8.411857744779588347e-10	8.872654001328955978e-08	-7.584911136425177613e-10
1.925000000000000000e+01	8.584000000000000632e-08	8.152578399140565850e-10	8.645490374533944987e-08	-7.390918459155332497e-10
1.928999999999999915e+01	8.319000000000000575e-08	7.905699959933466900e-10	8.351608219096237147e-08	-7.139996386387838958e-10
1.932000000000000028e+01	8.062000000000000326e-08	7.661468094360331623e-10	8.137754731011791325e-08	-6.957436624412971090e-10
1.935999999999999943e+01	7.812999999999999883e-08	7.429349614785065632e-10	7.861078079507954382e-08	-6.721285643291903878e-10
1.939999999999999858e+01	7.572000000000000570e-08	7.204555400724740465e-10	7.593750127878243641e-08	-6.493153435638018012e-10
1.942999999999999972e+01	7.337000000000000120e-08	6.980959188472980918e-10	7.399179458388903212e-08	-6.327133376812436566e-10
1.946999999999999886e+01	7.109999999999999477e-08	6.769079722584157057e-10	7.147383378900637122e-08	-6.112310808905583852e-10
1.951000000000000156e+01	6.889000000000000344e-08	6.562653907338099001e-10	6.904057633390005673e-08	-5.904741838159965833e-10
1.953999999999999915e+01	6.674999999999999883e-08	6.358791527287241031e-10	6.726968188857043754e-08	-5.753692333057184735e-10
1.957999999999999829e+01	6.467999999999999419e-08	6.165331844386642367e-10	6.497851556950590084e-08	-5.558286393255010812e-10
1.962000000000000099e+01	6.267000000000000465e-08	5.977355834342808189e-10	6.276506262204449896e-08	-5.369529785350333881e-10
1.964999999999999858e+01	6.072000000000000373e-08	5.794873889460581488e-10	6.115446000896998025e-08	-5.232195219264079114e-10
1.969000000000000128e+01	5.882999999999999806e-08	5.614499850411165584e-10	5.907096760668600455e-08	-5.054552987107139879e-10
1.973000000000000043e+01	5.699000000000000276e-08	5.442187930520713590e-10	5.705831403163247979e-08	-4.882965802781538789e-10
1.976000000000000156e+01	5.521000000000000270e-08	5.275396633904254113e-10	5.559382433749900549e-08	-4.758120450511296305e-10
1.980000000000000071e+01	5.348999999999999789e-08	5.114136352866630144e-10	5.369919985801526926e-08	-4.596616204744068710e-10
1.983999999999999986e+01	5.180999999999999872e-08	4.953512889175923011e-10	5.186865227416937901e-08	-4.440582459380517700e-10
1.987000000000000099e+01	5.019000000000000142e-08	4.801523698760947053e-10	5.053633329829784632e-08	-4.327021070120268674e-10
1.991000000000000014e+01	4.862000000000000126e-08	4.654133680590335321e-10	4.881232678901014345e-08	-4.180077608740588366e-10
1.994999999999999929e+01	4.709000000000000013e-08	4.510393670821540052e-10	4.714657454030722443e-08	-4.038102792351550781e-10
1.998000000000000043e+01	4.561000000000000276e-08	4.371268999104646402e-10	4.593441707756803161e-08	-3.934790287797369470e-10
2.001999999999999957e+01	4.418000000000000253e-08	4.236768325693693126e-10	4.436632716203868333e-08	-3.801143017505625053e-10
2.005999999999999872e+01	4.279000000000000134e-08	4.103470272893461301e-10	4.285161511076764849e-08	-3.672045845443016895e-10
2.008999999999999986e+01	4.143999999999999917e-08	3.976400674797246397e-10	4.174955495826216074e-08	-3.578118387620028300e-10
2.012999999999999901e+01	4.014000000000000077e-08	3.853975859616663542e-10	4.032404057483113132e-08	-3.456622230216495613e-10
2.017000000000000171e+01	3.887000000000000329e-08	3.734283065909885602e-10	3.894710618291667759e-08	-3.339264364755919279e-10
2.021000000000000085e+01	3.765000000000000295e-08	3.619250066225737498e-10	3.761702625847028435e-08	-3.225896687932011799e-10
2.023999999999999844e+01	3.645999999999999693e-08	3.506961789721315477e-10	3.664918224567207739e-08	-3.143400887227127380e-10
2.028000000000000114e+01	3.529999999999999846e-08	3.397423432549044653e-10	3.539697592690385736e-08	-3.036662270452453026e-10
2.032000000000000028e+01	3.418999999999999712e-08	3.292566231359363072e-10	3.418700080287379809e-08	-2.933517123261340315e-10
2.035000000000000142e+01	3.309999999999999861e-08	3.189508053608477070e-10	3.330643264058287334e-08	-2.858448030537656336e-10
2.039000000000000057e+01	3.204999999999999913e-08	3.090180713297093462e-10	3.216723136569783620e-08	-2.761324064464558077e-10
2.042999999999999972e+01	3.103999999999999869e-08	2.994591138628443665e-10	3.106677337229938235e-08	-2.667495814942913589e-10
2.046999999999999886e+01	3.005000000000000108e-08	2.899080660946673496e-10	3.000383200644272574e-08	-2.576858619066132927e-10
2.050000000000000000e+01	2.909000000000000108e-08	2.808143952097423151e-10	2.923051235214133707e-08	-2.510912230486401303e-10
2.053999999999999915e+01	2.817000000000000012e-08	2.720960019997904924e-10	2.823029470380623682e-08	-2.425609347047204746e-10
2.057999999999999829e+01	2.726999999999999868e-08	2.635602824150103300e-10	2.726425671771615988e-08	-2.343212794484772625e-10
2.060999999999999943e+01	2.640000000000000148e-08	2.553042890356525449e-10	2.656143626766386263e-08	-2.283261024859455653e-10
2.064999999999999858e+01	2.555999999999999859e-08	2.473285414769593383e-10	2.565232841671767667e-08	-2.205704454096560146e-10
2.069000000000000128e+01	2.473999999999999853e-08	2.396795741706274751e-10	2.477411571800653362e-08	-2.130773967343606583e-10
2.073000000000000043e+01	2.394999999999999939e-08	2.321643789216669045e-10	2.392562318117179526e-08	-2.058369315941493349e-10
2.076000000000000156e+01	2.317999999999999978e-08	2.248340512289008116e-10	2.330813633409779579e-08	-2.005670472398020313e-10
2.080000000000000071e+01	2.244000000000000109e-08	2.177859900827415618e-10	2.250930078795160469e-08	-1.937485664572142244e-10
2.083999999999999986e+01	2.171999999999999861e-08	2.109236047831536594e-10	2.173765812913473157e-08	-1.871611675449829687e-10
2.087999999999999901e+01	2.101999999999999896e-08	2.042472417402986753e-10	2.099235703978951989e-08	-1.807976142664625771e-10
2.091000000000000014e+01	2.035000000000000024e-08	1.978544731496696312e-10	2.045015847352222690e-08	-1.761675180480246324e-10
2.094999999999999929e+01	1.970000000000000104e-08	1.916485351061503492e-10	1.974892111154434771e-08	-1.701784053824372926e-10
2.098999999999999844e+01	1.905999999999999994e-08	1.855324327645169374e-10	1.907170892113536313e-08	-1.643934488743776389e-10
2.103000000000000114e+01	1.844999999999999977e-08	1.797011373106748089e-10	1.841768846599985415e-08	-1.588055642818106802e-10
2.107000000000000028e+01	1.785000000000000102e-08	1.739602549089877580e-10	1.778603099803933830e-08	-1.534077072127234963e-10
2.110000000000000142e+01	1.727999999999999989e-08	1.685049876854688083e-10	1.732646768980555908e-08	-1.494798046538549193e-10
2.114000000000000057e+01	1.672000000000000016e-08	1.632372438293827109e-10	1.673196525705970550e-08	-1.443976640371620284e-10
2.117999999999999972e+01	1.617999999999999996e-08	1.580586428548594453e-10	1.615759815854727210e-08	-1.394866173905715047e-10
2.121999999999999886e+01	1.565000000000000117e-08	1.529715518980027436e-10	1.560272614351653061e-08	-1.347412324251769144e-10
2.125000000000000000e+01	1.515000000000000000e-08	1.481717504350947592e-10	1.519901085374899128e-08	-1.312878998163601614e-10
2.128999999999999915e+01	1.466000000000000025e-08	1.434640363401225460e-10	1.467683801438948105e-08	-1.268204064346278839e-10
2.132999999999999829e+01	1.418000000000000025e-08	1.388485828181668379e-10	1.417254621927678063e-08	-1.225048895845321834e-10
2.137000000000000099e+01	1.371999999999999977e-08	1.344235394149898640e-10	1.368555464619777869e-08	-1.183364245774954264e-10
2.141000000000000014e+01	1.328000000000000046e-08	1.302659246565015663e-10	1.321528568590884059e-08	-1.143101139661749484e-10
2.144000000000000128e+01	1.283999999999999950e-08	1.260240167587115255e-10	1.287321251227666436e-08	-1.113807389705628401e-10
2.148000000000000043e+01	1.242999999999999947e-08	1.220716500209201029e-10	1.243082783626899985e-08	-1.075914953284454817e-10
2.151999999999999957e+01	1.201999999999999944e-08	1.181145490109213194e-10	1.200359373240357529e-08	-1.039310770205358360e-10
2.155999999999999872e+01	1.163000000000000058e-08	1.144165050667079380e-10	1.159094444223919035e-08	-1.003946870768105050e-10
2.160000000000000142e+01	1.124999999999999982e-08	1.107429985089350815e-10	1.119231971482549813e-08	-9.697757527559210072e-11
2.162999999999999901e+01	1.088000000000000048e-08	1.071636000450401834e-10	1.090225670439374160e-08	-9.449049114029197149e-11
2.167000000000000171e+01	1.053000000000000065e-08	1.037770365710545895e-10	1.052705094648208466e-08	-9.127259054826715643e-11
2.171000000000000085e+01	1.017999999999999917e-08	1.003864316451846732e-10	1.016466982851708238e-08	-8.816380136335182720e-11
2.175000000000000000e+01	9.847000000000000427e-09	9.721637452214520086e-11	9.814712253550268089e-09	-8.516072601416884021e-11
2.178999999999999915e+01	9.523999999999999785e-09	9.408248261996774405e-11	9.476779304006768804e-09	-8.225998538894497034e-11
2.182999999999999829e+01	9.212000000000000035e-09	9.105358763774514456e-11	9.150474226764158122e-09	-7.945821870912957821e-11
2.185999999999999943e+01	8.909000000000000565e-09	8.816153621632584142e-11	8.913138750975511166e-09	-7.741983390472993540e-11
2.189999999999999858e+01	8.615999999999999198e-09	8.531181611664351900e-11	8.606234220552559283e-09	-7.478323945190126819e-11
2.194000000000000128e+01	8.332999999999999245e-09	8.255778605057672936e-11	8.309877531472606286e-09	-7.223647031496304664e-11
2.198000000000000043e+01	8.058000000000000091e-09	7.987979301496218809e-11	8.023679916575407539e-09	-6.977623335763392280e-11
2.201999999999999957e+01	7.793000000000000696e-09	7.734280623559182311e-11	7.747254703993316926e-09	-6.739925319107416849e-11
2.205999999999999872e+01	7.536000000000000446e-09	7.483568001214395253e-11	7.480229682329635648e-09	-6.510237686480933169e-11
2.208999999999999986e+01	7.287000000000000169e-09	7.240507579337445726e-11	7.285947399730798671e-09	-6.343074257846504086e-11
2.212999999999999901e+01	7.045999999999999864e-09	7.009181224331507332e-11	7.034665459929141752e-09	-6.126805615718975327e-11
2.217000000000000171e+01	6.813000000000000358e-09	6.781332249996897902e-11	6.792002216246524125e-09	-5.917885264914027937e-11
2.221000000000000085e+01	6.586999999999999691e-09	6.560185734937312575e-11	6.557685070671228205e-09	-5.716082251746498100e-11
2.225000000000000000e+01	6.368999999999999823e-09	6.350427453937491772e-11	6.331442876384770545e-09	-5.521166851915546683e-11
2.228999999999999915e+01	6.157999999999999621e-09	6.143598070853268438e-11	6.113005928030308873e-09	-5.332910562260756894e-11
2.232000000000000028e+01	5.952999999999999605e-09	5.942514477648021517e-11	5.954138972539947447e-09	-5.195951611438951367e-11
2.235999999999999943e+01	5.755000000000000082e-09	5.751508533391478837e-11	5.748716527270855736e-09	-5.018802572659970926e-11
2.239999999999999858e+01	5.564000000000000225e-09	5.563836786939507276e-11	5.550364992237254671e-09	-4.847690490370230246e-11
2.244000000000000128e+01	5.378999999999999726e-09	5.381947780783737832e-11	5.358819982266561963e-09	-4.682391368428500974e-11
2.248000000000000043e+01	5.200000000000000241e-09	5.208854128628804595e-11	5.173818619311422889e-09	-4.522682487152008845e-11
2.251999999999999957e+01	5.025999999999999808e-09	5.037459618316094217e-11	4.995120484862379483e-09	-4.368360094530240649e-11
2.255999999999999872e+01	4.858000000000000388e-09	4.874686102222925468e-11	4.822532261141723516e-09	-4.219260212073654369e-11
2.260000000000000142e+01	4.696000000000000327e-09	4.714840906695085420e-11	4.655867667459085757e-09	-4.075224806916532752e-11
2.262999999999999901e+01	4.539000000000000146e-09	4.559831597021977900e-11	4.534645094582587311e-09	-3.970427215879919358e-11
2.267000000000000171e+01	4.386999999999999843e-09	4.412199669088575982e-11	4.377901542436674510e-09	-3.834876862183182514e-11
2.271000000000000085e+01	4.240000000000000248e-09	4.266803241397475890e-11	4.226574352868999395e-09	-3.703960640493099274e-11
2.275000000000000000e+01	4.097999999999999704e-09	4.128637548477705778e-11	4.080480865856356082e-09	-3.577523589228114250e-11
2.278999999999999915e+01	3.960999999999999867e-09	3.992900190790148153e-11	3.939439371866006635e-09	-3.455411553074666568e-11
2.282999999999999829e+01	3.827999999999999602e-09	3.863249259640386883e-11	3.803269105629630736e-09	-3.337471177706054597e-11
2.287000000000000099e+01	3.699000000000000151e-09	3.735197011386013059e-11	3.671790239968656915e-09	-3.223549904544875652e-11
2.291000000000000014e+01	3.575000000000000166e-09	3.612047621617596664e-11	3.544823879669781314e-09	-3.113495965568039653e-11
2.294999999999999929e+01	3.453999999999999860e-09	3.493782037776254785e-11	3.422194542309158336e-09	-3.007160476021454636e-11
2.298999999999999844e+01	3.337999999999999847e-09	3.378373183066863978e-11	3.303756530732791678e-09	-2.904419681363230479e-11
2.301999999999999957e+01	3.224999999999999927e-09	3.267730354829633080e-11	3.217602538551458969e-09	-2.829658449738584870e-11
2.305999999999999872e+01	3.115999999999999993e-09	3.159085158523798429e-11	3.106195942235968865e-09	-2.732950398275831083e-11
2.310000000000000142e+01	3.011000000000000045e-09	3.056110119211675368e-11	2.998635343949352142e-09	-2.639543421313121590e-11
2.314000000000000057e+01	2.909000000000000191e-09	2.954261490274741202e-11	2.894796487032298319e-09	-2.549331866777640085e-11
2.317999999999999972e+01	2.810999999999999909e-09	2.857982559384679335e-11	2.794555750294847500e-09	-2.462210622849583796e-11
2.321999999999999886e+01	2.716000000000000134e-09	2.762962829431719599e-11	2.697790143924417227e-09	-2.378075114483466085e-11
2.326000000000000156e+01	2.624000000000000038e-09	2.672401975607711635e-11	2.604377305426941358e-09	-2.296821299957571294e-11
2.330000000000000071e+01	2.535000000000000035e-09	2.583223875678412612e-11	2.514195495600309118e-09	-2.218345667450866175e-11
2.333999999999999986e+01	2.449000000000000125e-09	2.498415739936610798e-11	2.427123594540006287e-09	-2.142545231647287444e-11
2.337999999999999901e+01	2.365000000000000002e-09	2.414086227567966245e-11	2.343041097687176275e-09	-2.069317530376022028e-11
2.342000000000000171e+01	2.284999999999999864e-09	2.335064296223982064e-11	2.261834063120332197e-09	-1.998565642867001887e-11
2.346000000000000085e+01	2.206999999999999927e-09	2.256629530103763648e-11	2.183412043071295144e-09	-1.930212476413075313e-11
2.350000000000000000e+01	2.132000000000000082e-09	2.182404802146476432e-11	2.107690561518671138e-09	-1.864185981069553638e-11
2.353999999999999915e+01	2.059000000000000024e-09	2.108867698359793625e-11	2.034585567568332207e-09	-1.800414469433707058e-11
2.357999999999999829e+01	1.989000000000000059e-09	2.039469041302662450e-11	1.964013432758420180e-09	-1.738826614346624896e-11
2.362000000000000099e+01	1.920999999999999880e-09	1.970852693860282773e-11	1.895890948385572623e-09	-1.679351446613168816e-11
2.364999999999999858e+01	1.854999999999999901e-09	1.905281869087878606e-11	1.846356848277094919e-09	-1.636089030149180321e-11
2.369000000000000128e+01	1.792000000000000016e-09	1.841608794650300810e-11	1.782322284318483255e-09	-1.580141364277153995e-11
2.373000000000000043e+01	1.730000000000000023e-09	1.779890050873929677e-11	1.720510689661304549e-09	-1.526113047819647942e-11
2.376999999999999957e+01	1.670999999999999917e-09	1.720153350571686424e-11	1.660840406241710875e-09	-1.473934433944688484e-11
2.380999999999999872e+01	1.614000000000000010e-09	1.663340352032620114e-11	1.603230183338792565e-09	-1.423536223196776045e-11
2.385000000000000142e+01	1.557999999999999997e-09	1.607427442563219909e-11	1.547599232906672548e-09	-1.374849510242631282e-11
2.389000000000000057e+01	1.505000000000000076e-09	1.553614933373131607e-11	1.493874485439821811e-09	-1.327811916301350901e-11
2.392999999999999972e+01	1.453000000000000049e-09	1.501612994627222063e-11	1.441997602002750926e-09	-1.282373515491826413e-11
2.396999999999999886e+01	1.403000000000000015e-09	1.450750167962423516e-11	1.391912205568314031e-09	-1.238486043107026052e-11
2.401000000000000156e+01	1.354999999999999974e-09	1.402681139250233808e-11	1.343562197367311108e-09	-1.196101472622188475e-11
2.405000000000000071e+01	1.308000000000000033e-09	1.354782428867454878e-11	1.296891755158989198e-09	-1.155172014214488052e-11
2.408999999999999986e+01	1.263000000000000085e-09	1.309631328415749425e-11	1.251845331514718511e-09	-1.115650113293973897e-11
2.412999999999999901e+01	1.219000000000000030e-09	1.265414380699592588e-11	1.208367652115051517e-09	-1.077488449045971160e-11
2.417000000000000171e+01	1.176999999999999968e-09	1.222494739038305001e-11	1.166403714059874420e-09	-1.040639932984681086e-11
2.421000000000000085e+01	1.136000000000000006e-09	1.181221700344746363e-11	1.125898784191628518e-09	-1.005057707517970307e-11
2.425000000000000000e+01	1.097000000000000038e-09	1.141302548032437268e-11	1.086798397431284614e-09	-9.706951445230760105e-12
2.428999999999999915e+01	1.058999999999999962e-09	1.102990738869551985e-11	1.049048355127344274e-09	-9.375058439334628586e-12
2.432999999999999829e+01	1.021999999999999986e-09	1.065633867051906473e-11	1.012595343420226936e-09	-9.054441575445786978e-12
2.437000000000000099e+01	9.866999999999999118e-10	1.029396419671192465e-11	9.773949967608639267e-10	-8.744720196550577315e-12
2.441000000000000014e+01	9.523999999999999371e-10	9.947119290445448111e-12	9.434095621158912559e-10	-8.445569683865117317e-12
2.444999999999999929e+01	9.191999999999999898e-10	9.605676650647782592e-12	9.106016182515091556e-10	-8.156668252366258405e-12
2.448999999999999844e+01	8.871999999999999969e-10	9.281519877909653188e-12	8.789339250807996160e-10	-7.877695674463288801e-12
2.453000000000000114e+01	8.563000000000000312e-10	8.968144544098369246e-12	8.483694225596444780e-10	-7.608333270505953608e-12
2.457000000000000028e+01	8.264999999999999893e-10	8.660816954356846420e-12	8.188712295910406493e-10	-7.348263899364699705e-12
2.460999999999999943e+01	7.976000000000000168e-10	8.367186422401579693e-12	7.904026429376510412e-10	-7.097171949081678518e-12
2.464999999999999858e+01	7.697999999999999680e-10	8.084440675071344144e-12	7.629271361426926593e-10	-6.854743327593470353e-12
2.469000000000000128e+01	7.428999999999999885e-10	7.806225972653708704e-12	7.364083584588691280e-10	-6.620665453522924363e-12
2.473000000000000043e+01	7.168999999999999749e-10	7.541301873432819147e-12	7.108101337854538402e-10	-6.394627247041103675e-12
2.476999999999999957e+01	6.918000000000000306e-10	7.285255111950988358e-12	6.860964596133286192e-10	-6.176319120797587638e-12
2.480999999999999872e+01	6.675000000000000214e-10	7.033208810484372690e-12	6.622327004920918451e-10	-5.965443135472769209e-12
2.485000000000000142e+01	6.440999999999999781e-10	6.794088804194644899e-12	6.391913538211533521e-10	-5.761762062892922360e-12
2.489999999999999858e+01	6.214999999999999735e-10	6.562876187191736505e-12	6.115083380656134658e-10	-5.516951641007143985e-12
2.494000000000000128e+01	5.997000000000000074e-10	6.336136302724240976e-12	5.902267364280972091e-10	-5.328675850777161931e-12
2.498000000000000043e+01	5.786000000000000492e-10	6.119885140597112956e-12	5.696872146343127836e-10	-5.146901102131821385e-12
2.501999999999999957e+01	5.581999999999999956e-10	5.910558717598644637e-12	5.498653048775111539e-10	-4.971416054407060761e-12
2.505999999999999872e+01	5.385999999999999806e-10	5.706131688984520817e-12	5.307366552321505738e-10	-4.802010367687460314e-12
2.510000000000000142e+01	5.196000000000000462e-10	5.510838341628977265e-12	5.122770289633767574e-10	-4.638474696843274827e-12
2.514000000000000057e+01	5.013000000000000163e-10	5.322538438084125589e-12	4.944623038416262969e-10	-4.480600685611701864e-12
2.517999999999999972e+01	4.835999999999999637e-10	5.137401259313895587e-12	4.772684714623302691e-10	-4.328180960722203871e-12
2.521999999999999886e+01	4.664999999999999917e-10	4.961130448627610977e-12	4.606716365706406897e-10	-4.181009126065191003e-12
2.526000000000000156e+01	4.499999999999999970e-10	4.790852533735514945e-12	4.446480402472953280e-10	-4.038879960042892131e-12
2.530000000000000071e+01	4.340999999999999795e-10	4.624082021728745621e-12	4.291763938290199423e-10	-3.901609289212113987e-12
2.533999999999999986e+01	4.187000000000000120e-10	4.464874220898091468e-12	4.142398259483716760e-10	-3.769050567574864030e-12
2.537999999999999901e+01	4.037999999999999911e-10	4.310648375540273628e-12	3.998220053888838264e-10	-3.641061861962203458e-12
2.542000000000000171e+01	3.894999999999999991e-10	4.160241702213145785e-12	3.859066771223030249e-10	-3.517501901235367378e-12
2.546000000000000085e+01	3.757000000000000054e-10	4.017182388411725316e-12	3.724776618611640902e-10	-3.398230072398136698e-12
2.551000000000000156e+01	3.622999999999999793e-10	3.878086006858022587e-12	3.563507441587501046e-10	-3.254957315456830770e-12
2.555000000000000071e+01	3.494000000000000032e-10	3.744037976058113759e-12	3.439571669396194278e-10	-3.144823049887689701e-12
2.558999999999999986e+01	3.370000000000000253e-10	3.613109946112905546e-12	3.319978377803394965e-10	-3.038524422815275034e-12
2.562999999999999901e+01	3.250000000000000151e-10	3.488205988876421515e-12	3.204568943755616869e-10	-2.935923575632539439e-12
2.567000000000000171e+01	3.134000000000000241e-10	3.367322698914575234e-12	3.093185478646929359e-10	-2.836883287924989287e-12
2.571000000000000085e+01	3.022000000000000007e-10	3.248729180120333577e-12	2.985670824044503144e-10	-2.741266973756650969e-12
2.575000000000000000e+01	2.913999999999999967e-10	3.135991147756213727e-12	2.881869910740278474e-10	-2.648939859985663098e-12
2.578999999999999915e+01	2.810000000000000119e-10	3.027313042485035151e-12	2.781652883314530822e-10	-2.559789035691071303e-12
2.582999999999999829e+01	2.709999999999999948e-10	2.922708720713258295e-12	2.684911677750711064e-10	-2.473720484892228264e-12
2.587000000000000099e+01	2.613000000000000179e-10	2.819603777590568099e-12	2.591539425329438275e-10	-2.390641229326947352e-12
2.592000000000000171e+01	2.518999999999999780e-10	2.721080108853896526e-12	2.479399684108315101e-10	-2.290854898404727339e-12
2.596000000000000085e+01	2.429000000000000091e-10	2.626664864632779002e-12	2.393219367314005294e-10	-2.214163805798547505e-12
2.600000000000000000e+01	2.341999999999999771e-10	2.535289369578943656e-12	2.310064044917321499e-10	-2.140162755630319963e-12
2.603999999999999915e+01	2.258000000000000113e-10	2.445660359089408428e-12	2.229828908316947080e-10	-2.068760561549782414e-12
2.607999999999999829e+01	2.176000000000000034e-10	2.359358040850943229e-12	2.152409626358115225e-10	-1.999866452495129340e-12
2.612000000000000099e+01	2.097999999999999890e-10	2.277208025748489623e-12	2.077702342597991448e-10	-1.933390070314610860e-12
2.616000000000000014e+01	2.022999999999999890e-10	2.198137596981893392e-12	2.005603672590353459e-10	-1.869241467404914315e-12
2.619999999999999929e+01	1.949999999999999987e-10	2.119943585923927303e-12	1.936010701189793776e-10	-1.807331104366525060e-12
2.625000000000000000e+01	1.879999999999999970e-10	2.046013883954195697e-12	1.852392021655160388e-10	-1.732959019718064211e-12
2.628999999999999915e+01	1.812000000000000050e-10	1.974101443825012988e-12	1.788098872661660095e-10	-1.675789239644638238e-12
2.632999999999999829e+01	1.745999999999999968e-10	1.904213193739608591e-12	1.726042661234985284e-10	-1.620621452994531995e-12
2.637000000000000099e+01	1.683000000000000030e-10	1.837447831260251073e-12	1.666153852038776682e-10	-1.567393947517112890e-12
2.641000000000000014e+01	1.621999999999999931e-10	1.771786362495583981e-12	1.608363222183096561e-10	-1.516045288227451321e-12
2.644999999999999929e+01	1.563999999999999976e-10	1.710236204997816394e-12	1.552601859458032615e-10	-1.466514315838866725e-12
2.648999999999999844e+01	1.507000000000000069e-10	1.649646758347980741e-12	1.498801160579269084e-10	-1.418740145206098748e-12
2.653999999999999915e+01	1.452000000000000001e-10	1.591117297458613024e-12	1.434203454782619681e-10	-1.361400620784478170e-12
2.657999999999999829e+01	1.400000000000000077e-10	1.535751716044404678e-12	1.384565007117784755e-10	-1.317358052268088484e-12
2.662000000000000099e+01	1.348999999999999943e-10	1.480585320473066672e-12	1.336666375174770110e-10	-1.274876283468336026e-12
2.666000000000000014e+01	1.299999999999999905e-10	1.428306830948215178e-12	1.290440249318244118e-10	-1.233895577228218879e-12
2.669999999999999929e+01	1.252999999999999964e-10	1.378114885296215219e-12	1.245819619987271560e-10	-1.194356462693405520e-12
2.673999999999999844e+01	1.207000000000000071e-10	1.328915404756952050e-12	1.202741646213099775e-10	-1.156203548677923942e-12
2.678999999999999915e+01	1.163000000000000016e-10	1.281814015095924055e-12	1.150989787418711883e-10	-1.110398987443590175e-12
2.682999999999999829e+01	1.121000000000000058e-10	1.236817644516361257e-12	1.111209570649428706e-10	-1.075218085587787477e-12
2.687000000000000099e+01	1.080000000000000019e-10	1.192205211865809842e-12	1.072821632003980532e-10	-1.041296248023461894e-12
2.691000000000000014e+01	1.040000000000000028e-10	1.149250351838101521e-12	1.035781089600737817e-10	-1.008595663071948828e-12
2.694999999999999929e+01	1.002000000000000004e-10	1.108415521998857550e-12	1.000043259317225024e-10	-9.770786855181123729e-13
2.700000000000000000e+01	9.658999999999999939e-11	1.069596914769677822e-12	9.571351551543993532e-11	-9.392898292258210176e-13
2.703999999999999915e+01	9.305000000000000438e-11	1.031470896923417792e-12	9.241660677097598534e-11	-9.102991839685777533e-13
2.707999999999999829e+01	8.964999999999999544e-11	9.948166603833761677e-13	8.923558215658038106e-11	-8.823709376947701780e-13
2.712000000000000099e+01	8.636999999999999488e-11	9.594168905082294895e-13	8.616605609399866840e-11	-8.554681424463502560e-13
2.716000000000000014e+01	8.319999999999999445e-11	9.246841911341045746e-13	8.320366221384873069e-11	-8.295540119570970174e-13
2.721000000000000085e+01	8.015000000000000240e-11	8.917120059358196893e-13	7.964472940500269030e-11	-7.984959934721780728e-13
2.725000000000000000e+01	7.720999999999999756e-11	8.598944635408870814e-13	7.690824160098022395e-11	-7.746759413423974947e-13
2.728999999999999915e+01	7.438000000000000578e-11	8.292353744610836162e-13	7.426687137347743854e-11	-7.517352804905038935e-13
2.732999999999999829e+01	7.163999999999999766e-11	7.995153455941168293e-13	7.171770493336172129e-11	-7.296440595431762893e-13
2.737000000000000099e+01	6.901000000000000261e-11	7.709609291856171098e-13	6.925784112771442742e-11	-7.083724571751600591e-13
2.742000000000000171e+01	6.647000000000000414e-11	7.433522702530767928e-13	6.630419381170939164e-11	-6.828903212135033161e-13
2.746000000000000085e+01	6.402000000000000226e-11	7.166924864879498426e-13	6.403471857695089738e-11	-6.633544952189071346e-13
2.750000000000000000e+01	6.167000000000000521e-11	6.910967592689392300e-13	6.184520366839548905e-11	-6.445422580940500247e-13
2.753999999999999915e+01	5.939000000000000119e-11	6.662320152257495763e-13	5.973280087346493271e-11	-6.264243333563308607e-13
2.757999999999999829e+01	5.720000000000000022e-11	6.423252684842261680e-13	5.769467425899815330e-11	-6.089715708976718465e-13
2.762999999999999901e+01	5.509000000000000053e-11	6.192672266384118049e-13	5.524716626583044747e-11	-5.880467973040410468e-13
2.767000000000000171e+01	5.306000000000000211e-11	5.970606609695981927e-13	5.336585532879152117e-11	-5.719847198221749603e-13
2.771000000000000085e+01	5.110000000000000319e-11	5.755957017215584748e-13	5.154971451913769492e-11	-5.564946009511507874e-13
2.775000000000000000e+01	4.920999999999999731e-11	5.548747737654235122e-13	4.979644302356267952e-11	-5.415599390730388604e-13
2.780000000000000071e+01	4.738999999999999739e-11	5.349003019723239639e-13	4.769035977613833364e-11	-5.236623650189869699e-13
2.783999999999999986e+01	4.563000000000000166e-11	5.155617237657098702e-13	4.607159889051287600e-11	-5.099529938172838268e-13
2.787999999999999901e+01	4.393999999999999897e-11	4.969742205242843029e-13	4.450956416623361864e-11	-4.967776746905682123e-13
2.792000000000000171e+01	4.232000000000000223e-11	4.791402171191783249e-13	4.300238611832849138e-11	-4.841299711117371257e-13
2.796999999999999886e+01	4.075000000000000145e-11	4.618354707058385575e-13	4.119272057248487306e-11	-4.690525387751050296e-13
2.801000000000000156e+01	3.923000000000000308e-11	4.452882078456754147e-13	3.980217582478071228e-11	-4.575685753754924629e-13
2.805000000000000071e+01	3.777999999999999775e-11	4.292659295852863161e-13	3.846046657650460684e-11	-4.465914933800398081e-13
2.808999999999999986e+01	3.638000000000000129e-11	4.137788550244361242e-13	3.716575681628176993e-11	-4.361149693170741004e-13
2.814000000000000057e+01	3.501999999999999901e-11	3.987148627408480992e-13	3.561067816510340601e-11	-4.237136328675590034e-13
2.817999999999999972e+01	3.372000000000000091e-11	3.843032762614443864e-13	3.441504449666234048e-11	-4.143403796128160482e-13
2.821999999999999886e+01	3.246999999999999877e-11	3.706195552664079209e-13	3.326054811891803399e-11	-4.054449452484412273e-13
2.826000000000000156e+01	3.125999999999999726e-11	3.571693147202318155e-13	3.214583038264963824e-11	-3.970006371882687660e-13
2.830999999999999872e+01	3.009999999999999816e-11	3.442629958626592710e-13	3.080658821395006789e-11	-3.870264137285976382e-13
2.835000000000000142e+01	2.897999999999999970e-11	3.319551582941286510e-13	2.977709896241781652e-11	-3.794695164486925304e-13
2.839000000000000057e+01	2.789999999999999865e-11	3.199063200563564787e-13	2.878360195375782959e-11	-3.722505958180744610e-13
2.844000000000000128e+01	2.686000000000000147e-11	3.082916492210149622e-13	2.759058657183327021e-11	-3.636496525702375918e-13
2.848000000000000043e+01	2.585999999999999846e-11	2.972618342083625232e-13	2.667385863425865563e-11	-3.570651941565795310e-13
2.851999999999999957e+01	2.489000000000000077e-11	2.863990466285866381e-13	2.578938868194927587e-11	-3.507070585428278249e-13
2.855999999999999872e+01	2.396999999999999904e-11	2.762281556114075514e-13	2.493603786933508712e-11	-3.445411967017096485e-13
2.860999999999999943e+01	2.307000000000000085e-11	2.661230247898892686e-13	2.391138334749536835e-11	-3.370526137168813896e-13
2.864999999999999858e+01	2.221000000000000008e-11	2.565872190688187838e-13	2.312391118554391298e-11	-3.311956139365648162e-13
2.869000000000000128e+01	2.138000000000000139e-11	2.473687250556949493e-13	2.236388949460557117e-11	-3.254212101102100658e-13
2.873999999999999844e+01	2.058000000000000157e-11	2.383502829108453840e-13	2.145082860045643345e-11	-3.182901668839070906e-13
2.878000000000000114e+01	1.981000000000000061e-11	2.297755344478679309e-13	2.074886385124934111e-11	-3.127000160882980140e-13
2.882000000000000028e+01	1.906999999999999851e-11	2.215226010249367936e-13	2.007130755074236090e-11	-3.072687005276526958e-13
2.887000000000000099e+01	1.835999999999999851e-11	2.135930414877788280e-13	1.925741195852204154e-11	-3.007825655576350385e-13
2.891000000000000014e+01	1.768000000000000060e-11	2.059884146821207385e-13	1.863172008996024613e-11	-2.958995014872334268e-13
2.894999999999999929e+01	1.701999999999999977e-11	1.985935969642861765e-13	1.802772939121883078e-11	-2.913444375382859168e-13
2.900000000000000000e+01	1.637999999999999927e-11	1.914096275647596706e-13	1.730200063443420001e-11	-2.861904344670229481e-13
2.903999999999999915e+01	1.577000000000000086e-11	1.845545746135905051e-13	1.674382358178307780e-11	-2.825616779485982505e-13
2.907999999999999829e+01	1.517999999999999954e-11	1.779127948518599536e-13	1.620467636979631531e-11	-2.794278147449007330e-13
2.912999999999999901e+01	1.460999999999999853e-11	1.715696783843812128e-13	1.555626207670932409e-11	-2.762839533253768497e-13
2.917000000000000171e+01	1.406999999999999962e-11	1.654719935163349727e-13	1.505695793591904753e-11	-2.744493850560330907e-13
2.921000000000000085e+01	1.353999999999999926e-11	1.595515551809299471e-13	1.457404791975021514e-11	-2.732742668122838719e-13
2.926000000000000156e+01	1.303999999999999937e-11	1.538855551091567786e-13	1.399246770341003707e-11	-2.727197650631711319e-13
2.930000000000000071e+01	1.254999999999999964e-11	1.483928755881944116e-13	1.354443500984576961e-11	-2.728481744786032811e-13
2.933999999999999986e+01	1.208000000000000023e-11	1.431145084871551620e-13	1.311139889301942142e-11	-2.733256211948015716e-13
2.939000000000000057e+01	1.162999999999999952e-11	1.380518394466851349e-13	1.259074430434584395e-11	-2.741901131824685655e-13
2.942999999999999972e+01	1.120000000000000074e-11	1.332062541074304610e-13	1.219037590508234880e-11	-2.749181071895193746e-13
2.946999999999999886e+01	1.078000000000000051e-11	1.284599730144763811e-13	1.180405161076226609e-11	-2.755211442671151863e-13
2.951999999999999957e+01	1.038000000000000060e-11	1.239330850238143872e-13	1.134045319978207309e-11	-2.758790114792780742e-13
2.955999999999999872e+01	9.989999999999999236e-12	1.195650260922063932e-13	1.098466748774555516e-11	-2.756731560923270060e-13
2.960000000000000142e+01	9.618000000000000417e-12	1.153348730458971131e-13	1.064198574346966023e-11	-2.748745912426195677e-13
2.964999999999999858e+01	9.260000000000000529e-12	1.113092059179293841e-13	1.023162417024612957e-11	-2.728255724066249792e-13
2.969000000000000128e+01	8.915999999999999571e-12	1.074315598519764605e-13	9.917379398582699482e-12	-2.701726034988219596e-13
2.973000000000000043e+01	8.583999999999999774e-12	1.036789909483408109e-13	9.615308812916418263e-12	-2.664671146491779248e-13


==> pde_runs/ss_1Td_nr128_lmax1_E3.22E+01_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.083000000000000185e-01	7.686091505991000982e-04	8.041395687580026319e-01	-6.591820276310473171e-04
2.312000000000000166e-02	7.983000000000000096e-01	9.499122617016952756e-04	7.942692839985016073e-01	-1.127283533575151051e-03
3.855999999999999706e-02	7.884999999999999787e-01	1.314735104795385513e-03	7.845072229655434271e-01	-1.436899941779549474e-03
5.403000000000000164e-02	7.786999999999999478e-01	1.576686369745191382e-03	7.748439099608611658e-01	-1.678688218128683530e-03
6.951999999999999846e-02	7.691000000000000059e-01	1.786373290251740565e-03	7.652880735624356667e-01	-1.879284804476684650e-03
8.504000000000000448e-02	7.594999999999999529e-01	1.963153439345504455e-03	7.558319804709004996e-01	-2.051253243568456480e-03
1.005999999999999950e-01	7.500999999999999890e-01	2.116415225223828699e-03	7.464686485952164441e-01	-2.201695855038609834e-03
1.161999999999999977e-01	7.408000000000000140e-01	2.251418482044111914e-03	7.371976852620448772e-01	-2.335032273508179119e-03
1.317000000000000115e-01	7.315000000000000391e-01	2.370970286815154114e-03	7.281003122240856662e-01	-2.453282289980132560e-03
1.474000000000000032e-01	7.224000000000000421e-01	2.478276492376684306e-03	7.189999135554019372e-01	-2.560883421084208210e-03
1.630000000000000060e-01	7.134000000000000341e-01	2.575496157795364050e-03	7.100701618685169025e-01	-2.657386038705780631e-03
1.786999999999999977e-01	7.045000000000000151e-01	2.663761640154154679e-03	7.011951333605963566e-01	-2.745376663753633113e-03
1.943999999999999895e-01	6.955999999999999961e-01	2.743362711553162803e-03	6.924310269316765742e-01	-2.825288960040337610e-03
2.101000000000000090e-01	6.868999999999999551e-01	2.816128071235018959e-03	6.837764996745061552e-01	-2.898007296875033424e-03
2.258999999999999897e-01	6.782000000000000250e-01	2.882265449826579805e-03	6.751760091903399319e-01	-2.964662893895133548e-03
2.416000000000000092e-01	6.696999999999999620e-01	2.942804378327861046e-03	6.667371205394664324e-01	-3.025034547251418023e-03
2.574000000000000177e-01	6.612999999999999989e-01	2.998289009367576929e-03	6.583509752786420588e-01	-3.080422987165190932e-03
2.732999999999999874e-01	6.529000000000000359e-01	3.048410749226843422e-03	6.500182137004096861e-01	-3.131189767391043439e-03
2.891000000000000236e-01	6.445999999999999508e-01	3.094510262965745936e-03	6.418423479127178810e-01	-3.177102997985616680e-03
3.049999999999999933e-01	6.364999999999999547e-01	3.136471214505044420e-03	6.337185536391610752e-01	-3.219100208782360237e-03
3.209000000000000186e-01	6.283999999999999586e-01	3.174560455139157581e-03	6.256975718896153893e-01	-3.257192693073168634e-03
3.367999999999999883e-01	6.203999999999999515e-01	3.209007250659979583e-03	6.177781109457977093e-01	-3.291665808107861919e-03
3.528000000000000025e-01	6.125000000000000444e-01	3.240284566408031548e-03	6.099100272550059820e-01	-3.322958287048364233e-03
3.687000000000000277e-01	6.047000000000000153e-01	3.268496152226686626e-03	6.021903957908759653e-01	-3.350906131408125984e-03
3.847999999999999754e-01	5.968999999999999861e-01	3.293536930366952001e-03	5.944732112584096839e-01	-3.376220015834062883e-03
4.007999999999999896e-01	5.893000000000000460e-01	3.316246310385203341e-03	5.869019343449453086e-01	-3.398593203699048614e-03
4.168000000000000038e-01	5.816999999999999948e-01	3.335944924219684266e-03	5.794270915339619910e-01	-3.418364987232020216e-03
4.329000000000000070e-01	5.743000000000000327e-01	3.355511267107493499e-03	5.720016304780800587e-01	-3.435795385686728383e-03
4.490000000000000102e-01	5.668999999999999595e-01	3.367915637641032394e-03	5.646713177377775672e-01	-3.450904085873048120e-03
4.652000000000000024e-01	5.595999999999999863e-01	3.382702155385248089e-03	5.573902801610821633e-01	-3.463902758001120678e-03
4.813000000000000056e-01	5.523000000000000131e-01	3.392782691085299233e-03	5.502472190719713829e-01	-3.474757555475085392e-03
4.974999999999999978e-01	5.452000000000000179e-01	3.402678474699208887e-03	5.431521910851183632e-01	-3.483723030874095149e-03
5.137000000000000455e-01	5.381000000000000227e-01	3.411180534763295479e-03	5.361486332920021303e-01	-3.490838393502333162e-03
5.299000000000000377e-01	5.312000000000000055e-01	3.416509477747915746e-03	5.292353698560464670e-01	-3.496207551803420972e-03
5.462000000000000188e-01	5.242999999999999883e-01	3.420563631338164635e-03	5.223694145295153524e-01	-3.499944391199385010e-03
5.625000000000000000e-01	5.173999999999999710e-01	3.423342995534043448e-03	5.155925463418066235e-01	-3.502102775479695208e-03
5.787999999999999812e-01	5.107000000000000428e-01	3.423240804536397709e-03	5.089035807627328989e-01	-3.502770113059819855e-03
5.950999999999999623e-01	5.040000000000000036e-01	3.421978139497679466e-03	5.023013767974341404e-01	-3.502027506694121994e-03
6.115000000000000435e-01	4.974999999999999978e-01	3.420930248759100536e-03	4.957451193903294473e-01	-3.499933584582903996e-03
6.279000000000000137e-01	4.909000000000000030e-01	3.418060240570958662e-03	4.892744605770793509e-01	-3.496561091662036495e-03
6.442999999999999838e-01	4.844999999999999862e-01	3.415456968207182704e-03	4.828882492114416891e-01	-3.491979451311829144e-03
6.606999999999999540e-01	4.782000000000000139e-01	3.409697899272016389e-03	4.765853715486762510e-01	-3.486253647240129035e-03
6.772000000000000242e-01	4.718999999999999861e-01	3.402920384461998946e-03	4.703270763692448675e-01	-3.479399694195068390e-03
6.936999999999999833e-01	4.657000000000000028e-01	3.395853617167118085e-03	4.641509901424664131e-01	-3.471507151635999308e-03
7.102000000000000535e-01	4.595000000000000195e-01	3.387784569804924185e-03	4.580560129465175989e-01	-3.462631898817836867e-03
7.268000000000000016e-01	4.534000000000000252e-01	3.376840895452434734e-03	4.520048395836271382e-01	-3.452764854186147689e-03
7.432999999999999607e-01	4.474000000000000199e-01	3.368316896078119363e-03	4.460693200102328615e-01	-3.442075005786669924e-03
7.599000000000000199e-01	4.415000000000000036e-01	3.357034894467884369e-03	4.401764845333622778e-01	-3.430480290428442221e-03
7.764999999999999680e-01	4.356999999999999762e-01	3.345635113402735134e-03	4.343615273372887220e-01	-3.418088178562093179e-03
7.932000000000000162e-01	4.299000000000000044e-01	3.333364688131648136e-03	4.285890509086947575e-01	-3.404861024062365727e-03
8.098999999999999533e-01	4.240999999999999770e-01	3.317775076162989781e-03	4.228932659341307354e-01	-3.390913317971130502e-03
8.265000000000000124e-01	4.184999999999999831e-01	3.305376479132142442e-03	4.173065881977306435e-01	-3.376374464517317535e-03
8.433000000000000496e-01	4.128999999999999893e-01	3.289753380847871330e-03	4.117277505323499454e-01	-3.361013506052498018e-03
8.599999999999999867e-01	4.073999999999999844e-01	3.274157995376521420e-03	4.062560692968513187e-01	-3.345135008426157290e-03
8.768000000000000238e-01	4.018999999999999795e-01	3.257800507549841063e-03	4.008249897730640221e-01	-3.328583925014541069e-03
8.935999999999999499e-01	3.965000000000000191e-01	3.241498445349003110e-03	3.954664943610334271e-01	-3.311487081740025016e-03
9.103999999999999870e-01	3.911999999999999922e-01	3.225272593383697161e-03	3.901796164774517517e-01	-3.293876288875966819e-03
9.273000000000000131e-01	3.859000000000000208e-01	3.208312351875983268e-03	3.849325851361647399e-01	-3.275672648451878437e-03
9.441000000000000503e-01	3.806999999999999829e-01	3.189258060941917248e-03	3.797865699533625738e-01	-3.257120529276226212e-03
9.609999999999999654e-01	3.755999999999999894e-01	3.172555895004531071e-03	3.746793356323883661e-01	-3.238027182527921256e-03
9.779999999999999805e-01	3.704999999999999960e-01	3.153007969590308421e-03	3.696111509902243464e-01	-3.218412129489863632e-03
9.949000000000000066e-01	3.654999999999999916e-01	3.133669622323802251e-03	3.646407124328538973e-01	-3.198531920003472393e-03
1.012000000000000011e+00	3.605999999999999761e-01	3.114559905763894260e-03	3.596794781226746451e-01	-3.178055285034126019e-03
1.028999999999999915e+00	3.557000000000000162e-01	3.094827805613801011e-03	3.548141971942086470e-01	-3.157362088740581652e-03
1.046000000000000041e+00	3.508000000000000007e-01	3.072447977129203790e-03	3.500147427593984784e-01	-3.136356376981097246e-03
1.062999999999999945e+00	3.461000000000000187e-01	3.053263782384570829e-03	3.452801968715535352e-01	-3.115059944931569506e-03
1.080000000000000071e+00	3.412999999999999923e-01	3.032594065397312567e-03	3.406096723816770533e-01	-3.093493607326626600e-03
1.096999999999999975e+00	3.366999999999999993e-01	3.011160514003917259e-03	3.360023117135584325e-01	-3.071677254186866955e-03
1.114000000000000101e+00	3.321000000000000063e-01	2.989195800362866740e-03	3.314572853160818733e-01	-3.049629903277568509e-03
1.131000000000000005e+00	3.275000000000000133e-01	2.966699924474162312e-03	3.269737665306224339e-01	-3.027369739273186745e-03
1.149000000000000021e+00	3.230000000000000093e-01	2.944584522412853518e-03	3.222925992110584059e-01	-3.003587501816887793e-03
1.165999999999999925e+00	3.185999999999999943e-01	2.922866914687017193e-03	3.179330334058332319e-01	-2.980943111427196684e-03
1.183000000000000052e+00	3.141999999999999793e-01	2.900641238724292748e-03	3.136324192686916201e-01	-2.958136806135651820e-03
1.199999999999999956e+00	3.099000000000000088e-01	2.878836451107808728e-03	3.093899717799237781e-01	-2.935183841633657795e-03
1.217999999999999972e+00	3.055999999999999828e-01	2.854770759837177083e-03	3.049605217134889190e-01	-2.910737098918657600e-03
1.235000000000000098e+00	3.014000000000000012e-01	2.832937682057502272e-03	3.008354181147937512e-01	-2.887527498378083136e-03
1.252000000000000002e+00	2.972000000000000197e-01	2.808903745051676785e-03	2.967661101755208475e-01	-2.864213854952820781e-03
1.270000000000000018e+00	2.931000000000000272e-01	2.787075863424424375e-03	2.925173936245680784e-01	-2.839429539290466535e-03
1.286999999999999922e+00	2.889999999999999791e-01	2.763106012298478624e-03	2.885605672439826019e-01	-2.815941174598715450e-03
1.304000000000000048e+00	2.849999999999999756e-01	2.739671364872072173e-03	2.846572598798113307e-01	-2.792386125386809009e-03
1.322000000000000064e+00	2.810000000000000275e-01	2.715821025251848996e-03	2.805819006410840699e-01	-2.767385314444729180e-03
1.338999999999999968e+00	2.771000000000000130e-01	2.692526673940854719e-03	2.767865574070250689e-01	-2.743727798023086473e-03
1.356999999999999984e+00	2.732999999999999874e-01	2.669803899396358711e-03	2.728238973436929449e-01	-2.718641764430484997e-03
1.374000000000000110e+00	2.693999999999999728e-01	2.644148762834648125e-03	2.691334756873336453e-01	-2.694924727727286001e-03
1.391999999999999904e+00	2.656999999999999917e-01	2.621639607889752685e-03	2.652803497455301085e-01	-2.669797017513250194e-03
1.409000000000000030e+00	2.619000000000000217e-01	2.596241969548101092e-03	2.616919469492747785e-01	-2.646060029834205411e-03
1.427000000000000046e+00	2.582999999999999741e-01	2.573976456416802745e-03	2.579453702000369386e-01	-2.620930971578420629e-03
1.445000000000000062e+00	2.545999999999999930e-01	2.548865183808669225e-03	2.542524532961677464e-01	-2.595815748468169835e-03
1.461999999999999966e+00	2.510000000000000009e-01	2.525867013185769533e-03	2.508132569863869565e-01	-2.572116674864377214e-03
1.479999999999999982e+00	2.474999999999999978e-01	2.502077295343811160e-03	2.472224346388564031e-01	-2.547053926685395164e-03
1.497999999999999998e+00	2.439999999999999947e-01	2.477964261351106156e-03	2.436830050144586646e-01	-2.522030666004996570e-03
1.514999999999999902e+00	2.406000000000000083e-01	2.454548089133313984e-03	2.403867434996787289e-01	-2.498441134579839577e-03
1.532999999999999918e+00	2.371000000000000052e-01	2.429793041641269396e-03	2.369451790361749854e-01	-2.473517538031227373e-03
1.550999999999999934e+00	2.338000000000000078e-01	2.406773509058410514e-03	2.335529086150478495e-01	-2.448656290720311549e-03
1.568999999999999950e+00	2.305000000000000104e-01	2.382118343162936344e-03	2.302092097800051140e-01	-2.423864171581186291e-03
1.586000000000000076e+00	2.272000000000000131e-01	2.358508181254696193e-03	2.270952308778398931e-01	-2.400518701995764392e-03
1.604000000000000092e+00	2.240000000000000047e-01	2.335635872990479787e-03	2.238439620247222317e-01	-2.375879321662128368e-03
1.622000000000000108e+00	2.207999999999999963e-01	2.311193171994067874e-03	2.206392292456254844e-01	-2.351327486614724488e-03
1.639999999999999902e+00	2.175999999999999879e-01	2.286491818077058657e-03	2.174803775712111364e-01	-2.326869029430190996e-03
1.657999999999999918e+00	2.144999999999999962e-01	2.263825046508674641e-03	2.143667672620752640e-01	-2.302509559917288208e-03
1.675999999999999934e+00	2.114000000000000046e-01	2.239651390737704834e-03	2.112977472898955045e-01	-2.278254179512672044e-03
1.693999999999999950e+00	2.084000000000000019e-01	2.216290644145753764e-03	2.082726634085682038e-01	-2.254107587693839759e-03
1.711999999999999966e+00	2.053999999999999992e-01	2.192687410440743480e-03	2.052908779241714721e-01	-2.230074320518167421e-03
1.729999999999999982e+00	2.023999999999999966e-01	2.168841689622673548e-03	2.023517695428898588e-01	-2.206158762265558130e-03
1.747999999999999998e+00	1.995000000000000107e-01	2.145829085243044533e-03	1.994547327802582426e-01	-2.182365151463073766e-03
1.766000000000000014e+00	1.965999999999999970e-01	2.122582076654124048e-03	1.965991773975843404e-01	-2.158697586617954953e-03
1.784000000000000030e+00	1.938000000000000000e-01	2.100184350311181704e-03	1.937845213970264546e-01	-2.135159944347881766e-03
1.802000000000000046e+00	1.910000000000000031e-01	2.077560302662716935e-03	1.910101690540022545e-01	-2.111755594874656795e-03
1.820000000000000062e+00	1.882000000000000062e-01	2.053623360502115219e-03	1.882755317362692637e-01	-2.088487694738080849e-03
1.838999999999999968e+00	1.854999999999999982e-01	2.031658069510795979e-03	1.854314217865032088e-01	-2.064078536404937401e-03
1.856999999999999984e+00	1.827999999999999903e-01	2.008419143825644106e-03	1.827766331471367134e-01	-2.041100594353619391e-03
1.875000000000000000e+00	1.801000000000000101e-01	1.986032964488085740e-03	1.801598484020526802e-01	-2.018268123203422870e-03
1.893000000000000016e+00	1.774999999999999911e-01	1.963510530486997988e-03	1.775805345433973670e-01	-1.995583883906365628e-03
1.911999999999999922e+00	1.748999999999999999e-01	1.940807963201923942e-03	1.748979920030322988e-01	-1.971803018257022901e-03
1.929999999999999938e+00	1.723999999999999977e-01	1.920033745815942884e-03	1.723940295579721171e-01	-1.949430970416581119e-03
1.947999999999999954e+00	1.698999999999999955e-01	1.898076537728392039e-03	1.699259107299204430e-01	-1.927213876622299810e-03
1.967000000000000082e+00	1.673999999999999932e-01	1.875946124560084333e-03	1.673589888883843524e-01	-1.903932712484845318e-03
1.985000000000000098e+00	1.648999999999999910e-01	1.853642506311019983e-03	1.649629378243781530e-01	-1.882040056806079560e-03
2.003000000000000114e+00	1.625000000000000056e-01	1.832293248056926158e-03	1.626011873102440330e-01	-1.860307990839862261e-03
2.021999999999999797e+00	1.600999999999999923e-01	1.809853375144333072e-03	1.601449079547462850e-01	-1.837544712091420968e-03
2.040000000000000036e+00	1.577000000000000068e-01	1.788185419541646511e-03	1.578521548065506819e-01	-1.816147958313270912e-03
2.059000000000000163e+00	1.554000000000000103e-01	1.767488567091736636e-03	1.554676314990584007e-01	-1.793741609684256812e-03
2.076999999999999957e+00	1.531000000000000139e-01	1.745748442705401292e-03	1.532418412198546243e-01	-1.772685342237476612e-03
2.096000000000000085e+00	1.509000000000000064e-01	1.725889902846354951e-03	1.509269495103182646e-01	-1.750640724229601125e-03
2.113999999999999879e+00	1.486000000000000099e-01	1.703873805031346986e-03	1.487661521895424221e-01	-1.729929276766060866e-03
2.133000000000000007e+00	1.464000000000000024e-01	1.683719661834475433e-03	1.465188594360899710e-01	-1.708250800576015770e-03
2.152000000000000135e+00	1.441999999999999948e-01	1.662580559078366592e-03	1.443055190120387798e-01	-1.686761955782581932e-03
2.169999999999999929e+00	1.421000000000000041e-01	1.642470294501953464e-03	1.422395305616152572e-01	-1.666579876967533378e-03
2.189000000000000057e+00	1.400000000000000133e-01	1.623047076745876222e-03	1.400908495799152720e-01	-1.645462622829973673e-03
2.208000000000000185e+00	1.378999999999999948e-01	1.602682200700750095e-03	1.379746241547277208e-01	-1.624536871064394218e-03
2.225999999999999979e+00	1.358000000000000040e-01	1.582196081099095011e-03	1.359992693914111039e-01	-1.604889494363016637e-03
2.245000000000000107e+00	1.338000000000000023e-01	1.562756697535480329e-03	1.339448389335241296e-01	-1.584337822386567814e-03
2.263999999999999790e+00	1.318000000000000005e-01	1.543201843918027378e-03	1.319214387396251964e-01	-1.563978798197457071e-03
2.282999999999999918e+00	1.297999999999999987e-01	1.522782119597329087e-03	1.299286058007886047e-01	-1.543812771041182383e-03
2.301000000000000156e+00	1.279000000000000137e-01	1.504183935375923500e-03	1.280684432068094070e-01	-1.524886411064791400e-03
2.319999999999999840e+00	1.260000000000000009e-01	1.485476054603372068e-03	1.261338283216713874e-01	-1.505096765893240360e-03
2.338999999999999968e+00	1.241000000000000020e-01	1.466658477279674357e-03	1.242284375232580312e-01	-1.485500197601903214e-03
2.358000000000000096e+00	1.222000000000000031e-01	1.447025681375881286e-03	1.223518254421129964e-01	-1.466096508474168869e-03
2.376999999999999780e+00	1.203000000000000042e-01	1.427999680605006490e-03	1.205035560244778065e-01	-1.446885496122806217e-03
2.395999999999999908e+00	1.184999999999999942e-01	1.409369742118795395e-03	1.186832022678522142e-01	-1.427866953723837175e-03
2.415000000000000036e+00	1.166999999999999982e-01	1.390656665193821346e-03	1.168903459660575045e-01	-1.409040670240029134e-03
2.434000000000000163e+00	1.150000000000000050e-01	1.373718362996336232e-03	1.151245773878628864e-01	-1.390406428537845030e-03
2.452999999999999847e+00	1.131999999999999951e-01	1.354830926290066578e-03	1.133854895202229540e-01	-1.371963852366750881e-03
2.471999999999999975e+00	1.115000000000000019e-01	1.337059507654140764e-03	1.116726742512507697e-01	-1.353712306945606490e-03
2.491000000000000103e+00	1.097999999999999948e-01	1.319209569381605022e-03	1.099857307922228189e-01	-1.335651139075532757e-03
2.509999999999999787e+00	1.081000000000000016e-01	1.301281111472459787e-03	1.083242663573798226e-01	-1.317779702108516117e-03
2.528999999999999915e+00	1.064999999999999974e-01	1.284480218639041504e-03	1.066878959480404565e-01	-1.300097355840819542e-03
2.548000000000000043e+00	1.048000000000000043e-01	1.266397030857753471e-03	1.050762421440823019e-01	-1.282603466408764690e-03
2.568000000000000060e+00	1.032000000000000001e-01	1.249446026954346067e-03	1.034060599270019837e-01	-1.264391752130682514e-03
2.587000000000000188e+00	1.016999999999999987e-01	1.233634135132049810e-03	1.018439880018442156e-01	-1.247282710591354369e-03
2.605999999999999872e+00	1.000999999999999945e-01	1.215959711341347551e-03	1.003055167280785809e-01	-1.230359947685357802e-03
2.625000000000000000e+00	9.857000000000000484e-02	1.199650489997171549e-03	9.879028583508811523e-02	-1.213622477560396097e-03
2.645000000000000018e+00	9.704999999999999738e-02	1.183392537356899119e-03	9.722002486006973976e-02	-1.196203196246236992e-03
2.664000000000000146e+00	9.556000000000000605e-02	1.166879164957537653e-03	9.575139798531014101e-02	-1.179843030373200563e-03
2.682999999999999829e+00	9.407999999999999696e-02	1.150979631364378204e-03	9.430495340734945664e-02	-1.163665229501246708e-03
2.702999999999999847e+00	9.263000000000000400e-02	1.134844654331443499e-03	9.280597789940364661e-02	-1.146831955797869302e-03
2.721999999999999975e+00	9.120000000000000329e-02	1.118904821689494867e-03	9.140402737019409640e-02	-1.131025576988138387e-03
2.741000000000000103e+00	8.978999999999999482e-02	1.103161172669016744e-03	9.002325898244166458e-02	-1.115398704994092268e-03
2.761000000000000121e+00	8.838999999999999635e-02	1.088002033061066061e-03	8.859234842307327218e-02	-1.099142011410105717e-03
2.779999999999999805e+00	8.702000000000000013e-02	1.072645786071214523e-03	8.725405526184390470e-02	-1.083879908000955072e-03
2.799999999999999822e+00	8.566999999999999615e-02	1.057488955864340678e-03	8.586715819936674432e-02	-1.068004532048829041e-03
2.818999999999999950e+00	8.433999999999999830e-02	1.042532581670929399e-03	8.457002765561745516e-02	-1.053102202494028260e-03
2.838999999999999968e+00	8.301999999999999658e-02	1.027653918823751358e-03	8.322578797667848360e-02	-1.037602968285757446e-03
2.858000000000000096e+00	8.172999999999999710e-02	1.012629532768629693e-03	8.196855544642012159e-02	-1.023055571362502377e-03
2.878000000000000114e+00	8.044999999999999374e-02	9.981638485690028702e-04	8.066566631838612000e-02	-1.007927460811782220e-03
2.898000000000000131e+00	7.918999999999999651e-02	9.839023154245617273e-04	7.938348946512094328e-02	-9.929876969642496311e-04
2.916999999999999815e+00	7.795000000000000540e-02	9.698459725657901593e-04	7.818430463766361249e-02	-9.789679691030166598e-04
2.936999999999999833e+00	7.673000000000000653e-02	9.555528583616241037e-04	7.694156943464768028e-02	-9.643910217771928858e-04
2.955999999999999961e+00	7.552000000000000379e-02	9.417922343107318394e-04	7.577927078999881216e-02	-9.507131759614428478e-04
2.975999999999999979e+00	7.434000000000000330e-02	9.279351350298576957e-04	7.457476002313177810e-02	-9.364932105132051142e-04
2.995999999999999996e+00	7.316999999999999893e-02	9.141757234145304629e-04	7.338939324768338490e-02	-9.224541086074181584e-04
3.016000000000000014e+00	7.201000000000000456e-02	9.009300958037552102e-04	7.222286707853213528e-02	-9.085944072045969546e-04
3.036000000000000032e+00	7.087999999999999856e-02	8.876109137686850068e-04	7.107488352077938332e-02	-8.949126662087040747e-04
3.055000000000000160e+00	6.976000000000000256e-02	8.743909782448888030e-04	7.000120669071301094e-02	-8.820784984168469726e-04
3.075000000000000178e+00	6.865000000000000269e-02	8.612706356425275716e-04	6.888853873594903698e-02	-8.687393711720354812e-04
3.095000000000000195e+00	6.757000000000000506e-02	8.485013797388606767e-04	6.779355626489352860e-02	-8.555735280252189153e-04
3.115000000000000213e+00	6.648999999999999355e-02	8.357071823035645917e-04	6.671597753869012992e-02	-8.425793562077618388e-04
3.134999999999999787e+00	6.543999999999999817e-02	8.232654572076089031e-04	6.565552568806480582e-02	-8.297552685913849729e-04
3.154999999999999805e+00	6.439999999999999891e-02	8.109254034940574941e-04	6.461192860137920935e-02	-8.170997031185162681e-04
3.174999999999999822e+00	6.336999999999999578e-02	7.986873675730718795e-04	6.358491881592624739e-02	-8.046111222488411480e-04
3.194999999999999840e+00	6.235999999999999877e-02	7.866778468886316544e-04	6.257423341235385239e-02	-7.922880124214759989e-04
3.214999999999999858e+00	6.135999999999999788e-02	7.744170056320130941e-04	6.157961358451158329e-02	-7.801288461243367691e-04
3.234999999999999876e+00	6.038000000000000311e-02	7.627457544702910411e-04	6.060080358770834896e-02	-7.681319726666831129e-04
3.254999999999999893e+00	5.942000000000000060e-02	7.509616890659691823e-04	5.963755163593102704e-02	-7.562957311935543077e-04
3.274999999999999911e+00	5.847000000000000114e-02	7.396305549478267511e-04	5.868961012829090190e-02	-7.446184868087051684e-04
3.294999999999999929e+00	5.752999999999999781e-02	7.280719448236233670e-04	5.775673555674827597e-02	-7.330986300161654919e-04
3.314999999999999947e+00	5.659999999999999754e-02	7.169558736807540682e-04	5.683868841639791447e-02	-7.217345761770893554e-04
3.334999999999999964e+00	5.569000000000000339e-02	7.057503709811873902e-04	5.593523311823076632e-02	-7.105247649814018214e-04
3.355999999999999872e+00	5.480000000000000149e-02	6.947879327449491904e-04	5.500205599012356755e-02	-6.989187859770083907e-04
3.375999999999999890e+00	5.390999999999999959e-02	6.838152176739196314e-04	5.412779351198206829e-02	-6.880203813968644106e-04
3.395999999999999908e+00	5.303999999999999687e-02	6.730860289464341570e-04	5.326742739899920781e-02	-6.772714716087812302e-04
3.415999999999999925e+00	5.217999999999999722e-02	6.624737536484596231e-04	5.242073675875577599e-02	-6.666704163665194537e-04
3.436999999999999833e+00	5.133999999999999675e-02	6.521055820442984378e-04	5.154619200980885968e-02	-6.556966692217584044e-04
3.456999999999999851e+00	5.050999999999999934e-02	6.418547857498635824e-04	5.072686027807610937e-02	-6.453936912661163618e-04
3.476999999999999869e+00	4.968999999999999806e-02	6.317215379702357603e-04	4.992055169979611740e-02	-6.352337155768093086e-04
3.498000000000000220e+00	4.887999999999999984e-02	6.217060119104956747e-04	4.908771729661503408e-02	-6.247179594245057732e-04
3.517999999999999794e+00	4.807999999999999774e-02	6.115307907662975977e-04	4.830746225908334746e-02	-6.148463400712765332e-04
3.539000000000000146e+00	4.730000000000000177e-02	6.018830368280313984e-04	4.750153804814857827e-02	-6.046300299294879140e-04
3.559000000000000163e+00	4.653000000000000191e-02	5.923535819599219827e-04	4.674649403852508545e-02	-5.950404162215789262e-04
3.580000000000000071e+00	4.576999999999999819e-02	5.826783461488422222e-04	4.596661070682142580e-02	-5.851167774543214071e-04
3.600000000000000089e+00	4.501999999999999752e-02	5.731304160721188527e-04	4.523596427242359413e-02	-5.758025918299731994e-04
3.620999999999999996e+00	4.427999999999999992e-02	5.639654424289488764e-04	4.448128166812981288e-02	-5.661647270606792086e-04
3.641000000000000014e+00	4.356000000000000150e-02	5.547952726333562831e-04	4.377424515383095821e-02	-5.571194931986451354e-04
3.661999999999999922e+00	4.284000000000000308e-02	5.456251028377635814e-04	4.304394904133439226e-02	-5.477607037652771748e-04
3.681999999999999940e+00	4.213999999999999690e-02	5.369529553843737637e-04	4.235975893041370871e-02	-5.389781367013226406e-04
3.702999999999999847e+00	4.145000000000000073e-02	5.281608922800734617e-04	4.165305990350953030e-02	-5.298919208345679926e-04
3.724000000000000199e+00	4.075999999999999762e-02	5.193688291757730512e-04	4.095814948690817275e-02	-5.209428453341181757e-04
3.744000000000000217e+00	4.009000000000000064e-02	5.108316084802930635e-04	4.030711048804193342e-02	-5.125458389189205440e-04
3.765000000000000124e+00	3.942999999999999977e-02	5.024218089892230161e-04	3.963465386761763631e-02	-5.038595423072652311e-04
3.786000000000000032e+00	3.878000000000000197e-02	4.939155342681716314e-04	3.897341635750856126e-02	-4.953053160615856782e-04
3.806999999999999940e+00	3.814000000000000029e-02	4.857642722276447433e-04	3.832321101356606086e-02	-4.868814839017500395e-04
3.826999999999999957e+00	3.749999999999999861e-02	4.776130101871179094e-04	3.771405600849228601e-02	-4.789785032751802318e-04
3.847999999999999865e+00	3.688000000000000306e-02	4.697164750853576238e-04	3.708486157122030391e-02	-4.708045121307482509e-04
3.869000000000000217e+00	3.626999999999999669e-02	4.617378985103453236e-04	3.646616368390332569e-02	-4.627561082115437693e-04
3.890000000000000124e+00	3.567000000000000032e-02	4.540995544489666281e-04	3.585778628584818800e-02	-4.548317096237747227e-04
3.911000000000000032e+00	3.506999999999999701e-02	4.462587336481830527e-04	3.525955689238505913e-02	-4.470297271320990444e-04
3.931999999999999940e+00	3.448999999999999982e-02	4.388783496870783066e-04	3.467130722562591916e-02	-4.393485422541605146e-04
3.952999999999999847e+00	3.391000000000000264e-02	4.313021862496912865e-04	3.409287164719484314e-02	-4.317865545995048051e-04
3.974000000000000199e+00	3.334000000000000158e-02	4.238598526047023972e-04	3.352408694326874938e-02	-4.243421866862985515e-04
3.995000000000000107e+00	3.278999999999999970e-02	4.166782503412794691e-04	3.296479227799107431e-02	-4.170138835048629519e-04
4.016000000000000014e+00	3.223999999999999783e-02	4.096891366576044225e-04	3.241482914801054049e-02	-4.098001120917043943e-04
4.036999999999999922e+00	3.169999999999999901e-02	4.026440777328449709e-04	3.187404133811059387e-02	-4.026993611137176109e-04
4.057999999999999829e+00	3.116000000000000020e-02	3.956052541909927897e-04	3.134227487789917332e-02	-3.957101404622793040e-04
4.078999999999999737e+00	3.064000000000000057e-02	3.888264692103835939e-04	3.081937811143440481e-02	-3.888309787820196290e-04
4.099999999999999645e+00	3.012000000000000094e-02	3.820536886725739195e-04	3.030520328298789284e-02	-3.820603929157833354e-04
4.121000000000000441e+00	2.962000000000000050e-02	3.753694736660578911e-04	2.979960610225014864e-02	-3.753968948411070378e-04
4.142000000000000348e+00	2.912000000000000005e-02	3.688649300633137424e-04	2.930244434911258994e-02	-3.688390164408256264e-04
4.163000000000000256e+00	2.861999999999999961e-02	3.623661599632615289e-04	2.881357779813698006e-02	-3.623853098300744186e-04
4.184999999999999609e+00	2.813999999999999835e-02	3.559638073581638780e-04	2.831017837981180535e-02	-3.557344588968078887e-04
4.206000000000000405e+00	2.766000000000000056e-02	3.497322349626925909e-04	2.783786791737167740e-02	-3.494896219844422229e-04
4.227000000000000313e+00	2.718999999999999889e-02	3.436325871037311020e-04	2.737343723031977413e-02	-3.433446652621599060e-04
4.248000000000000220e+00	2.673000000000000029e-02	3.375103648492443079e-04	2.691675380122096964e-02	-3.372982190528576486e-04
4.269999999999999574e+00	2.628000000000000128e-02	3.315249168735285765e-04	2.644649085760311658e-02	-3.310680304116042335e-04
4.291000000000000369e+00	2.582999999999999879e-02	3.256989907771898622e-04	2.600526805476212344e-02	-3.252190670055421918e-04
4.312000000000000277e+00	2.538999999999999937e-02	3.198577071636907751e-04	2.557140598209690571e-02	-3.194644849257341599e-04
4.333999999999999631e+00	2.495999999999999955e-02	3.141524472736126751e-04	2.512464583785041158e-02	-3.135356516614267374e-04
4.355000000000000426e+00	2.452999999999999972e-02	3.084571178081647446e-04	2.470547712855431302e-02	-3.079701834194506558e-04
4.376999999999999780e+00	2.410999999999999949e-02	3.028973501859224659e-04	2.427384779554560626e-02	-3.022365990900230848e-04
4.397999999999999687e+00	2.369999999999999885e-02	2.974727979967244323e-04	2.386887521634849588e-02	-2.968548016721445624e-04
4.419999999999999929e+00	2.329000000000000167e-02	2.920577143519411246e-04	2.345186289684086239e-02	-2.913108408645669143e-04
4.440999999999999837e+00	2.289000000000000062e-02	2.867773842599865642e-04	2.306060267425678184e-02	-2.861074165690689701e-04
4.463000000000000078e+00	2.249999999999999917e-02	2.816314613106995070e-04	2.265770782278898887e-02	-2.807476012047202584e-04
4.483999999999999986e+00	2.211000000000000118e-02	2.764945450256116777e-04	2.227969274566267421e-02	-2.757173729807117215e-04
4.506000000000000227e+00	2.172999999999999932e-02	2.713661157894810207e-04	2.189043904676494373e-02	-2.705363153104083573e-04
4.527999999999999581e+00	2.136000000000000051e-02	2.664988798151317144e-04	2.150798663341075417e-02	-2.654446655316496356e-04
4.549000000000000377e+00	2.099000000000000171e-02	2.616401886247664635e-04	2.114915432476938834e-02	-2.606666063385928338e-04
4.570999999999999730e+00	2.062999999999999903e-02	2.567954693109154710e-04	2.077965527364823706e-02	-2.557457898370604863e-04
4.592999999999999972e+00	2.026999999999999982e-02	2.520802496624438343e-04	2.041661261842003805e-02	-2.509104066833496159e-04
4.613999999999999879e+00	1.992000000000000021e-02	2.473825814621555350e-04	2.007599032957697871e-02	-2.463733064780639906e-04
4.636000000000000121e+00	1.957000000000000059e-02	2.426970376175201802e-04	1.972524022714456163e-02	-2.417011397398464664e-04
4.658000000000000362e+00	1.923000000000000057e-02	2.382584842180441686e-04	1.938061545586872852e-02	-2.371105845280303197e-04
4.679999999999999716e+00	1.890000000000000013e-02	2.338424474790665793e-04	1.904200979168593072e-02	-2.326003761000355169e-04
4.701999999999999957e+00	1.856999999999999970e-02	2.294378422754189044e-04	1.870931954324352511e-02	-2.281692643863217178e-04
4.724000000000000199e+00	1.824999999999999886e-02	2.251680483596270224e-04	1.838244237829387423e-02	-2.238160155145345895e-04
4.745000000000000107e+00	1.793000000000000149e-02	2.209093395690036482e-04	1.807575320370730446e-02	-2.197321569307553537e-04
4.767000000000000348e+00	1.762000000000000025e-02	2.167847492459129013e-04	1.775994754864050271e-02	-2.155275922275777132e-04
4.788999999999999702e+00	1.730999999999999900e-02	2.126708976378291472e-04	1.744966032553182250e-02	-2.113973368726260356e-04
4.810999999999999943e+00	1.700000000000000122e-02	2.085677847447523316e-04	1.714479433804528760e-02	-2.073402184356475846e-04
4.833000000000000185e+00	1.670999999999999916e-02	2.047204380209264739e-04	1.684525363498212344e-02	-2.033550793841283741e-04
4.855000000000000426e+00	1.641000000000000097e-02	2.006660534905692936e-04	1.655094372205916792e-02	-1.994407771786984869e-04
4.876999999999999780e+00	1.611999999999999891e-02	1.968406460769725941e-04	1.626177370546248377e-02	-1.955961872209446687e-04
4.899000000000000021e+00	1.583999999999999991e-02	1.931472209349127656e-04	1.597765525417418203e-02	-1.918202011157474991e-04
4.921000000000000263e+00	1.555999999999999918e-02	1.893736595754893907e-04	1.569850116628781697e-02	-1.881117243540939607e-04
4.943999999999999950e+00	1.528999999999999977e-02	1.858227822148924245e-04	1.541187277611233593e-02	-1.843056894275491530e-04
4.966000000000000192e+00	1.502000000000000036e-02	1.821945399182240593e-04	1.514260603125988126e-02	-1.807319479402868417e-04
4.988000000000000433e+00	1.474999999999999922e-02	1.785787683873701806e-04	1.487804473509096032e-02	-1.772224655714953287e-04
5.009999999999999787e+00	1.448999999999999941e-02	1.751799650876777669e-04	1.461810599670045584e-02	-1.737762016159258023e-04
5.032000000000000028e+00	1.423999999999999919e-02	1.718286777151396317e-04	1.436270794776996554e-02	-1.703921281319240207e-04
5.054999999999999716e+00	1.397999999999999937e-02	1.683685020818324201e-04	1.410046820846520312e-02	-1.669196265233136088e-04
5.076999999999999957e+00	1.374000000000000048e-02	1.651607439862148635e-04	1.385410936318133210e-02	-1.636596203906343994e-04
5.099000000000000199e+00	1.349000000000000025e-02	1.618440976298281221e-04	1.361205390975450506e-02	-1.604587739808525405e-04
5.121000000000000441e+00	1.324999999999999963e-02	1.586587407246551403e-04	1.337422775053174161e-02	-1.573161239301567010e-04
5.144000000000000128e+00	1.302000000000000032e-02	1.556039804503728068e-04	1.313003389044991968e-02	-1.540918176255027291e-04
5.166000000000000369e+00	1.277999999999999969e-02	1.524405628554290103e-04	1.290063151119975882e-02	-1.510652534689600724e-04
5.189000000000000057e+00	1.255999999999999998e-02	1.495263296366674405e-04	1.266508717626179358e-02	-1.479602662461745345e-04
5.211000000000000298e+00	1.233000000000000068e-02	1.465034390972444077e-04	1.244380975928465784e-02	-1.450459024192105430e-04
5.232999999999999652e+00	1.210999999999999924e-02	1.436097595480659902e-04	1.222639798513491978e-02	-1.421850063498780834e-04
5.256000000000000227e+00	1.188999999999999953e-02	1.407262413636253286e-04	1.200316233217800510e-02	-1.392502661893099572e-04
5.277999999999999581e+00	1.167999999999999941e-02	1.379035758975572467e-04	1.179344503002262290e-02	-1.364959645317847235e-04
5.301000000000000156e+00	1.146999999999999929e-02	1.351592568630181988e-04	1.157811046483056376e-02	-1.336707691726340182e-04
5.323000000000000398e+00	1.125999999999999918e-02	1.323596276726907845e-04	1.137581814941884296e-02	-1.310194748336101893e-04
5.346000000000000085e+00	1.106000000000000039e-02	1.297532376174611647e-04	1.116810948210324866e-02	-1.283001379426775999e-04
5.368999999999999773e+00	1.085999999999999986e-02	1.270933849273045467e-04	1.096419446764462097e-02	-1.256335119211569895e-04
5.391000000000000014e+00	1.067000000000000066e-02	1.246234227406844205e-04	1.077263128020405566e-02	-1.231312929407045822e-04
5.413999999999999702e+00	1.047000000000000014e-02	1.219852206856224101e-04	1.057593910674788258e-02	-1.205651220150029141e-04
5.437000000000000277e+00	1.027999999999999921e-02	1.194747862451320583e-04	1.038283824163954532e-02	-1.180489492213953251e-04
5.458999999999999631e+00	1.009999999999999960e-02	1.171495657709977861e-04	1.020143192183603845e-02	-1.156881335767956419e-04
5.482000000000000206e+00	9.915999999999999467e-03	1.147291055964579478e-04	1.001516532511906483e-02	-1.132672043689919290e-04
5.504999999999999893e+00	9.735999999999999863e-03	1.123654335943956301e-04	9.832297852931088863e-03	-1.108936791439807553e-04
5.527999999999999581e+00	9.560000000000000789e-03	1.100582033546492909e-04	9.652768791467042017e-03	-1.085667224720362881e-04
5.549999999999999822e+00	9.386000000000000246e-03	1.077841014733490343e-04	9.484113851418131055e-03	-1.063837518872055198e-04
5.573000000000000398e+00	9.214999999999999233e-03	1.055544093747548382e-04	9.310943586241723913e-03	-1.041455286819153710e-04
5.596000000000000085e+00	9.046999999999999487e-03	1.033688672512455935e-04	9.140936371767362234e-03	-1.019514609240463671e-04
5.618999999999999773e+00	8.881999999999999271e-03	1.012272152952001366e-04	8.974034256399344989e-03	-9.980075113367198477e-05
5.642000000000000348e+00	8.720000000000000320e-03	9.912919369899734503e-05	8.810179959622962270e-03	-9.769261105779254012e-05
5.665000000000000036e+00	8.560999999999999166e-03	9.702511569847074239e-05	8.649316861958456643e-03	-9.562626153225191881e-05
5.687999999999999723e+00	8.404000000000000012e-03	9.500317154723907228e-05	8.491389021418622313e-03	-9.360093259132608865e-05
5.711000000000000298e+00	8.250000000000000389e-03	9.302411874750547672e-05	8.336342489440665138e-03	-9.161587568056081511e-05
5.733999999999999986e+00	8.099000000000000296e-03	9.104093789334721017e-05	8.184125904346320479e-03	-8.967036914178761289e-05
5.756999999999999673e+00	7.950999999999999734e-03	8.914774285214480652e-05	8.034688643091801932e-03	-8.776370095846085110e-05
5.780000000000000249e+00	7.804000000000000173e-03	8.727427586964059934e-05	7.887980654825163876e-03	-8.589516716498702927e-05
5.802999999999999936e+00	7.661000000000000275e-03	8.540968276077388400e-05	7.743952452525086107e-03	-8.406407172906332228e-05
5.825999999999999623e+00	7.519999999999999775e-03	8.357722496789022617e-05	7.602555104792556133e-03	-8.226972643616803609e-05
5.849000000000000199e+00	7.381000000000000408e-03	8.181930886826166611e-05	7.463740227792140143e-03	-8.051145077615604214e-05
5.871999999999999886e+00	7.244999999999999704e-03	8.006075768333697259e-05	7.327459977339506776e-03	-7.878857183191278622e-05
5.895999999999999908e+00	7.111000000000000133e-03	7.837471591871982023e-05	7.187905655084758649e-03	-7.702780410569640894e-05
5.918999999999999595e+00	6.980000000000000093e-03	7.668908984629648319e-05	7.056658582595053304e-03	-7.537519929470832940e-05
5.942000000000000171e+00	6.850000000000000186e-03	7.502349205471133767e-05	6.927806333865496775e-03	-7.375601617803451485e-05
5.964999999999999858e+00	6.723999999999999942e-03	7.341057170168703897e-05	6.801306305702180602e-03	-7.216964488465966326e-05
5.988999999999999879e+00	6.598999999999999831e-03	7.181726393730710292e-05	6.671768558557603611e-03	-7.054863135795281896e-05
6.011999999999999567e+00	6.475999999999999986e-03	7.029170245351391713e-05	6.549944716845930090e-03	-6.902744182435172375e-05
6.035000000000000142e+00	6.355999999999999671e-03	6.876902194756395639e-05	6.430346282153538359e-03	-6.753724877770348931e-05
6.059000000000000163e+00	6.237000000000000356e-03	6.726544018851880117e-05	6.307876482972556501e-03	-6.601468106412481025e-05
6.081999999999999851e+00	6.120999999999999705e-03	6.580235377735461108e-05	6.192699354866859282e-03	-6.458602126010295271e-05
6.105999999999999872e+00	6.007000000000000187e-03	6.436873532392984264e-05	6.074755760717354819e-03	-6.312641205736340094e-05
6.128999999999999559e+00	5.895000000000000066e-03	6.296437698214760854e-05	5.963833466014033767e-03	-6.175690258232349305e-05
6.152000000000000135e+00	5.785000000000000211e-03	6.155567119283838530e-05	5.854934505441584426e-03	-6.041549525888445049e-05
6.176000000000000156e+00	5.675999999999999622e-03	6.019922714989620033e-05	5.743419055469817583e-03	-5.904516293356179226e-05
6.198999999999999844e+00	5.570000000000000298e-03	5.888204869876161301e-05	5.638543415281715467e-03	-5.775956816597144482e-05
6.222999999999999865e+00	5.466000000000000372e-03	5.759328742787652567e-05	5.531149586632602699e-03	-5.644636333170985316e-05
6.246999999999999886e+00	5.362999999999999712e-03	5.632223348974748869e-05	5.425802049973066019e-03	-5.516148323301449862e-05
6.269999999999999574e+00	5.262000000000000184e-03	5.504887015054170071e-05	5.326728178931877319e-03	-5.395619671853166515e-05
6.293999999999999595e+00	5.163000000000000055e-03	5.383432148325824747e-05	5.225275704202865870e-03	-5.272515733806981296e-05
6.317000000000000171e+00	5.066000000000000190e-03	5.264741634686359405e-05	5.129864271187315264e-03	-5.157044793670768706e-05
6.341000000000000192e+00	4.969999999999999592e-03	5.144889492305285822e-05	5.032160868067980276e-03	-5.039113148418383715e-05
6.365000000000000213e+00	4.876000000000000126e-03	5.030690763760116120e-05	4.936316617207617101e-03	-4.923742497507650848e-05
6.389000000000000234e+00	4.784000000000000058e-03	4.916437764289641811e-05	4.842295990596517941e-03	-4.810881092638372890e-05
6.411999999999999922e+00	4.694000000000000256e-03	4.807685758184007349e-05	4.753872935695476962e-03	-4.705031198068649543e-05
6.435999999999999943e+00	4.604999999999999719e-03	4.697919347655406496e-05	4.663326368823728259e-03	-4.596941447230980552e-05
6.459999999999999964e+00	4.518000000000000314e-03	4.593513057025962805e-05	4.574504925722897714e-03	-4.491216749040027862e-05
6.483999999999999986e+00	4.432000000000000176e-03	4.488163953406931051e-05	4.487376032625224956e-03	-4.387809418041622832e-05
6.508000000000000007e+00	4.348000000000000302e-03	4.388037560322989464e-05	4.401907459378977608e-03	-4.286672273459834364e-05
6.532000000000000028e+00	4.264999999999999694e-03	4.287036481581225157e-05	4.318067314782639277e-03	-4.187758632336163983e-05
6.554999999999999716e+00	4.184000000000000219e-03	4.188708534585810757e-05	4.239219371130111685e-03	-4.095010109884025654e-05
6.578999999999999737e+00	4.104000000000000009e-03	4.094401832215299855e-05	4.158477127172840668e-03	-4.000317473936457576e-05
6.602999999999999758e+00	4.026000000000000065e-03	4.000313368246542333e-05	4.079271026713265046e-03	-3.907713252400607030e-05
6.626999999999999780e+00	3.949000000000000253e-03	3.907844949133132981e-05	4.001572030170915360e-03	-3.817154816837378185e-05
6.650999999999999801e+00	3.873000000000000140e-03	3.816984450519415520e-05	3.925352349264546112e-03	-3.728601296247059660e-05
6.674999999999999822e+00	3.798999999999999860e-03	3.730894597180011530e-05	3.850584498585615280e-03	-3.642012265264000462e-05
6.698999999999999844e+00	3.726000000000000145e-03	3.644144832482924541e-05	3.777241274563835835e-03	-3.557347714708045225e-05
6.724000000000000199e+00	3.654999999999999829e-03	3.559933099569194431e-05	3.702327959116727928e-03	-3.471159217514732437e-05
6.748000000000000220e+00	3.585000000000000079e-03	3.477265201275278101e-05	3.631810039260935721e-03	-3.390301296684072624e-05
6.772000000000000242e+00	3.516000000000000028e-03	3.396129013245521307e-05	3.562635696152680834e-03	-3.311248663529021475e-05
6.796000000000000263e+00	3.448000000000000110e-03	3.316512411124272514e-05	3.494778828057068694e-03	-3.233962935852418836e-05
6.820000000000000284e+00	3.382000000000000024e-03	3.239361094652462580e-05	3.428213596941244966e-03	-3.158406120823765078e-05
6.844000000000000306e+00	3.317000000000000070e-03	3.163697032474085144e-05	3.362914619410353138e-03	-3.084540894358482653e-05
6.868999999999999773e+00	3.252999999999999815e-03	3.089508100233487314e-05	3.296215772226847047e-03	-3.009359120368529933e-05
6.892999999999999794e+00	3.190000000000000127e-03	3.016782173575016540e-05	3.233429286035154233e-03	-2.938840514548422930e-05
6.916999999999999815e+00	3.128000000000000138e-03	2.945507128143019253e-05	3.171838852513807552e-03	-2.869910244678425509e-05
6.940999999999999837e+00	3.066999999999999848e-03	2.875670839581841547e-05	3.111422054605311998e-03	-2.802535341050227909e-05
6.966000000000000192e+00	3.007999999999999823e-03	2.808194758921111551e-05	3.049711969446398246e-03	-2.733971887346262262e-05
6.990000000000000213e+00	2.949999999999999931e-03	2.742125103516127664e-05	2.991622662398599718e-03	-2.669671516234795465e-05
7.014999999999999680e+00	2.892000000000000039e-03	2.676524256529725702e-05	2.932289585248491412e-03	-2.604240905065880899e-05
7.038999999999999702e+00	2.835999999999999979e-03	2.613235120021158533e-05	2.876437096053920811e-03	-2.542881728948122048e-05
7.062999999999999723e+00	2.781000000000000052e-03	2.551316035701379142e-05	2.821647656798017059e-03	-2.482915299241477674e-05
7.088000000000000078e+00	2.726999999999999823e-03	2.490754879214733284e-05	2.765683219525204121e-03	-2.421898176629194160e-05
7.112000000000000099e+00	2.674000000000000161e-03	2.431539526205568407e-05	2.713000826481425098e-03	-2.364682255100600342e-05
7.136999999999999567e+00	2.621000000000000066e-03	2.372752567096142600e-05	2.659189735820384828e-03	-2.306469469830130703e-05
7.160999999999999588e+00	2.569999999999999802e-03	2.316196489426864861e-05	2.608535572277056840e-03	-2.251888647405451540e-05
7.185999999999999943e+00	2.520000000000000104e-03	2.259494919489752100e-05	2.556797014705299020e-03	-2.196361905570165188e-05
7.211000000000000298e+00	2.469999999999999973e-03	2.204681284932888754e-05	2.506085246824988743e-03	-2.142160769260781345e-05
7.235000000000000320e+00	2.422000000000000108e-03	2.152048879693024255e-05	2.458348995251575554e-03	-2.091347061750671056e-05
7.259999999999999787e+00	2.373999999999999808e-03	2.099804453834054954e-05	2.409590684617348572e-03	-2.039657689952716857e-05
7.285000000000000142e+00	2.328000000000000208e-03	2.049708925677009335e-05	2.361799300765461077e-03	-1.989206315535234194e-05
7.309000000000000163e+00	2.282000000000000174e-03	1.999985211093322518e-05	2.316810847796815266e-03	-1.941910765428348938e-05
7.333999999999999631e+00	2.236999999999999839e-03	1.950214153787561123e-05	2.270857512976224256e-03	-1.893802298611429433e-05
7.358999999999999986e+00	2.193000000000000071e-03	1.902992097920272853e-05	2.225814621002289093e-03	-1.846849388588902040e-05
7.384000000000000341e+00	2.150000000000000001e-03	1.856989405821512446e-05	2.181664764480704694e-03	-1.801026802130700720e-05
7.408000000000000362e+00	2.106999999999999932e-03	1.811334278584804383e-05	2.140105067080684108e-03	-1.758077331598253637e-05
7.432999999999999829e+00	2.066000000000000128e-03	1.767737982408026571e-05	2.097655710625573062e-03	-1.714397924718601637e-05
7.458000000000000185e+00	2.024999999999999890e-03	1.723303950990654555e-05	2.056048846617817942e-03	-1.671775584202945384e-05
7.482999999999999652e+00	1.984999999999999785e-03	1.681241097128844463e-05	2.015267724487532306e-03	-1.630186034464297580e-05
7.508000000000000007e+00	1.944999999999999897e-03	1.639501559417780256e-05	1.975295754347281864e-03	-1.589605234157432726e-05
7.533000000000000362e+00	1.907000000000000058e-03	1.599763117739727694e-05	1.936116505016713656e-03	-1.550009373293243395e-05
7.557999999999999829e+00	1.869000000000000002e-03	1.560331826404883943e-05	1.897713702077512103e-03	-1.511374870397455628e-05
7.583000000000000185e+00	1.832000000000000078e-03	1.520980786757457410e-05	1.860071387096300143e-03	-1.473678633264447948e-05
7.607999999999999652e+00	1.794999999999999938e-03	1.483007882202586346e-05	1.823174787074185012e-03	-1.436899481326461787e-05
7.633000000000000007e+00	1.758999999999999930e-03	1.446156191870481684e-05	1.787009676778500422e-03	-1.401017103031765797e-05
7.658000000000000362e+00	1.724000000000000055e-03	1.410413591405490535e-05	1.751561965641543726e-03	-1.366011380511367678e-05
7.682999999999999829e+00	1.690000000000000096e-03	1.375767956451959330e-05	1.716817695125826947e-03	-1.331862385584818627e-05
7.708000000000000185e+00	1.655999999999999920e-03	1.341397140226562449e-05	1.682763037138150508e-03	-1.298550377476673671e-05
7.732999999999999652e+00	1.623000000000000094e-03	1.307170084218194100e-05	1.649384292467415136e-03	-1.266055800567194656e-05
7.758000000000000007e+00	1.590000000000000050e-03	1.274165856079969137e-05	1.616667889245849499e-03	-1.234359282176789209e-05
7.783999999999999808e+00	1.559000000000000056e-03	1.243023005209611471e-05	1.583330989303947554e-03	-1.202220855210789121e-05
7.809000000000000163e+00	1.526999999999999929e-03	1.211337445086215524e-05	1.551924202793418875e-03	-1.172093057858143014e-05
7.833999999999999631e+00	1.497000000000000067e-03	1.181489013519381094e-05	1.521139350145661725e-03	-1.142705667996740513e-05
7.858999999999999986e+00	1.466000000000000072e-03	1.151097872699508383e-05	1.490964261354297367e-03	-1.114041536195025007e-05
7.884999999999999787e+00	1.436999999999999909e-03	1.122519611724891070e-05	1.460216539814619945e-03	-1.084980633175362391e-05
7.910000000000000142e+00	1.407999999999999963e-03	1.093362845780545804e-05	1.431249523170884975e-03	-1.057741809613592607e-05
7.934999999999999609e+00	1.379999999999999933e-03	1.066042631042492548e-05	1.402857347148712096e-03	-1.031177400129980829e-05
7.961000000000000298e+00	1.351999999999999903e-03	1.038948737609962056e-05	1.373927154761660132e-03	-1.004248883807813492e-05
7.985999999999999766e+00	1.324000000000000090e-03	1.012081165482953480e-05	1.346672797693882883e-03	-9.790115376840139325e-06
8.010999999999999233e+00	1.297999999999999892e-03	9.869606552705128213e-06	1.319959316119385115e-03	-9.544011118769610226e-06
8.037000000000000810e+00	1.270999999999999994e-03	9.612939717034188662e-06	1.292739264806884534e-03	-9.294548204326110716e-06
8.061999999999999389e+00	1.245999999999999929e-03	9.373501013395867083e-06	1.267095258842635460e-03	-9.060759017700773671e-06
8.087999999999999190e+00	1.219999999999999947e-03	9.128600576211010851e-06	1.240964078593844323e-03	-8.823776964776694473e-06
8.112999999999999545e+00	1.195000000000000099e-03	8.893243738975862303e-06	1.216345403872632572e-03	-8.601687705635484700e-06
8.138999999999999346e+00	1.170999999999999949e-03	8.667309258133884067e-06	1.191259456562268094e-03	-8.376583937983945709e-06
8.163999999999999702e+00	1.147000000000000016e-03	8.443314674196385211e-06	1.167626275203727595e-03	-8.165649902855336598e-06
8.189999999999999503e+00	1.123999999999999999e-03	8.228580788576687620e-06	1.143545128917351772e-03	-7.951873641472433936e-06
8.215999999999999304e+00	1.100999999999999982e-03	8.022062597287557925e-06	1.119960916211628190e-03	-7.743663572401166310e-06
8.240999999999999659e+00	1.079000000000000098e-03	7.818159802717859191e-06	1.097742905234208415e-03	-7.548581188365638688e-06
8.266999999999999460e+00	1.056999999999999997e-03	7.616035246977261474e-06	1.075103848354971772e-03	-7.350886360458912147e-06
8.292999999999999261e+00	1.034999999999999896e-03	7.415688930065769007e-06	1.052931726884392526e-03	-7.158349240709543018e-06
8.317999999999999616e+00	1.013999999999999927e-03	7.224245354305181096e-06	1.032043459576903726e-03	-6.977955254572983523e-06
8.343999999999999417e+00	9.928999999999999024e-04	7.033790779555714608e-06	1.010758442332351792e-03	-6.795142977516994928e-06
8.369999999999999218e+00	9.726000000000000053e-04	6.856291944846865556e-06	9.899115277086129212e-04	-6.617097099352318582e-06
8.396000000000000796e+00	9.525999999999999529e-04	6.676804138460655210e-06	9.694940569448048809e-04	-6.443703177478407398e-06
8.422000000000000597e+00	9.330000000000000186e-04	6.501720359927825273e-06	9.494975199142581231e-04	-6.274849007737812331e-06
8.446999999999999176e+00	9.137999999999999855e-04	6.336267938585615032e-06	9.306591881210024130e-04	-6.116666899823233564e-06
8.473000000000000753e+00	8.949999999999999623e-04	6.169738181641097952e-06	9.114638998901351168e-04	-5.956395566330070590e-06
8.499000000000000554e+00	8.765000000000000005e-04	6.006783954913673107e-06	8.926647829903657308e-04	-5.800337540115494200e-06
8.525000000000000355e+00	8.584000000000000484e-04	5.853006133364746601e-06	8.742536221058389229e-04	-5.648384532041711503e-06
8.551000000000000156e+00	8.406999999999999976e-04	5.698342079152615010e-06	8.562222742622771846e-04	-5.500429213580420729e-06
8.576999999999999957e+00	8.233000000000000084e-04	5.551883326966204576e-06	8.385626680132406965e-04	-5.356365205979623213e-06
8.602999999999999758e+00	8.063000000000000288e-04	5.404658430972581315e-06	8.212668026378726902e-04	-5.216087069583288400e-06
8.628999999999999559e+00	7.896000000000000024e-04	5.265365172977083734e-06	8.043268884512712758e-04	-5.079492674198135965e-06
8.654999999999999361e+00	7.732000000000000374e-04	5.124754979017566507e-06	7.877358189322812738e-04	-4.946491168395041059e-06
8.680999999999999162e+00	7.571000000000000256e-04	4.991817770135577878e-06	7.714867168103217579e-04	-4.816995323072232299e-06
8.707000000000000739e+00	7.414000000000000234e-04	4.858339006701090832e-06	7.555727642155424468e-04	-4.690918668168538181e-06
8.733999999999999986e+00	7.259999999999999743e-04	4.732274575423535302e-06	7.393942242925403670e-04	-4.563520007782799748e-06
8.759999999999999787e+00	7.108999999999999868e-04	4.609222180500342623e-06	7.241425910864650317e-04	-4.444148572556974087e-06
8.785999999999999588e+00	6.960000000000000041e-04	4.484487386892731848e-06	7.092057492816655458e-04	-4.327938162395096657e-06
8.811999999999999389e+00	6.815000000000000311e-04	4.367452713825303161e-06	6.945771142996366374e-04	-4.214805288023340403e-06
8.837999999999999190e+00	6.673000000000000112e-04	4.253334814317819338e-06	6.802501577446095574e-04	-4.104667177967534082e-06
8.865000000000000213e+00	6.532999999999999962e-04	4.141468580860176381e-06	6.656845321748140277e-04	-3.993374778180858844e-06
8.891000000000000014e+00	6.396999999999999909e-04	4.033094161830591056e-06	6.519525803335354808e-04	-3.889088522776133151e-06
8.916999999999999815e+00	6.262999999999999904e-04	3.923300038489069748e-06	6.385032987378656171e-04	-3.787558012254073572e-06
8.944000000000000838e+00	6.130999999999999948e-04	3.819373525933321685e-06	6.248299783633665897e-04	-3.684967127889570256e-06
8.970000000000000639e+00	6.003000000000000089e-04	3.718839523559332049e-06	6.119397874031099827e-04	-3.588846450039700003e-06
8.996000000000000441e+00	5.877000000000000279e-04	3.620424396673268877e-06	5.993155692926611933e-04	-3.495279055728495936e-06
9.022999999999999687e+00	5.753000000000000518e-04	3.524107360665440387e-06	5.864815295146366984e-04	-3.400745218929180134e-06
9.048999999999999488e+00	5.632000000000000287e-04	3.430476735460151084e-06	5.743828099997449208e-04	-3.312180444418935745e-06
9.076000000000000512e+00	5.513000000000000105e-04	3.342078635744527400e-06	5.620829763113663769e-04	-3.222702199332036606e-06
9.102000000000000313e+00	5.397000000000000538e-04	3.253061616540332402e-06	5.504876927069908381e-04	-3.138872637916805465e-06
9.128999999999999559e+00	5.282999999999999936e-04	3.166046848069687047e-06	5.386993474872156648e-04	-3.054174657980460744e-06
9.154999999999999361e+00	5.171999999999999948e-04	3.081609371200704105e-06	5.275858088327705199e-04	-2.974817446490755066e-06
9.182000000000000384e+00	5.062000000000000527e-04	2.998533286266471489e-06	5.162868159821178355e-04	-2.894632325446718020e-06
9.208000000000000185e+00	4.954999999999999552e-04	2.920846766095122304e-06	5.056346818412369316e-04	-2.819505123716860411e-06
9.234999999999999432e+00	4.850000000000000253e-04	2.842151037653230352e-06	4.948052209097990968e-04	-2.743601662265702560e-06
9.262000000000000455e+00	4.746999999999999918e-04	2.765347863393741678e-06	4.842076749175265506e-04	-2.669795591277859456e-06
9.288000000000000256e+00	4.646000000000000173e-04	2.693098828057621618e-06	4.742172838077965760e-04	-2.600653152726978557e-06
9.314999999999999503e+00	4.547999999999999959e-04	2.621587761835578934e-06	4.640608840704316335e-04	-2.530801910997524785e-06
9.342000000000000526e+00	4.450999999999999770e-04	2.551540567221067058e-06	4.541221187406923546e-04	-2.462883650767115753e-06
9.368000000000000327e+00	4.356000000000000171e-04	2.483501050432635016e-06	4.447527239216273690e-04	-2.399256866004153074e-06
9.394999999999999574e+00	4.263000000000000079e-04	2.417187926419133450e-06	4.352274199946329835e-04	-2.334974735736469764e-06
9.422000000000000597e+00	4.172000000000000036e-04	2.352582489031841282e-06	4.259058213051685913e-04	-2.272465254431558425e-06
9.448999999999999844e+00	4.083000000000000041e-04	2.289901764236946804e-06	4.167833427927669339e-04	-2.211675818139388681e-06
9.476000000000000867e+00	3.996000000000000094e-04	2.228881267876133480e-06	4.078557960143235116e-04	-2.152559926316444358e-06
9.503000000000000114e+00	3.911000000000000197e-04	2.169728441901121821e-06	3.991192214028651966e-04	-2.095074534164190364e-06
9.528999999999999915e+00	3.826999999999999781e-04	2.111637767216338277e-06	3.908830530074728867e-04	-2.041219442736201278e-06
9.555999999999999162e+00	3.744999999999999957e-04	2.055365226264260417e-06	3.825099651926085155e-04	-1.986810937088336165e-06
9.583000000000000185e+00	3.664000000000000156e-04	2.000121465756851003e-06	3.743163129209869456e-04	-1.933907559070985408e-06
9.609999999999999432e+00	3.585999999999999886e-04	1.947190570427815229e-06	3.662982654900103830e-04	-1.882467684520579737e-06
9.637000000000000455e+00	3.509000000000000183e-04	1.895250119485574437e-06	3.584520233986454238e-04	-1.832450030943642167e-06
9.663999999999999702e+00	3.432999999999999962e-04	1.844291452676090455e-06	3.507738180235673653e-04	-1.783813653960850935e-06
9.691000000000000725e+00	3.358999999999999790e-04	1.795034179374881290e-06	3.432599112994763656e-04	-1.736517943797086158e-06
9.717999999999999972e+00	3.287000000000000208e-04	1.747258733274574518e-06	3.359065959717682116e-04	-1.690522630436505179e-06
9.746000000000000441e+00	3.216000000000000109e-04	1.700605078747303148e-06	3.284467757097739001e-04	-1.644156867710680539e-06
9.772999999999999687e+00	3.146000000000000033e-04	1.654870969993769616e-06	3.214099930544910542e-04	-1.600698611991039478e-06
9.800000000000000711e+00	3.078000000000000007e-04	1.610749054131921520e-06	3.145238049802873267e-04	-1.558436830667897509e-06
9.826999999999999957e+00	3.012000000000000029e-04	1.568037374037596518e-06	3.077851021125539081e-04	-1.517339821314035340e-06
9.853999999999999204e+00	2.947000000000000075e-04	1.526201765241739012e-06	3.011907998346989145e-04	-1.477376135850664992e-06
9.881999999999999673e+00	2.883000000000000146e-04	1.485566987270769761e-06	2.945015141461550853e-04	-1.437096022358911941e-06
9.909000000000000696e+00	2.820000000000000241e-04	1.445614637317981910e-06	2.881919213829707668e-04	-1.399344727179044796e-06
9.935999999999999943e+00	2.758999999999999842e-04	1.407176157506036396e-06	2.820175103194118575e-04	-1.362632779675025638e-06
9.962999999999999190e+00	2.699000000000000010e-04	1.369562076143466897e-06	2.759752937654543718e-04	-1.326929732599971242e-06
9.990999999999999659e+00	2.640000000000000202e-04	1.332917019472705146e-06	2.698457519686708189e-04	-1.290937696953538815e-06
1.001999999999999957e+01	2.582999999999999901e-04	1.297725557574682358e-06	2.636403401674354964e-04	-1.254734536202492705e-06
1.005000000000000071e+01	2.526000000000000142e-04	1.262671274100619023e-06	2.573706456204113372e-04	-1.218399381387792259e-06
1.007000000000000028e+01	2.470999999999999889e-04	1.229186575068374327e-06	2.532737532828422842e-04	-1.194790773505986214e-06
1.009999999999999964e+01	2.416999999999999932e-04	1.196463631981298467e-06	2.472502558641215221e-04	-1.160276181174538366e-06
1.013000000000000078e+01	2.363999999999999999e-04	1.164495170225999488e-06	2.413699736307832954e-04	-1.126811092344738340e-06
1.016000000000000014e+01	2.313000000000000115e-04	1.133764085567628228e-06	2.356295647254878388e-04	-1.094363721357998328e-06
1.017999999999999972e+01	2.261999999999999959e-04	1.103541531026358701e-06	2.318786955354764951e-04	-1.073281967224326169e-06
1.021000000000000085e+01	2.212000000000000099e-04	1.073912377091762579e-06	2.263640601493903815e-04	-1.042460902003715743e-06
1.024000000000000021e+01	2.164000000000000016e-04	1.045611128776302433e-06	2.209805256595144399e-04	-1.012574126665713057e-06
1.026999999999999957e+01	2.115999999999999934e-04	1.017653750281171695e-06	2.157248537180432905e-04	-9.835908474316771435e-07
1.028999999999999915e+01	2.069999999999999900e-04	9.908698939431958172e-07	2.122905204544755120e-04	-9.647555161964238215e-07
1.032000000000000028e+01	2.023999999999999866e-04	9.642931908818050183e-07	2.072408880379426888e-04	-9.372111237041300286e-07
1.034999999999999964e+01	1.979999999999999881e-04	9.389863120024700887e-07	2.023110249761254920e-04	-9.104949531528951806e-07
1.038000000000000078e+01	1.935999999999999895e-04	9.139842740652671460e-07	1.974982362454222036e-04	-8.845832038768125304e-07
1.040000000000000036e+01	1.892999999999999934e-04	8.895308920888752016e-07	1.943534311051814747e-04	-8.677439430366763376e-07
1.042999999999999972e+01	1.850999999999999998e-04	8.659476347031789483e-07	1.897298386954409223e-04	-8.431205519684354619e-07
1.046000000000000085e+01	1.810000000000000085e-04	8.429002161023175036e-07	1.852162438443202613e-04	-8.192390923908443590e-07
1.049000000000000021e+01	1.769999999999999926e-04	8.206959020995535765e-07	1.808100332670410843e-04	-7.960764909040197804e-07
1.050999999999999979e+01	1.731000000000000062e-04	7.990149561158102993e-07	1.779309368110268636e-04	-7.810228154608747383e-07
1.053999999999999915e+01	1.692999999999999952e-04	7.781511339680506590e-07	1.736979516376980603e-04	-7.590075605513845225e-07
1.057000000000000028e+01	1.655000000000000113e-04	7.573409476602993706e-07	1.695654875881359572e-04	-7.376505739507853827e-07
1.059999999999999964e+01	1.618000000000000026e-04	7.372333388951243313e-07	1.655310131266224405e-04	-7.169295215046784404e-07
1.063000000000000078e+01	1.581999999999999964e-04	7.178160101117927684e-07	1.615921623161956479e-04	-6.968240946624665759e-07
1.065000000000000036e+01	1.546999999999999927e-04	6.989876940730882897e-07	1.590183247282796403e-04	-6.837537875401828653e-07
1.067999999999999972e+01	1.512999999999999914e-04	6.807426750113461209e-07	1.552340950903245286e-04	-6.646354931391212014e-07
1.071000000000000085e+01	1.478999999999999900e-04	6.627126034548233430e-07	1.515398303906972173e-04	-6.460865540786537627e-07
1.074000000000000021e+01	1.445999999999999911e-04	6.452543973399327972e-07	1.479334457529407924e-04	-6.280899494819623111e-07
1.076999999999999957e+01	1.413999999999999947e-04	6.284441514321539375e-07	1.444128732322989014e-04	-6.106287976697864189e-07
1.078999999999999915e+01	1.381999999999999982e-04	6.117484518177821479e-07	1.421124846669199711e-04	-5.992772293342632457e-07
1.082000000000000028e+01	1.351000000000000042e-04	5.956861631837383474e-07	1.387303823427349684e-04	-5.826713574947262305e-07
1.084999999999999964e+01	1.321000000000000126e-04	5.801704520495364305e-07	1.354286590704900151e-04	-5.665565902467919204e-07
1.088000000000000078e+01	1.290999999999999938e-04	5.648331998835408283e-07	1.322053075089373530e-04	-5.509165441107866910e-07
1.091000000000000014e+01	1.262000000000000047e-04	5.500322483825956877e-07	1.290583529455466868e-04	-5.357351625926156741e-07
1.093999999999999950e+01	1.233999999999999908e-04	5.357625745993586021e-07	1.259860092924446854e-04	-5.209985549254486260e-07
1.096000000000000085e+01	1.206000000000000041e-04	5.216562909423024114e-07	1.239784059679331640e-04	-5.114150363188160036e-07
1.099000000000000021e+01	1.179000000000000062e-04	5.080714700483781889e-07	1.210267127254426457e-04	-4.973918549720711943e-07
1.101999999999999957e+01	1.151999999999999948e-04	4.946404552661660187e-07	1.181452119794788392e-04	-4.837801907973500801e-07
1.105000000000000071e+01	1.125999999999999994e-04	4.817214347026713375e-07	1.153322713689346337e-04	-4.705677606610624019e-07
1.108000000000000007e+01	1.101000000000000063e-04	4.693732980853513537e-07	1.125862714304159945e-04	-4.577423791276989736e-07
1.110999999999999943e+01	1.075999999999999998e-04	4.571002170030258961e-07	1.099056054686884499e-04	-4.452919574762341011e-07
1.113000000000000078e+01	1.051999999999999957e-04	4.453255046730649539e-07	1.081540037773011257e-04	-4.371940610515546339e-07
1.116000000000000014e+01	1.028000000000000051e-04	4.336821972643717199e-07	1.055786916172875945e-04	-4.253419683208725059e-07
1.118999999999999950e+01	1.005000000000000034e-04	4.225866220560584960e-07	1.030644903677025131e-04	-4.138330643610859015e-07
1.122000000000000064e+01	9.818999999999999332e-05	4.114561864384916340e-07	1.006098656312240884e-04	-4.026558946808180989e-07
1.125000000000000000e+01	9.595999999999999604e-05	4.007819152686115426e-07	9.821344931199119414e-05	-3.918007669830961117e-07
1.127999999999999936e+01	9.377999999999999997e-05	3.904317223518330108e-07	9.587393951925035694e-05	-3.812586669775932217e-07
1.130000000000000071e+01	9.165000000000000512e-05	3.803469258067955507e-07	9.434524275105576679e-05	-3.744000852626965299e-07
1.133000000000000007e+01	8.956000000000000310e-05	3.704841666282829736e-07	9.209771155403292183e-05	-3.643598583768806157e-07
1.135999999999999943e+01	8.752000000000000231e-05	3.609336153813374366e-07	8.990366434227426329e-05	-3.546089643747578402e-07
1.139000000000000057e+01	8.553000000000000273e-05	3.516404526578992675e-07	8.776183574546029306e-05	-3.451386436700081763e-07
1.141999999999999993e+01	8.357000000000000116e-05	3.425690501728568967e-07	8.567097010661280966e-05	-3.359402043389304679e-07
1.144999999999999929e+01	8.166000000000000082e-05	3.337495282897538934e-07	8.362982138738636552e-05	-3.270050214592792691e-07
1.148000000000000043e+01	7.980000000000000168e-05	3.251800683552422690e-07	8.163715307450632218e-05	-3.183245364571285915e-07
1.150000000000000000e+01	7.797000000000000057e-05	3.168226114395770613e-07	8.033503474051536467e-05	-3.126748485817192691e-07
1.152999999999999936e+01	7.618000000000000585e-05	3.086694903311834503e-07	7.842046925551138584e-05	-3.044002606641912402e-07
1.156000000000000050e+01	7.443999999999999879e-05	3.008027003152917562e-07	7.655130630969958906e-05	-2.963595873042484366e-07
1.158999999999999986e+01	7.273000000000000331e-05	2.930949818455671590e-07	7.472653161725277158e-05	-2.885463709510527098e-07
1.161999999999999922e+01	7.106000000000000066e-05	2.855855370052876711e-07	7.294513855322592674e-05	-2.809542031692307615e-07
1.165000000000000036e+01	6.941999999999999603e-05	2.782730494358395445e-07	7.120612806205978563e-05	-2.735767239880385381e-07
1.167999999999999972e+01	6.781999999999999780e-05	2.711545746508499109e-07	6.950850858524591108e-05	-2.664076214373112661e-07
1.171000000000000085e+01	6.626000000000000596e-05	2.642288655737373332e-07	6.785129598985622590e-05	-2.594406310889590117e-07
1.174000000000000021e+01	6.472999999999999858e-05	2.574922733508004403e-07	6.623351349792153933e-05	-2.526695356039161803e-07
1.175999999999999979e+01	6.323999999999999760e-05	2.509444400248724425e-07	6.517641839007403824e-05	-2.482612532626968593e-07
1.178999999999999915e+01	6.177999999999999464e-05	2.445802733665790460e-07	6.362220187517680773e-05	-2.418029593872792344e-07
1.182000000000000028e+01	6.035000000000000325e-05	2.383615701086079963e-07	6.210484623883853869e-05	-2.355242084116648403e-07
1.184999999999999964e+01	5.895000000000000310e-05	2.322874988665716157e-07	6.062343935713828237e-05	-2.294192964680707635e-07
1.188000000000000078e+01	5.758000000000000097e-05	2.263904720845822443e-07	5.917717362246922500e-05	-2.234834423378214146e-07
1.191000000000000014e+01	5.624999999999999846e-05	2.206740982018222684e-07	5.776526279654047648e-05	-2.177120390569478450e-07
1.193999999999999950e+01	5.493999999999999914e-05	2.150590492913050987e-07	5.638692641125152966e-05	-2.121005136475039684e-07
1.197000000000000064e+01	5.365999999999999785e-05	2.096148440989438818e-07	5.504138971488575267e-05	-2.066443268000801627e-07
1.200000000000000000e+01	5.242000000000000294e-05	2.043472619009330853e-07	5.372788361892723665e-05	-2.013389725600029736e-07
1.202999999999999936e+01	5.119000000000000286e-05	1.991681817256863937e-07	5.244564464549659409e-05	-1.961799780171869073e-07
1.206000000000000050e+01	5.000000000000000240e-05	1.941628955284711673e-07	5.119391487539369355e-05	-1.911629029995734343e-07
1.208000000000000007e+01	4.882999999999999835e-05	1.892529875957260405e-07	5.037600613287303850e-05	-1.878948525158540450e-07
1.210999999999999943e+01	4.768999999999999910e-05	1.844766900622768056e-07	4.917345570525960454e-05	-1.831045309506429569e-07
1.214000000000000057e+01	4.657999999999999787e-05	1.798602204038473110e-07	4.799942044471630691e-05	-1.784444486159275152e-07
1.216999999999999993e+01	4.548999999999999984e-05	1.753362191645312559e-07	4.685320015034666823e-05	-1.739105912194909065e-07
1.219999999999999929e+01	4.441999999999999822e-05	1.709299165510921514e-07	4.573417336839548554e-05	-1.694995753283747114e-07
1.223000000000000043e+01	4.338000000000000140e-05	1.666524554237254642e-07	4.464173170050787001e-05	-1.652081121007250705e-07
1.225999999999999979e+01	4.236000000000000101e-05	1.624649108272823197e-07	4.357527109990226084e-05	-1.610329363273129228e-07
1.228999999999999915e+01	4.136999999999999863e-05	1.584051915804377968e-07	4.253419183183781196e-05	-1.569708062164986510e-07
1.232000000000000028e+01	4.039999999999999944e-05	1.544578246959775542e-07	4.151789843453185816e-05	-1.530185031816437793e-07
1.234999999999999964e+01	3.944999999999999668e-05	1.505980072063372344e-07	4.052579968051947144e-05	-1.491728316309290650e-07
1.238000000000000078e+01	3.851999999999999711e-05	1.468476322337244821e-07	3.955730853844679985e-05	-1.454306187595363408e-07
1.241000000000000014e+01	3.761000000000000074e-05	1.431830630581187249e-07	3.861184213529593240e-05	-1.417887143441778039e-07
1.243999999999999950e+01	3.672000000000000079e-05	1.396039879103745638e-07	3.768882171903337522e-05	-1.382439905399313258e-07
1.247000000000000064e+01	3.584999999999999727e-05	1.361100950213465998e-07	3.678767502718014728e-05	-1.347933594259096726e-07
1.250000000000000000e+01	3.499999999999999693e-05	1.327212798813111736e-07	3.590788154280262967e-05	-1.314341069512592115e-07
1.252999999999999936e+01	3.418000000000000140e-05	1.294539392379132438e-07	3.504896820251656711e-05	-1.281638613410451181e-07
1.256000000000000050e+01	3.337000000000000068e-05	1.262320014196843828e-07	3.421046687375760330e-05	-1.249802794548486767e-07
1.258999999999999986e+01	3.257000000000000156e-05	1.230741321608275054e-07	3.339191268697228293e-05	-1.218810345509951395e-07
1.261999999999999922e+01	3.180000000000000047e-05	1.200359707067844089e-07	3.259284400674367424e-05	-1.188638161412386998e-07
1.264000000000000057e+01	3.104000000000000097e-05	1.170417398347239336e-07	3.207073031851202159e-05	-1.168967737908167750e-07
1.266999999999999993e+01	3.030999999999999949e-05	1.141841504508725674e-07	3.130312031978853759e-05	-1.140111754766546758e-07
1.269999999999999929e+01	2.958000000000000139e-05	1.113316186553793133e-07	3.055378039501501170e-05	-1.112015207279427863e-07
1.273000000000000043e+01	2.888000000000000132e-05	1.085969529173411032e-07	2.982226052535074678e-05	-1.084655574348295459e-07
1.275999999999999979e+01	2.818999999999999945e-05	1.059047051035802541e-07	2.910811379549345450e-05	-1.058010490836481047e-07
1.278999999999999915e+01	2.752000000000000079e-05	1.033081935114564530e-07	2.841089688363903298e-05	-1.032057780753758803e-07
1.282000000000000028e+01	2.686000000000000033e-05	1.007530606131254688e-07	2.773019783108831708e-05	-1.006777313161618505e-07
1.284999999999999964e+01	2.621000000000000147e-05	9.823921980604693943e-08	2.706564985593492596e-05	-9.821519255906368003e-08
1.288000000000000078e+01	2.559000000000000063e-05	9.585626430499366759e-08	2.641689214822245729e-05	-9.581648049502223732e-08
1.291000000000000014e+01	2.496999999999999979e-05	9.347617246127558573e-08	2.578356635192803254e-05	-9.347992528959465516e-08
1.293999999999999950e+01	2.436999999999999876e-05	9.117376886977963177e-08	2.516531654378180107e-05	-9.120386848379549216e-08
1.297000000000000064e+01	2.379000000000000092e-05	8.894891496644127658e-08	2.456178921231372351e-05	-8.898666289600348822e-08
1.300000000000000000e+01	2.320999999999999970e-05	8.674014026809982389e-08	2.397263323712679067e-05	-8.682667252492724363e-08
1.302999999999999936e+01	2.265999999999999989e-05	8.464543843594487085e-08	2.339749986839048809e-05	-8.472227245360490030e-08
1.306000000000000050e+01	2.211000000000000007e-05	8.255264185967824206e-08	2.283604270655544111e-05	-8.267184875443778559e-08
1.308999999999999986e+01	2.158000000000000006e-05	8.054884960090989259e-08	2.228791768228342661e-05	-8.067379839523391788e-08
1.311999999999999922e+01	2.105000000000000005e-05	7.853412810154575883e-08	2.175278347566450730e-05	-7.872653180277321940e-08
1.315000000000000036e+01	2.053999999999999985e-05	7.660768345834074600e-08	2.123032394151265416e-05	-7.682860856911227878e-08
1.317999999999999972e+01	2.004999999999999946e-05	7.476856304335064566e-08	2.072025862958553293e-05	-7.497880112851517926e-08
1.321000000000000085e+01	1.955999999999999907e-05	7.291871546035900992e-08	2.022231163471918346e-05	-7.317590631823800356e-08
1.324000000000000021e+01	1.908999999999999849e-05	7.115555702028618740e-08	1.973620888243869854e-05	-7.141872898175024712e-08
1.326999999999999957e+01	1.862000000000000130e-05	6.939294128946643149e-08	1.926167811354679478e-05	-6.970608190126914678e-08
1.331000000000000050e+01	1.817000000000000052e-05	6.771588309503785911e-08	1.864650408182664485e-05	-6.748978449788399585e-08
1.333999999999999986e+01	1.773000000000000135e-05	6.606585644021274822e-08	1.819792590478120983e-05	-6.587646848567362142e-08
1.336999999999999922e+01	1.730000000000000038e-05	6.446358242615231426e-08	1.776002509621110918e-05	-6.430378182039962838e-08
1.340000000000000036e+01	1.686999999999999942e-05	6.286130841209188030e-08	1.733253708894934048e-05	-6.277057092305761053e-08
1.342999999999999972e+01	1.646000000000000165e-05	6.134306195620930523e-08	1.691519905159957429e-05	-6.127568980534159751e-08
1.346000000000000085e+01	1.605999999999999870e-05	5.985234356116168239e-08	1.650775115910960364e-05	-5.981800706343734039e-08
1.349000000000000021e+01	1.565999999999999914e-05	5.837066647132958407e-08	1.610995848794004627e-05	-5.839652613763712770e-08
1.351999999999999957e+01	1.527999999999999939e-05	5.696308651504528513e-08	1.572160777349819989e-05	-5.701036752057829684e-08
1.355000000000000071e+01	1.490999999999999955e-05	5.560096134545427474e-08	1.534248780318471668e-05	-5.565866109550882465e-08
1.358000000000000007e+01	1.453999999999999970e-05	5.422958702455084027e-08	1.497238873176412610e-05	-5.434054239186140608e-08
1.360999999999999943e+01	1.417999999999999976e-05	5.290327489215766994e-08	1.461110207013945620e-05	-5.305515253886380880e-08
1.364000000000000057e+01	1.382999999999999972e-05	5.161345129677727813e-08	1.425842067424208537e-05	-5.180163821962541264e-08
1.366999999999999993e+01	1.348999999999999959e-05	5.036793933455719090e-08	1.391413873403436287e-05	-5.057915162569047736e-08
1.369999999999999929e+01	1.315999999999999936e-05	4.915100621066198737e-08	1.357805176262457816e-05	-4.938685041205555135e-08
1.373000000000000043e+01	1.283000000000000083e-05	4.794071838836516389e-08	1.324995658549317788e-05	-4.822389765264672669e-08
1.375999999999999979e+01	1.252000000000000041e-05	4.680405427239539728e-08	1.292965132982740296e-05	-4.708946179624550393e-08
1.378999999999999915e+01	1.220999999999999999e-05	4.567336573171174278e-08	1.261693555153545120e-05	-4.598271731906400487e-08
1.382000000000000028e+01	1.189999999999999957e-05	4.454124536236049329e-08	1.231162255413560941e-05	-4.490290707633074654e-08
1.384999999999999964e+01	1.161000000000000065e-05	4.347589555164102769e-08	1.201354904516773727e-05	-4.384939117984475513e-08
1.389000000000000057e+01	1.132000000000000004e-05	4.242261236154762675e-08	1.162710279285368554e-05	-4.248452731753527884e-08
1.391999999999999993e+01	1.103999999999999933e-05	4.139878558218827700e-08	1.134530109187828960e-05	-4.148994422847850007e-08
1.394999999999999929e+01	1.076000000000000032e-05	4.037987782712243076e-08	1.107020958801600380e-05	-4.051959009396939498e-08
1.398000000000000043e+01	1.048999999999999951e-05	3.939085372198982880e-08	1.080167165778031751e-05	-3.957285375519225101e-08
1.400999999999999979e+01	1.023000000000000031e-05	3.844996908230226427e-08	1.053953166225195369e-05	-3.864912790195929004e-08
1.403999999999999915e+01	9.975000000000000210e-06	3.752033411260986230e-08	1.028363493923868785e-05	-3.774780904204526323e-08
1.407000000000000028e+01	9.724999999999999216e-06	3.661366324987446924e-08	1.003382779551365317e-05	-3.686829747082910201e-08
1.409999999999999964e+01	9.480999999999999519e-06	3.572239666967132978e-08	9.789957499130141064e-06	-3.600999724123492900e-08
1.413000000000000078e+01	9.242999999999999426e-06	3.486301829953607421e-08	9.551872307728298832e-06	-3.517231629669997168e-08
1.416000000000000014e+01	9.010000000000000132e-06	3.401539362618097140e-08	9.319428892027195968e-06	-3.435470011062697886e-08
1.418999999999999950e+01	8.783000000000000442e-06	3.319389809395859864e-08	9.092501381935540701e-06	-3.355667267764449819e-08
1.423000000000000043e+01	8.560999999999999857e-06	3.238454192849619313e-08	8.798299419694888691e-06	-3.252230772912799941e-08
1.425999999999999979e+01	8.345000000000000570e-06	3.160600125630152460e-08	8.583765866073344940e-06	-3.176819193220614838e-08
1.428999999999999915e+01	8.134000000000000388e-06	3.083972927732712990e-08	8.374341615256903709e-06	-3.103213278415871589e-08
1.432000000000000028e+01	7.927999999999999311e-06	3.009530654193994890e-08	8.169906310495032029e-06	-3.031367678197242461e-08
1.434999999999999964e+01	7.727000000000000727e-06	2.936352315864587056e-08	7.970340334238945176e-06	-2.961237321187691789e-08
1.438000000000000078e+01	7.531000000000000401e-06	2.865783196606727149e-08	7.775524802393436112e-06	-2.892777412764452346e-08
1.441000000000000014e+01	7.339000000000000376e-06	2.796110875521999816e-08	7.585341558624576910e-06	-2.825943432910101426e-08
1.443999999999999950e+01	7.152000000000000303e-06	2.728581389961369890e-08	7.399673168722351957e-06	-2.760691134084385608e-08
1.447000000000000064e+01	6.968999999999999684e-06	2.662385698992621213e-08	7.218402915017475015e-06	-2.696976539116505324e-08
1.450999999999999979e+01	6.790999999999999863e-06	2.597912590287027635e-08	6.983359386879457979e-06	-2.614344224780849491e-08
1.453999999999999915e+01	6.617000000000000343e-06	2.534786786169615002e-08	6.811941560979050593e-06	-2.554065886387382212e-08
1.457000000000000028e+01	6.447999999999999928e-06	2.473770388995713018e-08	6.644592592637998877e-06	-2.495204900936381334e-08
1.459999999999999964e+01	6.282000000000000163e-06	2.413711527243262290e-08	6.481222185933308542e-06	-2.437728835754804520e-08
1.463000000000000078e+01	6.121000000000000349e-06	2.355385004973514970e-08	6.321740588378058998e-06	-2.381605453501898122e-08
1.466000000000000014e+01	5.963000000000000337e-06	2.298372993796658175e-08	6.166058586777822353e-06	-2.326802710679466405e-08
1.468999999999999950e+01	5.808999999999999778e-06	2.242704592166260226e-08	6.014087503126404239e-06	-2.273288756156276292e-08
1.473000000000000043e+01	5.659000000000000368e-06	2.188387421105873201e-08	5.817079653980598561e-06	-2.203886904528452635e-08
1.475999999999999979e+01	5.511999999999999912e-06	2.135041757343451564e-08	5.673425495895845356e-06	-2.153257326853498549e-08
1.478999999999999915e+01	5.368999999999999756e-06	2.083371275387083806e-08	5.533190475744187146e-06	-2.103811737694239391e-08
1.482000000000000028e+01	5.229999999999999901e-06	2.033057566563311777e-08	5.396288188181953940e-06	-2.055519102796495730e-08
1.484999999999999964e+01	5.093999999999999848e-06	1.983719521959442995e-08	5.262634740666978774e-06	-2.008349276697918172e-08
1.488000000000000078e+01	4.960999999999999597e-06	1.935649800426929885e-08	5.132155862016002090e-06	-1.962275506565234690e-08
1.491000000000000014e+01	4.831999999999999646e-06	1.888665150990331605e-08	5.004780321618239189e-06	-1.917272114199027643e-08
1.494999999999999929e+01	4.704999999999999845e-06	1.842828158418829212e-08	4.839651354738587263e-06	-1.858888524874213874e-08
1.498000000000000043e+01	4.582000000000000345e-06	1.798091249050240575e-08	4.719242283723057633e-06	-1.816283670644766556e-08
1.500999999999999979e+01	4.461000000000000149e-06	1.754213610087286867e-08	4.601702132734537685e-06	-1.774664688893114381e-08
1.503999999999999915e+01	4.344000000000000252e-06	1.711716531088018959e-08	4.486961469291825165e-06	-1.734006550259259361e-08
1.507000000000000028e+01	4.228999999999999659e-06	1.669820011838761717e-08	4.374951267624750300e-06	-1.694284372140748029e-08
1.510999999999999943e+01	4.118000000000000214e-06	1.629557971201581335e-08	4.229733168774316401e-06	-1.642734672216523936e-08
1.514000000000000057e+01	4.009000000000000072e-06	1.589896836724573106e-08	4.123827873130493058e-06	-1.605100452543072069e-08
1.516999999999999993e+01	3.902000000000000080e-06	1.551067086635197851e-08	4.020425852236746394e-06	-1.568320297401705662e-08
1.519999999999999929e+01	3.798999999999999965e-06	1.513414034129457848e-08	3.919461175376215401e-06	-1.532370535045478388e-08
1.523000000000000043e+01	3.698000000000000000e-06	1.476808064071920593e-08	3.820878739463633837e-06	-1.497232118689881549e-08
1.525999999999999979e+01	3.599000000000000185e-06	1.440596712923374194e-08	3.724628577041388671e-06	-1.462888181263437508e-08
1.530000000000000071e+01	3.503000000000000173e-06	1.405608305115025199e-08	3.599837227721292044e-06	-1.418303168758341569e-08
1.533000000000000007e+01	3.408999999999999887e-06	1.371235930043901388e-08	3.508836431245636474e-06	-1.385748008497766103e-08
1.535999999999999943e+01	3.317000000000000175e-06	1.337676983767039142e-08	3.420003501521723770e-06	-1.353931837591810910e-08
1.539000000000000057e+01	3.227999999999999841e-06	1.305139774261561716e-08	3.333289727899269920e-06	-1.322838215469125355e-08
1.541999999999999993e+01	3.141000000000000081e-06	1.273228296977832138e-08	3.248646678263181855e-06	-1.292450795547313258e-08
1.546000000000000085e+01	3.056000000000000048e-06	1.242125225541021552e-08	3.138927212633174236e-06	-1.253004693685719652e-08
1.549000000000000021e+01	2.973000000000000165e-06	1.211650773077304825e-08	3.058929054731626182e-06	-1.224202031736457202e-08
1.551999999999999957e+01	2.892000000000000009e-06	1.181978491077599969e-08	2.980842166325687740e-06	-1.196051753500709127e-08
1.555000000000000071e+01	2.813000000000000003e-06	1.152938869502873389e-08	2.904619360285720340e-06	-1.168537897901290101e-08
1.558000000000000007e+01	2.736000000000000147e-06	1.124538836556354847e-08	2.830215239011794439e-06	-1.141644245514681112e-08
1.561999999999999922e+01	2.661000000000000018e-06	1.096938953347906383e-08	2.733763583163631218e-06	-1.106722309030257199e-08
1.565000000000000036e+01	2.588000000000000040e-06	1.070133504109862615e-08	2.663434233206408136e-06	-1.081211797279491212e-08
1.567999999999999972e+01	2.517000000000000211e-06	1.043972146832127225e-08	2.594779522921195934e-06	-1.056266838043388653e-08
1.571000000000000085e+01	2.447000000000000034e-06	1.018046463934274483e-08	2.527756787349024812e-06	-1.031871231114268589e-08
1.575000000000000000e+01	2.379000000000000008e-06	9.929149263316924148e-09	2.440858473992087578e-06	-1.000170473597268789e-08
1.577999999999999936e+01	2.313000000000000131e-06	9.684401823953405117e-09	2.377479782763477205e-06	-9.769945192195643436e-09
1.581000000000000050e+01	2.248999999999999982e-06	9.447600456344740478e-09	2.315601811041487053e-06	-9.543189263386710297e-09
1.583999999999999986e+01	2.185999999999999907e-06	9.213240125674210475e-09	2.255196511868400803e-06	-9.321342911994839858e-09
1.588000000000000078e+01	2.124999999999999983e-06	8.986817783854767355e-09	2.176898897310672190e-06	-9.033024025864480191e-09
1.591000000000000014e+01	2.065000000000000134e-06	8.762878048192844078e-09	2.119821960530650950e-06	-8.822272116610432133e-09
1.593999999999999950e+01	2.007000000000000012e-06	8.546880920184158656e-09	2.064125601475729992e-06	-8.616121384988911734e-09
1.597000000000000064e+01	1.949999999999999965e-06	8.332290217431219690e-09	2.009782521038588942e-06	-8.414480414058215136e-09
1.600000000000000000e+01	1.895000000000000068e-06	8.126817030129324383e-09	1.956765570228610687e-06	-8.217258289633002965e-09
1.603999999999999915e+01	1.841000000000000034e-06	7.922870356939165290e-09	1.888092525603091338e-06	-7.961013017045643178e-09
1.607000000000000028e+01	1.788000000000000076e-06	7.722653366487973018e-09	1.838065133276802818e-06	-7.773750777235914072e-09
1.610000000000000142e+01	1.737000000000000056e-06	7.530456348626092028e-09	1.789274444750053612e-06	-7.590607922891319204e-09
1.614000000000000057e+01	1.687999999999999974e-06	7.344338829098777885e-09	1.726098155148604792e-06	-7.352672013755313194e-09
1.617000000000000171e+01	1.639000000000000105e-06	7.157639917850391021e-09	1.680090262432354259e-06	-7.178796656821635915e-09
1.619999999999999929e+01	1.591999999999999962e-06	6.978123243950720743e-09	1.635231266072668808e-06	-7.008746644443685121e-09
1.623000000000000043e+01	1.546000000000000106e-06	6.801486393193770503e-09	1.591495133869699076e-06	-6.842434802679351118e-09
1.626999999999999957e+01	1.500999999999999901e-06	6.628644465756202633e-09	1.534882239889931526e-06	-6.626350832666593463e-09
1.630000000000000071e+01	1.458000000000000059e-06	6.463161444849726892e-09	1.493666354811684479e-06	-6.468429692913029262e-09
1.632999999999999829e+01	1.415000000000000005e-06	6.296238512371891959e-09	1.453490819803465153e-06	-6.313981949126552227e-09
1.635999999999999943e+01	1.374000000000000101e-06	6.136808431687598442e-09	1.414333097773938925e-06	-6.162942408828301973e-09
1.639999999999999858e+01	1.334000000000000060e-06	5.981258722162530709e-09	1.363667340390745054e-06	-5.966745981112654061e-09
1.642999999999999972e+01	1.295000000000000095e-06	5.828076726091407939e-09	1.326797550891101268e-06	-5.823407349263131212e-09
1.646000000000000085e+01	1.256999999999999993e-06	5.678831681505889296e-09	1.290871322151396706e-06	-5.683262124971720279e-09
1.650000000000000000e+01	1.219999999999999966e-06	5.532805364671102624e-09	1.244399407242131322e-06	-5.501259309074220815e-09
1.653000000000000114e+01	1.184000000000000014e-06	5.390733319829996971e-09	1.210589400525040979e-06	-5.368318256131641093e-09
1.655999999999999872e+01	1.148999999999999926e-06	5.251280135809933450e-09	1.177650019879478786e-06	-5.238359613381434741e-09
1.658999999999999986e+01	1.114999999999999912e-06	5.115202141463553712e-09	1.145559637392215750e-06	-5.111320809590639663e-09
1.662999999999999901e+01	1.081999999999999974e-06	4.983175991306348014e-09	1.104055958461364926e-06	-4.946370183089546189e-09
1.666000000000000014e+01	1.049999999999999900e-06	4.854592003454048261e-09	1.073863353596752230e-06	-4.825903374743894846e-09
1.669000000000000128e+01	1.018000000000000037e-06	4.724862552667679131e-09	1.044451299157456185e-06	-4.708156080551730622e-09
1.673000000000000043e+01	9.879000000000001045e-07	4.602840150624721794e-09	1.006419550522680941e-06	-4.555298225294620671e-09
1.676000000000000156e+01	9.582999999999999982e-07	4.482078854774753200e-09	9.787617265242508447e-07	-4.443690297810330991e-09
1.678999999999999915e+01	9.295999999999999596e-07	4.364483516860914274e-09	9.518272101068122951e-07	-4.334625868193253866e-09
1.682999999999999829e+01	9.015999999999999736e-07	4.249680418053957066e-09	9.170103426063899343e-07	-4.193073002275539126e-09
1.685999999999999943e+01	8.744999999999999493e-07	4.137596581279855541e-09	8.916976896701082574e-07	-4.089740882196454220e-09
1.689000000000000057e+01	8.479999999999999701e-07	4.027881843600347745e-09	8.670521112926159553e-07	-3.988779326985951199e-09
1.692000000000000171e+01	8.223999999999999526e-07	3.921479422150207497e-09	8.430569285350840073e-07	-3.890137042387828496e-09
1.696000000000000085e+01	7.973999999999999802e-07	3.817003156668136724e-09	8.120464132743111240e-07	-3.762133593759897963e-09
1.698999999999999844e+01	7.731999999999999620e-07	3.715447359787735376e-09	7.895044459717620953e-07	-3.668704960162508448e-09
1.701999999999999957e+01	7.496999999999999965e-07	3.616373995859768742e-09	7.675579073271949078e-07	-3.577426546821182809e-09
1.705999999999999872e+01	7.267999999999999701e-07	3.519337639151556917e-09	7.391957497293546465e-07	-3.458985775073182077e-09
1.708999999999999986e+01	7.045999999999999963e-07	3.424857616230235868e-09	7.185818334996132238e-07	-3.372550006496178053e-09
1.712000000000000099e+01	6.829999999999999617e-07	3.332484806321403509e-09	6.985172235770274002e-07	-3.288122463888477018e-09
1.716000000000000014e+01	6.619999999999999722e-07	3.242252464800563618e-09	6.725965623595213843e-07	-3.178607555257988134e-09
1.719000000000000128e+01	6.416000000000000277e-07	3.154564274975936107e-09	6.537635304414643003e-07	-3.098711452205794554e-09
1.721999999999999886e+01	6.219000000000000300e-07	3.069194723832374267e-09	6.354369899531343199e-07	-3.020691703586103782e-09
1.726000000000000156e+01	6.025999999999999564e-07	2.985426626865489417e-09	6.117675338675579081e-07	-2.919516553451449572e-09
1.728999999999999915e+01	5.840000000000000413e-07	2.904067235221664624e-09	5.945735233141458633e-07	-2.845723163022168874e-09
1.732999999999999829e+01	5.658999999999999521e-07	2.824842884873301849e-09	5.723684229829570945e-07	-2.750042437869590397e-09
1.735999999999999943e+01	5.483000000000000062e-07	2.747434243386514403e-09	5.562386106830695472e-07	-2.680264923852269865e-09
1.739000000000000057e+01	5.311999999999999921e-07	2.671563201136633028e-09	5.405441668974969132e-07	-2.612144684695699818e-09
1.742999999999999972e+01	5.147000000000000230e-07	2.598386132977817207e-09	5.202748655956258444e-07	-2.523831407487040845e-09
1.746000000000000085e+01	4.985999999999999781e-07	2.526607291700924410e-09	5.055520978568681188e-07	-2.459437993862231059e-09
1.748999999999999844e+01	4.829999999999999707e-07	2.456758185963771069e-09	4.912293210446275296e-07	-2.396586843219112608e-09
1.753000000000000114e+01	4.677999999999999934e-07	2.388356843761637954e-09	4.727378571600379204e-07	-2.315128401726715906e-09
1.755999999999999872e+01	4.531000000000000008e-07	2.321938584264117536e-09	4.593110291049413754e-07	-2.255750131542326385e-09
1.758999999999999986e+01	4.387999999999999852e-07	2.257017624954713305e-09	4.462522826185862905e-07	-2.197806743781063919e-09
1.762999999999999901e+01	4.250000000000000072e-07	2.194133095514794598e-09	4.293968332976853551e-07	-2.122725881317172649e-09
1.766000000000000014e+01	4.116000000000000064e-07	2.132795402916088867e-09	4.171602035101945791e-07	-2.068006910696383778e-09
1.769999999999999929e+01	3.984999999999999751e-07	2.072507333106769414e-09	4.013668479784929347e-07	-1.997110641068470749e-09
1.773000000000000043e+01	3.858999999999999814e-07	2.014329998146580668e-09	3.899013843146649132e-07	-1.945444619625500346e-09
1.776000000000000156e+01	3.736000000000000102e-07	1.957244201605322081e-09	3.787509704652235801e-07	-1.895035008706703531e-09
1.780000000000000071e+01	3.617000000000000161e-07	1.902001711268504853e-09	3.643580521589674272e-07	-1.829723451162271095e-09
1.782999999999999829e+01	3.501999999999999992e-07	1.848201095493961558e-09	3.539086592227978058e-07	-1.782129922769385577e-09
1.785999999999999943e+01	3.390000000000000048e-07	1.795551254275967543e-09	3.437473998608828680e-07	-1.735700458209110025e-09
1.789999999999999858e+01	3.280999999999999800e-07	1.744258763540838005e-09	3.306352328232932775e-07	-1.675563014692914617e-09
1.792999999999999972e+01	3.175999999999999852e-07	1.694489322815830833e-09	3.211192681495929514e-07	-1.631754790561519060e-09
1.796999999999999886e+01	3.074000000000000130e-07	1.645926082273214781e-09	3.088424439968662192e-07	-1.575024333970053620e-09
1.800000000000000000e+01	2.975000000000000104e-07	1.598757950921068648e-09	2.999343018378445961e-07	-1.533705710233666310e-09
1.803000000000000114e+01	2.878999999999999773e-07	1.552653010089634715e-09	2.912752904885901098e-07	-1.493414133332257299e-09
1.807000000000000028e+01	2.786000000000000198e-07	1.507966734339653805e-09	2.801057817622086128e-07	-1.441248565428592549e-09
1.810000000000000142e+01	2.695999999999999789e-07	1.464389375251705429e-09	2.720018038130813019e-07	-1.403261133406373851e-09
1.814000000000000057e+01	2.609000000000000135e-07	1.422254929956515906e-09	2.615479793213101269e-07	-1.354082174956305024e-09
1.817000000000000171e+01	2.524000000000000102e-07	1.380727395264298397e-09	2.539625937902792666e-07	-1.318270860609624608e-09
1.821000000000000085e+01	2.441999999999999765e-07	1.340663789914637782e-09	2.441768695406909133e-07	-1.271910711147609769e-09
1.823999999999999844e+01	2.362000000000000107e-07	1.301243814645070119e-09	2.370769253243991318e-07	-1.238156580382432748e-09
1.826999999999999957e+01	2.284999999999999881e-07	1.263309361618127092e-09	2.301765554599022404e-07	-1.205252231960135112e-09
1.830999999999999872e+01	2.210000000000000069e-07	1.226182275207619335e-09	2.212778773560312759e-07	-1.162669077477978543e-09
1.833999999999999986e+01	2.137999999999999954e-07	1.190307692471091285e-09	2.148237885147587208e-07	-1.131674391653045589e-09
1.837999999999999901e+01	2.067999999999999989e-07	1.155395437163248315e-09	2.065021686213049459e-07	-1.091569607127828637e-09
1.841000000000000014e+01	1.999999999999999909e-07	1.121329692820091103e-09	2.004674583486841681e-07	-1.062383085737651129e-09
1.844999999999999929e+01	1.933999999999999980e-07	1.088122237387111407e-09	1.926872283478576545e-07	-1.024622099328251972e-09
1.848000000000000043e+01	1.869999999999999937e-07	1.055676884309462074e-09	1.870452956009080193e-07	-9.971433789333351875e-10
1.851000000000000156e+01	1.808000000000000043e-07	1.024224920104980389e-09	1.815636266921111410e-07	-9.703661275455526257e-10
1.855000000000000071e+01	1.748000000000000035e-07	9.936664631770966022e-10	1.744957271092494810e-07	-9.357229569554038710e-10
1.857999999999999829e+01	1.689999999999999913e-07	9.640132914713018519e-10	1.693694052609574304e-07	-9.105122470027700757e-10
1.862000000000000099e+01	1.633999999999999941e-07	9.352771829330881028e-10	1.627594341926033753e-07	-8.778970790506615177e-10
1.864999999999999858e+01	1.580000000000000119e-07	9.073786941654148815e-10	1.579662018322529248e-07	-8.541667838178339043e-10
1.869000000000000128e+01	1.527000000000000108e-07	8.799387947165587790e-10	1.517875257759433048e-07	-8.234745780466129657e-10
1.871999999999999886e+01	1.475999999999999982e-07	8.538733353185354019e-10	1.473082050732308295e-07	-8.011485374887580142e-10
1.876000000000000156e+01	1.427000000000000006e-07	8.279982283042640371e-10	1.415354054836600380e-07	-7.722783408985624665e-10
1.878999999999999915e+01	1.379000000000000106e-07	8.025353493821940704e-10	1.373510377404724425e-07	-7.512812572975175418e-10
1.882000000000000028e+01	1.333000000000000091e-07	7.788432037357285480e-10	1.332873264219311314e-07	-7.308308812704036711e-10
1.885999999999999943e+01	1.287999999999999887e-07	7.547815539169814740e-10	1.280508103280683925e-07	-7.043906258143276498e-10
1.889000000000000057e+01	1.245000000000000097e-07	7.317395046736236528e-10	1.242553285587346646e-07	-6.851630673052417780e-10
1.892999999999999972e+01	1.203000000000000118e-07	7.098325260594925265e-10	1.193641143213874605e-07	-6.603042321750706027e-10
1.896000000000000085e+01	1.161999999999999950e-07	6.876530381183037921e-10	1.158184041537334971e-07	-6.422261782820601287e-10
1.900000000000000000e+01	1.123000000000000064e-07	6.671669185166483507e-10	1.112484254084493567e-07	-6.188528939588986531e-10
1.903000000000000114e+01	1.084999999999999988e-07	6.464706434170077328e-10	1.079358389003369713e-07	-6.018571214151033895e-10
1.907000000000000028e+01	1.047999999999999988e-07	6.268453530667139370e-10	1.036675541956175036e-07	-5.798885825001437157e-10
1.910000000000000142e+01	1.012000000000000062e-07	6.070653328442775284e-10	1.005745268524837896e-07	-5.639181447059407672e-10
1.914000000000000057e+01	9.778000000000000604e-08	5.882434831285880730e-10	9.659008996209306762e-08	-5.432792994413928284e-10
1.917000000000000171e+01	9.445000000000000203e-08	5.703914663950833684e-10	9.370330954037877504e-08	-5.282782116501191822e-10
1.921000000000000085e+01	9.122000000000000553e-08	5.524652024169607206e-10	8.998506668457369155e-08	-5.088948162415422977e-10
1.923999999999999844e+01	8.810000000000000141e-08	5.356038032753315085e-10	8.729136429188605228e-08	-4.948076955514629508e-10
1.928000000000000114e+01	8.508000000000000481e-08	5.187173471320195702e-10	8.382185152587125660e-08	-4.766063032098068800e-10
1.930999999999999872e+01	8.216000000000000249e-08	5.023376890550021835e-10	8.130819967894317289e-08	-4.633783604153619109e-10
1.935000000000000142e+01	7.932999999999999634e-08	4.868667225666623041e-10	7.807014032539357163e-08	-4.462863105838695391e-10
1.937999999999999901e+01	7.659999999999999770e-08	4.714388264084040488e-10	7.572368967915876657e-08	-4.338634823755246131e-10
1.942000000000000171e+01	7.395999999999999523e-08	4.568988372291325075e-10	7.270085415470583974e-08	-4.178120194442590471e-10
1.944999999999999929e+01	7.140000000000000407e-08	4.423207429320945203e-10	7.051083879062502291e-08	-4.061478812716228480e-10
1.948999999999999844e+01	6.892999999999999585e-08	4.282130736343921318e-10	6.769040870104342106e-08	-3.910807320201394610e-10
1.951999999999999957e+01	6.653999999999999894e-08	4.149023786482791782e-10	6.564759197485165359e-08	-3.801344861320874329e-10
1.955999999999999872e+01	6.423000000000000009e-08	4.016111403662378177e-10	6.301732024946859081e-08	-3.659975530144565893e-10
1.958999999999999986e+01	6.199999999999999931e-08	3.890994404176563827e-10	6.111256552501686482e-08	-3.557288408952143809e-10
1.962999999999999901e+01	5.983999999999999850e-08	3.765801771805485560e-10	5.866033441775910906e-08	-3.424685967487171014e-10
1.966000000000000014e+01	5.776000000000000237e-08	3.648244019394171190e-10	5.688460140532839127e-08	-3.328374848177285032e-10
1.969999999999999929e+01	5.574000000000000149e-08	3.530310989307883142e-10	5.459842077684372601e-08	-3.204009652901049664e-10
1.973000000000000043e+01	5.379000000000000057e-08	3.419229374866068599e-10	5.294276425543544165e-08	-3.113679392696263053e-10
1.976999999999999957e+01	5.190000000000000152e-08	3.308078478391950205e-10	5.081077050850100676e-08	-2.997027377697394650e-10
1.980000000000000071e+01	5.008000000000000242e-08	3.200746753948522390e-10	4.926646668138172690e-08	-2.912291869096172974e-10
1.983999999999999986e+01	4.831999999999999858e-08	3.099419472304666170e-10	4.727798869376513897e-08	-2.802875446163024439e-10
1.987999999999999901e+01	4.662000000000000321e-08	2.998450147827708182e-10	4.536766392546132408e-08	-2.697415387681678802e-10
1.991000000000000014e+01	4.498000000000000308e-08	2.903358249091099270e-10	4.398455973587251374e-08	-2.620840279953268561e-10
1.994999999999999929e+01	4.339000000000000009e-08	2.808242678993454329e-10	4.220442068231093983e-08	-2.521998713536485618e-10
1.998000000000000043e+01	4.185000000000000086e-08	2.718237236128407016e-10	4.091583358217063190e-08	-2.450242735835657655e-10
2.001999999999999957e+01	4.036999999999999687e-08	2.629100705418489787e-10	3.925757699455655670e-08	-2.357634737453222022e-10
2.005000000000000071e+01	3.894000000000000326e-08	2.542716403441799861e-10	3.805731181833892973e-08	-2.290410690772029200e-10
2.008999999999999986e+01	3.756000000000000016e-08	2.461278838571526297e-10	3.651272021002885448e-08	-2.203655306826572206e-10
2.012000000000000099e+01	3.622000000000000272e-08	2.379743124155490840e-10	3.539464569444238673e-08	-2.140678950575077645e-10
2.016000000000000014e+01	3.493000000000000242e-08	2.303053687899032455e-10	3.395558622735330799e-08	-2.059399146370997073e-10
2.019999999999999929e+01	3.368000000000000115e-08	2.226470484092105693e-10	3.257324754300882025e-08	-1.981081930803256339e-10
2.023000000000000043e+01	3.247999999999999703e-08	2.154643491802762289e-10	3.157240552195989327e-08	-1.924226043512309147e-10
2.026999999999999957e+01	3.131999999999999855e-08	2.083116721653398188e-10	3.028433361317741947e-08	-1.850854956433384496e-10
2.030000000000000071e+01	3.019000000000000101e-08	2.014931654862103326e-10	2.935205446770997534e-08	-1.797605095028428985e-10
2.033999999999999986e+01	2.911000000000000060e-08	1.947892628355149814e-10	2.815257005071317540e-08	-1.728904878528713563e-10
2.037000000000000099e+01	2.806000000000000112e-08	1.884112166767502729e-10	2.728461956291141863e-08	-1.679055795568201503e-10
2.041000000000000014e+01	2.705000000000000068e-08	1.820980069532155335e-10	2.616810574454843599e-08	-1.614754177397431031e-10
2.044999999999999929e+01	2.607999999999999928e-08	1.761703517394456749e-10	2.509650376124220787e-08	-1.552844861284320917e-10
2.048000000000000043e+01	2.513000000000000069e-08	1.701883678653450232e-10	2.432118946737039404e-08	-1.507930169255837111e-10
2.051999999999999957e+01	2.422000000000000115e-08	1.644450605925273893e-10	2.332384625685181733e-08	-1.449997149326453844e-10
2.055000000000000071e+01	2.335000000000000064e-08	1.590773196698175838e-10	2.260216860238523847e-08	-1.407964944609385638e-10
2.058999999999999986e+01	2.249999999999999964e-08	1.536762079015486675e-10	2.167361220132922781e-08	-1.353742965345236128e-10
2.062000000000000099e+01	2.167999999999999958e-08	1.485762420336890058e-10	2.100153447612056021e-08	-1.314397326839600678e-10
2.066000000000000014e+01	2.089000000000000045e-08	1.435240807681182775e-10	2.013681215505913499e-08	-1.263643917873386040e-10
2.069999999999999929e+01	2.012999999999999894e-08	1.387674073703187680e-10	1.930681484166407759e-08	-1.214784252430545561e-10
2.073000000000000043e+01	1.939999999999999835e-08	1.340711248106765093e-10	1.870636118389526815e-08	-1.179344648833914823e-10
2.076999999999999957e+01	1.869000000000000060e-08	1.295960251391608045e-10	1.793416210491278187e-08	-1.133648807848594508e-10
2.080000000000000071e+01	1.799999999999999905e-08	1.251233503387757086e-10	1.737564779159969942e-08	-1.100510798901361721e-10
2.083999999999999986e+01	1.733999999999999844e-08	1.209359443063971687e-10	1.665749854064519357e-08	-1.057789214799796408e-10
2.087999999999999901e+01	1.670999999999999875e-08	1.168315035077011976e-10	1.596856629223211361e-08	-1.016682818744580357e-10
2.091000000000000014e+01	1.609000000000000048e-08	1.128682248498221124e-10	1.547031566661091937e-08	-9.868763180165874941e-11
2.094999999999999929e+01	1.549999999999999983e-08	1.089979573203094605e-10	1.482961792185306134e-08	-9.484500772443082893e-11
2.098999999999999844e+01	1.492999999999999869e-08	1.053344389221935917e-10	1.421484002610923194e-08	-9.114722743291272703e-11
2.101999999999999957e+01	1.438000000000000039e-08	1.017031366690985482e-10	1.377005555562658565e-08	-8.846534892837162883e-11
2.105999999999999872e+01	1.384000000000000018e-08	9.820358574743254564e-11	1.319793393532744688e-08	-8.500730084939033878e-11
2.108999999999999986e+01	1.332999999999999926e-08	9.481569436782780323e-11	1.278408199168292743e-08	-8.249971923176438713e-11
2.112999999999999901e+01	1.283999999999999950e-08	9.162687336103965993e-11	1.225194064168072486e-08	-7.926741963980346385e-11
2.117000000000000171e+01	1.235999999999999950e-08	8.841565116380697108e-11	1.174152147174900923e-08	-7.615820275881584856e-11
2.119999999999999929e+01	1.190000000000000068e-08	8.539991976772188352e-11	1.137247392645849492e-08	-7.390449186704805482e-11
2.123999999999999844e+01	1.145999999999999972e-08	8.244076869801737366e-11	1.089811858722500356e-08	-7.100040262477062799e-11
2.128000000000000114e+01	1.103000000000000017e-08	7.960216836451966419e-11	1.044326464184929851e-08	-6.820770311591629757e-11
2.130999999999999872e+01	1.062000000000000014e-08	7.682719203068664525e-11	1.011444107721815926e-08	-6.618374594123705243e-11
2.135000000000000142e+01	1.021999999999999986e-08	7.416953327155296106e-11	9.691794334064117169e-09	-6.357586783460127616e-11
2.139000000000000057e+01	9.837000000000000669e-09	7.156037193503119692e-11	9.286462046754421659e-09	-6.106786452894904067e-11
2.142000000000000171e+01	9.468000000000000806e-09	6.909469368740845882e-11	8.993351858098166377e-09	-5.924991128640776763e-11
2.146000000000000085e+01	9.112000000000000794e-09	6.665453432168388785e-11	8.616450079396577433e-09	-5.690683383744010894e-11
2.148999999999999844e+01	8.769000000000000634e-09	6.434799112875787403e-11	8.343879298705235406e-09	-5.520839673379061016e-11
2.153000000000000114e+01	8.439000000000000326e-09	6.207257866234654879e-11	7.993493044149240697e-09	-5.301994254122698282e-11
2.157000000000000028e+01	8.119999999999999257e-09	5.991371589477654118e-11	7.657519731688942419e-09	-5.091580378936540231e-11
2.160000000000000142e+01	7.813000000000000213e-09	5.778383033721718618e-11	7.414677193927816241e-09	-4.939127575170348630e-11
2.164000000000000057e+01	7.517000000000000408e-09	5.576825435945466842e-11	7.102644543783263716e-09	-4.742767711828296432e-11
2.167999999999999972e+01	7.233000000000000148e-09	5.378655152198550316e-11	6.803564721281890027e-09	-4.554040771604304328e-11
2.171000000000000085e+01	6.958000000000000167e-09	5.190226499543669526e-11	6.587438911172368516e-09	-4.417331702759763685e-11
2.175000000000000000e+01	6.694000000000000252e-09	5.004893599032184861e-11	6.309763750441304880e-09	-4.241271679884361121e-11
2.178999999999999915e+01	6.438999999999999788e-09	4.829108339922289027e-11	6.043603151177643252e-09	-4.072057898715160466e-11
2.182000000000000028e+01	6.192999999999999604e-09	4.655340342652940474e-11	5.851227616195296760e-09	-3.949470018790271926e-11
2.185999999999999943e+01	5.957000000000000005e-09	4.491693872952756775e-11	5.603973646268431051e-09	-3.791556804990131575e-11
2.189999999999999858e+01	5.729000000000000379e-09	4.329700357073262190e-11	5.366857959743570107e-09	-3.639735232559900229e-11
2.194000000000000128e+01	5.510000000000000205e-09	4.176915577987342151e-11	5.139513732150150163e-09	-3.493798251838444410e-11
2.196999999999999886e+01	5.299000000000000003e-09	4.026142864589548543e-11	4.975208259458595328e-09	-3.388088242459716780e-11
2.201000000000000156e+01	5.095000000000000294e-09	3.882911500407909537e-11	4.764126210781344094e-09	-3.251973949899430614e-11
2.205000000000000071e+01	4.898999999999999730e-09	3.742024755669448984e-11	4.561861270879606362e-09	-3.121202820503417840e-11
2.207999999999999829e+01	4.710999999999999965e-09	3.609303475788138057e-11	4.415742062096950798e-09	-3.026513639021852419e-11
2.212000000000000099e+01	4.529000000000000387e-09	3.477709760982554206e-11	4.228081523895900632e-09	-2.904624690548958492e-11
2.216000000000000014e+01	4.353999999999999647e-09	3.353386618116875049e-11	4.048297782533623823e-09	-2.787545434615622056e-11
2.219000000000000128e+01	4.186000000000000227e-09	3.231245859268733587e-11	3.918425426260876652e-09	-2.702776787650046770e-11
2.223000000000000043e+01	4.024000000000000166e-09	3.115488284996751686e-11	3.751612648403661411e-09	-2.593653002626093907e-11
2.226999999999999957e+01	3.868000000000000291e-09	3.001408490607035306e-11	3.591750134618992349e-09	-2.488813250628151135e-11
2.230999999999999872e+01	3.718000000000000189e-09	2.893601029541795233e-11	3.438508896848483236e-09	-2.388070687272882149e-11
2.233999999999999986e+01	3.572999999999999966e-09	2.789003635973248762e-11	3.327759611993779294e-09	-2.315108206397987087e-11
2.237999999999999901e+01	3.433999999999999929e-09	2.686451217058172083e-11	3.185488266801408247e-09	-2.221177806269436340e-11
2.242000000000000171e+01	3.300000000000000185e-09	2.589242752234714650e-11	3.049176864458443203e-09	-2.130958866559118679e-11
2.244999999999999929e+01	3.171999999999999800e-09	2.494305583370249152e-11	2.950720584084741549e-09	-2.065651638066626398e-11
2.248999999999999844e+01	3.047999999999999814e-09	2.403837105589311912e-11	2.824304201038772950e-09	-1.981613594343032125e-11
2.253000000000000114e+01	2.927999999999999815e-09	2.314269294228309868e-11	2.703238482269342006e-09	-1.900929153171956752e-11
2.257000000000000028e+01	2.814000000000000002e-09	2.230663201746960155e-11	2.587304057106484829e-09	-1.823469466939776218e-11
2.260000000000000142e+01	2.702999999999999868e-09	2.147355022004512477e-11	2.503589335084352643e-09	-1.767413819645566661e-11
2.264000000000000057e+01	2.597000000000000028e-09	2.069142535737932566e-11	2.396110277421847103e-09	-1.695289448290903071e-11
2.267999999999999972e+01	2.495000000000000173e-09	1.992196178611684848e-11	2.293165167419583654e-09	-1.626038977500499885e-11
2.271000000000000085e+01	2.395999999999999998e-09	1.918680436784962288e-11	2.218802308511590212e-09	-1.575911099964064138e-11
2.275000000000000000e+01	2.302000000000000116e-09	1.848722904667255656e-11	2.123279966090202419e-09	-1.511389222399157031e-11
2.278999999999999915e+01	2.210999999999999913e-09	1.779470894578497842e-11	2.031756212249967139e-09	-1.449424597428962882e-11
2.282999999999999829e+01	2.122999999999999803e-09	1.713549040842426217e-11	1.944088073578401465e-09	-1.389930405944350329e-11
2.285999999999999943e+01	2.039000000000000093e-09	1.649281295627583502e-11	1.880781716160033212e-09	-1.346879059258851134e-11
2.289999999999999858e+01	1.958000000000000063e-09	1.588284817037968704e-11	1.799519454619476609e-09	-1.291500762447978918e-11
2.294000000000000128e+01	1.880000000000000125e-09	1.528269256555707299e-11	1.721723842851129930e-09	-1.238356677996748622e-11
2.298000000000000043e+01	1.805999999999999967e-09	1.472284755652927526e-11	1.647254809072696615e-09	-1.187361738880991942e-11
2.301999999999999957e+01	1.734000000000000009e-09	1.416592393986357584e-11	1.575973004745696694e-09	-1.138431317016775283e-11
2.305000000000000071e+01	1.664999999999999937e-09	1.364067953246831459e-11	1.524519849341317917e-09	-1.103037677003705512e-11
2.308999999999999986e+01	1.598000000000000065e-09	1.312867954024826385e-11	1.458482547771314557e-09	-1.057517834092870204e-11
2.312999999999999901e+01	1.534000000000000079e-09	1.262944476247999406e-11	1.395252958214466405e-09	-1.013832021319883442e-11
2.317000000000000171e+01	1.472999999999999980e-09	1.216124833518335827e-11	1.334694589750902876e-09	-9.718973376346032141e-12
2.319999999999999929e+01	1.414000000000000080e-09	1.169862911148709684e-11	1.290955035709898774e-09	-9.415503863507688775e-12
2.323999999999999844e+01	1.356999999999999967e-09	1.125838221072193125e-11	1.234799485985016804e-09	-9.025129356995598478e-12
2.328000000000000114e+01	1.302000000000000053e-09	1.082462472698245736e-11	1.181034537000646784e-09	-8.650525821508390975e-12
2.332000000000000028e+01	1.250000000000000026e-09	1.042117235887274421e-11	1.129570751700203461e-09	-8.291132523212428644e-12
2.335000000000000142e+01	1.199000000000000099e-09	1.001675581581348907e-11	1.092429505957511074e-09	-8.031233558653659767e-12
2.339000000000000057e+01	1.151000000000000058e-09	9.642332619238633792e-12	1.044778915345008565e-09	-7.697117469718971179e-12
2.342999999999999972e+01	1.103999999999999910e-09	9.274092844046797031e-12	9.991858725767010538e-10	-7.376684237241701999e-12
2.346999999999999886e+01	1.060000000000000062e-09	8.922832940271829662e-12	9.555626309813460761e-10	-7.069383719006414115e-12
2.351000000000000156e+01	1.016999999999999900e-09	8.584355571456717580e-12	9.138218878518850479e-10	-6.774668554597654649e-12
2.353999999999999915e+01	9.754999999999999918e-10	8.250955998259132088e-12	8.836994509561795212e-10	-6.561563607603219443e-12
2.357999999999999829e+01	9.358000000000000151e-10	7.936777570223404201e-12	8.450443332972004082e-10	-6.287564030459148311e-12
2.362000000000000099e+01	8.978000000000000430e-10	7.630039455106726088e-12	8.080343738660812733e-10	-6.024661569416442815e-12
2.366000000000000014e+01	8.611999999999999832e-10	7.338879404953320666e-12	7.725975880919245071e-10	-5.772399706953750920e-12
2.369999999999999929e+01	8.260000000000000428e-10	7.057991570789338065e-12	7.386769394513711079e-10	-5.530410134347263031e-12
2.373000000000000043e+01	7.923000000000000454e-10	6.783755389076687762e-12	7.141977218736879079e-10	-5.355441297241893870e-12
2.376999999999999957e+01	7.598000000000000025e-10	6.523033822465229121e-12	6.827957393062773343e-10	-5.130558200257485888e-12
2.380999999999999872e+01	7.286999999999999755e-10	6.268655603261356619e-12	6.527565747197528339e-10	-4.914956170220534774e-12
2.385000000000000142e+01	6.988000000000000064e-10	6.027578379559074933e-12	6.240249962989581138e-10	-4.708278126322312364e-12
2.389000000000000057e+01	6.700999999999999918e-10	5.791629758298004373e-12	5.965460471311163182e-10	-4.510168764040501156e-12
2.392999999999999972e+01	6.425000000000000043e-10	5.567922694794562413e-12	5.702650434865070013e-10	-4.320274544031842129e-12
2.396000000000000085e+01	6.160999999999999714e-10	5.353367787758311959e-12	5.513076999728845260e-10	-4.183033379723430841e-12
2.400000000000000000e+01	5.907000000000000385e-10	5.142895324475504034e-12	5.269923338666732427e-10	-4.006670224658176154e-12
2.403999999999999915e+01	5.662999999999999986e-10	4.943536276524326279e-12	5.037259277471501738e-10	-3.837558990708048631e-12
2.407999999999999829e+01	5.428999999999999554e-10	4.748668436317174241e-12	4.814562483046530653e-10	-3.675361450731554647e-12
2.412000000000000099e+01	5.203999999999999814e-10	4.563882286510612667e-12	4.601428148790794842e-10	-3.519811162368508563e-12
2.414999999999999858e+01	4.987999999999999732e-10	4.385970646359290663e-12	4.447643452699727704e-10	-3.407371342365296442e-12
2.419000000000000128e+01	4.781000000000000344e-10	4.212235558055287247e-12	4.250407770733663605e-10	-3.262897332968048109e-12
2.423000000000000043e+01	4.581999999999999790e-10	4.047490968143103993e-12	4.061782787997851026e-10	-3.124436834263119231e-12
2.426999999999999957e+01	4.391999999999999929e-10	3.887262412036522703e-12	3.881425710330741264e-10	-2.991761584778135411e-12
2.430999999999999872e+01	4.209000000000000148e-10	3.735013414000410924e-12	3.708995420221420617e-10	-2.864644438926697469e-12
2.435000000000000142e+01	4.032999999999999928e-10	3.585818598888311829e-12	3.544152466504761815e-10	-2.742859360151242787e-12
2.439000000000000057e+01	3.865000000000000095e-10	3.445372372405243519e-12	3.386559054134918247e-10	-2.626181414118004892e-12
2.442000000000000171e+01	3.703000000000000034e-10	3.309512616460617508e-12	3.272919230088369967e-10	-2.541889816391330312e-12
2.446000000000000085e+01	3.548000000000000052e-10	3.177128509136512946e-12	3.127204640837281942e-10	-2.433611395606709035e-12
2.450000000000000000e+01	3.398999999999999843e-10	3.051553093536961235e-12	2.987819113347866698e-10	-2.329827166540566011e-12
2.453999999999999915e+01	3.255999999999999923e-10	2.928810158358055056e-12	2.854449582307761833e-10	-2.230328015739239595e-12
2.457999999999999829e+01	3.118999999999999776e-10	2.812780074759015892e-12	2.726862101193528957e-10	-2.134954829946938976e-12
2.462000000000000099e+01	2.987999999999999918e-10	2.701541998394250743e-12	2.604844078107928522e-10	-2.043562031183649845e-12
2.466000000000000014e+01	2.862000000000000043e-10	2.592578682090092477e-12	2.488183945525839109e-10	-1.956004742602518593e-12
2.469000000000000128e+01	2.741000000000000151e-10	2.489299379186106573e-12	2.404078264995172843e-10	-1.892767070363933122e-12
2.473000000000000043e+01	2.625000000000000241e-10	2.388498063637482256e-12	2.296288415247687405e-10	-1.811575408308220865e-12
2.476999999999999957e+01	2.513999999999999797e-10	2.293304551253496630e-12	2.193279876445068359e-10	-1.733824425585809176e-12
2.480999999999999872e+01	2.407999999999999853e-10	2.200780706514243859e-12	2.094844867362692771e-10	-1.659371836906446491e-12
2.485000000000000142e+01	2.306000000000000102e-10	2.112883746832276628e-12	2.000776602031298790e-10	-1.588076038190101042e-12
2.489000000000000057e+01	2.208000000000000027e-10	2.028189926443773907e-12	1.910869283750524720e-10	-1.519796102470138435e-12
2.492999999999999972e+01	2.113999999999999886e-10	1.945506439692589051e-12	1.824918099147323412e-10	-1.454391775827208724e-12
2.496999999999999886e+01	2.023999999999999938e-10	1.867353997854004707e-12	1.742719690528894652e-10	-1.391723783715719598e-12
2.501000000000000156e+01	1.937999999999999925e-10	1.791366619524881166e-12	1.664098934955172533e-10	-1.331671209136168270e-12
2.503999999999999915e+01	1.855000000000000057e-10	1.718930522701543087e-12	1.607401064754789535e-10	-1.288291785685374933e-12
2.507999999999999829e+01	1.776000000000000123e-10	1.648801517553887010e-12	1.534724160256139447e-10	-1.232593055194713478e-12
2.512000000000000099e+01	1.700000000000000075e-10	1.582170677687250406e-12	1.465267112443067647e-10	-1.179257731796143645e-12
2.516000000000000014e+01	1.626999999999999913e-10	1.517048454074006686e-12	1.398902222129336411e-10	-1.128195801859390721e-12
2.519999999999999929e+01	1.556999999999999897e-10	1.455374743618632369e-12	1.335502392836996171e-10	-1.079317676418156691e-12
2.523999999999999844e+01	1.490000000000000025e-10	1.395328583572103645e-12	1.274941127222277937e-10	-1.032534188652178823e-12
2.528000000000000114e+01	1.426000000000000039e-10	1.338688212763524882e-12	1.217092523528099991e-10	-9.877565913880536927e-13
2.532000000000000028e+01	1.364999999999999939e-10	1.284575481433457777e-12	1.161831272062483304e-10	-9.448965546182969541e-13
2.535999999999999943e+01	1.305999999999999936e-10	1.231313764400176525e-12	1.109032651702901644e-10	-9.038661630386721630e-13
2.539999999999999858e+01	1.250000000000000078e-10	1.181402988329271892e-12	1.058572526426520890e-10	-8.645779136037743241e-13
2.544000000000000128e+01	1.196000000000000058e-10	1.132437911999299634e-12	1.010328879974496589e-10	-8.269457592223813410e-13
2.546999999999999886e+01	1.144000000000000004e-10	1.085843435874620097e-12	9.755410152122451844e-11	-7.997660231976711494e-13
2.551000000000000156e+01	1.094000000000000048e-10	1.040280107330713234e-12	9.309541841570156687e-11	-7.648737102972773751e-13
2.555000000000000071e+01	1.046999999999999978e-10	9.980059432703796242e-13	8.883501409390945732e-11	-7.314702099422411568e-13
2.558999999999999986e+01	1.000999999999999955e-10	9.558922825848806702e-13	8.476518623705738291e-11	-6.995001290325020224e-13
2.562999999999999901e+01	9.578999999999999957e-11	9.169466582964791000e-13	8.087826826739147547e-11	-6.689083313931182708e-13
2.567000000000000171e+01	9.162000000000000260e-11	8.786163739249798129e-13	7.716662913980279312e-11	-6.396399362764599774e-13
2.571000000000000085e+01	8.762999999999999880e-11	8.418709160424061715e-13	7.362267313496269693e-11	-6.116403168753886982e-13
2.575000000000000000e+01	8.381000000000000578e-11	8.071072706938528508e-13	7.023883965394308135e-11	-5.848550988470982326e-13
2.578999999999999915e+01	8.015000000000000240e-11	7.732489683024154911e-13	6.700760301433060913e-11	-5.592301588476994430e-13
2.582999999999999829e+01	7.665000000000000156e-11	7.412527937341957149e-13	6.392147224781393526e-11	-5.347116230773913114e-13
2.587000000000000099e+01	7.329999999999999503e-11	7.101258199962407253e-13	6.097299089922486875e-11	-5.112458658360750494e-13
2.591000000000000014e+01	7.009000000000000043e-11	6.806461997813646735e-13	5.815491843977513792e-11	-4.887807016870216959e-13
2.594999999999999929e+01	6.700999999999999659e-11	6.518968699219864776e-13	5.546171073365529439e-11	-4.672751152765764321e-13
2.598999999999999844e+01	6.407000000000000467e-11	6.244052398890110428e-13	5.288874140910305950e-11	-4.466941438981219327e-13
2.603000000000000114e+01	6.126000000000000352e-11	5.984346391402156055e-13	5.043141376963880984e-11	-4.270030406635788944e-13
2.607000000000000028e+01	5.856000000000000251e-11	5.730732583954690805e-13	4.808515208862861417e-11	-4.081672171701638672e-13
2.610999999999999943e+01	5.597999999999999694e-11	5.487947558156145087e-13	4.584540148907847605e-11	-3.901522425919527882e-13
2.614999999999999858e+01	5.351999999999999975e-11	5.259143646476296854e-13	4.370762782429723897e-11	-3.729238427780151586e-13
2.617999999999999972e+01	5.116000000000000092e-11	5.036099381081883582e-13	4.216850399419148340e-11	-3.604982024419564184e-13
2.621999999999999886e+01	4.890000000000000045e-11	4.822098730304057674e-13	4.019834160485794112e-11	-3.445643043436859013e-13
2.626000000000000156e+01	4.673999999999999835e-11	4.617193655667043786e-13	3.831779317312765069e-11	-3.293235276618549625e-13
2.630000000000000071e+01	4.466999999999999929e-11	4.423025563986149877e-13	3.652240124246533001e-11	-3.147421778530483440e-13
2.633999999999999986e+01	4.268999999999999682e-11	4.234368857974940579e-13	3.480772853124542720e-11	-3.007867128515552381e-13
2.637999999999999901e+01	4.079999999999999740e-11	4.053968838163411652e-13	3.316948625159234138e-11	-2.874248274119781489e-13
2.642000000000000171e+01	3.898999999999999926e-11	3.880876918059284557e-13	3.160443620054532004e-11	-2.746330755028387424e-13
2.646000000000000085e+01	3.726000000000000239e-11	3.715134666881942452e-13	3.010985102436298729e-11	-2.623923098670193129e-13
2.650000000000000000e+01	3.559999999999999856e-11	3.555784837885067506e-13	2.868301879041760294e-11	-2.506834959620518018e-13
2.653999999999999915e+01	3.402000000000000246e-11	3.403864352152125322e-13	2.732123972141108613e-11	-2.394876844649692187e-13
2.657999999999999829e+01	3.249999999999999763e-11	3.257410218767868571e-13	2.602182612692801037e-11	-2.287860107926158089e-13
2.662000000000000099e+01	3.104999999999999876e-11	3.117457626764957120e-13	2.478210233546698365e-11	-2.185596946253080744e-13
2.666000000000000014e+01	2.966999999999999939e-11	2.984042949210349842e-13	2.359940462695005490e-11	-2.087900394338480889e-13
2.669999999999999929e+01	2.835000000000000097e-11	2.856195082951267854e-13	2.247108116570065045e-11	-1.994584320098151410e-13
2.673999999999999844e+01	2.707999999999999851e-11	2.732935996631705277e-13	2.139449193389182722e-11	-1.905463419991572649e-13
2.678000000000000114e+01	2.587000000000000023e-11	2.615302611335127211e-13	2.036700866545836754e-11	-1.820353214390319695e-13
2.682000000000000028e+01	2.471999999999999968e-11	2.501898894110631299e-13	1.938601478046656327e-11	-1.739070042978516860e-13
2.685999999999999943e+01	2.360999999999999977e-11	2.393645718637576498e-13	1.844905276288968003e-11	-1.661434073892241834e-13
2.689999999999999858e+01	2.254999999999999903e-11	2.290085823502764218e-13	1.755434310051382443e-11	-1.587279907543368604e-13
2.694000000000000128e+01	2.154000000000000071e-11	2.190001576988473741e-13	1.670030272192175458e-11	-1.516446730368932788e-13
2.698000000000000043e+01	2.058000000000000157e-11	2.095961610442328964e-13	1.588535554655690789e-11	-1.448774439340542226e-13
2.701999999999999957e+01	1.965999999999999983e-11	2.004534731214536244e-13	1.510793243417265551e-11	-1.384103637784317646e-13
2.705999999999999872e+01	1.877999999999999874e-11	1.918062671996929457e-13	1.436647114644254148e-11	-1.322275631471241227e-13
2.710999999999999943e+01	1.794000000000000151e-11	1.834342264162280460e-13	1.348784698727955960e-11	-1.248747674067933882e-13
2.714999999999999858e+01	1.712999999999999991e-11	1.753498792719002681e-13	1.282162336218268614e-11	-1.192739343371023951e-13
2.719000000000000128e+01	1.635999999999999895e-11	1.676567446699753966e-13	1.218633149455517964e-11	-1.139062856187025199e-13
2.723000000000000043e+01	1.562999999999999863e-11	1.604464480981738747e-13	1.158043805704015314e-11	-1.087562460681541136e-13
2.726999999999999957e+01	1.493000000000000040e-11	1.534331434382198103e-13	1.100241642693740143e-11	-1.038083087375719112e-13
2.730999999999999872e+01	1.425999999999999942e-11	1.466299942762507494e-13	1.045074894528974225e-11	-9.904710172196203217e-14
2.735000000000000142e+01	1.362000000000000053e-11	1.402063951812469795e-13	9.924120377721284608e-12	-9.446304993745541133e-14
2.739000000000000057e+01	1.301000000000000050e-11	1.340771869885030054e-13	9.421563595501178867e-12	-9.005663875551995419e-14
2.742999999999999972e+01	1.242999999999999934e-11	1.282434089285033554e-13	8.942150193702902536e-12	-8.582936151027668996e-14
2.746999999999999886e+01	1.187000000000000011e-11	1.225342807916217374e-13	8.484955789063372386e-12	-8.178270472169423203e-14
2.751000000000000156e+01	1.133999999999999974e-11	1.171940217417253733e-13	8.049059998101635878e-12	-7.791814813330977139e-14
2.755000000000000071e+01	1.083999999999999985e-11	1.120893216016583759e-13	7.633546415384314446e-12	-7.423716474967990101e-14
2.758999999999999986e+01	1.035000000000000013e-11	1.070823091271382672e-13	7.237502591937742892e-12	-7.074122087357335018e-14
2.762999999999999901e+01	9.889999999999999258e-12	1.024372952714000509e-13	6.860020013807308160e-12	-6.743177614292305947e-14
2.767000000000000171e+01	9.448999999999999824e-12	9.792411934963130444e-14	6.500194080760198133e-12	-6.431028356751629074e-14
2.771000000000000085e+01	9.028999999999999594e-12	9.357147567021070168e-14	6.157124085131875467e-12	-6.137818956543827182e-14
2.775000000000000000e+01	8.628000000000000798e-12	8.946555108132293459e-14	5.829913190815009071e-12	-5.863693399927042329e-14
2.778999999999999915e+01	8.244999999999999704e-12	8.554174586134830097e-14	5.517669582586599687e-12	-5.608786934769280679e-14


==> pde_runs/ss_1Td_nr256_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
4.413000000000000256e-03	2.086999999999999966e-01	4.102786690174740062e-06	2.086922932288614585e-01	-2.354833315500430167e-06
1.324000000000000003e-02	2.086999999999999966e-01	4.870327107690543561e-06	2.086897237866488508e-01	-5.010157762165860697e-06
2.206999999999999934e-02	2.086999999999999966e-01	6.402998082698552273e-06	2.086867556793905176e-01	-6.484440821522004246e-06
3.089000000000000079e-02	2.086999999999999966e-01	7.244039230934079791e-06	2.086839512460793578e-01	-7.295710765451571332e-06
3.971999999999999836e-02	2.086999999999999966e-01	7.647690784886660627e-06	2.086814768329293968e-01	-7.682331372990666016e-06
4.853999999999999981e-02	2.086999999999999966e-01	7.756134485948546246e-06	2.086793756144667555e-01	-7.780338148007836502e-06
5.736999999999999739e-02	2.086999999999999966e-01	7.662149945028245263e-06	2.086776265377264239e-01	-7.678576081966289685e-06
6.619999999999999496e-02	2.086999999999999966e-01	7.427188592727488571e-06	2.086761947935552586e-01	-7.437918324048853845e-06
7.502000000000000335e-02	2.086999999999999966e-01	7.095832839482832610e-06	2.086750379507598396e-01	-7.102672357102102390e-06
8.384999999999999398e-02	2.086999999999999966e-01	6.700615795612843236e-06	2.086741102854020313e-01	-6.704524175081415174e-06
9.267000000000000237e-02	2.086999999999999966e-01	6.268045921377092280e-06	2.086733743827815513e-01	-6.268870821806698249e-06
1.015000000000000069e-01	2.086999999999999966e-01	5.813787306928963523e-06	2.086727936906389025e-01	-5.813576811446200408e-06
1.102999999999999953e-01	2.086999999999999966e-01	5.355913902445439030e-06	2.086723405118071362e-01	-5.355358355312330086e-06
1.192000000000000004e-01	2.086999999999999966e-01	4.905270078032707703e-06	2.086719840711675489e-01	-4.899059950036085311e-06
1.280000000000000027e-01	2.086999999999999966e-01	4.469085413761560164e-06	2.086717113814220148e-01	-4.464047667910259895e-06
1.368000000000000049e-01	2.086999999999999966e-01	4.056999349726387867e-06	2.086715008499569479e-01	-4.052303777379270628e-06
1.456000000000000072e-01	2.086999999999999966e-01	3.673831605974386112e-06	2.086713386144186388e-01	-3.669544698386591678e-06
1.544999999999999984e-01	2.086999999999999966e-01	3.324401902552748086e-06	2.086712122849539164e-01	-3.316572163364543144e-06
1.633000000000000007e-01	2.086999999999999966e-01	3.012325029496872910e-06	2.086711157528624572e-01	-3.004985522875235570e-06
1.721000000000000030e-01	2.086999999999999966e-01	2.740010846830355485e-06	2.086710404202977431e-01	-2.733503119912078034e-06
1.809000000000000052e-01	2.086999999999999966e-01	2.511074144588593238e-06	2.086709808209920580e-01	-2.504402074835523687e-06
1.897999999999999965e-01	2.086999999999999966e-01	2.325514922771585748e-06	2.086709322065929961e-01	-2.317621499510867390e-06
1.985999999999999988e-01	2.086999999999999966e-01	2.185743041402930876e-06	2.086708923422957995e-01	-2.178743681443797776e-06
2.074000000000000010e-01	2.086999999999999966e-01	2.094168360506225639e-06	2.086708580482602160e-01	-2.086451374741121489e-06
2.162000000000000033e-01	2.086999999999999966e-01	2.049585950069672163e-06	2.086708272725052715e-01	-2.041504140357511477e-06
2.250999999999999945e-01	2.086999999999999966e-01	2.053200740105068322e-06	2.086707980084830105e-01	-2.044741594505512217e-06
2.338999999999999968e-01	2.086999999999999966e-01	2.103807800600615396e-06	2.086707694368933885e-01	-2.096430563587576978e-06
2.426999999999999991e-01	2.086999999999999966e-01	2.203816991579912095e-06	2.086707398598545704e-01	-2.196512691174505344e-06
2.515000000000000013e-01	2.086999999999999966e-01	2.353228313042957148e-06	2.086707079318747549e-01	-2.345035989270456768e-06
2.604000000000000203e-01	2.086999999999999966e-01	2.550836834977951412e-06	2.086706717889504348e-01	-2.544451112649740399e-06
2.691999999999999948e-01	2.086999999999999966e-01	2.797847487396695300e-06	2.086706306445275938e-01	-2.790119655735550301e-06
2.780000000000000249e-01	2.086999999999999966e-01	3.091850410275590104e-06	2.086705823546634031e-01	-3.083778414447511501e-06
2.867999999999999994e-01	2.086999999999999966e-01	3.435255463638233685e-06	2.086705248875292407e-01	-3.425132645878167951e-06
2.957000000000000184e-01	2.086999999999999966e-01	3.824447857449229462e-06	2.086704550603898367e-01	-3.818524262664123884e-06
3.044999999999999929e-01	2.086999999999999966e-01	4.261837451732175296e-06	2.086703718221096515e-01	-4.254723420621132585e-06
3.133000000000000229e-01	2.086999999999999966e-01	4.746219316475272469e-06	2.086702714634980083e-01	-4.737457458624200187e-06
3.221999999999999864e-01	2.086999999999999966e-01	5.276388521666721837e-06	2.086701491676919151e-01	-5.272549209285992221e-06
3.310000000000000164e-01	2.086999999999999966e-01	5.852345067306524247e-06	2.086700039783468130e-01	-5.847497558976891734e-06
3.397999999999999909e-01	2.086999999999999966e-01	6.475293883406476301e-06	2.086698305278072152e-01	-6.467562001091467950e-06
3.486000000000000210e-01	2.086999999999999966e-01	7.141620179931185653e-06	2.086696244203350703e-01	-7.132241215022369491e-06
3.574999999999999845e-01	2.086999999999999966e-01	7.852528886892447209e-06	2.086693777588082277e-01	-7.849325599851133189e-06
3.663000000000000145e-01	2.086999999999999966e-01	8.606815074278463521e-06	2.086690908409368772e-01	-8.602176867361153285e-06
3.750999999999999890e-01	2.086999999999999966e-01	9.405683672101033732e-06	2.086687554976801862e-01	-9.398077410183695049e-06
3.839000000000000190e-01	2.086999999999999966e-01	1.024792975034836124e-05	2.086683657055350138e-01	-1.023649973071706149e-05
3.927999999999999825e-01	2.086999999999999966e-01	1.113114344899684437e-05	2.086679096501133368e-01	-1.112716129359205913e-05
4.016000000000000125e-01	2.086999999999999966e-01	1.206134941810547630e-05	2.086673906883273755e-01	-1.204951410376407075e-05
4.103999999999999870e-01	2.086999999999999966e-01	1.302529342754447746e-05	2.086667970353740520e-01	-1.301280551991313493e-05
4.192000000000000171e-01	2.086999999999999966e-01	1.402538533733743767e-05	2.086661211090705681e-01	-1.401651263151907635e-05
4.280999999999999805e-01	2.086999999999999966e-01	1.507367444760235005e-05	2.086653459489979656e-01	-1.507220714637178962e-05
4.369000000000000106e-01	2.086999999999999966e-01	1.615811145822122657e-05	2.086644806138919783e-01	-1.615564721257498683e-05
4.456999999999999851e-01	2.086999999999999966e-01	1.729074566931204510e-05	2.086635085349903829e-01	-1.727796458272033890e-05
4.545000000000000151e-01	2.086999999999999966e-01	1.844747848063884649e-05	2.086624207722324598e-01	-1.843865771188228707e-05
4.633999999999999786e-01	2.086999999999999966e-01	1.965240849243759668e-05	2.086611937702556596e-01	-1.965107078786969849e-05
4.722000000000000086e-01	2.086999999999999966e-01	2.089348640459030929e-05	2.086598454485364962e-01	-2.088746601989050522e-05
4.809999999999999831e-01	2.086999999999999966e-01	2.217071221709698096e-05	2.086583531227108324e-01	-2.216077384993480671e-05
4.898000000000000131e-01	2.086999999999999966e-01	2.348408592995761507e-05	2.086567066337730869e-01	-2.347052083076717338e-05
4.986999999999999766e-01	2.086999999999999966e-01	2.483360754317221839e-05	2.086548742464129358e-01	-2.483174108231073524e-05
5.074999999999999512e-01	2.086999999999999966e-01	2.621927705674078076e-05	2.086528863104331610e-01	-2.621338258809073287e-05
5.162999999999999812e-01	2.086000000000000076e-01	2.762785005548809171e-05	2.086507125096926096e-01	-2.763008853343641231e-05
5.252000000000000002e-01	2.086000000000000076e-01	2.908511677593886061e-05	2.086483134652184768e-01	-2.909810525082255148e-05
5.340000000000000302e-01	2.086000000000000076e-01	3.057851407623551009e-05	2.086457318240398373e-01	-3.058400677049470488e-05
5.427999999999999492e-01	2.086000000000000076e-01	3.209599842976275906e-05	2.086429300219534433e-01	-3.210366379586673054e-05
5.515999999999999792e-01	2.086000000000000076e-01	3.366165688975119344e-05	2.086398964378310128e-01	-3.365665850366848170e-05
5.604999999999999982e-01	2.086000000000000076e-01	3.525140240297021035e-05	2.086365802121341595e-01	-3.526078755175987480e-05
5.693000000000000282e-01	2.086000000000000076e-01	3.687727849603511803e-05	2.086330436547341460e-01	-3.687959572467947652e-05
5.780999999999999472e-01	2.086000000000000076e-01	3.852724164233060824e-05	2.086292384074274753e-01	-3.853052305802180032e-05
5.868999999999999773e-01	2.086000000000000076e-01	4.021333536847198920e-05	2.086251518792296422e-01	-4.021317966189122227e-05
5.957999999999999963e-01	2.086000000000000076e-01	4.193555967445926092e-05	2.086207197854579032e-01	-4.194683875709431152e-05
6.046000000000000263e-01	2.086000000000000076e-01	4.368187103367712195e-05	2.086160285144192383e-01	-4.369216130895572307e-05
6.133999999999999453e-01	2.086000000000000076e-01	4.546431297274086697e-05	2.086110169705038819e-01	-4.546808080854128787e-05
6.221999999999999753e-01	2.086000000000000076e-01	4.728288549165050273e-05	2.086056716280992041e-01	-4.727423321392242538e-05
6.310999999999999943e-01	2.086000000000000076e-01	4.912554506379073458e-05	2.085999124863728016e-01	-4.913129753693356878e-05
6.399000000000000243e-01	2.086000000000000076e-01	5.099229168916154898e-05	2.085938550154322613e-01	-5.099718751513941564e-05
6.487000000000000544e-01	2.086000000000000076e-01	5.289516889437825413e-05	2.085874228413665821e-01	-5.289225652654130927e-05
6.574999999999999734e-01	2.086000000000000076e-01	5.483417667944084326e-05	2.085806020186561360e-01	-5.481616640499963451e-05
6.663999999999999924e-01	2.086000000000000076e-01	5.679727151773402170e-05	2.085732939549091447e-01	-5.679093358693101880e-05
6.752000000000000224e-01	2.086000000000000076e-01	5.878445340925779624e-05	2.085656487311481067e-01	-5.877185248832543187e-05
6.840000000000000524e-01	2.086000000000000076e-01	6.079572235401216009e-05	2.085575720150234513e-01	-6.078062802436258054e-05
6.928999999999999604e-01	2.084999999999999909e-01	6.281299574156609959e-05	2.085489501304311766e-01	-6.284024256535586427e-05
7.016999999999999904e-01	2.084999999999999909e-01	6.488348927693391843e-05	2.085399620014602995e-01	-6.490409856640052557e-05
7.105000000000000204e-01	2.084999999999999909e-01	6.697805831852697708e-05	2.085304986858147469e-01	-6.699487661663044351e-05
7.193000000000000504e-01	2.084999999999999909e-01	6.910874061945782769e-05	2.085205455396446084e-01	-6.911227678397274701e-05
7.281999999999999584e-01	2.084999999999999909e-01	7.126349842661387746e-05	2.085099657014694574e-01	-7.128051309072974294e-05
7.369999999999999885e-01	2.084999999999999909e-01	7.344233173999515350e-05	2.084989820673913141e-01	-7.345056840115414337e-05
7.458000000000000185e-01	2.084999999999999909e-01	7.564524055960162869e-05	2.084874634406971849e-01	-7.564636857578935561e-05
7.546000000000000485e-01	2.084999999999999909e-01	7.788426263854592295e-05	2.084753947328519819e-01	-7.786763159981235926e-05
7.634999999999999565e-01	2.084999999999999909e-01	8.013532247060281002e-05	2.084626139817176149e-01	-8.013975152926956097e-05
7.722999999999999865e-01	2.084000000000000019e-01	8.238296438906610750e-05	2.084493927401335767e-01	-8.241139201487792353e-05
7.811000000000000165e-01	2.084000000000000019e-01	8.469310447416916743e-05	2.084355755170843871e-01	-8.470767107504522460e-05
7.899000000000000465e-01	2.084000000000000019e-01	8.702730851849204991e-05	2.084211467420201136e-01	-8.702832200861823674e-05
7.987999999999999545e-01	2.084000000000000019e-01	8.938557652203478205e-05	2.084059161264531779e-01	-8.939986481854643560e-05
8.075999999999999845e-01	2.084000000000000019e-01	9.176790848479730964e-05	2.083902104178636250e-01	-9.176874605161677184e-05
8.164000000000000146e-01	2.084000000000000019e-01	9.417430440677967334e-05	2.083738462018666360e-01	-9.416121930780841298e-05
8.252000000000000446e-01	2.084000000000000019e-01	9.660476428798185958e-05	2.083568079629764536e-01	-9.657703336167803784e-05
8.340999999999999526e-01	2.083000000000000129e-01	9.901175488074148441e-05	2.083388744893996114e-01	-9.904378603976826158e-05
8.428999999999999826e-01	2.083000000000000129e-01	1.014891533388287799e-04	2.083204326688052610e-01	-1.015057959273581178e-04
8.517000000000000126e-01	2.083000000000000129e-01	1.039906042091305350e-04	2.083012693690065864e-01	-1.039904071799281876e-04
8.605000000000000426e-01	2.083000000000000129e-01	1.065161074916467089e-04	2.082813685293934958e-01	-1.064973792051271450e-04
8.693999999999999506e-01	2.083000000000000129e-01	1.090656631863773287e-04	2.082604751070577798e-01	-1.090553409168160094e-04
8.781999999999999806e-01	2.081999999999999962e-01	1.115736554352289697e-04	2.082390427126830645e-01	-1.116065745535655334e-04
8.870000000000000107e-01	2.081999999999999962e-01	1.141700688778070355e-04	2.082168246432273273e-01	-1.141794631103547851e-04
8.959000000000000297e-01	2.081999999999999962e-01	1.167905231855941435e-04	2.081935387303402163e-01	-1.168033811327219264e-04
9.046999999999999487e-01	2.081999999999999962e-01	1.194229979259857658e-04	2.081696921203066153e-01	-1.194191356698190372e-04
9.134999999999999787e-01	2.081000000000000072e-01	1.220689364746548999e-04	2.081450114290708253e-01	-1.220558620225381042e-04
9.223000000000000087e-01	2.081000000000000072e-01	1.247121614770588510e-04	2.081194807425637283e-01	-1.247133390220565591e-04
9.312000000000000277e-01	2.081000000000000072e-01	1.273553864794628020e-04	2.080927788683041291e-01	-1.274218953469154626e-04
9.399999999999999467e-01	2.081000000000000072e-01	1.301187580728850948e-04	2.080654893526559523e-01	-1.301204435271384723e-04
9.487999999999999767e-01	2.079999999999999905e-01	1.328182747265350201e-04	2.080373011853112464e-01	-1.328390857644097815e-04
9.576000000000000068e-01	2.079999999999999905e-01	1.355803184143382172e-04	2.080081980177141132e-01	-1.355776070258092635e-04
9.665000000000000258e-01	2.079999999999999905e-01	1.383423621021413871e-04	2.079778168072738687e-01	-1.383672495276833721e-04
9.752999999999999448e-01	2.079000000000000015e-01	1.411565982542792883e-04	2.079468241379305027e-01	-1.411451133276982639e-04
9.840999999999999748e-01	2.079000000000000015e-01	1.439173140364633354e-04	2.079148675162250659e-01	-1.439422211108094428e-04
9.929000000000000048e-01	2.079000000000000015e-01	1.467980609396118768e-04	2.078819306350616070e-01	-1.467583650781132277e-04
1.002000000000000002e+00	2.078000000000000125e-01	1.496068122641925019e-04	2.078468228944470308e-01	-1.496903169129146780e-04
1.010999999999999899e+00	2.078000000000000125e-01	1.524861735266950103e-04	2.078110351870165462e-01	-1.526096328757006867e-04
1.018999999999999906e+00	2.078000000000000125e-01	1.553655347891974917e-04	2.077783199792868074e-01	-1.552207534334340176e-04
1.028000000000000025e+00	2.076999999999999957e-01	1.581687435511938764e-04	2.077404828558656602e-01	-1.581762635620504918e-04
1.036999999999999922e+00	2.076999999999999957e-01	1.611666348239609988e-04	2.077015354499854582e-01	-1.611506234869278719e-04
1.046000000000000041e+00	2.076999999999999957e-01	1.641645260967281483e-04	2.076614603431094219e-01	-1.641436196238501980e-04
1.054999999999999938e+00	2.076000000000000068e-01	1.670819347419702635e-04	2.076202403409945496e-01	-1.671550409645982174e-04
1.064000000000000057e+00	2.076000000000000068e-01	1.700783826390643886e-04	2.075778577679493753e-01	-1.701846744367763197e-04
1.072000000000000064e+00	2.074999999999999900e-01	1.729914611572875660e-04	2.075391943251819471e-01	-1.728928012610784397e-04
1.080999999999999961e+00	2.074999999999999900e-01	1.759864656787087480e-04	2.074945685491795255e-01	-1.759562642486572513e-04
1.090000000000000080e+00	2.074000000000000010e-01	1.790149565157429584e-04	2.074487299340636859e-01	-1.790373344622523549e-04
1.098999999999999977e+00	2.074000000000000010e-01	1.821282601073210866e-04	2.074016610851546760e-01	-1.821358042177005892e-04
1.108000000000000096e+00	2.074000000000000010e-01	1.851218212530692984e-04	2.073533448713095195e-01	-1.852514683966306373e-04
1.116999999999999993e+00	2.073000000000000120e-01	1.881443653823308432e-04	2.073037636964282227e-01	-1.883841191217663154e-04
1.125000000000000000e+00	2.073000000000000120e-01	1.913758525740120705e-04	2.072586155548762354e-01	-1.911827916233363814e-04
1.133999999999999897e+00	2.071999999999999953e-01	1.943938356361470099e-04	2.072065978985366264e-01	-1.943469696012603911e-04
1.143000000000000016e+00	2.071999999999999953e-01	1.975041370063253504e-04	2.071532652668072738e-01	-1.975275426011289257e-04
1.151999999999999913e+00	2.071000000000000063e-01	2.006371859771098078e-04	2.070986002842859774e-01	-2.007243062049712074e-04
1.161000000000000032e+00	2.069999999999999896e-01	2.037671172564405487e-04	2.070425859403796920e-01	-2.039370591877998258e-04
1.169000000000000039e+00	2.069999999999999896e-01	2.069939279109413773e-04	2.069916485604568201e-01	-2.068060978099349814e-04
1.177999999999999936e+00	2.069000000000000006e-01	2.101191826530917467e-04	2.069330380086489285e-01	-2.100484964756513403e-04
1.187000000000000055e+00	2.069000000000000006e-01	2.133444344618657578e-04	2.068730283034595496e-01	-2.133062990698732979e-04
1.195999999999999952e+00	2.068000000000000116e-01	2.165844087025041301e-04	2.068116022538468157e-01	-2.165793033984766990e-04
1.205000000000000071e+00	2.066999999999999948e-01	2.197018114809935014e-04	2.067487425265770451e-01	-2.198673060524750577e-04
1.213999999999999968e+00	2.066999999999999948e-01	2.230432838989553686e-04	2.066844322015170543e-01	-2.231701072307897785e-04
1.221999999999999975e+00	2.066000000000000059e-01	2.262752329708520125e-04	2.066260359380966971e-01	-2.261181916681094496e-04
1.231000000000000094e+00	2.066000000000000059e-01	2.296150888080601520e-04	2.065589389489345118e-01	-2.294483953496125744e-04
1.239999999999999991e+00	2.064999999999999891e-01	2.328421881376955584e-04	2.064903420583369398e-01	-2.327928153900892731e-04
1.249000000000000110e+00	2.064000000000000001e-01	2.360660543058235093e-04	2.064202284902923457e-01	-2.361512524747403155e-04
1.258000000000000007e+00	2.063000000000000111e-01	2.392866873124440048e-04	2.063485810775481100e-01	-2.395235030741998147e-04
1.266999999999999904e+00	2.063000000000000111e-01	2.427408007679247577e-04	2.062753829320084775e-01	-2.429093660375981011e-04
1.274999999999999911e+00	2.061999999999999944e-01	2.460755759227640192e-04	2.062090026467008064e-01	-2.459302890355761790e-04
1.284000000000000030e+00	2.061000000000000054e-01	2.494070024460420592e-04	2.061328297063732828e-01	-2.493413179395959122e-04
1.292999999999999927e+00	2.061000000000000054e-01	2.528577672699614822e-04	2.060550574429571846e-01	-2.527653768483195955e-04
1.302000000000000046e+00	2.059999999999999887e-01	2.561841708458975002e-04	2.059756693467856281e-01	-2.562022663267233950e-04
1.310999999999999943e+00	2.058999999999999997e-01	2.595072257902722424e-04	2.058946487388547963e-01	-2.596517842712438252e-04
1.320000000000000062e+00	2.058000000000000107e-01	2.628269321030857089e-04	2.058119787977266968e-01	-2.631137262388300729e-04
1.328000000000000069e+00	2.056999999999999940e-01	2.662620507347101271e-04	2.057370964787420264e-01	-2.662012754940575607e-04
1.336999999999999966e+00	2.056000000000000050e-01	2.696937052647193950e-04	2.056512663285111342e-01	-2.696861366902423966e-04
1.346000000000000085e+00	2.056000000000000050e-01	2.732548017250810272e-04	2.055637391625391996e-01	-2.731828365304452976e-04
1.354999999999999982e+00	2.054999999999999882e-01	2.766812601026675698e-04	2.054744985443285876e-01	-2.766911713509400263e-04
1.364000000000000101e+00	2.053999999999999992e-01	2.801042543786390706e-04	2.053835283356443830e-01	-2.802109400655915889e-04
1.372000000000000108e+00	2.053000000000000103e-01	2.835237845529953670e-04	2.053012006413832691e-01	-2.833490556798804795e-04
1.381000000000000005e+00	2.051999999999999935e-01	2.869398506257365674e-04	2.052069186269889767e-01	-2.868898592003826320e-04
1.389999999999999902e+00	2.051000000000000045e-01	2.904708671370733841e-04	2.051108599666701393e-01	-2.904415037203334090e-04
1.399000000000000021e+00	2.049999999999999878e-01	2.939983040767412304e-04	2.050130086206082280e-01	-2.940037847130266922e-04
1.407999999999999918e+00	2.048999999999999988e-01	2.974038623745832140e-04	2.049133483033349912e-01	-2.975764929422094291e-04
1.417000000000000037e+00	2.048000000000000098e-01	3.009241979059400023e-04	2.048118630370181492e-01	-3.011594220428852938e-04
1.425000000000000044e+00	2.046999999999999931e-01	3.044409538656278743e-04	2.047201091422362895e-01	-3.043526632540915979e-04
1.433999999999999941e+00	2.046000000000000041e-01	3.079541302536467216e-04	2.046151335664736226e-01	-3.079543356437712260e-04
1.443000000000000060e+00	2.044999999999999873e-01	3.115817952000458500e-04	2.045082871224069010e-01	-3.115656271971483596e-04
1.451999999999999957e+00	2.043999999999999984e-01	3.150877547096998734e-04	2.043995542166539003e-01	-3.151863310545924453e-04
1.461000000000000076e+00	2.043000000000000094e-01	3.187080873076803575e-04	2.042889192473617277e-01	-3.188162383728240074e-04
1.469999999999999973e+00	2.041999999999999926e-01	3.223247248639379966e-04	2.041763664157922042e-01	-3.224551354080715032e-04
1.477999999999999980e+00	2.041000000000000036e-01	3.258198301885312340e-04	2.040746968584145893e-01	-3.256970869775078874e-04
1.487000000000000099e+00	2.039999999999999869e-01	3.294291353963701746e-04	2.039584793152902642e-01	-3.293523912928257103e-04
1.495999999999999996e+00	2.038000000000000089e-01	3.329890771561934957e-04	2.038402993707605082e-01	-3.330160747086158648e-04
1.504999999999999893e+00	2.036999999999999922e-01	3.365890870246984138e-04	2.037201415925836145e-01	-3.366879216206567003e-04
1.514000000000000012e+00	2.036000000000000032e-01	3.401854018514805953e-04	2.035979908736453292e-01	-3.403677199892624940e-04
1.522999999999999909e+00	2.034999999999999865e-01	3.438955124163200279e-04	2.034738321742913247e-01	-3.440552566485169037e-04
1.530999999999999917e+00	2.033999999999999975e-01	3.474843794246296907e-04	2.033617708440462191e-01	-3.473393860476096809e-04
1.540000000000000036e+00	2.031999999999999917e-01	3.510141835004012049e-04	2.032337779013910495e-01	-3.510409431718687309e-04
1.548999999999999932e+00	2.031000000000000028e-01	3.547110150090493005e-04	2.031037336586799802e-01	-3.547496123407719616e-04
1.558000000000000052e+00	2.030000000000000138e-01	3.584040360059207852e-04	2.029716232798912390e-01	-3.584651747900735055e-04
1.566999999999999948e+00	2.028000000000000080e-01	3.619147875228090274e-04	2.028374318877621263e-01	-3.621874083542208603e-04
1.574999999999999956e+00	2.026999999999999913e-01	3.655982822402387947e-04	2.027163918323227620e-01	-3.655014839411172781e-04
1.584000000000000075e+00	2.026000000000000023e-01	3.693949376104298829e-04	2.025782300189977181e-01	-3.692357228775168900e-04
1.592999999999999972e+00	2.023999999999999966e-01	3.728865210983809786e-04	2.024379452482332753e-01	-3.729759967805203191e-04
1.602000000000000091e+00	2.023000000000000076e-01	3.766734192490227089e-04	2.022955230581997554e-01	-3.767220810115511618e-04
1.610999999999999988e+00	2.021999999999999909e-01	3.804563914178338453e-04	2.021509492791620510e-01	-3.804737545292329179e-04
1.620000000000000107e+00	2.020000000000000129e-01	3.840453161611704453e-04	2.020042098221306315e-01	-3.842307948644422774e-04
1.627999999999999892e+00	2.018999999999999961e-01	3.878184733754053951e-04	2.018719451397740783e-01	-3.875747064177343260e-04
1.637000000000000011e+00	2.016999999999999904e-01	3.913936571823352145e-04	2.017210763160156850e-01	-3.913412606215706767e-04
1.645999999999999908e+00	2.016000000000000014e-01	3.951569994419939775e-04	2.015680013670315407e-01	-3.951125268142431429e-04
1.655000000000000027e+00	2.013999999999999957e-01	3.988347206567318098e-04	2.014127065264369465e-01	-3.988882771435666883e-04
1.663999999999999924e+00	2.013000000000000067e-01	4.025881902267874489e-04	2.012551779795388740e-01	-4.026682787374630842e-04
1.673000000000000043e+00	2.011000000000000010e-01	4.062518818299840312e-04	2.010954021667728242e-01	-4.064523019275533434e-04
1.681000000000000050e+00	2.008999999999999952e-01	4.099074905294120019e-04	2.009514818525476032e-01	-4.098190706916251484e-04
1.689999999999999947e+00	2.008000000000000063e-01	4.136451407020918245e-04	2.007874247569989834e-01	-4.136100645400127306e-04
1.699000000000000066e+00	2.006000000000000005e-01	4.172867197899784910e-04	2.006210817744875363e-01	-4.174044085850958413e-04
1.707999999999999963e+00	2.005000000000000115e-01	4.212460147310001773e-04	2.004524397949964398e-01	-4.212018700319852663e-04
1.717000000000000082e+00	2.003000000000000058e-01	4.248733332672378449e-04	2.002814859024693306e-01	-4.250022176189479891e-04
1.725999999999999979e+00	2.001000000000000001e-01	4.284925688997068467e-04	2.001082070950438996e-01	-4.288052121845138676e-04
1.733999999999999986e+00	1.998999999999999944e-01	4.322191339472181886e-04	1.999522193005457138e-01	-4.321876803137185549e-04
1.743000000000000105e+00	1.998000000000000054e-01	4.361556812876338663e-04	1.997745140804407238e-01	-4.359950244366162528e-04
1.752000000000000002e+00	1.995999999999999996e-01	4.397524579946313831e-04	1.995944473678167852e-01	-4.398043308202924037e-04
1.760999999999999899e+00	1.993999999999999939e-01	4.434562754415366081e-04	1.994120066203308173e-01	-4.436153556813883818e-04
1.770000000000000018e+00	1.991999999999999882e-01	4.471517790445655809e-04	1.992271794595536771e-01	-4.474278559987191427e-04
1.778000000000000025e+00	1.990999999999999992e-01	4.510655210493482586e-04	1.990608754189497065e-01	-4.508177902464084621e-04
1.786999999999999922e+00	1.988999999999999935e-01	4.548613103941353967e-04	1.988715075617427663e-01	-4.546324236773489620e-04
1.796000000000000041e+00	1.986999999999999877e-01	4.585338354564506120e-04	1.986797184186739618e-01	-4.584478316051565465e-04
1.804999999999999938e+00	1.985000000000000098e-01	4.621980466748895752e-04	1.984854961176051591e-01	-4.622637672195005791e-04
1.814000000000000057e+00	1.983000000000000040e-01	4.659684326078323505e-04	1.982888290084488803e-01	-4.660799873500050803e-04
1.822999999999999954e+00	1.980999999999999983e-01	4.697302737567912874e-04	1.980897055640666315e-01	-4.698962470371507473e-04
1.830999999999999961e+00	1.978999999999999926e-01	4.734835701217660607e-04	1.979106355281576579e-01	-4.732883067955359559e-04
1.840000000000000080e+00	1.976999999999999869e-01	4.772283217027568328e-04	1.977068410835218781e-01	-4.771039536912770893e-04
1.848999999999999977e+00	1.975000000000000089e-01	4.809645284997637665e-04	1.975005575811174252e-01	-4.809189176598982029e-04
1.858000000000000096e+00	1.973000000000000032e-01	4.846921905127865365e-04	1.972917740167077494e-01	-4.847329497681259966e-04
1.866999999999999993e+00	1.970999999999999974e-01	4.884113077418253054e-04	1.970804794322938702e-01	-4.885457932844483901e-04
1.875999999999999890e+00	1.968999999999999917e-01	4.922355604548835041e-04	1.968666630519171068e-01	-4.923571937561598954e-04
1.883999999999999897e+00	1.967000000000000137e-01	4.959374726459006132e-04	1.966744784282174197e-01	-4.957436910126675374e-04
1.893000000000000016e+00	1.965000000000000080e-01	4.997442893808292947e-04	1.964558699029055333e-01	-4.995516793830667192e-04
1.901999999999999913e+00	1.962000000000000133e-01	5.032858136670653824e-04	1.962347093368933537e-01	-5.033574883097637846e-04
1.911000000000000032e+00	1.960000000000000075e-01	5.070728850227878160e-04	1.960109865250625194e-01	-5.071608591307810460e-04
1.919999999999999929e+00	1.958000000000000018e-01	5.108511806544184996e-04	1.957846914486809364e-01	-5.109615368394723875e-04
1.929000000000000048e+00	1.955999999999999961e-01	5.146207005619576500e-04	1.955558142396769672e-01	-5.147592646005619971e-04
1.937000000000000055e+00	1.953000000000000014e-01	5.181161522967123482e-04	1.953501922240577504e-01	-5.181323320107216824e-04
1.945999999999999952e+00	1.950999999999999956e-01	5.218659268250451424e-04	1.951164111690193992e-01	-5.219237669586334130e-04
1.955000000000000071e+00	1.948999999999999899e-01	5.257194511967513062e-04	1.948800202601677078e-01	-5.257114943400877398e-04
1.963999999999999968e+00	1.945999999999999952e-01	5.292919791924428257e-04	1.946410102281023458e-01	-5.294952543603955375e-04
1.973000000000000087e+00	1.943999999999999895e-01	5.330130016773699814e-04	1.943993719481481031e-01	-5.332747786317079686e-04
1.981000000000000094e+00	1.942000000000000115e-01	5.368373698604820545e-04	1.941823686859029674e-01	-5.366305839832130956e-04
1.989999999999999991e+00	1.938999999999999890e-01	5.403740444044569319e-04	1.939357416138333401e-01	-5.404013822031808120e-04
1.999000000000000110e+00	1.937000000000000111e-01	5.441781475931205389e-04	1.936864608471316196e-01	-5.441671810032992860e-04
2.008000000000000007e+00	1.933999999999999886e-01	5.478017133526083158e-04	1.934345179167651363e-01	-5.479277089649659720e-04
2.016999999999999904e+00	1.932000000000000106e-01	5.515854360767695821e-04	1.931799045151812444e-01	-5.516826948303093451e-04
2.025999999999999801e+00	1.928999999999999881e-01	5.550724007625672165e-04	1.929226124857548741e-01	-5.554318710471115028e-04
2.033999999999999808e+00	1.927000000000000102e-01	5.589471138891526254e-04	1.926916532664221804e-01	-5.587593800740649208e-04
2.043000000000000149e+00	1.923999999999999877e-01	5.625202192351134089e-04	1.924292799736078696e-01	-5.624968497066214733e-04
2.052000000000000046e+00	1.922000000000000097e-01	5.663741477520079165e-04	1.921642055197296806e-01	-5.662277243778814475e-04
2.060999999999999943e+00	1.918999999999999873e-01	5.699218496861244458e-04	1.918964224250910289e-01	-5.699517321961327905e-04
2.069999999999999840e+00	1.915999999999999925e-01	5.734556952137802657e-04	1.916259233557411901e-01	-5.736686040676400354e-04
2.079000000000000181e+00	1.913999999999999868e-01	5.772772921156002187e-04	1.913527012241516834e-01	-5.773780640033096241e-04
2.087000000000000188e+00	1.910999999999999921e-01	5.807857342314116759e-04	1.911075455132880963e-01	-5.806689134454253148e-04
2.096000000000000085e+00	1.907999999999999974e-01	5.843904783721239841e-04	1.908291611469443705e-01	-5.843636137636200757e-04
2.104999999999999982e+00	1.905000000000000027e-01	5.878710344699337531e-04	1.905480341871407524e-01	-5.880501047773881640e-04
2.113999999999999879e+00	1.902999999999999969e-01	5.917585070374682807e-04	1.902641582309273494e-01	-5.917281098829404442e-04
2.123000000000000220e+00	1.900000000000000022e-01	5.953231830694989376e-04	1.899775271469466287e-01	-5.953973461026138047e-04
2.132000000000000117e+00	1.897000000000000075e-01	5.987641329388421196e-04	1.896881349294985142e-01	-5.990575334705873197e-04
2.140000000000000124e+00	1.894000000000000128e-01	6.023005765427092480e-04	1.894285746479958954e-01	-6.023032133331494278e-04
2.149000000000000021e+00	1.890999999999999903e-01	6.059319942658582129e-04	1.891339510465512852e-01	-6.059455535325068178e-04
2.157999999999999918e+00	1.887999999999999956e-01	6.094398590314004062e-04	1.888365499848470019e-01	-6.095780366283952466e-04
2.166999999999999815e+00	1.885000000000000009e-01	6.129335209803208088e-04	1.885363662442914312e-01	-6.132003785927753452e-04
2.176000000000000156e+00	1.882000000000000062e-01	6.165216374332806127e-04	1.882333947072550029e-01	-6.168122990606358502e-04
2.184000000000000163e+00	1.879000000000000115e-01	6.199867205438758634e-04	1.879617422748707245e-01	-6.200139210237608266e-04
2.193000000000000060e+00	1.875999999999999890e-01	6.235459117483491088e-04	1.876534916580833157e-01	-6.236053893490643317e-04
2.201999999999999957e+00	1.872999999999999943e-01	6.270905537260388317e-04	1.873424397952445641e-01	-6.271856149559645616e-04
2.210999999999999854e+00	1.869999999999999996e-01	6.306206464769450321e-04	1.870285823847795403e-01	-6.307543136008914291e-04
2.220000000000000195e+00	1.867000000000000048e-01	6.341361900010676015e-04	1.867119152230293233e-01	-6.343112043000798160e-04
2.229000000000000092e+00	1.864000000000000101e-01	6.376371842984065400e-04	1.863924344460564098e-01	-6.378560012581017090e-04
2.237000000000000099e+00	1.860999999999999877e-01	6.411236293689618476e-04	1.861060866359223742e-01	-6.409965439935953009e-04
2.245999999999999996e+00	1.857999999999999929e-01	6.447027968927491982e-04	1.857812817129280425e-01	-6.445177065392482729e-04
2.254999999999999893e+00	1.854999999999999982e-01	6.481599703046566491e-04	1.854536532282450578e-01	-6.480259445580968756e-04
2.263999999999999790e+00	1.850999999999999868e-01	6.513576247705633870e-04	1.851231980194697202e-01	-6.515209736826254629e-04
2.273000000000000131e+00	1.847999999999999921e-01	6.548897959824385691e-04	1.847899134080533412e-01	-6.550025016592847657e-04
2.282000000000000028e+00	1.844999999999999973e-01	6.584070715573687137e-04	1.844537968616723200e-01	-6.584702376114137017e-04
2.290000000000000036e+00	1.841000000000000136e-01	6.615501086878101695e-04	1.841526471737132964e-01	-6.615408587578198042e-04
2.298999999999999932e+00	1.837999999999999912e-01	6.650351103826924798e-04	1.838111747596089529e-01	-6.649817614504728060e-04
2.307999999999999829e+00	1.834999999999999964e-01	6.685052164406298609e-04	1.834668639017623948e-01	-6.684080410360146484e-04
2.317000000000000171e+00	1.831000000000000127e-01	6.715936362356059262e-04	1.831197130098906611e-01	-6.718194037258295006e-04
2.326000000000000068e+00	1.827999999999999903e-01	6.751370080427034634e-04	1.827697205503857614e-01	-6.752155591761917382e-04
2.334999999999999964e+00	1.824000000000000066e-01	6.781879578052090775e-04	1.824168850416413856e-01	-6.785962205322442192e-04
2.342999999999999972e+00	1.821000000000000119e-01	6.816984783819897333e-04	1.821008657554762100e-01	-6.815880123634881702e-04
2.351999999999999869e+00	1.817000000000000004e-01	6.848168626559366853e-04	1.817426572812889662e-01	-6.849386141950825502e-04
2.361000000000000210e+00	1.814000000000000057e-01	6.882943587973195396e-04	1.813816034549571854e-01	-6.882728779737425084e-04
2.370000000000000107e+00	1.809999999999999942e-01	6.913746379535000560e-04	1.810177037632560992e-01	-6.915905141987864794e-04
2.379000000000000004e+00	1.806999999999999995e-01	6.948191096594854340e-04	1.806509577887811246e-01	-6.948912358011438001e-04
2.387000000000000011e+00	1.802999999999999881e-01	6.979653799514342911e-04	1.803225720153781853e-01	-6.978107736943019732e-04
2.395999999999999908e+00	1.799000000000000044e-01	7.009870003202652196e-04	1.799504504357425372e-01	-7.010787440453779881e-04
2.404999999999999805e+00	1.796000000000000096e-01	7.044841841058274929e-04	1.795754836662134257e-01	-7.043289525928043840e-04
2.414000000000000146e+00	1.791999999999999982e-01	7.074674684167841284e-04	1.791976722378771925e-01	-7.075611110187613470e-04
2.423000000000000043e+00	1.787999999999999867e-01	7.105336602263962950e-04	1.788170169689667632e-01	-7.107749303886454206e-04
2.431999999999999940e+00	1.784999999999999920e-01	7.139790556928123436e-04	1.784335193297631739e-01	-7.139701155201383462e-04
2.439999999999999947e+00	1.781000000000000083e-01	7.170062763592543412e-04	1.780902476257593403e-01	-7.167943994701495404e-04
2.448999999999999844e+00	1.776999999999999968e-01	7.200127124160054376e-04	1.777013853742694660e-01	-7.199535895758906682e-04
2.458000000000000185e+00	1.773000000000000131e-01	7.231007280657931590e-04	1.773096853714651033e-01	-7.230933074620579399e-04
2.467000000000000082e+00	1.769000000000000017e-01	7.260653639630549206e-04	1.769151498287183377e-01	-7.262132617623759563e-04
2.475999999999999979e+00	1.764999999999999902e-01	7.290092152506257809e-04	1.765177814261359723e-01	-7.293131583187317021e-04
2.484999999999999876e+00	1.761000000000000065e-01	7.320339533109103446e-04	1.761175828564362500e-01	-7.323927061925032417e-04
2.492999999999999883e+00	1.756999999999999951e-01	7.350374448812885091e-04	1.757594770275171803e-01	-7.351127666754357073e-04
2.501999999999999780e+00	1.753000000000000114e-01	7.380196899617608164e-04	1.753539400925021030e-01	-7.381530942968905730e-04
2.511000000000000121e+00	1.748999999999999999e-01	7.409806885523266161e-04	1.749455818661463380e-01	-7.411722386963753937e-04
2.520000000000000018e+00	1.744999999999999885e-01	7.439204406529862333e-04	1.745344061971866867e-01	-7.441699083315463006e-04
2.528999999999999915e+00	1.741000000000000048e-01	7.468389462637398850e-04	1.741204169202366647e-01	-7.471458149835283119e-04
2.537999999999999812e+00	1.736999999999999933e-01	7.497362053845872459e-04	1.737036178675504527e-01	-7.500996735951159398e-04
2.545999999999999819e+00	1.733000000000000096e-01	7.527122728171792201e-04	1.733307744752195512e-01	-7.527065844219999564e-04
2.555000000000000160e+00	1.728999999999999981e-01	7.556666318796492971e-04	1.729086804419750489e-01	-7.556180107714190229e-04
2.564000000000000057e+00	1.724999999999999867e-01	7.584996896505627213e-04	1.724837904329680205e-01	-7.585065555955916063e-04
2.572999999999999954e+00	1.721000000000000030e-01	7.614108629128976203e-04	1.720561094503069155e-01	-7.613719339647274410e-04
2.581999999999999851e+00	1.716000000000000025e-01	7.638551907475657704e-04	1.716256425383330952e-01	-7.642138635563439693e-04
2.589999999999999858e+00	1.711999999999999911e-01	7.667202337233922343e-04	1.712406711532746817e-01	-7.667201067591002898e-04
2.599000000000000199e+00	1.708000000000000074e-01	7.695635683290974515e-04	1.708049581456336785e-01	-7.695169632632710508e-04
2.608000000000000096e+00	1.703999999999999959e-01	7.724835750505508209e-04	1.703664768120118356e-01	-7.722895457578702163e-04
2.616999999999999993e+00	1.698999999999999955e-01	7.748272129982722994e-04	1.699252333475796684e-01	-7.750375732352514889e-04
2.625999999999999890e+00	1.695000000000000118e-01	7.777003388778674833e-04	1.694812341004759970e-01	-7.777607664023284892e-04
2.634999999999999787e+00	1.691000000000000003e-01	7.805512945071259225e-04	1.690344863358249627e-01	-7.804588420868696771e-04
2.642999999999999794e+00	1.685999999999999999e-01	7.828183758091529065e-04	1.686350758887291135e-01	-7.828358170821102593e-04
2.652000000000000135e+00	1.681999999999999884e-01	7.856224505965530517e-04	1.681831569346583510e-01	-7.854856811291591970e-04
2.661000000000000032e+00	1.676999999999999880e-01	7.879345074845496176e-04	1.677285110236940713e-01	-7.881096208049047152e-04
2.669999999999999929e+00	1.673000000000000043e-01	7.907880611900195821e-04	1.672711458986417266e-01	-7.907073604146404918e-04
2.678999999999999826e+00	1.668000000000000038e-01	7.930471750583316121e-04	1.668110702424492886e-01	-7.932786212234477002e-04
2.688000000000000167e+00	1.663999999999999924e-01	7.957567953416924645e-04	1.663482928345511036e-01	-7.958231265478307812e-04
2.696000000000000174e+00	1.658999999999999919e-01	7.980590372751129521e-04	1.659346740474958448e-01	-7.980622263478854119e-04
2.705000000000000071e+00	1.655000000000000082e-01	8.008168663059510046e-04	1.654668170633468716e-01	-8.005554491677770775e-04
2.713999999999999968e+00	1.650000000000000078e-01	8.029700941348938545e-04	1.649962839346331700e-01	-8.030211308889334890e-04
2.722999999999999865e+00	1.645000000000000073e-01	8.051905832701970137e-04	1.645230847247920458e-01	-8.054589986622956530e-04
2.732000000000000206e+00	1.640999999999999959e-01	8.078750888168479728e-04	1.640472295035159955e-01	-8.078687821508940712e-04
2.741000000000000103e+00	1.635999999999999954e-01	8.101362811461292014e-04	1.635687282627972805e-01	-8.102502139140418513e-04
2.749000000000000110e+00	1.630999999999999950e-01	8.122744401330459852e-04	1.631411805228337453e-01	-8.123430266329578677e-04
2.758000000000000007e+00	1.627000000000000113e-01	8.148851603152947867e-04	1.626577091031967404e-01	-8.146701821453540071e-04
2.766999999999999904e+00	1.622000000000000108e-01	8.170632142058126268e-04	1.621716225961410685e-01	-8.169682194947594468e-04
2.775999999999999801e+00	1.617000000000000104e-01	8.192124005828708457e-04	1.616829323837533361e-01	-8.192368755674708358e-04
2.785000000000000142e+00	1.612000000000000099e-01	8.213327194464697684e-04	1.611916497581533658e-01	-8.214758900367527452e-04
2.793000000000000149e+00	1.607000000000000095e-01	8.233313906083504150e-04	1.607527868580855002e-01	-8.234410323622474905e-04
2.802000000000000046e+00	1.602000000000000091e-01	8.254867546332892922e-04	1.602566390466419466e-01	-8.256233533586001313e-04
2.810999999999999943e+00	1.597999999999999976e-01	8.280386428231072604e-04	1.597579337476982830e-01	-8.277752878564663061e-04
2.819999999999999840e+00	1.592999999999999972e-01	8.300463783842141263e-04	1.592566836761618310e-01	-8.298965808917554846e-04
2.829000000000000181e+00	1.587999999999999967e-01	8.321169296546090857e-04	1.587529014448668674e-01	-8.319869801720912233e-04
2.838000000000000078e+00	1.582999999999999963e-01	8.340666415136623480e-04	1.582465996965249921e-01	-8.340462357872155614e-04
2.846000000000000085e+00	1.577999999999999958e-01	8.360785917317343314e-04	1.577944495946375647e-01	-8.358503381660262839e-04
2.854999999999999982e+00	1.572999999999999954e-01	8.380610970860776464e-04	1.572834265001806509e-01	-8.378500871314953878e-04
2.863999999999999879e+00	1.567999999999999949e-01	8.400141575766924013e-04	1.567699242336645926e-01	-8.398179764030251366e-04
2.873000000000000220e+00	1.562999999999999945e-01	8.419377732035782710e-04	1.562539567470014601e-01	-8.417537627101081676e-04
2.882000000000000117e+00	1.557999999999999940e-01	8.438319439667355806e-04	1.557355380326546912e-01	-8.436572051416927395e-04
2.891000000000000014e+00	1.552000000000000046e-01	8.451521130922645588e-04	1.552146831809812222e-01	-8.455280640145740366e-04
2.899000000000000021e+00	1.547000000000000042e-01	8.470737657282353212e-04	1.547496685053363352e-01	-8.471635032768314033e-04
2.907999999999999918e+00	1.542000000000000037e-01	8.488763687386992243e-04	1.542242543657290077e-01	-8.489721685645356232e-04
2.916999999999999815e+00	1.537000000000000033e-01	8.507382656218089164e-04	1.536964486490086657e-01	-8.507475699355158873e-04
2.926000000000000156e+00	1.532000000000000028e-01	8.525701402909206762e-04	1.531662666922365690e-01	-8.524894765468727124e-04
2.935000000000000053e+00	1.527000000000000024e-01	8.543719927460345035e-04	1.526337249569404142e-01	-8.541976597428461906e-04
2.943999999999999950e+00	1.521000000000000130e-01	8.555813106198791084e-04	1.520988403739140793e-01	-8.558718931201904530e-04
2.951999999999999957e+00	1.516000000000000125e-01	8.573201164255975270e-04	1.516214341574179947e-01	-8.573314182738086230e-04
2.960999999999999854e+00	1.511000000000000121e-01	8.591161376429927530e-04	1.510821699110289074e-01	-8.589409146509831934e-04
2.970000000000000195e+00	1.504999999999999949e-01	8.602230335790830027e-04	1.505406111001169611e-01	-8.605158201411329142e-04
2.979000000000000092e+00	1.499999999999999944e-01	8.619550843866518241e-04	1.499967755129874014e-01	-8.620559181980037670e-04
2.987999999999999989e+00	1.494999999999999940e-01	8.640017910909289674e-04	1.494506814753260027e-01	-8.635609949768712715e-04
2.995999999999999996e+00	1.489000000000000046e-01	8.648325981282929372e-04	1.489633832722438156e-01	-8.648692692571326385e-04
3.004999999999999893e+00	1.484000000000000041e-01	8.662124652716560484e-04	1.484130727619542289e-01	-8.663076189423383252e-04
3.013999999999999790e+00	1.479000000000000037e-01	8.675634649015599720e-04	1.478605560217563231e-01	-8.677103418353766806e-04
3.023000000000000131e+00	1.472999999999999865e-01	8.691465593396777677e-04	1.473058521093563722e-01	-8.690772344776460673e-04
3.032000000000000028e+00	1.468000000000000138e-01	8.704340504399707846e-04	1.467489807439127381e-01	-8.704080967777889401e-04
3.040999999999999925e+00	1.461999999999999966e-01	8.710968485490002940e-04	1.461899614991857554e-01	-8.717027306871744183e-04
3.048999999999999932e+00	1.456999999999999962e-01	8.731649172132376025e-04	1.456912680443325225e-01	-8.728229438892993889e-04
3.057999999999999829e+00	1.451000000000000068e-01	8.737578559396953857e-04	1.451282445906927621e-01	-8.740486132072044058e-04
3.067000000000000171e+00	1.446000000000000063e-01	8.757560652213606427e-04	1.445631301078073860e-01	-8.752374960655840731e-04
3.076000000000000068e+00	1.439999999999999891e-01	8.762791445652463743e-04	1.439959456939985116e-01	-8.763894073238583321e-04
3.084999999999999964e+00	1.433999999999999997e-01	8.767675828929809290e-04	1.434267123140058886e-01	-8.775041637959683045e-04
3.093999999999999861e+00	1.428999999999999992e-01	8.786607144256535851e-04	1.428554507624502368e-01	-8.785815841342841520e-04
3.101999999999999869e+00	1.423000000000000098e-01	8.790792933708160882e-04	1.423459767517040730e-01	-8.795078020764009229e-04
3.111000000000000210e+00	1.418000000000000094e-01	8.809025655209171265e-04	1.417709412936084268e-01	-8.805142133794671916e-04
3.120000000000000107e+00	1.411999999999999922e-01	8.812512850835074697e-04	1.411939398483447183e-01	-8.814827849873887317e-04
3.129000000000000004e+00	1.406000000000000028e-01	8.823771181084272795e-04	1.406149947661803346e-01	-8.824133498599905567e-04
3.137999999999999901e+00	1.401000000000000023e-01	8.832835580310549649e-04	1.400341282168778012e-01	-8.833057426325820844e-04
3.146999999999999797e+00	1.395000000000000129e-01	8.843331808204417952e-04	1.394513622009171394e-01	-8.841597996364393419e-04
3.154999999999999805e+00	1.388999999999999957e-01	8.845392948665424743e-04	1.389317715843692014e-01	-8.848866497556822936e-04
3.164000000000000146e+00	1.383000000000000063e-01	8.855092433187809579e-04	1.383454803198627958e-01	-8.856678676017758255e-04
3.173000000000000043e+00	1.378000000000000058e-01	8.862857794308410522e-04	1.377573570268105507e-01	-8.864103065218406977e-04
3.181999999999999940e+00	1.371999999999999886e-01	8.871795176475465563e-04	1.371674252391431870e-01	-8.871138184371027326e-04
3.190999999999999837e+00	1.365999999999999992e-01	8.880316866448704745e-04	1.365757083023353413e-01	-8.877782567578325346e-04
3.198999999999999844e+00	1.360000000000000098e-01	8.880570900567149456e-04	1.360482581013364722e-01	-8.883359503979153943e-04
3.208000000000000185e+00	1.353999999999999926e-01	8.888295847168904088e-04	1.354532347519351587e-01	-8.889262010428394464e-04
3.217000000000000082e+00	1.348999999999999921e-01	8.894415760022314097e-04	1.348564970949354958e-01	-8.894769855072588542e-04
3.225999999999999979e+00	1.343000000000000027e-01	8.901378604268743271e-04	1.342580700109827219e-01	-8.899881743297109087e-04
3.234999999999999876e+00	1.337000000000000133e-01	8.907925756321354418e-04	1.336579781826486568e-01	-8.904596393622116321e-04
3.244000000000000217e+00	1.330999999999999961e-01	8.906372684097232711e-04	1.330562462888396635e-01	-8.908912549139068153e-04
3.251999999999999780e+00	1.325000000000000067e-01	8.912123092778361476e-04	1.325200175968093974e-01	-8.912413656159811487e-04
3.261000000000000121e+00	1.318999999999999895e-01	8.917457809265672214e-04	1.319152589404125886e-01	-8.915973985537183977e-04
3.270000000000000018e+00	1.313000000000000000e-01	8.922376833559168179e-04	1.313089358165852316e-01	-8.919132584976043271e-04
3.278999999999999915e+00	1.307000000000000106e-01	8.919334197640540552e-04	1.307010742210092114e-01	-8.921888370777989255e-04
3.287999999999999812e+00	1.300999999999999934e-01	8.923456478562553050e-04	1.300916999894627113e-01	-8.924240273578949809e-04
3.297000000000000153e+00	1.295000000000000040e-01	8.927163067290750775e-04	1.294808398460310650e-01	-8.926187311068938543e-04
3.305000000000000160e+00	1.288999999999999868e-01	8.923011918855276161e-04	1.289366279633289425e-01	-8.927577401119407997e-04
3.314000000000000057e+00	1.282999999999999974e-01	8.925921764211993672e-04	1.283230363634587090e-01	-8.928757264668373212e-04
3.322999999999999954e+00	1.277000000000000079e-01	8.928415917374893157e-04	1.277080381909346529e-01	-8.929529713039812810e-04
3.331999999999999851e+00	1.270999999999999908e-01	8.930494378343974615e-04	1.270916605104723540e-01	-8.929893883185572798e-04
3.341000000000000192e+00	1.265000000000000013e-01	8.932157147119241299e-04	1.264739307510660271e-01	-8.929848967011772736e-04
3.350000000000000089e+00	1.259000000000000119e-01	8.933404223700692126e-04	1.258548776164201966e-01	-8.929394283430217884e-04
3.358000000000000096e+00	1.252999999999999947e-01	8.927001409215377459e-04	1.253035204022069915e-01	-8.928645588685854648e-04
3.366999999999999993e+00	1.247000000000000053e-01	8.927451742425344819e-04	1.246820457301765217e-01	-8.927415120243986386e-04
3.375999999999999890e+00	1.241000000000000020e-01	8.927486383441497406e-04	1.240593300358990292e-01	-8.925773013858822637e-04
3.384999999999999787e+00	1.234999999999999987e-01	8.927105332263831966e-04	1.234354015700404178e-01	-8.923718651893400777e-04
3.394000000000000128e+00	1.228000000000000064e-01	8.919045522505944339e-04	1.228102897803299842e-01	-8.921251550867833821e-04
3.402000000000000135e+00	1.222000000000000031e-01	8.917798445924495681e-04	1.222536656346120409e-01	-8.918711739257843916e-04
3.411000000000000032e+00	1.215999999999999998e-01	8.916135677149227912e-04	1.216264001060374522e-01	-8.915463891469783183e-04
3.419999999999999929e+00	1.209999999999999964e-01	8.914057216180146454e-04	1.209980370460600335e-01	-8.911802120295784536e-04
3.428999999999999826e+00	1.203999999999999931e-01	8.911563063017246969e-04	1.203686057265272169e-01	-8.907726028044525828e-04
3.438000000000000167e+00	1.198000000000000037e-01	8.908653217660531627e-04	1.197381360588816862e-01	-8.903235309301215294e-04
3.447000000000000064e+00	1.190999999999999975e-01	8.897856767626685084e-04	1.191066589973799050e-01	-8.898329791241444070e-04
3.455000000000000071e+00	1.184999999999999942e-01	8.894080896866184355e-04	1.185445252604509225e-01	-8.893620975477125159e-04
3.463999999999999968e+00	1.179000000000000048e-01	8.889889333911868852e-04	1.179112292405405105e-01	-8.887931516269759755e-04
3.472999999999999865e+00	1.173000000000000015e-01	8.885282078763735323e-04	1.172770142194824866e-01	-8.881826807294404286e-04
3.482000000000000206e+00	1.166999999999999982e-01	8.880259131421785936e-04	1.166419106102902781e-01	-8.875306729159374713e-04
3.491000000000000103e+00	1.160000000000000059e-01	8.867176374321950006e-04	1.160059500475022209e-01	-8.868371328738435672e-04
3.500000000000000000e+00	1.154000000000000026e-01	8.861287401576214149e-04	1.153691644155961371e-01	-8.861020709689090748e-04
3.508000000000000007e+00	1.147999999999999993e-01	8.854982736636664601e-04	1.148024656784299991e-01	-8.854138332314163062e-04
3.516999999999999904e+00	1.141999999999999960e-01	8.848262379503295944e-04	1.141642077246170367e-01	-8.846003698800072998e-04
3.525999999999999801e+00	1.135000000000000037e-01	8.833343648547437987e-04	1.135252154891841919e-01	-8.837454156320109213e-04
3.535000000000000142e+00	1.129000000000000004e-01	8.825757266010285026e-04	1.128855208596659943e-01	-8.828489929614875440e-04
3.544000000000000039e+00	1.122999999999999970e-01	8.824238834802315906e-04	1.122451566331823664e-01	-8.819111387510072996e-04
3.552999999999999936e+00	1.116000000000000048e-01	8.807894048681558057e-04	1.116041554348633780e-01	-8.809318907327823994e-04
3.560999999999999943e+00	1.110000000000000014e-01	8.798991307530654518e-04	1.110338680324753080e-01	-8.800267281277036457e-04
3.569999999999999840e+00	1.103999999999999981e-01	8.789672874185932953e-04	1.103917518162887135e-01	-8.789693944470816124e-04
3.579000000000000181e+00	1.097999999999999948e-01	8.779938748647395531e-04	1.097490917498778196e-01	-8.778707787675753792e-04
3.588000000000000078e+00	1.091000000000000025e-01	8.768056880107473645e-04	1.091059211145939123e-01	-8.767309406539644870e-04
3.596999999999999975e+00	1.084999999999999992e-01	8.757422088149000418e-04	1.084622734282531253e-01	-8.755499461506595447e-04
3.604999999999999982e+00	1.078999999999999959e-01	8.746371603996711333e-04	1.078897685651602489e-01	-8.744656753764310474e-04
3.613999999999999879e+00	1.072000000000000036e-01	8.726764788855031563e-04	1.072453103548839104e-01	-8.732071201787265386e-04
3.623000000000000220e+00	1.066000000000000003e-01	8.721002833168519687e-04	1.066004705441911532e-01	-8.719075978842854820e-04
3.632000000000000117e+00	1.059999999999999970e-01	8.708635990402476771e-04	1.059552824209788191e-01	-8.705671845940908147e-04
3.641000000000000014e+00	1.053000000000000047e-01	8.687603120095900361e-04	1.053097801897850266e-01	-8.691859740005094441e-04
3.649999999999999911e+00	1.047000000000000014e-01	8.680415109244488591e-04	1.046639979099344003e-01	-8.677640609384468153e-04
3.657999999999999918e+00	1.040999999999999981e-01	8.666731907864695097e-04	1.040897614513599800e-01	-8.664660445041748489e-04
3.666999999999999815e+00	1.034000000000000058e-01	8.644272982393218794e-04	1.034435422343515099e-01	-8.649675059311834639e-04
3.676000000000000156e+00	1.028000000000000025e-01	8.635658916376910384e-04	1.027971400783385392e-01	-8.634285379480076059e-04
3.685000000000000053e+00	1.021999999999999992e-01	8.620659356383363059e-04	1.021505893231217238e-01	-8.618492547915062880e-04
3.693999999999999950e+00	1.015000000000000069e-01	8.602634480979262773e-04	1.015039247001997824e-01	-8.602297811075216606e-04
3.702999999999999847e+00	1.009000000000000036e-01	8.586734254565780728e-04	1.008571806955109035e-01	-8.585702409399612479e-04
3.710999999999999854e+00	1.003000000000000003e-01	8.576209159158453563e-04	1.002822581760444698e-01	-8.570615577723980378e-04
3.720000000000000195e+00	9.962000000000000022e-02	8.552574748538906927e-04	9.963545743417900891e-02	-8.553266723505289874e-04
3.729000000000000092e+00	9.898999999999999466e-02	8.538494330173909902e-04	9.898867590132953698e-02	-8.535520817810364133e-04
3.737999999999999989e+00	9.835000000000000686e-02	8.517359846219954306e-04	9.834194863737613646e-02	-8.517379369238039285e-04
3.746999999999999886e+00	9.772000000000000131e-02	8.502293313595182551e-04	9.769531068437241339e-02	-8.498843922568751711e-04
3.755999999999999783e+00	9.708999999999999575e-02	8.481112064269421885e-04	9.704879683178310734e-02	-8.479916013171818990e-04
3.763999999999999790e+00	9.644999999999999407e-02	8.464185886427589255e-04	9.647424996225525962e-02	-8.462762963813856608e-04
3.773000000000000131e+00	9.582000000000000239e-02	8.442091846326241385e-04	9.582806457442002990e-02	-8.443097895775202380e-04
3.782000000000000028e+00	9.518000000000000071e-02	8.424172048671134351e-04	9.518210310271713048e-02	-8.423044902577494272e-04
3.790999999999999925e+00	9.454999999999999516e-02	8.401165217794196024e-04	9.453640095226475970e-02	-8.402605825655719632e-04
3.799999999999999822e+00	9.392000000000000348e-02	8.383144383841980261e-04	9.389099333540451564e-02	-8.381782508031039493e-04
3.807999999999999829e+00	9.328999999999999793e-02	8.364614326952340669e-04	9.331757320744649142e-02	-8.362951800835911886e-04
3.817000000000000171e+00	9.264999999999999625e-02	8.339325230461294225e-04	9.267281711851915738e-02	-8.341407683246566430e-04
3.826000000000000068e+00	9.202000000000000457e-02	8.319809059311878818e-04	9.202845596397304928e-02	-8.319484604688228997e-04
3.834999999999999964e+00	9.138999999999999901e-02	8.299783665225037412e-04	9.138452493974238977e-02	-8.297184597688213358e-04
3.843999999999999861e+00	9.075999999999999346e-02	8.274009017157602733e-04	9.074105953007817471e-02	-8.274509814502025492e-04
3.853000000000000203e+00	9.013000000000000178e-02	8.253001550262870035e-04	9.009809497636540876e-02	-8.251462395798857870e-04
3.861000000000000210e+00	8.949999999999999623e-02	8.231484860430710255e-04	8.952701969436907548e-02	-8.230664691546530709e-04
3.870000000000000107e+00	8.887000000000000455e-02	8.204328035818840396e-04	8.888509647635894906e-02	-8.206919198842243688e-04
3.879000000000000004e+00	8.823999999999999899e-02	8.181829273178789323e-04	8.824377471238104009e-02	-8.182807230406622875e-04
3.887999999999999901e+00	8.760999999999999344e-02	8.158821287601311168e-04	8.760308974790398384e-02	-8.158331175796445546e-04
3.896999999999999797e+00	8.698000000000000176e-02	8.135304079086411351e-04	8.696307695133539961e-02	-8.133493486273660113e-04
3.906000000000000139e+00	8.636000000000000620e-02	8.112216996522057365e-04	8.632377144370056987e-02	-8.108296597605801513e-04
3.914000000000000146e+00	8.573000000000000065e-02	8.082735759726427131e-04	8.575612185424776046e-02	-8.085599770346950464e-04
3.923000000000000043e+00	8.511000000000000509e-02	8.058678151359566048e-04	8.511824729544957557e-02	-8.059730986009525739e-04
3.931999999999999940e+00	8.447999999999999954e-02	8.033168507065689820e-04	8.448118040154423136e-02	-8.033510048489812426e-04
3.940999999999999837e+00	8.386000000000000398e-02	8.008104577179629225e-04	8.384495638210323620e-02	-8.006939678124762099e-04
3.950000000000000178e+00	8.322999999999999843e-02	7.981580528462789859e-04	8.320961032370105537e-02	-7.980022618434738993e-04
3.959000000000000075e+00	8.261000000000000287e-02	7.955510277057531920e-04	8.257517706992976991e-02	-7.952761595559652624e-04
3.967000000000000082e+00	8.198999999999999344e-02	7.928938885618618112e-04	8.201203068368376203e-02	-7.928243006307645561e-04
3.975999999999999979e+00	8.136999999999999789e-02	7.901866354146047352e-04	8.137941583820373914e-02	-7.900339654386687779e-04
3.984999999999999876e+00	8.075000000000000233e-02	7.874292682639818554e-04	8.074781346684756222e-02	-7.872100262320341161e-04
3.994000000000000217e+00	8.013000000000000678e-02	7.846217871099936056e-04	8.011725839715042041e-02	-7.843527857230220062e-04
4.003000000000000114e+00	7.950999999999999734e-02	7.817641919526394437e-04	7.948778526867814054e-02	-7.814625467742648823e-04
4.011000000000000121e+00	7.889999999999999791e-02	7.789552096879512593e-04	7.892918971166036635e-02	-7.788659864252341428e-04
4.019999999999999574e+00	7.828000000000000236e-02	7.759977906690543759e-04	7.830185392200220140e-02	-7.759142366577009755e-04
4.028999999999999915e+00	7.767000000000000293e-02	7.730897928331999409e-04	7.767569882829039596e-02	-7.729303532902721601e-04
4.038000000000000256e+00	7.706000000000000349e-02	7.701324892843568236e-04	7.705075851091691685e-02	-7.699146499612985559e-04
4.046999999999999709e+00	7.643999999999999406e-02	7.670255365457396505e-04	7.642706720328246162e-02	-7.668674581115355379e-04
4.056000000000000050e+00	7.582999999999999463e-02	7.639692174257307162e-04	7.580465892664266236e-02	-7.637891081493188884e-04
4.064000000000000057e+00	7.521999999999999520e-02	7.608635925927327744e-04	7.525251155930003100e-02	-7.610269051140310754e-04
4.073000000000000398e+00	7.462000000000000577e-02	7.578102179590966636e-04	7.463261879371359264e-02	-7.578905950741336283e-04
4.081999999999999851e+00	7.401000000000000634e-02	7.546063858453094840e-04	7.401410606751437915e-02	-7.547240708945002511e-04
4.091000000000000192e+00	7.340000000000000691e-02	7.513532480185336222e-04	7.339700680798000310e-02	-7.515276758951391087e-04
4.099999999999999645e+00	7.280000000000000360e-02	7.485738838226548095e-04	7.278135445873701315e-02	-7.483017684773778056e-04
4.108999999999999986e+00	7.220000000000000029e-02	7.453222471065786654e-04	7.216718224624968370e-02	-7.450467053668180907e-04
4.116999999999999993e+00	7.159999999999999698e-02	7.420221129678908518e-04	7.162252065973358228e-02	-7.421291261748112766e-04
4.126000000000000334e+00	7.099999999999999367e-02	7.386734814065910436e-04	7.101123412728888029e-02	-7.388199565927670636e-04
4.134999999999999787e+00	7.040000000000000424e-02	7.356828070121889350e-04	7.040152248301885518e-02	-7.354826508447061218e-04
4.144000000000000128e+00	6.980000000000000093e-02	7.322337165040498788e-04	6.979341828100950329e-02	-7.321175794125937613e-04
4.152999999999999581e+00	6.920999999999999375e-02	7.288414372623992863e-04	6.918695398607054015e-02	-7.287251258672143833e-04
4.161999999999999922e+00	6.862000000000000044e-02	7.254014688885138205e-04	6.858216184939233684e-02	-7.253056717450217855e-04
4.169999999999999929e+00	6.801999999999999713e-02	7.222004080560188695e-04	6.804599852957995965e-02	-7.222437963889275859e-04
4.179000000000000270e+00	6.743000000000000382e-02	7.186612509058864498e-04	6.744445214948577294e-02	-7.187743737649612960e-04
4.187999999999999723e+00	6.685000000000000664e-02	7.151813876283998192e-04	6.684466990062300218e-02	-7.152790411243909819e-04
4.197000000000000064e+00	6.625999999999999945e-02	7.119298086473508291e-04	6.624668325853617923e-02	-7.117581933280444891e-04
4.206000000000000405e+00	6.567000000000000615e-02	7.082445818791132698e-04	6.565052352240841049e-02	-7.082122371673580741e-04
4.214000000000000412e+00	6.508999999999999508e-02	7.049957164443293543e-04	6.512216259627209847e-02	-7.050395246129244689e-04
4.222999999999999865e+00	6.450999999999999790e-02	7.013208242459105252e-04	6.452953835002558924e-02	-7.014472433033585880e-04
4.232000000000000206e+00	6.393000000000000071e-02	6.975990512056335106e-04	6.393883027462821111e-02	-6.978310155281470129e-04
4.240999999999999659e+00	6.335000000000000353e-02	6.941961487190298269e-04	6.335006886768686230e-02	-6.941912401484828408e-04
4.250000000000000000e+00	6.278000000000000247e-02	6.904872505897558053e-04	6.276328433829830855e-02	-6.905283334145158715e-04
4.259000000000000341e+00	6.221000000000000141e-02	6.870914495114631253e-04	6.217850663454693727e-02	-6.868427231442594339e-04
4.267000000000000348e+00	6.162999999999999728e-02	6.835320851019089598e-04	6.166041302868831286e-02	-6.835479093968605023e-04
4.275999999999999801e+00	6.106000000000000316e-02	6.796779833799336404e-04	6.107950700878450601e-02	-6.798205734560721584e-04
4.285000000000000142e+00	6.049999999999999822e-02	6.762388232964247538e-04	6.050069322973253283e-02	-6.760717560513804496e-04
4.293999999999999595e+00	5.992999999999999716e-02	6.722896897201408777e-04	5.992400087016172550e-02	-6.723018762808131423e-04
4.302999999999999936e+00	5.936999999999999916e-02	6.687498397496855363e-04	5.934945870489934105e-02	-6.685113686136260561e-04
4.312000000000000277e+00	5.881000000000000116e-02	6.648187195018003329e-04	5.877709514829138060e-02	-6.647006793984856603e-04
4.320000000000000284e+00	5.825000000000000316e-02	6.611786415246136009e-04	5.827017931901448677e-02	-6.612968165924680347e-04
4.328999999999999737e+00	5.768999999999999823e-02	6.574868329633073646e-04	5.770200777138980580e-02	-6.574492160085256822e-04
4.338000000000000078e+00	5.713000000000000023e-02	6.534134536090937953e-04	5.713609587072066703e-02	-6.535827092946575045e-04
4.347000000000000419e+00	5.657999999999999835e-02	6.497362520095982356e-04	5.657247130259863283e-02	-6.496977333669828880e-04
4.355999999999999872e+00	5.603000000000000341e-02	6.460082435864139506e-04	5.601116126285859281e-02	-6.457947376185411070e-04
4.365000000000000213e+00	5.548000000000000154e-02	6.422294283395408318e-04	5.545219245604059849e-02	-6.418741840830862995e-04
4.373000000000000220e+00	5.494000000000000272e-02	6.381988306402742051e-04	5.495731821521471216e-02	-6.383748796066540448e-04
4.381999999999999673e+00	5.439000000000000085e-02	6.343220390527197061e-04	5.440284395034217235e-02	-6.344224139635230115e-04
4.391000000000000014e+00	5.385000000000000203e-02	6.305115272760681254e-04	5.385078706014779365e-02	-6.304537116259701767e-04
4.400000000000000355e+00	5.331000000000000322e-02	6.266511324361585984e-04	5.330117356443579008e-02	-6.264692247854059415e-04
4.408999999999999808e+00	5.278000000000000053e-02	6.225541394559352872e-04	5.275402895960433491e-02	-6.224694144649376912e-04
4.416999999999999815e+00	5.224000000000000171e-02	6.185975580611787839e-04	5.226977092847828049e-02	-6.189015469579546656e-04
4.426000000000000156e+00	5.170999999999999902e-02	6.147099700235903819e-04	5.172735737639221065e-02	-6.148740855669854177e-04
4.434999999999999609e+00	5.118000000000000327e-02	6.107734226831748126e-04	5.118748394867475571e-02	-6.108326659431493211e-04
4.443999999999999950e+00	5.065000000000000058e-02	6.067879160399319675e-04	5.065017498356273740e-02	-6.067777555915551116e-04
4.453000000000000291e+00	5.013000000000000095e-02	6.028737121549338461e-04	5.011545466192553200e-02	-6.027098192614542419e-04
4.461999999999999744e+00	4.961000000000000132e-02	5.989114727275393363e-04	4.958334667895616943e-02	-5.986293265168231726e-04
4.469999999999999751e+00	4.909000000000000169e-02	5.949011977577481130e-04	4.911257333740081527e-02	-5.949920713310821252e-04
4.479000000000000092e+00	4.857000000000000206e-02	5.908428872455603930e-04	4.858546184874307228e-02	-5.908891789024501868e-04
4.488000000000000433e+00	4.805999999999999855e-02	5.868586507729096251e-04	4.806102806131575672e-02	-5.867751223560129003e-04
4.496999999999999886e+00	4.753999999999999893e-02	5.827047310561441927e-04	4.753929428823493175e-02	-5.826503788241287366e-04
4.506000000000000227e+00	4.703999999999999848e-02	5.787488424817107194e-04	4.702028270066344745e-02	-5.785154226094583194e-04
4.514999999999999680e+00	4.653000000000000191e-02	5.746232706631624731e-04	4.650401508978096315e-02	-5.743707291625317233e-04
4.522999999999999687e+00	4.603000000000000147e-02	5.705745441654432992e-04	4.604743089942028161e-02	-5.706787771420123367e-04
4.532000000000000028e+00	4.551999999999999796e-02	5.663552106631784648e-04	4.553640261770332265e-02	-5.665170231822545073e-04
4.541000000000000369e+00	4.503000000000000058e-02	5.623385271053993762e-04	4.502817741628102610e-02	-5.623469406786375498e-04
4.549999999999999822e+00	4.453000000000000014e-02	5.581512365430747356e-04	4.452277542510067049e-02	-5.581690129464708964e-04
4.559000000000000163e+00	4.404000000000000276e-02	5.542978276414224463e-04	4.402021664648202853e-02	-5.539837204589125519e-04
4.567999999999999616e+00	4.354999999999999843e-02	5.501420604037954559e-04	4.352052083009089190e-02	-5.497915423681736967e-04
4.575999999999999623e+00	4.306000000000000105e-02	5.459410289050640889e-04	4.307876531479019194e-02	-5.460597759884007040e-04
4.584999999999999964e+00	4.256999999999999673e-02	5.416947331452282369e-04	4.258452761535133635e-02	-5.418559265950408706e-04
4.594000000000000306e+00	4.209000000000000241e-02	5.375308830038327433e-04	4.209320543379003327e-02	-5.376466053602206325e-04
4.602999999999999758e+00	4.161000000000000115e-02	5.335629278087731815e-04	4.160481657065288885e-02	-5.334322981115057751e-04
4.612000000000000099e+00	4.114000000000000296e-02	5.294363167597402817e-04	4.111937871375574705e-02	-5.292134878438113036e-04
4.620000000000000107e+00	4.066000000000000170e-02	5.251371357152466142e-04	4.069036997711066028e-02	-5.254600423628729214e-04
4.628999999999999559e+00	4.018999999999999656e-02	5.211552663786996227e-04	4.021055330019854962e-02	-5.212340409707214755e-04
4.637999999999999901e+00	3.973000000000000143e-02	5.170253644331324928e-04	3.973373555171626909e-02	-5.170049373441555803e-04
4.647000000000000242e+00	3.926000000000000323e-02	5.127223728768621602e-04	3.925993216905017402e-02	-5.127732187779345755e-04
4.655999999999999694e+00	3.880000000000000115e-02	5.087310349959004970e-04	3.878915849149097012e-02	-5.085393697456412404e-04
4.665000000000000036e+00	3.833999999999999908e-02	5.044705364194425291e-04	3.832142976096389320e-02	-5.043038719200912488e-04
4.673000000000000043e+00	3.789000000000000007e-02	5.005183428867318466e-04	3.790823938683250682e-02	-5.005379879979679524e-04
4.682000000000000384e+00	3.742999999999999799e-02	4.961706644196262929e-04	3.744630303677465299e-02	-4.963006824786954938e-04
4.690999999999999837e+00	3.697999999999999898e-02	4.919135144747296007e-04	3.698745292200287388e-02	-4.920631159724772217e-04
4.700000000000000178e+00	3.654000000000000303e-02	4.879592424810499365e-04	3.653170188787990824e-02	-4.878257703437833366e-04
4.708999999999999631e+00	3.608999999999999708e-02	4.836168179013939370e-04	3.607906269751533224e-02	-4.835891246909635355e-04
4.717999999999999972e+00	3.565000000000000113e-02	4.795731143510167851e-04	3.562954803237558532e-02	-4.793536553660645476e-04
4.725999999999999979e+00	3.520999999999999824e-02	4.754836846593196503e-04	3.523261268751599895e-02	-4.755901642244484036e-04
4.735000000000000320e+00	3.477999999999999842e-02	4.712832882458844303e-04	3.478903406977797153e-02	-4.713582073286497003e-04
4.743999999999999773e+00	3.434999999999999859e-02	4.672414899513955026e-04	3.434861451900655949e-02	-4.671287924043055601e-04
4.753000000000000114e+00	3.391999999999999876e-02	4.629591675347621968e-04	3.391136419973921068e-02	-4.629023917110208319e-04
4.761999999999999567e+00	3.348999999999999894e-02	4.588304780247603153e-04	3.347729320345127491e-02	-4.586794748399684288e-04
4.770999999999999908e+00	3.307000000000000217e-02	4.547946264380440802e-04	3.304641155592930035e-02	-4.544605087129645034e-04
4.778999999999999915e+00	3.264999999999999847e-02	4.505266223080866021e-04	3.266609117872074780e-02	-4.507140086564389637e-04
4.788000000000000256e+00	3.223000000000000170e-02	4.464059002317996203e-04	3.224126096347423864e-02	-4.465037696464759496e-04
4.796999999999999709e+00	3.182000000000000106e-02	4.423805564199825477e-04	3.181964774956984321e-02	-4.422988161457115457e-04
4.806000000000000050e+00	3.141000000000000042e-02	4.381312584387469350e-04	3.140125904221408720e-02	-4.380996065575855792e-04
4.815000000000000391e+00	3.099999999999999978e-02	4.340230648633012145e-04	3.098610218770003408e-02	-4.339065967779009840e-04
4.823000000000000398e+00	3.059999999999999873e-02	4.300127898935100453e-04	3.061979293281264294e-02	-4.301850482829833264e-04
4.831999999999999851e+00	3.020000000000000115e-02	4.259609457043372904e-04	3.021076055755944276e-02	-4.260049840399228525e-04
4.841000000000000192e+00	2.980000000000000010e-02	4.218675322957827871e-04	2.980498098026803863e-02	-4.218324222630786928e-04
4.849999999999999645e+00	2.939999999999999905e-02	4.177325496678466980e-04	2.940246101816600816e-02	-4.176678085484647647e-04
4.858999999999999986e+00	2.901000000000000106e-02	4.135311140239269329e-04	2.900320577365820413e-02	-4.135115839956374174e-04
4.868000000000000327e+00	2.861999999999999961e-02	4.094588893702517289e-04	2.860721979864825487e-02	-4.093641866186552682e-04
4.876000000000000334e+00	2.824000000000000121e-02	4.054897217396269187e-04	2.825798049051000613e-02	-4.056853738115794852e-04
4.884999999999999787e+00	2.785999999999999935e-02	4.014810633505894503e-04	2.786818210264240675e-02	-4.015558364127067275e-04
4.894000000000000128e+00	2.748000000000000095e-02	3.974329142031394319e-04	2.748166594587760775e-02	-3.974363778617822631e-04
4.902999999999999581e+00	2.709999999999999909e-02	3.933452742972768637e-04	2.709843639674990728e-02	-3.933274266037540146e-04
4.911999999999999922e+00	2.673000000000000029e-02	3.893638091059183244e-04	2.671849658634246547e-02	-3.892294050855156918e-04
4.921000000000000263e+00	2.636000000000000149e-02	3.853438923866317803e-04	2.634184831387014272e-02	-3.851427295141399533e-04
4.929000000000000270e+00	2.598999999999999921e-02	3.812855241394170688e-04	2.600981450378377080e-02	-3.815199884942466115e-04
4.937999999999999723e+00	2.563000000000000000e-02	3.773359286829177490e-04	2.563938824937584890e-02	-3.774558710502101612e-04
4.947000000000000064e+00	2.527000000000000079e-02	3.733489209289750236e-04	2.527225844326388624e-02	-3.734042884547834201e-04
4.956000000000000405e+00	2.491000000000000159e-02	3.694683188296438592e-04	2.490842675124665256e-02	-3.693656478305156572e-04
4.964999999999999858e+00	2.455999999999999850e-02	3.655532489192420587e-04	2.454789440248801927e-02	-3.653403521001826371e-04
4.974000000000000199e+00	2.420999999999999888e-02	3.616018059418813434e-04	2.419066080646348552e-02	-3.613287935652221140e-04
4.982000000000000206e+00	2.385999999999999927e-02	3.576139898975616593e-04	2.387588828178906566e-02	-3.577748098329998068e-04
4.990999999999999659e+00	2.351999999999999924e-02	3.537402005314069751e-04	2.352488271239373818e-02	-3.537902559009738993e-04
5.000000000000000000e+00	2.317999999999999922e-02	3.498310773287778130e-04	2.317717276725681300e-02	-3.498205538980917080e-04
5.009000000000000341e+00	2.283999999999999919e-02	3.460184870911572506e-04	2.283275735919816640e-02	-3.458660855789085550e-04
5.017999999999999794e+00	2.249999999999999917e-02	3.420367332246640251e-04	2.249163535912499998e-02	-3.419272303561634056e-04
5.025999999999999801e+00	2.216999999999999874e-02	3.381721814628163721e-04	2.219117878167701369e-02	-3.384394321867545950e-04
5.035000000000000142e+00	2.183999999999999830e-02	3.343994283937697662e-04	2.185627006579203210e-02	-3.345310679935311064e-04
5.043999999999999595e+00	2.152000000000000093e-02	3.306180150706855558e-04	2.152464523623568923e-02	-3.306393622485459690e-04
5.052999999999999936e+00	2.120000000000000009e-02	3.268033463720958491e-04	2.119630047278367457e-02	-3.267646695673815781e-04
5.062000000000000277e+00	2.087999999999999926e-02	3.230759730342075485e-04	2.087123196779500436e-02	-3.229073426319498206e-04
5.070999999999999730e+00	2.055999999999999842e-02	3.191929460637457790e-04	2.054943592614583495e-02	-3.190677322034697573e-04
5.078999999999999737e+00	2.025000000000000064e-02	3.155493462499170138e-04	2.026613899159068061e-02	-3.156698987400389633e-04
5.088000000000000078e+00	1.993999999999999939e-02	3.117548270757220072e-04	1.995051164109175670e-02	-3.118646849625053021e-04
5.097000000000000419e+00	1.963000000000000161e-02	3.080414256143482361e-04	1.963814099195328872e-02	-3.080781522332977861e-04
5.105999999999999872e+00	1.932999999999999996e-02	3.043381277826851753e-04	1.932902055167457986e-02	-3.043106224798104460e-04
5.115000000000000213e+00	1.902999999999999831e-02	3.007135227927126907e-04	1.902314385447602396e-02	-3.005624158842956834e-04
5.123999999999999666e+00	1.873000000000000012e-02	2.969461390811696218e-04	1.872050446113992378e-02	-2.968338508954736915e-04
5.131999999999999673e+00	1.844000000000000153e-02	2.934131018438907064e-04	1.845420421719715098e-02	-2.935363162245697532e-04
5.141000000000000014e+00	1.814999999999999947e-02	2.897417892171407394e-04	1.815766155377801505e-02	-2.898457082320954207e-04
5.150000000000000355e+00	1.786000000000000087e-02	2.861434536644164050e-04	1.786433457067786862e-02	-2.861756224284513943e-04
5.158999999999999808e+00	1.757999999999999841e-02	2.826724238460482990e-04	1.757421419645341376e-02	-2.825263449655008381e-04
5.168000000000000149e+00	1.729999999999999941e-02	2.790691808160358713e-04	1.728729139977068507e-02	-2.788981604512805429e-04
5.176999999999999602e+00	1.702000000000000041e-02	2.755351043482723566e-04	1.700355718915902425e-02	-2.752913519601779524e-04
5.184999999999999609e+00	1.674000000000000141e-02	2.719686962654342330e-04	1.675401860195619222e-02	-2.721034729149336066e-04
5.193999999999999950e+00	1.646999999999999853e-02	2.684379106942050568e-04	1.647628282471277211e-02	-2.685378076663108462e-04
5.203000000000000291e+00	1.619999999999999912e-02	2.649725966435020029e-04	1.620170845594545023e-02	-2.649943120669282382e-04
5.211999999999999744e+00	1.592999999999999972e-02	2.614761056782627054e-04	1.593028402248969702e-02	-2.614732344210016213e-04
5.221000000000000085e+00	1.566999999999999990e-02	2.581131558302869611e-04	1.566199805020004887e-02	-2.579748211124827562e-04
5.229000000000000092e+00	1.541000000000000009e-02	2.547201837683133927e-04	1.542614715315727969e-02	-2.548843453845808338e-04
5.238000000000000433e+00	1.515000000000000027e-02	2.512971894923418919e-04	1.516375826396370967e-02	-2.514294100493592215e-04
5.246999999999999886e+00	1.490000000000000005e-02	2.480106230849799930e-04	1.490447498097360358e-02	-2.479978434228234619e-04
5.256000000000000227e+00	1.464999999999999983e-02	2.446106073497223039e-04	1.464828578634520991e-02	-2.445898836975728260e-04
5.264999999999999680e+00	1.439999999999999961e-02	2.412677492911143495e-04	1.439517754936563664e-02	-2.412057467942739953e-04
5.274000000000000021e+00	1.414999999999999938e-02	2.378960237190469093e-04	1.414513650754809469e-02	-2.378456387453437915e-04
5.282000000000000028e+00	1.391000000000000049e-02	2.346641323821772570e-04	1.392544165543142462e-02	-2.348792140732178777e-04
5.291000000000000369e+00	1.366999999999999986e-02	2.314045282323864299e-04	1.368115687373711205e-02	-2.315650520125535079e-04
5.299999999999999822e+00	1.344000000000000056e-02	2.282870677188701756e-04	1.343989987876167101e-02	-2.282755077389592266e-04
5.309000000000000163e+00	1.319999999999999993e-02	2.249726152935063446e-04	1.320165715076751511e-02	-2.250107829867690513e-04
5.317999999999999616e+00	1.297000000000000063e-02	2.218763435348693083e-04	1.296641467268036356e-02	-2.217710703864889566e-04
5.326999999999999957e+00	1.273999999999999959e-02	2.186773034283164832e-04	1.273415686498613301e-02	-2.185565382008085853e-04
5.334999999999999964e+00	1.251999999999999988e-02	2.156239287946802368e-04	1.253019835407783583e-02	-2.157204472741389785e-04
5.344000000000000306e+00	1.230000000000000017e-02	2.125451507491996279e-04	1.230353520482705895e-02	-2.125539224879651758e-04
5.352999999999999758e+00	1.208000000000000046e-02	2.094409692918747104e-04	1.207981127851710454e-02	-2.094130470104160497e-04
5.362000000000000099e+00	1.186000000000000075e-02	2.063113844227054303e-04	1.185901098524316799e-02	-2.062979814558180722e-04
5.371000000000000441e+00	1.165000000000000063e-02	2.033981904344284056e-04	1.164111879063412479e-02	-2.032088853046592222e-04
5.379999999999999893e+00	1.144000000000000052e-02	2.003922739929195546e-04	1.142611834354058907e-02	-2.001459027685304653e-04
5.387999999999999901e+00	1.123000000000000040e-02	1.973621088401046793e-04	1.123742025670663655e-02	-1.974452729555428840e-04
5.397000000000000242e+00	1.102000000000000028e-02	1.943076949759839150e-04	1.102783398532065050e-02	-1.944319473361252990e-04
5.405999999999999694e+00	1.081999999999999976e-02	1.914684018221631933e-04	1.082108867065595219e-02	-1.914450830570860781e-04
5.415000000000000036e+00	1.061999999999999923e-02	1.885423906579101127e-04	1.061716685371335081e-02	-1.884847986181830521e-04
5.424000000000000377e+00	1.042000000000000044e-02	1.856534453809391123e-04	1.041605115661996782e-02	-1.855512118736924181e-04
5.432000000000000384e+00	1.022999999999999951e-02	1.828588391379536388e-04	1.023962338626605711e-02	-1.829660862828043702e-04
5.440999999999999837e+00	1.004000000000000031e-02	1.800422935847389798e-04	1.004375996168338850e-02	-1.800832286349864759e-04
5.450000000000000178e+00	9.846000000000000585e-03	1.771886936912476986e-04	9.850649814498364104e-03	-1.772273489798595119e-04
5.458999999999999631e+00	9.658999999999999184e-03	1.743811028407081542e-04	9.660273751900589137e-03	-1.743985237866050783e-04
5.467999999999999972e+00	9.475000000000000783e-03	1.716609574619400744e-04	9.472612670350008188e-03	-1.715968290913014605e-04
5.477000000000000313e+00	9.294000000000000178e-03	1.689183242901870681e-04	9.287647555038138283e-03	-1.688223404997158295e-04
5.485000000000000320e+00	9.114999999999999838e-03	1.662438819587280282e-04	9.125482097007111409e-03	-1.663790288949418055e-04
5.493999999999999773e+00	8.939000000000000765e-03	1.636016095842682705e-04	8.945557719122214715e-03	-1.636561328330715616e-04
5.503000000000000114e+00	8.765000000000000221e-03	1.609231084804168600e-04	8.768273663935328630e-03	-1.609606339432046839e-04
5.511999999999999567e+00	8.592999999999999944e-03	1.583109622430033700e-04	8.593609350462921154e-03	-1.582925667189442962e-04
5.520999999999999908e+00	8.425000000000000197e-03	1.557022743337023419e-04	8.421544274840495406e-03	-1.556519650498458941e-04
5.530000000000000249e+00	8.257999999999999716e-03	1.531404037577299281e-04	8.252058028209783083e-03	-1.530388626050808239e-04
5.538000000000000256e+00	8.094999999999999765e-03	1.506317533295713597e-04	8.103552105057766283e-03	-1.507392176914942742e-04
5.546999999999999709e+00	7.933000000000000815e-03	1.481210706284652890e-04	7.938881629990898053e-03	-1.481781493156617805e-04
5.556000000000000050e+00	7.773999999999999660e-03	1.456460162124709082e-04	7.776731435578458987e-03	-1.456446734271016840e-04
5.565000000000000391e+00	7.617999999999999772e-03	1.431631791148478430e-04	7.617080322767621689e-03	-1.431387956454347474e-04
5.573999999999999844e+00	7.463000000000000016e-03	1.407242668257047363e-04	7.459906651950558298e-03	-1.406605088185552130e-04
5.583000000000000185e+00	7.311999999999999923e-03	1.383413459656675953e-04	7.305188878807463218e-03	-1.382098056665642021e-04
5.591000000000000192e+00	7.161999999999999963e-03	1.359582288065389706e-04	7.169706371957138349e-03	-1.360545536303232623e-04
5.599999999999999645e+00	7.015000000000000402e-03	1.336131994446687708e-04	7.019569086026848648e-03	-1.336559330472041627e-04
5.608999999999999986e+00	6.870000000000000238e-03	1.312877191629133352e-04	6.871826014431698174e-03	-1.312848750043081982e-04
5.618000000000000327e+00	6.727999999999999606e-03	1.290013428148901163e-04	6.726455851993526185e-03	-1.289413682433550095e-04
5.626999999999999780e+00	6.586999999999999973e-03	1.267161673554268234e-04	6.583436459477692675e-03	-1.266253761881087686e-04
5.634999999999999787e+00	6.448999999999999871e-03	1.244709849491102609e-04	6.458263478454692209e-03	-1.245897777187771917e-04
5.644000000000000128e+00	6.313000000000000035e-03	1.222470028446783743e-04	6.319623370957001135e-03	-1.223256310100759021e-04
5.652999999999999581e+00	6.179999999999999730e-03	1.200640299298670101e-04	6.183269574596127541e-03	-1.200888649603109421e-04
5.661999999999999922e+00	6.048000000000000424e-03	1.178836550912670084e-04	6.049179974819502911e-03	-1.178794334885489853e-04
5.671000000000000263e+00	5.918999999999999782e-03	1.157451785617020698e-04	5.917332558153159949e-03	-1.156972906815880667e-04
5.679999999999999716e+00	5.792000000000000273e-03	1.136295535557917190e-04	5.787705268102299669e-03	-1.135423861988907297e-04
5.687999999999999723e+00	5.667000000000000162e-03	1.115371611247135194e-04	5.674326446994768826e-03	-1.116497218415712179e-04
5.697000000000000064e+00	5.544000000000000317e-03	1.095003906185690307e-04	5.548830562868473440e-03	-1.095460558331304074e-04
5.706000000000000405e+00	5.422999999999999869e-03	1.074549078968624989e-04	5.425488913458313342e-03	-1.074693961811994027e-04
5.714999999999999858e+00	5.303999999999999687e-03	1.054338124505265243e-04	5.304278800965564651e-03	-1.054196603227243304e-04
5.724000000000000199e+00	5.186999999999999771e-03	1.034374853307387789e-04	5.185177630773124720e-03	-1.033967660342892348e-04
5.732999999999999652e+00	5.072000000000000119e-03	1.014663075886769483e-04	5.068162910845139084e-03	-1.014006314302112028e-04
5.740999999999999659e+00	4.958999999999999866e-03	9.954929107536779342e-05	4.965883231106768200e-03	-9.964868539233855203e-05
5.750000000000000000e+00	4.847999999999999879e-03	9.762891438349194557e-05	4.852747755307021925e-03	-9.770284244783318083e-05
5.759000000000000341e+00	4.740000000000000289e-03	9.578240965855893221e-05	4.741632670507218289e-03	-9.578345976679131712e-05
5.767999999999999794e+00	4.632999999999999965e-03	9.391446791813088692e-05	4.632514969230131820e-03	-9.389042116821758109e-05
5.777000000000000135e+00	4.526999999999999774e-03	9.207940627553317812e-05	4.525371747962540249e-03	-9.202361096639418575e-05
5.785999999999999588e+00	4.423999999999999981e-03	9.026534286222593273e-05	4.420180206555338054e-03	-9.018291396808393926e-05
5.793999999999999595e+00	4.322999999999999586e-03	8.850408967804141932e-05	4.328296710320559890e-03	-8.856856831519779546e-05
5.802999999999999936e+00	4.223000000000000191e-03	8.672500214404167901e-05	4.226729777253242053e-03	-8.677688095670834994e-05
5.812000000000000277e+00	4.126000000000000327e-03	8.501883394904057977e-05	4.127048720388875637e-03	-8.501095045898050947e-05
5.820999999999999730e+00	4.029999999999999728e-03	8.329663273706406127e-05	4.029230493090474666e-03	-8.327063047682158243e-05
5.830000000000000071e+00	3.935000000000000130e-03	8.160568926866150388e-05	3.933252151205487296e-03	-8.155577524650045964e-05
5.838000000000000078e+00	3.843000000000000062e-03	7.994181775438121806e-05	3.849464197207140732e-03	-8.005271995964994723e-05
5.847000000000000419e+00	3.752000000000000127e-03	7.830878829148106449e-05	3.756898957150997184e-03	-7.838556933693034559e-05
5.855999999999999872e+00	3.663000000000000023e-03	7.670503048722880830e-05	3.666107895266404459e-03	-7.674346589153782584e-05
5.865000000000000213e+00	3.576000000000000185e-03	7.511031398819207250e-05	3.577068438899342305e-03	-7.512626428970071871e-05
5.873999999999999666e+00	3.490000000000000047e-03	7.354576404072047670e-05	3.489757885420225001e-03	-7.353380163686473357e-05
5.883000000000000007e+00	3.406000000000000173e-03	7.201158271740827415e-05	3.404153510157338289e-03	-7.196590602679907008e-05
5.891000000000000014e+00	3.324000000000000132e-03	7.050818571044926660e-05	3.329474786984748004e-03	-7.059270676446660381e-05
5.900000000000000355e+00	3.242999999999999789e-03	6.901470758111490295e-05	3.247031545282476773e-03	-6.907074892291298492e-05
5.908999999999999808e+00	3.164000000000000146e-03	6.755270658845679145e-05	3.166229395942311061e-03	-6.757286541361274320e-05
5.918000000000000149e+00	3.086000000000000201e-03	6.610117872968178040e-05	3.087046003561153516e-03	-6.609888711446073727e-05
5.926999999999999602e+00	3.010000000000000089e-03	6.466444258480339032e-05	3.009459126167473957e-03	-6.464864445679447031e-05
5.935999999999999943e+00	2.935999999999999808e-03	6.327809757141986959e-05	2.933446549944570061e-03	-6.322195378820174899e-05
5.943999999999999950e+00	2.863000000000000093e-03	6.190312058483670549e-05	2.867183531518084031e-03	-6.197340032090546441e-05
5.953000000000000291e+00	2.791000000000000078e-03	6.053971947115078535e-05	2.794084242494616031e-03	-6.059067071401926430e-05
5.961999999999999744e+00	2.720999999999999894e-03	5.920986240810479024e-05	2.722495491283020031e-03	-5.923093748949478731e-05
5.971000000000000085e+00	2.651999999999999844e-03	5.789213547421446176e-05	2.652395394678610640e-03	-5.789400986873079018e-05
5.980000000000000426e+00	2.585000000000000058e-03	5.660864541128708157e-05	2.583762165816562602e-03	-5.657969789626394704e-05
5.988999999999999879e+00	2.518999999999999972e-03	5.535238318705467233e-05	2.516574116271188578e-03	-5.528781192460097149e-05
5.996999999999999886e+00	2.454000000000000018e-03	5.409409446337742189e-05	2.458047228102585094e-03	-5.415813443272653942e-05
6.006000000000000227e+00	2.390999999999999896e-03	5.287102410612073435e-05	2.393530322391437381e-03	-5.290805565990284331e-05
6.014999999999999680e+00	2.328999999999999907e-03	5.166140601013617510e-05	2.330396739614508730e-03	-5.167980812900720529e-05
6.024000000000000021e+00	2.269000000000000183e-03	5.048769910089519523e-05	2.268625270163885429e-03	-5.047318379002206998e-05
6.033000000000000362e+00	2.209000000000000026e-03	4.931843201522429865e-05	2.208194797141695229e-03	-4.928797548850275700e-05
6.041000000000000369e+00	2.151000000000000134e-03	4.817254184195287611e-05	2.155587597190280341e-03	-4.825226912758160075e-05
6.049999999999999822e+00	2.095000000000000074e-03	4.706354435088267466e-05	2.097632828620378791e-03	-4.710695124730461894e-05
6.059000000000000163e+00	2.039000000000000014e-03	4.595855944418333747e-05	2.040958672883118850e-03	-4.598245030531260453e-05
6.067999999999999616e+00	1.984999999999999785e-03	4.487893753480950418e-05	1.985544678741894831e-03	-4.487854588756274579e-05
6.076999999999999957e+00	1.931999999999999907e-03	4.381451148452074411e-05	1.931370508423485783e-03	-4.379501720037733592e-05
6.086000000000000298e+00	1.879999999999999944e-03	4.277634332447473054e-05	1.878415912407214918e-03	-4.273164439679335967e-05
6.094000000000000306e+00	1.828999999999999897e-03	4.174263808200953993e-05	1.832352699554365156e-03	-4.180316812851384348e-05
6.102999999999999758e+00	1.778999999999999982e-03	4.073502907171173526e-05	1.781646805230779201e-03	-4.077727104609757337e-05
6.112000000000000099e+00	1.730999999999999900e-03	3.975586610917689919e-05	1.732102477908251505e-03	-3.977090000437572036e-05
6.121000000000000441e+00	1.683000000000000034e-03	3.877976887657145615e-05	1.683699904935083555e-03	-3.878383625291509140e-05
6.129999999999999893e+00	1.637000000000000000e-03	3.784270052216323448e-05	1.636419712190530359e-03	-3.781585286054319758e-05
6.139000000000000234e+00	1.590999999999999966e-03	3.688954141575270373e-05	1.590242688288318225e-03	-3.686672181755204822e-05
6.147000000000000242e+00	1.546999999999999981e-03	3.598545130872058068e-05	1.550107096100475888e-03	-3.603869288070384437e-05
6.155999999999999694e+00	1.503999999999999912e-03	3.509809281248958847e-05	1.505961711287386300e-03	-3.512455316287657923e-05
6.165000000000000036e+00	1.461999999999999975e-03	3.421925023272914227e-05	1.462864458448113374e-03	-3.422861253921212694e-05
6.174000000000000377e+00	1.420000000000000038e-03	3.334278633607775413e-05	1.420796445103924849e-03	-3.335064674919565925e-05
6.182999999999999829e+00	1.379999999999999933e-03	3.250712955645268922e-05	1.379738918248371365e-03	-3.249043169829495236e-05
6.192000000000000171e+00	1.340999999999999961e-03	3.168135701343615193e-05	1.339673644486022268e-03	-3.164773834824104442e-05
6.200000000000000178e+00	1.301999999999999989e-03	3.085769757240485492e-05	1.304878552792687694e-03	-3.091320061030064948e-05
6.208999999999999631e+00	1.265000000000000065e-03	3.007573436781442190e-05	1.266638606611135507e-03	-3.010297502288264375e-05
6.217999999999999972e+00	1.227999999999999925e-03	2.928821705363438547e-05	1.229339251183382553e-03	-2.930960717654442144e-05
6.227000000000000313e+00	1.193000000000000050e-03	2.854299642017518279e-05	1.192962751638990950e-03	-2.853286912065529075e-05
6.235999999999999766e+00	1.157999999999999958e-03	2.779252189926635820e-05	1.157491448502828485e-03	-2.777253386618389709e-05
6.243999999999999773e+00	1.123999999999999999e-03	2.706086899713311086e-05	1.126707111387073839e-03	-2.711026775255807040e-05
6.253000000000000114e+00	1.090999999999999956e-03	2.634826288038043365e-05	1.092898085020458472e-03	-2.638029728430194053e-05
6.261999999999999567e+00	1.059000000000000045e-03	2.565492871561330594e-05	1.059944833365243947e-03	-2.566607194332052422e-05
6.270999999999999908e+00	1.026999999999999918e-03	2.495679099660651500e-05	1.027830817655119803e-03	-2.496736327777763776e-05
6.280000000000000249e+00	9.964999999999999900e-04	2.429041331590785213e-05	9.965395689835862200e-04	-2.428394379475220079e-05
6.288999999999999702e+00	9.665999999999999679e-04	2.363412771791461439e-05	9.660546879309753589e-04	-2.361558695512936385e-05
6.296999999999999709e+00	9.374999999999999653e-04	2.299297447047684805e-05	9.396207632970406511e-04	-2.303395477719810046e-05
6.306000000000000050e+00	9.091000000000000339e-04	2.236467361738150771e-05	9.106145212661783533e-04	-2.239343486049754335e-05
6.315000000000000391e+00	8.813999999999999569e-04	2.175447154052472117e-05	8.823678618711443353e-04	-2.176732817970453891e-05
6.323999999999999844e+00	8.543999999999999512e-04	2.115219244141202531e-05	8.548654767343700882e-04	-2.115541075618124851e-05
6.333000000000000185e+00	8.281999999999999649e-04	2.056572581147189562e-05	8.280922394933342345e-04	-2.055745938794226429e-05
6.341999999999999638e+00	8.025999999999999931e-04	1.999027040586575234e-05	8.020330871240126044e-04	-1.997325180275339189e-05
6.349999999999999645e+00	7.776999999999999842e-04	1.943294957221484794e-05	7.794567471609364050e-04	-1.946531520131288993e-05
6.358999999999999986e+00	7.535000000000000465e-04	1.888480110229056702e-05	7.547055464609243002e-04	-1.890646491590969989e-05
6.368000000000000327e+00	7.299000000000000149e-04	1.835231672251967072e-05	7.306252679633797216e-04	-1.836072147165205431e-05
6.376999999999999780e+00	7.068999999999999980e-04	1.782707058307359666e-05	7.072011603798347050e-04	-1.782786632117581453e-05
6.386000000000000121e+00	6.846000000000000522e-04	1.731607748972301385e-05	6.844191524545861945e-04	-1.730768322539806645e-05
6.394999999999999574e+00	6.627999999999999560e-04	1.681824798250995106e-05	6.622655593018837673e-04	-1.679995758352537902e-05
6.402999999999999581e+00	6.417000000000000395e-04	1.633100823393436767e-05	6.430900186194823910e-04	-1.635893122783010930e-05
6.411999999999999922e+00	6.210999999999999724e-04	1.585694939200437935e-05	6.220863022441104834e-04	-1.587415396822404559e-05
6.421000000000000263e+00	6.011000000000000284e-04	1.539492714848645567e-05	6.016717932174306697e-04	-1.540121918989800662e-05
6.429999999999999716e+00	5.816999999999999905e-04	1.494172854913256037e-05	5.818330288646455075e-04	-1.493991572190202874e-05
6.439000000000000057e+00	5.626999999999999624e-04	1.449917109259010052e-05	5.625566097377776012e-04	-1.449003330109352320e-05
6.447000000000000064e+00	5.444000000000000054e-04	1.406849261783621366e-05	5.458836283039618549e-04	-1.409955814139139292e-05
6.456000000000000405e+00	5.264999999999999498e-04	1.364847376110237565e-05	5.276346597345323280e-04	-1.367068640456509682e-05
6.464999999999999858e+00	5.092000000000000172e-04	1.324116353849393883e-05	5.099119788054683623e-04	-1.325264511539253056e-05
6.474000000000000199e+00	4.922999999999999859e-04	1.283864820987112432e-05	4.927034445326051049e-04	-1.284523269512743862e-05
6.482999999999999652e+00	4.759000000000000209e-04	1.244942059769370965e-05	4.759969657852102833e-04	-1.244824838971344714e-05
6.491999999999999993e+00	4.600000000000000139e-04	1.207066207794750617e-05	4.597805010278200547e-04	-1.206149226551842975e-05
6.500000000000000000e+00	4.446000000000000191e-04	1.170249389418905125e-05	4.457675397019698177e-04	-1.172613467782745945e-05
6.509000000000000341e+00	4.295999999999999797e-04	1.134239706719386517e-05	4.304440734013938370e-04	-1.135815655729615470e-05
6.517999999999999794e+00	4.150000000000000043e-04	1.099046859180717681e-05	4.155769866765772675e-04	-1.099984015857222359e-05
6.527000000000000135e+00	4.008999999999999868e-04	1.064946185146274517e-05	4.011555010734053602e-04	-1.065099672711755531e-05
6.535999999999999588e+00	3.870999999999999767e-04	1.031416914673248356e-05	3.871688832501494148e-04	-1.031143828407552784e-05
6.544999999999999929e+00	3.737999999999999786e-04	9.990008332542471461e-06	3.736064435548204369e-04	-9.980977613376718565e-06
6.552999999999999936e+00	3.608999999999999903e-04	9.674420015149383939e-06	3.618984342688275329e-04	-9.694721679562966137e-06
6.562000000000000277e+00	3.484000000000000118e-04	9.367501189398449874e-06	3.491082078870830284e-04	-9.380937571512446742e-06
6.570999999999999730e+00	3.362999999999999887e-04	9.069348850134887981e-06	3.367115292962635656e-04	-9.075714709998591791e-06
6.580000000000000071e+00	3.244999999999999729e-04	8.777355106192773275e-06	3.246982897293525976e-04	-8.778872742479440489e-06
6.589000000000000412e+00	3.131000000000000211e-04	8.494305672620943299e-06	3.130590251579282841e-04	-8.490237794611873865e-06
6.597999999999999865e+00	3.020000000000000223e-04	8.217576492445932945e-06	3.017843589425935123e-04	-8.209637160714216745e-06
6.605999999999999872e+00	2.912999999999999791e-04	7.949969446524118185e-06	2.920609655282192449e-04	-7.966820159951182073e-06
6.615000000000000213e+00	2.808999999999999973e-04	7.690466088980649125e-06	2.814495355850850930e-04	-7.700926698547785846e-06
6.623999999999999666e+00	2.708000000000000229e-04	7.435837299759949398e-06	2.711758277812099157e-04	-7.442572515340349740e-06
6.633000000000000007e+00	2.611000000000000040e-04	7.190591607114119023e-06	2.612306115385822970e-04	-7.191587587818519985e-06
6.642000000000000348e+00	2.516999999999999923e-04	6.953517152828128829e-06	2.516047979797625075e-04	-6.947803760105995881e-06
6.650000000000000355e+00	2.425000000000000126e-04	6.718957058964459919e-06	2.433098708682599495e-04	-6.737022986474281901e-06
6.658999999999999808e+00	2.336999999999999885e-04	6.495374125768893042e-06	2.342647369402536719e-04	-6.506407848449434585e-06
6.668000000000000149e+00	2.250999999999999963e-04	6.274543421306553595e-06	2.255153608345483827e-04	-6.282539074547715707e-06
6.676999999999999602e+00	2.168000000000000114e-04	6.061960742789856362e-06	2.170537117284470762e-04	-6.065261499893412628e-06
6.685999999999999943e+00	2.088000000000000066e-04	5.855149257563978592e-06	2.088717908595583833e-04	-5.854420577646251210e-06
6.695000000000000284e+00	2.010000000000000068e-04	5.653829528098632268e-06	2.009616313646782196e-04	-5.649862375897750205e-06
6.703000000000000291e+00	1.934999999999999871e-04	5.458506158529089832e-06	1.941521095210469697e-04	-5.473183302542420582e-06
6.711999999999999744e+00	1.863000000000000018e-04	5.271533005902836779e-06	1.867339313121596500e-04	-5.280078252693049929e-06
6.721000000000000085e+00	1.791999999999999919e-04	5.085116418936083082e-06	1.795658469146365580e-04	-5.092829831450264159e-06
6.730000000000000426e+00	1.724999999999999917e-04	4.909931026755874298e-06	1.726409849818103621e-04	-4.911299087067884253e-06
6.738999999999999879e+00	1.658999999999999939e-04	4.736440157615738703e-06	1.659525013892269299e-04	-4.735347617212144953e-06
6.748000000000000220e+00	1.596000000000000034e-04	4.569475655918522032e-06	1.594935790989052214e-04	-4.564837566223845407e-06
6.756000000000000227e+00	1.533999999999999882e-04	4.405249526548070191e-06	1.539395431717741514e-04	-4.417730164401623861e-06
6.764999999999999680e+00	1.475000000000000074e-04	4.248590727155888154e-06	1.478957323191380487e-04	-4.257124146089466582e-06
6.774000000000000021e+00	1.418000000000000044e-04	4.096688139281290699e-06	1.420619765309059099e-04	-4.101564871608500829e-06
6.783000000000000362e+00	1.363000000000000062e-04	3.949593724448503893e-06	1.364320998469528061e-04	-3.950924362144920361e-06
6.791999999999999815e+00	1.310000000000000129e-04	3.807359444181755499e-06	1.310003138391821129e-04	-3.805080401509086444e-06
6.801000000000000156e+00	1.257999999999999949e-04	3.666395911857492373e-06	1.257608609729893160e-04	-3.663911370865551771e-06
6.809000000000000163e+00	1.208999999999999978e-04	3.534057415204654141e-06	1.212603976844934780e-04	-3.542254476809866818e-06
6.817999999999999616e+00	1.161000000000000031e-04	3.403801998323051769e-06	1.163686117306770131e-04	-3.409585728216126639e-06
6.826999999999999957e+00	1.114999999999999997e-04	3.278596086895782055e-06	1.116526525388355416e-04	-3.281243233885073244e-06
6.836000000000000298e+00	1.069999999999999988e-04	3.155542537272051038e-06	1.071068497988994224e-04	-3.157107214362100163e-06
6.844999999999999751e+00	1.027000000000000027e-04	3.037625095643031009e-06	1.027256974810942733e-04	-3.037060617047340116e-06
6.852999999999999758e+00	9.857999999999999467e-05	2.924302438396329949e-06	9.896557296288992743e-05	-2.933698389529054606e-06
6.862000000000000099e+00	9.459000000000000069e-05	2.814679903554811207e-06	9.488209785590246228e-05	-2.821084219290381117e-06
6.871000000000000441e+00	9.074000000000000197e-05	2.707975181503723104e-06	9.094932950536774687e-05	-2.712253163802563602e-06
6.879999999999999893e+00	8.702999999999999853e-05	2.604793797205391384e-06	8.716252396407774949e-05	-2.607100728544381391e-06
6.889000000000000234e+00	8.346000000000000391e-05	2.505172123726774972e-06	8.351695570243944638e-05	-2.505522824082574892e-06
6.897999999999999687e+00	8.001999999999999619e-05	2.408845503704477851e-06	8.000791751859058563e-05	-2.407415764095862987e-06
6.905999999999999694e+00	7.669999999999999409e-05	2.315988643329956525e-06	7.699960117465922023e-05	-2.323039810485677072e-06
6.915000000000000036e+00	7.351000000000000600e-05	2.226031409212386587e-06	7.373591313104116939e-05	-2.231211425467655956e-06
6.924000000000000377e+00	7.043999999999999643e-05	2.139165885786326955e-06	7.059618369409724579e-05	-2.142572542962894095e-06
6.932999999999999829e+00	6.747999999999999767e-05	2.055508293660965606e-06	6.757651406044317083e-05	-2.057033750917154770e-06
6.942000000000000171e+00	6.462999999999999615e-05	1.974291565268656925e-06	6.467302044858226260e-05	-1.974505981337711079e-06
6.950999999999999623e+00	6.190000000000000027e-05	1.896614686846804135e-06	6.188183402615079446e-05	-1.894900508627688257e-06
6.958999999999999631e+00	5.925999999999999844e-05	1.820857209394871832e-06	5.949194608527396240e-05	-1.826521915580591942e-06
6.967999999999999972e+00	5.673000000000000064e-05	1.748359451562784189e-06	5.690239232192086588e-05	-1.752195462315959154e-06
6.977000000000000313e+00	5.428999999999999690e-05	1.677862847498734980e-06	5.441407164331433247e-05	-1.680537251722582810e-06
6.985999999999999766e+00	5.195000000000000236e-05	1.610342772747493026e-06	5.202352843020860733e-05	-1.611466466960545164e-06
6.995000000000000107e+00	4.970000000000000188e-05	1.544901563110521787e-06	4.972760704515946726e-05	-1.544907914207414372e-06
7.003999999999999559e+00	4.754000000000000223e-05	1.482150517052839758e-06	4.752317308059680998e-05	-1.480786856598831585e-06
7.011999999999999567e+00	4.546000000000000182e-05	1.421239486303065134e-06	4.563795598300398449e-05	-1.425776458831542953e-06
7.020999999999999908e+00	4.347000000000000224e-05	1.363040673912862403e-06	4.359782194994105559e-05	-1.366056653592269921e-06
7.030000000000000249e+00	4.155000000000000029e-05	1.306675583712632922e-06	4.164018737254539796e-05	-1.308560032544997644e-06
7.038999999999999702e+00	3.970999999999999758e-05	1.252479021123479508e-06	3.976196404047632114e-05	-1.253212959130246162e-06
7.048000000000000043e+00	3.795000000000000088e-05	1.200473156395739738e-06	3.796013043552200493e-05	-1.199943163140220292e-06
7.056000000000000050e+00	3.625000000000000021e-05	1.149836362361328972e-06	3.642048413906590748e-05	-1.154283598320235112e-06
7.065000000000000391e+00	3.462999999999999878e-05	1.101649554194224593e-06	3.475584588150763539e-05	-1.104763227350465501e-06
7.073999999999999844e+00	3.305999999999999857e-05	1.054758666441342740e-06	3.316024808740399428e-05	-1.057138899918214186e-06
7.083000000000000185e+00	3.156999999999999759e-05	1.010137458066699618e-06	3.163121607019902788e-05	-1.011349342324385040e-06
7.091999999999999638e+00	3.013000000000000121e-05	9.668454254817848555e-07	3.016628449006157313e-05	-9.673335120704473612e-07
7.100999999999999979e+00	2.875999999999999908e-05	9.255400551731513245e-07	2.876299730954800832e-05	-9.250305967620483947e-07
7.108999999999999986e+00	2.744000000000000155e-05	8.855952685088903300e-07	2.756540356482524575e-05	-8.888170265102122006e-07
7.118000000000000327e+00	2.616999999999999847e-05	8.470249218954619310e-07	2.627195866985275390e-05	-8.495860001742446514e-07
7.126999999999999780e+00	2.496000000000000158e-05	8.101674580606654509e-07	2.503357409346399984e-05	-8.119031296953327667e-07
7.136000000000000121e+00	2.379999999999999913e-05	7.747139946104841896e-07	2.384830447031667462e-05	-7.757184537101011381e-07
7.144999999999999574e+00	2.269000000000000129e-05	7.406783879513789470e-07	2.271421173133619207e-05	-7.409821980620466334e-07
7.153999999999999915e+00	2.163000000000000128e-05	7.080744944898102055e-07	2.162936506560437979e-05	-7.076447748414759963e-07
7.161999999999999922e+00	2.061000000000000088e-05	6.767068811596569137e-07	2.070484408581349986e-05	-6.791458963950792800e-07
7.171000000000000263e+00	1.963000000000000010e-05	6.463429912724899167e-07	1.970777528901722277e-05	-6.483160717348731452e-07
7.179999999999999716e+00	1.870000000000000053e-05	6.174489774356528757e-07	1.875441542368085451e-05	-6.187428703306732737e-07
7.189000000000000057e+00	1.781000000000000058e-05	5.897075856762260326e-07	1.784296524707720951e-05	-5.903797184634395776e-07
7.198000000000000398e+00	1.696000000000000025e-05	5.632278197250322222e-07	1.697188664931071481e-05	-5.631858563125031760e-07
7.206999999999999851e+00	1.614000000000000132e-05	5.374872353234819945e-07	1.613968568757173378e-05	-5.371215278592200194e-07
7.214999999999999858e+00	1.535999999999999863e-05	5.130195927954409377e-07	1.543138615230548320e-05	-5.148694630768341617e-07
7.224000000000000199e+00	1.462000000000000063e-05	4.896543428713906716e-07	1.466856426046464415e-05	-4.908307493784547169e-07
7.232999999999999652e+00	1.390000000000000075e-05	4.669043173941887734e-07	1.394033524237165424e-05	-4.678075449205851486e-07
7.241999999999999993e+00	1.322000000000000048e-05	4.452841663937910687e-07	1.324522658543519285e-05	-4.457606635460220668e-07
7.251000000000000334e+00	1.256999999999999993e-05	4.245516336972454087e-07	1.258177314590194171e-05	-4.246511087862532808e-07
7.259000000000000341e+00	1.195000000000000078e-05	4.047840265055963966e-07	1.201752203399587052e-05	-4.066446560859664282e-07
7.267999999999999794e+00	1.135999999999999966e-05	3.859138525723757276e-07	1.141036361469073461e-05	-3.872109221616656021e-07
7.277000000000000135e+00	1.079000000000000003e-05	3.675469548688076174e-07	1.083136701626361271e-05	-3.686192055497302088e-07
7.285999999999999588e+00	1.025000000000000012e-05	3.501586081364891287e-07	1.027940725511374801e-05	-3.508385147661022245e-07
7.294999999999999929e+00	9.738000000000000616e-06	3.335673165447976618e-07	9.753363483002434653e-06	-3.338379721734709503e-07
7.304000000000000270e+00	9.245999999999999228e-06	3.176217450411730920e-07	9.252118967975968923e-06	-3.175868134561958586e-07
7.312000000000000277e+00	8.777999999999999643e-06	3.024064061580197719e-07	8.826487856983263901e-06	-3.037456698113070192e-07
7.320999999999999730e+00	8.331000000000000365e-06	2.878247207423073437e-07	8.369055741123817915e-06	-2.888265185696483923e-07
7.330000000000000071e+00	7.904999999999999701e-06	2.738372326766394983e-07	7.933321281613191223e-06	-2.745709945769268017e-07
7.339000000000000412e+00	7.498999999999999691e-06	2.605090035628512010e-07	7.518430445459308795e-06	-2.609548125881943455e-07
7.347999999999999865e+00	7.113000000000000338e-06	2.477978233227620895e-07	7.123544490057521891e-06	-2.479540739394605983e-07
7.357000000000000206e+00	6.744999999999999795e-06	2.356397099995403965e-07	6.747827730328932974e-06	-2.355449670350135845e-07
7.365000000000000213e+00	6.394000000000000107e-06	2.240049300543229863e-07	6.429276748694258212e-06	-2.249921468020500789e-07
7.373999999999999666e+00	6.059999999999999578e-06	2.128984891139436979e-07	6.087499144128272996e-06	-2.136359053099083591e-07
7.383000000000000007e+00	5.742000000000000251e-06	2.022901628918104694e-07	5.762493581204288041e-06	-2.028029919597785515e-07
7.392000000000000348e+00	5.439999999999999584e-06	1.921846625661198055e-07	5.453438908873179435e-06	-1.924700010961677327e-07
7.400999999999999801e+00	5.151999999999999970e-06	1.825158468900334369e-07	5.159606043699841189e-06	-1.826158939916745246e-07
7.410000000000000142e+00	4.879000000000000212e-06	1.733233625065366469e-07	4.880374376004918837e-06	-1.732224190624304298e-07
7.418000000000000149e+00	4.617999999999999662e-06	1.645047586103615643e-07	4.643931281095323383e-06	-1.652447917583448435e-07
7.426999999999999602e+00	4.371000000000000163e-06	1.561350099074653808e-07	4.390611106864217758e-06	-1.566722655222216432e-07
7.435999999999999943e+00	4.135999999999999872e-06	1.481466010573688449e-07	4.150129566083735321e-06	-1.485084685158429581e-07
7.445000000000000284e+00	3.912999999999999636e-06	1.405430654437195205e-07	3.921880815499542824e-06	-1.407355601589544567e-07
7.453999999999999737e+00	3.700000000000000150e-06	1.332772681905408049e-07	3.705261194263065951e-06	-1.333357641041061076e-07
7.461999999999999744e+00	3.498999999999999872e-06	1.263804959089199733e-07	3.521988225957748062e-06	-1.270571142234461672e-07
7.471000000000000085e+00	3.306999999999999847e-06	1.197702221513790857e-07	3.325762064120712379e-06	-1.203155940060052119e-07
7.480000000000000426e+00	3.125999999999999801e-06	1.135397755889327048e-07	3.139649021547457963e-06	-1.139019597263215474e-07
7.488999999999999879e+00	2.952999999999999933e-06	1.075460599573621431e-07	2.963210112513175869e-06	-1.078028615887034771e-07
7.498000000000000220e+00	2.789999999999999969e-06	1.018835586282202882e-07	2.796007922527403940e-06	-1.020049975575069429e-07
7.506999999999999673e+00	2.635000000000000183e-06	9.649719815932914469e-08	2.637606601280694513e-06	-9.649511314277440893e-08
7.514999999999999680e+00	2.487000000000000075e-06	9.132133959858452523e-08	2.503842687250944111e-06	-9.182852087151491303e-08
7.524000000000000021e+00	2.347999999999999796e-06	8.646134359661084196e-08	2.360881559262018464e-06	-8.682660170893548386e-08
7.533000000000000362e+00	2.216000000000000044e-06	8.181815416772329802e-08	2.225472070943766889e-06	-8.207466919419661250e-08
7.541999999999999815e+00	2.089999999999999895e-06	7.738323807494317420e-08	2.097233948553704082e-06	-7.756103275678380929e-08
7.551000000000000156e+00	1.971999999999999923e-06	7.320778319313686246e-08	1.975852799410561518e-06	-7.327584153684181179e-08
7.559999999999999609e+00	1.858999999999999904e-06	6.920600681930820864e-08	1.861019833095246209e-06	-6.920940464222083484e-08
7.567999999999999616e+00	1.752999999999999987e-06	6.543194316515062433e-08	1.764194555734430323e-06	-6.577063243494227537e-08
7.576999999999999957e+00	1.652000000000000023e-06	6.183372885598280556e-08	1.660891746643631087e-06	-6.209107896687033647e-08
7.586000000000000298e+00	1.556000000000000010e-06	5.840218979602734275e-08	1.563251194027447165e-06	-5.860247636726507891e-08
7.594999999999999751e+00	1.466000000000000025e-06	5.516805834011320246e-08	1.470968339320830252e-06	-5.529526649959504586e-08
7.604000000000000092e+00	1.380999999999999992e-06	5.211288237363707269e-08	1.383740426541753894e-06	-5.215994604326413465e-08
7.613000000000000433e+00	1.300000000000000047e-06	4.919139763549450661e-08	1.301300257399522484e-06	-4.918804488230550114e-08
7.621000000000000441e+00	1.224000000000000055e-06	4.644279466195806961e-08	1.231863501559172680e-06	-4.667786228741883130e-08
7.629999999999999893e+00	1.151999999999999939e-06	4.382393384091391939e-08	1.157877197363506875e-06	-4.399558090972722654e-08
7.639000000000000234e+00	1.083000000000000049e-06	4.131161146504334055e-08	1.088059413257150579e-06	-4.145668940289819818e-08
7.647999999999999687e+00	1.018999999999999900e-06	3.897619498515514908e-08	1.022198540082943298e-06	-3.905433874988222086e-08
7.657000000000000028e+00	9.581999999999999907e-07	3.675020716588809201e-08	9.600837111836352806e-07	-3.678170395684293318e-08
7.665000000000000036e+00	9.007000000000000119e-07	3.463849139865038205e-08	9.078454708748190144e-07	-3.486498278986494903e-08
7.674000000000000377e+00	8.464999999999999633e-07	3.264207652162172859e-08	8.522338686326322895e-07	-3.281883250615165500e-08
7.682999999999999829e+00	7.954000000000000417e-07	3.075425834347630190e-08	7.997812688066222488e-07	-3.088335690004840226e-08
7.692000000000000171e+00	7.471000000000000129e-07	2.896437262739189091e-08	7.503375957169338136e-07	-2.905356742964553876e-08
7.700999999999999623e+00	7.015999999999999827e-07	2.727329232697551217e-08	7.037587719421905198e-07	-2.732465775751417892e-08
7.709999999999999964e+00	6.587000000000000419e-07	2.567409501249959504e-08	6.599012219707735637e-07	-2.569183828419520804e-08
7.717999999999999972e+00	6.181999999999999638e-07	2.415977511579777200e-08	6.230855836975610874e-07	-2.431725263485458166e-08
7.727000000000000313e+00	5.800999999999999601e-07	2.273108088281893044e-08	5.839782525522392541e-07	-2.285292783422616258e-08
7.735999999999999766e+00	5.442000000000000158e-07	2.138404476251319620e-08	5.471802208654597892e-07	-2.147094996630651640e-08
7.745000000000000107e+00	5.103000000000000100e-07	2.010499452315588258e-08	5.125498517979147334e-07	-2.016659406763686874e-08
7.753999999999999559e+00	4.784999999999999503e-07	1.890185314249108084e-08	4.799559520042078987e-07	-1.893546228653954858e-08
7.762999999999999901e+00	4.485000000000000258e-07	1.776339346718413674e-08	4.492973188039393968e-07	-1.777409418072007871e-08
7.770999999999999908e+00	4.203000000000000247e-07	1.669017668169669100e-08	4.235927396758897082e-07	-1.679768362124972498e-08
7.780000000000000249e+00	3.936999999999999850e-07	1.567707418358754139e-08	3.963295910247366986e-07	-1.575915628579578445e-08
7.788999999999999702e+00	3.687000000000000126e-07	1.471989440990237090e-08	3.707270102548062956e-07	-1.478095311883724024e-08
7.798000000000000043e+00	3.451999999999999941e-07	1.381955303816810742e-08	3.466905463133920375e-07	-1.385982848048124701e-08
7.807000000000000384e+00	3.231999999999999824e-07	1.297240467878509063e-08	3.241260734235093005e-07	-1.299254790508722273e-08
7.815999999999999837e+00	3.024000000000000079e-07	1.216897328178511671e-08	3.029397896805936867e-07	-1.217588805306402011e-08
7.823999999999999844e+00	2.829000000000000252e-07	1.141530081773524690e-08	2.851922043463931998e-07	-1.148997248949102285e-08
7.833000000000000185e+00	2.645999999999999738e-07	1.070437536761617679e-08	2.663842487264974436e-07	-1.076114026926491942e-08
7.841999999999999638e+00	2.474000000000000051e-07	1.003568944054129303e-08	2.487429468147189930e-07	-1.007554323048925898e-08
7.850999999999999979e+00	2.313000000000000131e-07	9.406636300045199791e-09	2.322066679618587907e-07	-9.431001040400234527e-09
7.860000000000000320e+00	2.161000000000000094e-07	8.812179719729753949e-09	2.167139922586496250e-07	-8.825340819732245338e-09
7.868000000000000327e+00	2.019000000000000013e-07	8.254110640129983682e-09	2.037693485169415027e-07	-8.317867081458669897e-09
7.876999999999999780e+00	1.886000000000000080e-07	7.731066514610603224e-09	1.900810868774441440e-07	-7.779748331431867371e-09
7.886000000000000121e+00	1.760999999999999953e-07	7.237985713361625884e-09	1.772601686349416819e-07	-7.274275920879983947e-09
7.894999999999999574e+00	1.643000000000000088e-07	6.770061795392049201e-09	1.652471084619998724e-07	-6.799343255565122699e-09
7.903999999999999915e+00	1.534000000000000104e-07	6.337749419376356545e-09	1.539948926075766029e-07	-6.353261502909815946e-09
7.913000000000000256e+00	1.431000000000000042e-07	5.927900587634293345e-09	1.434642202547616470e-07	-5.934600339424871272e-09
7.921000000000000263e+00	1.333999999999999902e-07	5.539942568698824912e-09	1.346777858524905370e-07	-5.584327353527096345e-09
7.929999999999999716e+00	1.244000000000000022e-07	5.179829575896103533e-09	1.254035737698129656e-07	-5.213585390679013461e-09
7.939000000000000057e+00	1.160000000000000064e-07	4.842790963951814141e-09	1.167384352833900521e-07	-4.866169819716716679e-09
7.948000000000000398e+00	1.080999999999999952e-07	4.524838397206394936e-09	1.086436945301730806e-07	-4.540672736396260277e-09
7.956999999999999851e+00	1.006999999999999951e-07	4.226136420486566066e-09	1.010808064089904290e-07	-4.235690995442826868e-09
7.966000000000000192e+00	9.374000000000000427e-08	3.944324941361932991e-09	9.401160547859267824e-08	-3.949834819694981868e-09
7.974000000000000199e+00	8.727999999999999804e-08	3.682079978330190019e-09	8.811658144590545656e-08	-3.710849915581803683e-09
7.982999999999999652e+00	8.122999999999999350e-08	3.435759374953182343e-09	8.189956732133692028e-08	-3.458151980589033894e-09
7.991999999999999993e+00	7.559000000000000387e-08	3.205498057988818480e-09	7.609854852017890762e-08	-3.221692489944899426e-09
8.000999999999999446e+00	7.030999999999999895e-08	2.989305150503851422e-09	7.068941025051229394e-08	-3.000568623818432141e-09
8.009999999999999787e+00	6.539000000000000518e-08	2.787299124773520235e-09	6.564811867985308617e-08	-2.793880592741735444e-09
8.019000000000000128e+00	6.079000000000000370e-08	2.597889034396045194e-09	6.095072059466984790e-08	-2.600731624866358295e-09
8.026999999999999247e+00	5.650000000000000300e-08	2.420751736425760263e-09	5.704465533904511851e-08	-2.439687180195608497e-09
8.035999999999999588e+00	5.249000000000000217e-08	2.254700602854401217e-09	5.293176618027545017e-08	-2.269675957831999896e-09
8.044999999999999929e+00	4.876000000000000119e-08	2.099827778784930629e-09	4.909611065665958618e-08	-2.110704571364650366e-09
8.054000000000000270e+00	4.527000000000000104e-08	1.954498439195110149e-09	4.552198308663828207e-08	-1.962171414539379776e-09
8.063000000000000611e+00	4.202999999999999982e-08	1.819224405098576694e-09	4.219475221784378671e-08	-1.823513398950402816e-09
8.070999999999999730e+00	3.899999999999999850e-08	1.692352203059398769e-09	3.943269518113007321e-08	-1.708098337413142533e-09
8.080000000000000071e+00	3.617999999999999707e-08	1.574159827232190534e-09	3.653207712302703627e-08	-1.586563665147184009e-09
8.089000000000000412e+00	3.355999999999999743e-08	1.463847358818990287e-09	3.383636075195931068e-08	-1.473287940672263448e-09
8.098000000000000753e+00	3.111999999999999676e-08	1.360831212167700577e-09	3.133110320764607799e-08	-1.367715324565829096e-09
8.106999999999999318e+00	2.883999999999999884e-08	1.264293859297149198e-09	2.900190958129082050e-08	-1.269291822491990896e-09
8.115999999999999659e+00	2.672000000000000037e-08	1.174442222543814159e-09	2.683498159862702825e-08	-1.177485510295168328e-09
8.124000000000000554e+00	2.476000000000000135e-08	1.091009104203113619e-09	2.503680716952430302e-08	-1.101112586620884784e-09
8.132999999999999119e+00	2.293000000000000085e-08	1.012888474364361262e-09	2.314998607027311009e-08	-1.020769161025992400e-09
8.141999999999999460e+00	2.122000000000000075e-08	9.398028007531581474e-10	2.139900980263602449e-08	-9.460021401088185671e-10
8.150999999999999801e+00	1.963999999999999918e-08	8.719813491613987508e-10	1.977529955857306076e-08	-8.764722955088744418e-10
8.160000000000000142e+00	1.816999999999999991e-08	8.088140335596311291e-10	1.827030481503899590e-08	-8.118415171405322747e-10
8.169000000000000483e+00	1.680999999999999965e-08	7.501193927582483965e-10	1.687550321720384018e-08	-7.517728085763068636e-10
8.176999999999999602e+00	1.553999999999999886e-08	6.952420764666937032e-10	1.572131986498981551e-08	-7.019367260712705974e-10
8.185999999999999943e+00	1.437000000000000063e-08	6.444739352460424969e-10	1.451154578769964263e-08	-6.495711694296538001e-10
8.195000000000000284e+00	1.328000000000000046e-08	5.971224374484014590e-10	1.338902023691783320e-08	-6.008580526471180950e-10
8.204000000000000625e+00	1.226000000000000026e-08	5.526039974216739647e-10	1.234865418940344831e-08	-5.555910217405195677e-10
8.212999999999999190e+00	1.132999999999999955e-08	5.119936991021179317e-10	1.138549657108078493e-08	-5.135690075061309488e-10
8.221999999999999531e+00	1.046000000000000069e-08	4.738265161816647200e-10	1.049461250590227900e-08	-4.745915984633933172e-10
8.230000000000000426e+00	9.648999999999999250e-09	4.382032771113255287e-10	9.759412913340739971e-09	-4.423394770544722437e-10
8.239000000000000767e+00	8.903000000000000379e-09	4.053521853585005064e-10	8.991638270901117044e-09	-4.085685018378349556e-10
8.247999999999999332e+00	8.210999999999999873e-09	3.747462529179811651e-10	8.281971255850569970e-09	-3.772668353218740143e-10
8.256999999999999673e+00	7.571000000000000429e-09	3.464111718767465995e-10	7.625539392830015335e-09	-3.482365997633376615e-10
8.266000000000000014e+00	6.978999999999999992e-09	3.201300721531809765e-10	7.017880111171992546e-09	-3.212959896008671985e-10
8.273999999999999133e+00	6.430999999999999816e-09	2.957356376392731849e-10	6.516183383793148672e-09	-2.989994432271407684e-10
8.282999999999999474e+00	5.923999999999999809e-09	2.730706038951987302e-10	5.992501291870247397e-09	-2.756676118767497083e-10
8.291999999999999815e+00	5.454999999999999878e-09	2.520816353030898499e-10	5.509277852126150265e-09	-2.540795601131862973e-10
8.301000000000000156e+00	5.022000000000000235e-09	2.326521128820729871e-10	5.063755565609969900e-09	-2.341203303541527634e-10
8.310000000000000497e+00	4.620999999999999656e-09	2.146087391753479677e-10	4.653185864353023808e-09	-2.156753372913784178e-10
8.319000000000000838e+00	4.251999999999999793e-09	1.979625993080834337e-10	4.274829075155496645e-09	-1.986303663811938628e-10
8.326999999999999957e+00	3.909999999999999940e-09	1.824688390311160528e-10	3.963347042543906723e-09	-1.845625660557543532e-10
8.336000000000000298e+00	3.595000000000000097e-09	1.681837788632052113e-10	3.638424894164668271e-09	-1.698530389523843207e-10
8.345000000000000639e+00	3.304000000000000171e-09	1.549515284581669874e-10	3.338516499522663730e-09	-1.562424849875844340e-10
8.353999999999999204e+00	3.035999999999999856e-09	1.427333880274576647e-10	3.062088828883323213e-09	-1.436653694554149511e-10
8.362999999999999545e+00	2.787999999999999885e-09	1.313959376973702352e-10	2.807632929040239060e-09	-1.320571400602940584e-10
8.371999999999999886e+00	2.559999999999999845e-09	1.209461056711349031e-10	2.573644696738740414e-09	-1.213534519600998595e-10
8.380000000000000782e+00	2.349999999999999950e-09	1.112961000668187616e-10	2.381625749860034490e-09	-1.125465757168057114e-10
8.388999999999999346e+00	2.155999999999999999e-09	1.023572052420580741e-10	2.182211948513738270e-09	-1.033766375859093986e-10
8.397999999999999687e+00	1.977999999999999994e-09	9.413496375943709675e-11	1.998947692824638423e-09	-9.492651335079881807e-11
8.407000000000000028e+00	1.813999999999999940e-09	8.653950527605374285e-11	1.830347704368757800e-09	-8.713266319570689370e-11
8.416000000000000369e+00	1.662999999999999944e-09	7.953745894634888863e-11	1.675084289454687439e-09	-7.993808876340612993e-11
8.425000000000000711e+00	1.523999999999999907e-09	7.306538552274393978e-11	1.532274991872817373e-09	-7.330426249803660597e-11
8.432999999999999829e+00	1.395999999999999936e-09	6.708985642465284405e-11	1.415141454618510200e-09	-6.784988121438058620e-11
8.442000000000000171e+00	1.277999999999999929e-09	6.156650805739107127e-11	1.293674396118417232e-09	-6.217950041597230953e-11
8.451000000000000512e+00	1.170000000000000096e-09	5.649880452257376226e-11	1.182355654331010255e-09	-5.696869940607004868e-11
8.460000000000000853e+00	1.070999999999999920e-09	5.184180487524716007e-11	1.080392003976123662e-09	-5.218267492836157785e-11
8.468999999999999417e+00	9.799000000000001007e-10	4.754525423857996912e-11	9.869927420532768566e-10	-4.778673438097837355e-11
8.477000000000000313e+00	8.961999999999999658e-10	4.359274547262231843e-11	9.105237926823586500e-10	-4.417875020833761087e-11
8.486000000000000654e+00	8.193999999999999828e-10	3.995167445297255481e-11	8.311623780011388387e-10	-4.042575888363569911e-11
8.494999999999999218e+00	7.488999999999999678e-10	3.660076524486078082e-11	7.582969453303454298e-10	-3.697184673256571857e-11
8.503999999999999559e+00	6.841999999999999741e-10	3.351770614713412933e-11	6.915082488133628658e-10	-3.379816717731001975e-11
8.512999999999999901e+00	6.248999999999999824e-10	3.068847274440375315e-11	6.303847564201488962e-10	-3.088620553184435306e-11
8.522000000000000242e+00	5.705999999999999735e-10	2.808771878250193594e-11	5.745162359029962409e-10	-2.821750558117077309e-11
8.529999999999999361e+00	5.208000000000000007e-10	2.569645636577557228e-11	5.289362905019675771e-10	-2.603467306905930510e-11
8.538999999999999702e+00	4.751999999999999720e-10	2.350415116121303423e-11	4.818791272179024450e-10	-2.377531738721082709e-11
8.548000000000000043e+00	4.334000000000000233e-10	2.148670110447672767e-11	4.388990747360279195e-10	-2.170623178262319182e-11
8.557000000000000384e+00	3.951999999999999898e-10	1.964077257511234833e-11	3.995909073095715172e-10	-1.980918525855344216e-11
8.566000000000000725e+00	3.602000000000000073e-10	1.794292399749026570e-11	3.635857070288141823e-10	-1.806753938530668095e-11
8.574999999999999289e+00	3.282000000000000144e-10	1.638867513352156419e-11	3.306462593574609663e-10	-1.647042872294255968e-11
8.583000000000000185e+00	2.989000000000000225e-10	1.496009290649494581e-11	3.037738646834640648e-10	-1.516443310979627335e-11
8.592000000000000526e+00	2.722000000000000009e-10	1.365517564302712744e-11	2.760635658069621833e-10	-1.381444007405324039e-11
8.601000000000000867e+00	2.478000000000000128e-10	1.246117025302198648e-11	2.508254665931554569e-10	-1.258162139527937946e-11
8.609999999999999432e+00	2.253999999999999920e-10	1.136076373395732628e-11	2.278553552994693825e-10	-1.145656357340571544e-11
8.618999999999999773e+00	2.050999999999999948e-10	1.036245641384643133e-11	2.069496583746423421e-10	-1.042988252428112090e-11
8.628000000000000114e+00	1.865000000000000022e-10	9.444246628631017484e-12	1.879054379630012617e-10	-9.492223464641237489e-12
8.635999999999999233e+00	1.695000000000000092e-10	8.603927745582248459e-12	1.723772497048126942e-10	-8.725981726130960804e-12
8.644999999999999574e+00	1.540000000000000110e-10	7.834920281032433992e-12	1.563401015476233440e-10	-7.932961482485653145e-12
8.653999999999999915e+00	1.399000000000000029e-10	7.134529163924999364e-12	1.417200559432734363e-10	-7.208321598924017192e-12
8.663000000000000256e+00	1.270000000000000009e-10	6.491328055082410995e-12	1.284173393247093387e-10	-6.547348232900784269e-12
8.672000000000000597e+00	1.153000000000000051e-10	5.907287450973416398e-12	1.163324878611585635e-10	-5.945342174329420503e-12
8.679999999999999716e+00	1.046000000000000059e-10	5.371765054086041410e-12	1.065326376123211042e-10	-5.455941649036246959e-12
8.689000000000000057e+00	9.490000000000000316e-11	4.884576689684413028e-12	9.647791176286387084e-11	-4.952548487345284380e-12
8.698000000000000398e+00	8.605999999999999801e-11	4.440009245914793407e-12	8.735543999642925559e-11	-4.494628812659258042e-12
8.707000000000000739e+00	7.800000000000000207e-11	4.033634561682552752e-12	7.906695162334452583e-11	-4.077539780882266606e-12
8.715999999999999304e+00	7.067999999999999529e-11	3.663254895452993189e-12	7.151859992250733744e-11	-3.696843367871812427e-12
8.724999999999999645e+00	6.402000000000000226e-11	3.325837541732115806e-12	6.464844713643830401e-11	-3.349576949044380016e-12
8.733000000000000540e+00	5.797000000000000118e-11	3.018568668512970315e-12	5.907291015273747411e-11	-3.067119616615056475e-12
8.742000000000000881e+00	5.247000000000000079e-11	2.738538603643921804e-12	5.335546098837087527e-11	-2.776795874703069710e-12
8.750999999999999446e+00	4.748000000000000044e-11	2.483854850677593941e-12	4.818067346615411489e-11	-2.513351172548698178e-12
8.759999999999999787e+00	4.294999999999999773e-11	2.251833192742470724e-12	4.350193877693015207e-11	-2.274532696688485761e-12
8.769000000000000128e+00	3.883000000000000317e-11	2.040532866908671551e-12	3.927279130219814469e-11	-2.058094554193044329e-12
8.778000000000000469e+00	3.510000000000000028e-11	1.848775443541751747e-12	3.544690806368487095e-11	-1.861797746064975727e-12
8.785999999999999588e+00	3.170999999999999958e-11	1.674063132172117185e-12	3.234733019330149157e-11	-1.702415869963929320e-12
8.794999999999999929e+00	2.864000000000000075e-11	1.515295965066908560e-12	2.916213571860369377e-11	-1.538308480146418750e-12
8.804000000000000270e+00	2.585999999999999846e-11	1.371346030740235952e-12	2.627311799323218300e-11	-1.389138224529383367e-12
8.813000000000000611e+00	2.334000000000000031e-11	1.240541207342472715e-12	2.365892473987657617e-11	-1.253846522026237399e-12
8.821999999999999176e+00	2.105999999999999952e-11	1.121910622660949888e-12	2.129826884882116829e-11	-1.131378022163461003e-12
8.830999999999999517e+00	1.899999999999999901e-11	1.014364008447329185e-12	1.916992812898335267e-11	-1.020680592738825004e-12
8.839000000000000412e+00	1.712999999999999991e-11	9.166061371077110695e-13	1.745599426187724069e-11	-9.313167262533759736e-13
8.848000000000000753e+00	1.544000000000000045e-11	8.280482268375758500e-13	1.570879710099079780e-11	-8.399942380458901923e-13
8.856999999999999318e+00	1.391000000000000030e-11	7.476807229562183744e-13	1.413296896274314416e-11	-7.574212930102646136e-13
8.865999999999999659e+00	1.252000000000000077e-11	6.744843712984115620e-13	1.270766298690288637e-11	-6.825642692898220987e-13
8.875000000000000000e+00	1.128000000000000040e-11	6.090500321296438085e-13	1.141685066071685724e-11	-6.146247534893936360e-13
8.882999999999999119e+00	1.015000000000000017e-11	5.492676634211078241e-13	1.037437802619405797e-11	-5.596382956466275539e-13
8.891999999999999460e+00	9.130000000000000073e-12	4.951772755464585737e-13	9.311041765054015142e-12	-5.034246883381391092e-13
8.900999999999999801e+00	8.211000000000000455e-12	4.463296611287530875e-13	8.354525493174149785e-12	-4.527316175909423037e-13
8.910000000000000142e+00	7.381000000000000154e-12	4.021078117088109222e-13	7.495444849177726522e-12	-4.070851266207734191e-13
8.919000000000000483e+00	6.632999999999999706e-12	3.621618992115248969e-13	6.724443820197692446e-12	-3.660126902875201154e-13
8.928000000000000824e+00	5.958999999999999953e-12	3.260839794836908913e-13	6.032194634734672829e-12	-3.290432096845047059e-13
8.935999999999999943e+00	5.351000000000000120e-12	2.934622285782960030e-13	5.475456103724137508e-12	-2.992461799847303977e-13
8.945000000000000284e+00	4.802999999999999628e-12	2.639908702457719262e-13	4.906798933479684771e-12	-2.687557055741983904e-13
8.954000000000000625e+00	4.310000000000000012e-12	2.374163033803772705e-13	4.393303037958372369e-12	-2.411726554915585708e-13
8.962999999999999190e+00	3.865999999999999885e-12	2.134272957724998482e-13	3.930918341477090267e-12	-2.162858716631438891e-13
8.971999999999999531e+00	3.467000000000000070e-12	1.918203603197638418e-13	3.515662542737189678e-12	-1.938875676594472613e-13
8.980999999999999872e+00	3.106999999999999989e-12	1.722791725831829524e-13	3.143565283037116449e-12	-1.737705801633237901e-13
8.989000000000000767e+00	2.783999999999999850e-12	1.547067781320521259e-13	2.845843684179154211e-12	-1.576370071413788565e-13
8.997999999999999332e+00	2.494000000000000076e-12	1.388938701732820946e-13	2.544477447348693297e-12	-1.412661434056401603e-13
9.006999999999999673e+00	2.232999999999999876e-12	1.246292020168789979e-13	2.274866499994687120e-12	-1.265816032118224284e-13


==> pde_runs/ss_1Td_nr32_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
4.413000000000000256e-03	2.086999999999999966e-01	4.102786690174740062e-06	2.086935248461905257e-01	-2.275758052440403100e-06
1.324000000000000003e-02	2.086999999999999966e-01	4.870327107690543561e-06	2.086909974931382139e-01	-5.044998322261504091e-06
2.206999999999999934e-02	2.086999999999999966e-01	6.402998082698552273e-06	2.086880180227711212e-01	-6.504561339515276393e-06
3.089000000000000079e-02	2.086999999999999966e-01	7.244039230934079791e-06	2.086851896625477598e-01	-7.292040911050159263e-06
3.971999999999999836e-02	2.086999999999999966e-01	7.647690784886660627e-06	2.086826929912533601e-01	-7.675719807368473315e-06
4.853999999999999981e-02	2.086999999999999966e-01	7.756134485948546246e-06	2.086805918592301023e-01	-7.777709422150615761e-06
5.736999999999999739e-02	2.086999999999999966e-01	7.662149945028245263e-06	2.086788780711914815e-01	-7.673910045658792828e-06
6.619999999999999496e-02	2.086999999999999966e-01	7.427188592727488571e-06	2.086774806730452292e-01	-7.430714890937957992e-06
7.502000000000000335e-02	2.086999999999999966e-01	7.095832839482832610e-06	2.086763380137609536e-01	-7.095893061828447596e-06
8.384999999999999398e-02	2.086999999999999966e-01	6.700615795612843236e-06	2.086754028631707669e-01	-6.701217966644934752e-06
9.267000000000000237e-02	2.086999999999999966e-01	6.268045921377092280e-06	2.086746443080932101e-01	-6.270832146697690549e-06
1.015000000000000069e-01	2.086999999999999966e-01	5.813787306928963523e-06	2.086740353123487934e-01	-5.820945442326133861e-06
1.102999999999999953e-01	2.086999999999999966e-01	5.355913902445439030e-06	2.086735583236299096e-01	-5.366592101942510963e-06
1.192000000000000004e-01	2.086999999999999966e-01	4.905270078032707703e-06	2.086731881498915808e-01	-4.911799810089603462e-06
1.280000000000000027e-01	2.086999999999999966e-01	4.469085413761560164e-06	2.086729110087496841e-01	-4.476332903875419831e-06
1.368000000000000049e-01	2.086999999999999966e-01	4.056999349726387867e-06	2.086727036518754297e-01	-4.062665853135961269e-06
1.456000000000000072e-01	2.086999999999999966e-01	3.673831605974386112e-06	2.086725508112037830e-01	-3.676931284352114438e-06
1.544999999999999984e-01	2.086999999999999966e-01	3.324401902552748086e-06	2.086724386879121318e-01	-3.320298590604035255e-06
1.633000000000000007e-01	2.086999999999999966e-01	3.012325029496872910e-06	2.086723589887639063e-01	-3.004879325270393760e-06
1.721000000000000030e-01	2.086999999999999966e-01	2.740010846830355485e-06	2.086723011543412110e-01	-2.729803112431410779e-06
1.809000000000000052e-01	2.086999999999999966e-01	2.511074144588593238e-06	2.086722574152400367e-01	-2.497822188009839616e-06
1.897999999999999965e-01	2.086999999999999966e-01	2.325514922771585748e-06	2.086722206903465215e-01	-2.309365763460381328e-06
1.985999999999999988e-01	2.086999999999999966e-01	2.185743041402930876e-06	2.086721862431262786e-01	-2.170494026713364314e-06
2.074000000000000010e-01	2.086999999999999966e-01	2.094168360506225639e-06	2.086721513270008710e-01	-2.079554400423151544e-06
2.162000000000000033e-01	2.086999999999999966e-01	2.049585950069672163e-06	2.086721152255286982e-01	-2.036712890949556842e-06
2.250999999999999945e-01	2.086999999999999966e-01	2.053200740105068322e-06	2.086720768785616520e-01	-2.042388317606563254e-06
2.338999999999999968e-01	2.086999999999999966e-01	2.103807800600615396e-06	2.086720365992617843e-01	-2.096468321742546698e-06
2.426999999999999991e-01	2.086999999999999966e-01	2.203816991579912095e-06	2.086719934878301375e-01	-2.198703660146437124e-06
2.515000000000000013e-01	2.086999999999999966e-01	2.353228313042957148e-06	2.086719471181483487e-01	-2.349010903000765012e-06
2.604000000000000203e-01	2.086999999999999966e-01	2.550836834977951412e-06	2.086718965206155463e-01	-2.549798180569305128e-06
2.691999999999999948e-01	2.086999999999999966e-01	2.797847487396695300e-06	2.086718424911538083e-01	-2.796402114928300113e-06
2.780000000000000249e-01	2.086999999999999966e-01	3.091850410275590104e-06	2.086717841807735341e-01	-3.090631992850711725e-06
2.867999999999999994e-01	2.086999999999999966e-01	3.435255463638233685e-06	2.086717213191330578e-01	-3.432293164682719912e-06
2.957000000000000184e-01	2.086999999999999966e-01	3.824447857449229462e-06	2.086716528664503134e-01	-3.825864176981832036e-06
3.044999999999999929e-01	2.086999999999999966e-01	4.261837451732175296e-06	2.086715799745702815e-01	-4.262267063526078925e-06
3.133000000000000229e-01	2.086999999999999966e-01	4.746219316475272469e-06	2.086714975249902293e-01	-4.745242447155785699e-06
3.221999999999999864e-01	2.086999999999999966e-01	5.276388521666721837e-06	2.086713961355825542e-01	-5.280480917372075115e-06
3.310000000000000164e-01	2.086999999999999966e-01	5.852345067306524247e-06	2.086712703815596648e-01	-5.855379880107691505e-06
3.397999999999999909e-01	2.086999999999999966e-01	6.475293883406476301e-06	2.086711122265622331e-01	-6.475144219288834479e-06
3.486000000000000210e-01	2.086999999999999966e-01	7.141620179931185653e-06	2.086709152121052346e-01	-7.139244305769511931e-06
3.574999999999999845e-01	2.086999999999999966e-01	7.852528886892447209e-06	2.086706703543866892e-01	-7.855463152377964483e-06
3.663000000000000145e-01	2.086999999999999966e-01	8.606815074278463521e-06	2.086703776047946213e-01	-8.607207000208860035e-06
3.750999999999999890e-01	2.086999999999999966e-01	9.405683672101033732e-06	2.086700293950518592e-01	-9.401797258838630732e-06
3.839000000000000190e-01	2.086999999999999966e-01	1.024792975034836124e-05	2.086696210191806289e-01	-1.023877130719031000e-05
3.927999999999999825e-01	2.086999999999999966e-01	1.113114344899684437e-05	2.086691423545957158e-01	-1.112790797652593963e-05
4.016000000000000125e-01	2.086999999999999966e-01	1.206134941810547630e-05	2.086686000737021929e-01	-1.204878835824256913e-05
4.103999999999999870e-01	2.086999999999999966e-01	1.302529342754447746e-05	2.086679854170244708e-01	-1.301074433614263749e-05
4.192000000000000171e-01	2.086999999999999966e-01	1.402538533733743767e-05	2.086672948928864901e-01	-1.401336738220751545e-05
4.280999999999999805e-01	2.086999999999999966e-01	1.507367444760235005e-05	2.086665160401931784e-01	-1.506834181646975036e-05
4.369000000000000106e-01	2.086999999999999966e-01	1.615811145822122657e-05	2.086656629808798791e-01	-1.615156499461536471e-05
4.456999999999999851e-01	2.086999999999999966e-01	1.729074566931204510e-05	2.086647174773384461e-01	-1.727414867060876011e-05
4.545000000000000151e-01	2.086999999999999966e-01	1.844747848063884649e-05	2.086636637986191145e-01	-1.843547232189288941e-05
4.633999999999999786e-01	2.086999999999999966e-01	1.965240849243759668e-05	2.086624727613500263e-01	-1.964878239162755146e-05
4.722000000000000086e-01	2.086999999999999966e-01	2.089348640459030929e-05	2.086611568377602088e-01	-2.088623088899749252e-05
4.809999999999999831e-01	2.086999999999999966e-01	2.217071221709698096e-05	2.086596900406206823e-01	-2.216068004750428573e-05
4.898000000000000131e-01	2.086999999999999966e-01	2.348408592995761507e-05	2.086580598002199527e-01	-2.347159576734936327e-05
4.986999999999999766e-01	2.086999999999999966e-01	2.483360754317221839e-05	2.086562326896893027e-01	-2.483397355238817523e-05
5.074999999999999512e-01	2.086999999999999966e-01	2.621927705674078076e-05	2.086542384705579178e-01	-2.621669761417398913e-05
5.162999999999999812e-01	2.086000000000000076e-01	2.762785005548809171e-05	2.086520470640454150e-01	-2.763439402644816788e-05
5.252000000000000002e-01	2.086000000000000076e-01	2.908511677593886061e-05	2.086496199975227117e-01	-2.910330003531882057e-05
5.340000000000000302e-01	2.086000000000000076e-01	3.057851407623551009e-05	2.086470022785754663e-01	-3.058995637143768607e-05
5.427999999999999492e-01	2.086000000000000076e-01	3.209599842976275906e-05	2.086441588996001406e-01	-3.211024143078966954e-05
5.515999999999999792e-01	2.086000000000000076e-01	3.366165688975119344e-05	2.086410814033316796e-01	-3.366373835973651718e-05
5.604999999999999982e-01	2.086000000000000076e-01	3.525140240297021035e-05	2.086377226351613656e-01	-3.526825691568086333e-05
5.693000000000000282e-01	2.086000000000000076e-01	3.687727849603511803e-05	2.086341504122610491e-01	-3.688734615328352146e-05
5.780999999999999472e-01	2.086000000000000076e-01	3.852724164233060824e-05	2.086303211943281166e-01	-3.853847027661963737e-05
5.868999999999999773e-01	2.086000000000000076e-01	4.021333536847198920e-05	2.086262281602005997e-01	-4.022126237540283043e-05
5.957999999999999963e-01	2.086000000000000076e-01	4.193555967445926092e-05	2.086218121896551425e-01	-4.195501812213444287e-05
6.046000000000000263e-01	2.086000000000000076e-01	4.368187103367712195e-05	2.086171551113085720e-01	-4.370038691749763264e-05
6.133999999999999453e-01	2.086000000000000076e-01	4.546431297274086697e-05	2.086121884323623721e-01	-4.547628304708843563e-05
6.221999999999999753e-01	2.086000000000000076e-01	4.728288549165050273e-05	2.086068926233681509e-01	-4.728232939637382352e-05
6.310999999999999943e-01	2.086000000000000076e-01	4.912554506379073458e-05	2.086011828277182512e-01	-4.913919167210315490e-05
6.399000000000000243e-01	2.086000000000000076e-01	5.099229168916154898e-05	2.085951693601863499e-01	-5.100478436326611836e-05
6.487000000000000544e-01	2.086000000000000076e-01	5.289516889437825413e-05	2.085887730382106064e-01	-5.289945805535322608e-05
6.574999999999999734e-01	2.086000000000000076e-01	5.483417667944084326e-05	2.085819775648600494e-01	-5.482287812899308869e-05
6.663999999999999924e-01	2.086000000000000076e-01	5.679727151773402170e-05	2.085746829715401929e-01	-5.679706153035060342e-05
6.752000000000000224e-01	2.086000000000000076e-01	5.878445340925779624e-05	2.085670381192495093e-01	-5.877732553177370027e-05
6.840000000000000524e-01	2.086000000000000076e-01	6.079572235401216009e-05	2.085589491498278381e-01	-6.078538377231331406e-05
6.928999999999999604e-01	2.084999999999999909e-01	6.281299574156609959e-05	2.085503025800168608e-01	-6.284422539025005306e-05
7.016999999999999904e-01	2.084999999999999909e-01	6.488348927693391843e-05	2.085412794880716902e-01	-6.490729051734799211e-05
7.105000000000000204e-01	2.084999999999999909e-01	6.697805831852697708e-05	2.085317727951341571e-01	-6.699727324547050306e-05
7.193000000000000504e-01	2.084999999999999909e-01	6.910874061945782769e-05	2.085217704673647532e-01	-6.911389761173152544e-05
7.281999999999999584e-01	2.084999999999999909e-01	7.126349842661387746e-05	2.085111385822677188e-01	-7.128139748223246894e-05
7.369999999999999885e-01	2.084999999999999909e-01	7.344233173999515350e-05	2.085001048891265418e-01	-7.345080042380217262e-05
7.458000000000000185e-01	2.084999999999999909e-01	7.564524055960162869e-05	2.084885422199503069e-01	-7.564605551356126407e-05
7.546000000000000485e-01	2.084999999999999909e-01	7.788426263854592295e-05	2.084764403916147257e-01	-7.786691350476925466e-05
7.634999999999999565e-01	2.084999999999999909e-01	8.013532247060281002e-05	2.084636426809867993e-01	-8.013880120071912943e-05
7.722999999999999865e-01	2.084000000000000019e-01	8.238296438906610750e-05	2.084504270304357865e-01	-8.241042427102890507e-05
7.811000000000000165e-01	2.084000000000000019e-01	8.469310447416916743e-05	2.084366375435859065e-01	-8.470689658654790969e-05
7.899000000000000465e-01	2.084000000000000019e-01	8.702730851849204991e-05	2.084222521520023019e-01	-8.702791085789802323e-05
7.987999999999999545e-01	2.084000000000000019e-01	8.938557652203478205e-05	2.084070750060172672e-01	-8.939995375587705311e-05
8.075999999999999845e-01	2.084000000000000019e-01	9.176790848479730964e-05	2.083914260112460226e-01	-9.176942381151479463e-05
8.164000000000000146e-01	2.084000000000000019e-01	9.417430440677967334e-05	2.083751179763060901e-01	-9.416254917037444232e-05
8.252000000000000446e-01	2.084000000000000019e-01	9.660476428798185958e-05	2.083581313968003168e-01	-9.657905011395009713e-05
8.340999999999999526e-01	2.083000000000000129e-01	9.901175488074148441e-05	2.083402424152624999e-01	-9.904650831563312924e-05
8.428999999999999826e-01	2.083000000000000129e-01	1.014891533388287799e-04	2.083218346882464989e-01	-1.015092066170473036e-04
8.517000000000000126e-01	2.083000000000000129e-01	1.039906042091305350e-04	2.083026936720626388e-01	-1.039944788420902677e-04
8.605000000000000426e-01	2.083000000000000129e-01	1.065161074916467089e-04	2.082828024246581866e-01	-1.065020715001300399e-04
8.693999999999999506e-01	2.083000000000000129e-01	1.090656631863773287e-04	2.082619053654552743e-01	-1.090606091806754974e-04
8.781999999999999806e-01	2.081999999999999962e-01	1.115736554352289697e-04	2.082404561322982184e-01	-1.116123526536274793e-04
8.870000000000000107e-01	2.081999999999999962e-01	1.141700688778070355e-04	2.082182090397671770e-01	-1.141856884946274584e-04
8.959000000000000297e-01	2.081999999999999962e-01	1.167905231855941435e-04	2.081948825583315732e-01	-1.168099930735123112e-04
9.046999999999999487e-01	2.081999999999999962e-01	1.194229979259857658e-04	2.081709864756881856e-01	-1.194260656470408274e-04
9.134999999999999787e-01	2.081000000000000072e-01	1.220689364746548999e-04	2.081462495503229038e-01	-1.220630514543303663e-04
9.223000000000000087e-01	2.081000000000000072e-01	1.247121614770588510e-04	2.081206584462278464e-01	-1.247207349738459019e-04
9.312000000000000277e-01	2.081000000000000072e-01	1.273553864794628020e-04	2.080938945737783874e-01	-1.274294560855615457e-04
9.399999999999999467e-01	2.081000000000000072e-01	1.301187580728850948e-04	2.080665467771355970e-01	-1.301281364884104429e-04
9.487999999999999767e-01	2.079999999999999905e-01	1.328182747265350201e-04	2.080383072260476585e-01	-1.328468934954483050e-04
9.576000000000000068e-01	2.079999999999999905e-01	1.355803184143382172e-04	2.080091642487323644e-01	-1.355855296367019787e-04
9.665000000000000258e-01	2.079999999999999905e-01	1.383423621021413871e-04	2.079787596876829514e-01	-1.383753085533492009e-04
9.752999999999999448e-01	2.079000000000000015e-01	1.411565982542792883e-04	2.079477657095389620e-01	-1.411533472905407893e-04
9.840999999999999748e-01	2.079000000000000015e-01	1.439173140364633354e-04	2.079158310360654238e-01	-1.439506751916171372e-04
9.929000000000000048e-01	2.079000000000000015e-01	1.467980609396118768e-04	2.078829338796586157e-01	-1.467670578481527403e-04
1.002000000000000002e+00	2.078000000000000125e-01	1.496068122641925019e-04	2.078478796908245496e-01	-1.496992462980280519e-04
1.010999999999999899e+00	2.078000000000000125e-01	1.524861735266950103e-04	2.078121523427893524e-01	-1.526187629647343137e-04
1.018999999999999906e+00	2.078000000000000125e-01	1.553655347891974917e-04	2.077794931829969327e-01	-1.552300172343528773e-04
1.028000000000000025e+00	2.076999999999999957e-01	1.581687435511938764e-04	2.077417179135553071e-01	-1.581856105250980648e-04
1.036999999999999922e+00	2.076999999999999957e-01	1.611666348239609988e-04	2.077028280514667813e-01	-1.611599709467657167e-04
1.046000000000000041e+00	2.076999999999999957e-01	1.641645260967281483e-04	2.076628033403482010e-01	-1.641528748176514620e-04
1.054999999999999938e+00	2.076000000000000068e-01	1.670819347419702635e-04	2.076216241077430413e-01	-1.671641031710476878e-04
1.064000000000000057e+00	2.076000000000000068e-01	1.700783826390643886e-04	2.075792712458183475e-01	-1.701934416158605676e-04
1.072000000000000064e+00	2.074999999999999900e-01	1.729914611572875660e-04	2.075406239708754708e-01	-1.729012206101519897e-04
1.080999999999999961e+00	2.074999999999999900e-01	1.759864656787087480e-04	2.074960040372881009e-01	-1.759641976690181958e-04
1.090000000000000080e+00	2.074000000000000010e-01	1.790149565157429584e-04	2.074501582791667686e-01	-1.790446899636641124e-04
1.098999999999999977e+00	2.074000000000000010e-01	1.821282601073210866e-04	2.074030696148900510e-01	-1.821424996672152288e-04
1.108000000000000096e+00	2.074000000000000010e-01	1.851218212530692984e-04	2.073547214435653985e-01	-1.852574329185188826e-04
1.116999999999999993e+00	2.073000000000000120e-01	1.881443653823308432e-04	2.073050976297875769e-01	-1.883892997105500401e-04
1.125000000000000000e+00	2.073000000000000120e-01	1.913758525740120705e-04	2.072599039738863003e-01	-1.911872464576772350e-04
1.133999999999999897e+00	2.071999999999999953e-01	1.943938356361470099e-04	2.072078281728988447e-01	-1.943505935816702336e-04
1.143000000000000016e+00	2.071999999999999953e-01	1.975041370063253504e-04	2.071544325990511970e-01	-1.975303460186999811e-04
1.151999999999999913e+00	2.071000000000000063e-01	2.006371859771098078e-04	2.070997027928212775e-01	-2.007263277618858582e-04
1.161000000000000032e+00	2.069999999999999896e-01	2.037671172564405487e-04	2.070436246935870306e-01	-2.039383661676122611e-04
1.169000000000000039e+00	2.069999999999999896e-01	2.069939279109413773e-04	2.069926345313400640e-01	-2.068068540910117262e-04
1.177999999999999936e+00	2.069000000000000006e-01	2.101191826530917467e-04	2.069339726521085554e-01	-2.100487622155197372e-04
1.187000000000000055e+00	2.069000000000000006e-01	2.133444344618657578e-04	2.068739239916284334e-01	-2.133062463335456775e-04
1.195999999999999952e+00	2.068000000000000116e-01	2.165844087025041301e-04	2.068124759289572123e-01	-2.165791460503757062e-04
1.205000000000000071e+00	2.066999999999999948e-01	2.197018114809935014e-04	2.067496160176668651e-01	-2.198673022418664636e-04
1.213999999999999968e+00	2.066999999999999948e-01	2.230432838989553686e-04	2.066853272457153945e-01	-2.231705099695900142e-04
1.221999999999999975e+00	2.066000000000000059e-01	2.262752329708520125e-04	2.066269642605916834e-01	-2.261191235261477198e-04
1.231000000000000094e+00	2.066000000000000059e-01	2.296150888080601520e-04	2.065599164113925412e-01	-2.294500651452421945e-04
1.239999999999999991e+00	2.064999999999999891e-01	2.328421881376955584e-04	2.064913767641696762e-01	-2.327953269350139425e-04
1.249000000000000110e+00	2.064000000000000001e-01	2.360660543058235093e-04	2.064213244634772737e-01	-2.361546642667568913e-04
1.258000000000000007e+00	2.063000000000000111e-01	2.392866873124440048e-04	2.063497391622161059e-01	-2.395278372308870616e-04
1.266999999999999904e+00	2.063000000000000111e-01	2.427408007679247577e-04	2.062766010074987277e-01	-2.429146105155552101e-04
1.274999999999999911e+00	2.061999999999999944e-01	2.460755759227640192e-04	2.062102700129421207e-01	-2.459363065045942049e-04
1.284000000000000030e+00	2.061000000000000054e-01	2.494070024460420592e-04	2.061341462133082780e-01	-2.493481430164172703e-04
1.292999999999999927e+00	2.061000000000000054e-01	2.528577672699614822e-04	2.060564148604941970e-01	-2.527729248268265148e-04
1.302000000000000046e+00	2.059999999999999887e-01	2.561841708458975002e-04	2.059770578978173394e-01	-2.562104334214998502e-04
1.310999999999999943e+00	2.058999999999999997e-01	2.595072257902722424e-04	2.058960577002171277e-01	-2.596604543442574114e-04
1.320000000000000062e+00	2.058000000000000107e-01	2.628269321030857089e-04	2.058133970626668530e-01	-2.631227770967525261e-04
1.328000000000000069e+00	2.056999999999999940e-01	2.662620507347101271e-04	2.057385134035460417e-01	-2.662105576494817275e-04
1.336999999999999966e+00	2.056000000000000050e-01	2.696937052647193950e-04	2.056526708747034027e-01	-2.696955564491402635e-04
1.346000000000000085e+00	2.056000000000000050e-01	2.732548017250810272e-04	2.055651204608647808e-01	-2.731922703277527053e-04
1.354999999999999982e+00	2.054999999999999882e-01	2.766812601026675698e-04	2.054758464871339618e-01	-2.767005032817311267e-04
1.364000000000000101e+00	2.053999999999999992e-01	2.801042543786390706e-04	2.053848336471457703e-01	-2.802200628177647403e-04
1.372000000000000108e+00	2.053000000000000103e-01	2.835237845529953670e-04	2.053024614643980672e-01	-2.833579159992308705e-04
1.381000000000000005e+00	2.051999999999999935e-01	2.869398506257365674e-04	2.052081235997291753e-01	-2.868983570485518606e-04
1.389999999999999902e+00	2.051000000000000045e-01	2.904708671370733841e-04	2.051120046342339021e-01	-2.904495875526221936e-04
1.399000000000000021e+00	2.049999999999999878e-01	2.939983040767412304e-04	2.050140906064360502e-01	-2.940114278978328360e-04
1.407999999999999918e+00	2.048999999999999988e-01	2.974038623745832140e-04	2.049143678793466927e-01	-2.975837015955369027e-04
1.417000000000000037e+00	2.048000000000000098e-01	3.009241979059400023e-04	2.048128231322559056e-01	-3.011662352099413772e-04
1.425000000000000044e+00	2.046999999999999931e-01	3.044409538656278743e-04	2.047210210116261475e-01	-3.043591849350280975e-04
1.433999999999999941e+00	2.046000000000000041e-01	3.079541302536467216e-04	2.046159994114396807e-01	-3.079606356869905403e-04
1.443000000000000060e+00	2.044999999999999873e-01	3.115817952000458500e-04	2.045091190140076454e-01	-3.115718618354390221e-04
1.451999999999999957e+00	2.043999999999999984e-01	3.150877547096998734e-04	2.044003676551008064e-01	-3.151927011694281833e-04
1.461000000000000076e+00	2.043000000000000094e-01	3.187080873076803575e-04	2.042897325627506810e-01	-3.188229808403712350e-04
1.469999999999999973e+00	2.041999999999999926e-01	3.223247248639379966e-04	2.041771960886297199e-01	-3.224624531010055850e-04
1.477999999999999980e+00	2.041000000000000036e-01	3.258198301885312340e-04	2.040755519672548257e-01	-3.257050371648342792e-04
1.487000000000000099e+00	2.039999999999999869e-01	3.294291353963701746e-04	2.039593721084842215e-01	-3.293611360862011930e-04
1.495999999999999996e+00	2.038000000000000089e-01	3.329890771561934957e-04	2.038412366719191959e-01	-3.330256557808096234e-04
1.504999999999999893e+00	2.036999999999999922e-01	3.365890870246984138e-04	2.037211276547591099e-01	-3.366983379424995804e-04
1.514000000000000012e+00	2.036000000000000032e-01	3.401854018514805953e-04	2.035990274293107971e-01	-3.403789286657961312e-04
1.522999999999999909e+00	2.034999999999999865e-01	3.438955124163200279e-04	2.034749187342482224e-01	-3.440671783496361503e-04
1.530999999999999917e+00	2.033999999999999975e-01	3.474843794246296907e-04	2.033629000986848789e-01	-3.473518537879512289e-04
1.540000000000000036e+00	2.031999999999999917e-01	3.510141835004012049e-04	2.032349517912030723e-01	-3.510539042079687953e-04
1.548999999999999932e+00	2.031000000000000028e-01	3.547110150090493005e-04	2.031049471293095710e-01	-3.547629158515546994e-04
1.558000000000000052e+00	2.030000000000000138e-01	3.584040360059207852e-04	2.029728701978376348e-01	-3.584786549897039324e-04
1.566999999999999948e+00	2.028000000000000080e-01	3.619147875228090274e-04	2.028387054086512875e-01	-3.622008917634054375e-04
1.574999999999999956e+00	2.026999999999999913e-01	3.655982822402387947e-04	2.027176826985070401e-01	-3.655148186360429575e-04
1.584000000000000075e+00	2.026000000000000023e-01	3.693949376104298829e-04	2.025795327722862416e-01	-3.692487149098656538e-04
1.592999999999999972e+00	2.023999999999999966e-01	3.728865210983809786e-04	2.024392517260783508e-01	-3.729884657798030064e-04
1.602000000000000091e+00	2.023000000000000076e-01	3.766734192490227089e-04	2.022968251749742707e-01	-3.767338556770229163e-04
1.610999999999999988e+00	2.021999999999999909e-01	3.804563914178338453e-04	2.021522390267614933e-01	-3.804846725218516824e-04
1.620000000000000107e+00	2.020000000000000129e-01	3.840453161611704453e-04	2.020054794754472249e-01	-3.842407076517510476e-04
1.627999999999999892e+00	2.018999999999999961e-01	3.878184733754053951e-04	2.018731910147866793e-01	-3.875836202737073348e-04
1.637000000000000011e+00	2.016999999999999904e-01	3.913936571823352145e-04	2.017222894634831398e-01	-3.913489546342317120e-04
1.645999999999999908e+00	2.016000000000000014e-01	3.951569994419939775e-04	2.015691761758872935e-01	-3.951189230372757029e-04
1.655000000000000027e+00	2.013999999999999957e-01	3.988347206567318098e-04	2.014138384006613491e-01	-3.988933294582538546e-04
1.663999999999999924e+00	2.013000000000000067e-01	4.025881902267874489e-04	2.012562636434064578e-01	-4.026719809632031992e-04
1.673000000000000043e+00	2.011000000000000010e-01	4.062518818299840312e-04	2.010964396611261418e-01	-4.064546876468799167e-04
1.681000000000000050e+00	2.008999999999999952e-01	4.099074905294120019e-04	2.009524759568491747e-01	-4.098203467475971910e-04
1.689999999999999947e+00	2.008000000000000063e-01	4.136451407020918245e-04	2.007883709006320905e-01	-4.136102055289930953e-04
1.699000000000000066e+00	2.006000000000000005e-01	4.172867197899784910e-04	2.006219826141543983e-01	-4.174035873410033627e-04
1.707999999999999963e+00	2.005000000000000115e-01	4.212460147310001773e-04	2.004532997820739904e-01	-4.212003134964239083e-04
1.717000000000000082e+00	2.003000000000000058e-01	4.248733332672378449e-04	2.002823113153621992e-01	-4.250002080554928408e-04
1.725999999999999979e+00	2.001000000000000001e-01	4.284925688997068467e-04	2.001090063465491009e-01	-4.288030977724353919e-04
1.733999999999999986e+00	1.998999999999999944e-01	4.322191339472181886e-04	1.999530040589601321e-01	-4.321858170848611120e-04
1.743000000000000105e+00	1.998000000000000054e-01	4.361556812876338663e-04	1.997752923249732082e-01	-4.359938145659129557e-04
1.752000000000000002e+00	1.995999999999999996e-01	4.397524579946313831e-04	1.995952277958591981e-01	-4.398040885178076866e-04
1.760999999999999899e+00	1.993999999999999939e-01	4.434562754415366081e-04	1.994127964765172456e-01	-4.436163250626009441e-04
1.770000000000000018e+00	1.991999999999999882e-01	4.471517790445655809e-04	1.992279846323611603e-01	-4.474302150839952279e-04
1.778000000000000025e+00	1.990999999999999992e-01	4.510655210493482586e-04	1.990616980697703653e-01	-4.508214814304791537e-04
1.786999999999999922e+00	1.988999999999999935e-01	4.548613103941353967e-04	1.988723531041399206e-01	-4.546376677459790390e-04
1.796000000000000041e+00	1.986999999999999877e-01	4.585338354564506120e-04	1.986805893518333588e-01	-4.584546404646211827e-04
1.804999999999999938e+00	1.985000000000000098e-01	4.621980466748895752e-04	1.984863940425762585e-01	-4.622721081475231718e-04
1.814000000000000057e+00	1.983000000000000040e-01	4.659684326078323505e-04	1.982897546420972490e-01	-4.660897836952005205e-04
1.822999999999999954e+00	1.980999999999999983e-01	4.697302737567912874e-04	1.980906588474631858e-01	-4.699073842670193940e-04
1.830999999999999961e+00	1.978999999999999926e-01	4.734835701217660607e-04	1.979116128821962195e-01	-4.733005186894601013e-04
1.840000000000000080e+00	1.976999999999999869e-01	4.772283217027568328e-04	1.977078444632626719e-01	-4.771172206631805915e-04
1.848999999999999977e+00	1.975000000000000089e-01	4.809645284997637665e-04	1.975015853666213239e-01	-4.809330537764411025e-04
1.858000000000000096e+00	1.973000000000000032e-01	4.846921905127865365e-04	1.972928241466556931e-01	-4.847477510190114649e-04
1.866999999999999993e+00	1.970999999999999974e-01	4.884113077418253054e-04	1.970815495678125695e-01	-4.885610492714673181e-04
1.875999999999999890e+00	1.968999999999999917e-01	4.922355604548835041e-04	1.968677506005446776e-01	-4.923726892348469653e-04
1.883999999999999897e+00	1.967000000000000137e-01	4.959374726459006132e-04	1.966755790768507650e-01	-4.957592148319310207e-04
1.893000000000000016e+00	1.965000000000000080e-01	4.997442893808292947e-04	1.964569824389147401e-01	-4.995670282176385354e-04
1.901999999999999913e+00	1.962000000000000133e-01	5.032858136670653824e-04	1.962358306707213396e-01	-5.033724550660698734e-04
1.911000000000000032e+00	1.960000000000000075e-01	5.070728850227878160e-04	1.960121135070031773e-01	-5.071752502957302226e-04
1.919999999999999929e+00	1.958000000000000018e-01	5.108511806544184996e-04	1.957858208699650437e-01	-5.109751723235739142e-04
1.929000000000000048e+00	1.955999999999999961e-01	5.146207005619576500e-04	1.955569428657433773e-01	-5.147719830033472546e-04
1.937000000000000055e+00	1.953000000000000014e-01	5.181161522967123482e-04	1.953513174627397875e-01	-5.181441239680927404e-04
1.945999999999999952e+00	1.950999999999999956e-01	5.218659268250451424e-04	1.951175296284306526e-01	-5.219344197955587145e-04
1.955000000000000071e+00	1.948999999999999899e-01	5.257194511967513062e-04	1.948811288465098490e-01	-5.257209350558283674e-04
1.963999999999999968e+00	1.945999999999999952e-01	5.292919791924428257e-04	1.946421059062009573e-01	-5.295034444064204791e-04
1.973000000000000087e+00	1.943999999999999895e-01	5.330130016773699814e-04	1.944004517644568053e-01	-5.332817256589039842e-04
1.981000000000000094e+00	1.942000000000000115e-01	5.368373698604820545e-04	1.941834319919831242e-01	-5.366364711860365346e-04
1.989999999999999991e+00	1.938999999999999890e-01	5.403740444044569319e-04	1.939367837099507941e-01	-5.404061707348952999e-04
1.999000000000000110e+00	1.937000000000000111e-01	5.441781475931205389e-04	1.936874790162127769e-01	-5.441710175336720830e-04
2.008000000000000007e+00	1.933999999999999886e-01	5.478017133526083158e-04	1.934355094911394957e-01	-5.479308011545666992e-04
2.016999999999999904e+00	1.932000000000000106e-01	5.515854360767695821e-04	1.931808668683024921e-01	-5.516853140693798790e-04
2.025999999999999801e+00	1.928999999999999881e-01	5.550724007625672165e-04	1.929235430316896260e-01	-5.554343516006373261e-04
2.033999999999999808e+00	1.927000000000000102e-01	5.589471138891526254e-04	1.926925534131083140e-01	-5.587620664689238719e-04
2.043000000000000149e+00	1.923999999999999877e-01	5.625202192351134089e-04	1.924301440052712253e-01	-5.625001308782772488e-04
2.052000000000000046e+00	1.922000000000000097e-01	5.663741477520079165e-04	1.921650323353872036e-01	-5.662319156009634757e-04
2.060999999999999943e+00	1.918999999999999873e-01	5.699218496861244458e-04	1.918972118883769118e-01	-5.699570757231986039e-04
2.069999999999999840e+00	1.915999999999999925e-01	5.734556952137802657e-04	1.916266762731514139e-01	-5.736752709348414553e-04
2.079000000000000181e+00	1.913999999999999868e-01	5.772772921156002187e-04	1.913534192203830420e-01	-5.773861654539293566e-04
2.087000000000000188e+00	1.910999999999999921e-01	5.807857342314116759e-04	1.911082344245632614e-01	-5.806783414348072386e-04
2.096000000000000085e+00	1.907999999999999974e-01	5.843904783721239841e-04	1.908298201947014050e-01	-5.843745453078115189e-04
2.104999999999999982e+00	1.905000000000000027e-01	5.878710344699337531e-04	1.905486670800897731e-01	-5.880625032170996988e-04
2.113999999999999879e+00	1.902999999999999969e-01	5.917585070374682807e-04	1.902647692645834943e-01	-5.917418963008952773e-04
2.123000000000000220e+00	1.900000000000000022e-01	5.953231830694989376e-04	1.899781210435547985e-01	-5.954124098779631918e-04
2.132000000000000117e+00	1.897000000000000075e-01	5.987641329388421196e-04	1.896887168219245356e-01	-5.990737333806254224e-04
2.140000000000000124e+00	1.894000000000000128e-01	6.023005765427092480e-04	1.894291505068843862e-01	-6.023202801521210584e-04
2.149000000000000021e+00	1.890999999999999903e-01	6.059319942658582129e-04	1.891345256199034874e-01	-6.059634115400521978e-04
2.157999999999999918e+00	1.887999999999999956e-01	6.094398590314004062e-04	1.888371291666487151e-01	-6.095964781695829317e-04
2.166999999999999815e+00	1.885000000000000009e-01	6.129335209803208088e-04	1.885369559600967027e-01	-6.132191848577249645e-04
2.176000000000000156e+00	1.882000000000000062e-01	6.165216374332806127e-04	1.882340009137167258e-01	-6.168312402260538695e-04
2.184000000000000163e+00	1.879000000000000115e-01	6.199867205438758634e-04	1.879623681330730434e-01	-6.200327816504612238e-04
2.193000000000000060e+00	1.875999999999999890e-01	6.235459117483491088e-04	1.876541449702028019e-01	-6.236239360628504031e-04
2.201999999999999957e+00	1.872999999999999943e-01	6.270905537260388317e-04	1.873431258217770068e-01	-6.272036182260121639e-04
2.210999999999999854e+00	1.869999999999999996e-01	6.306206464769450321e-04	1.870293059758223186e-01	-6.307715510006897588e-04
2.220000000000000195e+00	1.867000000000000048e-01	6.341361900010676015e-04	1.867126808126662041e-01	-6.343274607714043892e-04
2.229000000000000092e+00	1.864000000000000101e-01	6.376371842984065400e-04	1.863932458033581985e-01	-6.378710773922163660e-04
2.237000000000000099e+00	1.860999999999999877e-01	6.411236293689618476e-04	1.861069410985240480e-01	-6.410104229541284436e-04
2.245999999999999996e+00	1.857999999999999929e-01	6.447027968927491982e-04	1.857821865594799782e-01	-6.445300941576732326e-04
2.254999999999999893e+00	1.854999999999999982e-01	6.481599703046566491e-04	1.854546095862365795e-01	-6.480367107963082600e-04
2.263999999999999790e+00	1.850999999999999868e-01	6.513576247705633870e-04	1.851242059882269031e-01	-6.515300157199937657e-04
2.273000000000000131e+00	1.847999999999999921e-01	6.548897959824385691e-04	1.847909716583295558e-01	-6.550097549974212606e-04
2.282000000000000028e+00	1.844999999999999973e-01	6.584070715573687137e-04	1.844549025714651291e-01	-6.584756778675020933e-04
2.290000000000000036e+00	1.841000000000000136e-01	6.615501086878101695e-04	1.841537915077753607e-01	-6.615446989736508982e-04
2.298999999999999932e+00	1.837999999999999912e-01	6.650351103826924798e-04	1.838123571822044000e-01	-6.649838510174077609e-04
2.307999999999999829e+00	1.834999999999999964e-01	6.685052164406298609e-04	1.834680769200288109e-01	-6.684084796088468877e-04
2.317000000000000171e+00	1.831000000000000127e-01	6.715936362356059262e-04	1.831209470023807406e-01	-6.718183458708559602e-04
2.326000000000000068e+00	1.827999999999999903e-01	6.751370080427034634e-04	1.827709637859541991e-01	-6.752132138719467653e-04
2.334999999999999964e+00	1.824000000000000066e-01	6.781879578052090775e-04	1.824181237017544754e-01	-6.785928505827616653e-04
2.342999999999999972e+00	1.821000000000000119e-01	6.816984783819897333e-04	1.821020868854624775e-01	-6.815839992053540197e-04
2.351999999999999869e+00	1.817000000000000004e-01	6.848168626559366853e-04	1.817438410153763007e-01	-6.849342399853125454e-04
2.361000000000000210e+00	1.814000000000000057e-01	6.882943587973195396e-04	1.813827289832108947e-01	-6.882685804656077811e-04
2.370000000000000107e+00	1.809999999999999942e-01	6.913746379535000560e-04	1.810187526418992332e-01	-6.915866995701369559e-04
2.379000000000000004e+00	1.806999999999999995e-01	6.948191096594854340e-04	1.806519159027113741e-01	-6.948882406565546396e-04
2.387000000000000011e+00	1.802999999999999881e-01	6.979653799514342911e-04	1.803234406389323530e-01	-6.978087413418397611e-04
2.395999999999999908e+00	1.799000000000000044e-01	7.009870003202652196e-04	1.799512115768996390e-01	-7.010780096796545915e-04
2.404999999999999805e+00	1.796000000000000096e-01	7.044841841058274929e-04	1.795761333689902539e-01	-7.043296926300622032e-04
2.414000000000000146e+00	1.791999999999999982e-01	7.074674684167841284e-04	1.791982098837783810e-01	-7.075634494329106211e-04
2.423000000000000043e+00	1.787999999999999867e-01	7.105336602263962950e-04	1.788174449763673401e-01	-7.107789433195137738e-04
2.431999999999999940e+00	1.784999999999999920e-01	7.139790556928123436e-04	1.784338424884388818e-01	-7.139758414562561752e-04
2.439999999999999947e+00	1.781000000000000083e-01	7.170062763592543412e-04	1.780904834279649074e-01	-7.168016514251739860e-04
2.448999999999999844e+00	1.776999999999999968e-01	7.200127124160054376e-04	1.777015315000966544e-01	-7.199625298337905457e-04
2.458000000000000185e+00	1.773000000000000131e-01	7.231007280657931590e-04	1.773097530149660706e-01	-7.231038725744431527e-04
2.467000000000000082e+00	1.769000000000000017e-01	7.260653639630549206e-04	1.769151517625358883e-01	-7.262253615984510993e-04
2.475999999999999979e+00	1.764999999999999902e-01	7.290092152506257809e-04	1.765177315195927688e-01	-7.293266825302191676e-04
2.484999999999999876e+00	1.761000000000000065e-01	7.320339533109103446e-04	1.761174960497991770e-01	-7.324075246163280501e-04
2.492999999999999883e+00	1.756999999999999951e-01	7.350374448812885091e-04	1.757593708197608406e-01	-7.351286103889380016e-04
2.501999999999999780e+00	1.753000000000000114e-01	7.380196899617608164e-04	1.753538279218115337e-01	-7.381699349481942764e-04
2.511000000000000121e+00	1.748999999999999999e-01	7.409806885523266161e-04	1.749454805965618420e-01	-7.411899028220410388e-04
2.520000000000000018e+00	1.744999999999999885e-01	7.439204406529862333e-04	1.745343325571248050e-01	-7.441882168752872711e-04
2.528999999999999915e+00	1.741000000000000048e-01	7.468389462637398850e-04	1.741203875037417026e-01	-7.471645833581864408e-04
2.537999999999999812e+00	1.736999999999999933e-01	7.497362053845872459e-04	1.737036491238344582e-01	-7.501187118603883748e-04
2.545999999999999819e+00	1.733000000000000096e-01	7.527122728171792201e-04	1.733308729644271740e-01	-7.527257027584874577e-04
2.555000000000000160e+00	1.728999999999999981e-01	7.556666318796492971e-04	1.729088683167150364e-01	-7.556370454475155179e-04
2.564000000000000057e+00	1.724999999999999867e-01	7.584996896505627213e-04	1.724840809234993722e-01	-7.585253295396860319e-04
2.572999999999999954e+00	1.721000000000000030e-01	7.614108629128976203e-04	1.720565144228465848e-01	-7.613902771875756537e-04
2.581999999999999851e+00	1.716000000000000025e-01	7.638551907475657704e-04	1.716261724402603772e-01	-7.642316136688120367e-04
2.589999999999999858e+00	1.711999999999999911e-01	7.667202337233922343e-04	1.712413191203734364e-01	-7.667372047112659249e-04
2.599000000000000199e+00	1.708000000000000074e-01	7.695635683290974515e-04	1.708057444084032095e-01	-7.695332036438166327e-04
2.608000000000000096e+00	1.703999999999999959e-01	7.724835750505508209e-04	1.703674046180900792e-01	-7.723048149425009844e-04
2.616999999999999993e+00	1.698999999999999955e-01	7.748272129982722994e-04	1.699263033265834832e-01	-7.750517756473763141e-04
2.625999999999999890e+00	1.695000000000000118e-01	7.777003388778674833e-04	1.694824440987279801e-01	-7.777738257258868040e-04
2.634999999999999787e+00	1.691000000000000003e-01	7.805512945071259225e-04	1.690358304871162343e-01	-7.804707080343419989e-04
2.642999999999999794e+00	1.685999999999999999e-01	7.828183758091529065e-04	1.686365311503367770e-01	-7.828466026176502442e-04
2.652000000000000135e+00	1.681999999999999884e-01	7.856224505965530517e-04	1.681847244636238969e-01	-7.854952542693237902e-04
2.661000000000000032e+00	1.676999999999999880e-01	7.879345074845496176e-04	1.677301735878610478e-01	-7.881180111746737948e-04
2.669999999999999929e+00	1.673000000000000043e-01	7.907880611900195821e-04	1.672728820284962725e-01	-7.907146270697449578e-04
2.678999999999999826e+00	1.668000000000000038e-01	7.930471750583316121e-04	1.668128532789840690e-01	-7.932848583998509864e-04
2.688000000000000167e+00	1.663999999999999924e-01	7.957567953416924645e-04	1.663500908208372098e-01	-7.958284642845428296e-04
2.696000000000000174e+00	1.658999999999999919e-01	7.980590372751129521e-04	1.659364542534790821e-01	-7.980669024117423901e-04
2.705000000000000071e+00	1.655000000000000082e-01	8.008168663059510046e-04	1.654685376575041889e-01	-8.005595675107819156e-04
2.713999999999999968e+00	1.650000000000000078e-01	8.029700941348938545e-04	1.649979025037736635e-01	-8.030249012165017629e-04
2.722999999999999865e+00	1.645000000000000073e-01	8.051905832701970137e-04	1.645245652341223441e-01	-8.054626102630135787e-04
2.732000000000000206e+00	1.640999999999999959e-01	8.078750888168479728e-04	1.640485428620217512e-01	-8.078724010937971250e-04
2.741000000000000103e+00	1.635999999999999954e-01	8.101362811461292014e-04	1.635698522549683676e-01	-8.102539832763592425e-04
2.749000000000000110e+00	1.630999999999999950e-01	8.122744401330459852e-04	1.631421230159206537e-01	-8.123470315176961609e-04
2.758000000000000007e+00	1.627000000000000113e-01	8.148851603152947867e-04	1.626584379217760890e-01	-8.146745491628942359e-04
2.766999999999999904e+00	1.622000000000000108e-01	8.170632142058126268e-04	1.621721325165256522e-01	-8.169730363235396886e-04
2.775999999999999801e+00	1.617000000000000104e-01	8.192124005828708457e-04	1.616832231159706090e-01	-8.192422143474962148e-04
2.785000000000000142e+00	1.612000000000000099e-01	8.213327194464697684e-04	1.611917258980390399e-01	-8.214818075199116065e-04
2.793000000000000149e+00	1.607000000000000095e-01	8.233313906083504150e-04	1.607526799647480686e-01	-8.234474997299694740e-04
2.802000000000000046e+00	1.602000000000000091e-01	8.254867546332892922e-04	1.602563383063145275e-01	-8.256304683772689845e-04
2.810999999999999943e+00	1.597999999999999976e-01	8.280386428231072604e-04	1.597574548066879874e-01	-8.277830718313377656e-04
2.819999999999999840e+00	1.592999999999999972e-01	8.300463783842141263e-04	1.592560451224898088e-01	-8.299050454582245634e-04
2.829000000000000181e+00	1.587999999999999967e-01	8.321169296546090857e-04	1.587521247800053326e-01	-8.319961273880381548e-04
2.838000000000000078e+00	1.582999999999999963e-01	8.340666415136623480e-04	1.582457091766601154e-01	-8.340560584810758965e-04
2.846000000000000085e+00	1.577999999999999958e-01	8.360785917317343314e-04	1.577934795341157936e-01	-8.358607496499608240e-04
2.854999999999999982e+00	1.572999999999999954e-01	8.380610970860776464e-04	1.572823922210376257e-01	-8.378611427503593508e-04
2.863999999999999879e+00	1.567999999999999949e-01	8.400141575766924013e-04	1.567688534179390858e-01	-8.398296514211450519e-04
2.873000000000000220e+00	1.562999999999999945e-01	8.419377732035782710e-04	1.562528780347677837e-01	-8.417660268273709223e-04
2.882000000000000117e+00	1.557999999999999940e-01	8.438319439667355806e-04	1.557344808595302887e-01	-8.436700227058214130e-04
2.891000000000000014e+00	1.552000000000000046e-01	8.451521130922645588e-04	1.552136765596486834e-01	-8.455413953340022975e-04
2.899000000000000021e+00	1.547000000000000042e-01	8.470737657282353212e-04	1.547487303717942353e-01	-8.471772551950774825e-04
2.907999999999999918e+00	1.542000000000000037e-01	8.488763687386992243e-04	1.542234188787214855e-01	-8.489863500113698554e-04
2.916999999999999815e+00	1.537000000000000033e-01	8.507382656218089164e-04	1.536957419683593340e-01	-8.507621314843867707e-04
2.926000000000000156e+00	1.532000000000000028e-01	8.525701402909206762e-04	1.531657138517306949e-01	-8.525043654858465792e-04
2.935000000000000053e+00	1.527000000000000024e-01	8.543719927460345035e-04	1.526333486256351013e-01	-8.542128202830131991e-04
2.943999999999999950e+00	1.521000000000000130e-01	8.555813106198791084e-04	1.520986602738970683e-01	-8.558872665102626974e-04
2.951999999999999957e+00	1.516000000000000125e-01	8.573201164255975270e-04	1.516214426775643609e-01	-8.573469291690083774e-04
2.960999999999999854e+00	1.511000000000000121e-01	8.591161376429927530e-04	1.510824039587459477e-01	-8.589565194375837869e-04
2.970000000000000195e+00	1.504999999999999949e-01	8.602230335790830027e-04	1.505410818885794533e-01	-8.605314515664200985e-04
2.979000000000000092e+00	1.499999999999999944e-01	8.619550843866518241e-04	1.499974900230866270e-01	-8.620715051326328319e-04
2.987999999999999989e+00	1.494999999999999940e-01	8.640017910909289674e-04	1.494516418111713763e-01	-8.635764619472445763e-04
2.995999999999999996e+00	1.489000000000000046e-01	8.648325981282929372e-04	1.489645599727981717e-01	-8.648845627471969406e-04
3.004999999999999893e+00	1.484000000000000041e-01	8.662124652716560484e-04	1.484144860932248011e-01	-8.663226381802661101e-04
3.013999999999999790e+00	1.479000000000000037e-01	8.675634649015599720e-04	1.478621941283692065e-01	-8.677249988491120931e-04
3.023000000000000131e+00	1.472999999999999865e-01	8.691465593396777677e-04	1.473076971213579112e-01	-8.690914350073604324e-04
3.032000000000000028e+00	1.468000000000000138e-01	8.704340504399707846e-04	1.467510080136756878e-01	-8.704217390183836183e-04
3.040999999999999925e+00	1.461999999999999966e-01	8.710968485490002940e-04	1.461921396462415312e-01	-8.717157053309521845e-04
3.048999999999999932e+00	1.456999999999999962e-01	8.731649172132376025e-04	1.456935485646094208e-01	-8.728352273368527670e-04
3.057999999999999829e+00	1.451000000000000068e-01	8.737578559396953857e-04	1.451305985016387023e-01	-8.740600022217384895e-04
3.067000000000000171e+00	1.446000000000000063e-01	8.757560652213606427e-04	1.445655057196518212e-01	-8.752478570894718819e-04
3.076000000000000068e+00	1.439999999999999891e-01	8.762791445652463743e-04	1.439982826963207008e-01	-8.763985943234425856e-04
3.084999999999999964e+00	1.433999999999999997e-01	8.767675828929809290e-04	1.434289468435226700e-01	-8.775120323117307618e-04
3.093999999999999861e+00	1.428999999999999992e-01	8.786607144256535851e-04	1.428575273157002556e-01	-8.785880244180553850e-04
3.101999999999999869e+00	1.423000000000000098e-01	8.790792933708160882e-04	1.423478743551114811e-01	-8.795129123159169766e-04
3.111000000000000210e+00	1.418000000000000094e-01	8.809025655209171265e-04	1.417726023601252328e-01	-8.805177916025076507e-04
3.120000000000000107e+00	1.411999999999999922e-01	8.812512850835074697e-04	1.411953344855169379e-01	-8.814848235581967690e-04
3.129000000000000004e+00	1.406000000000000028e-01	8.823771181084272795e-04	1.406161006363319255e-01	-8.824138720120113964e-04
3.137999999999999901e+00	1.401000000000000023e-01	8.832835580310549649e-04	1.400349304721529575e-01	-8.833048022023312672e-04
3.146999999999999797e+00	1.395000000000000129e-01	8.843331808204417952e-04	1.394518534096934881e-01	-8.841574807608989714e-04
3.154999999999999805e+00	1.388999999999999957e-01	8.845392948665424743e-04	1.389319854265767540e-01	-8.848831980427492375e-04
3.164000000000000146e+00	1.383000000000000063e-01	8.855092433187809579e-04	1.383453858576162154e-01	-8.856632644978776683e-04
3.173000000000000043e+00	1.378000000000000058e-01	8.862857794308410522e-04	1.377569630310122306e-01	-8.864047017186573894e-04
3.181999999999999940e+00	1.371999999999999886e-01	8.871795176475465563e-04	1.371667454430113842e-01	-8.871073816075031272e-04
3.190999999999999837e+00	1.365999999999999992e-01	8.880316866448704745e-04	1.365747613591881682e-01	-8.877711773851057172e-04
3.198999999999999844e+00	1.360000000000000098e-01	8.880570900567149456e-04	1.360470929713451238e-01	-8.883284731595777854e-04
3.208000000000000185e+00	1.353999999999999926e-01	8.888295847168904088e-04	1.354518484873492856e-01	-8.889184798663375730e-04
3.217000000000000082e+00	1.348999999999999921e-01	8.894415760022314097e-04	1.348549178897136269e-01	-8.894692434814769960e-04
3.225999999999999979e+00	1.343000000000000027e-01	8.901378604268743271e-04	1.342563285694797215e-01	-8.899806422138992071e-04
3.234999999999999876e+00	1.337000000000000133e-01	8.907925756321354418e-04	1.336561076984549012e-01	-8.904525555205315039e-04
3.244000000000000217e+00	1.330999999999999961e-01	8.906372684097232711e-04	1.330542822314639828e-01	-8.908848640925138944e-04
3.251999999999999780e+00	1.325000000000000067e-01	8.912123092778361476e-04	1.325180008143965471e-01	-8.912357944681996566e-04
3.261000000000000121e+00	1.318999999999999895e-01	8.917457809265672214e-04	1.319132172294843752e-01	-8.915929728816717869e-04
3.270000000000000018e+00	1.313000000000000000e-01	8.922376833559168179e-04	1.313069057194689859e-01	-8.919102086994422666e-04
3.278999999999999915e+00	1.307000000000000106e-01	8.919334197640540552e-04	1.306990924162226564e-01	-8.921873872844966963e-04
3.287999999999999812e+00	1.300999999999999934e-01	8.923456478562553050e-04	1.300898032452334485e-01	-8.924243951691192755e-04
3.297000000000000153e+00	1.295000000000000040e-01	8.927163067290750775e-04	1.294790639276935384e-01	-8.926211200421240452e-04
3.305000000000000160e+00	1.288999999999999868e-01	8.923011918855276161e-04	1.289349877617151086e-01	-8.927620788644294878e-04
3.314000000000000057e+00	1.282999999999999974e-01	8.925921764211993672e-04	1.283215787423743481e-01	-8.928824112111850104e-04
3.322999999999999954e+00	1.277000000000000079e-01	8.928415917374893157e-04	1.277067927533138969e-01	-8.929621424737232147e-04
3.331999999999999851e+00	1.270999999999999908e-01	8.930494378343974615e-04	1.270906547405966092e-01	-8.930011647202039859e-04
3.341000000000000192e+00	1.265000000000000013e-01	8.932157147119241299e-04	1.264731894558222269e-01	-8.929993711152637431e-04
3.350000000000000089e+00	1.259000000000000119e-01	8.933404223700692126e-04	1.258544214580649134e-01	-8.929566559081990448e-04
3.358000000000000096e+00	1.252999999999999947e-01	8.927001409215377459e-04	1.253033315285051463e-01	-8.928842482509163903e-04
3.366999999999999993e+00	1.247000000000000053e-01	8.927451742425344819e-04	1.246821691848527258e-01	-8.927639519405108784e-04
3.375999999999999890e+00	1.241000000000000020e-01	8.927486383441497406e-04	1.240597740125970183e-01	-8.926024345126574522e-04
3.384999999999999787e+00	1.234999999999999987e-01	8.927105332263831966e-04	1.234361698400762292e-01	-8.923995943252515479e-04
3.394000000000000128e+00	1.228000000000000064e-01	8.919045522505944339e-04	1.228113803122354991e-01	-8.921553307652306877e-04
3.402000000000000135e+00	1.222000000000000031e-01	8.917798445924495681e-04	1.222550357020704831e-01	-8.919033518871781301e-04
3.411000000000000032e+00	1.215999999999999998e-01	8.916135677149227912e-04	1.216280710416306338e-01	-8.915805732589879122e-04
3.419999999999999929e+00	1.209999999999999964e-01	8.914057216180146454e-04	1.209999883197099696e-01	-8.912160862789905843e-04
3.428999999999999826e+00	1.203999999999999931e-01	8.911563063017246969e-04	1.203708104849771365e-01	-8.908097942331141741e-04
3.438000000000000167e+00	1.198000000000000037e-01	8.908653217660531627e-04	1.197405603113046446e-01	-8.903616013840961628e-04
3.447000000000000064e+00	1.190999999999999975e-01	8.897856767626685084e-04	1.191092603994649002e-01	-8.898714129611948404e-04
3.455000000000000071e+00	1.184999999999999942e-01	8.894080896866184355e-04	1.185472417966075415e-01	-8.894003585130130481e-04
3.463999999999999968e+00	1.179000000000000048e-01	8.889889333911868852e-04	1.179140201048484021e-01	-8.888305899197843129e-04
3.472999999999999865e+00	1.173000000000000015e-01	8.885282078763735323e-04	1.172798130615089612e-01	-8.882185578971362296e-04
3.482000000000000206e+00	1.166999999999999982e-01	8.880259131421785936e-04	1.166446486572379482e-01	-8.875642391874770908e-04
3.491000000000000103e+00	1.160000000000000059e-01	8.867176374321950006e-04	1.160085661065795859e-01	-8.868677392341952920e-04
3.500000000000000000e+00	1.154000000000000026e-01	8.861287401576214149e-04	1.153716056117151528e-01	-8.861291773050013415e-04
3.508000000000000007e+00	1.147999999999999993e-01	8.854982736636664601e-04	1.148047137255073513e-01	-8.854374623834202753e-04
3.516999999999999904e+00	1.141999999999999960e-01	8.848262379503295944e-04	1.141662035012688259e-01	-8.846197729583421977e-04
3.525999999999999801e+00	1.135000000000000037e-01	8.833343648547437987e-04	1.135269297673915240e-01	-8.837603621418334840e-04
3.535000000000000142e+00	1.129000000000000004e-01	8.825757266010285026e-04	1.128869315547760682e-01	-8.828593464747315532e-04
3.544000000000000039e+00	1.122999999999999970e-01	8.824238834802315906e-04	1.122462476001141324e-01	-8.819168418113975576e-04
3.552999999999999936e+00	1.116000000000000048e-01	8.807894048681558057e-04	1.116049163486763918e-01	-8.809329633256033840e-04
3.560999999999999943e+00	1.110000000000000014e-01	8.798991307530654518e-04	1.110343315682805615e-01	-8.800237636697917512e-04
3.569999999999999840e+00	1.103999999999999981e-01	8.789672874185932953e-04	1.103918815202275389e-01	-8.789620464880250773e-04
3.579000000000000181e+00	1.097999999999999948e-01	8.779938748647395531e-04	1.097488936276029836e-01	-8.778592844379978256e-04
3.588000000000000078e+00	1.091000000000000025e-01	8.768056880107473645e-04	1.091054052282724313e-01	-8.767155901015173712e-04
3.596999999999999975e+00	1.084999999999999992e-01	8.757422088149000418e-04	1.084614533818472060e-01	-8.755310754076628919e-04
3.604999999999999982e+00	1.078999999999999959e-01	8.746371603996711333e-04	1.078886924166719552e-01	-8.744439944917624082e-04
3.613999999999999879e+00	1.072000000000000036e-01	8.726764788855031563e-04	1.072439653105299595e-01	-8.731826777803905308e-04
3.623000000000000220e+00	1.066000000000000003e-01	8.721002833168519687e-04	1.065988802790423517e-01	-8.718808604459808579e-04
3.632000000000000117e+00	1.059999999999999970e-01	8.708635990402476771e-04	1.059534733241744298e-01	-8.705386519310975586e-04
3.641000000000000014e+00	1.053000000000000047e-01	8.687603120095900361e-04	1.053077801820708342e-01	-8.691561610519676039e-04
3.649999999999999911e+00	1.047000000000000014e-01	8.680415109244488591e-04	1.046618363255132911e-01	-8.677334960037064041e-04
3.657999999999999918e+00	1.040999999999999981e-01	8.666731907864695097e-04	1.040874820037867299e-01	-8.664352653689028853e-04
3.666999999999999815e+00	1.034000000000000058e-01	8.644272982393218794e-04	1.034411604382595024e-01	-8.649370088035141001e-04
3.676000000000000156e+00	1.028000000000000025e-01	8.635658916376910384e-04	1.027946891779346755e-01	-8.633988871907736758e-04
3.685000000000000053e+00	1.021999999999999992e-01	8.620659356383363059e-04	1.021481026942430981e-01	-8.618210063589880170e-04
3.693999999999999950e+00	1.015000000000000069e-01	8.602634480979262773e-04	1.015014352068674824e-01	-8.602034715400969306e-04
3.702999999999999847e+00	1.009000000000000036e-01	8.586734254565780728e-04	1.008547206860384848e-01	-8.585463873745727021e-04
3.710999999999999854e+00	1.003000000000000003e-01	8.576209159158453563e-04	1.002798511169912948e-01	-8.570403058828704587e-04
3.720000000000000195e+00	9.962000000000000022e-02	8.552574748538906927e-04	9.963313956693813089e-02	-8.553088008255000339e-04
3.729000000000000092e+00	9.898999999999999466e-02	8.538494330173909902e-04	9.898647773908848813e-02	-8.535380454379337288e-04
3.737999999999999989e+00	9.835000000000000686e-02	8.517359846219954306e-04	9.833989865493499016e-02	-8.517281421061275934e-04
3.746999999999999886e+00	9.772000000000000131e-02	8.502293313595182551e-04	9.769343509737858644e-02	-8.498791926477932248e-04
3.755999999999999783e+00	9.708999999999999575e-02	8.481112064269421885e-04	9.704711961287720845e-02	-8.479912983170019396e-04
3.763999999999999790e+00	9.644999999999999407e-02	8.464185886427589255e-04	9.647276739502046172e-02	-8.462805569777820738e-04
3.773000000000000131e+00	9.582000000000000239e-02	8.442091846326241385e-04	9.582681957657279703e-02	-8.443193743973910785e-04
3.782000000000000028e+00	9.518000000000000071e-02	8.424172048671134351e-04	9.518111254545680300e-02	-8.423195363316511933e-04
3.790999999999999925e+00	9.454999999999999516e-02	8.401165217794196024e-04	9.453567794860807949e-02	-8.402811418855487885e-04
3.799999999999999822e+00	9.392000000000000348e-02	8.383144383841980261e-04	9.389054720668291165e-02	-8.382042896222434512e-04
3.807999999999999829e+00	9.328999999999999793e-02	8.364614326952340669e-04	9.331737797096714693e-02	-8.363259924038373436e-04
3.817000000000000171e+00	9.264999999999999625e-02	8.339325230461294225e-04	9.267290611356512886e-02	-8.341767646184872903e-04
3.826000000000000068e+00	9.202000000000000457e-02	8.319809059311878818e-04	9.202882762911294978e-02	-8.319893607497526539e-04
3.834999999999999964e+00	9.138999999999999901e-02	8.299783665225037412e-04	9.138517307721122362e-02	-8.297638772943958380e-04
3.843999999999999861e+00	9.075999999999999346e-02	8.274009017157602733e-04	9.074197280080656403e-02	-8.275004102280731928e-04
3.853000000000000203e+00	9.013000000000000178e-02	8.253001550262870035e-04	9.009925692809821196e-02	-8.251990550094497794e-04
3.861000000000000210e+00	8.949999999999999623e-02	8.231484860430710255e-04	8.952838477873342748e-02	-8.231216753553473927e-04
3.870000000000000107e+00	8.887000000000000455e-02	8.204328035818840396e-04	8.888666534102630801e-02	-8.207490122648234462e-04
3.879000000000000004e+00	8.823999999999999899e-02	8.181829273178789323e-04	8.824551615490427992e-02	-8.183387339244434060e-04
3.887999999999999901e+00	8.760999999999999344e-02	8.158821287601311168e-04	8.760496653116955912e-02	-8.158909338206407104e-04
3.896999999999999797e+00	8.698000000000000176e-02	8.135304079086411351e-04	8.696504609629050753e-02	-8.134057206562481188e-04
3.906000000000000139e+00	8.636000000000000620e-02	8.112216996522057365e-04	8.632579037879975492e-02	-8.108833866658832126e-04
3.914000000000000146e+00	8.573000000000000065e-02	8.082735759726427131e-04	8.575815283779983367e-02	-8.086104801331148780e-04
3.923000000000000043e+00	8.511000000000000509e-02	8.058678151359566048e-04	8.512025960517193013e-02	-8.060191466693221365e-04
3.931999999999999940e+00	8.447999999999999954e-02	8.033168507065689820e-04	8.448314384354058126e-02	-8.033918727846651574e-04
3.940999999999999837e+00	8.386000000000000398e-02	8.008104577179629225e-04	8.384684408019392465e-02	-8.007290626091412029e-04
3.950000000000000178e+00	8.322999999999999843e-02	7.981580528462789859e-04	8.321139857557353914e-02	-7.980311176463455091e-04
3.959000000000000075e+00	8.261000000000000287e-02	7.955510277057531920e-04	8.257684532556082424e-02	-7.952984367954954448e-04
3.967000000000000082e+00	8.198999999999999344e-02	7.928938885618618112e-04	8.201357755565231999e-02	-7.928405466031336916e-04
3.975999999999999979e+00	8.136999999999999789e-02	7.901866354146047352e-04	8.138081241729805404e-02	-7.900433327568128113e-04
3.984999999999999876e+00	8.075000000000000233e-02	7.874292682639818554e-04	8.074904783393857532e-02	-7.872125209669731446e-04
3.994000000000000217e+00	8.013000000000000678e-02	7.846217871099936056e-04	8.011832079390746042e-02	-7.843485002098195616e-04
4.003000000000000114e+00	7.950999999999999734e-02	7.817641919526394437e-04	7.948866803181767193e-02	-7.814516569615942388e-04
4.011000000000000121e+00	7.889999999999999791e-02	7.789552096879512593e-04	7.892990804969018948e-02	-7.788494409851354217e-04
4.019999999999999574e+00	7.828000000000000236e-02	7.759977906690543759e-04	7.830238381771255363e-02	-7.758916454055388157e-04
4.028999999999999915e+00	7.767000000000000293e-02	7.730897928331999409e-04	7.767603858024084429e-02	-7.729021299674031665e-04
4.038000000000000256e+00	7.706000000000000349e-02	7.701324892843568236e-04	7.705090810541649626e-02	-7.698812716197709835e-04
4.046999999999999709e+00	7.643999999999999406e-02	7.670255365457396505e-04	7.642702791795288886e-02	-7.668294449109324361e-04
4.056000000000000050e+00	7.582999999999999463e-02	7.639692174257307162e-04	7.580443330117658807e-02	-7.637470220081075262e-04
4.064000000000000057e+00	7.521999999999999520e-02	7.608635925927327744e-04	7.525212344391526975e-02	-7.609817038537168305e-04
4.073000000000000398e+00	7.462000000000000577e-02	7.578102179590966636e-04	7.463205254915809828e-02	-7.578424952219000536e-04
4.081999999999999851e+00	7.401000000000000634e-02	7.546063858453094840e-04	7.401336781716216784e-02	-7.546737523481551052e-04
4.091000000000000192e+00	7.340000000000000691e-02	7.513532480185336222e-04	7.339610361153994789e-02	-7.514758383233444833e-04
4.099999999999999645e+00	7.280000000000000360e-02	7.485738838226548095e-04	7.278029406419631031e-02	-7.482491139506197578e-04
4.108999999999999986e+00	7.220000000000000029e-02	7.453222471065786654e-04	7.216597307724817445e-02	-7.449939377639465746e-04
4.116999999999999993e+00	7.159999999999999698e-02	7.420221129678908518e-04	7.162118686116106248e-02	-7.420768504210590276e-04
4.126000000000000334e+00	7.099999999999999367e-02	7.386734814065910436e-04	7.100976929325879261e-02	-7.387689021949187061e-04
4.134999999999999787e+00	7.040000000000000424e-02	7.356828070121889350e-04	7.039993695173206445e-02	-7.354335253400510466e-04
4.144000000000000128e+00	6.980000000000000093e-02	7.322337165040498788e-04	6.979172286296800309e-02	-7.320710697384651567e-04
4.152999999999999581e+00	6.920999999999999375e-02	7.288414372623992863e-04	6.918515983267500835e-02	-7.286818830909052094e-04
4.161999999999999922e+00	6.862000000000000044e-02	7.254014688885138205e-04	6.858028044768917086e-02	-7.252663109342980755e-04
4.169999999999999929e+00	6.801999999999999713e-02	7.222004080560188695e-04	6.804404948687078902e-02	-7.222083736466564834e-04
4.179000000000000270e+00	6.743000000000000382e-02	7.186612509058864498e-04	6.744243846417588562e-02	-7.187438973780006703e-04
4.187999999999999723e+00	6.685000000000000664e-02	7.151813876283998192e-04	6.684260401337491220e-02	-7.152540218207664594e-04
4.197000000000000064e+00	6.625999999999999945e-02	7.119298086473508291e-04	6.624457788698172311e-02	-7.117390842597401054e-04
4.206000000000000405e+00	6.567000000000000615e-02	7.082445818791132698e-04	6.564839162721602950e-02	-7.081994198987468089e-04
4.214000000000000412e+00	6.508999999999999508e-02	7.049957164443293543e-04	6.512001819977150663e-02	-7.050325626370059634e-04
4.222999999999999865e+00	6.450999999999999790e-02	7.013208242459105252e-04	6.452739256685133262e-02	-7.014470993778072067e-04
4.232000000000000206e+00	6.393000000000000071e-02	6.975990512056335106e-04	6.393669675676194597e-02	-6.978378661458327706e-04
4.240999999999999659e+00	6.335000000000000353e-02	6.941961487190298269e-04	6.334796150994717601e-02	-6.942051902072290210e-04
4.250000000000000000e+00	6.278000000000000247e-02	6.904872505897558053e-04	6.276121736472230206e-02	-6.905493968260986107e-04
4.259000000000000341e+00	6.221000000000000141e-02	6.870914495114631253e-04	6.217649465889549254e-02	-6.868708092801773923e-04
4.267000000000000348e+00	6.162999999999999728e-02	6.835320851019089598e-04	6.165846252259131466e-02	-6.835820776345301678e-04
4.275999999999999801e+00	6.106000000000000316e-02	6.796779833799336404e-04	6.107764016248327238e-02	-6.798613095149845260e-04
4.285000000000000142e+00	6.049999999999999822e-02	6.762388232964247538e-04	6.049892577265487958e-02	-6.761186701275877188e-04
4.293999999999999595e+00	5.992999999999999716e-02	6.722896897201408777e-04	5.992234892628309217e-02	-6.723544751715181339e-04
4.302999999999999936e+00	5.936999999999999916e-02	6.687498397496855363e-04	5.934793900373740161e-02	-6.685690384340555684e-04
4.312000000000000277e+00	5.881000000000000116e-02	6.648187195018003329e-04	5.877572519411011776e-02	-6.647626718053861175e-04
4.320000000000000284e+00	5.825000000000000316e-02	6.611786415246136009e-04	5.826895779469529191e-02	-6.613619146856793704e-04
4.328999999999999737e+00	5.768999999999999823e-02	6.574868329633073646e-04	5.770097116775831092e-02	-6.575168581312894681e-04
4.338000000000000078e+00	5.713000000000000023e-02	6.534134536090937953e-04	5.713526389530895755e-02	-6.536517633185035588e-04
4.347000000000000419e+00	5.657999999999999835e-02	6.497362520095982356e-04	5.657186261980099579e-02	-6.497670298184679951e-04
4.355999999999999872e+00	5.603000000000000341e-02	6.460082435864139506e-04	5.601079070851039399e-02	-6.458632168547093124e-04
4.365000000000000213e+00	5.548000000000000154e-02	6.422294283395408318e-04	5.545207106834136590e-02	-6.419408963501381255e-04
4.373000000000000220e+00	5.494000000000000272e-02	6.381988306402742051e-04	5.495742453539483735e-02	-6.384393116586941632e-04
4.381999999999999673e+00	5.439000000000000085e-02	6.343220390527197061e-04	5.440321004683902617e-02	-6.344835806282667426e-04
4.391000000000000014e+00	5.385000000000000203e-02	6.305115272760681254e-04	5.385141317175113490e-02	-6.305109748529916583e-04
4.400000000000000355e+00	5.331000000000000322e-02	6.266511324361585984e-04	5.330205624390513264e-02	-6.265220528908279100e-04
4.408999999999999808e+00	5.278000000000000053e-02	6.225541394559352872e-04	5.275516145250268296e-02	-6.225173699269715994e-04
4.416999999999999815e+00	5.224000000000000171e-02	6.185975580611787839e-04	5.227111755306042273e-02	-6.189448664666702925e-04
4.426000000000000156e+00	5.170999999999999902e-02	6.147099700235903819e-04	5.172893349826837572e-02	-6.149119156683376976e-04
4.434999999999999609e+00	5.118000000000000327e-02	6.107734226831748126e-04	5.118927488020894728e-02	-6.108647890248106822e-04
4.443999999999999950e+00	5.065000000000000058e-02	6.067879160399319675e-04	5.065216333645831959e-02	-6.068040288467858130e-04
4.453000000000000291e+00	5.013000000000000095e-02	6.028737121549338461e-04	5.011762036542089654e-02	-6.027301741954010483e-04
4.461999999999999744e+00	4.961000000000000132e-02	5.989114727275393363e-04	4.958566732740360417e-02	-5.986437609067471639e-04
4.469999999999999751e+00	4.909000000000000169e-02	5.949011977577481130e-04	4.911501160749316003e-02	-5.950012811465027300e-04
4.479000000000000092e+00	4.857000000000000206e-02	5.908428872455603930e-04	4.858800846070217283e-02	-5.908925966583779580e-04
4.488000000000000433e+00	4.805999999999999855e-02	5.868586507729096251e-04	4.806365618844499893e-02	-5.867728836091392524e-04
4.496999999999999886e+00	4.753999999999999893e-02	5.827047310561441927e-04	4.754197562400232918e-02	-5.826426655217215771e-04
4.506000000000000227e+00	4.703999999999999848e-02	5.787488424817107194e-04	4.702298746766302856e-02	-5.785024628105577254e-04
4.514999999999999680e+00	4.653000000000000191e-02	5.746232706631624731e-04	4.650671228773900490e-02	-5.743527928047605135e-04
4.522999999999999687e+00	4.603000000000000147e-02	5.705745441654432992e-04	4.605009510188650540e-02	-5.706566652002634764e-04
4.532000000000000028e+00	4.551999999999999796e-02	5.663552106631784648e-04	4.553900008901656804e-02	-5.664905131920057154e-04
4.541000000000000369e+00	4.503000000000000058e-02	5.623385271053993762e-04	4.503067673994921166e-02	-5.623163712737357014e-04
4.549999999999999822e+00	4.453000000000000014e-02	5.581512365430747356e-04	4.452514511923191115e-02	-5.581347449925695399e-04
4.559000000000000163e+00	4.404000000000000276e-02	5.542978276414224463e-04	4.402242516426480706e-02	-5.539461369206173528e-04
4.567999999999999616e+00	4.354999999999999843e-02	5.501420604037954559e-04	4.352253668626206162e-02	-5.497510466769422750e-04
4.575999999999999623e+00	4.306000000000000105e-02	5.459410289050640889e-04	4.308058433207645477e-02	-5.460170373427497559e-04
4.584999999999999964e+00	4.256999999999999673e-02	5.416947331452282369e-04	4.258609781008166478e-02	-5.418110558046312138e-04
4.594000000000000306e+00	4.209000000000000241e-02	5.375308830038327433e-04	4.209449929730017803e-02	-5.376000190489112684e-04
4.602999999999999758e+00	4.161000000000000115e-02	5.335629278087731815e-04	4.160580812319133320e-02	-5.333844154155538723e-04
4.612000000000000099e+00	4.114000000000000296e-02	5.294363167597402817e-04	4.112004349559895272e-02	-5.291647303959491708e-04
4.620000000000000107e+00	4.066000000000000170e-02	5.251371357152466142e-04	4.069072500237525675e-02	-5.254108631733187635e-04
4.628999999999999559e+00	4.018999999999999656e-02	5.211552663786996227e-04	4.021054027636471878e-02	-5.211847834958135322e-04
4.637999999999999901e+00	3.973000000000000143e-02	5.170253644331324928e-04	3.973333691134292578e-02	-5.169560091510997475e-04
4.647000000000000242e+00	3.926000000000000323e-02	5.127223728768621602e-04	3.925913365077821765e-02	-5.127250147487976773e-04
4.655999999999999694e+00	3.880000000000000115e-02	5.087310349959004970e-04	3.878794912089306157e-02	-5.084922721498706015e-04
4.665000000000000036e+00	3.833999999999999908e-02	5.044705364194425291e-04	3.831980183153275987e-02	-5.042582504865120076e-04
4.673000000000000043e+00	3.789000000000000007e-02	5.005183428867318466e-04	3.790623556262825988e-02	-5.004939790153504174e-04
4.682000000000000384e+00	3.742999999999999799e-02	4.961706644196262929e-04	3.744387537743925493e-02	-4.962588117533623007e-04
4.690999999999999837e+00	3.697999999999999898e-02	4.919135144747296007e-04	3.698460525979946345e-02	-4.920237055492326060e-04
4.700000000000000178e+00	3.654000000000000303e-02	4.879592424810499365e-04	3.652844327510130357e-02	-4.877891191091278627e-04
4.708999999999999631e+00	3.608999999999999708e-02	4.836168179013939370e-04	3.607540737650035551e-02	-4.835555085051812009e-04
4.717999999999999972e+00	3.565000000000000113e-02	4.795731143510167851e-04	3.562551540574030590e-02	-4.793233271943663594e-04
4.725999999999999979e+00	3.520999999999999824e-02	4.754836846593196503e-04	3.522826511512659742e-02	-4.755629526914626230e-04
4.735000000000000320e+00	3.477999999999999842e-02	4.712832882458844303e-04	3.478435996353845816e-02	-4.713346991977085854e-04
4.743999999999999773e+00	3.434999999999999859e-02	4.672414899513955026e-04	3.434364966421729615e-02	-4.671091704642650480e-04
4.753000000000000114e+00	3.391999999999999876e-02	4.629591675347621968e-04	3.390615163333518534e-02	-4.628868099542974516e-04
4.761999999999999567e+00	3.348999999999999894e-02	4.588304780247603153e-04	3.347188317957663223e-02	-4.586680586056778941e-04
4.770999999999999908e+00	3.307000000000000217e-02	4.547946264380440802e-04	3.304086150492036023e-02	-4.544533548488921396e-04
4.778999999999999915e+00	3.264999999999999847e-02	4.505266223080866021e-04	3.266047064158505292e-02	-4.507107019638595434e-04
4.788000000000000256e+00	3.223000000000000170e-02	4.464059002317996203e-04	3.223562833163957919e-02	-4.465048310783468945e-04
4.796999999999999709e+00	3.182000000000000106e-02	4.423805564199825477e-04	3.181408190306755229e-02	-4.423042604387271968e-04
4.806000000000000050e+00	3.141000000000000042e-02	4.381312584387469350e-04	3.139584809516533792e-02	-4.381094188933676412e-04
4.815000000000000391e+00	3.099999999999999978e-02	4.340230648633012145e-04	3.098093701727542421e-02	-4.339207330500475493e-04
4.823000000000000398e+00	3.059999999999999873e-02	4.300127898935100453e-04	3.061491460494242603e-02	-4.302029677606838444e-04
4.831999999999999851e+00	3.020000000000000115e-02	4.259609457043372904e-04	3.020627163328520534e-02	-4.260270657998911355e-04
4.841000000000000192e+00	2.980000000000000010e-02	4.218675322957827871e-04	2.980094133127031072e-02	-4.218585395889822725e-04
4.849999999999999645e+00	2.939999999999999905e-02	4.177325496678466980e-04	2.939891974292254545e-02	-4.176978068569592523e-04
4.858999999999999986e+00	2.901000000000000106e-02	4.135311140239269329e-04	2.900020292571578104e-02	-4.135452829893272557e-04
4.868000000000000327e+00	2.861999999999999961e-02	4.094588893702517289e-04	2.860478695049986989e-02	-4.094013810444135709e-04
4.876000000000000334e+00	2.824000000000000121e-02	4.054897217396269187e-04	2.825607399494732205e-02	-4.057254829115107021e-04
4.884999999999999787e+00	2.785999999999999935e-02	4.014810633505894503e-04	2.786688227021050235e-02	-4.015989856459371279e-04
4.894000000000000128e+00	2.748000000000000095e-02	3.974329142031394319e-04	2.748098011105594429e-02	-3.974822906577135011e-04
4.902999999999999581e+00	2.709999999999999909e-02	3.933452742972768637e-04	2.709836363966161912e-02	-3.933758021075016821e-04
4.911999999999999922e+00	2.673000000000000029e-02	3.893638091059183244e-04	2.671902899122939948e-02	-3.892799219065404444e-04
4.921000000000000263e+00	2.636000000000000149e-02	3.853438923866317803e-04	2.634297231391466085e-02	-3.851950497321502700e-04
4.929000000000000270e+00	2.598999999999999921e-02	3.812855241394170688e-04	2.601144848508954097e-02	-3.815736149105982571e-04
4.937999999999999723e+00	2.563000000000000000e-02	3.773359286829177490e-04	2.564157306715627443e-02	-3.775106183183385422e-04
4.947000000000000064e+00	2.527000000000000079e-02	3.733489209289750236e-04	2.527496456491653068e-02	-3.734597719676396909e-04
4.956000000000000405e+00	2.491000000000000159e-02	3.694683188296438592e-04	2.491161917624148264e-02	-3.694214669933126036e-04
4.964999999999999858e+00	2.455999999999999850e-02	3.655532489192420587e-04	2.455153311161913446e-02	-3.653960923701724743e-04
4.974000000000000199e+00	2.420999999999999888e-02	3.616018059418813434e-04	2.419470259408670887e-02	-3.613840349277812835e-04
4.982000000000000206e+00	2.385999999999999927e-02	3.576139898975616593e-04	2.388024992017871717e-02	-3.578292525444469355e-04
4.990999999999999659e+00	2.351999999999999924e-02	3.537402005314069751e-04	2.352955850842200838e-02	-3.538433976764402875e-04
5.000000000000000000e+00	2.317999999999999922e-02	3.498310773287778130e-04	2.318211180241330424e-02	-3.498719655796246912e-04
5.009000000000000341e+00	2.283999999999999919e-02	3.460184870911572506e-04	2.283790607336175574e-02	-3.459153348787731737e-04
5.017999999999999794e+00	2.249999999999999917e-02	3.420367332246640251e-04	2.249693760470336534e-02	-3.419738821237186077e-04
5.025999999999999801e+00	2.216999999999999874e-02	3.381721814628163721e-04	2.219656922657470277e-02	-3.384834133307359485e-04
5.035000000000000142e+00	2.183999999999999830e-02	3.343994283937697662e-04	2.186170548581365877e-02	-3.345716501274380284e-04
5.043999999999999595e+00	2.152000000000000093e-02	3.306180150706855558e-04	2.153006833679784252e-02	-3.306761411529393971e-04
5.052999999999999936e+00	2.120000000000000009e-02	3.268033463720958491e-04	2.120165410990263247e-02	-3.267972550201417585e-04
5.062000000000000277e+00	2.087999999999999926e-02	3.230759730342075485e-04	2.087645914741880285e-02	-3.229353583344786774e-04
5.070999999999999730e+00	2.055999999999999842e-02	3.191929460637457790e-04	2.055447980349051074e-02	-3.190908157073844061e-04
5.078999999999999737e+00	2.025000000000000064e-02	3.155493462499170138e-04	2.027097253575757541e-02	-3.156883065224043048e-04
5.088000000000000078e+00	1.993999999999999939e-02	3.117548270757220072e-04	1.995505723230957956e-02	-3.118775315929825875e-04
5.097000000000000419e+00	1.963000000000000161e-02	3.080414256143482361e-04	1.964234708096251544e-02	-3.080851529649267380e-04
5.105999999999999872e+00	1.932999999999999996e-02	3.043381277826851753e-04	1.933283848137201666e-02	-3.043115276211445634e-04
5.115000000000000213e+00	1.902999999999999831e-02	3.007135227927126907e-04	1.902652784474827274e-02	-3.005570106147765434e-04
5.123999999999999666e+00	1.873000000000000012e-02	2.969461390811696218e-04	1.872341159379668774e-02	-2.968219550820236233e-04
5.131999999999999673e+00	1.844000000000000153e-02	2.934131018438907064e-04	1.845665374983056217e-02	-2.935185277299665421e-04
5.141000000000000014e+00	1.814999999999999947e-02	2.897417892171407394e-04	1.815956161860812768e-02	-2.898211895285808201e-04
5.150000000000000355e+00	1.786000000000000087e-02	2.861434536644164050e-04	1.786565360268024122e-02	-2.861443223200007711e-04
5.158999999999999808e+00	1.757999999999999841e-02	2.826724238460482990e-04	1.757492616889447939e-02	-2.824882719055809600e-04
5.168000000000000149e+00	1.729999999999999941e-02	2.790691808160358713e-04	1.728737579530742821e-02	-2.788533822309221741e-04
5.176999999999999602e+00	1.702000000000000041e-02	2.755351043482723566e-04	1.700299897112713537e-02	-2.752399953980843640e-04
5.184999999999999609e+00	1.674000000000000141e-02	2.719686962654342330e-04	1.675288095672203617e-02	-2.720464228797977654e-04
5.193999999999999950e+00	1.646999999999999853e-02	2.684379106942050568e-04	1.647448907512128607e-02	-2.684745794475688029e-04
5.203000000000000291e+00	1.619999999999999912e-02	2.649725966435020029e-04	1.619926066276036747e-02	-2.649252169067905995e-04
5.211999999999999744e+00	1.592999999999999972e-02	2.614761056782627054e-04	1.592719225167637392e-02	-2.613986703044781355e-04
5.221000000000000085e+00	1.566999999999999990e-02	2.581131558302869611e-04	1.565828038478303888e-02	-2.578952729024098817e-04
5.229000000000000092e+00	1.541000000000000009e-02	2.547201837683133927e-04	1.542189476629602166e-02	-2.548008437939563780e-04
5.238000000000000433e+00	1.515000000000000027e-02	2.512971894923418919e-04	1.515893586658672784e-02	-2.513420756650440479e-04
5.246999999999999886e+00	1.490000000000000005e-02	2.480106230849799930e-04	1.489912358452656800e-02	-2.479074095706484027e-04
5.256000000000000227e+00	1.464999999999999983e-02	2.446106073497223039e-04	1.464245450480833842e-02	-2.444971719398028229e-04
5.264999999999999680e+00	1.439999999999999961e-02	2.412677492911143495e-04	1.438892522273643899e-02	-2.411116874723501138e-04
5.274000000000000021e+00	1.414999999999999938e-02	2.378960237190469093e-04	1.413853234417337262e-02	-2.377512791501317153e-04
5.282000000000000028e+00	1.391000000000000049e-02	2.346641323821772570e-04	1.391859119105944530e-02	-2.347855608701882881e-04
5.291000000000000369e+00	1.366999999999999986e-02	2.314045282323864299e-04	1.367411340680130261e-02	-2.314733937938310648e-04
5.299999999999999822e+00	1.344000000000000056e-02	2.282870677188701756e-04	1.343276199490838971e-02	-2.281872223985260571e-04
5.309000000000000163e+00	1.319999999999999993e-02	2.249726152935063446e-04	1.319452407760800076e-02	-2.249272301514929529e-04
5.317999999999999616e+00	1.297000000000000063e-02	2.218763435348693083e-04	1.295937579979133773e-02	-2.216934454904734698e-04
5.326999999999999957e+00	1.273999999999999959e-02	2.186773034283164832e-04	1.272729277259108602e-02	-2.184858876060615190e-04
5.334999999999999964e+00	1.251999999999999988e-02	2.156239287946802368e-04	1.252355042086615404e-02	-2.156567579763587041e-04
5.344000000000000306e+00	1.230000000000000017e-02	2.125451507491996279e-04	1.229719118206796039e-02	-2.124987913767714166e-04
5.352999999999999758e+00	1.208000000000000046e-02	2.094409692918747104e-04	1.207382739150162157e-02	-2.093671061355449766e-04
5.362000000000000099e+00	1.186000000000000075e-02	2.063113844227054303e-04	1.185343511102489658e-02	-2.062617208528735228e-04
5.371000000000000441e+00	1.165000000000000063e-02	2.033981904344284056e-04	1.163599051664943214e-02	-2.031826539797512872e-04
5.379999999999999893e+00	1.144000000000000052e-02	2.003922739929195546e-04	1.142146989783722304e-02	-2.001299238190287972e-04
5.387999999999999901e+00	1.123000000000000040e-02	1.973621088401046793e-04	1.123322051958673337e-02	-1.974385104116522908e-04
5.397000000000000242e+00	1.102000000000000028e-02	1.943076949759839150e-04	1.102415867224915483e-02	-1.944355767922992164e-04
5.405999999999999694e+00	1.081999999999999976e-02	1.914684018221631933e-04	1.081795293427746663e-02	-1.914590319375937620e-04
5.415000000000000036e+00	1.061999999999999923e-02	1.885423906579101127e-04	1.061458002973948711e-02	-1.885088935841156021e-04
5.424000000000000377e+00	1.042000000000000044e-02	1.856534453809391123e-04	1.041401679279002623e-02	-1.855851793253258215e-04
5.432000000000000384e+00	1.022999999999999951e-02	1.828588391379536388e-04	1.023807845165860576e-02	-1.830085195080801569e-04
5.440999999999999837e+00	1.004000000000000031e-02	1.800422935847389798e-04	1.004275954547491356e-02	-1.801347649282105962e-04
5.450000000000000178e+00	9.846000000000000585e-03	1.771886936912476986e-04	9.850183995583572383e-03	-1.772874844737986830e-04
5.458999999999999631e+00	9.658999999999999184e-03	1.743811028407081542e-04	9.660329057910210099e-03	-1.744666951912009851e-04
5.467999999999999972e+00	9.475000000000000783e-03	1.716609574619400744e-04	9.473172095228219597e-03	-1.716724139884810479e-04
5.477000000000000313e+00	9.294000000000000178e-03	1.689183242901870681e-04	9.288690576511505689e-03	-1.689046576363804322e-04
5.485000000000000320e+00	9.114999999999999838e-03	1.662438819587280282e-04	9.126934924635258725e-03	-1.664667109941686388e-04
5.493999999999999773e+00	8.939000000000000765e-03	1.636016095842682705e-04	8.947445921592083948e-03	-1.637491024133238681e-04
5.503000000000000114e+00	8.765000000000000221e-03	1.609231084804168600e-04	8.770567863577032747e-03	-1.610580663692310764e-04
5.511999999999999567e+00	8.592999999999999944e-03	1.583109622430033700e-04	8.596278626499144829e-03	-1.583936191076121811e-04
5.520999999999999908e+00	8.425000000000000197e-03	1.557022743337023419e-04	8.424556189371037659e-03	-1.557557767414653792e-04
5.530000000000000249e+00	8.257999999999999716e-03	1.531404037577299281e-04	8.255378633689591100e-03	-1.531445552519853910e-04
5.538000000000000256e+00	8.094999999999999765e-03	1.506317533295713597e-04	8.107117388744046124e-03	-1.508458306903706669e-04
5.546999999999999709e+00	7.933000000000000815e-03	1.481210706284652890e-04	7.942687388829097750e-03	-1.482849362198330957e-04
5.556000000000000050e+00	7.773999999999999660e-03	1.456460162124709082e-04	7.780739520317336150e-03	-1.457507080618072035e-04
5.565000000000000391e+00	7.617999999999999772e-03	1.431631791148478430e-04	7.621252257454317648e-03	-1.432431616935245743e-04
5.573999999999999844e+00	7.463000000000000016e-03	1.407242668257047363e-04	7.464204174008268189e-03	-1.407623124648051203e-04
5.583000000000000185e+00	7.311999999999999923e-03	1.383413459656675953e-04	7.309573942677389038e-03	-1.383081755989309220e-04
5.591000000000000192e+00	7.161999999999999963e-03	1.359582288065389706e-04	7.174137485964062963e-03	-1.361491580084640742e-04
5.599999999999999645e+00	7.015000000000000402e-03	1.336131994446687708e-04	7.024016466681558095e-03	-1.337455189193146915e-04
5.608999999999999986e+00	6.870000000000000238e-03	1.312877191629133352e-04	6.876252237662674495e-03	-1.313686354685244064e-04
5.618000000000000327e+00	6.727999999999999606e-03	1.290013428148901163e-04	6.730823850782984355e-03	-1.290185223954963577e-04
5.626999999999999780e+00	6.586999999999999973e-03	1.267161673554268234e-04	6.587710454014037396e-03	-1.266951943172817672e-04
5.634999999999999787e+00	6.448999999999999871e-03	1.244709849491102609e-04	6.462425212296558745e-03	-1.246525116929018886e-04
5.644000000000000128e+00	6.313000000000000035e-03	1.222470028446783743e-04	6.323628019480047324e-03	-1.223798169457594016e-04
5.652999999999999581e+00	6.179999999999999730e-03	1.200640299298670101e-04	6.187086112207643845e-03	-1.201339487408306991e-04
5.661999999999999922e+00	6.048000000000000424e-03	1.178836550912670084e-04	6.052779006805617153e-03	-1.179149212272558657e-04
5.671000000000000263e+00	5.918999999999999782e-03	1.157451785617020698e-04	5.920686312963680670e-03	-1.157227484358557858e-04
5.679999999999999716e+00	5.792000000000000273e-03	1.136295535557917190e-04	5.790787733187791227e-03	-1.135574442799323799e-04
5.687999999999999723e+00	5.667000000000000162e-03	1.115371611247135194e-04	5.677147965012175647e-03	-1.116552970159553969e-04
5.697000000000000064e+00	5.544000000000000317e-03	1.095003906185690307e-04	5.551338769263961838e-03	-1.095407822758403491e-04
5.706000000000000405e+00	5.422999999999999869e-03	1.074549078968624989e-04	5.427665566799897735e-03	-1.074531757123422621e-04
5.714999999999999858e+00	5.303999999999999687e-03	1.054338124505265243e-04	5.306108415953541060e-03	-1.053924907892851991e-04
5.724000000000000199e+00	5.186999999999999771e-03	1.034374853307387789e-04	5.186647465258055131e-03	-1.033587408568218357e-04
5.732999999999999652e+00	5.072000000000000119e-03	1.014663075886769483e-04	5.069262952922254720e-03	-1.013519391521995432e-04
5.740999999999999659e+00	4.958999999999999866e-03	9.954929107536779342e-05	4.966648441385614413e-03	-9.959074923139354723e-05
5.750000000000000000e+00	4.847999999999999879e-03	9.762891438349194557e-05	4.853132487343366636e-03	-9.763488545532845097e-05
5.759000000000000341e+00	4.740000000000000289e-03	9.578240965855893221e-05	4.741636381031975531e-03	-9.570600752078187070e-05
5.767999999999999794e+00	4.632999999999999965e-03	9.391446791813088692e-05	4.632140704490283686e-03	-9.380412823312322859e-05
5.777000000000000135e+00	4.526999999999999774e-03	9.207940627553317812e-05	4.524626126926130538e-03	-9.192926028848871344e-05
5.785999999999999588e+00	4.423999999999999981e-03	9.026534286222593273e-05	4.419073404214570594e-03	-9.008141627451664085e-05
5.793999999999999595e+00	4.322999999999999586e-03	8.850408967804141932e-05	4.326880261589410685e-03	-8.846158511000090186e-05
5.802999999999999936e+00	4.223000000000000191e-03	8.672500214404167901e-05	4.224981063508975038e-03	-8.666482026184337505e-05
5.812000000000000277e+00	4.126000000000000327e-03	8.501883394904057977e-05	4.124988608430709899e-03	-8.489511510580804293e-05
5.820999999999999730e+00	4.029999999999999728e-03	8.329663273706406127e-05	4.026883298703496164e-03	-8.315244332199008600e-05
5.830000000000000071e+00	3.935000000000000130e-03	8.160568926866150388e-05	3.930642367047341990e-03	-8.143659586775780232e-05
5.838000000000000078e+00	3.843000000000000062e-03	7.994181775438121806e-05	3.846640923080265565e-03	-7.993370522533034441e-05
5.847000000000000419e+00	3.752000000000000127e-03	7.830878829148106449e-05	3.753857205011299370e-03	-7.826781114844424492e-05
5.855999999999999872e+00	3.663000000000000023e-03	7.670503048722880830e-05	3.662869885606269329e-03	-7.662798671996549676e-05
5.865000000000000213e+00	3.576000000000000185e-03	7.511031398819207250e-05	3.573655637929868453e-03	-7.501397294971243646e-05
5.873999999999999666e+00	3.490000000000000047e-03	7.354576404072047670e-05	3.486191239218116265e-03	-7.342551199325283008e-05
5.883000000000000007e+00	3.406000000000000173e-03	7.201158271740827415e-05	3.400453570286143291e-03	-7.186234714541184687e-05
5.891000000000000014e+00	3.324000000000000132e-03	7.050818571044926660e-05	3.325673300421314472e-03	-7.049389688656069704e-05
5.900000000000000355e+00	3.242999999999999789e-03	6.901470758111490295e-05	3.243134517715456390e-03	-6.897781718559442110e-05
5.908999999999999808e+00	3.164000000000000146e-03	6.755270658845679145e-05	3.162256252501574345e-03	-6.748629834123836212e-05
5.918000000000000149e+00	3.086000000000000201e-03	6.610117872968178040e-05	3.083015782850628220e-03	-6.601908801789885652e-05
5.926999999999999602e+00	3.010000000000000089e-03	6.466444258480339032e-05	3.005390487577208353e-03	-6.457593498815413099e-05
5.935999999999999943e+00	2.935999999999999808e-03	6.327809757141986959e-05	2.929357845671619158e-03	-6.315658912652827154e-05
5.943999999999999950e+00	2.863000000000000093e-03	6.190312058483670549e-05	2.863092189437753919e-03	-6.191473328178725044e-05
5.953000000000000291e+00	2.791000000000000078e-03	6.053971947115078535e-05	2.790006798438016047e-03	-6.053967794505551948e-05
5.961999999999999744e+00	2.720999999999999894e-03	5.920986240810479024e-05	2.718449557680959090e-03	-5.918771332525805446e-05
5.971000000000000085e+00	2.651999999999999844e-03	5.789213547421446176e-05	2.648398330403692845e-03	-5.785859352387611815e-05
5.980000000000000426e+00	2.585000000000000058e-03	5.660864541128708157e-05	2.579831077299275799e-03	-5.655207371451872501e-05
5.988999999999999879e+00	2.518999999999999972e-03	5.535238318705467233e-05	2.512725855971596495e-03	-5.526791013694420138e-05
5.996999999999999886e+00	2.454000000000000018e-03	5.409409446337742189e-05	2.454286492274402199e-03	-5.414500337026036027e-05
6.006000000000000227e+00	2.390999999999999896e-03	5.287102410612073435e-05	2.389883359418873334e-03	-5.290240690141351953e-05
6.014999999999999680e+00	2.328999999999999907e-03	5.166140601013617510e-05	2.326879408634708116e-03	-5.168146840283475025e-05
6.024000000000000021e+00	2.269000000000000183e-03	5.048769910089519523e-05	2.265253069291990606e-03	-5.048194820440065782e-05
6.033000000000000362e+00	2.209000000000000026e-03	4.931843201522429865e-05	2.204982865061794629e-03	-4.930360767352175730e-05
6.041000000000000369e+00	2.151000000000000134e-03	4.817254184195287611e-05	2.152530545952323435e-03	-4.827378222722757508e-05
6.049999999999999822e+00	2.095000000000000074e-03	4.706354435088267466e-05	2.094763665625054994e-03	-4.713480029589012455e-05
6.059000000000000163e+00	2.039000000000000014e-03	4.595855944418333747e-05	2.038291402626213420e-03	-4.601631442487592779e-05
6.067999999999999616e+00	1.984999999999999785e-03	4.487893753480950418e-05	1.983092642414603819e-03	-4.491808996230148960e-05
6.076999999999999957e+00	1.931999999999999907e-03	4.381451148452074411e-05	1.929146362227328500e-03	-4.383989326615489023e-05
6.086000000000000298e+00	1.879999999999999944e-03	4.277634332447473054e-05	1.876431630574342110e-03	-4.278149169875432648e-05
6.094000000000000306e+00	1.828999999999999897e-03	4.174263808200953993e-05	1.830591133978519804e-03	-4.185712115600363499e-05
6.102999999999999758e+00	1.778999999999999982e-03	4.073502907171173526e-05	1.780145871940577154e-03	-4.083547918819077307e-05
6.112000000000000099e+00	1.730999999999999900e-03	3.975586610917689919e-05	1.730872197811731891e-03	-3.983296587607242209e-05
6.121000000000000441e+00	1.683000000000000034e-03	3.877976887657145615e-05	1.682749530310139645e-03	-3.884935243569569927e-05
6.129999999999999893e+00	1.637000000000000000e-03	3.784270052216323448e-05	1.635757377004536149e-03	-3.788441106087447858e-05
6.139000000000000234e+00	1.590999999999999966e-03	3.688954141575270373e-05	1.589875333828758832e-03	-3.693791491786587670e-05
6.147000000000000242e+00	1.546999999999999981e-03	3.598545130872058068e-05	1.550006813917880833e-03	-3.611188728374366394e-05
6.155999999999999694e+00	1.503999999999999912e-03	3.509809281248958847e-05	1.506166285526853218e-03	-3.519961665860772172e-05
6.165000000000000036e+00	1.461999999999999975e-03	3.421925023272914227e-05	1.463377414157382081e-03	-3.430514138203984864e-05
6.174000000000000377e+00	1.420000000000000038e-03	3.334278633607775413e-05	1.421620134831275877e-03	-3.342823835207738638e-05
6.182999999999999829e+00	1.379999999999999933e-03	3.250712955645268922e-05	1.380874468608892826e-03	-3.256868541368591533e-05
6.192000000000000171e+00	1.340999999999999961e-03	3.168135701343615193e-05	1.341120522122730800e-03	-3.172626135364411742e-05
6.200000000000000178e+00	1.301999999999999989e-03	3.085769757240485492e-05	1.306600220478097360e-03	-3.099164167064733693e-05
6.208999999999999631e+00	1.265000000000000065e-03	3.007573436781442190e-05	1.268665546069001199e-03	-3.018097191061486071e-05
6.217999999999999972e+00	1.227999999999999925e-03	2.928821705363438547e-05	1.231665598123522125e-03	-2.938679721258509992e-05
6.227000000000000313e+00	1.193000000000000050e-03	2.854299642017518279e-05	1.195580811679262988e-03	-2.860889997795572679e-05
6.235999999999999766e+00	1.157999999999999958e-03	2.779252189926635820e-05	1.160391705110668838e-03	-2.784706352542265704e-05
6.243999999999999773e+00	1.123999999999999999e-03	2.706086899713311086e-05	1.129848744004796277e-03	-2.718318424244280877e-05
6.253000000000000114e+00	1.090999999999999956e-03	2.634826288038043365e-05	1.096298616441096193e-03	-2.645109685363039603e-05
6.261999999999999567e+00	1.059000000000000045e-03	2.565492871561330594e-05	1.063588352537440723e-03	-2.573444938655383910e-05
6.270999999999999908e+00	1.026999999999999918e-03	2.495679099660651500e-05	1.031698790522114512e-03	-2.503302868073850826e-05
6.280000000000000249e+00	9.964999999999999900e-04	2.429041331590785213e-05	1.000610849797205779e-03	-2.434662246928272948e-05
6.288999999999999702e+00	9.665999999999999679e-04	2.363412771791461439e-05	9.703055305048047729e-04	-2.367501937409918045e-05
6.296999999999999709e+00	9.374999999999999653e-04	2.299297447047684805e-05	9.440091878233920330e-04	-2.309029596660510319e-05
6.306000000000000050e+00	9.091000000000000339e-04	2.236467361738150771e-05	9.151305980421831597e-04	-2.244608071350106651e-05
6.315000000000000391e+00	8.813999999999999569e-04	2.175447154052472117e-05	8.869801908228051434e-04	-2.181606287845827492e-05
6.323999999999999844e+00	8.543999999999999512e-04	2.115219244141202531e-05	8.595392762264628030e-04	-2.120003449524949162e-05
6.333000000000000185e+00	8.281999999999999649e-04	2.056572581147189562e-05	8.327892429748854491e-04	-2.059778846365205415e-05
6.341999999999999638e+00	8.025999999999999931e-04	1.999027040586575234e-05	8.067115580332870003e-04	-2.000911854487368306e-05
6.349999999999999645e+00	7.776999999999999842e-04	1.943294957221484794e-05	7.840809130220608835e-04	-1.949708757272321566e-05
6.358999999999999986e+00	7.535000000000000465e-04	1.888480110229056702e-05	7.592233638823001106e-04	-1.893350241101513778e-05
6.368000000000000327e+00	7.299000000000000149e-04	1.835231672251967072e-05	7.349908536586112831e-04	-1.838291117934401036e-05
6.376999999999999780e+00	7.068999999999999980e-04	1.782707058307359666e-05	7.113736031317727769e-04	-1.784512381381144690e-05
6.386000000000000121e+00	6.846000000000000522e-04	1.731607748972301385e-05	6.883619228586822323e-04	-1.731995111060972913e-05
6.394999999999999574e+00	6.627999999999999560e-04	1.681824798250995106e-05	6.659461634316386075e-04	-1.680720464651705169e-05
6.402999999999999581e+00	6.417000000000000395e-04	1.633100823393436767e-05	6.465135537646910392e-04	-1.636171020272431220e-05
6.411999999999999922e+00	6.210999999999999724e-04	1.585694939200437935e-05	6.251972358985217158e-04	-1.587192417377187057e-05
6.421000000000000263e+00	6.011000000000000284e-04	1.539492714848645567e-05	6.044491857889963422e-04	-1.539402439767100574e-05
6.429999999999999716e+00	5.816999999999999905e-04	1.494172854913256037e-05	5.842599077415258852e-04	-1.492782544822430748e-05
6.439000000000000057e+00	5.626999999999999624e-04	1.449917109259010052e-05	5.646199450851153469e-04	-1.447314266010283544e-05
6.447000000000000064e+00	5.444000000000000054e-04	1.406849261783621366e-05	5.476157397790069273e-04	-1.407849937934416086e-05
6.456000000000000405e+00	5.264999999999999498e-04	1.364847376110237565e-05	5.289877084691591751e-04	-1.364506817438322479e-05
6.464999999999999858e+00	5.092000000000000172e-04	1.324116353849393883e-05	5.108818906324021688e-04	-1.322262389103768512e-05
6.474000000000000199e+00	4.922999999999999859e-04	1.283864820987112432e-05	4.932889794382386674e-04	-1.281098478553573564e-05
6.482999999999999652e+00	4.759000000000000209e-04	1.244942059769370965e-05	4.761997060996912075e-04	-1.240996985587480229e-05
6.491999999999999993e+00	4.600000000000000139e-04	1.207066207794750617e-05	4.596048396765876594e-04	-1.201939883798790594e-05
6.500000000000000000e+00	4.446000000000000191e-04	1.170249389418905125e-05	4.452614721384629470e-04	-1.168084717745085485e-05
6.509000000000000341e+00	4.295999999999999797e-04	1.134239706719386517e-05	4.295754328063126730e-04	-1.130951431037915261e-05
6.517999999999999794e+00	4.150000000000000043e-04	1.099046859180717681e-05	4.143573440422928275e-04	-1.094810870266801916e-05
6.527000000000000135e+00	4.008999999999999868e-04	1.064946185146274517e-05	3.995981202423344592e-04	-1.059645292402778269e-05
6.535999999999999588e+00	3.870999999999999767e-04	1.031416914673248356e-05	3.852887127057813424e-04	-1.025437026371993464e-05
6.544999999999999929e+00	3.737999999999999786e-04	9.990008332542471461e-06	3.714201094460338514e-04	-9.921684726866930690e-06
6.552999999999999936e+00	3.608999999999999903e-04	9.674420015149383939e-06	3.594552633162330282e-04	-9.633711476021243055e-06
6.562000000000000277e+00	3.484000000000000118e-04	9.367501189398449874e-06	3.463948311356629286e-04	-9.318298393727923805e-06
6.570999999999999730e+00	3.362999999999999887e-04	9.069348850134887981e-06	3.337493731202713799e-04	-9.011777992977949991e-06
6.580000000000000071e+00	3.244999999999999729e-04	8.777355106192773275e-06	3.215100182829014547e-04	-8.713977028158999115e-06
6.589000000000000412e+00	3.131000000000000211e-04	8.494305672620943299e-06	3.096679314420358207e-04	-8.424722951816590504e-06
6.597999999999999865e+00	3.020000000000000223e-04	8.217576492445932945e-06	2.982143130394643467e-04	-8.143843911100854947e-06
6.605999999999999872e+00	2.912999999999999791e-04	7.949969446524118185e-06	2.883523547345169546e-04	-7.901066161869946041e-06
6.615000000000000213e+00	2.808999999999999973e-04	7.690466088980649125e-06	2.776086265879251433e-04	-7.635540191861212058e-06
6.623999999999999666e+00	2.708000000000000229e-04	7.435837299759949398e-06	2.672281443861499513e-04	-7.377896663252696591e-06
6.633000000000000007e+00	2.611000000000000040e-04	7.190591607114119023e-06	2.572022453940592344e-04	-7.127966391070634857e-06
6.642000000000000348e+00	2.516999999999999923e-04	6.953517152828128829e-06	2.475223016248452915e-04	-6.885580867894092332e-06
6.650000000000000355e+00	2.425000000000000126e-04	6.718957058964459919e-06	2.392013909044130623e-04	-6.676325239125189461e-06
6.658999999999999808e+00	2.336999999999999885e-04	6.495374125768893042e-06	2.301514996948198638e-04	-6.447733535292201278e-06
6.668000000000000149e+00	2.250999999999999963e-04	6.274543421306553595e-06	2.214228320008437443e-04	-6.226203556010661156e-06
6.676999999999999602e+00	2.168000000000000114e-04	6.061960742789856362e-06	2.130068933082868935e-04	-6.011569396441232713e-06
6.685999999999999943e+00	2.088000000000000066e-04	5.855149257563978592e-06	2.048952230029472943e-04	-5.803665812764930133e-06
6.695000000000000284e+00	2.010000000000000068e-04	5.653829528098632268e-06	1.970793942002751120e-04	-5.602328218863319909e-06
6.703000000000000291e+00	1.934999999999999871e-04	5.458506158529089832e-06	1.903735655618011419e-04	-5.428741118449211725e-06
6.711999999999999744e+00	1.863000000000000018e-04	5.271533005902836779e-06	1.830936751806837184e-04	-5.239359205643079597e-06
6.721000000000000085e+00	1.791999999999999919e-04	5.085116418936083082e-06	1.760854698933032284e-04	-5.056071475987752795e-06
6.730000000000000426e+00	1.724999999999999917e-04	4.909931026755874298e-06	1.693406523866241079e-04	-4.878715869920384568e-06
6.738999999999999879e+00	1.658999999999999939e-04	4.736440157615738703e-06	1.628509582597536935e-04	-4.707130969646739518e-06
6.748000000000000220e+00	1.596000000000000034e-04	4.569475655918522032e-06	1.566081558597643602e-04	-4.541155995941519861e-06
6.756000000000000227e+00	1.533999999999999882e-04	4.405249526548070191e-06	1.512596363346229301e-04	-4.398202777337011432e-06
6.764999999999999680e+00	1.475000000000000074e-04	4.248590727155888154e-06	1.454608408919647630e-04	-4.242387907118335265e-06
6.774000000000000021e+00	1.418000000000000044e-04	4.096688139281290699e-06	1.398853393110986612e-04	-4.091722048154902499e-06
6.783000000000000362e+00	1.363000000000000062e-04	3.949593724448503893e-06	1.345250257506641373e-04	-3.946046874501028026e-06
6.791999999999999815e+00	1.310000000000000129e-04	3.807359444181755499e-06	1.293718263292159684e-04	-3.805204683421935646e-06
6.801000000000000156e+00	1.257999999999999949e-04	3.666395911857492373e-06	1.244176989669607653e-04	-3.669038392309459121e-06
6.809000000000000163e+00	1.208999999999999978e-04	3.534057415204654141e-06	1.201746759722088905e-04	-3.551800633343038703e-06
6.817999999999999616e+00	1.161000000000000031e-04	3.403801998323051769e-06	1.155747434369815472e-04	-3.424040194342179357e-06
6.826999999999999957e+00	1.114999999999999997e-04	3.278596086895782055e-06	1.111508274891568043e-04	-3.300505316552671854e-06
6.836000000000000298e+00	1.069999999999999988e-04	3.155542537272051038e-06	1.068950082355782204e-04	-3.181041300000440046e-06
6.844999999999999751e+00	1.027000000000000027e-04	3.037625095643031009e-06	1.027993968248774989e-04	-3.065494050029071795e-06
6.852999999999999758e+00	9.857999999999999467e-05	2.924302438396329949e-06	9.928699564917418865e-05	-2.965949434400126312e-06
6.862000000000000099e+00	9.459000000000000069e-05	2.814679903554811207e-06	9.547258427948870658e-05	-2.857382218252569587e-06
6.871000000000000441e+00	9.074000000000000197e-05	2.707975181503723104e-06	9.179576371502483941e-05	-2.752289979435723979e-06
6.879999999999999893e+00	8.702999999999999853e-05	2.604793797205391384e-06	8.824876438009535162e-05	-2.650520949195759844e-06
6.889000000000000234e+00	8.346000000000000391e-05	2.505172123726774972e-06	8.482384700343330352e-05	-2.551923949725928440e-06
6.897999999999999687e+00	8.001999999999999619e-05	2.408845503704477851e-06	8.151330247006383751e-05	-2.456348391279663580e-06
6.905999999999999694e+00	7.669999999999999409e-05	2.315988643329956525e-06	7.866040436306359076e-05	-2.373807578940894999e-06
6.915000000000000036e+00	7.351000000000000600e-05	2.226031409212386587e-06	7.554496993264614283e-05	-2.283530386017952160e-06
6.924000000000000377e+00	7.043999999999999643e-05	2.139165885786326955e-06	7.252221034532070501e-05	-2.195849949075030217e-06
6.932999999999999829e+00	6.747999999999999767e-05	2.055508293660965606e-06	6.958862400159377597e-05	-2.110689463115971483e-06
6.942000000000000171e+00	6.462999999999999615e-05	1.974291565268656925e-06	6.674269432070451989e-05	-2.028006882315941256e-06
6.950999999999999623e+00	6.190000000000000027e-05	1.896614686846804135e-06	6.398292912989341007e-05	-1.947760646709900411e-06
6.958999999999999631e+00	5.925999999999999844e-05	1.820857209394871832e-06	6.160093831256786877e-05	-1.878442513104686960e-06
6.967999999999999972e+00	5.673000000000000064e-05	1.748359451562784189e-06	5.899987711437466349e-05	-1.802685430008513525e-06
6.977000000000000313e+00	5.428999999999999690e-05	1.677862847498734980e-06	5.648070151656155098e-05	-1.729245516301498667e-06
6.985999999999999766e+00	5.195000000000000236e-05	1.610342772747493026e-06	5.404194129738397809e-05	-1.658081823220920040e-06
6.995000000000000107e+00	4.970000000000000188e-05	1.544901563110521787e-06	5.168213181349743144e-05	-1.589153557328768584e-06
7.003999999999999559e+00	4.754000000000000223e-05	1.482150517052839758e-06	4.939981397321673609e-05	-1.522420079767255697e-06
7.011999999999999567e+00	4.546000000000000182e-05	1.421239486303065134e-06	4.743496651096342599e-05	-1.464911239326893891e-06
7.020999999999999908e+00	4.347000000000000224e-05	1.363040673912862403e-06	4.529506031707971275e-05	-1.402213137722160390e-06
7.030000000000000249e+00	4.155000000000000029e-05	1.306675583712632922e-06	4.322846155562077685e-05	-1.341593284868075561e-06
7.038999999999999702e+00	3.970999999999999758e-05	1.252479021123479508e-06	4.123373247343170388e-05	-1.283011636056884937e-06
7.048000000000000043e+00	3.795000000000000088e-05	1.200473156395739738e-06	3.930944074054711220e-05	-1.226428297584288906e-06
7.056000000000000050e+00	3.625000000000000021e-05	1.149836362361328972e-06	3.765693811763861829e-05	-1.177777458111146121e-06
7.065000000000000391e+00	3.462999999999999878e-05	1.101649554194224593e-06	3.586180581854283460e-05	-1.124860391015218447e-06
7.073999999999999844e+00	3.305999999999999857e-05	1.054758666441342740e-06	3.413300325459440890e-05	-1.073827227447921161e-06
7.083000000000000185e+00	3.156999999999999759e-05	1.010137458066699618e-06	3.246911894200683472e-05	-1.024638654147326488e-06
7.091999999999999638e+00	3.013000000000000121e-05	9.668454254817848555e-07	3.086874669541744181e-05	-9.772555053813433422e-07
7.100999999999999979e+00	2.875999999999999908e-05	9.255400551731513245e-07	2.933048560280385024e-05	-9.316387622493540114e-07
7.108999999999999986e+00	2.744000000000000155e-05	8.855952685088903300e-07	2.801415671601482595e-05	-8.925420260352137149e-07
7.118000000000000327e+00	2.616999999999999847e-05	8.470249218954619310e-07	2.658941299373016943e-05	-8.501558842206945226e-07
7.126999999999999780e+00	2.496000000000000158e-05	8.101674580606654509e-07	2.522276274052885866e-05	-8.094242452300871805e-07
7.136000000000000121e+00	2.379999999999999913e-05	7.747139946104841896e-07	2.391282531617385597e-05	-7.703086546133010956e-07
7.144999999999999574e+00	2.269000000000000129e-05	7.406783879513789470e-07	2.265822523327387764e-05	-7.327708013970042996e-07
7.153999999999999915e+00	2.163000000000000128e-05	7.080744944898102055e-07	2.145759213305637123e-05	-6.967725174101025256e-07
7.161999999999999922e+00	2.061000000000000088e-05	6.767068811596569137e-07	2.043456452177413933e-05	-6.660357766888071172e-07
7.171000000000000263e+00	1.963000000000000010e-05	6.463429912724899167e-07	1.933214821036621821e-05	-6.328419322326859474e-07
7.179999999999999716e+00	1.870000000000000053e-05	6.174489774356528757e-07	1.827976865649539283e-05	-6.010781894412094316e-07
7.189000000000000057e+00	1.781000000000000058e-05	5.897075856762260326e-07	1.727607521838963109e-05	-5.707069291478732486e-07
7.198000000000000398e+00	1.696000000000000025e-05	5.632278197250322222e-07	1.631972226649764868e-05	-5.416906717477427666e-07
7.206999999999999851e+00	1.614000000000000132e-05	5.374872353234819945e-07	1.540936916008477884e-05	-5.139920765458428795e-07
7.214999999999999858e+00	1.535999999999999863e-05	5.130195927954409377e-07	1.463770366430622973e-05	-4.904472105453176327e-07
7.224000000000000199e+00	1.462000000000000063e-05	4.896543428713906716e-07	1.381059890137464659e-05	-4.651361411620876148e-07
7.232999999999999652e+00	1.390000000000000075e-05	4.669043173941887734e-07	1.302564883301255035e-05	-4.410356352418455143e-07
7.241999999999999993e+00	1.322000000000000048e-05	4.452841663937910687e-07	1.228153199950666101e-05	-4.181088861718181042e-07
7.251000000000000334e+00	1.256999999999999993e-05	4.245516336972454087e-07	1.157693181749201325e-05	-3.963192231179199350e-07
7.259000000000000341e+00	1.195000000000000078e-05	4.047840265055963966e-07	1.098273448909901642e-05	-3.778756855067845344e-07
7.267999999999999794e+00	1.135999999999999966e-05	3.859138525723757276e-07	1.034920186051938062e-05	-3.581342765763058562e-07
7.277000000000000135e+00	1.079000000000000003e-05	3.675469548688076174e-07	9.751409605765330203e-06	-3.394247726565765869e-07
7.285999999999999588e+00	1.025000000000000012e-05	3.501586081364891287e-07	9.188059891267308824e-06	-3.217110249897737706e-07
7.294999999999999929e+00	9.738000000000000616e-06	3.335673165447976618e-07	8.657859650478997660e-06	-3.049570175529990430e-07
7.304000000000000270e+00	9.245999999999999228e-06	3.176217450411730920e-07	8.159520561892165318e-06	-2.891268664461778433e-07
7.312000000000000277e+00	8.777999999999999643e-06	3.024064061580197719e-07	7.742262333385537234e-06	-2.758022984609789337e-07
7.320999999999999730e+00	8.331000000000000365e-06	2.878247207423073437e-07	7.300607059038446312e-06	-2.616197685201279811e-07
7.330000000000000071e+00	7.904999999999999701e-06	2.738372326766394983e-07	6.887117573878784608e-06	-2.482581669246778025e-07
7.339000000000000412e+00	7.498999999999999691e-06	2.605090035628512010e-07	6.500523802680080641e-06	-2.356821178322638491e-07
7.347999999999999865e+00	7.113000000000000338e-06	2.477978233227620895e-07	6.139560309574549611e-06	-2.238563745810747361e-07
7.357000000000000206e+00	6.744999999999999795e-06	2.356397099995403965e-07	5.802966276799004722e-06	-2.127458190981049672e-07
7.365000000000000213e+00	6.394000000000000107e-06	2.240049300543229863e-07	5.523214244853304710e-06	-2.034418850201301707e-07
7.373999999999999666e+00	6.059999999999999578e-06	2.128984891139436979e-07	5.229227648060068372e-06	-1.935868760423486548e-07
7.383000000000000007e+00	5.742000000000000251e-06	2.022901628918104694e-07	4.955993897447712663e-06	-1.843463195703586290e-07
7.392000000000000348e+00	5.439999999999999584e-06	1.921846625661198055e-07	4.702269934757936362e-06	-1.756855920362648732e-07
7.400999999999999801e+00	5.151999999999999970e-06	1.825158468900334369e-07	4.466817217658730152e-06	-1.675701956161808444e-07
7.410000000000000142e+00	4.879000000000000212e-06	1.733233625065366469e-07	4.248401699191696448e-06	-1.599657576580073375e-07
7.418000000000000149e+00	4.617999999999999662e-06	1.645047586103615643e-07	4.067563302513618646e-06	-1.536075206651112216e-07
7.426999999999999602e+00	4.371000000000000163e-06	1.561350099074653808e-07	3.877978002640039700e-06	-1.468748845457395686e-07
7.435999999999999943e+00	4.135999999999999872e-06	1.481466010573688449e-07	3.701889942072067487e-06	-1.405546060466279499e-07
7.445000000000000284e+00	3.912999999999999636e-06	1.405430654437195205e-07	3.538082362649324684e-06	-1.346127939155757857e-07
7.453999999999999737e+00	3.700000000000000150e-06	1.332772681905408049e-07	3.385342902768120390e-06	-1.290156793209509702e-07
7.461999999999999744e+00	3.498999999999999872e-06	1.263804959089199733e-07	3.257889599582956701e-06	-1.243026386751859055e-07
7.471000000000000085e+00	3.306999999999999847e-06	1.197702221513790857e-07	3.122764250248377698e-06	-1.192649153017928750e-07
7.480000000000000426e+00	3.125999999999999801e-06	1.135397755889327048e-07	2.995229157712455850e-06	-1.144750176806310151e-07
7.488999999999999879e+00	2.952999999999999933e-06	1.075460599573621431e-07	2.874088870146360312e-06	-1.098996478273550762e-07
7.498000000000000220e+00	2.789999999999999969e-06	1.018835586282202882e-07	2.758152236150804975e-06	-1.055056275018515253e-07
7.506999999999999673e+00	2.635000000000000183e-06	9.649719815932914469e-08	2.646232798010654759e-06	-1.012599089270030403e-07
7.514999999999999680e+00	2.487000000000000075e-06	9.132133959858452523e-08	2.549364028092714591e-06	-9.758923032337047300e-08
7.524000000000000021e+00	2.347999999999999796e-06	8.646134359661084196e-08	2.443163413297055210e-06	-9.357080039847884180e-08
7.533000000000000362e+00	2.216000000000000044e-06	8.181815416772329802e-08	2.339860342324693311e-06	-8.966818271741529813e-08
7.541999999999999815e+00	2.089999999999999895e-06	7.738323807494317420e-08	2.239410783793267473e-06	-8.587950865983296240e-08
7.551000000000000156e+00	1.971999999999999923e-06	7.320778319313686246e-08	2.141770860807475810e-06	-8.220291616921007581e-08
7.559999999999999609e+00	1.858999999999999904e-06	6.920600681930820864e-08	2.046896850273159285e-06	-7.863654972369633074e-08
7.567999999999999616e+00	1.752999999999999987e-06	6.543194316515062433e-08	1.964851171065407495e-06	-7.555748674690959866e-08
7.576999999999999957e+00	1.652000000000000023e-06	6.183372885598280556e-08	1.875082908974788908e-06	-7.219428544333907548e-08
7.586000000000000298e+00	1.556000000000000010e-06	5.840218979602734275e-08	1.787955105894115653e-06	-6.893598623091860335e-08
7.594999999999999751e+00	1.466000000000000025e-06	5.516805834011320246e-08	1.703424630397343000e-06	-6.578075872636123967e-08
7.604000000000000092e+00	1.380999999999999992e-06	5.211288237363707269e-08	1.621448501561716588e-06	-6.272677894087624877e-08
7.613000000000000433e+00	1.300000000000000047e-06	4.919139763549450661e-08	1.541983888303849581e-06	-5.977222925195087430e-08
7.621000000000000441e+00	1.224000000000000055e-06	4.644279466195806961e-08	1.473422601390407312e-06	-5.722797063338456141e-08
7.629999999999999893e+00	1.151999999999999939e-06	4.382393384091391939e-08	1.398585628988619800e-06	-5.445629655195791909e-08
7.639000000000000234e+00	1.083000000000000049e-06	4.131161146504334055e-08	1.326137273588444478e-06	-5.177883716268341858e-08
7.647999999999999687e+00	1.018999999999999900e-06	3.897619498515514908e-08	1.256035280574311414e-06	-4.919379933552947281e-08
7.657000000000000028e+00	9.581999999999999907e-07	3.675020716588809201e-08	1.188237541977494264e-06	-4.669939617104557238e-08
7.665000000000000036e+00	9.007000000000000119e-07	3.463849139865038205e-08	1.129873395374346554e-06	-4.455679759511933814e-08
7.674000000000000377e+00	8.464999999999999633e-07	3.264207652162172859e-08	1.066313766056716082e-06	-4.222873978869810581e-08
7.682999999999999829e+00	7.954000000000000417e-07	3.075425834347630190e-08	1.004937563803789267e-06	-3.998618924056615380e-08
7.692000000000000171e+00	7.471000000000000129e-07	2.896437262739189091e-08	9.457032448641575378e-07	-3.782738302305565929e-08
7.700999999999999623e+00	7.015999999999999827e-07	2.727329232697551217e-08	8.885694090250247898e-07	-3.575056430696743368e-08
7.709999999999999964e+00	6.587000000000000419e-07	2.567409501249959504e-08	8.334947989867479831e-07	-3.375398233498552957e-08
7.717999999999999972e+00	6.181999999999999638e-07	2.415977511579777200e-08	7.862350817283659359e-07	-3.204519146262266603e-08
7.727000000000000313e+00	5.800999999999999601e-07	2.273108088281893044e-08	7.349380569814148610e-07	-3.019541238831114302e-08
7.735999999999999766e+00	5.442000000000000158e-07	2.138404476251319620e-08	6.855818673828883513e-07	-2.842084618075067745e-08
7.745000000000000107e+00	5.103000000000000100e-07	2.010499452315588258e-08	6.381258055221786464e-07	-2.671976544539918095e-08
7.753999999999999559e+00	4.784999999999999503e-07	1.890185314249108084e-08	5.925293038917417140e-07	-2.509044873165773474e-08
7.762999999999999901e+00	4.485000000000000258e-07	1.776339346718413674e-08	5.487519342812310997e-07	-2.353118050711881929e-08
7.770999999999999908e+00	4.203000000000000247e-07	1.669017668169669100e-08	5.113333157230272391e-07	-2.220258821906714983e-08
7.780000000000000249e+00	3.936999999999999850e-07	1.567707418358754139e-08	4.708822703076236465e-07	-2.077097397819949233e-08
7.788999999999999702e+00	3.687000000000000126e-07	1.471989440990237090e-08	4.321343412734544918e-07	-1.940448525429210081e-08
7.798000000000000043e+00	3.451999999999999941e-07	1.381955303816810742e-08	3.950496364221488697e-07	-1.810142928788405789e-08
7.807000000000000384e+00	3.231999999999999824e-07	1.297240467878509063e-08	3.595883999368657892e-07	-1.686011911378017389e-08
7.815999999999999837e+00	3.024000000000000079e-07	1.216897328178511671e-08	3.257110117954623894e-07	-1.567887353610761365e-08
7.823999999999999844e+00	2.829000000000000252e-07	1.141530081773524690e-08	2.968955052786657050e-07	-1.467794748071472469e-08
7.833000000000000185e+00	2.645999999999999738e-07	1.070437536761617679e-08	2.659022093610708074e-07	-1.360559058314980953e-08
7.841999999999999638e+00	2.474000000000000051e-07	1.003568944054129303e-08	2.363790614116469065e-07	-1.258847367526523215e-08
7.850999999999999979e+00	2.313000000000000131e-07	9.406636300045199791e-09	2.082869639771082391e-07	-1.162493776275621598e-08
7.860000000000000320e+00	2.161000000000000094e-07	8.812179719729753949e-09	1.815869525741206336e-07	-1.071332950057984917e-08
7.868000000000000327e+00	2.019000000000000013e-07	8.254110640129983682e-09	1.589908785844761377e-07	-9.945272463601353024e-09
7.876999999999999780e+00	1.886000000000000080e-07	7.731066514610603224e-09	1.348145203480931783e-07	-9.127258660678696732e-09
7.886000000000000121e+00	1.760999999999999953e-07	7.237985713361625884e-09	1.119184258172430266e-07	-8.356427690752571928e-09
7.894999999999999574e+00	1.643000000000000088e-07	6.770061795392049201e-09	9.026414223525387768e-08	-7.631147949519914947e-09
7.903999999999999915e+00	1.534000000000000104e-07	6.337749419376356545e-09	6.981334706359375729e-08	-6.949793364979220648e-09
7.913000000000000256e+00	1.431000000000000042e-07	5.927900587634293345e-09	5.052784742780102609e-08	-6.310743373880712865e-09
7.921000000000000263e+00	1.333999999999999902e-07	5.539942568698824912e-09	3.433267973761206054e-08	-5.776908131354939424e-09
7.929999999999999716e+00	1.244000000000000022e-07	5.179829575896103533e-09	1.714454485838387619e-08	-5.213364662220085301e-09
7.939000000000000057e+00	1.160000000000000064e-07	4.842790963951814141e-09	1.012093871445463420e-09	-4.687474889675471624e-09
7.948000000000000398e+00	1.080999999999999952e-07	4.524838397206394936e-09	-1.410236706135903924e-08	-4.197639451833994066e-09
7.956999999999999851e+00	1.006999999999999951e-07	4.226136420486566066e-09	-2.823640478111948226e-08	-3.742264382205153426e-09
7.966000000000000192e+00	9.374000000000000427e-08	3.944324941361932991e-09	-4.142745966893328684e-08	-3.319761086867969757e-09
7.974000000000000199e+00	8.727999999999999804e-08	3.682079978330190019e-09	-5.239137020556397875e-08	-2.970518624176068316e-09
7.982999999999999652e+00	8.122999999999999350e-08	3.435759374953182343e-09	-6.390294249320014167e-08	-2.605791049928225826e-09
7.991999999999999993e+00	7.559000000000000387e-08	3.205498057988818480e-09	-7.457898756670362288e-08	-2.269375950543440526e-09
8.000999999999999446e+00	7.030999999999999895e-08	2.989305150503851422e-09	-8.445645907141286744e-08	-1.959705410657722813e-09
8.009999999999999787e+00	6.539000000000000518e-08	2.787299124773520235e-09	-9.357218677801711179e-08	-1.675216777593037240e-09
8.019000000000000128e+00	6.079000000000000370e-08	2.597889034396045194e-09	-1.019628771032608089e-07	-1.414352639226349921e-09
8.026999999999999247e+00	5.650000000000000300e-08	2.420751736425760263e-09	-1.088421725508091587e-07	-1.201051383431134478e-09
8.035999999999999588e+00	5.249000000000000217e-08	2.254700602854401217e-09	-1.159630633862037800e-07	-9.805804948240778864e-10
8.044999999999999929e+00	4.876000000000000119e-08	2.099827778784930629e-09	-1.224642694153231507e-07	-7.792641469979877818e-10
8.054000000000000270e+00	4.527000000000000104e-08	1.954498439195110149e-09	-1.283820222442174044e-07	-5.955650995432278996e-10
8.063000000000000611e+00	4.202999999999999982e-08	1.819224405098576694e-09	-1.337524326316661359e-07	-4.279512460659167449e-10
8.070999999999999730e+00	3.899999999999999850e-08	1.692352203059398769e-09	-1.380957312223577406e-07	-2.912302170818218641e-10
8.080000000000000071e+00	3.617999999999999707e-08	1.574159827232190534e-09	-1.425303717365251004e-07	-1.498373816194481636e-10
8.089000000000000412e+00	3.355999999999999743e-08	1.463847358818990287e-09	-1.465213155560886939e-07	-2.013229826647052910e-11
8.098000000000000753e+00	3.111999999999999676e-08	1.360831212167700577e-09	-1.501042082538309378e-07	9.939737672743159841e-11
8.106999999999999318e+00	2.883999999999999884e-08	1.264293859297149198e-09	-1.533145769988213215e-07	2.102589569528414430e-10
8.115999999999999659e+00	2.672000000000000037e-08	1.174442222543814159e-09	-1.561878310486276233e-07	3.139547467605447246e-10
8.124000000000000554e+00	2.476000000000000135e-08	1.091009104203113619e-09	-1.584861817952381286e-07	4.012651300240642551e-10
8.132999999999999119e+00	2.293000000000000085e-08	1.012888474364361262e-09	-1.607998197199157904e-07	4.945598628527784215e-10
8.141999999999999460e+00	2.122000000000000075e-08	9.398028007531581474e-10	-1.628325242275177415e-07	5.827401774386116289e-10
8.150999999999999801e+00	1.963999999999999918e-08	8.719813491613987508e-10	-1.645915206259048335e-07	6.659099399013345898e-10
8.160000000000000142e+00	1.816999999999999991e-08	8.088140335596311291e-10	-1.660840105528858836e-07	7.441726770805266933e-10
8.169000000000000483e+00	1.680999999999999965e-08	7.501193927582483965e-10	-1.673171720737316014e-07	8.176315779317746774e-10
8.176999999999999602e+00	1.553999999999999886e-08	6.952420764666937032e-10	-1.682013922414345434e-07	8.789786832727651276e-10
8.185999999999999943e+00	1.437000000000000063e-08	6.444739352460424969e-10	-1.689642128626647334e-07	9.436440222667941492e-10
8.195000000000000284e+00	1.328000000000000046e-08	5.971224374484014590e-10	-1.694883101831128811e-07	1.003801741057636734e-09
8.204000000000000625e+00	1.226000000000000026e-08	5.526039974216739647e-10	-1.697807715148160571e-07	1.059553727749897090e-09
8.212999999999999190e+00	1.132999999999999955e-08	5.119936991021179317e-10	-1.698486610668897838e-07	1.111001539289091849e-09
8.221999999999999531e+00	1.046000000000000069e-08	4.738265161816647200e-10	-1.696990200401448183e-07	1.158246402816595374e-09
8.230000000000000426e+00	9.648999999999999250e-09	4.382032771113255287e-10	-1.693890617199963671e-07	1.196795011459881907e-09
8.239000000000000767e+00	8.903000000000000379e-09	4.053521853585005064e-10	-1.688476598080324912e-07	1.236376000187527213e-09
8.247999999999999332e+00	8.210999999999999873e-09	3.747462529179811651e-10	-1.681089401794964798e-07	1.272044634573525686e-09
8.256999999999999673e+00	7.571000000000000429e-09	3.464111718767465995e-10	-1.671798554489361662e-07	1.303900871938981422e-09
8.266000000000000014e+00	6.978999999999999992e-09	3.201300721531809765e-10	-1.660673356782748922e-07	1.332044346326118073e-09
8.273999999999999133e+00	6.430999999999999816e-09	2.957356376392731849e-10	-1.649300190667365063e-07	1.354024172982120535e-09
8.282999999999999474e+00	5.923999999999999809e-09	2.730706038951987302e-10	-1.634898394659609126e-07	1.375425353964494119e-09
8.291999999999999815e+00	5.454999999999999878e-09	2.520816353030898499e-10	-1.618861191579763094e-07	1.393399799704395743e-09
8.301000000000000156e+00	5.022000000000000235e-09	2.326521128820729871e-10	-1.601257013686433909e-07	1.408045899486819886e-09
8.310000000000000497e+00	4.620999999999999656e-09	2.146087391753479677e-10	-1.582154072156867607e-07	1.419461725683081520e-09
8.319000000000000838e+00	4.251999999999999793e-09	1.979625993080834337e-10	-1.561620357982677387e-07	1.427745035033468623e-09
8.326999999999999957e+00	3.909999999999999940e-09	1.824688390311160528e-10	-1.542221817592296552e-07	1.432556990211989946e-09
8.336000000000000298e+00	3.595000000000000097e-09	1.681837788632052113e-10	-1.519170264247335919e-07	1.435188931490758832e-09
8.345000000000000639e+00	3.304000000000000171e-09	1.549515284581669874e-10	-1.494883127971191371e-07	1.434969002950174965e-09
8.353999999999999204e+00	3.035999999999999856e-09	1.427333880274576647e-10	-1.469427551908721569e-07	1.431993745949725941e-09
8.362999999999999545e+00	2.787999999999999885e-09	1.313959376973702352e-10	-1.442870463333555686e-07	1.426359392396368080e-09
8.371999999999999886e+00	2.559999999999999845e-09	1.209461056711349031e-10	-1.415278574517697928e-07	1.418161865989701261e-09
8.380000000000000782e+00	2.349999999999999950e-09	1.112961000668187616e-10	-1.389937492710232757e-07	1.408800681131849704e-09
8.388999999999999346e+00	2.155999999999999999e-09	1.023572052420580741e-10	-1.360572241967657840e-07	1.396022239030977717e-09
8.397999999999999687e+00	1.977999999999999994e-09	9.413496375943709675e-11	-1.330363715500997475e-07	1.380956017012919089e-09
8.407000000000000028e+00	1.813999999999999940e-09	8.653950527605374285e-11	-1.299377797649248301e-07	1.363696751913946997e-09
8.416000000000000369e+00	1.662999999999999944e-09	7.953745894634888863e-11	-1.267680161938304594e-07	1.344338878361325745e-09
8.425000000000000711e+00	1.523999999999999907e-09	7.306538552274393978e-11	-1.235336271925234121e-07	1.322976529982307398e-09
8.432999999999999829e+00	1.395999999999999936e-09	6.708985642465284405e-11	-1.206096370225936239e-07	1.302380870110027794e-09
8.442000000000000171e+00	1.277999999999999929e-09	6.156650805739107127e-11	-1.172709649096431016e-07	1.277488065843231084e-09
8.451000000000000512e+00	1.170000000000000096e-09	5.649880452257376226e-11	-1.138864618824344208e-07	1.250861048523455397e-09
8.460000000000000853e+00	1.070999999999999920e-09	5.184180487524716007e-11	-1.104625934368393561e-07	1.222592792603231928e-09
8.468999999999999417e+00	9.799000000000001007e-10	4.754525423857996912e-11	-1.070058044785616269e-07	1.192775977359603059e-09
8.477000000000000313e+00	8.961999999999999658e-10	4.359274547262231843e-11	-1.039106602365426531e-07	1.165046808548460442e-09
8.486000000000000654e+00	8.193999999999999828e-10	3.995167445297255481e-11	-1.004091998671520608e-07	1.132556763578543913e-09
8.494999999999999218e+00	7.488999999999999678e-10	3.660076524486078082e-11	-9.689332268947600088e-08	1.098784252056838685e-09
8.503999999999999559e+00	6.841999999999999741e-10	3.351770614713412933e-11	-9.336939431197621748e-08	1.063820816463439217e-09
8.512999999999999901e+00	6.248999999999999824e-10	3.068847274440375315e-11	-8.984376014991520654e-08	1.027757709787891772e-09
8.522000000000000242e+00	5.705999999999999735e-10	2.808771878250193594e-11	-8.632274550536844327e-08	9.906858966750912323e-10
8.529999999999999361e+00	5.208000000000000007e-10	2.569645636577557228e-11	-8.320193053542501445e-08	9.569596699107634973e-10
8.538999999999999702e+00	4.751999999999999720e-10	2.350415116121303423e-11	-7.970682877654228147e-08	9.182296950096764915e-10
8.548000000000000043e+00	4.334000000000000233e-10	2.148670110447672767e-11	-7.623450737578729770e-08	8.787521911239517426e-10
8.557000000000000384e+00	3.951999999999999898e-10	1.964077257511234833e-11	-7.279121417064186972e-08	8.386170123471036504e-10
8.566000000000000725e+00	3.602000000000000073e-10	1.794292399749026570e-11	-6.938317727097869106e-08	7.979137299499266817e-10
8.574999999999999289e+00	3.282000000000000144e-10	1.638867513352156419e-11	-6.601660513679068382e-08	7.567316334936905344e-10
8.583000000000000185e+00	2.989000000000000225e-10	1.496009290649494581e-11	-6.306391011706944855e-08	7.197953204875363996e-10
8.592000000000000526e+00	2.722000000000000009e-10	1.365517564302712744e-11	-5.979253028546590621e-08	6.779514231050982305e-10
8.601000000000000867e+00	2.478000000000000128e-10	1.246117025302198648e-11	-5.658044109791048989e-08	6.358850869598076834e-10
8.609999999999999432e+00	2.253999999999999920e-10	1.136076373395732628e-11	-5.343377533004546639e-08	5.936845165569951530e-10
8.618999999999999773e+00	2.050999999999999948e-10	1.036245641384643133e-11	-5.035864648221513637e-08	5.514376400570137781e-10
8.628000000000000114e+00	1.865000000000000022e-10	9.444246628631017484e-12	-4.736114885498615376e-08	5.092321103568101462e-10
8.635999999999999233e+00	1.695000000000000092e-10	8.603927745582248459e-12	-4.476679009007145769e-08	4.718214391043811872e-10
8.644999999999999574e+00	1.540000000000000110e-10	7.834920281032433992e-12	-4.193248929109275373e-08	4.299321917407593284e-10
8.653999999999999915e+00	1.399000000000000029e-10	7.134529163924999364e-12	-3.919331830568721696e-08	3.883359742543618019e-10
8.663000000000000256e+00	1.270000000000000009e-10	6.491328055082410995e-12	-3.655529747970631412e-08	3.471193792572505041e-10
8.672000000000000597e+00	1.153000000000000051e-10	5.907287450973416398e-12	-3.402442832318446637e-08	3.063687293105994254e-10
8.679999999999999716e+00	1.046000000000000059e-10	5.371765054086041410e-12	-3.186955829175654630e-08	2.706066659743829768e-10
8.689000000000000057e+00	9.490000000000000316e-11	4.884576689684413028e-12	-2.955739492173257551e-08	2.309707059272632804e-10
8.698000000000000398e+00	8.605999999999999801e-11	4.440009245914793407e-12	-2.736961578095655482e-08	1.920485598653378600e-10
8.707000000000000739e+00	7.800000000000000207e-11	4.033634561682552752e-12	-2.531214982345436221e-08	1.539255100968123510e-10
8.715999999999999304e+00	7.067999999999999529e-11	3.663254895452993189e-12	-2.339090752286209698e-08	1.166865739693886688e-10
8.724999999999999645e+00	6.402000000000000226e-11	3.325837541732115806e-12	-2.161178094408981840e-08	8.041650489660641449e-11
8.733000000000000540e+00	5.797000000000000118e-11	3.018568668512970315e-12	-2.015439093230520485e-08	4.905812250684615551e-11
8.742000000000000881e+00	5.247000000000000079e-11	2.738538603643921804e-12	-1.865971624215213325e-08	1.484844737101800292e-11
8.750999999999999446e+00	4.748000000000000044e-11	2.483854850677593941e-12	-1.732407603908052645e-08	-1.814899077845474551e-11
8.759999999999999787e+00	4.294999999999999773e-11	2.251833192742470724e-12	-1.615296426960266030e-08	-4.985376346643962073e-11
8.769000000000000128e+00	3.883000000000000317e-11	2.040532866908671551e-12	-1.514649795861177522e-08	-8.023988193600320285e-11
8.778000000000000469e+00	3.510000000000000028e-11	1.848775443541751747e-12	-1.430041787110424016e-08	-1.093256796657494067e-10
8.785999999999999588e+00	3.170999999999999958e-11	1.674063132172117185e-12	-1.367945531524335131e-08	-1.341039194012297736e-10
8.794999999999999929e+00	2.864000000000000075e-11	1.515295965066908560e-12	-1.312440275855440818e-08	-1.607869114788689721e-10
8.804000000000000270e+00	2.585999999999999846e-11	1.371346030740235952e-12	-1.271713565818309436e-08	-1.862259666546655273e-10
8.813000000000000611e+00	2.334000000000000031e-11	1.240541207342472715e-12	-1.245331796915000246e-08	-2.104404880374026998e-10
8.821999999999999176e+00	2.105999999999999952e-11	1.121910622660949888e-12	-1.232862681159031998e-08	-2.334498202799740433e-10
8.830999999999999517e+00	1.899999999999999901e-11	1.014364008447329185e-12	-1.233875242054807565e-08	-2.552732498018241623e-10
8.839000000000000412e+00	1.712999999999999991e-11	9.166061371077110695e-13	-1.245745866736273126e-08	-2.736918269667540232e-10
8.848000000000000753e+00	1.544000000000000045e-11	8.280482268375758500e-13	-1.271052559631741982e-08	-2.933276339825425868e-10
8.856999999999999318e+00	1.391000000000000030e-11	7.476807229562183744e-13	-1.308603207348722768e-08	-3.118329295072641954e-10
8.865999999999999659e+00	1.252000000000000077e-11	6.744843712984115620e-13	-1.357971886351241920e-08	-3.292267755906392331e-10
8.875000000000000000e+00	1.128000000000000040e-11	6.090500321296438085e-13	-1.418733960390165111e-08	-3.455281771207901563e-10
8.882999999999999119e+00	1.015000000000000017e-11	5.492676634211078241e-13	-1.481967244718925219e-08	-3.591165169132213307e-10
8.891999999999999460e+00	9.130000000000000073e-12	4.951772755464585737e-13	-1.563096132404064003e-08	-3.734060636721451635e-10
8.900999999999999801e+00	8.211000000000000455e-12	4.463296611287530875e-13	-1.654398874647736666e-08	-3.866577497698218913e-10
8.910000000000000142e+00	7.381000000000000154e-12	4.021078117088109222e-13	-1.755455795116663360e-08	-3.988903598452780438e-10
8.919000000000000483e+00	6.632999999999999706e-12	3.621618992115248969e-13	-1.865848481114360159e-08	-4.101226224233438541e-10
8.928000000000000824e+00	5.958999999999999953e-12	3.260839794836908913e-13	-1.985159778810507217e-08	-4.203732101259354531e-10
8.935999999999999943e+00	5.351000000000000120e-12	2.934622285782960030e-13	-2.098365248265103931e-08	-4.286757729428263836e-10
8.945000000000000284e+00	4.802999999999999628e-12	2.639908702457719262e-13	-2.233389083911755805e-08	-4.371228353604063153e-10
8.954000000000000625e+00	4.310000000000000012e-12	2.374163033803772705e-13	-2.376133448230171565e-08	-4.446418539306821350e-10
8.962999999999999190e+00	3.865999999999999885e-12	2.134272957724998482e-13	-2.526186038046284757e-08	-4.512512858653970332e-10
8.971999999999999531e+00	3.467000000000000070e-12	1.918203603197638418e-13	-2.683135786049422827e-08	-4.569695334921604526e-10
8.980999999999999872e+00	3.106999999999999989e-12	1.722791725831829524e-13	-2.846572856151577713e-08	-4.618149444599594570e-10
8.989000000000000767e+00	2.783999999999999850e-12	1.547067781320521259e-13	-2.996966045918610357e-08	-4.654040143348250508e-10
8.997999999999999332e+00	2.494000000000000076e-12	1.388938701732820946e-13	-3.171543086543303854e-08	-4.686506009663580052e-10
9.006999999999999673e+00	2.232999999999999876e-12	1.246292020168789979e-13	-3.351430352286375587e-08	-4.710770499814220210e-10


==> pde_runs/ss_1Td_nr32_lmax1_E3.22E+01_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.520999999999999686e-01	5.913361175805290039e-04	8.504879594559575651e-01	-4.864504289733986657e-04
2.312000000000000166e-02	8.411999999999999478e-01	7.348142412672198278e-04	8.414749790571849353e-01	-9.085658937639918111e-04
3.857000000000000012e-02	8.305000000000000160e-01	1.023230376531274232e-03	8.300084868736281596e-01	-1.124926035206464314e-03
5.403999999999999776e-02	8.198999999999999622e-01	1.229340554385167103e-03	8.188719359110440132e-01	-1.295579237468777109e-03
6.955000000000000071e-02	8.093000000000000194e-01	1.394272725399810101e-03	8.081352421827923127e-01	-1.443951242535991249e-03
8.508000000000000285e-02	7.989000000000000545e-01	1.533178812304788162e-03	7.976838038938880437e-01	-1.575202899627508929e-03
1.005999999999999950e-01	7.886999999999999567e-01	1.653853563349403635e-03	7.874644982596867848e-01	-1.692282418949687690e-03
1.161999999999999977e-01	7.784999999999999698e-01	1.759664027568544212e-03	7.773728316701912222e-01	-1.797903666403514620e-03
1.318000000000000005e-01	7.683999999999999719e-01	1.853954621866544259e-03	7.674300550210253480e-01	-1.892942111256252580e-03
1.474999999999999922e-01	7.584999999999999520e-01	1.938672633231326107e-03	7.575506927759552145e-01	-1.979043007172723995e-03
1.632000000000000117e-01	7.486000000000000432e-01	2.014936966484580025e-03	7.477815716698645865e-01	-2.056453527143865638e-03
1.789000000000000035e-01	7.389000000000000012e-01	2.083961096422087822e-03	7.381155523367550764e-01	-2.126067605758007704e-03
1.945999999999999952e-01	7.292999999999999483e-01	2.147413911731969795e-03	7.285567326235924401e-01	-2.188900394457059164e-03
2.102999999999999869e-01	7.197999999999999954e-01	2.204634519561084281e-03	7.191086413582714609e-01	-2.245793222622299336e-03
2.260999999999999954e-01	7.104000000000000314e-01	2.257053420671402844e-03	7.097144668638166731e-01	-2.297744909286721007e-03
2.419000000000000039e-01	7.010999999999999455e-01	2.305223658885781780e-03	7.004361662098619323e-01	-2.344952585787101959e-03
2.577999999999999736e-01	6.918999999999999595e-01	2.348875669363536221e-03	6.912168916395777796e-01	-2.388159223013290068e-03
2.736000000000000099e-01	6.827999999999999625e-01	2.388941468644219680e-03	6.821728968182134700e-01	-2.427233168684883764e-03
2.894999999999999796e-01	6.737999999999999545e-01	2.425531041954111927e-03	6.731896345883416899e-01	-2.463024282314958593e-03
3.054999999999999938e-01	6.650000000000000355e-01	2.459122435316103260e-03	6.642690026462864106e-01	-2.495776764388087012e-03
3.214000000000000190e-01	6.562000000000000055e-01	2.489470967686109332e-03	6.555219775404158566e-01	-2.525350576584598199e-03
3.373999999999999777e-01	6.474999999999999645e-01	2.517026337188803687e-03	6.468378503379974553e-01	-2.552355563491153986e-03
3.533999999999999919e-01	6.389000000000000234e-01	2.542245747502356289e-03	6.382712088257733729e-01	-2.576807335240456024e-03
3.694000000000000061e-01	6.304999999999999494e-01	2.565244322270444216e-03	6.298210708107869760e-01	-2.598892327506870364e-03
3.855000000000000093e-01	6.220999999999999863e-01	2.585661968130173634e-03	6.214338826449880004e-01	-2.618891956418813866e-03
4.016000000000000125e-01	6.138000000000000123e-01	2.603966569739696486e-03	6.131606876312218901e-01	-2.636809270655205654e-03
4.177000000000000157e-01	6.056000000000000272e-01	2.620227062721153070e-03	6.049994599582695365e-01	-2.652777675802490184e-03
4.339000000000000079e-01	5.975000000000000311e-01	2.634511343466200330e-03	5.968986089008454510e-01	-2.667000003544918799e-03
4.501000000000000001e-01	5.895000000000000240e-01	2.647226617119698144e-03	5.889073100252126824e-01	-2.679482369203072586e-03
4.662999999999999923e-01	5.816000000000000059e-01	2.658425018410954469e-03	5.810237892988409092e-01	-2.690325950707658353e-03
4.824999999999999845e-01	5.737999999999999767e-01	2.667826705664491128e-03	5.732463550299551347e-01	-2.699623070633640817e-03
4.988000000000000211e-01	5.661000000000000476e-01	2.676149440734968549e-03	5.655263490090726153e-01	-2.707502225364782911e-03
5.150000000000000133e-01	5.584999999999999964e-01	2.682785042848817407e-03	5.579569428458097669e-01	-2.713944697107528205e-03
5.313999999999999835e-01	5.508999999999999453e-01	2.687626124855972166e-03	5.503974060857746986e-01	-2.719130042538504127e-03
5.476999999999999647e-01	5.434999999999999831e-01	2.692003305921833976e-03	5.429855204483442499e-01	-2.723018451316865183e-03
5.641000000000000458e-01	5.361000000000000210e-01	2.694349657415820529e-03	5.356289397263955809e-01	-2.725720468818032625e-03
5.805000000000000160e-01	5.288000000000000478e-01	2.695823921328196430e-03	5.283720926249132477e-01	-2.727266933776232877e-03
5.968999999999999861e-01	5.217000000000000526e-01	2.696977351695983675e-03	5.212136776948662620e-01	-2.727712177956464427e-03
6.133999999999999453e-01	5.145999999999999464e-01	2.696519974812731490e-03	5.141096820425606895e-01	-2.727099931485492228e-03
6.299000000000000155e-01	5.074999999999999512e-01	2.694476385799907548e-03	5.071028272060096320e-01	-2.725472128319207741e-03
6.463999999999999746e-01	5.006000000000000449e-01	2.692235689405183402e-03	5.001918965201829215e-01	-2.722874535319859748e-03
6.629000000000000448e-01	4.938000000000000167e-01	2.689021349516496680e-03	4.933754210193911915e-01	-2.719358726694695583e-03
6.794999999999999929e-01	4.869999999999999885e-01	2.684607160298380351e-03	4.866113712912664702e-01	-2.714948419802216441e-03
6.961000000000000520e-01	4.803000000000000047e-01	2.679562793261443861e-03	4.799398273049418351e-01	-2.709712507667572882e-03
7.127000000000000002e-01	4.737000000000000099e-01	2.673919771730384320e-03	4.733593381016764079e-01	-2.703698117729010173e-03
7.294000000000000483e-01	4.672000000000000042e-01	2.667439534573973377e-03	4.668296830841288658e-01	-2.696906648367519178e-03
7.460999999999999854e-01	4.606999999999999984e-01	2.659852690156606220e-03	4.603894244648167877e-01	-2.689414262095694320e-03
7.628000000000000336e-01	4.544000000000000261e-01	2.652337899052833754e-03	4.540372643807332187e-01	-2.681260664300067192e-03
7.794999999999999707e-01	4.480999999999999983e-01	2.644022900475964839e-03	4.477719572563861328e-01	-2.672483221045201911e-03
7.963000000000000078e-01	4.419000000000000150e-01	2.635504097254072302e-03	4.415555582460880535e-01	-2.663059349846743327e-03
8.131000000000000449e-01	4.356999999999999762e-01	2.623682273142144764e-03	4.354246732141254239e-01	-2.653073572796837021e-03
8.298999999999999710e-01	4.297000000000000264e-01	2.614841308470044774e-03	4.293781750250882379e-01	-2.642557802985189431e-03
8.467999999999999972e-01	4.237000000000000210e-01	2.605238241442613036e-03	4.233797301619534048e-01	-2.631475191704106455e-03
8.636000000000000343e-01	4.177000000000000157e-01	2.592461479985447119e-03	4.174992746075852357e-01	-2.619985561544259031e-03
8.806000000000000494e-01	4.118999999999999884e-01	2.580244748289394624e-03	4.116315054902487391e-01	-2.607907161711822339e-03
8.974999999999999645e-01	4.061000000000000165e-01	2.569702909724260863e-03	4.058797066216405236e-01	-2.595475277568653691e-03
9.144999999999999796e-01	4.003999999999999782e-01	2.556751788485799558e-03	4.001748390296030466e-01	-2.582567806374751716e-03
9.314999999999999947e-01	3.947999999999999843e-01	2.543786810840877217e-03	3.945502351740622360e-01	-2.569280938187285413e-03
9.485000000000000098e-01	3.892999999999999794e-01	2.530825297297569811e-03	3.890049833703692617e-01	-2.555637337091738129e-03
9.655000000000000249e-01	3.837999999999999745e-01	2.517228698458154421e-03	3.835382012231770554e-01	-2.541658546061719304e-03
9.826000000000000290e-01	3.783000000000000251e-01	2.500812898254285883e-03	3.781175611171024853e-01	-2.527280087349449960e-03
9.997000000000000330e-01	3.729999999999999982e-01	2.487311562209286366e-03	3.727745962723421624e-01	-2.512603068858148322e-03
1.016999999999999904e+00	3.677000000000000268e-01	2.473198234878946390e-03	3.674470510088224118e-01	-2.497469817900490382e-03
1.034000000000000030e+00	3.624999999999999889e-01	2.457058408103749824e-03	3.622868911245730739e-01	-2.482338046286402828e-03
1.050999999999999934e+00	3.573000000000000065e-01	2.442441053988407117e-03	3.571997919567947433e-01	-2.466964476667451479e-03
1.068000000000000060e+00	3.523000000000000020e-01	2.426567963037576901e-03	3.521845246775015537e-01	-2.451365114365770381e-03
1.086000000000000076e+00	3.472000000000000086e-01	2.411485841955536644e-03	3.469512204066887984e-01	-2.434619017838277142e-03
1.102999999999999980e+00	3.422999999999999932e-01	2.395239205380540227e-03	3.420801597507833747e-01	-2.418602185642498067e-03
1.120000000000000107e+00	3.373999999999999777e-01	2.378483345868118246e-03	3.372774384322465013e-01	-2.402404250759517662e-03
1.137999999999999901e+00	3.325000000000000178e-01	2.363137953063327440e-03	3.322655117450703521e-01	-2.385070922233797561e-03
1.155000000000000027e+00	3.277999999999999803e-01	2.346767186180455638e-03	3.276001843334591102e-01	-2.368541521895559804e-03
1.171999999999999931e+00	3.230999999999999983e-01	2.329907980969849173e-03	3.230000583550837745e-01	-2.351870091871672858e-03
1.189999999999999947e+00	3.184000000000000163e-01	2.312560337431508913e-03	3.181993401724114157e-01	-2.334076186236851928e-03
1.207000000000000073e+00	3.138000000000000234e-01	2.295455758356497455e-03	3.137304709935498370e-01	-2.317148678322963548e-03
1.225000000000000089e+00	3.093000000000000194e-01	2.278609832202082436e-03	3.090666868439412851e-01	-2.299108273801375463e-03
1.241999999999999993e+00	3.048000000000000154e-01	2.259536488709133848e-03	3.047252759687125723e-01	-2.281970282324361724e-03
1.260000000000000009e+00	3.004000000000000004e-01	2.242527749778806985e-03	3.001945331658337768e-01	-2.263729672669689830e-03
1.276999999999999913e+00	2.959999999999999853e-01	2.225061749435282461e-03	2.959770205677792476e-01	-2.246423143458725364e-03
1.294999999999999929e+00	2.917000000000000148e-01	2.207895393881467456e-03	2.915756671701386638e-01	-2.228024958733362121e-03
1.312000000000000055e+00	2.874999999999999778e-01	2.189384389550709780e-03	2.874787097561628535e-01	-2.210588553904275621e-03
1.330000000000000071e+00	2.832999999999999963e-01	2.172121039151670568e-03	2.832033131282852834e-01	-2.192072122245051959e-03
1.348000000000000087e+00	2.791000000000000147e-01	2.152809827347816445e-03	2.789914237025412636e-01	-2.173509206516275119e-03
1.364999999999999991e+00	2.751000000000000112e-01	2.136250844277188653e-03	2.750710934991023038e-01	-2.155943206284480392e-03
1.383000000000000007e+00	2.710000000000000187e-01	2.116929817518757584e-03	2.709803385819897215e-01	-2.137316010552070718e-03
1.401000000000000023e+00	2.671000000000000041e-01	2.100343698985478180e-03	2.669507181263364171e-01	-2.118668505745713738e-03
1.419000000000000039e+00	2.631000000000000005e-01	2.081041724785930545e-03	2.629814716853399181e-01	-2.100008919306753982e-03
1.435999999999999943e+00	2.592999999999999750e-01	2.062961423755988073e-03	2.592875018369630857e-01	-2.082381995652660481e-03
1.453999999999999959e+00	2.554000000000000159e-01	2.045204438876792232e-03	2.554333744206623291e-01	-2.063720622591887557e-03
1.471999999999999975e+00	2.516999999999999793e-01	2.027200925432651787e-03	2.516370169327856732e-01	-2.045067751070523288e-03
1.489999999999999991e+00	2.479000000000000092e-01	2.008045598201478772e-03	2.478974380571157821e-01	-2.026429256344006516e-03
1.508000000000000007e+00	2.442999999999999894e-01	1.990168524466290768e-03	2.442136759359579690e-01	-2.007810800428844796e-03
1.526000000000000023e+00	2.406000000000000083e-01	1.971139636944070194e-03	2.405847969500142791e-01	-1.989217841633841334e-03
1.544000000000000039e+00	2.371000000000000052e-01	1.953416715730756266e-03	2.370098945626282205e-01	-1.970655643567747681e-03
1.562000000000000055e+00	2.335000000000000131e-01	1.934541980730408901e-03	2.334880882242977296e-01	-1.952129283657630301e-03
1.580000000000000071e+00	2.300999999999999990e-01	1.917000924851889601e-03	2.300185223336537743e-01	-1.933643661209603860e-03
1.598000000000000087e+00	2.265999999999999959e-01	1.898308055186337081e-03	2.266003652513822186e-01	-1.915203505041181706e-03
1.616000000000000103e+00	2.232000000000000095e-01	1.880134223412786203e-03	2.232328083638261407e-01	-1.896813380712382641e-03
1.633999999999999897e+00	2.199000000000000121e-01	1.861223692695749242e-03	2.199150651932384459e-01	-1.878477697380682206e-03
1.651999999999999913e+00	2.165999999999999870e-01	1.843296966837411257e-03	2.166463705518744121e-01	-1.860200714303129020e-03
1.671000000000000041e+00	2.132999999999999896e-01	1.825065400036941137e-03	2.132484707958829939e-01	-1.840976571194825190e-03
1.689000000000000057e+00	2.101000000000000090e-01	1.807389244195431628e-03	2.100782812218626727e-01	-1.822833022030140564e-03
1.707000000000000073e+00	2.069999999999999896e-01	1.789087240662120626e-03	2.069549258195459707e-01	-1.804760321519103964e-03
1.725000000000000089e+00	2.038000000000000089e-01	1.770842972155728433e-03	2.038777178877758112e-01	-1.786762181100225427e-03
1.743999999999999995e+00	2.008000000000000063e-01	1.754050162226078761e-03	2.006788791920509629e-01	-1.767848997215320768e-03
1.762000000000000011e+00	1.976999999999999869e-01	1.734960652925592950e-03	1.976944474107898975e-01	-1.750015263391267728e-03
1.780000000000000027e+00	1.947000000000000119e-01	1.717626288443443701e-03	1.947541712322798380e-01	-1.732266696105071472e-03
1.798999999999999932e+00	1.917999999999999983e-01	1.699794248029253083e-03	1.916977658816150232e-01	-1.713628078147100145e-03
1.816999999999999948e+00	1.887999999999999956e-01	1.681927566598910746e-03	1.888463264913514128e-01	-1.696064656280689247e-03
1.834999999999999964e+00	1.859999999999999987e-01	1.664500826073691186e-03	1.860371981418910692e-01	-1.678595999467833322e-03
1.854000000000000092e+00	1.831000000000000127e-01	1.645948829873821080e-03	1.831172750410462458e-01	-1.660262919226511988e-03
1.872000000000000108e+00	1.802999999999999881e-01	1.629106367821021211e-03	1.803933310940460943e-01	-1.642998193748076074e-03
1.891000000000000014e+00	1.776000000000000079e-01	1.611888050742979169e-03	1.775620908820711719e-01	-1.624886620656242628e-03
1.909000000000000030e+00	1.748999999999999999e-01	1.594451495263182880e-03	1.749210212141103782e-01	-1.607837474265215189e-03
1.927999999999999936e+00	1.721999999999999920e-01	1.577790898545177855e-03	1.721760839443485236e-01	-1.589959311618892313e-03
1.947000000000000064e+00	1.695000000000000118e-01	1.559902277804606739e-03	1.694745756164074968e-01	-1.572205385837113041e-03
1.965000000000000080e+00	1.668999999999999928e-01	1.542719756443254294e-03	1.669547339960346377e-01	-1.555502488847552989e-03
1.983999999999999986e+00	1.643000000000000016e-01	1.525327079583916863e-03	1.643358751311818633e-01	-1.537995570755675695e-03
2.003000000000000114e+00	1.617999999999999994e-01	1.508656667911335760e-03	1.617583815998409891e-01	-1.520616585445163944e-03
2.020999999999999908e+00	1.592999999999999972e-01	1.491784183644537850e-03	1.593540578197907565e-01	-1.504270883359111162e-03
2.040000000000000036e+00	1.567999999999999949e-01	1.474709626783523783e-03	1.568550924361729049e-01	-1.487142872585631246e-03
2.059000000000000163e+00	1.544000000000000095e-01	1.458377542368687789e-03	1.543954451755863433e-01	-1.470144635633909925e-03
2.077999999999999847e+00	1.519999999999999962e-01	1.441851468263404034e-03	1.519744540593713777e-01	-1.453276746839200599e-03
2.096000000000000085e+00	1.496000000000000107e-01	1.425131404467672516e-03	1.497159554835927886e-01	-1.437417378832130457e-03
2.115000000000000213e+00	1.472999999999999865e-01	1.409174020377540384e-03	1.473684009825417807e-01	-1.420804884735041860e-03
2.133999999999999897e+00	1.449999999999999900e-01	1.393030729500728884e-03	1.450576406370599480e-01	-1.404324295948929839e-03
2.153000000000000025e+00	1.428000000000000103e-01	1.377666284137054860e-03	1.427830713624240189e-01	-1.387976097592184951e-03
2.172000000000000153e+00	1.405000000000000138e-01	1.361155221138770017e-03	1.405441038470011395e-01	-1.371760754228294700e-03
2.190999999999999837e+00	1.383000000000000063e-01	1.345431086557390393e-03	1.383401621249587543e-01	-1.355678710623131871e-03
2.209999999999999964e+00	1.360999999999999988e-01	1.328743354376733755e-03	1.361706831657547578e-01	-1.339730392469952285e-03
2.229000000000000092e+00	1.340000000000000080e-01	1.313656614492539386e-03	1.340351164796121375e-01	-1.323916207083725019e-03
2.248000000000000220e+00	1.318999999999999895e-01	1.298400133629203524e-03	1.319329237382238507e-01	-1.308236544066282642e-03
2.266999999999999904e+00	1.297999999999999987e-01	1.282973911786725735e-03	1.298635784099806401e-01	-1.292691775943747949e-03
2.286000000000000032e+00	1.277999999999999969e-01	1.267632560433819017e-03	1.278265654090475767e-01	-1.277282258777571013e-03
2.305000000000000160e+00	1.257999999999999952e-01	1.252878951654947575e-03	1.258213807576554766e-01	-1.262008332750452202e-03
2.323999999999999844e+00	1.237999999999999934e-01	1.237248925167445729e-03	1.238475312610058388e-01	-1.246870322728359844e-03
2.343999999999999861e+00	1.218000000000000055e-01	1.222183547243211633e-03	1.218031168273525505e-01	-1.231082750470104126e-03
2.362999999999999989e+00	1.199000000000000066e-01	1.207963987463340745e-03	1.198920856729058237e-01	-1.216224681759512033e-03
2.382000000000000117e+00	1.179999999999999938e-01	1.192909579194221040e-03	1.180109476298847465e-01	-1.201503431509792124e-03
2.400999999999999801e+00	1.160999999999999949e-01	1.178393838726255350e-03	1.161592501149574519e-01	-1.186919267814005819e-03
2.420999999999999819e+00	1.141999999999999960e-01	1.163065189079270922e-03	1.142414132446356312e-01	-1.171715896058022960e-03
2.439999999999999947e+00	1.123999999999999999e-01	1.149275755249945866e-03	1.124487674892607897e-01	-1.157413906777231575e-03
2.459000000000000075e+00	1.106000000000000039e-01	1.134702279755061367e-03	1.106842372137926273e-01	-1.143249745080081228e-03
2.479000000000000092e+00	1.087999999999999939e-01	1.120004096602031677e-03	1.088567533587963126e-01	-1.128489241210506745e-03
2.498000000000000220e+00	1.071000000000000008e-01	1.106832427560739719e-03	1.071486383555842886e-01	-1.114608662188063069e-03
2.517999999999999794e+00	1.053999999999999937e-01	1.092914821971654538e-03	1.053796437963491761e-01	-1.100147114076664235e-03
2.536999999999999922e+00	1.037000000000000005e-01	1.078879436927654900e-03	1.037262602690059016e-01	-1.086550945701271562e-03
2.556000000000000050e+00	1.019999999999999934e-01	1.065315169703313523e-03	1.020989421550736742e-01	-1.073093404719235346e-03
2.576000000000000068e+00	1.004000000000000031e-01	1.052082301533487606e-03	1.004136729161197311e-01	-1.059076404013520713e-03
2.596000000000000085e+00	9.873999999999999444e-02	1.038107769207860303e-03	9.875632875341973371e-02	-1.045210869258288806e-03
2.615000000000000213e+00	9.714000000000000412e-02	1.024651120073696332e-03	9.720727958847839856e-02	-1.032177830176997683e-03
2.634999999999999787e+00	9.557000000000000217e-02	1.011952878253139475e-03	9.560301601666908178e-02	-1.018604274173572728e-03
2.653999999999999915e+00	9.402000000000000635e-02	9.987974904894386143e-04	9.410355095688092975e-02	-1.005846534084842451e-03
2.673999999999999932e+00	9.249000000000000277e-02	9.857478732950531678e-04	9.255061194068943398e-02	-9.925606128789608764e-04
2.693999999999999950e+00	9.099000000000000143e-02	9.729130304008061676e-04	9.102333421384119216e-02	-9.794205581155992525e-04
2.713000000000000078e+00	8.951000000000000623e-02	9.601888078181361171e-04	8.959579271939277501e-02	-9.670716251297110282e-04
2.733000000000000096e+00	8.805000000000000326e-02	9.475772840080117811e-04	8.811731074623611881e-02	-9.542129014545560391e-04
2.753000000000000114e+00	8.661000000000000643e-02	9.350805374314024665e-04	8.666323081436104470e-02	-9.414968906181762128e-04
2.773000000000000131e+00	8.519000000000000183e-02	9.227006465492767215e-04	8.523314238270142396e-02	-9.289225580618125757e-04
2.793000000000000149e+00	8.379999999999999949e-02	9.105483471432658038e-04	8.382664282186234883e-02	-9.164888859836356570e-04
2.813000000000000167e+00	8.241999999999999327e-02	8.984087494431770675e-04	8.244333721058028086e-02	-9.041948729394983387e-04
2.831999999999999851e+00	8.107000000000000317e-02	8.865015929614641519e-04	8.115032733391136510e-02	-8.926440219679934512e-04
2.851999999999999869e+00	7.972999999999999532e-02	8.746106022872884595e-04	7.981114230584981928e-02	-8.806195237817234173e-04
2.871999999999999886e+00	7.842000000000000359e-02	8.629569025737496898e-04	7.849402925537769804e-02	-8.687318220097781443e-04
2.891999999999999904e+00	7.713000000000000411e-02	8.514332221408326025e-04	7.719862184284058404e-02	-8.569799761514530810e-04
2.911999999999999922e+00	7.585000000000000075e-02	8.399309036678751384e-04	7.592456052154690493e-02	-8.453630602611605536e-04
2.931999999999999940e+00	7.459999999999999964e-02	8.282424474681312088e-04	7.467149236991596495e-02	-8.338801626163882966e-04
2.951999999999999957e+00	7.335999999999999466e-02	8.170166797741158478e-04	7.343907092885224031e-02	-8.225303853955425468e-04
2.971999999999999975e+00	7.213999999999999579e-02	8.059284369142213000e-04	7.222695604414988702e-02	-8.113128443653156363e-04
2.992999999999999883e+00	7.094999999999999918e-02	7.950918610366667109e-04	7.097572496810169995e-02	-7.996757926812032456e-04
3.012999999999999901e+00	6.976999999999999869e-02	7.838824323552693847e-04	6.980420091754055423e-02	-7.887266272488217952e-04
3.032999999999999918e+00	6.859999999999999432e-02	7.731135796642904946e-04	6.865198333009996101e-02	-7.779070819118873116e-04
3.052999999999999936e+00	6.746000000000000607e-02	7.626028025436396452e-04	6.751875607184186501e-02	-7.672163244566620934e-04
3.072999999999999954e+00	6.633000000000000007e-02	7.521264354990323323e-04	6.640420858824250261e-02	-7.566535348124523884e-04
3.093999999999999861e+00	6.522000000000000020e-02	7.414227079184181578e-04	6.525370406787597832e-02	-7.456994468914128222e-04
3.113999999999999879e+00	6.413000000000000644e-02	7.312530870718313668e-04	6.417650210571965164e-02	-7.353964773755479771e-04
3.133999999999999897e+00	6.304999999999999494e-02	7.207583025536369288e-04	6.311706584640955353e-02	-7.252190467697761317e-04
3.153999999999999915e+00	6.199000000000000343e-02	7.107882716951090772e-04	6.207510603301255592e-02	-7.151663815799227594e-04
3.174999999999999822e+00	6.094999999999999724e-02	7.006229232405141241e-04	6.099954624248667828e-02	-7.047445276276292914e-04
3.194999999999999840e+00	5.992999999999999716e-02	6.909740146017095052e-04	5.999252964775432517e-02	-6.949452591273631028e-04
3.216000000000000192e+00	5.890999999999999709e-02	6.809143212463763086e-04	5.895304931367450346e-02	-6.847878231714415618e-04
3.236000000000000210e+00	5.791999999999999926e-02	6.714777620365795308e-04	5.797982119294237818e-02	-6.752386082361968569e-04
3.257000000000000117e+00	5.693999999999999756e-02	6.617601487157412799e-04	5.697522424923027323e-02	-6.653411822820177795e-04
3.277000000000000135e+00	5.598000000000000198e-02	6.525421743178597220e-04	5.603465945916563662e-02	-6.560367114057751416e-04
3.298000000000000043e+00	5.503000000000000252e-02	6.430568867453434175e-04	5.506378192641413899e-02	-6.463932305125966301e-04
3.318000000000000060e+00	5.408999999999999919e-02	6.336338952668725544e-04	5.415479049062653372e-02	-6.373277669302752869e-04
3.338999999999999968e+00	5.317000000000000198e-02	6.246984760907324042e-04	5.321650722626648788e-02	-6.279323047996557749e-04
3.358999999999999986e+00	5.226999999999999702e-02	6.156332108390514916e-04	5.233803558432767455e-02	-6.191002950704174593e-04
3.379999999999999893e+00	5.138000000000000206e-02	6.066340521931929027e-04	5.143125883072447585e-02	-6.099471136809440051e-04
3.400999999999999801e+00	5.050000000000000322e-02	5.979934280645009519e-04	5.054020995926936793e-02	-6.009158638893104991e-04
3.420999999999999819e+00	4.963999999999999663e-02	5.892427609745013155e-04	4.970596598961827400e-02	-5.924267212996347761e-04
3.442000000000000171e+00	4.879000000000000004e-02	5.805614336518315124e-04	4.884484613257931984e-02	-5.836294150222656914e-04
3.463000000000000078e+00	4.794999999999999957e-02	5.719503121218952758e-04	4.799866612389934450e-02	-5.749498707059902186e-04
3.483999999999999986e+00	4.712999999999999828e-02	5.635298316508453084e-04	4.716716776894479268e-02	-5.663867200731679706e-04
3.504999999999999893e+00	4.632000000000000006e-02	5.554492950182942593e-04	4.635009712664787951e-02	-5.579386163327845153e-04
3.524999999999999911e+00	4.551999999999999796e-02	5.471700921581149415e-04	4.558511954973597929e-02	-5.499985497138161353e-04
3.545999999999999819e+00	4.472999999999999893e-02	5.389651942775804333e-04	4.479550113771266218e-02	-5.417712592106483076e-04
3.567000000000000171e+00	4.395999999999999908e-02	5.309562490784089026e-04	4.401958464694125800e-02	-5.336551603695973344e-04
3.588000000000000078e+00	4.320000000000000229e-02	5.230239182599588036e-04	4.325713206791063914e-02	-5.256489869581331461e-04
3.608999999999999986e+00	4.245999999999999774e-02	5.152904268742175683e-04	4.250790921109418724e-02	-5.177514920795683873e-04
3.629999999999999893e+00	4.172000000000000014e-02	5.075142115685563277e-04	4.177168562627987802e-02	-5.099614477725559775e-04
3.650999999999999801e+00	4.100000000000000172e-02	4.999391450966807898e-04	4.104823452404045975e-02	-5.022776446211044089e-04
3.672000000000000153e+00	4.028000000000000330e-02	4.923225094054236662e-04	4.033733269927557846e-02	-4.946988913747751111e-04
3.693000000000000060e+00	3.957999999999999713e-02	4.849093319490287049e-04	3.963876045675932686e-02	-4.872240145787378168e-04
3.713999999999999968e+00	3.889000000000000096e-02	4.775785423760473816e-04	3.895230153863041278e-02	-4.798518582133781815e-04
3.734999999999999876e+00	3.821999999999999703e-02	4.704540977892742153e-04	3.827774305376389213e-02	-4.725812833431610751e-04
3.757000000000000117e+00	3.755000000000000004e-02	4.632909707344654579e-04	3.758359836506657004e-02	-4.650722205958395233e-04
3.778000000000000025e+00	3.688999999999999918e-02	4.559998451249773336e-04	3.693275698471615298e-02	-4.580061623563972122e-04
3.798999999999999932e+00	3.624999999999999750e-02	4.491352081593396207e-04	3.629318728721422915e-02	-4.510383164365292831e-04
3.819999999999999840e+00	3.561000000000000276e-02	4.422336207764738375e-04	3.566468932385186141e-02	-4.441676096438030284e-04
3.841000000000000192e+00	3.497999999999999721e-02	4.354195596944169925e-04	3.504706618282921182e-02	-4.373929842287097524e-04
3.862999999999999989e+00	3.436999999999999778e-02	4.286202210442246986e-04	3.441148506968906562e-02	-4.303976750538863853e-04
3.883999999999999897e+00	3.375999999999999834e-02	4.219876211517741916e-04	3.381552748682353782e-02	-4.238165507480434529e-04
3.904999999999999805e+00	3.316999999999999810e-02	4.155703729097315574e-04	3.322986272602828500e-02	-4.173283763672119861e-04
3.927000000000000046e+00	3.257999999999999785e-02	4.091190610018066308e-04	3.262714708145010578e-02	-4.106298484041610267e-04
3.947999999999999954e+00	3.200999999999999679e-02	4.027006003241986399e-04	3.206198316683460392e-02	-4.043289006157187431e-04
3.970000000000000195e+00	3.144000000000000267e-02	3.964373313989488909e-04	3.148034710935148500e-02	-3.978243685088426540e-04
3.991000000000000103e+00	3.089000000000000079e-02	3.902155739580537904e-04	3.093493699570081315e-02	-3.917064942648212033e-04
4.012999999999999901e+00	3.033999999999999891e-02	3.841435811769865118e-04	3.037363440886375540e-02	-3.853913276244105759e-04
4.033999999999999808e+00	2.980000000000000010e-02	3.779946853400631694e-04	2.984730641225339168e-02	-3.794517576462834896e-04
4.056000000000000050e+00	2.927000000000000088e-02	3.721169131895512932e-04	2.930565832764956205e-02	-3.733208347764308791e-04
4.076999999999999957e+00	2.875000000000000125e-02	3.661699744767903954e-04	2.879777511587332944e-02	-3.675547333632634252e-04
4.099000000000000199e+00	2.823000000000000162e-02	3.603620039738235793e-04	2.827512361849735326e-02	-3.616030609086641804e-04
4.120000000000000107e+00	2.773000000000000118e-02	3.546197936665173548e-04	2.778506632672712862e-02	-3.560057296825938113e-04
4.142000000000000348e+00	2.723000000000000073e-02	3.490117018267440015e-04	2.728077247813388145e-02	-3.502284554183165109e-04
4.163999999999999702e+00	2.674999999999999947e-02	3.434772221462921568e-04	2.678562978000646397e-02	-3.445385759870118027e-04
4.185999999999999943e+00	2.627000000000000168e-02	3.380722421312196677e-04	2.629947814935694808e-02	-3.389348745800586471e-04
4.206999999999999851e+00	2.580000000000000002e-02	3.326195729839120344e-04	2.584366669479785245e-02	-3.336651760041307825e-04
4.229000000000000092e+00	2.532999999999999835e-02	3.271451954664829375e-04	2.537463512148964082e-02	-3.282264657730348716e-04
4.251000000000000334e+00	2.487999999999999934e-02	3.219078779695830686e-04	2.491413509067089138e-02	-3.228704385379432135e-04
4.272999999999999687e+00	2.443000000000000033e-02	3.167908225337554701e-04	2.446201548065035994e-02	-3.175959441964898173e-04
4.294999999999999929e+00	2.399000000000000091e-02	3.116392415518302980e-04	2.401812733090496338e-02	-3.124018487398504476e-04
4.315999999999999837e+00	2.355000000000000149e-02	3.064673378404296142e-04	2.360195971717373581e-02	-3.075178212462374543e-04
4.338000000000000078e+00	2.313000000000000125e-02	3.015358427811194882e-04	2.317373825874296731e-02	-3.024776545854126726e-04
4.360000000000000320e+00	2.271000000000000102e-02	2.965849487527646294e-04	2.275332039028911055e-02	-2.975146275018921609e-04
4.381999999999999673e+00	2.230000000000000038e-02	2.918742324363925796e-04	2.234056531121909883e-02	-2.926276667743825085e-04
4.403999999999999915e+00	2.188999999999999974e-02	2.870134627850582385e-04	2.193533419109392965e-02	-2.878157138639808078e-04
4.426000000000000156e+00	2.149999999999999828e-02	2.823964504173757310e-04	2.153749013368997517e-02	-2.830777246485899541e-04
4.448000000000000398e+00	2.110000000000000070e-02	2.776298465949462134e-04	2.114689814188153161e-02	-2.784126691633731672e-04
4.469999999999999751e+00	2.071999999999999884e-02	2.731083856968145353e-04	2.076342508332353065e-02	-2.738195313470999067e-04
4.493000000000000327e+00	2.034000000000000044e-02	2.685693733504995197e-04	2.036999060658374605e-02	-2.690934221205260675e-04
4.514999999999999680e+00	1.997000000000000164e-02	2.641450805026725342e-04	2.000067199453825842e-02	-2.646442810211760248e-04
4.536999999999999922e+00	1.959999999999999937e-02	2.597036980868774924e-04	1.963807801101345382e-02	-2.602640463310083255e-04
4.559000000000000163e+00	1.924999999999999975e-02	2.555106917568877997e-04	1.928208273297488812e-02	-2.559517557616834086e-04
4.581000000000000405e+00	1.889000000000000054e-02	2.511685558523664864e-04	1.893256194044936475e-02	-2.517064597327535263e-04
4.604000000000000092e+00	1.855000000000000052e-02	2.469690831993618827e-04	1.857394346155016862e-02	-2.473388102776720486e-04
4.626000000000000334e+00	1.820000000000000090e-02	2.427296001727024838e-04	1.823728602586895814e-02	-2.432276431136176111e-04
4.647999999999999687e+00	1.787000000000000047e-02	2.387411490430867340e-04	1.790673495389276046e-02	-2.391806546003320258e-04
4.669999999999999929e+00	1.754000000000000004e-02	2.347374558663643232e-04	1.758217261660184605e-02	-2.351969443570964442e-04
4.692999999999999616e+00	1.721999999999999920e-02	2.308525813750411583e-04	1.724913472438658821e-02	-2.310988499313732219e-04
4.714999999999999858e+00	1.689999999999999836e-02	2.268553545213336856e-04	1.693646221305087837e-02	-2.272418167933343725e-04
4.738000000000000433e+00	1.659000000000000058e-02	2.230772320947837324e-04	1.661560586451572841e-02	-2.232742520661063813e-04
4.759999999999999787e+00	1.627999999999999933e-02	2.192847913815578159e-04	1.631435051763927349e-02	-2.195402744765736873e-04
4.783000000000000362e+00	1.598000000000000115e-02	2.155206985665491398e-04	1.600518818113823641e-02	-2.156995026939924126e-04
4.804999999999999716e+00	1.567999999999999949e-02	2.118367419689039829e-04	1.571489008548842756e-02	-2.120850527108361161e-04
4.828000000000000291e+00	1.538999999999999917e-02	2.081854056614680128e-04	1.541695706997383078e-02	-2.083674275414636233e-04
4.849999999999999645e+00	1.510000000000000057e-02	2.046112033499958554e-04	1.513720713136350662e-02	-2.048690448575994259e-04
4.873000000000000220e+00	1.481999999999999984e-02	2.010737782506709565e-04	1.485011583909676310e-02	-2.012709747501577079e-04
4.894999999999999574e+00	1.454000000000000084e-02	1.976106003959639300e-04	1.458056148971983816e-02	-1.978852600271927779e-04
4.918000000000000149e+00	1.426999999999999970e-02	1.941882412052885762e-04	1.430394889089232555e-02	-1.944032359568112478e-04
4.940999999999999837e+00	1.400999999999999988e-02	1.909736703764945936e-04	1.403255487530429349e-02	-1.909791979006242215e-04
4.963000000000000078e+00	1.374000000000000048e-02	1.875312193964514499e-04	1.377775964582329121e-02	-1.877574766889623221e-04
4.985999999999999766e+00	1.349000000000000025e-02	1.844306175107954758e-04	1.351631317645735422e-02	-1.844443488868391487e-04
5.009000000000000341e+00	1.323000000000000044e-02	1.811051376952901284e-04	1.325981901289862395e-02	-1.811866318705706604e-04
5.032000000000000028e+00	1.298000000000000022e-02	1.779077141694910852e-04	1.300818937839696640e-02	-1.779834764956426322e-04
5.054000000000000270e+00	1.273999999999999959e-02	1.749124209729352984e-04	1.277197211885594368e-02	-1.749698703533731378e-04
5.076999999999999957e+00	1.250000000000000069e-02	1.718338738675624113e-04	1.252961044108633244e-02	-1.718710509593779747e-04
5.099999999999999645e+00	1.226000000000000006e-02	1.687470129183131365e-04	1.229186028425768157e-02	-1.688243449495921737e-04
5.123000000000000220e+00	1.203000000000000076e-02	1.657896516344430820e-04	1.205863821261696396e-02	-1.658289447231486673e-04
5.145999999999999908e+00	1.179999999999999973e-02	1.628243229168582632e-04	1.182986184305958970e-02	-1.628840527548076509e-04
5.168999999999999595e+00	1.158000000000000002e-02	1.599891866849756947e-04	1.160544982789566033e-02	-1.599888814306742039e-04
5.192000000000000171e+00	1.136000000000000031e-02	1.572120164201197654e-04	1.138532183796988478e-02	-1.571426528872807860e-04
5.214999999999999858e+00	1.115000000000000019e-02	1.544989320351438712e-04	1.116939854612603727e-02	-1.543445988539470068e-04
5.238000000000000433e+00	1.093000000000000048e-02	1.516398357670899102e-04	1.095760161100775565e-02	-1.515939604983391998e-04
5.261000000000000121e+00	1.072999999999999995e-02	1.490509394250167177e-04	1.074985366118700464e-02	-1.488899882751463740e-04
5.283999999999999808e+00	1.051999999999999984e-02	1.463160311998654584e-04	1.054607827961285237e-02	-1.462319417778044808e-04
5.307000000000000384e+00	1.031999999999999931e-02	1.437131052462509346e-04	1.034619998837213797e-02	-1.436190895931874103e-04
5.330000000000000071e+00	1.012000000000000052e-02	1.410448232421641901e-04	1.015014423375493538e-02	-1.410507091591980120e-04
5.354000000000000092e+00	9.929999999999999591e-03	1.385687411426906408e-04	9.949560117371953824e-03	-1.384173021167813802e-04
5.376999999999999780e+00	9.740000000000000394e-03	1.360860772501483061e-04	9.761087594524564884e-03	-1.359375881921541995e-04
5.400000000000000355e+00	9.553000000000000727e-03	1.336387991556046712e-04	9.576216242549864116e-03	-1.335001999481960947e-04
5.423000000000000043e+00	9.369999999999999857e-03	1.312410692611628172e-04	9.394875098448026221e-03	-1.311044492167159599e-04
5.447000000000000064e+00	9.190000000000000252e-03	1.288790715748811238e-04	9.209337510501932125e-03	-1.286481923714073022e-04
5.469999999999999751e+00	9.013000000000000178e-03	1.265009254015702180e-04	9.034993161790979763e-03	-1.263354211590856768e-04
5.493000000000000327e+00	8.838999999999999635e-03	1.242118643747952577e-04	8.863968241644530621e-03	-1.240622428064758046e-04
5.517000000000000348e+00	8.668999999999999623e-03	1.219730559154505797e-04	8.688973405536077818e-03	-1.217317337171856313e-04
5.540000000000000036e+00	8.501999999999999141e-03	1.197215342031783167e-04	8.524522341329249242e-03	-1.195374312602701209e-04
5.564000000000000057e+00	8.337000000000000660e-03	1.175424757231921020e-04	8.356242584182131325e-03	-1.172878240578912099e-04
5.586999999999999744e+00	8.175999999999999240e-03	1.153669621738586466e-04	8.198089889543829639e-03	-1.151697235406394927e-04
5.610000000000000320e+00	8.018000000000000821e-03	1.132763883961284145e-04	8.042920979339234985e-03	-1.130879580250433936e-04
5.634000000000000341e+00	7.861999999999999197e-03	1.111632402228728364e-04	7.884117966790053778e-03	-1.109537516183268423e-04
5.658000000000000362e+00	7.708999999999999707e-03	1.091334498814828835e-04	7.728423099472220281e-03	-1.088577416739679328e-04
5.681000000000000050e+00	7.559999999999999880e-03	1.071114075807054310e-04	7.582066780812304722e-03	-1.068842732976658992e-04
5.705000000000000071e+00	7.412000000000000186e-03	1.051428971968872632e-04	7.432255026761103341e-03	-1.048610862415621614e-04
5.727999999999999758e+00	7.268000000000000155e-03	1.031841093916022287e-04	7.291411034348867747e-03	-1.029561773155951578e-04
5.751999999999999780e+00	7.126000000000000389e-03	1.012504132290161852e-04	7.147235277860438697e-03	-1.010033313858447313e-04
5.775999999999999801e+00	6.987000000000000155e-03	9.935609812829154601e-05	7.005862671909443735e-03	-9.908555959035998879e-05
5.799000000000000377e+00	6.850000000000000186e-03	9.752658482178079298e-05	6.872966330334758997e-03	-9.728009421801856328e-05
5.823000000000000398e+00	6.715999999999999748e-03	9.569631518641735725e-05	6.736943997855171333e-03	-9.542940892648311307e-05
5.847000000000000419e+00	6.584999999999999708e-03	9.390573260855803633e-05	6.603583713224514713e-03	-9.361217582660593078e-05
5.871000000000000441e+00	6.454999999999999800e-03	9.212639681394252280e-05	6.472838870670440115e-03	-9.182785912428117006e-05
5.894999999999999574e+00	6.329000000000000424e-03	9.040119338056625713e-05	6.344663401966631373e-03	-9.007592916942122141e-05
5.918000000000000149e+00	6.204000000000000313e-03	8.868737529449838590e-05	6.224197452523646916e-03	-8.842690242429716439e-05
5.942000000000000171e+00	6.081999999999999733e-03	8.701359067609611738e-05	6.100922245001168601e-03	-8.673688532878592687e-05
5.966000000000000192e+00	5.962000000000000285e-03	8.536562516173201330e-05	5.980083196525377322e-03	-8.507772319459687145e-05
5.990000000000000213e+00	5.844000000000000236e-03	8.374354803343837393e-05	5.861636289306072951e-03	-8.344890980946324593e-05
6.014000000000000234e+00	5.728999999999999718e-03	8.216176995393417541e-05	5.745538004732006140e-03	-8.184994466751581085e-05
6.038000000000000256e+00	5.615000000000000199e-03	8.059168899088377008e-05	5.631745316054391493e-03	-8.028033288582456120e-05
6.062000000000000277e+00	5.504000000000000212e-03	7.906206873469814585e-05	5.520215681204736040e-03	-7.873958512247090794e-05
6.086000000000000298e+00	5.394999999999999622e-03	7.755863708672296783e-05	5.410907035743887407e-03	-7.722721749611510984e-05
6.110000000000000320e+00	5.288000000000000166e-03	7.608146332899056341e-05	5.303777785939558197e-03	-7.574275150702767644e-05
6.134000000000000341e+00	5.183000000000000107e-03	7.460069267908106940e-05	5.198786801969189353e-03	-7.428571395954873297e-05
6.158000000000000362e+00	5.080000000000000314e-03	7.317683721870832001e-05	5.095893411245792405e-03	-7.285563688594883858e-05
6.182999999999999829e+00	4.977999999999999786e-03	7.176501951144813633e-05	4.990899949837324275e-03	-7.139414325396789334e-05
6.206999999999999851e+00	4.878999999999999657e-03	7.036596124513707121e-05	4.892164733798936606e-03	-7.001767890172452835e-05
6.230999999999999872e+00	4.781999999999999792e-03	6.902222468161976266e-05	4.795406141959843507e-03	-6.866678299069807197e-05
6.254999999999999893e+00	4.686000000000000061e-03	6.766363866917888235e-05	4.700585284151969495e-03	-6.734100793459848523e-05
6.280000000000000249e+00	4.591999999999999728e-03	6.635934667605260370e-05	4.603832616129148979e-03	-6.598622770485330598e-05
6.304000000000000270e+00	4.499999999999999660e-03	6.505582833228703199e-05	4.512848982827222244e-03	-6.471037156376670198e-05
6.328000000000000291e+00	4.409999999999999858e-03	6.380563405938381716e-05	4.423687382281997656e-03	-6.345830448433566813e-05
6.352999999999999758e+00	4.321000000000000188e-03	6.254289396513111360e-05	4.332708096377349029e-03	-6.217890271268514710e-05
6.376999999999999780e+00	4.235000000000000049e-03	6.134701680555325364e-05	4.247151382397351856e-03	-6.097407990692733009e-05
6.400999999999999801e+00	4.148999999999999910e-03	6.012519929838070713e-05	4.163304770423618614e-03	-5.979175749221958167e-05
6.426000000000000156e+00	4.066000000000000170e-03	5.894588054452321371e-05	4.077744206279418360e-03	-5.858365093825100556e-05
6.450000000000000178e+00	3.983999999999999694e-03	5.778010642798090210e-05	3.997277679052072853e-03	-5.744598434915647588e-05
6.474999999999999645e+00	3.902999999999999785e-03	5.665042825026833108e-05	3.915161150786263151e-03	-5.628350886077520908e-05
6.498999999999999666e+00	3.824000000000000142e-03	5.552585384893539801e-05	3.837927884455874517e-03	-5.518880720600794870e-05
6.524000000000000021e+00	3.746999999999999897e-03	5.442941949972275698e-05	3.759104110114248106e-03	-5.407022042191666301e-05
6.548000000000000043e+00	3.670999999999999784e-03	5.334662793737107343e-05	3.684960445165383867e-03	-5.301682900786824795e-05
6.573000000000000398e+00	3.595999999999999804e-03	5.227749648238842582e-05	3.609281393204765830e-03	-5.194042575036164280e-05
6.597999999999999865e+00	3.523000000000000090e-03	5.123658590856375393e-05	3.535150783857330965e-03	-5.088489946763028349e-05
6.621999999999999886e+00	3.452000000000000207e-03	5.022393085691322822e-05	3.465407547441616554e-03	-4.989083634408615408e-05
6.647000000000000242e+00	3.380999999999999891e-03	4.921045596788044171e-05	3.394204066737573425e-03	-4.887498665430574894e-05
6.671999999999999709e+00	3.312999999999999973e-03	4.823984356283230856e-05	3.324439796087505158e-03	-4.787875531025363686e-05
6.697000000000000064e+00	3.245000000000000055e-03	4.726844596141807154e-05	3.256078620806287811e-03	-4.690172611802296507e-05
6.721000000000000085e+00	3.178999999999999968e-03	4.632540780522642436e-05	3.191740107291789804e-03	-4.598147266520746925e-05
6.746000000000000441e+00	3.114000000000000015e-03	4.537820695359392217e-05	3.126037641822099721e-03	-4.504099040183885802e-05
6.770999999999999908e+00	3.050000000000000194e-03	4.446318760596605846e-05	3.061656181406423143e-03	-4.411869531727437917e-05
6.796000000000000263e+00	2.987000000000000072e-03	4.356201311779335804e-05	2.998572970886324157e-03	-4.321428891864918765e-05
6.820999999999999730e+00	2.926000000000000215e-03	4.267239718200983666e-05	2.936765492565831907e-03	-4.232747581930178227e-05
6.846000000000000085e+00	2.866000000000000058e-03	4.181391197274100498e-05	2.876211463012146464e-03	-4.145796369696697341e-05
6.871000000000000441e+00	2.807000000000000033e-03	4.096932935795426705e-05	2.816888829910279418e-03	-4.060546325267306715e-05
6.895999999999999908e+00	2.749000000000000141e-03	4.012279529925767653e-05	2.758775768970493387e-03	-3.976968817032874431e-05
6.921000000000000263e+00	2.693000000000000081e-03	3.932100011292057626e-05	2.701850680887611916e-03	-3.895035507698746413e-05
6.945999999999999730e+00	2.637000000000000021e-03	3.850333356768345796e-05	2.646092188351001524e-03	-3.814718350377361086e-05
6.971000000000000085e+00	2.582999999999999793e-03	3.771486939906195708e-05	2.591479133104303018e-03	-3.735989584745851781e-05
6.996000000000000441e+00	2.528999999999999998e-03	3.694100641874825474e-05	2.537990573053844779e-03	-3.658821733267224048e-05
7.020999999999999908e+00	2.477000000000000035e-03	3.618144440460238978e-05	2.485605779424870671e-03	-3.583187597473994534e-05
7.046000000000000263e+00	2.425000000000000072e-03	3.542188239045651805e-05	2.434304233964454129e-03	-3.509060254312795909e-05
7.070999999999999730e+00	2.374999999999999941e-03	3.470524636882489134e-05	2.384065626190423615e-03	-3.436413052549100791e-05
7.096000000000000085e+00	2.325999999999999943e-03	3.398922233847861100e-05	2.334869850685112030e-03	-3.365219609230470917e-05
7.121999999999999886e+00	2.276999999999999944e-03	3.327319830813232389e-05	2.284791088156317741e-03	-3.292692502406297937e-05
7.147000000000000242e+00	2.230000000000000211e-03	3.258639974841242773e-05	2.237661189937780945e-03	-3.224384020090854497e-05
7.171999999999999709e+00	2.183000000000000045e-03	3.189960118869252480e-05	2.191514235541099954e-03	-3.157450703915451115e-05
7.198000000000000398e+00	2.138000000000000143e-03	3.124202809959899927e-05	2.144543361536144395e-03	-3.089271601479813345e-05
7.222999999999999865e+00	2.092999999999999809e-03	3.058445501050547374e-05	2.100341962324516008e-03	-3.025065338871391220e-05
7.248000000000000220e+00	2.050000000000000173e-03	2.995610739203833240e-05	2.057065416897414442e-03	-2.962158003056478722e-05
7.274000000000000021e+00	2.007000000000000103e-03	2.932775977357118428e-05	2.013018765780607428e-03	-2.898085856008818738e-05
7.299000000000000377e+00	1.965000000000000167e-03	2.871402489041723164e-05	1.971571051142939797e-03	-2.837752373502654517e-05
7.325000000000000178e+00	1.923000000000000013e-03	2.810029000726326883e-05	1.929386467914289511e-03	-2.776304640832441000e-05
7.349999999999999645e+00	1.882999999999999908e-03	2.750490908916685290e-05	1.889691204268160530e-03	-2.718444755569342941e-05
7.376000000000000334e+00	1.843000000000000020e-03	2.692063061674695209e-05	1.849290048551918957e-03	-2.659518210695238353e-05
7.400999999999999801e+00	1.804999999999999964e-03	2.636556606794804530e-05	1.811272374477892761e-03	-2.604033653373131026e-05
7.426999999999999602e+00	1.766999999999999908e-03	2.580029973989255771e-05	1.772577564813768896e-03	-2.547527109548646174e-05
7.451999999999999957e+00	1.729000000000000068e-03	2.524545458419594535e-05	1.736164098736601687e-03	-2.494321547263911231e-05
7.477999999999999758e+00	1.693000000000000060e-03	2.471981180511494364e-05	1.699100073143347328e-03	-2.440135806032658940e-05
7.503999999999999559e+00	1.657000000000000053e-03	2.418460233207346747e-05	1.662838825885885104e-03	-2.387095668360082875e-05
7.528999999999999915e+00	1.621999999999999961e-03	2.367376281389448704e-05	1.628711553795998777e-03	-2.337152594778448377e-05
7.554999999999999716e+00	1.588000000000000002e-03	2.316835038824588603e-05	1.593969801399513575e-03	-2.286287146389242165e-05
7.581000000000000405e+00	1.554000000000000043e-03	2.266333056078034035e-05	1.559974928945688814e-03	-2.236493908099719012e-05
7.605999999999999872e+00	1.521000000000000000e-03	2.218206292338924896e-05	1.527974666180847768e-03	-2.189604317019449209e-05
7.631999999999999673e+00	1.489000000000000089e-03	2.170678240828966153e-05	1.495391249928554192e-03	-2.141843908469815981e-05
7.658000000000000362e+00	1.456999999999999962e-03	2.123187139736234573e-05	1.463500441257160542e-03	-2.095084444480677525e-05
7.684000000000000163e+00	1.425999999999999967e-03	2.078012945273761662e-05	1.432284271017933170e-03	-2.049302328026084198e-05
7.709999999999999964e+00	1.394999999999999973e-03	2.032033347185769037e-05	1.401724946355663564e-03	-2.004474192801852987e-05
7.735999999999999766e+00	1.366000000000000027e-03	1.989001699572258609e-05	1.371804848506238701e-03	-1.960576900346586884e-05
7.761999999999999567e+00	1.335999999999999948e-03	1.944548038245734505e-05	1.342506530628520978e-03	-1.917587537207522636e-05
7.788000000000000256e+00	1.307999999999999918e-03	1.903038863292076907e-05	1.313813134461361580e-03	-1.875483882498826701e-05
7.814000000000000057e+00	1.280000000000000105e-03	1.861562019953494473e-05	1.285712075395366869e-03	-1.834248546252088558e-05
7.839999999999999858e+00	1.252000000000000075e-03	1.820117508229986527e-05	1.258193219158508513e-03	-1.793866921254507629e-05
7.865999999999999659e+00	1.226000000000000093e-03	1.781611709376653395e-05	1.231246554102808852e-03	-1.754324568397953328e-05
7.892000000000000348e+00	1.198999999999999979e-03	1.741683319460037078e-05	1.204862162996724962e-03	-1.715607184629354233e-05
7.918000000000000149e+00	1.172999999999999998e-03	1.703238142384969075e-05	1.179030221879305475e-03	-1.677700601300028053e-05
7.943999999999999950e+00	1.147999999999999932e-03	1.666274446100641539e-05	1.153740998931752958e-03	-1.640590782540073280e-05
7.969999999999999751e+00	1.123000000000000083e-03	1.628691252977473858e-05	1.128984853366060952e-03	-1.604263823657363754e-05
7.996000000000000441e+00	1.098999999999999934e-03	1.593249452002729982e-05	1.104752234330407586e-03	-1.568705949560671471e-05
8.022999999999999687e+00	1.075000000000000001e-03	1.557835363840907918e-05	1.080131566327828183e-03	-1.532579860488409603e-05
8.048999999999999488e+00	1.051999999999999984e-03	1.523290187834215866e-05	1.056936927307850589e-03	-1.498547608319544405e-05
8.074999999999999289e+00	1.028999999999999967e-03	1.489392221479285263e-05	1.034237335687595259e-03	-1.465243365117082101e-05
8.101000000000000867e+00	1.007000000000000083e-03	1.456386261290252792e-05	1.012023593015290218e-03	-1.432653863614203804e-05
8.128000000000000114e+00	9.852999999999999346e-04	1.424433503462275892e-05	9.894599445464274425e-04	-1.399553334705700366e-05
8.153999999999999915e+00	9.638999999999999565e-04	1.392382827028644521e-05	9.682084515222643718e-04	-1.368380226434903678e-05
8.179999999999999716e+00	9.428999999999999881e-04	1.361503305616064375e-05	9.474153736054454714e-04	-1.337882290365149909e-05
8.207000000000000739e+00	9.223999999999999777e-04	1.330837172862976420e-05	9.262982632265843964e-04	-1.306912278080187931e-05
8.233000000000000540e+00	9.022999999999999771e-04	1.301315983428718564e-05	9.064122868498124524e-04	-1.277751190769843896e-05
8.259999999999999787e+00	8.827000000000000427e-04	1.272029198203752009e-05	8.862183105278532459e-04	-1.248142246539708154e-05
8.285999999999999588e+00	8.633999999999999531e-04	1.243219650711297248e-05	8.672032872464482912e-04	-1.220265867129230914e-05
8.313000000000000611e+00	8.444999999999999816e-04	1.215030177407952478e-05	8.478952528053783962e-04	-1.191964344149717839e-05
8.339000000000000412e+00	8.260999999999999680e-04	1.188080101927476756e-05	8.297156977685625143e-04	-1.165321488081145276e-05
8.365999999999999659e+00	8.080000000000000160e-04	1.161116054570486633e-05	8.112570940180532323e-04	-1.138274720916615221e-05
8.393000000000000682e+00	7.902999999999999652e-04	1.134768155420775813e-05	7.932173958529752144e-04	-1.111847229384475412e-05
8.419000000000000483e+00	7.728999999999999759e-04	1.108891547295804513e-05	7.762331512536610511e-04	-1.086971419208027088e-05
8.445999999999999730e+00	7.558999999999999964e-04	1.083628547036928004e-05	7.589890271676692172e-04	-1.061720996541897660e-05
8.473000000000000753e+00	7.393000000000000266e-04	1.058977769003499939e-05	7.421367484944036211e-04	-1.037050815309128505e-05
8.499000000000000554e+00	7.230000000000000098e-04	1.034794702423142546e-05	7.262706028683690472e-04	-1.013830673778335658e-05
8.525999999999999801e+00	7.071000000000000028e-04	1.011221317727049423e-05	7.101615043655078608e-04	-9.902619824046379903e-06
8.553000000000000824e+00	6.914999999999999489e-04	9.881133350829497878e-06	6.944179232474210215e-04	-9.672355533858125140e-06
8.580000000000000071e+00	6.761999999999999565e-04	9.650793110083335960e-06	6.790311345990531194e-04	-9.447388005116498334e-06
8.605999999999999872e+00	6.612999999999999738e-04	9.430502805472958287e-06	6.645433716219964915e-04	-9.235642310197124567e-06
8.632999999999999119e+00	6.467000000000000526e-04	9.214831303016097865e-06	6.498318853839937879e-04	-9.020710502985149361e-06
8.660000000000000142e+00	6.323000000000000278e-04	9.002344464644087787e-06	6.354518037214691370e-04	-8.810709215231063234e-06
8.686999999999999389e+00	6.183000000000000128e-04	8.792310787565860291e-06	6.213947117321982905e-04	-8.605517052637601133e-06
8.714000000000000412e+00	6.045999999999999508e-04	8.590513589427895862e-06	6.076522705114329988e-04	-8.405013716169491492e-06
8.740999999999999659e+00	5.911999999999999504e-04	8.393291892173257611e-06	5.942162162788566446e-04	-8.209079989475647155e-06
8.768000000000000682e+00	5.779999999999999548e-04	8.195879669329785082e-06	5.810783595180473403e-04	-8.017597726491491414e-06
8.794999999999999929e+00	5.651999999999999689e-04	8.007852852462262817e-06	5.682305841282237358e-04	-7.830449839218237695e-06
8.821999999999999176e+00	5.525999999999999879e-04	7.819762527065128561e-06	5.556648465880878116e-04	-7.647520285676381901e-06
8.849000000000000199e+00	5.402000000000000118e-04	7.638054231543616715e-06	5.433731751315289517e-04	-7.468694058030084494e-06
8.875999999999999446e+00	5.282000000000000453e-04	7.459233842068590430e-06	5.313476689350017310e-04	-7.293857170879680156e-06
8.903000000000000469e+00	5.163999999999999754e-04	7.283650078202640557e-06	5.195804973163806314e-04	-7.122896649719532509e-06
8.930999999999999162e+00	5.048000000000000187e-04	7.114207011799793628e-06	5.076421209391312030e-04	-6.949579600553248922e-06
8.958000000000000185e+00	4.935000000000000150e-04	6.946407084263058753e-06	4.963789507373179847e-04	-6.786192936257737862e-06
8.984999999999999432e+00	4.824000000000000163e-04	6.781810296019788482e-06	4.853557686116982987e-04	-6.626413097781238141e-06
9.012000000000000455e+00	4.716000000000000248e-04	6.624533154489304299e-06	4.745684537117181257e-04	-6.470177309152160222e-06
9.039999999999999147e+00	4.609999999999999840e-04	6.467650920542944497e-06	4.636263732081335283e-04	-6.311831839082674916e-06
9.067000000000000171e+00	4.506000000000000023e-04	6.313938339574437489e-06	4.533069285474421693e-04	-6.162623466949268424e-06
9.093999999999999417e+00	4.404999999999999736e-04	6.164784516331450756e-06	4.432110512867201463e-04	-6.016771774308551266e-06
9.121999999999999886e+00	4.306000000000000040e-04	6.018776097355010020e-06	4.329731380293765737e-04	-5.868998801221558662e-06
9.148999999999999133e+00	4.207999999999999827e-04	5.874506657389367648e-06	4.233203997396476660e-04	-5.729797782423914973e-06
9.176000000000000156e+00	4.113000000000000228e-04	5.734759602082288742e-06	4.138792447289246518e-04	-5.593770885045182295e-06
9.204000000000000625e+00	4.020000000000000136e-04	5.598126774127217314e-06	4.043077532703405431e-04	-5.455995420053567053e-06
9.230999999999999872e+00	3.929000000000000092e-04	5.464597781219310013e-06	3.952856384406921802e-04	-5.326252094685895316e-06
9.259000000000000341e+00	3.840000000000000097e-04	5.334162231053720101e-06	3.861404692581714773e-04	-5.194867438168554322e-06
9.285999999999999588e+00	3.753000000000000151e-04	5.206809731325603382e-06	3.775215748485410755e-04	-5.071166702441739072e-06
9.314000000000000057e+00	3.668000000000000253e-04	5.082529889730113964e-06	3.687864626317011933e-04	-4.945925086346724566e-06
9.342000000000000526e+00	3.584999999999999862e-04	4.961312313962406803e-06	3.602539476178595558e-04	-4.823717016574359462e-06
9.368999999999999773e+00	3.503000000000000037e-04	4.841764435173194322e-06	3.522141937119783149e-04	-4.708687927429265555e-06
9.397000000000000242e+00	3.423999999999999743e-04	4.724665098875615306e-06	3.440677107290860824e-04	-4.592256933438182432e-06
9.425000000000000711e+00	3.346000000000000016e-04	4.611240019691160680e-06	3.361117503830084370e-04	-4.478675559066242169e-06
9.451999999999999957e+00	3.268999999999999771e-04	4.499461543474433970e-06	3.286166217545560971e-04	-4.371792360804897755e-06
9.480000000000000426e+00	3.195000000000000140e-04	4.392073816054895086e-06	3.210232770381567170e-04	-4.263631373195327830e-06
9.507999999999999119e+00	3.121999999999999992e-04	4.284512883554597844e-06	3.136086851482008660e-04	-4.158140723749743238e-06
9.535999999999999588e+00	3.049999999999999868e-04	4.180420094121323148e-06	3.063689425634167534e-04	-4.055260953482089729e-06
9.563000000000000611e+00	2.979999999999999793e-04	4.079314514980836182e-06	2.995497340155545835e-04	-3.958472964645517093e-06
9.590999999999999304e+00	2.911999999999999767e-04	3.979504509844410451e-06	2.926422082989837145e-04	-3.860550542893349864e-06
9.618999999999999773e+00	2.844999999999999764e-04	3.883015423456363212e-06	2.858981544400667255e-04	-3.765065699411958226e-06
9.647000000000000242e+00	2.779999999999999811e-04	3.787879646099296237e-06	2.793137984447064564e-04	-3.671960949509036164e-06
9.675000000000000711e+00	2.715999999999999881e-04	3.695972411447539002e-06	2.728853981223144671e-04	-3.581179293248204231e-06
9.702999999999999403e+00	2.652999999999999976e-04	3.604114251568661564e-06	2.666092427446468743e-04	-3.492664210247670754e-06
9.730999999999999872e+00	2.592000000000000120e-04	3.516755959687848727e-06	2.604816527092027826e-04	-3.406359654548464507e-06
9.759000000000000341e+00	2.531999999999999746e-04	3.429502168205758888e-06	2.544989792071114206e-04	-3.322210049551120783e-06
9.787000000000000810e+00	2.473999999999999962e-04	3.345229813513764242e-06	2.486576038954497071e-04	-3.240160283019896319e-06
9.814999999999999503e+00	2.416999999999999932e-04	3.263970649876670785e-06	2.429539385738968690e-04	-3.160155702153142150e-06
9.842999999999999972e+00	2.360999999999999926e-04	3.182894506274909442e-06	2.373844248656756435e-04	-3.082142108719016159e-06
9.871000000000000441e+00	2.305999999999999944e-04	3.104754188791978085e-06	2.319455339027051981e-04	-3.006065754255426147e-06
9.898999999999999133e+00	2.253000000000000011e-04	3.028192924295279740e-06	2.266337660148963538e-04	-2.931873335333123006e-06
9.928000000000000824e+00	2.200000000000000078e-04	2.951876456312718842e-06	2.212626042317784457e-04	-2.856960861299024793e-06
9.955999999999999517e+00	2.148999999999999923e-04	2.878483690093333259e-06	2.161989286579570578e-04	-2.786440718818627505e-06
9.983999999999999986e+00	2.099000000000000063e-04	2.807875484222249849e-06	2.112519278852511922e-04	-2.717645376260382899e-06
1.000999999999999979e+01	2.049999999999999956e-04	2.737592903902988831e-06	2.067597967342978029e-04	-2.655263317043476120e-06
1.003999999999999915e+01	2.002999999999999898e-04	2.670202848432367997e-06	2.016944387967869480e-04	-2.585023295892019010e-06
1.007000000000000028e+01	1.956000000000000111e-04	2.603029876662963645e-06	1.967514569821168075e-04	-2.516587182525358692e-06
1.009999999999999964e+01	1.910000000000000077e-04	2.537402471564178378e-06	1.919267903104573275e-04	-2.449893126830944284e-06
1.013000000000000078e+01	1.866000000000000091e-04	2.475717214103420441e-06	1.872164131512535834e-04	-2.384879817474885398e-06
1.015000000000000036e+01	1.822000000000000106e-04	2.413132444923264835e-06	1.841376838804705256e-04	-2.342441325268324466e-06
1.017999999999999972e+01	1.778999999999999874e-04	2.352073035154308243e-06	1.796093453419598976e-04	-2.280100662135020501e-06
1.021000000000000085e+01	1.737999999999999962e-04	2.293851879308687820e-06	1.751868511866782696e-04	-2.219312146241787978e-06
1.024000000000000021e+01	1.697000000000000049e-04	2.235820094351362067e-06	1.708682630410763247e-04	-2.160046275941388086e-06
1.026999999999999957e+01	1.656999999999999890e-04	2.179292884195543969e-06	1.666516588733304072e-04	-2.102273798683256378e-06
1.030000000000000071e+01	1.618000000000000026e-04	2.124263320638004344e-06	1.625351328169545389e-04	-2.045965708323372289e-06
1.033000000000000007e+01	1.579999999999999916e-04	2.070724475475511892e-06	1.585167949967880845e-04	-1.991093242470385061e-06
1.034999999999999964e+01	1.543000000000000101e-04	2.018669420504837007e-06	1.558915260313960564e-04	-1.955295073322563659e-06
1.038000000000000078e+01	1.507000000000000039e-04	1.968091227522749236e-06	1.520326784392178610e-04	-1.902752052318658818e-06
1.041000000000000014e+01	1.470999999999999977e-04	1.917679311418187676e-06	1.482670562976837138e-04	-1.851569127990965139e-06
1.043999999999999950e+01	1.435999999999999939e-04	1.868735019697906100e-06	1.445928269151280064e-04	-1.801718409573177046e-06
1.047000000000000064e+01	1.401999999999999926e-04	1.821251424158674269e-06	1.410081728094857991e-04	-1.753172238129630439e-06
1.050000000000000000e+01	1.368999999999999937e-04	1.775221596597262363e-06	1.375112915470565352e-04	-1.705903184096319880e-06
1.052999999999999936e+01	1.336999999999999972e-04	1.730638608810439507e-06	1.341003955833932791e-04	-1.659884044854346776e-06
1.055000000000000071e+01	1.305000000000000008e-04	1.686203422692529238e-06	1.318733584869866127e-04	-1.629885684127253577e-06
1.058000000000000007e+01	1.274000000000000067e-04	1.643205838744901101e-06	1.286018389769224646e-04	-1.585889894760119645e-06
1.060999999999999943e+01	1.243999999999999880e-04	1.600920705029452852e-06	1.254116095848587149e-04	-1.543072571266860293e-06
1.064000000000000057e+01	1.213999999999999964e-04	1.559509679621557773e-06	1.223009360326223068e-04	-1.501407322913087563e-06
1.066999999999999993e+01	1.184999999999999937e-04	1.519519513226138286e-06	1.192680982160389502e-04	-1.460867975001488493e-06
1.069999999999999929e+01	1.156999999999999934e-04	1.480943277639963938e-06	1.163113900572939507e-04	-1.421428566620274528e-06
1.073000000000000043e+01	1.129000000000000066e-04	1.442496368514088767e-06	1.134291193592166440e-04	-1.383063348420972589e-06
1.075999999999999979e+01	1.102999999999999977e-04	1.406729519337791286e-06	1.106196076614542826e-04	-1.345746780425031137e-06
1.078999999999999915e+01	1.075999999999999998e-04	1.369188472784274433e-06	1.078811900985023075e-04	-1.309453529858759913e-06
1.082000000000000028e+01	1.050000000000000044e-04	1.333679121828035483e-06	1.052122152595686826e-04	-1.274158469016232355e-06
1.083999999999999986e+01	1.024999999999999978e-04	1.299557720918928640e-06	1.034706685120214125e-04	-1.251170661494488479e-06
1.086999999999999922e+01	1.000999999999999937e-04	1.266817341853723237e-06	1.009137978507589176e-04	-1.217483961145828305e-06
1.090000000000000036e+01	9.767000000000000508e-05	1.233808841323506380e-06	9.842203088357681087e-05	-1.184729429900645462e-06
1.092999999999999972e+01	9.532999999999999699e-05	1.201497029363120458e-06	9.599376436350250596e-05	-1.152882674123672365e-06
1.096000000000000085e+01	9.304000000000000367e-05	1.170486218499326809e-06	9.362740786768541630e-05	-1.121919495630908148e-06
1.099000000000000021e+01	9.079999999999999801e-05	1.140209046622591978e-06	9.132138366711226962e-05	-1.091815889702797433e-06
1.101999999999999957e+01	8.860999999999999357e-05	1.110662049631301374e-06	8.907412659797146683e-05	-1.062548043122566822e-06
1.105000000000000071e+01	8.647999999999999871e-05	1.081966875227173164e-06	8.688408393464402881e-05	-1.034092332239373317e-06
1.108000000000000007e+01	8.438999999999999670e-05	1.053382378869648697e-06	8.474971526429418863e-05	-1.006425321055855113e-06
1.110999999999999943e+01	8.234999999999999590e-05	1.026016668930383433e-06	8.266949236303711840e-05	-9.795237593397381417e-07
1.114000000000000057e+01	8.035999999999999632e-05	9.993669887949671165e-07	8.064189907365768874e-05	-9.533645807591066913e-07
1.116999999999999993e+01	7.841999999999999795e-05	9.734298743617847339e-07	7.866543118486138202e-05	-9.279249010410370033e-07
1.119999999999999929e+01	7.652000000000000598e-05	9.476361737354691476e-07	7.673859631202633778e-05	-9.031820161531427883e-07
1.123000000000000043e+01	7.467000000000000167e-05	9.230010418943362011e-07	7.485991377944431935e-05	-8.791134005078172031e-07
1.125000000000000000e+01	7.286000000000000375e-05	8.989448769031466903e-07	7.363348411114273892e-05	-8.634312070485950022e-07
1.127999999999999936e+01	7.108999999999999868e-05	8.754649074806082857e-07	7.183179652258647849e-05	-8.404367956671846595e-07
1.131000000000000050e+01	6.936000000000000000e-05	8.521579121987191951e-07	7.007436916939108163e-05	-8.180574442733855485e-07
1.133999999999999986e+01	6.766999999999999415e-05	8.298317772891562436e-07	6.835976332438896787e-05	-7.962712665696922936e-07
1.136999999999999922e+01	6.601999999999999470e-05	8.080732931642608013e-07	6.668655143874132718e-05	-7.750565466123874805e-07
1.140000000000000036e+01	6.441000000000000165e-05	7.868796885427404330e-07	6.505331703217335647e-05	-7.543917371377414491e-07
1.142999999999999972e+01	6.284000000000000143e-05	7.658853852341442314e-07	6.345865458455344609e-05	-7.342554579086989537e-07
1.146000000000000085e+01	6.130999999999999406e-05	7.458220592346161574e-07	6.190116973283728470e-05	-7.146264989489307886e-07
1.149000000000000021e+01	5.980999999999999826e-05	7.261936511928688484e-07	6.037965915894946808e-05	-6.954867003076155621e-07
1.151999999999999957e+01	5.835000000000000207e-05	7.071192684694359163e-07	5.889341222741238191e-05	-6.768257808197816188e-07
1.155000000000000071e+01	5.691999999999999713e-05	6.881465571284071595e-07	5.744180386494041404e-05	-6.586348209124429789e-07
1.158000000000000007e+01	5.551999999999999698e-05	6.699387771590276692e-07	5.602421368713992044e-05	-6.409049680446530329e-07
1.160999999999999943e+01	5.416000000000000322e-05	6.522774014844094177e-07	5.464002595356542660e-05	-6.236274360645725473e-07
1.164000000000000057e+01	5.283000000000000071e-05	6.350394544972147246e-07	5.328862952331187887e-05	-6.067935045742164475e-07
1.166999999999999993e+01	5.153000000000000299e-05	6.182228577364745811e-07	5.196941781113809382e-05	-5.903945183017977453e-07
1.169999999999999929e+01	5.026000000000000329e-05	6.015353564959254165e-07	5.068178874411272534e-05	-5.744218864815505557e-07
1.173000000000000043e+01	4.902000000000000161e-05	5.855623839485252546e-07	4.942514471877571561e-05	-5.588670822409275936e-07
1.175999999999999979e+01	4.781999999999999955e-05	5.701235758701793109e-07	4.819889255880758637e-05	-5.437216419950664846e-07
1.178999999999999915e+01	4.664000000000000068e-05	5.549781771986354880e-07	4.700244347319849328e-05	-5.289771648484073626e-07
1.182000000000000028e+01	4.547999999999999824e-05	5.398622233908202429e-07	4.583521301491247591e-05	-5.146253120033942043e-07
1.184999999999999964e+01	4.436000000000000219e-05	5.255430129544869648e-07	4.469662104003600063e-05	-5.006578061761101868e-07
1.188000000000000078e+01	4.326000000000000255e-05	5.115120157725330738e-07	4.358609166740774694e-05	-4.870664310187959295e-07
1.191000000000000014e+01	4.219000000000000094e-05	4.978858565993347544e-07	4.250305323872113981e-05	-4.738430305491323527e-07
1.193999999999999950e+01	4.114000000000000252e-05	4.845446775190086868e-07	4.144693827909092052e-05	-4.609795085861687210e-07
1.197000000000000064e+01	4.012000000000000212e-05	4.716046414057154027e-07	4.041718345808233988e-05	-4.484678281928626266e-07
1.200000000000000000e+01	3.912999999999999974e-05	4.590636697984859992e-07	3.941322955119086447e-05	-4.363000111250734105e-07
1.202999999999999936e+01	3.814999999999999896e-05	4.464652518394722040e-07	3.843452140176979395e-05	-4.244681372869611639e-07
1.206000000000000050e+01	3.720999999999999780e-05	4.346052071397251019e-07	3.748050788339823383e-05	-4.129643441926882909e-07
1.208999999999999986e+01	3.627999999999999823e-05	4.229051461995703733e-07	3.655064186268380626e-05	-4.017808264343398280e-07
1.211999999999999922e+01	3.537000000000000186e-05	4.114807122779269333e-07	3.564438016249245507e-05	-3.909098351559587583e-07
1.215000000000000036e+01	3.448999999999999673e-05	4.004466248732823378e-07	3.476118352560174027e-05	-3.803436775336383542e-07
1.217999999999999972e+01	3.363000000000000158e-05	3.896849313256416308e-07	3.390051657877014087e-05	-3.700747162615674656e-07
1.221000000000000085e+01	3.279000000000000285e-05	3.791942459943584889e-07	3.306184779721786665e-05	-3.600953690439643299e-07
1.224000000000000021e+01	3.197000000000000053e-05	3.689731832387868531e-07	3.224464946951166399e-05	-3.503981080927914867e-07
1.226999999999999957e+01	3.117000000000000142e-05	3.590203574182807175e-07	3.144839766284967874e-05	-3.409754596311960003e-07
1.230000000000000071e+01	3.038999999999999872e-05	3.493343828921940235e-07	3.067257218874054858e-05	-3.318200034025883280e-07
1.233000000000000007e+01	2.962000000000000101e-05	3.397991545213927324e-07	2.991665656907162565e-05	-3.229243721852898996e-07
1.236999999999999922e+01	2.888000000000000132e-05	3.306429566023145184e-07	2.893885416309688774e-05	-3.114550676786767417e-07
1.240000000000000036e+01	2.814999999999999984e-05	3.216351954374448192e-07	2.822740693619136751e-05	-3.031373388433618851e-07
1.242999999999999972e+01	2.744999999999999976e-05	3.130032315627907969e-07	2.753417433926252339e-05	-2.950552545226534073e-07
1.246000000000000085e+01	2.674999999999999969e-05	3.044035993032112510e-07	2.685865558964376597e-05	-2.872016718365102081e-07
1.249000000000000021e+01	2.608000000000000102e-05	2.961769930525552116e-07	2.620035344042347369e-05	-2.795694984420598646e-07
1.251999999999999957e+01	2.542000000000000056e-05	2.880946666341696693e-07	2.555877414885472974e-05	-2.721516920817499110e-07
1.255000000000000071e+01	2.477999999999999992e-05	2.802690301454657685e-07	2.493342744511688582e-05	-2.649412601365345709e-07
1.258000000000000007e+01	2.415000000000000087e-05	2.725858259681710237e-07	2.432382650142356925e-05	-2.579312591840181676e-07
1.260999999999999943e+01	2.354000000000000162e-05	2.651570023194811910e-07	2.372948790147361977e-05	-2.511147945615055022e-07
1.264000000000000057e+01	2.294999999999999880e-05	2.579811735587502116e-07	2.314993161023957919e-05	-2.444850199338808480e-07
1.266999999999999993e+01	2.235999999999999937e-05	2.508325957307250204e-07	2.258468094408940715e-05	-2.380351368662569066e-07
1.269999999999999929e+01	2.180000000000000134e-05	2.440471134869932562e-07	2.203326254123694051e-05	-2.317583944013267809e-07
1.273000000000000043e+01	2.123999999999999993e-05	2.374101257324969237e-07	2.149520633251710190e-05	-2.256480886413617125e-07
1.275999999999999979e+01	2.069999999999999832e-05	2.308962290553919200e-07	2.097004551248133060e-05	-2.196975623347914258e-07
1.280000000000000071e+01	2.017999999999999991e-05	2.246299001737153418e-07	2.028908980905330637e-05	-2.120006532404069083e-07
1.283000000000000007e+01	1.966000000000000150e-05	2.183875890632371517e-07	1.979222099448153709e-05	-2.063973153178342868e-07
1.285999999999999943e+01	1.915999999999999951e-05	2.123909982273260193e-07	1.930672227965177595e-05	-2.009320133587175364e-07
1.289000000000000057e+01	1.866999999999999912e-05	2.066359130090168778e-07	1.883228346667711141e-05	-1.956004832835030487e-07
1.291999999999999993e+01	1.819999999999999854e-05	2.010137338226752312e-07	1.836871359325505397e-05	-1.904002911238668236e-07
1.294999999999999929e+01	1.773000000000000135e-05	1.954132630064551375e-07	1.791582685488354331e-05	-1.853290788720333859e-07
1.298000000000000043e+01	1.728000000000000057e-05	1.900544710129178119e-07	1.747343869382329308e-05	-1.803845043692309370e-07
1.300999999999999979e+01	1.682999999999999980e-05	1.848136316793758659e-07	1.704136578842493186e-05	-1.755642411699365380e-07
1.303999999999999915e+01	1.639999999999999883e-05	1.797129729911932104e-07	1.661942604256935171e-05	-1.708659784075631531e-07
1.307000000000000028e+01	1.597999999999999947e-05	1.747415252932551294e-07	1.620743857522197927e-05	-1.662874206615940096e-07
1.310999999999999943e+01	1.556999999999999831e-05	1.699884892021515599e-07	1.567329289485598629e-05	-1.603649460693480263e-07
1.314000000000000057e+01	1.517000000000000045e-05	1.652710756226569955e-07	1.528383073273075670e-05	-1.560568591760970087e-07
1.316999999999999993e+01	1.478000000000000079e-05	1.607661846772510999e-07	1.490372655605748591e-05	-1.518609357749869865e-07
1.319999999999999929e+01	1.439999999999999935e-05	1.563002648750154960e-07	1.453280463113416957e-05	-1.477749458771576711e-07
1.323000000000000043e+01	1.402999999999999950e-05	1.520412096742305185e-07	1.417089038547188151e-05	-1.437966742546092191e-07
1.325999999999999979e+01	1.366999999999999956e-05	1.478242433080695047e-07	1.381781039802863977e-05	-1.399239203159849565e-07
1.328999999999999915e+01	1.330999999999999962e-05	1.437007499504903060e-07	1.347339238954634118e-05	-1.361544979836643304e-07
1.333000000000000007e+01	1.296999999999999949e-05	1.397304276193270471e-07	1.302734691993285711e-05	-1.312855881222046887e-07
1.335999999999999943e+01	1.263999999999999926e-05	1.359562889096344946e-07	1.270247656310396285e-05	-1.277488520776664432e-07
1.339000000000000057e+01	1.231000000000000072e-05	1.321225099171346019e-07	1.238570204522966659e-05	-1.243082639833538788e-07
1.341999999999999993e+01	1.199000000000000040e-05	1.284802957439518775e-07	1.207685592555849672e-05	-1.209616992652812047e-07
1.344999999999999929e+01	1.167999999999999998e-05	1.248887151893770316e-07	1.177577185526330279e-05	-1.177070472290324893e-07
1.348000000000000043e+01	1.136999999999999956e-05	1.213770976470849670e-07	1.148228456839761683e-05	-1.145422109447368494e-07
1.350999999999999979e+01	1.108000000000000064e-05	1.180893765391846660e-07	1.119622987294573727e-05	-1.114651071332350304e-07
1.355000000000000071e+01	1.079000000000000003e-05	1.147494052319226675e-07	1.082610362571693579e-05	-1.074951993923699650e-07
1.358000000000000007e+01	1.050999999999999932e-05	1.115896249436747689e-07	1.055675908547195999e-05	-1.046147788813187526e-07
1.360999999999999943e+01	1.024000000000000021e-05	1.085455456493724772e-07	1.029430747303870534e-05	-1.018152437298129148e-07
1.364000000000000057e+01	9.969000000000000607e-06	1.054426805506612844e-07	1.003858914890622269e-05	-9.909456852469617007e-08
1.366999999999999993e+01	9.708999999999999708e-06	1.025244809355503846e-07	9.789445501291316250e-06	-9.645074091587944546e-08
1.369999999999999929e+01	9.455000000000000107e-06	9.967854248013125088e-08	9.546718937753893191e-06	-9.388176150969978614e-08
1.374000000000000021e+01	9.208000000000000608e-06	9.691507851066588998e-08	9.232795160576166371e-06	-9.056945447936924486e-08
1.376999999999999957e+01	8.967000000000000713e-06	9.417144652294720289e-08	9.004434597678866159e-06	-8.816741745102747034e-08
1.380000000000000071e+01	8.732000000000000422e-06	9.155223351823884098e-08	8.781973066717616762e-06	-8.583365620668757569e-08
1.383000000000000007e+01	8.502999999999999735e-06	8.900396531460851053e-08	8.565257297576555387e-06	-8.356622629110985287e-08
1.385999999999999943e+01	8.278999999999999847e-06	8.651588010303852069e-08	8.354134996179746832e-06	-8.136319565473040013e-08
1.389000000000000057e+01	8.062000000000000061e-06	8.410858351463621336e-08	8.148454836629965572e-06	-7.922264455367790880e-08
1.392999999999999972e+01	7.849999999999999380e-06	8.176088102101965710e-08	7.882420424256416871e-06	-7.646247157533090473e-08
1.396000000000000085e+01	7.642999999999999498e-06	7.947251281456775226e-08	7.688855486480087131e-06	-7.446030877126248709e-08
1.399000000000000021e+01	7.442000000000000068e-06	7.725359984549932727e-08	7.500235163947223778e-06	-7.251431396719855402e-08
1.401999999999999957e+01	7.245000000000000090e-06	7.508310347000515015e-08	7.316412237259241397e-06	-7.062261961274455136e-08
1.405000000000000071e+01	7.053999999999999717e-06	7.298150807563607170e-08	7.137240414576200406e-06	-6.878336994658405761e-08
1.408999999999999986e+01	6.866999999999999644e-06	7.092784430061511789e-08	6.905328573639436156e-06	-6.640943208281205678e-08
1.411999999999999922e+01	6.686000000000000021e-06	6.894252725046082863e-08	6.736445569506723928e-06	-6.468540202813586922e-08
1.415000000000000036e+01	6.508999999999999853e-06	6.700465684542852754e-08	6.571732634766795757e-06	-6.300771473624687330e-08
1.417999999999999972e+01	6.335999999999999984e-06	6.511402523942134816e-08	6.411047412678550200e-06	-6.137456445942282096e-08
1.422000000000000064e+01	6.168000000000000068e-06	6.328068410062584771e-08	6.202821395794072990e-06	-5.926321065866817238e-08
1.425000000000000000e+01	6.003999999999999605e-06	6.149413142764544824e-08	6.050985541263265595e-06	-5.772702103597299439e-08
1.427999999999999936e+01	5.844999999999999942e-06	5.979813037088478336e-08	5.902709258607329143e-06	-5.622943037666977945e-08
1.431000000000000050e+01	5.689000000000000080e-06	5.810361310431593341e-08	5.757853993453125190e-06	-5.476868125857095508e-08
1.433999999999999986e+01	5.538000000000000171e-06	5.646547986503612321e-08	5.616295688662777387e-06	-5.334321421329464738e-08
1.438000000000000078e+01	5.390000000000000063e-06	5.486311347493262351e-08	5.432563741853005331e-06	-5.149612547873118003e-08
1.441000000000000014e+01	5.246000000000000256e-06	5.333680720929216436e-08	5.298453572988349279e-06	-5.015017335200465955e-08
1.443999999999999950e+01	5.105999999999999902e-06	5.182496934139758485e-08	5.167445147198749760e-06	-4.883729280805093222e-08
1.447000000000000064e+01	4.969999999999999849e-06	5.035851120466132572e-08	5.039484748109545855e-06	-4.755688537706756910e-08
1.450999999999999979e+01	4.836999999999999598e-06	4.895503620879095684e-08	4.873520020616362371e-06	-4.589916157104353497e-08
1.453999999999999915e+01	4.706999999999999996e-06	4.755778504882245205e-08	4.752464601720667961e-06	-4.469221760165560926e-08
1.457000000000000028e+01	4.580999999999999847e-06	4.620538245776459499e-08	4.634280480453261899e-06	-4.351577778943599302e-08
1.459999999999999964e+01	4.458000000000000347e-06	4.491328987582629312e-08	4.518915326276158953e-06	-4.236925912501629286e-08
1.464000000000000057e+01	4.337999999999999802e-06	4.362918204811088069e-08	4.369390319150353613e-06	-4.088611045111605121e-08
1.466999999999999993e+01	4.222000000000000404e-06	4.241376735542364091e-08	4.260401002740988593e-06	-3.980716012419813661e-08
1.469999999999999929e+01	4.108000000000000310e-06	4.119738271428417451e-08	4.154058467799651585e-06	-3.875621267574531716e-08
1.473000000000000043e+01	3.997000000000000017e-06	4.003805760024870616e-08	4.050311724406456135e-06	-3.773270005213205369e-08
1.476999999999999957e+01	3.890000000000000025e-06	3.889885891659719979e-08	3.915933067788461309e-06	-3.640971745613879507e-08
1.480000000000000071e+01	3.785000000000000183e-06	3.780518430167129285e-08	3.818046575788108872e-06	-3.544802927529574668e-08
1.483000000000000007e+01	3.682000000000000068e-06	3.673388778317917360e-08	3.722588085516026896e-06	-3.451190668851736988e-08
1.485999999999999943e+01	3.582999999999999830e-06	3.568414375023590110e-08	3.629507904281666851e-06	-3.360079611365720895e-08
1.490000000000000036e+01	3.486000000000000166e-06	3.467783955154646267e-08	3.509015248271601993e-06	-3.242393890444604458e-08
1.492999999999999972e+01	3.390999999999999805e-06	3.369364786816698223e-08	3.421292849353038638e-06	-3.156905521004575852e-08
1.496000000000000085e+01	3.299000000000000093e-06	3.274142406919253128e-08	3.335785223756552647e-06	-3.073736175385739587e-08
1.500000000000000000e+01	3.210000000000000183e-06	3.180253128793367961e-08	3.225136581727840454e-06	-2.966357870665884017e-08
1.502999999999999936e+01	3.121999999999999924e-06	3.089463644262759773e-08	3.144608884595148610e-06	-2.888390292977036218e-08
1.506000000000000050e+01	3.036999999999999891e-06	3.001842658009465777e-08	3.066135604601631985e-06	-2.812563108647942490e-08
1.508999999999999986e+01	2.955000000000000083e-06	2.917379777728639010e-08	2.989669243174076563e-06	-2.738823407098937664e-08
1.513000000000000078e+01	2.873999999999999927e-06	2.834092382595881789e-08	2.890754390140297307e-06	-2.643660128497191569e-08
1.516000000000000014e+01	2.795999999999999996e-06	2.753946927628054135e-08	2.818787674498299726e-06	-2.574587188558017885e-08
1.518999999999999950e+01	2.719000000000000141e-06	2.673395595420987424e-08	2.748671538347213975e-06	-2.507427582136614666e-08
1.523000000000000043e+01	2.645000000000000087e-06	2.597582576873159464e-08	2.657982028123437933e-06	-2.420768616093939990e-08
1.525999999999999979e+01	2.572000000000000108e-06	2.522921372112364588e-08	2.592004269465135487e-06	-2.357873352835486961e-08
1.528999999999999915e+01	2.501999999999999931e-06	2.451368043850616844e-08	2.527723754845876685e-06	-2.296720624413654034e-08
1.533000000000000007e+01	2.432999999999999830e-06	2.382359675575457487e-08	2.444578083345141439e-06	-2.217806850959925777e-08
1.535999999999999943e+01	2.365999999999999878e-06	2.314022188313096862e-08	2.384081601019725950e-06	-2.160523770009603425e-08
1.539000000000000057e+01	2.301000000000000077e-06	2.247793184233816691e-08	2.325131958220354428e-06	-2.104815694675897452e-08
1.542999999999999972e+01	2.238000000000000002e-06	2.183665735134386216e-08	2.248861648146712861e-06	-2.032902525221533050e-08
1.546000000000000085e+01	2.176000000000000003e-06	2.120658345557184192e-08	2.193348448505849576e-06	-1.980676938008370031e-08
1.549000000000000021e+01	2.116000000000000154e-06	2.059740963954448814e-08	2.139234544315085819e-06	-1.929862017969347465e-08
1.552999999999999936e+01	2.058000000000000032e-06	2.002094848976941318e-08	2.069183831807841081e-06	-1.864219045584306266e-08
1.556000000000000050e+01	2.000999999999999985e-06	1.944332686595326661e-08	2.018165375673631198e-06	-1.816506809822033852e-08
1.558999999999999986e+01	1.946000000000000088e-06	1.888643211680102914e-08	1.968401462952677947e-06	-1.770044017233942546e-08
1.563000000000000078e+01	1.892000000000000054e-06	1.835142471635376577e-08	1.903926993582067992e-06	-1.709954677366001369e-08
1.566000000000000014e+01	1.839000000000000096e-06	1.781611709376653048e-08	1.856923970639324463e-06	-1.666221945265946033e-08
1.568999999999999950e+01	1.788000000000000076e-06	1.730138623477321503e-08	1.811033464742859069e-06	-1.623580472712307317e-08
1.573000000000000043e+01	1.737999999999999919e-06	1.680753236151379132e-08	1.751503998522311198e-06	-1.568341713970759877e-08
1.575999999999999979e+01	1.689999999999999913e-06	1.632382830598672066e-08	1.708046108388029990e-06	-1.528064687908615228e-08
1.578999999999999915e+01	1.642999999999999982e-06	1.586036615089744249e-08	1.665565711199320415e-06	-1.488728861345568804e-08
1.583000000000000007e+01	1.596999999999999914e-06	1.539787394426040085e-08	1.610412537553234617e-06	-1.437711035444694769e-08
1.585999999999999943e+01	1.552999999999999996e-06	1.496467071677934673e-08	1.570143480087036421e-06	-1.400500662683637360e-08
1.589000000000000057e+01	1.509000000000000079e-06	1.452326334197311460e-08	1.530796919193401938e-06	-1.364176277619926207e-08
1.592999999999999972e+01	1.467000000000000100e-06	1.411056759605367770e-08	1.479743897577739457e-06	-1.317096340233922958e-08
1.596000000000000085e+01	1.425999999999999984e-06	1.370796970634236731e-08	1.442491590292880004e-06	-1.282781713216686568e-08
1.599000000000000021e+01	1.385999999999999944e-06	1.331545235233110404e-08	1.406112058330639612e-06	-1.249303943448362524e-08
1.603000000000000114e+01	1.346999999999999978e-06	1.292522130538583848e-08	1.358938201553372769e-06	-1.205943533211232807e-08
1.605999999999999872e+01	1.309000000000000088e-06	1.255303245435274803e-08	1.324537962756184898e-06	-1.174361927912467967e-08
1.610000000000000142e+01	1.272000000000000061e-06	1.219086640399278779e-08	1.279950180798904258e-06	-1.133477384747948816e-08
1.612999999999999901e+01	1.235999999999999897e-06	1.183870583379788169e-08	1.247450001386725935e-06	-1.103713653250587072e-08
1.616000000000000014e+01	1.201000000000000021e-06	1.149653342325996030e-08	1.215740126588933683e-06	-1.074705289931347040e-08
1.619999999999999929e+01	1.167000000000000008e-06	1.115759417422949679e-08	1.174664966680978411e-06	-1.037178094027633042e-08
1.623000000000000043e+01	1.134000000000000069e-06	1.083553664707014009e-08	1.144743692986870799e-06	-1.009877474360089452e-08
1.626999999999999957e+01	1.101999999999999995e-06	1.052340954454084290e-08	1.106001960511157484e-06	-9.745765086657396013e-09
1.630000000000000071e+01	1.070999999999999995e-06	1.022119554613353412e-08	1.077792457948914425e-06	-9.489077191891584803e-09
1.632999999999999829e+01	1.041000000000000070e-06	9.928877331340136032e-09	1.050293291354114237e-06	-9.239152831931752398e-09
1.637000000000000099e+01	1.010999999999999934e-06	9.636905526708249342e-09	1.014708758712376102e-06	-8.916204823842158662e-09
1.639999999999999858e+01	9.823999999999999030e-07	9.358616923456157076e-09	9.888132725733687075e-07	-8.681530767491081195e-09
1.644000000000000128e+01	9.544999999999999245e-07	9.087322918715298125e-09	9.553171536244757316e-07	-8.378424184161547846e-09
1.646999999999999886e+01	9.272999999999999986e-07	8.828365157176214804e-09	9.309508298622765734e-07	-8.158264159637398589e-09
1.650000000000000000e+01	9.008000000000000194e-07	8.570870978569526807e-09	9.072172798068632266e-07	-7.944101320237004188e-09
1.653999999999999915e+01	8.750999999999999944e-07	8.321289962752348511e-09	8.765336338110542943e-07	-7.667650330566597325e-09
1.657000000000000028e+01	8.501000000000000220e-07	8.078657934775140360e-09	8.542243949036547570e-07	-7.466965560124228863e-09
1.660999999999999943e+01	8.257999999999999963e-07	7.842962770282243650e-09	8.253914919949448217e-07	-7.208007735349866950e-09
1.664000000000000057e+01	8.021000000000000157e-07	7.617874107584631150e-09	8.044342704837612573e-07	-7.020086758695567134e-09
1.667000000000000171e+01	7.790999999999999818e-07	7.394935497289479180e-09	7.840345756578785119e-07	-6.837419513133663570e-09
1.671000000000000085e+01	7.568000000000000005e-07	7.178902573564105537e-09	7.576797090413364211e-07	-6.601812987924517254e-09
1.673999999999999844e+01	7.349999999999999509e-07	6.967867193768836645e-09	7.385302977075488572e-07	-6.430904400661517790e-09
1.678000000000000114e+01	7.138999999999999538e-07	6.767837264804861255e-09	7.137955698729685332e-07	-6.210512659486516211e-09
1.680999999999999872e+01	6.932999999999999944e-07	6.568544612134639872e-09	6.958262891446693523e-07	-6.050669626350824857e-09
1.685000000000000142e+01	6.733999999999999816e-07	6.380005685578345127e-09	6.726187371550657077e-07	-5.844574208979246044e-09
1.687999999999999901e+01	6.538999999999999989e-07	6.191481192778780436e-09	6.557602923322572406e-07	-5.695112112328673777e-09
1.692000000000000171e+01	6.349999999999999554e-07	6.008859529131408704e-09	6.339880886373594444e-07	-5.502405786238544114e-09
1.694999999999999929e+01	6.166999999999999570e-07	5.835690821441479336e-09	6.181720299746033461e-07	-5.362648364069092532e-09
1.698000000000000043e+01	5.987999999999999886e-07	5.662850048704450863e-09	6.027819608621516031e-07	-5.226845112434723757e-09
1.701999999999999957e+01	5.814999999999999594e-07	5.499243993523108967e-09	5.829031746662707539e-07	-5.051714169172816789e-09
1.705000000000000071e+01	5.645999999999999603e-07	5.336161017685654009e-09	5.684591464238391619e-07	-4.924663743922061927e-09
1.708999999999999986e+01	5.481999999999999987e-07	5.181160945616853704e-09	5.497973190230856998e-07	-4.760764301905078566e-09
1.712000000000000099e+01	5.322999999999999688e-07	5.030886485501370859e-09	5.362328803954022817e-07	-4.641810203660462996e-09
1.716000000000000014e+01	5.167999999999999690e-07	4.881408768757368856e-09	5.186999463818813320e-07	-4.488272233360286055e-09
1.719000000000000128e+01	5.018000000000000067e-07	4.739727012698235290e-09	5.059494475913582822e-07	-4.376765888312799773e-09
1.723000000000000043e+01	4.870999999999999611e-07	4.598066618599060716e-09	4.894584020558872507e-07	-4.232729847124025852e-09
1.726000000000000156e+01	4.729000000000000060e-07	4.464023206601306032e-09	4.774569826504610576e-07	-4.128030486825781019e-09
1.730000000000000071e+01	4.590999999999999751e-07	4.333755665364050209e-09	4.619218651331631997e-07	-3.992647160307612366e-09
1.732999999999999829e+01	4.456999999999999742e-07	4.204690744737516767e-09	4.506054420630722629e-07	-3.894121703729457027e-09
1.737000000000000099e+01	4.325999999999999959e-07	4.081106610216401386e-09	4.359413208056943466e-07	-3.766552049832722798e-09
1.739999999999999858e+01	4.200000000000000022e-07	3.962239427394563777e-09	4.252465767239862643e-07	-3.673574987635341120e-09
1.744000000000000128e+01	4.076999999999999781e-07	3.846202415592294322e-09	4.113695332171910635e-07	-3.552989983847793641e-09
1.746999999999999886e+01	3.956999999999999765e-07	3.732995574809593020e-09	4.012339049989581802e-07	-3.464943264816727585e-09
1.751000000000000156e+01	3.841000000000000050e-07	3.621344693002357327e-09	3.880622063510335917e-07	-3.350536049545887640e-09
1.753999999999999915e+01	3.728000000000000030e-07	3.514806825179064756e-09	3.784328013079889922e-07	-3.266901371714532475e-09
1.757999999999999829e+01	3.618000000000000237e-07	3.411097396324532484e-09	3.659199628176510731e-07	-3.158229460366189378e-09
1.760999999999999943e+01	3.511000000000000139e-07	3.310216406438759682e-09	3.567760072338338380e-07	-3.078820626324656666e-09
1.764999999999999858e+01	3.407999999999999812e-07	3.213106668511333945e-09	3.448989814326379406e-07	-2.975683670439084651e-09
1.767999999999999972e+01	3.307000000000000165e-07	3.117882556563081740e-09	3.362233427615545932e-07	-2.900351837040685822e-09
1.771999999999999886e+01	3.209000000000000214e-07	3.025486883583588592e-09	3.249594182907025273e-07	-2.802552526122261563e-09
1.775000000000000000e+01	3.113999999999999959e-07	2.935919649572855743e-09	3.167351613475173278e-07	-2.731150564748963048e-09
1.778999999999999915e+01	3.021999999999999929e-07	2.847436102017392019e-09	3.060618880656371608e-07	-2.638493857561616606e-09
1.782000000000000028e+01	2.933000000000000125e-07	2.763577130118137852e-09	2.982722721426430678e-07	-2.570876329065929151e-09
1.785999999999999943e+01	2.844999999999999866e-07	2.680660393858200339e-09	2.881674573149606837e-07	-2.483169420528216156e-09
1.789000000000000057e+01	2.760999999999999908e-07	2.601512600155532750e-09	2.807959333495786934e-07	-2.419192550631408245e-09
1.792999999999999972e+01	2.679000000000000100e-07	2.525795999102659242e-09	2.712376379063196321e-07	-2.336244839312966781e-09
1.796000000000000085e+01	2.598999999999999913e-07	2.450370959935726643e-09	2.642678457004406489e-07	-2.275766494449281853e-09
1.800000000000000000e+01	2.521999999999999952e-07	2.377774359737553928e-09	2.552343805629699098e-07	-2.197389550655744390e-09
1.803000000000000114e+01	2.446000000000000065e-07	2.306120572528967979e-09	2.486501460525465822e-07	-2.140269214253138223e-09
1.807000000000000028e+01	2.372999999999999875e-07	2.237295224289141502e-09	2.401200685257508000e-07	-2.066276748686479189e-09
1.810000000000000142e+01	2.302999999999999910e-07	2.171298315018075736e-09	2.339054010995373045e-07	-2.012375497874311930e-09
1.814000000000000057e+01	2.234000000000000020e-07	2.106244218736596322e-09	2.258575113290325783e-07	-1.942583330856338184e-09
1.817000000000000171e+01	2.167000000000000015e-07	2.043075748434290027e-09	2.199966011954011204e-07	-1.891763813590699123e-09
1.821000000000000085e+01	2.101999999999999896e-07	1.981792904111156851e-09	2.124099386881568775e-07	-1.825989844837437142e-09
1.825000000000000000e+01	2.038999999999999928e-07	1.923572902966075187e-09	2.050775147231786406e-07	-1.762431020084315634e-09
1.828000000000000114e+01	1.978000000000000110e-07	1.866026092234868898e-09	1.997409944959708445e-07	-1.716180436370251709e-09
1.832000000000000028e+01	1.918000000000000102e-07	1.809422671843517627e-09	1.928373352856383753e-07	-1.656357782295653149e-09
1.835000000000000142e+01	1.859999999999999979e-07	1.754706032131878250e-09	1.878147309261252224e-07	-1.612842798038485364e-09
1.839000000000000057e+01	1.804000000000000007e-07	1.702917712985568920e-09	1.813194759318054470e-07	-1.556579426320814745e-09
1.842000000000000171e+01	1.749999999999999921e-07	1.651943457718816704e-09	1.765956026408393338e-07	-1.515668118951440523e-09
1.846000000000000085e+01	1.696999999999999909e-07	1.601913170142189825e-09	1.704886187562109805e-07	-1.462789117034750320e-09
1.848999999999999844e+01	1.646000000000000048e-07	1.553770817945812997e-09	1.660484611009098246e-07	-1.424351035314580206e-09
1.853000000000000114e+01	1.595999999999999998e-07	1.507493884469187417e-09	1.603098394456086372e-07	-1.374683438554691173e-09
1.857000000000000028e+01	1.548000000000000097e-07	1.462155722530264642e-09	1.547728570188097063e-07	-1.326774013077109848e-09
1.860000000000000142e+01	1.501000000000000007e-07	1.417762105631735868e-09	1.507486017453024149e-07	-1.291962346168650443e-09
1.864000000000000057e+01	1.454999999999999992e-07	1.375153078415272309e-09	1.455491416344850479e-07	-1.246996394185112019e-09
1.867000000000000171e+01	1.411000000000000128e-07	1.333567693226082170e-09	1.417707520222304655e-07	-1.214329119104448249e-09
1.871000000000000085e+01	1.368000000000000074e-07	1.293717245595806393e-09	1.368894675952292979e-07	-1.172138560376148641e-09
1.875000000000000000e+01	1.326999999999999905e-07	1.254943556217569358e-09	1.321813937819197317e-07	-1.131459189976615242e-09
1.878000000000000114e+01	1.286000000000000001e-07	1.216169866839332529e-09	1.287602717729709538e-07	-1.101908920759962179e-09
1.882000000000000028e+01	1.246999999999999983e-07	1.180007532728640229e-09	1.243404014547401586e-07	-1.063744550119134576e-09
1.885000000000000142e+01	1.209000000000000040e-07	1.144049003262972213e-09	1.211283601109264356e-07	-1.036019090672995372e-09
1.889000000000000057e+01	1.172000000000000039e-07	1.109713405403995897e-09	1.169778889915658792e-07	-1.000206350977959381e-09
1.892999999999999972e+01	1.135999999999999981e-07	1.075626645511040643e-09	1.129729968127765532e-07	-9.656647399160671974e-10
1.896000000000000085e+01	1.101999999999999942e-07	1.044069834497673773e-09	1.100612320193199776e-07	-9.405611568949979737e-10
1.900000000000000000e+01	1.068000000000000034e-07	1.011857153578508007e-09	1.062966039784322333e-07	-9.081180556509577276e-10
1.903000000000000114e+01	1.034999999999999937e-07	9.811894619796932973e-10	1.035581622793293491e-07	-8.845286258811521013e-10
1.907000000000000028e+01	1.003999999999999991e-07	9.518011785774030417e-10	1.000155173759919649e-07	-8.540252116647591542e-10
1.910999999999999943e+01	9.726999999999999684e-08	9.226900810393505683e-10	9.659158870241229876e-08	-8.245595465841988700e-10
1.914000000000000057e+01	9.427999999999999455e-08	8.943273449202218561e-10	9.409801851703401872e-08	-8.031106419836889048e-10
1.917999999999999972e+01	9.138000000000000167e-08	8.673459193201291190e-10	9.086774578505322203e-08	-7.753385609630191049e-10
1.921999999999999886e+01	8.857000000000000496e-08	8.411857744779588347e-10	8.774051301004592814e-08	-7.484679889501915234e-10
1.925000000000000000e+01	8.584000000000000632e-08	8.152578399140565850e-10	8.546079904310172038e-08	-7.288898914915753673e-10
1.928999999999999915e+01	8.319000000000000575e-08	7.905699959933466900e-10	8.250703326406613393e-08	-7.035365461218729569e-10
1.932000000000000028e+01	8.062000000000000326e-08	7.661468094360331623e-10	8.035490525603288062e-08	-6.850740170274710605e-10
1.935999999999999943e+01	7.812999999999999883e-08	7.429349614785065632e-10	7.756792211471048750e-08	-6.611784749129890944e-10
1.939999999999999858e+01	7.572000000000000570e-08	7.204555400724740465e-10	7.487327022897420616e-08	-6.380895323758010559e-10
1.942999999999999972e+01	7.337000000000000120e-08	6.980959188472980918e-10	7.291158230258390266e-08	-6.212906759808321412e-10
1.946999999999999886e+01	7.109999999999999477e-08	6.769079722584157057e-10	7.037335426225756483e-08	-5.995674474886326583e-10
1.951000000000000156e+01	6.889000000000000344e-08	6.562653907338099001e-10	6.792158726290461572e-08	-5.785986327937859187e-10
1.953999999999999915e+01	6.674999999999999883e-08	6.358791527287241031e-10	6.613823195720564644e-08	-5.633558146524063778e-10
1.957999999999999829e+01	6.467999999999999419e-08	6.165331844386642367e-10	6.383270086169031993e-08	-5.436621442419515279e-10
1.962000000000000099e+01	6.267000000000000465e-08	5.977355834342808189e-10	6.160785719811576758e-08	-5.246715610029959179e-10
1.964999999999999858e+01	6.072000000000000373e-08	5.794873889460581488e-10	5.999092630488443433e-08	-5.108789187077462334e-10
1.969000000000000128e+01	5.882999999999999806e-08	5.614499850411165584e-10	5.790229789786102205e-08	-4.930743978089615024e-10
1.973000000000000043e+01	5.699000000000000276e-08	5.442187930520713590e-10	5.588867791358003581e-08	-4.759224787695585312e-10
1.976000000000000156e+01	5.521000000000000270e-08	5.275396633904254113e-10	5.442645834034487341e-08	-4.634758851545335278e-10
1.980000000000000071e+01	5.348999999999999789e-08	5.114136352866630144e-10	5.253919679514197623e-08	-4.474224035123146376e-10
1.983999999999999986e+01	5.180999999999999872e-08	4.953512889175923011e-10	5.072135730929310065e-08	-4.319718623508243691e-10
1.987000000000000099e+01	5.019000000000000142e-08	4.801523698760947053e-10	4.940232704906203058e-08	-4.207688896439867413e-10
1.991000000000000014e+01	4.862000000000000126e-08	4.654133680590335321e-10	4.770114963927372765e-08	-4.063305879154796520e-10
1.994999999999999929e+01	4.709000000000000013e-08	4.510393670821540052e-10	4.606389866737581851e-08	-3.924463722882346763e-10
1.998000000000000043e+01	4.561000000000000276e-08	4.371268999104646402e-10	4.487672287175207800e-08	-3.823862571833966579e-10
2.001999999999999957e+01	4.418000000000000253e-08	4.236768325693693126e-10	4.334659477835860682e-08	-3.694294807494959400e-10
2.005999999999999872e+01	4.279000000000000134e-08	4.103470272893461301e-10	4.187498638800866546e-08	-3.569787265344064382e-10
2.008999999999999986e+01	4.143999999999999917e-08	3.976400674797246397e-10	4.080851354052453156e-08	-3.479623361546675855e-10
2.012999999999999901e+01	4.014000000000000077e-08	3.853975859616663542e-10	3.943464279130198480e-08	-3.363555901082542280e-10
2.017000000000000171e+01	3.887000000000000329e-08	3.734283065909885602e-10	3.811397208868691454e-08	-3.252075768120260470e-10
2.021000000000000085e+01	3.765000000000000295e-08	3.619250066225737498e-10	3.684458825615723997e-08	-3.145012890242598250e-10
2.023999999999999844e+01	3.645999999999999693e-08	3.506961789721315477e-10	3.592506281245841131e-08	-3.067512808122860005e-10
2.028000000000000114e+01	3.529999999999999846e-08	3.397423432549044653e-10	3.474086105567911379e-08	-2.967773881056596566e-10
2.032000000000000028e+01	3.418999999999999712e-08	3.292566231359363072e-10	3.360274242406098712e-08	-2.871989622703838964e-10
2.035000000000000142e+01	3.309999999999999861e-08	3.189508053608477070e-10	3.277826920161998083e-08	-2.802646558444362486e-10
2.039000000000000057e+01	3.204999999999999913e-08	3.090180713297093462e-10	3.171629903698134955e-08	-2.713383211912279988e-10
2.042999999999999972e+01	3.103999999999999869e-08	2.994591138628443665e-10	3.069529123606707789e-08	-2.627619327636670320e-10
2.046999999999999886e+01	3.005000000000000108e-08	2.899080660946673496e-10	2.971340395266105492e-08	-2.545191176770025000e-10
2.050000000000000000e+01	2.909000000000000108e-08	2.808143952097423151e-10	2.900155936643778761e-08	-2.485461181112597009e-10
2.053999999999999915e+01	2.817000000000000012e-08	2.720960019997904924e-10	2.808373310973381262e-08	-2.408479442643638764e-10
2.057999999999999829e+01	2.726999999999999868e-08	2.635602824150103300e-10	2.720001710123103917e-08	-2.334388057414262028e-10
2.060999999999999943e+01	2.640000000000000148e-08	2.553042890356525449e-10	2.655853040905753405e-08	-2.280619905072356145e-10
2.064999999999999858e+01	2.555999999999999859e-08	2.473285414769593383e-10	2.573017700619188326e-08	-2.211201702168300843e-10
2.069000000000000128e+01	2.473999999999999853e-08	2.396795741706274751e-10	2.493100270814984586e-08	-2.144235509138369472e-10
2.073000000000000043e+01	2.394999999999999939e-08	2.321643789216669045e-10	2.415923368304329526e-08	-2.079563645765406668e-10
2.076000000000000156e+01	2.317999999999999978e-08	2.248340512289008116e-10	2.359733029802924604e-08	-2.032471058406671190e-10
2.080000000000000071e+01	2.244000000000000109e-08	2.177859900827415618e-10	2.286928280089525624e-08	-1.971437573725929292e-10
2.083999999999999986e+01	2.171999999999999861e-08	2.109236047831536594e-10	2.216381481834168420e-08	-1.912269447374127641e-10
2.087999999999999901e+01	2.101999999999999896e-08	2.042472417402986753e-10	2.147919032390627682e-08	-1.854812361216752226e-10
2.091000000000000014e+01	2.035000000000000024e-08	1.978544731496696312e-10	2.097836175474349665e-08	-1.812750081937161678e-10
2.094999999999999929e+01	1.970000000000000104e-08	1.916485351061503492e-10	2.032606581886423499e-08	-1.757918635408259007e-10
2.098999999999999844e+01	1.905999999999999994e-08	1.855324327645169374e-10	1.968992302905616648e-08	-1.704381378774017579e-10
2.103000000000000114e+01	1.844999999999999977e-08	1.797011373106748089e-10	1.906898357110383657e-08	-1.652055699500217531e-10
2.107000000000000028e+01	1.785000000000000102e-08	1.739602549089877580e-10	1.846299849219780662e-08	-1.600922961544591196e-10
2.110000000000000142e+01	1.727999999999999989e-08	1.685049876854688083e-10	1.801819175635967261e-08	-1.563346697942762387e-10
2.114000000000000057e+01	1.672000000000000016e-08	1.632372438293827109e-10	1.743785079479855840e-08	-1.514263361422962543e-10
2.117999999999999972e+01	1.617999999999999996e-08	1.580586428548594453e-10	1.687186508002157202e-08	-1.466329406166085328e-10
2.121999999999999886e+01	1.565000000000000117e-08	1.529715518980027436e-10	1.632001898398766203e-08	-1.419529154352683523e-10
2.125000000000000000e+01	1.515000000000000000e-08	1.481717504350947592e-10	1.591528448902378338e-08	-1.385163575453829390e-10
2.128999999999999915e+01	1.466000000000000025e-08	1.434640363401225460e-10	1.538766741695558963e-08	-1.340309836898966066e-10
2.132999999999999829e+01	1.418000000000000025e-08	1.388485828181668379e-10	1.487360304884915162e-08	-1.296547127117193488e-10
2.137000000000000099e+01	1.371999999999999977e-08	1.344235394149898640e-10	1.437288014136945200e-08	-1.253860086047781531e-10
2.141000000000000014e+01	1.328000000000000046e-08	1.302659246565015663e-10	1.388528860118807052e-08	-1.212233436972338148e-10
2.144000000000000128e+01	1.283999999999999950e-08	1.260240167587115255e-10	1.352808666586537619e-08	-1.181700189203828922e-10
2.148000000000000043e+01	1.242999999999999947e-08	1.220716500209201029e-10	1.306297291195800306e-08	-1.141892715134289588e-10
2.151999999999999957e+01	1.201999999999999944e-08	1.181145490109213194e-10	1.261041863359441809e-08	-1.103104047124692009e-10
2.155999999999999872e+01	1.163000000000000058e-08	1.144165050667079380e-10	1.217021797954740097e-08	-1.065319215892606531e-10
2.160000000000000142e+01	1.124999999999999982e-08	1.107429985089350815e-10	1.174216621134670801e-08	-1.028523332801512827e-10
2.162999999999999901e+01	1.088000000000000048e-08	1.071636000450401834e-10	1.142897755200333839e-08	-1.001566506440026143e-10
2.167000000000000171e+01	1.053000000000000065e-08	1.037770365710545895e-10	1.102169700176964578e-08	-9.664656974067269454e-11
2.171000000000000085e+01	1.017999999999999917e-08	1.003864316451846732e-10	1.062600798203125107e-08	-9.323133040910550378e-11
2.175000000000000000e+01	9.847000000000000427e-09	9.721637452214520086e-11	1.024170985956751770e-08	-8.990947353859169727e-11
2.178999999999999915e+01	9.523999999999999785e-09	9.408248261996774405e-11	9.868603078161973340e-09	-8.667954782419908693e-11
2.182999999999999829e+01	9.212000000000000035e-09	9.105358763774514456e-11	9.506489151259154652e-09	-8.354010971361502956e-11
2.185999999999999943e+01	8.909000000000000565e-09	8.816153621632584142e-11	9.241998964129817964e-09	-8.124404957769340135e-11
2.189999999999999858e+01	8.615999999999999198e-09	8.531181611664351900e-11	8.898648115700229952e-09	-7.825951435643065284e-11
2.194000000000000128e+01	8.332999999999999245e-09	8.255778605057672936e-11	8.565749739965808693e-09	-7.536153651586066197e-11
2.198000000000000043e+01	8.058000000000000091e-09	7.987979301496218809e-11	8.243109297258978084e-09	-7.254870111021919676e-11
2.201999999999999957e+01	7.793000000000000696e-09	7.734280623559182311e-11	7.930533283535699615e-09	-6.981960069995751964e-11
2.205999999999999872e+01	7.536000000000000446e-09	7.483568001214395253e-11	7.627829223383106205e-09	-6.717283530112264330e-11
2.208999999999999986e+01	7.287000000000000169e-09	7.240507579337445726e-11	7.407164438204469876e-09	-6.524095560318942245e-11
2.212999999999999901e+01	7.045999999999999864e-09	7.009181224331507332e-11	7.121276222033374302e-09	-6.273493000893503892e-11
2.217000000000000171e+01	6.813000000000000358e-09	6.781332249996897902e-11	6.844735899527806034e-09	-6.030742750485723143e-11
2.221000000000000085e+01	6.586999999999999691e-09	6.560185734937312575e-11	6.577354791362737744e-09	-5.795707562186454640e-11
2.225000000000000000e+01	6.368999999999999823e-09	6.350427453937491772e-11	6.318945214423932258e-09	-5.568250911175665936e-11
2.228999999999999915e+01	6.157999999999999621e-09	6.143598070853268438e-11	6.069320475146288993e-09	-5.348236989899750918e-11
2.232000000000000028e+01	5.952999999999999605e-09	5.942514477648021517e-11	5.887755217085538042e-09	-5.188029545549492888e-11
2.235999999999999943e+01	5.755000000000000082e-09	5.751508533391478837e-11	5.653057665134554325e-09	-4.980715754724669317e-11
2.239999999999999858e+01	5.564000000000000225e-09	5.563836786939507276e-11	5.426636592163753622e-09	-4.780474882361932203e-11
2.244000000000000128e+01	5.378999999999999726e-09	5.381947780783737832e-11	5.208308957025803553e-09	-4.587173768383644217e-11
2.248000000000000043e+01	5.200000000000000241e-09	5.208854128628804595e-11	4.997892677227527513e-09	-4.400679947611767606e-11
2.251999999999999957e+01	5.025999999999999808e-09	5.037459618316094217e-11	4.795206622579738378e-09	-4.220861645170489993e-11
2.255999999999999872e+01	4.858000000000000388e-09	4.874686102222925468e-11	4.600070608899890985e-09	-4.047587771927118910e-11
2.260000000000000142e+01	4.696000000000000327e-09	4.714840906695085420e-11	4.412305391766326713e-09	-3.880727919970258268e-11
2.262999999999999901e+01	4.539000000000000146e-09	4.559831597021977900e-11	4.276211264099526854e-09	-3.759714165744049044e-11
2.267000000000000171e+01	4.386999999999999843e-09	4.412199669088575982e-11	4.100916438559643430e-09	-3.603767089989646225e-11
2.271000000000000085e+01	4.240000000000000248e-09	4.266803241397475890e-11	3.932504282659737072e-09	-3.453878889831925933e-11
2.275000000000000000e+01	4.097999999999999704e-09	4.128637548477705778e-11	3.770799021327414391e-09	-3.309921672298060022e-11
2.278999999999999915e+01	3.960999999999999867e-09	3.992900190790148153e-11	3.615625790277713396e-09	-3.171768204660010611e-11
2.282999999999999829e+01	3.827999999999999602e-09	3.863249259640386883e-11	3.466810630055698267e-09	-3.039291910121282085e-11
2.287000000000000099e+01	3.699000000000000151e-09	3.735197011386013059e-11	3.324182706449343214e-09	-2.912364893271799335e-11
2.291000000000000014e+01	3.575000000000000166e-09	3.612047621617596664e-11	3.187582913018575001e-09	-2.790850317523463484e-11
2.294999999999999929e+01	3.453999999999999860e-09	3.493782037776254785e-11	3.056856260322401518e-09	-2.674609131199388011e-11
2.298999999999999844e+01	3.337999999999999847e-09	3.378373183066863978e-11	2.931848556006978077e-09	-2.563502996340268149e-11
2.301999999999999957e+01	3.224999999999999927e-09	3.267730354829633080e-11	2.841753527625495998e-09	-2.483460454212535388e-11
2.305999999999999872e+01	3.115999999999999993e-09	3.159085158523798429e-11	2.726385334326899285e-09	-2.381009915998545658e-11
2.310000000000000142e+01	3.011000000000000045e-09	3.056110119211675368e-11	2.616316124353998332e-09	-2.283317645870282884e-11
2.314000000000000057e+01	2.909000000000000191e-09	2.954261490274741202e-11	2.511394645831835428e-09	-2.190247943966025676e-11
2.317999999999999972e+01	2.810999999999999909e-09	2.857982559384679335e-11	2.411470419027937831e-09	-2.101665803164065877e-11
2.321999999999999886e+01	2.716000000000000134e-09	2.762962829431719599e-11	2.316393731383333399e-09	-2.017436904624714947e-11
2.326000000000000156e+01	2.624000000000000038e-09	2.672401975607711635e-11	2.226015632583691513e-09	-1.937427613368326295e-11
2.330000000000000071e+01	2.535000000000000035e-09	2.583223875678412612e-11	2.140187929669710825e-09	-1.861504973888517390e-11
2.333999999999999986e+01	2.449000000000000125e-09	2.498415739936610798e-11	2.058763182186599974e-09	-1.789536705800470456e-11
2.337999999999999901e+01	2.365000000000000002e-09	2.414086227567966245e-11	1.981594697372238922e-09	-1.721391199523932117e-11
2.342000000000000171e+01	2.284999999999999864e-09	2.335064296223982064e-11	1.908536525383672255e-09	-1.656937512000604673e-11
2.346000000000000085e+01	2.206999999999999927e-09	2.256629530103763648e-11	1.839443454561584963e-09	-1.596045362445613681e-11
2.350000000000000000e+01	2.132000000000000082e-09	2.182404802146476432e-11	1.774171006732229853e-09	-1.538585128132576826e-11
2.353999999999999915e+01	2.059000000000000024e-09	2.108867698359793625e-11	1.712575432546754695e-09	-1.484427840212221761e-11
2.357999999999999829e+01	1.989000000000000059e-09	2.039469041302662450e-11	1.654513706857273768e-09	-1.433445179563975651e-11
2.362000000000000099e+01	1.920999999999999880e-09	1.970852693860282773e-11	1.599843524129412894e-09	-1.385509472680274400e-11
2.364999999999999858e+01	1.854999999999999901e-09	1.905281869087878606e-11	1.560981384876651642e-09	-1.351480814245832171e-11
2.369000000000000128e+01	1.792000000000000016e-09	1.841608794650300810e-11	1.511906127865654124e-09	-1.308571989388698951e-11
2.373000000000000043e+01	1.730000000000000023e-09	1.779890050873929677e-11	1.465834747075802547e-09	-1.268362311872157012e-11
2.376999999999999957e+01	1.670999999999999917e-09	1.720153350571686424e-11	1.422627595280720095e-09	-1.230726493133219464e-11
2.380999999999999872e+01	1.614000000000000010e-09	1.663340352032620114e-11	1.382145723565675343e-09	-1.195539871110680428e-11
2.385000000000000142e+01	1.557999999999999997e-09	1.607427442563219909e-11	1.344250876943527908e-09	-1.162678406311905481e-11
2.389000000000000057e+01	1.505000000000000076e-09	1.553614933373131607e-11	1.308805490005002294e-09	-1.132018677910420505e-11
2.392999999999999972e+01	1.453000000000000049e-09	1.501612994627222063e-11	1.275672682602720847e-09	-1.103437879873792978e-11
2.396999999999999886e+01	1.403000000000000015e-09	1.450750167962423516e-11	1.244716255569054337e-09	-1.076813817121844119e-11
2.401000000000000156e+01	1.354999999999999974e-09	1.402681139250233808e-11	1.215800686467056030e-09	-1.052024901714552141e-11
2.405000000000000071e+01	1.308000000000000033e-09	1.354782428867454878e-11	1.188791125374551449e-09	-1.028950149069692804e-11
2.408999999999999986e+01	1.263000000000000085e-09	1.309631328415749425e-11	1.163553390700766719e-09	-1.007469174209678156e-11
2.412999999999999901e+01	1.219000000000000030e-09	1.265414380699592588e-11	1.139953965035396258e-09	-9.874621880374953842e-12
2.417000000000000171e+01	1.176999999999999968e-09	1.222494739038305001e-11	1.117859991029705509e-09	-9.688099936413884241e-12
2.421000000000000085e+01	1.136000000000000006e-09	1.181221700344746363e-11	1.097139267309426781e-09	-9.513939826280600039e-12
2.425000000000000000e+01	1.097000000000000038e-09	1.141302548032437268e-11	1.077660244419052790e-09	-9.350961314840475961e-12
2.428999999999999915e+01	1.058999999999999962e-09	1.102990738869551985e-11	1.059292020797437960e-09	-9.197989979651802094e-12
2.432999999999999829e+01	1.021999999999999986e-09	1.065633867051906473e-11	1.041904338784148712e-09	-9.053857175136298948e-12
2.437000000000000099e+01	9.866999999999999118e-10	1.029396419671192465e-11	1.025367580656523657e-09	-8.917399997025078803e-12
2.441000000000000014e+01	9.523999999999999371e-10	9.947119290445448111e-12	1.009552764697000956e-09	-8.787461247076213110e-12
2.444999999999999929e+01	9.191999999999999898e-10	9.605676650647782592e-12	9.943315412905165816e-10	-8.662889398062028626e-12
2.448999999999999844e+01	8.871999999999999969e-10	9.281519877909653188e-12	9.795761890516535865e-10	-8.542538559023356702e-12
2.453000000000000114e+01	8.563000000000000312e-10	8.968144544098369246e-12	9.651596109812925543e-10	-8.425268440788443208e-12
2.457000000000000028e+01	8.264999999999999893e-10	8.660816954356846420e-12	9.509553306524937904e-10	-8.309944321754107030e-12
2.460999999999999943e+01	7.976000000000000168e-10	8.367186422401579693e-12	9.368374884253051904e-10	-8.195437013926429705e-12
2.464999999999999858e+01	7.697999999999999680e-10	8.084440675071344144e-12	9.226808376903123600e-10	-8.080622829219271771e-12
2.469000000000000128e+01	7.428999999999999885e-10	7.806225972653708704e-12	9.083607411405690950e-10	-7.964383546007449262e-12
2.473000000000000043e+01	7.168999999999999749e-10	7.541301873432819147e-12	8.937531670717324456e-10	-7.845606375932911154e-12
2.476999999999999957e+01	6.918000000000000306e-10	7.285255111950988358e-12	8.787346857100900004e-10	-7.723183930961193870e-12
2.480999999999999872e+01	6.675000000000000214e-10	7.033208810484372690e-12	8.631994072632024626e-10	-7.596164536774432963e-12
2.485000000000000142e+01	6.440999999999999781e-10	6.794088804194644899e-12	8.471407687795037434e-10	-7.464478035502190592e-12
2.489999999999999858e+01	6.214999999999999735e-10	6.562876187191736505e-12	8.263759619116803514e-10	-7.293683337477385400e-12
2.494000000000000128e+01	5.997000000000000074e-10	6.336136302724240976e-12	8.092463570037750012e-10	-7.152398521108866521e-12
2.498000000000000043e+01	5.786000000000000492e-10	6.119885140597112956e-12	7.916878705452961812e-10	-7.007246698574362058e-12
2.501999999999999957e+01	5.581999999999999956e-10	5.910558717598644637e-12	7.737292934064062933e-10	-6.858471695434337965e-12
2.505999999999999872e+01	5.385999999999999806e-10	5.706131688984520817e-12	7.553992792493674001e-10	-6.706316175706728754e-12
2.510000000000000142e+01	5.196000000000000462e-10	5.510838341628977265e-12	7.367263453478422189e-10	-6.551021648801880816e-12
2.514000000000000057e+01	5.013000000000000163e-10	5.322538438084125589e-12	7.177388734001054109e-10	-6.392828476405958505e-12
2.517999999999999972e+01	4.835999999999999637e-10	5.137401259313895587e-12	6.984651103362496435e-10	-6.231975879313509312e-12
2.521999999999999886e+01	4.664999999999999917e-10	4.961130448627610977e-12	6.789331691194073105e-10	-6.068701944209386034e-12
2.526000000000000156e+01	4.499999999999999970e-10	4.790852533735514945e-12	6.591710295410252373e-10	-5.903243630400336143e-12
2.530000000000000071e+01	4.340999999999999795e-10	4.624082021728745621e-12	6.392065390103209984e-10	-5.735836776497339161e-12
2.533999999999999986e+01	4.187000000000000120e-10	4.464874220898091468e-12	6.190674133378461922e-10	-5.566716107048067638e-12
2.537999999999999901e+01	4.037999999999999911e-10	4.310648375540273628e-12	5.987812375133759817e-10	-5.396115239121329648e-12
2.542000000000000171e+01	3.894999999999999991e-10	4.160241702213145785e-12	5.783754664779885178e-10	-5.224266688842327149e-12
2.546000000000000085e+01	3.757000000000000054e-10	4.017182388411725316e-12	5.578774258905414552e-10	-5.051401877880502533e-12
2.551000000000000156e+01	3.622999999999999793e-10	3.878086006858022587e-12	5.321665420618517226e-10	-4.834242543441688886e-12
2.555000000000000071e+01	3.494000000000000032e-10	3.744037976058113759e-12	5.115601399440409655e-10	-4.659931656186425700e-12
2.558999999999999986e+01	3.370000000000000253e-10	3.613109946112905546e-12	4.909493929679286052e-10	-4.485349147605206287e-12
2.562999999999999901e+01	3.250000000000000151e-10	3.488205988876421515e-12	4.703610857641713615e-10	-4.310721859212105192e-12
2.567000000000000171e+01	3.134000000000000241e-10	3.367322698914575234e-12	4.498218776141427484e-10	-4.136275571355825208e-12
2.571000000000000085e+01	3.022000000000000007e-10	3.248729180120333577e-12	4.293583031821170600e-10	-3.962235009417298832e-12
2.575000000000000000e+01	2.913999999999999967e-10	3.135991147756213727e-12	4.089967732420637058e-10	-3.788823849961651825e-12
2.578999999999999915e+01	2.810000000000000119e-10	3.027313042485035151e-12	3.887635753992846434e-10	-3.616264726846536206e-12
2.582999999999999829e+01	2.709999999999999948e-10	2.922708720713258295e-12	3.686848748067641627e-10	-3.444779237285692522e-12
2.587000000000000099e+01	2.613000000000000179e-10	2.819603777590568099e-12	3.487867148763271816e-10	-3.274587947868585088e-12
2.592000000000000171e+01	2.518999999999999780e-10	2.721080108853896526e-12	3.242073799226535178e-10	-3.064003166395725112e-12
2.596000000000000085e+01	2.429000000000000091e-10	2.626664864632779002e-12	3.048100319168219466e-10	-2.897524976141744718e-12
2.600000000000000000e+01	2.341999999999999771e-10	2.535289369578943656e-12	2.856770333857044216e-10	-2.733050781639232703e-12
2.603999999999999915e+01	2.258000000000000113e-10	2.445660359089408428e-12	2.668339181571022755e-10	-2.570796835482593024e-12
2.607999999999999829e+01	2.176000000000000034e-10	2.359358040850943229e-12	2.483061019682477209e-10	-2.410978390542571605e-12
2.612000000000000099e+01	2.097999999999999890e-10	2.277208025748489623e-12	2.301188831456692305e-10	-2.253809705721030618e-12
2.616000000000000014e+01	2.022999999999999890e-10	2.198137596981893392e-12	2.122974432801523574e-10	-2.099504051664197733e-12
2.619999999999999929e+01	1.949999999999999987e-10	2.119943585923927303e-12	1.948668478969257843e-10	-1.948273716435515591e-12
2.625000000000000000e+01	1.879999999999999970e-10	2.046013883954195697e-12	1.736662277429194777e-10	-1.763882291207678425e-12
2.628999999999999915e+01	1.812000000000000050e-10	1.974101443825012988e-12	1.572060816035061398e-10	-1.620342550323098442e-12
2.632999999999999829e+01	1.745999999999999968e-10	1.904213193739608591e-12	1.412174493351780550e-10	-1.480561346307993715e-12
2.637000000000000099e+01	1.683000000000000030e-10	1.837447831260251073e-12	1.257249105507270393e-10	-1.344746853600610678e-12
2.641000000000000014e+01	1.621999999999999931e-10	1.771786362495583981e-12	1.107529322382809348e-10	-1.213106293182147728e-12
2.644999999999999929e+01	1.563999999999999976e-10	1.710236204997816394e-12	9.632586940232802738e-11	-1.085845938002788831e-12
2.648999999999999844e+01	1.507000000000000069e-10	1.649646758347980741e-12	8.246796570009520249e-11	-9.631711183683771791e-13
2.653999999999999915e+01	1.452000000000000001e-10	1.591117297458613024e-12	6.598272064196872870e-11	-8.165872943492691397e-13
2.657999999999999829e+01	1.400000000000000077e-10	1.535751716044404678e-12	5.349349340721767555e-11	-7.049758223225026944e-13
2.662000000000000099e+01	1.348999999999999943e-10	1.480585320473066672e-12	4.165145580797093202e-11	-5.986107635945318558e-13
2.666000000000000014e+01	1.299999999999999905e-10	1.428306830948215178e-12	3.048038527244055903e-11	-4.976935014584077458e-13
2.669999999999999929e+01	1.252999999999999964e-10	1.378114885296215219e-12	2.000395115017226365e-11	-4.024245042302692936e-13
2.673999999999999844e+01	1.207000000000000071e-10	1.328915404756952050e-12	1.024571532103275880e-11	-3.130033304041893289e-13
2.678999999999999915e+01	1.163000000000000016e-10	1.281814015095924055e-12	-9.063909928166705733e-13	-2.097529156862901320e-13
2.682999999999999829e+01	1.121000000000000058e-10	1.236817644516361257e-12	-8.967637105169799955e-12	-1.341772816237654882e-13
2.687000000000000099e+01	1.080000000000000019e-10	1.192205211865809842e-12	-1.627409208171618652e-11	-6.477261376045465614e-14
2.691000000000000014e+01	1.040000000000000028e-10	1.149250351838101521e-12	-2.284945394772720535e-11	-1.353963406781201178e-15
2.694999999999999929e+01	1.002000000000000004e-10	1.108415521998857550e-12	-2.871735211720704847e-11	5.626309487252824046e-14
2.700000000000000000e+01	9.658999999999999939e-11	1.069596914769677822e-12	-3.509318370182944991e-11	1.204055771468922077e-13
2.703999999999999915e+01	9.305000000000000438e-11	1.031470896923417792e-12	-3.945514601489016350e-11	1.656391653524469790e-13
2.707999999999999829e+01	8.964999999999999544e-11	9.948166603833761677e-13	-4.318572518046595783e-11	2.056649664539060020e-13
2.712000000000000099e+01	8.636999999999999488e-11	9.594168905082294895e-13	-4.630811270703184200e-11	2.406639900169344404e-13
2.716000000000000014e+01	8.319999999999999445e-11	9.246841911341045746e-13	-4.884539855438286760e-11	2.708164534773544279e-13
2.721000000000000085e+01	8.015000000000000240e-11	8.917120059358196893e-13	-5.122921931514521061e-11	3.019648328796607353e-13
2.725000000000000000e+01	7.720999999999999756e-11	8.598944635408870814e-13	-5.253392685131550989e-11	3.218673826975378230e-13
2.728999999999999915e+01	7.438000000000000578e-11	8.292353744610836162e-13	-5.332788048391261607e-11	3.375036608953660618e-13
2.732999999999999829e+01	7.163999999999999766e-11	7.995153455941168293e-13	-5.363374477818774159e-11	3.490505666121682032e-13
2.737000000000000099e+01	6.901000000000000261e-11	7.709609291856171098e-13	-5.347408564175255239e-11	3.566842294043089001e-13
2.742000000000000171e+01	6.647000000000000414e-11	7.433522702530767928e-13	-5.265408837003370386e-11	3.609903938583079363e-13
2.746000000000000085e+01	6.402000000000000226e-11	7.166924864879498426e-13	-5.152900075649219356e-11	3.604592760917658692e-13
2.750000000000000000e+01	6.167000000000000521e-11	6.910967592689392300e-13	-5.001105404702471833e-11	3.565820721391809755e-13
2.753999999999999915e+01	5.939000000000000119e-11	6.662320152257495763e-13	-4.812240082332649395e-11	3.495316873833188547e-13
2.757999999999999829e+01	5.720000000000000022e-11	6.423252684842261680e-13	-4.588509779864470655e-11	3.394802793772295134e-13
2.762999999999999901e+01	5.509000000000000053e-11	6.192672266384118049e-13	-4.263162796524057357e-11	3.229568981117523428e-13
2.767000000000000171e+01	5.306000000000000211e-11	5.970606609695981927e-13	-3.969001470731268325e-11	3.067787928504672784e-13
2.771000000000000085e+01	5.110000000000000319e-11	5.755957017215584748e-13	-3.647078013690426143e-11	2.881540605243060282e-13
2.775000000000000000e+01	4.920999999999999731e-11	5.548747737654235122e-13	-3.299557928634512848e-11	2.672517253323692717e-13
2.780000000000000071e+01	4.738999999999999739e-11	5.349003019723239639e-13	-2.832446494979822557e-11	2.381772489356288089e-13
2.783999999999999986e+01	4.563000000000000166e-11	5.155617237657098702e-13	-2.435203436635175004e-11	2.127645435672493190e-13
2.787999999999999901e+01	4.393999999999999897e-11	4.969742205242843029e-13	-2.019337545012294490e-11	1.856185644942847454e-13
2.792000000000000171e+01	4.232000000000000223e-11	4.791402171191783249e-13	-1.586975068138973586e-11	1.569052737583761356e-13
2.796999999999999886e+01	4.075000000000000145e-11	4.618354707058385575e-13	-1.026548118469736171e-11	1.190613115616973353e-13
2.801000000000000156e+01	3.923000000000000308e-11	4.452882078456754147e-13	-5.647953284743925743e-12	8.742469491395704952e-14
2.805000000000000071e+01	3.777999999999999775e-11	4.292659295852863161e-13	-9.339361868984229811e-13	5.475525685023519927e-14
2.808999999999999986e+01	3.638000000000000129e-11	4.137788550244361242e-13	3.855691308658336201e-12	2.121596644774257250e-14
2.814000000000000057e+01	3.501999999999999901e-11	3.987148627408480992e-13	9.917389299257752431e-12	-2.168422686688159488e-14
2.817999999999999972e+01	3.372000000000000091e-11	3.843032762614443864e-13	1.480126238094635509e-11	-5.658842004083317813e-14
2.821999999999999886e+01	3.246999999999999877e-11	3.706195552664079209e-13	1.969350207087141719e-11	-9.183759251140503955e-14
2.826000000000000156e+01	3.125999999999999726e-11	3.571693147202318155e-13	2.457360462523358933e-11	-1.272717009086276044e-13
2.830999999999999872e+01	3.009999999999999816e-11	3.442629958626592710e-13	3.062556961920765415e-11	-1.715816849810237227e-13
2.835000000000000142e+01	2.897999999999999970e-11	3.319551582941286510e-13	3.540384680307142442e-11	-2.068502509567486964e-13
2.839000000000000057e+01	2.789999999999999865e-11	3.199063200563564787e-13	4.010394829257382167e-11	-2.417882814976423860e-13
2.844000000000000128e+01	2.686000000000000147e-11	3.082916492210149622e-13	4.583847112239153977e-11	-2.847566089126317375e-13
2.848000000000000043e+01	2.585999999999999846e-11	2.972618342083625232e-13	5.028918070852534707e-11	-3.183772449920037398e-13
2.851999999999999957e+01	2.489000000000000077e-11	2.863990466285866381e-13	5.459657952003849286e-11	-3.511589220975058028e-13
2.855999999999999872e+01	2.396999999999999904e-11	2.762281556114075514e-13	5.874080537002145127e-11	-3.829466014926797828e-13
2.860999999999999943e+01	2.307000000000000085e-11	2.661230247898892686e-13	6.366150224770876402e-11	-4.210482554130845776e-13
2.864999999999999858e+01	2.221000000000000008e-11	2.565872190688187838e-13	6.736640031371615581e-11	-4.500359534298699308e-13
2.869000000000000128e+01	2.138000000000000139e-11	2.473687250556949493e-13	7.084414865617226666e-11	-4.775302660013323807e-13
2.873999999999999844e+01	2.058000000000000157e-11	2.383502829108453840e-13	7.484219069715162759e-11	-5.095661408055367249e-13
2.878000000000000114e+01	1.981000000000000061e-11	2.297755344478679309e-13	7.773764420703032267e-11	-5.331444995954487632e-13
2.882000000000000028e+01	1.906999999999999851e-11	2.215226010249367936e-13	8.034283970924372882e-11	-5.547368600519881823e-13
2.887000000000000099e+01	1.835999999999999851e-11	2.135930414877788280e-13	8.316184713352492932e-11	-5.787056973531601792e-13
2.891000000000000014e+01	1.768000000000000060e-11	2.059884146821207385e-13	8.504387116112850492e-11	-5.952823690291744848e-13
2.894999999999999929e+01	1.701999999999999977e-11	1.985935969642861765e-13	8.658451699637960150e-11	-6.094688830595763230e-13
2.900000000000000000e+01	1.637999999999999927e-11	1.914096275647596706e-13	8.804530846101258517e-11	-6.239381061133303984e-13
2.903999999999999915e+01	1.577000000000000086e-11	1.845545746135905051e-13	8.885577837275898751e-11	-6.329934953971354200e-13
2.907999999999999829e+01	1.517999999999999954e-11	1.779127948518599536e-13	8.936013803125280064e-11	-6.398895615571825899e-13
2.912999999999999901e+01	1.460999999999999853e-11	1.715696783843812128e-13	8.957727739412479569e-11	-6.455860135497083522e-13
2.917000000000000171e+01	1.406999999999999962e-11	1.654719935163349727e-13	8.943400708225849901e-11	-6.478942131997719652e-13
2.921000000000000085e+01	1.353999999999999926e-11	1.595515551809299471e-13	8.902107044448474329e-11	-6.482829385895513771e-13
2.926000000000000156e+01	1.303999999999999937e-11	1.538855551091567786e-13	8.814261247206649645e-11	-6.461810141531236430e-13
2.930000000000000071e+01	1.254999999999999964e-11	1.483928755881944116e-13	8.716350271383311776e-11	-6.425179684133344729e-13
2.933999999999999986e+01	1.208000000000000023e-11	1.431145084871551620e-13	8.595069053473512889e-11	-6.371721402414950806e-13
2.939000000000000057e+01	1.162999999999999952e-11	1.380518394466851349e-13	8.412273987593101944e-11	-6.282334083754557172e-13
2.942999999999999972e+01	1.120000000000000074e-11	1.332062541074304610e-13	8.242414032371007282e-11	-6.193648599588065234e-13
2.946999999999999886e+01	1.078000000000000051e-11	1.284599730144763811e-13	8.052733015103722353e-11	-6.090471159645330703e-13
2.951999999999999957e+01	1.038000000000000060e-11	1.239330850238143872e-13	7.789407350340435664e-11	-5.942205315392845787e-13
2.955999999999999872e+01	9.989999999999999236e-12	1.195650260922063932e-13	7.559080823383711751e-11	-5.809021896223579722e-13
2.960000000000000142e+01	9.618000000000000417e-12	1.153348730458971131e-13	7.312435979521437718e-11	-5.663651850043828519e-13
2.964999999999999858e+01	9.260000000000000529e-12	1.113092059179293841e-13	6.982809741278145247e-11	-5.465872959366835030e-13
2.969000000000000128e+01	8.915999999999999571e-12	1.074315598519764605e-13	6.703348995371287140e-11	-5.295650007209660334e-13
2.973000000000000043e+01	8.583999999999999774e-12	1.036789909483408109e-13	6.411027002550661787e-11	-5.115515716596003055e-13


==> pde_runs/ss_1Td_nr32_lmax1_E3.22E+01_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.083000000000000185e-01	7.686091505991000982e-04	8.038575947844120995e-01	-6.420046744694052950e-04
2.312000000000000166e-02	7.983000000000000096e-01	9.499122617016952756e-04	7.953177223343250724e-01	-1.169172371261089803e-03
3.855999999999999706e-02	7.884999999999999787e-01	1.314735104795385513e-03	7.848726773691766523e-01	-1.450079076154692096e-03
5.403000000000000164e-02	7.786999999999999478e-01	1.576686369745191382e-03	7.748012575398314228e-01	-1.675096857887616681e-03
6.951999999999999846e-02	7.691000000000000059e-01	1.786373290251740565e-03	7.650816782465783561e-01	-1.869358323661713533e-03
8.504000000000000448e-02	7.594999999999999529e-01	1.963153439345504455e-03	7.555946327154212661e-01	-2.040479264773496521e-03
1.005999999999999950e-01	7.500999999999999890e-01	2.116415225223828699e-03	7.462711523520134671e-01	-2.192904924932176283e-03
1.161999999999999977e-01	7.408000000000000140e-01	2.251418482044111914e-03	7.370719489869960173e-01	-2.329445960235000754e-03
1.317000000000000115e-01	7.315000000000000391e-01	2.370970286815154114e-03	7.280514175781889197e-01	-2.451034573762036952e-03
1.474000000000000032e-01	7.224000000000000421e-01	2.478276492376684306e-03	7.190162613785491263e-01	-2.561447144763208915e-03
1.630000000000000060e-01	7.134000000000000341e-01	2.575496157795364050e-03	7.101280264287038735e-01	-2.659757810002411071e-03
1.786999999999999977e-01	7.045000000000000151e-01	2.663761640154154679e-03	7.012750206007084541e-01	-2.748738323558435389e-03
1.943999999999999895e-01	6.955999999999999961e-01	2.743362711553162803e-03	6.925189046041457797e-01	-2.829051209183714582e-03
2.101000000000000090e-01	6.868999999999999551e-01	2.816128071235018959e-03	6.838625569704501750e-01	-2.901759351959882528e-03
2.258999999999999897e-01	6.782000000000000250e-01	2.882265449826579805e-03	6.752536355993131734e-01	-2.968129241398804498e-03
2.416000000000000092e-01	6.696999999999999620e-01	2.942804378327861046e-03	6.668021856563288718e-01	-3.028041152590458477e-03
2.574000000000000177e-01	6.612999999999999989e-01	2.998289009367576929e-03	6.584010775655122494e-01	-3.082867283423525520e-03
2.732999999999999874e-01	6.529000000000000359e-01	3.048410749226843422e-03	6.500524302779301378e-01	-3.133027282752537564e-03
2.891000000000000236e-01	6.445999999999999508e-01	3.094510262965745936e-03	6.418610970040512509e-01	-3.178336766441105382e-03
3.049999999999999933e-01	6.364999999999999547e-01	3.136471214505044420e-03	6.337230078356547169e-01	-3.219758111332756897e-03
3.209000000000000186e-01	6.283999999999999586e-01	3.174560455139157581e-03	6.256897926440346813e-01	-3.257330818772131379e-03
3.367999999999999883e-01	6.203999999999999515e-01	3.209007250659979583e-03	6.177607840157759433e-01	-3.291353032406306271e-03
3.528000000000000025e-01	6.125000000000000444e-01	3.240284566408031548e-03	6.098860268857677625e-01	-3.322270412082508739e-03
3.687000000000000277e-01	6.047000000000000153e-01	3.268496152226686626e-03	6.021622249796765303e-01	-3.349928842024387562e-03
3.847999999999999754e-01	5.968999999999999861e-01	3.293536930366952001e-03	5.944428356353248510e-01	-3.375032315714537878e-03
4.007999999999999896e-01	5.893000000000000460e-01	3.316246310385203341e-03	5.868709585614219071e-01	-3.397274624631837180e-03
4.168000000000000038e-01	5.816999999999999948e-01	3.335944924219684266e-03	5.793967289763822803e-01	-3.416989699870930357e-03
4.329000000000000070e-01	5.743000000000000327e-01	3.355511267107493499e-03	5.719727992675094352e-01	-3.434431683647694820e-03
4.490000000000000102e-01	5.668999999999999595e-01	3.367915637641032394e-03	5.646446942887441978e-01	-3.449610912450845005e-03
4.652000000000000024e-01	5.595999999999999863e-01	3.382702155385248089e-03	5.573663454571016196e-01	-3.462730615090721213e-03
4.813000000000000056e-01	5.523000000000000131e-01	3.392782691085299233e-03	5.502262308579167760e-01	-3.473746840189402638e-03
4.974999999999999978e-01	5.452000000000000179e-01	3.402678474699208887e-03	5.431343206803475043e-01	-3.482905403146562256e-03
5.137000000000000455e-01	5.381000000000000227e-01	3.411180534763295479e-03	5.361339665961106782e-01	-3.490232288199308398e-03
5.299000000000000377e-01	5.312000000000000055e-01	3.416509477747915746e-03	5.292239328096410844e-01	-3.495820106131600647e-03
5.462000000000000188e-01	5.242999999999999883e-01	3.420563631338164635e-03	5.223612008737620327e-01	-3.499773657418032199e-03
5.625000000000000000e-01	5.173999999999999710e-01	3.423342995534043448e-03	5.155875393239776061e-01	-3.502133690398109931e-03
5.787999999999999812e-01	5.107000000000000428e-01	3.423240804536397709e-03	5.089018258122299798e-01	-3.502974871188798897e-03
5.950999999999999623e-01	5.040000000000000036e-01	3.421978139497679466e-03	5.023029782435385338e-01	-3.502366571240540360e-03
6.115000000000000435e-01	4.974999999999999978e-01	3.420930248759100536e-03	4.957501729896661713e-01	-3.500362289271727583e-03
6.279000000000000137e-01	4.909000000000000030e-01	3.418060240570958662e-03	4.892828328897513290e-01	-3.497041423058925777e-03
6.442999999999999838e-01	4.844999999999999862e-01	3.415456968207182704e-03	4.828996523334208590e-01	-3.492480777205621972e-03
6.606999999999999540e-01	4.782000000000000139e-01	3.409697899272016389e-03	4.765993827114980430e-01	-3.486751975132263304e-03
6.772000000000000242e-01	4.718999999999999861e-01	3.402920384461998946e-03	4.703431587021024707e-01	-3.479877024376153583e-03
6.936999999999999833e-01	4.657000000000000028e-01	3.395853617167118085e-03	4.641684825478720189e-01	-3.471951072452056104e-03
7.102000000000000535e-01	4.595000000000000195e-01	3.387784569804924185e-03	4.580742344036333180e-01	-3.463033805212747951e-03
7.268000000000000016e-01	4.534000000000000252e-01	3.376840895452434734e-03	4.520231244996461561e-01	-3.453118746719139459e-03
7.432999999999999607e-01	4.474000000000000199e-01	3.368316896078119363e-03	4.460870184180599773e-01	-3.442378186498223393e-03
7.599000000000000199e-01	4.415000000000000036e-01	3.357034894467884369e-03	4.401929550532600599e-01	-3.430732011239360276e-03
7.764999999999999680e-01	4.356999999999999762e-01	3.345635113402735134e-03	4.343761723987392687e-01	-3.418290055288941438e-03
7.932000000000000162e-01	4.299000000000000044e-01	3.333364688131648136e-03	4.286013779673499835e-01	-3.405015300761390570e-03
8.098999999999999533e-01	4.240999999999999770e-01	3.317775076162989781e-03	4.229029215635514150e-01	-3.391023215590412664e-03
8.265000000000000124e-01	4.184999999999999831e-01	3.305376479132142442e-03	4.173133588145786499e-01	-3.376444062361112948e-03
8.433000000000000496e-01	4.128999999999999893e-01	3.289753380847871330e-03	4.117314839102776403e-01	-3.361046781590142779e-03
8.599999999999999867e-01	4.073999999999999844e-01	3.274157995376521420e-03	4.062568070475362503e-01	-3.345136905227720329e-03
8.768000000000000238e-01	4.018999999999999795e-01	3.257800507549841063e-03	4.008229462166961743e-01	-3.328558631224652967e-03
8.935999999999999499e-01	3.965000000000000191e-01	3.241498445349003110e-03	3.954621102857989734e-01	-3.311438535107893641e-03
9.103999999999999870e-01	3.911999999999999922e-01	3.225272593383697161e-03	3.901735291841861297e-01	-3.293807999079865437e-03
9.273000000000000131e-01	3.859000000000000208e-01	3.208312351875983268e-03	3.849256150606991111e-01	-3.275587629159785411e-03
9.441000000000000503e-01	3.806999999999999829e-01	3.189258060941917248e-03	3.797796476629995421e-01	-3.257021669727840161e-03
9.609999999999999654e-01	3.755999999999999894e-01	3.172555895004531071e-03	3.746732295715187733e-01	-3.237917113768649761e-03
9.779999999999999805e-01	3.704999999999999960e-01	3.153007969590308421e-03	3.696064322453532780e-01	-3.218293485962531175e-03
9.949000000000000066e-01	3.654999999999999916e-01	3.133669622323802251e-03	3.646377362395125665e-01	-3.198407393985270523e-03
1.012000000000000011e+00	3.605999999999999761e-01	3.114559905763894260e-03	3.596784408359011143e-01	-3.177927445675939825e-03
1.028999999999999915e+00	3.557000000000000162e-01	3.094827805613801011e-03	3.548150863737845051e-01	-3.157233531387202644e-03
1.046000000000000041e+00	3.508000000000000007e-01	3.072447977129203790e-03	3.500174511600903648e-01	-3.136229481773915827e-03
1.062999999999999945e+00	3.461000000000000187e-01	3.053263782384570829e-03	3.452845498719391282e-01	-3.114936838976747457e-03
1.080000000000000071e+00	3.412999999999999923e-01	3.032594065397312567e-03	3.406154315655193776e-01	-3.093376175576011741e-03
1.096999999999999975e+00	3.366999999999999993e-01	3.011160514003917259e-03	3.360091779036085136e-01	-3.071567150431078058e-03
1.114000000000000101e+00	3.321000000000000063e-01	2.989195800362866740e-03	3.314649015018246159e-01	-3.049528560538780457e-03
1.131000000000000005e+00	3.275000000000000133e-01	2.966699924474162312e-03	3.269817443839181936e-01	-3.027278389249178463e-03
1.149000000000000021e+00	3.230000000000000093e-01	2.944584522412853518e-03	3.223005680610127044e-01	-3.003507887154866374e-03
1.165999999999999925e+00	3.185999999999999943e-01	2.922866914687017193e-03	3.179406607820082775e-01	-2.980875504945229310e-03
1.183000000000000052e+00	3.141999999999999793e-01	2.900641238724292748e-03	3.136394163124920920e-01	-2.958081951986293173e-03
1.199999999999999956e+00	3.099000000000000088e-01	2.878836451107808728e-03	3.093960821378621273e-01	-2.935142339178512493e-03
1.217999999999999972e+00	3.055999999999999828e-01	2.854770759837177083e-03	3.049654498873915487e-01	-2.910710236765793549e-03
1.235000000000000098e+00	3.014000000000000012e-01	2.832937682057502272e-03	3.008390699883366493e-01	-2.887514906866122440e-03
1.252000000000000002e+00	2.972000000000000197e-01	2.808903745051676785e-03	2.967684368260440908e-01	-2.864216050294218167e-03
1.270000000000000018e+00	2.931000000000000272e-01	2.787075863424424375e-03	2.925183774086871913e-01	-2.839448050075697554e-03
1.286999999999999922e+00	2.889999999999999791e-01	2.763106012298478624e-03	2.885604426947947498e-01	-2.815975803610576162e-03
1.304000000000000048e+00	2.849999999999999756e-01	2.739671364872072173e-03	2.846562783671957031e-01	-2.792437642621006799e-03
1.322000000000000064e+00	2.810000000000000275e-01	2.715821025251848996e-03	2.805803880022776919e-01	-2.767455646524369459e-03
1.338999999999999968e+00	2.771000000000000130e-01	2.692526673940854719e-03	2.767850253288250961e-01	-2.743817038136981377e-03
1.356999999999999984e+00	2.732999999999999874e-01	2.669803899396358711e-03	2.728229140160670085e-01	-2.718752209431437097e-03
1.374000000000000110e+00	2.693999999999999728e-01	2.644148762834648125e-03	2.691334337096878415e-01	-2.695055580860673816e-03
1.391999999999999904e+00	2.656999999999999917e-01	2.621639607889752685e-03	2.652816166908398277e-01	-2.669949045135137401e-03
1.409000000000000030e+00	2.619000000000000217e-01	2.596241969548101092e-03	2.616946238256130375e-01	-2.646230898366967472e-03
1.427000000000000046e+00	2.582999999999999741e-01	2.573976456416802745e-03	2.579495987026363957e-01	-2.621119792764870556e-03
1.445000000000000062e+00	2.545999999999999930e-01	2.548865183808669225e-03	2.542581988753875311e-01	-2.596019912855713086e-03
1.461999999999999966e+00	2.510000000000000009e-01	2.525867013185769533e-03	2.508203535436456799e-01	-2.572332685643449659e-03
1.479999999999999982e+00	2.474999999999999978e-01	2.502077295343811160e-03	2.472308264553020607e-01	-2.547279445845268206e-03
1.497999999999999998e+00	2.439999999999999947e-01	2.477964261351106156e-03	2.436925048943169303e-01	-2.522262339349867159e-03
1.514999999999999902e+00	2.406000000000000083e-01	2.454548089133313984e-03	2.403970753503018032e-01	-2.498675334518809903e-03
1.532999999999999918e+00	2.371000000000000052e-01	2.429793041641269396e-03	2.369561210964469811e-01	-2.473750724330301722e-03
1.550999999999999934e+00	2.338000000000000078e-01	2.406773509058410514e-03	2.335641524774052791e-01	-2.448884583685547942e-03
1.568999999999999950e+00	2.305000000000000104e-01	2.382118343162936344e-03	2.302204568875495516e-01	-2.424083971792604340e-03
1.586000000000000076e+00	2.272000000000000131e-01	2.358508181254696193e-03	2.271062221511976342e-01	-2.400727482045799180e-03
1.604000000000000092e+00	2.240000000000000047e-01	2.335635872990479787e-03	2.238544239087187915e-01	-2.376073570927102717e-03
1.622000000000000108e+00	2.207999999999999963e-01	2.311193171994067874e-03	2.206489114109378147e-01	-2.351504572790968223e-03
1.639999999999999902e+00	2.175999999999999879e-01	2.286491818077058657e-03	2.174890450500514549e-01	-2.327026627822651340e-03
1.657999999999999918e+00	2.144999999999999962e-01	2.263825046508674641e-03	2.143742020165976814e-01	-2.302645666856904631e-03
1.675999999999999934e+00	2.114000000000000046e-01	2.239651390737704834e-03	2.113037756742909834e-01	-2.278367419982960627e-03
1.693999999999999950e+00	2.084000000000000019e-01	2.216290644145753764e-03	2.082771749646873394e-01	-2.254197424716750803e-03
1.711999999999999966e+00	2.053999999999999992e-01	2.192687410440743480e-03	2.052938238399500404e-01	-2.230141033766251234e-03
1.729999999999999982e+00	2.023999999999999966e-01	2.168841689622673548e-03	2.023531607221064066e-01	-2.206203422414045479e-03
1.747999999999999998e+00	1.995000000000000107e-01	2.145829085243044533e-03	1.994546379872943476e-01	-2.182389595539558063e-03
1.766000000000000014e+00	1.965999999999999970e-01	2.122582076654124048e-03	1.965977214735953049e-01	-2.158704394301868938e-03
1.784000000000000030e+00	1.938000000000000000e-01	2.100184350311181704e-03	1.937818900111436815e-01	-2.135152502502611974e-03
1.802000000000000046e+00	1.910000000000000031e-01	2.077560302662716935e-03	1.910066349732891799e-01	-2.111738452647177709e-03
1.820000000000000062e+00	1.882000000000000062e-01	2.053623360502115219e-03	1.882714594389336971e-01	-2.088466625671444969e-03
1.838999999999999968e+00	1.854999999999999982e-01	2.031658069510795979e-03	1.854272153288993585e-01	-2.064060013765829562e-03
1.856999999999999984e+00	1.827999999999999903e-01	2.008419143825644106e-03	1.827726400345710267e-01	-2.041089646145977272e-03
1.875000000000000000e+00	1.801000000000000101e-01	1.986032964488085740e-03	1.801563214846469418e-01	-2.018268487739660437e-03
1.893000000000000016e+00	1.774999999999999911e-01	1.963510530486997988e-03	1.775776519387864960e-01	-1.995598075281159681e-03
1.911999999999999922e+00	1.748999999999999999e-01	1.940807963201923942e-03	1.748959124125727405e-01	-1.971833373884519357e-03
1.929999999999999938e+00	1.723999999999999977e-01	1.920033745815942884e-03	1.723927857350404380e-01	-1.949477427528796243e-03
1.947999999999999954e+00	1.698999999999999955e-01	1.898076537728392039e-03	1.699255400465874144e-01	-1.927276597188174465e-03
1.967000000000000082e+00	1.673999999999999932e-01	1.875946124560084333e-03	1.673595428483756198e-01	-1.904012138289759050e-03
1.985000000000000098e+00	1.648999999999999910e-01	1.853642506311019983e-03	1.649643360141669901e-01	-1.882134284046273632e-03
2.003000000000000114e+00	1.625000000000000056e-01	1.832293248056926158e-03	1.626033661142028408e-01	-1.860415467102228670e-03
2.021999999999999797e+00	1.600999999999999923e-01	1.809853375144333072e-03	1.601478072371678996e-01	-1.837663903885343973e-03
2.040000000000000036e+00	1.577000000000000068e-01	1.788185419541646511e-03	1.578556146084985901e-01	-1.816275701364405797e-03
2.059000000000000163e+00	1.554000000000000103e-01	1.767488567091736636e-03	1.554715493023023365e-01	-1.793875642253538660e-03
2.076999999999999957e+00	1.531000000000000139e-01	1.745748442705401292e-03	1.532460647470861026e-01	-1.772822748976172385e-03
2.096000000000000085e+00	1.509000000000000064e-01	1.725889902846354951e-03	1.509313588418246255e-01	-1.750778973695854557e-03
2.113999999999999879e+00	1.486000000000000099e-01	1.703873805031346986e-03	1.487706063947140112e-01	-1.730065757112220388e-03
2.133000000000000007e+00	1.464000000000000024e-01	1.683719661834475433e-03	1.465232210580083572e-01	-1.708382712232996582e-03
2.152000000000000135e+00	1.441999999999999948e-01	1.662580559078366592e-03	1.443096428151064425e-01	-1.686886533482955582e-03
2.169999999999999929e+00	1.421000000000000041e-01	1.642470294501953464e-03	1.422432982220512010e-01	-1.666695057625158924e-03
2.189000000000000057e+00	1.400000000000000133e-01	1.623047076745876222e-03	1.400941233196274227e-01	-1.645565756782584608e-03
2.208000000000000185e+00	1.378999999999999948e-01	1.602682200700750095e-03	1.379773067176628953e-01	-1.624626310300596307e-03
2.225999999999999979e+00	1.358000000000000040e-01	1.582196081099095011e-03	1.360013237013389109e-01	-1.604964922583825698e-03
2.245000000000000107e+00	1.338000000000000023e-01	1.562756697535480329e-03	1.339461802580754757e-01	-1.584397863694948436e-03
2.263999999999999790e+00	1.318000000000000005e-01	1.543201843918027378e-03	1.319220380861436948e-01	-1.564023336848473699e-03
2.282999999999999918e+00	1.297999999999999987e-01	1.522782119597329087e-03	1.299284561991160825e-01	-1.543842185559186420e-03
2.301000000000000156e+00	1.279000000000000137e-01	1.504183935375923500e-03	1.280675983695255538e-01	-1.524902313676377479e-03
2.319999999999999840e+00	1.260000000000000009e-01	1.485476054603372068e-03	1.261322982098924961e-01	-1.505100040226668018e-03
2.338999999999999968e+00	1.241000000000000020e-01	1.466658477279674357e-03	1.242263120739458548e-01	-1.485493451770368133e-03
2.358000000000000096e+00	1.222000000000000031e-01	1.447025681375881286e-03	1.223492344145187538e-01	-1.466083275236705575e-03
2.376999999999999780e+00	1.203000000000000042e-01	1.427999680605006490e-03	1.205006677208483312e-01	-1.446870202286240767e-03
2.395999999999999908e+00	1.184999999999999942e-01	1.409369742118795395e-03	1.186801972334123739e-01	-1.427854239350013653e-03
2.415000000000000036e+00	1.166999999999999982e-01	1.390656665193821346e-03	1.168873732440235957e-01	-1.409034254502770835e-03
2.434000000000000163e+00	1.150000000000000050e-01	1.373718362996336232e-03	1.151217510568953439e-01	-1.390409022303327807e-03
2.452999999999999847e+00	1.131999999999999951e-01	1.354830926290066578e-03	1.133828951017353398e-01	-1.371977336960943658e-03
2.471999999999999975e+00	1.115000000000000019e-01	1.337059507654140764e-03	1.116703786814477045e-01	-1.353738011852539513e-03
2.491000000000000103e+00	1.097999999999999948e-01	1.319209569381605022e-03	1.099837837286471859e-01	-1.335689879055631602e-03
2.509999999999999787e+00	1.081000000000000016e-01	1.301281111472459787e-03	1.083227005706161733e-01	-1.317831788896380290e-03
2.528999999999999915e+00	1.064999999999999974e-01	1.284480218639041504e-03	1.066867277023476751e-01	-1.300162609512106040e-03
2.548000000000000043e+00	1.048000000000000043e-01	1.266397030857753471e-03	1.050754715673423018e-01	-1.282681226427748221e-03
2.568000000000000060e+00	1.032000000000000001e-01	1.249446026954346067e-03	1.034056907492544031e-01	-1.264481446756273494e-03
2.587000000000000188e+00	1.016999999999999987e-01	1.233634135132049810e-03	1.018439684790833355e-01	-1.247382120087610433e-03
2.605999999999999872e+00	1.000999999999999945e-01	1.215959711341347551e-03	1.003058085569962371e-01	-1.230467290984709264e-03
2.625000000000000000e+00	9.857000000000000484e-02	1.199650489997171549e-03	9.879084754341468932e-02	-1.213735911369729324e-03
2.645000000000000018e+00	9.704999999999999738e-02	1.183392537356899119e-03	9.722082248530126980e-02	-1.196320984312076790e-03
2.664000000000000146e+00	9.556000000000000605e-02	1.166879164957537653e-03	9.575237084988830194e-02	-1.179962940281753612e-03
2.682999999999999829e+00	9.407999999999999696e-02	1.150979631364378204e-03	9.430605090728136353e-02	-1.163785240389014330e-03
2.702999999999999847e+00	9.263000000000000400e-02	1.134844654331443499e-03	9.280714878259395395e-02	-1.146949828751625024e-03
2.721999999999999975e+00	9.120000000000000329e-02	1.118904821689494867e-03	9.140521012631502851e-02	-1.131139230231752689e-03
2.741000000000000103e+00	8.978999999999999482e-02	1.103161172669016744e-03	9.002439581881599429e-02	-1.115506004799363647e-03
2.761000000000000121e+00	8.838999999999999635e-02	1.088002033061066061e-03	8.859337919401018280e-02	-1.099240560651342869e-03
2.779999999999999805e+00	8.702000000000000013e-02	1.072645786071214523e-03	8.725493630640883402e-02	-1.083968468820951502e-03
2.799999999999999822e+00	8.566999999999999615e-02	1.057488955864340678e-03	8.586783626018885951e-02	-1.068081113191632955e-03
2.818999999999999950e+00	8.433999999999999830e-02	1.042532581670929399e-03	8.457047541215211017e-02	-1.053166283241076554e-03
2.838999999999999968e+00	8.301999999999999658e-02	1.027653918823751358e-03	8.322595977995850269e-02	-1.037652997957394041e-03
2.858000000000000096e+00	8.172999999999999710e-02	1.012629532768629693e-03	8.196843865368685922e-02	-1.023091665906787021e-03
2.878000000000000114e+00	8.044999999999999374e-02	9.981638485690028702e-04	8.066522358688926753e-02	-1.007948543753711375e-03
2.898000000000000131e+00	7.918999999999999651e-02	9.839023154245617273e-04	7.938270531708779831e-02	-9.929937679305353079e-04
2.916999999999999815e+00	7.795000000000000540e-02	9.698459725657901593e-04	7.818319226970897595e-02	-9.789602887878379005e-04
2.936999999999999833e+00	7.673000000000000653e-02	9.555528583616241037e-04	7.694011901300061573e-02	-9.643699656947401794e-04
2.955999999999999961e+00	7.552000000000000379e-02	9.417922343107318394e-04	7.577751683007728778e-02	-9.506809718939919062e-04
2.975999999999999979e+00	7.434000000000000330e-02	9.279351350298576957e-04	7.457271615578975332e-02	-9.364514529686300895e-04
2.995999999999999996e+00	7.316999999999999893e-02	9.141757234145304629e-04	7.338710096299118357e-02	-9.224055777405329882e-04
3.016000000000000014e+00	7.201000000000000456e-02	9.009300958037552102e-04	7.222037768403735680e-02	-9.085423452375700074e-04
3.036000000000000032e+00	7.087999999999999856e-02	8.876109137686850068e-04	7.107224633072707631e-02	-8.948600450274450235e-04
3.055000000000000160e+00	6.976000000000000256e-02	8.743909782448888030e-04	6.999846818892012379e-02	-8.820275628065279072e-04
3.075000000000000178e+00	6.865000000000000269e-02	8.612706356425275716e-04	6.888573038667922255e-02	-8.686921554611433177e-04
3.095000000000000195e+00	6.757000000000000506e-02	8.485013797388606767e-04	6.779071185496032825e-02	-8.555316664659277795e-04
3.115000000000000213e+00	6.648999999999999355e-02	8.357071823035645917e-04	6.671312691042383114e-02	-8.425441226393661940e-04
3.134999999999999787e+00	6.543999999999999817e-02	8.232654572076089031e-04	6.565269481412144836e-02	-8.297275833207613154e-04
3.154999999999999805e+00	6.439999999999999891e-02	8.109254034940574941e-04	6.460913965777090318e-02	-8.170801396366423946e-04
3.174999999999999822e+00	6.336999999999999578e-02	7.986873675730718795e-04	6.358219025332544072e-02	-8.045999137882092972e-04
3.194999999999999840e+00	6.235999999999999877e-02	7.866778468886316544e-04	6.257158002572212052e-02	-7.922850583590697413e-04
3.214999999999999858e+00	6.135999999999999788e-02	7.744170056320130941e-04	6.157704690869879316e-02	-7.801337556425731647e-04
3.234999999999999876e+00	6.038000000000000311e-02	7.627457544702910411e-04	6.059833324357467160e-02	-7.681442169880818094e-04
3.254999999999999893e+00	5.942000000000000060e-02	7.509616890659691823e-04	5.963518568089128807e-02	-7.563146821655123472e-04
3.274999999999999911e+00	5.847000000000000114e-02	7.396305549478267511e-04	5.868735508481694868e-02	-7.446434187475398092e-04
3.294999999999999929e+00	5.752999999999999781e-02	7.280719448236233670e-04	5.775459644022161443e-02	-7.331287215088749896e-04
3.314999999999999947e+00	5.659999999999999754e-02	7.169558736807540682e-04	5.683666876233106624e-02	-7.217689118420316961e-04
3.334999999999999964e+00	5.569000000000000339e-02	7.057503709811873902e-04	5.593333500887501947e-02	-7.105623371890453259e-04
3.355999999999999872e+00	5.480000000000000149e-02	6.947879327449491904e-04	5.500028618240769551e-02	-6.989585730196622767e-04
3.375999999999999890e+00	5.390999999999999959e-02	6.838152176739196314e-04	5.412614510708108756e-02	-6.880610708469499541e-04
3.395999999999999908e+00	5.303999999999999687e-02	6.730860289464341570e-04	5.326589845117147420e-02	-6.773119186055771238e-04
3.415999999999999925e+00	5.217999999999999722e-02	6.624737536484596231e-04	5.241932428962248897e-02	-6.667095637368478144e-04
3.436999999999999833e+00	5.133999999999999675e-02	6.521055820442984378e-04	5.154489752887601861e-02	-6.557334089309629086e-04
3.456999999999999851e+00	5.050999999999999934e-02	6.418547857498635824e-04	5.072567302045902921e-02	-6.454272332349357717e-04
3.476999999999999869e+00	4.968999999999999806e-02	6.317215379702357603e-04	4.991946565036680522e-02	-6.352632621413568589e-04
3.498000000000000220e+00	4.887999999999999984e-02	6.217060119104956747e-04	4.908672999097520029e-02	-6.247425422184935909e-04
3.517999999999999794e+00	4.807999999999999774e-02	6.115307907662975977e-04	4.830656084520395382e-02	-6.148655476136024971e-04
3.539000000000000146e+00	4.730000000000000177e-02	6.018830368280313984e-04	4.750071722250171630e-02	-6.046430029495586519e-04
3.559000000000000163e+00	4.653000000000000191e-02	5.923535819599219827e-04	4.674573949152537738e-02	-5.950470292969462947e-04
3.580000000000000071e+00	4.576999999999999819e-02	5.826783461488422222e-04	4.596591281653959055e-02	-5.851164999632307547e-04
3.600000000000000089e+00	4.501999999999999752e-02	5.731304160721188527e-04	4.523530619651907475e-02	-5.757957678020509274e-04
3.620999999999999996e+00	4.427999999999999992e-02	5.639654424289488764e-04	4.448064863206484254e-02	-5.661512749880690800e-04
3.641000000000000014e+00	4.356000000000000150e-02	5.547952726333562831e-04	4.377361823596132018e-02	-5.571001738602635771e-04
3.661999999999999922e+00	4.284000000000000308e-02	5.456251028377635814e-04	4.304330808314537488e-02	-5.477359126383562040e-04
3.681999999999999940e+00	4.213999999999999690e-02	5.369529553843737637e-04	4.235908340777409103e-02	-5.389489943748984255e-04
3.702999999999999847e+00	4.145000000000000073e-02	5.281608922800734617e-04	4.165232404939200189e-02	-5.298593268306048265e-04
3.724000000000000199e+00	4.075999999999999762e-02	5.193688291757730512e-04	4.095732767209518677e-02	-5.209081148134633637e-04
3.744000000000000217e+00	4.009000000000000064e-02	5.108316084802930635e-04	4.030618607849438539e-02	-5.125102263184148389e-04
3.765000000000000124e+00	3.942999999999999977e-02	5.024218089892230161e-04	3.963360466822845457e-02	-5.038240572736791189e-04
3.786000000000000032e+00	3.878000000000000197e-02	4.939155342681716314e-04	3.897222962229283244e-02	-4.952708801774243462e-04
3.806999999999999940e+00	3.814000000000000029e-02	4.857642722276447433e-04	3.832187872992393746e-02	-4.868488609429693801e-04
3.826999999999999957e+00	3.749999999999999861e-02	4.776130101871179094e-04	3.771258191827802503e-02	-4.789481749527818989e-04
3.847999999999999865e+00	3.688000000000000306e-02	4.697164750853576238e-04	3.708323963649228644e-02	-4.707770428775567254e-04
3.869000000000000217e+00	3.626999999999999669e-02	4.617378985103453236e-04	3.646439941816197877e-02	-4.627318107910840909e-04
3.890000000000000124e+00	3.567000000000000032e-02	4.540995544489666281e-04	3.585588962553894199e-02	-4.548107492780972946e-04
3.911000000000000032e+00	3.506999999999999701e-02	4.462587336481830527e-04	3.525754116672649707e-02	-4.470121541350927053e-04
3.931999999999999940e+00	3.448999999999999982e-02	4.388783496870783066e-04	3.466918744602821151e-02	-4.393343458818474608e-04
3.952999999999999847e+00	3.391000000000000264e-02	4.313021862496912865e-04	3.409066431551297655e-02	-4.317756692848600825e-04
3.974000000000000199e+00	3.334000000000000158e-02	4.238598526047023972e-04	3.352181002776147278e-02	-4.243344928923779066e-04
3.995000000000000107e+00	3.278999999999999970e-02	4.166782503412794691e-04	3.296246518975783080e-02	-4.170092085806506132e-04
4.016000000000000014e+00	3.223999999999999783e-02	4.096891366576044225e-04	3.241247271789438750e-02	-4.097982311111018905e-04
4.036999999999999922e+00	3.169999999999999901e-02	4.026440777328449709e-04	3.187167779405609275e-02	-4.026999976980863254e-04
4.057999999999999829e+00	3.116000000000000020e-02	3.956052541909927897e-04	3.133992782275381306e-02	-3.957129675869355367e-04
4.078999999999999737e+00	3.064000000000000057e-02	3.888264692103835939e-04	3.081707238927654594e-02	-3.888356216419976163e-04
4.099999999999999645e+00	3.012000000000000094e-02	3.820536886725739195e-04	3.030296321883263477e-02	-3.820664619443766554e-04
4.121000000000000441e+00	2.962000000000000050e-02	3.753694736660578911e-04	2.979745413665223219e-02	-3.754040113991020120e-04
4.142000000000000348e+00	2.912000000000000005e-02	3.688649300633137424e-04	2.930040102902394666e-02	-3.688468133514627174e-04
4.163000000000000256e+00	2.861999999999999961e-02	3.623661599632615289e-04	2.881166180523864542e-02	-3.623934312122399854e-04
4.184999999999999609e+00	2.813999999999999835e-02	3.559638073581638780e-04	2.830841381284094488e-02	-3.557425506239729951e-04
4.206000000000000405e+00	2.766000000000000056e-02	3.497322349626925909e-04	2.783626322702917322e-02	-3.494973440328511352e-04
4.227000000000000313e+00	2.718999999999999889e-02	3.436325871037311020e-04	2.737200558293640534e-02	-3.433516951785373886e-04
4.248000000000000220e+00	2.673000000000000029e-02	3.375103648492443079e-04	2.691550660722043242e-02	-3.373042450353874559e-04
4.269999999999999574e+00	2.628000000000000128e-02	3.315249168735285765e-04	2.644544697081804147e-02	-3.310726847147930202e-04
4.291000000000000369e+00	2.582999999999999879e-02	3.256989907771898622e-04	2.600442356089978369e-02	-3.252221444004683732e-04
4.312000000000000277e+00	2.538999999999999937e-02	3.198577071636907751e-04	2.557076083958545118e-02	-3.194657725180480713e-04
4.333999999999999631e+00	2.495999999999999955e-02	3.141524472736126751e-04	2.512420394282663741e-02	-3.135348872036760551e-04
4.355000000000000426e+00	2.452999999999999972e-02	3.084571178081647446e-04	2.470521867815536621e-02	-3.079673394891604445e-04
4.376999999999999780e+00	2.410999999999999949e-02	3.028973501859224659e-04	2.427376498401018212e-02	-3.022315008272572975e-04
4.397999999999999687e+00	2.369999999999999885e-02	2.974727979967244323e-04	2.386893920204301300e-02	-2.968475260223377068e-04
4.419999999999999929e+00	2.329000000000000167e-02	2.920577143519411246e-04	2.345205350506940345e-02	-2.913013065389094308e-04
4.440999999999999837e+00	2.289000000000000062e-02	2.867773842599865642e-04	2.306088329816831373e-02	-2.860957931211253525e-04
4.463000000000000078e+00	2.249999999999999917e-02	2.816314613106995070e-04	2.265804486654497685e-02	-2.807339091441672001e-04
4.483999999999999986e+00	2.211000000000000118e-02	2.764945450256116777e-04	2.228003989782774766e-02	-2.757018804405998160e-04
4.506000000000000227e+00	2.172999999999999932e-02	2.713661157894810207e-04	2.189074513352804591e-02	-2.705191720964213588e-04
4.527999999999999581e+00	2.136000000000000051e-02	2.664988798151317144e-04	2.150820449274285645e-02	-2.654261114894020503e-04
4.549000000000000377e+00	2.099000000000000171e-02	2.616401886247664635e-04	2.114925155724257586e-02	-2.606469171351631273e-04
4.570999999999999730e+00	2.062999999999999903e-02	2.567954693109154710e-04	2.077959582511015174e-02	-2.557251204252569471e-04
4.592999999999999972e+00	2.026999999999999982e-02	2.520802496624438343e-04	2.041637337607325742e-02	-2.508889582151658517e-04
4.613999999999999879e+00	1.992000000000000021e-02	2.473825814621555350e-04	2.007556517362162757e-02	-2.463512903102976792e-04
4.636000000000000121e+00	1.957000000000000059e-02	2.426970376175201802e-04	1.972461283922447017e-02	-2.416787010756442605e-04
4.658000000000000362e+00	1.923000000000000057e-02	2.382584842180441686e-04	1.937978539261079464e-02	-2.370878880065454143e-04
4.679999999999999716e+00	1.890000000000000013e-02	2.338424474790665793e-04	1.904098116109484776e-02	-2.325775789048991759e-04
4.701999999999999957e+00	1.856999999999999970e-02	2.294378422754189044e-04	1.870809980241568832e-02	-2.281465181344404978e-04
4.724000000000000199e+00	1.824999999999999886e-02	2.251680483596270224e-04	1.838104228201537654e-02	-2.237934663384243822e-04
4.745000000000000107e+00	1.793000000000000149e-02	2.209093395690036482e-04	1.807419397029709149e-02	-2.197099272210019979e-04
4.767000000000000348e+00	1.762000000000000025e-02	2.167847492459129013e-04	1.775823832734600358e-02	-2.155058296613661427e-04
4.788999999999999702e+00	1.730999999999999900e-02	2.126708976378291472e-04	1.744782134779527052e-02	-2.113761718064480731e-04
4.810999999999999943e+00	1.700000000000000122e-02	2.085677847447523316e-04	1.714284895515029092e-02	-2.073197760271645103e-04
4.833000000000000185e+00	1.670999999999999916e-02	2.047204380209264739e-04	1.684322827498432179e-02	-2.033354796613615371e-04
4.855000000000000426e+00	1.641000000000000097e-02	2.006660534905692936e-04	1.654886761493716205e-02	-1.994221347652682427e-04
4.876999999999999780e+00	1.611999999999999891e-02	1.968406460769725941e-04	1.625967644513059279e-02	-1.955786078701229880e-04
4.899000000000000021e+00	1.583999999999999991e-02	1.931472209349127656e-04	1.597556537899106829e-02	-1.918037797438565796e-04
4.921000000000000263e+00	1.555999999999999918e-02	1.893736595754893907e-04	1.569644615446873226e-02	-1.880965451576941706e-04
4.943999999999999950e+00	1.528999999999999977e-02	1.858227822148924245e-04	1.540988245689468329e-02	-1.842918874140489569e-04
4.966000000000000192e+00	1.502000000000000036e-02	1.821945399182240593e-04	1.514070353645306441e-02	-1.807195275286068456e-04
4.988000000000000433e+00	1.474999999999999922e-02	1.785787683873701806e-04	1.487625439819216869e-02	-1.772114791776707493e-04
5.009999999999999787e+00	1.448999999999999941e-02	1.751799650876777669e-04	1.461645114540532919e-02	-1.737666914970919304e-04
5.032000000000000028e+00	1.423999999999999919e-02	1.718286777151396317e-04	1.436121091685556815e-02	-1.703841265192405192e-04
5.054999999999999716e+00	1.397999999999999937e-02	1.683685020818324201e-04	1.409915889260976787e-02	-1.669132253303459408e-04
5.076999999999999957e+00	1.374000000000000048e-02	1.651607439862148635e-04	1.385299829893499139e-02	-1.636547542156255297e-04
5.099000000000000199e+00	1.349000000000000025e-02	1.618440976298281221e-04	1.361115458792799306e-02	-1.604554220508575002e-04
5.121000000000000441e+00	1.324999999999999963e-02	1.586587407246551403e-04	1.337354892145269265e-02	-1.573142409793707136e-04
5.144000000000000128e+00	1.302000000000000032e-02	1.556039804503728068e-04	1.312958985388587921e-02	-1.540913957883360233e-04
5.166000000000000369e+00	1.277999999999999969e-02	1.524405628554290103e-04	1.290041135522262093e-02	-1.510661330547683953e-04
5.189000000000000057e+00	1.255999999999999998e-02	1.495263296366674405e-04	1.266509532033508086e-02	-1.479623799353837631e-04
5.211000000000000298e+00	1.233000000000000068e-02	1.465034390972444077e-04	1.244402609976926789e-02	-1.450490514505698922e-04
5.232999999999999652e+00	1.210999999999999924e-02	1.436097595480659902e-04	1.222680806203975401e-02	-1.421890255547232174e-04
5.256000000000000227e+00	1.188999999999999953e-02	1.407262413636253286e-04	1.200375472660017082e-02	-1.392549939073759217e-04
5.277999999999999581e+00	1.167999999999999941e-02	1.379035758975572467e-04	1.179418691077222490e-02	-1.365011478816375180e-04
5.301000000000000156e+00	1.146999999999999929e-02	1.351592568630181988e-04	1.157897424574915943e-02	-1.336761505148299550e-04
5.323000000000000398e+00	1.125999999999999918e-02	1.323596276726907845e-04	1.137675755195234444e-02	-1.310247343730604208e-04
5.346000000000000085e+00	1.106000000000000039e-02	1.297532376174611647e-04	1.116907688126976030e-02	-1.283048994780445747e-04
5.368999999999999773e+00	1.085999999999999986e-02	1.270933849273045467e-04	1.096513693100252540e-02	-1.256374022188732557e-04
5.391000000000000014e+00	1.067000000000000066e-02	1.246234227406844205e-04	1.077350753476625893e-02	-1.231340592726731179e-04
5.413999999999999702e+00	1.047000000000000014e-02	1.219852206856224101e-04	1.057670972606267537e-02	-1.205664731372131621e-04
5.437000000000000277e+00	1.027999999999999921e-02	1.194747862451320583e-04	1.038347393913673089e-02	-1.180487039045526119e-04
5.458999999999999631e+00	1.009999999999999960e-02	1.171495657709977861e-04	1.020191849708351403e-02	-1.156862510390078492e-04
5.482000000000000206e+00	9.915999999999999467e-03	1.147291055964579478e-04	1.001548226153979766e-02	-1.132635536970058099e-04
5.504999999999999893e+00	9.735999999999999863e-03	1.123654335943956301e-04	9.832436003038335162e-03	-1.108882430812898240e-04
5.527999999999999581e+00	9.560000000000000789e-03	1.100582033546492909e-04	9.652722878806486648e-03	-1.085595162858840281e-04
5.549999999999999822e+00	9.386000000000000246e-03	1.077841014733490343e-04	9.483890462882367881e-03	-1.063748964143935554e-04
5.573000000000000398e+00	9.214999999999999233e-03	1.055544093747548382e-04	9.310536810949300232e-03	-1.041350253777903825e-04
5.596000000000000085e+00	9.046999999999999487e-03	1.033688672512455935e-04	9.140352085586792019e-03	-1.019394187598099373e-04
5.618999999999999773e+00	8.881999999999999271e-03	1.012272152952001366e-04	8.973282015523855598e-03	-9.978731000182173736e-05
5.642000000000000348e+00	8.720000000000000320e-03	9.912919369899734503e-05	8.809272955348813883e-03	-9.767794139142876582e-05
5.665000000000000036e+00	8.560999999999999166e-03	9.702511569847074239e-05	8.648271876154248888e-03	-9.561056393020506508e-05
5.687999999999999723e+00	8.404000000000000012e-03	9.500317154723907228e-05	8.490226356357504292e-03	-9.358443720391441956e-05
5.711000000000000298e+00	8.250000000000000389e-03	9.302411874750547672e-05	8.335084572692105093e-03	-9.159882925514642948e-05
5.733999999999999986e+00	8.099000000000000296e-03	9.104093789334721017e-05	8.182795291366647475e-03	-8.965301645832069908e-05
5.756999999999999673e+00	7.950999999999999734e-03	8.914774285214480652e-05	8.033307859387247077e-03	-8.774628339700332996e-05
5.780000000000000249e+00	7.804000000000000173e-03	8.727427586964059934e-05	7.886572196039939170e-03	-8.587792274348535822e-05
5.802999999999999936e+00	7.661000000000000275e-03	8.540968276077388400e-05	7.742538784529447680e-03	-8.404723514057232719e-05
5.825999999999999623e+00	7.519999999999999775e-03	8.357722496789022617e-05	7.601158663770929934e-03	-8.225352908553661298e-05
5.849000000000000199e+00	7.381000000000000408e-03	8.181930886826166611e-05	7.462383420331220735e-03	-8.049612081618393077e-05
5.871999999999999886e+00	7.244999999999999704e-03	8.006075768333697259e-05	7.326165180516371750e-03	-7.877433419898825491e-05
5.895999999999999908e+00	7.111000000000000133e-03	7.837471591871982023e-05	7.186699390794408504e-03	-7.701494267054452038e-05
5.918999999999999595e+00	6.980000000000000093e-03	7.668908984629648319e-05	7.055559683587268698e-03	-7.536387698813162741e-05
5.942000000000000171e+00	6.850000000000000186e-03	7.502349205471133767e-05	6.926834518904753137e-03	-7.374642097445726068e-05
5.964999999999999858e+00	6.723999999999999942e-03	7.341057170168703897e-05	6.800478127687232741e-03	-7.216192824258108236e-05
5.988999999999999879e+00	6.598999999999999831e-03	7.181726393730710292e-05	6.671104522222600849e-03	-7.054299735421239084e-05
6.011999999999999567e+00	6.475999999999999986e-03	7.029170245351391713e-05	6.549448438796709286e-03	-6.902388396577040707e-05
6.035000000000000142e+00	6.355999999999999671e-03	6.876902194756395639e-05	6.430024890664460917e-03	-6.753580982895237444e-05
6.059000000000000163e+00	6.237000000000000356e-03	6.726544018851880117e-05	6.307741909670500774e-03	-6.601546101049386923e-05
6.081999999999999851e+00	6.120999999999999705e-03	6.580235377735461108e-05	6.192744863479554378e-03	-6.458889943138578730e-05
6.105999999999999872e+00	6.007000000000000187e-03	6.436873532392984264e-05	6.074987031515557967e-03	-6.313141284102119141e-05
6.128999999999999559e+00	5.895000000000000066e-03	6.296437698214760854e-05	5.964237668306052696e-03	-6.176383852907312022e-05
6.152000000000000135e+00	5.785000000000000211e-03	6.155567119283838530e-05	5.855502977982392394e-03	-6.042422680422723709e-05
6.176000000000000156e+00	5.675999999999999622e-03	6.019922714989620033e-05	5.744143845853621685e-03	-5.905555088667292443e-05
6.198999999999999844e+00	5.570000000000000298e-03	5.888204869876161301e-05	5.639397714121655893e-03	-5.777126714217046530e-05
6.222999999999999865e+00	5.466000000000000372e-03	5.759328742787652567e-05	5.532111745512130474e-03	-5.645907063088635556e-05
6.246999999999999886e+00	5.362999999999999712e-03	5.632223348974748869e-05	5.426838050329862474e-03	-5.517475950232105821e-05
6.269999999999999574e+00	5.262000000000000184e-03	5.504887015054170071e-05	5.327797386193484745e-03	-5.396954015331797277e-05
6.293999999999999595e+00	5.163000000000000055e-03	5.383432148325824747e-05	5.226339231984918239e-03	-5.273806237697561662e-05
6.317000000000000171e+00	5.066000000000000190e-03	5.264741634686359405e-05	5.130889165368628102e-03	-5.158251795016894205e-05
6.341000000000000192e+00	4.969999999999999592e-03	5.144889492305285822e-05	5.033117072459315604e-03	-5.040197978964022969e-05
6.365000000000000213e+00	4.876000000000000126e-03	5.030690763760116120e-05	4.937181425821355295e-03	-4.924677653380111055e-05
6.389000000000000234e+00	4.784000000000000058e-03	4.916437764289641811e-05	4.843051698798295397e-03	-4.811645707572696290e-05
6.411999999999999922e+00	4.694000000000000256e-03	4.807685758184007349e-05	4.754510710547484552e-03	-4.705617140286131689e-05
6.435999999999999943e+00	4.604999999999999719e-03	4.697919347655406496e-05	4.663830384608801290e-03	-4.597329431795952524e-05
6.459999999999999964e+00	4.518000000000000314e-03	4.593513057025962805e-05	4.574867551641679207e-03	-4.491399441883143362e-05
6.483999999999999986e+00	4.432000000000000176e-03	4.488163953406931051e-05	4.487592942581321472e-03	-4.387783925619665685e-05
6.508000000000000007e+00	4.348000000000000302e-03	4.388037560322989464e-05	4.401977595394930033e-03	-4.286440093567742100e-05
6.532000000000000028e+00	4.264999999999999694e-03	4.287036481581225157e-05	4.317992850920992186e-03	-4.187325605598306787e-05
6.554999999999999716e+00	4.184000000000000219e-03	4.188708534585810757e-05	4.239011330590415280e-03	-4.094394060334168576e-05
6.578999999999999737e+00	4.104000000000000009e-03	4.094401832215299855e-05	4.158137970998856958e-03	-3.999524413060850947e-05
6.602999999999999758e+00	4.026000000000000065e-03	4.000313368246542333e-05	4.078812164834941072e-03	-3.906761426054813766e-05
6.626999999999999780e+00	3.949000000000000253e-03	3.907844949133132981e-05	4.001006412327382834e-03	-3.816064479053953820e-05
6.650999999999999801e+00	3.873000000000000140e-03	3.816984450519415520e-05	3.924693496961091134e-03	-3.727393371963942843e-05
6.674999999999999822e+00	3.798999999999999860e-03	3.730894597180011530e-05	3.849846481716338777e-03	-3.640708319271236145e-05
6.698999999999999844e+00	3.726000000000000145e-03	3.644144832482924541e-05	3.776438705370389285e-03	-3.555969944548916726e-05
6.724000000000000199e+00	3.654999999999999829e-03	3.559933099569194431e-05	3.701474264343466557e-03	-3.469728825907836039e-05
6.748000000000000220e+00	3.585000000000000079e-03	3.477265201275278101e-05	3.630923284655673041e-03	-3.388844336425427082e-05
6.772000000000000242e+00	3.516000000000000028e-03	3.396129013245521307e-05	3.561732107300220971e-03	-3.309789214136950596e-05
6.796000000000000263e+00	3.448000000000000110e-03	3.316512411124272514e-05	3.493875149291200081e-03	-3.232525681870856526e-05
6.820000000000000284e+00	3.382000000000000024e-03	3.239361094652462580e-05	3.427327085701641508e-03	-3.157016345192311622e-05
6.844000000000000306e+00	3.317000000000000070e-03	3.163697032474085144e-05	3.362062846317077046e-03	-3.083224187432227341e-05
6.868999999999999773e+00	3.252999999999999815e-03	3.089508100233487314e-05	3.295417686005689458e-03	-3.008143846751571218e-05
6.892999999999999794e+00	3.190000000000000127e-03	3.016782173575016540e-05	3.232697792025779251e-03	-2.937744212468128730e-05
6.916999999999999815e+00	3.128000000000000138e-03	2.945507128143019253e-05	3.171186998927499629e-03	-2.868951436645943506e-05
6.940999999999999837e+00	3.066999999999999848e-03	2.875670839581841547e-05	3.110861232960757811e-03	-2.801729980402888886e-05
6.966000000000000192e+00	3.007999999999999823e-03	2.808194758921111551e-05	3.049256318551732924e-03	-2.733340590895756963e-05
6.990000000000000213e+00	2.949999999999999931e-03	2.742125103516127664e-05	2.991276228138685638e-03	-2.669218371512864176e-05
7.014999999999999680e+00	2.892000000000000039e-03	2.676524256529725702e-05	2.932063760231357410e-03	-2.603982124526952842e-05
7.038999999999999702e+00	2.835999999999999979e-03	2.613235120021158533e-05	2.876331979756439373e-03	-2.542815425877152907e-05
7.062999999999999723e+00	2.781000000000000052e-03	2.551316035701379142e-05	2.821666478324520635e-03	-2.483044769059441584e-05
7.088000000000000078e+00	2.726999999999999823e-03	2.490754879214733284e-05	2.765832658115730501e-03	-2.422232109981854441e-05
7.112000000000000099e+00	2.674000000000000161e-03	2.431539526205568407e-05	2.713273996569468428e-03	-2.365208181927625164e-05
7.136999999999999567e+00	2.621000000000000066e-03	2.372752567096142600e-05	2.659586321045323380e-03	-2.307185154729508321e-05
7.160999999999999588e+00	2.569999999999999802e-03	2.316196489426864861e-05	2.609041875305050107e-03	-2.252771270053248410e-05
7.185999999999999943e+00	2.520000000000000104e-03	2.259494919489752100e-05	2.557404815411100287e-03	-2.197396909160342015e-05
7.211000000000000298e+00	2.469999999999999973e-03	2.204681284932888754e-05	2.506777790396469592e-03	-2.143320498630634738e-05
7.235000000000000320e+00	2.422000000000000108e-03	2.152048879693024255e-05	2.459103681732258562e-03	-2.092595198790623087e-05
7.259999999999999787e+00	2.373999999999999808e-03	2.099804453834054954e-05	2.410386538637356111e-03	-2.040959808425478713e-05
7.285000000000000142e+00	2.328000000000000208e-03	2.049708925677009335e-05	2.362609678203582593e-03	-1.990519565879412530e-05
7.309000000000000163e+00	2.282000000000000174e-03	1.999985211093322518e-05	2.317612580110678389e-03	-1.943198452995100088e-05
7.333999999999999631e+00	2.236999999999999839e-03	1.950214153787561123e-05	2.271630791875267358e-03	-1.895032199194039409e-05
7.358999999999999986e+00	2.193000000000000071e-03	1.902992097920272853e-05	2.226542510603022294e-03	-1.847994446091305896e-05
7.384000000000000341e+00	2.150000000000000001e-03	1.856989405821512446e-05	2.182332830448257838e-03	-1.802064051702778036e-05
7.408000000000000362e+00	2.106999999999999932e-03	1.811334278584804383e-05	2.140704420947936015e-03	-1.758993239257846983e-05
7.432999999999999829e+00	2.066000000000000128e-03	1.767737982408026571e-05	2.098174108236326545e-03	-1.715172721291285214e-05
7.458000000000000185e+00	2.024999999999999890e-03	1.723303950990654555e-05	2.056479110020469243e-03	-1.672398172581845911e-05
7.482999999999999652e+00	1.984999999999999785e-03	1.681241097128844463e-05	2.015605078680778213e-03	-1.630649247533302835e-05
7.508000000000000007e+00	1.944999999999999897e-03	1.639501559417780256e-05	1.975537803276185885e-03	-1.589905795527716867e-05
7.533000000000000362e+00	1.907000000000000058e-03	1.599763117739727694e-05	1.936263207868003109e-03	-1.550147858529268575e-05
7.557999999999999829e+00	1.869000000000000002e-03	1.560331826404883943e-05	1.897767349869478731e-03	-1.511355668724883512e-05
7.583000000000000185e+00	1.832000000000000078e-03	1.520980786757457410e-05	1.860036418420688530e-03	-1.473509646201059367e-05
7.607999999999999652e+00	1.794999999999999938e-03	1.483007882202586346e-05	1.823056732788080414e-03	-1.436590396656031669e-05
7.633000000000000007e+00	1.758999999999999930e-03	1.446156191870481684e-05	1.786814740788389031e-03	-1.400578709146792693e-05
7.658000000000000362e+00	1.724000000000000055e-03	1.410413591405490535e-05	1.751297017236468512e-03	-1.365455553870315081e-05
7.682999999999999829e+00	1.690000000000000096e-03	1.375767956451959330e-05	1.716490262416450968e-03	-1.331202079978204301e-05
7.708000000000000185e+00	1.655999999999999920e-03	1.341397140226562449e-05	1.682381300576023860e-03	-1.297799613424386570e-05
7.732999999999999652e+00	1.623000000000000094e-03	1.307170084218194100e-05	1.648957078443217573e-03	-1.265229654845046371e-05
7.758000000000000007e+00	1.590000000000000050e-03	1.274165856079969137e-05	1.616204663765421958e-03	-1.233473877470349229e-05
7.783999999999999808e+00	1.559000000000000056e-03	1.243023005209611471e-05	1.582841034216470998e-03	-1.201292037304383978e-05
7.809000000000000163e+00	1.526999999999999929e-03	1.211337445086215524e-05	1.551419504214922264e-03	-1.171141071857622500e-05
7.833999999999999631e+00	1.497000000000000067e-03	1.181489013519381094e-05	1.520631196040529449e-03	-1.141749613038423161e-05
7.858999999999999986e+00	1.466000000000000072e-03	1.151097872699508383e-05	1.490463651925193547e-03	-1.113100010726423986e-05
7.884999999999999787e+00	1.436999999999999909e-03	1.122519611724891070e-05	1.459734644891298640e-03	-1.084072589257275323e-05
7.910000000000000142e+00	1.407999999999999963e-03	1.093362845780545804e-05	1.430795304909249655e-03	-1.056882321347778223e-05
7.934999999999999609e+00	1.379999999999999933e-03	1.066042631042492548e-05	1.402439551742776149e-03	-1.030381243718692200e-05
7.961000000000000298e+00	1.351999999999999903e-03	1.038948737609962056e-05	1.373555733372696383e-03	-1.003532938181162701e-05
7.985999999999999766e+00	1.324000000000000090e-03	1.012081165482953480e-05	1.346353387775770048e-03	-9.783852459207069126e-06
8.010999999999999233e+00	1.297999999999999892e-03	9.869606552705128213e-06	1.319698468268477171e-03	-9.538755271253217220e-06
8.037000000000000810e+00	1.270999999999999994e-03	9.612939717034188662e-06	1.292545508617574251e-03	-9.290444044430458035e-06
8.061999999999999389e+00	1.245999999999999929e-03	9.373501013395867083e-06	1.266971237398609434e-03	-9.057850267425574165e-06
8.087999999999999190e+00	1.219999999999999947e-03	9.128600576211010851e-06	1.240917225377455866e-03	-8.822189612607165085e-06
8.112999999999999545e+00	1.195000000000000099e-03	8.893243738975862303e-06	1.216375884065930063e-03	-8.601423546651121852e-06
8.138999999999999346e+00	1.170999999999999949e-03	8.667309258133884067e-06	1.191371644992851760e-03	-8.377717185955483060e-06
8.163999999999999702e+00	1.147000000000000016e-03	8.443314674196385211e-06	1.167816380246127460e-03	-8.168115463172924808e-06
8.189999999999999503e+00	1.123999999999999999e-03	8.228580788576687620e-06	1.143813628629117979e-03	-7.955679794694928792e-06
8.215999999999999304e+00	1.100999999999999982e-03	8.022062597287557925e-06	1.120303136974217136e-03	-7.748730882230320149e-06
8.240999999999999659e+00	1.079000000000000098e-03	7.818159802717859191e-06	1.098149751278543369e-03	-7.554754899737353244e-06
8.266999999999999460e+00	1.056999999999999997e-03	7.616035246977261474e-06	1.075569485000367085e-03	-7.358067945925325884e-06
8.292999999999999261e+00	1.034999999999999896e-03	7.415688930065769007e-06	1.053445641203881950e-03	-7.166360507713709646e-06
8.317999999999999616e+00	1.013999999999999927e-03	7.224245354305181096e-06	1.032592079038576393e-03	-6.986565780551430423e-06
8.343999999999999417e+00	9.928999999999999024e-04	7.033790779555714608e-06	1.011329126257974826e-03	-6.804139084660142438e-06
8.369999999999999218e+00	9.726000000000000053e-04	6.856291944846865556e-06	9.904892699851293014e-04	-6.626224582325207073e-06
8.396000000000000796e+00	9.525999999999999529e-04	6.676804138460655210e-06	9.700652671387912209e-04	-6.452731710484890053e-06
8.422000000000000597e+00	9.330000000000000186e-04	6.501720359927825273e-06	9.500502396632086845e-04	-6.283575800409419893e-06
8.446999999999999176e+00	9.137999999999999855e-04	6.336267938585615032e-06	9.311843568445042976e-04	-6.124937717490886856e-06
8.473000000000000753e+00	8.949999999999999623e-04	6.169738181641097952e-06	9.119518044718767386e-04	-5.964045873195137601e-06
8.499000000000000554e+00	8.765000000000000005e-04	6.006783954913673107e-06	8.931082111388593137e-04	-5.807244619024562506e-06
8.525000000000000355e+00	8.584000000000000484e-04	5.853006133364746601e-06	8.746469351553606743e-04	-5.654452215242376586e-06
8.551000000000000156e+00	8.406999999999999976e-04	5.698342079152615010e-06	8.565613928361809435e-04	-5.505587640847350919e-06
8.576999999999999957e+00	8.233000000000000084e-04	5.551883326966204576e-06	8.388450578504253602e-04	-5.360570585493178470e-06
8.602999999999999758e+00	8.063000000000000288e-04	5.404658430972581315e-06	8.214914605801016583e-04	-5.219321441521807347e-06
8.628999999999999559e+00	7.896000000000000024e-04	5.265365172977083734e-06	8.044941874876175526e-04	-5.081761296107734531e-06
8.654999999999999361e+00	7.732000000000000374e-04	5.124754979017566507e-06	7.878468804921455893e-04	-4.947811923512379157e-06
8.680999999999999162e+00	7.571000000000000256e-04	4.991817770135577878e-06	7.715432363546384118e-04	-4.817395777446079802e-06
8.707000000000000739e+00	7.414000000000000234e-04	4.858339006701090832e-06	7.555770060713666147e-04	-4.690435983536112350e-06
8.733999999999999986e+00	7.259999999999999743e-04	4.732274575423535302e-06	7.393471787177829848e-04	-4.562169743863280054e-06
8.759999999999999787e+00	7.108999999999999868e-04	4.609222180500342623e-06	7.240496240696791186e-04	-4.442020281401418418e-06
8.785999999999999588e+00	6.960000000000000041e-04	4.484487386892731848e-06	7.090708225516927869e-04	-4.325097637719342838e-06
8.811999999999999389e+00	6.815000000000000311e-04	4.367452713825303161e-06	6.944047381868454459e-04	-4.211327577433852185e-06
8.837999999999999190e+00	6.673000000000000112e-04	4.253334814317819338e-06	6.800453863025664311e-04	-4.100636500679804100e-06
8.865000000000000213e+00	6.532999999999999962e-04	4.141468580860176381e-06	6.654520464521253200e-04	-3.988868750469896162e-06
8.891000000000000014e+00	6.396999999999999909e-04	4.033094161830591056e-06	6.516996339997315618e-04	-3.884228745407235224e-06
8.916999999999999815e+00	6.262999999999999904e-04	3.923300038489069748e-06	6.382360788919376124e-04	-3.782447921746714250e-06
8.944000000000000838e+00	6.130999999999999948e-04	3.819373525933321685e-06	6.245542316150882577e-04	-3.679702483795167329e-06
8.970000000000000639e+00	6.003000000000000089e-04	3.718839523559332049e-06	6.116616435711852732e-04	-3.583530438222731293e-06
8.996000000000000441e+00	5.877000000000000279e-04	3.620424396673268877e-06	5.990404910597759694e-04	-3.490003386713218514e-06
9.022999999999999687e+00	5.753000000000000518e-04	3.524107360665440387e-06	5.862151631402699129e-04	-3.395604408786714084e-06
9.048999999999999488e+00	5.632000000000000287e-04	3.430476735460151084e-06	5.741299143780691835e-04	-3.307255100663876309e-06
9.076000000000000512e+00	5.513000000000000105e-04	3.342078635744527400e-06	5.618490942134858699e-04	-3.218085418135775558e-06
9.102000000000000313e+00	5.397000000000000538e-04	3.253061616540332402e-06	5.502767206111926126e-04	-3.134630807249211566e-06
9.128999999999999559e+00	5.282999999999999936e-04	3.166046848069687047e-06	5.385166961707246432e-04	-3.050398992477737376e-06
9.154999999999999361e+00	5.171999999999999948e-04	3.081609371200704105e-06	5.274345566155279937e-04	-2.971560831011879596e-06
9.182000000000000384e+00	5.062000000000000527e-04	2.998533286266471489e-06	5.161720139148839653e-04	-2.891980385444148403e-06
9.208000000000000185e+00	4.954999999999999552e-04	2.920846766095122304e-06	5.055578464813058510e-04	-2.817485121001435134e-06
9.234999999999999432e+00	4.850000000000000253e-04	2.842151037653230352e-06	4.947698610902648937e-04	-2.742274369734518249e-06
9.262000000000000455e+00	4.746999999999999918e-04	2.765347863393741678e-06	4.842149403049702898e-04	-2.669182913502961767e-06
9.288000000000000256e+00	4.646000000000000173e-04	2.693098828057621618e-06	4.742658037471394008e-04	-2.600735034307450691e-06
9.314999999999999503e+00	4.547999999999999959e-04	2.621587761835578934e-06	4.641515568853418717e-04	-2.531597011658928841e-06
9.342000000000000526e+00	4.450999999999999770e-04	2.551540567221067058e-06	4.542533294711749003e-04	-2.464368903343343986e-06
9.368000000000000327e+00	4.356000000000000171e-04	2.483501050432635016e-06	4.449205887092797461e-04	-2.401370981651150306e-06
9.394999999999999574e+00	4.263000000000000079e-04	2.417187926419133450e-06	4.354299931101006469e-04	-2.337690461817789236e-06
9.422000000000000597e+00	4.172000000000000036e-04	2.352582489031841282e-06	4.261387935726525288e-04	-2.275715697228760048e-06
9.448999999999999844e+00	4.083000000000000041e-04	2.289901764236946804e-06	4.170414725644081715e-04	-2.215378933739080421e-06
9.476000000000000867e+00	3.996000000000000094e-04	2.228881267876133480e-06	4.081325585945913331e-04	-2.156612987142043212e-06
9.503000000000000114e+00	3.911000000000000197e-04	2.169728441901121821e-06	3.994067314225951699e-04	-2.099352901130179121e-06
9.528999999999999915e+00	3.826999999999999781e-04	2.111637767216338277e-06	3.911734391597429983e-04	-2.045596193915045889e-06
9.555999999999999162e+00	3.744999999999999957e-04	2.055365226264260417e-06	3.827964589922729804e-04	-1.991180130654836316e-06
9.583000000000000185e+00	3.664000000000000156e-04	2.000121465756851003e-06	3.745928146339824846e-04	-1.938171240451192635e-06
9.609999999999999432e+00	3.585999999999999886e-04	1.947190570427815229e-06	3.665595882510116750e-04	-1.886541797100805349e-06
9.637000000000000455e+00	3.509000000000000183e-04	1.895250119485574437e-06	3.586938855582855992e-04	-1.836264299590960789e-06
9.663999999999999702e+00	3.432999999999999962e-04	1.844291452676090455e-06	3.509928355758776437e-04	-1.787311469764494473e-06
9.691000000000000725e+00	3.358999999999999790e-04	1.795034179374881290e-06	3.434535903885028627e-04	-1.739656250014843145e-06
9.717999999999999972e+00	3.287000000000000208e-04	1.747258733274574518e-06	3.360733249081410742e-04	-1.693271801011030529e-06
9.746000000000000441e+00	3.216000000000000109e-04	1.700605078747303148e-06	3.285846407801998803e-04	-1.646483184476085052e-06
9.772999999999999687e+00	3.146000000000000033e-04	1.654870969993769616e-06	3.215195778619806878e-04	-1.602605217867063042e-06
9.800000000000000711e+00	3.078000000000000007e-04	1.610749054131921520e-06	3.146050522958103966e-04	-1.559917825094519831e-06
9.826999999999999957e+00	3.012000000000000029e-04	1.568037374037596518e-06	3.078383287962635473e-04	-1.518395025474646555e-06
9.853999999999999204e+00	2.947000000000000075e-04	1.526201765241739012e-06	3.012166937548948239e-04	-1.478011045575694006e-06
9.881999999999999673e+00	2.883000000000000146e-04	1.485566987270769761e-06	2.945001829547743257e-04	-1.437306893606350126e-06
9.909000000000000696e+00	2.820000000000000241e-04	1.445614637317981910e-06	2.881657936131749084e-04	-1.399163858950590198e-06
9.935999999999999943e+00	2.758999999999999842e-04	1.407176157506036396e-06	2.819683820407667602e-04	-1.362082618142867034e-06
9.962999999999999190e+00	2.699000000000000010e-04	1.369562076143466897e-06	2.759053199349416124e-04	-1.326038213306269019e-06
9.990999999999999659e+00	2.640000000000000202e-04	1.332917019472705146e-06	2.697568172781516322e-04	-1.289727505116203653e-06
1.001999999999999957e+01	2.582999999999999901e-04	1.297725557574682358e-06	2.635350093905688518e-04	-1.253238201541557400e-06
1.005000000000000071e+01	2.526000000000000142e-04	1.262671274100619023e-06	2.572519497072179857e-04	-1.216656252208205622e-06
1.007000000000000028e+01	2.470999999999999889e-04	1.229186575068374327e-06	2.531481468760461793e-04	-1.192910654911442758e-06
1.009999999999999964e+01	2.416999999999999932e-04	1.196463631981298467e-06	2.471172318698566881e-04	-1.158231450863896455e-06
1.013000000000000078e+01	2.363999999999999999e-04	1.164495170225999488e-06	2.412330088233903005e-04	-1.124650275639487793e-06
1.016000000000000014e+01	2.313000000000000115e-04	1.133764085567628228e-06	2.354920677811374069e-04	-1.092134761296401272e-06
1.017999999999999972e+01	2.261999999999999959e-04	1.103541531026358701e-06	2.317427041761640800e-04	-1.071033927923401577e-06
1.021000000000000085e+01	2.212000000000000099e-04	1.073912377091762579e-06	2.262330680233080968e-04	-1.040223343559883785e-06
1.024000000000000021e+01	2.164000000000000016e-04	1.045611128776302433e-06	2.208577626662557817e-04	-1.010393462865418746e-06
1.026999999999999957e+01	2.115999999999999934e-04	1.017653750281171695e-06	2.156134837551323307e-04	-9.815129272585733596e-07
1.028999999999999915e+01	2.069999999999999900e-04	9.908698939431958172e-07	2.121884712248110793e-04	-9.627712866231788062e-07
1.032000000000000028e+01	2.023999999999999866e-04	9.642931908818050183e-07	2.071553028404415442e-04	-9.354040345532039880e-07
1.034999999999999964e+01	1.979999999999999881e-04	9.389863120024700887e-07	2.022444857376445480e-04	-9.089038086117059547e-07
1.038000000000000078e+01	1.935999999999999895e-04	9.139842740652671460e-07	1.974528170377525644e-04	-8.832402199669002458e-07
1.040000000000000036e+01	1.892999999999999934e-04	8.895308920888752016e-07	1.943229953498064018e-04	-8.665810693476066860e-07
1.042999999999999972e+01	1.850999999999999998e-04	8.659476347031789483e-07	1.897228629698212508e-04	-8.422450445625685618e-07
1.046000000000000085e+01	1.810000000000000085e-04	8.429002161023175036e-07	1.852334691179445569e-04	-8.186658733357848997e-07
1.049000000000000021e+01	1.769999999999999926e-04	8.206959020995535765e-07	1.808517084527265170e-04	-7.958140988970693736e-07
1.050999999999999979e+01	1.731000000000000062e-04	7.990149561158102993e-07	1.779888091410149501e-04	-7.809692576751802219e-07
1.053999999999999915e+01	1.692999999999999952e-04	7.781511339680506590e-07	1.737796067004746534e-04	-7.592650238388133863e-07
1.057000000000000028e+01	1.655000000000000113e-04	7.573409476602993706e-07	1.696698826256526371e-04	-7.382108402166529430e-07
1.059999999999999964e+01	1.618000000000000026e-04	7.372333388951243313e-07	1.656566253671499383e-04	-7.177781462232298791e-07
1.063000000000000078e+01	1.581999999999999964e-04	7.178160101117927684e-07	1.617368483288802582e-04	-6.979386196873610242e-07
1.065000000000000036e+01	1.546999999999999927e-04	6.989876940730882897e-07	1.591741334151711000e-04	-6.850279267464060495e-07
1.067999999999999972e+01	1.512999999999999914e-04	6.807426750113461209e-07	1.554035868100889131e-04	-6.661147140944011611e-07
1.071000000000000085e+01	1.478999999999999900e-04	6.627126034548233430e-07	1.517186762179537161e-04	-6.477202901544701947e-07
1.074000000000000021e+01	1.445999999999999911e-04	6.452543973399327972e-07	1.481167803427702219e-04	-6.298205708873418298e-07
1.076999999999999957e+01	1.413999999999999947e-04	6.284441514321539375e-07	1.445962397744279696e-04	-6.124032046203420822e-07
1.078999999999999915e+01	1.381999999999999982e-04	6.117484518177821479e-07	1.422936956235582820e-04	-6.010547598262880024e-07
1.082000000000000028e+01	1.351000000000000042e-04	5.956861631837383474e-07	1.389055398587727157e-04	-5.844195835252787580e-07
1.084999999999999964e+01	1.321000000000000126e-04	5.801704520495364305e-07	1.355949093406772778e-04	-5.682408101394076851e-07
1.088000000000000078e+01	1.290999999999999938e-04	5.648331998835408283e-07	1.323603887665797873e-04	-5.525088511908711752e-07
1.091000000000000014e+01	1.262000000000000047e-04	5.500322483825956877e-07	1.292005740905512710e-04	-5.372141948578339386e-07
1.093999999999999950e+01	1.233999999999999908e-04	5.357625745993586021e-07	1.261140724089487972e-04	-5.223474051934648386e-07
1.096000000000000085e+01	1.206000000000000041e-04	5.216562909423024114e-07	1.240964512049590825e-04	-5.126692900825944634e-07
1.099000000000000021e+01	1.179000000000000062e-04	5.080714700483781889e-07	1.211290724114425226e-04	-4.984948464031613341e-07
1.101999999999999957e+01	1.151999999999999948e-04	4.946404552661660187e-07	1.182313458210448013e-04	-4.847234719792986309e-07
1.105000000000000071e+01	1.125999999999999994e-04	4.817214347026713375e-07	1.154019184290316945e-04	-4.713460025498526535e-07
1.108000000000000007e+01	1.101000000000000063e-04	4.693732980853513537e-07	1.126394478576074213e-04	-4.583533462130757297e-07
1.110999999999999943e+01	1.075999999999999998e-04	4.571002170030258961e-07	1.099426022493915774e-04	-4.457364826999706270e-07
1.113000000000000078e+01	1.051999999999999957e-04	4.453255046730649539e-07	1.081805105006471916e-04	-4.375295918179755081e-07
1.116000000000000014e+01	1.028000000000000051e-04	4.336821972643717199e-07	1.055901083892485962e-04	-4.255191969235909711e-07
1.118999999999999950e+01	1.005000000000000034e-04	4.225866220560584960e-07	1.030618302587067779e-04	-4.138608855781818400e-07
1.122000000000000064e+01	9.818999999999999332e-05	4.114561864384916340e-07	1.005943819364614949e-04	-4.025458940948633982e-07
1.125000000000000000e+01	9.595999999999999604e-05	4.007819152686115426e-07	9.818647929056533699e-05	-3.915655271466067706e-07
1.127999999999999936e+01	9.377999999999999997e-05	3.904317223518330108e-07	9.583684813045648576e-05	-3.809111570893954891e-07
1.130000000000000071e+01	9.165000000000000512e-05	3.803469258067955507e-07	9.430217563358331246e-05	-3.739851228926581810e-07
1.133000000000000007e+01	8.956000000000000310e-05	3.704841666282829736e-07	9.204685877312339306e-05	-3.638550901605374202e-07
1.135999999999999943e+01	8.752000000000000231e-05	3.609336153813374366e-07	8.984646341777138107e-05	-3.540283731056492303e-07
1.139000000000000057e+01	8.553000000000000273e-05	3.516404526578992675e-07	8.769975099933822614e-05	-3.444965865979020796e-07
1.141999999999999993e+01	8.357000000000000116e-05	3.425690501728568967e-07	8.560549244384376376e-05	-3.352514101400814821e-07
1.144999999999999929e+01	8.166000000000000082e-05	3.337495282897538934e-07	8.356246807899026495e-05	-3.262845872367546527e-07
1.148000000000000043e+01	7.980000000000000168e-05	3.251800683552422690e-07	8.156946754275535682e-05	-3.175879247708290064e-07
1.150000000000000000e+01	7.797000000000000057e-05	3.168226114395770613e-07	8.026799800121198127e-05	-3.119362213711040096e-07
1.152999999999999936e+01	7.618000000000000585e-05	3.086694903311834503e-07	7.835570582080814952e-05	-3.036717895643803258e-07
1.156000000000000050e+01	7.443999999999999879e-05	3.008027003152917562e-07	7.649025467063980913e-05	-2.956559750725414890e-07
1.158999999999999986e+01	7.273000000000000331e-05	2.930949818455671590e-07	7.467046756209623319e-05	-2.878808119531235441e-07
1.161999999999999922e+01	7.106000000000000066e-05	2.855855370052876711e-07	7.289517640468893764e-05	-2.803383948309760930e-07
1.165000000000000036e+01	6.941999999999999603e-05	2.782730494358395445e-07	7.116322192072032174e-05	-2.730208783162893032e-07
1.167999999999999972e+01	6.781999999999999780e-05	2.711545746508499109e-07	6.947345356096947997e-05	-2.659204764295749506e-07
1.171000000000000085e+01	6.626000000000000596e-05	2.642288655737373332e-07	6.782472942138655233e-05	-2.590294620335231467e-07
1.174000000000000021e+01	6.472999999999999858e-05	2.574922733508004403e-07	6.621591616077668015e-05	-2.523401662716198171e-07
1.175999999999999979e+01	6.323999999999999760e-05	2.509444400248724425e-07	6.516499086471514931e-05	-2.479889407296440329e-07
1.178999999999999915e+01	6.177999999999999464e-05	2.445802733665790460e-07	6.362020019954324024e-05	-2.416189573265274332e-07
1.182000000000000028e+01	6.035000000000000325e-05	2.383615701086079963e-07	6.211233941747484335e-05	-2.354305230040960155e-07
1.184999999999999964e+01	5.895000000000000310e-05	2.322874988665716157e-07	6.064030588583107096e-05	-2.294161779059076675e-07
1.188000000000000078e+01	5.758000000000000097e-05	2.263904720845822443e-07	5.920300516334262893e-05	-2.235685179231938915e-07
1.191000000000000014e+01	5.624999999999999846e-05	2.206740982018222684e-07	5.779935092318830818e-05	-2.178801941700307255e-07
1.193999999999999950e+01	5.493999999999999914e-05	2.150590492913050987e-07	5.642826487693416369e-05	-2.123439124646589919e-07
1.197000000000000064e+01	5.365999999999999785e-05	2.096148440989438818e-07	5.508867669936311478e-05	-2.069524328168756010e-07
1.200000000000000000e+01	5.242000000000000294e-05	2.043472619009330853e-07	5.377952395417742303e-05	-2.016985689213916466e-07
1.202999999999999936e+01	5.119000000000000286e-05	1.991681817256863937e-07	5.249980276954522180e-05	-1.965756231511277856e-07
1.206000000000000050e+01	5.000000000000000240e-05	1.941628955284711673e-07	5.124886344540459306e-05	-1.915799233907256950e-07
1.208000000000000007e+01	4.882999999999999835e-05	1.892529875957260405e-07	5.043064673349496077e-05	-1.883189624606456085e-07
1.210999999999999943e+01	4.768999999999999910e-05	1.844766900622768056e-07	4.922656814314082933e-05	-1.835300147197244255e-07
1.214000000000000057e+01	4.657999999999999787e-05	1.798602204038473110e-07	4.804994688926436474e-05	-1.788619556566888144e-07
1.216999999999999993e+01	4.548999999999999984e-05	1.753362191645312559e-07	4.690029296316299424e-05	-1.743124341563241578e-07
1.219999999999999929e+01	4.441999999999999822e-05	1.709299165510921514e-07	4.577711985235095670e-05	-1.698791159281765883e-07
1.223000000000000043e+01	4.338000000000000140e-05	1.666524554237254642e-07	4.467994450872354216e-05	-1.655596833531933331e-07
1.225999999999999979e+01	4.236000000000000101e-05	1.624649108272823197e-07	4.360828731708573178e-05	-1.613518353321173419e-07
1.228999999999999915e+01	4.136999999999999863e-05	1.584051915804377968e-07	4.256167206403435539e-05	-1.572532871355890579e-07
1.232000000000000028e+01	4.039999999999999944e-05	1.544578246959775542e-07	4.153962590719465452e-05	-1.532617702559540857e-07
1.234999999999999964e+01	3.944999999999999668e-05	1.505980072063372344e-07	4.054167934480463022e-05	-1.493750322607467144e-07
1.238000000000000078e+01	3.851999999999999711e-05	1.468476322337244821e-07	3.956736618563980342e-05	-1.455908366478164995e-07
1.241000000000000014e+01	3.761000000000000074e-05	1.431830630581187249e-07	3.861622351927780476e-05	-1.419069627020904652e-07
1.243999999999999950e+01	3.672000000000000079e-05	1.396039879103745638e-07	3.768779168669587562e-05	-1.383212053539405131e-07
1.247000000000000064e+01	3.584999999999999727e-05	1.361100950213465998e-07	3.678161425119697036e-05	-1.348313750391349688e-07
1.250000000000000000e+01	3.499999999999999693e-05	1.327212798813111736e-07	3.589723796966090926e-05	-1.314352975603558679e-07
1.252999999999999936e+01	3.418000000000000140e-05	1.294539392379132438e-07	3.503421276411488314e-05	-1.281308139502564661e-07
1.256000000000000050e+01	3.337000000000000068e-05	1.262320014196843828e-07	3.419209169361999616e-05	-1.249157803360411852e-07
1.258999999999999986e+01	3.257000000000000156e-05	1.230741321608275054e-07	3.337043092647022148e-05	-1.217880678055509214e-07
1.261999999999999922e+01	3.180000000000000047e-05	1.200359707067844089e-07	3.256878971269725099e-05	-1.187455622748238724e-07
1.264000000000000057e+01	3.104000000000000097e-05	1.170417398347239336e-07	3.204526794017182890e-05	-1.167635251413332143e-07
1.266999999999999993e+01	3.030999999999999949e-05	1.141841504508725674e-07	3.127602148843860221e-05	-1.138583731722291573e-07
1.269999999999999929e+01	2.958000000000000139e-05	1.113316186553793133e-07	3.052563411726956781e-05	-1.110328621475858310e-07
1.273000000000000043e+01	2.888000000000000132e-05	1.085969529173411032e-07	2.979367614603236974e-05	-1.082849312438563462e-07
1.275999999999999979e+01	2.818999999999999945e-05	1.059047051035802541e-07	2.907972085147167448e-05	-1.056125338666746561e-07
1.278999999999999915e+01	2.752000000000000079e-05	1.033081935114564530e-07	2.838334444188187942e-05	-1.030136375264530842e-07
1.282000000000000028e+01	2.686000000000000033e-05	1.007530606131254688e-07	2.770412603156016543e-05	-1.004862237153319159e-07
1.284999999999999964e+01	2.621000000000000147e-05	9.823921980604693943e-08	2.704164761553777617e-05	-9.802828778546937989e-08
1.288000000000000078e+01	2.559000000000000063e-05	9.585626430499366759e-08	2.639549404458482452e-05	-9.563783882865003651e-08
1.291000000000000014e+01	2.496999999999999979e-05	9.347617246127558573e-08	2.576525300048582444e-05	-9.331289955719768903e-08
1.293999999999999950e+01	2.436999999999999876e-05	9.117376886977963177e-08	2.515051497158214648e-05	-9.105150618617455460e-08
1.297000000000000064e+01	2.379000000000000092e-05	8.894891496644127658e-08	2.455087322857706718e-05	-8.885170831684672279e-08
1.300000000000000000e+01	2.320999999999999970e-05	8.674014026809982389e-08	2.396592380060223989e-05	-8.671156882140800073e-08
1.302999999999999936e+01	2.265999999999999989e-05	8.464543843594487085e-08	2.339526545153889888e-05	-8.462916372893341187e-08
1.306000000000000050e+01	2.211000000000000007e-05	8.255264185967824206e-08	2.283849965659427787e-05	-8.260258211256033661e-08
1.308999999999999986e+01	2.158000000000000006e-05	8.054884960090989259e-08	2.229523057912699869e-05	-8.062992597787090453e-08
1.311999999999999922e+01	2.105000000000000005e-05	7.853412810154575883e-08	2.176506504771872963e-05	-7.870931015246160911e-08
1.315000000000000036e+01	2.053999999999999985e-05	7.660768345834074600e-08	2.124761253349115471e-05	-7.683886217669334230e-08
1.317999999999999972e+01	2.004999999999999946e-05	7.476856304335064566e-08	2.074248512766195537e-05	-7.501672219559494241e-08
1.321000000000000085e+01	1.955999999999999907e-05	7.291871546035900992e-08	2.024929751933879140e-05	-7.324104285191304222e-08
1.324000000000000021e+01	1.908999999999999849e-05	7.115555702028618740e-08	1.976766697354835050e-05	-7.150998918029400311e-08
1.326999999999999957e+01	1.862000000000000130e-05	6.939294128946643149e-08	1.929721330949555702e-05	-6.982173850257658736e-08
1.331000000000000050e+01	1.817000000000000052e-05	6.771588309503785911e-08	1.868667565487347747e-05	-6.763419252606102547e-08
1.333999999999999986e+01	1.773000000000000135e-05	6.606585644021274822e-08	1.824083708755302980e-05	-6.603879555479461357e-08
1.336999999999999922e+01	1.730000000000000038e-05	6.446358242615231426e-08	1.780492630498456411e-05	-6.448021340229743547e-08
1.340000000000000036e+01	1.686999999999999942e-05	6.286130841209188030e-08	1.737859160347938938e-05	-6.295677316514491156e-08
1.342999999999999972e+01	1.646000000000000165e-05	6.134306195620930523e-08	1.696161745418514822e-05	-6.146755385865431674e-08
1.346000000000000085e+01	1.605999999999999870e-05	5.985234356116168239e-08	1.655385106025215403e-05	-6.001197994706781450e-08
1.349000000000000021e+01	1.565999999999999914e-05	5.837066647132958407e-08	1.615514093180230712e-05	-5.858948138857981278e-08
1.351999999999999957e+01	1.527999999999999939e-05	5.696308651504528513e-08	1.576533655488791404e-05	-5.719949181743932590e-08
1.355000000000000071e+01	1.490999999999999955e-05	5.560096134545427474e-08	1.538428838347048204e-05	-5.584144851372570163e-08
1.358000000000000007e+01	1.453999999999999970e-05	5.422958702455084027e-08	1.501184783148111680e-05	-5.451479237343191374e-08
1.360999999999999943e+01	1.417999999999999976e-05	5.290327489215766994e-08	1.464786726496282809e-05	-5.321896787885648565e-08
1.364000000000000057e+01	1.382999999999999972e-05	5.161345129677727813e-08	1.429219999429343076e-05	-5.195342306929910185e-08
1.366999999999999993e+01	1.348999999999999959e-05	5.036793933455719090e-08	1.394470026648705537e-05	-5.071760951205256832e-08
1.369999999999999929e+01	1.315999999999999936e-05	4.915100621066198737e-08	1.360522325757425506e-05	-4.951098227369099628e-08
1.373000000000000043e+01	1.283000000000000083e-05	4.794071838836516389e-08	1.327362506506004620e-05	-4.833299989165154902e-08
1.375999999999999979e+01	1.252000000000000041e-05	4.680405427239539728e-08	1.294976270045746544e-05	-4.718312434610096389e-08
1.378999999999999915e+01	1.220999999999999999e-05	4.567336573171174278e-08	1.263349408189776795e-05	-4.606082103209075360e-08
1.382000000000000028e+01	1.189999999999999957e-05	4.454124536236049329e-08	1.232467802681383989e-05	-4.496555873198847426e-08
1.384999999999999964e+01	1.161000000000000065e-05	4.347589555164102769e-08	1.202317424469858332e-05	-4.389680958819143902e-08
1.389000000000000057e+01	1.132000000000000004e-05	4.242261236154762675e-08	1.163230302730541686e-05	-4.251214730839620027e-08
1.391999999999999993e+01	1.103999999999999933e-05	4.139878558218827700e-08	1.134732059865648711e-05	-4.150322808886324991e-08
1.394999999999999929e+01	1.076000000000000032e-05	4.037987782712243076e-08	1.106918915909267133e-05	-4.051908642234709304e-08
1.398000000000000043e+01	1.048999999999999951e-05	3.939085372198982880e-08	1.079777220177012621e-05	-3.955920870266419234e-08
1.400999999999999979e+01	1.023000000000000031e-05	3.844996908230226427e-08	1.053293407448835020e-05	-3.862308454267624954e-08
1.403999999999999915e+01	9.975000000000000210e-06	3.752033411260986230e-08	1.027453997289400283e-05	-3.771020674868282447e-08
1.407000000000000028e+01	9.724999999999999216e-06	3.661366324987446924e-08	1.002245593375285251e-05	-3.682007129507039999e-08
1.409999999999999964e+01	9.480999999999999519e-06	3.572239666967132978e-08	9.776548828287896336e-06	-3.595217729921103036e-08
1.413000000000000078e+01	9.242999999999999426e-06	3.486301829953607421e-08	9.536686355583514485e-06	-3.510602699660975278e-08
1.416000000000000014e+01	9.010000000000000132e-06	3.401539362618097140e-08	9.302737036054615818e-06	-3.428112571629691035e-08
1.418999999999999950e+01	8.783000000000000442e-06	3.319389809395859864e-08	9.074570204980015665e-06	-3.347698185646255461e-08
1.423000000000000043e+01	8.560999999999999857e-06	3.238454192849619313e-08	8.779118418320247956e-06	-3.243623538057276897e-08
1.425999999999999979e+01	8.345000000000000570e-06	3.160600125630152460e-08	8.563940449212099540e-06	-3.167863077715043599e-08
1.428999999999999915e+01	8.134000000000000388e-06	3.083972927732712990e-08	8.354115222870470069e-06	-3.094016677965326078e-08
1.432000000000000028e+01	7.927999999999999311e-06	3.009530654193994890e-08	8.149515532459162669e-06	-3.022036481018484900e-08
1.434999999999999964e+01	7.727000000000000727e-06	2.936352315864587056e-08	7.950014952571299304e-06	-2.951874923403115731e-08
1.438000000000000078e+01	7.531000000000000401e-06	2.865783196606727149e-08	7.755487833152413334e-06	-2.883484733676361790e-08
1.441000000000000014e+01	7.339000000000000376e-06	2.796110875521999816e-08	7.565809293482522681e-06	-2.816818930156449000e-08
1.443999999999999950e+01	7.152000000000000303e-06	2.728581389961369890e-08	7.380855216216328080e-06	-2.751830818677128191e-08
1.447000000000000064e+01	6.968999999999999684e-06	2.662385698992621213e-08	7.200502241480708038e-06	-2.688473990363714988e-08
1.450999999999999979e+01	6.790999999999999863e-06	2.597912590287027635e-08	6.966977071151845800e-06	-2.606456087792447459e-08
1.453999999999999915e+01	6.617000000000000343e-06	2.534786786169615002e-08	6.796884480750897796e-06	-2.546726694020017347e-08
1.457000000000000028e+01	6.447999999999999928e-06	2.473770388995713018e-08	6.630987189305427932e-06	-2.488475919484188384e-08
1.459999999999999964e+01	6.282000000000000163e-06	2.413711527243262290e-08	6.469165052492831406e-06	-2.431658566393790372e-08
1.463000000000000078e+01	6.121000000000000349e-06	2.355385004973514970e-08	6.311298652928660469e-06	-2.376229710744580180e-08
1.466000000000000014e+01	5.963000000000000337e-06	2.298372993796658175e-08	6.157269294613716985e-06	-2.322144700227020397e-08
1.468999999999999950e+01	5.808999999999999778e-06	2.242704592166260226e-08	6.006958997433899892e-06	-2.269359152153943084e-08
1.473000000000000043e+01	5.659000000000000368e-06	2.188387421105873201e-08	5.812127887392304849e-06	-2.200923597348139808e-08
1.475999999999999979e+01	5.511999999999999912e-06	2.135041757343451564e-08	5.670040568602083424e-06	-2.150999028183525661e-08
1.478999999999999915e+01	5.368999999999999756e-06	2.083371275387083806e-08	5.531284144617641138e-06	-2.102227900235567225e-08
1.482000000000000028e+01	5.229999999999999901e-06	2.033057566563311777e-08	5.395743675198236200e-06	-2.054566975709268722e-08
1.484999999999999964e+01	5.093999999999999848e-06	1.983719521959442995e-08	5.263312923496033129e-06	-2.007976449737287224e-08
1.488000000000000078e+01	4.960999999999999597e-06	1.935649800426929885e-08	5.133922873691745923e-06	-1.962431242413360770e-08
1.491000000000000014e+01	4.831999999999999646e-06	1.888665150990331605e-08	5.007515350413376546e-06	-1.917910553151598311e-08
1.494999999999999929e+01	4.704999999999999845e-06	1.842828158418829212e-08	4.843511562678124936e-06	-1.860107606733950644e-08
1.498000000000000043e+01	4.582000000000000345e-06	1.798091249050240575e-08	4.723838948405268659e-06	-1.817897255063510651e-08
1.500999999999999979e+01	4.461000000000000149e-06	1.754213610087286867e-08	4.606957399268183597e-06	-1.776642965509975431e-08
1.503999999999999915e+01	4.344000000000000252e-06	1.711716531088018959e-08	4.492810203285359739e-06	-1.736324461294975064e-08
1.507000000000000028e+01	4.228999999999999659e-06	1.669820011838761717e-08	4.381340979336657885e-06	-1.696921584061199778e-08
1.510999999999999943e+01	4.118000000000000214e-06	1.629557971201581335e-08	4.236784247457961874e-06	-1.645774101433572925e-08
1.514000000000000057e+01	4.009000000000000072e-06	1.589896836724573106e-08	4.131346205262936335e-06	-1.608429952200284032e-08
1.516999999999999993e+01	3.902000000000000080e-06	1.551067086635197851e-08	4.028400556326803257e-06	-1.571935079493615513e-08
1.519999999999999929e+01	3.798999999999999965e-06	1.513414034129457848e-08	3.927892325262327923e-06	-1.536269828088965104e-08
1.523000000000000043e+01	3.698000000000000000e-06	1.476808064071920593e-08	3.829766854745529169e-06	-1.501414656600471157e-08
1.525999999999999979e+01	3.599000000000000185e-06	1.440596712923374194e-08	3.733969803185448967e-06	-1.467350136646684023e-08
1.530000000000000071e+01	3.503000000000000173e-06	1.405608305115025199e-08	3.609769048989204143e-06	-1.423127309119179989e-08
1.533000000000000007e+01	3.408999999999999887e-06	1.371235930043901388e-08	3.519195402894512701e-06	-1.390832716530160099e-08
1.535999999999999943e+01	3.317000000000000175e-06	1.337676983767039142e-08	3.430771287923124847e-06	-1.359264819788293880e-08
1.539000000000000057e+01	3.227999999999999841e-06	1.305139774261561716e-08	3.344443704246037493e-06	-1.328404670740400601e-08
1.541999999999999993e+01	3.141000000000000081e-06	1.273228296977832138e-08	3.260159955692488226e-06	-1.298233429914426750e-08
1.546000000000000085e+01	3.056000000000000048e-06	1.242125225541021552e-08	3.150870407754947010e-06	-1.259044383700065711e-08
1.549000000000000021e+01	2.973000000000000165e-06	1.211650773077304825e-08	3.071152367570831628e-06	-1.230407935387177454e-08
1.551999999999999957e+01	2.892000000000000009e-06	1.181978491077599969e-08	2.993304673603397585e-06	-1.202398371917368638e-08
1.555000000000000071e+01	2.813000000000000003e-06	1.152938869502873389e-08	2.917275920371725813e-06	-1.174997315760953873e-08
1.558000000000000007e+01	2.736000000000000147e-06	1.124538836556354847e-08	2.843014994549537720e-06	-1.148186493950637084e-08
1.561999999999999922e+01	2.661000000000000018e-06	1.096938953347906383e-08	2.746662579368217283e-06	-1.113325485234009115e-08
1.565000000000000036e+01	2.588000000000000040e-06	1.070133504109862615e-08	2.676329435575656984e-06	-1.087821397107690222e-08
1.567999999999999972e+01	2.517000000000000211e-06	1.043972146832127225e-08	2.607595824671833416e-06	-1.062847379023849264e-08
1.571000000000000085e+01	2.447000000000000034e-06	1.018046463934274483e-08	2.540411875352130490e-06	-1.038385602532522398e-08
1.575000000000000000e+01	2.379000000000000008e-06	9.929149263316924148e-09	2.453158189887025528e-06	-1.006536094539620508e-08
1.577999999999999936e+01	2.313000000000000131e-06	9.684401823953405117e-09	2.389399150674006174e-06	-9.832013357119737174e-09
1.581000000000000050e+01	2.248999999999999982e-06	9.447600456344740478e-09	2.327044615915221293e-06	-9.603276786533366208e-09
1.583999999999999986e+01	2.185999999999999907e-06	9.213240125674210475e-09	2.266073957194826970e-06	-9.379088548112554246e-09
1.588000000000000078e+01	2.124999999999999983e-06	8.986817783854767355e-09	2.186897301061742380e-06	-9.087139573872693427e-09
1.591000000000000014e+01	2.065000000000000134e-06	8.762878048192844078e-09	2.129076776715330873e-06	-8.873324944319154799e-09
1.593999999999999950e+01	2.007000000000000012e-06	8.546880920184158656e-09	2.072572758891231903e-06	-8.663854455472932774e-09
1.597000000000000064e+01	1.949999999999999965e-06	8.332290217431219690e-09	2.017365275886742994e-06	-8.458667572706363161e-09
1.600000000000000000e+01	1.895000000000000068e-06	8.126817030129324383e-09	1.963434465010838736e-06	-8.257704090871152244e-09
1.603999999999999915e+01	1.841000000000000034e-06	7.922870356939165290e-09	1.893478523624664009e-06	-7.996219070615591238e-09
1.607000000000000028e+01	1.788000000000000076e-06	7.722653366487973018e-09	1.842449977268983207e-06	-7.804877893497371274e-09
1.610000000000000142e+01	1.737000000000000056e-06	7.530456348626092028e-09	1.792632671695137103e-06	-7.617561783817895519e-09
1.614000000000000057e+01	1.687999999999999974e-06	7.344338829098777885e-09	1.728060235962980835e-06	-7.373966596851761006e-09
1.617000000000000171e+01	1.639000000000000105e-06	7.157639917850391021e-09	1.680993899848121466e-06	-7.195814178987395479e-09
1.619999999999999929e+01	1.591999999999999962e-06	6.978123243950720743e-09	1.635074548497509060e-06	-7.021492047516878401e-09
1.623000000000000043e+01	1.546000000000000106e-06	6.801486393193770503e-09	1.590283130273444306e-06	-6.850942448710802078e-09
1.626999999999999957e+01	1.500999999999999901e-06	6.628644465756202633e-09	1.532283065321382519e-06	-6.629312127248944427e-09
1.630000000000000071e+01	1.458000000000000059e-06	6.463161444849726892e-09	1.490049976690598400e-06	-6.467342245832862614e-09
1.632999999999999829e+01	1.415000000000000005e-06	6.296238512371891959e-09	1.448882053195151121e-06	-6.308954613735237325e-09
1.635999999999999943e+01	1.374000000000000101e-06	6.136808431687598442e-09	1.408760682996491126e-06	-6.154092806580871789e-09
1.639999999999999858e+01	1.334000000000000060e-06	5.981258722162530709e-09	1.356861512423911847e-06	-5.952998053763245600e-09
1.642999999999999972e+01	1.295000000000000095e-06	5.828076726091407939e-09	1.319110279053117348e-06	-5.806145431552875640e-09
1.646000000000000085e+01	1.256999999999999993e-06	5.678831681505889296e-09	1.282344275433364690e-06	-5.662632717043354607e-09
1.650000000000000000e+01	1.219999999999999966e-06	5.532805364671102624e-09	1.234824100190644444e-06	-5.476382592232913082e-09
1.653000000000000114e+01	1.184000000000000014e-06	5.390733319829996971e-09	1.200286414180571356e-06	-5.340449091806327930e-09
1.655999999999999872e+01	1.148999999999999926e-06	5.251280135809933450e-09	1.166673716829475156e-06	-5.207672853842560154e-09
1.658999999999999986e+01	1.114999999999999912e-06	5.115202141463553712e-09	1.133968143259169234e-06	-5.077999711852616350e-09
1.662999999999999901e+01	1.081999999999999974e-06	4.983175991306348014e-09	1.091741092757544391e-06	-4.909836141503905182e-09
1.666000000000000014e+01	1.049999999999999900e-06	4.854592003454048261e-09	1.061083197033641210e-06	-4.787194512105144797e-09
1.669000000000000128e+01	1.018000000000000037e-06	4.724862552667679131e-09	1.031273555175807909e-06	-4.667477478302125806e-09
1.673000000000000043e+01	9.879000000000001045e-07	4.602840150624721794e-09	9.928167083919396033e-07	-4.512312674483965161e-09
1.676000000000000156e+01	9.582999999999999982e-07	4.482078854774753200e-09	9.649185862597161238e-07	-4.399214295042120817e-09
1.678999999999999915e+01	9.295999999999999596e-07	4.364483516860914274e-09	9.378108759718114907e-07	-4.288865118065584446e-09
1.682999999999999829e+01	9.015999999999999736e-07	4.249680418053957066e-09	9.028671531434526859e-07	-4.145919543342516612e-09
1.685999999999999943e+01	8.744999999999999493e-07	4.137596581279855541e-09	8.775371762945666475e-07	-4.041783332468179378e-09
1.689000000000000057e+01	8.479999999999999701e-07	4.027881843600347745e-09	8.529407745125811559e-07	-3.940223969782685561e-09
1.692000000000000171e+01	8.223999999999999526e-07	3.921479422150207497e-09	8.290610894777680009e-07	-3.841190331586658219e-09
1.696000000000000085e+01	7.973999999999999802e-07	3.817003156668136724e-09	7.983074288287776869e-07	-3.712986520818397013e-09
1.698999999999999844e+01	7.731999999999999620e-07	3.715447359787735376e-09	7.760350154199948565e-07	-3.619648914803797134e-09
1.701999999999999957e+01	7.496999999999999965e-07	3.616373995859768742e-09	7.544237559556292589e-07	-3.528668530332525617e-09
1.705999999999999872e+01	7.267999999999999701e-07	3.519337639151556917e-09	7.266087306747614458e-07	-3.410941783952335016e-09
1.708999999999999986e+01	7.045999999999999963e-07	3.424857616230235868e-09	7.064762163121160193e-07	-3.325267644095525345e-09
1.712000000000000099e+01	6.829999999999999617e-07	3.332484806321403509e-09	6.869502485624182237e-07	-3.241785111383092888e-09
1.716000000000000014e+01	6.619999999999999722e-07	3.242252464800563618e-09	6.618311556459967698e-07	-3.133799354062746665e-09
1.719000000000000128e+01	6.416000000000000277e-07	3.154564274975936107e-09	6.436576116380836278e-07	-3.055239945052125149e-09
1.721999999999999886e+01	6.219000000000000300e-07	3.069194723832374267e-09	6.260369417036427437e-07	-2.978709354884306865e-09
1.726000000000000156e+01	6.025999999999999564e-07	2.985426626865489417e-09	6.033752328799032876e-07	-2.879741072032699817e-09
1.728999999999999915e+01	5.840000000000000413e-07	2.904067235221664624e-09	5.869828228928520287e-07	-2.807757007562722612e-09
1.732999999999999829e+01	5.658999999999999521e-07	2.824842884873301849e-09	5.659015271957314061e-07	-2.714677057919998630e-09
1.735999999999999943e+01	5.483000000000000062e-07	2.747434243386514403e-09	5.506517213951345901e-07	-2.646979706609935549e-09
1.739000000000000057e+01	5.311999999999999921e-07	2.671563201136633028e-09	5.358656350051475135e-07	-2.581040748711086594e-09
1.742999999999999972e+01	5.147000000000000230e-07	2.598386132977817207e-09	5.168454744687386816e-07	-2.495776364652439467e-09
1.746000000000000085e+01	4.985999999999999781e-07	2.526607291700924410e-09	5.030813906818165656e-07	-2.433758291790339495e-09
1.748999999999999844e+01	4.829999999999999707e-07	2.456758185963771069e-09	4.897297786995984658e-07	-2.373343155507369104e-09
1.753000000000000114e+01	4.677999999999999934e-07	2.388356843761637954e-09	4.725429827909649107e-07	-2.295203407524119992e-09
1.755999999999999872e+01	4.531000000000000008e-07	2.321938584264117536e-09	4.600948071312089567e-07	-2.238349481826889997e-09
1.758999999999999986e+01	4.387999999999999852e-07	2.257017624954713305e-09	4.480087186414125836e-07	-2.182945645073452948e-09
1.762999999999999901e+01	4.250000000000000072e-07	2.194133095514794598e-09	4.324313523444417616e-07	-2.111251200356958723e-09
1.766000000000000014e+01	4.116000000000000064e-07	2.132795402916088867e-09	4.211321261181324517e-07	-2.059054923300627490e-09
1.769999999999999929e+01	3.984999999999999751e-07	2.072507333106769414e-09	4.065501329604621467e-07	-1.991474076553315329e-09
1.773000000000000043e+01	3.858999999999999814e-07	2.014329998146580668e-09	3.959573300195500590e-07	-1.942241319612052492e-09
1.776000000000000156e+01	3.736000000000000102e-07	1.957244201605322081e-09	3.856428895567991745e-07	-1.894204643712649968e-09
1.780000000000000071e+01	3.617000000000000161e-07	1.902001711268504853e-09	3.722982108461609636e-07	-1.831940159844068879e-09
1.782999999999999829e+01	3.501999999999999992e-07	1.848201095493961558e-09	3.625769106989058595e-07	-1.786523304234488482e-09
1.785999999999999943e+01	3.390000000000000048e-07	1.795551254275967543e-09	3.530858287570451206e-07	-1.742156456074924863e-09
1.789999999999999858e+01	3.280999999999999800e-07	1.744258763540838005e-09	3.407644868691684156e-07	-1.684559109823060057e-09
1.792999999999999972e+01	3.175999999999999852e-07	1.694489322815830833e-09	3.317551437245161540e-07	-1.642474071143633601e-09
1.796999999999999886e+01	3.074000000000000130e-07	1.645926082273214781e-09	3.200281761087243437e-07	-1.587771726914790273e-09
1.800000000000000000e+01	2.975000000000000104e-07	1.598757950921068648e-09	3.114413387909555259e-07	-1.547778878575460340e-09
1.803000000000000114e+01	2.878999999999999773e-07	1.552653010089634715e-09	3.030306332046013917e-07	-1.508657392198073033e-09
1.807000000000000028e+01	2.786000000000000198e-07	1.507966734339653805e-09	2.920864990710424228e-07	-1.457827908432669255e-09
1.810000000000000142e+01	2.695999999999999789e-07	1.464389375251705429e-09	2.840781364575552352e-07	-1.420688044090179143e-09
1.814000000000000057e+01	2.609000000000000135e-07	1.422254929956515906e-09	2.736624556038021310e-07	-1.372452914518124911e-09
1.817000000000000171e+01	2.524000000000000102e-07	1.380727395264298397e-09	2.660444619816904348e-07	-1.337223151959654803e-09
1.821000000000000085e+01	2.441999999999999765e-07	1.340663789914637782e-09	2.561413584879959225e-07	-1.291487553305793712e-09
1.823999999999999844e+01	2.362000000000000107e-07	1.301243814645070119e-09	2.489018935032362996e-07	-1.258097175124839708e-09
1.826999999999999957e+01	2.284999999999999881e-07	1.263309361618127092e-09	2.418210631899302727e-07	-1.225473652872463294e-09
1.830999999999999872e+01	2.210000000000000069e-07	1.226182275207619335e-09	2.326230233775830766e-07	-1.183146427133651480e-09
1.833999999999999986e+01	2.137999999999999954e-07	1.190307692471091285e-09	2.259040349578235068e-07	-1.152262634474793211e-09
1.837999999999999901e+01	2.067999999999999989e-07	1.155395437163248315e-09	2.171807482173881770e-07	-1.112209049443765432e-09
1.841000000000000014e+01	1.999999999999999909e-07	1.121329692820091103e-09	2.108120780267422202e-07	-1.082996171572565865e-09
1.844999999999999929e+01	1.933999999999999980e-07	1.088122237387111407e-09	2.025482645978652353e-07	-1.045124985567953564e-09
1.848000000000000043e+01	1.869999999999999937e-07	1.055676884309462074e-09	1.965185162313562289e-07	-1.017514972186375616e-09
1.851000000000000156e+01	1.808000000000000043e-07	1.024224920104980389e-09	1.906305625363726893e-07	-9.905712561726403217e-10
1.855000000000000071e+01	1.748000000000000035e-07	9.936664631770966022e-10	1.829969673642632038e-07	-9.556615102441668546e-10
1.857999999999999829e+01	1.689999999999999913e-07	9.640132914713018519e-10	1.774318721380073518e-07	-9.302247489268340544e-10
1.862000000000000099e+01	1.633999999999999941e-07	9.352771829330881028e-10	1.702213390620224903e-07	-8.972800008157791968e-10
1.864999999999999858e+01	1.580000000000000119e-07	9.073786941654148815e-10	1.649680075865353469e-07	-8.732839561822091648e-10
1.869000000000000128e+01	1.527000000000000108e-07	8.799387947165587790e-10	1.581658247629077907e-07	-8.422163757797179150e-10
1.871999999999999886e+01	1.475999999999999982e-07	8.538733353185354019e-10	1.532132835867224422e-07	-8.195955382487040925e-10
1.876000000000000156e+01	1.427000000000000006e-07	8.279982283042640371e-10	1.468048997349159615e-07	-7.903182599132638263e-10
1.878999999999999915e+01	1.379000000000000106e-07	8.025353493821940704e-10	1.421422949919073029e-07	-7.690078382152832878e-10
1.882000000000000028e+01	1.333000000000000091e-07	7.788432037357285480e-10	1.376006553914047746e-07	-7.482393651314634604e-10
1.885999999999999943e+01	1.287999999999999887e-07	7.547815539169814740e-10	1.317299129297914021e-07	-7.213708586293021338e-10
1.889000000000000057e+01	1.245000000000000097e-07	7.317395046736236528e-10	1.274629084140969826e-07	-7.018214687937152700e-10
1.892999999999999972e+01	1.203000000000000118e-07	7.098325260594925265e-10	1.219512809949789655e-07	-6.765362385780736560e-10
1.896000000000000085e+01	1.161999999999999950e-07	6.876530381183037921e-10	1.179483412975249396e-07	-6.581428441283563834e-10
1.900000000000000000e+01	1.123000000000000064e-07	6.671669185166483507e-10	1.127818115068421880e-07	-6.343572311641071325e-10
1.903000000000000114e+01	1.084999999999999988e-07	6.464706434170077328e-10	1.090324803991827530e-07	-6.170574291592507973e-10
1.907000000000000028e+01	1.047999999999999988e-07	6.268453530667139370e-10	1.041971818314094491e-07	-5.946886813660993839e-10
1.910000000000000142e+01	1.012000000000000062e-07	6.070653328442775284e-10	1.006911155661413554e-07	-5.784207444143365468e-10
1.914000000000000057e+01	9.778000000000000604e-08	5.882434831285880730e-10	9.617333076591136076e-08	-5.573870042775128170e-10
1.917000000000000171e+01	9.445000000000000203e-08	5.703914663950833684e-10	9.290029654607206251e-08	-5.420898713237354556e-10
1.921000000000000085e+01	9.122000000000000553e-08	5.524652024169607206e-10	8.868645498474855004e-08	-5.223101637152243542e-10
1.923999999999999844e+01	8.810000000000000141e-08	5.356038032753315085e-10	8.563632945913311286e-08	-5.079234309845857596e-10
1.928000000000000114e+01	8.508000000000000481e-08	5.187173471320195702e-10	8.171300554557932461e-08	-4.893176511904541398e-10
1.930999999999999872e+01	8.216000000000000249e-08	5.023376890550021835e-10	7.887577332946459020e-08	-4.757815632850519594e-10
1.935000000000000142e+01	7.932999999999999634e-08	4.868667225666623041e-10	7.522968445434594290e-08	-4.582704652347999875e-10
1.937999999999999901e+01	7.659999999999999770e-08	4.714388264084040488e-10	7.259543667509185249e-08	-4.455259063802591802e-10
1.942000000000000171e+01	7.395999999999999523e-08	4.568988372291325075e-10	6.921344128800946363e-08	-4.290310910740027379e-10
1.944999999999999929e+01	7.140000000000000407e-08	4.423207429320945203e-10	6.677237415504279405e-08	-4.170195765129664270e-10
1.948999999999999844e+01	6.892999999999999585e-08	4.282130736343921318e-10	6.364146987384956156e-08	-4.014634806425196443e-10
1.951999999999999957e+01	6.653999999999999894e-08	4.149023786482791782e-10	6.138388327253729907e-08	-3.901271481720784953e-10
1.955999999999999872e+01	6.423000000000000009e-08	4.016111403662378177e-10	5.849120502417865469e-08	-3.754330329319818711e-10
1.958999999999999986e+01	6.199999999999999931e-08	3.890994404176563827e-10	5.640750113310741040e-08	-3.647146345821296998e-10
1.962999999999999901e+01	5.983999999999999850e-08	3.765801771805485560e-10	5.374035707060248722e-08	-3.508075875829379958e-10
1.966000000000000014e+01	5.776000000000000237e-08	3.648244019394171190e-10	5.182132234659589102e-08	-3.406580851609886204e-10
1.969999999999999929e+01	5.574000000000000149e-08	3.530310989307883142e-10	4.936824130722468968e-08	-3.274931670281141088e-10
1.973000000000000043e+01	5.379000000000000057e-08	3.419229374866068599e-10	4.760575744830927512e-08	-3.178908390759398331e-10
1.976999999999999957e+01	5.190000000000000152e-08	3.308078478391950205e-10	4.535611376458863538e-08	-3.054430518388014833e-10
1.980000000000000071e+01	5.008000000000000242e-08	3.200746753948522390e-10	4.374225483192887124e-08	-2.963692917387861449e-10
1.983999999999999986e+01	4.831999999999999858e-08	3.099419472304666170e-10	4.168553571646168108e-08	-2.846139548701079854e-10
1.987999999999999901e+01	4.662000000000000321e-08	2.998450147827708182e-10	3.973438126543216961e-08	-2.732433208029236269e-10
1.991000000000000014e+01	4.498000000000000308e-08	2.903358249091099270e-10	3.833826006680943163e-08	-2.649630349316204517e-10
1.994999999999999929e+01	4.339000000000000009e-08	2.808242678993454329e-10	3.656373015314586206e-08	-2.542465796789955456e-10
1.998000000000000043e+01	4.185000000000000086e-08	2.718237236128407016e-10	3.529622884026183909e-08	-2.464478909648241090e-10
2.001999999999999957e+01	4.036999999999999687e-08	2.629100705418489787e-10	3.368808858051487601e-08	-2.363615807525385800e-10
2.005000000000000071e+01	3.894000000000000326e-08	2.542716403441799861e-10	3.254157071345502072e-08	-2.290265563152232920e-10
2.008999999999999986e+01	3.756000000000000016e-08	2.461278838571526297e-10	3.108969078954339465e-08	-2.195466030640375742e-10
2.012000000000000099e+01	3.622000000000000272e-08	2.379743124155490840e-10	3.005659858644853512e-08	-2.126574930973133394e-10
2.016000000000000014e+01	3.493000000000000242e-08	2.303053687899032455e-10	2.875095387558436201e-08	-2.037603512439157927e-10
2.019999999999999929e+01	3.368000000000000115e-08	2.226470484092105693e-10	2.752441070273690810e-08	-1.951857652510879654e-10
2.023000000000000043e+01	3.247999999999999703e-08	2.154643491802762289e-10	2.665447542015506393e-08	-1.889619500197518975e-10
2.026999999999999957e+01	3.131999999999999855e-08	2.083116721653398188e-10	2.555862097826950115e-08	-1.809336577290698577e-10
2.030000000000000071e+01	3.019000000000000101e-08	2.014931654862103326e-10	2.478303116184672536e-08	-1.751109388117380184e-10
2.033999999999999986e+01	2.911000000000000060e-08	1.947892628355149814e-10	2.380810212125681952e-08	-1.676060040303254207e-10
2.037000000000000099e+01	2.806000000000000112e-08	1.884112166767502729e-10	2.311957270459817693e-08	-1.621672664147213781e-10
2.041000000000000014e+01	2.705000000000000068e-08	1.820980069532155335e-10	2.225590521531149741e-08	-1.551629845231457005e-10
2.044999999999999929e+01	2.607999999999999928e-08	1.761703517394456749e-10	2.145151472982033913e-08	-1.484346841890652743e-10
2.048000000000000043e+01	2.513000000000000069e-08	1.701883678653450232e-10	2.088525368186157150e-08	-1.435651807645444912e-10
2.051999999999999957e+01	2.422000000000000115e-08	1.644450605925273893e-10	2.017713663365159642e-08	-1.373023154193060004e-10
2.055000000000000071e+01	2.335000000000000064e-08	1.590773196698175838e-10	1.967954108122205959e-08	-1.327735703972976949e-10
2.058999999999999986e+01	2.249999999999999964e-08	1.536762079015486675e-10	1.905828363083906876e-08	-1.269540174494630072e-10
2.062000000000000099e+01	2.167999999999999958e-08	1.485762420336890058e-10	1.862232894852770559e-08	-1.227495221277593491e-10
2.066000000000000014e+01	2.089000000000000045e-08	1.435240807681182775e-10	1.807861228369313655e-08	-1.173513802264831204e-10
2.069999999999999929e+01	2.012999999999999894e-08	1.387674073703187680e-10	1.757505683930124526e-08	-1.121842955603128746e-10
2.073000000000000043e+01	1.939999999999999835e-08	1.340711248106765093e-10	1.722194379750528837e-08	-1.084563770283815251e-10
2.076999999999999957e+01	1.869000000000000060e-08	1.295960251391608045e-10	1.678147439994893867e-08	-1.036767273021009793e-10
2.080000000000000071e+01	1.799999999999999905e-08	1.251233503387757086e-10	1.647226194310741843e-08	-1.002313596427796185e-10
2.083999999999999986e+01	1.733999999999999844e-08	1.209359443063971687e-10	1.608579866176584226e-08	-9.581779970573133226e-11
2.087999999999999901e+01	1.670999999999999875e-08	1.168315035077011976e-10	1.572615431302266757e-08	-9.160393189082163998e-11
2.091000000000000014e+01	1.609000000000000048e-08	1.128682248498221124e-10	1.547226473653005395e-08	-8.857044979924433698e-11
2.094999999999999929e+01	1.549999999999999983e-08	1.089979573203094605e-10	1.515254109769368254e-08	-8.468955564699120886e-11
2.098999999999999844e+01	1.492999999999999869e-08	1.053344389221935917e-10	1.485165075043674467e-08	-8.098957719815342058e-11
2.101999999999999957e+01	1.438000000000000039e-08	1.017031366690985482e-10	1.463661349726016922e-08	-7.832925391047342640e-11
2.105999999999999872e+01	1.384000000000000018e-08	9.820358574743254564e-11	1.436177834024654414e-08	-7.492964504085754132e-11
2.108999999999999986e+01	1.332999999999999926e-08	9.481569436782780323e-11	1.416300733697717353e-08	-7.248689683810945665e-11
2.112999999999999901e+01	1.283999999999999950e-08	9.162687336103965993e-11	1.390551638017188046e-08	-6.936717153698787306e-11
2.117000000000000171e+01	1.235999999999999950e-08	8.841565116380697108e-11	1.365405856575452563e-08	-6.639825928669855916e-11
2.119999999999999929e+01	1.190000000000000068e-08	8.539991976772188352e-11	1.346773930487644958e-08	-6.426658253269872388e-11
2.123999999999999844e+01	1.145999999999999972e-08	8.244076869801737366e-11	1.322011079470975234e-08	-6.154576632290147640e-11
2.128000000000000114e+01	1.103000000000000017e-08	7.960216836451966419e-11	1.297085260804926490e-08	-5.895773855423723020e-11
2.130999999999999872e+01	1.062000000000000014e-08	7.682719203068664525e-11	1.278118036392636070e-08	-5.709995711613631599e-11
2.135000000000000142e+01	1.021999999999999986e-08	7.416953327155296106e-11	1.252244869249015824e-08	-5.472872714387214097e-11
2.139000000000000057e+01	9.837000000000000669e-09	7.156037193503119692e-11	1.225543604105216439e-08	-5.247333340357733569e-11
2.142000000000000171e+01	9.468000000000000806e-09	6.909469368740845882e-11	1.204987560619942629e-08	-5.085553885731565739e-11
2.146000000000000085e+01	9.112000000000000794e-09	6.665453432168388785e-11	1.176916446000811251e-08	-4.879403940762088528e-11
2.148999999999999844e+01	8.769000000000000634e-09	6.434799112875787403e-11	1.155395492824065181e-08	-4.731770225637504332e-11
2.153000000000000114e+01	8.439000000000000326e-09	6.207257866234654879e-11	1.126120711553832698e-08	-4.543955488518816002e-11
2.157000000000000028e+01	8.119999999999999257e-09	5.991371589477654118e-11	1.096232113984067835e-08	-4.366148586341499951e-11
2.160000000000000142e+01	7.813000000000000213e-09	5.778383033721718618e-11	1.073445008305614805e-08	-4.239157014616046526e-11
2.164000000000000057e+01	7.517000000000000408e-09	5.576825435945466842e-11	1.042610647980641960e-08	-4.078049073232928396e-11
2.167999999999999972e+01	7.233000000000000148e-09	5.378655152198550316e-11	1.011308726444087428e-08	-3.926021005616402594e-11
2.171000000000000085e+01	6.958000000000000167e-09	5.190226499543669526e-11	9.875571223384373603e-09	-3.817757638825693783e-11
2.175000000000000000e+01	6.694000000000000252e-09	5.004893599032184861e-11	9.555634472258779900e-09	-3.680816787804688409e-11
2.178999999999999915e+01	6.438999999999999788e-09	4.829108339922289027e-11	9.232462615557543256e-09	-3.552041718524025991e-11
2.182000000000000028e+01	6.192999999999999604e-09	4.655340342652940474e-11	8.988272663831610491e-09	-3.460621223756119390e-11
2.185999999999999943e+01	5.957000000000000005e-09	4.491693872952756775e-11	8.660685150393237018e-09	-3.345345669008406257e-11
2.189999999999999858e+01	5.729000000000000379e-09	4.329700357073262190e-11	8.331281408293579826e-09	-3.237335412949509689e-11
2.194000000000000128e+01	5.510000000000000205e-09	4.176915577987342151e-11	8.000572109474198406e-09	-3.136266331498842693e-11
2.196999999999999886e+01	5.299000000000000003e-09	4.026142864589548543e-11	7.751988992375578839e-09	-3.064825674802436539e-11
2.201000000000000156e+01	5.095000000000000294e-09	3.882911500407909537e-11	7.420215400698455206e-09	-2.975128993876059024e-11
2.205000000000000071e+01	4.898999999999999730e-09	3.742024755669448984e-11	7.088526285185747149e-09	-2.891491153828187845e-11
2.207999999999999829e+01	4.710999999999999965e-09	3.609303475788138057e-11	6.840115960338124909e-09	-2.832547762481478589e-11
2.212000000000000099e+01	4.529000000000000387e-09	3.477709760982554206e-11	6.509776930985681246e-09	-2.758749677876206780e-11
2.216000000000000014e+01	4.353999999999999647e-09	3.353386618116875049e-11	6.180891723339149415e-09	-2.690141118212464884e-11
2.219000000000000128e+01	4.186000000000000227e-09	3.231245859268733587e-11	5.935478492595589732e-09	-2.641902011359564143e-11
2.223000000000000043e+01	4.024000000000000166e-09	3.115488284996751686e-11	5.610321884394857556e-09	-2.581623131678679052e-11
2.226999999999999957e+01	3.868000000000000291e-09	3.001408490607035306e-11	5.287968139348701020e-09	-2.525677238332912129e-11
2.230999999999999872e+01	3.718000000000000189e-09	2.893601029541795233e-11	4.968902857326395093e-09	-2.473755984607184708e-11
2.233999999999999986e+01	3.572999999999999966e-09	2.789003635973248762e-11	4.732052591655141432e-09	-2.437271653587499762e-11
2.237999999999999901e+01	3.433999999999999929e-09	2.686451217058172083e-11	4.419902731517581090e-09	-2.391656508535811247e-11
2.242000000000000171e+01	3.300000000000000185e-09	2.589242752234714650e-11	4.112363290237522460e-09	-2.349226510538725933e-11
2.244999999999999929e+01	3.171999999999999800e-09	2.494305583370249152e-11	3.885020660939885971e-09	-2.319312396568797942e-11
2.248999999999999844e+01	3.047999999999999814e-09	2.403837105589311912e-11	3.586692989265194400e-09	-2.281730141785252028e-11
2.253000000000000114e+01	2.927999999999999815e-09	2.314269294228309868e-11	3.294278259530395530e-09	-2.246505772084411243e-11
2.257000000000000028e+01	2.814000000000000002e-09	2.230663201746960155e-11	3.008245367978686649e-09	-2.213341453684042614e-11
2.260000000000000142e+01	2.702999999999999868e-09	2.147355022004512477e-11	2.798189437328467410e-09	-2.189641847730462661e-11
2.264000000000000057e+01	2.597000000000000028e-09	2.069142535737932566e-11	2.524445516401905579e-09	-2.159370694781554115e-11
2.267999999999999972e+01	2.495000000000000173e-09	1.992196178611684848e-11	2.258360027456290137e-09	-2.130348651615027144e-11
2.271000000000000085e+01	2.395999999999999998e-09	1.918680436784962288e-11	2.064098317688591325e-09	-2.109226149791688628e-11
2.275000000000000000e+01	2.302000000000000116e-09	1.848722904667255656e-11	1.812519489431119629e-09	-2.081688415435290390e-11
2.278999999999999915e+01	2.210999999999999913e-09	1.779470894578497842e-11	1.569857079524930130e-09	-2.054600562032587369e-11
2.282999999999999829e+01	2.122999999999999803e-09	1.713549040842426217e-11	1.336563990024382156e-09	-2.027674823550121236e-11
2.285999999999999943e+01	2.039000000000000093e-09	1.649281295627583502e-11	1.168013884305914630e-09	-2.007414650708083815e-11
2.289999999999999858e+01	1.958000000000000063e-09	1.588284817037968704e-11	9.521996910236748279e-10	-1.980084715147912976e-11
2.294000000000000128e+01	1.880000000000000125e-09	1.528269256555707299e-11	7.469879708218459970e-10	-1.952133298604587474e-11
2.298000000000000043e+01	1.805999999999999967e-09	1.472284755652927526e-11	5.528227064673608283e-10	-1.923278249991505061e-11
2.301999999999999957e+01	1.734000000000000009e-09	1.416592393986357584e-11	3.701455391704660005e-10	-1.893238892370629725e-11
2.305000000000000071e+01	1.664999999999999937e-09	1.364067953246831459e-11	2.409410898285107180e-10	-1.869764152868472002e-11
2.308999999999999986e+01	1.598000000000000065e-09	1.312867954024826385e-11	7.942380317517082361e-11	-1.836981275300527038e-11
2.312999999999999901e+01	1.534000000000000079e-09	1.262944476247999406e-11	-6.940282224789128378e-11	-1.802249750088559718e-11
2.317000000000000171e+01	1.472999999999999980e-09	1.216124833518335827e-11	-2.051094458329275914e-10	-1.765296028350469513e-11
2.319999999999999929e+01	1.414000000000000080e-09	1.169862911148709684e-11	-2.981777644999418357e-10	-1.736030281933778540e-11
2.323999999999999844e+01	1.356999999999999967e-09	1.125838221072193125e-11	-4.109637651483789513e-10	-1.695025032003516683e-11
2.328000000000000114e+01	1.302000000000000053e-09	1.082462472698245736e-11	-5.112423810016151556e-10	-1.651873970336624480e-11
2.332000000000000028e+01	1.250000000000000026e-09	1.042117235887274421e-11	-5.994617031576020738e-10	-1.606709449737821442e-11
2.335000000000000142e+01	1.199000000000000099e-09	1.001675581581348907e-11	-6.579805534271603479e-10	-1.571593963968898240e-11
2.339000000000000057e+01	1.151000000000000058e-09	9.642332619238633792e-12	-7.261674897046893579e-10	-1.523222333244221041e-11
2.342999999999999972e+01	1.103999999999999910e-09	9.274092844046797031e-12	-7.835156848225294428e-10	-1.473197741018307288e-11
2.346999999999999886e+01	1.060000000000000062e-09	8.922832940271829662e-12	-8.304647651711890329e-10	-1.421650027198278643e-11
2.351000000000000156e+01	1.016999999999999900e-09	8.584355571456717580e-12	-8.674521339574603674e-10	-1.368708371717304499e-11
2.353999999999999915e+01	9.754999999999999918e-10	8.250955998259132088e-12	-8.889171664753825566e-10	-1.328164695744750683e-11
2.357999999999999829e+01	9.358000000000000151e-10	7.936777570223404201e-12	-9.095174049769747022e-10	-1.273092511482066789e-11
2.362000000000000099e+01	8.978000000000000430e-10	7.630039455106726088e-12	-9.213474423890049344e-10	-1.216978261565736310e-11
2.366000000000000014e+01	8.611999999999999832e-10	7.338879404953320666e-12	-9.248364699004957299e-10	-1.159948688174728731e-11
2.369999999999999929e+01	8.260000000000000428e-10	7.057991570789338065e-12	-9.204115216393848902e-10	-1.102129893176967409e-11
2.373000000000000043e+01	7.923000000000000454e-10	6.783755389076687762e-12	-9.121549423462520868e-10	-1.058323369459711761e-11
2.376999999999999957e+01	7.598000000000000025e-10	6.523033822465229121e-12	-8.949016478616482536e-10	-9.994249577691711051e-12
2.380999999999999872e+01	7.286999999999999755e-10	6.268655603261356619e-12	-8.708977098165466382e-10	-9.400808359245975343e-12
2.385000000000000142e+01	6.988000000000000064e-10	6.027578379559074933e-12	-8.405621936777972831e-10	-8.804147404053095655e-12
2.389000000000000057e+01	6.700999999999999918e-10	5.791629758298004373e-12	-8.043120715409152704e-10	-8.205497863183039646e-12
2.392999999999999972e+01	6.425000000000000043e-10	5.567922694794562413e-12	-7.625622352385766009e-10	-7.606084712961002672e-12
2.396000000000000085e+01	6.160999999999999714e-10	5.353367787758311959e-12	-7.278890877344119993e-10	-7.156757169866467718e-12
2.400000000000000000e+01	5.907000000000000385e-10	5.142895324475504034e-12	-6.775068744762779435e-10	-6.558936868064171074e-12
2.403999999999999915e+01	5.662999999999999986e-10	4.943536276524326279e-12	-6.227552790619405754e-10	-5.963690117947910137e-12
2.407999999999999829e+01	5.428999999999999554e-10	4.748668436317174241e-12	-5.640415073546274462e-10	-5.372219082550701506e-12
2.412000000000000099e+01	5.203999999999999814e-10	4.563882286510612667e-12	-5.017707458422489739e-10	-4.785719931208962158e-12
2.414999999999999858e+01	4.987999999999999732e-10	4.385970646359290663e-12	-4.529760130059527163e-10	-4.349824576970237947e-12
2.419000000000000128e+01	4.781000000000000344e-10	4.212235558055287247e-12	-3.854494701367362788e-10	-3.774886610238053558e-12
2.423000000000000043e+01	4.581999999999999790e-10	4.047490968143103993e-12	-3.154698898861840562e-10	-3.208179391481298864e-12
2.426999999999999957e+01	4.391999999999999929e-10	3.887262412036522703e-12	-2.434349969322167515e-10	-2.650876943265794967e-12
2.430999999999999872e+01	4.209000000000000148e-10	3.735013414000410924e-12	-1.697405552613705822e-10	-2.104147468949679328e-12
2.435000000000000142e+01	4.032999999999999928e-10	3.585818598888311829e-12	-9.478038025173053235e-11	-1.569153388610281127e-12
2.439000000000000057e+01	3.865000000000000095e-10	3.445372372405243519e-12	-1.894635066310009320e-11	-1.047051374694031882e-12
2.442000000000000171e+01	3.703000000000000034e-10	3.309512616460617508e-12	3.826798483713620961e-11	-6.646278711140462922e-13
2.446000000000000085e+01	3.548000000000000052e-10	3.177128509136512946e-12	1.146940842074644188e-10	-1.678530549335373941e-13
2.450000000000000000e+01	3.398999999999999843e-10	3.051553093536961235e-12	1.909262604386196732e-10	3.128781939555565461e-13
2.453999999999999915e+01	3.255999999999999923e-10	2.928810158358055056e-12	2.665797918562954710e-10	7.764304438371085286e-13
2.457999999999999829e+01	3.118999999999999776e-10	2.812780074759015892e-12	3.412718376886906177e-10	1.221673844969860961e-12
2.462000000000000099e+01	2.987999999999999918e-10	2.701541998394250743e-12	4.146214265919995623e-10	1.647484095471256937e-12
2.466000000000000014e+01	2.862000000000000043e-10	2.592578682090092477e-12	4.862494452629745306e-10	2.052742407460787612e-12
2.469000000000000128e+01	2.741000000000000151e-10	2.489299379186106573e-12	5.386136602676588261e-10	2.342529002666482483e-12
2.473000000000000043e+01	2.625000000000000241e-10	2.388498063637482256e-12	6.063222379642374594e-10	2.709145804132673526e-12
2.476999999999999957e+01	2.513999999999999797e-10	2.293304551253496630e-12	6.712761724070219441e-10	3.052162158583470475e-12
2.480999999999999872e+01	2.407999999999999853e-10	2.200780706514243859e-12	7.331032179876900695e-10	3.370479658462364823e-12
2.485000000000000142e+01	2.306000000000000102e-10	2.112883746832276628e-12	7.914329342117465801e-10	3.663005252858677878e-12
2.489000000000000057e+01	2.208000000000000027e-10	2.028189926443773907e-12	8.458966747960476803e-10	3.928651215094179886e-12
2.492999999999999972e+01	2.113999999999999886e-10	1.945506439692589051e-12	8.961275768480710412e-10	4.166335110552891763e-12
2.496999999999999886e+01	2.023999999999999938e-10	1.867353997854004707e-12	9.417605501262424773e-10	4.374979764752138429e-12
2.501000000000000156e+01	1.937999999999999925e-10	1.791366619524881166e-12	9.824322663804835298e-10	4.553513231652165782e-12
2.503999999999999915e+01	1.855000000000000057e-10	1.718930522701543087e-12	1.009462652030001895e-09	4.667010954423875881e-12
2.507999999999999829e+01	1.776000000000000123e-10	1.648801517553887010e-12	1.040630616455688885e-09	4.790481089971143739e-12
2.512000000000000099e+01	1.700000000000000075e-10	1.582170677687250406e-12	1.066293561928822217e-09	4.882753610339146994e-12
2.516000000000000014e+01	1.626999999999999913e-10	1.517048454074006686e-12	1.086649763574938879e-09	4.945057379299535012e-12
2.519999999999999929e+01	1.556999999999999897e-10	1.455374743618632369e-12	1.101897318994626841e-09	4.978618573789007613e-12
2.523999999999999844e+01	1.490000000000000025e-10	1.395328583572103645e-12	1.112233392875483709e-09	4.984657590791021379e-12
2.528000000000000114e+01	1.426000000000000039e-10	1.338688212763524882e-12	1.117854222514272550e-09	4.964389081559872125e-12
2.532000000000000028e+01	1.364999999999999939e-10	1.284575481433457777e-12	1.118955123298461902e-09	4.919021985592793443e-12
2.535999999999999943e+01	1.305999999999999936e-10	1.231313764400176525e-12	1.115730494147394405e-09	4.849759564351861377e-12
2.539999999999999858e+01	1.250000000000000078e-10	1.181402988329271892e-12	1.108373822913500131e-09	4.757799434738394377e-12
2.544000000000000128e+01	1.196000000000000058e-10	1.132437911999299634e-12	1.097077691743896441e-09	4.644333602321600651e-12
2.546999999999999886e+01	1.144000000000000004e-10	1.085843435874620097e-12	1.086135665048197910e-09	4.545835029478313327e-12
2.551000000000000156e+01	1.094000000000000048e-10	1.040280107330713234e-12	1.068406174580159988e-09	4.397585720408689987e-12
2.555000000000000071e+01	1.046999999999999978e-10	9.980059432703796242e-13	1.047262198351007424e-09	4.231080058853889457e-12
2.558999999999999986e+01	1.000999999999999955e-10	9.558922825848806702e-13	1.022892969198452026e-09	4.047489299701539414e-12
2.562999999999999901e+01	9.578999999999999957e-11	9.169466582964791000e-13	9.954868391921667574e-10	3.847979241056468185e-12
2.567000000000000171e+01	9.162000000000000260e-11	8.786163739249798129e-13	9.652312847742382381e-10	3.633710256098583760e-12
2.571000000000000085e+01	8.762999999999999880e-11	8.418709160424061715e-13	9.323129118623954911e-10	3.405837324710151174e-12
2.575000000000000000e+01	8.381000000000000578e-11	8.071072706938528508e-13	8.969174609161428508e-10	3.165510064873024813e-12
2.578999999999999915e+01	8.015000000000000240e-11	7.732489683024154911e-13	8.592298119662760630e-10	2.913872763838969902e-12
2.582999999999999829e+01	7.665000000000000156e-11	7.412527937341957149e-13	8.194339896080601354e-10	2.652064409074731551e-12
2.587000000000000099e+01	7.329999999999999503e-11	7.101258199962407253e-13	7.777131679582919657e-10	2.381218718983223829e-12
2.591000000000000014e+01	7.009000000000000043e-11	6.806461997813646735e-13	7.342496755767796228e-10	2.102464173404201685e-12
2.594999999999999929e+01	6.700999999999999659e-11	6.518968699219864776e-13	6.892250003522216377e-10	1.816924043894199238e-12
2.598999999999999844e+01	6.407000000000000467e-11	6.244052398890110428e-13	6.428197943531581778e-10	1.525716423790037562e-12
2.603000000000000114e+01	6.126000000000000352e-11	5.984346391402156055e-13	5.952138786439903845e-10	1.229954258055753309e-12
2.607000000000000028e+01	5.856000000000000251e-11	5.730732583954690805e-13	5.465862480666092635e-10	9.307453729163934325e-13
2.610999999999999943e+01	5.597999999999999694e-11	5.487947558156145087e-13	4.971150759876530490e-10	6.291925052787551610e-13
2.614999999999999858e+01	5.351999999999999975e-11	5.259143646476296854e-13	4.469777190120747421e-10	3.263933319432733698e-13
2.617999999999999972e+01	5.116000000000000092e-11	5.036099381081883582e-13	4.090437504077802124e-10	9.913354684875673623e-14
2.621999999999999886e+01	4.890000000000000045e-11	4.822098730304057674e-13	3.581648942250541070e-10	-2.032204930282878425e-13
2.626000000000000156e+01	4.673999999999999835e-11	4.617193655667043786e-13	3.071034104691456129e-10	-5.038280825334040297e-13
2.630000000000000071e+01	4.466999999999999929e-11	4.423025563986149877e-13	2.560336342971437594e-10	-8.016102636403912634e-13
2.633999999999999986e+01	4.268999999999999682e-11	4.234368857974940579e-13	2.051291060391118728e-10	-1.095493002491805587e-12
2.637999999999999901e+01	4.079999999999999740e-11	4.053968838163411652e-13	1.545625757221097795e-10	-1.384407161361940167e-12
2.642000000000000171e+01	3.898999999999999926e-11	3.880876918059284557e-13	1.045060075621526277e-10	-1.667288470818494754e-12
2.646000000000000085e+01	3.726000000000000239e-11	3.715134666881942452e-13	5.513058442468742112e-11	-1.943077502079525201e-12
2.650000000000000000e+01	3.559999999999999856e-11	3.555784837885067506e-13	6.606712253294444612e-12	-2.210719639567160992e-12
2.653999999999999915e+01	3.402000000000000246e-11	3.403864352152125322e-13	-4.089597553258033304e-11	-2.469165053653424969e-12
2.657999999999999829e+01	3.249999999999999763e-11	3.257410218767868571e-13	-8.720861367086973577e-11	-2.717368673598013886e-12
2.662000000000000099e+01	3.104999999999999876e-11	3.117457626764957120e-13	-1.321631007208404881e-10	-2.954290160676407254e-12
2.666000000000000014e+01	2.966999999999999939e-11	2.984042949210349842e-13	-1.755920947573679049e-10	-3.178893881495981236e-12
2.669999999999999929e+01	2.835000000000000097e-11	2.856195082951267854e-13	-2.173290090954732935e-10	-3.390148881499591258e-12
2.673999999999999844e+01	2.707999999999999851e-11	2.732935996631705277e-13	-2.572080080446562985e-10	-3.587028858653919601e-12
2.678000000000000114e+01	2.587000000000000023e-11	2.615302611335127211e-13	-2.950640026928685403e-10	-3.768512137321591204e-12
2.682000000000000028e+01	2.471999999999999968e-11	2.501898894110631299e-13	-3.307326467199578366e-10	-3.933581642315825758e-12
2.685999999999999943e+01	2.360999999999999977e-11	2.393645718637576498e-13	-3.640503322402141903e-10	-4.081224873135554931e-12
2.689999999999999858e+01	2.254999999999999903e-11	2.290085823502764218e-13	-3.948541856738064031e-10	-4.210433878379610454e-12
2.694000000000000128e+01	2.154000000000000071e-11	2.190001576988473741e-13	-4.229820636468881498e-10	-4.320205230338604182e-12
2.698000000000000043e+01	2.058000000000000157e-11	2.095961610442328964e-13	-4.482725489201075730e-10	-4.409539999762932187e-12
2.701999999999999957e+01	1.965999999999999983e-11	2.004534731214536244e-13	-4.705653172308300890e-10	-4.477446317195781515e-12
2.705999999999999872e+01	1.877999999999999874e-11	1.918062671996929457e-13	-4.897763810234568637e-10	-4.523464092361876159e-12
2.710999999999999943e+01	1.794000000000000151e-11	1.834342264162280460e-13	-5.095863768984987000e-10	-4.551301254096833035e-12
2.714999999999999858e+01	1.712999999999999991e-11	1.753498792719002681e-13	-5.221998355330289882e-10	-4.550870883600415816e-12
2.719000000000000128e+01	1.635999999999999895e-11	1.676567446699753966e-13	-5.320518664914537659e-10	-4.531189820447822032e-12
2.723000000000000043e+01	1.562999999999999863e-11	1.604464480981738747e-13	-5.392469524635161594e-10	-4.493109940367190151e-12
2.726999999999999957e+01	1.493000000000000040e-11	1.534331434382198103e-13	-5.438891203346994848e-10	-4.437479397504586981e-12
2.730999999999999872e+01	1.425999999999999942e-11	1.466299942762507494e-13	-5.460819436843021512e-10	-4.365142644830113934e-12
2.735000000000000142e+01	1.362000000000000053e-11	1.402063951812469795e-13	-5.459285452664531013e-10	-4.276940454404785236e-12
2.739000000000000057e+01	1.301000000000000050e-11	1.340771869885030054e-13	-5.435315994742317780e-10	-4.173709937509344514e-12
2.742999999999999972e+01	1.242999999999999934e-11	1.282434089285033554e-13	-5.389933347870308587e-10	-4.056284564636223383e-12
2.746999999999999886e+01	1.187000000000000011e-11	1.225342807916217374e-13	-5.324155362012835615e-10	-3.925494185345306850e-12
2.751000000000000156e+01	1.133999999999999974e-11	1.171940217417253733e-13	-5.238995476447167172e-10	-3.782165047985472501e-12
2.755000000000000071e+01	1.083999999999999985e-11	1.120893216016583759e-13	-5.135462743742465535e-10	-3.627119819282250026e-12
2.758999999999999986e+01	1.035000000000000013e-11	1.070823091271382672e-13	-5.014561853576343369e-10	-3.461177603792722697e-12
2.762999999999999901e+01	9.889999999999999258e-12	1.024372952714000509e-13	-4.877293156390891286e-10	-3.285153963229514591e-12
2.767000000000000171e+01	9.448999999999999824e-12	9.792411934963130444e-14	-4.724652686888899275e-10	-3.099860935654006934e-12
2.771000000000000085e+01	9.028999999999999594e-12	9.357147567021070168e-14	-4.557632187371785746e-10	-2.906107054540256186e-12
2.775000000000000000e+01	8.628000000000000798e-12	8.946555108132293459e-14	-4.377219130920670384e-10	-2.704697367710797681e-12
2.778999999999999915e+01	8.244999999999999704e-12	8.554174586134830097e-14	-4.184396744421579297e-10	-2.496433456145045676e-12


==> pde_runs/ss_1Td_nr64_lmax1_E3.22E+01_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
4.413000000000000256e-03	2.086999999999999966e-01	4.102786690174740062e-06	2.086922913410225733e-01	-2.354906427190836752e-06
1.324000000000000003e-02	2.086999999999999966e-01	4.870327107690543561e-06	2.086897279814668438e-01	-5.010969830188921384e-06
2.206999999999999934e-02	2.086999999999999966e-01	6.402998082698552273e-06	2.086867531757544691e-01	-6.484442305924463358e-06
3.089000000000000079e-02	2.086999999999999966e-01	7.244039230934079791e-06	2.086839523316478262e-01	-7.295612851984565056e-06
3.971999999999999836e-02	2.086999999999999966e-01	7.647690784886660627e-06	2.086814761810327767e-01	-7.682084413992735106e-06
4.853999999999999981e-02	2.086999999999999966e-01	7.756134485948546246e-06	2.086793747107688612e-01	-7.780768417424430633e-06
5.736999999999999739e-02	2.086999999999999966e-01	7.662149945028245263e-06	2.086776283547337463e-01	-7.678220665226911999e-06
6.619999999999999496e-02	2.086999999999999966e-01	7.427188592727488571e-06	2.086761937657111432e-01	-7.437931798425058831e-06
7.502000000000000335e-02	2.086999999999999966e-01	7.095832839482832610e-06	2.086750361938301268e-01	-7.102886477063806327e-06
8.384999999999999398e-02	2.086999999999999966e-01	6.700615795612843236e-06	2.086741107546856155e-01	-6.704432566858873091e-06
9.267000000000000237e-02	2.086999999999999966e-01	6.268045921377092280e-06	2.086733750631765139e-01	-6.268756844350858582e-06
1.015000000000000069e-01	2.086999999999999966e-01	5.813787306928963523e-06	2.086727932636716909e-01	-5.813628703991084617e-06
1.102999999999999953e-01	2.086999999999999966e-01	5.355913902445439030e-06	2.086723399473660034e-01	-5.355428856582811255e-06
1.192000000000000004e-01	2.086999999999999966e-01	4.905270078032707703e-06	2.086719838393805426e-01	-4.899069445045132714e-06
1.280000000000000027e-01	2.086999999999999966e-01	4.469085413761560164e-06	2.086717114358678238e-01	-4.463997013816503359e-06
1.368000000000000049e-01	2.086999999999999966e-01	4.056999349726387867e-06	2.086715008857187581e-01	-4.052243045223377949e-06
1.456000000000000072e-01	2.086999999999999966e-01	3.673831605974386112e-06	2.086713381359459329e-01	-3.669562041596158977e-06
1.544999999999999984e-01	2.086999999999999966e-01	3.324401902552748086e-06	2.086712114503579130e-01	-3.316649524031460296e-06
1.633000000000000007e-01	2.086999999999999966e-01	3.012325029496872910e-06	2.086711151709533252e-01	-3.005028906962748300e-06
1.721000000000000030e-01	2.086999999999999966e-01	2.740010846830355485e-06	2.086710405247598488e-01	-2.733448156936251923e-06
1.809000000000000052e-01	2.086999999999999966e-01	2.511074144588593238e-06	2.086709813840468830e-01	-2.504302042949351027e-06
1.897999999999999965e-01	2.086999999999999966e-01	2.325514922771585748e-06	2.086709324583853886e-01	-2.317616404093506351e-06
1.985999999999999988e-01	2.086999999999999966e-01	2.185743041402930876e-06	2.086708920521040678e-01	-2.178828465164955034e-06
2.074000000000000010e-01	2.086999999999999966e-01	2.094168360506225639e-06	2.086708573820626189e-01	-2.086533174630859243e-06
2.162000000000000033e-01	2.086999999999999966e-01	2.049585950069672163e-06	2.086708265327774092e-01	-2.041495267756273943e-06
2.250999999999999945e-01	2.086999999999999966e-01	2.053200740105068322e-06	2.086707974931445442e-01	-2.044637124731832092e-06
2.338999999999999968e-01	2.086999999999999966e-01	2.103807800600615396e-06	2.086707693729861757e-01	-2.096355737775671064e-06
2.426999999999999991e-01	2.086999999999999966e-01	2.203816991579912095e-06	2.086707401689825714e-01	-2.196541941342884496e-06
2.515000000000000013e-01	2.086999999999999966e-01	2.353228313042957148e-06	2.086707082142041092e-01	-2.345129134602788262e-06
2.604000000000000203e-01	2.086999999999999966e-01	2.550836834977951412e-06	2.086706715729639838e-01	-2.544524895773027830e-06
2.691999999999999948e-01	2.086999999999999966e-01	2.797847487396695300e-06	2.086706297149050759e-01	-2.790108706351738695e-06
2.780000000000000249e-01	2.086999999999999966e-01	3.091850410275590104e-06	2.086705810489015434e-01	-3.083682326149947975e-06
2.867999999999999994e-01	2.086999999999999966e-01	3.435255463638233685e-06	2.086705243461948744e-01	-3.425047682463578793e-06
2.957000000000000184e-01	2.086999999999999966e-01	3.824447857449229462e-06	2.086704558821015631e-01	-3.818524619028645380e-06
3.044999999999999929e-01	2.086999999999999966e-01	4.261837451732175296e-06	2.086703733426981677e-01	-4.254793148921792534e-06
3.133000000000000229e-01	2.086999999999999966e-01	4.746219316475272469e-06	2.086702725262060687e-01	-4.737541111352335752e-06
3.221999999999999864e-01	2.086999999999999966e-01	5.276388521666721837e-06	2.086701487078400641e-01	-5.272586036547555859e-06
3.310000000000000164e-01	2.086999999999999966e-01	5.852345067306524247e-06	2.086700017145242114e-01	-5.847456843719640636e-06
3.397999999999999909e-01	2.086999999999999966e-01	6.475293883406476301e-06	2.086698276002549590e-01	-6.467471695160182232e-06
3.486000000000000210e-01	2.086999999999999966e-01	7.141620179931185653e-06	2.086696231401188595e-01	-7.132181243390519372e-06
3.574999999999999845e-01	2.086999999999999966e-01	7.852528886892447209e-06	2.086693789305352764e-01	-7.849333967451868824e-06
3.663000000000000145e-01	2.086999999999999966e-01	8.606815074278463521e-06	2.086690934792596042e-01	-8.602236980824071880e-06
3.750999999999999890e-01	2.086999999999999966e-01	9.405683672101033732e-06	2.086687578651739150e-01	-9.398148597090416384e-06
3.839000000000000190e-01	2.086999999999999966e-01	1.024792975034836124e-05	2.086683661544824764e-01	-1.023653916524376744e-05
3.927999999999999825e-01	2.086999999999999966e-01	1.113114344899684437e-05	2.086679073138499041e-01	-1.112714143321311646e-05
4.016000000000000125e-01	2.086999999999999966e-01	1.206134941810547630e-05	2.086673864895620123e-01	-1.204944465949642790e-05
4.103999999999999870e-01	2.086999999999999966e-01	1.302529342754447746e-05	2.086667938610763939e-01	-1.301273769600023494e-05
4.192000000000000171e-01	2.086999999999999966e-01	1.402538533733743767e-05	2.086661211751740796e-01	-1.401649096787266451e-05
4.280999999999999805e-01	2.086999999999999966e-01	1.507367444760235005e-05	2.086653489629233804e-01	-1.507223501162977612e-05
4.369000000000000106e-01	2.086999999999999966e-01	1.615811145822122657e-05	2.086644848470191327e-01	-1.615570403087319162e-05
4.456999999999999851e-01	2.086999999999999966e-01	1.729074566931204510e-05	2.086635116552268687e-01	-1.727801860938167776e-05
4.545000000000000151e-01	2.086999999999999966e-01	1.844747848063884649e-05	2.086624209212928072e-01	-1.843868149961383384e-05
4.633999999999999786e-01	2.086999999999999966e-01	1.965240849243759668e-05	2.086611901284378401e-01	-1.965104865759460801e-05
4.722000000000000086e-01	2.086999999999999966e-01	2.089348640459030929e-05	2.086598394037753601e-01	-2.088740876491046485e-05
4.809999999999999831e-01	2.086999999999999966e-01	2.217071221709698096e-05	2.086583482894569797e-01	-2.216071908986444071e-05
4.898000000000000131e-01	2.086999999999999966e-01	2.348408592995761507e-05	2.086567057948667536e-01	-2.347050027594726600e-05
4.986999999999999766e-01	2.086999999999999966e-01	2.483360754317221839e-05	2.086548773946318713e-01	-2.483175889306969288e-05
5.074999999999999512e-01	2.086999999999999966e-01	2.621927705674078076e-05	2.086528917392583837e-01	-2.621342617861357322e-05
5.162999999999999812e-01	2.086000000000000076e-01	2.762785005548809171e-05	2.086507176027125599e-01	-2.763013596590600579e-05
5.252000000000000002e-01	2.086000000000000076e-01	2.908511677593886061e-05	2.086483158158663753e-01	-2.909813537348869271e-05
5.340000000000000302e-01	2.086000000000000076e-01	3.057851407623551009e-05	2.086457298380584857e-01	-3.058400416325148040e-05
5.427999999999999492e-01	2.086000000000000076e-01	3.209599842976275906e-05	2.086429239795309087e-01	-3.210362754758515287e-05
5.515999999999999792e-01	2.086000000000000076e-01	3.366165688975119344e-05	2.086398889017974101e-01	-3.365660534847743108e-05
5.604999999999999982e-01	2.086000000000000076e-01	3.525140240297021035e-05	2.086365756631355650e-01	-3.526074939789331371e-05
5.693000000000000282e-01	2.086000000000000076e-01	3.687727849603511803e-05	2.086330439630885714e-01	-3.687958761257263793e-05
5.780999999999999472e-01	2.086000000000000076e-01	3.852724164233060824e-05	2.086292430664897224e-01	-3.853054411127675811e-05
5.868999999999999773e-01	2.086000000000000076e-01	4.021333536847198920e-05	2.086251588017742353e-01	-4.021321849245649779e-05
5.957999999999999963e-01	2.086000000000000076e-01	4.193555967445926092e-05	2.086207261368290822e-01	-4.194687873863764936e-05
6.046000000000000263e-01	2.086000000000000076e-01	4.368187103367712195e-05	2.086160317155058841e-01	-4.369218667442774107e-05
6.133999999999999453e-01	2.086000000000000076e-01	4.546431297274086697e-05	2.086110152099463488e-01	-4.546807981352854054e-05
6.221999999999999753e-01	2.086000000000000076e-01	4.728288549165050273e-05	2.086056649582630484e-01	-4.727420443459858488e-05
6.310999999999999943e-01	2.086000000000000076e-01	4.912554506379073458e-05	2.085999031000426995e-01	-4.913125138620440903e-05
6.399000000000000243e-01	2.086000000000000076e-01	5.099229168916154898e-05	2.085938477253183043e-01	-5.099714903884528406e-05
6.487000000000000544e-01	2.086000000000000076e-01	5.289516889437825413e-05	2.085874206667830688e-01	-5.289224201735691442e-05
6.574999999999999734e-01	2.086000000000000076e-01	5.483417667944084326e-05	2.085806052710715008e-01	-5.481617844045040230e-05
6.663999999999999924e-01	2.086000000000000076e-01	5.679727151773402170e-05	2.085733011708209017e-01	-5.679096581565294796e-05
6.752000000000000224e-01	2.086000000000000076e-01	5.878445340925779624e-05	2.085656570998288828e-01	-5.877189171795639593e-05
6.840000000000000524e-01	2.086000000000000076e-01	6.079572235401216009e-05	2.085575787085758026e-01	-6.078066078955598458e-05
6.928999999999999604e-01	2.084999999999999909e-01	6.281299574156609959e-05	2.085489524805917705e-01	-6.284025600075747280e-05
7.016999999999999904e-01	2.084999999999999909e-01	6.488348927693391843e-05	2.085399587304603564e-01	-6.490408619736958231e-05
7.105000000000000204e-01	2.084999999999999909e-01	6.697805831852697708e-05	2.085304902612578615e-01	-6.699484008843244241e-05
7.193000000000000504e-01	2.084999999999999909e-01	6.910874061945782769e-05	2.085205347556025324e-01	-6.911222853154004434e-05
7.281999999999999584e-01	2.084999999999999909e-01	7.126349842661387746e-05	2.085099576693159873e-01	-7.128047632732780923e-05
7.369999999999999885e-01	2.084999999999999909e-01	7.344233173999515350e-05	2.084989795900568377e-01	-7.345055601550289580e-05
7.458000000000000185e-01	2.084999999999999909e-01	7.564524055960162869e-05	2.084874669093952637e-01	-7.564638257038020148e-05
7.546000000000000485e-01	2.084999999999999909e-01	7.788426263854592295e-05	2.084754026709028651e-01	-7.786766556285118859e-05
7.634999999999999565e-01	2.084999999999999909e-01	8.013532247060281002e-05	2.084626236936704125e-01	-8.013979355599385184e-05
7.722999999999999865e-01	2.084000000000000019e-01	8.238296438906610750e-05	2.084494013079370989e-01	-8.241142918282162732e-05
7.811000000000000165e-01	2.084000000000000019e-01	8.469310447416916743e-05	2.084355800920983937e-01	-8.470769075835366099e-05
7.899000000000000465e-01	2.084000000000000019e-01	8.702730851849204991e-05	2.084211455157496673e-01	-8.702831623382294905e-05
7.987999999999999545e-01	2.084000000000000019e-01	8.938557652203478205e-05	2.084059087732209603e-01	-8.939983225982205584e-05
8.075999999999999845e-01	2.084000000000000019e-01	9.176790848479730964e-05	2.083901986655404270e-01	-9.176869458441300914e-05
8.164000000000000146e-01	2.084000000000000019e-01	9.417430440677967334e-05	2.083738345219498522e-01	-9.416116916687566603e-05
8.252000000000000446e-01	2.084000000000000019e-01	9.660476428798185958e-05	2.083568008376459890e-01	-9.657700466492771243e-05
8.340999999999999526e-01	2.083000000000000129e-01	9.901175488074148441e-05	2.083388737937694468e-01	-9.904378687584247274e-05
8.428999999999999826e-01	2.083000000000000129e-01	1.014891533388287799e-04	2.083204381008395278e-01	-1.015058243383444093e-04
8.517000000000000126e-01	2.083000000000000129e-01	1.039906042091305350e-04	2.083012789234167106e-01	-1.039904533581174982e-04
8.605000000000000426e-01	2.083000000000000129e-01	1.065161074916467089e-04	2.082813795026102477e-01	-1.064974302130150676e-04
8.693999999999999506e-01	2.083000000000000129e-01	1.090656631863773287e-04	2.082604845163259777e-01	-1.090553826294160175e-04
8.781999999999999806e-01	2.081999999999999962e-01	1.115736554352289697e-04	2.082390477280675056e-01	-1.116065937939355321e-04
8.870000000000000107e-01	2.081999999999999962e-01	1.141700688778070355e-04	2.082168235823193547e-01	-1.141794523766881170e-04
8.959000000000000297e-01	2.081999999999999962e-01	1.167905231855941435e-04	2.081935311523609722e-01	-1.168033390765947638e-04
9.046999999999999487e-01	2.081999999999999962e-01	1.194229979259857658e-04	2.081696796157207485e-01	-1.194190709916414150e-04
9.134999999999999787e-01	2.081000000000000072e-01	1.220689364746548999e-04	2.081449981769881719e-01	-1.220557962862723353e-04
9.223000000000000087e-01	2.081000000000000072e-01	1.247121614770588510e-04	2.081194715005290630e-01	-1.247132963359708817e-04
9.312000000000000277e-01	2.081000000000000072e-01	1.273553864794628020e-04	2.080927760829127948e-01	-1.274218876136088731e-04
9.399999999999999467e-01	2.081000000000000072e-01	1.301187580728850948e-04	2.080654932749715635e-01	-1.301204710145667130e-04
9.487999999999999767e-01	2.079999999999999905e-01	1.328182747265350201e-04	2.080373102756523651e-01	-1.328391392878611318e-04
9.576000000000000068e-01	2.079999999999999905e-01	1.355803184143382172e-04	2.080082098394946122e-01	-1.355776727559512146e-04
9.665000000000000258e-01	2.079999999999999905e-01	1.383423621021413871e-04	2.079778285196839660e-01	-1.383673116065217798e-04
9.752999999999999448e-01	2.079000000000000015e-01	1.411565982542792883e-04	2.079468326906906139e-01	-1.411451550596868427e-04
9.840999999999999748e-01	2.079000000000000015e-01	1.439173140364633354e-04	2.079148706284363046e-01	-1.439422303630669858e-04
9.929000000000000048e-01	2.079000000000000015e-01	1.467980609396118768e-04	2.078819271099834054e-01	-1.467583360821595590e-04
1.002000000000000002e+00	2.078000000000000125e-01	1.496068122641925019e-04	2.078468126047365860e-01	-1.496902502772600829e-04
1.010999999999999899e+00	2.078000000000000125e-01	1.524861735266950103e-04	2.078110206639852686e-01	-1.526095448227822687e-04
1.018999999999999906e+00	2.078000000000000125e-01	1.553655347891974917e-04	2.077783057440651671e-01	-1.552206713056932116e-04
1.028000000000000025e+00	2.076999999999999957e-01	1.581687435511938764e-04	2.077404732035386115e-01	-1.581762137622596274e-04
1.036999999999999922e+00	2.076999999999999957e-01	1.611666348239609988e-04	2.077015326675691054e-01	-1.611506189465344743e-04
1.046000000000000041e+00	2.076999999999999957e-01	1.641645260967281483e-04	2.076614645913136825e-01	-1.641436596327805573e-04
1.054999999999999938e+00	2.076000000000000068e-01	1.670819347419702635e-04	2.076202499951599334e-01	-1.671551133962133665e-04
1.064000000000000057e+00	2.076000000000000068e-01	1.700783826390643886e-04	2.075778704460242152e-01	-1.701847624709314807e-04
1.072000000000000064e+00	2.074999999999999900e-01	1.729914611572875660e-04	2.075392072646528585e-01	-1.728928864585201519e-04
1.080999999999999961e+00	2.074999999999999900e-01	1.759864656787087480e-04	2.074945788119523238e-01	-1.759563261937653383e-04
1.090000000000000080e+00	2.074000000000000010e-01	1.790149565157429584e-04	2.074487350638704319e-01	-1.790373570797467665e-04
1.098999999999999977e+00	2.074000000000000010e-01	1.821282601073210866e-04	2.074016595484477754e-01	-1.821357782149499909e-04
1.108000000000000096e+00	2.074000000000000010e-01	1.851218212530692984e-04	2.073533362589740081e-01	-1.852513927351330080e-04
1.116999999999999993e+00	2.073000000000000120e-01	1.881443653823308432e-04	2.073037496392223233e-01	-1.883840076995959157e-04
1.125000000000000000e+00	2.073000000000000120e-01	1.913758525740120705e-04	2.072585998375661154e-01	-1.911826733359201424e-04
1.133999999999999897e+00	2.071999999999999953e-01	1.943938356361470099e-04	2.072065849693164041e-01	-1.943468791792099287e-04
1.143000000000000016e+00	2.071999999999999953e-01	1.975041370063253504e-04	2.071532583943471451e-01	-1.975275041803000971e-04
1.151999999999999913e+00	2.071000000000000063e-01	2.006371859771098078e-04	2.070986006500084298e-01	-2.007243270881746856e-04
1.161000000000000032e+00	2.069999999999999896e-01	2.037671172564405487e-04	2.070425927892156348e-01	-2.039371310728199248e-04
1.169000000000000039e+00	2.069999999999999896e-01	2.069939279109413773e-04	2.069916596691532829e-01	-2.068062011429600065e-04
1.177999999999999936e+00	2.069000000000000006e-01	2.101191826530917467e-04	2.069330516499665873e-01	-2.100486151245368972e-04
1.187000000000000055e+00	2.069000000000000006e-01	2.133444344618657578e-04	2.068730415345399198e-01	-2.133064075297123354e-04
1.195999999999999952e+00	2.068000000000000116e-01	2.165844087025041301e-04	2.068116122381071231e-01	-2.165793776089734962e-04
1.205000000000000071e+00	2.066999999999999948e-01	2.197018114809935014e-04	2.067487471206577165e-01	-2.198673284807565933e-04
1.213999999999999968e+00	2.066999999999999948e-01	2.230432838989553686e-04	2.066844299739452329e-01	-2.231700670294200117e-04
1.221999999999999975e+00	2.066000000000000059e-01	2.262752329708520125e-04	2.066260274160858224e-01	-2.261180957410202880e-04
1.231000000000000094e+00	2.066000000000000059e-01	2.296150888080601520e-04	2.065589247981609866e-01	-2.294482525680797481e-04
1.239999999999999991e+00	2.064999999999999891e-01	2.328421881376955584e-04	2.064903256396495579e-01	-2.327926594480463031e-04
1.249000000000000110e+00	2.064000000000000001e-01	2.360660543058235093e-04	2.064202144430304919e-01	-2.361511286215136230e-04
1.258000000000000007e+00	2.063000000000000111e-01	2.392866873124440048e-04	2.063485727257283187e-01	-2.395234426400091226e-04
1.266999999999999904e+00	2.063000000000000111e-01	2.427408007679247577e-04	2.062753816234552118e-01	-2.429093799600250331e-04
1.274999999999999911e+00	2.061999999999999944e-01	2.460755759227640192e-04	2.062090072588036171e-01	-2.459303630619483964e-04
1.284000000000000030e+00	2.061000000000000054e-01	2.494070024460420592e-04	2.061328396862134871e-01	-2.493414435520654483e-04
1.292999999999999927e+00	2.061000000000000054e-01	2.528577672699614822e-04	2.060550707681815252e-01	-2.527655304769289954e-04
1.302000000000000046e+00	2.059999999999999887e-01	2.561841708458975002e-04	2.059756833575475399e-01	-2.562024179927944816e-04
1.310999999999999943e+00	2.058999999999999997e-01	2.595072257902722424e-04	2.058946607197211787e-01	-2.596519040495542507e-04
1.320000000000000062e+00	2.058000000000000107e-01	2.628269321030857089e-04	2.058119865215851663e-01	-2.631137902972453834e-04
1.328000000000000069e+00	2.056999999999999940e-01	2.662620507347101271e-04	2.057370989537647687e-01	-2.662012750439919574e-04
1.336999999999999966e+00	2.056000000000000050e-01	2.696937052647193950e-04	2.056512619523045704e-01	-2.696860553947767573e-04
1.346000000000000085e+00	2.056000000000000050e-01	2.732548017250810272e-04	2.055637283643701740e-01	-2.731826828930503364e-04
1.354999999999999982e+00	2.054999999999999882e-01	2.766812601026675698e-04	2.054744833191832487e-01	-2.766909727423500572e-04
1.364000000000000101e+00	2.053999999999999992e-01	2.801042543786390706e-04	2.053835122677372671e-01	-2.802107430392739647e-04
1.372000000000000108e+00	2.053000000000000103e-01	2.835237845529953670e-04	2.053011873531992437e-01	-2.833489047897782545e-04
1.381000000000000005e+00	2.051999999999999935e-01	2.869398506257365674e-04	2.052069109820603976e-01	-2.868897907161348454e-04
1.389999999999999902e+00	2.051000000000000045e-01	2.904708671370733841e-04	2.051108589095282375e-01	-2.904415266703429233e-04
1.399000000000000021e+00	2.049999999999999878e-01	2.939983040767412304e-04	2.050130137029461119e-01	-2.940038893123099743e-04
1.407999999999999918e+00	2.048999999999999988e-01	2.974038623745832140e-04	2.049133583208627984e-01	-2.975766592675803857e-04
1.417000000000000037e+00	2.048000000000000098e-01	3.009241979059400023e-04	2.048118761032279855e-01	-3.011596210351228037e-04
1.425000000000000044e+00	2.046999999999999931e-01	3.044409538656278743e-04	2.047201228720785249e-01	-3.043528607905200559e-04
1.433999999999999941e+00	2.046000000000000041e-01	3.079541302536467216e-04	2.046151458179372440e-01	-3.079544991016388016e-04
1.443000000000000060e+00	2.044999999999999873e-01	3.115817952000458500e-04	2.045082958558508968e-01	-3.115657276162621392e-04
1.451999999999999957e+00	2.043999999999999984e-01	3.150877547096998734e-04	2.043995577211959458e-01	-3.151863450690156393e-04
1.461000000000000076e+00	2.043000000000000094e-01	3.187080873076803575e-04	2.042889164868986196e-01	-3.188161536541318764e-04
1.469999999999999973e+00	2.041999999999999926e-01	3.223247248639379966e-04	2.041763575552328347e-01	-3.224549589477828477e-04
1.477999999999999980e+00	2.041000000000000036e-01	3.258198301885312340e-04	2.040746837044859485e-01	-3.256968507596951618e-04
1.487000000000000099e+00	2.039999999999999869e-01	3.294291353963701746e-04	2.039584637578045201e-01	-3.293521310077320474e-04
1.495999999999999996e+00	2.038000000000000089e-01	3.329890771561934957e-04	2.038402851953763917e-01	-3.330158555197705139e-04
1.504999999999999893e+00	2.036999999999999922e-01	3.365890870246984138e-04	2.037201317039742943e-01	-3.366877917455298797e-04
1.514000000000000012e+00	2.036000000000000032e-01	3.401854018514805953e-04	2.035979866264063243e-01	-3.403676991515731183e-04
1.522999999999999909e+00	2.034999999999999865e-01	3.438955124163200279e-04	2.034738336545405257e-01	-3.440553412683902408e-04
1.530999999999999917e+00	2.033999999999999975e-01	3.474843794246296907e-04	2.033617769021147659e-01	-3.473395506715523055e-04
1.540000000000000036e+00	2.031999999999999917e-01	3.510141835004012049e-04	2.032337879458765428e-01	-3.510411716124598271e-04
1.548999999999999932e+00	2.031000000000000028e-01	3.547110150090493005e-04	2.031037458707902754e-01	-3.547498661658830647e-04
1.558000000000000052e+00	2.030000000000000138e-01	3.584040360059207852e-04	2.029716356513497910e-01	-3.584654128524682811e-04
1.566999999999999948e+00	2.028000000000000080e-01	3.619147875228090274e-04	2.028374425736029774e-01	-3.621875938480527976e-04
1.574999999999999956e+00	2.026999999999999913e-01	3.655982822402387947e-04	2.027163996098992060e-01	-3.655015954422167557e-04
1.584000000000000075e+00	2.026000000000000023e-01	3.693949376104298829e-04	2.025782331702581096e-01	-3.692357261949406996e-04
1.592999999999999972e+00	2.023999999999999966e-01	3.728865210983809786e-04	2.024379430515331202e-01	-3.729758818198954237e-04
1.602000000000000091e+00	2.023000000000000076e-01	3.766734192490227089e-04	2.022955156859006232e-01	-3.767218579907431232e-04
1.610999999999999988e+00	2.021999999999999909e-01	3.804563914178338453e-04	2.021509377843045407e-01	-3.804734536770449749e-04
1.620000000000000107e+00	2.020000000000000129e-01	3.840453161611704453e-04	2.020041963302237065e-01	-3.842304710750803101e-04
1.627999999999999892e+00	2.018999999999999961e-01	3.878184733754053951e-04	2.018719324768881718e-01	-3.875744268323885115e-04
1.637000000000000011e+00	2.016999999999999904e-01	3.913936571823352145e-04	2.017210667961391035e-01	-3.913410832501812908e-04
1.645999999999999908e+00	2.016000000000000014e-01	3.951569994419939775e-04	2.015679961741120574e-01	-3.951124760545900432e-04
1.655000000000000027e+00	2.013999999999999957e-01	3.988347206567318098e-04	2.014127059442907541e-01	-3.988883530905224981e-04
1.663999999999999924e+00	2.013000000000000067e-01	4.025881902267874489e-04	2.012551817281494348e-01	-4.026684662057261111e-04
1.673000000000000043e+00	2.011000000000000010e-01	4.062518818299840312e-04	2.010954094289881533e-01	-4.064525711704238009e-04
1.681000000000000050e+00	2.008999999999999952e-01	4.099074905294120019e-04	2.009514911488645139e-01	-4.098193767942588943e-04
1.689999999999999947e+00	2.008000000000000063e-01	4.136451407020918245e-04	2.007874349802203640e-01	-4.136103690995828939e-04
1.699000000000000066e+00	2.006000000000000005e-01	4.172867197899784910e-04	2.006210915335370215e-01	-4.174046690263891559e-04
1.707999999999999963e+00	2.005000000000000115e-01	4.212460147310001773e-04	2.004524477524008697e-01	-4.212020468716034648e-04
1.717000000000000082e+00	2.003000000000000058e-01	4.248733332672378449e-04	2.002814908342830102e-01	-4.250022764894975918e-04
1.725999999999999979e+00	2.001000000000000001e-01	4.284925688997068467e-04	2.001082082252430838e-01	-4.288051352223070235e-04
1.733999999999999986e+00	1.998999999999999944e-01	4.322191339472181886e-04	1.999522168501811359e-01	-4.321874839439450314e-04
1.743000000000000105e+00	1.998000000000000054e-01	4.361556812876338663e-04	1.997745078742760583e-01	-4.359947133292147478e-04
1.752000000000000002e+00	1.995999999999999996e-01	4.397524579946313831e-04	1.995944382901825576e-01	-4.398039475760087105e-04
1.760999999999999899e+00	1.993999999999999939e-01	4.434562754415366081e-04	1.994119964433103132e-01	-4.436149761442672495e-04
1.770000000000000018e+00	1.991999999999999882e-01	4.471517790445655809e-04	1.992271701751066049e-01	-4.474275610427093852e-04
1.778000000000000025e+00	1.990999999999999992e-01	4.510655210493482586e-04	1.990608680256658602e-01	-4.508176108626796709e-04
1.786999999999999922e+00	1.988999999999999935e-01	4.548613103941353967e-04	1.988715029170811111e-01	-4.546323905786477191e-04
1.796000000000000041e+00	1.986999999999999877e-01	4.585338354564506120e-04	1.986797167859375435e-01	-4.584479430204869044e-04
1.804999999999999938e+00	1.985000000000000098e-01	4.621980466748895752e-04	1.984854973995139882e-01	-4.622640039347661865e-04
1.814000000000000057e+00	1.983000000000000040e-01	4.659684326078323505e-04	1.982888327531032724e-01	-4.660803130015573541e-04
1.822999999999999954e+00	1.980999999999999983e-01	4.697302737567912874e-04	1.980897110654951110e-01	-4.698966137614285911e-04
1.830999999999999961e+00	1.978999999999999926e-01	4.734835701217660607e-04	1.979106419567715491e-01	-4.732886697839477452e-04
1.840000000000000080e+00	1.976999999999999869e-01	4.772283217027568328e-04	1.977068478190303069e-01	-4.771042684770955404e-04
1.848999999999999977e+00	1.975000000000000089e-01	4.809645284997637665e-04	1.975005638210044490e-01	-4.809191390201318942e-04
1.858000000000000096e+00	1.973000000000000032e-01	4.846921905127865365e-04	1.972917790096540280e-01	-4.847330393033860078e-04
1.866999999999999993e+00	1.970999999999999974e-01	4.884113077418253054e-04	1.970804826348384886e-01	-4.885457307440947434e-04
1.875999999999999890e+00	1.968999999999999917e-01	4.922355604548835041e-04	1.968666641453888366e-01	-4.923569782226462242e-04
1.883999999999999897e+00	1.967000000000000137e-01	4.959374726459006132e-04	1.966744775588016858e-01	-4.957433541441249279e-04
1.893000000000000016e+00	1.965000000000000080e-01	4.997442893808292947e-04	1.964558669744921882e-01	-4.995512446195316501e-04
1.901999999999999913e+00	1.962000000000000133e-01	5.032858136670653824e-04	1.962347048770611557e-01	-5.033570307530337582e-04
1.911000000000000032e+00	1.960000000000000075e-01	5.070728850227878160e-04	1.960109813071330143e-01	-5.071604716761779225e-04
1.919999999999999929e+00	1.958000000000000018e-01	5.108511806544184996e-04	1.957846861023205265e-01	-5.109612807725169873e-04
1.929000000000000048e+00	1.955999999999999961e-01	5.146207005619576500e-04	1.955558092221985622e-01	-5.147591674534849390e-04
1.937000000000000055e+00	1.953000000000000014e-01	5.181161522967123482e-04	1.953501878008253034e-01	-5.181323816522062902e-04
1.945999999999999952e+00	1.950999999999999956e-01	5.218659268250451424e-04	1.951164076712763595e-01	-5.219239698395950096e-04
1.955000000000000071e+00	1.948999999999999899e-01	5.257194511967513062e-04	1.948800178736269650e-01	-5.257118189442075819e-04
1.963999999999999968e+00	1.945999999999999952e-01	5.292919791924428257e-04	1.946410090580741603e-01	-5.294956539469847234e-04
1.973000000000000087e+00	1.943999999999999895e-01	5.330130016773699814e-04	1.943993720444012752e-01	-5.332752036644138310e-04
1.981000000000000094e+00	1.942000000000000115e-01	5.368373698604820545e-04	1.941823699087275035e-01	-5.366309896253022415e-04
1.989999999999999991e+00	1.938999999999999890e-01	5.403740444044569319e-04	1.939357440598765692e-01	-5.404017183010213429e-04
1.999000000000000110e+00	1.937000000000000111e-01	5.441781475931205389e-04	1.936864644165161575e-01	-5.441673992207347269e-04
2.008000000000000007e+00	1.933999999999999886e-01	5.478017133526083158e-04	1.934345224287776221e-01	-5.479277755033966617e-04
2.016999999999999904e+00	1.932000000000000106e-01	5.515854360767695821e-04	1.931799097017027067e-01	-5.516825937944330651e-04
2.025999999999999801e+00	1.928999999999999881e-01	5.550724007625672165e-04	1.929226179924312945e-01	-5.554316042063744963e-04
2.033999999999999808e+00	1.927000000000000102e-01	5.589471138891526254e-04	1.926916586825544453e-01	-5.587589828234617402e-04
2.043000000000000149e+00	1.923999999999999877e-01	5.625202192351134089e-04	1.924292847098905967e-01	-5.624963530174802682e-04
2.052000000000000046e+00	1.922000000000000097e-01	5.663741477520079165e-04	1.921642087735029869e-01	-5.662272121905937480e-04
2.060999999999999943e+00	1.918999999999999873e-01	5.699218496861244458e-04	1.918964234130710877e-01	-5.699512993060176520e-04
2.069999999999999840e+00	1.915999999999999925e-01	5.734556952137802657e-04	1.916259217235529722e-01	-5.736683102586890171e-04
2.079000000000000181e+00	1.913999999999999868e-01	5.772772921156002187e-04	1.913526969767410379e-01	-5.773779396243390680e-04
2.087000000000000188e+00	1.910999999999999921e-01	5.807857342314116759e-04	1.911075391712649674e-01	-5.806689473461303661e-04
2.096000000000000085e+00	1.907999999999999974e-01	5.843904783721239841e-04	1.908291529568617861e-01	-5.843638147104273381e-04
2.104999999999999982e+00	1.905000000000000027e-01	5.878710344699337531e-04	1.905480249454976627e-01	-5.880504407353514358e-04
2.113999999999999879e+00	1.902999999999999969e-01	5.917585070374682807e-04	1.902641488848275109e-01	-5.917285354264285868e-04
2.123000000000000220e+00	1.900000000000000022e-01	5.953231830694989376e-04	1.899775186396279736e-01	-5.953978126013579524e-04
2.132000000000000117e+00	1.897000000000000075e-01	5.987641329388421196e-04	1.896881281897401794e-01	-5.990579898288792959e-04
2.140000000000000124e+00	1.894000000000000128e-01	6.023005765427092480e-04	1.894285702475200506e-01	-6.023036158166513582e-04
2.149000000000000021e+00	1.890999999999999903e-01	6.059319942658582129e-04	1.891339500505751781e-01	-6.059458466791413887e-04
2.157999999999999918e+00	1.887999999999999956e-01	6.094398590314004062e-04	1.888365528854519249e-01	-6.095781822088676199e-04
2.166999999999999815e+00	1.885000000000000009e-01	6.129335209803208088e-04	1.885363731606814475e-01	-6.132003540029728203e-04
2.176000000000000156e+00	1.882000000000000062e-01	6.165216374332806127e-04	1.882334053903914894e-01	-6.168120971276392674e-04
2.184000000000000163e+00	1.879000000000000115e-01	6.199867205438758634e-04	1.879617557710067666e-01	-6.200135690369595757e-04
2.193000000000000060e+00	1.875999999999999890e-01	6.235459117483491088e-04	1.876535070905134828e-01	-6.236049027546033182e-04
2.201999999999999957e+00	1.872999999999999943e-01	6.270905537260388317e-04	1.873424550930705146e-01	-6.271850614314572990e-04
2.210999999999999854e+00	1.869999999999999996e-01	6.306206464769450321e-04	1.870285948234446105e-01	-6.307537883551190975e-04
2.220000000000000195e+00	1.867000000000000048e-01	6.341361900010676015e-04	1.867119226876796656e-01	-6.343107860775254632e-04
2.229000000000000092e+00	1.864000000000000101e-01	6.376371842984065400e-04	1.863924358542232429e-01	-6.378557371264484193e-04
2.237000000000000099e+00	1.860999999999999877e-01	6.411236293689618476e-04	1.861060823721438495e-01	-6.409964377639723295e-04
2.245999999999999996e+00	1.857999999999999929e-01	6.447027968927491982e-04	1.857812714223011363e-01	-6.445177812066578979e-04
2.254999999999999893e+00	1.854999999999999982e-01	6.481599703046566491e-04	1.854536379957130443e-01	-6.480261823381064249e-04
2.263999999999999790e+00	1.850999999999999868e-01	6.513576247705633870e-04	1.851231795278597270e-01	-6.515213386214468126e-04
2.273000000000000131e+00	1.847999999999999921e-01	6.548897959824385691e-04	1.847898935182947788e-01	-6.550029512779470542e-04
2.282000000000000028e+00	1.844999999999999973e-01	6.584070715573687137e-04	1.844537775295289062e-01	-6.584707252305077845e-04
2.290000000000000036e+00	1.841000000000000136e-01	6.615501086878101695e-04	1.841526300548700923e-01	-6.615413376111580791e-04
2.298999999999999932e+00	1.837999999999999912e-01	6.650351103826924798e-04	1.838111621173552923e-01	-6.649821795557146406e-04
2.307999999999999829e+00	1.834999999999999964e-01	6.685052164406298609e-04	1.834668575027276760e-01	-6.684083506412054169e-04
2.317000000000000171e+00	1.831000000000000127e-01	6.715936362356059262e-04	1.831197140081246844e-01	-6.718195696678109022e-04
2.326000000000000068e+00	1.827999999999999903e-01	6.751370080427034634e-04	1.827697294884919332e-01	-6.752155588757196344e-04
2.334999999999999964e+00	1.824000000000000066e-01	6.781879578052090775e-04	1.824169018555899247e-01	-6.785960438944580071e-04
2.342999999999999972e+00	1.821000000000000119e-01	6.816984783819897333e-04	1.821008888376151880e-01	-6.815876844250311813e-04
2.351999999999999869e+00	1.817000000000000004e-01	6.848168626559366853e-04	1.817426853788531305e-01	-6.849381469351325255e-04
2.361000000000000210e+00	1.814000000000000057e-01	6.882943587973195396e-04	1.813816330844382485e-01	-6.882723312175542240e-04
2.370000000000000107e+00	1.809999999999999942e-01	6.913746379535000560e-04	1.810177302017768608e-01	-6.915899733793609951e-04
2.379000000000000004e+00	1.806999999999999995e-01	6.948191096594854340e-04	1.806509769503813201e-01	-6.948907779661440704e-04
2.387000000000000011e+00	1.802999999999999881e-01	6.979653799514342911e-04	1.803225825804767313e-01	-6.978104330534757715e-04
2.395999999999999908e+00	1.799000000000000044e-01	7.009870003202652196e-04	1.799504501479491092e-01	-7.010785646010554142e-04
2.404999999999999805e+00	1.796000000000000096e-01	7.044841841058274929e-04	1.795754725408003349e-01	-7.043289450493920916e-04
2.414000000000000146e+00	1.791999999999999982e-01	7.074674684167841284e-04	1.791976515902587164e-01	-7.075612651652874027e-04
2.423000000000000043e+00	1.787999999999999867e-01	7.105336602263962950e-04	1.788169891368063258e-01	-7.107752193564446539e-04
2.431999999999999940e+00	1.784999999999999920e-01	7.139790556928123436e-04	1.784334870299120468e-01	-7.139705056199428020e-04
2.439999999999999947e+00	1.781000000000000083e-01	7.170062763592543412e-04	1.780902138636334953e-01	-7.167948468748609097e-04
2.448999999999999844e+00	1.776999999999999968e-01	7.200127124160054376e-04	1.777013530436488964e-01	-7.199540599906830741e-04
2.458000000000000185e+00	1.773000000000000131e-01	7.231007280657931590e-04	1.773096579612521428e-01	-7.230937524287968507e-04
2.467000000000000082e+00	1.769000000000000017e-01	7.260653639630549206e-04	1.769151304984334649e-01	-7.262136356716072244e-04
2.475999999999999979e+00	1.764999999999999902e-01	7.290092152506257809e-04	1.765177725449472712e-01	-7.293134245515450580e-04
2.484999999999999876e+00	1.761000000000000065e-01	7.320339533109103446e-04	1.761175859980780301e-01	-7.323928372045583959e-04
2.492999999999999883e+00	1.756999999999999951e-01	7.350374448812885091e-04	1.757594915410098380e-01	-7.351127616264564605e-04
2.501999999999999780e+00	1.753000000000000114e-01	7.380196899617608164e-04	1.753539672977145747e-01	-7.381529283012193713e-04
2.511000000000000121e+00	1.748999999999999999e-01	7.409806885523266161e-04	1.749456199823002656e-01	-7.411719226167672687e-04
2.520000000000000018e+00	1.744999999999999885e-01	7.439204406529862333e-04	1.745344515191988854e-01	-7.441694751285091647e-04
2.528999999999999915e+00	1.741000000000000048e-01	7.468389462637398850e-04	1.741204638392971349e-01	-7.471453194791109753e-04
2.537999999999999812e+00	1.736999999999999933e-01	7.497362053845872459e-04	1.737036593616680669e-01	-7.500991874813897359e-04
2.545999999999999819e+00	1.733000000000000096e-01	7.527122728171792201e-04	1.733308063471529770e-01	-7.527061577694747979e-04
2.555000000000000160e+00	1.728999999999999981e-01	7.556666318796492971e-04	1.729086979550328307e-01	-7.556176917784320499e-04
2.564000000000000057e+00	1.724999999999999867e-01	7.584996896505627213e-04	1.724837917531484854e-01	-7.585063703615724023e-04
2.572999999999999954e+00	1.721000000000000030e-01	7.614108629128976203e-04	1.720560947045484124e-01	-7.613718910494196319e-04
2.581999999999999851e+00	1.716000000000000025e-01	7.638551907475657704e-04	1.716256137249960179e-01	-7.642139547538295136e-04
2.589999999999999858e+00	1.711999999999999911e-01	7.667202337233922343e-04	1.712406323921947249e-01	-7.667203021558886659e-04
2.599000000000000199e+00	1.708000000000000074e-01	7.695635683290974515e-04	1.708049115802753315e-01	-7.695172539591537807e-04
2.608000000000000096e+00	1.703999999999999959e-01	7.724835750505508209e-04	1.703664265552587986e-01	-7.722899033310379061e-04
2.616999999999999993e+00	1.698999999999999955e-01	7.748272129982722994e-04	1.699251840537619462e-01	-7.750379639112277589e-04
2.625999999999999890e+00	1.695000000000000118e-01	7.777003388778674833e-04	1.694811907675202733e-01	-7.777611525072597193e-04
2.634999999999999787e+00	1.691000000000000003e-01	7.805512945071259225e-04	1.690344533438590813e-01	-7.804591890529120543e-04
2.642999999999999794e+00	1.685999999999999999e-01	7.828183758091529065e-04	1.686350550306521812e-01	-7.828361044749609877e-04
2.652000000000000135e+00	1.681999999999999884e-01	7.856224505965530517e-04	1.681831522177720528e-01	-7.854858783413086942e-04
2.661000000000000032e+00	1.676999999999999880e-01	7.879345074845496176e-04	1.677285242256160158e-01	-7.881097082662017091e-04
2.669999999999999929e+00	1.673000000000000043e-01	7.907880611900195821e-04	1.672711775331596207e-01	-7.907073259578713481e-04
2.678999999999999826e+00	1.668000000000000038e-01	7.930471750583316121e-04	1.668111185771778970e-01	-7.932784660568020004e-04
2.688000000000000167e+00	1.663999999999999924e-01	7.957567953416924645e-04	1.663483537526790623e-01	-7.958228660978960501e-04
2.696000000000000174e+00	1.658999999999999919e-01	7.980590372751129521e-04	1.659347407860022328e-01	-7.980618966456666519e-04
2.705000000000000071e+00	1.655000000000000082e-01	8.008168663059510046e-04	1.654668822160072494e-01	-8.005550814716574318e-04
2.713999999999999968e+00	1.650000000000000078e-01	8.029700941348938545e-04	1.649963385140452987e-01	-8.030207715503747973e-04
2.722999999999999865e+00	1.645000000000000073e-01	8.051905832701970137e-04	1.645231222003464000e-01	-8.054586841245471585e-04
2.732000000000000206e+00	1.640999999999999959e-01	8.078750888168479728e-04	1.640472460372258967e-01	-8.078685377554523615e-04
2.741000000000000103e+00	1.635999999999999954e-01	8.101362811461292014e-04	1.635687226827625962e-01	-8.102500540099810472e-04
2.749000000000000110e+00	1.630999999999999950e-01	8.122744401330459852e-04	1.631411564083857513e-01	-8.123429451890496096e-04
2.758000000000000007e+00	1.627000000000000113e-01	8.148851603152947867e-04	1.626576669763304395e-01	-8.146701860795401004e-04
2.766999999999999904e+00	1.622000000000000108e-01	8.170632142058126268e-04	1.621715663460395751e-01	-8.169683017702346166e-04
2.775999999999999801e+00	1.617000000000000104e-01	8.192124005828708457e-04	1.616828667814129983e-01	-8.192370251614792404e-04
2.785000000000000142e+00	1.612000000000000099e-01	8.213327194464697684e-04	1.611915804477830338e-01	-8.214760919793800791e-04
2.793000000000000149e+00	1.607000000000000095e-01	8.233313906083504150e-04	1.607527196340119424e-01	-8.234412652702693524e-04
2.802000000000000046e+00	1.602000000000000091e-01	8.254867546332892922e-04	1.602565800291619602e-01	-8.256236029153644906e-04
2.810999999999999943e+00	1.597999999999999976e-01	8.280386428231072604e-04	1.597578882560192481e-01	-8.277755360828717738e-04
2.819999999999999840e+00	1.592999999999999972e-01	8.300463783842141263e-04	1.592566561070095366e-01	-8.298968111587198349e-04
2.829000000000000181e+00	1.587999999999999967e-01	8.321169296546090857e-04	1.587528952812696792e-01	-8.319871771877723364e-04
2.838000000000000078e+00	1.582999999999999963e-01	8.340666415136623480e-04	1.582466173856824643e-01	-8.340463858412089891e-04
2.846000000000000085e+00	1.577999999999999958e-01	8.360785917317343314e-04	1.577944888053653127e-01	-8.358504380111318830e-04
2.854999999999999982e+00	1.572999999999999954e-01	8.380610970860776464e-04	1.572834877907829942e-01	-8.378501254550800364e-04
2.863999999999999879e+00	1.567999999999999949e-01	8.400141575766924013e-04	1.567700027284010256e-01	-8.398179525897381823e-04
2.873000000000000220e+00	1.562999999999999945e-01	8.419377732035782710e-04	1.562540448758977241e-01	-8.417536809986494962e-04
2.882000000000000117e+00	1.557999999999999940e-01	8.438319439667355806e-04	1.557356254420480257e-01	-8.436570747023496020e-04
2.891000000000000014e+00	1.552000000000000046e-01	8.451521130922645588e-04	1.552147583684625465e-01	-8.455278974759452290e-04
2.899000000000000021e+00	1.547000000000000042e-01	8.470737657282353212e-04	1.547497255621473611e-01	-8.471633149061673926e-04
2.907999999999999918e+00	1.542000000000000037e-01	8.488763687386992243e-04	1.542242859291077239e-01	-8.489719663905465931e-04
2.916999999999999815e+00	1.537000000000000033e-01	8.507382656218089164e-04	1.536964525531556991e-01	-8.507473645296486590e-04
2.926000000000000156e+00	1.532000000000000028e-01	8.525701402909206762e-04	1.531662439412235510e-01	-8.524892776595809855e-04
2.935000000000000053e+00	1.527000000000000024e-01	8.543719927460345035e-04	1.526336784466105767e-01	-8.541974764888475178e-04
2.943999999999999950e+00	1.521000000000000130e-01	8.555813106198791084e-04	1.520987742706837453e-01	-8.558717340701822631e-04
2.951999999999999957e+00	1.516000000000000125e-01	8.573201164255975270e-04	1.516213551507868962e-01	-8.573312874981446705e-04
2.960999999999999854e+00	1.511000000000000121e-01	8.591161376429927530e-04	1.510820825961036451e-01	-8.589408228030009571e-04
2.970000000000000195e+00	1.504999999999999949e-01	8.602230335790830027e-04	1.505405231036299474e-01	-8.605157741503365650e-04
2.979000000000000092e+00	1.499999999999999944e-01	8.619550843866518241e-04	1.499966942996078523e-01	-8.620559234491138607e-04
2.987999999999999989e+00	1.494999999999999940e-01	8.640017910909289674e-04	1.494506136663236451e-01	-8.635610548205746150e-04
2.995999999999999996e+00	1.489000000000000046e-01	8.648325981282929372e-04	1.489633322553687300e-01	-8.648693788064475705e-04
3.004999999999999893e+00	1.484000000000000041e-01	8.662124652716560484e-04	1.484130453630046476e-01	-8.663077839144424450e-04
3.013999999999999790e+00	1.479000000000000037e-01	8.675634649015599720e-04	1.478605563513632482e-01	-8.677105596372169374e-04
3.023000000000000131e+00	1.472999999999999865e-01	8.691465593396777677e-04	1.473058821575933264e-01	-8.690774984568168382e-04
3.032000000000000028e+00	1.468000000000000138e-01	8.704340504399707846e-04	1.467490395823421168e-01	-8.704083949445789179e-04
3.040999999999999925e+00	1.461999999999999966e-01	8.710968485490002940e-04	1.461900452912188175e-01	-8.717030457370097052e-04
3.048999999999999932e+00	1.456999999999999962e-01	8.731649172132376025e-04	1.456913684658073249e-01	-8.728232551595168894e-04
3.057999999999999829e+00	1.451000000000000068e-01	8.737578559396953857e-04	1.451283548214722108e-01	-8.740488942063895893e-04
3.067000000000000171e+00	1.446000000000000063e-01	8.757560652213606427e-04	1.445632371176562569e-01	-8.752377121259858478e-04
3.076000000000000068e+00	1.439999999999999891e-01	8.762791445652463743e-04	1.439960363721933534e-01	-8.763895262125661299e-04
3.084999999999999964e+00	1.433999999999999997e-01	8.767675828929809290e-04	1.434267774162496512e-01	-8.775041661253202936e-04
3.093999999999999861e+00	1.428999999999999992e-01	8.786607144256535851e-04	1.428554850086167782e-01	-8.785814635970723213e-04
3.101999999999999869e+00	1.423000000000000098e-01	8.790792933708160882e-04	1.423459822958101084e-01	-8.795075774498677286e-04
3.111000000000000210e+00	1.418000000000000094e-01	8.809025655209171265e-04	1.417709157599919556e-01	-8.805138861104371733e-04
3.120000000000000107e+00	1.411999999999999922e-01	8.812512850835074697e-04	1.411938861661777289e-01	-8.814823757260746573e-04
3.129000000000000004e+00	1.406000000000000028e-01	8.823771181084272795e-04	1.406149174964205772e-01	-8.824128845468016437e-04
3.137999999999999901e+00	1.401000000000000023e-01	8.832835580310549649e-04	1.400340335381795587e-01	-8.833052524523783656e-04
3.146999999999999797e+00	1.395000000000000129e-01	8.843331808204417952e-04	1.394512578863676133e-01	-8.841593209339470910e-04
3.154999999999999805e+00	1.388999999999999957e-01	8.845392948665424743e-04	1.389316659209898497e-01	-8.848862134265758758e-04
3.164000000000000146e+00	1.383000000000000063e-01	8.855092433187809579e-04	1.383453807741699404e-01	-8.856675116979678816e-04
3.173000000000000043e+00	1.378000000000000058e-01	8.862857794308410522e-04	1.377572710336572859e-01	-8.864100615177726659e-04
3.181999999999999940e+00	1.371999999999999886e-01	8.871795176475465563e-04	1.371673595645414301e-01	-8.871137104737259957e-04
3.190999999999999837e+00	1.365999999999999992e-01	8.880316866448704745e-04	1.365756690489958181e-01	-8.877783076787265550e-04
3.198999999999999844e+00	1.360000000000000098e-01	8.880570900567149456e-04	1.360482465978709310e-01	-8.883361557703989535e-04
3.208000000000000185e+00	1.353999999999999926e-01	8.888295847168904088e-04	1.354532569084536675e-01	-8.889265821984722185e-04
3.217000000000000082e+00	1.348999999999999921e-01	8.894415760022314097e-04	1.348565526886315313e-01	-8.894775293927112631e-04
3.225999999999999979e+00	1.343000000000000027e-01	8.901378604268743271e-04	1.342581559270251135e-01	-8.899888522382391580e-04
3.234999999999999876e+00	1.337000000000000133e-01	8.907925756321354418e-04	1.336580884383709589e-01	-8.904604070646554570e-04
3.244000000000000217e+00	1.330999999999999961e-01	8.906372684097232711e-04	1.330563718653000327e-01	-8.908920516301734515e-04
3.251999999999999780e+00	1.325000000000000067e-01	8.912123092778361476e-04	1.325201456439625003e-01	-8.912421169552781335e-04
3.261000000000000121e+00	1.318999999999999895e-01	8.917457809265672214e-04	1.319153751553947818e-01	-8.915980085525017623e-04
3.270000000000000018e+00	1.313000000000000000e-01	8.922376833559168179e-04	1.313090282752715776e-01	-8.919136568031600740e-04
3.278999999999999915e+00	1.307000000000000106e-01	8.919334197640540552e-04	1.307011353497573025e-01	-8.921889837295649602e-04
3.287999999999999812e+00	1.300999999999999934e-01	8.923456478562553050e-04	1.300917264842286758e-01	-8.924239122233730559e-04
3.297000000000000153e+00	1.295000000000000040e-01	8.927163067290750775e-04	1.294808315457151304e-01	-8.926183660358893946e-04
3.305000000000000160e+00	1.288999999999999868e-01	8.923011918855276161e-04	1.289365902145731824e-01	-8.927571741522788516e-04
3.314000000000000057e+00	1.282999999999999974e-01	8.925921764211993672e-04	1.283229689057628353e-01	-8.928749707516102710e-04
3.322999999999999954e+00	1.277000000000000079e-01	8.928415917374893157e-04	1.277079464895461980e-01	-8.929520771374950929e-04
3.331999999999999851e+00	1.270999999999999908e-01	8.930494378343974615e-04	1.270915519286636708e-01	-8.929884203145139294e-04
3.341000000000000192e+00	1.265000000000000013e-01	8.932157147119241299e-04	1.264738139589988986e-01	-8.929839281013045478e-04
3.350000000000000089e+00	1.259000000000000119e-01	8.933404223700692126e-04	1.258547610918422099e-01	-8.929385291215933499e-04
3.358000000000000096e+00	1.252999999999999947e-01	8.927001409215377459e-04	1.253034108861366680e-01	-8.928637759144027490e-04
3.366999999999999993e+00	1.247000000000000053e-01	8.927451742425344819e-04	1.246819513290831349e-01	-8.927409166645690602e-04
3.375999999999999890e+00	1.241000000000000020e-01	8.927486383441497406e-04	1.240592579992338129e-01	-8.925769488919990061e-04
3.384999999999999787e+00	1.234999999999999987e-01	8.927105332263831966e-04	1.234353585554655991e-01	-8.923718042682289315e-04
3.394000000000000128e+00	1.228000000000000064e-01	8.919045522505944339e-04	1.228102804427335520e-01	-8.921254152276914375e-04
3.402000000000000135e+00	1.222000000000000031e-01	8.917798445924495681e-04	1.222536879741202565e-01	-8.918717237770571946e-04
3.411000000000000032e+00	1.215999999999999998e-01	8.916135677149227912e-04	1.216264576198361480e-01	-8.915472469328044117e-04
3.419999999999999929e+00	1.209999999999999964e-01	8.914057216180146454e-04	1.209981266995072691e-01	-8.911813346922189310e-04
3.428999999999999826e+00	1.203999999999999931e-01	8.911563063017246969e-04	1.203687218459398717e-01	-8.907739223785844044e-04
3.438000000000000167e+00	1.198000000000000037e-01	8.908653217660531627e-04	1.197382694880633897e-01	-8.903249460384836172e-04
3.447000000000000064e+00	1.190999999999999975e-01	8.897856767626685084e-04	1.191067958897181062e-01	-8.898343428208594199e-04
3.455000000000000071e+00	1.184999999999999942e-01	8.894080896866184355e-04	1.185446521305708184e-01	-8.893632796966256717e-04
3.463999999999999968e+00	1.179000000000000048e-01	8.889889333911868852e-04	1.179113335458721462e-01	-8.887940163328982924e-04
3.472999999999999865e+00	1.173000000000000015e-01	8.885282078763735323e-04	1.172770882117513958e-01	-8.881831558909511525e-04
3.482000000000000206e+00	1.166999999999999982e-01	8.880259131421785936e-04	1.166419506077884249e-01	-8.875307326429633138e-04
3.491000000000000103e+00	1.160000000000000059e-01	8.867176374321950006e-04	1.160059549510239346e-01	-8.868367808042296532e-04
3.500000000000000000e+00	1.154000000000000026e-01	8.861287401576214149e-04	1.153691351984811458e-01	-8.861013345330386731e-04
3.508000000000000007e+00	1.147999999999999993e-01	8.854982736636664601e-04	1.148024086115917164e-01	-8.854127972511372045e-04
3.516999999999999904e+00	1.141999999999999960e-01	8.848262379503295944e-04	1.141641239729802720e-01	-8.845990656027085059e-04
3.525999999999999801e+00	1.135000000000000037e-01	8.833343648547437987e-04	1.135251118987450347e-01	-8.837439378800511676e-04
3.535000000000000142e+00	1.129000000000000004e-01	8.825757266010285026e-04	1.128854053581442446e-01	-8.828474480186976336e-04
3.544000000000000039e+00	1.122999999999999970e-01	8.824238834802315906e-04	1.122450370723203361e-01	-8.819096298966513882e-04
3.552999999999999936e+00	1.116000000000000048e-01	8.807894048681558057e-04	1.116040395166502525e-01	-8.809305173342957740e-04
3.560999999999999943e+00	1.110000000000000014e-01	8.798991307530654518e-04	1.110337616978416125e-01	-8.800255554145973349e-04
3.569999999999999840e+00	1.103999999999999981e-01	8.789672874185932953e-04	1.103916632678004911e-01	-8.789685343139705008e-04
3.579000000000000181e+00	1.097999999999999948e-01	8.779938748647395531e-04	1.097490280262745227e-01	-8.778703161519184426e-04
3.588000000000000078e+00	1.091000000000000025e-01	8.768056880107473645e-04	1.091058875147142559e-01	-8.767309345239628158e-04
3.596999999999999975e+00	1.084999999999999992e-01	8.757422088149000418e-04	1.084622730399024126e-01	-8.755504229676240374e-04
3.604999999999999982e+00	1.078999999999999959e-01	8.746371603996711333e-04	1.078897985155064798e-01	-8.744665775997673444e-04
3.613999999999999879e+00	1.072000000000000036e-01	8.726764788855031563e-04	1.072453733735305448e-01	-8.732084674768976788e-04
3.623000000000000220e+00	1.066000000000000003e-01	8.721002833168519687e-04	1.066005634118860207e-01	-8.719093239854362742e-04
3.632000000000000117e+00	1.059999999999999970e-01	8.708635990402476771e-04	1.059553990453705047e-01	-8.705691804367707417e-04
3.641000000000000014e+00	1.053000000000000047e-01	8.687603120095900361e-04	1.053099104645939116e-01	-8.691880700840122834e-04
3.649999999999999911e+00	1.047000000000000014e-01	8.680415109244488591e-04	1.046641280251488226e-01	-8.677660324255858293e-04
3.657999999999999918e+00	1.040999999999999981e-01	8.666731907864695097e-04	1.040898804566561808e-01	-8.664677306671174101e-04
3.666999999999999815e+00	1.034000000000000058e-01	8.644272982393218794e-04	1.034436399033520498e-01	-8.649687361903218418e-04
3.676000000000000156e+00	1.028000000000000025e-01	8.635658916376910384e-04	1.027972106742531394e-01	-8.634292329959338290e-04
3.685000000000000053e+00	1.021999999999999992e-01	8.620659356383363059e-04	1.021506297188904955e-01	-8.618493814856063775e-04
3.693999999999999950e+00	1.015000000000000069e-01	8.602634480979262773e-04	1.015039337170756395e-01	-8.602293410678917094e-04
3.702999999999999847e+00	1.009000000000000036e-01	8.586734254565780728e-04	1.008571590813602675e-01	-8.585692701667564783e-04
3.710999999999999854e+00	1.003000000000000003e-01	8.576209159158453563e-04	1.002822115086209470e-01	-8.570601730547176746e-04
3.720000000000000195e+00	9.962000000000000022e-02	8.552574748538906927e-04	9.963538675527898458e-02	-8.553249178154488305e-04
3.729000000000000092e+00	9.898999999999999466e-02	8.538494330173909902e-04	9.898858708072796886e-02	-8.535500843080040577e-04
3.737999999999999989e+00	9.835000000000000686e-02	8.517359846219954306e-04	9.834184788104936847e-02	-8.517358272066325679e-04
3.746999999999999886e+00	9.772000000000000131e-02	8.502293313595182551e-04	9.769520429669872885e-02	-8.498823002413103756e-04
3.755999999999999783e+00	9.708999999999999575e-02	8.481112064269421885e-04	9.704869121480709515e-02	-8.479896562057213276e-04
3.763999999999999790e+00	9.644999999999999407e-02	8.464185886427589255e-04	9.647415048328154830e-02	-8.462745897205510874e-04
3.773000000000000131e+00	9.582000000000000239e-02	8.442091846326241385e-04	9.582797820576770265e-02	-8.443084714896900581e-04
3.782000000000000028e+00	9.518000000000000071e-02	8.424172048671134351e-04	9.518203581348458342e-02	-8.423036724050467650e-04
3.790999999999999925e+00	9.454999999999999516e-02	8.401165217794196024e-04	9.453635722981425238e-02	-8.402603416934667155e-04
3.799999999999999822e+00	9.392000000000000348e-02	8.383144383841980261e-04	9.389097613570195067e-02	-8.381786276833111133e-04
3.807999999999999829e+00	9.328999999999999793e-02	8.364614326952340669e-04	9.331758083560406924e-02	-8.362961114239684038e-04
3.817000000000000171e+00	9.264999999999999625e-02	8.339325230461294225e-04	9.267285271298057736e-02	-8.341422971805405491e-04
3.826000000000000068e+00	9.202000000000000457e-02	8.319809059311878818e-04	9.202851803820918941e-02	-8.319505231638833374e-04
3.834999999999999964e+00	9.138999999999999901e-02	8.299783665225037412e-04	9.138460956969270133e-02	-8.297209342787385117e-04
3.843999999999999861e+00	9.075999999999999346e-02	8.274009017157602733e-04	9.074115983370821537e-02	-8.274536745672346656e-04
3.853000000000000203e+00	9.013000000000000178e-02	8.253001550262870035e-04	9.009820119324604693e-02	-8.251488889990460851e-04
3.861000000000000210e+00	8.949999999999999623e-02	8.231484860430710255e-04	8.952712253245032059e-02	-8.230688539632013013e-04
3.870000000000000107e+00	8.887000000000000455e-02	8.204328035818840396e-04	8.888518816842193304e-02	-8.206938232100684152e-04
3.879000000000000004e+00	8.823999999999999899e-02	8.181829273178789323e-04	8.824385000049422834e-02	-8.182820245159944149e-04
3.887999999999999901e+00	8.760999999999999344e-02	8.158821287601311168e-04	8.760314509787989201e-02	-8.158337485939239032e-04
3.896999999999999797e+00	8.698000000000000176e-02	8.135304079086411351e-04	8.696311027011631445e-02	-8.133492842870591660e-04
3.906000000000000139e+00	8.636000000000000620e-02	8.112216996522057365e-04	8.632378206931948239e-02	-8.108289185846154733e-04
3.914000000000000146e+00	8.573000000000000065e-02	8.082735759726427131e-04	8.575611290158925704e-02	-8.085586846333162048e-04
3.923000000000000043e+00	8.511000000000000509e-02	8.058678151359566048e-04	8.511821826840514083e-02	-8.059712817136950678e-04
3.931999999999999940e+00	8.447999999999999954e-02	8.033168507065689820e-04	8.448113443149563029e-02	-8.033487962060821379e-04
3.940999999999999837e+00	8.386000000000000398e-02	8.008104577179629225e-04	8.384489696287819593e-02	-8.006915080364437193e-04
3.950000000000000178e+00	8.322999999999999843e-02	7.981580528462789859e-04	8.320954118782845910e-02	-7.979996953514299470e-04
3.959000000000000075e+00	8.261000000000000287e-02	7.955510277057531920e-04	8.257510218699519455e-02	-7.952736345331739296e-04
3.967000000000000082e+00	8.198999999999999344e-02	7.928938885618618112e-04	8.201195421509947792e-02	-7.928219398975606914e-04
3.975999999999999979e+00	8.136999999999999789e-02	7.901866354146047352e-04	8.137934175660460623e-02	-7.900319360630656679e-04
3.984999999999999876e+00	8.075000000000000233e-02	7.874292682639818554e-04	8.074774606135806665e-02	-7.872084727542603966e-04
3.994000000000000217e+00	8.013000000000000678e-02	7.846217871099936056e-04	8.011720127838480032e-02	-7.843518196291380780e-04
4.003000000000000114e+00	7.950999999999999734e-02	7.817641919526394437e-04	7.948774132211047783e-02	-7.814622446513548593e-04
4.011000000000000121e+00	7.889999999999999791e-02	7.789552096879512593e-04	7.892915931370533822e-02	-7.788663107658826655e-04
4.019999999999999574e+00	7.828000000000000236e-02	7.759977906690543759e-04	7.830184018532439227e-02	-7.759152752446408412e-04
4.028999999999999915e+00	7.767000000000000293e-02	7.730897928331999409e-04	7.767570255894482023e-02	-7.729320825971968149e-04
4.038000000000000256e+00	7.706000000000000349e-02	7.701324892843568236e-04	7.705077945536778494e-02	-7.699169943291310145e-04
4.046999999999999709e+00	7.643999999999999406e-02	7.670255365457396505e-04	7.642710367031688157e-02	-7.668702703183854141e-04
4.056000000000000050e+00	7.582999999999999463e-02	7.639692174257307162e-04	7.580470777632644652e-02	-7.637921688284951376e-04
4.064000000000000057e+00	7.521999999999999520e-02	7.608635925927327744e-04	7.525256764837423562e-02	-7.610299465873227205e-04
4.073000000000000398e+00	7.462000000000000577e-02	7.578102179590966636e-04	7.463267859716066210e-02	-7.578933502338898931e-04
4.081999999999999851e+00	7.401000000000000634e-02	7.546063858453094840e-04	7.401416587699043148e-02	-7.547263398598889807e-04
4.091000000000000192e+00	7.340000000000000691e-02	7.513532480185336222e-04	7.339706370278120673e-02	-7.515293252330654348e-04
4.099999999999999645e+00	7.280000000000000360e-02	7.485738838226548095e-04	7.278140605875965674e-02	-7.483027135287591411e-04
4.108999999999999986e+00	7.220000000000000029e-02	7.453222471065786654e-04	7.216722670037262199e-02	-7.450469093509280759e-04
4.116999999999999993e+00	7.159999999999999698e-02	7.420221129678908518e-04	7.162255763283031929e-02	-7.421286790133740582e-04
4.126000000000000334e+00	7.099999999999999367e-02	7.386734814065910436e-04	7.101126188896250691e-02	-7.388188284114247713e-04
4.134999999999999787e+00	7.040000000000000424e-02	7.356828070121889350e-04	7.040154067858206410e-02	-7.354809399372581793e-04
4.144000000000000128e+00	6.980000000000000093e-02	7.322337165040498788e-04	6.979342688524747818e-02	-7.321154083909396431e-04
4.152999999999999581e+00	6.920999999999999375e-02	7.288414372623992863e-04	6.918695317280654233e-02	-7.287226261009248016e-04
4.161999999999999922e+00	6.862000000000000044e-02	7.254014688885138205e-04	6.858215198719470884e-02	-7.253029829438592709e-04
4.169999999999999929e+00	6.801999999999999713e-02	7.222004080560188695e-04	6.804598108974255211e-02	-7.222410635434256066e-04
4.179000000000000270e+00	6.743000000000000382e-02	7.186612509058864498e-04	6.744442688378071704e-02	-7.187717383436021800e-04
4.187999999999999723e+00	6.685000000000000664e-02	7.151813876283998192e-04	6.684463772950922922e-02	-7.152766649931954247e-04
4.197000000000000064e+00	6.625999999999999945e-02	7.119298086473508291e-04	6.624664524220034989e-02	-7.117562240186619312e-04
4.206000000000000405e+00	6.567000000000000615e-02	7.082445818791132698e-04	6.565048082775452876e-02	-7.082107935886691958e-04
4.214000000000000412e+00	6.508999999999999508e-02	7.049957164443293543e-04	6.512211680795068625e-02	-7.050386249488367748e-04
4.222999999999999865e+00	6.450999999999999790e-02	7.013208242459105252e-04	6.452949037453595271e-02	-7.014470157491404980e-04
4.232000000000000206e+00	6.393000000000000071e-02	6.975990512056335106e-04	6.393878158148799673e-02	-6.978314965070100875e-04
4.240999999999999659e+00	6.335000000000000353e-02	6.941961487190298269e-04	6.335002103644701843e-02	-6.941924363977542475e-04
4.250000000000000000e+00	6.278000000000000247e-02	6.904872505897558053e-04	6.276323914581084795e-02	-6.905302023284412907e-04
4.259000000000000341e+00	6.221000000000000141e-02	6.870914495114631253e-04	6.217846611634936238e-02	-6.868451589556884024e-04
4.267000000000000348e+00	6.162999999999999728e-02	6.835320851019089598e-04	6.166037858318165754e-02	-6.835507093335986941e-04
4.275999999999999801e+00	6.106000000000000316e-02	6.796779833799336404e-04	6.107948178612685602e-02	-6.798235687649301995e-04
4.285000000000000142e+00	6.049999999999999822e-02	6.762388232964247538e-04	6.050067981925579680e-02	-6.760746784365225968e-04
4.293999999999999595e+00	5.992999999999999716e-02	6.722896897201408777e-04	5.992400099603022168e-02	-6.723045061366368126e-04
4.302999999999999936e+00	5.936999999999999916e-02	6.687498397496855363e-04	5.934947314907605687e-02	-6.685135459958935992e-04
4.312000000000000277e+00	5.881000000000000116e-02	6.648187195018003329e-04	5.877712392939116876e-02	-6.647022891262359531e-04
4.320000000000000284e+00	5.825000000000000316e-02	6.611786415246136009e-04	5.827022025036222852e-02	-6.612978606716913947e-04
4.328999999999999737e+00	5.768999999999999823e-02	6.574868329633073646e-04	5.770206102256027897e-02	-6.574495948719410402e-04
4.338000000000000078e+00	5.713000000000000023e-02	6.534134536090937953e-04	5.713615929612739924e-02	-6.535824343102351192e-04
4.347000000000000419e+00	5.657999999999999835e-02	6.497362520095982356e-04	5.657254202968340501e-02	-6.496968585402601061e-04
4.355999999999999872e+00	5.603000000000000341e-02	6.460082435864139506e-04	5.601123600722389406e-02	-6.457933441994478897e-04
4.365000000000000213e+00	5.548000000000000154e-02	6.422294283395408318e-04	5.545226783949162852e-02	-6.418723650314043377e-04
4.373000000000000220e+00	5.494000000000000272e-02	6.381988306402742051e-04	5.495739126678111236e-02	-6.383727691084053329e-04
4.381999999999999673e+00	5.439000000000000085e-02	6.343220390527197061e-04	5.440291104458479243e-02	-6.344200832429264551e-04
4.391000000000000014e+00	5.385000000000000203e-02	6.305115272760681254e-04	5.385084459175829008e-02	-6.304512850898318132e-04
4.400000000000000355e+00	5.331000000000000322e-02	6.266511324361585984e-04	5.330121785807162560e-02	-6.264668373481752832e-04
4.408999999999999808e+00	5.278000000000000053e-02	6.225541394559352872e-04	5.275405662655695271e-02	-6.224671999297801172e-04
4.416999999999999815e+00	5.224000000000000171e-02	6.185975580611787839e-04	5.226978160501866144e-02	-6.188995844660986857e-04
4.426000000000000156e+00	5.170999999999999902e-02	6.147099700235903819e-04	5.172734719532643549e-02	-6.148725004907851319e-04
4.434999999999999609e+00	5.118000000000000327e-02	6.107734226831748126e-04	5.118745184730617154e-02	-6.108315400093626861e-04
4.443999999999999950e+00	5.065000000000000058e-02	6.067879160399319675e-04	5.065012070776171715e-02	-6.067771522940762973e-04
4.453000000000000291e+00	5.013000000000000095e-02	6.028737121549338461e-04	5.011537876297326305e-02	-6.027097839316716311e-04
4.461999999999999744e+00	4.961000000000000132e-02	5.989114727275393363e-04	4.958325083993341681e-02	-5.986298788436336541e-04
4.469999999999999751e+00	4.909000000000000169e-02	5.949011977577481130e-04	4.911246267528965315e-02	-5.949931286772813278e-04
4.479000000000000092e+00	4.857000000000000206e-02	5.908428872455603930e-04	4.858533952864271810e-02	-5.908907449606701397e-04
4.488000000000000433e+00	4.805999999999999855e-02	5.868586507729096251e-04	4.806090124255864987e-02	-5.867770921694329166e-04
4.496999999999999886e+00	4.753999999999999893e-02	5.827047310561441927e-04	4.753917203610857206e-02	-5.826526040489985554e-04
4.506000000000000227e+00	4.703999999999999848e-02	5.787488424817107194e-04	4.702017550277600572e-02	-5.785177199212818405e-04
4.514999999999999680e+00	4.653000000000000191e-02	5.746232706631624731e-04	4.650393158505124885e-02	-5.743729369153294673e-04
4.522999999999999687e+00	4.603000000000000147e-02	5.705745441654432992e-04	4.604737368984038182e-02	-5.706807967070891404e-04
4.532000000000000028e+00	4.551999999999999796e-02	5.663552106631784648e-04	4.553637882581439839e-02	-5.665187358552425294e-04
4.541000000000000369e+00	4.503000000000000058e-02	5.623385271053993762e-04	4.502818894190793036e-02	-5.623482740725954058e-04
4.549999999999999822e+00	4.453000000000000014e-02	5.581512365430747356e-04	4.452282193644366282e-02	-5.581699239892613665e-04
4.559000000000000163e+00	4.404000000000000276e-02	5.542978276414224463e-04	4.402029559334724035e-02	-5.539841952195449434e-04
4.567999999999999616e+00	4.354999999999999843e-02	5.501420604037954559e-04	4.352062758301458723e-02	-5.497915943841997317e-04
4.575999999999999623e+00	4.306000000000000105e-02	5.459410289050640889e-04	4.307889202491017172e-02	-5.460594761677238463e-04
4.584999999999999964e+00	4.256999999999999673e-02	5.416947331452282369e-04	4.258467090156885931e-02	-5.418552665330695359e-04
4.594000000000000306e+00	4.209000000000000241e-02	5.375308830038327433e-04	4.209335852889797142e-02	-5.376456317891899813e-04
4.602999999999999758e+00	4.161000000000000115e-02	5.335629278087731815e-04	4.160497214387872539e-02	-5.334310671230163559e-04
4.612000000000000099e+00	4.114000000000000296e-02	5.294363167597402817e-04	4.111952887408517471e-02	-5.292120648338221635e-04
4.620000000000000107e+00	4.066000000000000170e-02	5.251371357152466142e-04	4.069050826958085787e-02	-5.254585108927844811e-04
4.628999999999999559e+00	4.018999999999999656e-02	5.211552663786996227e-04	4.021067056481643365e-02	-5.212324594916059508e-04
4.637999999999999901e+00	3.973000000000000143e-02	5.170253644331324928e-04	3.973382484784749452e-02	-5.170033766367188120e-04
4.647000000000000242e+00	3.926000000000000323e-02	5.127223728768621602e-04	3.925998782850977087e-02	-5.127717435963140540e-04
4.655999999999999694e+00	3.880000000000000115e-02	5.087310349959004970e-04	3.878917611117332215e-02	-5.085380388522058514e-04
4.665000000000000036e+00	3.833999999999999908e-02	5.044705364194425291e-04	3.832140619552592414e-02	-5.043027381199878577e-04
4.673000000000000043e+00	3.789000000000000007e-02	5.005183428867318466e-04	3.790817758313585334e-02	-5.005370689322267974e-04
4.682000000000000384e+00	3.742999999999999799e-02	4.961706644196262929e-04	3.744619794368621996e-02	-4.963000417985901714e-04
4.690999999999999837e+00	3.697999999999999898e-02	4.919135144747296007e-04	3.698730719075157131e-02	-4.920627776099299310e-04
4.700000000000000178e+00	3.654000000000000303e-02	4.879592424810499365e-04	3.653152142425059035e-02	-4.878257415127075719e-04
4.708999999999999631e+00	3.608999999999999708e-02	4.836168179013939370e-04	3.607885664315398089e-02	-4.835893959831913673e-04
4.717999999999999972e+00	3.565000000000000113e-02	4.795731143510167851e-04	3.562932874622855295e-02	-4.793542008465885248e-04
4.725999999999999979e+00	3.520999999999999824e-02	4.754836846593196503e-04	3.523239460161595865e-02	-4.755909183691167208e-04
4.735000000000000320e+00	3.477999999999999842e-02	4.712832882458844303e-04	3.478883371041297662e-02	-4.713591452002340769e-04
4.743999999999999773e+00	3.434999999999999859e-02	4.672414899513955026e-04	3.434844657319965910e-02	-4.671298614132139725e-04
4.753000000000000114e+00	3.391999999999999876e-02	4.629591675347621968e-04	3.391123967751196594e-02	-4.629035435887757406e-04
4.761999999999999567e+00	3.348999999999999894e-02	4.588304780247603153e-04	3.347721946513163016e-02	-4.586806655960576459e-04
4.770999999999999908e+00	3.307000000000000217e-02	4.547946264380440802e-04	3.304639233280564498e-02	-4.544616986107258803e-04
4.778999999999999915e+00	3.264999999999999847e-02	4.505266223080866021e-04	3.266612062834573643e-02	-4.507151678521159111e-04
4.788000000000000256e+00	3.223000000000000170e-02	4.464059002317996203e-04	3.224134216449014989e-02	-4.465048644345209457e-04
4.796999999999999709e+00	3.182000000000000106e-02	4.423805564199825477e-04	3.181977501029249755e-02	-4.422998182422410544e-04
4.806000000000000050e+00	3.141000000000000042e-02	4.381312584387469350e-04	3.140142539055421761e-02	-4.381004901560156799e-04
4.815000000000000391e+00	3.099999999999999978e-02	4.340230648633012145e-04	3.098629948666858577e-02	-4.339073384547386595e-04
4.823000000000000398e+00	3.059999999999999873e-02	4.300127898935100453e-04	3.062000997582467118e-02	-4.301856460592037770e-04
4.831999999999999851e+00	3.020000000000000115e-02	4.259609457043372904e-04	3.021099002614588414e-02	-4.260054021052605178e-04
4.841000000000000192e+00	2.980000000000000010e-02	4.218675322957827871e-04	2.980521140879075631e-02	-4.218326440042042083e-04
4.849999999999999645e+00	2.939999999999999905e-02	4.177325496678466980e-04	2.940268013939347988e-02	-4.176678200887645135e-04
4.858999999999999986e+00	2.901000000000000106e-02	4.135311140239269329e-04	2.900340219173532311e-02	-4.135113761775974055e-04
4.868000000000000327e+00	2.861999999999999961e-02	4.094588893702517289e-04	2.860738349805506953e-02	-4.093637555927882518e-04
4.876000000000000334e+00	2.824000000000000121e-02	4.054897217396269187e-04	2.825810780856997245e-02	-4.056847454151933977e-04
4.884999999999999787e+00	2.785999999999999935e-02	4.014810633505894503e-04	2.786826152340298249e-02	-4.015549919162725735e-04
4.894000000000000128e+00	2.748000000000000095e-02	3.974329142031394319e-04	2.748169139923588300e-02	-3.974353285861617169e-04
4.902999999999999581e+00	2.709999999999999909e-02	3.933452742972768637e-04	2.709840320964827798e-02	-3.933261892016082055e-04
4.911999999999999922e+00	2.673000000000000029e-02	3.893638091059183244e-04	2.671840268815320676e-02	-3.892280051261916068e-04
4.921000000000000263e+00	2.636000000000000149e-02	3.853438923866317803e-04	2.634169552849129764e-02	-3.851412053269552853e-04
4.929000000000000270e+00	2.598999999999999921e-02	3.812855241394170688e-04	2.600961408935222735e-02	-3.815183964762148845e-04
4.937999999999999723e+00	2.563000000000000000e-02	3.773359286829177490e-04	2.563914311962985776e-02	-3.774542622964197677e-04
4.947000000000000064e+00	2.527000000000000079e-02	3.733489209289750236e-04	2.527198173957069527e-02	-3.734027383192565900e-04
4.956000000000000405e+00	2.491000000000000159e-02	3.694683188296438592e-04	2.490813549099369847e-02	-3.693642443473827775e-04
4.964999999999999858e+00	2.455999999999999850e-02	3.655532489192420587e-04	2.454760954783028262e-02	-3.653391962980612542e-04
4.974000000000000199e+00	2.420999999999999888e-02	3.616018059418813434e-04	2.419040329845607157e-02	-3.613279804352758718e-04
4.982000000000000206e+00	2.385999999999999927e-02	3.576139898975616593e-04	2.387566909397646070e-02	-3.577743592503273965e-04
4.990999999999999659e+00	2.351999999999999924e-02	3.537402005314069751e-04	2.352471825860120644e-02	-3.537902532875892929e-04
5.000000000000000000e+00	2.317999999999999922e-02	3.498310773287778130e-04	2.317707099475903657e-02	-3.498210152903526941e-04
5.009000000000000341e+00	2.283999999999999919e-02	3.460184870911572506e-04	2.283272171101932355e-02	-3.458669997144012804e-04
5.017999999999999794e+00	2.249999999999999917e-02	3.420367332246640251e-04	2.249166483807134645e-02	-3.419285590697199043e-04
5.025999999999999801e+00	2.216999999999999874e-02	3.381721814628163721e-04	2.219126268739141095e-02	-3.384410816466345835e-04
5.035000000000000142e+00	2.183999999999999830e-02	3.343994283937697662e-04	2.185640969499487787e-02	-3.345330152779648508e-04
5.043999999999999595e+00	2.152000000000000093e-02	3.306180150706855558e-04	2.152483314733113703e-02	-3.306415313926436002e-04
5.052999999999999936e+00	2.120000000000000009e-02	3.268033463720958491e-04	2.119652755987753642e-02	-3.267669750577739782e-04
5.062000000000000277e+00	2.087999999999999926e-02	3.230759730342075485e-04	2.087148746960146642e-02	-3.229096894579676813e-04
5.070999999999999730e+00	2.055999999999999842e-02	3.191929460637457790e-04	2.054970743483479356e-02	-3.190700159079818744e-04
5.078999999999999737e+00	2.025000000000000064e-02	3.155493462499170138e-04	2.026641319156636395e-02	-3.156720326403853177e-04
5.088000000000000078e+00	1.993999999999999939e-02	3.117548270757220072e-04	1.995077626742981780e-02	-3.118665509778611534e-04
5.097000000000000419e+00	1.963000000000000161e-02	3.080414256143482361e-04	1.963838379729768505e-02	-3.080796569962847981e-04
5.105999999999999872e+00	1.932999999999999996e-02	3.043381277826851753e-04	1.932923042140649583e-02	-3.043116848568990906e-04
5.115000000000000213e+00	1.902999999999999831e-02	3.007135227927126907e-04	1.902331080075524844e-02	-3.005629669113594506e-04
5.123999999999999666e+00	1.873000000000000012e-02	2.969461390811696218e-04	1.872061961698549132e-02	-2.968338337137689563e-04
5.131999999999999673e+00	1.844000000000000153e-02	2.934131018438907064e-04	1.845426679635876754e-02	-2.935357559867593459e-04
5.141000000000000014e+00	1.814999999999999947e-02	2.897417892171407394e-04	1.815765933305240817e-02	-2.898445117780343782e-04
5.150000000000000355e+00	1.786000000000000087e-02	2.861434536644164050e-04	1.786426505734575038e-02	-2.861737972627525876e-04
5.158999999999999808e+00	1.757999999999999841e-02	2.826724238460482990e-04	1.757407873002937021e-02	-2.825239361170508653e-04
5.168000000000000149e+00	1.729999999999999941e-02	2.790691808160358713e-04	1.728709513196130185e-02	-2.788952502769216158e-04
5.176999999999999602e+00	1.702000000000000041e-02	2.755351043482723566e-04	1.700330906395183805e-02	-2.752880599496718519e-04
5.184999999999999609e+00	1.674000000000000141e-02	2.719686962654342330e-04	1.675373493999807867e-02	-2.720999716733459896e-04
5.193999999999999950e+00	1.646999999999999853e-02	2.684379106942050568e-04	1.647597453561865447e-02	-2.685342515686027693e-04
5.203000000000000291e+00	1.619999999999999912e-02	2.649725966435020029e-04	1.620139658414657818e-02	-2.649909405230959237e-04
5.211999999999999744e+00	1.592999999999999972e-02	2.614761056782627054e-04	1.592999086836500294e-02	-2.614702949157209425e-04
5.221000000000000085e+00	1.566999999999999990e-02	2.581131558302869611e-04	1.566174162362499178e-02	-2.579725069344636747e-04
5.229000000000000092e+00	1.541000000000000009e-02	2.547201837683133927e-04	1.542593479687412970e-02	-2.548827029789136364e-04
5.238000000000000433e+00	1.515000000000000027e-02	2.512971894923418919e-04	1.516360420131679723e-02	-2.514286019316192325e-04
5.246999999999999886e+00	1.490000000000000005e-02	2.480106230849799930e-04	1.490438408073313341e-02	-2.479978981081824049e-04
5.256000000000000227e+00	1.464999999999999983e-02	2.446106073497223039e-04	1.464825865908502694e-02	-2.445907763261146546e-04
5.264999999999999680e+00	1.439999999999999961e-02	2.412677492911143495e-04	1.439521223449535814e-02	-2.412074204024344185e-04
5.274000000000000021e+00	1.414999999999999938e-02	2.378960237190469093e-04	1.414522917878710540e-02	-2.378480131601838025e-04
5.282000000000000028e+00	1.391000000000000049e-02	2.346641323821772570e-04	1.392558115879011932e-02	-2.348821254755222032e-04
5.291000000000000369e+00	1.366999999999999986e-02	2.314045282323864299e-04	1.368134208537427621e-02	-2.315684499574319395e-04
5.299999999999999822e+00	1.344000000000000056e-02	2.282870677188701756e-04	1.344012164260004194e-02	-2.282792457517709441e-04
5.309000000000000163e+00	1.319999999999999993e-02	2.249726152935063446e-04	1.320190448459094244e-02	-2.250146918771392911e-04
5.317999999999999616e+00	1.297000000000000063e-02	2.218763435348693083e-04	1.296667533697014318e-02	-2.217749663892939138e-04
5.326999999999999957e+00	1.273999999999999959e-02	2.186773034283164832e-04	1.273441899642095178e-02	-2.185602463873721421e-04
5.334999999999999964e+00	1.251999999999999988e-02	2.156239287946802368e-04	1.253045237077062522e-02	-2.157238521787494358e-04
5.344000000000000306e+00	1.230000000000000017e-02	2.125451507491996279e-04	1.230377010125547829e-02	-2.125568446010108500e-04
5.352999999999999758e+00	1.208000000000000046e-02	2.094409692918747104e-04	1.208001711330344494e-02	-2.094153488115849896e-04
5.362000000000000099e+00	1.186000000000000075e-02	2.063113844227054303e-04	1.185917847582473351e-02	-2.062995382476238374e-04
5.371000000000000441e+00	1.165000000000000063e-02	2.033981904344284056e-04	1.164123932668791050e-02	-2.032095854193615727e-04
5.379999999999999893e+00	1.144000000000000052e-02	2.003922739929195546e-04	1.142618487229993089e-02	-2.001456619160522856e-04
5.387999999999999901e+00	1.123000000000000040e-02	1.973621088401046793e-04	1.123743517054621999e-02	-1.974441641322432399e-04
5.397000000000000242e+00	1.102000000000000028e-02	1.943076949759839150e-04	1.102778946185726909e-02	-1.944298720629709942e-04
5.405999999999999694e+00	1.081999999999999976e-02	1.914684018221631933e-04	1.082098609206611460e-02	-1.914420999012204352e-04
5.415000000000000036e+00	1.061999999999999923e-02	1.885423906579101127e-04	1.061701053018279835e-02	-1.884810157101991194e-04
5.424000000000000377e+00	1.042000000000000044e-02	1.856534453809391123e-04	1.041584831174735548e-02	-1.855467866604831211e-04
5.432000000000000384e+00	1.022999999999999951e-02	1.828588391379536388e-04	1.023938762882524271e-02	-1.829612625633449661e-04
5.440999999999999837e+00	1.004000000000000031e-02	1.800422935847389798e-04	1.004350027237845347e-02	-1.800782128664199587e-04
5.450000000000000178e+00	9.846000000000000585e-03	1.771886936912476986e-04	9.850384320906431859e-03	-1.772224864192000762e-04
5.458999999999999631e+00	9.658999999999999184e-03	1.743811028407081542e-04	9.660019933676461390e-03	-1.743941406020059471e-04
5.467999999999999972e+00	9.475000000000000783e-03	1.716609574619400744e-04	9.472384470684457047e-03	-1.715931778319782235e-04
5.477000000000000313e+00	9.294000000000000178e-03	1.689183242901870681e-04	9.287455365142010394e-03	-1.688195998365047779e-04
5.485000000000000320e+00	9.114999999999999838e-03	1.662438819587280282e-04	9.125327781548909709e-03	-1.663771882072633554e-04
5.493999999999999773e+00	8.939000000000000765e-03	1.636016095842682705e-04	8.945449486644194842e-03	-1.636553414951601030e-04
5.503000000000000114e+00	8.765000000000000221e-03	1.609231084804168600e-04	8.768212947574040989e-03	-1.609608841900493875e-04
5.511999999999999567e+00	8.592999999999999944e-03	1.583109622430033700e-04	8.593596004923358816e-03	-1.582938177732147293e-04
5.520999999999999908e+00	8.425000000000000197e-03	1.557022743337023419e-04	8.421576602491940081e-03	-1.556541436638740616e-04
5.530000000000000249e+00	8.257999999999999716e-03	1.531404037577299281e-04	8.252132786674585413e-03	-1.530418632196715249e-04
5.538000000000000256e+00	8.094999999999999765e-03	1.506317533295713597e-04	8.103660614939882378e-03	-1.507428343586590279e-04
5.546999999999999709e+00	7.933000000000000815e-03	1.481210706284652890e-04	7.939022258155551195e-03	-1.481823009926854862e-04
5.556000000000000050e+00	7.773999999999999660e-03	1.456460162124709082e-04	7.776896637152897439e-03	-1.456491648725034003e-04
5.565000000000000391e+00	7.617999999999999772e-03	1.431631791148478430e-04	7.617262191500880769e-03	-1.431434271208961414e-04
5.573999999999999844e+00	7.463000000000000016e-03	1.407242668257047363e-04	7.460097460399238434e-03	-1.406650888014167908e-04
5.583000000000000185e+00	7.311999999999999923e-03	1.383413459656675953e-04	7.305381082085233256e-03	-1.382141509188520429e-04
5.591000000000000192e+00	7.161999999999999963e-03	1.359582288065389706e-04	7.169893628004049037e-03	-1.360585430700643863e-04
5.599999999999999645e+00	7.015000000000000402e-03	1.336131994446687708e-04	7.019743980474814349e-03	-1.336593641039545083e-04
5.608999999999999986e+00	6.870000000000000238e-03	1.312877191629133352e-04	6.871981524927195557e-03	-1.312875881516008324e-04
5.618000000000000327e+00	6.727999999999999606e-03	1.290013428148901163e-04	6.726585279189110401e-03	-1.289432159936280552e-04
5.626999999999999780e+00	6.586999999999999973e-03	1.267161673554268234e-04	6.583534357289457829e-03	-1.266262483541208959e-04
5.634999999999999787e+00	6.448999999999999871e-03	1.244709849491102609e-04	6.458330086783207330e-03	-1.245897283671308327e-04
5.644000000000000128e+00	6.313000000000000035e-03	1.222470028446783743e-04	6.319652573637373101e-03	-1.223245265956081460e-04
5.652999999999999581e+00	6.179999999999999730e-03	1.200640299298670101e-04	6.183260582291937209e-03	-1.200867311208213978e-04
5.661999999999999922e+00	6.048000000000000424e-03	1.178836550912670084e-04	6.049133595534013537e-03	-1.178763424511780589e-04
5.671000000000000263e+00	5.918999999999999782e-03	1.157451785617020698e-04	5.917251189616700921e-03	-1.156933610406889006e-04
5.679999999999999716e+00	5.792000000000000273e-03	1.136295535557917190e-04	5.787593033711371966e-03	-1.135377872893899247e-04
5.687999999999999723e+00	5.667000000000000162e-03	1.115371611247135194e-04	5.674192248087244969e-03	-1.116447309130528913e-04
5.697000000000000064e+00	5.544000000000000317e-03	1.095003906185690307e-04	5.548680275882606101e-03	-1.095409269519975119e-04
5.706000000000000405e+00	5.422999999999999869e-03	1.074549078968624989e-04	5.425332552309328205e-03	-1.074644704644324937e-04
5.714999999999999858e+00	5.303999999999999687e-03	1.054338124505265243e-04	5.304124843252077011e-03	-1.054152159703906661e-04
5.724000000000000199e+00	5.186999999999999771e-03	1.034374853307387789e-04	5.185032824875089250e-03	-1.033930117813388483e-04
5.732999999999999652e+00	5.072000000000000119e-03	1.014663075886769483e-04	5.068032284061605060e-03	-1.013977068734978510e-04
5.740999999999999659e+00	4.958999999999999866e-03	9.954929107536779342e-05	4.965768123982278182e-03	-9.964656305349365543e-05
5.750000000000000000e+00	4.847999999999999879e-03	9.762891438349194557e-05	4.852652477764681817e-03	-9.770165818116937511e-05
5.759000000000000341e+00	4.740000000000000289e-03	9.578240965855893221e-05	4.741558976174358245e-03	-9.578321999847317508e-05
5.767999999999999794e+00	4.632999999999999965e-03	9.391446791813088692e-05	4.632463830591708985e-03	-9.389110003078972181e-05
5.777000000000000135e+00	4.526999999999999774e-03	9.207940627553317812e-05	4.525343360013045664e-03	-9.202515044987722077e-05
5.785999999999999588e+00	4.423999999999999981e-03	9.026534286222593273e-05	4.420173990429375997e-03	-9.018522407018797309e-05
5.793999999999999595e+00	4.322999999999999586e-03	8.850408967804141932e-05	4.328309093759656091e-03	-8.857146210853088719e-05
5.802999999999999936e+00	4.223000000000000191e-03	8.672500214404167901e-05	4.226761193713473967e-03	-8.678029134146871047e-05
5.812000000000000277e+00	4.126000000000000327e-03	8.501883394904057977e-05	4.127096887361928965e-03	-8.501472214978685125e-05
5.820999999999999730e+00	4.029999999999999728e-03	8.329663273706406127e-05	4.029293010963510245e-03	-8.327460981280003125e-05
5.830000000000000071e+00	3.935000000000000130e-03	8.160568926866150388e-05	3.933326504797848497e-03	-8.155981023489773901e-05
5.838000000000000078e+00	3.843000000000000062e-03	7.994181775438121806e-05	3.849546866926577531e-03	-8.005667816068618391e-05
5.847000000000000419e+00	3.752000000000000127e-03	7.830878829148106449e-05	3.756988398283276753e-03	-7.838930061794759281e-05
5.855999999999999872e+00	3.663000000000000023e-03	7.670503048722880830e-05	3.666201261786699098e-03	-7.674682303711297701e-05
5.865000000000000213e+00	3.576000000000000185e-03	7.511031398819207250e-05	3.577162796621633292e-03	-7.512910372010233630e-05
5.873999999999999666e+00	3.490000000000000047e-03	7.354576404072047670e-05	3.489850443123138513e-03	-7.353600157689537493e-05
5.883000000000000007e+00	3.406000000000000173e-03	7.201158271740827415e-05	3.404241742201589375e-03	-7.196737612212363738e-05
5.891000000000000014e+00	3.324000000000000132e-03	7.050818571044926660e-05	3.329557268396144635e-03	-7.059347761796253408e-05
5.900000000000000355e+00	3.242999999999999789e-03	6.901470758111490295e-05	3.247105653879455486e-03	-6.907070473235445097e-05
5.908999999999999808e+00	3.164000000000000146e-03	6.755270658845679145e-05	3.166293369876959068e-03	-6.757200605418691949e-05
5.918000000000000149e+00	3.086000000000000201e-03	6.610117872968178040e-05	3.087098343035292805e-03	-6.609724341756236627e-05
5.926999999999999602e+00	3.010000000000000089e-03	6.466444258480339032e-05	3.009498597823594655e-03	-6.464627924491487458e-05
5.935999999999999943e+00	2.935999999999999808e-03	6.327809757141986959e-05	2.933472255982142070e-03	-6.321897654374159935e-05
5.943999999999999950e+00	2.863000000000000093e-03	6.190312058483670549e-05	2.867196556650913105e-03	-6.197001669371865061e-05
5.953000000000000291e+00	2.791000000000000078e-03	6.053971947115078535e-05	2.794082847593554620e-03	-6.058703532709566075e-05
5.961999999999999744e+00	2.720999999999999894e-03	5.920986240810479024e-05	2.722479855442032620e-03	-5.922728162713155519e-05
5.971000000000000085e+00	2.651999999999999844e-03	5.789213547421446176e-05	2.652366019180006293e-03	-5.789052472881319215e-05
5.980000000000000426e+00	2.585000000000000058e-03	5.660864541128708157e-05	2.583719870229225432e-03	-5.657653056403519912e-05
5.988999999999999879e+00	2.518999999999999972e-03	5.535238318705467233e-05	2.516520034375028386e-03	-5.528506608202712186e-05
5.996999999999999886e+00	2.454000000000000018e-03	5.409409446337742189e-05	2.457983830281900480e-03	-5.415582385521302601e-05
6.006000000000000227e+00	2.390999999999999896e-03	5.287102410612073435e-05	2.393457933335633482e-03	-5.290628315978555433e-05
6.014999999999999680e+00	2.328999999999999907e-03	5.166140601013617510e-05	2.330317127015496363e-03	-5.167860455239484162e-05
6.024000000000000021e+00	2.269000000000000183e-03	5.048769910089519523e-05	2.268540399102060307e-03	-5.047255888515613870e-05
6.033000000000000362e+00	2.209000000000000026e-03	4.931843201522429865e-05	2.208106829198592646e-03	-4.928791800023275322e-05
6.041000000000000369e+00	2.151000000000000134e-03	4.817254184195287611e-05	2.155498849285415915e-03	-4.825268965527584468e-05
6.049999999999999822e+00	2.095000000000000074e-03	4.706354435088267466e-05	2.097545599077088856e-03	-4.710786099912777633e-05
6.059000000000000163e+00	2.039000000000000014e-03	4.595855944418333747e-05	2.040875581325725559e-03	-4.598378351414732381e-05
6.067999999999999616e+00	1.984999999999999785e-03	4.487893753480950418e-05	1.985468227914960124e-03	-4.488023284105018267e-05
6.076999999999999957e+00	1.931999999999999907e-03	4.381451148452074411e-05	1.931303060095060972e-03	-4.379698558422160873e-05
6.086000000000000298e+00	1.879999999999999944e-03	4.277634332447473054e-05	1.878359687990847904e-03	-4.273381930643245714e-05
6.094000000000000306e+00	1.828999999999999897e-03	4.174263808200953993e-05	1.832308203860870399e-03	-4.180546164891217614e-05
6.102999999999999758e+00	1.778999999999999982e-03	4.073502907171173526e-05	1.781617348695228387e-03	-4.077962257962368885e-05
6.112000000000000099e+00	1.730999999999999900e-03	3.975586610917689919e-05	1.732089879934277377e-03	-3.977322722854411351e-05
6.121000000000000441e+00	1.683000000000000034e-03	3.877976887657145615e-05	1.683705748709530322e-03	-3.878605683591217462e-05
6.129999999999999893e+00	1.637000000000000000e-03	3.784270052216323448e-05	1.636444992668746601e-03	-3.781789357502115395e-05
6.139000000000000234e+00	1.590999999999999966e-03	3.688954141575270373e-05	1.590287735503282968e-03	-3.686852054714244594e-05
6.147000000000000242e+00	1.546999999999999981e-03	3.598545130872058068e-05	1.550169455577344625e-03	-3.604023330950036834e-05
6.155999999999999694e+00	1.503999999999999912e-03	3.509809281248958847e-05	1.506042657046717569e-03	-3.512576441886536478e-05
6.165000000000000036e+00	1.461999999999999975e-03	3.421925023272914227e-05	1.462962415991613061e-03	-3.422946433161549578e-05
6.174000000000000377e+00	1.420000000000000038e-03	3.334278633607775413e-05	1.420909186283546462e-03	-3.335111971019911673e-05
6.182999999999999829e+00	1.379999999999999933e-03	3.250712955645268922e-05	1.379863505572520533e-03	-3.249051812071121346e-05
6.192000000000000171e+00	1.340999999999999961e-03	3.168135701343615193e-05	1.339805994832927961e-03	-3.164744802801549537e-05
6.200000000000000178e+00	1.301999999999999989e-03	3.085769757240485492e-05	1.305013292290531455e-03	-3.091259988468181015e-05
6.208999999999999631e+00	1.265000000000000065e-03	3.007573436781442190e-05	1.266769743947598892e-03	-3.010207084791507678e-05
6.217999999999999972e+00	1.227999999999999925e-03	2.928821705363438547e-05	1.229459077644582624e-03	-2.930846510886638332e-05
6.227000000000000313e+00	1.193000000000000050e-03	2.854299642017518279e-05	1.193064426679907742e-03	-2.853155471487473725e-05
6.235999999999999766e+00	1.157999999999999958e-03	2.779252189926635820e-05	1.157569981952260175e-03	-2.777110374089118155e-05
6.243999999999999773e+00	1.123999999999999999e-03	2.706086899713311086e-05	1.126762371527261549e-03	-2.710877510664749451e-05
6.253000000000000114e+00	1.090999999999999956e-03	2.634826288038043365e-05	1.092925439921007625e-03	-2.637877378180940969e-05
6.261999999999999567e+00	1.059000000000000045e-03	2.565492871561330594e-05	1.059943440378388092e-03	-2.566455569120348461e-05
6.270999999999999908e+00	1.026999999999999918e-03	2.495679099660651500e-05	1.027800829699182994e-03	-2.496588868255091058e-05
6.280000000000000249e+00	9.964999999999999900e-04	2.429041331590785213e-05	9.964821302593741739e-04	-2.428254157835573845e-05
6.288999999999999702e+00	9.665999999999999679e-04	2.363412771791461439e-05	9.659719296611802165e-04	-2.361428417071089969e-05
6.296999999999999709e+00	9.374999999999999653e-04	2.299297447047684805e-05	9.395180825297006020e-04	-2.303276013448345291e-05
6.306000000000000050e+00	9.091000000000000339e-04	2.236467361738150771e-05	9.104932244920716997e-04	-2.239238079585098606e-05
6.315000000000000391e+00	8.813999999999999569e-04	2.175447154052472117e-05	8.822327038137798725e-04	-2.176643150808824816e-05
6.323999999999999844e+00	8.543999999999999512e-04	2.115219244141202531e-05	8.547213584714245457e-04	-2.115468578518697032e-05
6.333000000000000185e+00	8.281999999999999649e-04	2.056572581147189562e-05	8.279440899902556442e-04	-2.055691808583106714e-05
6.341999999999999638e+00	8.025999999999999931e-04	1.999027040586575234e-05	8.018858631077363346e-04	-1.997290380840385861e-05
6.349999999999999645e+00	7.776999999999999842e-04	1.943294957221484794e-05	7.793145293464846411e-04	-1.946514525265725059e-05
6.358999999999999986e+00	7.535000000000000465e-04	1.888480110229056702e-05	7.545736921403309707e-04	-1.890650016126742546e-05
6.368000000000000327e+00	7.299000000000000149e-04	1.835231672251967072e-05	7.305088133603151275e-04	-1.836096487597409192e-05
6.376999999999999780e+00	7.068999999999999980e-04	1.782707058307359666e-05	7.071051004115943769e-04	-1.782831840268400250e-05
6.386000000000000121e+00	6.846000000000000522e-04	1.731607748972301385e-05	6.843478222981088082e-04	-1.730834066305759884e-05
6.394999999999999574e+00	6.627999999999999560e-04	1.681824798250995106e-05	6.622223092989588033e-04	-1.680081248970621290e-05
6.402999999999999581e+00	6.417000000000000395e-04	1.633100823393436767e-05	6.430737460605905585e-04	-1.635995135781015790e-05
6.411999999999999922e+00	6.210999999999999724e-04	1.585694939200437935e-05	6.221017577023311203e-04	-1.587534425789798896e-05
6.421000000000000263e+00	6.011000000000000284e-04	1.539492714848645567e-05	6.017194965302516104e-04	-1.540255864754415106e-05
6.429999999999999716e+00	5.816999999999999905e-04	1.494172854913256037e-05	5.819125280782481979e-04	-1.494137885686455569e-05
6.439000000000000057e+00	5.626999999999999624e-04	1.449917109259010052e-05	5.626664776032548740e-04	-1.449159010388977135e-05
6.447000000000000064e+00	5.444000000000000054e-04	1.406849261783621366e-05	5.460181972513705132e-04	-1.410116778718995722e-05
6.456000000000000405e+00	5.264999999999999498e-04	1.364847376110237565e-05	5.277926484169789823e-04	-1.367231254912920052e-05
6.464999999999999858e+00	5.092000000000000172e-04	1.324116353849393883e-05	5.100868231632342802e-04	-1.325423281301332256e-05
6.474000000000000199e+00	4.922999999999999859e-04	1.283864820987112432e-05	4.928865760613400111e-04	-1.284671720620839225e-05
6.482999999999999652e+00	4.759000000000000209e-04	1.244942059769370965e-05	4.761779251756379145e-04	-1.244955592587090687e-05
6.491999999999999993e+00	4.600000000000000139e-04	1.207066207794750617e-05	4.599491210067522770e-04	-1.206255457594185278e-05
6.500000000000000000e+00	4.446000000000000191e-04	1.170249389418905125e-05	4.459185422369344527e-04	-1.172693721703853758e-05
6.509000000000000341e+00	4.295999999999999797e-04	1.134239706719386517e-05	4.305698685982077404e-04	-1.135863699079057281e-05
6.517999999999999794e+00	4.150000000000000043e-04	1.099046859180717681e-05	4.156734039612246896e-04	-1.099997992188548320e-05
6.527000000000000135e+00	4.008999999999999868e-04	1.064946185146274517e-05	4.012196845279804910e-04	-1.065078872273116574e-05
6.535999999999999588e+00	3.870999999999999767e-04	1.031416914673248356e-05	3.871992849902693027e-04	-1.031088682510198340e-05
6.544999999999999929e+00	3.737999999999999786e-04	9.990008332542471461e-06	3.736028183321007099e-04	-9.980098376448840638e-06
6.552999999999999936e+00	3.608999999999999903e-04	9.674420015149383939e-06	3.618654058168726791e-04	-9.693573394664697752e-06
6.562000000000000277e+00	3.484000000000000118e-04	9.367501189398449874e-06	3.490442243610621868e-04	-9.379521958677266341e-06
6.570999999999999730e+00	3.362999999999999887e-04	9.069348850134887981e-06	3.366200710452887240e-04	-9.074079939891864117e-06
6.580000000000000071e+00	3.244999999999999729e-04	8.777355106192773275e-06	3.245837059130580213e-04	-8.777074234309855370e-06
6.589000000000000412e+00	3.131000000000000211e-04	8.494305672620943299e-06	3.129259263522055860e-04	-8.488332435907293975e-06
6.597999999999999865e+00	3.020000000000000223e-04	8.217576492445932945e-06	3.016375669046408511e-04	-8.207682833081926806e-06
6.605999999999999872e+00	2.912999999999999791e-04	7.949969446524118185e-06	2.919062196608839714e-04	-7.964871696717904041e-06
6.615000000000000213e+00	2.808999999999999973e-04	7.690466088980649125e-06	2.812907773604624712e-04	-7.699041295906287010e-06
6.623999999999999666e+00	2.708000000000000229e-04	7.435837299759949398e-06	2.710184841626733180e-04	-7.440810903469037965e-06
6.633000000000000007e+00	2.611000000000000040e-04	7.190591607114119023e-06	2.610803173111222704e-04	-7.190011474971191559e-06
6.642000000000000348e+00	2.516999999999999923e-04	6.953517152828128829e-06	2.514672902904990055e-04	-6.946474643348970724e-06
6.650000000000000355e+00	2.425000000000000126e-04	6.718957058964459919e-06	2.431880978024911796e-04	-6.735958874164345639e-06
6.658999999999999808e+00	2.336999999999999885e-04	6.495374125768893042e-06	2.341648324181826179e-04	-6.505683290171065479e-06
6.668000000000000149e+00	2.250999999999999963e-04	6.274543421306553595e-06	2.254409477241547520e-04	-6.282187683057696569e-06
6.676999999999999602e+00	2.168000000000000114e-04	6.061960742789856362e-06	2.170075964107954158e-04	-6.065306287638209486e-06
6.685999999999999943e+00	2.088000000000000066e-04	5.855149257563978592e-06	2.088559665244029166e-04	-5.854873999566578503e-06
6.695000000000000284e+00	2.010000000000000068e-04	5.653829528098632268e-06	2.009772812894461598e-04	-5.650726372017238296e-06
6.703000000000000291e+00	1.934999999999999871e-04	5.458506158529089832e-06	1.941960764950549959e-04	-5.474405398737150690e-06
6.711999999999999744e+00	1.863000000000000018e-04	5.271533005902836779e-06	1.868091305243382383e-04	-5.281682431994511635e-06
6.721000000000000085e+00	1.791999999999999919e-04	5.085116418936083082e-06	1.796699700696100660e-04	-5.094772720542745731e-06
6.730000000000000426e+00	1.724999999999999917e-04	4.909931026755874298e-06	1.727699534905271464e-04	-4.913514343414057327e-06
6.738999999999999879e+00	1.658999999999999939e-04	4.736440157615738703e-06	1.661004734719088950e-04	-4.737746021230489889e-06
6.748000000000000220e+00	1.596000000000000034e-04	4.569475655918522032e-06	1.596529568524301165e-04	-4.567307113004480966e-06
6.756000000000000227e+00	1.533999999999999882e-04	4.405249526548070191e-06	1.541013733272341378e-04	-4.420152076172783556e-06
6.764999999999999680e+00	1.475000000000000074e-04	4.248590727155888154e-06	1.480521119198476281e-04	-4.259375686309768773e-06
6.774000000000000021e+00	1.418000000000000044e-04	4.096688139281290699e-06	1.422061272730464857e-04	-4.103551248228462735e-06
6.783000000000000362e+00	1.363000000000000062e-04	3.949593724448503893e-06	1.365587541403080925e-04	-3.952573828985437706e-06
6.791999999999999815e+00	1.310000000000000129e-04	3.807359444181755499e-06	1.311053455705790010e-04	-3.806338906645888223e-06
6.801000000000000156e+00	1.257999999999999949e-04	3.666395911857492373e-06	1.258412728178451279e-04	-3.664742368252994969e-06
6.809000000000000163e+00	1.208999999999999978e-04	3.534057415204654141e-06	1.213173179239648142e-04	-3.542688884109140085e-06
6.817999999999999616e+00	1.161000000000000031e-04	3.403801998323051769e-06	1.163983144440648948e-04	-3.409571114099238349e-06
6.826999999999999957e+00	1.114999999999999997e-04	3.278596086895782055e-06	1.116553762906936058e-04	-3.280793236194189103e-06
6.836000000000000298e+00	1.069999999999999988e-04	3.155542537272051038e-06	1.070839446658255762e-04	-3.156252708833406026e-06
6.844999999999999751e+00	1.027000000000000027e-04	3.037625095643031009e-06	1.026794785422729982e-04	-3.035847389683903793e-06
6.852999999999999758e+00	9.857999999999999467e-05	2.924302438396329949e-06	9.890090898564584591e-05	-2.932209711193010255e-06
6.862000000000000099e+00	9.459000000000000069e-05	2.814679903554811207e-06	9.479949490165313116e-05	-2.819338059784901326e-06
6.871000000000000441e+00	9.074000000000000197e-05	2.707975181503723104e-06	9.085202682376121983e-05	-2.710308763435646661e-06
6.879999999999999893e+00	8.702999999999999853e-05	2.604793797205391384e-06	8.705403200937863800e-05	-2.605021213855553486e-06
6.889000000000000234e+00	8.346000000000000391e-05	2.505172123726774972e-06	8.340105506539557208e-05	-2.503375192520585010e-06
6.897999999999999687e+00	8.001999999999999619e-05	2.408845503704477851e-06	7.988865786353749473e-05	-2.405270868771541840e-06
6.905999999999999694e+00	7.669999999999999409e-05	2.315988643329956525e-06	7.688097024134468694e-05	-2.320959901380254276e-06
6.915000000000000036e+00	7.351000000000000600e-05	2.226031409212386587e-06	7.362206428425185239e-05	-2.229274437017208644e-06
6.924000000000000377e+00	7.043999999999999643e-05	2.139165885786326955e-06	7.049101302336321722e-05	-2.140844432059928145e-06
6.932999999999999829e+00	6.747999999999999767e-05	2.055508293660965606e-06	6.748344467631232381e-05	-2.055571546357227860e-06
6.942000000000000171e+00	6.462999999999999615e-05	1.974291565268656925e-06	6.459500431907470744e-05	-1.973357818494509384e-06
6.950999999999999623e+00	6.190000000000000027e-05	1.896614686846804135e-06	6.182135380429573267e-05	-1.894105663959706437e-06
6.958999999999999631e+00	5.925999999999999844e-05	1.820857209394871832e-06	5.944875956847992866e-05	-1.826066969668982925e-06
6.967999999999999972e+00	5.673000000000000064e-05	1.748359451562784189e-06	5.688015711717148420e-05	-1.752143974145944605e-06
6.977000000000000313e+00	5.428999999999999690e-05	1.677862847498734980e-06	5.441390558092420906e-05	-1.680902741666042719e-06
6.985999999999999766e+00	5.195000000000000236e-05	1.610342772747493026e-06	5.204573128773705177e-05	-1.612247136219649078e-06
6.995000000000000107e+00	4.970000000000000188e-05	1.544901563110521787e-06	4.977137695001615850e-05	-1.546081389890894054e-06
7.003999999999999559e+00	4.754000000000000223e-05	1.482150517052839758e-06	4.758660158575407992e-05	-1.482310101087648520e-06
7.011999999999999567e+00	4.546000000000000182e-05	1.421239486303065134e-06	4.571636542971524962e-05	-1.427557835555232996e-06
7.020999999999999908e+00	4.347000000000000224e-05	1.363040673912862403e-06	4.368928105012628155e-05	-1.368050405752895676e-06
7.030000000000000249e+00	4.155000000000000029e-05	1.306675583712632922e-06	4.173961491506015641e-05	-1.310663872888881909e-06
7.038999999999999702e+00	3.970999999999999758e-05	1.252479021123479508e-06	3.986366722551151645e-05	-1.255313611419059180e-06
7.048000000000000043e+00	3.795000000000000088e-05	1.200473156395739738e-06	3.805931705857966342e-05	-1.201945952253157944e-06
7.056000000000000050e+00	3.625000000000000021e-05	1.149836362361328972e-06	3.651410679897660043e-05	-1.156134268781216834e-06
7.065000000000000391e+00	3.462999999999999878e-05	1.101649554194224593e-06	3.484010861344091217e-05	-1.106382855223272238e-06
7.073999999999999844e+00	3.305999999999999857e-05	1.054758666441342740e-06	3.323254530389554718e-05	-1.058478138179358387e-06
7.083000000000000185e+00	3.156999999999999759e-05	1.010137458066699618e-06	3.168964288977987154e-05	-1.012373417683349613e-06
7.091999999999999638e+00	3.013000000000000121e-05	9.668454254817848555e-07	3.020963407020925241e-05	-9.680221694928208568e-07
7.100999999999999979e+00	2.875999999999999908e-05	9.255400551731513245e-07	2.879075819232095230e-05	-9.253780442564918902e-07
7.108999999999999986e+00	2.744000000000000155e-05	8.855952685088903300e-07	2.757943853726210851e-05	-8.888679628020631311e-07
7.118000000000000327e+00	2.616999999999999847e-05	8.470249218954619310e-07	2.627125561401529537e-05	-8.493225587882195844e-07
7.126999999999999780e+00	2.496000000000000158e-05	8.101674580606654509e-07	2.501915635858797848e-05	-8.113513544623079463e-07
7.136000000000000121e+00	2.379999999999999913e-05	7.747139946104841896e-07	2.382140567414257464e-05	-7.749086727835012365e-07
7.144999999999999574e+00	2.269000000000000129e-05	7.406783879513789470e-07	2.267627495979798334e-05	-7.399490076026212756e-07
7.153999999999999915e+00	2.163000000000000128e-05	7.080744944898102055e-07	2.158204208005684054e-05	-7.064270228580216153e-07
7.161999999999999922e+00	2.061000000000000088e-05	6.767068811596569137e-07	2.065073253856390667e-05	-6.778001274756296780e-07
7.171000000000000263e+00	1.963000000000000010e-05	6.463429912724899167e-07	1.964796408268647246e-05	-6.468706647618528736e-07
7.179999999999999716e+00	1.870000000000000053e-05	6.174489774356528757e-07	1.869115444379104650e-05	-6.172488597732413313e-07
7.189000000000000057e+00	1.781000000000000058e-05	5.897075856762260326e-07	1.777860634227538465e-05	-5.888900303442611136e-07
7.198000000000000398e+00	1.696000000000000025e-05	5.632278197250322222e-07	1.690862881702891857e-05	-5.617496605334578513e-07
7.206999999999999851e+00	1.614000000000000132e-05	5.374872353234819945e-07	1.607953719589834312e-05	-5.357833998466517218e-07
7.214999999999999858e+00	1.535999999999999863e-05	5.130195927954409377e-07	1.537553384371846229e-05	-5.136522270027419272e-07
7.224000000000000199e+00	1.462000000000000063e-05	4.896543428713906716e-07	1.461909681745521682e-05	-4.897833041460616766e-07
7.232999999999999652e+00	1.390000000000000075e-05	4.669043173941887734e-07	1.389871392347571934e-05	-4.669612890784135567e-07
7.241999999999999993e+00	1.322000000000000048e-05	4.452841663937910687e-07	1.321272466913664860e-05	-4.451424674118407365e-07
7.251000000000000334e+00	1.256999999999999993e-05	4.245516336972454087e-07	1.255947470882236389e-05	-4.242832864727051526e-07
7.259000000000000341e+00	1.195000000000000078e-05	4.047840265055963966e-07	1.200496033114613312e-05	-4.065123345798369877e-07
7.267999999999999794e+00	1.135999999999999966e-05	3.859138525723757276e-07	1.140905916876500444e-05	-3.873475481598159367e-07
7.277000000000000135e+00	1.079000000000000003e-05	3.675469548688076174e-07	1.084115234881965939e-05	-3.690174851754361809e-07
7.285999999999999588e+00	1.025000000000000012e-05	3.501586081364891287e-07	1.029960916102305721e-05	-3.514792147464863535e-07
7.294999999999999929e+00	9.738000000000000616e-06	3.335673165447976618e-07	9.782804904154904287e-06	-3.346899640784899537e-07
7.304000000000000270e+00	9.245999999999999228e-06	3.176217450411730920e-07	9.289120858318355417e-06	-3.186071177330091204e-07
7.312000000000000277e+00	8.777999999999999643e-06	3.024064061580197719e-07	8.868396240320047583e-06	-3.048699573322315269e-07
7.320999999999999730e+00	8.331000000000000365e-06	2.878247207423073437e-07	8.414097288323630060e-06	-2.900083735907395859e-07
7.330000000000000071e+00	7.904999999999999701e-06	2.738372326766394983e-07	7.979188980436350745e-06	-2.757532528348853386e-07
7.339000000000000412e+00	7.498999999999999691e-06	2.605090035628512010e-07	7.563150274958851142e-06	-2.620888138833689353e-07
7.347999999999999865e+00	7.113000000000000338e-06	2.477978233227620895e-07	7.165462677398325156e-06	-2.489993488432958215e-07
7.357000000000000206e+00	6.744999999999999795e-06	2.356397099995403965e-07	6.785609576627678408e-06	-2.364692068572884029e-07
7.365000000000000213e+00	6.394000000000000107e-06	2.240049300543229863e-07	6.462518384387604973e-06	-2.257882502914325549e-07
7.373999999999999666e+00	6.059999999999999578e-06	2.128984891139436979e-07	6.114949771143022271e-06	-2.142721062842239323e-07
7.383000000000000007e+00	5.742000000000000251e-06	2.022901628918104694e-07	5.783733723390100000e-06	-2.032703897492158103e-07
7.392000000000000348e+00	5.439999999999999584e-06	1.921846625661198055e-07	5.468360872852197696e-06	-1.927676691705621671e-07
7.400999999999999801e+00	5.151999999999999970e-06	1.825158468900334369e-07	5.168323693013628339e-06	-1.827485688081438237e-07
7.410000000000000142e+00	4.879000000000000212e-06	1.733233625065366469e-07	4.883116490750417179e-06	-1.731977684441459005e-07
7.418000000000000149e+00	4.617999999999999662e-06	1.645047586103615643e-07	4.641641460844754217e-06	-1.650889672359040123e-07
7.426999999999999602e+00	4.371000000000000163e-06	1.561350099074653808e-07	4.383073156246745826e-06	-1.563811292126830849e-07
7.435999999999999943e+00	4.135999999999999872e-06	1.481466010573688449e-07	4.137884160691299105e-06	-1.480976423651159131e-07
7.445000000000000284e+00	3.912999999999999636e-06	1.405430654437195205e-07	3.905575832238759878e-06	-1.402234000132623848e-07
7.453999999999999737e+00	3.700000000000000150e-06	1.332772681905408049e-07	3.685651322103715323e-06	-1.327433497810940346e-07
7.461999999999999744e+00	3.498999999999999872e-06	1.263804959089199733e-07	3.500158904501388412e-06	-1.264132169095898487e-07
7.471000000000000085e+00	3.306999999999999847e-06	1.197702221513790857e-07	3.302276758504592660e-06	-1.196368739680783134e-07
7.480000000000000426e+00	3.125999999999999801e-06	1.135397755889327048e-07	3.115353088646988262e-06	-1.132115413072108271e-07
7.488999999999999879e+00	2.952999999999999933e-06	1.075460599573621431e-07	2.938897942990054763e-06	-1.071223754154824936e-07
7.498000000000000220e+00	2.789999999999999969e-06	1.018835586282202882e-07	2.772423123606195268e-06	-1.013545859000347105e-07
7.506999999999999673e+00	2.635000000000000183e-06	9.649719815932914469e-08	2.615442178704317093e-06	-9.589343524821880989e-08
7.514999999999999680e+00	2.487000000000000075e-06	9.132133959858452523e-08	2.483481839492874392e-06	-9.128463170947161825e-08
7.524000000000000021e+00	2.347999999999999796e-06	8.646134359661084196e-08	2.343112677879535076e-06	-8.636266404647253139e-08
7.533000000000000362e+00	2.216000000000000044e-06	8.181815416772329802e-08	2.210841822620530363e-06	-8.170505508874604110e-08
7.541999999999999815e+00	2.089999999999999895e-06	7.738323807494317420e-08	2.086189538410841883e-06	-7.729727072681243007e-08
7.551000000000000156e+00	1.971999999999999923e-06	7.320778319313686246e-08	1.968677798209901994e-06	-7.312482858462951146e-08
7.559999999999999609e+00	1.858999999999999904e-06	6.920600681930820864e-08	1.857830275621185004e-06	-6.917329778884355606e-08
7.567999999999999616e+00	1.752999999999999987e-06	6.543194316515062433e-08	1.764510058444860077e-06	-6.583465660118838718e-08
7.576999999999999957e+00	1.652000000000000023e-06	6.183372885598280556e-08	1.664956877996480160e-06	-6.226121083367959020e-08
7.586000000000000298e+00	1.556000000000000010e-06	5.840218979602734275e-08	1.570701344940157928e-06	-5.886727443313103374e-08
7.594999999999999751e+00	1.466000000000000025e-06	5.516805834011320246e-08	1.481273674842578310e-06	-5.563861464476807919e-08
7.604000000000000092e+00	1.380999999999999992e-06	5.211288237363707269e-08	1.396205829886552054e-06	-5.256105150438835014e-08
7.613000000000000433e+00	1.300000000000000047e-06	4.919139763549450661e-08	1.315112590157069819e-06	-4.962281047980919080e-08
7.621000000000000441e+00	1.224000000000000055e-06	4.644279466195806961e-08	1.246243070001611044e-06	-4.712394313664184363e-08
7.629999999999999893e+00	1.151999999999999939e-06	4.382393384091391939e-08	1.172280812265862089e-06	-4.443631944371594040e-08
7.639000000000000234e+00	1.083000000000000049e-06	4.131161146504334055e-08	1.101936779576910430e-06	-4.187596685524947090e-08
7.647999999999999687e+00	1.018999999999999900e-06	3.897619498515514908e-08	1.035102771923060763e-06	-3.943915788781315699e-08
7.657000000000000028e+00	9.581999999999999907e-07	3.675020716588809201e-08	9.716709674026351845e-07	-3.712217808111698731e-08
7.665000000000000036e+00	9.007000000000000119e-07	3.463849139865038205e-08	9.180564429312198833e-07	-3.516024516767808028e-08
7.674000000000000377e+00	8.464999999999999633e-07	3.264207652162172859e-08	8.607581714946389406e-07	-3.305952062952637967e-08
7.682999999999999829e+00	7.954000000000000417e-07	3.075425834347630190e-08	8.065527264872100373e-07	-3.106796722154738673e-08
7.692000000000000171e+00	7.471000000000000129e-07	2.896437262739189091e-08	7.553337407321972915e-07	-2.918192058818051617e-08
7.700999999999999623e+00	7.015999999999999827e-07	2.727329232697551217e-08	7.069952171301400265e-07	-2.739772912035434356e-08
7.709999999999999964e+00	6.587000000000000419e-07	2.567409501249959504e-08	6.614315270422139461e-07	-2.571175389980925366e-08
7.717999999999999972e+00	6.181999999999999638e-07	2.415977511579777200e-08	6.231748558064849210e-07	-2.429263058695508307e-08
7.727000000000000313e+00	5.800999999999999601e-07	2.273108088281893044e-08	5.825656174855148820e-07	-2.278229118379535177e-08
7.735999999999999766e+00	5.442000000000000158e-07	2.138404476251319620e-08	5.444281183433594836e-07	-2.135972637961894418e-08
7.745000000000000107e+00	5.103000000000000100e-07	2.010499452315588258e-08	5.086581474373883371e-07	-2.002134608561344373e-08
7.753999999999999559e+00	4.784999999999999503e-07	1.890185314249108084e-08	4.751518545068351525e-07	-1.876357263587456298e-08
7.762999999999999901e+00	4.485000000000000258e-07	1.776339346718413674e-08	4.438057484070175782e-07	-1.758284073348022449e-08
7.770999999999999908e+00	4.203000000000000247e-07	1.669017668169669100e-08	4.176726505936941127e-07	-1.659510556588102778e-08
7.780000000000000249e+00	3.936999999999999850e-07	1.567707418358754139e-08	3.901257960673030774e-07	-1.555021256281439522e-08
7.788999999999999702e+00	3.687000000000000126e-07	1.471989440990237090e-08	3.644421569905705536e-07	-1.457213035076677732e-08
7.798000000000000043e+00	3.451999999999999941e-07	1.381955303816810742e-08	3.405196240534471905e-07	-1.365734122717823403e-08
7.807000000000000384e+00	3.231999999999999824e-07	1.297240467878509063e-08	3.182564395275576286e-07	-1.280233959898284427e-08
7.815999999999999837e+00	3.024000000000000079e-07	1.216897328178511671e-08	2.975511957494993877e-07	-1.200363193037321144e-08
7.823999999999999844e+00	2.829000000000000252e-07	1.141530081773524690e-08	2.803727301557177085e-07	-1.133811390040619061e-08
7.833000000000000185e+00	2.645999999999999738e-07	1.070437536761617679e-08	2.623348147749295189e-07	-1.063624994053906171e-08
7.841999999999999638e+00	2.474000000000000051e-07	1.003568944054129303e-08	2.455638373086062159e-07	-9.980654758084588814e-09
7.850999999999999979e+00	2.313000000000000131e-07	9.406636300045199791e-09	2.299597371893295204e-07	-9.367881215184407357e-09
7.860000000000000320e+00	2.161000000000000094e-07	8.812179719729753949e-09	2.154227966154361505e-07	-8.794493979850339703e-09
7.868000000000000327e+00	2.019000000000000013e-07	8.254110640129983682e-09	2.033166137541760265e-07	-8.315113557423617749e-09
7.876999999999999780e+00	1.886000000000000080e-07	7.731066514610603224e-09	1.905245553807440569e-07	-7.806791274512760093e-09
7.886000000000000121e+00	1.760999999999999953e-07	7.237985713361625884e-09	1.785134948970918504e-07	-7.327996861529181500e-09
7.894999999999999574e+00	1.643000000000000088e-07	6.770061795392049201e-09	1.671850335808285031e-07	-6.875340419526000042e-09
7.903999999999999915e+00	1.534000000000000104e-07	6.337749419376356545e-09	1.564447077830750427e-07	-6.445564623070715421e-09
7.913000000000000256e+00	1.431000000000000042e-07	5.927900587634293345e-09	1.462443097987633769e-07	-6.036967547804459306e-09
7.921000000000000263e+00	1.333999999999999902e-07	5.539942568698824912e-09	1.376173228033660537e-07	-5.691039297456765801e-09
7.929999999999999716e+00	1.244000000000000022e-07	5.179829575896103533e-09	1.283927494692412110e-07	-5.320745357573498620e-09
7.939000000000000057e+00	1.160000000000000064e-07	4.842790963951814141e-09	1.196622053708686169e-07	-4.969854041738046222e-09
7.948000000000000398e+00	1.080999999999999952e-07	4.524838397206394936e-09	1.114101238271744178e-07	-4.637761876306013649e-09
7.956999999999999851e+00	1.006999999999999951e-07	4.226136420486566066e-09	1.036209905480660531e-07	-4.323867418433468776e-09
7.966000000000000192e+00	9.374000000000000427e-08	3.944324941361932991e-09	9.627934341294989467e-08	-4.027571247492092158e-09
7.974000000000000199e+00	8.727999999999999804e-08	3.682079978330190019e-09	9.011664327747305223e-08	-3.778487747004384389e-09
7.982999999999999652e+00	8.122999999999999350e-08	3.435759374953182343e-09	8.357824453617927448e-08	-3.513804443734900309e-09
7.991999999999999993e+00	7.559000000000000387e-08	3.205498057988818480e-09	7.744295462950642194e-08	-3.264999049180748640e-09
8.000999999999999446e+00	7.030999999999999895e-08	2.989305150503851422e-09	7.169551223438931490e-08	-3.031479926113326309e-09
8.009999999999999787e+00	6.539000000000000518e-08	2.787299124773520235e-09	6.632070713109282556e-08	-2.812657418194021706e-09
8.019000000000000128e+00	6.079000000000000370e-08	2.597889034396045194e-09	6.130337998847438806e-08	-2.607943841650780914e-09
8.026999999999999247e+00	5.650000000000000300e-08	2.420751736425760263e-09	5.713142342052631136e-08	-2.437347205621374688e-09
8.035999999999999588e+00	5.249000000000000217e-08	2.254700602854401217e-09	5.274815084234408892e-08	-2.257687340120622400e-09
8.044999999999999929e+00	4.876000000000000119e-08	2.099827778784930629e-09	4.867884650671547015e-08	-2.090449657740135213e-09
8.054000000000000270e+00	4.527000000000000104e-08	1.954498439195110149e-09	4.490854696223959532e-08	-1.935054067489868719e-09
8.063000000000000611e+00	4.202999999999999982e-08	1.819224405098576694e-09	4.142233861237594282e-08	-1.790922410877955893e-09
8.070999999999999730e+00	3.899999999999999850e-08	1.692352203059398769e-09	3.854996573056512608e-08	-1.671795646212724423e-09
8.080000000000000071e+00	3.617999999999999707e-08	1.574159827232190534e-09	3.555985932635059142e-08	-1.547369663942605366e-09
8.089000000000000412e+00	3.355999999999999743e-08	1.463847358818990287e-09	3.281103854099085170e-08	-1.432548161361630954e-09
8.098000000000000753e+00	3.111999999999999676e-08	1.360831212167700577e-09	3.028878168852812226e-08	-1.326760418911778233e-09
8.106999999999999318e+00	2.883999999999999884e-08	1.264293859297149198e-09	2.797841593015546085e-08	-1.229437610473462414e-09
8.115999999999999659e+00	2.672000000000000037e-08	1.174442222543814159e-09	2.586531707123224698e-08	-1.140012795497681919e-09
8.124000000000000554e+00	2.476000000000000135e-08	1.091009104203113619e-09	2.414082943703377215e-08	-1.066697638992644643e-09
8.132999999999999119e+00	2.293000000000000085e-08	1.012888474364361262e-09	2.236061642515572147e-08	-9.906510534159862795e-10
8.141999999999999460e+00	2.122000000000000075e-08	9.398028007531581474e-10	2.073569404335729013e-08	-9.208751533571366420e-10
8.150999999999999801e+00	1.963999999999999918e-08	8.719813491613987508e-10	1.925162535861485592e-08	-8.568102570027401895e-10
8.160000000000000142e+00	1.816999999999999991e-08	8.088140335596311291e-10	1.789402110466967583e-08	-7.978985302250192573e-10
8.169000000000000483e+00	1.680999999999999965e-08	7.501193927582483965e-10	1.664853948513090522e-08	-7.435839789498812645e-10
8.176999999999999602e+00	1.553999999999999886e-08	6.952420764666937032e-10	1.562401541495622264e-08	-6.987157023636570372e-10
8.185999999999999943e+00	1.437000000000000063e-08	6.444739352460424969e-10	1.455135795309542882e-08	-6.515742084541060306e-10
8.195000000000000284e+00	1.328000000000000046e-08	5.971224374484014590e-10	1.354965613226087781e-08	-6.074339517099687087e-10
8.204000000000000625e+00	1.226000000000000026e-08	5.526039974216739647e-10	1.260509338457056136e-08	-5.657591067429286554e-10
8.212999999999999190e+00	1.132999999999999955e-08	5.119936991021179317e-10	1.171030426468934018e-08	-5.262603473226887150e-10
8.221999999999999531e+00	1.046000000000000069e-08	4.738265161816647200e-10	1.086362712510740564e-08	-4.888662937870880341e-10
8.230000000000000426e+00	9.648999999999999250e-09	4.382032771113255287e-10	1.015023570716875475e-08	-4.573426104404737168e-10
8.239000000000000767e+00	8.903000000000000379e-09	4.053521853585005064e-10	9.390459052313768065e-09	-4.237506912840292931e-10
8.247999999999999332e+00	8.210999999999999873e-09	3.747462529179811651e-10	8.674591558849515273e-09	-3.920802420182989693e-10
8.256999999999999673e+00	7.571000000000000429e-09	3.464111718767465995e-10	8.001187578912990923e-09	-3.622682347611191592e-10
8.266000000000000014e+00	6.978999999999999992e-09	3.201300721531809765e-10	7.368806151410198938e-09	-3.342518459594571400e-10
8.273999999999999133e+00	6.430999999999999816e-09	2.957356376392731849e-10	6.839966789707561748e-09	-3.108051945800216194e-10
8.282999999999999474e+00	5.923999999999999809e-09	2.730706038951987302e-10	6.281157388365902224e-09	-2.860098411366279889e-10
8.291999999999999815e+00	5.454999999999999878e-09	2.520816353030898499e-10	5.759233915652779032e-09	-2.628297560636248198e-10
8.301000000000000156e+00	5.022000000000000235e-09	2.326521128820729871e-10	5.272773456323707321e-09	-2.412029025532016300e-10
8.310000000000000497e+00	4.620999999999999656e-09	2.146087391753479677e-10	4.820357689547873352e-09	-2.210674441003036788e-10
8.319000000000000838e+00	4.251999999999999793e-09	1.979625993080834337e-10	4.400572870298247413e-09	-2.023617436913049178e-10
8.326999999999999957e+00	3.909999999999999940e-09	1.824688390311160528e-10	4.053685382416112249e-09	-1.868850731289112190e-10
8.336000000000000298e+00	3.595000000000000097e-09	1.681837788632052113e-10	3.691695646199655822e-09	-1.707125587556047139e-10
8.345000000000000639e+00	3.304000000000000171e-09	1.549515284581669874e-10	3.358278239693979286e-09	-1.557928531700216481e-10
8.353999999999999204e+00	3.035999999999999856e-09	1.427333880274576647e-10	3.052037037490993064e-09	-1.420650875215703547e-10
8.362999999999999545e+00	2.787999999999999885e-09	1.313959376973702352e-10	2.771580400340475172e-09	-1.294685885428326296e-10
8.371999999999999886e+00	2.559999999999999845e-09	1.209461056711349031e-10	2.515521157085148503e-09	-1.179428777619966948e-10
8.380000000000000782e+00	2.349999999999999950e-09	1.112961000668187616e-10	2.307276793864513674e-09	-1.085479957089226219e-10
8.388999999999999346e+00	2.155999999999999999e-09	1.023572052420580741e-10	2.093532491070812222e-09	-9.888056126359781974e-11
8.397999999999999687e+00	1.977999999999999994e-09	9.413496375943709675e-11	1.900203133209084201e-09	-9.011028649606037798e-11
8.407000000000000028e+00	1.813999999999999940e-09	8.653950527605374285e-11	1.725918754978377404e-09	-8.217744305890193985e-11
8.416000000000000369e+00	1.662999999999999944e-09	7.953745894634888863e-11	1.569313772139131534e-09	-7.502249360604159290e-11
8.425000000000000711e+00	1.523999999999999907e-09	7.306538552274393978e-11	1.429026963972802773e-09	-6.858609102802625361e-11
8.432999999999999829e+00	1.395999999999999936e-09	6.708985642465284405e-11	1.316929774427682059e-09	-6.342024076633720889e-11
8.442000000000000171e+00	1.277999999999999929e-09	6.156650805739107127e-11	1.203767594758494497e-09	-5.817984058015815183e-11
8.451000000000000512e+00	1.170000000000000096e-09	5.649880452257376226e-11	1.103015526093184529e-09	-5.348760172775191862e-11
8.460000000000000853e+00	1.070999999999999920e-09	5.184180487524716007e-11	1.013329151837932034e-09	-4.928490970994610743e-11
8.468999999999999417e+00	9.799000000000001007e-10	4.754525423857996912e-11	9.333683344122234277e-10	-4.551333657994849579e-11
8.477000000000000313e+00	8.961999999999999658e-10	4.359274547262231843e-11	8.693766821664815088e-10	-4.247566621779638125e-11
8.486000000000000654e+00	8.193999999999999828e-10	3.995167445297255481e-11	8.041449966998870708e-10	-3.935967083599017377e-11
8.494999999999999218e+00	7.488999999999999678e-10	3.660076524486078082e-11	7.447912403650328520e-10	-3.650704363131012830e-11
8.503999999999999559e+00	6.841999999999999741e-10	3.351770614713412933e-11	6.899917550319561312e-10	-3.386007511255967904e-11
8.512999999999999901e+00	6.248999999999999824e-10	3.068847274440375315e-11	6.385418415586737749e-10	-3.136624060184569055e-11
8.522000000000000242e+00	5.705999999999999735e-10	2.808771878250193594e-11	5.900217970236182993e-10	-2.900722909097277286e-11
8.529999999999999361e+00	5.208000000000000007e-10	2.569645636577557228e-11	5.492773936800026180e-10	-2.702022582939586828e-11
8.538999999999999702e+00	4.751999999999999720e-10	2.350415116121303423e-11	5.060393004530273064e-10	-2.490483573250680773e-11
8.548000000000000043e+00	4.334000000000000233e-10	2.148670110447672767e-11	4.654656138044043143e-10	-2.291264547778188386e-11
8.557000000000000384e+00	3.951999999999999898e-10	1.964077257511234833e-11	4.274653749576227591e-10	-2.103967238833535500e-11
8.566000000000000725e+00	3.602000000000000073e-10	1.794292399749026570e-11	3.919479098524398416e-10	-1.928194624830335977e-11
8.574999999999999289e+00	3.282000000000000144e-10	1.638867513352156419e-11	3.588228280262758176e-10	-1.763550925389358177e-11
8.583000000000000185e+00	2.989000000000000225e-10	1.496009290649494581e-11	3.313138805613692584e-10	-1.626224780452080947e-11
8.592000000000000526e+00	2.722000000000000009e-10	1.365517564302712744e-11	3.024621222601847297e-10	-1.481526887714679248e-11
8.601000000000000867e+00	2.478000000000000128e-10	1.246117025302198648e-11	2.757432021175275236e-10	-1.346821471725667093e-11
8.609999999999999432e+00	2.253999999999999920e-10	1.136076373395732628e-11	2.510678220187804524e-10	-1.221717532935111015e-11
8.618999999999999773e+00	2.050999999999999948e-10	1.036245641384643133e-11	2.283469620565181067e-10	-1.105825289411491339e-11
8.628000000000000114e+00	1.865000000000000022e-10	9.444246628631017484e-12	2.074918794436666237e-10	-9.987561720856706930e-12
8.635999999999999233e+00	1.695000000000000092e-10	8.603927745582248459e-12	1.904488359538553925e-10	-9.106775174556096571e-12
8.644999999999999574e+00	1.540000000000000110e-10	7.834920281032433992e-12	1.728768495137806050e-10	-8.192184044611529255e-12
8.653999999999999915e+00	1.399000000000000029e-10	7.134529163924999364e-12	1.569158191573632884e-10	-7.354666545645871334e-12
8.663000000000000256e+00	1.270000000000000009e-10	6.491328055082410995e-12	1.424780695543730074e-10	-6.590383706022351609e-12
8.672000000000000597e+00	1.153000000000000051e-10	5.907287450973416398e-12	1.294761972570135695e-10	-5.895508453515718443e-12
8.679999999999999716e+00	1.046000000000000059e-10	5.371765054086041410e-12	1.190539600607861462e-10	-5.333025120850961365e-12
8.689000000000000057e+00	9.490000000000000316e-11	4.884576689684413028e-12	1.085267863510195003e-10	-4.758853209818055786e-12
8.698000000000000398e+00	8.605999999999999801e-11	4.440009245914793407e-12	9.918450869249013897e-11	-4.243099319734574923e-12
8.707000000000000739e+00	7.800000000000000207e-11	4.033634561682552752e-12	9.094077096461580865e-11	-3.781982216552848627e-12
8.715999999999999304e+00	7.067999999999999529e-11	3.663254895452993189e-12	8.370948381409578473e-11	-3.371732341796594154e-12
8.724999999999999645e+00	6.402000000000000226e-11	3.325837541732115806e-12	7.740482362340486037e-11	-3.008591767421607125e-12
8.733000000000000540e+00	5.797000000000000118e-11	3.018568668512970315e-12	7.250941739415994649e-11	-2.722319841518598879e-12
8.742000000000000881e+00	5.247000000000000079e-11	2.738538603643921804e-12	6.772182726076623354e-11	-2.437951329475690607e-12
8.750999999999999446e+00	4.748000000000000044e-11	2.483854850677593941e-12	6.361441252995611160e-11	-2.189900802408366490e-12
8.759999999999999787e+00	4.294999999999999773e-11	2.251833192742470724e-12	6.010237328790245889e-11	-1.974455136677912597e-12
8.769000000000000128e+00	3.883000000000000317e-11	2.040532866908671551e-12	5.710117038465471291e-11	-1.787912621505911850e-12
8.778000000000000469e+00	3.510000000000000028e-11	1.848775443541751747e-12	5.452652443145359601e-11	-1.626582915096210343e-12
8.785999999999999588e+00	3.170999999999999958e-11	1.674063132172117185e-12	5.252811825463013332e-11	-1.501370620606345409e-12
8.794999999999999929e+00	2.864000000000000075e-11	1.515295965066908560e-12	5.053015793238349700e-11	-1.377636419500303229e-12
8.804000000000000270e+00	2.585999999999999846e-11	1.371346030740235952e-12	4.871673080870270322e-11	-1.268517503710310662e-12
8.813000000000000611e+00	2.334000000000000031e-11	1.240541207342472715e-12	4.700455823472931410e-11	-1.170367330940879883e-12
8.821999999999999176e+00	2.105999999999999952e-11	1.121910622660949888e-12	4.531222205958026826e-11	-1.079614328311886935e-12
8.830999999999999517e+00	1.899999999999999901e-11	1.014364008447329185e-12	4.359905218946914964e-11	-9.943074395551196964e-13
8.839000000000000412e+00	1.712999999999999991e-11	9.166061371077110695e-13	4.206032055377229313e-11	-9.228440350432215204e-13
8.848000000000000753e+00	1.544000000000000045e-11	8.280482268375758500e-13	4.031502272331983903e-11	-8.472018966835065263e-13
8.856999999999999318e+00	1.391000000000000030e-11	7.476807229562183744e-13	3.855854672582654816e-11	-7.764285306356144423e-13
8.865999999999999659e+00	1.252000000000000077e-11	6.744843712984115620e-13	3.679491330513613150e-11	-7.103530141573559376e-13
8.875000000000000000e+00	1.128000000000000040e-11	6.090500321296438085e-13	3.502813097229634589e-11	-6.488049411281657742e-13
8.882999999999999119e+00	1.015000000000000017e-11	5.492676634211078241e-13	3.345824521149378608e-11	-5.977590055563883581e-13
8.891999999999999460e+00	9.130000000000000073e-12	4.951772755464585737e-13	3.169640867100426516e-11	-5.442996536645732001e-13
8.900999999999999801e+00	8.211000000000000455e-12	4.463296611287530875e-13	2.994293507099286330e-11	-4.948783449879697541e-13
8.910000000000000142e+00	7.381000000000000154e-12	4.021078117088109222e-13	2.820178579052391294e-11	-4.493266639487813538e-13
8.919000000000000483e+00	6.632999999999999706e-12	3.621618992115248969e-13	2.647691020110386145e-11	-4.074767020992374367e-13
8.928000000000000824e+00	5.958999999999999953e-12	3.260839794836908913e-13	2.477224571211525513e-11	-3.691610562069765289e-13
8.935999999999999943e+00	5.351000000000000120e-12	2.934622285782960030e-13	2.327712941949507007e-11	-3.379348489707852461e-13
8.945000000000000284e+00	4.802999999999999628e-12	2.639908702457719262e-13	2.162134214943807907e-11	-3.058401696870926240e-13
8.954000000000000625e+00	4.310000000000000012e-12	2.374163033803772705e-13	1.999707393642166666e-11	-2.767990175556113064e-13
8.962999999999999190e+00	3.865999999999999885e-12	2.134272957724998482e-13	1.840821609839331017e-11	-2.506459360370592686e-13
8.971999999999999531e+00	3.467000000000000070e-12	1.918203603197638418e-13	1.685864821024332531e-11	-2.272159645756978243e-13
8.980999999999999872e+00	3.106999999999999989e-12	1.722791725831829524e-13	1.535223814800041544e-11	-2.063446367369990998e-13
8.989000000000000767e+00	2.783999999999999850e-12	1.547067781320521259e-13	1.405255592443938694e-11	-1.898077725121355661e-13
8.997999999999999332e+00	2.494000000000000076e-12	1.388938701732820946e-13	1.263817810722393418e-11	-1.733224483807305020e-13
9.006999999999999673e+00	2.232999999999999876e-12	1.246292020168789979e-13	1.127806666592852340e-11	-1.589234013043158606e-13


==> pde_runs/ss_1Td_nr64_lmax1_E3.22E+01_id_1.00E-01_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.520999999999999686e-01	5.913361175805290039e-04	8.509089289268244594e-01	-5.113613489160154365e-04
2.312000000000000166e-02	8.411999999999999478e-01	7.348142412672198278e-04	8.398232138867274266e-01	-8.684680238360323844e-04
3.857000000000000012e-02	8.305000000000000160e-01	1.023230376531274232e-03	8.291657810553634267e-01	-1.108712047752518498e-03
5.403999999999999776e-02	8.198999999999999622e-01	1.229340554385167103e-03	8.185780487973859376e-01	-1.295667038178750438e-03
6.955000000000000071e-02	8.093000000000000194e-01	1.394272725399810101e-03	8.080720049513900882e-01	-1.450613710409415441e-03
8.508000000000000285e-02	7.989000000000000545e-01	1.533178812304788162e-03	7.976864648427988147e-01	-1.583371681853964867e-03
1.005999999999999950e-01	7.886999999999999567e-01	1.653853563349403635e-03	7.874483299462223806e-01	-1.699337339791492669e-03
1.161999999999999977e-01	7.784999999999999698e-01	1.759664027568544212e-03	7.772957975653469465e-01	-1.802569571788082770e-03
1.318000000000000005e-01	7.683999999999999719e-01	1.853954621866544259e-03	7.672770852695445232e-01	-1.894805032607426581e-03
1.474999999999999922e-01	7.584999999999999520e-01	1.938672633231326107e-03	7.573244133075490714e-01	-1.978249645627432659e-03
1.632000000000000117e-01	7.486000000000000432e-01	2.014936966484580025e-03	7.474984883977651151e-01	-2.053585669655900742e-03
1.789000000000000035e-01	7.389000000000000012e-01	2.083961096422087822e-03	7.377984510720445588e-01	-2.121874532568627375e-03
1.945999999999999952e-01	7.292999999999999483e-01	2.147413911731969795e-03	7.282237231274942824e-01	-2.183968269020617522e-03
2.102999999999999869e-01	7.197999999999999954e-01	2.204634519561084281e-03	7.187732182555751637e-01	-2.240552248804152883e-03
2.260999999999999954e-01	7.104000000000000314e-01	2.257053420671402844e-03	7.093865199728569548e-01	-2.292501893001056522e-03
2.419000000000000039e-01	7.010999999999999455e-01	2.305223658885781780e-03	7.001226213445480573e-01	-2.339916358805460648e-03
2.577999999999999736e-01	6.918999999999999595e-01	2.348875669363536221e-03	6.909224636950643816e-01	-2.383470942381011280e-03
2.736000000000000099e-01	6.827999999999999625e-01	2.388941468644219680e-03	6.819002019595603592e-01	-2.422979910507249909e-03
2.894999999999999796e-01	6.737999999999999545e-01	2.425531041954111927e-03	6.729400014596244040e-01	-2.459256924170523904e-03
3.054999999999999938e-01	6.650000000000000355e-01	2.459122435316103260e-03	6.640424482725023614e-01	-2.492511448386661339e-03
3.214000000000000190e-01	6.562000000000000055e-01	2.489470967686109332e-03	6.553171044136003598e-01	-2.522567048999102383e-03
3.373999999999999777e-01	6.474999999999999645e-01	2.517026337188803687e-03	6.466525657042446751e-01	-2.550013731950541256e-03
3.533999999999999919e-01	6.389000000000000234e-01	2.542245747502356289e-03	6.381024686997355255e-01	-2.574846955094837412e-03
3.694000000000000061e-01	6.304999999999999494e-01	2.565244322270444216e-03	6.296652924362361459e-01	-2.597250088011439015e-03
3.855000000000000093e-01	6.220999999999999863e-01	2.585661968130173634e-03	6.212878648629058809e-01	-2.617507188726346870e-03
4.016000000000000125e-01	6.138000000000000123e-01	2.603966569739696486e-03	6.130217947248539634e-01	-2.635621378090117692e-03
4.177000000000000157e-01	6.056000000000000272e-01	2.620227062721153070e-03	6.048656418547965208e-01	-2.651728136038153730e-03
4.339000000000000079e-01	5.975000000000000311e-01	2.634511343466200330e-03	5.967683552988495288e-01	-2.666032534328714992e-03
4.501000000000000001e-01	5.895000000000000240e-01	2.647226617119698144e-03	5.887795479658470832e-01	-2.678541437573849111e-03
4.662999999999999923e-01	5.816000000000000059e-01	2.658425018410954469e-03	5.808978542006441037e-01	-2.689358253006520448e-03
4.824999999999999845e-01	5.737999999999999767e-01	2.667826705664491128e-03	5.731217851395266072e-01	-2.698582900353904430e-03
4.988000000000000211e-01	5.661000000000000476e-01	2.676149440734968549e-03	5.654027792937965646e-01	-2.706353091624216778e-03
5.150000000000000133e-01	5.584999999999999964e-01	2.682785042848817407e-03	5.578340784234724348e-01	-2.712660572718325440e-03
5.313999999999999835e-01	5.508999999999999453e-01	2.687626124855972166e-03	5.502750388741745047e-01	-2.717690610605614284e-03
5.476999999999999647e-01	5.434999999999999831e-01	2.692003305921833976e-03	5.428635007238542531e-01	-2.721413746611040137e-03
5.641000000000000458e-01	5.361000000000000210e-01	2.694349657415820529e-03	5.355071860968140252e-01	-2.723945581924553001e-03
5.805000000000000160e-01	5.288000000000000478e-01	2.695823921328196430e-03	5.282505801112848953e-01	-2.725324455194738562e-03
5.968999999999999861e-01	5.217000000000000526e-01	2.696977351695983675e-03	5.210924350366546998e-01	-2.725610669498521564e-03
6.133999999999999453e-01	5.145999999999999464e-01	2.696519974812731490e-03	5.139887045039676083e-01	-2.724854076535348883e-03
6.299000000000000155e-01	5.074999999999999512e-01	2.694476385799907548e-03	5.069818772819769670e-01	-2.723107530473147832e-03
6.463999999999999746e-01	5.006000000000000449e-01	2.692235689405183402e-03	5.000705283364645926e-01	-2.720425439455549915e-03
6.629000000000000448e-01	4.938000000000000167e-01	2.689021349516496680e-03	4.932532930966337936e-01	-2.716858560678306247e-03
6.794999999999999929e-01	4.869999999999999885e-01	2.684607160298380351e-03	4.864883895574472761e-01	-2.712425170802087830e-03
6.961000000000000520e-01	4.803000000000000047e-01	2.679562793261443861e-03	4.798161414119154755e-01	-2.707189433384637241e-03
7.127000000000000002e-01	4.737000000000000099e-01	2.673919771730384320e-03	4.732353205734932122e-01	-2.701193693559815652e-03
7.294000000000000483e-01	4.672000000000000042e-01	2.667439534573973377e-03	4.667059174185698711e-01	-2.694435120816102147e-03
7.460999999999999854e-01	4.606999999999999984e-01	2.659852690156606220e-03	4.602666940692248798e-01	-2.686985577829627270e-03
7.628000000000000336e-01	4.544000000000000261e-01	2.652337899052833754e-03	4.539165204749380789e-01	-2.678880932317118276e-03
7.794999999999999707e-01	4.480999999999999983e-01	2.644022900475964839e-03	4.476541279398994488e-01	-2.670156399837313784e-03
7.963000000000000078e-01	4.419000000000000150e-01	2.635504097254072302e-03	4.414414581745215171e-01	-2.660788651201944233e-03
8.131000000000000449e-01	4.356999999999999762e-01	2.623682273142144764e-03	4.353149684953945275e-01	-2.650860879731960999e-03
8.298999999999999710e-01	4.297000000000000264e-01	2.614841308470044774e-03	4.292734060051851541e-01	-2.640404037947160880e-03
8.467999999999999972e-01	4.237000000000000210e-01	2.605238241442613036e-03	4.232803517464262533e-01	-2.629380723246949915e-03
8.636000000000000343e-01	4.177000000000000157e-01	2.592461479985447119e-03	4.174055658564608251e-01	-2.617949202543153314e-03
8.806000000000000494e-01	4.118999999999999884e-01	2.580244748289394624e-03	4.115437418563571148e-01	-2.605927935871392605e-03
8.974999999999999645e-01	4.061000000000000165e-01	2.569702909724260863e-03	4.057979592223153742e-01	-2.593550415757397282e-03
9.144999999999999796e-01	4.003999999999999782e-01	2.556751788485799558e-03	4.000991536249410840e-01	-2.580694449562241297e-03
9.314999999999999947e-01	3.947999999999999843e-01	2.543786810840877217e-03	3.944805300813529758e-01	-2.567455203484681099e-03
9.485000000000000098e-01	3.892999999999999794e-01	2.530825297297569811e-03	3.889410118411653627e-01	-2.553854940025123647e-03
9.655000000000000249e-01	3.837999999999999745e-01	2.517228698458154421e-03	3.834793886542497421e-01	-2.539915381794380193e-03
9.826000000000000290e-01	3.783000000000000251e-01	2.500812898254285883e-03	3.780630211331353907e-01	-2.525572493936926316e-03
9.997000000000000330e-01	3.729999999999999982e-01	2.487311562209286366e-03	3.727231012506549979e-01	-2.510927382714406211e-03
1.016999999999999904e+00	3.677000000000000268e-01	2.473198234878946390e-03	3.673973739638545233e-01	-2.495822984088623062e-03
1.034000000000000030e+00	3.624999999999999889e-01	2.457058408103749824e-03	3.622380191416274542e-01	-2.480716546348720603e-03
1.050999999999999934e+00	3.573000000000000065e-01	2.442441053988407117e-03	3.571510038327034842e-01	-2.465365642509001042e-03
1.068000000000000060e+00	3.523000000000000020e-01	2.426567963037576901e-03	3.521353373895016459e-01	-2.449786584608596579e-03
1.086000000000000076e+00	3.472000000000000086e-01	2.411485841955536644e-03	3.469013360830750514e-01	-2.433059738038886519e-03
1.102999999999999980e+00	3.422999999999999932e-01	2.395239205380540227e-03	3.420295848406252337e-01	-2.417059255309533111e-03
1.120000000000000107e+00	3.373999999999999777e-01	2.378483345868118246e-03	3.372263517164075242e-01	-2.400876162713571054e-03
1.137999999999999901e+00	3.325000000000000178e-01	2.363137953063327440e-03	3.322142715191982454e-01	-2.383557178142922846e-03
1.155000000000000027e+00	3.277999999999999803e-01	2.346767186180455638e-03	3.275491963203254198e-01	-2.367040209814727167e-03
1.171999999999999931e+00	3.230999999999999983e-01	2.329907980969849173e-03	3.229496814291364370e-01	-2.350380271240739075e-03
1.189999999999999947e+00	3.184000000000000163e-01	2.312560337431508913e-03	3.181499730929516767e-01	-2.332597656492700969e-03
1.207000000000000073e+00	3.138000000000000234e-01	2.295455758356497455e-03	3.136823746433791693e-01	-2.315680118817814610e-03
1.225000000000000089e+00	3.093000000000000194e-01	2.278609832202082436e-03	3.090202450414880064e-01	-2.297649675815671786e-03
1.241999999999999993e+00	3.048000000000000154e-01	2.259536488709133848e-03	3.046806650839621322e-01	-2.280520653670435344e-03
1.260000000000000009e+00	3.004000000000000004e-01	2.242527749778806985e-03	3.001521205176745366e-01	-2.262289203995279663e-03
1.276999999999999913e+00	2.959999999999999853e-01	2.225061749435282461e-03	2.959369074702058455e-01	-2.244991121042678485e-03
1.294999999999999929e+00	2.917000000000000148e-01	2.207895393881467456e-03	2.915382029179008350e-01	-2.226601779953929494e-03
1.312000000000000055e+00	2.874999999999999778e-01	2.189384389550709780e-03	2.874439292424667558e-01	-2.209173737949358344e-03
1.330000000000000071e+00	2.832999999999999963e-01	2.172121039151670568e-03	2.831715461396570599e-01	-2.190666280389711416e-03
1.348000000000000087e+00	2.791000000000000147e-01	2.152809827347816445e-03	2.789628181162059906e-01	-2.172112538887968451e-03
1.364999999999999991e+00	2.751000000000000112e-01	2.136250844277188653e-03	2.750454901148379205e-01	-2.154555123805438829e-03
1.383000000000000007e+00	2.710000000000000187e-01	2.116929817518757584e-03	2.709577398397945425e-01	-2.135936418630184509e-03
1.401000000000000023e+00	2.671000000000000041e-01	2.100343698985478180e-03	2.669307539553288366e-01	-2.117296272584497357e-03
1.419000000000000039e+00	2.631000000000000005e-01	2.081041724785930545e-03	2.629635848699016787e-01	-2.098642408285912413e-03
1.435999999999999943e+00	2.592999999999999750e-01	2.062961423755988073e-03	2.592709098677364321e-01	-2.081018975028774316e-03
1.453999999999999959e+00	2.554000000000000159e-01	2.045204438876792232e-03	2.554174450365523374e-01	-2.062359462666217558e-03
1.471999999999999975e+00	2.516999999999999793e-01	2.027200925432651787e-03	2.516211682286852436e-01	-2.043707334979550250e-03
1.489999999999999991e+00	2.479000000000000092e-01	2.008045598201478772e-03	2.478812376859174937e-01	-2.025069245070994749e-03
1.508000000000000007e+00	2.442999999999999894e-01	1.990168524466290768e-03	2.441968357683610424e-01	-2.006451604819334180e-03
1.526000000000000023e+00	2.406000000000000083e-01	1.971139636944070194e-03	2.405671679717206191e-01	-1.987860595658303212e-03
1.544000000000000039e+00	2.371000000000000052e-01	1.953416715730756266e-03	2.369914619959254676e-01	-1.969302178763021344e-03
1.562000000000000055e+00	2.335000000000000131e-01	1.934541980730408901e-03	2.334689668618725455e-01	-1.950782104683184076e-03
1.580000000000000071e+00	2.300999999999999990e-01	1.917000924851889601e-03	2.299989462345913838e-01	-1.932305884532176934e-03
1.598000000000000087e+00	2.265999999999999959e-01	1.898308055186337081e-03	2.265806093829171586e-01	-1.913878355318665266e-03
1.616000000000000103e+00	2.232000000000000095e-01	1.880134223412786203e-03	2.232131361680545212e-01	-1.895503855355844735e-03
1.633999999999999897e+00	2.199000000000000121e-01	1.861223692695749242e-03	2.198957279308481894e-01	-1.877186567234914076e-03
1.651999999999999913e+00	2.165999999999999870e-01	1.843296966837411257e-03	2.166276076795181360e-01	-1.858930530839668404e-03
1.671000000000000041e+00	2.132999999999999896e-01	1.825065400036941137e-03	2.132305613676908351e-01	-1.839731031480466286e-03
1.689000000000000057e+00	2.101000000000000090e-01	1.807389244195431628e-03	2.100614028525710497e-01	-1.821613013763521494e-03
1.707000000000000073e+00	2.069999999999999896e-01	1.789087240662120626e-03	2.069392840829244185e-01	-1.803567767487173484e-03
1.725000000000000089e+00	2.038000000000000089e-01	1.770842972155728433e-03	2.038635079372837500e-01	-1.785598811067662470e-03
1.743999999999999995e+00	2.008000000000000063e-01	1.754050162226078761e-03	2.006663811201356840e-01	-1.766718102385828135e-03
1.762000000000000011e+00	1.976999999999999869e-01	1.734960652925592950e-03	1.976837508460735915e-01	-1.748916526680571433e-03
1.780000000000000027e+00	1.947000000000000119e-01	1.717626288443443701e-03	1.947454413507421767e-01	-1.731201292910887739e-03
1.798999999999999932e+00	1.917999999999999983e-01	1.699794248029253083e-03	1.916912809338439383e-01	-1.712598947099375560e-03
1.816999999999999948e+00	1.887999999999999956e-01	1.681927566598910746e-03	1.888421190314130138e-01	-1.695070744735651313e-03
1.834999999999999964e+00	1.859999999999999987e-01	1.664500826073691186e-03	1.860353956444260048e-01	-1.677637878096118872e-03
1.854000000000000092e+00	1.831000000000000127e-01	1.645948829873821080e-03	1.831180647634989000e-01	-1.659342298055335469e-03
1.872000000000000108e+00	1.802999999999999881e-01	1.629106367821021211e-03	1.803965288632422559e-01	-1.642111810567532283e-03
1.891000000000000014e+00	1.776000000000000079e-01	1.611888050742979169e-03	1.775676772573753781e-01	-1.624033948386617923e-03
1.909000000000000030e+00	1.748999999999999999e-01	1.594451495263182880e-03	1.749286324514773006e-01	-1.607013471797342531e-03
1.927999999999999936e+00	1.721999999999999920e-01	1.577790898545177855e-03	1.721854843765422138e-01	-1.589161115958009646e-03
1.947000000000000064e+00	1.695000000000000118e-01	1.559902277804606739e-03	1.694853114990472476e-01	-1.571427421590154520e-03
1.965000000000000080e+00	1.668999999999999928e-01	1.542719756443254294e-03	1.669662791040902039e-01	-1.554738219875324064e-03
1.983999999999999986e+00	1.643000000000000016e-01	1.525327079583916863e-03	1.643478603741538868e-01	-1.537240872443219062e-03
2.003000000000000114e+00	1.617999999999999994e-01	1.508656667911335760e-03	1.617704618849624132e-01	-1.519867480085944356e-03
2.020999999999999908e+00	1.592999999999999972e-01	1.491784183644537850e-03	1.593659817282828128e-01	-1.503524340325175165e-03
2.040000000000000036e+00	1.567999999999999949e-01	1.474709626783523783e-03	1.568666649932571322e-01	-1.486397103613466310e-03
2.059000000000000163e+00	1.544000000000000095e-01	1.458377542368687789e-03	1.544065488049808088e-01	-1.469398614606470333e-03
2.077999999999999847e+00	1.519999999999999962e-01	1.441851468263404034e-03	1.519850442135686763e-01	-1.452530394984135080e-03
2.096000000000000085e+00	1.496000000000000107e-01	1.425131404467672516e-03	1.497260817425391521e-01	-1.436671466194590135e-03
2.115000000000000213e+00	1.472999999999999865e-01	1.409174020377540384e-03	1.473780993879945656e-01	-1.420060711115632207e-03
2.133999999999999897e+00	1.449999999999999900e-01	1.393030729500728884e-03	1.450669794816037972e-01	-1.403583207346904100e-03
2.153000000000000025e+00	1.428000000000000103e-01	1.377666284137054860e-03	1.427921218578769580e-01	-1.387239451051294585e-03
2.172000000000000153e+00	1.405000000000000138e-01	1.361155221138770017e-03	1.405529400432889431e-01	-1.371029917466046449e-03
2.190999999999999837e+00	1.383000000000000063e-01	1.345431086557390393e-03	1.383488608316885693e-01	-1.354955061673043977e-03
2.209999999999999964e+00	1.360999999999999988e-01	1.328743354376733755e-03	1.361793238763785163e-01	-1.339015319336267756e-03
2.229000000000000092e+00	1.340000000000000080e-01	1.313656614492539386e-03	1.340437812980743160e-01	-1.323211107408060663e-03
2.248000000000000220e+00	1.318999999999999895e-01	1.298400133629203524e-03	1.319416973079947653e-01	-1.307542824805729654e-03
2.266999999999999904e+00	1.297999999999999987e-01	1.282973911786725735e-03	1.298725478453802984e-01	-1.292010853059956344e-03
2.286000000000000032e+00	1.277999999999999969e-01	1.267632560433819017e-03	1.278358202287695200e-01	-1.276615556936368375e-03
2.305000000000000160e+00	1.257999999999999952e-01	1.252878951654947575e-03	1.258310128204050415e-01	-1.261357285031579996e-03
2.323999999999999844e+00	1.237999999999999934e-01	1.237248925167445729e-03	1.238576347031701969e-01	-1.246236370344922005e-03
2.343999999999999861e+00	1.218000000000000055e-01	1.222183547243211633e-03	1.218138205935661855e-01	-1.230468358804740229e-03
2.362999999999999989e+00	1.199000000000000066e-01	1.207963987463340745e-03	1.199034609283168296e-01	-1.215630368052728364e-03
2.382000000000000117e+00	1.179999999999999938e-01	1.192909579194221040e-03	1.180230948931864504e-01	-1.200930656324319338e-03
2.400999999999999801e+00	1.160999999999999949e-01	1.178393838726255350e-03	1.161722582317397667e-01	-1.186369241995960649e-03
2.420999999999999819e+00	1.141999999999999960e-01	1.163065189079270922e-03	1.142553872018238353e-01	-1.171190411975921381e-03
2.439999999999999947e+00	1.123999999999999999e-01	1.149275755249945866e-03	1.124636800274413789e-01	-1.156911604005229129e-03
2.459000000000000075e+00	1.106000000000000039e-01	1.134702279755061367e-03	1.107000748966904397e-01	-1.142769829046021363e-03
2.479000000000000092e+00	1.087999999999999939e-01	1.120004096602031677e-03	1.088735145764694323e-01	-1.128031330768499655e-03
2.498000000000000220e+00	1.071000000000000008e-01	1.106832427560739719e-03	1.071661959389903357e-01	-1.114169525212621581e-03
2.517999999999999794e+00	1.053999999999999937e-01	1.092914821971654538e-03	1.053979196817396435e-01	-1.099724814487291254e-03
2.536999999999999922e+00	1.037000000000000005e-01	1.078879436927654900e-03	1.037450728906919306e-01	-1.086141243352262706e-03
2.556000000000000050e+00	1.019999999999999934e-01	1.065315169703313523e-03	1.021181283888120406e-01	-1.072692602774679652e-03
2.576000000000000068e+00	1.004000000000000031e-01	1.052082301533487606e-03	1.004330930083702639e-01	-1.058681467735638751e-03
2.596000000000000085e+00	9.873999999999999444e-02	1.038107769207860303e-03	9.877584618973056507e-02	-1.044818931488694863e-03
2.615000000000000213e+00	9.714000000000000412e-02	1.024651120073696332e-03	9.722678749913890583e-02	-1.031786742617539108e-03
2.634999999999999787e+00	9.557000000000000217e-02	1.011952878253139475e-03	9.562243168364555068e-02	-1.018212654424025280e-03
2.653999999999999915e+00	9.402000000000000635e-02	9.987974904894386143e-04	9.412282386162700021e-02	-1.005453670735344121e-03
2.673999999999999932e+00	9.249000000000000277e-02	9.857478732950531678e-04	9.256970060053786031e-02	-9.921663106183286392e-04
2.693999999999999950e+00	9.099000000000000143e-02	9.729130304008061676e-04	9.104222719013355114e-02	-9.790253117580539552e-04
2.713000000000000078e+00	8.951000000000000623e-02	9.601888078181361171e-04	8.961450018064268108e-02	-9.666762181522725855e-04
2.733000000000000096e+00	8.805000000000000326e-02	9.475772840080117811e-04	8.813582592533714122e-02	-9.538181385716774019e-04
2.753000000000000114e+00	8.661000000000000643e-02	9.350805374314024665e-04	8.668155913750837105e-02	-9.411036370144533307e-04
2.773000000000000131e+00	8.519000000000000183e-02	9.227006465492767215e-04	8.525129161695739477e-02	-9.285317099024785080e-04
2.793000000000000149e+00	8.379999999999999949e-02	9.105483471432658038e-04	8.384462302438393244e-02	-9.161013697115364535e-04
2.813000000000000167e+00	8.241999999999999327e-02	8.984087494431770675e-04	8.246116067920968018e-02	-9.038116445912178828e-04
2.831999999999999851e+00	8.107000000000000317e-02	8.865015929614641519e-04	8.116801529379696900e-02	-8.922657790319605186e-04
2.851999999999999869e+00	7.972999999999999532e-02	8.746106022872884595e-04	7.982870377642599380e-02	-8.802475156561461638e-04
2.871999999999999886e+00	7.842000000000000359e-02	8.629569025737496898e-04	7.851148286910136775e-02	-8.683670882234067589e-04
2.891999999999999904e+00	7.713000000000000411e-02	8.514332221408326025e-04	7.721598829015936805e-02	-8.566235833006219293e-04
2.911999999999999922e+00	7.585000000000000075e-02	8.399309036678751384e-04	7.594186250760423529e-02	-8.450161014117570047e-04
2.931999999999999940e+00	7.459999999999999964e-02	8.282424474681312088e-04	7.468875457237514337e-02	-8.335437567215202553e-04
2.951999999999999957e+00	7.335999999999999466e-02	8.170166797741158478e-04	7.345631995680382276e-02	-8.222056767283977179e-04
2.971999999999999975e+00	7.213999999999999579e-02	8.059284369142213000e-04	7.224422039806804863e-02	-8.110010019667305940e-04
2.992999999999999883e+00	7.094999999999999918e-02	7.950918610366667109e-04	7.099303811422204291e-02	-7.993787445491719931e-04
3.012999999999999901e+00	6.976999999999999869e-02	7.838824323552693847e-04	6.982159353334740914e-02	-7.884449152008009016e-04
3.032999999999999918e+00	6.859999999999999432e-02	7.731135796642904946e-04	6.866948692521285258e-02	-7.776417960631972718e-04
3.052999999999999936e+00	6.746000000000000607e-02	7.626028025436396452e-04	6.753639728673413445e-02	-7.669681815038848719e-04
3.072999999999999954e+00	6.633000000000000007e-02	7.521264354990323323e-04	6.642200888501456624e-02	-7.564228611256406049e-04
3.093999999999999861e+00	6.522000000000000020e-02	7.414227079184181578e-04	6.527168894396229160e-02	-7.454870485014619338e-04
3.113999999999999879e+00	6.413000000000000644e-02	7.312530870718313668e-04	6.419467429187546148e-02	-7.352010288649625004e-04
3.133999999999999897e+00	6.304999999999999494e-02	7.207583025536369288e-04	6.313543161879656140e-02	-7.250397300975733490e-04
3.153999999999999915e+00	6.199000000000000343e-02	7.107882716951090772e-04	6.209366688018529146e-02	-7.150020179917380460e-04
3.174999999999999822e+00	6.094999999999999724e-02	7.006229232405141241e-04	6.101830838221018738e-02	-7.045942090711196934e-04
3.194999999999999840e+00	5.992999999999999716e-02	6.909740146017095052e-04	6.001147532715561672e-02	-6.948063783682207218e-04
3.216000000000000192e+00	5.890999999999999709e-02	6.809143212463763086e-04	5.897217411937224346e-02	-6.846585403613740170e-04
3.236000000000000210e+00	5.791999999999999926e-02	6.714777620365795308e-04	5.799910010498809942e-02	-6.751160468354887399e-04
3.257000000000000117e+00	5.693999999999999756e-02	6.617601487157412799e-04	5.699464619831852430e-02	-6.652234834390786423e-04
3.277000000000000135e+00	5.598000000000000198e-02	6.525421743178597220e-04	5.605419866601826090e-02	-6.559219244121217846e-04
3.298000000000000043e+00	5.503000000000000252e-02	6.430568867453434175e-04	5.508342319934434600e-02	-6.462800846831409781e-04
3.318000000000000060e+00	5.408999999999999919e-02	6.336338952668725544e-04	5.417450787127368189e-02	-6.372151928927734807e-04
3.338999999999999968e+00	5.317000000000000198e-02	6.246984760907324042e-04	5.323628127190324633e-02	-6.278196649903767298e-04
3.358999999999999986e+00	5.226999999999999702e-02	6.156332108390514916e-04	5.235784046773889894e-02	-6.189872991695186816e-04
3.379999999999999893e+00	5.138000000000000206e-02	6.066340521931929027e-04	5.145107146682673105e-02	-6.098336599567218130e-04
3.400999999999999801e+00	5.050000000000000322e-02	5.979934280645009519e-04	5.056000562554191502e-02	-6.008019289142293735e-04
3.420999999999999819e+00	4.963999999999999663e-02	5.892427609745013155e-04	4.972572301531424932e-02	-5.923123548482263270e-04
3.442000000000000171e+00	4.879000000000000004e-02	5.805614336518315124e-04	4.886453950502399335e-02	-5.835146738646870704e-04
3.463000000000000078e+00	4.794999999999999957e-02	5.719503121218952758e-04	4.801827272536898783e-02	-5.748348855349849455e-04
3.483999999999999986e+00	4.712999999999999828e-02	5.635298316508453084e-04	4.718666500711769102e-02	-5.662716719108600938e-04
3.504999999999999893e+00	4.632000000000000006e-02	5.554492950182942593e-04	4.636946292574965073e-02	-5.578237356183697549e-04
3.524999999999999911e+00	4.551999999999999796e-02	5.471700921581149415e-04	4.560434010958999695e-02	-5.498840871217375000e-04
3.545999999999999819e+00	4.472999999999999893e-02	5.389651942775804333e-04	4.481454861419355284e-02	-5.416575530275922210e-04
3.567000000000000171e+00	4.395999999999999908e-02	5.309562490784089026e-04	4.403843843949983156e-02	-5.335425818046836627e-04
3.588000000000000078e+00	4.320000000000000229e-02	5.230239182599588036e-04	4.327577205939554111e-02	-5.255379532269458020e-04
3.608999999999999986e+00	4.245999999999999774e-02	5.152904268742175683e-04	4.252631575980721917e-02	-5.176424655879502618e-04
3.629999999999999893e+00	4.172000000000000014e-02	5.075142115685563277e-04	4.178983955820063378e-02	-5.098549353182597063e-04
3.650999999999999801e+00	4.100000000000000172e-02	4.999391450966807898e-04	4.106611712521564955e-02	-5.021741966128129243e-04
3.672000000000000153e+00	4.028000000000000330e-02	4.923225094054236662e-04	4.035492570836870380e-02	-4.945991010680280504e-04
3.693000000000000060e+00	3.957999999999999713e-02	4.849093319490287049e-04	3.965604605775662622e-02	-4.871285173283112406e-04
3.713999999999999968e+00	3.889000000000000096e-02	4.775785423760473816e-04	3.896926235422298879e-02	-4.797613307273540756e-04
3.734999999999999876e+00	3.821999999999999703e-02	4.704540977892742153e-04	3.829436356466132951e-02	-4.724964039915528682e-04
3.757000000000000117e+00	3.755000000000000004e-02	4.632909707344654579e-04	3.759985264556055251e-02	-4.649938528600657981e-04
3.778000000000000025e+00	3.688999999999999918e-02	4.559998451249773336e-04	3.694865981369327423e-02	-4.579344279273229274e-04
3.798999999999999932e+00	3.624999999999999750e-02	4.491352081593396207e-04	3.630874395697516327e-02	-4.509734793858967764e-04
3.819999999999999840e+00	3.561000000000000276e-02	4.422336207764738375e-04	3.567991201494810638e-02	-4.441097947674281250e-04
3.841000000000000192e+00	3.497999999999999721e-02	4.354195596944169925e-04	3.506197385049499710e-02	-4.373421793343189486e-04
3.862999999999999989e+00	3.436999999999999778e-02	4.286202210442246986e-04	3.442609030245986912e-02	-4.303540540831014209e-04
3.883999999999999897e+00	3.375999999999999834e-02	4.219876211517741916e-04	3.382987718169787328e-02	-4.237794967503812765e-04
3.904999999999999805e+00	3.316999999999999810e-02	4.155703729097315574e-04	3.324399580825560668e-02	-4.172974732943814016e-04
3.927000000000000046e+00	3.257999999999999785e-02	4.091190610018066308e-04	3.264110189054650335e-02	-4.106048032681734543e-04
3.947999999999999954e+00	3.200999999999999679e-02	4.027006003241986399e-04	3.207582073202344675e-02	-4.043087567559480321e-04
3.970000000000000195e+00	3.144000000000000267e-02	3.964373313989488909e-04	3.149412400834802200e-02	-3.978084997804459070e-04
3.991000000000000103e+00	3.089000000000000079e-02	3.902155739580537904e-04	3.094871546969786211e-02	-3.916938435319153571e-04
4.012999999999999901e+00	3.033999999999999891e-02	3.841435811769865118e-04	3.038746512186638743e-02	-3.853812639371922131e-04
4.033999999999999808e+00	2.980000000000000010e-02	3.779946853400631694e-04	2.986122320564831706e-02	-3.794435425357601654e-04
4.056000000000000050e+00	2.927000000000000088e-02	3.721169131895512932e-04	2.931969059878666156e-02	-3.733140395125624086e-04
4.076999999999999957e+00	2.875000000000000125e-02	3.661699744767903954e-04	2.881193007021897942e-02	-3.675489238007015563e-04
4.099000000000000199e+00	2.823000000000000162e-02	3.603620039738235793e-04	2.828940793627895620e-02	-3.615980258978271529e-04
4.120000000000000107e+00	2.773000000000000118e-02	3.546197936665173548e-04	2.779946670838892228e-02	-3.560012747374940350e-04
4.142000000000000348e+00	2.723000000000000073e-02	3.490117018267440015e-04	2.729528402648178850e-02	-3.502244697880306339e-04
4.163999999999999702e+00	2.674999999999999947e-02	3.434772221462921568e-04	2.680023981833670743e-02	-3.445349398314423981e-04
4.185999999999999943e+00	2.627000000000000168e-02	3.380722421312196677e-04	2.631417199196448009e-02	-3.389314898020369263e-04
4.206999999999999851e+00	2.580000000000000002e-02	3.326195729839120344e-04	2.585842501609251706e-02	-3.336619593341771635e-04
4.229000000000000092e+00	2.532999999999999835e-02	3.271451954664829375e-04	2.538944286323750049e-02	-3.282233702381124035e-04
4.251000000000000334e+00	2.487999999999999934e-02	3.219078779695830686e-04	2.492897181545638066e-02	-3.228674283209004054e-04
4.272999999999999687e+00	2.443000000000000033e-02	3.167908225337554701e-04	2.447685886459655819e-02	-3.175930039171973702e-04
4.294999999999999929e+00	2.399000000000000091e-02	3.116392415518302980e-04	2.403295319318187601e-02	-3.123989831406506767e-04
4.315999999999999837e+00	2.355000000000000149e-02	3.064673378404296142e-04	2.361674461737873001e-02	-3.075150495630682348e-04
4.338000000000000078e+00	2.313000000000000125e-02	3.015358427811194882e-04	2.318845312262993175e-02	-3.024750237840986259e-04
4.360000000000000320e+00	2.271000000000000102e-02	2.965849487527646294e-04	2.276793571753782733e-02	-2.975121999974486087e-04
4.381999999999999673e+00	2.230000000000000038e-02	2.918742324363925796e-04	2.235504985580554979e-02	-2.926255239180993047e-04
4.403999999999999915e+00	2.188999999999999974e-02	2.870134627850582385e-04	2.194965498810986723e-02	-2.878139556573824291e-04
4.426000000000000156e+00	2.149999999999999828e-02	2.823964504173757310e-04	2.155161252565722732e-02	-2.830764694627550186e-04
4.448000000000000398e+00	2.110000000000000070e-02	2.776298465949462134e-04	2.116078580457277786e-02	-2.784120534634886446e-04
4.469999999999999751e+00	2.071999999999999884e-02	2.731083856968145353e-04	2.077704005110097077e-02	-2.738197094221299431e-04
4.493000000000000327e+00	2.034000000000000044e-02	2.685693733504995197e-04	2.038327813665671839e-02	-2.690946140735433665e-04
4.514999999999999680e+00	1.997000000000000164e-02	2.641450805026725342e-04	2.001360619095970267e-02	-2.646466294077638097e-04
4.536999999999999922e+00	1.959999999999999937e-02	2.597036980868774924e-04	1.965062711625460701e-02	-2.602677180769861175e-04
4.559000000000000163e+00	1.924999999999999975e-02	2.555106917568877997e-04	1.929422386846316173e-02	-2.559568968347570661e-04
4.581000000000000405e+00	1.889000000000000054e-02	2.511685558523664864e-04	1.894428097873836897e-02	-2.517131954426382904e-04
4.604000000000000092e+00	1.855000000000000052e-02	2.469690831993618827e-04	1.858521547195000206e-02	-2.473473249918761046e-04
4.626000000000000334e+00	1.820000000000000090e-02	2.427296001727024838e-04	1.824813377409617229e-02	-2.432379456693143293e-04
4.647999999999999687e+00	1.787000000000000047e-02	2.387411490430867340e-04	1.791717019972798031e-02	-2.391928091879417194e-04
4.669999999999999929e+00	1.754000000000000004e-02	2.347374558663643232e-04	1.759221537673179986e-02	-2.352109956694894760e-04
4.692999999999999616e+00	1.721999999999999920e-02	2.308525813750411583e-04	1.725879739471665453e-02	-2.311149111075715330e-04
4.714999999999999858e+00	1.689999999999999836e-02	2.268553545213336856e-04	1.694579857031043926e-02	-2.272598065293529070e-04
4.738000000000000433e+00	1.659000000000000058e-02	2.230772320947837324e-04	1.662464873184791095e-02	-2.232942438061615595e-04
4.759999999999999787e+00	1.627999999999999933e-02	2.192847913815578159e-04	1.632316633153863342e-02	-2.195621484620235140e-04
4.783000000000000362e+00	1.598000000000000115e-02	2.155206985665491398e-04	1.601383120106424779e-02	-2.157232902841964414e-04
4.804999999999999716e+00	1.567999999999999949e-02	2.118367419689039829e-04	1.572343725687257859e-02	-2.121106004067886317e-04
4.828000000000000291e+00	1.538999999999999917e-02	2.081854056614680128e-04	1.542547532346329360e-02	-2.083947280609638772e-04
4.849999999999999645e+00	1.510000000000000057e-02	2.046112033499958554e-04	1.514575307755411035e-02	-2.048979325671465795e-04
4.873000000000000220e+00	1.481999999999999984e-02	2.010737782506709565e-04	1.485873434948184121e-02	-2.013014225905830807e-04
4.894999999999999574e+00	1.454000000000000084e-02	1.976106003959639300e-04	1.458927787467629439e-02	-1.979170999649692273e-04
4.918000000000000149e+00	1.426999999999999970e-02	1.941882412052885762e-04	1.431278358057169395e-02	-1.944364209939238920e-04
4.940999999999999837e+00	1.400999999999999988e-02	1.909736703764945936e-04	1.404151464314379663e-02	-1.910136115440340225e-04
4.963000000000000078e+00	1.374000000000000048e-02	1.875312193964514499e-04	1.378684218558033636e-02	-1.877929553706647343e-04
4.985999999999999766e+00	1.349000000000000025e-02	1.844306175107954758e-04	1.352552449843809693e-02	-1.844808248734882219e-04
5.009000000000000341e+00	1.323000000000000044e-02	1.811051376952901284e-04	1.326915668837450914e-02	-1.812239854436996193e-04
5.032000000000000028e+00	1.298000000000000022e-02	1.779077141694910852e-04	1.301764810801952880e-02	-1.780215869444479280e-04
5.054000000000000270e+00	1.273999999999999959e-02	1.749124209729352984e-04	1.278153906936808221e-02	-1.750085909167787407e-04
5.076999999999999957e+00	1.250000000000000069e-02	1.718338738675624113e-04	1.253927992441453490e-02	-1.719102894138299772e-04
5.099999999999999645e+00	1.226000000000000006e-02	1.687470129183131365e-04	1.230161874164252891e-02	-1.688639777398732219e-04
5.123000000000000220e+00	1.203000000000000076e-02	1.657896516344430820e-04	1.206846936652232992e-02	-1.658688473613374606e-04
5.145999999999999908e+00	1.179999999999999973e-02	1.628243229168582632e-04	1.183974673395567570e-02	-1.629240998346996171e-04
5.168999999999999595e+00	1.158000000000000002e-02	1.599891866849756947e-04	1.161536685042506567e-02	-1.600289466419496632e-04
5.192000000000000171e+00	1.136000000000000031e-02	1.572120164201197654e-04	1.139524677650953326e-02	-1.571826090294272185e-04
5.214999999999999858e+00	1.115000000000000019e-02	1.544989320351438712e-04	1.117930460975738970e-02	-1.543843178499393256e-04
5.238000000000000433e+00	1.093000000000000048e-02	1.516398357670899102e-04	1.096745946790757785e-02	-1.516333134080842917e-04
5.261000000000000121e+00	1.072999999999999995e-02	1.490509394250167177e-04	1.075963147245049059e-02	-1.489288453086959460e-04
5.283999999999999808e+00	1.051999999999999984e-02	1.463160311998654584e-04	1.055574173252073547e-02	-1.462701723083417423e-04
5.307000000000000384e+00	1.031999999999999931e-02	1.437131052462509346e-04	1.035571232911308183e-02	-1.436565621697914936e-04
5.330000000000000071e+00	1.012000000000000052e-02	1.410448232421641901e-04	1.015946629961423514e-02	-1.410872915193916608e-04
5.354000000000000092e+00	9.929999999999999591e-03	1.385687411426906408e-04	9.958639381359624468e-03	-1.384528139050064698e-04
5.376999999999999780e+00	9.740000000000000394e-03	1.360860772501483061e-04	9.769893032325976945e-03	-1.359719493655756311e-04
5.400000000000000355e+00	9.553000000000000727e-03	1.336387991556046712e-04	9.584714249059782601e-03	-1.335333167280732631e-04
5.423000000000000043e+00	9.369999999999999857e-03	1.312410692611628172e-04	9.403039020081948446e-03	-1.311362567970533884e-04
5.447000000000000064e+00	9.190000000000000252e-03	1.288790715748811238e-04	9.217131827544683756e-03	-1.286785956728994510e-04
5.469999999999999751e+00	9.013000000000000178e-03	1.265009254015702180e-04	9.042420177772026932e-03	-1.263644713944503688e-04
5.493000000000000327e+00	8.838999999999999635e-03	1.242118643747952577e-04	8.871021924705076167e-03	-1.240899611137350367e-04
5.517000000000000348e+00	8.668999999999999623e-03	1.219730559154505797e-04	8.695638235442395073e-03	-1.217581144893568873e-04
5.540000000000000036e+00	8.501999999999999141e-03	1.197215342031783167e-04	8.530821960873201382e-03	-1.195626085171490961e-04
5.564000000000000057e+00	8.337000000000000660e-03	1.175424757231921020e-04	8.362175940994615031e-03	-1.173118565961041093e-04
5.586999999999999744e+00	8.175999999999999240e-03	1.153669621738586466e-04	8.203693041261693464e-03	-1.151927930038287585e-04
5.610000000000000320e+00	8.018000000000000821e-03	1.132763883961284145e-04	8.048220647508262313e-03	-1.131102220434947354e-04
5.634000000000000341e+00	7.861999999999999197e-03	1.111632402228728364e-04	7.889136149104776854e-03	-1.109753711639836630e-04
5.658000000000000362e+00	7.708999999999999707e-03	1.091334498814828835e-04	7.733202593704593085e-03	-1.088789454777974909e-04
5.681000000000000050e+00	7.559999999999999880e-03	1.071114075807054310e-04	7.586664045619233125e-03	-1.069053197887483457e-04
5.705000000000000071e+00	7.412000000000000186e-03	1.051428971968872632e-04	7.436717220645680353e-03	-1.048822474442608987e-04
5.727999999999999758e+00	7.268000000000000155e-03	1.031841093916022287e-04	7.295800912409095181e-03	-1.029777322337809605e-04
5.751999999999999780e+00	7.126000000000000389e-03	1.012504132290161852e-04	7.151602139976882475e-03	-1.010255515341399352e-04
5.775999999999999801e+00	6.987000000000000155e-03	9.935609812829154601e-05	7.010248277193629335e-03	-9.910863964021506239e-05
5.799000000000000377e+00	6.850000000000000186e-03	9.752658482178079298e-05	6.877398137106909004e-03	-9.730412059708493273e-05
5.823000000000000398e+00	6.715999999999999748e-03	9.569631518641735725e-05	6.741443370368754504e-03	-9.545449437670509873e-05
5.847000000000000419e+00	6.584999999999999708e-03	9.390573260855803633e-05	6.608165872361843399e-03	-9.363836741069858584e-05
5.871000000000000441e+00	6.454999999999999800e-03	9.212639681394252280e-05	6.477516145853167220e-03	-9.185518674564663668e-05
5.894999999999999574e+00	6.329000000000000424e-03	9.040119338056625713e-05	6.349445266809935692e-03	-9.010440578404669415e-05
5.918000000000000149e+00	6.204000000000000313e-03	8.868737529449838590e-05	6.229085828055429437e-03	-8.845647682194180208e-05
5.942000000000000171e+00	6.081999999999999733e-03	8.701359067609611738e-05	6.105925622380875897e-03	-8.676758578626854999e-05
5.966000000000000192e+00	5.962000000000000285e-03	8.536562516173201330e-05	5.985202802057475353e-03	-8.510951372841764947e-05
5.990000000000000213e+00	5.844000000000000236e-03	8.374354803343837393e-05	5.866870627765098309e-03	-8.348173828762444487e-05
6.014000000000000234e+00	5.728999999999999718e-03	8.216176995393417541e-05	5.750882892028183653e-03	-8.188374300386880029e-05
6.038000000000000256e+00	5.615000000000000199e-03	8.059168899088377008e-05	5.637193911410943656e-03	-8.031501723150890975e-05
6.062000000000000277e+00	5.504000000000000212e-03	7.906206873469814585e-05	5.525758518855958604e-03	-7.877505605449977729e-05
6.086000000000000298e+00	5.394999999999999622e-03	7.755863708672296783e-05	5.416532056162833876e-03	-7.726336020315939567e-05
6.110000000000000320e+00	5.288000000000000166e-03	7.608146332899056341e-05	5.309470366603986045e-03	-7.577943597245085652e-05
6.134000000000000341e+00	5.183000000000000107e-03	7.460069267908106940e-05	5.204529787674209117e-03	-7.432279514174220097e-05
6.158000000000000362e+00	5.080000000000000314e-03	7.317683721870832001e-05	5.101667143971526375e-03	-7.289295489601767817e-05
6.182999999999999829e+00	4.977999999999999786e-03	7.176501951144813633e-05	4.996682140678647237e-03	-7.143152212229475473e-05
6.206999999999999851e+00	4.878999999999999657e-03	7.036596124513707121e-05	4.897929887856122474e-03	-7.005492278638365952e-05
6.230999999999999872e+00	4.781999999999999792e-03	6.902222468161976266e-05	4.801127167599832969e-03	-6.870368790785144630e-05
6.254999999999999893e+00	4.686000000000000061e-03	6.766363866917888235e-05	4.706232703271171630e-03	-6.737735574524261945e-05
6.280000000000000249e+00	4.591999999999999728e-03	6.635934667605260370e-05	4.609369491078178435e-03	-6.602174828213525310e-05
6.304000000000000270e+00	4.499999999999999660e-03	6.505582833228703199e-05	4.518246944207869945e-03	-6.474486194341364561e-05
6.328000000000000291e+00	4.409999999999999858e-03	6.380563405938381716e-05	4.428918194499304253e-03	-6.349156409856753197e-05
6.352999999999999758e+00	4.321000000000000188e-03	6.254289396513111360e-05	4.337739397926059469e-03	-6.221070312238789768e-05
6.376999999999999780e+00	4.235000000000000049e-03	6.134701680555325364e-05	4.251971164870779578e-03	-6.100434369022062538e-05
6.400999999999999801e+00	4.148999999999999910e-03	6.012519929838070713e-05	4.167897706751137916e-03	-5.982038483059224471e-05
6.426000000000000156e+00	4.066000000000000170e-03	5.894588054452321371e-05	4.082089017946384513e-03	-5.861050240342885974e-05
6.450000000000000178e+00	3.983999999999999694e-03	5.778010642798090210e-05	4.001377181983926598e-03	-5.747109570955531797e-05
6.474999999999999645e+00	3.902999999999999785e-03	5.665042825026833108e-05	3.919002149508075614e-03	-5.630680545847275903e-05
6.498999999999999666e+00	3.824000000000000142e-03	5.552585384893539801e-05	3.841522012584747039e-03	-5.521039194349662820e-05
6.524000000000000021e+00	3.746999999999999897e-03	5.442941949972275698e-05	3.762446760075357707e-03	-5.409008735098242348e-05
6.548000000000000043e+00	3.670999999999999784e-03	5.334662793737107343e-05	3.688071183363571520e-03	-5.303514125789016712e-05
6.573000000000000398e+00	3.595999999999999804e-03	5.227749648238842582e-05	3.612164694568903000e-03	-5.195724994210141657e-05
6.597999999999999865e+00	3.523000000000000090e-03	5.123658590856375393e-05	3.537825346888010154e-03	-5.090040302254216875e-05
6.621999999999999886e+00	3.452000000000000207e-03	5.022393085691322822e-05	3.467903287492374136e-03	-4.990526061431547848e-05
6.647000000000000242e+00	3.380999999999999891e-03	4.921045596788044171e-05	3.396540090547173034e-03	-4.888851499690128135e-05
6.671999999999999709e+00	3.312999999999999973e-03	4.823984356283230856e-05	3.326647333332513785e-03	-4.789165294357981199e-05
6.697000000000000064e+00	3.245000000000000055e-03	4.726844596141807154e-05	3.258193040139189221e-03	-4.691429056175604369e-05
6.721000000000000085e+00	3.178999999999999968e-03	4.632540780522642436e-05	3.193800858643168396e-03	-4.599401537184338602e-05
6.746000000000000441e+00	3.114000000000000015e-03	4.537820695359392217e-05	3.128074506423756881e-03	-4.505377434858384733e-05
6.770999999999999908e+00	3.050000000000000194e-03	4.446318760596605846e-05	3.063693967161394954e-03	-4.413192048756335692e-05
6.796000000000000263e+00	2.987000000000000072e-03	4.356201311779335804e-05	3.000630223584256802e-03	-4.322809991054470173e-05
6.820999999999999730e+00	2.926000000000000215e-03	4.267239718200983666e-05	2.938858099877440875e-03	-4.234199315410740210e-05
6.846000000000000085e+00	2.866000000000000058e-03	4.181391197274100498e-05	2.878353149474078242e-03	-4.147328812879527157e-05
6.871000000000000441e+00	2.807000000000000033e-03	4.096932935795426705e-05	2.819091180442239407e-03	-4.062167598359735476e-05
6.895999999999999908e+00	2.749000000000000141e-03	4.012279529925767653e-05	2.761048252072515093e-03	-3.978685106260746059e-05
6.921000000000000263e+00	2.693000000000000081e-03	3.932100011292057626e-05	2.704200671522859374e-03	-3.896851086241042930e-05
6.945999999999999730e+00	2.637000000000000021e-03	3.850333356768345796e-05	2.648524990519408873e-03	-3.816635599017879595e-05
6.971000000000000085e+00	2.582999999999999793e-03	3.771486939906195708e-05	2.593998002112219824e-03	-3.738009012246656200e-05
6.996000000000000441e+00	2.528999999999999998e-03	3.694100641874825474e-05	2.540596737484774204e-03	-3.660941996468539079e-05
7.020999999999999908e+00	2.477000000000000035e-03	3.618144440460238978e-05	2.488298462816281725e-03	-3.585405521125086041e-05
7.046000000000000263e+00	2.425000000000000072e-03	3.542188239045651805e-05	2.437080676195539555e-03	-3.511370850638321540e-05
7.070999999999999730e+00	2.374999999999999941e-03	3.470524636882489134e-05	2.386921104585586900e-03	-3.438809540555277841e-05
7.096000000000000085e+00	2.325999999999999943e-03	3.398922233847861100e-05	2.337797700837866005e-03	-3.367693433755375855e-05
7.121999999999999886e+00	2.276999999999999944e-03	3.327319830813232389e-05	2.287785070390058444e-03	-3.295235794870900230e-05
7.147000000000000242e+00	2.230000000000000211e-03	3.258639974841242773e-05	2.240708013134093315e-03	-3.226981773432809221e-05
7.171999999999999709e+00	2.183000000000000045e-03	3.189960118869252480e-05	2.194601457493630670e-03	-3.160089083910962176e-05
7.198000000000000398e+00	2.138000000000000143e-03	3.124202809959899927e-05	2.147657399934092652e-03	-3.091935730933220716e-05
7.222999999999999865e+00	2.092999999999999809e-03	3.058445501050547374e-05	2.103465269726148210e-03	-3.027736621810540315e-05
7.248000000000000220e+00	2.050000000000000173e-03	2.995610739203833240e-05	2.060179955754563690e-03	-2.964817493109883008e-05
7.274000000000000021e+00	2.007000000000000103e-03	2.932775977357118428e-05	2.016103114371209544e-03	-2.900711213700021848e-05
7.299000000000000377e+00	1.965000000000000167e-03	2.871402489041723164e-05	1.974604780791763738e-03	-2.840322717174097151e-05
7.325000000000000178e+00	1.923000000000000013e-03	2.810029000726326883e-05	1.932346643766228843e-03	-2.778796412791807588e-05
7.349999999999999645e+00	1.882999999999999908e-03	2.750490908916685290e-05	1.892562929768364707e-03	-2.720842997347292774e-05
7.376000000000000334e+00	1.843000000000000020e-03	2.692063061674695209e-05	1.852053833863405831e-03	-2.661803146563940150e-05
7.400999999999999801e+00	1.804999999999999964e-03	2.636556606794804530e-05	1.813919364847349589e-03	-2.606196726760785757e-05
7.426999999999999602e+00	1.766999999999999908e-03	2.580029973989255771e-05	1.775091993843855862e-03	-2.549552625494863099e-05
7.451999999999999957e+00	1.729000000000000068e-03	2.524545458419594535e-05	1.738542681461584683e-03	-2.496206844365619836e-05
7.477999999999999758e+00	1.693000000000000060e-03	2.471981180511494364e-05	1.701331039345846830e-03	-2.441869562834977580e-05
7.503999999999999559e+00	1.657000000000000053e-03	2.418460233207346747e-05	1.664918119132901501e-03	-2.388674640911496062e-05
7.528999999999999915e+00	1.621999999999999961e-03	2.367376281389448704e-05	1.630643426462294278e-03	-2.338582086157291187e-05
7.554999999999999716e+00	1.588000000000000002e-03	2.316835038824588603e-05	1.595749022298404698e-03	-2.287562980923841608e-05
7.581000000000000405e+00	1.554000000000000043e-03	2.266333056078034035e-05	1.561604508098089284e-03	-2.237620427271810563e-05
7.605999999999999872e+00	1.521000000000000000e-03	2.218206292338924896e-05	1.529465374013606362e-03	-2.190593694154600998e-05
7.631999999999999673e+00	1.489000000000000089e-03	2.170678240828966153e-05	1.496744987607527382e-03	-2.142699750491575554e-05
7.658000000000000362e+00	1.456999999999999962e-03	2.123187139736234573e-05	1.464727072224912118e-03	-2.095818449540901666e-05
7.684000000000000163e+00	1.425999999999999967e-03	2.078012945273761662e-05	1.433395926159267402e-03	-2.049928628198656222e-05
7.709999999999999964e+00	1.394999999999999973e-03	2.032033347185769037e-05	1.402736000915393976e-03	-2.005009329296155807e-05
7.735999999999999766e+00	1.366000000000000027e-03	1.989001699572258609e-05	1.372731899298958299e-03	-1.961039799034583256e-05
7.761999999999999567e+00	1.335999999999999948e-03	1.944548038245734505e-05	1.343368373535808787e-03	-1.917999484459532154e-05
7.788000000000000256e+00	1.307999999999999918e-03	1.903038863292076907e-05	1.314630323420438226e-03	-1.875868030974667998e-05
7.814000000000000057e+00	1.280000000000000105e-03	1.861562019953494473e-05	1.286502814956111190e-03	-1.834625302978149777e-05
7.839999999999999858e+00	1.252000000000000075e-03	1.820117508229986527e-05	1.258972266418739629e-03	-1.794252721473138371e-05
7.865999999999999659e+00	1.226000000000000093e-03	1.781611709376653395e-05	1.232027085391768865e-03	-1.754733982325861678e-05
7.892000000000000348e+00	1.198999999999999979e-03	1.741683319460037078e-05	1.205655947892915122e-03	-1.716053114578595517e-05
7.918000000000000149e+00	1.172999999999999998e-03	1.703238142384969075e-05	1.179847636995197402e-03	-1.678194298030332657e-05
7.943999999999999950e+00	1.147999999999999932e-03	1.666274446100641539e-05	1.154591041529337645e-03	-1.641141861410475096e-05
7.969999999999999751e+00	1.123000000000000083e-03	1.628691252977473858e-05	1.129875154805815539e-03	-1.604880280580173817e-05
7.996000000000000441e+00	1.098999999999999934e-03	1.593249452002729982e-05	1.105689073356207587e-03	-1.569394176760811565e-05
8.022999999999999687e+00	1.075000000000000001e-03	1.557835363840907918e-05	1.081121942665007460e-03	-1.533347681788255486e-05
8.048999999999999488e+00	1.051999999999999984e-03	1.523290187834215866e-05	1.057982505837064789e-03	-1.499395328447860102e-05
8.074999999999999289e+00	1.028999999999999967e-03	1.489392221479285263e-05	1.035340365134777060e-03	-1.466172598285300047e-05
8.101000000000000867e+00	1.007000000000000083e-03	1.456386261290252792e-05	1.013185021521520457e-03	-1.433664682069099857e-05
8.128000000000000114e+00	9.852999999999999346e-04	1.424433503462275892e-05	9.906816410655940389e-04	-1.400647315863578621e-05
8.153999999999999915e+00	9.638999999999999565e-04	1.392382827028644521e-05	9.694865040061058196e-04	-1.369551226452204759e-05
8.179999999999999716e+00	9.428999999999999881e-04	1.361503305616064375e-05	9.487468544588913231e-04	-1.339125786491326123e-05
8.207000000000000739e+00	9.223999999999999777e-04	1.330837172862976420e-05	9.276807877407007488e-04	-1.308224681773839989e-05
8.233000000000000540e+00	9.022999999999999771e-04	1.301315983428718564e-05	9.078384103883107951e-04	-1.279122292992893350e-05
8.259999999999999787e+00	8.827000000000000427e-04	1.272029198203752009e-05	8.876826103201227716e-04	-1.249564774479012401e-05
8.285999999999999588e+00	8.633999999999999531e-04	1.243219650711297248e-05	8.686962583315666064e-04	-1.221727251603174229e-05
8.313000000000000611e+00	8.444999999999999816e-04	1.215030177407952478e-05	8.494082893553969119e-04	-1.193453456207581077e-05
8.339000000000000412e+00	8.260999999999999680e-04	1.188080101927476756e-05	8.312374773142986242e-04	-1.166823686301201002e-05
8.365999999999999659e+00	8.080000000000000160e-04	1.161116054570486633e-05	8.127757335474354236e-04	-1.139774911386939199e-05
8.393000000000000682e+00	7.902999999999999652e-04	1.134768155420775813e-05	7.947203812174237925e-04	-1.113329513873295850e-05
8.419000000000000483e+00	7.728999999999999759e-04	1.108891547295804513e-05	7.777103001645471140e-04	-1.088422826879705246e-05
8.445999999999999730e+00	7.558999999999999964e-04	1.083628547036928004e-05	7.604293211824391177e-04	-1.063127681880317924e-05
8.473000000000000753e+00	7.393000000000000266e-04	1.058977769003499939e-05	7.435311356713380625e-04	-1.038401395903254930e-05
8.499000000000000554e+00	7.230000000000000098e-04	1.034794702423142546e-05	7.276133161528259251e-04	-1.015117887662047570e-05
8.525999999999999801e+00	7.071000000000000028e-04	1.011221317727049423e-05	7.114439209958867312e-04	-9.914751519185119398e-06
8.553000000000000824e+00	6.914999999999999489e-04	9.881133350829497878e-06	6.956344123837922494e-04	-9.683677548574796989e-06
8.580000000000000071e+00	6.761999999999999565e-04	9.650793110083335960e-06	6.801771985078530758e-04	-9.457845870456392420e-06
8.605999999999999872e+00	6.612999999999999738e-04	9.430502805472958287e-06	6.656184155651007593e-04	-9.245230208215436381e-06
8.632999999999999119e+00	6.467000000000000526e-04	9.214831303016097865e-06	6.508309296090280215e-04	-9.029369745465467629e-06
8.660000000000000142e+00	6.323000000000000278e-04	9.002344464644087787e-06	6.363736458168937514e-04	-8.818428280952908909e-06
8.686999999999999389e+00	6.183000000000000128e-04	8.792310787565860291e-06	6.222392409263473572e-04	-8.612298647597369530e-06
8.714000000000000412e+00	6.045999999999999508e-04	8.590513589427895862e-06	6.084204575103406261e-04	-8.410874641107906103e-06
8.740999999999999659e+00	5.911999999999999504e-04	8.393291892173257611e-06	5.949101032220373980e-04	-8.214051008942945876e-06
8.768000000000000682e+00	5.779999999999999548e-04	8.195879669329785082e-06	5.817010500505303498e-04	-8.021723439428218990e-06
8.794999999999999929e+00	5.651999999999999689e-04	8.007852852462262817e-06	5.687862335871695166e-04	-7.833788551029792626e-06
8.821999999999999176e+00	5.525999999999999879e-04	7.819762527065128561e-06	5.561586523023501118e-04	-7.650143881780050502e-06
8.849000000000000199e+00	5.402000000000000118e-04	7.638054231543616715e-06	5.438113668325472499e-04	-7.470687878853434578e-06
8.875999999999999446e+00	5.282000000000000453e-04	7.459233842068590430e-06	5.317374992774399293e-04	-7.295319888289722953e-06
8.903000000000000469e+00	5.163999999999999754e-04	7.283650078202640557e-06	5.199302325069568749e-04	-7.123940144862323193e-06
8.930999999999999162e+00	5.048000000000000187e-04	7.114207011799793628e-06	5.079600545365340432e-04	-6.950320160110782215e-06
8.958000000000000185e+00	4.935000000000000150e-04	6.946407084263058753e-06	4.966758493216697672e-04	-6.786770761561801482e-06
8.984999999999999432e+00	4.824000000000000163e-04	6.781810296019788482e-06	4.856403375548484585e-04	-6.626944698859975786e-06
9.012000000000000455e+00	4.716000000000000248e-04	6.624533154489304299e-06	4.748486059244657579e-04	-6.470768118307315116e-06
9.039999999999999147e+00	4.609999999999999840e-04	6.467650920542944497e-06	4.639094633051126784e-04	-6.312583672477673626e-06
9.067000000000000171e+00	4.506000000000000023e-04	6.313938339574437489e-06	4.535992988007560072e-04	-6.163615421117162111e-06
9.093999999999999417e+00	4.404999999999999736e-04	6.164784516331450756e-06	4.435182508186243924e-04	-6.018076238621454116e-06
9.121999999999999886e+00	4.306000000000000040e-04	6.018776097355010020e-06	4.333007599469573747e-04	-5.870692385448492277e-06
9.148999999999999133e+00	4.207999999999999827e-04	5.874506657389367648e-06	4.236717972808063466e-04	-5.731918382937161592e-06
9.176000000000000156e+00	4.113000000000000228e-04	5.734759602082288742e-06	4.142576661641602536e-04	-5.596358728381574477e-06
9.204000000000000625e+00	4.020000000000000136e-04	5.598126774127217314e-06	4.047168347679905775e-04	-5.459099178043625740e-06
9.230999999999999872e+00	3.929000000000000092e-04	5.464597781219310013e-06	3.957260656952453579e-04	-5.329872957871524528e-06
9.259000000000000341e+00	3.840000000000000097e-04	5.334162231053720101e-06	3.866144587305088962e-04	-5.199033842223701668e-06
9.285999999999999588e+00	3.753000000000000151e-04	5.206809731325603382e-06	3.780281987024662984e-04	-5.075857674003690904e-06
9.314000000000000057e+00	3.668000000000000253e-04	5.082529889730113964e-06	3.693264332370298632e-04	-4.951147645523193460e-06
9.342000000000000526e+00	3.584999999999999862e-04	4.961312313962406803e-06	3.608259754194112056e-04	-4.829447567342035450e-06
9.368999999999999773e+00	3.503000000000000037e-04	4.841764435173194322e-06	3.528151763645461523e-04	-4.714875690096826950e-06
9.397000000000000242e+00	3.423999999999999743e-04	4.724665098875615306e-06	3.446959340619121866e-04	-4.598874419511655104e-06
9.425000000000000711e+00	3.346000000000000016e-04	4.611240019691160680e-06	3.367636136055993427e-04	-4.485666865506364417e-06
9.451999999999999957e+00	3.268999999999999771e-04	4.499461543474433970e-06	3.292871536053745612e-04	-4.379081173566864440e-06
9.480000000000000426e+00	3.195000000000000140e-04	4.392073816054895086e-06	3.217081523417382677e-04	-4.271153117018998894e-06
9.507999999999999119e+00	3.121999999999999992e-04	4.284512883554597844e-06	3.143020532794991127e-04	-4.165808047493984600e-06
9.535999999999999588e+00	3.049999999999999868e-04	4.180420094121323148e-06	3.070645230587216198e-04	-4.062980631137047855e-06
9.563000000000000611e+00	2.979999999999999793e-04	4.079314514980836182e-06	3.002418490156350591e-04	-3.966160155397671613e-06
9.590999999999999304e+00	2.911999999999999767e-04	3.979504509844410451e-06	2.933254052118648095e-04	-3.868125240230500899e-06
9.618999999999999773e+00	2.844999999999999764e-04	3.883015423456363212e-06	2.865674987354345656e-04	-3.772454976246011011e-06
9.647000000000000242e+00	2.779999999999999811e-04	3.787879646099296237e-06	2.799648437441435139e-04	-3.679099212338006548e-06
9.675000000000000711e+00	2.715999999999999881e-04	3.695972411447539002e-06	2.735141819830679759e-04	-3.588008218807454645e-06
9.702999999999999403e+00	2.652999999999999976e-04	3.604114251568661564e-06	2.672122824890091970e-04	-3.499132682846489848e-06
9.730999999999999872e+00	2.592000000000000120e-04	3.516755959687848727e-06	2.610559412988903418e-04	-3.412423704082781532e-06
9.759000000000000341e+00	2.531999999999999746e-04	3.429502168205758888e-06	2.550419811620398660e-04	-3.327832790183288054e-06
9.787000000000000810e+00	2.473999999999999962e-04	3.345229813513764242e-06	2.491672512563103620e-04	-3.245311852516623906e-06
9.814999999999999503e+00	2.416999999999999932e-04	3.263970649876670785e-06	2.434286269079526479e-04	-3.164813201872818846e-06
9.842999999999999972e+00	2.360999999999999926e-04	3.182894506274909442e-06	2.378230093152000223e-04	-3.086289544239774881e-06
9.871000000000000441e+00	2.305999999999999944e-04	3.104754188791978085e-06	2.323473252755002636e-04	-3.009693976635461398e-06
9.898999999999999133e+00	2.253000000000000011e-04	3.028192924295279740e-06	2.269985269163323817e-04	-2.934979982994902746e-06
9.928000000000000824e+00	2.200000000000000078e-04	2.951876456312718842e-06	2.215892397220659102e-04	-2.859531995579459495e-06
9.955999999999999517e+00	2.148999999999999923e-04	2.878483690093333259e-06	2.164894305651094385e-04	-2.788506204963960043e-06
9.983999999999999986e+00	2.099000000000000063e-04	2.807875484222249849e-06	2.115074070677547681e-04	-2.719223107483778858e-06
1.000999999999999979e+01	2.049999999999999956e-04	2.737592903902988831e-06	2.069841311703326614e-04	-2.656409888721632226e-06
1.003999999999999915e+01	2.002999999999999898e-04	2.670202848432367997e-06	2.018849478322393110e-04	-2.585705377810611797e-06
1.007000000000000028e+01	1.956000000000000111e-04	2.603029876662963645e-06	1.969109067932457268e-04	-2.516847713904637068e-06
1.009999999999999964e+01	1.910000000000000077e-04	2.537402471564178378e-06	1.920584705245818315e-04	-2.449782910646989472e-06
1.013000000000000078e+01	1.866000000000000091e-04	2.475717214103420441e-06	1.873242065680327502e-04	-2.384458579607870215e-06
1.015000000000000036e+01	1.822000000000000106e-04	2.413132444923264835e-06	1.842322828669985628e-04	-2.341854578948102778e-06
1.017999999999999972e+01	1.778999999999999874e-04	2.352073035154308243e-06	1.796889413462325223e-04	-2.279338856405092084e-06
1.021000000000000085e+01	1.737999999999999962e-04	2.293851879308687820e-06	1.752568710723107891e-04	-2.218458106783933108e-06
1.024000000000000021e+01	1.697000000000000049e-04	2.235820094351362067e-06	1.709336368974593711e-04	-2.159175091823019956e-06
1.026999999999999957e+01	1.656999999999999890e-04	2.179292884195543969e-06	1.667168243436460185e-04	-2.101452889771555335e-06
1.030000000000000071e+01	1.618000000000000026e-04	2.124263320638004344e-06	1.626040393789442823e-04	-2.045254891963443737e-06
1.033000000000000007e+01	1.579999999999999916e-04	2.070724475475511892e-06	1.585929081969139837e-04	-1.990544799437405511e-06
1.034999999999999964e+01	1.543000000000000101e-04	2.018669420504837007e-06	1.559741318793849297e-04	-1.954880231838454710e-06
1.038000000000000078e+01	1.507000000000000039e-04	1.968091227522749236e-06	1.521272027880337090e-04	-1.902570147717607186e-06
1.041000000000000014e+01	1.470999999999999977e-04	1.917679311418187676e-06	1.483756945630281736e-04	-1.851652660545077773e-06
1.043999999999999950e+01	1.435999999999999939e-04	1.868735019697906100e-06	1.447173057180073505e-04	-1.802092578754806564e-06
1.047000000000000064e+01	1.401999999999999926e-04	1.821251424158674269e-06	1.411497540010429983e-04	-1.753855005302803686e-06
1.050000000000000000e+01	1.368999999999999937e-04	1.775221596597262363e-06	1.376707761902366248e-04	-1.706905334535747907e-06
1.052999999999999936e+01	1.336999999999999972e-04	1.730638608810439507e-06	1.342781278920159515e-04	-1.661209249100976557e-06
1.055000000000000071e+01	1.305000000000000008e-04	1.686203422692529238e-06	1.320632232966478543e-04	-1.631424810816649198e-06
1.058000000000000007e+01	1.274000000000000067e-04	1.643205838744901101e-06	1.288095204872273937e-04	-1.587742546879431983e-06
1.060999999999999943e+01	1.243999999999999880e-04	1.600920705029452852e-06	1.256362526851302944e-04	-1.545223741742939037e-06
1.064000000000000057e+01	1.213999999999999964e-04	1.559509679621557773e-06	1.225412428509668121e-04	-1.503835109373943755e-06
1.066999999999999993e+01	1.184999999999999937e-04	1.519519513226138286e-06	1.195223318669886545e-04	-1.463543638149933676e-06
1.069999999999999929e+01	1.156999999999999934e-04	1.480943277639963938e-06	1.165773783499458611e-04	-1.424316587992210575e-06
1.073000000000000043e+01	1.129000000000000066e-04	1.442496368514088767e-06	1.137042584733002931e-04	-1.386121487645150977e-06
1.075999999999999979e+01	1.102999999999999977e-04	1.406729519337791286e-06	1.109009832585085476e-04	-1.348927979452771586e-06
1.078999999999999915e+01	1.075999999999999998e-04	1.369188472784274433e-06	1.081659953832519972e-04	-1.312712487492463078e-06
1.082000000000000028e+01	1.050000000000000044e-04	1.333679121828035483e-06	1.054978418939081676e-04	-1.277453070223207435e-06
1.083999999999999986e+01	1.024999999999999978e-04	1.299557720918928640e-06	1.037554908996551390e-04	-1.254467189379576537e-06
1.086999999999999922e+01	1.000999999999999937e-04	1.266817341853723237e-06	1.011955309449598145e-04	-1.220752950150642722e-06
1.090000000000000036e+01	9.767000000000000508e-05	1.233808841323506380e-06	9.869858762551718401e-05	-1.187937133967398881e-06
1.092999999999999972e+01	9.532999999999999699e-05	1.201497029363120458e-06	9.626325024423760027e-05	-1.155998438524899197e-06
1.096000000000000085e+01	9.304000000000000367e-05	1.170486218499326809e-06	9.388811935554566271e-05	-1.124915731723074350e-06
1.099000000000000021e+01	9.079999999999999801e-05	1.140209046622591978e-06	9.157180665118662356e-05	-1.094668049938226537e-06
1.101999999999999957e+01	8.860999999999999357e-05	1.110662049631301374e-06	8.931293484747685656e-05	-1.065234596316398265e-06
1.105000000000000071e+01	8.647999999999999871e-05	1.081966875227173164e-06	8.711013757397968542e-05	-1.036594739088315922e-06
1.108000000000000007e+01	8.438999999999999670e-05	1.053382378869648697e-06	8.496205926358238111e-05	-1.008728009905553221e-06
1.110999999999999943e+01	8.234999999999999590e-05	1.026016668930383433e-06	8.286735504395498827e-05	-9.816141021976146565e-07
1.114000000000000057e+01	8.035999999999999632e-05	9.993669887949671165e-07	8.082469063036768408e-05	-9.552328695495908585e-07
1.116999999999999993e+01	7.841999999999999795e-05	9.734298743617847339e-07	7.883274221985088091e-05	-9.295643241001398702e-07
1.119999999999999929e+01	7.652000000000000598e-05	9.476361737354691476e-07	7.689019638666977493e-05	-9.045886349593811180e-07
1.123000000000000043e+01	7.467000000000000167e-05	9.230010418943362011e-07	7.499574997910408449e-05	-8.802861266465349868e-07
1.125000000000000000e+01	7.286000000000000375e-05	8.989448769031466903e-07	7.375886868648688687e-05	-8.644487971974279401e-07
1.127999999999999936e+01	7.108999999999999868e-05	8.754649074806082857e-07	7.194171967779844237e-05	-8.412249508579113593e-07
1.131000000000000050e+01	6.936000000000000000e-05	8.521579121987191951e-07	7.016924448069716000e-05	-8.186225655011717077e-07
1.133999999999999986e+01	6.766999999999999415e-05	8.298317772891562436e-07	6.844017675219635016e-05	-7.966225224227207778e-07
1.136999999999999922e+01	6.601999999999999470e-05	8.080732931642608013e-07	6.675325995958524656e-05	-7.752058513092406668e-07
1.140000000000000036e+01	6.441000000000000165e-05	7.868796885427404330e-07	6.510731697726863661e-05	-7.543548443358599165e-07
1.142999999999999972e+01	6.284000000000000143e-05	7.658853852341442314e-07	6.350143590390476946e-05	-7.340560305620929118e-07
1.146000000000000085e+01	6.130999999999999406e-05	7.458220592346161574e-07	6.193477063852403041e-05	-7.142969839018347595e-07
1.149000000000000021e+01	5.980999999999999826e-05	7.261936511928688484e-07	6.040648151442971903e-05	-6.950653729507257512e-07
1.151999999999999957e+01	5.835000000000000207e-05	7.071192684694359163e-07	5.891573523690985507e-05	-6.763489600689462890e-07
1.155000000000000071e+01	5.691999999999999713e-05	6.881465571284071595e-07	5.746170482170716022e-05	-6.581356004751668117e-07
1.158000000000000007e+01	5.551999999999999698e-05	6.699387771590276692e-07	5.604356953422513852e-05	-6.404132413513531900e-07
1.160999999999999943e+01	5.416000000000000322e-05	6.522774014844094177e-07	5.466051482946842602e-05	-6.231699209583794138e-07
1.164000000000000057e+01	5.283000000000000071e-05	6.350394544972147246e-07	5.331173229270124130e-05	-6.063937677622235339e-07
1.166999999999999993e+01	5.153000000000000299e-05	6.182228577364745811e-07	5.199641958081624606e-05	-5.900729995706248832e-07
1.169999999999999929e+01	5.026000000000000329e-05	6.015353564959254165e-07	5.071378036440268882e-05	-5.741959226800443956e-07
1.173000000000000043e+01	4.902000000000000161e-05	5.855623839485252546e-07	4.946302427050413528e-05	-5.587509310327798966e-07
1.175999999999999979e+01	4.781999999999999955e-05	5.701235758701793109e-07	4.824336682605584421e-05	-5.437265053840938529e-07
1.178999999999999915e+01	4.664000000000000068e-05	5.549781771986354880e-07	4.705402940199089287e-05	-5.291112124791933856e-07
1.182000000000000028e+01	4.547999999999999824e-05	5.398622233908202429e-07	4.589423915800842468e-05	-5.148937042399603739e-07
1.184999999999999964e+01	4.436000000000000219e-05	5.255430129544869648e-07	4.476322898799061571e-05	-5.010627169612393726e-07
1.188000000000000078e+01	4.326000000000000255e-05	5.115120157725330738e-07	4.366023746606278311e-05	-4.876070705165994876e-07
1.191000000000000014e+01	4.219000000000000094e-05	4.978858565993347544e-07	4.258450879328618650e-05	-4.745156675734106485e-07
1.193999999999999950e+01	4.114000000000000252e-05	4.845446775190086868e-07	4.153529274497234827e-05	-4.617774928170828724e-07
1.197000000000000064e+01	4.012000000000000212e-05	4.716046414057154027e-07	4.051184461861507771e-05	-4.493816121843971028e-07
1.200000000000000000e+01	3.912999999999999974e-05	4.590636697984859992e-07	3.951342518242638901e-05	-4.373171721057347121e-07
1.202999999999999936e+01	3.814999999999999896e-05	4.464652518394722040e-07	3.853930063422906398e-05	-4.255733989111302693e-07
1.206000000000000050e+01	3.720999999999999780e-05	4.346052071397251019e-07	3.758879004634261688e-05	-4.141403525497251051e-07
1.208999999999999986e+01	3.627999999999999823e-05	4.229051461995703733e-07	3.666137474626349403e-05	-4.030106641574377825e-07
1.211999999999999922e+01	3.537000000000000186e-05	4.114807122779269333e-07	3.575657232210031005e-05	-3.921775346927801577e-07
1.215000000000000036e+01	3.448999999999999673e-05	4.004466248732823378e-07	3.487390383576496943e-05	-3.816342141754120497e-07
1.217999999999999972e+01	3.363000000000000158e-05	3.896849313256416308e-07	3.401289379115526293e-05	-3.713740012364525074e-07
1.221000000000000085e+01	3.279000000000000285e-05	3.791942459943584889e-07	3.317307010270157986e-05	-3.613902426739421481e-07
1.224000000000000021e+01	3.197000000000000053e-05	3.689731832387868531e-07	3.235396406427128499e-05	-3.516763330133609610e-07
1.226999999999999957e+01	3.117000000000000142e-05	3.590203574182807175e-07	3.155511031842725021e-05	-3.422257140731536612e-07
1.230000000000000071e+01	3.038999999999999872e-05	3.493343828921940235e-07	3.077604682603511291e-05	-3.330318745351866836e-07
1.233000000000000007e+01	2.962000000000000101e-05	3.397991545213927324e-07	3.001631483621545649e-05	-3.240883495200781556e-07
1.236999999999999922e+01	2.888000000000000132e-05	3.306429566023145184e-07	2.903262327097799991e-05	-3.125419398961221701e-07
1.240000000000000036e+01	2.814999999999999984e-05	3.216351954374448192e-07	2.831623233850877482e-05	-3.041575986276904441e-07
1.242999999999999972e+01	2.744999999999999976e-05	3.130032315627907969e-07	2.761766710856352296e-05	-2.960023523193679616e-07
1.246000000000000085e+01	2.674999999999999969e-05	3.044035993032112510e-07	2.693648274032292285e-05	-2.880699325346735895e-07
1.249000000000000021e+01	2.608000000000000102e-05	2.961769930525552116e-07	2.627223752658329375e-05	-2.803541150903823766e-07
1.251999999999999957e+01	2.542000000000000056e-05	2.880946666341696693e-07	2.562449286578115401e-05	-2.728487196611573076e-07
1.255000000000000071e+01	2.477999999999999992e-05	2.802690301454657685e-07	2.499281323432942314e-05	-2.655476093885869005e-07
1.258000000000000007e+01	2.415000000000000087e-05	2.725858259681710237e-07	2.437676615926007709e-05	-2.584446904945568585e-07
1.260999999999999943e+01	2.354000000000000162e-05	2.651570023194811910e-07	2.377592219117052573e-05	-2.515339118989140618e-07
1.264000000000000057e+01	2.294999999999999880e-05	2.579811735587502116e-07	2.318985487746873892e-05	-2.448092648413551895e-07
1.266999999999999993e+01	2.235999999999999937e-05	2.508325957307250204e-07	2.261814073591340770e-05	-2.382647825074859464e-07
1.269999999999999929e+01	2.180000000000000134e-05	2.440471134869932562e-07	2.206035922844501042e-05	-2.318945396589944072e-07
1.273000000000000043e+01	2.123999999999999993e-05	2.374101257324969237e-07	2.151610513949765201e-05	-2.256928450678131153e-07
1.275999999999999979e+01	2.069999999999999832e-05	2.308962290553919200e-07	2.098506403812215257e-05	-2.196554144694443571e-07
1.280000000000000071e+01	2.017999999999999991e-05	2.246299001737153418e-07	2.029708906305387030e-05	-2.118547003952130634e-07
1.283000000000000007e+01	1.966000000000000150e-05	2.183875890632371517e-07	1.979581522581304651e-05	-2.061863515454942938e-07
1.285999999999999943e+01	1.915999999999999951e-05	2.123909982273260193e-07	1.930684783513056372e-05	-2.006701568753849860e-07
1.289000000000000057e+01	1.866999999999999912e-05	2.066359130090168778e-07	1.882991897835054875e-05	-1.953025377445895532e-07
1.291999999999999993e+01	1.819999999999999854e-05	2.010137338226752312e-07	1.836476256228859201e-05	-1.900799398661208967e-07
1.294999999999999929e+01	1.773000000000000135e-05	1.954132630064551375e-07	1.791111429754301335e-05	-1.849988330961608753e-07
1.298000000000000043e+01	1.728000000000000057e-05	1.900544710129178119e-07	1.746871168297468754e-05	-1.800557112261812408e-07
1.300999999999999979e+01	1.682999999999999980e-05	1.848136316793758659e-07	1.703729399035409104e-05	-1.752470917773019592e-07
1.303999999999999915e+01	1.639999999999999883e-05	1.797129729911932104e-07	1.661660224917188360e-05	-1.705695157968439280e-07
1.307000000000000028e+01	1.597999999999999947e-05	1.747415252932551294e-07	1.620637923161300802e-05	-1.660195476570687870e-07
1.310999999999999943e+01	1.556999999999999831e-05	1.699884892021515599e-07	1.567525853150126573e-05	-1.601455297109870107e-07
1.314000000000000057e+01	1.517000000000000045e-05	1.652710756226569955e-07	1.528847188351313679e-05	-1.558800819605740275e-07
1.316999999999999993e+01	1.478000000000000079e-05	1.607661846772510999e-07	1.491130892952143809e-05	-1.517309558754332137e-07
1.319999999999999929e+01	1.439999999999999935e-05	1.563002648750154960e-07	1.454351982360851459e-05	-1.476948146285793520e-07
1.323000000000000043e+01	1.402999999999999950e-05	1.520412096742305185e-07	1.418485638506413563e-05	-1.437683436801174494e-07
1.325999999999999979e+01	1.366999999999999956e-05	1.478242433080695047e-07	1.383507208433904596e-05	-1.399482505891088047e-07
1.328999999999999915e+01	1.330999999999999962e-05	1.437007499504903060e-07	1.349392202914667970e-05	-1.362312648274212515e-07
1.333000000000000007e+01	1.296999999999999949e-05	1.397304276193270471e-07	1.305206610508190651e-05	-1.314300608885742345e-07
1.335999999999999943e+01	1.263999999999999926e-05	1.359562889096344946e-07	1.273011935815762480e-05	-1.279410618894723719e-07
1.339000000000000057e+01	1.231000000000000072e-05	1.321225099171346019e-07	1.241600219831304213e-05	-1.245444243677545572e-07
1.341999999999999993e+01	1.199000000000000040e-05	1.284802957439518775e-07	1.210947988470147387e-05	-1.212370180011047176e-07
1.344999999999999929e+01	1.167999999999999998e-05	1.248887151893770316e-07	1.181036539019876354e-05	-1.180164134140326614e-07
1.348000000000000043e+01	1.136999999999999956e-05	1.213770976470849670e-07	1.151850747731310217e-05	-1.148807064935478743e-07
1.350999999999999979e+01	1.108000000000000064e-05	1.180893765391846660e-07	1.123375672670335568e-05	-1.118280178357715873e-07
1.355000000000000071e+01	1.079000000000000003e-05	1.147494052319226675e-07	1.086488820080374820e-05	-1.078836802883683888e-07
1.358000000000000007e+01	1.050999999999999932e-05	1.115896249436747689e-07	1.059614517611286422e-05	-1.050174604538512987e-07
1.360999999999999943e+01	1.024000000000000021e-05	1.085455456493724772e-07	1.033401819557765329e-05	-1.022280817430098997e-07
1.364000000000000057e+01	9.969000000000000607e-06	1.054426805506612844e-07	1.007836197735710948e-05	-9.951371689406940387e-08
1.366999999999999993e+01	9.708999999999999708e-06	1.025244809355503846e-07	9.829032173660134244e-06	-9.687255041627633257e-08
1.369999999999999929e+01	9.455000000000000107e-06	9.967854248013125088e-08	9.585885363128631632e-06	-9.430277849384425223e-08
1.374000000000000021e+01	9.208000000000000608e-06	9.691507851066588998e-08	9.271061435984409013e-06	-9.098437809228423699e-08
1.376999999999999957e+01	8.967000000000000713e-06	9.417144652294720289e-08	9.041789007502250747e-06	-8.857424349796494322e-08
1.380000000000000071e+01	8.732000000000000422e-06	9.155223351823884098e-08	8.818228095666304567e-06	-8.622957384539707328e-08
1.383000000000000007e+01	8.502999999999999735e-06	8.900396531460851053e-08	8.600239207515224596e-06	-8.394861482396230645e-08
1.385999999999999943e+01	8.278999999999999847e-06	8.651588010303852069e-08	8.387683737182373764e-06	-8.172962330193291461e-08
1.389000000000000057e+01	8.062000000000000061e-06	8.410858351463621336e-08	8.180423958754351810e-06	-7.957086723641381634e-08
1.392999999999999972e+01	7.849999999999999380e-06	8.176088102101965710e-08	7.912078919226684965e-06	-7.678325234541218197e-08
1.396000000000000085e+01	7.642999999999999498e-06	7.947251281456775226e-08	7.716645044601303896e-06	-7.475837157915931629e-08
1.399000000000000021e+01	7.442000000000000068e-06	7.725359984549932727e-08	7.526054040467973812e-06	-7.278803174100244452e-08
1.401999999999999957e+01	7.245000000000000090e-06	7.508310347000515015e-08	7.340171913244169648e-06	-7.087054782074660090e-08
1.405000000000000071e+01	7.053999999999999717e-06	7.298150807563607170e-08	7.158865512399177424e-06	-6.900424543169379823e-08
1.408999999999999986e+01	6.866999999999999644e-06	7.092784430061511789e-08	6.924012869650515478e-06	-6.659258368282031310e-08
1.411999999999999922e+01	6.686000000000000021e-06	6.894252725046082863e-08	6.752870055378410777e-06	-6.483925259935126564e-08
1.415000000000000036e+01	6.508999999999999853e-06	6.700465684542852754e-08	6.585875727469487129e-06	-6.313174627913686645e-08
1.417999999999999972e+01	6.335999999999999984e-06	6.511402523942134816e-08	6.422940207525727731e-06	-6.146899615492833942e-08
1.422000000000000064e+01	6.168000000000000068e-06	6.328068410062584771e-08	6.211861343529507229e-06	-5.931990529678000000e-08
1.425000000000000000e+01	6.003999999999999605e-06	6.149413142764544824e-08	6.058070390853118900e-06	-5.775774414007023651e-08
1.427999999999999936e+01	5.844999999999999942e-06	5.979813037088478336e-08	5.908060072473271429e-06	-5.623706056269374943e-08
1.431000000000000050e+01	5.689000000000000080e-06	5.810361310431593341e-08	5.761748046106117392e-06	-5.475688408233983588e-08
1.433999999999999986e+01	5.538000000000000171e-06	5.646547986503612321e-08	5.619052474598545126e-06	-5.331625018031082117e-08
1.438000000000000078e+01	5.390000000000000063e-06	5.486311347493262351e-08	5.434276800084675680e-06	-5.145525965944870619e-08
1.441000000000000014e+01	5.246000000000000256e-06	5.333680720929216436e-08	5.299704175771084433e-06	-5.010317402011232544e-08
1.443999999999999950e+01	5.105999999999999902e-06	5.182496934139758485e-08	5.168478813820776466e-06	-4.878745837486556710e-08
1.447000000000000064e+01	4.969999999999999849e-06	5.035851120466132572e-08	5.040521021073349008e-06	-4.750717351684783990e-08
1.450999999999999979e+01	4.836999999999999598e-06	4.895503620879095684e-08	4.874856681845895801e-06	-4.585362898404810549e-08
1.453999999999999915e+01	4.706999999999999996e-06	4.755778504882245205e-08	4.754216014632499841e-06	-4.465239554727167174e-08
1.457000000000000028e+01	4.580999999999999847e-06	4.620538245776459499e-08	4.636580751864569020e-06	-4.348350328168433821e-08
1.459999999999999964e+01	4.458000000000000347e-06	4.491328987582629312e-08	4.521873273640225399e-06	-4.234603745668897981e-08
1.464000000000000057e+01	4.337999999999999802e-06	4.362918204811088069e-08	4.373351020171793651e-06	-4.087673127061670307e-08
1.466999999999999993e+01	4.222000000000000404e-06	4.241376735542364091e-08	4.265175810208589879e-06	-3.980906752464578944e-08
1.469999999999999929e+01	4.108000000000000310e-06	4.119738271428417451e-08	4.159673016856213632e-06	-3.876982084368191744e-08
1.473000000000000043e+01	3.997000000000000017e-06	4.003805760024870616e-08	4.056767025627318514e-06	-3.775810017197004712e-08
1.476999999999999957e+01	3.890000000000000025e-06	3.889885891659719979e-08	3.923468664202277864e-06	-3.645042743478611393e-08
1.480000000000000071e+01	3.785000000000000183e-06	3.780518430167129285e-08	3.826330362301336975e-06	-3.549949889503573940e-08
1.483000000000000007e+01	3.682000000000000068e-06	3.673388778317917360e-08	3.731540069898501799e-06	-3.457316461270386382e-08
1.485999999999999943e+01	3.582999999999999830e-06	3.568414375023590110e-08	3.639024329110893835e-06	-3.367055922494237008e-08
1.490000000000000036e+01	3.486000000000000166e-06	3.467783955154646267e-08	3.519105028436993119e-06	-3.250280700655285662e-08
1.492999999999999972e+01	3.390999999999999805e-06	3.369364786816698223e-08	3.431685506155008137e-06	-3.165316237494028319e-08
1.496000000000000085e+01	3.299000000000000093e-06	3.274142406919253128e-08	3.346379181427569552e-06	-3.082543472549421371e-08
1.500000000000000000e+01	3.210000000000000183e-06	3.180253128793367961e-08	3.235852366811696864e-06	-2.975509678729780311e-08
1.502999999999999936e+01	3.121999999999999924e-06	3.089463644262759773e-08	3.155314629393053475e-06	-2.897672569047316790e-08
1.506000000000000050e+01	3.036999999999999891e-06	3.001842658009465777e-08	3.076751640916010902e-06	-2.821874967853074298e-08
1.508999999999999986e+01	2.955000000000000083e-06	2.917379777728639010e-08	3.000122390677576794e-06	-2.748071794952693041e-08
1.513000000000000078e+01	2.873999999999999927e-06	2.834092382595881789e-08	2.900887658161139924e-06	-2.652692583659192530e-08
1.516000000000000014e+01	2.795999999999999996e-06	2.753946927628054135e-08	2.828612314825733349e-06	-2.583369236848979150e-08
1.518999999999999950e+01	2.719000000000000141e-06	2.673395595420987424e-08	2.758135720866883044e-06	-2.515891937318009597e-08
1.523000000000000043e+01	2.645000000000000087e-06	2.597582576873159464e-08	2.666895899481629589e-06	-2.428717897400160930e-08
1.525999999999999979e+01	2.572000000000000108e-06	2.522921372112364588e-08	2.600461272571857395e-06	-2.365377541745934333e-08
1.528999999999999915e+01	2.501999999999999931e-06	2.451368043850616844e-08	2.535692993122953630e-06	-2.303737700189936963e-08
1.533000000000000007e+01	2.432999999999999830e-06	2.382359675575457487e-08	2.451859618560031110e-06	-2.224122005008606180e-08
1.535999999999999943e+01	2.365999999999999878e-06	2.314022188313096862e-08	2.390827329059255435e-06	-2.166282789156478258e-08
1.539000000000000057e+01	2.301000000000000077e-06	2.247793184233816691e-08	2.331331509502705875e-06	-2.110001333164833352e-08
1.542999999999999972e+01	2.238000000000000002e-06	2.183665735134386216e-08	2.254327337345238472e-06	-2.037309507315169467e-08
1.546000000000000085e+01	2.176000000000000003e-06	2.120658345557184192e-08	2.198267349652710270e-06	-1.984498764583066583e-08
1.549000000000000021e+01	2.116000000000000154e-06	2.059740963954448814e-08	2.143616418116792877e-06	-1.933105739594855666e-08
1.552999999999999936e+01	2.058000000000000032e-06	2.002094848976941318e-08	2.072875154182968395e-06	-1.866715361905482372e-08
1.556000000000000050e+01	2.000999999999999985e-06	1.944332686595326661e-08	2.021365576008483346e-06	-1.818469389887223229e-08
1.558999999999999986e+01	1.946000000000000088e-06	1.888643211680102914e-08	1.971140045071659793e-06	-1.771503740788995522e-08
1.563000000000000078e+01	1.892000000000000054e-06	1.835142471635376577e-08	1.906106083801649549e-06	-1.710804156182996248e-08
1.566000000000000014e+01	1.839000000000000096e-06	1.781611709376653048e-08	1.858732972016277700e-06	-1.666668002914110664e-08
1.568999999999999950e+01	1.788000000000000076e-06	1.730138623477321503e-08	1.812521246302998085e-06	-1.623677362128207573e-08
1.573000000000000043e+01	1.737999999999999919e-06	1.680753236151379132e-08	1.752649416901692473e-06	-1.568069402028589479e-08
1.575999999999999979e+01	1.689999999999999913e-06	1.632382830598672066e-08	1.709006589132106160e-06	-1.527596658479742938e-08
1.578999999999999915e+01	1.642999999999999982e-06	1.586036615089744249e-08	1.666407342899233679e-06	-1.488140218130273720e-08
1.583000000000000007e+01	1.596999999999999914e-06	1.539787394426040085e-08	1.611192613070209415e-06	-1.437071876801731123e-08
1.585999999999999943e+01	1.552999999999999996e-06	1.496467071677934673e-08	1.570943609946962479e-06	-1.399899065303682784e-08
1.589000000000000057e+01	1.509000000000000079e-06	1.452326334197311460e-08	1.531668360984425169e-06	-1.363670709718610780e-08
1.592999999999999972e+01	1.467000000000000100e-06	1.411056759605367770e-08	1.480781650904636064e-06	-1.316800178979395586e-08
1.596000000000000085e+01	1.425999999999999984e-06	1.370796970634236731e-08	1.443701159031496403e-06	-1.282696488800245663e-08
1.599000000000000021e+01	1.385999999999999944e-06	1.331545235233110404e-08	1.407528397062489287e-06	-1.249469754409599251e-08
1.603000000000000114e+01	1.346999999999999978e-06	1.292522130538583848e-08	1.360676260424916848e-06	-1.206497028415706561e-08
1.605999999999999872e+01	1.309000000000000088e-06	1.255303245435274803e-08	1.326545609546456831e-06	-1.175238903021727492e-08
1.610000000000000142e+01	1.272000000000000061e-06	1.219086640399278779e-08	1.282345941974279409e-06	-1.134819072748704269e-08
1.612999999999999901e+01	1.235999999999999897e-06	1.183870583379788169e-08	1.250152204663747044e-06	-1.105422010571331492e-08
1.616000000000000014e+01	1.201000000000000021e-06	1.149653342325996030e-08	1.218756702080564417e-06	-1.076789964807871865e-08
1.619999999999999929e+01	1.167000000000000008e-06	1.115759417422949679e-08	1.178104954275017376e-06	-1.039770422300387782e-08
1.623000000000000043e+01	1.134000000000000069e-06	1.083553664707014009e-08	1.148498398045708445e-06	-1.012848172469457668e-08
1.626999999999999957e+01	1.101999999999999995e-06	1.052340954454084290e-08	1.110163715417645224e-06	-9.780386413592395259e-09
1.630000000000000071e+01	1.070999999999999995e-06	1.022119554613353412e-08	1.082244119300083280e-06	-9.527219286658740037e-09
1.632999999999999829e+01	1.041000000000000070e-06	9.928877331340136032e-09	1.055016605271795561e-06	-9.280617143496181666e-09
1.637000000000000099e+01	1.010999999999999934e-06	9.636905526708249342e-09	1.019758044866258708e-06	-8.961701603845706880e-09
1.639999999999999858e+01	9.823999999999999030e-07	9.358616923456157076e-09	9.940747225518607422e-07	-8.729696028079761058e-09
1.644000000000000128e+01	9.544999999999999245e-07	9.087322918715298125e-09	9.608170899745484888e-07	-8.429657455895791895e-09
1.646999999999999886e+01	9.272999999999999986e-07	8.828365157176214804e-09	9.365969409681653024e-07	-8.211437218866204990e-09
1.650000000000000000e+01	9.008000000000000194e-07	8.570870978569526807e-09	9.129820647738167258e-07	-7.998909877835758774e-09
1.653999999999999915e+01	8.750999999999999944e-07	8.321289962752348511e-09	8.824146739564318935e-07	-7.724174452045968779e-09
1.657000000000000028e+01	8.501000000000000220e-07	8.078657934775140360e-09	8.601617424039724195e-07	-7.524433672219406493e-09
1.660999999999999943e+01	8.257999999999999963e-07	7.842962770282243650e-09	8.313636095773969658e-07	-7.266286546431548499e-09
1.664000000000000057e+01	8.021000000000000157e-07	7.617874107584631150e-09	8.104028269333202845e-07	-7.078643695524796354e-09
1.667000000000000171e+01	7.790999999999999818e-07	7.394935497289479180e-09	7.899746701438885296e-07	-6.895976976999050561e-09
1.671000000000000085e+01	7.568000000000000005e-07	7.178902573564105537e-09	7.635438984437744032e-07	-6.659947329484515765e-09
1.673999999999999844e+01	7.349999999999999509e-07	6.967867193768836645e-09	7.443096722455676103e-07	-6.488409494091486706e-09
1.678000000000000114e+01	7.138999999999999538e-07	6.767837264804861255e-09	7.194255231505752368e-07	-6.266771571658523211e-09
1.680999999999999872e+01	6.932999999999999944e-07	6.568544612134639872e-09	7.013174991178921792e-07	-6.105694404652886388e-09
1.685000000000000142e+01	6.733999999999999816e-07	6.380005685578345127e-09	6.778902225743438208e-07	-5.897562730858869915e-09
1.687999999999999901e+01	6.538999999999999989e-07	6.191481192778780436e-09	6.608415009803312321e-07	-5.746286201970884414e-09
1.692000000000000171e+01	6.349999999999999554e-07	6.008859529131408704e-09	6.387824433081501373e-07	-5.550786128454105672e-09
1.694999999999999929e+01	6.166999999999999570e-07	5.835690821441479336e-09	6.227269403465104674e-07	-5.408658265642868890e-09
1.698000000000000043e+01	5.987999999999999886e-07	5.662850048704450863e-09	6.070770723044123389e-07	-5.270253647021301934e-09
1.701999999999999957e+01	5.814999999999999594e-07	5.499243993523108967e-09	5.868209626174677009e-07	-5.091302571044378450e-09
1.705000000000000071e+01	5.645999999999999603e-07	5.336161017685654009e-09	5.720712983462080514e-07	-4.961128963448139740e-09
1.708999999999999986e+01	5.481999999999999987e-07	5.181160945616853704e-09	5.529725672369587926e-07	-4.792729404351477981e-09
1.712000000000000099e+01	5.322999999999999688e-07	5.030886485501370859e-09	5.390589527454116726e-07	-4.670153894880660304e-09
1.716000000000000014e+01	5.167999999999999690e-07	4.881408768757368856e-09	5.210325793960345814e-07	-4.511467082990704751e-09
1.719000000000000128e+01	5.018000000000000067e-07	4.739727012698235290e-09	5.078924886367500328e-07	-4.395873481148793225e-09
1.723000000000000043e+01	4.870999999999999611e-07	4.598066618599060716e-09	4.908647637314416521e-07	-4.246180126394777423e-09
1.726000000000000156e+01	4.729000000000000060e-07	4.464023206601306032e-09	4.784553756463556639e-07	-4.137161150257779428e-09
1.730000000000000071e+01	4.590999999999999751e-07	4.333755665364050209e-09	4.623798935817734865e-07	-3.996031467253139605e-09
1.732999999999999829e+01	4.456999999999999742e-07	4.204690744737516767e-09	4.506682605147115739e-07	-3.893284232363548293e-09
1.737000000000000099e+01	4.325999999999999959e-07	4.081106610216401386e-09	4.355013516539619307e-07	-3.760316771747265997e-09
1.739999999999999858e+01	4.200000000000000022e-07	3.962239427394563777e-09	4.244549154035747314e-07	-3.663541975616872584e-09
1.744000000000000128e+01	4.076999999999999781e-07	3.846202415592294322e-09	4.101534254817103237e-07	-3.538340028093095916e-09
1.746999999999999886e+01	3.956999999999999765e-07	3.732995574809593020e-09	3.997400114796986784e-07	-3.447241896643328748e-09
1.751000000000000156e+01	3.841000000000000050e-07	3.621344693002357327e-09	3.862612939190271986e-07	-3.329413422290575114e-09
1.753999999999999915e+01	3.728000000000000030e-07	3.514806825179064756e-09	3.764491055203846390e-07	-3.243699657329006931e-09
1.757999999999999829e+01	3.618000000000000237e-07	3.411097396324532484e-09	3.637510138883424067e-07	-3.132857216220919800e-09
1.760999999999999943e+01	3.511000000000000139e-07	3.310216406438759682e-09	3.545086267673434604e-07	-3.052238943890571252e-09
1.764999999999999858e+01	3.407999999999999812e-07	3.213106668511333945e-09	3.425495073737418714e-07	-2.947999627998872213e-09
1.767999999999999972e+01	3.307000000000000165e-07	3.117882556563081740e-09	3.338458640232857498e-07	-2.872191348178371896e-09
1.771999999999999886e+01	3.209000000000000214e-07	3.025486883583588592e-09	3.225845486538578734e-07	-2.774176714529710160e-09
1.775000000000000000e+01	3.113999999999999959e-07	2.935919649572855743e-09	3.143889529858918310e-07	-2.702896251163341733e-09
1.778999999999999915e+01	3.021999999999999929e-07	2.847436102017392019e-09	3.037847517690820538e-07	-2.610732256221957063e-09
1.782000000000000028e+01	2.933000000000000125e-07	2.763577130118137852e-09	2.960668638138512052e-07	-2.543700708558884565e-09
1.785999999999999943e+01	2.844999999999999866e-07	2.680660393858200339e-09	2.860795582179548282e-07	-2.457017643808426903e-09
1.789000000000000057e+01	2.760999999999999908e-07	2.601512600155532750e-09	2.788093889199377050e-07	-2.393959338531386554e-09
1.792999999999999972e+01	2.679000000000000100e-07	2.525795999102659242e-09	2.693992248776910478e-07	-2.312391767229238535e-09
1.796000000000000085e+01	2.598999999999999913e-07	2.450370959935726643e-09	2.625471309860631850e-07	-2.253034211452864125e-09
1.800000000000000000e+01	2.521999999999999952e-07	2.377774359737553928e-09	2.536752110302750465e-07	-2.176224676971001827e-09
1.803000000000000114e+01	2.446000000000000065e-07	2.306120572528967979e-09	2.472143800228324693e-07	-2.120322048047004040e-09
1.807000000000000028e+01	2.372999999999999875e-07	2.237295224289141502e-09	2.388509978361467358e-07	-2.047999857178477167e-09
1.810000000000000142e+01	2.302999999999999910e-07	2.171298315018075736e-09	2.327624076721798275e-07	-1.995379885588875663e-09
1.814000000000000057e+01	2.234000000000000020e-07	2.106244218736596322e-09	2.248832087422011085e-07	-1.927324819116810456e-09
1.817000000000000171e+01	2.167000000000000015e-07	2.043075748434290027e-09	2.191487018491584439e-07	-1.877823322147005118e-09
1.821000000000000085e+01	2.101999999999999896e-07	1.981792904111156851e-09	2.117296134031304054e-07	-1.813817712103364563e-09
1.825000000000000000e+01	2.038999999999999928e-07	1.923572902966075187e-09	2.045627417902422107e-07	-1.752029296230488299e-09
1.828000000000000114e+01	1.978000000000000110e-07	1.866026092234868898e-09	1.993484585053813475e-07	-1.707101000975800915e-09
1.832000000000000028e+01	1.918000000000000102e-07	1.809422671843517627e-09	1.926044162859796268e-07	-1.649024945355782544e-09
1.835000000000000142e+01	1.859999999999999979e-07	1.754706032131878250e-09	1.876984609689725436e-07	-1.606801404581058070e-09
1.839000000000000057e+01	1.804000000000000007e-07	1.702917712985568920e-09	1.813538663621842084e-07	-1.552226292364666119e-09
1.842000000000000171e+01	1.749999999999999921e-07	1.651943457718816704e-09	1.767388012698087908e-07	-1.512549835354705906e-09
1.846000000000000085e+01	1.696999999999999909e-07	1.601913170142189825e-09	1.707705344311851837e-07	-1.461266619313073132e-09
1.848999999999999844e+01	1.646000000000000048e-07	1.553770817945812997e-09	1.664291168799285684e-07	-1.423981339967460009e-09
1.853000000000000114e+01	1.595999999999999998e-07	1.507493884469187417e-09	1.608143162049988425e-07	-1.375783309046206821e-09
1.857000000000000028e+01	1.548000000000000097e-07	1.462155722530264642e-09	1.553913299324618520e-07	-1.329256319751090356e-09
1.860000000000000142e+01	1.501000000000000007e-07	1.417762105631735868e-09	1.514455543158763093e-07	-1.295417787476573395e-09
1.864000000000000057e+01	1.454999999999999992e-07	1.375153078415272309e-09	1.463406218657345098e-07	-1.251655792834817504e-09
1.867000000000000171e+01	1.411000000000000128e-07	1.333567693226082170e-09	1.426250320484552661e-07	-1.219815466871921300e-09
1.871000000000000085e+01	1.368000000000000074e-07	1.293717245595806393e-09	1.378159393385077823e-07	-1.178617613629777832e-09
1.875000000000000000e+01	1.326999999999999905e-07	1.254943556217569358e-09	1.331660188810504276e-07	-1.138795661205963922e-09
1.878000000000000114e+01	1.286000000000000001e-07	1.216169866839332529e-09	1.297787456876211233e-07	-1.109793346466097877e-09
1.882000000000000028e+01	1.246999999999999983e-07	1.180007532728640229e-09	1.253904090233298693e-07	-1.072225872626504345e-09
1.885000000000000142e+01	1.209000000000000040e-07	1.144049003262972213e-09	1.221924910253101593e-07	-1.044853188911924667e-09
1.889000000000000057e+01	1.172000000000000039e-07	1.109713405403995897e-09	1.180501173803139445e-07	-1.009401508776353741e-09
1.892999999999999972e+01	1.135999999999999981e-07	1.075626645511040643e-09	1.140433197790258531e-07	-9.751158571970248784e-10
1.896000000000000085e+01	1.101999999999999942e-07	1.044069834497673773e-09	1.111250391380946070e-07	-9.501482090735566385e-10
1.900000000000000000e+01	1.068000000000000034e-07	1.011857153578508007e-09	1.073468994298317454e-07	-9.178287890019688618e-10
1.903000000000000114e+01	1.034999999999999937e-07	9.811894619796932973e-10	1.045960340547859156e-07	-8.943005731740181130e-10
1.907000000000000028e+01	1.003999999999999991e-07	9.518011785774030417e-10	1.010357079905498041e-07	-8.638536741420814623e-10
1.910999999999999943e+01	9.726999999999999684e-08	9.226900810393505683e-10	9.759502307424591741e-08	-8.344351024250805100e-10
1.914000000000000057e+01	9.427999999999999455e-08	8.943273449202218561e-10	9.509092892522666590e-08	-8.130279098473298896e-10
1.917999999999999972e+01	9.138000000000000167e-08	8.673459193201291190e-10	9.185125226996854521e-08	-7.853366358205266701e-10
1.921999999999999886e+01	8.857000000000000496e-08	8.411857744779588347e-10	8.872169488670337174e-08	-7.585914060947841045e-10
1.925000000000000000e+01	8.584000000000000632e-08	8.152578399140565850e-10	8.644473285363415105e-08	-7.391355259686619090e-10
1.928999999999999915e+01	8.319000000000000575e-08	7.905699959933466900e-10	8.349966089632435945e-08	-7.139748124539534921e-10
1.932000000000000028e+01	8.062000000000000326e-08	7.661468094360331623e-10	8.135716319697183498e-08	-6.956736200982520310e-10
1.935999999999999943e+01	7.812999999999999883e-08	7.429349614785065632e-10	7.858620650394919289e-08	-6.720078095426147232e-10
1.939999999999999858e+01	7.572000000000000570e-08	7.204555400724740465e-10	7.591013083858048939e-08	-6.491563627339070715e-10
1.942999999999999972e+01	7.337000000000000120e-08	6.980959188472980918e-10	7.396333599553626858e-08	-6.325348883967623150e-10
1.946999999999999886e+01	7.109999999999999477e-08	6.769079722584157057e-10	7.144530228718536850e-08	-6.110394480291424344e-10
1.951000000000000156e+01	6.889000000000000344e-08	6.562653907338099001e-10	6.901304162058234210e-08	-5.902796653627739226e-10
1.953999999999999915e+01	6.674999999999999883e-08	6.358791527287241031e-10	6.724316418826105449e-08	-5.751755758833783419e-10
1.957999999999999829e+01	6.467999999999999419e-08	6.165331844386642367e-10	6.495313929476214587e-08	-5.556352117021740425e-10
1.962000000000000099e+01	6.267000000000000465e-08	5.977355834342808189e-10	6.273993049475660533e-08	-5.367531044898290259e-10
1.964999999999999858e+01	6.072000000000000373e-08	5.794873889460581488e-10	6.112850163849398562e-08	-5.230068029517204482e-10
1.969000000000000128e+01	5.882999999999999806e-08	5.614499850411165584e-10	5.904243584921006339e-08	-5.052136915666332962e-10
1.973000000000000043e+01	5.699000000000000276e-08	5.442187930520713590e-10	5.702602758112852227e-08	-4.880169774079317624e-10
1.976000000000000156e+01	5.521000000000000270e-08	5.275396633904254113e-10	5.555829460732078486e-08	-4.755009805968145178e-10
1.980000000000000071e+01	5.348999999999999789e-08	5.114136352866630144e-10	5.365923740087872770e-08	-4.593086474189243700e-10
1.983999999999999986e+01	5.180999999999999872e-08	4.953512889175923011e-10	5.182465749421367064e-08	-4.436679479874776835e-10
1.987000000000000099e+01	5.019000000000000142e-08	4.801523698760947053e-10	5.048991480746073579e-08	-4.322897463925594552e-10
1.991000000000000014e+01	4.862000000000000126e-08	4.654133680590335321e-10	4.876369454610211337e-08	-4.175757311655463622e-10
1.994999999999999929e+01	4.709000000000000013e-08	4.510393670821540052e-10	4.709685550551483967e-08	-4.033693134258932572e-10
1.998000000000000043e+01	4.561000000000000276e-08	4.371268999104646402e-10	4.588459232313160059e-08	-3.930380812279067067e-10
2.001999999999999957e+01	4.418000000000000253e-08	4.236768325693693126e-10	4.431726724661796524e-08	-3.796819104657644182e-10
2.005999999999999872e+01	4.279000000000000134e-08	4.103470272893461301e-10	4.280430973393123175e-08	-3.667900132832634596e-10
2.008999999999999986e+01	4.143999999999999917e-08	3.976400674797246397e-10	4.170418527177755894e-08	-3.574163939139390088e-10
2.012999999999999901e+01	4.014000000000000077e-08	3.853975859616663542e-10	4.028203880489256366e-08	-3.452995403425377198e-10
2.017000000000000171e+01	3.887000000000000329e-08	3.734283065909885602e-10	3.890932699026895749e-08	-3.336043343024453540e-10
2.021000000000000085e+01	3.765000000000000295e-08	3.619250066225737498e-10	3.758427574085426959e-08	-3.223154456648984834e-10
2.023999999999999844e+01	3.645999999999999693e-08	3.506961789721315477e-10	3.662070318347154717e-08	-3.141062535805414522e-10
2.028000000000000114e+01	3.529999999999999846e-08	3.397423432549044653e-10	3.537482021417951985e-08	-3.034918018234603188e-10
2.032000000000000028e+01	3.418999999999999712e-08	3.292566231359363072e-10	3.417177238006471904e-08	-2.932419703516019598e-10
2.035000000000000142e+01	3.309999999999999861e-08	3.189508053608477070e-10	3.329655264455213635e-08	-2.857848538920255215e-10
2.039000000000000057e+01	3.204999999999999913e-08	3.090180713297093462e-10	3.216429622775304227e-08	-2.761370739348946754e-10
2.042999999999999972e+01	3.103999999999999869e-08	2.994591138628443665e-10	3.107012646440682380e-08	-2.668128821860670704e-10
2.046999999999999886e+01	3.005000000000000108e-08	2.899080660946673496e-10	3.001233541009324002e-08	-2.577975201670819477e-10
2.050000000000000000e+01	2.909000000000000108e-08	2.808143952097423151e-10	2.924184379618875993e-08	-2.512298382795219500e-10
2.053999999999999915e+01	2.817000000000000012e-08	2.720960019997904924e-10	2.824376013422472617e-08	-2.427207749345661406e-10
2.057999999999999829e+01	2.726999999999999868e-08	2.635602824150103300e-10	2.727822068270726356e-08	-2.344875703943113263e-10
2.060999999999999943e+01	2.640000000000000148e-08	2.553042890356525449e-10	2.657492405121753162e-08	-2.284894877573893409e-10
2.064999999999999858e+01	2.555999999999999859e-08	2.473285414769593383e-10	2.566434381423407216e-08	-2.207222199574240350e-10
2.069000000000000128e+01	2.473999999999999853e-08	2.396795741706274751e-10	2.478403802033695102e-08	-2.132116610125803594e-10
2.073000000000000043e+01	2.394999999999999939e-08	2.321643789216669045e-10	2.393319010316153329e-08	-2.059509215750174515e-10
2.076000000000000156e+01	2.317999999999999978e-08	2.248340512289008116e-10	2.331389729889841863e-08	-2.006651887588236002e-10
2.080000000000000071e+01	2.244000000000000109e-08	2.177859900827415618e-10	2.251264974056460338e-08	-1.938251735443861887e-10
2.083999999999999986e+01	2.171999999999999861e-08	2.109236047831536594e-10	2.173863832636149089e-08	-1.872162331223835599e-10
2.087999999999999901e+01	2.101999999999999896e-08	2.042472417402986753e-10	2.099106371907369432e-08	-1.808316234935468741e-10
2.091000000000000014e+01	2.035000000000000024e-08	1.978544731496696312e-10	2.044725361500118427e-08	-1.761863479145818916e-10
2.094999999999999929e+01	1.970000000000000104e-08	1.916485351061503492e-10	1.974403358175393964e-08	-1.701782038805106306e-10
2.098999999999999844e+01	1.905999999999999994e-08	1.855324327645169374e-10	1.906507537046038758e-08	-1.643760402973404566e-10
2.103000000000000114e+01	1.844999999999999977e-08	1.797011373106748089e-10	1.840959641626524063e-08	-1.587732546609295516e-10
2.107000000000000028e+01	1.785000000000000102e-08	1.739602549089877580e-10	1.777681855172557009e-08	-1.533632815646440858e-10
2.110000000000000142e+01	1.727999999999999989e-08	1.685049876854688083e-10	1.731666709035343979e-08	-1.494284062503754662e-10
2.114000000000000057e+01	1.672000000000000016e-08	1.632372438293827109e-10	1.672175678283268134e-08	-1.443401677350438483e-10
2.117999999999999972e+01	1.617999999999999996e-08	1.580586428548594453e-10	1.614743002544833763e-08	-1.394268760395656609e-10
2.121999999999999886e+01	1.565000000000000117e-08	1.529715518980027436e-10	1.559292486599028411e-08	-1.346821025525401368e-10
2.125000000000000000e+01	1.515000000000000000e-08	1.481717504350947592e-10	1.518959795694941804e-08	-1.312302655367470692e-10
2.128999999999999915e+01	1.466000000000000025e-08	1.434640363401225460e-10	1.466795991855983175e-08	-1.267650378174784721e-10
2.132999999999999829e+01	1.418000000000000025e-08	1.388485828181668379e-10	1.416406994394655358e-08	-1.224508338254203824e-10
2.137000000000000099e+01	1.371999999999999977e-08	1.344235394149898640e-10	1.367718187252327431e-08	-1.182813581708616773e-10
2.141000000000000014e+01	1.328000000000000046e-08	1.302659246565015663e-10	1.320656939110049163e-08	-1.142504814010649624e-10
2.144000000000000128e+01	1.283999999999999950e-08	1.260240167587115255e-10	1.286395952652708559e-08	-1.113154727878077654e-10
2.148000000000000043e+01	1.242999999999999947e-08	1.220716500209201029e-10	1.242060838202807026e-08	-1.075167896829816626e-10
2.151999999999999957e+01	1.201999999999999944e-08	1.181145490109213194e-10	1.199226109289098280e-08	-1.038459037272370859e-10
2.155999999999999872e+01	1.163000000000000058e-08	1.144165050667079380e-10	1.157850383483394505e-08	-1.002992933065976648e-10
2.160000000000000142e+01	1.124999999999999982e-08	1.107429985089350815e-10	1.117892504703056435e-08	-9.687345606862708031e-11
2.162999999999999901e+01	1.088000000000000048e-08	1.071636000450401834e-10	1.088829926585934849e-08	-9.438123944897313717e-11
2.167000000000000171e+01	1.053000000000000065e-08	1.037770365710545895e-10	1.051254923508689208e-08	-9.115838520602586550e-11
2.171000000000000085e+01	1.017999999999999917e-08	1.003864316451846732e-10	1.014985742618240128e-08	-8.804677091265404359e-11
2.175000000000000000e+01	9.847000000000000427e-09	9.721637452214520086e-11	9.799820628240110682e-09	-8.504296527253289946e-11
2.178999999999999915e+01	9.523999999999999785e-09	9.408248261996774405e-11	9.462037820792631697e-09	-8.214355562952056155e-11
2.182999999999999829e+01	9.212000000000000035e-09	9.105358763774514456e-11	9.136110158815069656e-09	-7.934514784004673420e-11
2.185999999999999943e+01	8.909000000000000565e-09	8.816153621632584142e-11	8.899205640240555225e-09	-7.731059304746179044e-11
2.189999999999999858e+01	8.615999999999999198e-09	8.531181611664351900e-11	8.593071252279603856e-09	-7.468082657472093378e-11
2.194000000000000128e+01	8.332999999999999245e-09	8.255778605057672936e-11	8.297706282163168554e-09	-7.214282248704407038e-11
2.198000000000000043e+01	8.058000000000000091e-09	7.987979301496218809e-11	8.012719911385939697e-09	-6.969325494491037118e-11
2.201999999999999957e+01	7.793000000000000696e-09	7.734280623559182311e-11	7.737723427378582139e-09	-6.732881602988744754e-11
2.205999999999999872e+01	7.536000000000000446e-09	7.483568001214395253e-11	7.472330209229486107e-09	-6.504621562312710132e-11
2.208999999999999986e+01	7.287000000000000169e-09	7.240507579337445726e-11	7.279356034228359390e-09	-6.338600260075158386e-11
2.212999999999999901e+01	7.045999999999999864e-09	7.009181224331507332e-11	7.029844465571579043e-09	-6.123875584299595550e-11
2.217000000000000171e+01	6.813000000000000358e-09	6.781332249996897902e-11	6.788883625215369034e-09	-5.916439056578519952e-11
2.221000000000000085e+01	6.586999999999999691e-09	6.560185734937312575e-11	6.556094610840273550e-09	-5.715968233393470372e-11
2.225000000000000000e+01	6.368999999999999823e-09	6.350427453937491772e-11	6.331100545587137383e-09	-5.522142394852031024e-11
2.228999999999999915e+01	6.157999999999999621e-09	6.143598070853268438e-11	6.113526699391046863e-09	-5.334642648576114287e-11
2.232000000000000028e+01	5.952999999999999605e-09	5.942514477648021517e-11	5.955015727400228184e-09	-5.197999161788630677e-11
2.235999999999999943e+01	5.755000000000000082e-09	5.751508533391478837e-11	5.749733192020991350e-09	-5.020980373580918519e-11
2.239999999999999858e+01	5.564000000000000225e-09	5.563836786939507276e-11	5.551222071133601920e-09	-4.849737294540694824e-11
2.244000000000000128e+01	5.378999999999999726e-09	5.381947780783737832e-11	5.359308134615112281e-09	-4.684122562981350840e-11
2.248000000000000043e+01	5.200000000000000241e-09	5.208854128628804595e-11	5.173818067489733604e-09	-4.523989591120691272e-11
2.251999999999999957e+01	5.025999999999999808e-09	5.037459618316094217e-11	4.994579463860895295e-09	-4.369192559949771385e-11
2.255999999999999872e+01	4.858000000000000388e-09	4.874686102222925468e-11	4.821420820893755020e-09	-4.219586414144400470e-11
2.260000000000000142e+01	4.696000000000000327e-09	4.714840906695085420e-11	4.654171532847073218e-09	-4.075026857018385618e-11
2.262999999999999901e+01	4.539000000000000146e-09	4.559831597021977900e-11	4.532510453719396360e-09	-3.969832634682051892e-11
2.267000000000000171e+01	4.386999999999999843e-09	4.412199669088575982e-11	4.375194693893019333e-09	-3.833759657829373604e-11
2.271000000000000085e+01	4.240000000000000248e-09	4.266803241397475890e-11	4.223323700688695473e-09	-3.702340324780593271e-11
2.275000000000000000e+01	4.097999999999999704e-09	4.128637548477705778e-11	4.076730180146239969e-09	-3.575433139499269971e-11
2.278999999999999915e+01	3.960999999999999867e-09	3.992900190790148153e-11	3.935247707713740994e-09	-3.452897341175725885e-11
2.282999999999999829e+01	3.827999999999999602e-09	3.863249259640386883e-11	3.798710722555117804e-09	-3.334592899413399910e-11
2.287000000000000099e+01	3.699000000000000151e-09	3.735197011386013059e-11	3.666954521904639104e-09	-3.220380509454918862e-11
2.291000000000000014e+01	3.575000000000000166e-09	3.612047621617596664e-11	3.539815255467368566e-09	-3.110121587447011920e-11
2.294999999999999929e+01	3.453999999999999860e-09	3.493782037776254785e-11	3.417129919864413747e-09	-3.003678265743287968e-11
2.298999999999999844e+01	3.337999999999999847e-09	3.378373183066863978e-11	3.298736353124265930e-09	-2.900913388246013860e-11
2.301999999999999957e+01	3.224999999999999927e-09	3.267730354829633080e-11	3.212660572419727669e-09	-2.826171599980235207e-11
2.305999999999999872e+01	3.115999999999999993e-09	3.159085158523798429e-11	3.101389910246041969e-09	-2.729516091703513879e-11
2.310000000000000142e+01	3.011000000000000045e-09	3.056110119211675368e-11	2.993969365563728671e-09	-2.636165479693803466e-11
2.314000000000000057e+01	2.909000000000000191e-09	2.954261490274741202e-11	2.890239883368591324e-09	-2.545985235308575744e-11
2.317999999999999972e+01	2.810999999999999909e-09	2.857982559384679335e-11	2.790043224496987962e-09	-2.458841519834119471e-11
2.321999999999999886e+01	2.716000000000000134e-09	2.762962829431719599e-11	2.693222968961278830e-09	-2.374602022636571836e-11
2.326000000000000156e+01	2.624000000000000038e-09	2.672401975607711635e-11	2.599654748913800266e-09	-2.293161218277013675e-11
2.330000000000000071e+01	2.535000000000000035e-09	2.583223875678412612e-11	2.509251320529822295e-09	-2.214444603601993029e-11
2.333999999999999986e+01	2.449000000000000125e-09	2.498415739936610798e-11	2.421927949030370923e-09	-2.138379779709261824e-11
2.337999999999999901e+01	2.365000000000000002e-09	2.414086227567966245e-11	2.337600328127413531e-09	-2.064894713762459846e-11
2.342000000000000171e+01	2.284999999999999864e-09	2.335064296223982064e-11	2.256184577290853721e-09	-1.993917736656367416e-11
2.346000000000000085e+01	2.206999999999999927e-09	2.256629530103763648e-11	2.177597239037300027e-09	-1.925377540700757663e-11
2.350000000000000000e+01	2.132000000000000082e-09	2.182404802146476432e-11	2.101755276240192856e-09	-1.859203177322491050e-11
2.353999999999999915e+01	2.059000000000000024e-09	2.108867698359793625e-11	2.028576069461425296e-09	-1.795324054785977181e-11
2.357999999999999829e+01	1.989000000000000059e-09	2.039469041302662450e-11	1.957977414303925093e-09	-1.733669935931539570e-11
2.362000000000000099e+01	1.920999999999999880e-09	1.970852693860282773e-11	1.889877518785087789e-09	-1.674170935931591302e-11
2.364999999999999858e+01	1.854999999999999901e-09	1.905281869087878606e-11	1.840393436360071445e-09	-1.630919140098216540e-11
2.369000000000000128e+01	1.792000000000000016e-09	1.841608794650300810e-11	1.776470789420197440e-09	-1.575024489534773241e-11
2.373000000000000043e+01	1.730000000000000023e-09	1.779890050873929677e-11	1.714824079478795002e-09	-1.521094573151459085e-11
2.376999999999999957e+01	1.670999999999999917e-09	1.720153350571686424e-11	1.655373038066739673e-09	-1.469060807682757099e-11
2.380999999999999872e+01	1.614000000000000010e-09	1.663340352032620114e-11	1.598037796932993287e-09	-1.418854951776118442e-11
2.385000000000000142e+01	1.557999999999999997e-09	1.607427442563219909e-11	1.542738885534459681e-09	-1.370409103847590694e-11
2.389000000000000057e+01	1.505000000000000076e-09	1.553614933373131607e-11	1.489397228545557278e-09	-1.323655699954298168e-11
2.392999999999999972e+01	1.453000000000000049e-09	1.501612994627222063e-11	1.437934143386967587e-09	-1.278527511683296211e-11
2.396999999999999886e+01	1.403000000000000015e-09	1.450750167962423516e-11	1.388271337773921291e-09	-1.234957644057121936e-11
2.401000000000000156e+01	1.354999999999999974e-09	1.402681139250233808e-11	1.340330907283235689e-09	-1.192879533455356727e-11
2.405000000000000071e+01	1.308000000000000033e-09	1.354782428867454878e-11	1.294035332939488557e-09	-1.152226945552543969e-11
2.408999999999999986e+01	1.263000000000000085e-09	1.309631328415749425e-11	1.249307478819684449e-09	-1.112933973271897216e-11
2.412999999999999901e+01	1.219000000000000030e-09	1.265414380699592588e-11	1.206070589676565861e-09	-1.074935034754941911e-11
2.417000000000000171e+01	1.176999999999999968e-09	1.222494739038305001e-11	1.164251299413602345e-09	-1.038167424139291043e-11
2.421000000000000085e+01	1.136000000000000006e-09	1.181221700344746363e-11	1.123802279857787604e-09	-1.002590514737653496e-11
2.425000000000000000e+01	1.097000000000000038e-09	1.141302548032437268e-11	1.084689431839489260e-09	-9.681748987356745323e-12
2.428999999999999915e+01	1.058999999999999962e-09	1.102990738869551985e-11	1.046878923321926481e-09	-9.348913972080118139e-12
2.432999999999999829e+01	1.021999999999999986e-09	1.065633867051906473e-11	1.010337086620403795e-09	-9.027109729590322221e-12
2.437000000000000099e+01	9.866999999999999118e-10	1.029396419671192465e-11	9.750304173951194347e-10	-8.716047296542958028e-12
2.441000000000000014e+01	9.523999999999999371e-10	9.947119290445448111e-12	9.409255736515580955e-10	-8.415439109585767000e-12
2.444999999999999929e+01	9.191999999999999898e-10	9.605676650647782592e-12	9.079893747485523882e-10	-8.124998996804983018e-12
2.448999999999999844e+01	8.871999999999999969e-10	9.281519877909653188e-12	8.761888004138644968e-10	-7.844442169236520621e-12
2.453000000000000114e+01	8.563000000000000312e-10	8.968144544098369246e-12	8.454909897672630240e-10	-7.573485212441798005e-12
2.457000000000000028e+01	8.264999999999999893e-10	8.660816954356846420e-12	8.158632403510312281e-10	-7.311846078147647146e-12
2.460999999999999943e+01	7.976000000000000168e-10	8.367186422401579693e-12	7.872730071677484509e-10	-7.059244075948924038e-12
2.464999999999999858e+01	7.697999999999999680e-10	8.084440675071344144e-12	7.596879017254650940e-10	-6.815399865074891008e-12
2.469000000000000128e+01	7.428999999999999885e-10	7.806225972653708704e-12	7.330756910899766655e-10	-6.580035446216803943e-12
2.473000000000000043e+01	7.168999999999999749e-10	7.541301873432819147e-12	7.074042969443162176e-10	-6.352874153417753723e-12
2.476999999999999957e+01	6.918000000000000306e-10	7.285255111950988358e-12	6.826417946552836110e-10	-6.133640646023160857e-12
2.480999999999999872e+01	6.675000000000000214e-10	7.033208810484372690e-12	6.587564123470103627e-10	-5.922060900691974979e-12
2.485000000000000142e+01	6.440999999999999781e-10	6.794088804194644899e-12	6.357165299815014529e-10	-5.717862203468012163e-12
2.489999999999999858e+01	6.214999999999999735e-10	6.562876187191736505e-12	6.080577343896485608e-10	-5.472580074239183400e-12
2.494000000000000128e+01	5.997000000000000074e-10	6.336136302724240976e-12	5.868053964115532373e-10	-5.283998353658437650e-12
2.498000000000000043e+01	5.786000000000000492e-10	6.119885140597112956e-12	5.662968308997075413e-10	-5.101920309055097603e-12
2.501999999999999957e+01	5.581999999999999956e-10	5.910558717598644637e-12	5.465010530279851553e-10	-4.926078704272269931e-12
2.505999999999999872e+01	5.385999999999999806e-10	5.706131688984520817e-12	5.273872250924583406e-10	-4.756207571873780533e-12
2.510000000000000142e+01	5.196000000000000462e-10	5.510838341628977265e-12	5.089246585867498394e-10	-4.592042230919096014e-12
2.514000000000000057e+01	5.013000000000000163e-10	5.322538438084125589e-12	4.910860411034566066e-10	-4.433346980649506418e-12
2.517999999999999972e+01	4.835999999999999637e-10	5.137401259313895587e-12	4.738535756351801788e-10	-4.279967788797629007e-12
2.521999999999999886e+01	4.664999999999999917e-10	4.961130448627610977e-12	4.572112439419254954e-10	-4.131765894682951210e-12
2.526000000000000156e+01	4.499999999999999970e-10	4.790852533735514945e-12	4.411431028259070988e-10	-3.988603187567599408e-12
2.530000000000000071e+01	4.340999999999999795e-10	4.624082021728745621e-12	4.256332836883946174e-10	-3.850342202818415572e-12
2.533999999999999986e+01	4.187000000000000120e-10	4.464874220898091468e-12	4.106659920897621781e-10	-3.716846118096767071e-12
2.537999999999999901e+01	4.037999999999999911e-10	4.310648375540273628e-12	3.962255073128389927e-10	-3.587978749576967304e-12
2.542000000000000171e+01	3.894999999999999991e-10	4.160241702213145785e-12	3.822961819293912882e-10	-3.463604548191792981e-12
2.546000000000000085e+01	3.757000000000000054e-10	4.017182388411725316e-12	3.688624413698265713e-10	-3.343588595905924380e-12
2.551000000000000156e+01	3.622999999999999793e-10	3.878086006858022587e-12	3.527435721526419475e-10	-3.199492919285887829e-12
2.555000000000000071e+01	3.494000000000000032e-10	3.744037976058113759e-12	3.403683274130588494e-10	-3.088792976850951431e-12
2.558999999999999986e+01	3.370000000000000253e-10	3.613109946112905546e-12	3.284385481846788969e-10	-2.982017113436779418e-12
2.562999999999999901e+01	3.250000000000000151e-10	3.488205988876421515e-12	3.169389648190946533e-10	-2.879033051946520615e-12
2.567000000000000171e+01	3.134000000000000241e-10	3.367322698914575234e-12	3.058543783183979119e-10	-2.779709127191648129e-12
2.571000000000000085e+01	3.022000000000000007e-10	3.248729180120333577e-12	2.951696599240955396e-10	-2.683914282331767932e-12
2.575000000000000000e+01	2.913999999999999967e-10	3.135991147756213727e-12	2.848697507089631570e-10	-2.591518065339862444e-12
2.578999999999999915e+01	2.810000000000000119e-10	3.027313042485035151e-12	2.749396611719098585e-10	-2.502390625493627059e-12
2.582999999999999829e+01	2.709999999999999948e-10	2.922708720713258295e-12	2.653644708357329465e-10	-2.416402709891825650e-12
2.587000000000000099e+01	2.613000000000000179e-10	2.819603777590568099e-12	2.561293278477682117e-10	-2.333425659995713123e-12
2.592000000000000171e+01	2.518999999999999780e-10	2.721080108853896526e-12	2.450410752326350296e-10	-2.233743330514317596e-12
2.596000000000000085e+01	2.429000000000000091e-10	2.626664864632779002e-12	2.365170894551764958e-10	-2.157073375986113740e-12
2.600000000000000000e+01	2.341999999999999771e-10	2.535289369578943656e-12	2.282853516708284638e-10	-2.083000210399370019e-12
2.603999999999999915e+01	2.258000000000000113e-10	2.445660359089408428e-12	2.203312972925415185e-10	-2.011397663247836256e-12
2.607999999999999829e+01	2.176000000000000034e-10	2.359358040850943229e-12	2.126404486821718207e-10	-1.942140313596818289e-12
2.612000000000000099e+01	2.097999999999999890e-10	2.277208025748489623e-12	2.052009894211889379e-10	-1.875125343643833556e-12
2.616000000000000014e+01	2.022999999999999890e-10	2.198137596981893392e-12	1.980062641168979768e-10	-1.810293760132127748e-12
2.619999999999999929e+01	1.949999999999999987e-10	2.119943585923927303e-12	1.910502438598556621e-10	-1.747591899423372834e-12
2.625000000000000000e+01	1.879999999999999970e-10	2.046013883954195697e-12	1.826817568183254003e-10	-1.672128134429092784e-12
2.628999999999999915e+01	1.812000000000000050e-10	1.974101443825012988e-12	1.762409202237371222e-10	-1.614023192958059229e-12
2.632999999999999829e+01	1.745999999999999968e-10	1.904213193739608591e-12	1.700193815973733685e-10	-1.557875230804363004e-12
2.637000000000000099e+01	1.683000000000000030e-10	1.837447831260251073e-12	1.640112264609540294e-10	-1.503631602850749583e-12
2.641000000000000014e+01	1.621999999999999931e-10	1.771786362495583981e-12	1.582105668618679333e-10	-1.451239900077867995e-12
2.644999999999999929e+01	1.563999999999999976e-10	1.710236204997816394e-12	1.526115412233108557e-10	-1.400647948230408156e-12
2.648999999999999844e+01	1.507000000000000069e-10	1.649646758347980741e-12	1.472083141954314468e-10	-1.351803806492204311e-12
2.653999999999999915e+01	1.452000000000000001e-10	1.591117297458613024e-12	1.407207746173112950e-10	-1.293127734320641318e-12
2.657999999999999829e+01	1.400000000000000077e-10	1.535751716044404678e-12	1.357368938101526838e-10	-1.248027456935172957e-12
2.662000000000000099e+01	1.348999999999999943e-10	1.480585320473066672e-12	1.309300260775915926e-10	-1.204507778361699180e-12
2.666000000000000014e+01	1.299999999999999905e-10	1.428306830948215178e-12	1.262944458981561063e-10	-1.162517735337487230e-12
2.669999999999999929e+01	1.252999999999999964e-10	1.378114885296215219e-12	1.218244532129465634e-10	-1.122006591235483862e-12
2.673999999999999844e+01	1.207000000000000071e-10	1.328915404756952050e-12	1.175143732831935294e-10	-1.082923834796493644e-12
2.678999999999999915e+01	1.163000000000000016e-10	1.281814015095924055e-12	1.123430463176955137e-10	-1.036002471305725600e-12
2.682999999999999829e+01	1.121000000000000058e-10	1.236817644516361257e-12	1.083721520145897838e-10	-9.999500641087479810e-13
2.687000000000000099e+01	1.080000000000000019e-10	1.192205211865809842e-12	1.045429007303366090e-10	-9.651634242735993667e-13
2.691000000000000014e+01	1.040000000000000028e-10	1.149250351838101521e-12	1.008497237706040511e-10	-9.315929844150654279e-13
2.694999999999999929e+01	1.002000000000000004e-10	1.108415521998857550e-12	9.728707702949628501e-11	-8.991893960032541067e-13
2.700000000000000000e+01	9.658999999999999939e-11	1.069596914769677822e-12	9.300892019264535702e-11	-8.602509681227347129e-13
2.703999999999999915e+01	9.305000000000000438e-11	1.031470896923417792e-12	8.971982224117570242e-11	-8.302934902682552224e-13
2.707999999999999829e+01	8.964999999999999544e-11	9.948166603833761677e-13	8.654343617072211556e-11	-8.013442662828619666e-13
2.712000000000000099e+01	8.636999999999999488e-11	9.594168905082294895e-13	8.347546545615004599e-11	-7.733652295613955364e-13
2.716000000000000014e+01	8.319999999999999445e-11	9.246841911341045746e-13	8.051300902082172605e-11	-7.463309467606712123e-13
2.721000000000000085e+01	8.015000000000000240e-11	8.917120059358196893e-13	7.695404887115224195e-11	-7.138292647325111747e-13
2.725000000000000000e+01	7.720999999999999756e-11	8.598944635408870814e-13	7.421876959548385617e-11	-6.888310834384783931e-13
2.728999999999999915e+01	7.438000000000000578e-11	8.292353744610836162e-13	7.157993926100074808e-11	-6.646982610932149740e-13
2.732999999999999829e+01	7.163999999999999766e-11	7.995153455941168293e-13	6.903479422542295802e-11	-6.414065934208537503e-13
2.737000000000000099e+01	6.901000000000000261e-11	7.709609291856171098e-13	6.658058282152267552e-11	-6.189319809911229643e-13
2.742000000000000171e+01	6.647000000000000414e-11	7.433522702530767928e-13	6.363652126560393453e-11	-5.919511541499862110e-13
2.746000000000000085e+01	6.402000000000000226e-11	7.166924864879498426e-13	6.137691133336811329e-11	-5.712273416605145721e-13
2.750000000000000000e+01	6.167000000000000521e-11	6.910967592689392300e-13	5.919937403054810344e-11	-5.512429784700586999e-13
2.753999999999999915e+01	5.939000000000000119e-11	6.662320152257495763e-13	5.710120786047520158e-11	-5.319744044090806915e-13
2.757999999999999829e+01	5.720000000000000022e-11	6.423252684842261680e-13	5.507972296349960898e-11	-5.133980611943590227e-13
2.762999999999999901e+01	5.509000000000000053e-11	6.192672266384118049e-13	5.265662077870228664e-11	-4.911153562123472037e-13
2.767000000000000171e+01	5.306000000000000211e-11	5.970606609695981927e-13	5.079789379517952816e-11	-4.740109214228717244e-13
2.771000000000000085e+01	5.110000000000000319e-11	5.755957017215584748e-13	4.900718565013544076e-11	-4.575228500676610746e-13
2.775000000000000000e+01	4.920999999999999731e-11	5.548747737654235122e-13	4.728185524316131692e-11	-4.416280107689713612e-13
2.780000000000000071e+01	4.738999999999999739e-11	5.349003019723239639e-13	4.521312443052580685e-11	-4.225586152695536926e-13
2.783999999999999986e+01	4.563000000000000166e-11	5.155617237657098702e-13	4.362529589880686060e-11	-4.079144860831818744e-13
2.787999999999999901e+01	4.393999999999999897e-11	4.969742205242843029e-13	4.209433932957923002e-11	-3.937890931518251409e-13
2.792000000000000171e+01	4.232000000000000223e-11	4.791402171191783249e-13	4.061766127527219972e-11	-3.801597223172936439e-13
2.796999999999999886e+01	4.075000000000000145e-11	4.618354707058385575e-13	3.884420980317564858e-11	-3.637860928770429121e-13
2.801000000000000156e+01	3.923000000000000308e-11	4.452882078456754147e-13	3.748023328068929898e-11	-3.511902236308187015e-13
2.805000000000000071e+01	3.777999999999999775e-11	4.292659295852863161e-13	3.616218261169125525e-11	-3.390172212568671387e-13
2.808999999999999986e+01	3.638000000000000129e-11	4.137788550244361242e-13	3.488752486289249472e-11	-3.272448942541465145e-13
2.814000000000000057e+01	3.501999999999999901e-11	3.987148627408480992e-13	3.335242511936562361e-11	-3.130678715142516929e-13
2.817999999999999972e+01	3.372000000000000091e-11	3.843032762614443864e-13	3.216967027294371457e-11	-3.021450444552987971e-13
2.821999999999999886e+01	3.246999999999999877e-11	3.706195552664079209e-13	3.102615073779093478e-11	-2.915843855391996235e-13
2.826000000000000156e+01	3.125999999999999726e-11	3.571693147202318155e-13	2.992089835086489662e-11	-2.813766218003924157e-13
2.830999999999999872e+01	3.009999999999999816e-11	3.442629958626592710e-13	2.859167766338020122e-11	-2.690991120014327660e-13
2.835000000000000142e+01	2.897999999999999970e-11	3.319551582941286510e-13	2.756900746038001367e-11	-2.596516588608594460e-13
2.839000000000000057e+01	2.789999999999999865e-11	3.199063200563564787e-13	2.658148574011584118e-11	-2.505272307825448180e-13
2.844000000000000128e+01	2.686000000000000147e-11	3.082916492210149622e-13	2.539506258794012079e-11	-2.395620756947445509e-13
2.848000000000000043e+01	2.585999999999999846e-11	2.972618342083625232e-13	2.448315354645461218e-11	-2.311312055703701377e-13
2.851999999999999957e+01	2.489000000000000077e-11	2.863990466285866381e-13	2.360331638057508461e-11	-2.229938934353089386e-13
2.855999999999999872e+01	2.396999999999999904e-11	2.762281556114075514e-13	2.275461279273927285e-11	-2.151411525226394840e-13
2.860999999999999943e+01	2.307000000000000085e-11	2.661230247898892686e-13	2.173609176549383759e-11	-2.057117742684462965e-13
2.864999999999999858e+01	2.221000000000000008e-11	2.565872190688187838e-13	2.095402821373920007e-11	-1.984666536999955117e-13
2.869000000000000128e+01	2.138000000000000139e-11	2.473687250556949493e-13	2.020007555964064337e-11	-1.914771540550363166e-13
2.873999999999999844e+01	2.058000000000000157e-11	2.383502829108453840e-13	1.929576161521798088e-11	-1.830862986765529899e-13
2.878000000000000114e+01	1.981000000000000061e-11	2.297755344478679309e-13	1.860169362585996426e-11	-1.766397187522853054e-13
2.882000000000000028e+01	1.906999999999999851e-11	2.215226010249367936e-13	1.793275429059493378e-11	-1.704201969528637847e-13
2.887000000000000099e+01	1.835999999999999851e-11	2.135930414877788280e-13	1.713053195444123775e-11	-1.629518270255329994e-13
2.891000000000000014e+01	1.768000000000000060e-11	2.059884146821207385e-13	1.651481212869405412e-11	-1.572113888499726556e-13
2.894999999999999929e+01	1.701999999999999977e-11	1.985935969642861765e-13	1.592127847187507373e-11	-1.516698269984211534e-13
2.900000000000000000e+01	1.637999999999999927e-11	1.914096275647596706e-13	1.520919379022530517e-11	-1.450094529232843966e-13
2.903999999999999915e+01	1.577000000000000086e-11	1.845545746135905051e-13	1.466230319334490148e-11	-1.398839886481738556e-13
2.907999999999999829e+01	1.517999999999999954e-11	1.779127948518599536e-13	1.413469537433054522e-11	-1.349295935270435778e-13
2.912999999999999901e+01	1.460999999999999853e-11	1.715696783843812128e-13	1.350096985069969412e-11	-1.289644511153911405e-13
2.917000000000000171e+01	1.406999999999999962e-11	1.654719935163349727e-13	1.301379309627050050e-11	-1.243673939242682740e-13
2.921000000000000085e+01	1.353999999999999926e-11	1.595515551809299471e-13	1.254370231846594210e-11	-1.199221386224511786e-13
2.926000000000000156e+01	1.303999999999999937e-11	1.538855551091567786e-13	1.197940880260818272e-11	-1.145739225338682427e-13
2.930000000000000071e+01	1.254999999999999964e-11	1.483928755881944116e-13	1.154606663007070275e-11	-1.104579549616676954e-13
2.933999999999999986e+01	1.208000000000000023e-11	1.431145084871551620e-13	1.112830822266412561e-11	-1.064829168425678019e-13
2.939000000000000057e+01	1.162999999999999952e-11	1.380518394466851349e-13	1.062732693844257712e-11	-1.017072496477899441e-13
2.942999999999999972e+01	1.120000000000000074e-11	1.332062541074304610e-13	1.024295932894070280e-11	-9.803719625745762229e-14
2.946999999999999886e+01	1.078000000000000051e-11	1.284599730144763811e-13	9.872692907485654226e-12	-9.449734157769905389e-14
2.951999999999999957e+01	1.038000000000000060e-11	1.239330850238143872e-13	9.429000833239805365e-12	-9.025062925847285119e-14
2.955999999999999872e+01	9.989999999999999236e-12	1.195650260922063932e-13	9.088811215785853225e-12	-8.699177249343610600e-14
2.960000000000000142e+01	9.618000000000000417e-12	1.153348730458971131e-13	8.761259521628893166e-12	-8.385252306813197016e-14
2.964999999999999858e+01	9.260000000000000529e-12	1.113092059179293841e-13	8.368912093119118806e-12	-8.009173781133447861e-14
2.969000000000000128e+01	8.915999999999999571e-12	1.074315598519764605e-13	8.068166305266753297e-12	-7.720981050247620216e-14
2.973000000000000043e+01	8.583999999999999774e-12	1.036789909483408109e-13	7.778614172779585610e-12	-7.443703625946629755e-14


==> pde_runs/ss_1Td_nr64_lmax1_E3.22E+01_id_1.00E-02_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	
7.701999999999999645e-03	8.083000000000000185e-01	7.686091505991000982e-04	8.042736648613386663e-01	-6.620208021303549024e-04
2.312000000000000166e-02	7.983000000000000096e-01	9.499122617016952756e-04	7.942235123315641854e-01	-1.126191551620608043e-03
3.855999999999999706e-02	7.884999999999999787e-01	1.314735104795385513e-03	7.845187708565973805e-01	-1.437134851617450672e-03
5.403000000000000164e-02	7.786999999999999478e-01	1.576686369745191382e-03	7.748616939838992579e-01	-1.679088542901128588e-03
6.951999999999999846e-02	7.691000000000000059e-01	1.786373290251740565e-03	7.652932891904199453e-01	-1.879415972603412470e-03
8.504000000000000448e-02	7.594999999999999529e-01	1.963153439345504455e-03	7.558276376447324862e-01	-2.051173596833042942e-03
1.005999999999999950e-01	7.500999999999999890e-01	2.116415225223828699e-03	7.464623358574109524e-01	-2.201573228347939153e-03
1.161999999999999977e-01	7.408000000000000140e-01	2.251418482044111914e-03	7.371938951321246325e-01	-2.334966752973126076e-03
1.317000000000000115e-01	7.315000000000000391e-01	2.370970286815154114e-03	7.281001008652898676e-01	-2.453296245152478822e-03
1.474000000000000032e-01	7.224000000000000421e-01	2.478276492376684306e-03	7.190016887626246023e-01	-2.560938766106271754e-03
1.630000000000000060e-01	7.134000000000000341e-01	2.575496157795364050e-03	7.100718695942883629e-01	-2.657436772663208588e-03
1.786999999999999977e-01	7.045000000000000151e-01	2.663761640154154679e-03	7.011960171221502947e-01	-2.745411342444702921e-03
1.943999999999999895e-01	6.955999999999999961e-01	2.743362711553162803e-03	6.924310067022682036e-01	-2.825310080925946647e-03
2.101000000000000090e-01	6.868999999999999551e-01	2.816128071235018959e-03	6.837757140057325600e-01	-2.898016635836499558e-03
2.258999999999999897e-01	6.782000000000000250e-01	2.882265449826579805e-03	6.751746930339370678e-01	-2.964658597217124936e-03
2.416000000000000092e-01	6.696999999999999620e-01	2.942804378327861046e-03	6.667354936174371138e-01	-3.025015147989481602e-03
2.574000000000000177e-01	6.612999999999999989e-01	2.998289009367576929e-03	6.583493075757934632e-01	-3.080397060795025174e-03
2.732999999999999874e-01	6.529000000000000359e-01	3.048410749226843422e-03	6.500167705146218111e-01	-3.131170203910429734e-03
2.891000000000000236e-01	6.445999999999999508e-01	3.094510262965745936e-03	6.418412613033436243e-01	-3.177096111908386984e-03
3.049999999999999933e-01	6.364999999999999547e-01	3.136471214505044420e-03	6.337178337122776339e-01	-3.219105675857842231e-03
3.209000000000000186e-01	6.283999999999999586e-01	3.174560455139157581e-03	6.256971059408591440e-01	-3.257201762541013339e-03
3.367999999999999883e-01	6.203999999999999515e-01	3.209007250659979583e-03	6.177777386277419902e-01	-3.291667862292402703e-03
3.528000000000000025e-01	6.125000000000000444e-01	3.240284566408031548e-03	6.099096273200249607e-01	-3.322951363578615334e-03
3.687000000000000277e-01	6.047000000000000153e-01	3.268496152226686626e-03	6.021898866690168495e-01	-3.350895319948963592e-03
3.847999999999999754e-01	5.968999999999999861e-01	3.293536930366952001e-03	5.944725534490702401e-01	-3.376210233193219657e-03
4.007999999999999896e-01	5.893000000000000460e-01	3.316246310385203341e-03	5.869011336537447443e-01	-3.398586963365752937e-03
4.168000000000000038e-01	5.816999999999999948e-01	3.335944924219684266e-03	5.794261910111101477e-01	-3.418362610235325255e-03
4.329000000000000070e-01	5.743000000000000327e-01	3.355511267107493499e-03	5.720007279287175894e-01	-3.435792806812505706e-03
4.490000000000000102e-01	5.668999999999999595e-01	3.367915637641032394e-03	5.646705146737214243e-01	-3.450895512768473779e-03
4.652000000000000024e-01	5.595999999999999863e-01	3.382702155385248089e-03	5.573895989517951843e-01	-3.463887082444594683e-03
4.813000000000000056e-01	5.523000000000000131e-01	3.392782691085299233e-03	5.502466072650618045e-01	-3.474738168868648017e-03
4.974999999999999978e-01	5.452000000000000179e-01	3.402678474699208887e-03	5.431515803858875113e-01	-3.483704399136120650e-03
5.137000000000000455e-01	5.381000000000000227e-01	3.411180534763295479e-03	5.361479837639128165e-01	-3.490823480905382459e-03
5.299000000000000377e-01	5.312000000000000055e-01	3.416509477747915746e-03	5.292346694895248005e-01	-3.496197833027524498e-03
5.462000000000000188e-01	5.242999999999999883e-01	3.420563631338164635e-03	5.223686793829614983e-01	-3.499939911804678724e-03
5.625000000000000000e-01	5.173999999999999710e-01	3.423342995534043448e-03	5.155918728928442496e-01	-3.502100191229637338e-03
5.787999999999999812e-01	5.107000000000000428e-01	3.423240804536397709e-03	5.089030872926672000e-01	-3.502764710219694478e-03
5.950999999999999623e-01	5.040000000000000036e-01	3.421978139497679466e-03	5.023010854036030759e-01	-3.502017392471995505e-03
6.115000000000000435e-01	4.974999999999999978e-01	3.420930248759100536e-03	4.957449581881434031e-01	-3.499919658284596311e-03
6.279000000000000137e-01	4.909000000000000030e-01	3.418060240570958662e-03	4.892743093060691884e-01	-3.496545851657594482e-03
6.442999999999999838e-01	4.844999999999999862e-01	3.415456968207182704e-03	4.828880185895328969e-01	-3.491964941499256340e-03
6.606999999999999540e-01	4.782000000000000139e-01	3.409697899272016389e-03	4.765850087897209320e-01	-3.486241290333263240e-03
6.772000000000000242e-01	4.718999999999999861e-01	3.402920384461998946e-03	4.703265616092645596e-01	-3.479390356521131801e-03
6.936999999999999833e-01	4.657000000000000028e-01	3.395853617167118085e-03	4.641503469331970666e-01	-3.471500949936924020e-03
7.102000000000000535e-01	4.595000000000000195e-01	3.387784569804924185e-03	4.580553796119417598e-01	-3.462626889742431106e-03
7.268000000000000016e-01	4.534000000000000252e-01	3.376840895452434734e-03	4.520043821966348019e-01	-3.452758390418456461e-03
7.432999999999999607e-01	4.474000000000000199e-01	3.368316896078119363e-03	4.460690985569125688e-01	-3.442065888985545996e-03
7.599000000000000199e-01	4.415000000000000036e-01	3.357034894467884369e-03	4.401764571887505362e-01	-3.430468747542934991e-03
7.764999999999999680e-01	4.356999999999999762e-01	3.345635113402735134e-03	4.343615797666006140e-01	-3.418075472408865084e-03
7.932000000000000162e-01	4.299000000000000044e-01	3.333364688131648136e-03	4.285890821449068189e-01	-3.404848350213454840e-03
8.098999999999999533e-01	4.240999999999999770e-01	3.317775076162989781e-03	4.228932023484892611e-01	-3.390901623294549638e-03
8.265000000000000124e-01	4.184999999999999831e-01	3.305376479132142442e-03	4.173063835823992984e-01	-3.376364439921513035e-03
8.433000000000000496e-01	4.128999999999999893e-01	3.289753380847871330e-03	4.117273808902644494e-01	-3.361005646643779130e-03
8.599999999999999867e-01	4.073999999999999844e-01	3.274157995376521420e-03	4.062555691790713519e-01	-3.345129280297227340e-03
8.768000000000000238e-01	4.018999999999999795e-01	3.257800507549841063e-03	4.008245133280479156e-01	-3.328579256665828261e-03
8.935999999999999499e-01	3.965000000000000191e-01	3.241498445349003110e-03	3.954662020338299833e-01	-3.311482189636529277e-03
9.103999999999999870e-01	3.911999999999999922e-01	3.225272593383697161e-03	3.901795701216111967e-01	-3.293870478946793641e-03
9.273000000000000131e-01	3.859000000000000208e-01	3.208312351875983268e-03	3.849327509373019485e-01	-3.275665804364491333e-03
9.441000000000000503e-01	3.806999999999999829e-01	3.189258060941917248e-03	3.797868413912908192e-01	-3.257112989588375595e-03
9.609999999999999654e-01	3.755999999999999894e-01	3.172555895004531071e-03	3.746796134160605418e-01	-3.238019323874719978e-03
9.779999999999999805e-01	3.704999999999999960e-01	3.153007969590308421e-03	3.696113552508972777e-01	-3.218404300142310975e-03
9.949000000000000066e-01	3.654999999999999916e-01	3.133669622323802251e-03	3.646407842174282377e-01	-3.198524434602575614e-03
1.012000000000000011e+00	3.605999999999999761e-01	3.114559905763894260e-03	3.596793750022387326e-01	-3.178048434867984662e-03
1.028999999999999915e+00	3.557000000000000162e-01	3.094827805613801011e-03	3.548139044197491931e-01	-3.157356111325415084e-03
1.046000000000000041e+00	3.508000000000000007e-01	3.072447977129203790e-03	3.500143296697562079e-01	-3.136351334486596303e-03
1.062999999999999945e+00	3.461000000000000187e-01	3.053263782384570829e-03	3.452798309679023792e-01	-3.115055676039686725e-03
1.080000000000000071e+00	3.412999999999999923e-01	3.032594065397312567e-03	3.406094907307176123e-01	-3.093489889640175811e-03
1.096999999999999975e+00	3.366999999999999993e-01	3.011160514003917259e-03	3.360023643829527229e-01	-3.071673878283134613e-03
1.114000000000000101e+00	3.321000000000000063e-01	2.989195800362866740e-03	3.314575391107401070e-01	-3.049626672591791016e-03
1.131000000000000005e+00	3.275000000000000133e-01	2.966699924474162312e-03	3.269741326067525655e-01	-3.027366479214418232e-03
1.149000000000000021e+00	3.230000000000000093e-01	2.944584522412853518e-03	3.222929927851678200e-01	-3.003584069858821100e-03
1.165999999999999925e+00	3.185999999999999943e-01	2.922866914687017193e-03	3.179333804499703264e-01	-2.980939432428054894e-03
1.183000000000000052e+00	3.141999999999999793e-01	2.900641238724292748e-03	3.136326621907901679e-01	-2.958132842675267275e-03
1.199999999999999956e+00	3.099000000000000088e-01	2.878836451107808728e-03	3.093900650401269492e-01	-2.935179598376418293e-03
1.217999999999999972e+00	3.055999999999999828e-01	2.854770759837177083e-03	3.049604211542202292e-01	-2.910732613316075520e-03
1.235000000000000098e+00	3.014000000000000012e-01	2.832937682057502272e-03	3.008351513981309400e-01	-2.887522983222744546e-03
1.252000000000000002e+00	2.972000000000000197e-01	2.808903745051676785e-03	2.967657815008662436e-01	-2.864209756273945317e-03
1.270000000000000018e+00	2.931000000000000272e-01	2.787075863424424375e-03	2.925171608242778665e-01	-2.839426468735954060e-03
1.286999999999999922e+00	2.889999999999999791e-01	2.763106012298478624e-03	2.885605188345977679e-01	-2.815939347298292497e-03
1.304000000000000048e+00	2.849999999999999756e-01	2.739671364872072173e-03	2.846574178624642348e-01	-2.792385489639278868e-03
1.322000000000000064e+00	2.810000000000000275e-01	2.715821025251848996e-03	2.805822306002495603e-01	-2.767385562378745379e-03
1.338999999999999968e+00	2.771000000000000130e-01	2.692526673940854719e-03	2.767869770899035742e-01	-2.743728408981271558e-03
1.356999999999999984e+00	2.732999999999999874e-01	2.669803899396358711e-03	2.728243420695256605e-01	-2.718642326541264795e-03
1.374000000000000110e+00	2.693999999999999728e-01	2.644148762834648125e-03	2.691338857284063524e-01	-2.694924900885511173e-03
1.391999999999999904e+00	2.656999999999999917e-01	2.621639607889752685e-03	2.652806693324702425e-01	-2.669796484774075371e-03
1.409000000000000030e+00	2.619000000000000217e-01	2.596241969548101092e-03	2.616921375389331672e-01	-2.646058614186776268e-03
1.427000000000000046e+00	2.582999999999999741e-01	2.573976456416802745e-03	2.579453862516862261e-01	-2.620928461208267991e-03
1.445000000000000062e+00	2.545999999999999930e-01	2.548865183808669225e-03	2.542522928872729127e-01	-2.595812255130931865e-03
1.461999999999999966e+00	2.510000000000000009e-01	2.525867013185769533e-03	2.508129949733631237e-01	-2.572112843529413082e-03
1.479999999999999982e+00	2.474999999999999978e-01	2.502077295343811160e-03	2.472221942943324258e-01	-2.547050795146114238e-03
1.497999999999999998e+00	2.439999999999999947e-01	2.477964261351106156e-03	2.436828961988382614e-01	-2.522029083843582101e-03
1.514999999999999902e+00	2.406000000000000083e-01	2.454548089133313984e-03	2.403868043069986027e-01	-2.498441302913081887e-03
1.532999999999999918e+00	2.371000000000000052e-01	2.429793041641269396e-03	2.369454105756765017e-01	-2.473519358216907504e-03
1.550999999999999934e+00	2.338000000000000078e-01	2.406773509058410514e-03	2.335532584649593346e-01	-2.448659175828668631e-03
1.568999999999999950e+00	2.305000000000000104e-01	2.382118343162936344e-03	2.302096222285105465e-01	-2.423867525190275072e-03
1.586000000000000076e+00	2.272000000000000131e-01	2.358508181254696193e-03	2.270956550668047358e-01	-2.400522003645434201e-03
1.604000000000000092e+00	2.240000000000000047e-01	2.335635872990479787e-03	2.238443523452822714e-01	-2.375882099285933375e-03
1.622000000000000108e+00	2.207999999999999963e-01	2.311193171994067874e-03	2.206395419270510971e-01	-2.351329312059830326e-03
1.639999999999999902e+00	2.175999999999999879e-01	2.286491818077058657e-03	2.174805726429208386e-01	-2.326869528059276500e-03
1.657999999999999918e+00	2.144999999999999962e-01	2.263825046508674641e-03	2.143668104829345444e-01	-2.302508432169718833e-03
1.675999999999999934e+00	2.114000000000000046e-01	2.239651390737704834e-03	2.112976379568045904e-01	-2.278251516346927255e-03
1.693999999999999950e+00	2.084000000000000019e-01	2.216290644145753764e-03	2.082724534848909292e-01	-2.254104087477574059e-03
1.711999999999999966e+00	2.053999999999999992e-01	2.192687410440743480e-03	2.052906664982707685e-01	-2.230071221650266420e-03
1.729999999999999982e+00	2.023999999999999966e-01	2.168841689622673548e-03	2.023516476506776740e-01	-2.206157164914898400e-03
1.747999999999999998e+00	1.995000000000000107e-01	2.145829085243044533e-03	1.994547473620103539e-01	-2.182365574901753286e-03
1.766000000000000014e+00	1.965999999999999970e-01	2.122582076654124048e-03	1.965993319578770993e-01	-2.158699978516519583e-03
1.784000000000000030e+00	1.938000000000000000e-01	2.100184350311181704e-03	1.937847837929171924e-01	-2.135163785497204425e-03
1.802000000000000046e+00	1.910000000000000031e-01	2.077560302662716935e-03	1.910105006873157318e-01	-2.111760292957141905e-03
1.820000000000000062e+00	1.882000000000000062e-01	2.053623360502115219e-03	1.882758953885554365e-01	-2.088492689713920044e-03
1.838999999999999968e+00	1.854999999999999982e-01	2.031658069510795979e-03	1.854317803413881305e-01	-2.064083271841933055e-03
1.856999999999999984e+00	1.827999999999999903e-01	2.008419143825644106e-03	1.827769513901634779e-01	-2.041104573031578100e-03
1.875000000000000000e+00	1.801000000000000101e-01	1.986032964488085740e-03	1.801600931014659124e-01	-2.018270878205818790e-03
1.893000000000000016e+00	1.774999999999999911e-01	1.963510530486997988e-03	1.775806737175872341e-01	-1.995584977351621409e-03
1.911999999999999922e+00	1.748999999999999999e-01	1.940807963201923942e-03	1.748979963224007173e-01	-1.971802069743849514e-03
1.929999999999999938e+00	1.723999999999999977e-01	1.920033745815942884e-03	1.723939175411010882e-01	-1.949428353983462779e-03
1.947999999999999954e+00	1.698999999999999955e-01	1.898076537728392039e-03	1.699257288570691637e-01	-1.927210417645457662e-03
1.967000000000000082e+00	1.673999999999999932e-01	1.875946124560084333e-03	1.673588147083757416e-01	-1.903929750104867494e-03
1.985000000000000098e+00	1.648999999999999910e-01	1.853642506311019983e-03	1.649628345706298793e-01	-1.882038618607748300e-03
2.003000000000000114e+00	1.625000000000000056e-01	1.832293248056926158e-03	1.626011858458846771e-01	-1.860308547769327046e-03
2.021999999999999797e+00	1.600999999999999923e-01	1.809853375144333072e-03	1.601450145737901287e-01	-1.837547299811493045e-03
2.040000000000000036e+00	1.577000000000000068e-01	1.788185419541646511e-03	1.578523419522093740e-01	-1.816152000352697820e-03
2.059000000000000163e+00	1.554000000000000103e-01	1.767488567091736636e-03	1.554678772947997167e-01	-1.793746642588199157e-03
2.076999999999999957e+00	1.531000000000000139e-01	1.745748442705401292e-03	1.532421174844051381e-01	-1.772690805690676445e-03
2.096000000000000085e+00	1.509000000000000064e-01	1.725889902846354951e-03	1.509272313123269649e-01	-1.750646113572544614e-03
2.113999999999999879e+00	1.486000000000000099e-01	1.703873805031346986e-03	1.487664138934830238e-01	-1.729934102250949707e-03
2.133000000000000007e+00	1.464000000000000024e-01	1.683719661834475433e-03	1.465190730479306591e-01	-1.708254517276892957e-03
2.152000000000000135e+00	1.441999999999999948e-01	1.662580559078366592e-03	1.443056568048642352e-01	-1.686764043737730336e-03
2.169999999999999929e+00	1.421000000000000041e-01	1.642470294501953464e-03	1.422395753141670882e-01	-1.666580042502114863e-03
2.189000000000000057e+00	1.400000000000000133e-01	1.623047076745876222e-03	1.400907951130876405e-01	-1.645460814573700224e-03
2.208000000000000185e+00	1.378999999999999948e-01	1.602682200700750095e-03	1.379744946135434691e-01	-1.624533681284544241e-03
2.225999999999999979e+00	1.358000000000000040e-01	1.582196081099095011e-03	1.359991134899209420e-01	-1.604886020023964938e-03
2.245000000000000107e+00	1.338000000000000023e-01	1.562756697535480329e-03	1.339447099834388255e-01	-1.584335270304895087e-03
2.263999999999999790e+00	1.318000000000000005e-01	1.543201843918027378e-03	1.319213727145686632e-01	-1.563977941631015381e-03
2.282999999999999918e+00	1.297999999999999987e-01	1.522782119597329087e-03	1.299286158339697239e-01	-1.543813843668886921e-03
2.301000000000000156e+00	1.279000000000000137e-01	1.504183935375923500e-03	1.280685184732872628e-01	-1.524889080032702880e-03
2.319999999999999840e+00	1.260000000000000009e-01	1.485476054603372068e-03	1.261339578982396681e-01	-1.505100707282949540e-03
2.338999999999999968e+00	1.241000000000000020e-01	1.466658477279674357e-03	1.242286055768166697e-01	-1.485504974157069152e-03
2.358000000000000096e+00	1.222000000000000031e-01	1.447025681375881286e-03	1.223520153028222618e-01	-1.466101670730762200e-03
2.376999999999999780e+00	1.203000000000000042e-01	1.427999680605006490e-03	1.205037502067190514e-01	-1.446890582724999702e-03
2.395999999999999908e+00	1.184999999999999942e-01	1.409369742118795395e-03	1.186833824905538098e-01	-1.427871491730237519e-03
2.415000000000000036e+00	1.166999999999999982e-01	1.390656665193821346e-03	1.168904931724094043e-01	-1.409044175420600493e-03
2.434000000000000163e+00	1.150000000000000050e-01	1.373718362996336232e-03	1.151246718399711183e-01	-1.390408407758552279e-03
2.452999999999999847e+00	1.131999999999999951e-01	1.354830926290066578e-03	1.133855164128132753e-01	-1.371963959190490188e-03
2.471999999999999975e+00	1.115000000000000019e-01	1.337059507654140764e-03	1.116726329130341006e-01	-1.353710596833719105e-03
2.491000000000000103e+00	1.097999999999999948e-01	1.319209569381605022e-03	1.099856352438830925e-01	-1.335648084655197609e-03
2.509999999999999787e+00	1.081000000000000016e-01	1.301281111472459787e-03	1.083241449607699330e-01	-1.317776183180768184e-03
2.528999999999999915e+00	1.064999999999999974e-01	1.284480218639041504e-03	1.066877841514351083e-01	-1.300094440711788580e-03
2.548000000000000043e+00	1.048000000000000043e-01	1.266397030857753471e-03	1.050761645473713285e-01	-1.282601870418282122e-03
2.568000000000000060e+00	1.032000000000000001e-01	1.249446026954346067e-03	1.034060301589119768e-01	-1.264391844839610288e-03
2.587000000000000188e+00	1.016999999999999987e-01	1.233634135132049810e-03	1.018440019789706164e-01	-1.247284278678930389e-03
2.605999999999999872e+00	1.000999999999999945e-01	1.215959711341347551e-03	1.003055676502961485e-01	-1.230362704437373052e-03
2.625000000000000000e+00	9.857000000000000484e-02	1.199650489997171549e-03	9.879036593273515798e-02	-1.213626111019866245e-03
2.645000000000000018e+00	9.704999999999999738e-02	1.183392537356899119e-03	9.722012627536266716e-02	-1.196207389797537693e-03
2.664000000000000146e+00	9.556000000000000605e-02	1.166879164957537653e-03	9.575150980017797797e-02	-1.179847387483532817e-03
2.682999999999999829e+00	9.407999999999999696e-02	1.150979631364378204e-03	9.430506513743169839e-02	-1.163669368314270997e-03
2.702999999999999847e+00	9.263000000000000400e-02	1.134844654331443499e-03	9.280607727898283754e-02	-1.146835428235877009e-03
2.721999999999999975e+00	9.120000000000000329e-02	1.118904821689494867e-03	9.140410250002785342e-02	-1.131027979259663320e-03
2.741000000000000103e+00	8.978999999999999482e-02	1.103161172669016744e-03	9.002329818689004670e-02	-1.115399642675863473e-03
2.761000000000000121e+00	8.838999999999999635e-02	1.088002033061066061e-03	8.859234396924678401e-02	-1.099141258168046930e-03
2.779999999999999805e+00	8.702000000000000013e-02	1.072645786071214523e-03	8.725401157998537160e-02	-1.083877722789772713e-03
2.799999999999999822e+00	8.566999999999999615e-02	1.057488955864340678e-03	8.586708376451548941e-02	-1.068001354561058961e-03
2.818999999999999950e+00	8.433999999999999830e-02	1.042532581670929399e-03	8.456994130804969256e-02	-1.053098866555075017e-03
2.838999999999999968e+00	8.301999999999999658e-02	1.027653918823751358e-03	8.322570823062938605e-02	-1.037600302054690572e-03
2.858000000000000096e+00	8.172999999999999710e-02	1.012629532768629693e-03	8.196849356476196280e-02	-1.023054015743895141e-03
2.878000000000000114e+00	8.044999999999999374e-02	9.981638485690028702e-04	8.066562808498811687e-02	-1.007927217879400761e-03
2.898000000000000131e+00	7.918999999999999651e-02	9.839023154245617273e-04	7.938347399262229986e-02	-9.929886324052869789e-04
2.916999999999999815e+00	7.795000000000000540e-02	9.698459725657901593e-04	7.818430853895380617e-02	-9.789698354407765611e-04
2.936999999999999833e+00	7.673000000000000653e-02	9.555528583616241037e-04	7.694159061933494859e-02	-9.643936392818493750e-04
2.955999999999999961e+00	7.552000000000000379e-02	9.417922343107318394e-04	7.577930475968078228e-02	-9.507162621112119627e-04
2.975999999999999979e+00	7.434000000000000330e-02	9.279351350298576957e-04	7.457480291189669264e-02	-9.364965030762080651e-04
2.995999999999999996e+00	7.316999999999999893e-02	9.141757234145304629e-04	7.338943968342721835e-02	-9.224572841448218288e-04
3.016000000000000014e+00	7.201000000000000456e-02	9.009300958037552102e-04	7.222291097463003073e-02	-9.085971131935460365e-04
3.036000000000000032e+00	7.087999999999999856e-02	8.876109137686850068e-04	7.107491809236926583e-02	-8.949145217600835067e-04
3.055000000000000160e+00	6.976000000000000256e-02	8.743909782448888030e-04	7.000122635874263255e-02	-8.820792262383783146e-04
3.075000000000000178e+00	6.865000000000000269e-02	8.612706356425275716e-04	6.888853909976999645e-02	-8.687387783155842667e-04
3.095000000000000195e+00	6.757000000000000506e-02	8.485013797388606767e-04	6.779353680823554940e-02	-8.555717107374527898e-04
3.115000000000000213e+00	6.648999999999999355e-02	8.357071823035645917e-04	6.671594093016039451e-02	-8.425766434254219287e-04
3.134999999999999787e+00	6.543999999999999817e-02	8.232654572076089031e-04	6.565547771616929429e-02	-8.297522171282519085e-04
3.154999999999999805e+00	6.439999999999999891e-02	8.109254034940574941e-04	6.461187671238333152e-02	-8.170969678241573079e-04
3.174999999999999822e+00	6.336999999999999578e-02	7.986873675730718795e-04	6.358486859647814737e-02	-8.046091422615241420e-04
3.194999999999999840e+00	6.235999999999999877e-02	7.866778468886316544e-04	6.257418809169028318e-02	-7.922869675615150766e-04
3.214999999999999858e+00	6.135999999999999788e-02	7.744170056320130941e-04	6.157957440609290733e-02	-7.801286991513605535e-04
3.234999999999999876e+00	6.038000000000000311e-02	7.627457544702910411e-04	6.060077113193135939e-02	-7.681326201433680105e-04
3.254999999999999893e+00	5.942000000000000060e-02	7.509616890659691823e-04	5.963752614780354344e-02	-7.562970407312644573e-04
3.274999999999999911e+00	5.847000000000000114e-02	7.396305549478267511e-04	5.868959152358823456e-02	-7.446202976032867231e-04
3.294999999999999929e+00	5.752999999999999781e-02	7.280719448236233670e-04	5.775672342802903175e-02	-7.331007533714661070e-04
3.314999999999999947e+00	5.659999999999999754e-02	7.169558736807540682e-04	5.683868203888306492e-02	-7.217367960165516679e-04
3.334999999999999964e+00	5.569000000000000339e-02	7.057503709811873902e-04	5.593523145554996079e-02	-7.105268383480661592e-04
3.355999999999999872e+00	5.480000000000000149e-02	6.947879327449491904e-04	5.500205782790720116e-02	-6.989204151939375090e-04
3.375999999999999890e+00	5.390999999999999959e-02	6.838152176739196314e-04	5.412779701310574398e-02	-6.880212969334054129e-04
3.395999999999999908e+00	5.303999999999999687e-02	6.730860289464341570e-04	5.326743085713733089e-02	-6.772714853902610938e-04
3.415999999999999925e+00	5.217999999999999722e-02	6.624737536484596231e-04	5.242073849677315878e-02	-6.666694887030790318e-04
3.436999999999999833e+00	5.133999999999999675e-02	6.521055820442984378e-04	5.154619016893812605e-02	-6.556948702619693273e-04
3.456999999999999851e+00	5.050999999999999934e-02	6.418547857498635824e-04	5.072685337061859367e-02	-6.453913237725524303e-04
3.476999999999999869e+00	4.968999999999999806e-02	6.317215379702357603e-04	4.992053814399702999e-02	-6.352311757910844786e-04
3.498000000000000220e+00	4.887999999999999984e-02	6.217060119104956747e-04	4.908769552716010787e-02	-6.247156850003459131e-04
3.517999999999999794e+00	4.807999999999999774e-02	6.115307907662975977e-04	4.830743252793144593e-02	-6.148445829860479158e-04
3.539000000000000146e+00	4.730000000000000177e-02	6.018830368280313984e-04	4.750150093781933813e-02	-6.046289118418023264e-04
3.559000000000000163e+00	4.653000000000000191e-02	5.923535819599219827e-04	4.674645149878384892e-02	-5.950398877431892957e-04
3.580000000000000071e+00	4.576999999999999819e-02	5.826783461488422222e-04	4.596656429685090639e-02	-5.851168164483368890e-04
3.600000000000000089e+00	4.501999999999999752e-02	5.731304160721188527e-04	4.523591602230771919e-02	-5.758030987594831788e-04
3.620999999999999996e+00	4.427999999999999992e-02	5.639654424289488764e-04	4.448123353121495593e-02	-5.661656246839444221e-04
3.641000000000000014e+00	4.356000000000000150e-02	5.547952726333562831e-04	4.377419917145388556e-02	-5.571206445006475451e-04
3.661999999999999922e+00	4.284000000000000308e-02	5.456251028377635814e-04	4.304390757386891697e-02	-5.477619734264561023e-04
3.681999999999999940e+00	4.213999999999999690e-02	5.369529553843737637e-04	4.235972400362575385e-02	-5.389793563231060894e-04
3.702999999999999847e+00	4.145000000000000073e-02	5.281608922800734617e-04	4.165303429727693768e-02	-5.298928941336517907e-04
3.724000000000000199e+00	4.075999999999999762e-02	5.193688291757730512e-04	4.095813557157058221e-02	-5.209433649408298913e-04
3.744000000000000217e+00	4.009000000000000064e-02	5.108316084802930635e-04	4.030710855162603079e-02	-5.125457972362483646e-04
3.765000000000000124e+00	3.942999999999999977e-02	5.024218089892230161e-04	3.963466353502076434e-02	-5.038588679811017469e-04
3.786000000000000032e+00	3.878000000000000197e-02	4.939155342681716314e-04	3.897343475548695896e-02	-4.953040578401554216e-04
3.806999999999999940e+00	3.814000000000000029e-02	4.857642722276447433e-04	3.832323339450203342e-02	-4.868797835763267741e-04
3.826999999999999957e+00	3.749999999999999861e-02	4.776130101871179094e-04	3.771407608210546741e-02	-4.789765974547337333e-04
3.847999999999999865e+00	3.688000000000000306e-02	4.697164750853576238e-04	3.708487210950033724e-02	-4.708026642319923082e-04
3.869000000000000217e+00	3.626999999999999669e-02	4.617378985103453236e-04	3.646616012628614567e-02	-4.627545163700886232e-04
3.890000000000000124e+00	3.567000000000000032e-02	4.540995544489666281e-04	3.585776747220495442e-02	-4.548304641561301781e-04
3.911000000000000032e+00	3.506999999999999701e-02	4.462587336481830527e-04	3.525952404960895625e-02	-4.470288424493628504e-04
3.931999999999999940e+00	3.448999999999999982e-02	4.388783496870783066e-04	3.467126227347073347e-02	-4.393480102055332456e-04
3.952999999999999847e+00	3.391000000000000264e-02	4.313021862496912865e-04	3.409281702261834218e-02	-4.317863500128560762e-04
3.974000000000000199e+00	3.334000000000000158e-02	4.238598526047023972e-04	3.352402559215989647e-02	-4.243422676392570266e-04
3.995000000000000107e+00	3.278999999999999970e-02	4.166782503412794691e-04	3.296472764706135511e-02	-4.170141915905409605e-04
4.016000000000000014e+00	3.223999999999999783e-02	4.096891366576044225e-04	3.241476517684509229e-02	-4.098005726791867733e-04
4.036999999999999922e+00	3.169999999999999901e-02	4.026440777328449709e-04	3.187398245137557790e-02	-4.026998836034443880e-04
4.057999999999999829e+00	3.116000000000000020e-02	3.956052541909927897e-04	3.134222597770133095e-02	-3.957106185364454962e-04
4.078999999999999737e+00	3.064000000000000057e-02	3.888264692103835939e-04	3.081934445792262889e-02	-3.888312927250399181e-04
4.099999999999999645e+00	3.012000000000000094e-02	3.820536886725739195e-04	3.030518874805533669e-02	-3.820604420980746045e-04
4.121000000000000441e+00	2.962000000000000050e-02	3.753694736660578911e-04	2.979961181786239255e-02	-3.753966228838483501e-04
4.142000000000000348e+00	2.912000000000000005e-02	3.688649300633137424e-04	2.930246871162610345e-02	-3.688384112364885689e-04
4.163000000000000256e+00	2.861999999999999961e-02	3.623661599632615289e-04	2.881361650983377612e-02	-3.623844028709878639e-04
4.184999999999999609e+00	2.813999999999999835e-02	3.559638073581638780e-04	2.831022462390820477e-02	-3.557333163708434809e-04
4.206000000000000405e+00	2.766000000000000056e-02	3.497322349626925909e-04	2.783791152171754060e-02	-3.494883748782236363e-04
4.227000000000000313e+00	2.718999999999999889e-02	3.436325871037311020e-04	2.737346867828790303e-02	-3.433434391048194225e-04
4.248000000000000220e+00	2.673000000000000029e-02	3.375103648492443079e-04	2.691676772316404023e-02	-3.372970955714915502e-04
4.269999999999999574e+00	2.628000000000000128e-02	3.315249168735285765e-04	2.644648519431144415e-02	-3.310670535310874878e-04
4.291000000000000369e+00	2.582999999999999879e-02	3.256989907771898622e-04	2.600524454479078915e-02	-3.252182457916421958e-04
4.312000000000000277e+00	2.538999999999999937e-02	3.198577071636907751e-04	2.557136627460011510e-02	-3.194638260870469402e-04
4.333999999999999631e+00	2.495999999999999955e-02	3.141524472736126751e-04	2.512459178635734550e-02	-3.135351610984010978e-04
4.355000000000000426e+00	2.452999999999999972e-02	3.084571178081647446e-04	2.470541269566704778e-02	-3.079698432444557665e-04
4.376999999999999780e+00	2.410999999999999949e-02	3.028973501859224659e-04	2.427377679903214291e-02	-3.022363968381765751e-04
4.397999999999999687e+00	2.369999999999999885e-02	2.974727979967244323e-04	2.386880285205588564e-02	-2.968547040987252203e-04
4.419999999999999929e+00	2.329000000000000167e-02	2.920577143519411246e-04	2.345179504948166627e-02	-2.913108160542935581e-04
4.440999999999999837e+00	2.289000000000000062e-02	2.867773842599865642e-04	2.306054557647248260e-02	-2.861074179903433639e-04
4.463000000000000078e+00	2.249999999999999917e-02	2.816314613106995070e-04	2.265766912383960704e-02	-2.807475786375197087e-04
4.483999999999999986e+00	2.211000000000000118e-02	2.764945450256116777e-04	2.227967635082113082e-02	-2.757172859843054946e-04
4.506000000000000227e+00	2.172999999999999932e-02	2.713661157894810207e-04	2.189044777574451761e-02	-2.705361309554390244e-04
4.527999999999999581e+00	2.136000000000000051e-02	2.664988798151317144e-04	2.150801904427409803e-02	-2.654443670448296852e-04
4.549000000000000377e+00	2.099000000000000171e-02	2.616401886247664635e-04	2.114920501610500006e-02	-2.606661959352739202e-04
4.570999999999999730e+00	2.062999999999999903e-02	2.567954693109154710e-04	2.077971750804103249e-02	-2.557452721620124755e-04
4.592999999999999972e+00	2.026999999999999982e-02	2.520802496624438343e-04	2.041667551449697152e-02	-2.509098051267766153e-04
4.613999999999999879e+00	1.992000000000000021e-02	2.473825814621555350e-04	2.007604285976746436e-02	-2.463726538378638612e-04
4.636000000000000121e+00	1.957000000000000059e-02	2.426970376175201802e-04	1.972527479526233266e-02	-2.417004582284929307e-04
4.658000000000000362e+00	1.923000000000000057e-02	2.382584842180441686e-04	1.938062970040426575e-02	-2.371098921365957411e-04
4.679999999999999716e+00	1.890000000000000013e-02	2.338424474790665793e-04	1.904200361047776041e-02	-2.325996877474387247e-04
4.701999999999999957e+00	1.856999999999999970e-02	2.294378422754189044e-04	1.870929392350994050e-02	-2.281685937488167702e-04
4.724000000000000199e+00	1.824999999999999886e-02	2.251680483596270224e-04	1.838239937698206775e-02	-2.238153750497612782e-04
4.745000000000000107e+00	1.793000000000000149e-02	2.209093395690036482e-04	1.807569649891735061e-02	-2.197315557840348165e-04
4.767000000000000348e+00	1.762000000000000025e-02	2.167847492459129013e-04	1.775988051475705168e-02	-2.155270421476034937e-04
4.788999999999999702e+00	1.730999999999999900e-02	2.126708976378291472e-04	1.744958809374405617e-02	-2.113968468135329036e-04
4.810999999999999943e+00	1.700000000000000122e-02	2.085677847447523316e-04	1.714472305166877750e-02	-2.073397961976536667e-04
4.833000000000000185e+00	1.670999999999999916e-02	2.047204380209264739e-04	1.684519043550893741e-02	-2.033547316292064016e-04
4.855000000000000426e+00	1.641000000000000097e-02	2.006660534905692936e-04	1.655089650293041156e-02	-1.994405091031971279e-04
4.876999999999999780e+00	1.611999999999999891e-02	1.968406460769725941e-04	1.626174870221529928e-02	-1.955959990379066416e-04
4.899000000000000021e+00	1.583999999999999991e-02	1.931472209349127656e-04	1.597765565260758983e-02	-1.918200860374376620e-04
4.921000000000000263e+00	1.555999999999999918e-02	1.893736595754893907e-04	1.569852712506507667e-02	-1.881116686591632512e-04
4.943999999999999950e+00	1.528999999999999977e-02	1.858227822148924245e-04	1.541192238547314970e-02	-1.843056737203888627e-04
4.966000000000000192e+00	1.502000000000000036e-02	1.821945399182240593e-04	1.514267226636723494e-02	-1.807319423430672409e-04
4.988000000000000433e+00	1.474999999999999922e-02	1.785787683873701806e-04	1.487811878231108491e-02	-1.772224358132253703e-04
5.009999999999999787e+00	1.448999999999999941e-02	1.751799650876777669e-04	1.461817645074296040e-02	-1.737761078037871351e-04
5.032000000000000028e+00	1.423999999999999919e-02	1.718286777151396317e-04	1.436276510555011508e-02	-1.703919394258332552e-04
5.054999999999999716e+00	1.397999999999999937e-02	1.683685020818324201e-04	1.410050645040876287e-02	-1.669193274024665665e-04
5.076999999999999957e+00	1.374000000000000048e-02	1.651607439862148635e-04	1.385412792577273532e-02	-1.636592181441467076e-04
5.099000000000000199e+00	1.349000000000000025e-02	1.618440976298281221e-04	1.361205247818052418e-02	-1.604582764381581590e-04
5.121000000000000441e+00	1.324999999999999963e-02	1.586587407246551403e-04	1.337420712980261391e-02	-1.573155438444488795e-04
5.144000000000000128e+00	1.302000000000000032e-02	1.556039804503728068e-04	1.312999526871436173e-02	-1.540911701553571427e-04
5.166000000000000369e+00	1.277999999999999969e-02	1.524405628554290103e-04	1.290057877451983824e-02	-1.510645646121769878e-04
5.189000000000000057e+00	1.255999999999999998e-02	1.495263296366674405e-04	1.266502411357270201e-02	-1.479595634526637287e-04
5.211000000000000298e+00	1.233000000000000068e-02	1.465034390972444077e-04	1.244374216066450496e-02	-1.450452192010441750e-04
5.232999999999999652e+00	1.210999999999999924e-02	1.436097595480659902e-04	1.222633213786549107e-02	-1.421843795633609994e-04
5.256000000000000227e+00	1.188999999999999953e-02	1.407262413636253286e-04	1.200310615628116459e-02	-1.392497427121413894e-04
5.277999999999999581e+00	1.167999999999999941e-02	1.379035758975572467e-04	1.179340560074735277e-02	-1.364955805206353740e-04
5.301000000000000156e+00	1.146999999999999929e-02	1.351592568630181988e-04	1.157809385350681321e-02	-1.336705564782755817e-04
5.323000000000000398e+00	1.125999999999999918e-02	1.323596276726907845e-04	1.137582576411718879e-02	-1.310194326317000641e-04
5.346000000000000085e+00	1.106000000000000039e-02	1.297532376174611647e-04	1.116814212652418245e-02	-1.283002622832775906e-04
5.368999999999999773e+00	1.085999999999999986e-02	1.270933849273045467e-04	1.096424900514113114e-02	-1.256337720485827198e-04
5.391000000000000014e+00	1.067000000000000066e-02	1.246234227406844205e-04	1.077270120665114149e-02	-1.231316368052621515e-04
5.413999999999999702e+00	1.047000000000000014e-02	1.219852206856224101e-04	1.057601661549039881e-02	-1.205654872530938519e-04
5.437000000000000277e+00	1.027999999999999921e-02	1.194747862451320583e-04	1.038291227242138341e-02	-1.180492527960663415e-04
5.458999999999999631e+00	1.009999999999999960e-02	1.171495657709977861e-04	1.020149417794618402e-02	-1.156883167178881025e-04
5.482000000000000206e+00	9.915999999999999467e-03	1.147291055964579478e-04	1.001521102475403345e-02	-1.132672335792904428e-04
5.504999999999999893e+00	9.735999999999999863e-03	1.123654335943956301e-04	9.832324929114181350e-03	-1.108935440062218619e-04
5.527999999999999581e+00	9.560000000000000789e-03	1.100582033546492909e-04	9.652776420400991861e-03	-1.085664227800988026e-04
5.549999999999999822e+00	9.386000000000000246e-03	1.077841014733490343e-04	9.484103235764004478e-03	-1.063833038694609261e-04
5.573000000000000398e+00	9.214999999999999233e-03	1.055544093747548382e-04	9.310915434835982663e-03	-1.041449446514950322e-04
5.596000000000000085e+00	9.046999999999999487e-03	1.033688672512455935e-04	9.140893433014054062e-03	-1.019507700213948437e-04
5.618999999999999773e+00	8.881999999999999271e-03	1.012272152952001366e-04	8.973980457525803159e-03	-9.979999218340960740e-05
5.642000000000000348e+00	8.720000000000000320e-03	9.912919369899734503e-05	8.810120392184190782e-03	-9.769183244954963779e-05
5.665000000000000036e+00	8.560999999999999166e-03	9.702511569847074239e-05	8.649257767563091684e-03	-9.562552110332483155e-05
5.687999999999999723e+00	8.404000000000000012e-03	9.500317154723907228e-05	8.491337751357205463e-03	-9.360029726603983919e-05
5.711000000000000298e+00	8.250000000000000389e-03	9.302411874750547672e-05	8.336306138921643211e-03	-9.161540876558111278e-05
5.733999999999999986e+00	8.099000000000000296e-03	9.104093789334721017e-05	8.184109343987411647e-03	-8.967011200764377445e-05
5.756999999999999673e+00	7.950999999999999734e-03	8.914774285214480652e-05	8.034694389548803148e-03	-8.776367184934213050e-05
5.780000000000000249e+00	7.804000000000000173e-03	8.727427586964059934e-05	7.888008898918800679e-03	-8.589536147515074583e-05
5.802999999999999936e+00	7.661000000000000275e-03	8.540968276077388400e-05	7.744001086948823498e-03	-8.406446227512449779e-05
5.825999999999999623e+00	7.519999999999999775e-03	8.357722496789022617e-05	7.602619751409185438e-03	-8.227026372534755995e-05
5.849000000000000199e+00	7.381000000000000408e-03	8.181930886826166611e-05	7.463814264526608122e-03	-8.051206327056064293e-05
5.871999999999999886e+00	7.244999999999999704e-03	8.006075768333697259e-05	7.327534602293087930e-03	-7.878916660219629315e-05
5.895999999999999908e+00	7.111000000000000133e-03	7.837471591871982023e-05	7.187971825612895355e-03	-7.702828610128794652e-05
5.918999999999999595e+00	6.980000000000000093e-03	7.668908984629648319e-05	7.056711860824249789e-03	-7.537552499502782712e-05
5.942000000000000171e+00	6.850000000000000186e-03	7.502349205471133767e-05	6.927844109435886411e-03	-7.375616100881372036e-05
5.964999999999999858e+00	6.723999999999999942e-03	7.341057170168703897e-05	6.801327090453871196e-03	-7.216959669107387665e-05
5.988999999999999879e+00	6.598999999999999831e-03	7.181726393730710292e-05	6.671771222838058721e-03	-7.054838202303166043e-05
6.011999999999999567e+00	6.475999999999999986e-03	7.029170245351391713e-05	6.549930773604290685e-03	-6.902701252844643516e-05
6.035000000000000142e+00	6.355999999999999671e-03	6.876902194756395639e-05	6.430317568814283499e-03	-6.753666417456517075e-05
6.059000000000000163e+00	6.237000000000000356e-03	6.726544018851880117e-05	6.307835470820723905e-03	-6.601397346409174516e-05
6.081999999999999851e+00	6.120999999999999705e-03	6.580235377735461108e-05	6.192650633709950031e-03	-6.458524532764072217e-05
6.105999999999999872e+00	6.007000000000000187e-03	6.436873532392984264e-05	6.074704394048942996e-03	-6.312562917730010661e-05
6.128999999999999559e+00	5.895000000000000066e-03	6.296437698214760854e-05	5.963785803953434300e-03	-6.175618651711271823e-05
6.152000000000000135e+00	5.785000000000000211e-03	6.155567119283838530e-05	5.854896940269319061e-03	-6.041492048905823433e-05
6.176000000000000156e+00	5.675999999999999622e-03	6.019922714989620033e-05	5.743397158969569191e-03	-5.904479422240443585e-05
6.198999999999999844e+00	5.570000000000000298e-03	5.888204869876161301e-05	5.638539581473635438e-03	-5.775943011461499952e-05
6.222999999999999865e+00	5.466000000000000372e-03	5.759328742787652567e-05	5.531165821320318393e-03	-5.644647654157113168e-05
6.246999999999999886e+00	5.362999999999999712e-03	5.632223348974748869e-05	5.425837621876823669e-03	-5.516183421347172074e-05
6.269999999999999574e+00	5.262000000000000184e-03	5.504887015054170071e-05	5.326779761212430131e-03	-5.395674036882409903e-05
6.293999999999999595e+00	5.163000000000000055e-03	5.383432148325824747e-05	5.225339469280532688e-03	-5.272584206417622795e-05
6.317000000000000171e+00	5.066000000000000190e-03	5.264741634686359405e-05	5.129933607767987562e-03	-5.157118866972997006e-05
6.341000000000000192e+00	4.969999999999999592e-03	5.144889492305285822e-05	5.032228130542861812e-03	-5.039182953666952497e-05
6.365000000000000213e+00	4.876000000000000126e-03	5.030690763760116120e-05	4.936375636518567679e-03	-4.923800208479130891e-05
6.389000000000000234e+00	4.784000000000000058e-03	4.916437764289641811e-05	4.842343227685803192e-03	-4.810922317497453649e-05
6.411999999999999922e+00	4.694000000000000256e-03	4.807685758184007349e-05	4.753906650993407201e-03	-4.705053946870646020e-05
6.435999999999999943e+00	4.604999999999999719e-03	4.697919347655406496e-05	4.663344696483936319e-03	-4.596943516120212983e-05
6.459999999999999964e+00	4.518000000000000314e-03	4.593513057025962805e-05	4.574507620643869857e-03	-4.491198114301413479e-05
6.483999999999999986e+00	4.432000000000000176e-03	4.488163953406931051e-05	4.487363912834888696e-03	-4.387771466701019573e-05
6.508000000000000007e+00	4.348000000000000302e-03	4.388037560322989464e-05	4.401882394242806126e-03	-4.286617787633439534e-05
6.532000000000000028e+00	4.264999999999999694e-03	4.287036481581225157e-05	4.318032213374647238e-03	-4.187691773796136031e-05
6.554999999999999716e+00	4.184000000000000219e-03	4.188708534585810757e-05	4.239178332986099328e-03	-4.094936562138152923e-05
6.578999999999999737e+00	4.104000000000000009e-03	4.094401832215299855e-05	4.158434717728521496e-03	-4.000243642078345766e-05
6.602999999999999758e+00	4.026000000000000065e-03	4.000313368246542333e-05	4.079233045190433678e-03	-3.907647126662915820e-05
6.626999999999999780e+00	3.949000000000000253e-03	3.907844949133132981e-05	4.001543716804524357e-03	-3.817103558983990383e-05
6.650999999999999801e+00	3.873000000000000140e-03	3.816984450519415520e-05	3.925337440097154997e-03	-3.728569933194003346e-05
6.674999999999999822e+00	3.798999999999999860e-03	3.730894597180011530e-05	3.850585224618536563e-03	-3.642003688500595478e-05
6.698999999999999844e+00	3.726000000000000145e-03	3.644144832482924541e-05	3.777258377940514306e-03	-3.557362703261345347e-05
6.724000000000000199e+00	3.654999999999999829e-03	3.559933099569194431e-05	3.702361323596530581e-03	-3.471197328819977055e-05
6.748000000000000220e+00	3.585000000000000079e-03	3.477265201275278101e-05	3.631856739896014395e-03	-3.390358098996646086e-05
6.772000000000000242e+00	3.516000000000000028e-03	3.396129013245521307e-05	3.562692043728266783e-03	-3.311318648470484800e-05
6.796000000000000263e+00	3.448000000000000110e-03	3.316512411124272514e-05	3.494839707733760070e-03	-3.234038572310773621e-05
6.820000000000000284e+00	3.382000000000000024e-03	3.239361094652462580e-05	3.428272833479700191e-03	-3.158478386239848716e-05
6.844000000000000306e+00	3.317000000000000070e-03	3.163697032474085144e-05	3.362967617348723917e-03	-3.084603117452001275e-05
6.868999999999999773e+00	3.252999999999999815e-03	3.089508100233487314e-05	3.296259023468536744e-03	-3.009406217872839012e-05
6.892999999999999794e+00	3.190000000000000127e-03	3.016782173575016540e-05	3.233461002819246546e-03	-2.938870019417336393e-05
6.916999999999999815e+00	3.128000000000000138e-03	2.945507128143019253e-05	3.171857810811997552e-03	-2.869920506786340723e-05
6.940999999999999837e+00	3.066999999999999848e-03	2.875670839581841547e-05	3.111427917690484744e-03	-2.802526036839869948e-05
6.966000000000000192e+00	3.007999999999999823e-03	2.808194758921111551e-05	3.049704780247119822e-03	-2.733943272756545056e-05
6.990000000000000213e+00	2.949999999999999931e-03	2.742125103516127664e-05	2.991604407308577195e-03	-2.669626736512559358e-05
7.014999999999999680e+00	2.892000000000000039e-03	2.676524256529725702e-05	2.932262268107543261e-03	-2.604183163121979438e-05
7.038999999999999702e+00	2.835999999999999979e-03	2.613235120021158533e-05	2.876404326166920669e-03	-2.542816581066129406e-05
7.062999999999999723e+00	2.781000000000000052e-03	2.551316035701379142e-05	2.821613468329768355e-03	-2.482848956584441362e-05
7.088000000000000078e+00	2.726999999999999823e-03	2.490754879214733284e-05	2.765652500536722701e-03	-2.421838167914786252e-05
7.112000000000000099e+00	2.674000000000000161e-03	2.431539526205568407e-05	2.712977519557555495e-03	-2.364634546614935695e-05
7.136999999999999567e+00	2.621000000000000066e-03	2.372752567096142600e-05	2.659177217178861248e-03	-2.306439204705363607e-05
7.160999999999999588e+00	2.569999999999999802e-03	2.316196489426864861e-05	2.608535244558193075e-03	-2.251877839917507278e-05
7.185999999999999943e+00	2.520000000000000104e-03	2.259494919489752100e-05	2.556810135824633297e-03	-2.196372379846860194e-05
7.211000000000000298e+00	2.469999999999999973e-03	2.204681284932888754e-05	2.506111409935782037e-03	-2.142191729845106845e-05
7.235000000000000320e+00	2.422000000000000108e-03	2.152048879693024255e-05	2.458386204414213759e-03	-2.091395237123225571e-05
7.259999999999999787e+00	2.373999999999999808e-03	2.099804453834054954e-05	2.409636739080332248e-03	-2.039719486674621479e-05
7.285000000000000142e+00	2.328000000000000208e-03	2.049708925677009335e-05	2.361850348684212553e-03	-1.989275560916315522e-05
7.309000000000000163e+00	2.282000000000000174e-03	1.999985211093322518e-05	2.316862098318243132e-03	-1.941979846765447740e-05
7.333999999999999631e+00	2.236999999999999839e-03	1.950214153787561123e-05	2.270904861827270377e-03	-1.893864679464084009e-05
7.358999999999999986e+00	2.193000000000000071e-03	1.902992097920272853e-05	2.225855047472983985e-03	-1.846900295351151190e-05
7.384000000000000341e+00	2.150000000000000001e-03	1.856989405821512446e-05	2.181696068248658357e-03	-1.801062784968736946e-05
7.408000000000000362e+00	2.106999999999999932e-03	1.811334278584804383e-05	2.140126296423066222e-03	-1.758096957609294711e-05
7.432999999999999829e+00	2.066000000000000128e-03	1.767737982408026571e-05	2.097665851268081492e-03	-1.714399651677090772e-05
7.458000000000000185e+00	2.024999999999999890e-03	1.723303950990654555e-05	2.056048076860435107e-03	-1.671759800434766615e-05
7.482999999999999652e+00	1.984999999999999785e-03	1.681241097128844463e-05	2.015257010268349004e-03	-1.630154399231348438e-05
7.508000000000000007e+00	1.944999999999999897e-03	1.639501559417780256e-05	1.975276841353276313e-03	-1.589560664926699049e-05
7.533000000000000362e+00	1.907000000000000058e-03	1.599763117739727694e-05	1.936091910892960479e-03	-1.549956033164721279e-05
7.557999999999999829e+00	1.869000000000000002e-03	1.560331826404883943e-05	1.897686708733305324e-03	-1.511318155688463613e-05
7.583000000000000185e+00	1.832000000000000078e-03	1.520980786757457410e-05	1.860045871968619329e-03	-1.473624897696452768e-05
7.607999999999999652e+00	1.794999999999999938e-03	1.483007882202586346e-05	1.823154183149506852e-03	-1.436854335239283554e-05
7.633000000000000007e+00	1.758999999999999930e-03	1.446156191870481684e-05	1.786996568518070408e-03	-1.400984752655904082e-05
7.658000000000000362e+00	1.724000000000000055e-03	1.410413591405490535e-05	1.751558096269901837e-03	-1.365994640048839416e-05
7.682999999999999829e+00	1.690000000000000096e-03	1.375767956451959330e-05	1.716823974842242003e-03	-1.331862690797516631e-05
7.708000000000000185e+00	1.655999999999999920e-03	1.341397140226562449e-05	1.682779551228024079e-03	-1.298567799109187293e-05
7.732999999999999652e+00	1.623000000000000094e-03	1.307170084218194100e-05	1.649410309315159232e-03	-1.266089057606591006e-05
7.758000000000000007e+00	1.590000000000000050e-03	1.274165856079969137e-05	1.616701868250732498e-03	-1.234405754951820815e-05
7.783999999999999808e+00	1.559000000000000056e-03	1.243023005209611471e-05	1.583370753558865224e-03	-1.202276868469543249e-05
7.809000000000000163e+00	1.526999999999999929e-03	1.211337445086215524e-05	1.551966310483276351e-03	-1.172152845766217703e-05
7.833999999999999631e+00	1.497000000000000067e-03	1.181489013519381094e-05	1.521180301638442320e-03	-1.142763375104510091e-05
7.858999999999999986e+00	1.466000000000000072e-03	1.151097872699508383e-05	1.491001265359762637e-03	-1.114092498126754659e-05
7.884999999999999787e+00	1.436999999999999909e-03	1.122519611724891070e-05	1.460247168220575728e-03	-1.085020794235445799e-05
7.910000000000000142e+00	1.407999999999999963e-03	1.093362845780545804e-05	1.431272490923470638e-03	-1.057769042899798266e-05
7.934999999999999609e+00	1.379999999999999933e-03	1.066042631042492548e-05	1.402871787708747601e-03	-1.031190279326760288e-05
7.961000000000000298e+00	1.351999999999999903e-03	1.038948737609962056e-05	1.373932473608689610e-03	-1.004246441819960277e-05
7.985999999999999766e+00	1.324000000000000090e-03	1.012081165482953480e-05	1.346669736082122979e-03	-9.789950527626508844e-06
8.010999999999999233e+00	1.297999999999999892e-03	9.869606552705128213e-06	1.319948872593173540e-03	-9.543722954535043435e-06
8.037000000000000810e+00	1.270999999999999994e-03	9.612939717034188662e-06	1.292722850329886854e-03	-9.294160831953670790e-06
8.061999999999999389e+00	1.245999999999999929e-03	9.373501013395867083e-06	1.267075359916193305e-03	-9.060314542748707580e-06
8.087999999999999190e+00	1.219999999999999947e-03	9.128600576211010851e-06	1.240943515094742461e-03	-8.823323220922472910e-06
8.112999999999999545e+00	1.195000000000000099e-03	8.893243738975862303e-06	1.216327031132775297e-03	-8.601272937288094228e-06
8.138999999999999346e+00	1.170999999999999949e-03	8.667309258133884067e-06	1.191245702387819195e-03	-8.376249289556151584e-06
8.163999999999999702e+00	1.147000000000000016e-03	8.443314674196385211e-06	1.167618622899438668e-03	-8.165420368971957577e-06
8.189999999999999503e+00	1.123999999999999999e-03	8.228580788576687620e-06	1.143544934873849802e-03	-7.951772201304980244e-06
8.215999999999999304e+00	1.100999999999999982e-03	8.022062597287557925e-06	1.119968693328397564e-03	-7.743698839601472796e-06
8.240999999999999659e+00	1.079000000000000098e-03	7.818159802717859191e-06	1.097758250213938871e-03	-7.548746190887798404e-06
8.266999999999999460e+00	1.056999999999999997e-03	7.616035246977261474e-06	1.075126365360525070e-03	-7.351174370205858664e-06
8.292999999999999261e+00	1.034999999999999896e-03	7.415688930065769007e-06	1.052960099666666550e-03	-7.158737869391621240e-06
8.317999999999999616e+00	1.013999999999999927e-03	7.224245354305181096e-06	1.032075657283081397e-03	-6.978409954016593663e-06
8.343999999999999417e+00	9.928999999999999024e-04	7.033790779555714608e-06	1.010792162354553353e-03	-6.795624693018483421e-06
8.369999999999999218e+00	9.726000000000000053e-04	6.856291944846865556e-06	9.899440559931642954e-04	-6.617559749479905536e-06
8.396000000000000796e+00	9.525999999999999529e-04	6.676804138460655210e-06	9.695231501093371992e-04	-6.444108652608402906e-06
8.422000000000000597e+00	9.330000000000000186e-04	6.501720359927825273e-06	9.495214746631767564e-04	-6.275168346233470891e-06
8.446999999999999176e+00	9.137999999999999855e-04	6.336267938585615032e-06	9.306770940009305004e-04	-6.116884541008774811e-06
8.473000000000000753e+00	8.949999999999999623e-04	6.169738181641097952e-06	9.114748759468851297e-04	-5.956496509860427499e-06
8.499000000000000554e+00	8.765000000000000005e-04	6.006783954913673107e-06	8.926686964098833185e-04	-5.800319425166590866e-06
8.525000000000000355e+00	8.584000000000000484e-04	5.853006133364746601e-06	8.742508607576223237e-04	-5.648253817127834489e-06
8.551000000000000156e+00	8.406999999999999976e-04	5.698342079152615010e-06	8.562137419398890663e-04	-5.500201095938766330e-06
8.576999999999999957e+00	8.233000000000000084e-04	5.551883326966204576e-06	8.385497797290421404e-04	-5.356063541873281697e-06
8.602999999999999758e+00	8.063000000000000288e-04	5.404658430972581315e-06	8.212514799712173404e-04	-5.215744295509683600e-06
8.628999999999999559e+00	7.896000000000000024e-04	5.265365172977083734e-06	8.043114138479439150e-04	-5.079147348092223694e-06
8.654999999999999361e+00	7.732000000000000374e-04	5.124754979017566507e-06	7.877222171481180948e-04	-4.946177532027757685e-06
8.680999999999999162e+00	7.571000000000000256e-04	4.991817770135577878e-06	7.714765895500862647e-04	-4.816740511514648826e-06
8.707000000000000739e+00	7.414000000000000234e-04	4.858339006701090832e-06	7.555672939136888087e-04	-4.690742773301868018e-06
8.733999999999999986e+00	7.259999999999999743e-04	4.732274575423535302e-06	7.393943961809499059e-04	-4.563439848477880666e-06
8.759999999999999787e+00	7.108999999999999868e-04	4.609222180500342623e-06	7.241485474016184790e-04	-4.444166735786919739e-06
8.785999999999999588e+00	6.960000000000000041e-04	4.484487386892731848e-06	7.092174213092355961e-04	-4.328053722377544352e-06
8.811999999999999389e+00	6.815000000000000311e-04	4.367452713825303161e-06	6.945940289151636502e-04	-4.215010525411451595e-06
8.837999999999999190e+00	6.673000000000000112e-04	4.253334814317819338e-06	6.802714409909906652e-04	-4.104947639945665685e-06
8.865000000000000213e+00	6.532999999999999962e-04	4.141468580860176381e-06	6.657090011878958160e-04	-3.993710906710903685e-06
8.891000000000000014e+00	6.396999999999999909e-04	4.033094161830591056e-06	6.519783843879837885e-04	-3.889449385027971016e-06
8.916999999999999815e+00	6.262999999999999904e-04	3.923300038489069748e-06	6.385284194873382807e-04	-3.787909921587619016e-06
8.944000000000000838e+00	6.130999999999999948e-04	3.819373525933321685e-06	6.248525886184463701e-04	-3.685279604360206924e-06
8.970000000000000639e+00	6.003000000000000089e-04	3.718839523559332049e-06	6.119586549751867286e-04	-3.589098683515883363e-06
8.996000000000000441e+00	5.877000000000000279e-04	3.620424396673268877e-06	5.993297918257652285e-04	-3.495455759418109818e-06
9.022999999999999687e+00	5.753000000000000518e-04	3.524107360665440387e-06	5.864903906174779831e-04	-3.400834193756463483e-06
9.048999999999999488e+00	5.632000000000000287e-04	3.430476735460151084e-06	5.743863888138988011e-04	-3.312182562919248309e-06
9.076000000000000512e+00	5.513000000000000105e-04	3.342078635744527400e-06	5.620813609236163799e-04	-3.222618504559764754e-06
9.102000000000000313e+00	5.397000000000000538e-04	3.253061616540332402e-06	5.504817473997403133e-04	-3.138716987977210066e-06
9.128999999999999559e+00	5.282999999999999936e-04	3.166046848069687047e-06	5.386900115184543565e-04	-3.053962108475853880e-06
9.154999999999999361e+00	5.171999999999999948e-04	3.081609371200704105e-06	5.275746564542153688e-04	-2.974573600990763238e-06
9.182000000000000384e+00	5.062000000000000527e-04	2.998533286266471489e-06	5.162754838872739586e-04	-2.894383756821399322e-06
9.208000000000000185e+00	4.954999999999999552e-04	2.920846766095122304e-06	5.056245933749269755e-04	-2.819275139856786081e-06
9.234999999999999432e+00	4.850000000000000253e-04	2.842151037653230352e-06	4.947976005283597324e-04	-2.743410283003282670e-06
9.262000000000000455e+00	4.746999999999999918e-04	2.765347863393741678e-06	4.842034239326079839e-04	-2.669657720808877480e-06
9.288000000000000256e+00	4.646000000000000173e-04	2.693098828057621618e-06	4.742168505000641078e-04	-2.600576430542728292e-06
9.314999999999999503e+00	4.547999999999999959e-04	2.621587761835578934e-06	4.640647233757563025e-04	-2.530794083402069395e-06
9.342000000000000526e+00	4.450999999999999770e-04	2.551540567221067058e-06	4.541302546605585546e-04	-2.462945570611520187e-06
9.368000000000000327e+00	4.356000000000000171e-04	2.483501050432635016e-06	4.447647483287513409e-04	-2.399382404799085768e-06
9.394999999999999574e+00	4.263000000000000079e-04	2.417187926419133450e-06	4.352429441639144958e-04	-2.335158178768682203e-06
9.422000000000000597e+00	4.172000000000000036e-04	2.352582489031841282e-06	4.259240142423626569e-04	-2.272693760578597709e-06
9.448999999999999844e+00	4.083000000000000041e-04	2.289901764236946804e-06	4.168030512200691343e-04	-2.211931393024759414e-06
9.476000000000000867e+00	3.996000000000000094e-04	2.228881267876133480e-06	4.078754240014084535e-04	-2.152817510998417796e-06
9.503000000000000114e+00	3.911000000000000197e-04	2.169728441901121821e-06	3.991373308497814742e-04	-2.095311453954347379e-06
9.528999999999999915e+00	3.826999999999999781e-04	2.111637767216338277e-06	3.908986401637157488e-04	-2.041419650563572921e-06
9.555999999999999162e+00	3.744999999999999957e-04	2.055365226264260417e-06	3.825221403856713981e-04	-1.986960317374952406e-06
9.583000000000000185e+00	3.664000000000000156e-04	2.000121465756851003e-06	3.743245798195142223e-04	-1.933997973207802791e-06
9.609999999999999432e+00	3.585999999999999886e-04	1.947190570427815229e-06	3.663024403068489143e-04	-1.882495817984519466e-06
9.637000000000000455e+00	3.509000000000000183e-04	1.895250119485574437e-06	3.584522322612798597e-04	-1.832417352713361059e-06
9.663999999999999702e+00	3.432999999999999962e-04	1.844291452676090455e-06	3.507704943721511037e-04	-1.783726376358434837e-06
9.691000000000000725e+00	3.358999999999999790e-04	1.795034179374881290e-06	3.432537933121020059e-04	-1.736386982750124341e-06
9.717999999999999972e+00	3.287000000000000208e-04	1.747258733274574518e-06	3.358987234484261670e-04	-1.690363557535643508e-06
9.746000000000000441e+00	3.216000000000000109e-04	1.700605078747303148e-06	3.284383531531968057e-04	-1.643987771235094689e-06
9.772999999999999687e+00	3.146000000000000033e-04	1.654870969993769616e-06	3.214021112435973791e-04	-1.600536056236049551e-06
9.800000000000000711e+00	3.078000000000000007e-04	1.610749054131921520e-06	3.145173243609199025e-04	-1.558293905669790446e-06
9.826999999999999957e+00	3.012000000000000029e-04	1.568037374037596518e-06	3.077806958170865772e-04	-1.517226853048127943e-06
9.853999999999999204e+00	2.947000000000000075e-04	1.526201765241739012e-06	3.011889552200529350e-04	-1.477300708924571244e-06
9.881999999999999673e+00	2.883000000000000146e-04	1.485566987270769761e-06	2.945026438523747157e-04	-1.437064631312916307e-06
9.909000000000000696e+00	2.820000000000000241e-04	1.445614637317981910e-06	2.881960371985186286e-04	-1.399357941031054664e-06
9.935999999999999943e+00	2.758999999999999842e-04	1.407176157506036396e-06	2.820245446614814662e-04	-1.362689994134025613e-06
9.962999999999999190e+00	2.699000000000000010e-04	1.369562076143466897e-06	2.759849993264727611e-04	-1.327027691284525706e-06
9.990999999999999659e+00	2.640000000000000202e-04	1.332917019472705146e-06	2.698577758659096880e-04	-1.291071656808184103e-06
1.001999999999999957e+01	2.582999999999999901e-04	1.297725557574682358e-06	2.636540476677957023e-04	-1.254895648333234550e-06
1.005000000000000071e+01	2.526000000000000142e-04	1.262671274100619023e-06	2.573848319624686852e-04	-1.218570514808127927e-06
1.007000000000000028e+01	2.470999999999999889e-04	1.229186575068374327e-06	2.532874944018332643e-04	-1.194957586089579537e-06
1.009999999999999964e+01	2.416999999999999932e-04	1.196463631981298467e-06	2.472624064062230111e-04	-1.160423135570358000e-06
1.013000000000000078e+01	2.363999999999999999e-04	1.164495170225999488e-06	2.413796981323157724e-04	-1.126925932515520564e-06
1.016000000000000014e+01	2.313000000000000115e-04	1.133764085567628228e-06	2.356363310464289901e-04	-1.094438427426948873e-06
1.017999999999999972e+01	2.261999999999999959e-04	1.103541531026358701e-06	2.318833426783103991e-04	-1.073327536719036844e-06
1.021000000000000085e+01	2.212000000000000099e-04	1.073912377091762579e-06	2.263655289999512302e-04	-1.042462283184980192e-06
1.024000000000000021e+01	2.164000000000000016e-04	1.045611128776302433e-06	2.209790799212348316e-04	-1.012534414273646010e-06
1.026999999999999957e+01	2.115999999999999934e-04	1.017653750281171695e-06	2.157210507365770933e-04	-9.835172371716196130e-07
1.028999999999999915e+01	2.069999999999999900e-04	9.908698939431958172e-07	2.122855994568916688e-04	-9.646653138623624567e-07
1.032000000000000028e+01	2.023999999999999866e-04	9.642931908818050183e-07	2.072351272685205958e-04	-9.371072565212933551e-07
1.034999999999999964e+01	1.979999999999999881e-04	9.389863120024700887e-07	2.023053436494938527e-04	-9.103898168817848121e-07
1.038000000000000078e+01	1.935999999999999895e-04	9.139842740652671460e-07	1.974933940527329092e-04	-8.844871252286658096e-07
1.040000000000000036e+01	1.892999999999999934e-04	8.895308920888752016e-07	1.943494922085532315e-04	-8.676586258762173784e-07
1.042999999999999972e+01	1.850999999999999998e-04	8.659476347031789483e-07	1.897276542133643031e-04	-8.430569526741015769e-07
1.046000000000000085e+01	1.810000000000000085e-04	8.429002161023175036e-07	1.852161546339006109e-04	-8.192021052227796602e-07
1.049000000000000021e+01	1.769999999999999926e-04	8.206959020995535765e-07	1.808122255898068475e-04	-7.960690049483248471e-07
1.050999999999999979e+01	1.731000000000000062e-04	7.990149561158102993e-07	1.779346778905151053e-04	-7.810356195925606927e-07
1.053999999999999915e+01	1.692999999999999952e-04	7.781511339680506590e-07	1.737039447283562953e-04	-7.590502716245237327e-07
1.057000000000000028e+01	1.655000000000000113e-04	7.573409476602993706e-07	1.695735131279386423e-04	-7.377208173236837577e-07
1.059999999999999964e+01	1.618000000000000026e-04	7.372333388951243313e-07	1.655406985513563985e-04	-7.170229388353411012e-07
1.063000000000000078e+01	1.581999999999999964e-04	7.178160101117927684e-07	1.616028387234754934e-04	-6.969325218051001253e-07
1.065000000000000036e+01	1.546999999999999927e-04	6.989876940730882897e-07	1.590290987192686113e-04	-6.838652255455255198e-07
1.067999999999999972e+01	1.512999999999999914e-04	6.807426750113461209e-07	1.552442393215869277e-04	-6.647417360351810431e-07
1.071000000000000085e+01	1.478999999999999900e-04	6.627126034548233430e-07	1.515486033577512323e-04	-6.461782419292615343e-07
1.074000000000000021e+01	1.445999999999999911e-04	6.452543973399327972e-07	1.479403179024061374e-04	-6.281602830180599093e-07
1.076999999999999957e+01	1.413999999999999947e-04	6.284441514321539375e-07	1.444175251913486181e-04	-6.106735169010687762e-07
1.078999999999999915e+01	1.381999999999999982e-04	6.117484518177821479e-07	1.421155820688681790e-04	-5.993037500782111815e-07
1.082000000000000028e+01	1.351000000000000042e-04	5.956861631837383474e-07	1.387311895836359642e-04	-5.826707494054730104e-07
1.084999999999999964e+01	1.321000000000000126e-04	5.801704520495364305e-07	1.354274087426589714e-04	-5.665312618660268137e-07
1.088000000000000078e+01	1.290999999999999938e-04	5.648331998835408283e-07	1.322024360494177572e-04	-5.508713667216335186e-07
1.091000000000000014e+01	1.262000000000000047e-04	5.500322483825956877e-07	1.290544824554939866e-04	-5.356772554902749368e-07
1.093999999999999950e+01	1.233999999999999908e-04	5.357625745993586021e-07	1.259817732132683949e-04	-5.209352307990688195e-07
1.096000000000000085e+01	1.206000000000000041e-04	5.216562909423024114e-07	1.239742327962776731e-04	-5.113516592099970095e-07
1.099000000000000021e+01	1.179000000000000062e-04	5.080714700483781889e-07	1.210230253049230704e-04	-4.973329716748179650e-07
1.101999999999999957e+01	1.151999999999999948e-04	4.946404552661660187e-07	1.181423983198390075e-04	-4.837303789854789993e-07
1.105000000000000071e+01	1.125999999999999994e-04	4.817214347026713375e-07	1.153306282994022875e-04	-4.705305815890683306e-07
1.108000000000000007e+01	1.101000000000000063e-04	4.693732980853513537e-07	1.125860053397006690e-04	-4.577203858783573560e-07
1.110999999999999943e+01	1.075999999999999998e-04	4.571002170030258961e-07	1.099068330374780025e-04	-4.452867031246037249e-07
1.113000000000000078e+01	1.051999999999999957e-04	4.453255046730649539e-07	1.081562479698919879e-04	-4.372003386143095126e-07
1.116000000000000014e+01	1.028000000000000051e-04	4.336821972643717199e-07	1.055824265521031885e-04	-4.253653729131010378e-07
1.118999999999999950e+01	1.005000000000000034e-04	4.225866220560584960e-07	1.030695970290996323e-04	-4.138725216590131521e-07
1.122000000000000064e+01	9.818999999999999332e-05	4.114561864384916340e-07	1.006161113549276255e-04	-4.027090717614924689e-07
1.125000000000000000e+01	9.595999999999999604e-05	4.007819152686115426e-07	9.822033525094113514e-05	-3.918624196684982575e-07
1.127999999999999936e+01	9.377999999999999997e-05	3.904317223518330108e-07	9.588078542573136743e-05	-3.813215412736394538e-07
1.130000000000000071e+01	9.165000000000000512e-05	3.803469258067955507e-07	9.435173459720995741e-05	-3.744602523390694530e-07
1.133000000000000007e+01	8.956000000000000310e-05	3.704841666282829736e-07	9.210328625886227225e-05	-3.644117577266040127e-07
1.135999999999999943e+01	8.752000000000000231e-05	3.609336153813374366e-07	8.990798373912872276e-05	-3.546488290096876779e-07
1.139000000000000057e+01	8.553000000000000273e-05	3.516404526578992675e-07	8.776470137977020300e-05	-3.451641376150790894e-07
1.141999999999999993e+01	8.357000000000000116e-05	3.425690501728568967e-07	8.567232213441484847e-05	-3.359504113517934783e-07
1.144999999999999929e+01	8.166000000000000082e-05	3.337495282897538934e-07	8.362973748468759843e-05	-3.270004338609281379e-07
1.148000000000000043e+01	7.980000000000000168e-05	3.251800683552422690e-07	8.163584735735366336e-05	-3.183070440721569569e-07
1.150000000000000000e+01	7.797000000000000057e-05	3.168226114395770613e-07	8.033310032716396698e-05	-3.126504880727722604e-07
1.152999999999999936e+01	7.618000000000000585e-05	3.086694903311834503e-07	7.841794580845156879e-05	-3.043689794325536473e-07
1.156000000000000050e+01	7.443999999999999879e-05	3.008027003152917562e-07	7.654859295154376765e-05	-2.963252285441353497e-07
1.158999999999999986e+01	7.273000000000000331e-05	2.930949818455671590e-07	7.472397195594421878e-05	-2.885122725176718788e-07
1.161999999999999922e+01	7.106000000000000066e-05	2.855855370052876711e-07	7.294302109269475262e-05	-2.809232013012648650e-07
1.165000000000000036e+01	6.941999999999999603e-05	2.782730494358395445e-07	7.120468662702429902e-05	-2.735511571735977872e-07
1.167999999999999972e+01	6.781999999999999780e-05	2.711545746508499109e-07	6.950792274192002019e-05	-2.663893342426309048e-07
1.171000000000000085e+01	6.626000000000000596e-05	2.642288655737373332e-07	6.785169146261184336e-05	-2.594309779502883660e-07
1.174000000000000021e+01	6.472999999999999858e-05	2.574922733508004403e-07	6.623496258195425202e-05	-2.526693845830389703e-07
1.175999999999999979e+01	6.323999999999999760e-05	2.509444400248724425e-07	6.517858384597774056e-05	-2.482676807434770688e-07
1.178999999999999915e+01	6.177999999999999464e-05	2.445802733665790460e-07	6.362542381117398222e-05	-2.418192650098334815e-07
1.182000000000000028e+01	6.035000000000000325e-05	2.383615701086079963e-07	6.210905637304507795e-05	-2.355499805455094891e-07
1.184999999999999964e+01	5.895000000000000310e-05	2.322874988665716157e-07	6.062847918150547920e-05	-2.294533059727479407e-07
1.188000000000000078e+01	5.758000000000000097e-05	2.263904720845822443e-07	5.918269739366966532e-05	-2.235227692220756192e-07
1.191000000000000014e+01	5.624999999999999846e-05	2.206740982018222684e-07	5.777079197949206926e-05	-2.177525495118338822e-07
1.193999999999999950e+01	5.493999999999999914e-05	2.150590492913050987e-07	5.639204477708758059e-05	-2.121385793318681169e-07
1.197000000000000064e+01	5.365999999999999785e-05	2.096148440989438818e-07	5.504577704242563516e-05	-2.066771221023038826e-07
1.200000000000000000e+01	5.242000000000000294e-05	2.043472619009330853e-07	5.373131497522719947e-05	-2.013644685833181919e-07
1.202999999999999936e+01	5.119000000000000286e-05	1.991681817256863937e-07	5.244798967313521281e-05	-1.961969366212909899e-07
1.206000000000000050e+01	5.000000000000000240e-05	1.941628955284711673e-07	5.119513708641345597e-05	-1.911708708978883984e-07
1.208000000000000007e+01	4.882999999999999835e-05	1.892529875957260405e-07	5.037650556685004886e-05	-1.878969597177487618e-07
1.210999999999999943e+01	4.768999999999999910e-05	1.844766900622768056e-07	4.917297821128945978e-05	-1.830986202303808272e-07
1.214000000000000057e+01	4.657999999999999787e-05	1.798602204038473110e-07	4.799817615683085221e-05	-1.784321287837266382e-07
1.216999999999999993e+01	4.548999999999999984e-05	1.753362191645312559e-07	4.685145276748537162e-05	-1.738939263552119533e-07
1.219999999999999929e+01	4.441999999999999822e-05	1.709299165510921514e-07	4.573216605528059833e-05	-1.694804796242967631e-07
1.223000000000000043e+01	4.338000000000000140e-05	1.666524554237254642e-07	4.463967863782795101e-05	-1.651882807374592761e-07
1.225999999999999979e+01	4.236000000000000101e-05	1.624649108272823197e-07	4.357335769637548728e-05	-1.610138470758669040e-07
1.228999999999999915e+01	4.136999999999999863e-05	1.584051915804377968e-07	4.253257493433398585e-05	-1.569537210256756440e-07
1.232000000000000028e+01	4.039999999999999944e-05	1.544578246959775542e-07	4.151670653627493430e-05	-1.530044697509427690e-07
1.234999999999999964e+01	3.944999999999999668e-05	1.505980072063372344e-07	4.052513312739272486e-05	-1.491626849691109509e-07
1.238000000000000078e+01	3.851999999999999711e-05	1.468476322337244821e-07	3.955723973342187630e-05	-1.454249827290184220e-07
1.241000000000000014e+01	3.761000000000000074e-05	1.431830630581187249e-07	3.861241574100701180e-05	-1.417880031914161150e-07
1.243999999999999950e+01	3.672000000000000079e-05	1.396039879103745638e-07	3.769005485851750889e-05	-1.382484104119495901e-07
1.247000000000000064e+01	3.584999999999999727e-05	1.361100950213465998e-07	3.678955507730040413e-05	-1.348028921265718138e-07
1.250000000000000000e+01	3.499999999999999693e-05	1.327212798813111736e-07	3.591031863336731079e-05	-1.314481595393592617e-07
1.252999999999999936e+01	3.418000000000000140e-05	1.294539392379132438e-07	3.505175199439257829e-05	-1.281809472928945115e-07
1.256000000000000050e+01	3.337000000000000068e-05	1.262320014196843828e-07	3.421330517608121608e-05	-1.249982982370946477e-07
1.258999999999999986e+01	3.257000000000000156e-05	1.230741321608275054e-07	3.339455101261084983e-05	-1.218981375202161286e-07
1.261999999999999922e+01	3.180000000000000047e-05	1.200359707067844089e-07	3.259508768467263528e-05	-1.188785668191562617e-07
1.264000000000000057e+01	3.104000000000000097e-05	1.170417398347239336e-07	3.207263209360387905e-05	-1.169093604423572529e-07
1.266999999999999993e+01	3.030999999999999949e-05	1.141841504508725674e-07	3.130443476686208958e-05	-1.140199236833020839e-07
1.269999999999999929e+01	2.958000000000000139e-05	1.113316186553793133e-07	3.055447028391165240e-05	-1.112060788655875101e-07
1.273000000000000043e+01	2.888000000000000132e-05	1.085969529173411032e-07	2.982234690112427466e-05	-1.084659754283615040e-07
1.275999999999999979e+01	2.818999999999999945e-05	1.059047051035802541e-07	2.910767556680614803e-05	-1.057977755711705786e-07
1.278999999999999915e+01	2.752000000000000079e-05	1.033081935114564530e-07	2.841006989770187487e-05	-1.031996541424496731e-07
1.282000000000000028e+01	2.686000000000000033e-05	1.007530606131254688e-07	2.772914615575336467e-05	-1.006697985292236403e-07
1.284999999999999964e+01	2.621000000000000147e-05	9.823921980604693943e-08	2.706452322511176652e-05	-9.820640854800994548e-08
1.288000000000000078e+01	2.559000000000000063e-05	9.585626430499366759e-08	2.641582258939816148e-05	-9.580769633690285729e-08
1.291000000000000014e+01	2.496999999999999979e-05	9.347617246127558573e-08	2.578266830921052135e-05	-9.347188624882686180e-08
1.293999999999999950e+01	2.436999999999999876e-05	9.117376886977963177e-08	2.516468699987340339e-05	-9.119721474594258390e-08
1.297000000000000064e+01	2.379000000000000092e-05	8.894891496644127658e-08	2.456150780942640324e-05	-8.898193029518748132e-08
1.300000000000000000e+01	2.320999999999999970e-05	8.674014026809982389e-08	2.397276239685055302e-05	-8.682429326494464115e-08
1.302999999999999936e+01	2.265999999999999989e-05	8.464543843594487085e-08	2.339808491052616264e-05	-8.472257582281289101e-08
1.306000000000000050e+01	2.211000000000000007e-05	8.255264185967824206e-08	2.283711196692297523e-05	-8.267506183447786797e-08
1.308999999999999986e+01	2.158000000000000006e-05	8.054884960090989259e-08	2.228948262951665980e-05	-8.068004676365900449e-08
1.311999999999999922e+01	2.105000000000000005e-05	7.853412810154575883e-08	2.175483838792929009e-05	-7.873583757312069214e-08
1.315000000000000036e+01	2.053999999999999985e-05	7.660768345834074600e-08	2.123282313729299610e-05	-7.684075262674142923e-08
1.317999999999999972e+01	2.004999999999999946e-05	7.476856304335064566e-08	2.072308315783092709e-05	-7.499312159261653387e-08
1.321000000000000085e+01	1.955999999999999907e-05	7.291871546035900992e-08	2.022526941780409648e-05	-7.319129903790483962e-08
1.324000000000000021e+01	1.908999999999999849e-05	7.115555702028618740e-08	1.973909017124033592e-05	-7.143397441918072498e-08
1.326999999999999957e+01	1.862000000000000130e-05	6.939294128946643149e-08	1.926431138272110830e-05	-6.972017460847915485e-08
1.331000000000000050e+01	1.817000000000000052e-05	6.771588309503785911e-08	1.864860973029533497e-05	-6.750116890740555543e-08
1.333999999999999986e+01	1.773000000000000135e-05	6.606585644021274822e-08	1.819954017590938699e-05	-6.588523555715446594e-08
1.336999999999999922e+01	1.730000000000000038e-05	6.446358242615231426e-08	1.776111026955073824e-05	-6.430967795226341486e-08
1.340000000000000036e+01	1.686999999999999942e-05	6.286130841209188030e-08	1.733309500179521325e-05	-6.277356478804984450e-08
1.342999999999999972e+01	1.646000000000000165e-05	6.134306195620930523e-08	1.691527083359287058e-05	-6.127597085942818515e-08
1.346000000000000085e+01	1.605999999999999870e-05	5.985234356116168239e-08	1.650741568406954252e-05	-5.981597701026721096e-08
1.349000000000000021e+01	1.565999999999999914e-05	5.837066647132958407e-08	1.610930891845427777e-05	-5.839267008327035935e-08
1.351999999999999957e+01	1.527999999999999939e-05	5.696308651504528513e-08	1.572073133613212132e-05	-5.700514287037638004e-08
1.355000000000000071e+01	1.490999999999999955e-05	5.560096134545427474e-08	1.534146515881993765e-05	-5.565249406367079129e-08
1.358000000000000007e+01	1.453999999999999970e-05	5.422958702455084027e-08	1.497129401886311580e-05	-5.433382820680004354e-08
1.360999999999999943e+01	1.417999999999999976e-05	5.290327489215766994e-08	1.461000294765285454e-05	-5.304825564688598847e-08
1.364000000000000057e+01	1.382999999999999972e-05	5.161345129677727813e-08	1.425737836416236091e-05	-5.179489248693410855e-08
1.366999999999999993e+01	1.348999999999999959e-05	5.036793933455719090e-08	1.391320806359941744e-05	-5.057286053872546208e-08
1.369999999999999929e+01	1.315999999999999936e-05	4.915100621066198737e-08	1.357728120617491338e-05	-4.938128727618998115e-08
1.373000000000000043e+01	1.283000000000000083e-05	4.794071838836516389e-08	1.324938830598609794e-05	-4.821930578925621894e-08
1.375999999999999979e+01	1.252000000000000041e-05	4.680405427239539728e-08	1.292932122001185034e-05	-4.708605473816642925e-08
1.378999999999999915e+01	1.220999999999999999e-05	4.567336573171174278e-08	1.261687313722050187e-05	-4.598067830825879784e-08
1.382000000000000028e+01	1.189999999999999957e-05	4.454124536236049329e-08	1.231183856778642207e-05	-4.490232616520195631e-08
1.384999999999999964e+01	1.161000000000000065e-05	4.347589555164102769e-08	1.201401333241664466e-05	-4.385015341068584159e-08
1.389000000000000057e+01	1.132000000000000004e-05	4.242261236154762675e-08	1.162777740653183279e-05	-4.248653131545846348e-08
1.391999999999999993e+01	1.103999999999999933e-05	4.139878558218827700e-08	1.134601136127774412e-05	-4.149230584551812132e-08
1.394999999999999929e+01	1.076000000000000032e-05	4.037987782712243076e-08	1.107086812598328630e-05	-4.052189448768098271e-08
1.398000000000000043e+01	1.048999999999999951e-05	3.939085372198982880e-08	1.080221305419345790e-05	-3.957478669089464580e-08
1.400999999999999979e+01	1.023000000000000031e-05	3.844996908230226427e-08	1.053991234291515617e-05	-3.865047510682527526e-08
1.403999999999999915e+01	9.975000000000000210e-06	3.752033411260986230e-08	1.028383302590863549e-05	-3.774845556437237272e-08
1.407000000000000028e+01	9.724999999999999216e-06	3.661366324987446924e-08	1.003384296704621166e-05	-3.686822704443874901e-08
1.409999999999999964e+01	9.480999999999999519e-06	3.572239666967132978e-08	9.789810853736313184e-06	-3.600929165494902776e-08
1.413000000000000078e+01	9.242999999999999426e-06	3.486301829953607421e-08	9.551606190412677801e-06	-3.517115460611559515e-08
1.416000000000000014e+01	9.010000000000000132e-06	3.401539362618097140e-08	9.319099292087769376e-06	-3.435332418594856787e-08
1.418999999999999950e+01	8.783000000000000442e-06	3.319389809395859864e-08	9.092161277969541006e-06	-3.355531173600647737e-08
1.423000000000000043e+01	8.560999999999999857e-06	3.238454192849619313e-08	8.798018704167600253e-06	-3.252128416454812928e-08
1.425999999999999979e+01	8.345000000000000570e-06	3.160600125630152460e-08	8.583578020296561231e-06	-3.176763028002801189e-08
1.428999999999999915e+01	8.134000000000000388e-06	3.083972927732712990e-08	8.374282345379897909e-06	-3.103218725113204019e-08
1.432000000000000028e+01	7.927999999999999311e-06	3.009530654193994890e-08	8.170006211225086618e-06	-3.031447937700182459e-08
1.434999999999999964e+01	7.727000000000000727e-06	2.936352315864587056e-08	7.970624920831895780e-06	-2.961403388495253140e-08
1.438000000000000078e+01	7.531000000000000401e-06	2.865783196606727149e-08	7.776014542393923880e-06	-2.893038090768553257e-08
1.441000000000000014e+01	7.339000000000000376e-06	2.796110875521999816e-08	7.586051903358317600e-06	-2.826305346072233302e-08
1.443999999999999950e+01	7.152000000000000303e-06	2.728581389961369890e-08	7.400614584542923017e-06	-2.761158742005660548e-08
1.447000000000000064e+01	6.968999999999999684e-06	2.662385698992621213e-08	7.219580914309951689e-06	-2.697552150002110385e-08
1.450999999999999979e+01	6.790999999999999863e-06	2.597912590287027635e-08	6.984843898897743349e-06	-2.615059733680778634e-08
1.453999999999999915e+01	6.617000000000000343e-06	2.534786786169615002e-08	6.813616397276477856e-06	-2.554868692288786632e-08
1.457000000000000028e+01	6.447999999999999928e-06	2.473770388995713018e-08	6.646392297376312089e-06	-2.496065922997661002e-08
1.459999999999999964e+01	6.282000000000000163e-06	2.413711527243262290e-08	6.483054395886838072e-06	-2.438607060683412003e-08
1.463000000000000078e+01	6.121000000000000349e-06	2.355385004973514970e-08	6.323509117356979954e-06	-2.382457894765348436e-08
1.466000000000000014e+01	5.963000000000000337e-06	2.298372993796658175e-08	6.167683088370866495e-06	-2.327592891798660065e-08
1.468999999999999950e+01	5.808999999999999778e-06	2.242704592166260226e-08	6.015504010171447284e-06	-2.273986945381932719e-08
1.473000000000000043e+01	5.659000000000000368e-06	2.188387421105873201e-08	5.818147453065560682e-06	-2.204427768985294192e-08
1.475999999999999979e+01	5.511999999999999912e-06	2.135041757343451564e-08	5.674199180238800416e-06	-2.153662824068228123e-08
1.478999999999999915e+01	5.368999999999999756e-06	2.083371275387083806e-08	5.533659957395746039e-06	-2.104074322647604018e-08
1.482000000000000028e+01	5.229999999999999901e-06	2.033057566563311777e-08	5.396459330380092041e-06	-2.055637798974855906e-08
1.484999999999999964e+01	5.093999999999999848e-06	1.983719521959442995e-08	5.262527262191460801e-06	-2.008328932184719967e-08
1.488000000000000078e+01	4.960999999999999597e-06	1.935649800426929885e-08	5.131794129853084070e-06	-1.962123545207278615e-08
1.491000000000000014e+01	4.831999999999999646e-06	1.888665150990331605e-08	5.004190721309087398e-06	-1.916997603690297680e-08
1.494999999999999929e+01	4.704999999999999845e-06	1.842828158418829212e-08	4.838802439993885807e-06	-1.858467543292081206e-08
1.498000000000000043e+01	4.582000000000000345e-06	1.798091249050240575e-08	4.718234847601796452e-06	-1.815767634633111130e-08
1.500999999999999979e+01	4.461000000000000149e-06	1.754213610087286867e-08	4.600569200659447890e-06	-1.774068074031925696e-08
1.503999999999999915e+01	4.344000000000000252e-06	1.711716531088018959e-08	4.485738032613109545e-06	-1.733345433369143493e-08
1.507000000000000028e+01	4.228999999999999659e-06	1.669820011838761717e-08	4.373674271763084884e-06	-1.693576421662552747e-08
1.510999999999999943e+01	4.118000000000000214e-06	1.629557971201581335e-08	4.228445586704573882e-06	-1.641994494274164128e-08
1.514000000000000057e+01	4.009000000000000072e-06	1.589896836724573106e-08	4.122580471080995959e-06	-1.604360803505622079e-08
1.516999999999999993e+01	3.902000000000000080e-06	1.551067086635197851e-08	4.019262004695435672e-06	-1.567604082548395632e-08
1.519999999999999929e+01	3.798999999999999965e-06	1.513414034129457848e-08	3.918424793430899299e-06	-1.531701623062651370e-08
1.523000000000000043e+01	3.698000000000000000e-06	1.476808064071920593e-08	3.820003822734513462e-06	-1.496630848535083042e-08
1.525999999999999979e+01	3.599000000000000185e-06	1.440596712923374194e-08	3.723934454833618359e-06	-1.462369313311973988e-08
1.530000000000000071e+01	3.503000000000000173e-06	1.405608305115025199e-08	3.599388993471670713e-06	-1.417907531198976125e-08
1.533000000000000007e+01	3.408999999999999887e-06	1.371235930043901388e-08	3.508559279939502632e-06	-1.385448156007535267e-08
1.535999999999999943e+01	3.317000000000000175e-06	1.337676983767039142e-08	3.419882416665374686e-06	-1.353727882159442695e-08
1.539000000000000057e+01	3.227999999999999841e-06	1.305139774261561716e-08	3.333311032726808181e-06	-1.322729007850218775e-08
1.541999999999999993e+01	3.141000000000000081e-06	1.273228296977832138e-08	3.248798031422141612e-06	-1.292433933564649096e-08
1.546000000000000085e+01	3.056000000000000048e-06	1.242125225541021552e-08	3.139235059522675829e-06	-1.253105070620623634e-08
1.549000000000000021e+01	2.973000000000000165e-06	1.211650773077304825e-08	3.059343303300369465e-06	-1.224384317688035644e-08
1.551999999999999957e+01	2.892000000000000009e-06	1.181978491077599969e-08	2.981354870930943772e-06	-1.196309422363855666e-08
1.555000000000000071e+01	2.813000000000000003e-06	1.152938869502873389e-08	2.905223816446954447e-06	-1.168863215941805579e-08
1.558000000000000007e+01	2.736000000000000147e-06	1.124538836556354847e-08	2.830904454360156856e-06	-1.142028627231935798e-08
1.561999999999999922e+01	2.661000000000000018e-06	1.096938953347906383e-08	2.734551681179967815e-06	-1.107171256384376256e-08
1.565000000000000036e+01	2.588000000000000040e-06	1.070133504109862615e-08	2.664283384799664243e-06	-1.081697930259141975e-08
1.567999999999999972e+01	2.517000000000000211e-06	1.043972146832127225e-08	2.595676353244969200e-06	-1.056780013229908834e-08
1.571000000000000085e+01	2.447000000000000034e-06	1.018046463934274483e-08	2.528686008407173494e-06	-1.032400848674414752e-08
1.575000000000000000e+01	2.379000000000000008e-06	9.929149263316924148e-09	2.441803815261197892e-06	-1.000704741771236561e-08
1.577999999999999936e+01	2.313000000000000131e-06	9.684401823953405117e-09	2.378414665444235014e-06	-9.775188247244272078e-09
1.581000000000000050e+01	2.248999999999999982e-06	9.447600456344740478e-09	2.316507384421795589e-06	-9.548223645945896686e-09
1.583999999999999986e+01	2.185999999999999907e-06	9.213240125674210475e-09	2.256056083098400584e-06	-9.326072742945644382e-09
1.588000000000000078e+01	2.124999999999999983e-06	8.986817783854767355e-09	2.177674915725033607e-06	-9.037221449859210955e-09
1.591000000000000014e+01	2.065000000000000134e-06	8.762878048192844078e-09	2.120521447201818987e-06	-8.825992482513147090e-09
1.593999999999999950e+01	2.007000000000000012e-06	8.546880920184158656e-09	2.064739051656172916e-06	-8.619312530528458382e-09
1.597000000000000064e+01	1.949999999999999965e-06	8.332290217431219690e-09	2.010302560139656692e-06	-8.417103132204382880e-09
1.600000000000000000e+01	1.895000000000000068e-06	8.126817030129324383e-09	1.957186941846673844e-06	-8.219286255758735575e-09
1.603999999999999915e+01	1.841000000000000034e-06	7.922870356939165290e-09	1.888377802757499599e-06	-7.962229161577330546e-09
1.607000000000000028e+01	1.788000000000000076e-06	7.722653366487973018e-09	1.838247648760406336e-06	-7.774360438523958152e-09
1.610000000000000142e+01	1.737000000000000056e-06	7.530456348626092028e-09	1.789355917372328620e-06	-7.590627198136865228e-09
1.614000000000000057e+01	1.687999999999999974e-06	7.344338829098777885e-09	1.726051149039766728e-06	-7.351950868053700246e-09
1.617000000000000171e+01	1.639000000000000105e-06	7.157639917850391021e-09	1.679954243441421418e-06	-7.177571457569804106e-09
1.619999999999999929e+01	1.591999999999999962e-06	6.978123243950720743e-09	1.635014799163227503e-06	-7.007075125598020831e-09
1.623000000000000043e+01	1.546000000000000106e-06	6.801486393193770503e-09	1.591208813131152042e-06	-6.840387038847340194e-09
1.626999999999999957e+01	1.500999999999999901e-06	6.628644465756202633e-09	1.534522745674584355e-06	-6.623931609684824989e-09
1.630000000000000071e+01	1.458000000000000059e-06	6.463161444849726892e-09	1.493268879253575870e-06	-6.465840678896289401e-09
1.632999999999999829e+01	1.415000000000000005e-06	6.296238512371891959e-09	1.453069395254166586e-06	-6.311311457182378076e-09
1.635999999999999943e+01	1.374000000000000101e-06	6.136808431687598442e-09	1.413900847851330717e-06	-6.160270845557382222e-09
1.639999999999999858e+01	1.334000000000000060e-06	5.981258722162530709e-09	1.363239509788631709e-06	-5.964184481723549172e-09
1.642999999999999972e+01	1.295000000000000095e-06	5.828076726091407939e-09	1.326386010532650726e-06	-5.821001888830343041e-09
1.646000000000000085e+01	1.256999999999999993e-06	5.678831681505889296e-09	1.290486202184605217e-06	-5.681067065794112581e-09
1.650000000000000000e+01	1.219999999999999966e-06	5.532805364671102624e-09	1.244063739254396547e-06	-5.499416009241629471e-09
1.653000000000000114e+01	1.184000000000000014e-06	5.390733319829996971e-09	1.210300346958452577e-06	-5.366782248542733006e-09
1.655999999999999872e+01	1.148999999999999926e-06	5.251280135809933450e-09	1.177414771296632687e-06	-5.237159685778169210e-09
1.658999999999999986e+01	1.114999999999999912e-06	5.115202141463553712e-09	1.145384512805696693e-06	-5.110478167361663422e-09
1.662999999999999901e+01	1.081999999999999974e-06	4.983175991306348014e-09	1.103969331207729073e-06	-4.946023879036359157e-09
1.666000000000000014e+01	1.049999999999999900e-06	4.854592003454048261e-09	1.073847986585879981e-06	-4.825934068579968947e-09
1.669000000000000128e+01	1.018000000000000037e-06	4.724862552667679131e-09	1.044507821983675254e-06	-4.708554137151265736e-09
1.673000000000000043e+01	9.879000000000001045e-07	4.602840150624721794e-09	1.006564787890164377e-06	-4.556144491103950582e-09
1.676000000000000156e+01	9.582999999999999982e-07	4.482078854774753200e-09	9.789620770180198216e-07	-4.444821633159326170e-09
1.678999999999999915e+01	9.295999999999999596e-07	4.364483516860914274e-09	9.520677111670024283e-07	-4.335981541793549240e-09
1.682999999999999829e+01	9.015999999999999736e-07	4.249680418053957066e-09	9.172751291802136491e-07	-4.194613741508387801e-09
1.685999999999999943e+01	8.744999999999999493e-07	4.137596581279855541e-09	8.919609048862939283e-07	-4.091341879394076302e-09
1.689000000000000057e+01	8.479999999999999701e-07	4.027881843600347745e-09	8.673004747844888446e-07	-3.990385259660769807e-09
1.692000000000000171e+01	8.223999999999999526e-07	3.921479422150207497e-09	8.432804562244602149e-07	-3.891703339637498129e-09
1.696000000000000085e+01	7.973999999999999802e-07	3.817003156668136724e-09	8.122269603183731075e-07	-3.763596187504255777e-09
1.698999999999999844e+01	7.731999999999999620e-07	3.715447359787735376e-09	7.896495818768273268e-07	-3.670065411764237227e-09
1.701999999999999957e+01	7.496999999999999965e-07	3.616373995859768742e-09	7.676685063135143940e-07	-3.578675703099569177e-09
1.705999999999999872e+01	7.267999999999999701e-07	3.519337639151556917e-09	7.392653827362939296e-07	-3.460084819082489894e-09
1.708999999999999986e+01	7.045999999999999963e-07	3.424857616230235868e-09	7.186249140430776044e-07	-3.373537122279966512e-09
1.712000000000000099e+01	6.829999999999999617e-07	3.332484806321403509e-09	6.985373962277030868e-07	-3.288999143707718406e-09
1.716000000000000014e+01	6.619999999999999722e-07	3.242252464800563618e-09	6.725919664526544079e-07	-3.179340746211216390e-09
1.719000000000000128e+01	6.416000000000000277e-07	3.154564274975936107e-09	6.537447686033882220e-07	-3.099340918038467462e-09
1.721999999999999886e+01	6.219000000000000300e-07	3.069194723832374267e-09	6.354079099318552322e-07	-3.021221693717366544e-09
1.726000000000000156e+01	6.025999999999999564e-07	2.985426626865489417e-09	6.117307857355124583e-07	-2.919921932348104886e-09
1.728999999999999915e+01	5.840000000000000413e-07	2.904067235221664624e-09	5.945356688068513826e-07	-2.846042154390607783e-09
1.732999999999999829e+01	5.658999999999999521e-07	2.824842884873301849e-09	5.723353993667262903e-07	-2.750257209640284125e-09
1.735999999999999943e+01	5.483000000000000062e-07	2.747434243386514403e-09	5.562140164213460430e-07	-2.680410794601605184e-09
1.739000000000000057e+01	5.311999999999999921e-07	2.671563201136633028e-09	5.405321868923924339e-07	-2.612230481844804520e-09
1.742999999999999972e+01	5.147000000000000230e-07	2.598386132977817207e-09	5.202856149108011150e-07	-2.523850818633394291e-09
1.746000000000000085e+01	4.985999999999999781e-07	2.526607291700924410e-09	5.055817622996872356e-07	-2.459413680380477588e-09
1.748999999999999844e+01	4.829999999999999707e-07	2.456758185963771069e-09	4.912767718748972365e-07	-2.396519326938555776e-09
1.753000000000000114e+01	4.677999999999999934e-07	2.388356843761637954e-09	4.728030447533369447e-07	-2.314996859517796758e-09
1.755999999999999872e+01	4.531000000000000008e-07	2.321938584264117536e-09	4.593818861164555825e-07	-2.255560357956942848e-09
1.758999999999999986e+01	4.387999999999999852e-07	2.257017624954713305e-09	4.463198920858881558e-07	-2.197546023637563324e-09
1.762999999999999901e+01	4.250000000000000072e-07	2.194133095514794598e-09	4.294475557215117657e-07	-2.122354893667793163e-09
1.766000000000000014e+01	4.116000000000000064e-07	2.132795402916088867e-09	4.171914634832797885e-07	-2.067547899554870654e-09
1.769999999999999929e+01	3.984999999999999751e-07	2.072507333106769414e-09	4.013669331464240893e-07	-1.996536580109301040e-09
1.773000000000000043e+01	3.858999999999999814e-07	2.014329998146580668e-09	3.898767710564898258e-07	-1.944792386652335085e-09
1.776000000000000156e+01	3.736000000000000102e-07	1.957244201605322081e-09	3.787027471109523512e-07	-1.894316997573494215e-09
1.780000000000000071e+01	3.617000000000000161e-07	1.902001711268504853e-09	3.642833478958484570e-07	-1.828945071090595593e-09
1.782999999999999829e+01	3.501999999999999992e-07	1.848201095493961558e-09	3.538189699894589897e-07	-1.781328924326140373e-09
1.785999999999999943e+01	3.390000000000000048e-07	1.795551254275967543e-09	3.436468078641024558e-07	-1.734895062309177450e-09
1.789999999999999858e+01	3.280999999999999800e-07	1.744258763540838005e-09	3.305262166475937663e-07	-1.674777991657739659e-09
1.792999999999999972e+01	3.175999999999999852e-07	1.694489322815830833e-09	3.210083414805285716e-07	-1.631003152204602000e-09
1.796999999999999886e+01	3.074000000000000130e-07	1.645926082273214781e-09	3.087345887754276464e-07	-1.574339056260123009e-09
1.800000000000000000e+01	2.975000000000000104e-07	1.598757950921068648e-09	2.998327893319719695e-07	-1.533085034967305724e-09
1.803000000000000114e+01	2.878999999999999773e-07	1.552653010089634715e-09	2.911834336560260150e-07	-1.492869448923048754e-09
1.807000000000000028e+01	2.786000000000000198e-07	1.507966734339653805e-09	2.800317219695212133e-07	-1.440820868775553431e-09
1.810000000000000142e+01	2.695999999999999789e-07	1.464389375251705429e-09	2.719446118197585221e-07	-1.402931399263109734e-09
1.814000000000000057e+01	2.609000000000000135e-07	1.422254929956515906e-09	2.615177201405613221e-07	-1.353894457904857574e-09
1.817000000000000171e+01	2.524000000000000102e-07	1.380727395264298397e-09	2.539556957580565101e-07	-1.318196695607565110e-09
1.821000000000000085e+01	2.441999999999999765e-07	1.340663789914637782e-09	2.442043602639003838e-07	-1.271993200341115073e-09
1.823999999999999844e+01	2.362000000000000107e-07	1.301243814645070119e-09	2.371306842241931829e-07	-1.238354260299767072e-09
1.826999999999999957e+01	2.284999999999999881e-07	1.263309361618127092e-09	2.302551575565473191e-07	-1.205557366707495657e-09
1.830999999999999872e+01	2.210000000000000069e-07	1.226182275207619335e-09	2.213845513419757941e-07	-1.163096536173633649e-09
1.833999999999999986e+01	2.137999999999999954e-07	1.190307692471091285e-09	2.149456116603818155e-07	-1.132171230400169434e-09
1.837999999999999901e+01	2.067999999999999989e-07	1.155395437163248315e-09	2.066334521879408548e-07	-1.092120141404478598e-09
1.841000000000000014e+01	1.999999999999999909e-07	1.121329692820091103e-09	2.005978288074131057e-07	-1.062945071490283845e-09
1.844999999999999929e+01	1.933999999999999980e-07	1.088122237387111407e-09	1.928081027344629447e-07	-1.025168841076959265e-09
1.848000000000000043e+01	1.869999999999999937e-07	1.055676884309462074e-09	1.871545260603118016e-07	-9.976613628933742873e-10
1.851000000000000156e+01	1.808000000000000043e-07	1.024224920104980389e-09	1.816587757813970028e-07	-9.708452442641217498e-10
1.855000000000000071e+01	1.748000000000000035e-07	9.936664631770966022e-10	1.745705343789209158e-07	-9.361418570303980769e-10
1.857999999999999829e+01	1.689999999999999913e-07	9.640132914713018519e-10	1.694293845209060369e-07	-9.108849795850207719e-10
1.862000000000000099e+01	1.633999999999999941e-07	9.352771829330881028e-10	1.628012741052142152e-07	-8.782105634197932877e-10
1.864999999999999858e+01	1.580000000000000119e-07	9.073786941654148815e-10	1.579957704787257306e-07	-8.544380990607585546e-10
1.869000000000000128e+01	1.527000000000000108e-07	8.799387947165587790e-10	1.518026587647376378e-07	-8.236934346091388334e-10
1.871999999999999886e+01	1.475999999999999982e-07	8.538733353185354019e-10	1.473140564323847062e-07	-8.013313796490920015e-10
1.876000000000000156e+01	1.427000000000000006e-07	8.279982283042640371e-10	1.415310881889877149e-07	-7.724183390977367766e-10
1.878999999999999915e+01	1.379000000000000106e-07	8.025353493821940704e-10	1.373408485544662750e-07	-7.513935027991567624e-10
1.882000000000000028e+01	1.333000000000000091e-07	7.788432037357285480e-10	1.332728540923546275e-07	-7.309195539477211858e-10
1.885999999999999943e+01	1.287999999999999887e-07	7.547815539169814740e-10	1.280332297046031421e-07	-7.044550280415858481e-10
1.889000000000000057e+01	1.245000000000000097e-07	7.317395046736236528e-10	1.242374665093845435e-07	-6.852151275882139478e-10
1.892999999999999972e+01	1.203000000000000118e-07	7.098325260594925265e-10	1.193487528372327157e-07	-6.603483670342425313e-10
1.896000000000000085e+01	1.161999999999999950e-07	6.876530381183037921e-10	1.158071716150035288e-07	-6.422712520445840734e-10
1.900000000000000000e+01	1.123000000000000064e-07	6.671669185166483507e-10	1.112454345226738833e-07	-6.189077580539296394e-10
1.903000000000000114e+01	1.084999999999999988e-07	6.464706434170077328e-10	1.079401827163041561e-07	-6.019229407302850810e-10
1.907000000000000028e+01	1.047999999999999988e-07	6.268453530667139370e-10	1.036817485792253234e-07	-5.799692409250723093e-10
1.910000000000000142e+01	1.012000000000000062e-07	6.070653328442775284e-10	1.005951676726599179e-07	-5.640069979929923180e-10
1.914000000000000057e+01	9.778000000000000604e-08	5.882434831285880730e-10	9.661661981395492613e-08	-5.433706323761540340e-10
1.917000000000000171e+01	9.445000000000000203e-08	5.703914663950833684e-10	9.373124473569466747e-08	-5.283620014371753807e-10
1.921000000000000085e+01	9.122000000000000553e-08	5.524652024169607206e-10	9.001027399823053293e-08	-5.089543310591777257e-10
1.923999999999999844e+01	8.810000000000000141e-08	5.356038032753315085e-10	8.731180514018505321e-08	-4.948409305629669509e-10
1.928000000000000114e+01	8.508000000000000481e-08	5.187173471320195702e-10	8.383354746051772422e-08	-4.765980791008669954e-10
1.930999999999999872e+01	8.216000000000000249e-08	5.023376890550021835e-10	8.131238405993023836e-08	-4.633371740870291811e-10
1.935000000000000142e+01	7.932999999999999634e-08	4.868667225666623041e-10	7.806426317591764359e-08	-4.462029824179042053e-10
1.937999999999999901e+01	7.659999999999999770e-08	4.714388264084040488e-10	7.571102341729230300e-08	-4.337526782208066973e-10
1.942000000000000171e+01	7.395999999999999523e-08	4.568988372291325075e-10	7.268059694210471047e-08	-4.176715842449570277e-10
1.944999999999999929e+01	7.140000000000000407e-08	4.423207429320945203e-10	7.048599874001094915e-08	-4.059904309512372458e-10
1.948999999999999844e+01	6.892999999999999585e-08	4.282130736343921318e-10	6.766095636627467399e-08	-3.909074615871229230e-10
1.951999999999999957e+01	6.653999999999999894e-08	4.149023786482791782e-10	6.561581602975003808e-08	-3.799544480822265085e-10
1.955999999999999872e+01	6.423000000000000009e-08	4.016111403662378177e-10	6.298397776364750278e-08	-3.658152113949003070e-10
1.958999999999999986e+01	6.199999999999999931e-08	3.890994404176563827e-10	6.107920868284173884e-08	-3.555497595087364453e-10
1.962999999999999901e+01	5.983999999999999850e-08	3.765801771805485560e-10	5.862852310757743129e-08	-3.423004369691527904e-10
1.966000000000000014e+01	5.776000000000000237e-08	3.648244019394171190e-10	5.685513446219418003e-08	-3.326823957188906259e-10
1.969999999999999929e+01	5.574000000000000149e-08	3.530310989307883142e-10	5.457367703022379897e-08	-3.202697345913897653e-10
1.973000000000000043e+01	5.379000000000000057e-08	3.419229374866068599e-10	5.292277251932857594e-08	-3.112593745194768502e-10
1.976999999999999957e+01	5.190000000000000152e-08	3.308078478391950205e-10	5.079874387279595521e-08	-2.996306803749859504e-10
1.980000000000000071e+01	5.008000000000000242e-08	3.200746753948522390e-10	4.926152046555734644e-08	-2.911886879804521422e-10
1.983999999999999986e+01	4.831999999999999858e-08	3.099419472304666170e-10	4.728324478436424748e-08	-2.802918173328276784e-10
1.987999999999999901e+01	4.662000000000000321e-08	2.998450147827708182e-10	4.538306129013207757e-08	-2.697899297119020962e-10
1.991000000000000014e+01	4.498000000000000308e-08	2.903358249091099270e-10	4.400691486829561561e-08	-2.621626426572096429e-10
1.994999999999999929e+01	4.339000000000000009e-08	2.808242678993454329e-10	4.223438231981212774e-08	-2.523117345185709627e-10
1.998000000000000043e+01	4.185000000000000086e-08	2.718237236128407016e-10	4.094970037535923240e-08	-2.451535952077144244e-10
2.001999999999999957e+01	4.036999999999999687e-08	2.629100705418489787e-10	3.929361114498404820e-08	-2.359035464586733551e-10
2.005000000000000071e+01	3.894000000000000326e-08	2.542716403441799861e-10	3.809290216208126082e-08	-2.291806859471496720e-10
2.008999999999999986e+01	3.756000000000000016e-08	2.461278838571526297e-10	3.654564064700454797e-08	-2.204959741770095718e-10
2.012000000000000099e+01	3.622000000000000272e-08	2.379743124155490840e-10	3.542446859010386981e-08	-2.141869356416346248e-10
2.016000000000000014e+01	3.493000000000000242e-08	2.303053687899032455e-10	3.398049519696205966e-08	-2.060404949010944034e-10
2.019999999999999929e+01	3.368000000000000115e-08	2.226470484092105693e-10	3.259307933493598630e-08	-1.981895964638198817e-10
2.023000000000000043e+01	3.247999999999999703e-08	2.154643491802762289e-10	3.158856268859093974e-08	-1.924901407868883888e-10
2.026999999999999957e+01	3.131999999999999855e-08	2.083116721653398188e-10	3.029584779630042799e-08	-1.851355535524946413e-10
2.030000000000000071e+01	3.019000000000000101e-08	2.014931654862103326e-10	2.936032906501066727e-08	-1.797984225627033594e-10
2.033999999999999986e+01	2.911000000000000060e-08	1.947892628355149814e-10	2.815692207507577619e-08	-1.729137937329117618e-10
2.037000000000000099e+01	2.806000000000000112e-08	1.884112166767502729e-10	2.728637705901378601e-08	-1.679193233829489550e-10
2.041000000000000014e+01	2.705000000000000068e-08	1.820980069532155335e-10	2.616693965461389445e-08	-1.614785673955608976e-10
2.044999999999999929e+01	2.607999999999999928e-08	1.761703517394456749e-10	2.509310890473516405e-08	-1.552798428161485354e-10
2.048000000000000043e+01	2.513000000000000069e-08	1.701883678653450232e-10	2.431663286890457586e-08	-1.507845878962560487e-10
2.051999999999999957e+01	2.422000000000000115e-08	1.644450605925273893e-10	2.331849186094324171e-08	-1.449892762977616822e-10
2.055000000000000071e+01	2.335000000000000064e-08	1.590773196698175838e-10	2.259682769384004234e-08	-1.407870256585534026e-10
2.058999999999999986e+01	2.249999999999999964e-08	1.536762079015486675e-10	2.166917571303120660e-08	-1.353697131167720556e-10
2.062000000000000099e+01	2.167999999999999958e-08	1.485762420336890058e-10	2.099844255763073961e-08	-1.314415023695944452e-10
2.066000000000000014e+01	2.089000000000000045e-08	1.435240807681182775e-10	2.013613119225006998e-08	-1.263770302546131318e-10
2.069999999999999929e+01	2.012999999999999894e-08	1.387674073703187680e-10	1.930886569055049673e-08	-1.215029826674128450e-10
2.073000000000000043e+01	1.939999999999999835e-08	1.340711248106765093e-10	1.871041965063810604e-08	-1.179675470199556483e-10
2.076999999999999957e+01	1.869000000000000060e-08	1.295960251391608045e-10	1.794050849092448415e-08	-1.134073129316900734e-10
2.080000000000000071e+01	1.799999999999999905e-08	1.251233503387757086e-10	1.738319191902569755e-08	-1.100980194767003872e-10
2.083999999999999986e+01	1.733999999999999844e-08	1.209359443063971687e-10	1.666562058865231612e-08	-1.058270929061104446e-10
2.087999999999999901e+01	1.670999999999999875e-08	1.168315035077011976e-10	1.597598574668803650e-08	-1.017117463178682064e-10
2.091000000000000014e+01	1.609000000000000048e-08	1.128682248498221124e-10	1.547656578551149890e-08	-9.872458692794544813e-11
2.094999999999999929e+01	1.549999999999999983e-08	1.089979573203094605e-10	1.483376135495438161e-08	-9.487073828581375631e-11
2.098999999999999844e+01	1.492999999999999869e-08	1.053344389221935917e-10	1.421660216880962118e-08	-9.116044601070531725e-11
2.101999999999999957e+01	1.438000000000000039e-08	1.017031366690985482e-10	1.377007792186341284e-08	-8.846938424038076597e-11
2.105999999999999872e+01	1.384000000000000018e-08	9.820358574743254564e-11	1.319586312082351476e-08	-8.500012779116788884e-11
2.108999999999999986e+01	1.332999999999999926e-08	9.481569436782780323e-11	1.278062913951422396e-08	-8.248500893279581328e-11
2.112999999999999901e+01	1.283999999999999950e-08	9.162687336103965993e-11	1.224691695399430587e-08	-7.924393085652213986e-11
2.117000000000000171e+01	1.235999999999999950e-08	8.841565116380697108e-11	1.173526201635738048e-08	-7.612751608899581972e-11
2.119999999999999929e+01	1.190000000000000068e-08	8.539991976772188352e-11	1.136552343109462841e-08	-7.386952752132493707e-11
2.123999999999999844e+01	1.145999999999999972e-08	8.244076869801737366e-11	1.089058216995697936e-08	-7.096133973203055383e-11
2.128000000000000114e+01	1.103000000000000017e-08	7.960216836451966419e-11	1.043554965815773575e-08	-6.816650182884065920e-11
2.130999999999999872e+01	1.062000000000000014e-08	7.682719203068664525e-11	1.010687514610203694e-08	-6.614230938317533937e-11
2.135000000000000142e+01	1.021999999999999986e-08	7.416953327155296106e-11	9.684825199143733302e-09	-6.353605126568883214e-11
2.139000000000000057e+01	9.837000000000000669e-09	7.156037193503119692e-11	9.280568228601505291e-09	-6.103200176611911537e-11
2.142000000000000171e+01	9.468000000000000806e-09	6.909469368740845882e-11	8.988593964571635896e-09	-5.921862634791300432e-11
2.146000000000000085e+01	9.112000000000000794e-09	6.665453432168388785e-11	8.613645166814056090e-09	-5.688380781824380049e-11
2.148999999999999844e+01	8.769000000000000634e-09	6.434799112875787403e-11	8.342783877908677232e-09	-5.519278400613158949e-11
2.153000000000000114e+01	8.439000000000000326e-09	6.207257866234654879e-11	7.994834039259194408e-09	-5.301503630902435523e-11
2.157000000000000028e+01	8.119999999999999257e-09	5.991371589477654118e-11	7.661283964099164764e-09	-5.092162883841207721e-11
2.160000000000000142e+01	7.813000000000000213e-09	5.778383033721718618e-11	7.420124352543282966e-09	-4.940456813351420712e-11
2.164000000000000057e+01	7.517000000000000408e-09	5.576825435945466842e-11	7.109989337402174485e-09	-4.744935872720924326e-11
2.167999999999999972e+01	7.233000000000000148e-09	5.378655152198550316e-11	6.812221630178225883e-09	-4.556778657867170943e-11
2.171000000000000085e+01	6.958000000000000167e-09	5.190226499543669526e-11	6.596582242336640922e-09	-4.420266465497559322e-11
2.175000000000000000e+01	6.694000000000000252e-09	5.004893599032184861e-11	6.318931724284606589e-09	-4.244182071567960129e-11
2.178999999999999915e+01	6.438999999999999788e-09	4.829108339922289027e-11	6.052257853180577782e-09	-4.074701927086323802e-11
2.182000000000000028e+01	6.192999999999999604e-09	4.655340342652940474e-11	5.859259339256553894e-09	-3.951811833026068279e-11
2.185999999999999943e+01	5.957000000000000005e-09	4.491693872952756775e-11	5.611009789168730364e-09	-3.793433798362315689e-11
2.189999999999999858e+01	5.729000000000000379e-09	4.329700357073262190e-11	5.372842987971238745e-09	-3.641141396061196198e-11
2.194000000000000128e+01	5.510000000000000205e-09	4.176915577987342151e-11	5.144437168330674745e-09	-3.494747943731175070e-11
2.196999999999999886e+01	5.299000000000000003e-09	4.026142864589548543e-11	4.979345862797323350e-09	-3.388712306481185516e-11
2.201000000000000156e+01	5.095000000000000294e-09	3.882911500407909537e-11	4.767252716950955778e-09	-3.252195832312164725e-11
2.205000000000000071e+01	4.898999999999999730e-09	3.742024755669448984e-11	4.564044597758748037e-09	-3.121070095159344110e-11
2.207999999999999829e+01	4.710999999999999965e-09	3.609303475788138057e-11	4.417279555473115520e-09	-3.026153372411452893e-11
2.212000000000000099e+01	4.529000000000000387e-09	3.477709760982554206e-11	4.228862498284322549e-09	-2.904021798332205540e-11
2.216000000000000014e+01	4.353999999999999647e-09	3.353386618116875049e-11	4.048467383164462660e-09	-2.786780211051746665e-11
2.219000000000000128e+01	4.186000000000000227e-09	3.231245859268733587e-11	3.918248475646415302e-09	-2.701949595903682441e-11
2.223000000000000043e+01	4.024000000000000166e-09	3.115488284996751686e-11	3.751145124969464125e-09	-2.592832295338676583e-11
2.226999999999999957e+01	3.868000000000000291e-09	3.001408490607035306e-11	3.591213264688667018e-09	-2.488111556462803801e-11
2.230999999999999872e+01	3.718000000000000189e-09	2.893601029541795233e-11	3.438146726298201193e-09	-2.387609741740424696e-11
2.233999999999999986e+01	3.572999999999999966e-09	2.789003635973248762e-11	3.327668929377549420e-09	-2.314895722399520856e-11
2.237999999999999901e+01	3.433999999999999929e-09	2.686451217058172083e-11	3.185884879202937022e-09	-2.221352421740927821e-11
2.242000000000000171e+01	3.300000000000000185e-09	2.589242752234714650e-11	3.050132553146647244e-09	-2.131544392788481151e-11
2.244999999999999929e+01	3.171999999999999800e-09	2.494305583370249152e-11	2.952096028900915263e-09	-2.066534859388738871e-11
2.248999999999999844e+01	3.047999999999999814e-09	2.403837105589311912e-11	2.826178020624568641e-09	-1.982845113985913753e-11
2.253000000000000114e+01	2.927999999999999815e-09	2.314269294228309868e-11	2.705470231805773076e-09	-1.902414000011998133e-11
2.257000000000000028e+01	2.814000000000000002e-09	2.230663201746960155e-11	2.589676954199199704e-09	-1.825069944240324743e-11
2.260000000000000142e+01	2.702999999999999868e-09	2.147355022004512477e-11	2.505897987710630563e-09	-1.768995145732302531e-11
2.264000000000000057e+01	2.597000000000000028e-09	2.069142535737932566e-11	2.398153664182571563e-09	-1.696730927837019141e-11
2.267999999999999972e+01	2.495000000000000173e-09	1.992196178611684848e-11	2.294810758772837788e-09	-1.627251251147311660e-11
2.271000000000000085e+01	2.395999999999999998e-09	1.918680436784962288e-11	2.220110092519343874e-09	-1.576919793474541133e-11
2.275000000000000000e+01	2.302000000000000116e-09	1.848722904667255656e-11	2.124142530538291059e-09	-1.512117161567009619e-11
2.278999999999999915e+01	2.210999999999999913e-09	1.779470894578497842e-11	2.032203729000581713e-09	-1.449875909269358412e-11
2.282999999999999829e+01	2.122999999999999803e-09	1.713549040842426217e-11	1.944159494220905836e-09	-1.390115675651120455e-11
2.285999999999999943e+01	2.039000000000000093e-09	1.649281295627583502e-11	1.880601794196327998e-09	-1.346875561684355119e-11
2.289999999999999858e+01	1.958000000000000063e-09	1.588284817037968704e-11	1.799052237850210483e-09	-1.291264992915351728e-11
2.294000000000000128e+01	1.880000000000000125e-09	1.528269256555707299e-11	1.721031789517090834e-09	-1.237916588706376774e-11
2.298000000000000043e+01	1.805999999999999967e-09	1.472284755652927526e-11	1.646408841318344234e-09	-1.186751535348498507e-11
2.301999999999999957e+01	1.734000000000000009e-09	1.416592393986357584e-11	1.575052464298340090e-09	-1.137691425369216375e-11
2.305000000000000071e+01	1.664999999999999937e-09	1.364067953246831459e-11	1.523600487447555241e-09	-1.102230772672732398e-11
2.308999999999999986e+01	1.598000000000000065e-09	1.312867954024826385e-11	1.457647588550765964e-09	-1.056666858108912270e-11
2.312999999999999901e+01	1.534000000000000079e-09	1.262944476247999406e-11	1.394604671068951901e-09	-1.012994339596429837e-11
2.317000000000000171e+01	1.472999999999999980e-09	1.216124833518335827e-11	1.334343313068574781e-09	-9.711363097565492451e-12
2.319999999999999929e+01	1.414000000000000080e-09	1.169862911148709684e-11	1.290895810544975236e-09	-9.408875031955471518e-12
2.323999999999999844e+01	1.356999999999999967e-09	1.125838221072193125e-11	1.235195144056902658e-09	-9.020209535269556075e-12
2.328000000000000114e+01	1.302000000000000053e-09	1.082462472698245736e-11	1.181926258440967782e-09	-8.647594207185111643e-12
2.332000000000000028e+01	1.250000000000000026e-09	1.042117235887274421e-11	1.130963178692063764e-09	-8.290274615379344032e-12
2.335000000000000142e+01	1.199000000000000099e-09	1.001675581581348907e-11	1.094178634658403626e-09	-8.031871079432026048e-12
2.339000000000000057e+01	1.151000000000000058e-09	9.642332619238633792e-12	1.046949518303511211e-09	-7.699515224647269227e-12
2.342999999999999972e+01	1.103999999999999910e-09	9.274092844046797031e-12	1.001683077575975203e-09	-7.380400169403055693e-12
2.346999999999999886e+01	1.060000000000000062e-09	8.922832940271829662e-12	9.582560420531362063e-10	-7.073787496725323689e-12
2.351000000000000156e+01	1.016999999999999900e-09	8.584355571456717580e-12	9.165707568960642507e-10	-6.779078783521350854e-12
2.353999999999999915e+01	9.754999999999999918e-10	8.250955998259132088e-12	8.864167768095624675e-10	-6.565639571233626586e-12
2.357999999999999829e+01	9.358000000000000151e-10	7.936777570223404201e-12	8.476512491095083786e-10	-6.290905443786335660e-12
2.362000000000000099e+01	8.978000000000000430e-10	7.630039455106726088e-12	8.104854571100774401e-10	-6.027121210584521285e-12
2.366000000000000014e+01	8.611999999999999832e-10	7.338879404953320666e-12	7.748697519444760645e-10	-5.773951416810413188e-12
2.369999999999999929e+01	8.260000000000000428e-10	7.057991570789338065e-12	7.407547330193849386e-10	-5.531062284814267103e-12
2.373000000000000043e+01	7.923000000000000454e-10	6.783755389076687762e-12	7.161237158060559806e-10	-5.355442272195123994e-12
2.376999999999999957e+01	7.598000000000000025e-10	6.523033822465229121e-12	6.845167688064275045e-10	-5.129746152770002322e-12
2.380999999999999872e+01	7.286999999999999755e-10	6.268655603261356619e-12	6.542759238552599760e-10	-4.913421368557641796e-12
2.385000000000000142e+01	6.988000000000000064e-10	6.027578379559074933e-12	6.253526975598616011e-10	-4.706140337902380728e-12
2.389000000000000057e+01	6.700999999999999918e-10	5.791629758298004373e-12	5.976988474828430318e-10	-4.507577106882963825e-12
2.392999999999999972e+01	6.425000000000000043e-10	5.567922694794562413e-12	5.712663706358685165e-10	-4.317407339137939545e-12
2.396000000000000085e+01	6.160999999999999714e-10	5.353367787758311959e-12	5.522147966250669929e-10	-4.180094021846975433e-12
2.400000000000000000e+01	5.907000000000000385e-10	5.142895324475504034e-12	5.278049306260349140e-10	-4.003837209763098903e-12
2.403999999999999915e+01	5.662999999999999986e-10	4.943536276524326279e-12	5.044856521384462838e-10	-3.835090194363537268e-12
2.407999999999999829e+01	5.428999999999999554e-10	4.748668436317174241e-12	4.822098428917967896e-10	-3.673534615862278998e-12
2.412000000000000099e+01	5.203999999999999814e-10	4.563882286510612667e-12	4.609306170682302697e-10	-3.518853684772965460e-12
2.414999999999999858e+01	4.987999999999999732e-10	4.385970646359290663e-12	4.455971311453271770e-10	-3.407164785524034882e-12
2.419000000000000128e+01	4.781000000000000344e-10	4.212235558055287247e-12	4.259498013482435498e-10	-3.263756901159495220e-12
2.423000000000000043e+01	4.581999999999999790e-10	4.047490968143103993e-12	4.071713058396808351e-10	-3.126360510812968283e-12
2.426999999999999957e+01	4.391999999999999929e-10	3.887262412036522703e-12	3.892156177615373922e-10	-2.994664627579592557e-12
2.430999999999999872e+01	4.209000000000000148e-10	3.735013414000410924e-12	3.720369359648646027e-10	-2.868359789302283561e-12
2.435000000000000142e+01	4.032999999999999928e-10	3.585818598888311829e-12	3.555896836214122115e-10	-2.747138049192830080e-12
2.439000000000000057e+01	3.865000000000000095e-10	3.445372372405243519e-12	3.398291135910840365e-10	-2.630697156392404578e-12
2.442000000000000171e+01	3.703000000000000034e-10	3.309512616460617508e-12	3.284394041894030576e-10	-2.546370421937951479e-12
2.446000000000000085e+01	3.548000000000000052e-10	3.177128509136512946e-12	3.138110920443291876e-10	-2.437832663263950011e-12
2.450000000000000000e+01	3.398999999999999843e-10	3.051553093536961235e-12	2.998024011294388487e-10	-2.333631053531151866e-12
2.453999999999999915e+01	3.255999999999999923e-10	2.928810158358055056e-12	2.863937238462295898e-10	-2.233636818815615197e-12
2.457999999999999829e+01	3.118999999999999776e-10	2.812780074759015892e-12	2.735655472022242177e-10	-2.137721805991396941e-12
2.462000000000000099e+01	2.987999999999999918e-10	2.701541998394250743e-12	2.612984522364032850e-10	-2.045758478961393689e-12
2.466000000000000014e+01	2.862000000000000043e-10	2.592578682090092477e-12	2.495731134489643018e-10	-1.957619914916549032e-12
2.469000000000000128e+01	2.741000000000000151e-10	2.489299379186106573e-12	2.411230637599918406e-10	-1.893949984472682956e-12
2.473000000000000043e+01	2.625000000000000241e-10	2.388498063637482256e-12	2.302995753954707752e-10	-1.812201179052174416e-12
2.476999999999999957e+01	2.513999999999999797e-10	2.293304551253496630e-12	2.199651753890753911e-10	-1.733931230948070158e-12
2.480999999999999872e+01	2.407999999999999853e-10	2.200780706514243859e-12	2.101008837148345212e-10	-1.659015484343637265e-12
2.485000000000000142e+01	2.306000000000000102e-10	2.112883746832276628e-12	2.006878111574668483e-10	-1.587329879322598082e-12
2.489000000000000057e+01	2.208000000000000027e-10	2.028189926443773907e-12	1.917071587663628855e-10	-1.518750948287206734e-12
2.492999999999999972e+01	2.113999999999999886e-10	1.945506439692589051e-12	1.831402173136567194e-10	-1.453155812403158522e-12
2.496999999999999886e+01	2.023999999999999938e-10	1.867353997854004707e-12	1.749683667563433380e-10	-1.390422178071027870e-12
2.501000000000000156e+01	1.937999999999999925e-10	1.791366619524881166e-12	1.671730757024236306e-10	-1.330428333424143127e-12
2.503999999999999915e+01	1.855000000000000057e-10	1.718930522701543087e-12	1.615626265076441406e-10	-1.287158045838917028e-12
2.507999999999999829e+01	1.776000000000000123e-10	1.648801517553887010e-12	1.543819881777040881e-10	-1.231667701302745676e-12
2.512000000000000099e+01	1.700000000000000075e-10	1.582170677687250406e-12	1.475274008178749389e-10	-1.178585410090540114e-12
2.516000000000000014e+01	1.626999999999999913e-10	1.517048454074006686e-12	1.409806607901248408e-10	-1.127791611084197286e-12
2.519999999999999929e+01	1.556999999999999897e-10	1.455374743618632369e-12	1.347236506252639136e-10	-1.079167308615085263e-12
2.523999999999999844e+01	1.490000000000000025e-10	1.395328583572103645e-12	1.287383385114551526e-10	-1.032594069108593571e-12
2.528000000000000114e+01	1.426000000000000039e-10	1.338688212763524882e-12	1.230067777865249869e-10	-9.879540177536346418e-13
2.532000000000000028e+01	1.364999999999999939e-10	1.284575481433457777e-12	1.175114493282664899e-10	-9.451318254357388709e-13
2.535999999999999943e+01	1.305999999999999936e-10	1.231313764400176525e-12	1.122407554057161749e-10	-9.040465959672413980e-13
2.539999999999999858e+01	1.250000000000000078e-10	1.181402988329271892e-12	1.071880375151456915e-10	-8.646461650004245801e-13
2.544000000000000128e+01	1.196000000000000058e-10	1.132437911999299634e-12	1.023468187864688241e-10	-8.268794854597380303e-13
2.546999999999999886e+01	1.144000000000000004e-10	1.085843435874620097e-12	9.885082182275845534e-11	-7.995960511902022212e-13
2.551000000000000156e+01	1.094000000000000048e-10	1.040280107330713234e-12	9.436423219905019445e-11	-7.645663183926611440e-13
2.555000000000000071e+01	1.046999999999999978e-10	9.980059432703796242e-13	9.007148519691525931e-11	-7.310311783397124789e-13
2.558999999999999986e+01	1.000999999999999955e-10	9.558922825848806702e-13	8.596621604543946222e-11	-6.989404676872392340e-13
2.562999999999999901e+01	9.578999999999999957e-11	9.169466582964791000e-13	8.204208945311823617e-11	-6.682442554911343090e-13
2.567000000000000171e+01	9.162000000000000260e-11	8.786163739249798129e-13	7.829279943608061244e-11	-6.388928418529902523e-13
2.571000000000000085e+01	8.762999999999999880e-11	8.418709160424061715e-13	7.471206914757471316e-11	-6.108367565757344718e-13
2.575000000000000000e+01	8.381000000000000578e-11	8.071072706938528508e-13	7.129365070867444684e-11	-5.840267578288924366e-13
2.578999999999999915e+01	8.015000000000000240e-11	7.732489683024154911e-13	6.803132504021821186e-11	-5.584138308235674228e-13
2.582999999999999829e+01	7.665000000000000156e-11	7.412527937341957149e-13	6.491890169596212082e-11	-5.339491864969922096e-13
2.587000000000000099e+01	7.329999999999999503e-11	7.101258199962407253e-13	6.195021869692961240e-11	-5.105842602065174204e-13
2.591000000000000014e+01	7.009000000000000043e-11	6.806461997813646735e-13	5.911914236696472736e-11	-4.882707104330873980e-13
2.594999999999999929e+01	6.700999999999999659e-11	6.518968699219864776e-13	5.641956716945411313e-11	-4.669604174939329050e-13
2.598999999999999844e+01	6.407000000000000467e-11	6.244052398890110428e-13	5.384541554523384837e-11	-4.466054822646037339e-13
2.603000000000000114e+01	6.126000000000000352e-11	5.984346391402156055e-13	5.139063775164944776e-11	-4.271582249100955594e-13
2.607000000000000028e+01	5.856000000000000251e-11	5.730732583954690805e-13	4.904921170277459172e-11	-4.085711836251108147e-13
2.610999999999999943e+01	5.597999999999999694e-11	5.487947558156145087e-13	4.681514281076326159e-11	-3.907971133832576017e-13
2.614999999999999858e+01	5.351999999999999975e-11	5.259143646476296854e-13	4.468246382834490919e-11	-3.737889846952594380e-13
2.617999999999999972e+01	5.116000000000000092e-11	5.036099381081883582e-13	4.314591738282465088e-11	-3.615073670413897189e-13
2.621999999999999886e+01	4.890000000000000045e-11	4.822098730304057674e-13	4.117639373077885676e-11	-3.457271152599896244e-13
2.626000000000000156e+01	4.673999999999999835e-11	4.617193655667043786e-13	3.929203381382325302e-11	-3.305849530506426250e-13
2.630000000000000071e+01	4.466999999999999929e-11	4.423025563986149877e-13	3.748847730960881542e-11	-3.160475612797365948e-13
2.633999999999999986e+01	4.268999999999999682e-11	4.234368857974940579e-13	3.576314820183552924e-11	-3.020969039154613207e-13
2.637999999999999901e+01	4.079999999999999740e-11	4.053968838163411652e-13	3.411358744372133119e-11	-2.887159296977517371e-13
2.642000000000000171e+01	3.898999999999999926e-11	3.880876918059284557e-13	3.253734703521908702e-11	-2.758876638891866415e-13
2.646000000000000085e+01	3.726000000000000239e-11	3.715134666881942452e-13	3.103198996058282769e-11	-2.635952078426521752e-13
2.650000000000000000e+01	3.559999999999999856e-11	3.555784837885067506e-13	2.959509012636320186e-11	-2.518217385719644035e-13
2.653999999999999915e+01	3.402000000000000246e-11	3.403864352152125322e-13	2.822423229984566387e-11	-2.405505083255656010e-13
2.657999999999999829e+01	3.249999999999999763e-11	3.257410218767868571e-13	2.691701204791892808e-11	-2.297648441631979121e-13
2.662000000000000099e+01	3.104999999999999876e-11	3.117457626764957120e-13	2.567103567637044881e-11	-2.194481475355314159e-13
2.666000000000000014e+01	2.966999999999999939e-11	2.984042949210349842e-13	2.448392016960896450e-11	-2.095838938667524769e-13
2.669999999999999929e+01	2.835000000000000097e-11	2.856195082951267854e-13	2.335329313080512681e-11	-2.001556321400424564e-13
2.673999999999999844e+01	2.707999999999999851e-11	2.732935996631705277e-13	2.227679272245236004e-11	-1.911469844859695046e-13
2.678000000000000114e+01	2.587000000000000023e-11	2.615302611335127211e-13	2.125206760734186020e-11	-1.825416457737478178e-13
2.682000000000000028e+01	2.471999999999999968e-11	2.501898894110631299e-13	2.027677688994612108e-11	-1.743233832053225823e-13
2.685999999999999943e+01	2.360999999999999977e-11	2.393645718637576498e-13	1.934859005821089696e-11	-1.664760359122842919e-13
2.689999999999999858e+01	2.254999999999999903e-11	2.290085823502764218e-13	1.846518692575119131e-11	-1.589835145555810849e-13
2.694000000000000128e+01	2.154000000000000071e-11	2.190001576988473741e-13	1.762425757444744909e-11	-1.518298009280014599e-13
2.698000000000000043e+01	2.058000000000000157e-11	2.095961610442328964e-13	1.682350229743941927e-11	-1.449989475594112392e-13
2.701999999999999957e+01	1.965999999999999983e-11	2.004534731214536244e-13	1.606063154251170687e-11	-1.384750773246995947e-13
2.705999999999999872e+01	1.877999999999999874e-11	1.918062671996929457e-13	1.533336585587188673e-11	-1.322423830544458229e-13
2.710999999999999943e+01	1.794000000000000151e-11	1.834342264162280460e-13	1.447089702043241808e-11	-1.248370127589648025e-13
2.714999999999999858e+01	1.712999999999999991e-11	1.753498792719002681e-13	1.381546041225405919e-11	-1.192020291700666668e-13
2.719000000000000128e+01	1.635999999999999895e-11	1.676567446699753966e-13	1.318828971755709749e-11	-1.138073267214321911e-13
2.723000000000000043e+01	1.562999999999999863e-11	1.604464480981738747e-13	1.258720338614855032e-11	-1.086377365191768603e-13
2.726999999999999957e+01	1.493000000000000040e-11	1.534331434382198103e-13	1.201084914498582477e-11	-1.036832457401523881e-13
2.730999999999999872e+01	1.425999999999999942e-11	1.466299942762507494e-13	1.145850519354837237e-11	-9.893776320546381907e-14
2.735000000000000142e+01	1.362000000000000053e-11	1.402063951812469795e-13	1.092946858164592191e-11	-9.439532174926181411e-14
2.739000000000000057e+01	1.301000000000000050e-11	1.340771869885030054e-13	1.042303940366006867e-11	-9.004998004196166590e-14
2.742999999999999972e+01	1.242999999999999934e-11	1.282434089285033554e-13	9.938520781947444716e-12	-8.589582244941791993e-14
2.746999999999999886e+01	1.187000000000000011e-11	1.225342807916217374e-13	9.475218850354298493e-12	-8.192695889304396275e-14
2.751000000000000156e+01	1.133999999999999974e-11	1.171940217417253733e-13	9.032442737844973288e-12	-7.813752471089848851e-14
2.755000000000000071e+01	1.083999999999999985e-11	1.120893216016583759e-13	8.609504552239814278e-12	-7.452168051970000681e-14
2.758999999999999986e+01	1.035000000000000013e-11	1.070823091271382672e-13	8.205719364062672144e-12	-7.107361207777134808e-14
2.762999999999999901e+01	9.889999999999999258e-12	1.024372952714000509e-13	7.820405190498901552e-12	-6.778753014892191631e-14
2.767000000000000171e+01	9.448999999999999824e-12	9.792411934963130444e-14	7.452882979460303413e-12	-6.465767036723700568e-14
2.771000000000000085e+01	9.028999999999999594e-12	9.357147567021070168e-14	7.102476593757615975e-12	-6.167829310277963350e-14
2.775000000000000000e+01	8.628000000000000798e-12	8.946555108132293459e-14	6.768512795379616086e-12	-5.884368332819727879e-14
2.778999999999999915e+01	8.244999999999999704e-12	8.554174586134830097e-14	6.450321229877533313e-12	-5.614815048622173115e-14


==> pde_runs/ss_20Td_nr512_lmax3_E6.44E+02_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	
7.699000000000000114e-03	6.672000000000000153e-02	7.006935331784361429e-04	7.279932253351065197e-02	-3.713006470294985821e-04	1.852846091824598645e-05	6.340424020204020201e-05
2.310999999999999860e-02	6.668999999999999928e-02	1.022652679851923218e-03	7.266802045192212456e-02	-1.085007778990941659e-03	6.577778549621150891e-05	1.748974308861479723e-04
3.853000000000000175e-02	6.665000000000000091e-02	1.665816318662039766e-03	7.251250640036889517e-02	-1.746607322275309584e-03	1.199499054280448763e-04	2.663848588730920479e-04
5.396999999999999714e-02	6.660000000000000642e-02	2.271716269987958219e-03	7.234796674535351468e-02	-2.357412519903382200e-03	1.773384739584849554e-04	3.387448921422185882e-04
6.943000000000000560e-02	6.655999999999999417e-02	2.836786991772242885e-03	7.218190522235688744e-02	-2.919266964024662837e-03	2.360739610611293344e-04	3.929597119893568657e-04
8.490000000000000324e-02	6.651999999999999580e-02	3.352402120437853253e-03	7.201823785897648600e-02	-3.433966595751686800e-03	2.951407936972059911e-04	4.301100095760852999e-04
1.004000000000000031e-01	6.648999999999999355e-02	3.819991810336596447e-03	7.185854698442589727e-02	-3.904392571817601968e-03	3.541232054356402577e-04	4.514101937051332759e-04
1.159000000000000030e-01	6.646000000000000518e-02	4.247636367160918802e-03	7.170376889392221509e-02	-4.331927194355819806e-03	4.126907069326338586e-04	4.580282383706706681e-04
1.313999999999999890e-01	6.643999999999999906e-02	4.637621462891511337e-03	7.155383763050593426e-02	-4.718977554676553020e-03	4.707846113830253397e-04	4.512174080808170357e-04
1.469999999999999918e-01	6.642000000000000681e-02	4.989023394832700804e-03	7.140737645700499792e-02	-5.070039622800625451e-03	5.288013084042509976e-04	4.320494448641434035e-04
1.625000000000000056e-01	6.640000000000000069e-02	5.301876804000637405e-03	7.126560401855942806e-02	-5.382940132833846474e-03	5.860638538979109869e-04	4.019710241116607381e-04
1.781000000000000083e-01	6.639000000000000457e-02	5.584722432927442456e-03	7.112593713341824886e-02	-5.663992967408828030e-03	6.433916785572220149e-04	3.617619320372056010e-04
1.937000000000000111e-01	6.637999999999999456e-02	5.836823005319360068e-03	7.098852725420390364e-02	-5.913274126398220497e-03	7.004915894206059906e-04	3.127075085821029855e-04
2.093000000000000138e-01	6.636999999999999844e-02	6.058192377582855177e-03	7.085262921545171233e-02	-6.132918650056160166e-03	7.574276006312354731e-04	2.558758820950000424e-04
2.248999999999999888e-01	6.636000000000000232e-02	6.252675702510726748e-03	7.071755483637628958e-02	-6.324965773605375173e-03	8.142447609544515696e-04	1.922832898073892566e-04
2.404999999999999916e-01	6.635000000000000620e-02	6.424115823494701456e-03	7.058268892297622776e-02	-6.491374903395795079e-03	8.709670687737286260e-04	1.228843609887338845e-04
2.561999999999999833e-01	6.633999999999999619e-02	6.568692991153821450e-03	7.044662745903158829e-02	-6.634848648104557482e-03	9.279596114042085219e-04	4.808913089215385243e-05
2.717999999999999861e-01	6.633000000000000007e-02	6.690248894179274229e-03	7.031064832382434571e-02	-6.755346017517859306e-03	9.844780834160941300e-04	-3.030550242650907687e-05
2.874999999999999778e-01	6.632000000000000395e-02	6.796451898846437613e-03	7.017263038852299128e-02	-6.856114829754136018e-03	1.041209315909900641e-03	-1.125079777426939224e-04
3.032000000000000250e-01	6.630999999999999395e-02	6.879652114088545024e-03	7.003314068994923036e-02	-6.937941321038609312e-03	1.097735563054655274e-03	-1.972867827738169783e-04
3.189000000000000168e-01	6.629999999999999782e-02	6.947515596779901999e-03	6.989195009715548634e-02	-7.002355054504361999e-03	1.153986873749432039e-03	-2.839530512693488841e-04
3.346999999999999975e-01	6.628000000000000558e-02	6.998993301481388693e-03	6.974797862930449954e-02	-7.051065874322810789e-03	1.210235741108923839e-03	-3.724373794672767050e-04
3.503999999999999893e-01	6.625999999999999945e-02	7.035136583033196368e-03	6.960294529756083648e-02	-7.084819620395870973e-03	1.265677454686315283e-03	-4.610333296380311340e-04
3.662000000000000255e-01	6.623999999999999333e-02	7.059783666024901060e-03	6.945495228482928551e-02	-7.105342526623968993e-03	1.320917182620736686e-03	-5.503310863555087220e-04
3.820000000000000062e-01	6.621000000000000496e-02	7.068054208631044562e-03	6.930491366736832304e-02	-7.113590446074458118e-03	1.375493129410165294e-03	-6.392736762074419186e-04
3.977999999999999869e-01	6.618999999999999884e-02	7.069740648767345974e-03	6.915286704534107098e-02	-7.110701229354607876e-03	1.429294828399332645e-03	-7.274137581895907508e-04
4.136000000000000232e-01	6.615999999999999659e-02	7.058896856011426940e-03	6.899888471789698829e-02	-7.097738946325428747e-03	1.482210386057846579e-03	-8.143490627511446858e-04
4.294000000000000039e-01	6.611999999999999822e-02	7.039359322902050825e-03	6.884306790473547488e-02	-7.075689641489510406e-03	1.534128006563040747e-03	-8.997173140061607731e-04
4.452999999999999736e-01	6.608999999999999597e-02	7.013271173638446244e-03	6.868454018377699588e-02	-7.045260933463107396e-03	1.585255258955391242e-03	-9.837195357645961858e-04
4.611000000000000099e-01	6.604999999999999760e-02	6.974705907707387867e-03	6.852544112604291859e-02	-7.007692590488045874e-03	1.634841149459698249e-03	-1.065013084922067279e-03
4.769999999999999796e-01	6.600000000000000311e-02	6.935131433505784850e-03	6.836391833975495602e-02	-6.963309750542139714e-03	1.683408735700547528e-03	-1.144374259578066592e-03
4.929000000000000048e-01	6.596000000000000474e-02	6.885229895039186518e-03	6.820114752399521196e-02	-6.913075642546276899e-03	1.730540106724197218e-03	-1.221061809844577965e-03
5.088000000000000300e-01	6.590999999999999637e-02	6.830541545490738387e-03	6.803731057560365170e-02	-6.857676043538474958e-03	1.776140802589343780e-03	-1.294886343239159184e-03
5.248000000000000442e-01	6.586000000000000187e-02	6.775928251477284815e-03	6.787155568460459532e-02	-6.797355654849819920e-03	1.820394287143144683e-03	-1.366124336738229125e-03
5.406999999999999584e-01	6.580999999999999350e-02	6.713790928755750120e-03	6.770614390276985528e-02	-6.733455877473634721e-03	1.862666124039752229e-03	-1.433752887676826085e-03
5.566999999999999726e-01	6.575000000000000289e-02	6.646932612883053697e-03	6.753918526745200657e-02	-6.665713151396858785e-03	1.903413376018955189e-03	-1.498513752996621148e-03
5.726999999999999869e-01	6.568999999999999839e-02	6.576392534343733672e-03	6.737190787027533267e-02	-6.595018366383435977e-03	1.942297541603498325e-03	-1.559887442129003583e-03
5.887000000000000011e-01	6.562999999999999390e-02	6.505970235259329187e-03	6.720449685220100666e-02	-6.521829104941125055e-03	1.979259317451216929e-03	-1.617811266947559575e-03
6.047000000000000153e-01	6.555999999999999328e-02	6.430899111807409155e-03	6.703713197585892125e-02	-6.446560257603186662e-03	2.014247229507743365e-03	-1.672241879970823731e-03
6.207000000000000295e-01	6.550000000000000266e-02	6.356944006425834480e-03	6.686998669562368991e-02	-6.369592464619669436e-03	2.047218018443290252e-03	-1.723156189063472336e-03
6.367000000000000437e-01	6.543000000000000205e-02	6.278375872393432769e-03	6.670322636958689322e-02	-6.291271481373613902e-03	2.078136087889417491e-03	-1.770547008090324337e-03
6.528000000000000469e-01	6.536000000000000143e-02	6.199961313532636846e-03	6.653597127955712676e-02	-6.211409569299345713e-03	2.107147128917439844e-03	-1.814685117226751436e-03
6.689000000000000501e-01	6.529000000000000081e-02	6.121700329843444109e-03	6.636941604458526656e-02	-6.130781010672896672e-03	2.134030969095830794e-03	-1.855286626116691958e-03
6.850000000000000533e-01	6.521000000000000407e-02	6.042666274143807838e-03	6.620370191901901735e-02	-6.049647000640753954e-03	2.158774158148213732e-03	-1.892386616480656912e-03
7.010999999999999455e-01	6.512999999999999345e-02	5.960047450622771303e-03	6.603896029005353052e-02	-5.968239287573760994e-03	2.181370686099187196e-03	-1.926031767008636215e-03
7.171999999999999487e-01	6.504999999999999671e-02	5.881369042688955676e-03	6.587531237607836820e-02	-5.886767399979868018e-03	2.201821477783533730e-03	-1.956279418485527052e-03
7.334000000000000519e-01	6.496999999999999997e-02	5.799115104538048009e-03	6.571186462863605471e-02	-5.804915930872852660e-03	2.220240567073056975e-03	-1.983352295385659367e-03
7.495000000000000551e-01	6.489000000000000323e-02	5.720792344370053892e-03	6.555073634661937043e-02	-5.723861173811399528e-03	2.236414446993509851e-03	-2.006991012123822849e-03
7.657000000000000473e-01	6.481000000000000649e-02	5.638903291589273357e-03	6.539001844235650673e-02	-5.642745858532780684e-03	2.250563239274710418e-03	-2.027570568465575634e-03
7.819000000000000394e-01	6.471999999999999975e-02	5.560077081986544364e-03	6.523079893864215661e-02	-5.562208863009896094e-03	2.262605063734946572e-03	-2.045023093990060506e-03
7.981000000000000316e-01	6.464000000000000301e-02	5.482296453721317679e-03	6.507315090754418885e-02	-5.482366529388790419e-03	2.272570345130538530e-03	-2.059442474736742409e-03
8.143000000000000238e-01	6.454999999999999627e-02	5.403854182047598820e-03	6.491713852537671359e-02	-5.403320125051447147e-03	2.280493642557527342e-03	-2.070925877735295840e-03
8.306000000000000050e-01	6.446000000000000341e-02	5.325609364165945041e-03	6.476186900685271253e-02	-5.324678923629518577e-03	2.286445228967772057e-03	-2.079620611374025530e-03
8.467999999999999972e-01	6.436999999999999666e-02	5.247562000076352873e-03	6.460929441577914489e-02	-5.247485927603424277e-03	2.290395117117295220e-03	-2.085524453669130099e-03
8.630999999999999783e-01	6.428000000000000380e-02	5.173423297309174586e-03	6.445756912847894204e-02	-5.170852441378302917e-03	2.292439963403244615e-03	-2.088818618345832968e-03
8.793999999999999595e-01	6.418999999999999706e-02	5.095765644651286709e-03	6.430767125549041729e-02	-5.095314004958252652e-03	2.292600129192399940e-03	-2.089568076463894225e-03
8.957000000000000517e-01	6.408999999999999420e-02	5.021222796695674374e-03	6.415962394053945084e-02	-5.020918364298714541e-03	2.290929632449031656e-03	-2.087884421882837613e-03
9.120000000000000329e-01	6.400000000000000133e-02	4.951355908570231369e-03	6.401344300570889490e-02	-4.947703391847749037e-03	2.287485065320654393e-03	-2.083879461330256835e-03
9.284000000000000030e-01	6.390999999999999459e-02	4.877975844056767728e-03	6.386825854248386058e-02	-4.875260793126204653e-03	2.282287991555261106e-03	-2.077619752178066527e-03
9.446999999999999842e-01	6.381000000000000560e-02	4.807714048347198031e-03	6.372584379963996959e-02	-4.804497808361236043e-03	2.275463040308644581e-03	-2.069294065490748409e-03
9.610999999999999543e-01	6.371000000000000274e-02	4.737648551729152502e-03	6.358444931008655487e-02	-4.734565294407206554e-03	2.266988978542978581e-03	-2.058912097998130426e-03
9.775000000000000355e-01	6.361999999999999600e-02	4.668513166394771229e-03	6.344494579016267399e-02	-4.665912159192890131e-03	2.256967639341769111e-03	-2.046630439449166963e-03
9.939000000000000057e-01	6.351999999999999313e-02	4.602497781915091367e-03	6.330732072424272161e-02	-4.598545269013322792e-03	2.245464027212794485e-03	-2.032558553210383600e-03
1.010000000000000009e+00	6.342000000000000415e-02	4.536667149521551694e-03	6.317402275805519829e-02	-4.533664691657089858e-03	2.232793516513685832e-03	-2.017107997839711654e-03
1.026999999999999913e+00	6.332000000000000128e-02	4.471021269214153077e-03	6.303519707534432914e-02	-4.466505543531946835e-03	2.218003256344082321e-03	-1.999145970934626017e-03
1.042999999999999927e+00	6.321999999999999842e-02	4.409210149394712092e-03	6.290631700835688789e-02	-4.404556149539841023e-03	2.202824481647188640e-03	-1.980796581994375815e-03
1.060000000000000053e+00	6.311999999999999555e-02	4.343927999756902296e-03	6.277124236664469170e-02	-4.340064371470825702e-03	2.185430300818694532e-03	-1.959873603245584558e-03
1.076000000000000068e+00	6.302000000000000657e-02	4.286107524998100486e-03	6.264583258927890197e-02	-4.280607587753402013e-03	2.167932557529378152e-03	-1.938935912321094893e-03
1.092999999999999972e+00	6.292000000000000370e-02	4.224816020420929866e-03	6.251437524663090717e-02	-4.218740747421735084e-03	2.148213873464004196e-03	-1.915468415553734684e-03
1.108999999999999986e+00	6.282000000000000084e-02	4.167324635315564942e-03	6.239229925745648497e-02	-4.161726610722244618e-03	2.128658428033515168e-03	-1.892323583276586977e-03
1.125999999999999890e+00	6.271999999999999797e-02	4.109994908285573116e-03	6.226430420250599063e-02	-4.102420646679655857e-03	2.106890176353439382e-03	-1.866704267160492576e-03
1.141999999999999904e+00	6.261999999999999511e-02	4.052826839330954389e-03	6.214540820973619289e-02	-4.047782784839971428e-03	2.085532749201729052e-03	-1.841710532037471463e-03
1.159000000000000030e+00	6.250999999999999612e-02	3.995181301703716256e-03	6.202070507243603176e-02	-3.990963379066369589e-03	2.061982783719253955e-03	-1.814307902586867905e-03
1.175000000000000044e+00	6.241000000000000020e-02	3.941947874833625146e-03	6.190482295842297117e-02	-3.938626176618339504e-03	2.039071232200391666e-03	-1.787799945724919456e-03
1.191999999999999948e+00	6.230999999999999733e-02	3.888864559033523589e-03	6.178323010219465006e-02	-3.884206370596606644e-03	2.013997821991623215e-03	-1.758956254628240255e-03
1.209000000000000075e+00	6.221000000000000141e-02	3.835931354303411586e-03	6.166316616997394306e-02	-3.830987619708815621e-03	1.988236861800579680e-03	-1.729495374181306113e-03
1.225000000000000089e+00	6.210000000000000242e-02	3.786124501280960404e-03	6.155151658763443473e-02	-3.781974805248613028e-03	1.963420263620857358e-03	-1.701275787802019072e-03
1.241999999999999993e+00	6.199999999999999956e-02	3.737072822410610236e-03	6.143427627479050579e-02	-3.731016322079747181e-03	1.936505158655389648e-03	-1.670843043266601654e-03
1.258999999999999897e+00	6.189999999999999669e-02	3.688159707604864775e-03	6.131841566401884797e-02	-3.681183898112305210e-03	1.909084960720645093e-03	-1.640019202165871439e-03
1.274999999999999911e+00	6.178999999999999770e-02	3.638796259589151521e-03	6.121058486778638980e-02	-3.635288657554810489e-03	1.882868690572478323e-03	-1.610713873144226788e-03
1.292000000000000037e+00	6.169000000000000178e-02	3.593728874926478949e-03	6.109725715311642436e-02	-3.587569797002252044e-03	1.854632998080500564e-03	-1.579327445390538631e-03
1.308999999999999941e+00	6.158999999999999891e-02	3.547366147199851848e-03	6.098515997187427956e-02	-3.540901503926636475e-03	1.826058220088806749e-03	-1.547745608754075037e-03
1.324999999999999956e+00	6.147999999999999993e-02	3.501985492281116472e-03	6.088073636554463403e-02	-3.497914616880949939e-03	1.798901531151724485e-03	-1.517896755878306693e-03
1.342000000000000082e+00	6.137999999999999706e-02	3.458016574240603373e-03	6.077088656386008675e-02	-3.453211705330204700e-03	1.769816271858544584e-03	-1.486103527616757045e-03
1.358999999999999986e+00	6.126999999999999807e-02	3.414676448378265242e-03	6.066212317443522850e-02	-3.409484791933839638e-03	1.740540200823878416e-03	-1.454281743897207699e-03
1.375999999999999890e+00	6.117000000000000215e-02	3.372727274784458919e-03	6.055439871013637565e-02	-3.366708765298225339e-03	1.711119538481219345e-03	-1.422481621442339824e-03
1.393000000000000016e+00	6.106999999999999929e-02	3.331602210964893472e-03	6.044766661344871256e-02	-3.324858390131601050e-03	1.681598485947692319e-03	-1.390750408355605466e-03
1.409000000000000030e+00	6.096000000000000030e-02	3.290406017592163463e-03	6.034807876760573536e-02	-3.286293690300207647e-03	1.653759983029800228e-03	-1.360988392867770258e-03
1.425999999999999934e+00	6.085999999999999743e-02	3.250924958664115627e-03	6.024314457923585220e-02	-3.246172000528381018e-03	1.624162355557235739e-03	-1.329514751835401184e-03
1.443000000000000060e+00	6.074999999999999845e-02	3.211728822093912541e-03	6.013907271260373472e-02	-3.206906897014008464e-03	1.594582359196951467e-03	-1.298232292908794733e-03
1.459999999999999964e+00	6.065000000000000252e-02	3.173876872420437062e-03	6.003582114521729962e-02	-3.168474950419168396e-03	1.565055913405162796e-03	-1.267176686706309504e-03
1.477000000000000091e+00	6.053999999999999659e-02	3.135963896823507676e-03	5.993334921174323093e-02	-3.130853458400859653e-03	1.535617274886530393e-03	-1.236381602051693160e-03
1.493999999999999995e+00	6.044000000000000067e-02	3.099727315468198043e-03	5.983161768511261608e-02	-3.094020940279308251e-03	1.506298389617057899e-03	-1.205877595733984876e-03
1.510999999999999899e+00	6.033999999999999780e-02	3.063941875613232675e-03	5.973058863902128146e-02	-3.057956589003620745e-03	1.477129687282089082e-03	-1.175693453066315158e-03
1.528000000000000025e+00	6.022999999999999882e-02	3.028450826660527163e-03	5.963022545756768711e-02	-3.022639372734147074e-03	1.448139332616951540e-03	-1.145854974475554256e-03
1.544000000000000039e+00	6.013000000000000289e-02	2.993914022232738517e-03	5.953634253977709012e-02	-2.990063503760125897e-03	1.421041030735231692e-03	-1.118108874578414933e-03
1.560999999999999943e+00	6.001999999999999696e-02	2.960021944850553446e-03	5.943717223842291675e-02	-2.956138177114412194e-03	1.392471075798377717e-03	-1.089007587944003938e-03
1.578000000000000069e+00	5.992000000000000104e-02	2.926722459784665293e-03	5.933856800229554695e-02	-2.922901816880924333e-03	1.364152337807640137e-03	-1.060315891434645110e-03
1.594999999999999973e+00	5.981999999999999817e-02	2.894553772956011059e-03	5.924049855216988875e-02	-2.890335984602929956e-03	1.336106436906909839e-03	-1.032051858651237978e-03
1.612000000000000099e+00	5.970999999999999919e-02	2.861996991276408078e-03	5.914293403082179768e-02	-2.858422080944659181e-03	1.308352848823555537e-03	-1.004230937239454285e-03
1.629000000000000004e+00	5.961000000000000326e-02	2.831047783686336909e-03	5.904584566994482836e-02	-2.827142007763721026e-03	1.280909988056871994e-03	-9.768674768873839356e-04
1.645999999999999908e+00	5.951000000000000040e-02	2.800186333337182591e-03	5.894920638704082005e-02	-2.796478809130713630e-03	1.253794312493411271e-03	-9.499735889429075783e-04
1.663999999999999924e+00	5.940000000000000141e-02	2.769975325801297007e-03	5.884734315509489166e-02	-2.764666249378227528e-03	1.225457187418531975e-03	-9.220215936603379844e-04
1.681000000000000050e+00	5.929999999999999855e-02	2.740319151874102445e-03	5.875154826079555248e-02	-2.735222112254421297e-03	1.199061604154371460e-03	-8.961269002403534191e-04
1.697999999999999954e+00	5.918999999999999956e-02	2.710972841836382149e-03	5.865612710168105481e-02	-2.706345430099995741e-03	1.173035209222081507e-03	-8.707298060022410687e-04
1.715000000000000080e+00	5.908999999999999669e-02	2.682511782966410727e-03	5.856105735427711428e-02	-2.678020739621372534e-03	1.147389254228688409e-03	-8.458368575444427748e-04
1.731999999999999984e+00	5.899000000000000077e-02	2.654812710981715226e-03	5.846631834182106774e-02	-2.650233652614952199e-03	1.122133251531284501e-03	-8.214527350403817187e-04
1.749000000000000110e+00	5.888999999999999790e-02	2.627192158633629652e-03	5.837189021674832334e-02	-2.622970243358732547e-03	1.097276042918765007e-03	-7.975815147890710777e-04
1.766000000000000014e+00	5.877999999999999892e-02	2.599886666327440744e-03	5.827775438550378967e-02	-2.596216544187940085e-03	1.072824946357491503e-03	-7.742256651100086484e-04
1.782999999999999918e+00	5.868000000000000299e-02	2.573442291947748532e-03	5.818389319533763537e-02	-2.569958708616550645e-03	1.048786288103271177e-03	-7.513866643983170080e-04
1.800999999999999934e+00	5.858000000000000013e-02	2.547411184890741899e-03	5.808479161700765697e-02	-2.542682130932053496e-03	1.023789227654409639e-03	-7.277683184801103959e-04
1.818000000000000060e+00	5.847000000000000114e-02	2.521360390189556280e-03	5.799144497844729851e-02	-2.517404698188609787e-03	1.000615546232458408e-03	-7.059942047987819271e-04
1.834999999999999964e+00	5.836999999999999827e-02	2.496491200549293306e-03	5.789832565801511510e-02	-2.492585079883332874e-03	9.778678449849208948e-04	-6.847359659528561232e-04
1.852000000000000091e+00	5.827000000000000235e-02	2.471692447641872514e-03	5.780542024103892118e-02	-2.468211289412639356e-03	9.555484531452914385e-04	-6.639912643078678617e-04
1.870000000000000107e+00	5.816999999999999948e-02	2.447635820770467305e-03	5.770726880360972644e-02	-2.442876532685977001e-03	9.323849085100308466e-04	-6.425828322353967486e-04
1.887000000000000011e+00	5.806000000000000050e-02	2.423229954721229425e-03	5.761476468187605449e-02	-2.419384045476020637e-03	9.109519865773534628e-04	-6.228857166643643516e-04
1.903999999999999915e+00	5.795999999999999763e-02	2.399982253311986995e-03	5.752243863958063363e-02	-2.396303328584852271e-03	8.899501462436666200e-04	-6.036911519324393441e-04
1.921000000000000041e+00	5.786000000000000171e-02	2.376800369833430900e-03	5.743028051979103682e-02	-2.373624242240230438e-03	8.693791215248561355e-04	-5.849945700055461575e-04
1.939000000000000057e+00	5.775999999999999884e-02	2.354017781801046993e-03	5.733287414585325897e-02	-2.350037483589549180e-03	8.480661308632303757e-04	-5.657348069576921025e-04
1.955999999999999961e+00	5.766000000000000292e-02	2.331965657329241898e-03	5.724103333682472455e-02	-2.328153192632166635e-03	8.283774651040892896e-04	-5.480456945494579200e-04
1.973000000000000087e+00	5.754999999999999699e-02	2.309574570514394409e-03	5.714933412559785458e-02	-2.306640053323303231e-03	8.091142229852008256e-04	-5.308365962227492565e-04
1.991000000000000103e+00	5.745000000000000107e-02	2.287981959121837636e-03	5.705238748151333916e-02	-2.284256172225326582e-03	7.891782202600083375e-04	-5.131307645402082571e-04
2.008000000000000007e+00	5.734999999999999820e-02	2.266781657237193753e-03	5.696095831225373579e-02	-2.263479606219454508e-03	7.707813011930614907e-04	-4.968882887639296687e-04
2.025999999999999801e+00	5.725000000000000228e-02	2.245641399780546818e-03	5.686428358828966856e-02	-2.241856189373735847e-03	7.517547270703957372e-04	-4.801897699717192023e-04
2.043000000000000149e+00	5.714999999999999941e-02	2.225221098109578938e-03	5.677309920373989349e-02	-2.221779459378196188e-03	7.342081761127994483e-04	-4.648825049066381042e-04
2.060000000000000053e+00	5.704999999999999655e-02	2.204858531465530083e-03	5.668202586153764377e-02	-2.202029890524966147e-03	7.170680170191848484e-04	-4.500175570731167326e-04
2.077999999999999847e+00	5.695000000000000062e-02	2.184882500826703430e-03	5.658571175151244637e-02	-2.181466825791194934e-03	6.993569964229667509e-04	-4.347511091794318107e-04
2.095000000000000195e+00	5.684999999999999776e-02	2.165291274142291944e-03	5.649485437302616958e-02	-2.162367380470830731e-03	6.830377266581271704e-04	-4.207708203537714026e-04
2.112999999999999989e+00	5.675000000000000183e-02	2.146083119361488160e-03	5.639876078629942058e-02	-2.142476192794085747e-03	6.661840705480707526e-04	-4.064222912564800674e-04
2.129999999999999893e+00	5.664999999999999897e-02	2.126929235505987600e-03	5.630810486800905124e-02	-2.123995640327813825e-03	6.506626058282910562e-04	-3.932906916685154010e-04
2.148000000000000131e+00	5.655000000000000304e-02	2.108156114153017686e-03	5.621221807730267944e-02	-2.104743513115106025e-03	6.346407068143213818e-04	-3.798213633942925977e-04
2.165000000000000036e+00	5.643999999999999712e-02	2.089391826259166026e-03	5.612175236557688518e-02	-2.086852169019800477e-03	6.198920666815500727e-04	-3.675015871156497209e-04
2.182999999999999829e+00	5.634000000000000119e-02	2.071052294958357961e-03	5.602606262573223139e-02	-2.068209714532415981e-03	6.046745257527912695e-04	-3.548720331719541158e-04
2.201000000000000068e+00	5.623999999999999833e-02	2.053089426973168322e-03	5.593047131019075746e-02	-2.049869915674845146e-03	5.898596021721583607e-04	-3.426589536184876947e-04
2.217999999999999972e+00	5.614000000000000240e-02	2.035501490252790945e-03	5.584027961513008537e-02	-2.032820134005703955e-03	5.762303228323602949e-04	-3.314972163115461907e-04
2.236000000000000210e+00	5.605000000000000260e-02	2.018646903844338158e-03	5.574487541314686323e-02	-2.015047555526491407e-03	5.621758145943273662e-04	-3.200637040069632825e-04
2.253000000000000114e+00	5.594999999999999973e-02	2.001478238889446530e-03	5.565485848425184151e-02	-1.998521034744081375e-03	5.492505953119690334e-04	-3.096195073633433597e-04
2.270999999999999908e+00	5.584999999999999687e-02	1.984358071357166138e-03	5.555963814239162774e-02	-1.981290287236857264e-03	5.359263750185737493e-04	-2.989259453391820585e-04
2.289000000000000146e+00	5.575000000000000094e-02	1.967608274022571591e-03	5.546451173732738077e-02	-1.964328987838448188e-03	5.229659233739508868e-04	-2.885977065906977107e-04
2.306000000000000050e+00	5.564999999999999808e-02	1.951227114834854339e-03	5.537475624610632696e-02	-1.948551617223965270e-03	5.110521037861931936e-04	-2.791693898782311094e-04
2.323999999999999844e+00	5.555000000000000215e-02	1.934892143668672567e-03	5.527981209980917243e-02	-1.932095983802199855e-03	4.987755387034013528e-04	-2.695220844211834894e-04
2.342000000000000082e+00	5.544999999999999929e-02	1.918923501248291251e-03	5.518496184475799038e-02	-1.915891534298600016e-03	4.868387296990386230e-04	-2.602101326360110379e-04
2.358999999999999986e+00	5.535000000000000336e-02	1.903319455522903356e-03	5.509546779559532093e-02	-1.900813117848694240e-03	4.758696919824280847e-04	-2.517144748345301981e-04
2.376999999999999780e+00	5.525000000000000050e-02	1.887759288417973670e-03	5.500080182381893168e-02	-1.885081769778099159e-03	4.645702953629022463e-04	-2.430263167032087161e-04
2.395000000000000018e+00	5.514999999999999764e-02	1.872242999933501975e-03	5.490623159678080512e-02	-1.869585821333771825e-03	4.535868587158443802e-04	-2.346447144345258605e-04
2.412999999999999812e+00	5.505999999999999783e-02	1.857425767154965860e-03	5.481175783093347742e-02	-1.854319812913731661e-03	4.429113619439084808e-04	-2.265601662457894050e-04
2.430000000000000160e+00	5.496000000000000191e-02	1.842629088046012680e-03	5.472262188463898613e-02	-1.840108316143379509e-03	4.331045943266350717e-04	-2.191891268242402151e-04
2.447999999999999954e+00	5.485999999999999904e-02	1.827873978156441086e-03	5.462833825999245663e-02	-1.825274895235260483e-03	4.230053267752843555e-04	-2.116556938115374297e-04
2.466000000000000192e+00	5.476000000000000312e-02	1.813160437486251294e-03	5.453415416454729381e-02	-1.810657217602292977e-03	4.131909696645732653e-04	-2.043924138577142839e-04
2.483999999999999986e+00	5.466000000000000025e-02	1.798804045692581864e-03	5.444007077067704314e-02	-1.796250750809080809e-03	4.036539023741132770e-04	-1.973905112737963361e-04
2.501999999999999780e+00	5.457000000000000045e-02	1.785130197387148733e-03	5.434608921095864659e-02	-1.782050798480072726e-03	3.943865529200766282e-04	-1.906413912755556227e-04
2.520000000000000018e+00	5.446999999999999759e-02	1.770852036554954436e-03	5.425221059522414291e-02	-1.768052734509707605e-03	3.853814874994875711e-04	-1.841366358820538808e-04
2.536999999999999922e+00	5.437000000000000166e-02	1.757242100924320772e-03	5.416364312438397277e-02	-1.755013868878039108e-03	3.771109543612267642e-04	-1.782102390106862322e-04
2.555000000000000160e+00	5.426999999999999880e-02	1.743670270411453111e-03	5.406996847574115778e-02	-1.741396509589829625e-03	3.685951018116396757e-04	-1.721573511635828165e-04
2.572999999999999954e+00	5.417999999999999899e-02	1.730455935185268085e-03	5.397640082444654652e-02	-1.727969292130186567e-03	3.603204141563890535e-04	-1.663252480723820714e-04
2.591000000000000192e+00	5.408000000000000307e-02	1.716958409652045341e-03	5.388294147187856764e-02	-1.714728261453093983e-03	3.522799685085165966e-04	-1.607063195517641620e-04
2.608999999999999986e+00	5.398000000000000020e-02	1.703810642911897594e-03	5.378959163054555098e-02	-1.701669387128766382e-03	3.444669628960876574e-04	-1.552931504975635271e-04
2.626999999999999780e+00	5.389000000000000040e-02	1.691324750520348686e-03	5.369635251137135773e-02	-1.688788763880742175e-03	3.368747340661595565e-04	-1.500784894861027416e-04
2.645000000000000018e+00	5.378999999999999754e-02	1.678559016453323770e-03	5.360322548878928423e-02	-1.676082908133739828e-03	3.294967936787404367e-04	-1.450553421287154130e-04
2.662999999999999812e+00	5.369000000000000161e-02	1.665829078102988884e-03	5.351021198460839678e-02	-1.663548544565978836e-03	3.223267969933948950e-04	-1.402168972904542326e-04
2.681000000000000050e+00	5.360000000000000181e-02	1.653443413718171367e-03	5.341731334791062491e-02	-1.651182398291329775e-03	3.153585291082016003e-04	-1.355565053232625646e-04
2.698999999999999844e+00	5.349999999999999895e-02	1.641092159409397603e-03	5.332453073447464276e-02	-1.638981011755516340e-03	3.085859280532947499e-04	-1.310677648754609117e-04
2.717000000000000082e+00	5.340000000000000302e-02	1.629083851160522843e-03	5.323186523242257745e-02	-1.626940930017676916e-03	3.020030550582488826e-04	-1.267444269890970795e-04
2.734999999999999876e+00	5.331000000000000322e-02	1.617412426793720086e-03	5.313931795874280578e-02	-1.615058883122166052e-03	2.956041167591708378e-04	-1.225804155198057465e-04
2.753000000000000114e+00	5.321000000000000035e-02	1.605469416860290204e-03	5.304689014853600920e-02	-1.603331983457231824e-03	2.893835180361450585e-04	-1.185699131810660523e-04
2.770999999999999908e+00	5.312000000000000055e-02	1.593859942177371265e-03	5.295458303168731895e-02	-1.591757446932785553e-03	2.833357824995063907e-04	-1.147072357377451997e-04
2.789000000000000146e+00	5.301999999999999769e-02	1.582288341672111230e-03	5.286239771249263975e-02	-1.580332429391030809e-03	2.774555683802550445e-04	-1.109868723380309232e-04
2.807999999999999829e+00	5.292000000000000176e-02	1.570749072781925859e-03	5.276522410553419196e-02	-1.568431578802944064e-03	2.714246947726206560e-04	-1.072083843066053317e-04
2.826000000000000068e+00	5.283000000000000196e-02	1.559537334699451910e-03	5.267329190079556023e-02	-1.557304507878569085e-03	2.658726800049017848e-04	-1.037641037011039559e-04
2.843999999999999861e+00	5.272999999999999909e-02	1.548365549255605739e-03	5.258148418065163032e-02	-1.546318089782240104e-03	2.604727462683545489e-04	-1.004464420076707195e-04
2.862000000000000099e+00	5.263999999999999929e-02	1.537517022227478936e-03	5.248980191668368989e-02	-1.535469892331019432e-03	2.552201699702131557e-04	-9.725064936990854541e-05
2.879999999999999893e+00	5.254000000000000337e-02	1.526709371598410471e-03	5.239824605938132179e-02	-1.524757536819744972e-03	2.501103205115868373e-04	-9.417207378612909500e-05
2.898000000000000131e+00	5.244999999999999662e-02	1.515918002246933538e-03	5.230681738086687821e-02	-1.514178538191657177e-03	2.451387095025711117e-04	-9.120624576954995525e-05
2.916999999999999815e+00	5.235000000000000070e-02	1.505169472285429943e-03	5.221044794207657658e-02	-1.503153611674664606e-03	2.400360734824497837e-04	-8.819324078665596845e-05
2.935000000000000053e+00	5.226000000000000090e-02	1.495038707111959880e-03	5.211928247722777408e-02	-1.492840595119760165e-03	2.353350780193506464e-04	-8.544583272135979567e-05
2.952999999999999847e+00	5.215999999999999803e-02	1.484348143117483060e-03	5.202824597080382696e-02	-1.482653320765143189e-03	2.307594046122776873e-04	-8.279847607845854552e-05
2.971000000000000085e+00	5.206999999999999823e-02	1.474271302459155032e-03	5.193733908744856131e-02	-1.472589714607048725e-03	2.263051255666097858e-04	-8.024734780235482073e-05
2.990000000000000213e+00	5.197000000000000230e-02	1.464238802301501144e-03	5.184152315281580214e-02	-1.462098926855765531e-03	2.217308288627831299e-04	-7.765474800033426463e-05
3.008000000000000007e+00	5.188000000000000250e-02	1.454214846927830498e-03	5.175088450644199645e-02	-1.452282979951792508e-03	2.175141342778155154e-04	-7.528984474339768594e-05
3.025999999999999801e+00	5.179000000000000270e-02	1.444515882020687121e-03	5.166037683879511067e-02	-1.442584102411081579e-03	2.134074781565743783e-04	-7.301023893904217050e-05
3.044999999999999929e+00	5.168999999999999984e-02	1.434564326370773224e-03	5.156498334151366630e-02	-1.432470953372996358e-03	2.091881685830339159e-04	-7.069282834666150677e-05
3.063000000000000167e+00	5.160000000000000003e-02	1.424916630167533636e-03	5.147474576441526256e-02	-1.423006010614679372e-03	2.052968305600467850e-04	-6.857822671073364809e-05
3.080999999999999961e+00	5.149999999999999717e-02	1.415316449891448544e-03	5.138464010851909181e-02	-1.413652056979689681e-03	2.015052503152540552e-04	-6.653918900639717033e-05
3.100000000000000089e+00	5.140999999999999737e-02	1.406016318550261423e-03	5.128967207217299817e-02	-1.403896906401332859e-03	1.976077595283514613e-04	-6.446556425846403646e-05
3.117999999999999883e+00	5.131999999999999756e-02	1.396740089510218729e-03	5.119983841950691283e-02	-1.394765440764860441e-03	1.940114436271420573e-04	-6.257267681437205388e-05
3.137000000000000011e+00	5.122000000000000164e-02	1.387216927760043413e-03	5.110515759289585569e-02	-1.385240829504447374e-03	1.903134170968345069e-04	-6.064717428864539598e-05
3.154999999999999805e+00	5.113000000000000184e-02	1.378285030420545567e-03	5.101559595528988578e-02	-1.376323639075764356e-03	1.868999400244738976e-04	-5.888897768128018880e-05
3.173999999999999932e+00	5.104000000000000203e-02	1.369081316574312845e-03	5.092120224778171750e-02	-1.367021151547762351e-03	1.833886657997264814e-04	-5.709992450750971512e-05
3.192000000000000171e+00	5.093999999999999917e-02	1.359928698226903427e-03	5.083191273311036401e-02	-1.358310971857996149e-03	1.801464645707674954e-04	-5.546584567519115489e-05
3.209999999999999964e+00	5.084999999999999937e-02	1.351360762497102368e-03	5.074275570889844045e-02	-1.349699177861032103e-03	1.769836399581352544e-04	-5.388856032987260548e-05
3.229000000000000092e+00	5.075999999999999956e-02	1.342521587610836240e-03	5.064878910117936311e-02	-1.340713879653137978e-03	1.737284966560949948e-04	-5.228282192234879710e-05
3.246999999999999886e+00	5.065999999999999670e-02	1.333734547453877635e-03	5.055990381999190403e-02	-1.332299088389895993e-03	1.707211999851143323e-04	-5.081545497392621694e-05
3.266000000000000014e+00	5.056999999999999690e-02	1.325233815295410490e-03	5.046622338827783105e-02	-1.323517917889769149e-03	1.676249883623562656e-04	-4.932109909807232920e-05
3.285000000000000142e+00	5.047999999999999710e-02	1.316754906977118467e-03	5.037268947669144153e-02	-1.314838850685826283e-03	1.646064891956354188e-04	-4.788049412133045659e-05
3.302999999999999936e+00	5.038000000000000117e-02	1.308329057148565179e-03	5.028421338288417003e-02	-1.306709344423610157e-03	1.618162968384199030e-04	-4.656332192372472585e-05
3.322000000000000064e+00	5.029000000000000137e-02	1.299894489330947079e-03	5.019096423982508798e-02	-1.298224650811499042e-03	1.589420625029414860e-04	-4.522119038939966630e-05
3.339999999999999858e+00	5.020000000000000157e-02	1.291771575188637540e-03	5.010275739400631839e-02	-1.290276423048323075e-03	1.562842554996869964e-04	-4.399357501732980284e-05
3.358999999999999986e+00	5.011000000000000176e-02	1.283669445656018468e-03	5.000979150454639560e-02	-1.281979820573886982e-03	1.535454193900733638e-04	-4.274224519788045096e-05
3.378000000000000114e+00	5.000999999999999890e-02	1.275621817988811238e-03	4.991697017324336905e-02	-1.273777203191709577e-03	1.508728481961016811e-04	-4.153476172223953653e-05
3.395999999999999908e+00	4.991999999999999910e-02	1.267561892760870170e-03	4.982916703812441395e-02	-1.266091562155506828e-03	1.484001566398244858e-04	-4.042965718865249860e-05
3.415000000000000036e+00	4.982999999999999929e-02	1.259810445781757524e-03	4.973662578066899431e-02	-1.258067634858153110e-03	1.458507001560183352e-04	-3.930253854671548710e-05
3.434000000000000163e+00	4.973999999999999949e-02	1.252078744181850476e-03	4.964422771444003402e-02	-1.250133492904903368e-03	1.433615729044121414e-04	-3.821425005995148861e-05
3.451999999999999957e+00	4.964999999999999969e-02	1.244366787961150109e-03	4.955682427924877620e-02	-1.242698482926963589e-03	1.410573929708088762e-04	-3.721763219510426982e-05
3.471000000000000085e+00	4.954999999999999682e-02	1.236425046333312168e-03	4.946470321132693387e-02	-1.234935000370360365e-03	1.386804207036951547e-04	-3.620054264207090469e-05
3.490000000000000213e+00	4.945999999999999702e-02	1.229039235279676947e-03	4.937272318355333950e-02	-1.227256860950729899e-03	1.363584255454887916e-04	-3.521787749852571764e-05
3.508000000000000007e+00	4.936999999999999722e-02	1.221387092546864696e-03	4.928571361923946015e-02	-1.220060249433827784e-03	1.342078096162660755e-04	-3.431742851664083545e-05
3.527000000000000135e+00	4.927999999999999742e-02	1.214039213405915208e-03	4.919400618241061285e-02	-1.212544389847023448e-03	1.319880905375938988e-04	-3.339791164999635070e-05
3.545999999999999819e+00	4.918999999999999762e-02	1.206710040413687532e-03	4.910243781486506309e-02	-1.205110137010373221e-03	1.298185783571571925e-04	-3.250895171875973724e-05
3.564999999999999947e+00	4.909999999999999781e-02	1.199399573570181449e-03	4.901100784124836490e-02	-1.197756303288683571e-03	1.276977534415923944e-04	-3.164932794736284371e-05
3.584000000000000075e+00	4.900000000000000189e-02	1.192147476838890593e-03	4.891971532521192934e-02	-1.190481535682297093e-03	1.256241717752280905e-04	-3.081790780205049109e-05
3.601999999999999869e+00	4.891000000000000208e-02	1.184874941908070677e-03	4.883335358052900282e-02	-1.183661337594499579e-03	1.237020268257935963e-04	-3.005526634980669793e-05
3.620999999999999996e+00	4.882000000000000228e-02	1.177902975527390407e-03	4.874232594670712543e-02	-1.176536644829430248e-03	1.217164289683911479e-04	-2.927563924990437717e-05
3.640000000000000124e+00	4.873000000000000248e-02	1.170948676064947512e-03	4.865143306947942309e-02	-1.169487290005527492e-03	1.197740704179389449e-04	-2.852110199548502559e-05
3.658999999999999808e+00	4.864000000000000268e-02	1.164012043520741991e-03	4.856067419600988005e-02	-1.162512266454202763e-03	1.178737084726287903e-04	-2.779069442978410577e-05
3.677999999999999936e+00	4.855000000000000288e-02	1.157093077894773194e-03	4.847004855995557665e-02	-1.155610566814550648e-03	1.160141224600588756e-04	-2.708347559765083922e-05
3.697000000000000064e+00	4.846000000000000307e-02	1.150471563127491385e-03	4.837955517305380509e-02	-1.148781044423846306e-03	1.141941456832658774e-04	-2.639856690817703899e-05
3.716000000000000192e+00	4.837000000000000327e-02	1.143587411722755010e-03	4.828919292438842853e-02	-1.142022479055742040e-03	1.124126496222745732e-04	-2.573513109272322131e-05
3.734999999999999876e+00	4.828000000000000347e-02	1.136999671946220753e-03	4.819896072093868278e-02	-1.135333673813860049e-03	1.106685246870225400e-04	-2.509234534915675229e-05
3.754000000000000004e+00	4.818000000000000060e-02	1.130193982443067260e-03	4.810885758912097909e-02	-1.128713594570202473e-03	1.089607210997457385e-04	-2.446943385771932852e-05
3.773000000000000131e+00	4.809000000000000080e-02	1.123640421802469007e-03	4.801888266547722772e-02	-1.122161357103381579e-03	1.072882448386383705e-04	-2.386566455527107882e-05
3.791999999999999815e+00	4.800000000000000100e-02	1.117103488849623041e-03	4.792903509864329670e-02	-1.115676092960878269e-03	1.056501179964323473e-04	-2.328031764503725427e-05
3.810999999999999943e+00	4.791000000000000120e-02	1.110583183584530013e-03	4.783931390882632806e-02	-1.109256855582323609e-03	1.040453933720733701e-04	-2.271270688737328438e-05
3.830000000000000071e+00	4.782000000000000139e-02	1.104355594905916203e-03	4.774971790987253550e-02	-1.102902569742999096e-03	1.024731635643428353e-04	-2.216219235502003368e-05
3.849000000000000199e+00	4.773000000000000159e-02	1.098143594684570460e-03	4.766024591171225816e-02	-1.096612162562725932e-03	1.009325363680690343e-04	-2.162814651805472176e-05
3.867999999999999883e+00	4.764000000000000179e-02	1.091672133252250942e-03	4.757089678902672036e-02	-1.090384636653428775e-03	9.942264803403971687e-05	-2.110996251302723822e-05
3.887000000000000011e+00	4.755000000000000199e-02	1.085491829560683661e-03	4.748166957752639195e-02	-1.084219188606470484e-03	9.794269400041664215e-05	-2.060707682246379333e-05
3.906000000000000139e+00	4.746000000000000218e-02	1.079601124764141854e-03	4.739256335193071240e-02	-1.078115058974521163e-03	9.649188962511445549e-05	-2.011894030763089510e-05
3.924999999999999822e+00	4.737000000000000238e-02	1.073451478371868599e-03	4.730357716084347686e-02	-1.072071474704419615e-03	9.506946454845220358e-05	-1.964501646927318621e-05
3.943999999999999950e+00	4.728000000000000258e-02	1.067317420436863411e-03	4.721470982665074145e-02	-1.066087523085112836e-03	9.367468054126511701e-05	-1.918480751854660652e-05
3.963000000000000078e+00	4.719000000000000278e-02	1.061471402551156934e-03	4.712596009352947035e-02	-1.060162244892916619e-03	9.230681793948874330e-05	-1.873783481206639219e-05
3.982000000000000206e+00	4.710000000000000298e-02	1.055368001915445554e-03	4.703732672856909824e-02	-1.054294701407124980e-03	9.096516874757436591e-05	-1.830362757858745320e-05
4.001999999999999780e+00	4.701000000000000317e-02	1.049551602098548666e-03	4.694415296324986470e-02	-1.048179843768662573e-03	8.958049193361057952e-05	-1.785987080269702305e-05
4.020999999999999908e+00	4.692000000000000337e-02	1.043749751508435191e-03	4.685575514992280921e-02	-1.042428458163530743e-03	8.829059375730025430e-05	-1.745050102381606039e-05
4.040000000000000036e+00	4.682999999999999663e-02	1.037962450145105348e-03	4.676747060908303250e-02	-1.036732650810416904e-03	8.702495060754099267e-05	-1.705259635699653926e-05
4.059000000000000163e+00	4.673999999999999683e-02	1.032189698008558918e-03	4.667929825553429612e-02	-1.031091691986455372e-03	8.578295564060300037e-05	-1.666576179252616591e-05
4.078000000000000291e+00	4.664999999999999702e-02	1.026700828999373236e-03	4.659123680792745525e-02	-1.025504733425346929e-03	8.456402386732014701e-05	-1.628962911755587080e-05
4.097999999999999865e+00	4.655999999999999722e-02	1.020956655701151742e-03	4.649865895089318191e-02	-1.019681129541022370e-03	8.330522067799367664e-05	-1.590486448555286072e-05
4.116999999999999993e+00	4.646999999999999742e-02	1.015495326299806341e-03	4.641082119106957476e-02	-1.014202410936119189e-03	8.213184197127697738e-05	-1.554957763283843167e-05
4.136000000000000121e+00	4.637999999999999762e-02	1.010047506894759702e-03	4.632309071594838817e-02	-1.008775384884243566e-03	8.097984126076861915e-05	-1.520393471095404809e-05
4.155999999999999694e+00	4.628999999999999782e-02	1.004345942046404663e-03	4.623085765250849188e-02	-1.003117934996992141e-03	7.978974782410215398e-05	-1.485016877813316434e-05
4.174999999999999822e+00	4.619999999999999801e-02	9.989256622491985219e-04	4.614334425322444422e-02	-9.977951957484360122e-04	7.868005043545607622e-05	-1.452333031423302723e-05
4.193999999999999950e+00	4.610999999999999821e-02	9.935188924482915747e-04	4.605593486589243390e-02	-9.925222511353644795e-04	7.759021809236634469e-05	-1.420519773584083426e-05
4.214000000000000412e+00	4.601999999999999841e-02	9.883913292375646510e-04	4.596403591067817207e-02	-9.870247395789737751e-04	7.646396992813032814e-05	-1.387942101943137499e-05
4.232999999999999652e+00	4.592999999999999861e-02	9.830110598140135488e-04	4.587683593256886710e-02	-9.818516278058085894e-04	7.541344642478492021e-05	-1.357829170235891057e-05
4.251999999999999780e+00	4.583999999999999880e-02	9.776443003867614241e-04	4.578973612045542096e-02	-9.767261105897231694e-04	7.438138795276372326e-05	-1.328504027829794009e-05
4.272000000000000242e+00	4.574999999999999900e-02	9.725551887039624510e-04	4.569815919171064944e-02	-9.713816783449166986e-04	7.331450296231514405e-05	-1.298459387114606792e-05
4.291000000000000369e+00	4.565999999999999920e-02	9.674785477869782355e-04	4.561126178881984988e-02	-9.663522484826453417e-04	7.231905368395332963e-05	-1.270674336172783835e-05
4.310999999999999943e+00	4.558000000000000246e-02	9.623624161115811992e-04	4.551989562796491390e-02	-9.611078070427031723e-04	7.128980784810267756e-05	-1.242197798785738677e-05
4.330000000000000071e+00	4.549000000000000266e-02	9.573105435211451452e-04	4.543319598813266164e-02	-9.561721078466193634e-04	7.032928433596969666e-05	-1.215854645959198096e-05
4.349999999999999645e+00	4.540000000000000285e-02	9.522711416965235235e-04	4.534203512444701795e-02	-9.510248435452316792e-04	6.933594820056113140e-05	-1.188848164265990545e-05
4.368999999999999773e+00	4.531000000000000305e-02	9.475058080446861373e-04	4.525552778600572951e-02	-9.461800529078884898e-04	6.840874120126410165e-05	-1.163857203860230421e-05
4.389000000000000234e+00	4.522000000000000325e-02	9.424908281364512705e-04	4.516456669183444017e-02	-9.411271730385566180e-04	6.744966986201359318e-05	-1.138229108836133507e-05
4.408000000000000362e+00	4.513000000000000345e-02	9.374883189940307277e-04	4.507824689140333546e-02	-9.363710272107245288e-04	6.655429050848647536e-05	-1.114506913091787101e-05
4.427999999999999936e+00	4.503999999999999670e-02	9.327583191786676569e-04	4.498748096669110547e-02	-9.314104760722153155e-04	6.562798195045694118e-05	-1.090172658139747436e-05
4.447000000000000064e+00	4.494999999999999690e-02	9.277802319526338689e-04	4.490134433868950281e-02	-9.267410465713401234e-04	6.476303577995334414e-05	-1.067641166408198086e-05
4.466999999999999638e+00	4.485999999999999710e-02	9.230736148231732247e-04	4.481076853764880130e-02	-9.218705425363053589e-04	6.386805050275782462e-05	-1.044522084444904708e-05
4.485999999999999766e+00	4.476999999999999730e-02	9.183784292290424678e-04	4.472480978300275023e-02	-9.172853801550372209e-04	6.303219800373031673e-05	-1.023110235794418693e-05
4.506000000000000227e+00	4.467999999999999750e-02	9.134367150699676486e-04	4.463441838653175314e-02	-9.125022718562933758e-04	6.216715266604993010e-05	-1.001133850668843185e-05
4.525000000000000355e+00	4.458999999999999769e-02	9.087649121617389931e-04	4.454863237570663020e-02	-9.079990775231335746e-04	6.135912291866707274e-05	-9.807748182686287908e-06
4.544999999999999929e+00	4.451000000000000095e-02	9.045646889533846390e-04	4.445842052277123452e-02	-9.033013426392219169e-04	6.052274560416022789e-05	-9.598736620748214230e-06
4.565000000000000391e+00	4.442000000000000115e-02	8.999145944152776638e-04	4.436829902097634559e-02	-8.986467206337664338e-04	5.970060094277183677e-05	-9.394988963980434421e-06
4.583999999999999631e+00	4.433000000000000135e-02	8.952759314125003590e-04	4.428276605111534925e-02	-8.942642602244589263e-04	5.893246369292183897e-05	-9.206159514253261516e-06
4.604000000000000092e+00	4.424000000000000155e-02	8.906486999450532668e-04	4.419281669107703175e-02	-8.896920369029261144e-04	5.813718513347966864e-05	-9.012227427053278741e-06
4.623999999999999666e+00	4.415000000000000174e-02	8.862878001567833135e-04	4.410295338757041356e-02	-8.851611308041483061e-04	5.735523831148706928e-05	-8.823109400083296869e-06
4.644000000000000128e+00	4.406000000000000194e-02	8.819372926733587024e-04	4.401317473118969426e-02	-8.806709685366415769e-04	5.658633239817138251e-05	-8.638661306526042199e-06
4.663000000000000256e+00	4.397000000000000214e-02	8.773433165814168355e-04	4.392796232251114374e-02	-8.764426665762387134e-04	5.586770471778039314e-05	-8.467636774356331332e-06
4.682999999999999829e+00	4.388000000000000234e-02	8.730141133229253440e-04	4.383834533226876190e-02	-8.720307606853287298e-04	5.512345692170385634e-05	-8.291904834679104147e-06
4.703000000000000291e+00	4.379000000000000253e-02	8.686953023692793032e-04	4.374880954270750355e-02	-8.676583948743060975e-04	5.439146780078415446e-05	-8.120447494266726354e-06
4.722999999999999865e+00	4.370000000000000273e-02	8.643868837204784963e-04	4.365935357725599791e-02	-8.633250543071699454e-04	5.367148064704256084e-05	-7.953141777734349996e-06
4.741999999999999993e+00	4.361999999999999905e-02	8.602860802284785198e-04	4.357444298547794026e-02	-8.592440027475009047e-04	5.299837924008173095e-05	-7.797939853662276381e-06
4.761999999999999567e+00	4.352999999999999925e-02	8.559978688390993502e-04	4.348513839297959982e-02	-8.549851091103827846e-04	5.230107117678081804e-05	-7.638393531798508057e-06
4.782000000000000028e+00	4.343999999999999945e-02	8.517200497545657396e-04	4.339590935995227966e-02	-8.507636232708696341e-04	5.161503462303175651e-05	-7.482658735061642267e-06
4.801999999999999602e+00	4.334999999999999964e-02	8.477029043165712615e-04	4.330675472596392378e-02	-8.465791789023366029e-04	5.094004608223504343e-05	-7.330628138932870379e-06
4.822000000000000064e+00	4.325999999999999984e-02	8.434453502264863340e-04	4.321767336617591410e-02	-8.424314286365070783e-04	5.027588630420740990e-05	-7.182196164626139976e-06
4.841999999999999638e+00	4.317000000000000004e-02	8.394474305524557770e-04	4.312866413452434711e-02	-8.383200124483238761e-04	4.962233863956377850e-05	-7.037259334666946567e-06
4.860999999999999766e+00	4.308000000000000024e-02	8.352101414568193155e-04	4.304417091949472307e-02	-8.344473903810310919e-04	4.901110290744188137e-05	-6.902719003828189431e-06
4.881000000000000227e+00	4.299000000000000044e-02	8.312314475467527880e-04	4.295529828985294313e-02	-8.304054190977500907e-04	4.837763575089541740e-05	-6.764324323102644309e-06
4.900999999999999801e+00	4.290999999999999676e-02	8.274549417009565084e-04	4.286649356304229191e-02	-8.263982994593246315e-04	4.775415684290905275e-05	-6.629149208267128328e-06
4.921000000000000263e+00	4.281999999999999695e-02	8.234944343243694653e-04	4.277775541283016653e-02	-8.224255915074919678e-04	4.714046629469200589e-05	-6.497104855231279329e-06
4.940999999999999837e+00	4.272999999999999715e-02	8.195432800221433278e-04	4.268908271173150332e-02	-8.184869754640286673e-04	4.653637781093457240e-05	-6.368106119362931518e-06
4.961000000000000298e+00	4.263999999999999735e-02	8.156014787942780959e-04	4.260047436285845091e-02	-8.145821461519598935e-04	4.594170832687494355e-05	-6.242069103530773891e-06
4.980999999999999872e+00	4.254999999999999755e-02	8.116690306407737697e-04	4.251192924696995529e-02	-8.107107856005530029e-04	4.535627678549317024e-05	-6.118911580284148271e-06
5.001000000000000334e+00	4.245999999999999774e-02	8.077459355616303490e-04	4.242344601355555606e-02	-8.068724666602665636e-04	4.477990358599322516e-05	-5.998557134498851777e-06
5.020999999999999908e+00	4.236999999999999794e-02	8.038321935568476170e-04	4.233502322321257283e-02	-8.030667187518584441e-04	4.421241090900601570e-05	-5.880932309961223243e-06
5.041000000000000369e+00	4.227999999999999814e-02	8.001719083202392477e-04	4.224665945411036627e-02	-7.992930772315763512e-04	4.365362302909163916e-05	-5.765964516741675568e-06
5.060999999999999943e+00	4.218999999999999834e-02	7.962763528489361087e-04	4.215835341174180295e-02	-7.955511478715829527e-04	4.310337204580776685e-05	-5.653583078654079888e-06
5.081000000000000405e+00	4.209999999999999853e-02	7.926332149153226788e-04	4.207010400050469057e-02	-7.918406489698201923e-04	4.256150162923805409e-05	-5.543719920918692160e-06
5.100999999999999979e+00	4.202000000000000179e-02	7.891862028681530380e-04	4.198191015440890655e-02	-7.881613119745734582e-04	4.202785810662484250e-05	-5.436307910881148941e-06
5.121999999999999886e+00	4.193000000000000199e-02	7.853171477742055271e-04	4.188936522916969496e-02	-7.843312396415234042e-04	4.147622018652892930e-05	-5.326091318129495011e-06
5.142000000000000348e+00	4.184000000000000219e-02	7.816990091072480076e-04	4.180128165969021481e-02	-7.807148022420163681e-04	4.095896697007045850e-05	-5.223503216768353606e-06
5.161999999999999922e+00	4.175000000000000239e-02	7.780891842841668486e-04	4.171324978658575572e-02	-7.771284195057319953e-04	4.044947925136633984e-05	-5.123177485727229338e-06
5.182000000000000384e+00	4.166000000000000258e-02	7.744876733049619417e-04	4.162526821954330714e-02	-7.735716697998050537e-04	3.994760847696467821e-05	-5.025056122870716241e-06
5.201999999999999957e+00	4.157000000000000278e-02	7.708944761696335038e-04	4.153733568738152832e-02	-7.700441930013827811e-04	3.945321240973463412e-05	-4.929082447422734151e-06
5.222000000000000419e+00	4.148000000000000298e-02	7.673095928781812096e-04	4.144945112504341833e-02	-7.665457383790337921e-04	3.896615904855462641e-05	-4.835201659495635481e-06
5.241999999999999993e+00	4.139000000000000318e-02	7.637330234306052758e-04	4.136161350000019943e-02	-7.630760692152028070e-04	3.848631876742627047e-05	-4.743359700488223129e-06
5.262999999999999901e+00	4.130000000000000338e-02	7.604032134880810449e-04	4.126943336775938664e-02	-7.594636300047345138e-04	3.799010911986353613e-05	-4.649061783233974273e-06
5.283000000000000362e+00	4.120999999999999663e-02	7.568427521130152887e-04	4.118168848061980192e-02	-7.560521125152174166e-04	3.752465451010915756e-05	-4.561237070791104690e-06
5.302999999999999936e+00	4.112999999999999989e-02	7.534737978222401855e-04	4.109398679941572013e-02	-7.526683969520911628e-04	3.706602234146948172e-05	-4.475298856191353463e-06
5.323000000000000398e+00	4.104000000000000009e-02	7.501664468051874937e-04	4.100632696645067216e-02	-7.493120992102888806e-04	3.661408635945947895e-05	-4.391200501801637491e-06
5.344000000000000306e+00	4.095000000000000029e-02	7.468663704015265090e-04	4.091432779869236258e-02	-7.458171239044134948e-04	3.614662709259853390e-05	-4.304827275884568157e-06
5.363999999999999879e+00	4.086000000000000049e-02	7.433376632912664771e-04	4.082675003559679827e-02	-7.425160872962688775e-04	3.570804736969821554e-05	-4.224358917610386869e-06
5.384000000000000341e+00	4.077000000000000068e-02	7.400526557296313417e-04	4.073921076344371589e-02	-7.392416784501904155e-04	3.527581410358986304e-05	-4.145594197078354549e-06
5.405000000000000249e+00	4.068000000000000088e-02	7.367749227813880216e-04	4.064733486172660698e-02	-7.358319754834269409e-04	3.482868057152852133e-05	-4.064677548999659494e-06
5.424999999999999822e+00	4.059000000000000108e-02	7.335044644465364087e-04	4.055987118506657052e-02	-7.326114109523718327e-04	3.440911743817957153e-05	-3.989273154920436710e-06
5.445000000000000284e+00	4.050000000000000128e-02	7.302412807250766111e-04	4.047244243034306410e-02	-7.294166071770024533e-04	3.399556884133544726e-05	-3.915448579346469469e-06
5.466000000000000192e+00	4.041000000000000147e-02	7.269853716170085207e-04	4.038067837629581019e-02	-7.260894046975332637e-04	3.356769809691408275e-05	-3.839591820042569358e-06
5.485999999999999766e+00	4.032000000000000167e-02	7.237367371223323541e-04	4.029331714648646395e-02	-7.229463437223834820e-04	3.316614550963929790e-05	-3.768888615272321013e-06
5.506999999999999673e+00	4.023000000000000187e-02	7.204953772410480030e-04	4.020162147525325330e-02	-7.196728789802696227e-04	3.275064857930069546e-05	-3.696228399939377399e-06
5.527000000000000135e+00	4.014000000000000207e-02	7.172612919731553589e-04	4.011432328493731020e-02	-7.165805762734203405e-04	3.236068106411055299e-05	-3.628494047064200622e-06
5.548000000000000043e+00	4.005000000000000226e-02	7.142657101014651027e-04	4.002269169793825493e-02	-7.133599999936266400e-04	3.195714335016833690e-05	-3.558872942310713948e-06
5.567999999999999616e+00	3.996000000000000246e-02	7.110456544451137628e-04	3.993545239412731040e-02	-7.103176199027257456e-04	3.157837108675378844e-05	-3.493960873020926555e-06
5.588000000000000078e+00	3.987000000000000266e-02	7.080630629544801572e-04	3.984823995655191464e-02	-7.072991459702521536e-04	3.120491816034082216e-05	-3.430376965535285851e-06
5.608999999999999986e+00	3.978000000000000286e-02	7.048570369096701215e-04	3.975669440746797123e-02	-7.041551263468651903e-04	3.081841656640750305e-05	-3.365009817055613965e-06
5.628999999999999559e+00	3.969999999999999918e-02	7.020642781875459891e-04	3.966953307060369638e-02	-7.011846711182241317e-04	3.045558150724880596e-05	-3.304053350906031146e-06
5.650000000000000355e+00	3.960999999999999938e-02	6.988718776090889137e-04	3.957803866292444045e-02	-6.980904972350009553e-04	3.008003629399428225e-05	-3.241378964888009786e-06
5.671000000000000263e+00	3.951999999999999957e-02	6.959149204704073114e-04	3.948656881486150433e-02	-6.950215451619086568e-04	2.970996420177888765e-05	-3.180033692090818317e-06
5.690999999999999837e+00	3.942999999999999977e-02	6.929641987146329795e-04	3.939947654553375977e-02	-6.921220103868043570e-04	2.936251930593839109e-05	-3.122814739389698029e-06
5.711999999999999744e+00	3.933999999999999997e-02	6.900197123417659180e-04	3.930805153076961239e-02	-6.891017234249707671e-04	2.900286942867545480e-05	-3.063969271053183752e-06
5.732000000000000206e+00	3.925000000000000017e-02	6.870814613518060185e-04	3.922099964800716820e-02	-6.862480363951606278e-04	2.866518373845507490e-05	-3.009074996794077349e-06
5.753000000000000114e+00	3.916000000000000036e-02	6.841494457447533893e-04	3.912961432713778220e-02	-6.832752530958757526e-04	2.831560544401089057e-05	-2.952614738198916584e-06
5.774000000000000021e+00	3.907000000000000056e-02	6.812236655206081390e-04	3.903824723676976166e-02	-6.803263043557052211e-04	2.797105132877091878e-05	-2.897333831219865392e-06
5.793999999999999595e+00	3.898000000000000076e-02	6.783041206793699422e-04	3.895124679231137116e-02	-6.775397077721472113e-04	2.764749765890020181e-05	-2.845756028550004834e-06
5.815000000000000391e+00	3.889000000000000096e-02	6.753908112210392327e-04	3.885991196988398955e-02	-6.746366379671411883e-04	2.731251277067381743e-05	-2.792696896377209318e-06
5.836000000000000298e+00	3.880000000000000115e-02	6.727077490500611625e-04	3.876859218906464344e-02	-6.717568176942523934e-04	2.698231296651332464e-05	-2.740735077906405668e-06
5.855999999999999872e+00	3.871000000000000135e-02	6.698063907423025586e-04	3.868163401216336006e-02	-6.690355823899063817e-04	2.667221439765161462e-05	-2.692243201730942572e-06
5.876999999999999780e+00	3.860999999999999849e-02	6.669614972908705780e-04	3.859034038313367831e-02	-6.662005431301288010e-04	2.635113114745380003e-05	-2.642348356815855953e-06
5.897999999999999687e+00	3.851999999999999869e-02	6.640724365438457032e-04	3.849905814998211967e-02	-6.633879957425713875e-04	2.603460043463839881e-05	-2.593476777639264833e-06
5.918000000000000149e+00	3.842999999999999888e-02	6.614114868881776571e-04	3.841213202890072370e-02	-6.607300056483436613e-04	2.573730336803985755e-05	-2.547862329679287208e-06
5.939000000000000057e+00	3.833999999999999908e-02	6.585343772917249964e-04	3.832086819570985903e-02	-6.579605149796118740e-04	2.542943773095198315e-05	-2.500921316501472608e-06
5.959999999999999964e+00	3.824999999999999928e-02	6.558843395561446193e-04	3.822961218657507793e-02	-6.552127814158593879e-04	2.512590524037534298e-05	-2.454935207127828616e-06
5.980999999999999872e+00	3.815999999999999948e-02	6.532394979729868592e-04	3.813836305623431039e-02	-6.524866558567695828e-04	2.482663845225383943e-05	-2.409881348849187478e-06
6.001999999999999780e+00	3.806999999999999967e-02	6.505998525422520412e-04	3.804711986153343911e-02	-6.497819878566892362e-04	2.453157053419381548e-05	-2.365737366058724669e-06
6.022000000000000242e+00	3.797999999999999987e-02	6.479654032639397317e-04	3.796022606964567780e-02	-6.472258650545175719e-04	2.425439532005422386e-05	-2.324522200194083199e-06
6.043000000000000149e+00	3.789000000000000007e-02	6.453361501380501476e-04	3.786899103228263258e-02	-6.445623999774178310e-04	2.396732948243099584e-05	-2.282095600538748802e-06
6.064000000000000057e+00	3.780000000000000027e-02	6.427120931645833972e-04	3.777775822641576964e-02	-6.419196152322421229e-04	2.368426173819931308e-05	-2.240520099886603087e-06
6.084999999999999964e+00	3.771000000000000046e-02	6.400932323435392637e-04	3.768652637743434564e-02	-6.392972372973505400e-04	2.340512542259570711e-05	-2.199776635997893053e-06
6.105999999999999872e+00	3.762000000000000066e-02	6.374795676749177471e-04	3.759529446818667131e-02	-6.366950859731671181e-04	2.312985934048742567e-05	-2.159846289191776881e-06
6.126999999999999780e+00	3.753000000000000086e-02	6.348710991587189559e-04	3.750406161282298506e-02	-6.341130275844832596e-04	2.285840527449230046e-05	-2.120710304182248013e-06
6.147999999999999687e+00	3.744000000000000106e-02	6.322678267949429984e-04	3.741282693543669657e-02	-6.315509299641710282e-04	2.259070558806659364e-05	-2.082350111152153522e-06
6.168999999999999595e+00	3.733999999999999819e-02	6.297167468955017179e-04	3.732158948478212640e-02	-6.290086336625847711e-04	2.232670258583188588e-05	-2.044747768846412647e-06
6.190000000000000391e+00	3.724999999999999839e-02	6.271236358964634621e-04	3.723034804673210074e-02	-6.264858886694891008e-04	2.206633713832272019e-05	-2.007886952353931840e-06
6.211000000000000298e+00	3.715999999999999859e-02	6.247502644098787373e-04	3.713910136453505567e-02	-6.239824287829447277e-04	2.180955028391953697e-05	-1.971751786732687448e-06
6.232000000000000206e+00	3.706999999999999879e-02	6.221670261004436054e-04	3.704784819718865557e-02	-6.214979913646975166e-04	2.155628367868979320e-05	-1.936326550370966927e-06
6.253000000000000114e+00	3.697999999999999898e-02	6.198024880729774595e-04	3.695658747085665136e-02	-6.190323699211332676e-04	2.130648220368641345e-05	-1.901595612487735228e-06
6.274000000000000021e+00	3.688999999999999918e-02	6.174421069674494939e-04	3.686531834891432907e-02	-6.165854384401845550e-04	2.106009516887464073e-05	-1.867543403182439371e-06
6.294999999999999929e+00	3.679999999999999938e-02	6.148734178847979929e-04	3.677404002121191506e-02	-6.141570782694835001e-04	2.081707267438508903e-05	-1.834154495724813448e-06
6.315999999999999837e+00	3.670000000000000345e-02	6.123550160105928905e-04	3.668275167006573162e-02	-6.117471666532279433e-04	2.057736517952467732e-05	-1.801413683739731662e-06
6.336999999999999744e+00	3.660999999999999671e-02	6.100078562262292161e-04	3.659145226381166349e-02	-6.093555092715529980e-04	2.034092203526981210e-05	-1.769306922298590401e-06
6.357999999999999652e+00	3.651999999999999691e-02	6.076648533638038304e-04	3.650014061650656838e-02	-6.069818597761596993e-04	2.010769190225476151e-05	-1.737821052846955269e-06
6.378999999999999559e+00	3.642999999999999711e-02	6.053260074233167334e-04	3.640881555014841009e-02	-6.046259728362700023e-04	1.987762389508886395e-05	-1.706943059692915874e-06
6.400000000000000355e+00	3.633999999999999730e-02	6.029913184047678166e-04	3.631747594046677574e-02	-6.022876190177051114e-04	1.965066823831810062e-05	-1.676660028814813960e-06
6.421000000000000263e+00	3.624000000000000138e-02	6.004950867808995672e-04	3.622612093872391859e-02	-5.999666567288821674e-04	1.942677961018405731e-05	-1.646959031635676843e-06
6.442000000000000171e+00	3.615000000000000158e-02	5.981689425463346515e-04	3.613474980718590218e-02	-5.976629788860115264e-04	1.920591465611919872e-05	-1.617827208525096700e-06
6.464000000000000412e+00	3.606000000000000177e-02	5.960551477407774685e-04	3.603900957358901341e-02	-5.952680251197927817e-04	1.897772860689056812e-05	-1.587904752375864257e-06
6.485000000000000320e+00	3.597000000000000197e-02	5.937367977348465865e-04	3.594760305247587939e-02	-5.929993801237817136e-04	1.876292077150740792e-05	-1.559899126743706883e-06
6.506000000000000227e+00	3.586999999999999911e-02	5.912577711490001053e-04	3.585617775472922653e-02	-5.907475581276688380e-04	1.855100389842262993e-05	-1.532425983876374015e-06
6.527000000000000135e+00	3.577999999999999931e-02	5.891545418533691847e-04	3.576473257595371574e-02	-5.885123300936098006e-04	1.834193351542434425e-05	-1.505474514612931579e-06
6.548000000000000043e+00	3.568999999999999950e-02	5.868483739381180489e-04	3.567326642443982565e-02	-5.862934696334815097e-04	1.813566558166520995e-05	-1.479034008827678519e-06
6.570000000000000284e+00	3.559999999999999970e-02	5.847518996406368338e-04	3.557742123214113761e-02	-5.839863091935624520e-04	1.792253576968268016e-05	-1.451870818604872838e-06
6.591000000000000192e+00	3.549999999999999684e-02	5.822895007425430737e-04	3.548590949185460863e-02	-5.818004825481897131e-04	1.772187992082777873e-05	-1.426443161608836680e-06
6.612000000000000099e+00	3.540999999999999703e-02	5.801999546482918338e-04	3.539437448221987442e-02	-5.796306382573751526e-04	1.752390750324584777e-05	-1.401493884492220049e-06
6.633000000000000007e+00	3.531999999999999723e-02	5.781135262454944459e-04	3.530281555102253443e-02	-5.774766782391659459e-04	1.732858137511786832e-05	-1.377012470450426743e-06
6.655000000000000249e+00	3.522000000000000131e-02	5.758667099379161450e-04	3.520687009722613808e-02	-5.752370140064819908e-04	1.712675081272838052e-05	-1.351856466066272468e-06
6.676000000000000156e+00	3.513000000000000150e-02	5.737866901231067308e-04	3.511525937920608603e-02	-5.731150305324087587e-04	1.693672354572200935e-05	-1.328303389198749678e-06
6.697000000000000064e+00	3.504000000000000170e-02	5.715074844654268295e-04	3.502362182605503471e-02	-5.710083395901193902e-04	1.674922506189906770e-05	-1.305190035758613902e-06
6.719000000000000306e+00	3.493999999999999884e-02	5.692712914028014029e-04	3.492759073564506711e-02	-5.688175111348111245e-04	1.655546898962024770e-05	-1.281438028086078465e-06
6.740000000000000213e+00	3.484999999999999903e-02	5.674025240514885644e-04	3.483589546862698311e-02	-5.667415771196762132e-04	1.637303344964463218e-05	-1.259197360655520814e-06
6.761999999999999567e+00	3.475999999999999923e-02	5.653351482075742859e-04	3.473980252105302730e-02	-5.645827321253446118e-04	1.618450740803531321e-05	-1.236340002900743703e-06
6.783000000000000362e+00	3.466000000000000331e-02	5.631084236893637478e-04	3.464804703893336474e-02	-5.625371444717283068e-04	1.600699587896716751e-05	-1.214934702553082972e-06
6.804000000000000270e+00	3.456999999999999656e-02	5.610474564334374430e-04	3.455626126029946038e-02	-5.605062304753300135e-04	1.583183967577731177e-05	-1.193924133207939703e-06
6.825999999999999623e+00	3.447000000000000064e-02	5.588274869133766105e-04	3.446007131000897172e-02	-5.583941513084532144e-04	1.565083213270367963e-05	-1.172327975466564094e-06
6.847000000000000419e+00	3.438000000000000084e-02	5.569714212679857364e-04	3.436822077110732870e-02	-5.563927061842270433e-04	1.548039313737628511e-05	-1.152101763385724712e-06
6.868999999999999773e+00	3.429000000000000103e-02	5.549194606762589306e-04	3.427196096394048708e-02	-5.543110619698676453e-04	1.530425313550269975e-05	-1.131311016545448789e-06
6.889999999999999680e+00	3.418999999999999817e-02	5.529063557576484192e-04	3.418004193967810050e-02	-5.523382807992548160e-04	1.513839113862936879e-05	-1.111838134686229396e-06
6.911999999999999922e+00	3.409999999999999837e-02	5.508602841386673688e-04	3.408370893697897086e-02	-5.502863741096236877e-04	1.496697841133454811e-05	-1.091820297721480546e-06
6.932999999999999829e+00	3.400000000000000244e-02	5.488522599024258167e-04	3.399171902863810241e-02	-5.483417961223508103e-04	1.480556835477388524e-05	-1.073069584610551658e-06
6.955000000000000071e+00	3.391000000000000264e-02	5.468120772561905216e-04	3.389531077143930621e-02	-5.463192612030944983e-04	1.463875738342362619e-05	-1.053792071606554268e-06
6.975999999999999979e+00	3.380999999999999978e-02	5.448091337023178203e-04	3.380324796117407243e-02	-5.444025171917138634e-04	1.448168029837010944e-05	-1.035733006045507662e-06
6.998000000000000220e+00	3.371999999999999997e-02	5.429695225395989640e-04	3.370676183421370681e-02	-5.424088167648284881e-04	1.431934437270434165e-05	-1.017165490482540423e-06
7.019999999999999574e+00	3.361999999999999711e-02	5.409710823178258497e-04	3.361023450013496394e-02	-5.404295546113847435e-04	1.415924746676865944e-05	-9.989506468077748717e-07
7.041000000000000369e+00	3.352999999999999731e-02	5.391357435470990481e-04	3.351805548928590145e-02	-5.385535331928028354e-04	1.400848529489144121e-05	-9.818862582171472636e-07
7.062999999999999723e+00	3.343000000000000138e-02	5.371418066574258458e-04	3.342144518683435456e-02	-5.366019339824058950e-04	1.385266917125505308e-05	-9.643403054185526614e-07
7.084999999999999964e+00	3.334000000000000158e-02	5.353107402786908822e-04	3.332479169297278970e-02	-5.346643244236518044e-04	1.369899920096210163e-05	-9.471260048413961496e-07
7.105999999999999872e+00	3.323999999999999871e-02	5.333213067211171584e-04	3.323249088973735665e-02	-5.328277614594579192e-04	1.355429006812650686e-05	-9.309970082333621408e-07
7.128000000000000114e+00	3.314999999999999891e-02	5.314945127343743579e-04	3.313575183960838777e-02	-5.309172508355840736e-04	1.340473266334318150e-05	-9.144104519413066440e-07
7.150000000000000355e+00	3.305000000000000299e-02	5.295095825089005462e-04	3.303896821042945353e-02	-5.290204140257436481e-04	1.325723644270394595e-05	-8.981352380082215714e-07
7.171000000000000263e+00	3.296000000000000318e-02	5.278773555628745546e-04	3.294654152050510709e-02	-5.272223672506304477e-04	1.311833961140992758e-05	-8.828847380740145431e-07
7.192999999999999616e+00	3.286000000000000032e-02	5.258963513192310658e-04	3.284966846362327719e-02	-5.253516736831162015e-04	1.297478503224110854e-05	-8.672008203636459016e-07
7.214999999999999858e+00	3.275999999999999746e-02	5.239176564766641992e-04	3.275274851757998401e-02	-5.234940661431354558e-04	1.283320328606122319e-05	-8.518107094904747788e-07
7.237000000000000099e+00	3.266999999999999765e-02	5.222897019226302624e-04	3.265578124429817375e-02	-5.216494239345914304e-04	1.269356752501308554e-05	-8.367084263589475099e-07
7.258000000000000007e+00	3.257000000000000173e-02	5.203149330618941524e-04	3.256317719440850883e-02	-5.199006520995744316e-04	1.256207099868343320e-05	-8.225555888377476776e-07
7.280000000000000249e+00	3.248000000000000193e-02	5.186896343190984613e-04	3.246611669770952530e-02	-5.180811269103882200e-04	1.242616618839518607e-05	-8.079985714347550525e-07
7.301999999999999602e+00	3.237999999999999906e-02	5.167187914401926742e-04	3.236900810653097621e-02	-5.162743285688370116e-04	1.229213333450424847e-05	-7.937118482450156206e-07
7.323999999999999844e+00	3.228000000000000314e-02	5.149366266292581575e-04	3.227185087886094012e-02	-5.144800960212312160e-04	1.215994619339870899e-05	-7.796901587801354561e-07
7.346000000000000085e+00	3.219000000000000333e-02	5.133150806632121943e-04	3.217464436538986644e-02	-5.126982376741668224e-04	1.202957811507296374e-05	-7.659285113095299019e-07
7.366999999999999993e+00	3.209000000000000047e-02	5.115351675183274710e-04	3.208180976215441182e-02	-5.110087415315061991e-04	1.190680849349795910e-05	-7.530304276378099604e-07
7.389000000000000234e+00	3.198999999999999760e-02	5.097564090739810589e-04	3.198450513272974721e-02	-5.092505362023726960e-04	1.177992022059650744e-05	-7.397627693241054451e-07
7.410999999999999588e+00	3.189999999999999780e-02	5.081380962694426054e-04	3.188714982527002945e-02	-5.075042523675543562e-04	1.165477690050531895e-05	-7.267404587475640436e-07
7.432999999999999829e+00	3.180000000000000188e-02	5.063615894911462035e-04	3.178974375005798325e-02	-5.057698183109963185e-04	1.153135638286146279e-05	-7.139584565527769104e-07
7.455000000000000071e+00	3.169999999999999901e-02	5.045862374133881128e-04	3.169228681857000351e-02	-5.040471628880338791e-04	1.140963670279063955e-05	-7.014117664589604409e-07
7.477000000000000313e+00	3.160000000000000309e-02	5.028120400361684415e-04	3.159477887058041723e-02	-5.023361951699503334e-04	1.128959568564623934e-05	-6.890955607867400673e-07
7.498999999999999666e+00	3.151000000000000328e-02	5.011980573586488717e-04	3.149721947918346365e-02	-5.006367499896682925e-04	1.117120989328022653e-05	-6.770055172810398565e-07
7.520999999999999908e+00	3.141000000000000042e-02	4.994261116474788854e-04	3.139960815972024644e-02	-4.989486462876094016e-04	1.105445574923899637e-05	-6.651374571880396457e-07
7.543000000000000149e+00	3.130999999999999756e-02	4.978360890061305725e-04	3.130194443227566486e-02	-4.972717045500564016e-04	1.093930987413880800e-05	-6.534872368873589579e-07
7.565000000000000391e+00	3.121000000000000163e-02	4.960658753457683782e-04	3.120422795129069310e-02	-4.956057723790719240e-04	1.082574985013162696e-05	-6.420507023949281198e-07
7.586999999999999744e+00	3.111999999999999836e-02	4.944557031800253652e-04	3.110645873700622344e-02	-4.939507701566778512e-04	1.071375558742314861e-05	-6.308236084378072350e-07
7.608999999999999986e+00	3.101999999999999896e-02	4.928668352392154717e-04	3.100863687259016593e-02	-4.923066312736836892e-04	1.060330753193566910e-05	-6.198017234555309123e-07
7.631000000000000227e+00	3.091999999999999957e-02	4.910994505951722265e-04	3.091076244035401155e-02	-4.906732895010656537e-04	1.049438628681992902e-05	-6.089808519537924581e-07
7.652999999999999581e+00	3.082000000000000017e-02	4.895111600046315970e-04	3.081283541323144928e-02	-4.890506490872933423e-04	1.038697204579291936e-05	-5.983569976887718603e-07
7.674999999999999822e+00	3.072000000000000078e-02	4.879228694140909676e-04	3.071485551681316789e-02	-4.874385467443145673e-04	1.028104387321619724e-05	-5.879265712320209059e-07
7.697000000000000064e+00	3.062000000000000138e-02	4.861577941711243988e-04	3.061682244507549569e-02	-4.858368110727058118e-04	1.017658082550708084e-05	-5.776860644744831303e-07
7.719000000000000306e+00	3.051999999999999852e-02	4.845700809308529249e-04	3.051873589628948877e-02	-4.842452723249383254e-04	1.007356213641381484e-05	-5.676319977806669622e-07
7.740999999999999659e+00	3.042999999999999872e-02	4.831411390146085551e-04	3.042059574855223922e-02	-4.826637946737032353e-04	9.971968125628311125e-06	-5.577608676674042663e-07
7.764000000000000234e+00	3.032999999999999932e-02	4.815534257743371354e-04	3.031793762673964596e-02	-4.810211130448594852e-04	9.867260283127220519e-06	-5.476327641370111876e-07
7.785999999999999588e+00	3.022999999999999993e-02	4.799657125340657158e-04	3.021968860423526748e-02	-4.794600048580741417e-04	9.768525632531019739e-06	-5.381246947632720672e-07
7.807999999999999829e+00	3.013000000000000053e-02	4.783779992937941877e-04	3.012138676101044563e-02	-4.779087604751882257e-04	9.671162614574337418e-06	-5.287887318172783885e-07
7.830000000000000071e+00	3.003000000000000114e-02	4.767902860535227680e-04	3.002303222485784573e-02	-4.763672811772885394e-04	9.575153469774507351e-06	-5.196215539398622647e-07
7.852000000000000313e+00	2.992999999999999827e-02	4.752025728132512400e-04	2.992462490111485324e-02	-4.748354087170613379e-04	9.480479464768759641e-06	-5.106201573771710554e-07
7.875000000000000000e+00	2.982999999999999888e-02	4.737870831582790187e-04	2.982168795226692454e-02	-4.732440010782893109e-04	9.382909366406440155e-06	-5.013836575601766483e-07
7.897000000000000242e+00	2.972999999999999948e-02	4.721987925677383893e-04	2.972317230512197886e-02	-4.717312749992309340e-04	9.290908309702702582e-06	-4.927121867745564786e-07
7.918999999999999595e+00	2.963000000000000009e-02	4.706105019771977599e-04	2.962460376597662176e-02	-4.702277058273777012e-04	9.200187033638276908e-06	-4.841975189904181065e-07
7.940999999999999837e+00	2.953000000000000069e-02	4.691927029211487537e-04	2.952598278329683634e-02	-4.687332308588468906e-04	9.110729847128079247e-06	-4.758366338607024377e-07
7.964000000000000412e+00	2.943000000000000130e-02	4.676038349803389145e-04	2.942282346543140595e-02	-4.671804859805586208e-04	9.018541235615081341e-06	-4.672568766504173434e-07
7.985999999999999766e+00	2.932999999999999843e-02	4.661843038734823333e-04	2.932409666834089740e-02	-4.657044317851849707e-04	8.931621665433826863e-06	-4.592012257369004323e-07
8.007999999999999119e+00	2.922999999999999904e-02	4.645948585824033385e-04	2.922531868943679598e-02	-4.642372540531262406e-04	8.845918722977521998e-06	-4.512904686999259461e-07
8.031000000000000583e+00	2.912999999999999964e-02	4.631735954247391822e-04	2.912199619203759832e-02	-4.627127125576379458e-04	8.757602780917590093e-06	-4.431723115663517812e-07
8.053000000000000824e+00	2.903000000000000025e-02	4.617511775665367690e-04	2.902311383546354179e-02	-4.612632160411585464e-04	8.674336101154908444e-06	-4.355500943574663558e-07
8.076000000000000512e+00	2.893000000000000085e-02	4.603276050077959362e-04	2.891968242285228308e-02	-4.597568250018090226e-04	8.588530720760326065e-06	-4.277281638960011786e-07
8.098000000000000753e+00	2.883000000000000146e-02	4.589028777485166838e-04	2.882069635892714130e-02	-4.583244166982388735e-04	8.507631976313318787e-06	-4.203840856922591744e-07
8.119999999999999218e+00	2.872999999999999859e-02	4.573111230563607957e-04	2.872166045164960269e-02	-4.569002487318839863e-04	8.427868830417201875e-06	-4.131721236854806412e-07
8.143000000000000682e+00	2.861999999999999961e-02	4.557254305420315290e-04	2.861807035972020047e-02	-4.554200979530726823e-04	8.345679271802091358e-06	-4.057708535629350631e-07
8.164999999999999147e+00	2.852000000000000021e-02	4.544624190931523125e-04	2.851893461562466509e-02	-4.540126162651084455e-04	8.268195946732309322e-06	-3.988212567771917692e-07
8.188000000000000611e+00	2.842000000000000082e-02	4.530330152966926074e-04	2.841524144285327222e-02	-4.525497455450857979e-04	8.188359085889070291e-06	-3.916889757723129115e-07
8.210000000000000853e+00	2.832000000000000142e-02	4.516024567996945911e-04	2.831600797135603101e-02	-4.511585419131633294e-04	8.113095305147385107e-06	-3.849919919531053788e-07
8.233000000000000540e+00	2.821999999999999856e-02	4.501707436021581011e-04	2.821221331446378822e-02	-4.497123712072921249e-04	8.035545836971369141e-06	-3.781191666512406388e-07
8.255000000000000782e+00	2.811999999999999916e-02	4.487378757040833542e-04	2.811288341899445195e-02	-4.483368380125883840e-04	7.962438614869106503e-06	-3.716659643308789843e-07
8.278000000000000469e+00	2.801000000000000018e-02	4.473059315664392778e-04	2.800898893240196322e-02	-4.469067812698171850e-04	7.887112268416112006e-06	-3.650433925690143548e-07
8.300000000000000711e+00	2.791000000000000078e-02	4.458701191819915990e-04	2.790956508639314687e-02	-4.455464985174569219e-04	7.816103829844740693e-06	-3.588250845974608822e-07
8.323000000000000398e+00	2.781000000000000139e-02	4.445937132068671169e-04	2.780557434691057969e-02	-4.441322725283203547e-04	7.742944280543761823e-06	-3.524433754362734369e-07
8.345000000000000639e+00	2.770999999999999852e-02	4.431550140710734434e-04	2.770606031540843658e-02	-4.427870267831433447e-04	7.673982483214236456e-06	-3.464509890655466616e-07
8.368000000000000327e+00	2.760999999999999913e-02	4.418745666440647641e-04	2.760197707473564452e-02	-4.413883679455157132e-04	7.602934921534168223e-06	-3.403009780672055501e-07
8.391000000000000014e+00	2.750000000000000014e-02	4.404316528513060815e-04	2.749784758707694149e-02	-4.399974614837101551e-04	7.532944119139325875e-06	-3.342662337713692759e-07
8.413000000000000256e+00	2.740000000000000074e-02	4.389882771783320094e-04	2.739820275412525874e-02	-4.386741373754821463e-04	7.466970870892054693e-06	-3.285998435785217863e-07
8.435999999999999943e+00	2.730000000000000135e-02	4.377013634283083107e-04	2.729398454380620523e-02	-4.372979431557056729e-04	7.399002733804591807e-06	-3.227847253683418822e-07
8.458000000000000185e+00	2.718999999999999889e-02	4.362516946374000310e-04	2.719425623074700135e-02	-4.359884458387808248e-04	7.334936930996293482e-06	-3.173246747479287156e-07
8.480999999999999872e+00	2.708999999999999950e-02	4.349600466151691048e-04	2.708995284048079308e-02	-4.346265455001692554e-04	7.268936739051193350e-06	-3.117213060199067706e-07
8.503999999999999559e+00	2.699000000000000010e-02	4.336660891918612854e-04	2.698560782464206470e-02	-4.332718711161486630e-04	7.203923308003151835e-06	-3.062230837491954126e-07
8.526999999999999247e+00	2.689000000000000071e-02	4.323698223674766810e-04	2.688122246724005543e-02	-4.319243694904175714e-04	7.139883874206458965e-06	-3.008279467347209195e-07
8.548999999999999488e+00	2.678000000000000172e-02	4.309103386219922689e-04	2.678133888544430991e-02	-4.306420812745362153e-04	7.079527851980811702e-06	-2.957620582213735930e-07
8.571999999999999176e+00	2.667999999999999886e-02	4.297633745772200969e-04	2.667687761472822827e-02	-4.293082934060195224e-04	7.017354657038938197e-06	-2.905631831816400560e-07
8.595000000000000639e+00	2.657999999999999946e-02	4.284594867292822705e-04	2.657237884220422716e-02	-4.279812952145033633e-04	6.956114392013333880e-06	-2.854620378215250735e-07
8.618000000000000327e+00	2.647000000000000047e-02	4.269919778150560756e-04	2.646784343731748909e-02	-4.266609390969890126e-04	6.895793037384747936e-06	-2.804568963510702498e-07
8.640000000000000568e+00	2.637000000000000108e-02	4.258356029608961692e-04	2.636781982004001226e-02	-4.254041038836211012e-04	6.838942093408595123e-06	-2.757575951811898103e-07
8.663000000000000256e+00	2.625999999999999862e-02	4.243624937490588509e-04	2.626321642229921191e-02	-4.240964810278478165e-04	6.780381880346094103e-06	-2.709352111339387341e-07
8.685999999999999943e+00	2.615999999999999923e-02	4.231995948368570963e-04	2.615858057624501423e-02	-4.227952933106365820e-04	6.722704491608743427e-06	-2.662036178041572310e-07
8.708999999999999631e+00	2.605999999999999983e-02	4.218827743428893939e-04	2.605391383384414450e-02	-4.215004929681507293e-04	6.665898356537235265e-06	-2.615610613650499764e-07
8.731999999999999318e+00	2.595000000000000084e-02	4.205514623571650519e-04	2.594921760188151696e-02	-4.202119997785758784e-04	6.609951441071397001e-06	-2.570058820212881489e-07
8.755000000000000782e+00	2.585000000000000145e-02	4.193785752853063532e-04	2.584449304745590689e-02	-4.189296777326037211e-04	6.554850855518316235e-06	-2.525365712086850018e-07
8.776999999999999247e+00	2.573999999999999899e-02	4.180398154811093840e-04	2.574429627960550179e-02	-4.177087537214066643e-04	6.502925998003217559e-06	-2.483405597204626422e-07
8.800000000000000711e+00	2.563999999999999960e-02	4.168598270009396816e-04	2.563951958890230143e-02	-4.164381003334089934e-04	6.449444098310258126e-06	-2.440349722518124451e-07
8.823000000000000398e+00	2.553000000000000061e-02	4.155136193782702479e-04	2.553471812596733170e-02	-4.151732337581863280e-04	6.396771279159082951e-06	-2.398108796535680681e-07
8.846000000000000085e+00	2.543000000000000121e-02	4.143265294897894332e-04	2.542989367761365818e-02	-4.139141036131045682e-04	6.344896702004524974e-06	-2.356667689761140657e-07
8.868999999999999773e+00	2.532999999999999835e-02	4.131359754996935226e-04	2.532504807626611079e-02	-4.126606675150330176e-04	6.293809763467314577e-06	-2.316011331802670240e-07
8.891999999999999460e+00	2.521999999999999936e-02	4.117786827518556082e-04	2.522018313996710406e-02	-4.114128833217994916e-04	6.243499937596215169e-06	-2.276124766669267366e-07
8.914999999999999147e+00	2.511999999999999997e-02	4.105810273534486396e-04	2.511530057426024365e-02	-4.101706858590695821e-04	6.193956392219962286e-06	-2.236993647455903165e-07
8.938000000000000611e+00	2.501000000000000098e-02	4.092162867871382607e-04	2.501040182428365330e-02	-4.089339518552557442e-04	6.145167411276720258e-06	-2.198604982267811251e-07
8.961000000000000298e+00	2.491000000000000159e-02	4.081553479324753634e-04	2.490548828591433728e-02	-4.077025499147758462e-04	6.097121216414675484e-06	-2.160946068434402344e-07
8.983999999999999986e+00	2.479999999999999913e-02	4.067825244623962644e-04	2.480056134442927898e-02	-4.064763496336859516e-04	6.049806116331539528e-06	-2.124004297315065377e-07
9.006999999999999673e+00	2.469000000000000014e-02	4.055484382620034439e-04	2.469562253024644091e-02	-4.052552407874982117e-04	6.003210878361291993e-06	-2.087767037911306242e-07
9.029999999999999361e+00	2.459000000000000075e-02	4.043317880397400864e-04	2.459067385329243710e-02	-4.040391745517930757e-04	5.957325527485778129e-06	-2.052221387933095721e-07
9.053000000000000824e+00	2.447999999999999829e-02	4.030884065000133517e-04	2.448571740481791589e-02	-4.028281143670540618e-04	5.912140392529489287e-06	-2.017354468488485651e-07
9.076000000000000512e+00	2.437999999999999889e-02	4.020048355147982119e-04	2.438075526019238895e-02	-4.016220239277954254e-04	5.867645872541044740e-06	-1.983153495431321451e-07
9.099999999999999645e+00	2.426999999999999991e-02	4.007515235504414703e-04	2.427122562956713497e-02	-4.003687388070149822e-04	5.821942557311657524e-06	-1.948162091827843956e-07
9.122999999999999332e+00	2.417000000000000051e-02	3.995189384607484759e-04	2.416625776870903394e-02	-3.991725876546947009e-04	5.778828046455055677e-06	-1.915284527807320965e-07
9.146000000000000796e+00	2.406000000000000152e-02	3.982563311570577118e-04	2.406128965299209402e-02	-3.979811220442575092e-04	5.736372531639700700e-06	-1.883037803905149708e-07
9.169000000000000483e+00	2.395999999999999866e-02	3.971544004332823300e-04	2.395632291423956117e-02	-3.967942209829672861e-04	5.694565308406114622e-06	-1.851411088592996235e-07
9.192000000000000171e+00	2.384999999999999967e-02	3.958818627049615589e-04	2.385135926295723144e-02	-3.956117752093563740e-04	5.653395952054972101e-06	-1.820393574671479656e-07
9.214999999999999858e+00	2.374000000000000069e-02	3.947413072481774149e-04	2.374640088631309667e-02	-3.944337346182706975e-04	5.612855202169329504e-06	-1.789974241669275101e-07
9.239000000000000767e+00	2.364000000000000129e-02	3.936244808874570498e-04	2.363688725068210233e-02	-3.932091388431759385e-04	5.571212458477642937e-06	-1.758858148661362710e-07
9.262000000000000455e+00	2.352999999999999883e-02	3.923362969668411112e-04	2.353194689406585410e-02	-3.920400064539248178e-04	5.531928864565978965e-06	-1.729626945748364613e-07
9.285000000000000142e+00	2.342999999999999944e-02	3.912100020617060203e-04	2.342701883003179414e-02	-3.908751808216556095e-04	5.493247088242852720e-06	-1.700960688836930346e-07
9.307999999999999829e+00	2.332000000000000045e-02	3.900465257992350560e-04	2.332210505841127157e-02	-3.897145727377146658e-04	5.455157551128496330e-06	-1.672849527103811384e-07
9.332000000000000739e+00	2.321000000000000146e-02	3.887426956863242211e-04	2.321264708347352962e-02	-3.885078789365116383e-04	5.416032686459195713e-06	-1.644097786864366286e-07
9.355000000000000426e+00	2.310999999999999860e-02	3.877349307914536086e-04	2.310776833054993540e-02	-3.873555419282858096e-04	5.379122732706787762e-06	-1.617091766619543016e-07
9.378000000000000114e+00	2.299999999999999961e-02	3.865533257305301513e-04	2.300290956897739145e-02	-3.862070885441742821e-04	5.342775249303937669e-06	-1.590612398898732441e-07
9.401999999999999247e+00	2.289000000000000062e-02	3.852332143400281103e-04	2.289351553765149594e-02	-3.850127838234056014e-04	5.305437741803412932e-06	-1.563533052282251315e-07
9.425000000000000711e+00	2.279000000000000123e-02	3.842081289370819094e-04	2.278870504988232681e-02	-3.838721285532660141e-04	5.270213312790322362e-06	-1.538100504712333285e-07
9.448000000000000398e+00	2.267999999999999877e-02	3.830083950777058506e-04	2.268392205180060420e-02	-3.827352538724943572e-04	5.235526261874218013e-06	-1.513165860232305516e-07
9.471999999999999531e+00	2.256999999999999978e-02	3.818023103653687012e-04	2.257461528835031858e-02	-3.815529531054112806e-04	5.199895383115350485e-06	-1.487667865352167094e-07
9.494999999999999218e+00	2.247000000000000039e-02	3.807593271040776478e-04	2.246989601653255966e-02	-3.804236827573369002e-04	5.166281055719784437e-06	-1.463722341435430576e-07
9.519000000000000128e+00	2.236000000000000140e-02	3.795408293609529491e-04	2.236066049565769293e-02	-3.792491349421301837e-04	5.131750393837646638e-06	-1.439238125848165262e-07
9.541999999999999815e+00	2.224999999999999895e-02	3.783159807648671597e-04	2.225601382043089146e-02	-3.781270838029465904e-04	5.099171645947632275e-06	-1.416247197177706231e-07
9.564999999999999503e+00	2.214999999999999955e-02	3.773829827298567463e-04	2.215140579856763811e-02	-3.770084133070301133e-04	5.067086090230421222e-06	-1.393711173366602977e-07
9.589000000000000412e+00	2.204000000000000056e-02	3.761450860176872605e-04	2.204229336068435144e-02	-3.758446417153536137e-04	5.034122467362974878e-06	-1.370671577471254967e-07
9.612000000000000099e+00	2.193000000000000158e-02	3.749008384525567383e-04	2.193777202936424836e-02	-3.747327307469159566e-04	5.003020100986670419e-06	-1.349039901783171295e-07
9.635999999999999233e+00	2.182999999999999871e-02	3.739475176880707589e-04	2.182875598045021931e-02	-3.735759751352266491e-04	4.971066453859446111e-06	-1.326926216233580263e-07
9.659000000000000696e+00	2.171999999999999972e-02	3.726902220068565403e-04	2.172433268481358676e-02	-3.724707546168494390e-04	4.940916835635094897e-06	-1.306164967735796090e-07
9.682999999999999829e+00	2.161000000000000074e-02	3.715513408658531426e-04	2.161542464110027123e-02	-3.713209175126002543e-04	4.909941244654931272e-06	-1.284942376350427278e-07
9.705999999999999517e+00	2.151000000000000134e-02	3.705771200216224958e-04	2.151110986878301476e-02	-3.702221935836760196e-04	4.880712492150078695e-06	-1.265019617562397711e-07
9.730000000000000426e+00	2.139999999999999888e-02	3.694233432436738978e-04	2.140231995795484690e-02	-3.690789419823762218e-04	4.850679951460739975e-06	-1.244656587647460269e-07
9.753999999999999559e+00	2.128999999999999990e-02	3.682619454421721321e-04	2.129359408993072161e-02	-3.679389013387832324e-04	4.821115253227225535e-06	-1.224720757798225444e-07
9.776999999999999247e+00	2.119000000000000050e-02	3.671439066458863560e-04	2.118946105032210731e-02	-3.668493020785749200e-04	4.793213283260747362e-06	-1.206009136569046607e-07
9.801000000000000156e+00	2.108000000000000151e-02	3.660899537294807506e-04	2.108086888094076392e-02	-3.657153780201675411e-04	4.764540338926642479e-06	-1.186886886091580291e-07
9.823999999999999844e+00	2.096999999999999906e-02	3.649060392674804542e-04	2.097686990469651777e-02	-3.646316143671782511e-04	4.737478999280874970e-06	-1.168940241164150920e-07
9.848000000000000753e+00	2.086999999999999966e-02	3.638888635632222157e-04	2.086842385865381524e-02	-3.635037618907213490e-04	4.709668922390632656e-06	-1.150600966055000764e-07
9.871999999999999886e+00	2.076000000000000068e-02	3.626900534642768818e-04	2.076005711635437248e-02	-3.623789834035706582e-04	4.682288322841968361e-06	-1.132649962223464671e-07
9.894999999999999574e+00	2.065000000000000169e-02	3.616028451723659427e-04	2.065628264066048797e-02	-3.613038841666392021e-04	4.656443897495319774e-06	-1.115804660115017878e-07
9.919000000000000483e+00	2.053999999999999923e-02	3.603881579410178550e-04	2.054807913674688846e-02	-3.601848891103147160e-04	4.629880124370763927e-06	-1.098593562286167192e-07
9.942999999999999616e+00	2.043999999999999984e-02	3.594596632381070827e-04	2.043996291043486194e-02	-3.590687128452461950e-04	4.603720980214118859e-06	-1.081750089891598117e-07
9.965999999999999304e+00	2.033000000000000085e-02	3.582294452845178646e-04	2.033643591732754372e-02	-3.580016126310667972e-04	4.579023877971804942e-06	-1.065947060132781297e-07
9.990000000000000213e+00	2.021999999999999839e-02	3.571083465318053364e-04	2.022849887749394657e-02	-3.568907724826869817e-04	4.553634278845345605e-06	-1.049803613546342227e-07
1.000999999999999979e+01	2.011999999999999900e-02	3.561553721774809804e-04	2.013862483641593384e-02	-3.559671438451115512e-04	4.532768946716653233e-06	-1.036616269065871177e-07
1.003999999999999915e+01	2.001000000000000001e-02	3.549013673928011546e-04	2.000394353203650485e-02	-3.545852312806990541e-04	4.501960854523349400e-06	-1.017278648939558122e-07
1.006000000000000050e+01	1.990000000000000102e-02	3.537546342881367858e-04	1.991424529406741334e-02	-3.536663071526127905e-04	4.481743086811548646e-06	-1.004676753660976808e-07
1.008999999999999986e+01	1.980000000000000163e-02	3.528914956356982613e-04	1.977983619621782874e-02	-3.522913775178525015e-04	4.451887361548410521e-06	-9.861994884720311051e-08
1.010999999999999943e+01	1.968999999999999917e-02	3.517267492026350572e-04	1.969032462139717887e-02	-3.513769952984966468e-04	4.432291038456242226e-06	-9.741599371929628064e-08
1.013000000000000078e+01	1.958000000000000018e-02	3.505531115754263911e-04	1.960089047892147815e-02	-3.504643497740557315e-04	4.412935575152413107e-06	-9.623392401947008686e-08
1.016000000000000014e+01	1.948000000000000079e-02	3.495500232177363941e-04	1.946688789865778577e-02	-3.490985411938267837e-04	4.384344478088721918e-06	-9.450110096616447754e-08
1.017999999999999972e+01	1.936999999999999833e-02	3.484708400945670751e-04	1.937765450005976206e-02	-3.481900763930861507e-04	4.365572710755079552e-06	-9.337223521007690558e-08
1.019999999999999929e+01	1.925999999999999934e-02	3.472702979448142203e-04	1.928850472174320485e-02	-3.472832742785696798e-04	4.347028015797165293e-06	-9.226404296351808780e-08
1.023000000000000043e+01	1.915999999999999995e-02	3.463521955467488444e-04	1.915494115555719037e-02	-3.459261992158216628e-04	4.319629178529469149e-06	-9.063976048834693208e-08
1.025000000000000000e+01	1.905000000000000096e-02	3.451336400685972626e-04	1.906600903480729428e-02	-3.450235748675976638e-04	4.301637085066056061e-06	-8.958174140687708169e-08
1.027999999999999936e+01	1.893999999999999850e-02	3.440155435372846036e-04	1.893278084040847173e-02	-3.436727542619957962e-04	4.275050659993427985e-06	-8.803114039660726348e-08
1.030000000000000071e+01	1.883999999999999911e-02	3.430693819161366193e-04	1.884407773221543486e-02	-3.427742311448389546e-04	4.257588444891348563e-06	-8.702124458409003858e-08
1.032000000000000028e+01	1.873000000000000012e-02	3.419314245355639464e-04	1.875546902792732742e-02	-3.418772815003667787e-04	4.240331275956689759e-06	-8.603006669519593667e-08
1.034999999999999964e+01	1.863000000000000073e-02	3.409663258255865104e-04	1.862273642828449552e-02	-3.405347222578469844e-04	4.214821404742702207e-06	-8.457773943347436259e-08
1.036999999999999922e+01	1.851999999999999827e-02	3.398085075957536067e-04	1.853437072218369966e-02	-3.396415484293639981e-04	4.198059926734935960e-06	-8.363204430225586375e-08
1.040000000000000036e+01	1.840999999999999928e-02	3.386405280011830013e-04	1.840201097630178237e-02	-3.383045903549886275e-04	4.173277361374112285e-06	-8.224653104650037630e-08
1.041999999999999993e+01	1.830999999999999989e-02	3.376467927178538556e-04	1.831389988892165310e-02	-3.374151675831177735e-04	4.156990979866755858e-06	-8.134443603013251917e-08
1.043999999999999950e+01	1.820000000000000090e-02	3.365640300230156746e-04	1.822589407504142736e-02	-3.365272621536529373e-04	4.140889332419417128e-06	-8.045925630288568905e-08
1.047000000000000064e+01	1.810000000000000150e-02	3.355507803005878132e-04	1.809408690952126614e-02	-3.351982609955834742e-04	4.117076551390528882e-06	-7.916255931215259909e-08
1.049000000000000021e+01	1.798999999999999905e-02	3.344463092356280060e-04	1.800635228963935741e-02	-3.343141357112624839e-04	4.101422916690613846e-06	-7.831840995537981833e-08
1.051999999999999957e+01	1.788000000000000006e-02	3.333304066353383658e-04	1.787495950508207962e-02	-3.329906791927832004e-04	4.078266025036494715e-06	-7.708200138009333483e-08
1.053999999999999915e+01	1.778000000000000067e-02	3.323900185168823167e-04	1.778750600681421393e-02	-3.321101480826700852e-04	4.063038720837806807e-06	-7.627722530315859518e-08
1.056000000000000050e+01	1.767000000000000168e-02	3.311497546686091630e-04	1.770016766703930156e-02	-3.312309985852676555e-04	4.047975889996146458e-06	-7.548774349851528691e-08
1.058999999999999986e+01	1.756999999999999881e-02	3.301886396754891498e-04	1.756937992878747704e-02	-3.299148517660087983e-04	4.025683463273385914e-06	-7.433162594766961635e-08
1.060999999999999943e+01	1.745999999999999983e-02	3.291294906066607648e-04	1.748233741667884825e-02	-3.290391586342265688e-04	4.011019180771357247e-06	-7.357923498257404951e-08
1.064000000000000057e+01	1.736000000000000043e-02	3.281464940383385306e-04	1.735200239712330825e-02	-3.277282614413408565e-04	3.989312186320013304e-06	-7.247752784757866179e-08
1.066000000000000014e+01	1.725000000000000144e-02	3.269635610717959505e-04	1.726526764678378359e-02	-3.268561117387063300e-04	3.975029996247221837e-06	-7.176059863457819862e-08
1.068999999999999950e+01	1.714999999999999858e-02	3.260582758497065762e-04	1.713540272030942765e-02	-3.255505501451269081e-04	3.953883385677609135e-06	-7.071090554408108185e-08
1.071000000000000085e+01	1.703999999999999959e-02	3.248523643424502385e-04	1.704898643343613629e-02	-3.246819129656494814e-04	3.939965617830517153e-06	-7.002791116058888867e-08
1.073000000000000043e+01	1.694000000000000020e-02	3.239239851095932865e-04	1.696270014667230347e-02	-3.238146340111252436e-04	3.926188252728668503e-06	-6.935809382721614620e-08
1.075999999999999979e+01	1.683000000000000121e-02	3.226950950616232455e-04	1.683351769819507390e-02	-3.225162036234871716e-04	3.905778804370224258e-06	-6.837758358778539929e-08
1.077999999999999936e+01	1.672999999999999834e-02	3.217436218179986073e-04	1.674756298523969247e-02	-3.216522175861666571e-04	3.892339399777330893e-06	-6.773972618647988359e-08
1.081000000000000050e+01	1.662999999999999895e-02	3.207806015689903699e-04	1.661888578149366830e-02	-3.203587210319736272e-04	3.872424738208679409e-06	-6.680609463938493085e-08
1.083000000000000007e+01	1.651999999999999996e-02	3.196125642393928272e-04	1.653327356102510595e-02	-3.194980714784682548e-04	3.859307984225114040e-06	-6.619877863262259545e-08
1.085999999999999943e+01	1.642000000000000057e-02	3.186258726293478023e-04	1.640511865037238767e-02	-3.182096644384913844e-04	3.839866804760067796e-06	-6.530989797386908097e-08
1.088000000000000078e+01	1.631000000000000158e-02	3.175271750670799302e-04	1.631986020352231212e-02	-3.173524553083255134e-04	3.827058649894813641e-06	-6.473171885078519368e-08
1.090000000000000036e+01	1.620999999999999872e-02	3.165162347457288537e-04	1.623474601429206188e-02	-3.164966133518765990e-04	3.814369594219799000e-06	-6.416483128543992715e-08
1.092999999999999972e+01	1.610999999999999932e-02	3.155867585473605278e-04	1.610734825034096721e-02	-3.152153657621620773e-04	3.795553504896848254e-06	-6.333524684558629110e-08
1.094999999999999929e+01	1.600000000000000033e-02	3.144480506114377791e-04	1.602260076577900413e-02	-3.143628457208554310e-04	3.783150587064656622e-06	-6.279574035119904899e-08
1.098000000000000043e+01	1.590000000000000094e-02	3.134007372231277879e-04	1.589575954653708184e-02	-3.130864843746651235e-04	3.764751449792961223e-06	-6.200632483860392739e-08
1.100000000000000000e+01	1.580000000000000154e-02	3.124330981719660892e-04	1.581138771070905724e-02	-3.122371954004908579e-04	3.752619000553697147e-06	-6.149299162366526420e-08
1.102999999999999936e+01	1.568999999999999909e-02	3.112543798623884639e-04	1.568511770685473983e-02	-3.109657422226362318e-04	3.734616059982388935e-06	-6.074191209320489887e-08
1.105000000000000071e+01	1.558999999999999969e-02	3.102607023140861470e-04	1.560113202639224796e-02	-3.101197914948138393e-04	3.722741861494813853e-06	-6.025351869002687049e-08
1.108000000000000007e+01	1.549000000000000030e-02	3.093437546165592449e-04	1.547544920101727797e-02	-3.088534433386307728e-04	3.705117536851249036e-06	-5.953893053058160243e-08
1.109999999999999964e+01	1.538999999999999917e-02	3.083240963061434099e-04	1.539185994776506340e-02	-3.080109338829950787e-04	3.693489639718519926e-06	-5.907427605166399913e-08
1.111999999999999922e+01	1.528000000000000018e-02	3.071789797822326875e-04	1.530843161737087919e-02	-3.071697836518469588e-04	3.681956430112015227e-06	-5.861881833289290024e-08
1.115000000000000036e+01	1.518000000000000078e-02	3.061327056244072956e-04	1.518359358240200727e-02	-3.059105684139748547e-04	3.664829210665672520e-06	-5.795251794116762736e-08
1.116999999999999993e+01	1.507999999999999965e-02	3.051607941812534879e-04	1.510057300802547520e-02	-3.050727395196208155e-04	3.653522851152296346e-06	-5.751933805207777163e-08
1.119999999999999929e+01	1.498000000000000026e-02	3.041750263316390793e-04	1.497635258661879354e-02	-3.038184468034809023e-04	3.636725772893624150e-06	-5.688568795607347729e-08
1.122000000000000064e+01	1.488000000000000086e-02	3.031754020755642325e-04	1.489374816646391909e-02	-3.029839132039303311e-04	3.625633658001578845e-06	-5.647375018738815233e-08
1.125000000000000000e+01	1.477000000000000014e-02	3.019574816827086351e-04	1.477015923959663565e-02	-3.017346652650293795e-04	3.609150564279296332e-06	-5.587115564835647680e-08
1.126999999999999957e+01	1.467000000000000075e-02	3.009294517933896107e-04	1.468798069010408304e-02	-3.009035697902885079e-04	3.598263002796755790e-06	-5.547938406386871282e-08
1.130000000000000071e+01	1.456999999999999962e-02	2.999716854318309274e-04	1.456503769593531748e-02	-2.996595793064955405e-04	3.582079510165440332e-06	-5.490624792708247565e-08
1.132000000000000028e+01	1.447000000000000022e-02	2.989989079632733864e-04	1.448329400423751037e-02	-2.988320131545793828e-04	3.571386431375380680e-06	-5.453362765140378017e-08
1.134999999999999964e+01	1.437000000000000083e-02	2.979281541540342482e-04	1.436100865004891550e-02	-2.975932700901124609e-04	3.555485932273220102e-06	-5.398856379952178818e-08
1.136999999999999922e+01	1.426999999999999970e-02	2.969259318217479845e-04	1.427970678120906931e-02	-2.967691583976345853e-04	3.544975588714979564e-06	-5.363423577583730134e-08
1.140000000000000036e+01	1.417000000000000030e-02	2.959086983824628088e-04	1.415808926174926506e-02	-2.955355370244435592e-04	3.529340448810581739e-06	-5.311597812731651337e-08
1.141999999999999993e+01	1.406999999999999917e-02	2.949576870190536684e-04	1.407723629540763056e-02	-2.947148354927950765e-04	3.519001786243807018e-06	-5.277908407614589222e-08
1.143999999999999950e+01	1.396999999999999978e-02	2.939098540155014047e-04	1.399656525826899721e-02	-2.938955337606606881e-04	3.508729502921053509e-06	-5.244890151341151805e-08
1.147000000000000064e+01	1.387000000000000038e-02	2.928470099049502290e-04	1.387590285620581530e-02	-2.926692621588989859e-04	3.493442890393702424e-06	-5.196588070969280012e-08
1.149000000000000021e+01	1.376999999999999925e-02	2.918486558194674594e-04	1.379569270210084624e-02	-2.918535724307595443e-04	3.483331267931687737e-06	-5.165181615469363291e-08
1.151999999999999957e+01	1.366999999999999986e-02	2.908341359264474666e-04	1.367572774308557088e-02	-2.906328119892724561e-04	3.468279744173708355e-06	-5.119229849081933771e-08
1.153999999999999915e+01	1.357000000000000046e-02	2.898034502258902507e-04	1.359598599742989009e-02	-2.898208084852369696e-04	3.458320414201408057e-06	-5.089351026908832012e-08
1.157000000000000028e+01	1.348000000000000066e-02	2.889709688727456973e-04	1.347672798190936022e-02	-2.886055299347665254e-04	3.443490035581026168e-06	-5.045639393373853672e-08
1.158999999999999986e+01	1.337999999999999953e-02	2.879087598474905601e-04	1.339746035063308846e-02	-2.877971455265912752e-04	3.433673259670243544e-06	-5.017220425704137890e-08
1.161999999999999922e+01	1.328000000000000014e-02	2.869070571304466232e-04	1.327891782217050301e-02	-2.865872566821039426e-04	3.419049665589333188e-06	-4.975647425827154684e-08
1.164000000000000057e+01	1.318000000000000074e-02	2.858880339053268809e-04	1.320013042331040498e-02	-2.857824844375674760e-04	3.409366775753389845e-06	-4.948616667052946300e-08
1.166999999999999993e+01	1.307999999999999961e-02	2.847761727569214922e-04	1.308231376534011066e-02	-2.845781237019224695e-04	3.394939367639872476e-06	-4.909063403828718139e-08
1.168999999999999950e+01	1.298999999999999981e-02	2.839416706778347859e-04	1.300401403102724104e-02	-2.837771205780018242e-04	3.385384361596579004e-06	-4.883336775398255886e-08
1.172000000000000064e+01	1.289000000000000042e-02	2.828721293041610587e-04	1.288693439080736830e-02	-2.825785332381895157e-04	3.371144398412878708e-06	-4.845677327174363991e-08
1.174000000000000021e+01	1.278999999999999929e-02	2.818591105218409463e-04	1.280912924437596634e-02	-2.817814261426747954e-04	3.361711129193356833e-06	-4.821176623678621418e-08
1.176999999999999957e+01	1.268999999999999989e-02	2.807543507817466155e-04	1.269279523790862139e-02	-2.805886692861581967e-04	3.347648124792509873e-06	-4.785313774380089192e-08
1.178999999999999915e+01	1.260000000000000009e-02	2.799271233160517246e-04	1.261548940621921508e-02	-2.797954200194443554e-04	3.338328883708931565e-06	-4.761985731047598579e-08
1.182000000000000028e+01	1.250000000000000069e-02	2.788601800185892517e-04	1.249990768109641125e-02	-2.786084065054462338e-04	3.324431050454710653e-06	-4.727844519674950233e-08
1.183999999999999986e+01	1.240999999999999916e-02	2.779987734169583023e-04	1.242310574206549785e-02	-2.778189781882937546e-04	3.315218343252769224e-06	-4.705636746045872621e-08
1.186999999999999922e+01	1.230999999999999976e-02	2.769668752808356754e-04	1.230828412735667822e-02	-2.766377698087976950e-04	3.301476253741768993e-06	-4.673123757784879770e-08
1.189000000000000057e+01	1.221000000000000037e-02	2.758448527676925850e-04	1.223199204058266105e-02	-2.758522930911508375e-04	3.292365174408482595e-06	-4.651962596224058367e-08
1.191999999999999993e+01	1.212000000000000056e-02	2.750011708193258390e-04	1.211793988119609297e-02	-2.746771385223221117e-04	3.278772321057863070e-06	-4.620960955057418773e-08
1.193999999999999950e+01	1.201999999999999943e-02	2.739119418014726386e-04	1.204216374122969550e-02	-2.738957723863982407e-04	3.269758522563583652e-06	-4.600770407024642330e-08
1.197000000000000064e+01	1.192999999999999963e-02	2.730319445211738067e-04	1.192888894769235895e-02	-2.727268213961880905e-04	3.256307606097574719e-06	-4.571184814125275995e-08
1.199000000000000021e+01	1.183999999999999983e-02	2.721342803226377630e-04	1.185363276901691895e-02	-2.719495738430515353e-04	3.247385395624495887e-06	-4.551920562428103144e-08
1.201999999999999957e+01	1.174000000000000044e-02	2.710559054898454027e-04	1.174114028480780988e-02	-2.707867610919633436e-04	3.234067203980826691e-06	-4.523700889268552098e-08
1.203999999999999915e+01	1.165000000000000063e-02	2.701214063441351090e-04	1.166640723338644922e-02	-2.700135817012409866e-04	3.225230421547202952e-06	-4.505331176136025280e-08
1.207000000000000028e+01	1.154999999999999950e-02	2.690697628288061800e-04	1.155470229816813778e-02	-2.688568913584240172e-04	3.212036598047392660e-06	-4.478417601652055283e-08
1.208999999999999986e+01	1.145999999999999970e-02	2.681640734615284077e-04	1.148049660533502145e-02	-2.680878558705632468e-04	3.203280907542440517e-06	-4.460884667686267472e-08
1.211999999999999922e+01	1.136999999999999990e-02	2.672396779455289326e-04	1.136958645466522484e-02	-2.669375062298136791e-04	3.190206455418376448e-06	-4.435168933125538432e-08
1.214000000000000057e+01	1.127000000000000050e-02	2.661255651310736963e-04	1.129591309930986012e-02	-2.661727806099886619e-04	3.181528843896577671e-06	-4.418396570277990036e-08
1.216999999999999993e+01	1.118000000000000070e-02	2.652267462319992872e-04	1.118580471164440718e-02	-2.650289874831095486e-04	3.168569003781078660e-06	-4.393774561794315328e-08
1.218999999999999950e+01	1.108999999999999916e-02	2.643081819537185760e-04	1.111266736028384411e-02	-2.642686459428185051e-04	3.159965733411750682e-06	-4.377714444779249258e-08
1.222000000000000064e+01	1.099999999999999936e-02	2.633698722962316170e-04	1.100336445350487240e-02	-2.631313942767295904e-04	3.147113865015033683e-06	-4.354151872797224813e-08
1.224000000000000021e+01	1.090999999999999956e-02	2.624748061739069359e-04	1.093076503544211306e-02	-2.623753885609722103e-04	3.138580210720970203e-06	-4.338792774107282242e-08
1.226999999999999957e+01	1.081000000000000016e-02	2.613172188841817269e-04	1.082227054832643649e-02	-2.612446154668293511e-04	3.125829394891159451e-06	-4.316269744189546083e-08
1.228999999999999915e+01	1.072000000000000036e-02	2.603794288419370405e-04	1.075021144448770789e-02	-2.604929517493905877e-04	3.117361366407388796e-06	-4.301582470190816163e-08
1.232000000000000028e+01	1.063000000000000056e-02	2.594822265236163320e-04	1.064253012291935946e-02	-2.593687979572243318e-04	3.104707288132094651e-06	-4.280011457838800025e-08
1.234999999999999964e+01	1.054000000000000076e-02	2.585632003651202855e-04	1.053533939245255777e-02	-2.582487309504788941e-04	3.092109803786006016e-06	-4.258953897478405564e-08
1.236999999999999922e+01	1.044999999999999922e-02	2.576223503664488469e-04	1.046415240362711871e-02	-2.575043295565922273e-04	3.083742369863390075e-06	-4.245180811731416269e-08
1.240000000000000036e+01	1.035999999999999942e-02	2.566596765276020703e-04	1.035778283645944105e-02	-2.563911992201705985e-04	3.071236358759460634e-06	-4.224912645172334952e-08
1.241999999999999993e+01	1.026999999999999962e-02	2.557344727212257449e-04	1.028714389530469876e-02	-2.556514148362436126e-04	3.062928305260012444e-06	-4.211664896548648764e-08
1.244999999999999929e+01	1.017999999999999981e-02	2.547276315867859115e-04	1.018159690841190408e-02	-2.545451714869597878e-04	3.050508781839414986e-06	-4.192195625261397335e-08
1.247000000000000064e+01	1.009000000000000001e-02	2.538154758964932282e-04	1.011150669012584637e-02	-2.538099529298216625e-04	3.042256675065815030e-06	-4.179487657439817282e-08
1.250000000000000000e+01	1.000999999999999980e-02	2.530745045610152525e-04	1.000678356600918917e-02	-2.527105498202723301e-04	3.029918821278105455e-06	-4.160823139935607172e-08
1.251999999999999957e+01	9.917000000000000468e-03	2.520401469127458906e-04	9.937243533198391807e-03	-2.519799309654117427e-04	3.021720129520347454e-06	-4.148624501618587357e-08
1.255000000000000071e+01	9.828999999999999196e-03	2.511088289670187763e-04	9.833347582321983263e-03	-2.508875380607693728e-04	3.009461388167520521e-06	-4.130656100287274161e-08
1.257000000000000028e+01	9.740999999999999659e-03	2.502103795721166896e-04	9.764360273303721374e-03	-2.501616681463350719e-04	3.001314789937141723e-06	-4.118875412864112388e-08
1.259999999999999964e+01	9.653000000000000122e-03	2.492318112803591215e-04	9.661295163282183213e-03	-2.490765013349949871e-04	2.989133173825548223e-06	-4.101471802784296867e-08
1.263000000000000078e+01	9.565999999999999850e-03	2.483662823978061759e-04	9.558729147520830804e-03	-2.479956938709345997e-04	2.976996494767993580e-06	-4.084398009537612020e-08
1.265000000000000036e+01	9.478999999999999579e-03	2.474209117465270042e-04	9.490628953247698743e-03	-2.472775627432152647e-04	2.968929732034447484e-06	-4.073211194833969846e-08
1.267999999999999972e+01	9.391999999999999307e-03	2.465056556852887235e-04	9.388894196927718983e-03	-2.462039548337242000e-04	2.956865215600094190e-06	-4.056743215506482673e-08
1.269999999999999929e+01	9.306000000000000036e-03	2.455916755681454523e-04	9.321347952454379915e-03	-2.454905973510485180e-04	2.948845439564429527e-06	-4.045982417309548723e-08
1.273000000000000043e+01	9.220000000000000764e-03	2.447061010842462503e-04	9.220444238849771074e-03	-2.444241566648138017e-04	2.936850043872466317e-06	-4.030148446519988491e-08
1.275000000000000000e+01	9.133999999999999758e-03	2.437947074963088567e-04	9.153452537372385595e-03	-2.437156258602035674e-04	2.928875749214917713e-06	-4.019770274228368278e-08
1.277999999999999936e+01	9.048999999999999752e-03	2.428843358183479704e-04	9.053381726938513827e-03	-2.426565301479147467e-04	2.916947906229522958e-06	-4.004423345836609172e-08
1.280000000000000071e+01	8.963999999999999746e-03	2.420001989366190774e-04	8.986946016998792128e-03	-2.419529658132144555e-04	2.909018204481741077e-06	-3.994312049155968338e-08
1.283000000000000007e+01	8.878999999999999740e-03	2.410895616775343394e-04	8.887709982862961738e-03	-2.409014045775136786e-04	2.897156560231025218e-06	-3.979299164228397904e-08
1.285999999999999943e+01	8.795000000000000734e-03	2.401797327088265059e-04	8.788974378265160259e-03	-2.398543648287148299e-04	2.885333847109306844e-06	-3.964506155275426419e-08
1.288000000000000078e+01	8.710999999999999993e-03	2.392940081138572996e-04	8.723428251862137134e-03	-2.391588340236823138e-04	2.877473350342952708e-06	-3.954790520681243525e-08
1.291000000000000014e+01	8.626999999999999252e-03	2.384309329699484006e-04	8.625524870147626560e-03	-2.381192571363246991e-04	2.865714101460510376e-06	-3.940472719821638704e-08
1.292999999999999972e+01	8.543000000000000246e-03	2.374904062874277780e-04	8.560532841254324052e-03	-2.374286751842338307e-04	2.857895333091932826e-06	-3.931113900512668187e-08
1.296000000000000085e+01	8.460000000000000506e-03	2.366483697873281470e-04	8.463460111135341288e-03	-2.363965375593460674e-04	2.846197911884420665e-06	-3.917318609250372951e-08
1.298000000000000043e+01	8.377000000000000765e-03	2.357292166117728766e-04	8.399021940650498036e-03	-2.357109659416161947e-04	2.838419928482135897e-06	-3.908247087238608243e-08
1.300999999999999979e+01	8.293999999999999290e-03	2.348301552255853961e-04	8.302780341277174112e-03	-2.346864397207003446e-04	2.826783075294732203e-06	-3.894765389712000156e-08
1.303999999999999915e+01	8.212000000000000549e-03	2.339782402623799800e-04	8.207037710679427125e-03	-2.336665694778644099e-04	2.815181990165514320e-06	-3.881363573796331262e-08
1.306000000000000050e+01	8.130000000000000074e-03	2.330969728114889354e-04	8.143486265366806781e-03	-2.329892530718550452e-04	2.807467676758456878e-06	-3.872469045252729727e-08
1.308999999999999986e+01	8.049000000000000599e-03	2.322616739890307554e-04	8.048573604978235749e-03	-2.319771489790736438e-04	2.795925781892861683e-06	-3.859245332310998336e-08
1.310999999999999943e+01	7.967000000000000123e-03	2.313674046100775480e-04	7.985574263518013458e-03	-2.313049774698435032e-04	2.788250883540628807e-06	-3.850543848224431223e-08
1.314000000000000057e+01	7.886000000000000648e-03	2.305175912018519752e-04	7.891487921815737439e-03	-2.303005401102196383e-04	2.776768051533804901e-06	-3.837723790031442280e-08
1.316000000000000014e+01	7.805999999999999571e-03	2.296663344179533780e-04	7.829038308257128126e-03	-2.296334524000774981e-04	2.769132452690029324e-06	-3.829354346077982390e-08
1.318999999999999950e+01	7.725000000000000096e-03	2.287995815528297533e-04	7.735775490675013931e-03	-2.286366591309128523e-04	2.757708113878827149e-06	-3.817005120488158333e-08
1.322000000000000064e+01	7.644999999999999886e-03	2.279308426027801325e-04	7.643006396427015278e-03	-2.276445270685745670e-04	2.746318104320574331e-06	-3.804795379805349129e-08
1.324000000000000021e+01	7.564999999999999676e-03	2.270743723459507993e-04	7.581434513084087980e-03	-2.269857257668828402e-04	2.738743536912765762e-06	-3.796674244095458137e-08
1.326999999999999957e+01	7.485999999999999599e-03	2.262157889871361919e-04	7.489487737071101603e-03	-2.260014959067436547e-04	2.727409439928234997e-06	-3.784441485057059778e-08
1.328999999999999915e+01	7.407000000000000389e-03	2.253680424928743056e-04	7.428463432978445365e-03	-2.253479915598614360e-04	2.719871927943025409e-06	-3.776264046515480323e-08
1.332000000000000028e+01	7.328000000000000312e-03	2.245297645430271451e-04	7.337336004561720651e-03	-2.243716793866682173e-04	2.708593941783593288e-06	-3.764059084883059042e-08
1.334999999999999964e+01	7.250000000000000368e-03	2.237304461893448854e-04	7.246697845643551572e-03	-2.234000644419531392e-04	2.697350450620535319e-06	-3.752043796168690164e-08
1.336999999999999922e+01	7.171000000000000291e-03	2.228658237467145726e-04	7.186543358333860078e-03	-2.227549108479884527e-04	2.689874260940880048e-06	-3.744203128558924690e-08
1.340000000000000036e+01	7.093000000000000346e-03	2.219978353520148920e-04	7.096717014433153239e-03	-2.217910568614307298e-04	2.678689266183001148e-06	-3.732723513126799079e-08
1.341999999999999993e+01	7.015999999999999667e-03	2.212081529743253460e-04	7.037102738772184861e-03	-2.211510929564882886e-04	2.671251726140263741e-06	-3.725191170607153378e-08
1.344999999999999929e+01	6.938999999999999856e-03	2.203829058200538170e-04	6.948085790817932518e-03	-2.201950960368139875e-04	2.660123329917347249e-06	-3.713944585520898453e-08
1.348000000000000043e+01	6.862000000000000044e-03	2.195220938892001423e-04	6.859553645602770033e-03	-2.192438864983005094e-04	2.649027510846105464e-06	-3.702606256798032181e-08
1.350000000000000000e+01	6.785000000000000232e-03	2.187040636132934373e-04	6.800801185512400995e-03	-2.186124296313398632e-04	2.641647982103601479e-06	-3.694925353206341505e-08
1.352999999999999936e+01	6.708999999999999686e-03	2.178811662746174842e-04	6.713074665456243359e-03	-2.176692549637010367e-04	2.630605812939626537e-06	-3.683297786962389064e-08
1.355000000000000071e+01	6.633000000000000007e-03	2.170597065381117859e-04	6.654857510960612496e-03	-2.170431263169919568e-04	2.623263084075914762e-06	-3.675563075919650038e-08
1.358000000000000007e+01	6.557000000000000328e-03	2.162383680451626232e-04	6.567930995917335181e-03	-2.161078821418618053e-04	2.612278148610979577e-06	-3.664136225076685020e-08
1.360999999999999943e+01	6.481999999999999915e-03	2.154490724921534917e-04	6.481481679488602411e-03	-2.151773384501146037e-04	2.601329450988041782e-06	-3.653092305930626576e-08
1.363000000000000078e+01	6.407000000000000368e-03	2.146577966277210525e-04	6.424113088025087612e-03	-2.145595831143570829e-04	2.594050548248147243e-06	-3.645954470773412122e-08
1.366000000000000014e+01	6.331999999999999955e-03	2.138266835947144672e-04	6.338455881157010856e-03	-2.136368938450994846e-04	2.583161290531285824e-06	-3.635407166628707012e-08
1.367999999999999972e+01	6.257999999999999674e-03	2.130258987713484569e-04	6.281614449188681511e-03	-2.130244176912476364e-04	2.575920399250813833e-06	-3.628370365576066927e-08
1.371000000000000085e+01	6.184000000000000261e-03	2.122563601445510311e-04	6.196746652800007998e-03	-2.121097140685391732e-04	2.565085646869345949e-06	-3.617617061242222515e-08
1.374000000000000021e+01	6.109999999999999980e-03	2.114449520762319026e-04	6.112351056092046181e-03	-2.111998541838057679e-04	2.554281724826596616e-06	-3.606466319821247347e-08
1.375999999999999979e+01	6.036999999999999832e-03	2.106614184789092753e-04	6.056348641477850465e-03	-2.105959599647489399e-04	2.547096978243150105e-06	-3.598894542729897654e-08
1.378999999999999915e+01	5.963999999999999684e-03	2.098701714819902506e-04	5.972735198053801507e-03	-2.096941014064732946e-04	2.536348588760341068e-06	-3.587559418330868915e-08
1.382000000000000028e+01	5.891000000000000403e-03	2.090699466883853852e-04	5.889587824440194880e-03	-2.087969794488650824e-04	2.525636976767641705e-06	-3.576525194679462191e-08
1.383999999999999986e+01	5.818000000000000255e-03	2.082930699396665455e-04	5.834413992020781592e-03	-2.082015065870936521e-04	2.518517566971836146e-06	-3.569482805094849024e-08
1.386999999999999922e+01	5.746000000000000239e-03	2.075067881550625242e-04	5.752038535231659457e-03	-2.073122086645885613e-04	2.507870714959704018e-06	-3.559353758999093506e-08
1.389000000000000057e+01	5.674000000000000224e-03	2.067411293220740233e-04	5.697377888873021191e-03	-2.067219687114177373e-04	2.500793023939986815e-06	-3.552727048013151836e-08
1.391999999999999993e+01	5.603000000000000341e-03	2.059980217906000745e-04	5.615770502033485059e-03	-2.058405778836446313e-04	2.490204535590173949e-06	-3.542690218952534121e-08
1.394999999999999929e+01	5.531000000000000326e-03	2.052030220169313488e-04	5.534622333739250971e-03	-2.049639870526229950e-04	2.479647002033060943e-06	-3.532196617184343639e-08
1.397000000000000064e+01	5.459999999999999576e-03	2.044287606649319096e-04	5.480777964038837519e-03	-2.043822730166938836e-04	2.472624918252235209e-06	-3.524825556298694434e-08
1.400000000000000000e+01	5.389999999999999826e-03	2.036750298885048154e-04	5.400391219602953055e-03	-2.035136942027473441e-04	2.462118499188627443e-06	-3.513456123740290604e-08
1.402999999999999936e+01	5.318999999999999943e-03	2.028960862258222893e-04	5.320457890479250024e-03	-2.026498602171109258e-04	2.451647883235445205e-06	-3.502128507955525471e-08
1.405000000000000071e+01	5.249000000000000193e-03	2.021351212505222790e-04	5.267419598799682329e-03	-2.020765815609265939e-04	2.444689438231815641e-06	-3.494830549513308048e-08
1.408000000000000007e+01	5.178999999999999576e-03	2.013830359223623540e-04	5.188236138241600175e-03	-2.012205439508322677e-04	2.434287583993066181e-06	-3.484581981327585041e-08
1.410999999999999943e+01	5.109999999999999959e-03	2.006471741367667791e-04	5.109499739537579598e-03	-2.003691629141981557e-04	2.423927643213669779e-06	-3.475040446341324073e-08
1.413000000000000078e+01	5.041000000000000342e-03	1.998878315157232119e-04	5.057256459801598263e-03	-1.998041797297361259e-04	2.417041914761117659e-06	-3.468794983255635971e-08
1.416000000000000014e+01	4.971999999999999857e-03	1.991612246549426517e-04	4.979261968900056991e-03	-1.989606380812842948e-04	2.406740980134709339e-06	-3.459171780206297094e-08
1.417999999999999972e+01	4.904000000000000373e-03	1.984193064650232252e-04	4.927511984072575901e-03	-1.984009146522901842e-04	2.399889987911406483e-06	-3.452337758830430680e-08
1.421000000000000085e+01	4.834999999999999888e-03	1.976653043339696451e-04	4.850255284899062172e-03	-1.975653003313485186e-04	2.389635860951060471e-06	-3.441208922427504379e-08
1.424000000000000021e+01	4.767000000000000404e-03	1.969219658623880286e-04	4.773438172277683078e-03	-1.967344131497255624e-04	2.379413103325179154e-06	-3.429508015324475355e-08
1.425999999999999979e+01	4.700000000000000185e-03	1.962165304359786487e-04	4.722469586918938769e-03	-1.961830877072674219e-04	2.372618622714127076e-06	-3.421739618302601412e-08
1.428999999999999915e+01	4.631999999999999833e-03	1.954635964029230824e-04	4.646378866938755646e-03	-1.953599585150739911e-04	2.362462806208111979e-06	-3.410657390405555118e-08
1.432000000000000028e+01	4.564999999999999614e-03	1.947447779972739219e-04	4.570720313566888938e-03	-1.945414162314824740e-04	2.352355213311912023e-06	-3.400809637475475887e-08
1.433999999999999986e+01	4.499000000000000395e-03	1.940331649229842630e-04	4.520520335743333402e-03	-1.939982669974782935e-04	2.345642777469721797e-06	-3.394834746739766604e-08
1.436999999999999922e+01	4.432000000000000176e-03	1.932929903308777339e-04	4.445577788305449599e-03	-1.931873842820068694e-04	2.335607284390709917e-06	-3.386121444580823343e-08
1.440000000000000036e+01	4.366000000000000089e-03	1.925823414315376450e-04	4.371062760183903016e-03	-1.923811387174978699e-04	2.325604568327167184e-06	-3.376934498619257908e-08
1.441999999999999993e+01	4.300000000000000003e-03	1.918806299143645516e-04	4.321622820126705920e-03	-1.918462332206974396e-04	2.318950423010094087e-06	-3.370119812299354689e-08
1.444999999999999929e+01	4.235000000000000049e-03	1.911806793155125018e-04	4.247816635016032558e-03	-1.910477696054283924e-04	2.308988118421778502e-06	-3.358569080759895209e-08
1.448000000000000043e+01	4.168999999999999963e-03	1.904397253005426453e-04	4.174432418048086221e-03	-1.902539361451220158e-04	2.299056127021493806e-06	-3.346221580670724174e-08
1.450000000000000000e+01	4.104000000000000009e-03	1.897451960207182731e-04	4.125742587195458874e-03	-1.897272582374674829e-04	2.292456654052262953e-06	-3.338074395469718138e-08
1.452999999999999936e+01	4.040000000000000188e-03	1.890720517948647110e-04	4.053055153590122243e-03	-1.889410163390937666e-04	2.282597704672933055e-06	-3.326766542077871054e-08
1.456000000000000050e+01	3.975000000000000235e-03	1.883479679547605656e-04	3.980781991504239899e-03	-1.881592595995180690e-04	2.272794669755858858e-06	-3.317352228438583573e-08
1.458000000000000007e+01	3.911000000000000414e-03	1.876637847917600834e-04	3.932828978567334995e-03	-1.876405776654035615e-04	2.266288579916279565e-06	-3.311932750045459578e-08
1.460999999999999943e+01	3.847000000000000159e-03	1.869693767554922741e-04	3.861241873935513866e-03	-1.868663083432523485e-04	2.256564319440602797e-06	-3.304124293320484052e-08
1.464000000000000057e+01	3.784000000000000037e-03	1.863106547393630376e-04	3.790064206894009843e-03	-1.860965672721024355e-04	2.246871026716203380e-06	-3.295538264716739279e-08
1.466000000000000014e+01	3.720999999999999915e-03	1.856363615864737714e-04	3.742839086608769177e-03	-1.855859354867526979e-04	2.240420021964511616e-06	-3.288739785590422054e-08
1.468999999999999950e+01	3.657999999999999793e-03	1.849432237207981476e-04	3.672339923602797700e-03	-1.848237848065276286e-04	2.230756574472350158e-06	-3.276522738816751777e-08
1.472000000000000064e+01	3.595000000000000105e-03	1.842487233084872983e-04	3.602244409287829862e-03	-1.840661448020521670e-04	2.221120617663870901e-06	-3.263103961622998065e-08
1.474000000000000021e+01	3.533000000000000116e-03	1.836004628792357993e-04	3.555736837615580508e-03	-1.835635287068557793e-04	2.214719561622126924e-06	-3.254282155649956918e-08
1.476999999999999957e+01	3.471000000000000127e-03	1.829435883839679853e-04	3.486307431360100972e-03	-1.828132776221486446e-04	2.205163749970253558e-06	-3.242416385694901841e-08
1.480000000000000071e+01	3.409000000000000138e-03	1.822541224660044262e-04	3.417273804252613911e-03	-1.820673876860286016e-04	2.195674560030429279e-06	-3.233396244094207020e-08
1.482000000000000028e+01	3.347000000000000149e-03	1.815674913378625857e-04	3.371470178243103546e-03	-1.815725463383182432e-04	2.189382940195594418e-06	-3.228671889208957379e-08
1.484999999999999964e+01	3.285999999999999859e-03	1.809333875372116148e-04	3.303091668712269339e-03	-1.808339292571847453e-04	2.179983767643013597e-06	-3.222040528093787274e-08
1.488000000000000078e+01	3.225000000000000002e-03	1.802744461279801144e-04	3.235103978519782587e-03	-1.800997068572584604e-04	2.170614203649345177e-06	-3.214171191391745612e-08
1.491000000000000014e+01	3.164000000000000146e-03	1.796047082687147653e-04	3.167505424253759441e-03	-1.793699018290984828e-04	2.161256279866759359e-06	-3.203094477106552627e-08
1.492999999999999972e+01	3.103999999999999988e-03	1.789765511758364600e-04	3.122654873697710415e-03	-1.788858179757094025e-04	2.155021758722016451e-06	-3.193603886056801207e-08
1.496000000000000085e+01	3.043000000000000132e-03	1.783230022181191957e-04	3.055699597336484358e-03	-1.781633315122084266e-04	2.145692372049286220e-06	-3.177697283959681682e-08
1.499000000000000021e+01	2.984000000000000107e-03	1.776220412562960424e-04	2.989126297991832968e-03	-1.774451597101640724e-04	2.136411781021314584e-06	-3.161813792821714397e-08
1.500999999999999979e+01	2.923999999999999950e-03	1.770892624278878359e-04	2.944954824666762457e-03	-1.769687465065982943e-04	2.130263946725567614e-06	-3.152358653701877470e-08
1.503999999999999915e+01	2.864999999999999925e-03	1.763279683629344027e-04	2.879011541290606418e-03	-1.762576385279582400e-04	2.121117441310309209e-06	-3.141294778433909999e-08
1.507000000000000028e+01	2.805000000000000202e-03	1.757122243008437008e-04	2.813443063199709462e-03	-1.755507388586022147e-04	2.112058535054522777e-06	-3.132274974404120339e-08
1.508999999999999986e+01	2.746999999999999876e-03	1.750923233168147916e-04	2.769938123662818701e-03	-1.750818200906303055e-04	2.106059563652910363e-06	-3.125411707559022347e-08
1.511999999999999922e+01	2.687999999999999851e-03	1.744355296505846681e-04	2.704990529857848134e-03	-1.743819785519183793e-04	2.097108760970126122e-06	-3.110831848743897154e-08
1.515000000000000036e+01	2.629999999999999959e-03	1.738603733124179714e-04	2.640413215317199275e-03	-1.736863988009863379e-04	2.088200064667005827e-06	-3.087523641302941758e-08
1.517999999999999972e+01	2.572000000000000067e-03	1.732930689379122457e-04	2.576204081123805931e-03	-1.729950767655520378e-04	2.079346410501323804e-06	-3.052368736223083281e-08
1.519999999999999929e+01	2.514000000000000175e-03	1.725784247747093574e-04	2.533601080563931737e-03	-1.725365345348576639e-04	2.073510999976274837e-06	-3.021722046860247156e-08
1.523000000000000043e+01	2.455999999999999850e-03	1.720000352750351510e-04	2.469998950143181739e-03	-1.718521855050263863e-04	2.064919209549563056e-06	-2.964191584885282504e-08
1.525999999999999979e+01	2.399000000000000091e-03	1.713323296887173585e-04	2.406756962537441591e-03	-1.711719406851046181e-04	2.056593558750665649e-06	-2.891899123208708994e-08
1.527999999999999936e+01	2.341999999999999898e-03	1.707770919348376671e-04	2.364794242786474009e-03	-1.707206963760107756e-04	2.051234395613322462e-06	-2.834390339727563222e-08
1.531000000000000050e+01	2.285000000000000139e-03	1.700507275611702054e-04	2.302146346199717905e-03	-1.700472001626876061e-04	2.043625993410207005e-06	-2.717731852173152003e-08
1.533999999999999986e+01	2.229000000000000078e-03	1.694865408781181420e-04	2.239852162942266960e-03	-1.693777634856197386e-04	2.036763724636479024e-06	-2.534010885638664799e-08
1.536999999999999922e+01	2.173000000000000018e-03	1.689922135776379404e-04	2.177909785156340559e-03	-1.687124035493746150e-04	2.030905028684333094e-06	-2.248927281299752339e-08
1.539000000000000057e+01	2.116999999999999958e-03	1.683038965867100583e-04	2.136809376507732908e-03	-1.682711035578383593e-04	2.027683247536917650e-06	-1.985709254075264613e-08
1.541999999999999993e+01	2.060999999999999898e-03	1.677785655767744248e-04	2.075448650455741055e-03	-1.676125594595088649e-04	2.024309955779682017e-06	-1.435647721731933517e-08
1.544999999999999929e+01	2.005999999999999971e-03	1.671231575511904156e-04	2.014432098493315962e-03	-1.669580471730734272e-04	2.023945787738361140e-06	-5.833988956059156002e-09
1.547000000000000064e+01	1.949999999999999910e-03	1.665107043856340252e-04	1.973943468681095374e-03	-1.665239116583589027e-04	2.026119144557352714e-06	2.208025099299411485e-09
1.550000000000000000e+01	1.894999999999999983e-03	1.658623400333341096e-04	1.913490943128409900e-03	-1.658759668349346020e-04	2.034114026581575774e-06	1.882843024682869599e-08
1.552999999999999936e+01	1.840999999999999972e-03	1.653875271719525153e-04	1.853370939816168265e-03	-1.652318738660949686e-04	2.049371400130734701e-06	4.239448117935861788e-08
1.556000000000000050e+01	1.786000000000000044e-03	1.647773834074729097e-04	1.793576478533916770e-03	-1.645915976121126384e-04	2.077346746457230031e-06	7.836194954600688499e-08
1.558000000000000007e+01	1.732000000000000033e-03	1.641951833960221194e-04	1.753889983255400289e-03	-1.641668612134703430e-04	2.107127455366821887e-06	1.133388077090596658e-07
1.560999999999999943e+01	1.678000000000000021e-03	1.636292646621624537e-04	1.694618386418911792e-03	-1.635329198457784368e-04	2.174617405660542375e-06	1.884924688098205614e-07
1.564000000000000057e+01	1.624000000000000010e-03	1.630515679828113045e-04	1.635648702971257340e-03	-1.629027641331794272e-04	2.276815439332461438e-06	2.982775599839398694e-07
1.566999999999999993e+01	1.570999999999999914e-03	1.624467935758351818e-04	1.576964226067156458e-03	-1.622763064656515379e-04	2.430005117971134558e-06	4.588348543891692002e-07
1.568999999999999950e+01	1.518000000000000035e-03	1.619619925547966432e-04	1.537981499305841361e-03	-1.618605833029327279e-04	2.578666779613052653e-06	6.119229890897911894e-07
1.572000000000000064e+01	1.464999999999999939e-03	1.613821019444225836e-04	1.479687886743053914e-03	-1.612396371459889693e-04	2.901457185889155573e-06	9.400017634528636665e-07
1.575000000000000000e+01	1.412000000000000061e-03	1.607611039948822192e-04	1.421575143943452219e-03	-1.606215775572755571e-04	3.379810231561549570e-06	1.421277370901377861e-06
1.577999999999999936e+01	1.358999999999999965e-03	1.600622792290550933e-04	1.363574903592065313e-03	-1.598503445383654036e-04	4.089735116052706523e-06	1.988492783456120754e-06
1.580000000000000071e+01	1.307000000000000002e-03	1.589180864655750957e-04	1.325027125292045941e-03	-1.589894916477835795e-04	4.666023427606140429e-06	2.190802973687253246e-06
1.583000000000000007e+01	1.255000000000000039e-03	1.572326855597567380e-04	1.267630683345902492e-03	-1.571970638777449780e-04	5.594890278824394394e-06	2.291911561200525665e-06
1.585999999999999943e+01	1.203999999999999992e-03	1.552224673924923026e-04	1.210987350421288515e-03	-1.548701640312285003e-04	6.531097701270074817e-06	2.231560288756874223e-06
1.589000000000000057e+01	1.154000000000000078e-03	1.527739249008591162e-04	1.155323123276862226e-03	-1.520795290011221280e-04	7.422632238599476702e-06	2.074091606443046527e-06
1.591000000000000014e+01	1.105000000000000079e-03	1.499872283565615509e-04	1.118849489665729290e-03	-1.499941959125798338e-04	7.976335842778062838e-06	1.936846870739755600e-06
1.593999999999999950e+01	1.056999999999999997e-03	1.469504236756510342e-04	1.065204355010724961e-03	-1.465743531163483731e-04	8.732845964533977968e-06	1.704097963675381974e-06
1.597000000000000064e+01	1.008999999999999914e-03	1.434229290009562236e-04	1.012947971562106961e-03	-1.428550689759217084e-04	9.392254379681047154e-06	1.457010364549302447e-06
1.600000000000000000e+01	9.633999999999999985e-04	1.399447631332610112e-04	9.621809152009238144e-04	-1.388891895417934251e-04	9.951495511751927084e-06	1.209014902206109419e-06
1.601999999999999957e+01	9.185999999999999938e-04	1.361418608331574115e-04	9.292027914986576969e-04	-1.361322652105048062e-04	1.026927186439995931e-05	1.047467409267441091e-06
1.605000000000000071e+01	8.750999999999999664e-04	1.322716279446608904e-04	8.810809698740171584e-04	-1.318603256049194115e-04	1.066613786122895920e-05	8.149515564025982089e-07
1.607999999999999829e+01	8.329999999999999731e-04	1.282647708884633651e-04	8.346149333114244711e-04	-1.274608317933437868e-04	1.097202958354488232e-05	5.972609130140204789e-07
1.610999999999999943e+01	7.921000000000000089e-04	1.241621487431153535e-04	7.898366778356032169e-04	-1.229708333617029385e-04	1.119336036147887510e-05	3.963114534762993944e-07
1.612999999999999901e+01	7.527000000000000270e-04	1.199852042976145623e-04	7.609319260306700696e-04	-1.199437800748609349e-04	1.129734304612520661e-05	2.720850905092403634e-07
1.616000000000000014e+01	7.146999999999999707e-04	1.158258690353240186e-04	7.190031849384101404e-04	-1.153752127727437861e-04	1.139322145099919492e-05	1.005131284470930096e-07
1.619000000000000128e+01	6.780000000000000002e-04	1.116005368637624595e-04	6.787878329124411979e-04	-1.107971922061976841e-04	1.142330151036948608e-05	-5.358855543599009725e-08
1.621999999999999886e+01	6.428000000000000120e-04	1.074023459283554588e-04	6.402771663659116838e-04	-1.062340662454059703e-04	1.139450709306465500e-05	-1.908006070376046558e-07
1.623999999999999844e+01	6.089000000000000011e-04	1.032498176257387070e-04	6.155426168381290331e-04	-1.032109829960027212e-04	1.134590141847170326e-05	-2.732829975828206484e-07
1.626999999999999957e+01	5.764000000000000243e-04	9.910328221891612709e-05	5.798326862649546545e-04	-9.871894948887524526e-05	1.123358884672691509e-05	-3.841926184219661074e-07
1.630000000000000071e+01	5.452999999999999731e-04	9.504690583013016762e-05	5.457680966542540141e-04	-9.429294462064517085e-05	1.107933168814670242e-05	-4.805984343390356699e-07
1.632999999999999829e+01	5.155000000000000077e-04	9.101343870002569247e-05	5.133160366954172020e-04	-8.994758596604167757e-05	1.088876737206629267e-05	-5.635240715533086592e-07
1.635999999999999943e+01	4.869000000000000172e-04	8.706033872739239070e-05	4.824390301634579742e-04	-8.569525422302190487e-05	1.066712047984330703e-05	-6.339871754461745494e-07
1.637999999999999901e+01	4.597000000000000066e-04	8.320538252701864686e-05	4.627092197526805209e-04	-8.291723625551304308e-05	1.050447422126089584e-05	-6.745386529673597851e-07
1.641000000000000014e+01	4.337000000000000252e-04	7.945090836749467379e-05	4.343646415712260674e-04	-7.884214466425483372e-05	1.024150841696246505e-05	-7.264660033877462451e-07
1.644000000000000128e+01	4.090000000000000211e-04	7.577612586562693607e-05	4.074793059532837375e-04	-7.488383650468650391e-05	9.959398146763124741e-06	-7.685531749275234268e-07
1.646999999999999886e+01	3.853999999999999895e-04	7.220475257047374125e-05	3.820055475003234381e-04	-7.104822314344052148e-05	9.661911725140062671e-06	-8.017127800618137875e-07
1.648999999999999844e+01	3.628999999999999847e-04	6.874364740323307590e-05	3.657830634687008939e-04	-6.856161699264523069e-05	9.456747342106030333e-06	-8.192917988856640391e-07
1.651999999999999957e+01	3.416000000000000091e-04	6.537937542314091054e-05	3.425522206891582280e-04	-6.493995225159213667e-05	9.141049936174396571e-06	-8.394739993088669509e-07
1.655000000000000071e+01	3.214000000000000060e-04	6.214417009572605803e-05	3.205998204707938152e-04	-6.145035468006707091e-05	8.818330475632127593e-06	-8.529238371799185719e-07
1.657999999999999829e+01	3.021000000000000248e-04	5.898800402016329673e-05	2.998749103560760542e-04	-5.809432898161938819e-05	8.491142425029407244e-06	-8.603768455485096538e-07
1.660999999999999943e+01	2.839000000000000161e-04	5.597517669593223059e-05	2.803264258356309843e-04	-5.487245330511742727e-05	8.161752267785101395e-06	-8.625084020715222831e-07
1.662999999999999901e+01	2.665999999999999750e-04	5.307216139290101307e-05	2.679225978294182131e-04	-5.279898078598848125e-05	7.941932275885268451e-06	-8.612863363187171122e-07
1.666000000000000014e+01	2.503000000000000125e-04	5.028974878760083845e-05	2.502222996133852398e-04	-4.979986244052626409e-05	7.613200906881623143e-06	-8.559307711102276330e-07
1.669000000000000128e+01	2.347999999999999881e-04	4.759576314952974977e-05	2.335643033080462834e-04	-4.693281224058439954e-05	7.287074163994805101e-06	-8.468305035485079292e-07
1.671999999999999886e+01	2.202000000000000127e-04	4.501762861647424228e-05	2.178996678239477215e-04	-4.419595694268539101e-05	6.964946500804324405e-06	-8.344923904180432024e-07
1.675000000000000000e+01	2.064000000000000025e-04	4.256577213429588966e-05	2.031804634967610348e-04	-4.158695512212234093e-05	6.648018312397047607e-06	-8.193840104234410448e-07
1.676999999999999957e+01	1.934000000000000118e-04	4.021976705047076355e-05	1.938697312503017626e-04	-3.991731089005042232e-05	6.440131993662547352e-06	-8.079814956244187487e-07
1.680000000000000071e+01	1.811000000000000110e-04	3.796505836471259214e-05	1.806228680733008428e-04	-3.751514222376655945e-05	6.134055812677362579e-06	-7.891720710440777022e-07
1.682999999999999829e+01	1.695000000000000001e-04	3.581707864971681818e-05	1.681995106886060480e-04	-3.523281428316920357e-05	5.835548573371011639e-06	-7.686371317455284906e-07
1.685999999999999943e+01	1.585000000000000037e-04	3.375804551719239593e-05	1.565564246549680603e-04	-3.306683703961382797e-05	5.545230770829800372e-06	-7.466998309777049332e-07
1.689000000000000057e+01	1.482999999999999997e-04	3.182534239706935039e-05	1.456518493492793900e-04	-3.101353616545159163e-05	5.263600411977598628e-06	-7.236539231354249921e-07
1.691000000000000014e+01	1.386000000000000079e-04	2.996776986747595850e-05	1.387724565207623607e-04	-2.970538699402380952e-05	5.080869596659215420e-06	-7.078070383420850938e-07
1.694000000000000128e+01	1.295000000000000036e-04	2.820205953921332400e-05	1.290099980436656946e-04	-2.783135086570743768e-05	4.814529027154782325e-06	-6.834871756217220350e-07
1.696999999999999886e+01	1.208999999999999978e-04	2.651764590235528615e-05	1.198820712740944299e-04	-2.605961806481105756e-05	4.557692846542723753e-06	-6.586996692710429257e-07
1.700000000000000000e+01	1.129000000000000066e-04	2.493895664679124743e-05	1.113525257601496776e-04	-2.438617827516842450e-05	4.310506579251339982e-06	-6.336398410171442186e-07
1.703000000000000114e+01	1.054000000000000005e-04	2.344046711712034000e-05	1.033867615997212792e-04	-2.280701721931379121e-05	4.073043059999026479e-06	-6.084758131873086426e-07
1.705999999999999872e+01	9.827000000000000611e-05	2.200230260767598487e-05	9.595172118149787870e-05	-2.131812602286305185e-05	3.845312599886985709e-06	-5.833569512364622783e-07
1.707999999999999829e+01	9.163000000000000192e-05	2.065317705674605189e-05	9.127421958656458290e-05	-2.037371207592562843e-05	3.698879926218870867e-06	-5.667022796155661802e-07
1.710999999999999943e+01	8.540999999999999710e-05	1.937448304250482726e-05	8.465434566313573489e-05	-1.902645046276635893e-05	3.487247533871360362e-06	-5.419406156587214312e-07
1.714000000000000057e+01	7.957999999999999362e-05	1.816686431050245655e-05	7.848436451533038474e-05	-1.775897185479120786e-05	3.285125685394513642e-06	-5.175326390185700792e-07
1.717000000000000171e+01	7.412000000000000186e-05	1.702741505683412184e-05	7.273664988612899116e-05	-1.656745850774639752e-05	3.092356180778537732e-06	-4.935666190419795445e-07
1.719999999999999929e+01	6.901000000000000504e-05	1.595311400754114084e-05	6.738498248686058934e-05	-1.544819348695832974e-05	2.908749376877487338e-06	-4.701141543329076118e-07
1.721999999999999886e+01	6.422999999999999998e-05	1.493711609783200398e-05	6.402489853454072636e-05	-1.474036025614620146e-05	2.791329914455041082e-06	-4.547948433382521288e-07
1.725000000000000000e+01	5.975999999999999704e-05	1.398039358556002931e-05	5.927870554646621207e-05	-1.373349514676460210e-05	2.622505248219665994e-06	-4.323287222492743091e-07
1.728000000000000114e+01	5.557999999999999979e-05	1.307952855713161200e-05	5.486518117716536296e-05	-1.278944090525351224e-05	2.462223142859368073e-06	-4.105143401279674695e-07
1.730999999999999872e+01	5.166999999999999827e-05	1.222800907886056321e-05	5.076285792842453678e-05	-1.190486301777250859e-05	2.310220425973660353e-06	-3.893850285587757616e-07
1.733999999999999986e+01	4.801999999999999764e-05	1.142798116169745906e-05	4.695149908984485579e-05	-1.107653647728355511e-05	2.166222027462213252e-06	-3.689673168359829848e-07
1.737000000000000099e+01	4.462000000000000308e-05	1.067808745515943723e-05	4.341201396275115224e-05	-1.030137089291763233e-05	2.029944693624639002e-06	-3.492783822126472197e-07
1.739000000000000057e+01	4.144000000000000304e-05	9.972104700694901908e-06	4.119446137606439369e-05	-9.812653818023041053e-06	1.943240366608217070e-06	-3.365631777966197972e-07
1.742000000000000171e+01	3.847999999999999750e-05	9.310909316012480600e-06	3.806861642134076496e-05	-9.119533036678927060e-06	1.819188779789588170e-06	-3.181123617278634279e-07
1.744999999999999929e+01	3.571999999999999682e-05	8.688449515590530880e-06	3.516897952829698093e-05	-8.471909996704670838e-06	1.702082869199528759e-06	-3.004092365037074743e-07
1.748000000000000043e+01	3.313999999999999780e-05	8.102989784519867706e-06	3.248023017167830798e-05	-7.867136023236630878e-06	1.591630340276594461e-06	-2.834514302199614990e-07
1.751000000000000156e+01	3.075000000000000205e-05	7.557673795016230415e-06	2.998802111358212308e-05	-7.302676099254232908e-06	1.487540743852429222e-06	-2.672337345860593803e-07
1.753999999999999915e+01	2.850999999999999978e-05	7.041697591492268556e-06	2.767887376417578425e-05	-6.776126041415537563e-06	1.389526895754687763e-06	-2.517462884639936857e-07
1.757000000000000028e+01	2.642999999999999937e-05	6.561528074313178330e-06	2.554012940220866084e-05	-6.285192285255536551e-06	1.297306196782018807e-06	-2.369767049039560263e-07
1.758999999999999986e+01	2.449999999999999921e-05	6.112089757262513621e-06	2.420308474438718566e-05	-5.976604181033227734e-06	1.238907075313354173e-06	-2.275223520493359870e-07
1.762000000000000099e+01	2.269999999999999950e-05	5.690560552224475841e-06	2.232240598866332257e-05	-5.540234671448472608e-06	1.155729219398355372e-06	-2.139163672792571566e-07
1.764999999999999858e+01	2.101999999999999865e-05	5.294894329845057648e-06	2.058216907791843148e-05	-5.133911589051378152e-06	1.077620126497177441e-06	-2.009848244238078459e-07
1.767999999999999972e+01	1.947000000000000163e-05	4.926934569533778707e-06	1.897246544666483982e-05	-4.755738353032967953e-06	1.004321626530982460e-06	-1.887089736786618363e-07
1.771000000000000085e+01	1.802000000000000026e-05	4.581856355091024160e-06	1.748401056568912559e-05	-4.403928541094886719e-06	9.355832029931628982e-07	-1.770682083925711253e-07
1.773999999999999844e+01	1.667999999999999954e-05	4.260401581612700883e-06	1.610810965002390586e-05	-4.076790345792664973e-06	8.711624574573120220e-07	-1.660410676806554295e-07
1.776999999999999957e+01	1.542999999999999965e-05	3.958943912058029760e-06	1.483667952194780987e-05	-3.772720214431987814e-06	8.108261485807485707e-07	-1.556061255408223583e-07
1.778999999999999915e+01	1.427000000000000059e-05	3.677795115572372699e-06	1.404335111100663680e-05	-3.582077553507418233e-06	7.727597926176529103e-07	-1.489673935926821973e-07
1.782000000000000028e+01	1.320000000000000067e-05	3.417266961301092460e-06	1.292948243409709376e-05	-3.313155409251532600e-06	7.187354814557291974e-07	-1.394692949450040312e-07
1.785000000000000142e+01	1.220000000000000008e-05	3.172470447164690904e-06	1.190105336974525517e-05	-3.063474040401391800e-06	6.682162019567282873e-07	-1.305034887253077589e-07
1.787999999999999901e+01	1.128000000000000042e-05	2.945608741790396152e-06	1.095179760785028154e-05	-2.831750176357532010e-06	6.210009639974262557e-07	-1.220474159950565118e-07
1.791000000000000014e+01	1.042000000000000018e-05	2.732462569410969956e-06	1.007585842776181087e-05	-2.616777292127123003e-06	5.768971734496842328e-07	-1.140784780357884500e-07
1.794000000000000128e+01	9.626999999999999476e-06	2.535628505127065826e-06	9.267827558700480824e-06	-2.417416711936713498e-06	5.357220582402807839e-07	-1.065748779851187103e-07
1.796999999999999886e+01	8.891000000000000086e-06	2.351528651585489625e-06	8.522652594447528514e-06	-2.232605661228339875e-06	4.973008485187065575e-07	-9.951480837076621941e-08
1.798999999999999844e+01	8.209000000000000517e-06	2.179681498661735677e-06	8.058443136221329274e-06	-2.116985580284586990e-06	4.731338832797425892e-07	-9.504385906328665427e-08
1.801999999999999957e+01	7.578000000000000121e-06	2.020449044974586993e-06	7.407741149536873527e-06	-1.954233208642831978e-06	4.389368195105022973e-07	-8.867582495337592496e-08
1.805000000000000071e+01	6.994000000000000291e-06	1.872414934843667077e-06	6.808099307012644730e-06	-1.803500441723755542e-06	4.070686574870397131e-07	-8.269576281228412043e-08
1.807999999999999829e+01	6.452999999999999881e-06	1.734286019136044991e-06	6.255638876905867720e-06	-1.663950123133990756e-06	3.773840321618063447e-07	-7.708362953673831694e-08
1.810999999999999943e+01	5.951999999999999934e-06	1.605824487275841930e-06	5.746798610598420746e-06	-1.534793925835304920e-06	3.497464823961303784e-07	-7.182039130483419361e-08
1.814000000000000057e+01	5.489000000000000301e-06	1.486930284461406864e-06	5.278254937818090091e-06	-1.415296870894649013e-06	3.240262379645483184e-07	-6.688749942212849656e-08
1.817000000000000171e+01	5.061000000000000333e-06	1.376247734525655933e-06	4.846907961724042596e-06	-1.304774416567767595e-06	3.001000358596547061e-07	-6.226689809731587825e-08
1.819999999999999929e+01	4.665000000000000228e-06	1.273141348027292034e-06	4.449919694023565331e-06	-1.202582190571426971e-06	2.778527235237593233e-07	-5.794152622346047815e-08
1.823000000000000043e+01	4.298999999999999836e-06	1.177722669038322451e-06	4.084641643511859685e-06	-1.108122262255085771e-06	2.571749691833667430e-07	-5.389485231330541663e-08
1.825000000000000000e+01	3.960999999999999854e-06	1.089243047464689336e-06	3.857510362144046443e-06	-1.049168232687436703e-06	2.442102704066663556e-07	-5.134397512180530487e-08
1.828000000000000114e+01	3.649000000000000130e-06	1.007027041226467386e-06	3.539709971632454121e-06	-9.663746601310156220e-07	2.259220514882710069e-07	-4.772682309315900723e-08
1.830999999999999872e+01	3.361000000000000092e-06	9.310395474272903781e-07	3.247479455168539593e-06	-8.899048158206326682e-07	2.089420223805088981e-07	-4.434767336348051155e-08
1.833999999999999986e+01	3.093999999999999938e-06	8.601139143782060350e-07	2.978808971630643772e-06	-8.192993545094236373e-07	1.931819797261395269e-07	-4.119239927193847254e-08
1.837000000000000099e+01	2.849000000000000166e-06	7.948016270563451304e-07	2.731865582673012071e-06	-7.541254544173025511e-07	1.785601412528760359e-07	-3.824771326631767103e-08
1.839999999999999858e+01	2.622000000000000053e-06	7.340476355797899057e-07	2.504944527192292778e-06	-6.939803619584683474e-07	1.649993098379731258e-07	-3.550093033614832614e-08
1.842999999999999972e+01	2.413000000000000021e-06	6.779049407032523091e-07	2.296454046729915726e-06	-6.384941569444998472e-07	1.524263390354764431e-07	-3.293989437033191853e-08
1.846000000000000085e+01	2.219999999999999921e-06	6.258627029085532960e-07	2.104949268956506824e-06	-5.873178431546202578e-07	1.407738012292428298e-07	-3.055320470015755451e-08
1.848999999999999844e+01	2.042000000000000100e-06	5.776851323457558349e-07	1.929084933405541337e-06	-5.401279681184266879e-07	1.299780474453912180e-07	-2.833001157971497039e-08
1.851000000000000156e+01	1.878000000000000061e-06	5.331325131830923328e-07	1.819904828105934256e-06	-5.107355377063916921e-07	1.232268661293455699e-07	-2.693357586527914042e-08
1.853999999999999915e+01	1.726000000000000076e-06	4.915766883276844514e-07	1.667377570937579782e-06	-4.695388471472592793e-07	1.137277323967474713e-07	-2.496023091069005440e-08
1.857000000000000028e+01	1.587000000000000010e-06	4.535461642159483926e-07	1.527384505354915903e-06	-4.315756719439833032e-07	1.049347639393640716e-07	-2.312417158952176990e-08
1.860000000000000142e+01	1.458999999999999922e-06	4.183130176284899009e-07	1.398911755372353815e-06	-3.966041409470124024e-07	9.679753702882259122e-08	-2.141653351105767862e-08
1.862999999999999901e+01	1.340000000000000088e-06	3.854321115077639180e-07	1.281037463597611758e-06	-3.643956949302614561e-07	8.926963516137301541e-08	-1.982897929135975449e-08
1.866000000000000014e+01	1.230999999999999945e-06	3.552169470499401792e-07	1.172913685108271152e-06	-3.347363747752658248e-07	8.230783118573541992e-08	-1.835364737056001685e-08
1.869000000000000128e+01	1.131000000000000056e-06	3.274057536429681959e-07	1.073743141318791534e-06	-3.074339646564895245e-07	7.587095141138929034e-08	-1.698312573309566767e-08
1.871999999999999886e+01	1.038999999999999920e-06	3.017330656330746385e-07	9.828050759475272910e-07	-2.823062021541305405e-07	6.992134391399142588e-08	-1.571044954462999302e-08
1.875000000000000000e+01	9.538000000000000837e-07	2.778714561355966608e-07	8.994366116101373675e-07	-2.591827031855232774e-07	6.442397553318414245e-08	-1.452906064184970596e-08
1.878000000000000114e+01	8.756000000000000320e-07	2.558982208045732604e-07	8.230120698626988715e-07	-2.379113301121440103e-07	5.934536858626659961e-08	-1.343280997888183335e-08
1.880999999999999872e+01	8.037000000000000300e-07	2.356275336823632281e-07	7.529694638099517601e-07	-2.183471649492860787e-07	5.465513106798668339e-08	-1.241591853343794309e-08
1.883999999999999986e+01	7.375000000000000328e-07	2.168578129224788353e-07	6.887920463225653129e-07	-2.003549076287454131e-07	5.032500915368999424e-08	-1.147295245169163246e-08
1.885999999999999943e+01	6.767000000000000178e-07	1.996050164863606519e-07	6.490215774605171763e-07	-1.891738961826009444e-07	4.762483687828140083e-08	-1.088286525550645842e-08
1.889000000000000057e+01	6.207999999999999473e-07	1.836539197406600172e-07	5.935565968897598461e-07	-1.735375488762570432e-07	4.383598049479805798e-08	-1.005200225980112858e-08
1.892000000000000171e+01	5.694000000000000032e-07	1.689411527198308590e-07	5.427599089522432882e-07	-1.591650966648755874e-07	4.034050551478294500e-08	-9.282207827558703388e-09
1.894999999999999929e+01	5.221999999999999512e-07	1.554192860992590021e-07	4.962410420801406690e-07	-1.459591062537507994e-07	3.711618330200096329e-08	-8.569244857603503714e-09
1.898000000000000043e+01	4.787999999999999728e-07	1.429170546950922757e-07	4.536434624007420236e-07	-1.338280129535897081e-07	3.414253572903728466e-08	-7.909123158466805944e-09
1.901000000000000156e+01	4.388999999999999927e-07	1.313873986868888997e-07	4.146510414557806881e-07	-1.226837685913007244e-07	3.140122821120488371e-08	-7.298081948011920916e-09
1.903999999999999915e+01	4.022999999999999959e-07	1.207793669133929792e-07	3.789591279253268061e-07	-1.124500286110911655e-07	2.887438390318336087e-08	-6.732670331165359444e-09
1.907000000000000028e+01	3.687000000000000126e-07	1.110112065764871366e-07	3.462904818734387332e-07	-1.030548608151645506e-07	2.654559972582025891e-08	-6.209637383219030001e-09
1.910000000000000142e+01	3.378000000000000205e-07	1.020001256475696884e-07	3.164014550909984286e-07	-9.442855233718996683e-08	2.440032996545016079e-08	-5.725908468050128230e-09
1.912999999999999901e+01	3.095000000000000119e-07	9.372285691079221942e-08	2.890546828378210945e-07	-8.651148378628360333e-08	2.242423818634960016e-08	-5.278688562197690978e-09
1.916000000000000014e+01	2.835000000000000173e-07	8.607868161169468328e-08	2.640348051537234326e-07	-7.924734666951541443e-08	2.060421739312183130e-08	-4.865342730869990967e-09
1.919000000000000128e+01	2.596000000000000217e-07	7.904678049957001583e-08	2.411547671618070558e-07	-7.258098951735982927e-08	1.892878896313980210e-08	-4.483366237560425789e-09
1.921999999999999886e+01	2.376999999999999910e-07	7.258420448789323632e-08	2.202298690247447791e-07	-6.646600264654264585e-08	1.738648562957005279e-08	-4.130506900954538181e-09
1.925000000000000000e+01	2.175999999999999897e-07	6.662234127067385709e-08	2.010928955521496523e-07	-6.085848171295269988e-08	1.596685216473446733e-08	-3.804639937148797296e-09
1.928000000000000114e+01	1.992000000000000103e-07	6.114984591512230799e-08	1.836008633538558588e-07	-5.571480528161902646e-08	1.466088143084629459e-08	-3.503730683443564871e-09
1.930000000000000071e+01	1.823000000000000111e-07	5.611980871186691752e-08	1.727824052480702531e-07	-5.252541751349849695e-08	1.384885946081193170e-08	-3.316092464061397323e-09
1.932999999999999829e+01	1.668000000000000113e-07	5.148306251198349150e-08	1.577185533781269996e-07	-4.807598746019794247e-08	1.271232187411084823e-08	-3.052820068241322110e-09
1.935999999999999943e+01	1.526000000000000033e-07	4.722355697798857925e-08	1.439534409168179801e-07	-4.399687103297267197e-08	1.166726967851449921e-08	-2.809880432606873630e-09
1.939000000000000057e+01	1.396000000000000060e-07	4.331341763888568738e-08	1.313772106305371161e-07	-4.025769749108036927e-08	1.070655086853823533e-08	-2.585755531120453067e-09
1.942000000000000171e+01	1.277000000000000119e-07	3.972444670752760232e-08	1.198820366337098031e-07	-3.683262349636513720e-08	9.823082737019194032e-09	-2.379080002941340126e-09
1.944999999999999929e+01	1.168000000000000003e-07	3.642812308061635068e-08	1.093822177565091459e-07	-3.369404098418578270e-08	9.011209870474047270e-09	-2.188498221105951617e-09
1.948000000000000043e+01	1.068000000000000034e-07	3.339560233870321906e-08	9.979362008285410078e-08	-3.081814239262963295e-08	8.265321626433275961e-09	-2.012791464983395431e-09
1.951000000000000156e+01	9.765000000000000421e-08	3.061339180599725802e-08	9.103181584067738912e-08	-2.818527821861842601e-08	7.579736023081784395e-09	-1.850883029904430423e-09
1.953999999999999915e+01	8.926000000000000651e-08	2.805526476917025111e-08	8.303175967384047580e-08	-2.577371516063042634e-08	6.950060888705061904e-09	-1.701680870165746738e-09
1.957000000000000028e+01	8.158000000000000656e-08	2.570730824143526572e-08	7.572939044238807778e-08	-2.356474096430838715e-08	6.371924761044678410e-09	-1.564207063913049493e-09
1.960000000000000142e+01	7.456000000000000061e-08	2.355544757792999596e-08	6.905841281478372390e-08	-2.154355389038206922e-08	5.840760161119084679e-09	-1.437619137167713668e-09
1.962999999999999901e+01	6.812000000000000382e-08	2.157201153495272348e-08	6.296955207479563324e-08	-1.969307600604304485e-08	5.353165605238274957e-09	-1.321039649218890982e-09
1.966000000000000014e+01	6.223999999999999352e-08	1.976026098682383348e-08	5.741441496502196345e-08	-1.799853102246331769e-08	4.905765360730961016e-09	-1.213683044924325288e-09
1.969000000000000128e+01	5.685000000000000283e-08	1.809168637725073993e-08	5.234076051877345632e-08	-1.644889359577390092e-08	4.494877679815023490e-09	-1.114895935695742992e-09
1.971999999999999886e+01	5.191999999999999772e-08	1.656475195451739804e-08	4.771126945533873971e-08	-1.503078478004990408e-08	4.117871087128447120e-09	-1.023975574138022225e-09
1.975000000000000000e+01	4.741999999999999713e-08	1.516464637481801844e-08	4.348978347294667736e-08	-1.373245323621704666e-08	3.772169835111185898e-09	-9.402889848398596881e-10
1.978000000000000114e+01	4.328999999999999920e-08	1.387638739866713482e-08	3.963497323393744899e-08	-1.254579665138787590e-08	3.454796491486414588e-09	-8.633344975294244504e-10
1.980999999999999872e+01	3.951999999999999919e-08	1.269987687651897288e-08	3.611850140327371343e-08	-1.146038783751663036e-08	3.163711472347326159e-09	-7.925518009930757924e-10
1.983999999999999986e+01	3.608000000000000279e-08	1.162150204372659179e-08	3.291376552938828702e-08	-1.046678928335878145e-08	2.896981592117796100e-09	-7.274280890769498893e-10
1.987000000000000099e+01	3.292999999999999775e-08	1.063159112858051873e-08	2.998794034467985912e-08	-9.559140633924356016e-09	2.652191185935224798e-09	-6.675824903418237153e-10
1.989999999999999858e+01	3.005000000000000108e-08	9.724325017717597559e-09	2.731935962015912619e-08	-8.729384116730497130e-09	2.427749348015432634e-09	-6.125712449284861508e-10
1.992999999999999972e+01	2.742000000000000002e-08	8.893824553346664817e-09	2.488887788497535722e-08	-7.969846177834744401e-09	2.222238408829270310e-09	-5.619755866600348941e-10
1.996000000000000085e+01	2.501000000000000028e-08	8.130899473882764321e-09	2.267034315597009654e-08	-7.276363005294094899e-09	2.033693708548764988e-09	-5.155098153575379778e-10
1.998999999999999844e+01	2.281999999999999854e-08	7.436045145856857334e-09	2.064697254597021747e-08	-6.642792450372527744e-09	1.860858500144381957e-09	-4.728260575690908546e-10
2.001999999999999957e+01	2.080999999999999907e-08	6.796692653908688175e-09	1.880542097575900282e-08	-6.062805725888863426e-09	1.702727262369692716e-09	-4.335788163595087776e-10
2.005000000000000071e+01	1.897999999999999856e-08	6.213247297927227031e-09	1.712483063304841823e-08	-5.533496611000883541e-09	1.557701491305068420e-09	-3.975562394427581699e-10
2.007999999999999829e+01	1.731000000000000082e-08	5.679552214641838590e-09	1.559192924929741896e-08	-5.050283527693276442e-09	1.424767816381262706e-09	-3.644898668707790924e-10
2.010999999999999943e+01	1.577999999999999969e-08	5.188479437629101679e-09	1.419784827786059901e-08	-4.607869972547487367e-09	1.303247538973200465e-09	-3.340912999116537316e-10
2.014000000000000057e+01	1.438000000000000039e-08	4.738951053936444569e-09	1.292599797744993527e-08	-4.204251678198086578e-09	1.191844528189609565e-09	-3.062046821490493528e-10
2.017000000000000171e+01	1.310999999999999960e-08	4.330260386834376669e-09	1.176557598502435305e-08	-3.836126879959439018e-09	1.089717851294379640e-09	-2.806277745331895712e-10
2.019999999999999929e+01	1.194999999999999947e-08	3.955389166450629359e-09	1.071111234814675577e-08	-3.499006903168855867e-09	9.964436233970948288e-10	-2.571170939731566216e-10
2.023000000000000043e+01	1.089000000000000024e-08	3.612708110325549425e-09	9.749534429266836347e-09	-3.191498903986437784e-09	9.109813709539964931e-10	-2.355577074907475035e-10
2.026000000000000156e+01	9.920999999999999965e-09	3.298693014680976497e-09	8.871734423428813537e-09	-2.911355700572842467e-09	8.326082294568519684e-10	-2.158029324298380011e-10
2.028999999999999915e+01	9.039000000000000736e-09	3.011693927917621508e-09	8.074750407192271920e-09	-2.654741687446671869e-09	7.610933137408620394e-10	-1.976453608915268315e-10
2.032000000000000028e+01	8.233999999999999483e-09	2.749181593976217151e-09	7.348479329740655671e-09	-2.420639692935404768e-09	6.956180262995085115e-10	-1.809982892768248159e-10
2.035000000000000142e+01	7.498999999999999850e-09	2.509406987951280784e-09	6.684946658136001604e-09	-2.207672103546081447e-09	6.355372023010217626e-10	-1.657618000414960162e-10
2.037999999999999901e+01	6.829999999999999782e-09	2.290269998238635717e-09	6.082961803874961501e-09	-2.012552810240491544e-09	5.807598095754503259e-10	-1.517583483584764810e-10
2.041000000000000014e+01	6.219000000000000134e-09	2.089695050620544697e-09	5.534977766263738126e-09	-1.834455749747330218e-09	5.306637740042891644e-10	-1.389190320042734545e-10
2.044000000000000128e+01	5.661999999999999680e-09	1.906782748847664153e-09	5.033774220328222228e-09	-1.672712928468564979e-09	4.846539049359601943e-10	-1.271830908603163893e-10
2.046999999999999886e+01	5.154999999999999673e-09	1.739612652719588464e-09	4.579315455876932612e-09	-1.524524222368617214e-09	4.427327044223264089e-10	-1.163988082071363039e-10
2.050000000000000000e+01	4.691999999999999927e-09	1.586618815101195045e-09	4.166283185852153435e-09	-1.389115523099122488e-09	4.044545155507841420e-10	-1.065067351567479325e-10
2.053000000000000114e+01	4.270999999999999830e-09	1.447214994529148560e-09	3.787988746889219679e-09	-1.266382218614647928e-09	3.692579306867362598e-10	-9.747827855176575807e-11
2.055999999999999872e+01	3.886000000000000022e-09	1.319451248204287891e-09	3.445028427309125922e-09	-1.153978179353861657e-09	3.371979821882747547e-10	-8.918532910965971128e-11
2.058999999999999986e+01	3.536000000000000197e-09	1.203062168207866807e-09	3.134033830182376454e-09	-1.051083228020141311e-09	3.079878995593843496e-10	-8.157150727340955229e-11
2.062000000000000099e+01	3.217999999999999848e-09	1.097097724671933308e-09	2.848762869025342761e-09	-9.580143692294482867e-10	2.810946514651779278e-10	-7.463351435311570463e-11
2.064999999999999858e+01	2.926999999999999922e-09	9.999163375761010996e-10	2.589994222910288004e-09	-8.728721046742419798e-10	2.565889405017070375e-10	-6.826613562286640561e-11
2.067999999999999972e+01	2.663000000000000006e-09	9.115741253665350600e-10	2.356052878708267263e-09	-7.947291439669179215e-10	2.343259841260234626e-10	-6.241153309030629999e-11
2.071000000000000085e+01	2.422000000000000115e-09	8.307551913096983392e-10	2.141169008317466135e-09	-7.241833835022677596e-10	2.138049296854441675e-10	-5.708470045107288148e-11
2.073999999999999844e+01	2.202000000000000047e-09	7.566928142481069139e-10	1.945924868732343869e-09	-6.597894449028266084e-10	1.950796649533499026e-10	-5.220365345448111403e-11
2.076999999999999957e+01	2.002999999999999804e-09	6.896963961910198050e-10	1.770090107637842978e-09	-6.004837971613937086e-10	1.781300361220324867e-10	-4.770626428860644129e-11
2.080000000000000071e+01	1.821000000000000019e-09	6.282896525001187640e-10	1.608450480043915258e-09	-5.470137793387183604e-10	1.624962639918153803e-10	-4.361902007902028287e-11
2.082999999999999829e+01	1.654999999999999972e-09	5.721621996706878128e-10	1.461115406337587777e-09	-4.983914183430759525e-10	1.481905296316126228e-10	-3.988359732180821727e-11
2.085999999999999943e+01	1.505000000000000076e-09	5.212604018627190676e-10	1.329028557916307125e-09	-4.534219253601357394e-10	1.352969373796790515e-10	-3.643262701315985700e-11
2.089000000000000057e+01	1.368000000000000032e-09	4.747578976359214024e-10	1.207651563725221933e-09	-4.128802513518999480e-10	1.234092115262559573e-10	-3.329750944394024209e-11
2.092000000000000171e+01	1.242999999999999947e-09	4.321666528077488201e-10	1.096451819328949639e-09	-3.762257185602640848e-10	1.124815234520983968e-10	-3.044354234615036433e-11
2.094999999999999929e+01	1.128999999999999927e-09	3.933132890923638034e-10	9.972359214266421078e-10	-3.421720407502153414e-10	1.026771083298096400e-10	-2.779918143107987960e-11
2.098000000000000043e+01	1.025999999999999972e-09	3.580824519059821470e-10	9.062881154421598415e-10	-3.114080600147961465e-10	9.365839099851704419e-11	-2.539431387798025307e-11
2.101000000000000156e+01	9.322999999999999755e-10	3.260262964182961804e-10	8.223672942988631742e-10	-2.838123649531683572e-10	8.531396971682694873e-11	-2.321699119462433404e-11
2.103999999999999915e+01	8.469000000000000430e-10	2.966996797982579799e-10	7.477886601882722905e-10	-2.580783763261889504e-10	7.785591111683928876e-11	-2.119451717356572135e-11
2.107000000000000028e+01	7.691999999999999907e-10	2.699670690701753477e-10	6.798138258643561067e-10	-2.347056576120110086e-10	7.103173917614028053e-11	-1.934913547831256664e-11
2.110000000000000142e+01	6.986000000000000484e-10	2.456725046058319801e-10	6.165131342553605153e-10	-2.139470794215227315e-10	6.466465969456308186e-11	-1.768988442453391874e-11
2.112999999999999901e+01	6.344000000000000013e-10	2.234985707742329032e-10	5.603609219798172778e-10	-1.945581393418444758e-10	5.898439692236109716e-11	-1.614691253294211099e-11
2.116000000000000014e+01	5.761000000000000062e-10	2.033254038859916545e-10	5.096940767037796637e-10	-1.767763700686019082e-10	5.383517432919934755e-11	-1.473008300630398534e-11
2.119000000000000128e+01	5.229999999999999517e-10	1.849469418565317499e-10	4.620120037482944546e-10	-1.611591917062096297e-10	4.898419604313880074e-11	-1.346622910914763929e-11
2.123000000000000043e+01	4.747999999999999527e-10	1.682036570329733669e-10	4.067241467572184206e-10	-1.419299208534654659e-10	4.332302970427763495e-11	-1.191784647670856835e-11
2.126000000000000156e+01	4.310000000000000109e-10	1.529606977129419707e-10	3.697902094334145504e-10	-1.289617623996329089e-10	3.952218796776416336e-11	-1.087061825110210203e-11
2.128999999999999915e+01	3.912000000000000036e-10	1.390842341040392886e-10	3.348655735730578035e-10	-1.176379899333758071e-10	3.592623783917494922e-11	-9.940368675953597503e-12
2.132000000000000028e+01	3.550999999999999938e-10	1.264750370154997719e-10	3.043778099175032119e-10	-1.068903397407654164e-10	3.276622430918919644e-11	-9.065732097001393524e-12
2.135000000000000142e+01	3.221999999999999834e-10	1.149617546609305969e-10	2.770354102585231323e-10	-9.698405970800637007e-11	2.991785126971196331e-11	-8.260089858893932491e-12
2.137999999999999901e+01	2.923000000000000143e-10	1.044789963488434154e-10	2.507104719502321296e-10	-8.849446538436106043e-11	2.717783482353163474e-11	-7.553952087772402260e-12
2.141000000000000014e+01	2.652000000000000251e-10	9.496086331951285948e-11	2.276049513430067160e-10	-8.048071869953929358e-11	2.475852341128933934e-11	-6.892397067756061027e-12
2.144000000000000128e+01	2.405999999999999757e-10	8.630507797275197197e-11	2.074304097939759008e-10	-7.290050639433431351e-11	2.263106490223542118e-11	-6.271993579026753450e-12
2.146999999999999886e+01	2.183000000000000113e-10	7.844453488677292315e-11	1.876925240017425431e-10	-6.650655467257079738e-11	2.055389742575937727e-11	-5.734560417920903495e-12
2.150000000000000000e+01	1.979999999999999883e-10	7.127562278226686808e-11	1.700638528887505923e-10	-6.058163903761869616e-11	1.869051666562751770e-11	-5.237364315976849612e-12
2.153000000000000114e+01	1.795000000000000005e-10	6.473002957538333435e-11	1.551897064995318201e-10	-5.478606489754310446e-11	1.710310870304199131e-11	-4.759953141093509186e-12
2.155999999999999872e+01	1.627999999999999962e-10	5.880178546433886714e-11	1.405278235346062307e-10	-4.992711204701648966e-11	1.554228417279325648e-11	-4.348544467953791730e-12
2.158999999999999986e+01	1.476000000000000125e-10	5.340543106228804948e-11	1.269880447817708018e-10	-4.558679729632407766e-11	1.409842679281336266e-11	-3.977464081003602798e-12
2.162000000000000099e+01	1.337999999999999929e-10	4.849721476583165230e-11	1.159847111934539660e-10	-4.117555536146289610e-11	1.291065152958747360e-11	-3.611316861408720379e-12
2.164999999999999858e+01	1.213000000000000102e-10	4.404349437478404353e-11	1.052369991536334792e-10	-3.743626971410543016e-11	1.175238456839859855e-11	-3.293662251793356658e-12
2.167999999999999972e+01	1.099999999999999950e-10	4.000402280187998748e-11	9.479815502429138610e-11	-3.427935871209334008e-11	1.062974529925978617e-11	-3.018227910639785672e-12
2.171999999999999886e+01	9.967999999999999854e-11	3.631422341951061568e-11	8.406763382038685926e-11	-2.989461752071187176e-11	9.458070196098296912e-12	-2.650897984183078034e-12
2.175000000000000000e+01	9.033999999999999513e-11	3.296374433734938399e-11	7.607695490348650860e-11	-2.724295877032326356e-11	8.588549456934772747e-12	-2.421314572365067176e-12
2.178000000000000114e+01	8.186000000000000218e-11	2.992150448100471918e-11	6.845169195309007154e-11	-2.496512302697742401e-11	7.759657502556285611e-12	-2.219802411032773113e-12
2.180999999999999872e+01	7.417999999999999613e-11	2.716141801061410137e-11	6.272649972620755525e-11	-2.246067625641441107e-11	7.126065625039753184e-12	-2.009340344829530471e-12
2.183999999999999986e+01	6.721000000000000624e-11	2.464811760338751385e-11	5.700405920182655140e-11	-2.037529282372920918e-11	6.494837173269055709e-12	-1.829414324842053790e-12
2.187000000000000099e+01	6.088999999999999601e-11	2.236903607601550267e-11	5.104238330361485838e-11	-1.875738330268385543e-11	5.842045622805084354e-12	-1.682424587588577025e-12
2.189999999999999858e+01	5.514999999999999825e-11	2.029218475948334904e-11	4.670673080636219435e-11	-1.689514609993360960e-11	5.358092459536296734e-12	-1.523836109731035392e-12
2.192999999999999972e+01	4.994999999999999941e-11	1.840770770734572171e-11	4.272924697374165774e-11	-1.521890578182649159e-11	4.912357288785537154e-12	-1.380464486410828429e-12
2.196000000000000085e+01	4.523999999999999706e-11	1.670069715830186381e-11	3.811107750244927188e-11	-1.406255518911529134e-11	4.402637027536735351e-12	-1.272834098170949260e-12
2.198999999999999844e+01	4.097000000000000173e-11	1.514804755457881916e-11	3.469410734515551291e-11	-1.272821755713835327e-11	4.019207154156315771e-12	-1.156578148911255071e-12
2.201999999999999957e+01	3.709999999999999984e-11	1.374073433411887687e-11	3.201103462183237628e-11	-1.136367835160562599e-11	3.712961792951474238e-12	-1.041086211183531750e-12
2.205999999999999872e+01	3.358999999999999723e-11	1.246012813578609619e-11	2.740558666681942755e-11	-1.025222160421390182e-11	3.199835728535910131e-12	-9.358827726946006123e-13
2.208999999999999986e+01	3.041000000000000149e-11	1.129807215497737129e-11	2.509337471158149512e-11	-9.223559720948914224e-12	2.936250138538501240e-12	-8.466606988401394512e-13
2.212000000000000099e+01	2.753000000000000083e-11	1.024397490100441095e-11	2.319834908488431301e-11	-8.215211361425173779e-12	2.717067416389855982e-12	-7.607461346511374199e-13
2.214999999999999858e+01	2.491999999999999964e-11	9.288614358017453769e-12	2.049365823274163457e-11	-7.661262344676874003e-12	2.413739719979741519e-12	-7.060086364315616996e-13
2.217999999999999972e+01	2.254999999999999903e-11	8.418246125508169792e-12	1.854517489971350776e-11	-6.971108780563358982e-12	2.191653095097209662e-12	-6.437396137478878022e-13
2.221000000000000085e+01	2.041000000000000048e-11	7.631136420618186492e-12	1.737109564915110719e-11	-6.125818369098508712e-12	2.052113183230896675e-12	-5.727803224362953529e-13
2.223999999999999844e+01	1.846999999999999865e-11	6.916449533495346240e-12	1.539409243952824574e-11	-5.694894907729030425e-12	1.827831331041405546e-12	-5.304382559116274045e-13
2.226999999999999957e+01	1.670999999999999968e-11	6.267030939603856684e-12	1.366795476789830797e-11	-5.277779991419228743e-12	1.631482666157743346e-12	-4.899856687184251055e-13
2.230000000000000071e+01	1.511999999999999858e-11	5.679436167237729149e-12	1.293599165278285756e-11	-4.590439109692798477e-12	1.541983508536713806e-12	-4.326316523104056598e-13
2.232999999999999829e+01	1.367999999999999987e-11	5.146435636326174101e-12	1.162464083613175129e-11	-4.206705745078558008e-12	1.390551120393653524e-12	-3.966141851521611822e-13
2.237000000000000099e+01	1.237000000000000000e-11	4.660753578776862603e-12	9.813793199157083729e-12	-3.841076417206438345e-12	1.183402970678847746e-12	-3.594864623074722923e-13
2.239999999999999858e+01	1.119000000000000058e-11	4.222615161194778130e-12	9.420592539734624991e-12	-3.292017099674745438e-12	1.132754600139236171e-12	-3.140088662226559593e-13
2.242999999999999972e+01	1.011999999999999969e-11	3.824686880460673755e-12	8.365395793646033811e-12	-3.053954802012222128e-12	1.010462063913619251e-12	-2.903970638180689126e-13
2.246000000000000085e+01	9.154999999999999663e-12	3.465266707980979388e-12	7.189241688821797798e-12	-2.918826495642341036e-12	8.757989599347403264e-13	-2.742823887156932033e-13
2.248999999999999844e+01	8.279000000000000569e-12	3.138471098102490774e-12	6.953652048470067997e-12	-2.485891924804537305e-12	8.441490553053662565e-13	-2.383395618280343688e-13
2.251999999999999957e+01	7.485999999999999404e-12	2.842176210124966700e-12	6.383268207806489862e-12	-2.226766539362672438e-12	7.757986700839860809e-13	-2.149730791785034700e-13
2.255000000000000071e+01	6.768000000000000242e-12	2.573483861167129976e-12	5.308375436588315534e-12	-2.199752604246621752e-12	6.526064623754046688e-13	-2.080032632117542702e-13
2.257999999999999829e+01	6.119000000000000079e-12	2.329885752984485675e-12	5.059942333729853022e-12	-1.902754769352335991e-12	6.209158438681949084e-13	-1.826655147337761800e-13
2.262000000000000099e+01	5.530999999999999757e-12	2.109190725835405402e-12	4.618470972770274445e-12	-1.604544953048121154e-12	5.662882124096333266e-13	-1.564623342399759233e-13
2.264999999999999858e+01	4.999000000000000005e-12	1.909204098141618319e-12	3.745135589455377633e-12	-1.621653003770430169e-12	4.656936728036903826e-13	-1.539694020910832618e-13
2.267999999999999972e+01	4.517999999999999934e-12	1.727849545130038259e-12	3.673965510106870138e-12	-1.365761455541279145e-12	4.546974464052709303e-13	-1.325341954109153231e-13
2.271000000000000085e+01	4.083000000000000273e-12	1.563846850313764030e-12	3.571500836296506692e-12	-1.148384209569459041e-12	4.400321839445150375e-13	-1.142085565441265231e-13
2.273999999999999844e+01	3.689999999999999827e-12	1.415452704554977414e-12	2.807908009848737464e-12	-1.203901404116446294e-12	3.516373333937482946e-13	-1.154415139850379753e-13
2.276999999999999957e+01	3.334000000000000132e-12	1.280626521062254940e-12	2.597589948568374939e-12	-1.071801301835341800e-12	3.257881166439504932e-13	-1.034514441346717927e-13
2.280000000000000071e+01	3.012000000000000090e-12	1.158681714895475720e-12	2.737546684703165316e-12	-8.273557083283551713e-13	3.392325475308654851e-13	-8.372860777344539415e-14
2.282999999999999829e+01	2.720999999999999816e-12	1.048151239020629222e-12	2.175127773614041688e-12	-8.666214203995078075e-13	2.734033893664270928e-13	-8.457542045926725425e-14
2.287000000000000099e+01	2.457999999999999826e-12	9.482606357866244110e-13	1.862448461746964261e-12	-7.775650731377432778e-13	2.358114212771226933e-13	-7.561547850681257801e-14
2.289999999999999858e+01	2.220999999999999927e-12	8.579835496199233069e-13	2.035548819643265871e-12	-5.732894088842767536e-13	2.537874003293767017e-13	-5.920740300051418731e-14
2.292999999999999972e+01	2.006000000000000136e-12	7.759703087962410027e-13	1.533115548407417706e-12	-6.386604672783403690e-13	1.947765455038691021e-13	-6.255451240249005292e-14
2.296000000000000085e+01	1.811000000000000058e-12	7.014805193303685297e-13	1.253793747073480629e-12	-6.304589327597575035e-13	1.616689827483900444e-13	-6.055201389608016760e-14
2.298999999999999844e+01	1.636000000000000097e-12	6.345453581368421967e-13	1.521151685022381414e-12	-4.249026865962110460e-13	1.911806059990371895e-13	-4.424787796667114211e-14
2.301999999999999957e+01	1.477000000000000068e-12	5.736424680258631289e-13	1.257437333793786185e-12	-4.317955615961579614e-13	1.594840259853775861e-13	-4.373520246332747913e-14
2.305000000000000071e+01	1.333999999999999970e-12	5.187967905290600099e-13	8.382960771975450743e-13	-5.064181882246405500e-13	1.101966639515040196e-13	-4.822421109972533533e-14
2.308999999999999986e+01	1.203999999999999918e-12	4.688649989083567017e-13	1.148823576083710798e-12	-2.859157516920858690e-13	1.450820326452206046e-13	-3.063223422811329835e-14
2.312000000000000099e+01	1.086999999999999912e-12	4.238046001839408570e-13	9.073825764355858765e-13	-3.107030300982173995e-13	1.160095130324314305e-13	-3.176212370742175605e-14
2.314999999999999858e+01	9.814000000000000389e-13	3.830860717829226816e-13	5.476147293539195059e-13	-3.868284542460209189e-13	7.346963066134669456e-14	-3.670939068643066610e-14
2.317999999999999972e+01	8.858999999999999915e-13	3.462171590922880429e-13	7.968665275244520638e-13	-2.350068195410935523e-13	1.020701845325317803e-13	-2.461032393833539660e-14
2.321000000000000085e+01	7.996000000000000462e-13	3.128597138328755690e-13	7.963987912762085677e-13	-1.847071505139393691e-13	1.012220006108312838e-13	-2.029407578174859479e-14
2.323999999999999844e+01	7.217000000000000449e-13	2.826714308035853701e-13	3.845509089444995776e-13	-2.971612179617275873e-13	5.227831339061933298e-14	-2.827633980619445760e-14


==> pde_runs/ss_500Td_nr512_lmax5_E1.61E+04_id_0.00E+00_Tg0.00E+00.csv <==
ev	bolsig_f0	bolsig_f1	f0	f1	f2	f3	f4	f5	
7.781999999999999855e-03	3.348000000000000281e-02	4.878813001947093276e-05	3.971078585406068173e-02	2.475291563777403276e-07	3.559611291132852208e-06	1.412150895260267209e-05	-1.796758136767957331e-08	1.814471205181552193e-06
2.351999999999999924e-02	3.348000000000000281e-02	1.096573144217347936e-04	3.969351720855737731e-02	-1.040392116862032728e-04	1.138819594571551804e-05	4.149974524886227269e-05	-9.083289146569691956e-08	5.597073284030467165e-06
3.960000000000000325e-02	3.348000000000000281e-02	2.313763535392500013e-04	3.967452382741228079e-02	-2.263243974978127110e-04	1.988564378079417705e-05	6.790849379869103844e-05	-1.922292144984786006e-07	9.599953260500642058e-06
5.602000000000000035e-02	3.348000000000000281e-02	3.632048189642863613e-04	3.965416335793298108e-02	-3.554764922386338287e-04	2.892328383370251709e-05	9.333075015725283302e-05	-3.163208620095188699e-07	1.381028367984851221e-05
7.278999999999999360e-02	3.346999999999999975e-02	4.995231642277297036e-04	3.963260345554096148e-02	-4.882976636202794466e-04	3.844616647289635141e-05	1.177711432402200404e-04	-4.613608093882613938e-07	1.821822186845500538e-05
8.991000000000000381e-02	3.346999999999999975e-02	6.367229501471447124e-04	3.960995147747815859e-02	-6.232537238888507082e-04	4.841962385807436998e-05	1.412201942200473864e-04	-6.267146230780420882e-07	2.281140387690187824e-05
1.073999999999999955e-01	3.346999999999999975e-02	7.741159752016576242e-04	3.958624842172662334e-02	-7.596161315319912037e-04	5.883403259305748417e-05	1.636956077402680469e-04	-8.124052687391294140e-07	2.758297635296754434e-05
1.252000000000000057e-01	3.346999999999999975e-02	9.130549133369526751e-04	3.956162080410439291e-02	-8.963453095890063383e-04	6.963929022566102411e-05	1.851175843771313170e-04	-1.017728047587830917e-06	3.250416365854305622e-05
1.433000000000000107e-01	3.346999999999999975e-02	1.051993851472247726e-03	3.953611416615485791e-02	-1.032975916771801915e-03	8.081871939980765336e-05	2.054813315357526069e-04	-1.242441450863391237e-06	3.755962009211289505e-05
1.617999999999999994e-01	3.345999999999999669e-02	1.189997424436428424e-03	3.950960436125722924e-02	-1.169959030110145860e-03	9.242820458016245218e-05	2.248973696041324272e-04	-1.487752069153343303e-06	4.276528258348197227e-05
1.806999999999999995e-01	3.345999999999999669e-02	1.327928944087014215e-03	3.948209656298567322e-02	-1.307033843711287446e-03	1.044654830386393168e-04	2.433542238035990676e-04	-1.753681335440216353e-06	4.810952929084853227e-05
1.998000000000000054e-01	3.345999999999999669e-02	1.465860463737600440e-03	3.945388761008314371e-02	-1.442579552561262845e-03	1.167996660187945493e-04	2.606681174265064850e-04	-2.037111504993384317e-06	5.352402947531635728e-05
2.194000000000000117e-01	3.345999999999999669e-02	1.602632894987761521e-03	3.942453230566028005e-02	-1.578563854678262249e-03	1.296233593006781743e-04	2.771133335924520031e-04	-2.342206074013373810e-06	5.908239687708722568e-05
2.393000000000000127e-01	3.345000000000000057e-02	1.738112985395368591e-03	3.939432133734643848e-02	-1.713438069604252554e-03	1.428066018698606328e-04	2.925152646472791080e-04	-2.665570004765686841e-06	6.471677158315284717e-05
2.595000000000000084e-01	3.345000000000000057e-02	1.873299550926119323e-03	3.936324923007349791e-02	-1.847107662273397323e-03	1.563482805051210581e-04	3.068878611136260882e-04	-3.006605050798201542e-06	7.041635127162555470e-05
2.800000000000000266e-01	3.345000000000000057e-02	2.006554879806431071e-03	3.933130828711470933e-02	-1.979492659020789126e-03	1.702476497256056177e-04	3.202453349735202566e-04	-3.364617841337306484e-06	7.617069022584560599e-05
3.009000000000000008e-01	3.345000000000000057e-02	2.139810208686742602e-03	3.929833036313991335e-02	-2.111146736903866429e-03	1.845730786832557079e-04	3.326587297521184329e-04	-3.740645291735910582e-06	8.199747398766973232e-05
3.221999999999999864e-01	3.343999999999999750e-02	2.272385996300217703e-03	3.926429889415217200e-02	-2.241964005367334985e-03	1.993262465867780373e-04	3.441264331575604840e-04	-4.133941787358904372e-06	8.788620601162199202e-05
3.437999999999999945e-01	3.343999999999999750e-02	2.401740169411614809e-03	3.922935911358141348e-02	-2.371256481483238233e-03	2.144383952827402784e-04	3.546024395562007679e-04	-4.541729314128624810e-06	9.379923362073896607e-05
3.657000000000000250e-01	3.343000000000000138e-02	2.530337436320104737e-03	3.919349878919034524e-02	-2.498980759450053230e-03	2.299088622501253799e-04	3.641031452910011880e-04	-4.962915133678528554e-06	9.972724600678005359e-05
3.880000000000000115e-01	3.343000000000000138e-02	2.657722845013565146e-03	3.915653851006972719e-02	-2.625659491888985946e-03	2.458084644637803995e-04	3.726810682594364926e-04	-5.398286138880320449e-06	1.056878813740971525e-04
4.107000000000000095e-01	3.343000000000000138e-02	2.785108253707026856e-03	3.911845932731676523e-02	-2.751214980287353552e-03	2.621380883314786093e-04	3.803387755712029934e-04	-5.846641027686079662e-06	1.116714751640046280e-04
4.336999999999999744e-01	3.341999999999999832e-02	2.909692936244647529e-03	3.907941292026531621e-02	-2.875043917828247302e-03	2.788254097648050554e-04	3.870529883420665337e-04	-6.304663077686615668e-06	1.176428054123696064e-04
4.570000000000000173e-01	3.341999999999999832e-02	3.033181230621078903e-03	3.903938626953010194e-02	-2.997122168378260620e-03	2.958688120894156998e-04	3.928413169555430308e-04	-6.770898051460527226e-06	1.235938634398199890e-04
4.806000000000000272e-01	3.341000000000000220e-02	3.153796052707753036e-03	3.899836650360817558e-02	-3.117428813441619831e-03	3.132663890707696667e-04	3.977213764303509430e-04	-7.243819201935757620e-06	1.295169507363649723e-04
5.047000000000000375e-01	3.341000000000000220e-02	3.275318469417592623e-03	3.895598727542103068e-02	-3.236923655748127730e-03	3.311649905126761687e-04	4.017402835844570094e-04	-7.725822462302576430e-06	1.354534062450174492e-04
5.290000000000000258e-01	3.339999999999999913e-02	3.393895822404296211e-03	3.891276076020139252e-02	-3.354083628248717697e-03	3.493400104296430020e-04	4.048602496472023752e-04	-8.209217292658638998e-06	1.413213817282098846e-04
5.536999999999999700e-01	3.339000000000000301e-02	3.508546038859972072e-03	3.886831927712158796e-02	-3.469861067081202004e-03	3.679380261186457118e-04	4.071254450809040876e-04	-8.696224588716294787e-06	1.471621737518634539e-04
5.787999999999999812e-01	3.339000000000000301e-02	3.626140164338246055e-03	3.882264525177073905e-02	-3.584206333697975873e-03	3.869571228329092647e-04	4.085435860536228213e-04	-9.184959841951527648e-06	1.529675811085211127e-04
6.041999999999999593e-01	3.337999999999999995e-02	3.738758685196643360e-03	3.877590665159992567e-02	-3.696636805327523957e-03	4.063184320888218299e-04	4.091225437986264536e-04	-9.671544980286728030e-06	1.587072788899248634e-04
6.299000000000000155e-01	3.336999999999999689e-02	3.849382460874990666e-03	3.872809310052005571e-02	-3.807146914938690316e-03	4.260177664737123501e-04	4.088810760273916753e-04	-1.015403294222510066e-05	1.643751091008367336e-04
6.560000000000000275e-01	3.336999999999999689e-02	3.961126296075565684e-03	3.867900572954374033e-02	-3.916144121801086453e-03	4.461278092535960935e-04	4.078323557164664900e-04	-1.063223705194282588e-05	1.699863656108250437e-04
6.824000000000000066e-01	3.336000000000000076e-02	4.069723572309058568e-03	3.862882042577889946e-02	-4.023190230573299442e-03	4.665671089362880843e-04	4.059947653621073121e-04	-1.110220171658019815e-05	1.755129708349005720e-04
7.092000000000000526e-01	3.334999999999999770e-02	4.174404104316367659e-03	3.857733559610089513e-02	-4.128672409845443939e-03	4.874082118680759731e-04	4.033761508073922309e-04	-1.156351946726191943e-05	1.809694487330830892e-04
7.362999999999999545e-01	3.334000000000000158e-02	4.279021127794066168e-03	3.852473254734524455e-02	-4.232180441669038465e-03	5.085680418709968365e-04	4.000012627544320166e-04	-1.201222974916570270e-05	1.863292498329940797e-04
7.638000000000000345e-01	3.332999999999999852e-02	4.383574642742153228e-03	3.847080711865246555e-02	-4.334081619277942339e-03	5.301188940884087736e-04	3.958729375891129228e-04	-1.244769273009097975e-05	1.916062096192610307e-04
7.915999999999999703e-01	3.332000000000000239e-02	4.484217186966751520e-03	3.841574608961881299e-02	-4.433992198425458671e-03	5.519761833995266058e-04	3.910216011885762660e-04	-1.286598528205788275e-05	1.967754119746725283e-04
8.196999999999999842e-01	3.330999999999999933e-02	4.582875378316144180e-03	3.835954385116459309e-02	-4.531917087535505644e-03	5.741328915040857074e-04	3.854664162929353436e-04	-1.326484927539063948e-05	2.018322244729501712e-04
8.481999999999999540e-01	3.330000000000000321e-02	4.681473525237540324e-03	3.830199262969231910e-02	-4.628194568339351680e-03	5.966607780521356822e-04	3.792033833214750876e-04	-1.364328520529175447e-05	2.067892827605073117e-04
8.770999999999999908e-01	3.329000000000000015e-02	4.778089628684808327e-03	3.824308259055619191e-02	-4.722800197094139708e-03	6.195525702516140433e-04	3.722453177243340906e-04	-1.399869274398333404e-05	2.116404766716197916e-04
9.062999999999999945e-01	3.327999999999999708e-02	4.870803999012894049e-03	3.818301143169435669e-02	-4.815399486317813865e-03	6.427210657739357378e-04	3.646325691990454695e-04	-1.432734884863084662e-05	2.163639853692710840e-04
9.357999999999999652e-01	3.325999999999999790e-02	4.961969915919012611e-03	3.812177661909358500e-02	-4.906001722295936715e-03	6.661576793676527494e-04	3.563844235597818746e-04	-1.462689528297555593e-05	2.209559050968800406e-04
9.657000000000000028e-01	3.325000000000000178e-02	5.052623145786090675e-03	3.805916605332822916e-02	-4.994909289537604463e-03	6.899330395481466545e-04	3.474893833570217791e-04	-1.489580636636538902e-05	2.254271712804081730e-04
9.959000000000000075e-01	3.323999999999999871e-02	5.141301837732541354e-03	3.799538541047847023e-02	-5.081821165399178983e-03	7.139584194051141509e-04	3.379937339201587241e-04	-1.513062456173432852e-05	2.297583749411693306e-04
1.026000000000000023e+00	3.321999999999999953e-02	5.228352401919876200e-03	3.793128968152702229e-02	-5.165653233141088117e-03	7.379059743132529783e-04	3.280517690033663502e-04	-1.532662048775812691e-05	2.338924107860870338e-04
1.056999999999999940e+00	3.321000000000000341e-02	5.313060656065109882e-03	3.786474466815410028e-02	-5.249174906188857140e-03	7.625613748634602930e-04	3.173474356792011539e-04	-1.548754121755467218e-05	2.379615507142358725e-04
1.088999999999999968e+00	3.318999999999999728e-02	5.396091130328076017e-03	3.779550364985753697e-02	-5.332492732425661228e-03	7.879928543197939990e-04	3.058369908175765078e-04	-1.560884005840585054e-05	2.419638792378061112e-04
1.120000000000000107e+00	3.318000000000000116e-02	5.476838184276398326e-03	3.772791137283626473e-02	-5.410492984090450007e-03	8.126009477134114563e-04	2.942713592928553707e-04	-1.568181053225044903e-05	2.456518537583495497e-04
1.151999999999999913e+00	3.316000000000000197e-02	5.555860115620384065e-03	3.765762481085323937e-02	-5.488301264221378400e-03	8.379631636991437043e-04	2.819353441673312752e-04	-1.571007788819029949e-05	2.492661976240695019e-04
1.185000000000000053e+00	3.314000000000000279e-02	5.632869403925972081e-03	3.758461392679236096e-02	-5.565755530611423210e-03	8.640651946629999275e-04	2.688224850876622541e-04	-1.568809197805356732e-05	2.527916126612907177e-04
1.217000000000000082e+00	3.311999999999999666e-02	5.707869513294780775e-03	3.751332193387130198e-02	-5.638251427331718996e-03	8.893151129874443846e-04	2.557565070269425620e-04	-1.561622768912057646e-05	2.560174468803652170e-04
1.250000000000000000e+00	3.309999999999999748e-02	5.782774937219442753e-03	3.743931191685073018e-02	-5.710409443478148793e-03	9.152809757176223445e-04	2.419492969963027787e-04	-1.548908609737769488e-05	2.591484570839296315e-04
1.282999999999999918e+00	3.307999999999999829e-02	5.853765926318999294e-03	3.736482307008068965e-02	-5.780010966042717531e-03	9.411627220235064661e-04	2.278313520913562411e-04	-1.530726404600325704e-05	2.620840463948129521e-04
1.316999999999999948e+00	3.305999999999999911e-02	5.924666848776562363e-03	3.728759599933933327e-02	-5.849136480877307163e-03	9.677306046074284464e-04	2.129880701746174744e-04	-1.506194252660403110e-05	2.649076521087601554e-04
1.350999999999999979e+00	3.303999999999999992e-02	5.993570139302729222e-03	3.720990076500434174e-02	-5.915725317654012619e-03	9.941887925333161170e-04	1.978694092433694839e-04	-1.475703702010066007e-05	2.675308662727040503e-04
1.385999999999999899e+00	3.302000000000000074e-02	6.060479261999114804e-03	3.712945229780553053e-02	-5.981711648583216447e-03	1.021300239372533239e-03	1.820451451006463515e-04	-1.438024136796629498e-05	2.700256721678840873e-04
1.419999999999999929e+00	3.300000000000000155e-02	6.125397680967335778e-03	3.705086763055673305e-02	-6.043407331405875604e-03	1.047506041921342831e-03	1.664440251523747788e-04	-1.395250893853930488e-05	2.722531411816451205e-04
1.455000000000000071e+00	3.296999999999999931e-02	6.186452471934137873e-03	3.696954450771744449e-02	-6.104523584692473845e-03	1.074338035002680427e-03	1.501723650862447760e-04	-1.344816445587370916e-05	2.743480515123593159e-04
1.491000000000000103e+00	3.295000000000000012e-02	6.249282614978699142e-03	3.688546712351767343e-02	-6.164936201092431969e-03	1.101773697590324817e-03	1.332359703722940680e-04	-1.286117921044360171e-05	2.762971921934962534e-04
1.526000000000000023e+00	3.293000000000000094e-02	6.308229500112690243e-03	3.680332695427220024e-02	-6.221367822728390840e-03	1.128279440196398907e-03	1.165981676857170751e-04	-1.222379413249889061e-05	2.779961899863975716e-04
1.562999999999999945e+00	3.289999999999999869e-02	6.365165474259094555e-03	3.671608802530391957e-02	-6.278637914244206489e-03	1.156110049351275360e-03	9.884848770008256165e-05	-1.147816199282079848e-05	2.795864029282483999e-04
1.598999999999999977e+00	3.287000000000000338e-02	6.420089382717373769e-03	3.663082848110759543e-02	-6.332084203066281648e-03	1.182991987146701828e-03	8.144105444033249955e-05	-1.068159976247111562e-05	2.809346904029665038e-04
1.635999999999999899e+00	3.284999999999999726e-02	6.476874091093248915e-03	3.654283329746487591e-02	-6.384754169380430118e-03	1.210409356156466696e-03	6.343002039484573200e-05	-9.789698983461367693e-06	2.821202516935908985e-04
1.673000000000000043e+00	3.282000000000000195e-02	6.527805045089812332e-03	3.645448714950249441e-02	-6.435208204478836194e-03	1.237603481959289198e-03	4.531757286846276359e-05	-8.823507732846289233e-06	2.831071999273792293e-04
1.709999999999999964e+00	3.278999999999999970e-02	6.578632076037920808e-03	3.636581108793874445e-02	-6.483519816339445782e-03	1.264565620861948922e-03	2.712303075680242348e-05	-7.783027650671492983e-06	2.838998325140034275e-04
1.747999999999999998e+00	3.275999999999999746e-02	6.627463784455709696e-03	3.627441651396409728e-02	-6.530981115224771504e-03	1.292006217970544015e-03	8.370432861826621174e-06	-6.637179481342595348e-06	2.845160793623565418e-04
1.786000000000000032e+00	3.273000000000000215e-02	6.676195033926661179e-03	3.618271724021888958e-02	-6.576330206105915344e-03	1.319184672842868382e-03	-1.043090208247833484e-05	-5.413213918499350476e-06	2.849363692638920442e-04
1.824999999999999956e+00	3.269999999999999990e-02	6.721049953690271493e-03	3.608831008554760911e-02	-6.620750048596075847e-03	1.346797141231160502e-03	-2.975926877647140016e-05	-4.076058180042129884e-06	2.851686520305117003e-04
1.864000000000000101e+00	3.266999999999999765e-02	6.765811342710273402e-03	3.599362630499882559e-02	-6.663091825235075046e-03	1.374116360598252309e-03	-4.910260292690065819e-05	-2.657199998295062170e-06	2.852040191428875269e-04
1.903000000000000025e+00	3.262999999999999928e-02	6.806508763185450776e-03	3.589868740177741546e-02	-6.703425359209379958e-03	1.401134291952334547e-03	-6.844407861730152239e-05	-1.157046237092026116e-06	2.850471946143606750e-04
1.941999999999999948e+00	3.259999999999999704e-02	6.849187072434217115e-03	3.580351425195000409e-02	-6.741817602441008313e-03	1.427843306583493873e-03	-8.776786565151184548e-05	4.239257543423498737e-07	2.847028358402243576e-04
1.981999999999999984e+00	3.255999999999999867e-02	6.887779473827928406e-03	3.570567865212158354e-02	-6.779245012311934174e-03	1.454908694398497669e-03	-1.075531404271136816e-04	2.128817881806589893e-06	2.841596530094417416e-04
2.021999999999999797e+00	3.253000000000000336e-02	6.926508129885169951e-03	3.560763913732949842e-02	-6.814764486991356160e-03	1.481634133050509748e-03	-1.272889857594348322e-04	3.917496591876267649e-06	2.834289099163750597e-04
2.063000000000000167e+00	3.248999999999999805e-02	6.961134712279815756e-03	3.550695848524444004e-02	-6.849258735039187064e-03	1.508667612339752682e-03	-1.474520275737205256e-04	5.837090315884726870e-06	2.824902728686410811e-04
2.104000000000000092e+00	3.244999999999999968e-02	6.995655062224933468e-03	3.540610655012748492e-02	-6.881881651890843672e-03	1.535329538073658320e-03	-1.675337588073024029e-04	7.843106239965834189e-06	2.813647160608930193e-04
2.145000000000000018e+00	3.241000000000000131e-02	7.028197987498076282e-03	3.530510401580316121e-02	-6.912696647595366513e-03	1.561613261968317805e-03	-1.875206378692681681e-04	9.934632492075160041e-06	2.800572442198142990e-04
2.186999999999999833e+00	3.237000000000000294e-02	7.058770416302474066e-03	3.520150274072723906e-02	-6.942452270141773532e-03	1.588139383094945654e-03	-2.078833631129776895e-04	1.216481771838819783e-05	2.785344062354665304e-04
2.229000000000000092e+00	3.232999999999999763e-02	7.089245850261648510e-03	3.509778514649250503e-02	-6.970437447628323631e-03	1.614255809311719841e-03	-2.281203971767728662e-04	1.448260369220463924e-05	2.768310519328395997e-04
2.270999999999999908e+00	3.228999999999999926e-02	7.117760025356385280e-03	3.499397124098491824e-02	-6.996712542839342470e-03	1.639956686896757929e-03	-2.482197334484649836e-04	1.688682016977703461e-05	2.749523177168867278e-04
2.314000000000000057e+00	3.225000000000000089e-02	7.144319869789915976e-03	3.488760593179987546e-02	-7.021902096851011590e-03	1.665833296958707434e-03	-2.686432479700990943e-04	1.943654023367623627e-05	2.728524390828398799e-04
2.357000000000000206e+00	3.221000000000000252e-02	7.170791956982530690e-03	3.478117981392823965e-02	-7.045419671687170975e-03	1.691263206495457810e-03	-2.888993841676024197e-04	2.207419445862377998e-05	2.705793772027793322e-04
2.399999999999999911e+00	3.216000000000000109e-02	7.193082296175402728e-03	3.467471205923185890e-02	-7.067322650663373021e-03	1.716241410933416062e-03	-3.089776151530456284e-04	2.479835297554440143e-05	2.681383858837460316e-04
2.443999999999999950e+00	3.212000000000000272e-02	7.217515759567508585e-03	3.456574443214436437e-02	-7.088121194406786854e-03	1.741328119180652646e-03	-3.293283550267815077e-04	2.767386315343794645e-05	2.654721741958488215e-04
2.487999999999999989e+00	3.207000000000000128e-02	7.235905520341735786e-03	3.445677146495110948e-02	-7.107343735627900949e-03	1.765932535963978282e-03	-3.494726768459142539e-04	3.063675588131912797e-05	2.626409578011787752e-04
2.532000000000000028e+00	3.201999999999999985e-02	7.256051580634838294e-03	3.434781134253665075e-02	-7.125044866246247992e-03	1.790050556067945223e-03	-3.694014185545119004e-04	3.368534085979109669e-05	2.596500678946405891e-04
2.576999999999999957e+00	3.198000000000000148e-02	7.276529039982456912e-03	3.423640629753245401e-02	-7.141629305856557128e-03	1.814209743081703812e-03	-3.895512248171434963e-04	3.689003697398502498e-05	2.564315063396341732e-04
2.621999999999999886e+00	3.193000000000000005e-02	7.292804544070911540e-03	3.412505075572883767e-02	-7.156731231964716909e-03	1.837852732283171446e-03	-4.094581744533629651e-04	4.018064213811001060e-05	2.530569239689603000e-04
2.666999999999999815e+00	3.187999999999999862e-02	7.307152852960812142e-03	3.401376177186833660e-02	-7.170402519195439445e-03	1.860976362800757398e-03	-4.291144331058204388e-04	4.355520618793122956e-05	2.495317413930242230e-04
2.713000000000000078e+00	3.182999999999999718e-02	7.321420332813024894e-03	3.390008544505640486e-02	-7.182950825993726120e-03	1.884074164256349963e-03	-4.489408651889427275e-04	4.708946492293955940e-05	2.457781195655164949e-04
2.758999999999999897e+00	3.176999999999999963e-02	7.333298737251333146e-03	3.378651226979022260e-02	-7.194107503648795345e-03	1.906623802250803634e-03	-4.684906643685762210e-04	5.070720520452094503e-05	2.418783110938089206e-04
2.806000000000000050e+00	3.171999999999999820e-02	7.345565121070536489e-03	3.367059307551679287e-02	-7.204120578558577404e-03	1.929095219262989304e-03	-4.881729285753171575e-04	5.448751803663884948e-05	2.377484570687532354e-04
2.851999999999999869e+00	3.166999999999999676e-02	7.355927981052220316e-03	3.355727587554941521e-02	-7.212612184058568923e-03	1.950530352960997468e-03	-5.071439771095710355e-04	5.826725333567202335e-05	2.335697827232396972e-04
2.899000000000000021e+00	3.160999999999999921e-02	7.363891950665423132e-03	3.344164876118195517e-02	-7.219999232171245285e-03	1.971859662069972048e-03	-5.262228642684695264e-04	6.220835968085820192e-05	2.291661503807721737e-04
2.947000000000000064e+00	3.155000000000000165e-02	7.371772781839861476e-03	3.332373649344257810e-02	-7.226246773734865646e-03	1.993045064979567446e-03	-5.453844069391140196e-04	6.631340352337393581e-05	2.245346264062062316e-04
2.995000000000000107e+00	3.150000000000000022e-02	7.380095285970228979e-03	3.320601546543931748e-02	-7.231231523001291003e-03	2.013625619730349727e-03	-5.642141220052015712e-04	7.049673501895121824e-05	2.197732488125329529e-04
3.043000000000000149e+00	3.144000000000000267e-02	7.384189854079323094e-03	3.308849935876353315e-02	-7.234999506982822681e-03	2.033600862360621705e-03	-5.827073353427388372e-04	7.475566565963828920e-05	2.148877118316878639e-04
3.091000000000000192e+00	3.137999999999999817e-02	7.388215140156111603e-03	3.297120105652538713e-02	-7.237595007673494098e-03	2.052970692524915333e-03	-6.008598506995465336e-04	7.908747895797573477e-05	2.098836126847069877e-04
3.140000000000000124e+00	3.132000000000000062e-02	7.390362883157498668e-03	3.285169626692341360e-02	-7.239079413515103929e-03	2.072119858366571268e-03	-6.190352573451013765e-04	8.358186676352665964e-05	2.046586887350254234e-04
3.189000000000000057e+00	3.126000000000000306e-02	7.392448272329812595e-03	3.273244313296585356e-02	-7.239429940647163809e-03	2.090639009703420832e-03	-6.368482183883913267e-04	8.814640717138511549e-05	1.993216951441622556e-04
3.238999999999999879e+00	3.119999999999999857e-02	7.394471307673050782e-03	3.261102736756089915e-02	-7.238662314987143881e-03	2.108887685612536624e-03	-6.546478857114026127e-04	9.287334034564728475e-05	1.937660976204272053e-04
3.289000000000000146e+00	3.113000000000000142e-02	7.392259478791786582e-03	3.248989651695560754e-02	-7.236800616261224173e-03	2.126482783778185434e-03	-6.720640839782838485e-04	9.766706274902861432e-05	1.881055254578759299e-04
3.338999999999999968e+00	3.107000000000000040e-02	7.392362247139702344e-03	3.236906091669732033e-02	-7.233886091322685660e-03	2.143426050443280554e-03	-6.890943775880995804e-04	1.025243853816453475e-04	1.823457286407230513e-04
3.390000000000000124e+00	3.099999999999999978e-02	7.388235924765803805e-03	3.224612266944094918e-02	-7.229869811675223440e-03	2.160038825360450967e-03	-7.060656007963961095e-04	1.075410510825367254e-04	1.763743643864220528e-04
3.440999999999999837e+00	3.093999999999999875e-02	7.386440365428622451e-03	3.212351084593986772e-02	-7.224839994314787017e-03	2.175978153129268667e-03	-7.226314343672805883e-04	1.126171346925621805e-04	1.703115098884721049e-04
3.491999999999999993e+00	3.087000000000000161e-02	7.380422643572861000e-03	3.200123395817291994e-02	-7.218835609784435454e-03	2.191246918953630631e-03	-7.387905027314083887e-04	1.177492067282248710e-04	1.641629374033145086e-04
3.544000000000000039e+00	3.080000000000000099e-02	7.374356424294485277e-03	3.187691234999993212e-02	-7.211748937602101457e-03	2.206127980419105277e-03	-7.548465595995886620e-04	1.230359887250056941e-04	1.578114257773712296e-04
3.595000000000000195e+00	3.073000000000000037e-02	7.368241707593497884e-03	3.175533471232561827e-02	-7.203889206202965939e-03	2.220052558667242378e-03	-7.701813849123968683e-04	1.282706384229559025e-04	1.515069134850137965e-04
3.648000000000000131e+00	3.065999999999999975e-02	7.360308337544562048e-03	3.162936664655454505e-02	-7.194804616920450445e-03	2.233823955417946379e-03	-7.856843772051799952e-04	1.337588154405620140e-04	1.448821842798738444e-04
3.700000000000000178e+00	3.058999999999999914e-02	7.352334552976785322e-03	3.150615500371565375e-02	-7.185019221614571266e-03	2.246647249738147317e-03	-8.004656844732042312e-04	1.391875327247041739e-04	1.383158583291550585e-04
3.753000000000000114e+00	3.050999999999999893e-02	7.340152462296883895e-03	3.138096619709117990e-02	-7.174192215962181540e-03	2.259020472096462655e-03	-8.150940653541233032e-04	1.447617641183612553e-04	1.315611526803527997e-04
3.806999999999999940e+00	3.043999999999999831e-02	7.330341549172544879e-03	3.125382741182233109e-02	-7.162310573607631736e-03	2.270909163075479544e-03	-8.295451174069886453e-04	1.504798647294754914e-04	1.246204267743052498e-04
3.859999999999999876e+00	3.036000000000000157e-02	7.318087867059263826e-03	3.112945144393884644e-02	-7.149848323729693540e-03	2.281878575733536571e-03	-8.432844898407042657e-04	1.561261100679780904e-04	1.177564678376097189e-04
3.914000000000000146e+00	3.029000000000000095e-02	7.306461187338323879e-03	3.100314815666438753e-02	-7.136368706439496015e-03	2.292348652067581830e-03	-8.568318401960040888e-04	1.619095281456647459e-04	1.107160182593317383e-04
3.968999999999999861e+00	3.021000000000000074e-02	7.292396357430595139e-03	3.087494373614691617e-02	-7.121861494981103144e-03	2.302286341145588517e-03	-8.701634136247667854e-04	1.678276286732707811e-04	1.035023479786811748e-04
4.024000000000000021e+00	3.013000000000000053e-02	7.278303814709944329e-03	3.074718311250420472e-02	-7.106602279311603418e-03	2.311498068934040272e-03	-8.830258862349084402e-04	1.737692743404388711e-04	9.625133255923324109e-05
4.078999999999999737e+00	3.005000000000000032e-02	7.262448621617460104e-03	3.061986750881995345e-02	-7.090623093947564029e-03	2.319991132942158564e-03	-8.954213684996305267e-04	1.797301604890223423e-04	8.896876973875470244e-05
4.134000000000000341e+00	2.997000000000000011e-02	7.248305272073121870e-03	3.049299742300962818e-02	-7.073954784758698482e-03	2.327773093190108403e-03	-9.073522102988627923e-04	1.857059964030065833e-04	8.166033223596234794e-05
4.190000000000000391e+00	2.988999999999999990e-02	7.230682809806645781e-03	3.036427813580153123e-02	-7.056306050772382862e-03	2.334974003752358310e-03	-9.190252684087253307e-04	1.918014253915569292e-04	7.419817513299751058e-05
4.246000000000000441e+00	2.980000000000000010e-02	7.212351938759875916e-03	3.023601956549987896e-02	-7.038003813311492080e-03	2.341454314477988980e-03	-9.302222946968490350e-04	1.979034287245260738e-04	6.672069997056351092e-05
4.301999999999999602e+00	2.971999999999999989e-02	7.194705805132364448e-03	3.010822007792631969e-02	-7.019077076599034709e-03	2.347222768447422819e-03	-9.409464895944933240e-04	2.040075356490983732e-04	5.923353609345877592e-05
4.358999999999999986e+00	2.963000000000000009e-02	7.174629026871564078e-03	2.997860752189640196e-02	-6.999199841699083047e-03	2.352372465697315056e-03	-9.513801604781219360e-04	2.102182113407765837e-04	5.160843002153410588e-05
4.416000000000000369e+00	2.954999999999999988e-02	7.156963840685169609e-03	2.984946507615071284e-02	-6.978732816388758323e-03	2.356803653960130602e-03	-9.613313318860301077e-04	2.164217988019407788e-04	4.398470164276881947e-05
4.474000000000000199e+00	2.946000000000000008e-02	7.135165981271915023e-03	2.971853560768109026e-02	-6.957329442887533015e-03	2.360585303655432510e-03	-9.709659541501701810e-04	2.227221641972836584e-04	3.623437291470641076e-05
4.532000000000000028e+00	2.937000000000000027e-02	7.113368121858660437e-03	2.958808428111755345e-02	-6.935371246526760014e-03	2.363643974558578709e-03	-9.801095602278262105e-04	2.290055514851813676e-04	2.849693761137861951e-05
4.589999999999999858e+00	2.928000000000000047e-02	7.091570262445405851e-03	2.945810575481486865e-02	-6.912884795249398667e-03	2.365990569386566648e-03	-9.887667583923921526e-04	2.352671536257701953e-04	2.077798695373559682e-05
4.647999999999999687e+00	2.919000000000000067e-02	7.069772403032152132e-03	2.932859405454953453e-02	-6.889895660214857658e-03	2.367636196323460746e-03	-9.969423293081272185e-04	2.415022034570740706e-04	1.308298265277295663e-05
4.706999999999999851e+00	2.910000000000000087e-02	7.047974543618897546e-03	2.919732156867962600e-02	-6.866019780847646206e-03	2.368602659803624531e-03	-1.004769817439231947e-03	2.478126357861846910e-04	5.285388642837193309e-06
4.766000000000000014e+00	2.900000000000000147e-02	7.022080384045743112e-03	2.906651778906252023e-02	-6.841674077088623525e-03	2.368867564806794845e-03	-1.012109454463692992e-03	2.540857773864906607e-04	-2.476388395139886707e-06
4.825999999999999623e+00	2.891000000000000167e-02	6.998618601156684181e-03	2.893396929318113597e-02	-6.816458599342857527e-03	2.368430126990146191e-03	-1.019078896443609316e-03	2.604219716377461648e-04	-1.032744287189424718e-05
4.886000000000000121e+00	2.880999999999999880e-02	6.972746958244027682e-03	2.880188795222328110e-02	-6.790806236608771564e-03	2.367292942800375971e-03	-1.025555543295767142e-03	2.667094881062213050e-04	-1.813039043741746106e-05
4.945999999999999730e+00	2.870999999999999941e-02	6.946886862336754294e-03	2.867026403084534103e-02	-6.764740314484288426e-03	2.365469286347875785e-03	-1.031545519735509869e-03	2.729433155213389201e-04	-2.587987126224993519e-05
5.006999999999999673e+00	2.861000000000000001e-02	6.919386514314714541e-03	2.853690468975377675e-02	-6.737839110146234822e-03	2.362925361435969790e-03	-1.037142892328195938e-03	2.792209000744485668e-04	-3.369830826885482784e-05
5.067000000000000171e+00	2.851000000000000062e-02	6.893555285920901533e-03	2.840617140702965740e-02	-6.711006502196460895e-03	2.359758359205572399e-03	-1.042170630478661281e-03	2.853314685777311914e-04	-4.132419440003942077e-05
5.128999999999999559e+00	2.841000000000000122e-02	6.866095352417705272e-03	2.827152652838835212e-02	-6.682913618590274885e-03	2.355807847584739066e-03	-1.046875054232038844e-03	2.915737925929217365e-04	-4.913189528248906168e-05
5.190000000000000391e+00	2.830999999999999836e-02	6.838658512925275233e-03	2.813948344418619116e-02	-6.654932049619882543e-03	2.351263278138540115e-03	-1.051023715956422508e-03	2.976390616093711294e-04	-5.673673106078557784e-05
5.251999999999999780e+00	2.819999999999999937e-02	6.808830288617862339e-03	2.800569956893303805e-02	-6.626165228955783852e-03	2.345990887450928337e-03	-1.054760014270291401e-03	3.037210598583264809e-04	-6.438290557152165437e-05
5.315000000000000391e+00	2.809999999999999998e-02	6.781440791847505659e-03	2.787018128570006165e-02	-6.596618050830234392e-03	2.339974760584191422e-03	-1.058068285185103079e-03	3.098105727586872023e-04	-7.206118685668970784e-05
5.376999999999999780e+00	2.799000000000000099e-02	6.750046216259782648e-03	2.773721618118697024e-02	-6.567248352113756911e-03	2.333421790867607100e-03	-1.060851288665089253e-03	3.157092503613808331e-04	-7.952286422199580777e-05
5.440000000000000391e+00	2.787999999999999853e-02	6.720299398340324158e-03	2.760249973628266587e-02	-6.537128180210655115e-03	2.326136954563114232e-03	-1.063206868368025840e-03	3.216023318106086539e-04	-8.700372071886998090e-05
5.503999999999999559e+00	2.776999999999999955e-02	6.688974682135173308e-03	2.746603452417273675e-02	-6.506263667345068072e-03	2.318107277382075448e-03	-1.065120825335018773e-03	3.274798604731500758e-04	-9.449395903461829899e-05
5.567000000000000171e+00	2.766000000000000056e-02	6.659285021892365555e-03	2.733206857826094710e-02	-6.475637785280692268e-03	2.309600683964120344e-03	-1.066541840650428886e-03	3.331532075052881124e-04	-1.017547660945920357e-04
5.631000000000000227e+00	2.755000000000000157e-02	6.628030165069785998e-03	2.719633181095538338e-02	-6.444296382641858702e-03	2.300364564880010444e-03	-1.067523806728115426e-03	3.387975377362038203e-04	-1.090119461591035159e-04
5.695999999999999730e+00	2.743999999999999911e-02	6.596813413364970707e-03	2.705882286224616309e-02	-6.412246660240768226e-03	2.290388994449085551e-03	-1.068054111540811231e-03	3.444022315098333852e-04	-1.162551796692391938e-04
5.759999999999999787e+00	2.732000000000000053e-02	6.563232412307826343e-03	2.692375451242836823e-02	-6.380491922394896862e-03	2.279998951392470542e-03	-1.068125614884615510e-03	3.497900265967416244e-04	-1.232571223389099604e-04
5.825000000000000178e+00	2.721000000000000155e-02	6.532093602889353125e-03	2.678688697230159621e-02	-6.348056681958830910e-03	2.268888213996245358e-03	-1.067749991535295708e-03	3.551245226894281541e-04	-1.302321928167413968e-04
5.891000000000000014e+00	2.708999999999999950e-02	6.500158050099397525e-03	2.664821488805775920e-02	-6.314949121698376459e-03	2.257049998069059378e-03	-1.066916266625125408e-03	3.603945353702329470e-04	-1.371696749973998534e-04
5.956999999999999851e+00	2.697000000000000092e-02	6.466693096446359500e-03	2.650982583051879685e-02	-6.281683317420046556e-03	2.244670549004113697e-03	-1.065636888479019103e-03	3.655121628557661106e-04	-1.439568820080390759e-04
6.022999999999999687e+00	2.684999999999999887e-02	6.433269712012701542e-03	2.637169915143780519e-02	-6.248275074203685046e-03	2.231769543737513115e-03	-1.063922116659079230e-03	3.704728366909454764e-04	-1.505896945646656741e-04
6.089000000000000412e+00	2.673000000000000029e-02	6.398344639528884964e-03	2.623381408285260438e-02	-6.214739556232915137e-03	2.218366662852124579e-03	-1.061782288849839710e-03	3.752721643674007744e-04	-1.570641700435430476e-04
6.155999999999999694e+00	2.659999999999999865e-02	6.362619359571968468e-03	2.609406554562367087e-02	-6.180580716470440890e-03	2.204267589855255990e-03	-1.059185958077143042e-03	3.799748493383095266e-04	-1.634709381694262925e-04
6.222999999999999865e+00	2.648000000000000007e-02	6.329329343050494119e-03	2.595452266074069897e-02	-6.146320362919410925e-03	2.189692144377841741e-03	-1.056173223350330946e-03	3.845027143878509577e-04	-1.697069682592347714e-04
6.291000000000000369e+00	2.634999999999999842e-02	6.293692397684765363e-03	2.581308487382527952e-02	-6.111459307164848753e-03	2.174433148168352075e-03	-1.052701021747089443e-03	3.889152925331235242e-04	-1.758578987662982223e-04
6.357999999999999652e+00	2.622000000000000025e-02	6.258100485640032476e-03	2.567389003888154511e-02	-6.077036518396478591e-03	2.158960119279677414e-03	-1.048882638882813086e-03	3.930789625310648818e-04	-1.817394860357552787e-04
6.426999999999999602e+00	2.610000000000000167e-02	6.224938640878318469e-03	2.553068619014675980e-02	-6.041522721505951897e-03	2.142591989783781091e-03	-1.044549884841494865e-03	3.971722164553342319e-04	-1.876077770795862604e-04
6.495000000000000107e+00	2.596000000000000044e-02	6.188550562812372355e-03	2.538968002903067844e-02	-6.006473660976254653e-03	2.126052399088530255e-03	-1.039894149782591036e-03	4.010093282901879171e-04	-1.932004841056894347e-04
6.564000000000000057e+00	2.582999999999999879e-02	6.153086245177130653e-03	2.524670122492274002e-02	-5.970871296978883316e-03	2.108876710249770869e-03	-1.034790544992895923e-03	4.046997926171906949e-04	-1.986792120647634815e-04
6.633000000000000007e+00	2.570000000000000062e-02	6.117666960862886555e-03	2.510380112653166559e-02	-5.935243168658095939e-03	2.091327142277935557e-03	-1.029316919482756382e-03	4.081825736458569880e-04	-2.039576255918711925e-04
6.703000000000000291e+00	2.555999999999999939e-02	6.079914026760575158e-03	2.495888700568916693e-02	-5.899084619500772481e-03	2.073163594946347658e-03	-1.023398416662318596e-03	4.115006610267756622e-04	-2.091053671392075289e-04
6.772999999999999687e+00	2.543000000000000121e-02	6.046054742873681331e-03	2.481400694596581566e-02	-5.862923791397722448e-03	2.054660336296994846e-03	-1.017124458968882324e-03	4.145993353267036661e-04	-2.140421916328661594e-04
6.842999999999999972e+00	2.528999999999999998e-02	6.008388988662019363e-03	2.466913791490844138e-02	-5.826772123650319178e-03	2.035839807217081597e-03	-1.010507847782824526e-03	4.174761838869983600e-04	-2.187660963940056915e-04
6.913000000000000256e+00	2.514999999999999875e-02	5.972223767799980307e-03	2.452425736480955826e-02	-5.790640573250026985e-03	2.016724245991868922e-03	-1.003561397375141075e-03	4.201290976003223439e-04	-2.232753346622095582e-04
6.983999999999999986e+00	2.501000000000000098e-02	5.934646925529774367e-03	2.437727273358530899e-02	-5.754024158402751797e-03	1.997056819401747067e-03	-9.961919369638788831e-04	4.225893071717058387e-04	-2.276281734859218731e-04
7.056000000000000050e+00	2.486000000000000015e-02	5.896182695895823417e-03	2.422815974089721422e-02	-5.716934898988067920e-03	1.976848868334831356e-03	-9.883993439918383177e-04	4.248454206661150898e-04	-2.318139246264327763e-04
7.126999999999999780e+00	2.471999999999999892e-02	5.860123707483315923e-03	2.408103849719000003e-02	-5.680413199552122698e-03	1.956684439129703721e-03	-9.804135771674360976e-04	4.268335449019928281e-04	-2.357153422475103636e-04
7.198999999999999844e+00	2.457000000000000156e-02	5.821727605181128799e-03	2.393174317451361374e-02	-5.643440166731889147e-03	1.936018360748827582e-03	-9.720234076344528044e-04	4.286087904883531877e-04	-2.394416378293645338e-04
7.272000000000000242e+00	2.442000000000000073e-02	5.783366143895093611e-03	2.378024807785650632e-02	-5.606028216697457600e-03	1.914864758296597018e-03	-9.632307224073727780e-04	4.301605009758973372e-04	-2.429827609169554878e-04
7.344000000000000306e+00	2.427999999999999950e-02	5.748808266182479053e-03	2.363068344042322869e-02	-5.569211575696965053e-03	1.893825877564015618e-03	-9.542903838223289539e-04	4.314459920913775557e-04	-2.462416133982857944e-04
7.416999999999999815e+00	2.411999999999999908e-02	5.708139713220761191e-03	2.347887498934998762e-02	-5.531976545935599759e-03	1.872340038821640896e-03	-9.449682299440548142e-04	4.325011822287833443e-04	-2.493089450340593141e-04
7.490999999999999659e+00	2.397000000000000172e-02	5.671257423324391027e-03	2.332479658578476625e-02	-5.494335821379427512e-03	1.850423889816186140e-03	-9.352681746531258961e-04	4.333164214898939273e-04	-2.521755242315829385e-04
7.564000000000000057e+00	2.382000000000000089e-02	5.634392453936095529e-03	2.317259457738909956e-02	-5.457315100360671072e-03	1.828692166274620843e-03	-9.254667319202889222e-04	4.338706882038801055e-04	-2.547647821208378640e-04
7.637999999999999901e+00	2.366000000000000048e-02	5.595179978353273867e-03	2.301808201115984262e-02	-5.419908268998171151e-03	1.806571828435303085e-03	-9.153098775508773438e-04	4.341806060754013936e-04	-2.571489290169406993e-04
7.713000000000000078e+00	2.350000000000000006e-02	5.557342751111662288e-03	2.286123342956908680e-02	-5.382128279129290774e-03	1.784081723543192452e-03	-9.048034498606257782e-04	4.342377984402694363e-04	-2.593198081510117024e-04
7.786999999999999922e+00	2.334999999999999923e-02	5.521870350572651541e-03	2.270621673697770931e-02	-5.344990172590035130e-03	1.761843421741673401e-03	-8.942422277928249209e-04	4.340430466020865066e-04	-2.612215237997179669e-04
7.862000000000000099e+00	2.317999999999999922e-02	5.480329998704457604e-03	2.254882876902497904e-02	-5.307497537640659853e-03	1.739277560700549369e-03	-8.833555218862329615e-04	4.335938595370091345e-04	-2.629078450014089548e-04
7.937999999999999723e+00	2.301999999999999880e-02	5.443831069386828418e-03	2.238904602549757553e-02	-5.269663489901947953e-03	1.716404806191069348e-03	-8.721510345769673119e-04	4.328833919065977866e-04	-2.643718614384514489e-04
8.013999999999999346e+00	2.285999999999999838e-02	5.405993842145215972e-03	2.222895414667970873e-02	-5.231995917145399258e-03	1.693547459099224457e-03	-8.607878923981308796e-04	4.319197226853760700e-04	-2.655926802462415929e-04
8.089999999999999858e+00	2.268999999999999836e-02	5.367101795961796463e-03	2.206854390552026937e-02	-5.194501447069997148e-03	1.670726419343675218e-03	-8.492810722057847700e-04	4.307070798300999498e-04	-2.665738971022270148e-04
8.166000000000000369e+00	2.253000000000000141e-02	5.330556101272362207e-03	2.190780784780689203e-02	-5.157186373488303020e-03	1.647961909740059414e-03	-8.376453397329348526e-04	4.292501126559409978e-04	-2.673194606960801545e-04
8.243000000000000327e+00	2.236000000000000140e-02	5.291625372620905807e-03	2.174461878863015452e-02	-5.119569368087341019e-03	1.624975520079264667e-03	-8.257399372099224382e-04	4.275299898989532864e-04	-2.678389027674589929e-04
8.320000000000000284e+00	2.219000000000000139e-02	5.253956154307628905e-03	2.158108555489992447e-02	-5.082148498983058739e-03	1.602086770773921646e-03	-8.137320228881352426e-04	4.255699406331059560e-04	-2.681256510019479583e-04
8.397999999999999687e+00	2.202000000000000138e-02	5.216247676176046823e-03	2.141507560754048189e-02	-5.044447278988600965e-03	1.579019567622987757e-03	-8.014786280522762010e-04	4.233460424201291043e-04	-2.681841243612664350e-04
8.474999999999999645e+00	2.183999999999999830e-02	5.176129915371135461e-03	2.125084567244530862e-02	-5.007437697075124185e-03	1.556383592671545463e-03	-7.893084380700232487e-04	4.209218547855610626e-04	-2.680183370531733162e-04
8.554000000000000270e+00	2.166999999999999829e-02	5.139592880935738538e-03	2.108199255660894722e-02	-4.969687107710745247e-03	1.533317714851117290e-03	-7.767606114564624313e-04	4.182056376733405073e-04	-2.676235265975598649e-04
8.631999999999999673e+00	2.148999999999999869e-02	5.100623469816247847e-03	2.091492595394063916e-02	-4.932638132941593971e-03	1.510718027871964589e-03	-7.643248200537827285e-04	4.153037013253014944e-04	-2.670167693588143066e-04
8.711000000000000298e+00	2.131999999999999867e-02	5.065197834649040436e-03	2.074536873973174822e-02	-4.895345480517857874e-03	1.488021720117453910e-03	-7.516964894005960518e-04	4.121496577491509899e-04	-2.661892864321782235e-04
8.789999999999999147e+00	2.113999999999999907e-02	5.027315574086432988e-03	2.057546947319204705e-02	-4.858290018712183196e-03	1.465535643585982265e-03	-7.390488558234070042e-04	4.087877396714722123e-04	-2.651545931630504456e-04
8.869999999999999218e+00	2.095999999999999946e-02	4.989350175085061068e-03	2.040308244960879411e-02	-4.821011450410153665e-03	1.442994567941246076e-03	-7.262354619362453197e-04	4.051803656876686705e-04	-2.639031806856218573e-04
8.949999999999999289e+00	2.077999999999999986e-02	4.952501371504303661e-03	2.023037003916525189e-02	-4.783984369263889237e-03	1.420699184182288438e-03	-7.134300966908820041e-04	4.013781306860054522e-04	-2.624547295415766905e-04
9.029999999999999361e+00	2.059000000000000066e-02	4.913162456212529991e-03	2.005734845694344057e-02	-4.747212527130840500e-03	1.398663215619887689e-03	-7.006460842157291981e-04	3.973906395028705958e-04	-2.608173665930258942e-04
9.109999999999999432e+00	2.041000000000000106e-02	4.876102919783516926e-03	1.988403616655651587e-02	-4.710699409330379971e-03	1.376899437629399087e-03	-6.878962855856610376e-04	3.932277142385197898e-04	-2.589994118929588593e-04
9.191000000000000725e+00	2.021999999999999839e-02	4.837714900385097980e-03	1.970828243642301636e-02	-4.673996775233343372e-03	1.355153030772174739e-03	-6.750346448032737380e-04	3.888442512989943151e-04	-2.569834178370660697e-04
9.272999999999999687e+00	2.003999999999999879e-02	4.802748258681897864e-03	1.953010115369065158e-02	-4.637117718220412459e-03	1.333446290393939214e-03	-6.620755150913968691e-04	3.842447069478848376e-04	-2.547719545595749833e-04
9.353999999999999204e+00	1.984999999999999959e-02	4.765235502291570793e-03	1.935386434017645485e-02	-4.600964575527400832e-03	1.312319084324923505e-03	-6.493469410161520176e-04	3.795520328708149168e-04	-2.524280870417483914e-04
9.435999999999999943e+00	1.966000000000000039e-02	4.727569170729640537e-03	1.917524921442747415e-02	-4.564647330917472046e-03	1.291259366338880785e-03	-6.365462485248048891e-04	3.746613899761045059e-04	-2.499033028393246852e-04
9.519000000000000128e+00	1.947000000000000119e-02	4.690873364970217160e-03	1.899428003719799002e-02	-4.528178857593762388e-03	1.270288103978920368e-03	-6.236879254205440629e-04	3.695790155141953767e-04	-2.472017005320572831e-04
9.601000000000000867e+00	1.927999999999999853e-02	4.654002044728959217e-03	1.881535099002911576e-02	-4.492440150539431937e-03	1.249918460710698360e-03	-6.110924902915012289e-04	3.644386798828731680e-04	-2.443980145204608431e-04
9.683999999999999275e+00	1.908999999999999933e-02	4.618057371669751464e-03	1.863413391298907734e-02	-4.456561568713757020e-03	1.229660598982662339e-03	-5.984629924399382985e-04	3.591264593826826407e-04	-2.414336372169622919e-04
9.768000000000000682e+00	1.889000000000000054e-02	4.580581565696652951e-03	1.845066381205795469e-02	-4.420555725408518467e-03	1.209533814601437569e-03	-5.858137078804989250e-04	3.536500795127866040e-04	-2.383139633763480762e-04
9.851000000000000867e+00	1.870000000000000134e-02	4.545305464249167239e-03	1.826934929925402504e-02	-4.385281508589699423e-03	1.190022515767116948e-03	-5.734550468579507378e-04	3.481514157918186672e-04	-2.351230927065909985e-04
9.935000000000000497e+00	1.850999999999999868e-02	4.509809969699388535e-03	1.808586388112320975e-02	-4.349890339978327962e-03	1.170660896084304648e-03	-5.610979626994727501e-04	3.425094810633370706e-04	-2.317939980055935530e-04
1.001999999999999957e+01	1.830999999999999989e-02	4.472710018751531978e-03	1.790025329098655568e-02	-4.314394531214422318e-03	1.151466305970000065e-03	-5.487561828708498266e-04	3.367331384519347886e-04	-2.283330944977757042e-04
1.009999999999999964e+01	1.812000000000000069e-02	4.438851312214907308e-03	1.772565762171651738e-02	-4.281278647197087062e-03	1.133768492928837780e-03	-5.372965985392984603e-04	3.312451347930899155e-04	-2.249999887283080807e-04
1.018999999999999950e+01	1.791999999999999843e-02	4.402272708560128582e-03	1.752940096275640985e-02	-4.244362554262717108e-03	1.114286541728205836e-03	-5.245931859522086653e-04	3.250234765718506896e-04	-2.211727574120071933e-04
1.026999999999999957e+01	1.771999999999999964e-02	4.366440041453144814e-03	1.735514164959479216e-02	-4.211850418759746986e-03	1.097350672958737321e-03	-5.134749195548181247e-04	3.194609029279154135e-04	-2.177106895511107647e-04
1.035999999999999943e+01	1.752000000000000085e-02	4.330307152206181072e-03	1.715936925811356248e-02	-4.175614675601454356e-03	1.078727106901715372e-03	-5.011685537896725089e-04	3.131782695545341322e-04	-2.137582538173476553e-04
1.044999999999999929e+01	1.733000000000000165e-02	4.297353730891644366e-03	1.696394041201820801e-02	-4.139739649999273942e-03	1.060557380113917505e-03	-4.890816668464422574e-04	3.068811776686868964e-04	-2.097550511302103088e-04
1.052999999999999936e+01	1.712999999999999939e-02	4.262594357935082373e-03	1.679056370768112691e-02	-4.108153635059920254e-03	1.044786244740728356e-03	-4.785263891297223196e-04	3.012810925913313891e-04	-2.061623296736303772e-04
1.061999999999999922e+01	1.693000000000000060e-02	4.227488574817007960e-03	1.659595086200039635e-02	-4.072960030558599523e-03	1.027468742893211055e-03	-4.668681196684575465e-04	2.949881750042734853e-04	-2.020908855206799337e-04
1.071000000000000085e+01	1.672999999999999834e-02	4.193002288537772161e-03	1.640185884907376795e-02	-4.038126825807167829e-03	1.010598241520042169e-03	-4.554427657580376759e-04	2.887131207123361351e-04	-1.979971643390135839e-04
1.078999999999999915e+01	1.652999999999999955e-02	4.158146498086256852e-03	1.622981948125891069e-02	-4.007466129071921013e-03	9.959744064177726477e-04	-4.454850381032125555e-04	2.831584700063017159e-04	-1.943468907066793103e-04
1.088000000000000078e+01	1.633000000000000076e-02	4.123864016452046845e-03	1.603687840952989357e-02	-3.973312134812762193e-03	9.799372121395558740e-04	-4.345078235275240527e-04	2.769442440459252835e-04	-1.902352871673498739e-04
1.097000000000000064e+01	1.612999999999999851e-02	4.090120202618988468e-03	1.584463423971120208e-02	-3.939516551577260106e-03	9.643341529360107117e-04	-4.237709009802081549e-04	2.707754546251742124e-04	-1.861261589884315236e-04
1.106000000000000050e+01	1.592999999999999972e-02	4.056880415570934990e-03	1.565314663178888829e-02	-3.906078364881617870e-03	9.491596313584824054e-04	-4.132754999489167413e-04	2.646604828047374909e-04	-1.820271851144087435e-04
1.115000000000000036e+01	1.574000000000000052e-02	4.025759504010806462e-03	1.546247423004572935e-02	-3.872996392956478198e-03	9.344075593131313459e-04	-4.030222208239787906e-04	2.586071005283507255e-04	-1.779455772843555907e-04
1.124000000000000021e+01	1.553999999999999999e-02	3.991653114208698443e-03	1.527267447665085244e-02	-3.840269308547659965e-03	9.200714104960539853e-04	-3.930110585851794274e-04	2.526224710163611493e-04	-1.738880830046462872e-04
1.133000000000000007e+01	1.533999999999999947e-02	3.958879248827880393e-03	1.508380341657609633e-02	-3.807895622369787160e-03	9.061442803956860567e-04	-3.832414508177882503e-04	2.467131527546731896e-04	-1.698609789447203477e-04
1.141999999999999993e+01	1.514000000000000068e-02	3.925620409220943047e-03	1.489591553722126663e-02	-3.775873705096755191e-03	8.926189359335018943e-04	-3.737122990215168057e-04	2.408851076188428010e-04	-1.658700863644615444e-04
1.150999999999999979e+01	1.494000000000000015e-02	3.892739156690055123e-03	1.470906360940203890e-02	-3.744201803703769288e-03	8.794878685437078521e-04	-3.644219878477470971e-04	2.351437102764605803e-04	-1.619207945204740652e-04
1.159999999999999964e+01	1.474999999999999922e-02	3.861968119393055683e-03	1.452329854249867491e-02	-3.712878049917513450e-03	8.667433459575511322e-04	-3.553684127688650982e-04	2.294937596859268701e-04	-1.580180773794002545e-04
1.168999999999999950e+01	1.455000000000000043e-02	3.829763521377658846e-03	1.433866926352684625e-02	-3.681900469403359601e-03	8.543774582279019345e-04	-3.465490130623774382e-04	2.239394934570787315e-04	-1.541665034844868641e-04
1.177999999999999936e+01	1.434999999999999991e-02	3.797004667103838840e-03	1.415522258795633148e-02	-3.651266969829644778e-03	8.423821668571691672e-04	-3.379608105351862199e-04	2.184846012152440024e-04	-1.503702447300337493e-04
1.186999999999999922e+01	1.416000000000000071e-02	3.766351409261754508e-03	1.397300313202612734e-02	-3.620975355761290454e-03	8.307493448830853989e-04	-3.296004389955077400e-04	2.131322440885567043e-04	-1.466330927985440128e-04
1.196000000000000085e+01	1.396000000000000019e-02	3.734109860829128678e-03	1.379205322298196479e-02	-3.591023328737477389e-03	8.194708227078537598e-04	-3.214641743905114011e-04	2.078850748117595901e-04	-1.429584836104107464e-04
1.206000000000000050e+01	1.376999999999999925e-02	3.703957743020699998e-03	1.359253528542676837e-02	-3.558138687109214330e-03	8.073447274540777570e-04	-3.126817614470111671e-04	2.021808729055117810e-04	-1.389527168457015257e-04
1.215000000000000036e+01	1.358000000000000006e-02	3.674019244811872319e-03	1.341439387388961187e-02	-3.528895675376798532e-03	7.967873717236116085e-04	-3.050048574728949301e-04	1.971623070877318647e-04	-1.354200130010375577e-04
1.224000000000000021e+01	1.339000000000000086e-02	3.643488385226855905e-03	1.323763840141035757e-02	-3.499984616292512070e-03	7.865590455339604341e-04	-2.975383881173682913e-04	1.922541508968302884e-04	-1.319585865008300520e-04
1.233000000000000007e+01	1.319999999999999993e-02	3.613889368976311214e-03	1.306230121258769757e-02	-3.471402911902762237e-03	7.766517999053743071e-04	-2.902773858390710602e-04	1.874571801870299876e-04	-1.285706856614556156e-04
1.242999999999999972e+01	1.301000000000000073e-02	3.583654112729120229e-03	1.286918171325348442e-02	-3.440028482715538904e-03	7.660108379198436648e-04	-2.824442607000340107e-04	1.822580518835218409e-04	-1.248950148394921595e-04
1.251999999999999957e+01	1.281999999999999980e-02	3.553522779530382449e-03	1.269693355367759388e-02	-3.412133223824691339e-03	7.567560058018241121e-04	-2.755997001728276640e-04	1.776965587065769078e-04	-1.216686678311877450e-04
1.261999999999999922e+01	1.263000000000000060e-02	3.523462460414755575e-03	1.250731025225293100e-02	-3.381514684809563184e-03	7.468213421041427005e-04	-2.682155871191003863e-04	1.727585166282736510e-04	-1.181767040367442018e-04
1.271000000000000085e+01	1.243999999999999967e-02	3.493440246416894702e-03	1.233826042759146938e-02	-3.354293482557352529e-03	7.381859393128712256e-04	-2.617623591686635254e-04	1.684306902660683556e-04	-1.151191055120384985e-04
1.281000000000000050e+01	1.226000000000000006e-02	3.465542681409651635e-03	1.215224174880504340e-02	-3.324416853019844173e-03	7.289221415508654418e-04	-2.547984038743435643e-04	1.637499445879596425e-04	-1.118180661201817369e-04
1.290000000000000036e+01	1.208000000000000046e-02	3.437677448017484316e-03	1.198647623466625976e-02	-3.297856934159668942e-03	7.208755008413447957e-04	-2.487097800335593984e-04	1.596508645563587188e-04	-1.089351106398387889e-04
1.300000000000000000e+01	1.188999999999999953e-02	3.406947979939866245e-03	1.180414496321187737e-02	-3.268707810321529530e-03	7.122499897636817975e-04	-2.421355408282528264e-04	1.552203655609058137e-04	-1.058309899805891181e-04
1.308999999999999986e+01	1.170999999999999992e-02	3.379033671774817234e-03	1.164172698429858169e-02	-3.242796047534923960e-03	7.047642464356187412e-04	-2.363835116988933030e-04	1.513423435644163390e-04	-1.031276942755924919e-04
1.318999999999999950e+01	1.153000000000000032e-02	3.351057587130964240e-03	1.146314107995740662e-02	-3.214359712358157671e-03	6.967478068393586190e-04	-2.301672192019311362e-04	1.471521407758585301e-04	-1.002258109269571051e-04
1.328999999999999915e+01	1.135000000000000071e-02	3.322988549093772864e-03	1.128654163391362188e-02	-3.186292562792661723e-03	6.890414768937109819e-04	-2.241261506670353548e-04	1.430835245444722690e-04	-9.743245317609537561e-05
1.338000000000000078e+01	1.118000000000000070e-02	3.297745063273994914e-03	1.112930569467136116e-02	-3.161344354099581647e-03	6.823656003381063651e-04	-2.188313408018962582e-04	1.395225669808350540e-04	-9.501243370578594323e-05
1.348000000000000043e+01	1.099999999999999936e-02	3.268784019070904417e-03	1.095649478916950817e-02	-3.133967215133165278e-03	6.752313030324153366e-04	-2.130975271531974327e-04	1.356741363570461943e-04	-9.242937561291008415e-05
1.358000000000000007e+01	1.082999999999999935e-02	3.243277261528375918e-03	1.078567938350852642e-02	-3.106947176448647454e-03	6.683902729892285963e-04	-2.075116652161237345e-04	1.319352742206020257e-04	-8.995931295781108461e-05
1.367999999999999972e+01	1.065999999999999934e-02	3.216985307619749882e-03	1.061685657826592043e-02	-3.080280061344483657e-03	6.618380320026642869e-04	-2.020640716281652406e-04	1.283012141980277945e-04	-8.760402652732415731e-05
1.377999999999999936e+01	1.047999999999999973e-02	3.188077379641425166e-03	1.045002055419382361e-02	-3.053961694368230451e-03	6.555708412693120931e-04	-1.967449183204104631e-04	1.247668842841391360e-04	-8.536548260795299721e-05
1.388000000000000078e+01	1.030999999999999972e-02	3.161362805335751671e-03	1.028516269197946031e-02	-3.027987912257110777e-03	6.495857285958516695e-04	-1.915442262756145999e-04	1.213269133736127561e-04	-8.324586901215851812e-05
1.397000000000000064e+01	1.014999999999999930e-02	3.138086351883102518e-03	1.013847263758705514e-02	-3.004902689256255637e-03	6.444384943969958890e-04	-1.869565217541787380e-04	1.183069368986902501e-04	-8.144190937439320605e-05
1.407000000000000028e+01	9.981000000000000288e-03	3.111191586558416117e-03	9.977339943465852318e-03	-2.979572157469273508e-03	6.389840402445934580e-04	-1.819528840262867259e-04	1.150303852930791812e-04	-7.955520222200031428e-05
1.416999999999999993e+01	9.816000000000000072e-03	3.085828646967942422e-03	9.818145512900271210e-03	-2.954574171253697597e-03	6.338076929610410998e-04	-1.770378978739842342e-04	1.118309337276260525e-04	-7.779530067357225858e-05
1.426999999999999957e+01	9.653000000000000122e-03	3.060223335734463170e-03	9.660870747183336257e-03	-2.929904618596846592e-03	6.289098005560216260e-04	-1.722009246020848752e-04	1.087020393668540323e-04	-7.616558444731281151e-05
1.436999999999999922e+01	9.490999999999999437e-03	3.035167835162333027e-03	9.505494720475883563e-03	-2.905559424867826951e-03	6.242916505990331062e-04	-1.674311050995182302e-04	1.056368447239489143e-04	-7.466984233940455302e-05
1.448000000000000043e+01	9.331000000000000752e-03	3.010398296178532721e-03	9.336746407215204199e-03	-2.879149511306113452e-03	6.195375284659242069e-04	-1.622486286512112019e-04	1.023301196529000193e-04	-7.318432009282684688e-05
1.458000000000000007e+01	9.173000000000000598e-03	2.985903980068055612e-03	9.185279706063377222e-03	-2.855472314625103272e-03	6.155154472733836589e-04	-1.575834530739871401e-04	9.937490606977126867e-05	-7.198423218377552279e-05
1.467999999999999972e+01	9.015999999999999709e-03	2.961866925370775731e-03	9.035632916848322996e-03	-2.832107006884141635e-03	6.117835234010646434e-04	-1.529502271607280578e-04	9.645999942806441577e-05	-7.093279285977862236e-05
1.477999999999999936e+01	8.861000000000000820e-03	2.937550202203101628e-03	8.887776351321529170e-03	-2.809049634974866184e-03	6.083473400695533226e-04	-1.483369997685233101e-04	9.357710935220948630e-05	-7.003582909540526178e-05
1.488000000000000078e+01	8.706999999999999462e-03	2.913642704906228148e-03	8.741678344576352816e-03	-2.786296301288869459e-03	6.052136454611698173e-04	-1.437314631998927992e-04	9.071754819778843890e-05	-6.929978757254967223e-05
1.499000000000000021e+01	8.555000000000000104e-03	2.890438304767174553e-03	8.582961475249810054e-03	-2.761614192283505000e-03	6.021255246472820115e-04	-1.386591017713162703e-04	8.758808149559984874e-05	-6.868450508861408967e-05
1.508999999999999986e+01	8.404999999999999277e-03	2.866933220607925919e-03	8.440444713414697181e-03	-2.739486830247976016e-03	5.996545714254230674e-04	-1.340279242864402139e-04	8.474729989670919833e-05	-6.831035503191779318e-05
1.518999999999999950e+01	8.255999999999999450e-03	2.843755840461469845e-03	8.299576095937982734e-03	-2.717651682208616169e-03	5.975150985705224727e-04	-1.293637181258082912e-04	8.190008335748257678e-05	-6.812147453039988558e-05
1.530000000000000071e+01	8.108999999999999889e-03	2.821212506380637967e-03	8.146477082373499573e-03	-2.693966086991478586e-03	5.955590890264244241e-04	-1.241781007499089472e-04	7.874802920797353595e-05	-6.813897013195564832e-05
1.540000000000000036e+01	7.962999999999999592e-03	2.798461845818139837e-03	8.008938931840339434e-03	-2.672732548313268199e-03	5.941570687595444959e-04	-1.193979747432840488e-04	7.585208812634131232e-05	-6.837088817171233521e-05
1.550000000000000000e+01	7.818999999999999562e-03	2.775844149022636646e-03	7.872920578243814207e-03	-2.651779879437730914e-03	5.931291352972590386e-04	-1.145392478255332432e-04	7.291496095559298551e-05	-6.882019930271726909e-05
1.560999999999999943e+01	7.675999999999999664e-03	2.753883650038551137e-03	7.725001711560168863e-03	-2.629052127329752856e-03	5.924508405158709955e-04	-1.090847666167362253e-04	6.962165590614245855e-05	-6.958025528509863755e-05
1.571000000000000085e+01	7.535000000000000031e-03	2.732009926799925520e-03	7.592025417374500054e-03	-2.608677823127534667e-03	5.922659636463903539e-04	-1.040081102631781022e-04	6.655664837497240929e-05	-7.052741146254480598e-05
1.582000000000000028e+01	7.395999999999999797e-03	2.709794412201939427e-03	7.447239213691477303e-03	-2.586275476217920425e-03	5.925566468495118300e-04	-9.855258795250131576e-05	6.308895938688839026e-05	-7.158620780838669798e-05
1.592999999999999972e+01	7.257999999999999695e-03	2.686470731497270573e-03	7.303630066411927364e-03	-2.562502715742522030e-03	5.932682546379415773e-04	-9.446572338641523328e-05	5.954702925031256459e-05	-7.144035752849591122e-05
1.603000000000000114e+01	7.120999999999999726e-03	2.661662914190622911e-03	7.174247078953190256e-03	-2.539720702493003090e-03	5.941543880834175648e-04	-9.188089796984964981e-05	5.632106129866995499e-05	-7.035090805007721752e-05
1.614000000000000057e+01	6.987000000000000155e-03	2.636183927196042876e-03	7.033428823644175855e-03	-2.513583744666395611e-03	5.952660190343708703e-04	-9.004676417773478821e-05	5.282543209337861123e-05	-6.836635996575708761e-05
1.623999999999999844e+01	6.853999999999999850e-03	2.609350476469943225e-03	6.906929965160926894e-03	-2.488999884708035983e-03	5.963128084026487422e-04	-8.912859120433297097e-05	4.973527888461537000e-05	-6.603378404499023711e-05
1.635000000000000142e+01	6.722999999999999809e-03	2.581991001913585670e-03	6.769569795784851664e-03	-2.461188447596905290e-03	5.974357396823491186e-04	-8.880453263301778179e-05	4.645958657645873468e-05	-6.303117003015275862e-05
1.646000000000000085e+01	6.592999999999999902e-03	2.553380293853839324e-03	6.634201894307290709e-03	-2.432708200594655475e-03	5.984607861591489421e-04	-8.906075496638433508e-05	4.333972118205820412e-05	-5.971472353258271506e-05
1.657000000000000028e+01	6.466000000000000393e-03	2.524727208284336007e-03	6.500926089437190913e-03	-2.403684429739811126e-03	5.993308561207887596e-04	-8.977463542295447243e-05	4.039618582056954095e-05	-5.620818252030465752e-05
1.667999999999999972e+01	6.340000000000000149e-03	2.494929121660974594e-03	6.369801311982512329e-03	-2.374214111259553145e-03	6.000126852218854454e-04	-9.085956194844741591e-05	3.763688479210678577e-05	-5.259073334550340569e-05
1.678000000000000114e+01	6.216000000000000171e-03	2.465153089817896485e-03	6.252508363498037597e-03	-2.347112943695302181e-03	6.004439382915640038e-04	-9.209961790260907076e-05	3.529363628428441190e-05	-4.926716181217308423e-05
1.689000000000000057e+01	6.093999999999999591e-03	2.434713797985572827e-03	6.125629897759368205e-03	-2.317039501001116365e-03	6.006874314431727771e-04	-9.367517811006368517e-05	3.290171119462953708e-05	-4.563173496081707707e-05
1.700000000000000000e+01	5.974000000000000143e-03	2.404360993223574484e-03	6.001016201197246873e-03	-2.286756248230972701e-03	6.006776037841060276e-04	-9.542271010208682759e-05	3.070220611642806197e-05	-4.205469764398502214e-05
1.710999999999999943e+01	5.856000000000000094e-03	2.373436149814862808e-03	5.878681806443688922e-03	-2.256325659828653952e-03	6.004053307682298991e-04	-9.729587885820711207e-05	2.869184421017034040e-05	-3.856881004979716501e-05
1.721999999999999886e+01	5.740000000000000310e-03	2.342659916365440968e-03	5.758637862320021422e-03	-2.225806998990561593e-03	5.998631267658177451e-04	-9.925148422200730117e-05	2.686679538057542142e-05	-3.520374574562906933e-05
1.732999999999999829e+01	5.625999999999999925e-03	2.311399632450329960e-03	5.640879497003648858e-03	-2.195247947452571256e-03	5.990512074044373417e-04	-1.012588107558196293e-04	2.522013052264000425e-05	-3.197587707636132497e-05
1.744000000000000128e+01	5.512999999999999672e-03	2.279934215984576098e-03	5.525396774798859746e-03	-2.164691904470878673e-03	5.979722329078099004e-04	-1.032914942128989282e-04	2.374402309210353149e-05	-2.889714628770124983e-05
1.755000000000000071e+01	5.402999999999999817e-03	2.249104346695146150e-03	5.412178942998559575e-03	-2.134180695411685980e-03	5.966291896063452690e-04	-1.053244146465906597e-04	2.243068672948655675e-05	-2.597853610912042942e-05
1.766000000000000014e+01	5.294000000000000095e-03	2.217485181852707314e-03	5.301207078016547704e-03	-2.103748658174225527e-03	5.950282805207178158e-04	-1.073395573107042826e-04	2.127157060666685979e-05	-2.322434580040577605e-05
1.778000000000000114e+01	5.186999999999999771e-03	2.186142567789210039e-03	5.182681375194113371e-03	-2.070675820864886166e-03	5.929969075526192500e-04	-1.095009371417032199e-04	2.017254880218421123e-05	-2.040826155305496280e-05
1.789000000000000057e+01	5.081999999999999712e-03	2.154798683555120362e-03	5.076331316511168736e-03	-2.040505856598361003e-03	5.908820314083798424e-04	-1.114336163875945316e-04	1.930739351558255314e-05	-1.800025721695331363e-05
1.800000000000000000e+01	4.978999999999999919e-03	2.123486957731025079e-03	4.972151067995945854e-03	-2.010501722966594185e-03	5.885349748015156982e-04	-1.133094968934445309e-04	1.856925551118118745e-05	-1.575596007404896551e-05
1.810999999999999943e+01	4.878000000000000391e-03	2.092521757538497174e-03	4.870109227115855706e-03	-1.980684566189593824e-03	5.859661581383751637e-04	-1.151212827152067389e-04	1.794929996187719960e-05	-1.367130722938799079e-05
1.823000000000000043e+01	4.778000000000000129e-03	2.061486524758316188e-03	4.761193225023870566e-03	-1.948394201961919404e-03	5.829229644330856256e-04	-1.170164048065628693e-04	1.739758747413076005e-05	-1.157442496976162231e-05
1.833999999999999986e+01	4.681000000000000265e-03	2.030716064811585904e-03	4.663520514521588521e-03	-1.919031413447106708e-03	5.799237899382214808e-04	-1.186735136571373934e-04	1.699722304406286067e-05	-9.809240585478309533e-06
1.844999999999999929e+01	4.584999999999999666e-03	2.000187283687538363e-03	4.567884860930944077e-03	-1.889909956373987329e-03	5.767350323602103094e-04	-1.202509955309718635e-04	1.668968974363407046e-05	-8.187610021714128398e-06
1.857000000000000028e+01	4.490000000000000067e-03	1.969113137499214471e-03	4.465838106987707508e-03	-1.858432786882537350e-03	5.730523853821755005e-04	-1.218778490428559043e-04	1.645118807143033907e-05	-6.574815127918245184e-06
1.867999999999999972e+01	4.398000000000000000e-03	1.938922799102965914e-03	4.374350396415337128e-03	-1.829859489487817119e-03	5.695007591463307779e-04	-1.232808073464045453e-04	1.631368397666425814e-05	-5.232733407401454286e-06
1.880000000000000071e+01	4.307000000000000065e-03	1.908750704975223670e-03	4.276743210088748866e-03	-1.799006825840179791e-03	5.654469557506379678e-04	-1.247141690400732248e-04	1.624402492287549941e-05	-3.909317565590325289e-06
1.891000000000000014e+01	4.218000000000000395e-03	1.878805740443380756e-03	4.189245279858511660e-03	-1.771027032915475571e-03	5.615776126482728862e-04	-1.259385067463973120e-04	1.624673426439556906e-05	-2.818073193849876672e-06
1.903000000000000114e+01	4.129999999999999991e-03	1.848907656753396135e-03	4.095904312800950978e-03	-1.740843113807228563e-03	5.572011579009794081e-04	-1.271762856169745463e-04	1.631477937925612657e-05	-1.752738519321338927e-06
1.914000000000000057e+01	4.043999999999999852e-03	1.819279657519338273e-03	4.012238067144243726e-03	-1.713492406857071307e-03	5.530569764811637352e-04	-1.282221806199789545e-04	1.643095213517713535e-05	-8.838472705894730581e-07
1.926000000000000156e+01	3.959999999999999978e-03	1.790178432670889042e-03	3.922991181901720921e-03	-1.684008992156761555e-03	5.484024970408515366e-04	-1.292676351414858132e-04	1.661003775220550114e-05	-4.564323378659498122e-08
1.937999999999999901e+01	3.877999999999999937e-03	1.761617145794185796e-03	3.835813028017847140e-03	-1.654901346084654279e-03	5.436197700648407382e-04	-1.302148553281067597e-04	1.683738585423172584e-05	6.859688350362211439e-07
1.948999999999999844e+01	3.795999999999999895e-03	1.732257729905354975e-03	3.757677368137046087e-03	-1.628553582164420652e-03	5.391322578533878397e-04	-1.309985638211544324e-04	1.708317425219170512e-05	1.269320601610657335e-06
1.960999999999999943e+01	3.716999999999999818e-03	1.704147295853861849e-03	3.674334831710304380e-03	-1.600179115869710712e-03	5.341339439963030053e-04	-1.317632482972823306e-04	1.738687577019787316e-05	1.817138073888175537e-06
1.973000000000000043e+01	3.638999999999999874e-03	1.675949855116801949e-03	3.592927130118770459e-03	-1.572193015987455875e-03	5.290383534080854693e-04	-1.324358492739501308e-04	1.772244146684508583e-05	2.279329094026865567e-06
1.983999999999999986e+01	3.562000000000000062e-03	1.647890805239267138e-03	3.519965231046143055e-03	-1.546882205904459790e-03	5.242899707837568157e-04	-1.329737343625711217e-04	1.805409729608002683e-05	2.633402632456061043e-06
1.996000000000000085e+01	3.487000000000000082e-03	1.620239768796968459e-03	3.442142774328974236e-03	-1.519646116723774023e-03	5.190337328806022502e-04	-1.334772963506148204e-04	1.843822992792857994e-05	2.949633213048795224e-06
2.007999999999999829e+01	3.413999999999999934e-03	1.593218967908516985e-03	3.366128075345713525e-03	-1.492803423624859595e-03	5.137064622227293341e-04	-1.338966868407553252e-04	1.884167139192191790e-05	3.198798647475871625e-06
2.019999999999999929e+01	3.341999999999999919e-03	1.566371833981037871e-03	3.291878756269763211e-03	-1.466354598222972469e-03	5.083163677124688485e-04	-1.342346721887310846e-04	1.926073710254071894e-05	3.386449927472435001e-06
2.032000000000000028e+01	3.271000000000000036e-03	1.539515577919305708e-03	3.219352956600627248e-03	-1.440299413737343567e-03	5.028712497211349419e-04	-1.344940231905450011e-04	1.969207192098408171e-05	3.517639773014533989e-06
2.044000000000000128e+01	3.200999999999999852e-03	1.512853196077967215e-03	3.148509522344942330e-03	-1.414637594261694597e-03	4.973787473956601526e-04	-1.346774695411396779e-04	2.013240003947133273e-05	3.597314780866993376e-06
2.055999999999999872e+01	3.132999999999999934e-03	1.486865159351042102e-03	3.079308449171650180e-03	-1.389368151793384269e-03	4.918458650251364590e-04	-1.347878185628436287e-04	2.057888089477556874e-05	3.630109745726894314e-06
2.067999999999999972e+01	3.066999999999999848e-03	1.461386172356461850e-03	3.011710906680703514e-03	-1.364489328174297396e-03	4.862789335655636489e-04	-1.348279663820839359e-04	2.102913906947049982e-05	3.620330869497049888e-06
2.080000000000000071e+01	3.001000000000000195e-03	1.435655691584622343e-03	2.945678725149412057e-03	-1.339999341888651642e-03	4.806841442373988200e-04	-1.348007670738506157e-04	2.148086338799697884e-05	3.572194421024882715e-06
2.092000000000000171e+01	2.936999999999999941e-03	1.410634312413401592e-03	2.881174407325538984e-03	-1.315896105730018266e-03	4.750673936017592823e-04	-1.347089816450876298e-04	2.193192316004417380e-05	3.489561050074633732e-06
2.103999999999999915e+01	2.873999999999999819e-03	1.385685332965936939e-03	2.818161152782276864e-03	-1.292176995717541754e-03	4.694341527175780772e-04	-1.345552469147737445e-04	2.238046663622592905e-05	3.375736903875760348e-06
2.116000000000000014e+01	2.812999999999999962e-03	1.361471551351258868e-03	2.756602761702618004e-03	-1.268839367322219421e-03	4.637897673913797579e-04	-1.343421484714152792e-04	2.282469781515355139e-05	3.233923973785598179e-06
2.128999999999999915e+01	2.752999999999999805e-03	1.337359267913904156e-03	2.691515328870895587e-03	-1.243984134496876372e-03	4.576682902080171731e-04	-1.340472723943575981e-04	2.329919194888112821e-05	3.052260863960893654e-06
2.141000000000000014e+01	2.693000000000000081e-03	1.313187690603903656e-03	2.632876018441878806e-03	-1.221431494798625502e-03	4.520161713886361563e-04	-1.337187378268539040e-04	2.372963670781066394e-05	2.861667892952764739e-06
2.153000000000000114e+01	2.635999999999999888e-03	1.290110653934232630e-03	2.575586328544706132e-03	-1.199250278252552955e-03	4.463669030737162460e-04	-1.333387249013959794e-04	2.415166310783561541e-05	2.651849304885633386e-06
2.164999999999999858e+01	2.579000000000000129e-03	1.266829581679430232e-03	2.519613650957288047e-03	-1.177436954470350867e-03	4.407245523394057434e-04	-1.329097002965324984e-04	2.456418503038889942e-05	2.425357919167321647e-06
2.178000000000000114e+01	2.523000000000000069e-03	1.243691807761440745e-03	2.460425889878840346e-03	-1.154216564056404024e-03	4.346241294963962363e-04	-1.323922658059797138e-04	2.499930036882735398e-05	2.163602961791963913e-06
2.189999999999999858e+01	2.468999999999999841e-03	1.221349391574286496e-03	2.407095409561214958e-03	-1.133157324025984951e-03	4.290079964943615490e-04	-1.318683910679230992e-04	2.538915513299238658e-05	1.908930382866566312e-06
2.201999999999999957e+01	2.415000000000000046e-03	1.198819913899915220e-03	2.354985633169698941e-03	-1.112454075620222891e-03	4.234098546753323222e-04	-1.313023567815914101e-04	2.576686017786828883e-05	1.643669962609988151e-06
2.214999999999999858e+01	2.363000000000000083e-03	1.177099650362839998e-03	2.299876899035648188e-03	-1.090422394952827783e-03	4.173689473226890900e-04	-1.306440637197102449e-04	2.616169597275143423e-05	1.346349935689586580e-06
2.226999999999999957e+01	2.311000000000000120e-03	1.155065827894568046e-03	2.250216983156794887e-03	-1.070447127133676611e-03	4.118175538805520777e-04	-1.299970493251827685e-04	2.651246514891882582e-05	1.064453210317891283e-06
2.239999999999999858e+01	2.260999999999999989e-03	1.133860849472744306e-03	2.197695871568197765e-03	-1.049193956834592592e-03	4.058336086364083915e-04	-1.292559426625094880e-04	2.687713977424050843e-05	7.528802671864693451e-07
2.251999999999999957e+01	2.211999999999999991e-03	1.112991600232454692e-03	2.150364499128883285e-03	-1.029927925221200361e-03	4.003403470927375868e-04	-1.285368123229295749e-04	2.719924987816460250e-05	4.609654171446898795e-07
2.264999999999999858e+01	2.164000000000000125e-03	1.092463103121040684e-03	2.100302515767712465e-03	-1.009432768254239299e-03	3.944249595024742626e-04	-1.277219434690172052e-04	2.753213535460958031e-05	1.413672503457403515e-07
2.278000000000000114e+01	2.116999999999999958e-03	1.072158156033856764e-03	2.051470249879150474e-03	-9.893236447253161720e-04	3.885494224171274504e-04	-1.268720171140740613e-04	2.784796579651803268e-05	-1.803903427092511658e-07
2.289999999999999858e+01	2.069999999999999792e-03	1.051701250355822166e-03	2.007457988957396695e-03	-9.710990863016404290e-04	3.831633831074192191e-04	-1.260582550006773578e-04	2.812419290528172486e-05	-4.782080814653543085e-07
2.303000000000000114e+01	2.024999999999999890e-03	1.032111755722218364e-03	1.960901481581645792e-03	-9.517161615524163216e-04	3.773711467641438499e-04	-1.251470469681365059e-04	2.840683380832002884e-05	-8.006146724304000729e-07
2.316000000000000014e+01	1.979999999999999989e-03	1.012262453467478946e-03	1.915483838950032651e-03	-9.327023441202561506e-04	3.716252590548368745e-04	-1.242070830398044556e-04	2.867219363859695039e-05	-1.121655771694390581e-06
2.328000000000000114e+01	1.936999999999999920e-03	9.934102928626569948e-04	1.874545064279149525e-03	-9.154737519287716157e-04	3.663641758442830274e-04	-1.233156280217937025e-04	2.890180755781888793e-05	-1.415925810074492413e-06
2.341000000000000014e+01	1.894000000000000067e-03	9.743097561720298573e-04	1.831235034635847426e-03	-8.971535504178065282e-04	3.607126920045822835e-04	-1.223258034067195479e-04	2.913397798337053323e-05	-1.731783149800548468e-06
2.353999999999999915e+01	1.853000000000000046e-03	9.561071146200462957e-04	1.788979322115315978e-03	-8.791856762490800553e-04	3.551128158973062437e-04	-1.213126558357797605e-04	2.934894488201138273e-05	-2.043909932551493472e-06
2.367000000000000171e+01	1.812000000000000026e-03	9.376720318496869133e-04	1.747750356756184661e-03	-8.615644469190703210e-04	3.495661081327388676e-04	-1.202779178318477021e-04	2.954679862218038841e-05	-2.351635218638857366e-06
2.380000000000000071e+01	1.771999999999999921e-03	9.197351446266112266e-04	1.707521936961400866e-03	-8.442840429326032691e-04	3.440737621373121061e-04	-1.192232747334508262e-04	2.972777832805753763e-05	-2.654338037898867085e-06
2.392999999999999972e+01	1.732999999999999948e-03	9.020940916814682844e-04	1.668268434842304620e-03	-8.273386924320438309e-04	3.386368897107762052e-04	-1.181503813469458549e-04	2.989214641122983092e-05	-2.951414632215053146e-06
2.405999999999999872e+01	1.693999999999999976e-03	8.843359521017339154e-04	1.629964699548226009e-03	-8.107227069560423664e-04	3.332565581316979586e-04	-1.170608320600060670e-04	3.004016043713443379e-05	-3.242316549118941703e-06
2.419000000000000128e+01	1.657000000000000053e-03	8.674121413960051699e-04	1.592586326981297725e-03	-7.944304696730415021e-04	3.279337053327992528e-04	-1.159560467242378812e-04	3.017206999189748606e-05	-3.526703750099479671e-06
2.432000000000000028e+01	1.619999999999999912e-03	8.504750516340851959e-04	1.556109384507289905e-03	-7.784564434364061539e-04	3.226692224691039401e-04	-1.148373817305217974e-04	3.028811985161942489e-05	-3.804296579301005569e-06
2.444999999999999929e+01	1.583999999999999905e-03	8.338619131082076205e-04	1.520510411301668596e-03	-7.627951542184968365e-04	3.174639513932270372e-04	-1.137061697087640895e-04	3.038856455232195219e-05	-4.074820250151709440e-06
2.457999999999999829e+01	1.549000000000000030e-03	8.176727228849959769e-04	1.485767103985042399e-03	-7.474410706646947462e-04	3.123184690249319168e-04	-1.125637048440487675e-04	3.047375366373170484e-05	-4.338006340955396767e-06
2.471000000000000085e+01	1.513999999999999938e-03	8.013824963646759298e-04	1.451857854455809466e-03	-7.323886806629850092e-04	3.072332295709266311e-04	-1.114112532189913694e-04	3.054407586400625707e-05	-4.593591659254148713e-06
2.483999999999999986e+01	1.479999999999999979e-03	7.855219916497141290e-04	1.418761396454196666e-03	-7.176325544408489751e-04	3.022086744529300733e-04	-1.102500540859689085e-04	3.059991285484116568e-05	-4.841325344005678674e-06
2.496999999999999886e+01	1.446999999999999936e-03	7.700119962831769669e-04	1.386457036154406953e-03	-7.031673728957772837e-04	2.972451801268115421e-04	-1.090812229039993166e-04	3.064162023787907565e-05	-5.081079334037893859e-06
2.510999999999999943e+01	1.415000000000000025e-03	7.550257730808488917e-04	1.352530408058784037e-03	-6.879088776687852921e-04	2.919685392360931494e-04	-1.078151141726085659e-04	3.067111799859524774e-05	-5.330311447878958616e-06
2.523999999999999844e+01	1.382999999999999898e-03	7.398673262932212386e-04	1.321807018593481068e-03	-6.740313776781207229e-04	2.871328919215528921e-04	-1.066336655226341476e-04	3.068454460395971374e-05	-5.553382187535799929e-06
2.537000000000000099e+01	1.351999999999999903e-03	7.251565569043235673e-04	1.291815091292862570e-03	-6.604289393702965144e-04	2.823591397165374235e-04	-1.054476541783105160e-04	3.068490770255282379e-05	-5.768356336206676583e-06
2.550000000000000000e+01	1.320999999999999909e-03	7.102836098248102538e-04	1.262536415471664101e-03	-6.470964373890019695e-04	2.776472957611522837e-04	-1.042580283592585080e-04	3.067263162707027462e-05	-5.975172675259541977e-06
2.564000000000000057e+01	1.291999999999999963e-03	6.964809546743207973e-04	1.231782649945202101e-03	-6.330344422494717281e-04	2.726422408344141208e-04	-1.029739201490677307e-04	3.064575886716299933e-05	-6.188705449483411340e-06
2.576999999999999957e+01	1.263000000000000017e-03	6.825250130273616484e-04	1.203928530188695407e-03	-6.202465403438522061e-04	2.680589640521153193e-04	-1.017796956456468291e-04	3.060855169430286066e-05	-6.378442147716768907e-06
2.591000000000000014e+01	1.234000000000000071e-03	6.685632978777104017e-04	1.174668805031945859e-03	-6.067597053554707638e-04	2.631922797245622898e-04	-1.004925120349010642e-04	3.055570783932687394e-05	-6.573681730990408369e-06
2.603999999999999915e+01	1.206000000000000041e-03	6.549947582613771871e-04	1.148165614184508626e-03	-5.944955858949395582e-04	2.587373634514451414e-04	-9.929702866140593920e-05	3.049514889226287366e-05	-6.746642268385523164e-06
2.617999999999999972e+01	1.178999999999999927e-03	6.418282276374808002e-04	1.120322415499447983e-03	-5.815618868286614746e-04	2.540087113271481288e-04	-9.801016410257495850e-05	3.041798289982578670e-05	-6.924039373829903085e-06
2.630999999999999872e+01	1.152000000000000029e-03	6.286596185526156485e-04	1.095100417576169716e-03	-5.698013015070563974e-04	2.496815637649693565e-04	-9.681649329811487003e-05	3.033566608126366868e-05	-7.080591010237250349e-06
2.644999999999999929e+01	1.126000000000000048e-03	6.159663419443739841e-04	1.068601621820528848e-03	-5.573990809670988913e-04	2.450898658319720209e-04	-9.553317348383803494e-05	3.023601542327157698e-05	-7.240440888501135443e-06
2.657999999999999829e+01	1.100000000000000066e-03	6.031405057143264829e-04	1.044595822037621509e-03	-5.461221415416279328e-04	2.408892655564078000e-04	-9.434423003677645532e-05	3.013368803801462151e-05	-7.380822586743645908e-06
2.671999999999999886e+01	1.075000000000000001e-03	5.907982003347251720e-04	1.019372947516580113e-03	-5.342304157371716980e-04	2.364331547037455325e-04	-9.306739567318908664e-05	3.001335299068318079e-05	-7.523504260482535868e-06
2.685999999999999943e+01	1.051000000000000068e-03	5.789432363173469334e-04	9.947857619588917986e-04	-5.225954848090644689e-04	2.320467811655408026e-04	-9.179488461823091729e-05	2.988291135871670308e-05	-7.657579089153616222e-06
2.698999999999999844e+01	1.026999999999999918e-03	5.670273041115421594e-04	9.725089277221160003e-04	-5.120169326812268589e-04	2.280358149582443019e-04	-9.061768860179429523e-05	2.975309887034769445e-05	-7.774548743835666775e-06
2.712999999999999901e+01	1.002999999999999985e-03	5.549924954853113377e-04	9.490998481375243108e-04	-5.008623449254468504e-04	2.237826865115903662e-04	-8.935527574939005171e-05	2.960436708902947526e-05	-7.892556851095153887e-06
2.726999999999999957e+01	9.802000000000000816e-04	5.436215357456002182e-04	9.262782548158496245e-04	-4.899491853910903317e-04	2.195978118157975063e-04	-8.809898016513762126e-05	2.944682374698871384e-05	-8.002440567273037803e-06
2.741000000000000014e+01	9.577000000000000226e-04	5.323041252433563129e-04	9.040286097196938674e-04	-4.792723351328655656e-04	2.154806052536479177e-04	-8.684938510139141715e-05	2.928092376549295710e-05	-8.104334503996588439e-06
2.755000000000000071e+01	9.355999999999999733e-04	5.211549661565596141e-04	8.823357840917346161e-04	-4.688268425219055814e-04	2.114304812547684854e-04	-8.560698909597971428e-05	2.910707536043377906e-05	-8.198433151599544122e-06
2.769000000000000128e+01	9.141000000000000470e-04	5.103399369910511076e-04	8.611850157633847268e-04	-4.586079021824492801e-04	2.074468557510675748e-04	-8.437222204565722244e-05	2.892564855819806409e-05	-8.284977932373622288e-06
2.782000000000000028e+01	8.930000000000000221e-04	4.995910028843593854e-04	8.420176697468182521e-04	-4.493176028675148286e-04	2.038068126554541670e-04	-8.323285213927361864e-05	2.875071341719244561e-05	-8.358785796014785017e-06
2.796000000000000085e+01	8.723999999999999550e-04	4.891240120081237312e-04	8.218717877237670258e-04	-4.395222577103096600e-04	1.999497424211488293e-04	-8.201397921589871718e-05	2.855571420911810627e-05	-8.431404560140117770e-06
2.810000000000000142e+01	8.522999999999999543e-04	4.788880074275854697e-04	8.022271986813702674e-04	-4.299397394720901738e-04	1.961572753913114252e-04	-8.080393999548207880e-05	2.835425430131127431e-05	-8.497060677950477595e-06
2.823999999999999844e+01	8.325000000000000152e-04	4.687241254426744298e-04	7.830708550502671035e-04	-4.205654724632403745e-04	1.924286927124060670e-04	-7.960312892297962230e-05	2.814673061176615272e-05	-8.555911707859903520e-06
2.837999999999999901e+01	8.132000000000000339e-04	4.588435607818601414e-04	7.643899730644893118e-04	-4.113949963572096128e-04	1.887632859079794426e-04	-7.841190085104681330e-05	2.793351392981009078e-05	-8.608138744500664814e-06
2.853000000000000114e+01	7.942999999999999540e-04	4.490965199178012057e-04	7.448882456100849783e-04	-4.017907669977853393e-04	1.849053783339850367e-04	-7.714653055982453184e-05	2.769911316671364745e-05	-8.657014120943613182e-06
2.867000000000000171e+01	7.759000000000000489e-04	4.395891082829695546e-04	7.271529431587911993e-04	-3.930288879823238667e-04	1.813686286793207627e-04	-7.597600953598204938e-05	2.747510934283939267e-05	-8.696276144108924978e-06
2.880999999999999872e+01	7.577999999999999884e-04	4.302095162242336891e-04	7.098557000139813639e-04	-3.844578597195241905e-04	1.778929167887312454e-04	-7.481587929653339274e-05	2.724637548951042550e-05	-8.729629913532116063e-06
2.894999999999999929e+01	7.401000000000000460e-04	4.209729396006789263e-04	6.929853236185128671e-04	-3.760735775372604089e-04	1.744774642772961906e-04	-7.366638949631093222e-05	2.701324386294474419e-05	-8.757246187579056845e-06
2.908999999999999986e+01	7.228000000000000050e-04	4.119672222557621425e-04	6.765308798753286862e-04	-3.678719905706886008e-04	1.711214864389655141e-04	-7.252778567309814612e-05	2.677604688001497529e-05	-8.779283815235236512e-06
2.923999999999999844e+01	7.058999999999999737e-04	4.031499982267304949e-04	6.593504581087739590e-04	-3.592827973056608856e-04	1.675909168600349017e-04	-7.132019455640295860e-05	2.651775926933167945e-05	-8.796892649609662466e-06
2.937999999999999901e+01	6.893999999999999521e-04	3.944828506266720002e-04	6.437236915500841412e-04	-3.514471921704008061e-04	1.643556997450320808e-04	-7.020480049263923673e-05	2.627310774275845828e-05	-8.807947778972580462e-06
2.951999999999999957e+01	6.731999999999999920e-04	3.859514958099269063e-04	6.284806346028956776e-04	-3.437825257204248173e-04	1.611776381977744180e-04	-6.910083436742256425e-05	2.602525525513394353e-05	-8.814038225160423677e-06
2.967000000000000171e+01	6.574000000000000416e-04	3.776143616237372146e-04	6.125631438580654304e-04	-3.357559183744670498e-04	1.578351615548272103e-04	-6.793084807380621738e-05	2.575643174660643511e-05	-8.815300644802018563e-06
2.980999999999999872e+01	6.419000000000000443e-04	3.694152141518837799e-04	5.980834478605487900e-04	-3.284337554476539139e-04	1.547731043849435366e-04	-6.685098155848994946e-05	2.550276042504678748e-05	-8.811750135019531013e-06
2.994999999999999929e+01	6.267999999999999483e-04	3.614127006347109218e-04	5.839580091739304769e-04	-3.212714412813556211e-04	1.517658266681856140e-04	-6.578295316576142208e-05	2.524669174781300071e-05	-8.803784748577738768e-06
3.010000000000000142e+01	6.120000000000000223e-04	3.536917031087950347e-04	5.692064669788680616e-04	-3.137709273933953673e-04	1.486036314335354499e-04	-6.465191922187281523e-05	2.496997299419744749e-05	-8.790517612941160214e-06
3.023999999999999844e+01	5.975000000000000493e-04	3.456567194124829942e-04	5.557863398714624160e-04	-3.069286991686725422e-04	1.457073264316103320e-04	-6.360877583497366280e-05	2.470974562417855311e-05	-8.773901244167574281e-06
3.039000000000000057e+01	5.833999999999999776e-04	3.381734516334085577e-04	5.417704493291828141e-04	-2.997635136943133604e-04	1.426622800526175408e-04	-6.250455764838788524e-05	2.442906738511007466e-05	-8.751791829781644237e-06
3.053999999999999915e+01	5.695999999999999674e-04	3.308318656103933315e-04	5.281196785843152207e-04	-2.927659635668379253e-04	1.396764838806807316e-04	-6.141429231600312774e-05	2.414669820815343223e-05	-8.725462934785129394e-06
3.067999999999999972e+01	5.559999999999999621e-04	3.235748036667873912e-04	5.156995441362864814e-04	-2.863827304512477296e-04	1.369423741160814617e-04	-6.040934973595341772e-05	2.388184801975574270e-05	-8.697265226845429936e-06
3.082999999999999829e+01	5.427999999999999665e-04	3.165195833772901837e-04	5.027267918025928907e-04	-2.796982982642447820e-04	1.340684480824517490e-04	-5.934622199054584305e-05	2.359692818600279832e-05	-8.663322972993952112e-06
3.096999999999999886e+01	5.299000000000000325e-04	3.096091625353057132e-04	4.909230954462833526e-04	-2.736006618944187055e-04	1.314370686466455871e-04	-5.836670913257961218e-05	2.333015123417725919e-05	-8.628296256010393108e-06
3.112000000000000099e+01	5.171999999999999948e-04	3.024874314947977841e-04	4.785935739965444446e-04	-2.672152510381945812e-04	1.286714370793660424e-04	-5.733091407575930634e-05	2.304363110498033738e-05	-8.587341192648303197e-06
3.126999999999999957e+01	5.048999999999999669e-04	2.958767131775496607e-04	4.665835830567451525e-04	-2.609792818130022922e-04	1.259604746154678243e-04	-5.630925688740879816e-05	2.275658779838742773e-05	-8.543041261304554774e-06
3.142000000000000171e+01	4.928000000000000522e-04	2.893550222718105727e-04	4.548843539866667652e-04	-2.548893167075642050e-04	1.233032895418873550e-04	-5.530171285316748403e-05	2.246920511537352965e-05	-8.495603210260828573e-06
3.157000000000000028e+01	4.809999999999999823e-04	2.829818835903339497e-04	4.434873522230698881e-04	-2.489419654727184563e-04	1.206989908545460518e-04	-5.430825889360583569e-05	2.218166837871408945e-05	-8.445218385981683378e-06
3.171000000000000085e+01	4.694999999999999738e-04	2.767583363636043911e-04	4.331157684101270074e-04	-2.435168247698457536e-04	1.183152155488956486e-04	-5.339373223048935835e-05	2.191333639061588865e-05	-8.395659882193546911e-06
3.185999999999999943e+01	4.582000000000000244e-04	2.703618149962256668e-04	4.222805798306953685e-04	-2.378357572458963476e-04	1.158105566530186464e-04	-5.242747101900364470e-05	2.162606391197537155e-05	-8.339970758299184529e-06
3.200999999999999801e+01	4.471999999999999738e-04	2.643876253507590653e-04	4.117246643459009136e-04	-2.322876449761558648e-04	1.133561038668522158e-04	-5.147524551743706009e-05	2.133921182016187463e-05	-8.281731315759600549e-06
3.215999999999999659e+01	4.363999999999999824e-04	2.585065045686858591e-04	4.014405278500144357e-04	-2.268694119586467601e-04	1.109509869675080599e-04	-5.053699192050117276e-05	2.105293190036886479e-05	-8.221103213729866749e-06
3.231000000000000227e+01	4.257999999999999958e-04	2.524733097257081003e-04	3.914208126608280250e-04	-2.215780741887518200e-04	1.085943561818008071e-04	-4.961262910066585352e-05	2.076735815625437907e-05	-8.158259146065574032e-06
3.246000000000000085e+01	4.155000000000000165e-04	2.468458189168899058e-04	3.816582839095119454e-04	-2.164106874555713335e-04	1.062853708382972611e-04	-4.870207726449604586e-05	2.048262352979017618e-05	-8.093366686775816058e-06
3.260999999999999943e+01	4.054999999999999902e-04	2.413731157152414198e-04	3.721461122446858877e-04	-2.113643486083209393e-04	1.040231766288681104e-04	-4.780526378980364725e-05	2.019887004410038614e-05	-8.026555957980355670e-06
3.275999999999999801e+01	3.957000000000000231e-04	2.359965990684399642e-04	3.628777689695558391e-04	-2.064361941244918720e-04	1.018069135957497051e-04	-4.692212111445462905e-05	1.991624518951538601e-05	-7.957931396115303668e-06
3.292000000000000171e+01	3.860000000000000041e-04	2.304343488400401973e-04	3.532530382238018777e-04	-2.013065820092426665e-04	9.949257022595623160e-05	-4.599509403717578788e-05	1.961618551558016207e-05	-7.882849132603462770e-06
3.307000000000000028e+01	3.766999999999999949e-04	2.253174088742663920e-04	3.444683535985921478e-04	-1.966138588575220170e-04	9.736857167005183900e-05	-4.513996334203091164e-05	1.933632434116143765e-05	-7.810822663942323707e-06
3.321999999999999886e+01	3.674999999999999881e-04	2.202389204364205914e-04	3.359081677009431353e-04	-1.920310322969897947e-04	9.528798502610655026e-05	-4.429821966180116075e-05	1.905795684742397065e-05	-7.737354939283677202e-06
3.336999999999999744e+01	3.584999999999999862e-04	2.150522942931556004e-04	3.275663954736691128e-04	-1.875555573172187171e-04	9.325002655934827057e-05	-4.346974583522014241e-05	1.878117405495977469e-05	-7.662584474245537407e-06
3.352000000000000313e+01	3.496999999999999892e-04	2.101772640901722062e-04	3.194371984109160042e-04	-1.831849228411641900e-04	9.125391206969467393e-05	-4.265443045371804134e-05	1.850607163896603893e-05	-7.586628560077687927e-06
3.367999999999999972e+01	3.411999999999999994e-04	2.052655721450953466e-04	3.109941836710374019e-04	-1.786356801949834676e-04	8.916995287709946296e-05	-4.179914843942122716e-05	1.821459862227832268e-05	-7.504396191524748708e-06
3.382999999999999829e+01	3.328000000000000120e-04	2.005964250481050181e-04	3.032870404939549893e-04	-1.744739031113000393e-04	8.725781684428334320e-05	-4.101070343855869296e-05	1.794329863343951801e-05	-7.426250117552769199e-06
3.397999999999999687e+01	3.246999999999999778e-04	1.960890514965415814e-04	2.957759496340210160e-04	-1.704095092435481016e-04	8.538513301363254843e-05	-4.023509633879540420e-05	1.767398573906582774e-05	-7.347173084691971624e-06
3.414000000000000057e+01	3.167000000000000002e-04	1.914406312742151356e-04	2.879743762916316748e-04	-1.661789708641256186e-04	8.343026144658140415e-05	-3.942177827768258991e-05	1.738897972688990067e-05	-7.261919808244642330e-06
3.428999999999999915e+01	3.088999999999999732e-04	1.870823295621564907e-04	2.808521239927859285e-04	-1.623087880652802743e-04	8.163679894086562944e-05	-3.867226654126980069e-05	1.712396708950911277e-05	-7.181263390316338575e-06
3.445000000000000284e+01	3.013000000000000053e-04	1.826534179121759897e-04	2.734538279183176151e-04	-1.582804441086234750e-04	7.976479393772397200e-05	-3.788646961355304424e-05	1.684368058736678239e-05	-7.094566768869976908e-06
3.460000000000000142e+01	2.937999999999999856e-04	1.784460355604834778e-04	2.666993756470071686e-04	-1.545952264767085278e-04	7.804748811137638418e-05	-3.716247904442758070e-05	1.658322776765766045e-05	-7.012739571341430802e-06
3.475999999999999801e+01	2.865999999999999733e-04	1.744038908558330893e-04	2.596829926208154703e-04	-1.507593467208641347e-04	7.625508659961068242e-05	-3.640362222608352068e-05	1.630796190469129689e-05	-6.924939162164267581e-06
3.490999999999999659e+01	2.795000000000000175e-04	1.702447172516179401e-04	2.532770379675055444e-04	-1.472501039168203540e-04	7.461089848541876154e-05	-3.570462609504378631e-05	1.605236096544546267e-05	-6.842204240650799586e-06
3.507000000000000028e+01	2.725000000000000100e-04	1.662956414103608927e-04	2.466223763872359923e-04	-1.435973515072444008e-04	7.289492307055610494e-05	-3.497212653785098789e-05	1.578239367034220723e-05	-6.753593160013731021e-06
3.522999999999999687e+01	2.657000000000000074e-04	1.622992805820572346e-04	2.401467403057359852e-04	-1.400357177286907129e-04	7.121721341410165024e-05	-3.425296584063000475e-05	1.551522316010646216e-05	-6.664711748357274006e-06
3.538000000000000256e+01	2.591000000000000096e-04	1.585669420318539847e-04	2.342338773052829773e-04	-1.367774329225256364e-04	6.967841406771126339e-05	-3.359070609261267818e-05	1.526732427301072745e-05	-6.581229619386981995e-06
3.553999999999999915e+01	2.527000000000000166e-04	1.547960942186957657e-04	2.280908458082932700e-04	-1.333859456252642611e-04	6.807260814545608029e-05	-3.289688457304095989e-05	1.500568734512787096e-05	-6.492084144116856811e-06
3.570000000000000284e+01	2.464000000000000261e-04	1.512214300270082188e-04	2.221126574267154471e-04	-1.300790313799745051e-04	6.650276674773691128e-05	-3.221589980535754551e-05	1.474697974656431496e-05	-6.402886900510936680e-06
3.585999999999999943e+01	2.402000000000000109e-04	1.475550248775463994e-04	2.162948092213304470e-04	-1.268545209190284281e-04	6.496812051793301394e-05	-3.154759179474004487e-05	1.449125224358892522e-05	-6.313687540845665322e-06
3.600999999999999801e+01	2.342000000000000006e-04	1.441396516251282562e-04	2.109822599247471381e-04	-1.239045394227305619e-04	6.356069161594373623e-05	-3.093241263125467343e-05	1.425424426065951751e-05	-6.230116997775251568e-06
3.617000000000000171e+01	2.282999999999999927e-04	1.406402739085429912e-04	2.054625419536371654e-04	-1.208338950514290232e-04	6.209214186737856361e-05	-3.028816027196242462e-05	1.400436784261662319e-05	-6.141106784830580601e-06
3.632999999999999829e+01	2.225999999999999897e-04	1.373859236462018267e-04	2.000903618429510187e-04	-1.178398125245056258e-04	6.065666165889517774e-05	-2.965604917466749688e-05	1.375753036762393266e-05	-6.052308979749256670e-06
3.649000000000000199e+01	2.169999999999999891e-04	1.340549590031392304e-04	1.948615963466592048e-04	-1.149203824950866199e-04	5.925354988831016227e-05	-2.903590004816203007e-05	1.351374869752417515e-05	-5.963787072416078765e-06
3.664999999999999858e+01	2.114999999999999910e-04	1.309014718328254951e-04	1.897724102906541517e-04	-1.120737182870369279e-04	5.788211064840676368e-05	-2.842754569305700594e-05	1.327304851884523368e-05	-5.875576553473384782e-06
3.681000000000000227e+01	2.061999999999999977e-04	1.277402481689045820e-04	1.848190447326343382e-04	-1.092979566898185593e-04	5.654165625282087695e-05	-2.783082210494754286e-05	1.303545621911415089e-05	-5.787709211901938615e-06
3.696999999999999886e+01	2.010000000000000068e-04	1.247509594151483979e-04	1.799977924985900180e-04	-1.065912876979753840e-04	5.523151381102879901e-05	-2.724556184499627904e-05	1.280099135051828007e-05	-5.700222057169590331e-06
3.713000000000000256e+01	1.958999999999999912e-04	1.216987394820505169e-04	1.753050080690285212e-04	-1.039520207344357173e-04	5.395103906550002002e-05	-2.667158200210846964e-05	1.256965230830825087e-05	-5.613169856727135245e-06
3.728999999999999915e+01	1.909000000000000052e-04	1.188130273665869314e-04	1.707370942840812360e-04	-1.013785056612059995e-04	5.269959976190092171e-05	-2.610869833853085345e-05	1.234143325385818026e-05	-5.526610348161749841e-06
3.745000000000000284e+01	1.860999999999999970e-04	1.159330310187883166e-04	1.662905365988534133e-04	-9.886911211590499805e-05	5.147657133462359310e-05	-2.555673056978992669e-05	1.211632991640601511e-05	-5.440596221032314945e-06
3.760999999999999943e+01	1.812999999999999887e-04	1.131521657122095558e-04	1.619620824696941651e-04	-9.642222678461279659e-05	5.028133664128367838e-05	-2.501551054798023890e-05	1.189434684583107843e-05	-5.355154826565400656e-06
3.778000000000000114e+01	1.767000000000000124e-04	1.103832515562030634e-04	1.574890005668909041e-04	-9.388911823229589696e-05	4.904117159608093200e-05	-2.445205877328415447e-05	1.166191719939092468e-05	-5.265021268418912908e-06
3.793999999999999773e+01	1.722000000000000115e-04	1.077709725282276746e-04	1.533942777652528037e-04	-9.156615015535259929e-05	4.790134586599170425e-05	-2.393249327087590780e-05	1.144639175369291133e-05	-5.180819960017503936e-06
3.810000000000000142e+01	1.678000000000000129e-04	1.051141220594708445e-04	1.494081849507057549e-04	-8.930096468175658449e-05	4.678748976902425750e-05	-2.342316860955001025e-05	1.123398994944575045e-05	-5.097263899265222857e-06
3.825999999999999801e+01	1.634999999999999897e-04	1.025148911475791386e-04	1.455277117493941814e-04	-8.709215630528353456e-05	4.569904275543052743e-05	-2.292390782173784819e-05	1.102469281568454192e-05	-5.014394105182348312e-06
3.842999999999999972e+01	1.592999999999999961e-04	1.000654248955152410e-04	1.415171193387145497e-04	-8.480551729300638887e-05	4.456978942046583837e-05	-2.240427501818936158e-05	1.080569567789249239e-05	-4.927141328041770378e-06
3.859000000000000341e+01	1.553000000000000073e-04	9.764245902080713414e-05	1.378453106249604516e-04	-8.270861685617560404e-05	4.353200924651559064e-05	-2.192522935782442080e-05	1.060275006047781811e-05	-4.845795117147280623e-06
3.875999999999999801e+01	1.512999999999999914e-04	9.530222743967389570e-05	1.340503244903534839e-04	-8.053778916627458333e-05	4.245536705224237301e-05	-2.142671115168281071e-05	1.039048049011058189e-05	-4.760196501713713014e-06
3.892000000000000171e+01	1.474000000000000050e-04	9.293076120897751711e-05	1.305759161054402756e-04	-7.854701142689793966e-05	4.146596867524861253e-05	-2.096720663736392857e-05	1.019385325579890398e-05	-4.680423911747698142e-06
3.909000000000000341e+01	1.435999999999999939e-04	9.070080352925951001e-05	1.269848773193824412e-04	-7.648597584304034987e-05	4.043955254758182334e-05	-2.048909595641904943e-05	9.988272827021953766e-06	-4.596523837976912662e-06
3.925000000000000000e+01	1.399000000000000124e-04	8.844457641229336623e-05	1.236970335215220162e-04	-7.459589647935112116e-05	3.949635285624749904e-05	-2.004845238541684181e-05	9.797896514306422310e-06	-4.518395645116517845e-06
3.942000000000000171e+01	1.362000000000000038e-04	8.618407690333524903e-05	1.202985665791108500e-04	-7.263916856456982085e-05	3.851791304925689867e-05	-1.959000724483770211e-05	9.598895589991150203e-06	-4.436305019311043927e-06
3.957999999999999829e+01	1.327000000000000000e-04	8.412259003216675300e-05	1.171867853607656232e-04	-7.084476713380382902e-05	3.761883833254957727e-05	-1.916752767872118132e-05	9.414656353043841794e-06	-4.359930441166186339e-06
3.975000000000000000e+01	1.292999999999999987e-04	8.204187739703426813e-05	1.139702133168083445e-04	-6.898706954341712210e-05	3.668620762713962341e-05	-1.872803405788845145e-05	9.222129713366564386e-06	-4.279727221580016226e-06
3.990999999999999659e+01	1.258999999999999974e-04	7.995723878007128418e-05	1.110250130512381789e-04	-6.728342235775442847e-05	3.582925361376986944e-05	-1.832307812564927120e-05	9.043949424840661206e-06	-4.205130343029106000e-06
4.007999999999999829e+01	1.225999999999999985e-04	7.800302358891824522e-05	1.079806140551592793e-04	-6.551959781963084231e-05	3.494033744798542189e-05	-1.790187368316665289e-05	8.857821861376931062e-06	-4.126817955349515484e-06
4.025000000000000000e+01	1.194000000000000020e-04	7.603599122178917756e-05	1.050211913775025594e-04	-6.380226764387412813e-05	3.407316054799531906e-05	-1.748982542257021403e-05	8.674943868403761169e-06	-4.049498682979220089e-06
4.042000000000000171e+01	1.162999999999999944e-04	7.419614911896259941e-05	1.021442518069633454e-04	-6.213023479112731232e-05	3.322721033971645481e-05	-1.708674976083802846e-05	8.495275383680549430e-06	-3.973194037594305207e-06
4.057999999999999829e+01	1.133000000000000028e-04	7.234764676209818636e-05	9.950970810299568500e-05	-6.059687527171810073e-05	3.244995960851352831e-05	-1.671541962911542352e-05	8.329073067892000482e-06	-3.902321410658522640e-06
4.075000000000000000e+01	1.102999999999999977e-04	7.049568030361860955e-05	9.678611548407632670e-05	-5.900939744818946221e-05	3.164378280140008493e-05	-1.632925875224715994e-05	8.155533138890276335e-06	-3.828021696962511020e-06
4.092000000000000171e+01	1.073999999999999949e-04	6.876622757226108300e-05	9.413832881716349200e-05	-5.746375488121905923e-05	3.085737847469212418e-05	-1.595157010502488854e-05	7.985109874096455061e-06	-3.754747390731895319e-06
4.109000000000000341e+01	1.045999999999999946e-04	6.703383035453069233e-05	9.156423534376717207e-05	-5.595879809998667424e-05	3.009026862166518611e-05	-1.558219287232329389e-05	7.817776434498126302e-06	-3.682491863569214317e-06
4.125999999999999801e+01	1.018999999999999968e-04	6.536234359019980498e-05	8.906173595273426718e-05	-5.449345720490896407e-05	2.934199272335766940e-05	-1.522096174601481416e-05	7.653495904279743683e-06	-3.611259678011692551e-06
4.142999999999999972e+01	9.917999999999999570e-05	6.373216046412674663e-05	8.662874859155790769e-05	-5.306672006092800760e-05	2.861210378750362240e-05	-1.486770898808760773e-05	7.492224687180569960e-06	-3.541062939098270002e-06
4.160000000000000142e+01	9.655999999999999707e-05	6.210432138014660298e-05	8.426322003501058688e-05	-5.167758708043930288e-05	2.790016044675177817e-05	-1.452226897877659854e-05	7.333919752588974053e-06	-3.471913305483142554e-06
4.177000000000000313e+01	9.401000000000000285e-05	6.051851916926614326e-05	8.196323191765188623e-05	-5.032506324868552157e-05	2.720573188879564334e-05	-1.418448432117489756e-05	7.178543897057631551e-06	-3.403811096132218815e-06
4.193999999999999773e+01	9.152999999999999949e-05	5.902771994518083950e-05	7.972700599211597378e-05	-4.900815758156212712e-05	2.652839805226792595e-05	-1.385420613246153646e-05	7.026066008501529790e-06	-3.336744723996179236e-06
4.210999999999999943e+01	8.909999999999999734e-05	5.751205424500155117e-05	7.755279040246430985e-05	-4.772589072724211487e-05	2.586774410951488880e-05	-1.353128753540803667e-05	6.876455531432992955e-06	-3.270702221481982276e-06
4.228000000000000114e+01	8.673999999999999961e-05	5.603880646909961195e-05	7.543884459136512605e-05	-4.647733059393848457e-05	2.522336602797901285e-05	-1.321558047920713276e-05	6.729677033833827846e-06	-3.205677652719562008e-06
4.245000000000000284e+01	8.443000000000000309e-05	5.459516521500172207e-05	7.338343225574847314e-05	-4.526161868657933651e-05	2.459487492463302316e-05	-1.290693360073814851e-05	6.585686349334952227e-06	-3.141675473983280098e-06
4.261999999999999744e+01	8.218999999999999743e-05	5.324161369690817941e-05	7.138483560749265698e-05	-4.407791275488453760e-05	2.398188744874173075e-05	-1.260519676133645550e-05	6.444438885523552758e-06	-3.078701119015062141e-06
4.279999999999999716e+01	8.000000000000000654e-05	5.186914818399598567e-05	6.932876629513246198e-05	-4.285853311853444114e-05	2.334932227384594876e-05	-1.229308049522161533e-05	6.297826344263821891e-06	-3.013143591180346282e-06
4.296999999999999886e+01	7.786000000000000332e-05	5.052660096203319938e-05	6.744210771650618831e-05	-4.173808698573682965e-05	2.276708275351425372e-05	-1.200512172661126459e-05	6.162102896507190801e-06	-2.952273728350804283e-06
4.314000000000000057e+01	7.577999999999999613e-05	4.926430542748775265e-05	6.560757742351024850e-05	-4.064709331138709913e-05	2.219922766768270229e-05	-1.172365043531267710e-05	6.029011644420830209e-06	-2.892404154734163339e-06
4.332000000000000028e+01	7.375000000000000370e-05	4.798718931153223667e-05	6.372035299236398316e-05	-3.952312808171203279e-05	2.161325695433807429e-05	-1.143254625293082640e-05	5.890922634690064558e-06	-2.830088849747386628e-06
4.349000000000000199e+01	7.176999999999999894e-05	4.674029170866608252e-05	6.198861191725952885e-05	-3.849030410483375510e-05	2.107392348330375671e-05	-1.116401249716094651e-05	5.763134950679024677e-06	-2.772249161145084289e-06
4.365999999999999659e+01	6.985000000000000377e-05	4.553021750596886950e-05	6.030460102914114668e-05	-3.748463739813364542e-05	2.054793308169357711e-05	-1.090155657160717106e-05	5.637856768644602803e-06	-2.715394964414922714e-06
4.384000000000000341e+01	6.797000000000000145e-05	4.438326500820213513e-05	5.857199575225994928e-05	-3.644863553414902341e-05	2.000518254086133181e-05	-1.063013957114893947e-05	5.507896713383734368e-06	-2.656270035599913331e-06
4.400999999999999801e+01	6.614000000000000033e-05	4.322649178235649190e-05	5.698196952973975113e-05	-3.549667072508974711e-05	1.950564673067175638e-05	-1.037978867216044298e-05	5.387656173061173823e-06	-2.601432089160475503e-06
4.418999999999999773e+01	6.435000000000000561e-05	4.209377096872530139e-05	5.534610049022310518e-05	-3.451595176187784397e-05	1.899020860960513483e-05	-1.012091593483796074e-05	5.262951479529713348e-06	-2.544410626477506723e-06
4.435999999999999943e+01	6.260999999999999855e-05	4.102786690174740740e-05	5.384490574317796359e-05	-3.361472133366785964e-05	1.851582056603252955e-05	-9.882161318313343413e-06	5.147603865254871792e-06	-2.491524322045292248e-06
4.453999999999999915e+01	6.091999999999999949e-05	3.995559466130035105e-05	5.230042442148043398e-05	-3.268622794874346356e-05	1.802633919870577812e-05	-9.635301357055549737e-06	5.027999682139472745e-06	-2.436541118481452427e-06
4.471999999999999886e+01	5.927000000000000004e-05	3.890762886718619539e-05	5.080085826988102969e-05	-3.178352857218331377e-05	1.754970307935016228e-05	-9.394410780997384614e-06	4.910946844033291735e-06	-2.382597707456587294e-06
4.489000000000000057e+01	5.766000000000000021e-05	3.788403880143720683e-05	4.942458208468827701e-05	-3.095403596884792449e-05	1.711103965773348682e-05	-9.172257678612789631e-06	4.802694614857817300e-06	-2.332602998147476045e-06
4.507000000000000028e+01	5.608999999999999999e-05	3.691727732268456383e-05	4.800843728493423359e-05	-3.009949681976145888e-05	1.665843171661658990e-05	-8.942578507297630231e-06	4.690464339779063369e-06	-2.280665313593858073e-06
4.525000000000000000e+01	5.457000000000000099e-05	3.594835078042245871e-05	4.663339467145176886e-05	-2.926869361337595160e-05	1.621771515476297878e-05	-8.718475578774739288e-06	4.580653735309136984e-06	-2.229734453000215519e-06
4.542000000000000171e+01	5.308000000000000001e-05	3.499744911356445035e-05	4.537143623292907567e-05	-2.850521386694039838e-05	1.581212369392332272e-05	-8.511830879529968470e-06	4.479130985265636395e-06	-2.182539225812793072e-06
4.560000000000000142e+01	5.162999999999999865e-05	3.407122339721161092e-05	4.407298782345784596e-05	-2.771860505373692846e-05	1.539365264692232831e-05	-8.298214915645470041e-06	4.373913309267407092e-06	-2.133511902535077240e-06
4.578000000000000114e+01	5.021999999999999690e-05	3.316974291339623392e-05	4.281220622045019033e-05	-2.695381492458858932e-05	1.498618776949922743e-05	-8.089808728463440877e-06	4.270991672813899269e-06	-2.085448854254649393e-06
4.596000000000000085e+01	4.883999999999999995e-05	3.231466407071563555e-05	4.158792483620064374e-05	-2.621026148423425718e-05	1.458944156297667581e-05	-7.886488441900744685e-06	4.170318859442211788e-06	-2.038344394925257635e-06
4.614000000000000057e+01	4.750999999999999744e-05	3.146210824871139092e-05	4.039902202262026301e-05	-2.548736486998290937e-05	1.420313260329032670e-05	-7.688133437229651156e-06	4.071849887686927563e-06	-1.992190141613644330e-06
4.632000000000000028e+01	4.619999999999999812e-05	3.062127263717169268e-05	3.924450343976148301e-05	-2.478453566682378616e-05	1.382699286095602053e-05	-7.494631188959536974e-06	3.975546452611473761e-06	-1.946967840606378151e-06
4.650000000000000000e+01	4.492999999999999842e-05	2.980545938629867840e-05	3.812341183731154844e-05	-2.410118745280546689e-05	1.346075962169379696e-05	-7.305871949783832856e-06	3.881372066685706109e-06	-1.902657188827720526e-06
4.667999999999999972e+01	4.368999999999999674e-05	2.903332268328985609e-05	3.703479577717065185e-05	-2.343674934617720148e-05	1.310417399004659838e-05	-7.121746915632803884e-06	3.789289714710148651e-06	-1.859239477629435768e-06
4.685999999999999943e+01	4.249000000000000145e-05	2.826041810442301514e-05	3.597768496266746171e-05	-2.279071069872410456e-05	1.275698527190888122e-05	-6.942146832220179059e-06	3.699257217828674371e-06	-1.816704432479752783e-06
4.703999999999999915e+01	4.131000000000000259e-05	2.749944158211763164e-05	3.495110895005805934e-05	-2.216258654827630057e-05	1.241894752975056579e-05	-6.766963036664531998e-06	3.611230790144245401e-06	-1.775044945525860748e-06
4.721999999999999886e+01	4.017000000000000334e-05	2.676375300160274649e-05	3.395411601232567564e-05	-2.155189602915000039e-05	1.208981832923057990e-05	-6.596088530006265444e-06	3.525167555692594573e-06	-1.734253314672340567e-06
4.739999999999999858e+01	3.906000000000000211e-05	2.604675324930153646e-05	3.298585358920070920e-05	-2.095814912034869341e-05	1.176936662842152424e-05	-6.429422709246964225e-06	3.441029941427429601e-06	-1.694314435446900701e-06
4.757999999999999829e+01	3.796999999999999730e-05	2.536374210734751507e-05	3.204553388056418338e-05	-2.038085215808392938e-05	1.145736936865019905e-05	-6.266869332441194275e-06	3.358783801733918825e-06	-1.655208691603242809e-06
4.775999999999999801e+01	3.691999999999999888e-05	2.468366390476097781e-05	3.113237775471224867e-05	-1.981951806329702197e-05	1.115360611292553381e-05	-6.108333225365960754e-06	3.278395280121845324e-06	-1.616916804389148644e-06
4.795000000000000284e+01	3.588999999999999688e-05	2.401575624584895919e-05	3.019708453692221720e-05	-1.924382314861434960e-05	1.084166215104363779e-05	-5.945242946570170902e-06	3.195515332366034989e-06	-1.577365284415312312e-06
4.813000000000000256e+01	3.488999999999999968e-05	2.336675103475020828e-05	2.933726246406975199e-05	-1.871394297913297553e-05	1.055415383196515214e-05	-5.794666818645311513e-06	3.118826417043569795e-06	-1.540708907782736518e-06
4.831000000000000227e+01	3.392000000000000050e-05	2.273670023298895705e-05	2.850216392421676975e-05	-1.819875225306913954e-05	1.027423499696005099e-05	-5.647819565740292485e-06	3.043876689021887990e-06	-1.504836023645316385e-06
4.849000000000000199e+01	3.296999999999999774e-05	2.213798223033662166e-05	2.769104751667343320e-05	-1.769784771636640281e-05	1.000170548255723807e-05	-5.504611271548897368e-06	2.970629597382800539e-06	-1.469735056819343006e-06
4.867999999999999972e+01	3.204999999999999977e-05	2.153874461244201712e-05	2.686016510581188264e-05	-1.718415680599437396e-05	9.721842695111066569e-06	-5.357301515324090084e-06	2.895125281504716591e-06	-1.433501717671212306e-06
4.885999999999999943e+01	3.114999999999999822e-05	2.095189693132421888e-05	2.609630970517811438e-05	-1.671132246871297661e-05	9.463910645099049177e-06	-5.221309631751567448e-06	2.825279109023219928e-06	-1.399930895357665678e-06
4.904999999999999716e+01	3.026999999999999987e-05	2.037747382799938385e-05	2.531388595789587942e-05	-1.622636851206385136e-05	9.199043706291865823e-06	-5.081432794604631935e-06	2.753294342720397267e-06	-1.365274699930988836e-06
4.922999999999999687e+01	2.941999999999999954e-05	1.982224762112510971e-05	2.459455773532636652e-05	-1.577998487534617303e-05	8.954935201258933436e-06	-4.952309173952344690e-06	2.686711126997748018e-06	-1.333171405459024658e-06
4.942000000000000171e+01	2.860000000000000061e-05	1.928627027222560813e-05	2.385765345089465038e-05	-1.532220146788089812e-05	8.704263222561067455e-06	-4.819500498731662067e-06	2.618091038816726816e-06	-1.300044835486295752e-06
4.960000000000000142e+01	2.778999999999999990e-05	1.877213985751224854e-05	2.318007285248391795e-05	-1.490086007330267900e-05	8.473233420742487201e-06	-4.696903630760629356e-06	2.554621133119701818e-06	-1.269372242999386193e-06
4.978999999999999915e+01	2.699999999999999899e-05	1.825408346096839667e-05	2.248590826309536844e-05	-1.446875850725081642e-05	8.235993979401099615e-06	-4.570813287863589004e-06	2.489215772504598981e-06	-1.237728350807429660e-06
4.996999999999999886e+01	2.623999999999999949e-05	1.775541448646393149e-05	2.184768301487020656e-05	-1.407102027862161769e-05	8.017352978925483436e-06	-4.454426694126180516e-06	2.428730330863557551e-06	-1.208426367577296555e-06
5.015999999999999659e+01	2.549999999999999980e-05	1.726941257686549072e-05	2.119389835308660395e-05	-1.366307346376836781e-05	7.792842254641208516e-06	-4.334731775636401203e-06	2.366412548802137770e-06	-1.178192351346267806e-06
5.035000000000000142e+01	2.476999999999999832e-05	1.678933428102893176e-05	2.055992231231478954e-05	-1.326699460237749622e-05	7.574602231651118056e-06	-4.218198171990323759e-06	2.305628385585633019e-06	-1.148660621200747543e-06
5.053000000000000114e+01	2.407000000000000163e-05	1.632876465078829517e-05	1.997699859052888704e-05	-1.290241816794760695e-05	7.373473008058386115e-06	-4.110639486196953328e-06	2.249423911672384105e-06	-1.121322539160977219e-06
5.071999999999999886e+01	2.339000000000000137e-05	1.589447023129847338e-05	1.937974843225283051e-05	-1.252853086168824605e-05	7.166940439532066065e-06	-4.000027099915391018e-06	2.191518714282556235e-06	-1.093131452739183122e-06
5.090999999999999659e+01	2.271999999999999931e-05	1.545229498063421534e-05	1.880049053508621684e-05	-1.216555793397414190e-05	6.966173279773341562e-06	-3.892339944443253228e-06	2.135041216288261303e-06	-1.065610129006527463e-06
5.110000000000000142e+01	2.207000000000000045e-05	1.502295999995673414e-05	1.823872201650477128e-05	-1.181315964046729702e-05	6.771016157450099022e-06	-3.787504823671407415e-06	2.079961724748911438e-06	-1.038740432236915567e-06
5.128999999999999915e+01	2.144000000000000140e-05	1.460649993028218161e-05	1.769394663713045725e-05	-1.147100023022869904e-05	6.581315608794959760e-06	-3.685449424184646868e-06	2.026250908463095558e-06	-1.012504389561833969e-06
5.147999999999999687e+01	2.082999999999999877e-05	1.420294941262670791e-05	1.716565126358382906e-05	-1.113877501086836353e-05	6.396920173855151674e-06	-3.586102299548028450e-06	1.973877738912856927e-06	-9.868879698779019075e-07
5.165999999999999659e+01	2.023000000000000113e-05	1.380551880782464537e-05	1.667987708123284802e-05	-1.083295727751265251e-05	6.226987996438945099e-06	-3.494418225792007033e-06	1.925464817855085042e-06	-9.631830651574975450e-07
5.185000000000000142e+01	1.964999999999999990e-05	1.342105549006858196e-05	1.618214037234348113e-05	-1.051931696045086540e-05	6.052496348077699134e-06	-3.400143292375108311e-06	1.875601308266946847e-06	-9.387474344204485413e-07
5.203999999999999915e+01	1.908999999999999849e-05	1.306061571701349926e-05	1.569934891629288850e-05	-1.021482933442512829e-05	5.882878288751037907e-06	-3.308372334484134566e-06	1.826979857869789046e-06	-9.149031839495363471e-07
5.222999999999999687e+01	1.853999999999999867e-05	1.269503175305993339e-05	1.523108492347908374e-05	-9.919211949035805647e-06	5.718002703320847922e-06	-3.219041961870839309e-06	1.779573664190222897e-06	-8.916345928812254228e-07
5.242999999999999972e+01	1.800000000000000046e-05	1.233566585150554591e-05	1.475342667404183247e-05	-9.617308574474147225e-06	5.549431773135896830e-06	-3.127578228504204127e-06	1.730956736884348350e-06	-8.677453747192732993e-07
5.261999999999999744e+01	1.747999999999999866e-05	1.198939425405637306e-05	1.431371328833117780e-05	-9.339029769565034250e-06	5.393889828571910808e-06	-3.043063358623356948e-06	1.685963151003539842e-06	-8.456091582098992932e-07
5.281000000000000227e+01	1.698000000000000006e-05	1.165625160172857685e-05	1.388725529970445672e-05	-9.068831703664033823e-06	5.242701982747646758e-06	-2.960801911473132633e-06	1.642102178803148150e-06	-8.240075762133306737e-07
5.300000000000000000e+01	1.648999999999999967e-05	1.132940206733494593e-05	1.347361133521852453e-05	-8.806499631362895512e-06	5.095743315220455441e-06	-2.880734353436245052e-06	1.599344726996790190e-06	-8.029324570985760761e-07
5.318999999999999773e+01	1.601000000000000087e-05	1.100886297138355875e-05	1.307235509169572514e-05	-8.551818138709713188e-06	4.952891664899662370e-06	-2.802802224192020779e-06	1.557662561563658669e-06	-7.823750331260844311e-07
5.338000000000000256e+01	1.554999999999999850e-05	1.071051144627712674e-05	1.268313045457152648e-05	-8.304555818753055172e-06	4.814035313689230363e-06	-2.726950531827789329e-06	1.517031246604830539e-06	-7.623223570573377644e-07
5.357999999999999829e+01	1.508999999999999952e-05	1.040238538111331431e-05	1.228605908988558155e-05	-8.052035385095424275e-06	4.672069368306577193e-06	-2.649295607657237466e-06	1.475371620308676867e-06	-7.417436692270492378e-07
5.377000000000000313e+01	1.466000000000000025e-05	1.011442616085229907e-05	1.192050774395995205e-05	-7.819267754580247595e-06	4.541079767871997977e-06	-2.577547908469491758e-06	1.436825884758683633e-06	-7.226822348391824482e-07
5.396000000000000085e+01	1.422999999999999928e-05	9.825970419359776376e-06	1.156596641480483061e-05	-7.593242948433417374e-06	4.413761063541413179e-06	-2.507720308716686135e-06	1.399259764184497793e-06	-7.040864126177474892e-07
5.415999999999999659e+01	1.380999999999999992e-05	9.543929039357952946e-06	1.120425726680040062e-05	-7.362413312995586458e-06	4.283591307160200050e-06	-2.436236244336659429e-06	1.360746852044203547e-06	-6.850067071622432153e-07
5.435000000000000142e+01	1.341000000000000036e-05	9.275235997579792116e-06	1.087117459293657231e-05	-7.149679840851096221e-06	4.163478804206315004e-06	-2.370191855675202126e-06	1.325112248420715111e-06	-6.673433282303588628e-07
5.453999999999999915e+01	1.302000000000000070e-05	9.013003505313865778e-06	1.054804289321617987e-05	-6.943144392909120201e-06	4.046725657093718209e-06	-2.305916461826152438e-06	1.290382893660190241e-06	-6.501202341096633995e-07
5.474000000000000199e+01	1.263999999999999926e-05	8.757248883068242230e-06	1.021836223771662840e-05	-6.732218031422829079e-06	3.927358878004283436e-06	-2.240119249751617015e-06	1.254781658744437983e-06	-6.324523130623730725e-07
5.492999999999999972e+01	1.226999999999999941e-05	8.515073539153962480e-06	9.914827630653997515e-06	-6.537789342437041037e-06	3.817223331961540464e-06	-2.179333007035991300e-06	1.221848085860029120e-06	-6.160930850920786493e-07
5.513000000000000256e+01	1.189999999999999957e-05	8.265173248637927217e-06	9.605180351969527824e-06	-6.339194580392209758e-06	3.704627464973931360e-06	-2.117109876130892700e-06	1.188092601528993521e-06	-5.993087173080506255e-07
5.532999999999999829e+01	1.154999999999999953e-05	8.028748313404773454e-06	9.305303678483198076e-06	-6.146655283613744456e-06	3.595351758980776527e-06	-2.056645052637625526e-06	1.155246783038674626e-06	-5.829634496627529270e-07
5.552000000000000313e+01	1.120999999999999940e-05	7.798876303726924629e-06	9.029151571213829726e-06	-5.969201592712946163e-06	3.494521765978135255e-06	-2.000787002657955753e-06	1.124862616683997252e-06	-5.678352330224553731e-07
5.571999999999999886e+01	1.087999999999999917e-05	7.575574540112451582e-06	8.747344288268846371e-06	-5.787990662359720184e-06	3.391429857396222993e-06	-1.943609724496337196e-06	1.093718677159464005e-06	-5.523231270522206659e-07
5.592000000000000171e+01	1.056000000000000054e-05	7.358860343069435314e-06	8.474389808889728492e-06	-5.612319221278086619e-06	3.291375134956426571e-06	-1.888049997652414804e-06	1.063415357006155357e-06	-5.372216337004325446e-07
5.610999999999999943e+01	1.025000000000000012e-05	7.148751033105946664e-06	8.223059682895718025e-06	-5.450388571499511940e-06	3.199059146777572678e-06	-1.836725900986305770e-06	1.035387705163541782e-06	-5.232437033438008841e-07
5.631000000000000227e+01	9.945999999999999302e-06	6.942471864828262300e-06	7.966658447463942849e-06	-5.284979172129440664e-06	3.104683455011025316e-06	-1.784192792540926576e-06	1.006666201682618489e-06	-5.089064096707981794e-07
5.650999999999999801e+01	9.650000000000000781e-06	6.741430418192665654e-06	7.718344806062380989e-06	-5.124600020978631899e-06	3.013093693653695023e-06	-1.733148498855943240e-06	9.787246932272741290e-07	-4.949471904423969365e-07
5.671000000000000085e+01	9.364000000000000470e-06	6.547038891957596900e-06	7.477827993223337188e-06	-4.969117397345137018e-06	2.924203620651377967e-06	-1.683551352937168679e-06	9.515411708139130772e-07	-4.813592633143537166e-07
5.689999999999999858e+01	9.085000000000000261e-06	6.362460588247942041e-06	7.256302146580447368e-06	-4.825821857833096300e-06	2.842181764772959489e-06	-1.637737082393271312e-06	9.263993352183205785e-07	-4.687882266165369400e-07
5.710000000000000142e+01	8.814999999999999458e-06	6.178461944208553304e-06	7.030232345213323511e-06	-4.679484328176157179e-06	2.758322393808772619e-06	-1.590845697837980854e-06	9.006348052313272904e-07	-4.559013236456567743e-07
5.729999999999999716e+01	8.552000000000000452e-06	5.999061895063261745e-06	6.811267085203366091e-06	-4.537605290177823450e-06	2.676937353974904873e-06	-1.545285477007141963e-06	8.755719630405548506e-07	-4.433579614607023146e-07
5.750000000000000000e+01	8.295999999999999853e-06	5.824272565167716528e-06	6.599210571835573204e-06	-4.400028209059700108e-06	2.597957404073206951e-06	-1.501019013692028191e-06	8.511938007904703710e-07	-4.311471083499128945e-07
5.770000000000000284e+01	8.047999999999999856e-06	5.654808714155178664e-06	6.393842714568610070e-06	-4.266622358414462482e-06	2.521311545770309294e-06	-1.458010162979576315e-06	8.274822875367353772e-07	-4.192604497736853445e-07
5.789999999999999858e+01	7.806999999999999961e-06	5.489980985804231429e-06	6.194922969583087705e-06	-4.137279234413246226e-06	2.446927376272019991e-06	-1.416223906338723175e-06	8.044185428432671491e-07	-4.076920033661304478e-07
5.810000000000000142e+01	7.573000000000000169e-06	5.329801504470531610e-06	6.002213140904226855e-06	-4.011891861230812760e-06	2.374733263484814092e-06	-1.375625618959789950e-06	7.819838736322990163e-07	-3.964358848664237216e-07
5.829999999999999716e+01	7.344999999999999980e-06	5.173578027181317486e-06	5.815508311465878948e-06	-3.890342879019931587e-06	2.304663494077700093e-06	-1.336181827910386831e-06	7.601612522075847872e-07	-3.854846416275018417e-07
5.850999999999999801e+01	7.123999999999999894e-06	5.022025890920118389e-06	5.625756559209424724e-06	-3.766702827992290268e-06	2.233313364096277211e-06	-1.295973353978320901e-06	7.378900408216820301e-07	-3.743033899829142588e-07
5.871000000000000085e+01	6.909999999999999910e-06	4.875157220042584331e-06	5.450868129490348738e-06	-3.652609392634772162e-06	2.167419090322092957e-06	-1.258796647972521867e-06	7.172762115669159698e-07	-3.639468808305260598e-07
5.890999999999999659e+01	6.700999999999999878e-06	4.731571940145931925e-06	5.281494899465521244e-06	-3.541965584910623331e-06	2.103474254909185103e-06	-1.222678473757750917e-06	6.972295115021777534e-07	-3.538670790432098739e-07
5.910999999999999943e+01	6.498999999999999948e-06	4.596444264342638591e-06	5.117440539871922276e-06	-3.434681577123102155e-06	2.041418444089060477e-06	-1.187589420341248633e-06	6.777339364369062168e-07	-3.440585528917482005e-07
5.931000000000000227e+01	6.301999999999999971e-06	4.460753672026884194e-06	4.958506796835241958e-06	-3.330671853424693430e-06	1.981191415509502671e-06	-1.153500501070834894e-06	6.587734829429174941e-07	-3.345162787262257253e-07
5.952000000000000313e+01	6.112000000000000096e-06	4.329794465167140107e-06	4.796936240272230392e-06	-3.224887611171038700e-06	1.919858384821594273e-06	-1.118752415456015071e-06	6.394242184251925852e-07	-3.247773242200990309e-07
5.971999999999999886e+01	5.925999999999999675e-06	4.201451809727362778e-06	4.647975664014652857e-06	-3.127291946042081350e-06	1.863209876472999973e-06	-1.086626198854257777e-06	6.215154153373748247e-07	-3.157610001112219815e-07
5.992000000000000171e+01	5.745999999999999704e-06	4.077151760872452441e-06	4.503686761163741117e-06	-3.032658328698736770e-06	1.808235279196249988e-06	-1.055416490826908698e-06	6.041004942652778630e-07	-3.069887282045843603e-07
6.013000000000000256e+01	5.572000000000000184e-06	3.956904710907252445e-06	4.357073659116946050e-06	-2.936365447871364898e-06	1.752262838076973927e-06	-1.023604006124043906e-06	5.863328422589761110e-07	-2.980318465773481939e-07
6.032999999999999829e+01	5.402000000000000118e-06	3.839299615773863496e-06	4.221939065049947748e-06	-2.847501318454389307e-06	1.700571661027790387e-06	-9.941926534515086619e-07	5.698907493214291448e-07	-2.897377504166911780e-07
6.053999999999999915e+01	5.237000000000000003e-06	3.725054699207158656e-06	4.084586409038146095e-06	-2.757103702941001850e-06	1.647936411378126495e-06	-9.642145120099644280e-07	5.531148601502489889e-07	-2.812721872125301707e-07
6.074000000000000199e+01	5.078000000000000340e-06	3.614890494343086815e-06	3.957929978823016968e-06	-2.673710344878502082e-06	1.599318354431484263e-06	-9.364998374334783149e-07	5.375889572353834813e-07	-2.734367737863376755e-07
6.095000000000000284e+01	4.921999999999999631e-06	3.506680042789951025e-06	3.829168166858849527e-06	-2.588889588314899564e-06	1.549808506717764191e-06	-9.082515410250966614e-07	5.217475228702853062e-07	-2.654412303677966230e-07
6.114999999999999858e+01	4.772000000000000220e-06	3.402567623447525001e-06	3.710463237287569204e-06	-2.510623449517017882e-06	1.504082944596268305e-06	-8.821365357069385289e-07	5.070883905856567970e-07	-2.580396240301425797e-07
6.135999999999999943e+01	4.624999999999999764e-06	3.300422813822495511e-06	3.589837850425544905e-06	-2.430984192463602242e-06	1.457527711963554039e-06	-8.555186320451974012e-07	4.921341479725721325e-07	-2.504839997212930283e-07
6.157000000000000028e+01	4.483000000000000107e-06	3.201679174633263677e-06	3.473193884351726932e-06	-2.353863441719198176e-06	1.412419458065380233e-06	-8.296990844385478514e-07	4.776160106500052916e-07	-2.431435054465239012e-07
6.177000000000000313e+01	4.346000000000000403e-06	3.108854530403763258e-06	3.365662110718606878e-06	-2.282698533162361656e-06	1.370759736575860136e-06	-8.058300730199772822e-07	4.641824697682272527e-07	-2.363485624347129723e-07
6.197999999999999687e+01	4.211999999999999653e-06	3.015431173945112867e-06	3.256338762998112560e-06	-2.210313590141103616e-06	1.328335922404973783e-06	-7.815027092841631789e-07	4.504774615229820132e-07	-2.294155990657219173e-07
6.218999999999999773e+01	4.082000000000000050e-06	2.924719054350577206e-06	3.150557593649457185e-06	-2.140253875087316119e-06	1.287220085432209624e-06	-7.579062946495812475e-07	4.371704815755116003e-07	-2.226841653463719425e-07
6.239999999999999858e+01	3.955999999999999901e-06	2.836725099823386302e-06	3.048227529020782915e-06	-2.072431544586237351e-06	1.247376420025013227e-06	-7.350190145855387324e-07	4.242512041625348003e-07	-2.161473655030886913e-07
6.260000000000000142e+01	3.834000000000000053e-06	2.751456238566770611e-06	2.953900160765436515e-06	-2.009837695853036140e-06	1.210581099228629698e-06	-7.138611641896362789e-07	4.122983859200678576e-07	-2.100963781065299826e-07
6.281000000000000227e+01	3.715000000000000007e-06	2.668201175049088369e-06	2.858050917602616869e-06	-1.946136508719755414e-06	1.173120097087459533e-06	-6.922968747665810314e-07	4.001068835786822916e-07	-2.039201263489674854e-07
6.302000000000000313e+01	3.599999999999999837e-06	2.587683906507903059e-06	2.765349874449531280e-06	-1.884454423444978879e-06	1.136822138878292180e-06	-6.713808829933470268e-07	3.882721557575465673e-07	-1.979215661858121132e-07
6.322999999999999687e+01	3.488999999999999968e-06	2.509911361146445135e-06	2.675666275412861028e-06	-1.824743159744820255e-06	1.101646426371229368e-06	-6.510942692792467150e-07	3.767830222499376845e-07	-1.920971535100862868e-07
6.343999999999999773e+01	3.379999999999999826e-06	2.433450555596586028e-06	2.588878414366977179e-06	-1.766951364886228075e-06	1.067554077385318590e-06	-6.314183351498075382e-07	3.656287236625499114e-07	-1.864430575765648110e-07
6.364999999999999858e+01	3.274999999999999984e-06	2.359746020231838535e-06	2.504906145074472083e-06	-1.711009812346376574e-06	1.034514478379198871e-06	-6.123347605555961606e-07	3.548002273982768541e-07	-1.809538198765334096e-07
6.385999999999999943e+01	3.172999999999999944e-06	2.288083572769215050e-06	2.423683157231032020e-06	-1.656844000508062124e-06	1.002499863773780654e-06	-5.938254657347872956e-07	3.442891126549589912e-07	-1.756234958719612917e-07
6.406999999999999318e+01	3.074000000000000130e-06	2.218468409361137246e-06	2.345140871104076980e-06	-1.604382421275498437e-06	9.714822608470170193e-07	-5.758726787478381440e-07	3.340869594737980725e-07	-1.704463781444580391e-07
6.428000000000000114e+01	2.978000000000000117e-06	2.150905726160028918e-06	2.269184229297956210e-06	-1.553575507136436705e-06	9.414295434856266633e-07	-5.584600517546730692e-07	3.241846834328220064e-07	-1.654184952299785789e-07
6.448999999999999488e+01	2.884999999999999907e-06	2.085400719318312163e-06	2.195704307683107145e-06	-1.504385737551948249e-06	9.123074848365085364e-07	-5.415720756135103655e-07	3.145728810296107488e-07	-1.605368289836600911e-07
6.470999999999999375e+01	2.794999999999999921e-06	2.021958584988409926e-06	2.121265862702262695e-06	-1.454546880410603056e-06	8.827602501984336195e-07	-5.244258988924039901e-07	3.048048410382092469e-07	-1.555762151710272037e-07
6.492000000000000171e+01	2.707000000000000086e-06	1.959860522085181672e-06	2.052556004858385003e-06	-1.408536815789747658e-06	8.554453149590990546e-07	-5.085643948667059229e-07	2.957601643424326652e-07	-1.509833811145422026e-07
6.512999999999999545e+01	2.622000000000000053e-06	1.899834569298074431e-06	1.986084477990624773e-06	-1.363990649614866350e-06	8.289763355264592947e-07	-4.931810436938416898e-07	2.869811891515604702e-07	-1.465244919024149822e-07
6.534000000000000341e+01	2.539999999999999822e-06	1.841885922779511784e-06	1.921800995939577940e-06	-1.320846656437258066e-06	8.033313927193139855e-07	-4.782608475965914547e-07	2.784609569467983344e-07	-1.421946152839037554e-07
6.556000000000000227e+01	2.460000000000000164e-06	1.786714331055751262e-06	1.856730684627109177e-06	-1.277099462308844705e-06	7.773222683210858877e-07	-4.631116327059394001e-07	2.698045419600010983e-07	-1.377926248222504120e-07
6.576999999999999602e+01	2.382999999999999885e-06	1.732164545571907689e-06	1.796696069856803177e-06	-1.236694975733595581e-06	7.532838333681518197e-07	-4.490973272147765424e-07	2.617907284894194592e-07	-1.337159949112180690e-07
6.598000000000000398e+01	2.307000000000000104e-06	1.678253309485788029e-06	1.738599380428159953e-06	-1.197584461594795472e-06	7.299865796739376537e-07	-4.355061970214228749e-07	2.540123072828042241e-07	-1.297592027387334940e-07
6.620000000000000284e+01	2.235000000000000201e-06	1.627166470916544055e-06	1.679732553560078107e-06	-1.157961394934814256e-06	7.063473216569625044e-07	-4.217081048646847301e-07	2.461080749219940657e-07	-1.257393072360151830e-07
6.640999999999999659e+01	2.163999999999999949e-06	1.576725109948254023e-06	1.625403017563531200e-06	-1.121375427453704815e-06	6.844959922571749137e-07	-4.089443030379908037e-07	2.387903656909749982e-07	-1.220175164009883278e-07
6.662999999999999545e+01	2.094999999999999847e-06	1.527660152021711656e-06	1.570395171321044108e-06	-1.084284394607598408e-06	6.623324564614886341e-07	-3.959853313399413654e-07	2.313558725776001670e-07	-1.182347264702260773e-07
6.684000000000000341e+01	2.028999999999999971e-06	1.480704831978788835e-06	1.519664259749279927e-06	-1.050011646880423203e-06	6.418525586447542879e-07	-3.839967189654150695e-07	2.244743518067180749e-07	-1.147308633312632726e-07
6.706000000000000227e+01	1.964999999999999821e-06	1.435133997881382258e-06	1.468301538609966907e-06	-1.015263975819441398e-06	6.210803903493712183e-07	-3.718249069938025935e-07	2.174832907067217104e-07	-1.111695745296402642e-07
6.726999999999999602e+01	1.901999999999999958e-06	1.390220188390314064e-06	1.420897627511419216e-06	-9.831782594239410266e-07	6.018793886424449407e-07	-3.605657874448648496e-07	2.110114408246825972e-07	-1.078725002319360194e-07
6.748999999999999488e+01	1.841999999999999898e-06	1.347428141138517120e-06	1.372859573384017857e-06	-9.506731461002548782e-07	5.823955993177220028e-07	-3.491357978728325801e-07	2.044354290210213841e-07	-1.045232496543428835e-07
6.770999999999999375e+01	1.782999999999999912e-06	1.305298891995750250e-06	1.326436768756818314e-06	-9.192592681250785816e-07	5.635396295322175418e-07	-3.380677748334007271e-07	1.980622376692866598e-07	-1.012777249025722690e-07
6.792000000000000171e+01	1.726000000000000076e-06	1.264566830504422191e-06	1.283601934996748463e-06	-8.902447288084836387e-07	5.461122399916088521e-07	-3.278294398569884642e-07	1.921628990631194154e-07	-9.827277097036800724e-08
6.814000000000000057e+01	1.670999999999999968e-06	1.225235420766147959e-06	1.240243840411460019e-06	-8.608192142082280243e-07	5.284386461124219162e-07	-3.174343213142529906e-07	1.861703053477884460e-07	-9.521842653442230526e-08
6.835999999999999943e+01	1.616999999999999934e-06	1.186574314690403210e-06	1.198381757561964468e-06	-8.323567060139795763e-07	5.113424817270106268e-07	-3.073673438807431931e-07	1.803638840023071216e-07	-9.225723185942496751e-08
6.857999999999999829e+01	1.565999999999999914e-06	1.150054023412813564e-06	1.157942921977247864e-06	-8.048391177429012833e-07	4.948005768053303210e-07	-2.976190171284684500e-07	1.747373750942357989e-07	-8.938721334131173754e-08
6.879000000000000625e+01	1.514999999999999894e-06	1.113474842407766127e-06	1.120603966267360341e-06	-7.794372522656752001e-07	4.795066046594455895e-07	-2.886024180461730497e-07	1.695287637163895462e-07	-8.673090423526524741e-08
6.901000000000000512e+01	1.467000000000000100e-06	1.079043404404104668e-06	1.082761559473217223e-06	-7.537036251187435372e-07	4.639868541670607688e-07	-2.794494836225846828e-07	1.642367805170627522e-07	-8.403282200219525625e-08
6.923000000000000398e+01	1.419999999999999957e-06	1.045292662367817526e-06	1.046200172586388018e-06	-7.288267040653086791e-07	4.489693537415585634e-07	-2.705864792941738831e-07	1.591088030777058751e-07	-8.141815561017040220e-08
6.945000000000000284e+01	1.374000000000000101e-06	1.012224348349712630e-06	1.010897619601468856e-06	-7.047640899678972189e-07	4.344423488754709785e-07	-2.620034174594849841e-07	1.541403628875842977e-07	-7.888357956895678360e-08
6.967000000000000171e+01	1.329999999999999972e-06	9.805774706943522847e-07	9.768189576781171701e-07	-6.814832111486127110e-07	4.203915651964151683e-07	-2.536911153173999861e-07	1.493267625851205211e-07	-7.642634059837347005e-08
6.989000000000000057e+01	1.286999999999999917e-06	9.496176398593278565e-07	9.439052022149408562e-07	-6.589695306986228947e-07	4.067979192329805264e-07	-2.456418138549998548e-07	1.446628403420019982e-07	-7.404472854801122384e-08
7.010999999999999943e+01	1.244999999999999938e-06	9.193465878954464297e-07	9.120952278833959314e-07	-6.372106003256964823e-07	3.936419589902055286e-07	-2.378479731143405091e-07	1.401434258970982783e-07	-7.173716116506381591e-08
7.032999999999999829e+01	1.204999999999999898e-06	8.905050551980787672e-07	8.813378749235402386e-07	-6.161890181127019675e-07	3.809065374355224497e-07	-2.303019122626736171e-07	1.357636862188137795e-07	-6.950180404611608642e-08
7.054999999999999716e+01	1.165999999999999932e-06	8.623569201740076707e-07	8.516121855170151191e-07	-5.958715187054005703e-07	3.685813877910652298e-07	-2.229953568320245958e-07	1.315197488821032759e-07	-6.733599656812511505e-08
7.076999999999999602e+01	1.128000000000000042e-06	8.349039148740411771e-07	8.229032546339022409e-07	-5.762219820263244049e-07	3.566576622873051662e-07	-2.159199769561559201e-07	1.274079573983079274e-07	-6.523693618682187459e-08
7.098999999999999488e+01	1.092000000000000090e-06	8.095189782383117243e-07	7.951920483339111675e-07	-5.572076880498291240e-07	3.451256911296728102e-07	-2.090677567069316511e-07	1.234246045619387050e-07	-6.320201203157905879e-08
7.121999999999999886e+01	1.055999999999999927e-06	7.834412212795545570e-07	7.672407920944104984e-07	-5.379924053369891506e-07	3.334723466564602429e-07	-2.021355519360237012e-07	1.193930052871184743e-07	-6.114140193953829237e-08
7.143999999999999773e+01	1.021999999999999914e-06	7.588068399937715303e-07	7.414263126575721693e-07	-5.202383939744600006e-07	3.226938452263624723e-07	-1.957199098262781476e-07	1.156592795181528541e-07	-5.923296571066235386e-08
7.165999999999999659e+01	9.883999999999999303e-07	7.344304188082625819e-07	7.164632738896392461e-07	-5.030865760334461621e-07	3.122593243188290259e-07	-1.895085233495617325e-07	1.120411723388456895e-07	-5.738437376928158543e-08
7.187999999999999545e+01	9.561000000000000447e-07	7.109819149753952706e-07	6.923278864475284422e-07	-4.865138438514622390e-07	3.021588708814998074e-07	-1.834947415205067255e-07	1.085352556392054304e-07	-5.559366306979087254e-08
7.210999999999999943e+01	9.249000000000000300e-07	6.883147392618220522e-07	6.679700917719277313e-07	-4.697736513020977546e-07	2.919493895481847655e-07	-1.774113163545240595e-07	1.049866918618655428e-07	-5.378092946673677064e-08
7.232999999999999829e+01	8.945999999999999771e-07	6.662818405539805766e-07	6.454975379130124352e-07	-4.542905907639053949e-07	2.825117787293459224e-07	-1.717801097099012168e-07	1.017009669502866616e-07	-5.210144313656666225e-08
7.256000000000000227e+01	8.654000000000000068e-07	6.450338495371023600e-07	6.228371675706239985e-07	-4.386380668015948587e-07	2.729766255274946245e-07	-1.660828245918016071e-07	9.837577845745682802e-08	-5.040070127567028376e-08
7.278000000000000114e+01	8.369999999999999907e-07	6.243488905027380879e-07	6.019144079472053597e-07	-4.241714388862146211e-07	2.641586564765360239e-07	-1.608099277343028099e-07	9.529659539341826582e-08	-4.882547461191247735e-08
7.301000000000000512e+01	8.095000000000000422e-07	6.043030004813396624e-07	5.807794853771833756e-07	-4.095698288407476903e-07	2.552410081769559343e-07	-1.554768894862054392e-07	9.217962126449087895e-08	-4.723139868724124950e-08
7.323000000000000398e+01	7.828999999999999496e-07	5.848977383186341575e-07	5.612406758931286673e-07	-3.960891054005797522e-07	2.469884764474088319e-07	-1.505421196916906059e-07	8.929269492371567971e-08	-4.575565449638215712e-08
7.345999999999999375e+01	7.571000000000000230e-07	5.660598960004880707e-07	5.415142953455712303e-07	-3.824758384630823465e-07	2.386452554517160292e-07	-1.455506098301230084e-07	8.637065112722741012e-08	-4.426202572411322754e-08
7.368000000000000682e+01	7.321999999999999523e-07	5.478656837624345840e-07	5.233105715727762245e-07	-3.698866917699490840e-07	2.309320703474327536e-07	-1.409303728181225529e-07	8.366509303138934194e-08	-4.287842880430444897e-08
7.390999999999999659e+01	7.081000000000000475e-07	5.302417781202866787e-07	5.049599555102215575e-07	-3.571552581708914982e-07	2.231405899593932085e-07	-1.362556131730774169e-07	8.092727798277187587e-08	-4.147730354928137336e-08
7.412999999999999545e+01	6.846999999999999835e-07	5.131146246497495623e-07	4.880225129288790462e-07	-3.453836097650950583e-07	2.159366800677730257e-07	-1.319287812040977661e-07	7.839228344441450921e-08	-4.017950330335496710e-08
7.435999999999999943e+01	6.619999999999999722e-07	4.964854357863883841e-07	4.709174503026947398e-07	-3.334988316148771609e-07	2.086523770477510578e-07	-1.275524859025091736e-07	7.582644370622052161e-08	-3.886612133833013282e-08
7.459000000000000341e+01	6.401000000000000209e-07	4.804304795007633491e-07	4.543924545940380124e-07	-3.220391151053110335e-07	2.016088445856654255e-07	-1.233223547110876113e-07	7.334376337011326850e-08	-3.759604409392158283e-08
7.481999999999999318e+01	6.189000000000000164e-07	4.648760281634987022e-07	4.384382416512134607e-07	-3.109828426481715633e-07	1.948006913547293408e-07	-1.192330591704731316e-07	7.094181878626075771e-08	-3.636761105786027491e-08
7.504000000000000625e+01	5.983999999999999585e-07	4.498232942101598046e-07	4.237101124047476624e-07	-3.007610961828610260e-07	1.885055265290404818e-07	-1.154482195488770218e-07	6.871781585240795122e-08	-3.522988771990650916e-08
7.526999999999999602e+01	5.785000000000000516e-07	4.351982613362366875e-07	4.088647500664420007e-07	-2.904219407572048639e-07	1.821470493880824274e-07	-1.116186168213988303e-07	6.646741553802096044e-08	-3.407779278348656589e-08
7.550000000000000000e+01	5.592999999999999856e-07	4.210772552473161020e-07	3.945578670042541691e-07	-2.804298687135060660e-07	1.760072185674297196e-07	-1.079152529965340885e-07	6.429081205830094298e-08	-3.296281748052021602e-08
7.573000000000000398e+01	5.405999999999999571e-07	4.073107999587047112e-07	3.807530179247146601e-07	-2.707841987265665731e-07	1.700744281439417968e-07	-1.043348827117407782e-07	6.218525708895435772e-08	-3.188419803850828144e-08
7.595999999999999375e+01	5.225999999999999812e-07	3.940505653861189594e-07	3.674153552376982259e-07	-2.614835125332327744e-07	1.643374940182130246e-07	-1.008742374567794111e-07	6.014805863116776759e-08	-3.084115239032315180e-08
7.618999999999999773e+01	5.052000000000000504e-07	3.812223042849408395e-07	3.545302205575301516e-07	-2.525146799875534982e-07	1.587902894496352877e-07	-9.752924331601104606e-08	5.817703836679950246e-08	-2.983250441573280389e-08
7.642000000000000171e+01	4.883000000000000513e-07	3.687515384704449415e-07	3.420982755417611767e-07	-2.438557285308170483e-07	1.534305304143865784e-07	-9.429522486014258561e-08	5.627041150460233112e-08	-2.885678200362078948e-08
7.665000000000000568e+01	4.718999999999999838e-07	3.566391339680349663e-07	3.301201548272447986e-07	-2.354849354694368790e-07	1.482559505488922306e-07	-9.116755835422758793e-08	5.442641170633748826e-08	-2.791252838296322110e-08
7.687999999999999545e+01	4.561000000000000144e-07	3.449615896883787332e-07	3.185825098600361540e-07	-2.273905119418323725e-07	1.432609151971368443e-07	-8.814257794520115221e-08	5.264305608862866538e-08	-2.699864835858887967e-08
7.710999999999999943e+01	4.407999999999999767e-07	3.336442542416697640e-07	3.074549085832097455e-07	-2.195727618327846190e-07	1.384356696560024537e-07	-8.521777866529901536e-08	5.091809357925275824e-08	-2.611448553041356404e-08
7.734000000000000341e+01	4.259999999999999765e-07	3.226879936533121300e-07	2.967061906434816237e-07	-2.120326858009271959e-07	1.337703042251884243e-07	-8.239074385527803927e-08	4.924927669799097715e-08	-2.525941451463481309e-08
7.756999999999999318e+01	4.117000000000000139e-07	3.120936739487094259e-07	2.863155670089432901e-07	-2.047652218439904861e-07	1.292575679475723925e-07	-7.965859994486058078e-08	4.763461469820887338e-08	-2.443263808752920663e-08
7.781000000000000227e+01	3.978999999999999829e-07	3.018621611532654586e-07	2.758555681427482920e-07	-1.974532808767313761e-07	1.247094100898942702e-07	-7.690467214976338000e-08	4.600589116119875101e-08	-2.359882494255061460e-08
7.804000000000000625e+01	3.844999999999999821e-07	2.919183997319855958e-07	2.662011435939360137e-07	-1.906863773177692363e-07	1.205036878931715543e-07	-7.435437060525080452e-08	4.449737984444300809e-08	-2.282621831742199914e-08
7.826999999999999602e+01	3.715000000000000112e-07	2.822630825051929465e-07	2.569058432179385041e-07	-1.841396283619321825e-07	1.164450423438810183e-07	-7.188749702074372111e-08	4.303859706902041986e-08	-2.207844197684564584e-08
7.850000000000000000e+01	3.589000000000000175e-07	2.728969022932103547e-07	2.479466807716754639e-07	-1.778123621755099852e-07	1.125258820788973934e-07	-6.950194686824089060e-08	4.162774079276800360e-08	-2.135490513701748997e-08
7.873999999999999488e+01	3.468000000000000084e-07	2.638966466818402245e-07	2.389270710774676204e-07	-1.714465083919055765e-07	1.085757406322858509e-07	-6.709743943510032370e-08	4.020463257085448339e-08	-2.062522435064140141e-08
7.896999999999999886e+01	3.350999999999999765e-07	2.551870291959800975e-07	2.305742460503869224e-07	-1.655728434996392015e-07	1.049158558633632012e-07	-6.487233122369106139e-08	3.888603414758790003e-08	-1.994964636978508052e-08
7.920000000000000284e+01	3.237000000000000200e-07	2.466925324204201121e-07	2.225030560621772297e-07	-1.599090468198088724e-07	1.013765992686831618e-07	-6.272174589179061704e-08	3.761037153884237159e-08	-1.929637701800423184e-08
7.943999999999999773e+01	3.126999999999999876e-07	2.384899439409623020e-07	2.143863011519006466e-07	-1.542046772474839323e-07	9.781175720352524326e-08	-6.055350884000542207e-08	3.632381972728779371e-08	-1.863741173925438928e-08
7.967000000000000171e+01	3.020999999999999854e-07	2.305799565779298288e-07	2.069038044658593741e-07	-1.489189016461546599e-07	9.451774187420635965e-08	-5.854498236601299505e-08	3.513242697999764814e-08	-1.802666976564841059e-08
7.990999999999999659e+01	2.918000000000000056e-07	2.228868797110318951e-07	1.993906253486712178e-07	-1.435874799132634769e-07	9.120285477364202827e-08	-5.651926368555293102e-08	3.393108931375529054e-08	-1.741037070315422408e-08
8.014000000000000057e+01	2.819000000000000030e-07	2.154876741311514968e-07	1.924485532550896876e-07	-1.386579483165226267e-07	8.813561444898182295e-08	-5.464381386931899895e-08	3.281833603680050215e-08	-1.683946967714662619e-08
8.037999999999999545e+01	2.723000000000000229e-07	2.083065337479440292e-07	1.854488371129465755e-07	-1.337048202215406739e-07	8.504131351056755589e-08	-5.275411458321291597e-08	3.169575568728157988e-08	-1.626389503931100310e-08
8.062000000000000455e+01	2.630000000000000125e-07	2.013439781766517445e-07	1.786883479699022295e-07	-1.289402471987010233e-07	8.205153193686624923e-08	-5.093084010848022080e-08	3.061120388305325210e-08	-1.570823751802545210e-08
8.084999999999999432e+01	2.540000000000000245e-07	1.946005270325168948e-07	1.724393907959442725e-07	-1.245361647181433155e-07	7.928457635339276865e-08	-4.924290705392468475e-08	2.960659109301602016e-08	-1.519358842632773094e-08
8.109000000000000341e+01	2.453000000000000062e-07	1.880766999307818118e-07	1.661647602076871141e-07	-1.200937416960892442e-07	7.650019124653911175e-08	-4.754044437674386033e-08	2.859360633471122461e-08	-1.467432430113528923e-08
8.132999999999999829e+01	2.369000000000000103e-07	1.817730164866887212e-07	1.601372371104152306e-07	-1.157988350107210553e-07	7.381849531957678467e-08	-4.589571540550671482e-08	2.761555277927217765e-08	-1.417249976292595350e-08
8.156000000000000227e+01	2.288000000000000106e-07	1.756899963154799282e-07	1.545726037364279736e-07	-1.118242755179538322e-07	7.133842588588038599e-08	-4.437266202949121344e-08	2.670972863145202256e-08	-1.370758479622155085e-08
8.179999999999999716e+01	2.210000000000000069e-07	1.698281590323976055e-07	1.489644568268058496e-07	-1.078286878495710898e-07	6.883718697544252927e-08	-4.283790185007116284e-08	2.579599422042584845e-08	-1.323880464038445061e-08
8.204000000000000625e+01	2.133999999999999918e-07	1.641111211968281116e-07	1.435429467417620974e-07	-1.039881416451142420e-07	6.641906169198456248e-08	-4.135745128755736157e-08	2.491315307638611140e-08	-1.278628250009263781e-08
8.228000000000000114e+01	2.059999999999999917e-07	1.585392292189328421e-07	1.383118366222303653e-07	-1.002902192461091488e-07	6.408400402125485707e-08	-3.992874592729994779e-08	2.406035748376002410e-08	-1.234932448458520091e-08
8.251999999999999602e+01	1.988999999999999877e-07	1.531898480347833171e-07	1.332785033481265532e-07	-9.672032388777151524e-08	6.183295463777643591e-08	-3.854902418464806489e-08	2.323684203785067391e-08	-1.192719617350545250e-08
8.276000000000000512e+01	1.921000000000000062e-07	1.480634972596216831e-07	1.284464223829567573e-07	-9.326662994629434431e-08	5.966581855270501356e-08	-3.721583421694705532e-08	2.244178861454958965e-08	-1.151923045045474448e-08
8.300000000000000000e+01	1.854000000000000058e-07	1.430064285167628841e-07	1.238004900078621474e-07	-8.993020213283108819e-08	5.757753552609442189e-08	-3.592812805231508775e-08	2.167409975722283912e-08	-1.112506085679260278e-08
8.323999999999999488e+01	1.790000000000000014e-07	1.381731984732688127e-07	1.193201338300979976e-07	-8.671595515686348994e-08	5.556158988380346426e-08	-3.468528390688877212e-08	2.093260094069671016e-08	-1.074441304811485731e-08
8.348000000000000398e+01	1.728000000000000121e-07	1.334870772783643261e-07	1.149869776808750255e-07	-8.362747691789388847e-08	5.361207841621344385e-08	-3.348655735244453480e-08	2.021616774689680236e-08	-1.037699041515836874e-08
8.371999999999999886e+01	1.668999999999999923e-07	1.290257185432552906e-07	1.108000776668761077e-07	-8.065734348207477860e-08	5.172790961951732921e-08	-3.233011736816697985e-08	1.952402846861171926e-08	-1.002228878735762274e-08
8.395999999999999375e+01	1.611000000000000066e-07	1.246349120110412886e-07	1.067672575989147475e-07	-7.779262565976334954e-08	4.991041551028415789e-08	-3.121359424881948884e-08	1.885559191144830625e-08	-9.679701732539990456e-09
8.420000000000000284e+01	1.555000000000000094e-07	1.203922535579013228e-07	1.028955828977775689e-07	-7.502098424441198105e-08	4.816072736829087764e-08	-3.013469213664873431e-08	1.821026160414666265e-08	-9.348638056314588734e-09
8.443999999999999773e+01	1.501000000000000007e-07	1.162980895939969342e-07	9.917863201958172692e-08	-7.233944425893174433e-08	4.647629042078608131e-08	-2.909216282069834756e-08	1.758724159373036619e-08	-9.028705264399545705e-09
8.468000000000000682e+01	1.449000000000000071e-07	1.123527665294896112e-07	9.559854232030156586e-08	-6.975298329786572078e-08	4.485142393467061052e-08	-2.808564888857071288e-08	1.698556753589612155e-08	-8.719679999015516335e-09
8.493000000000000682e+01	1.397999999999999945e-07	1.084790348983618260e-07	9.199557820063611504e-08	-6.716528826883185155e-08	4.321608999576343590e-08	-2.707512551472787922e-08	1.638049024289870742e-08	-8.409141715634310700e-09
8.517000000000000171e+01	1.348999999999999970e-07	1.047547215169003020e-07	8.865032437130684550e-08	-6.478169484816915500e-08	4.169829296734082293e-08	-2.614036171015422664e-08	1.581963794057412963e-08	-8.121599260714733853e-09
8.540999999999999659e+01	1.301999999999999880e-07	1.011801727952665671e-07	8.542349048856439598e-08	-6.248564226993040113e-08	4.023290880138716639e-08	-2.523818629430870182e-08	1.527792294886569118e-08	-7.843940402585501720e-09
8.565999999999999659e+01	1.256999999999999940e-07	9.782830807245927448e-08	8.219682643609866720e-08	-6.017466551866742702e-08	3.876395418559420380e-08	-2.433085603054876772e-08	1.473350706253379862e-08	-7.564709668032601378e-09
8.590000000000000568e+01	1.213000000000000075e-07	9.447396074349447530e-08	7.922978035498949459e-08	-5.802668921394997843e-08	3.740866874343517417e-08	-2.348940270836544670e-08	1.422938117755858368e-08	-7.305839737163594942e-09
8.614000000000000057e+01	1.170000000000000021e-07	9.119247501850139933e-08	7.637637402751599953e-08	-5.595177315530417325e-08	3.610256786940396754e-08	-2.267665980907602015e-08	1.374260837800737710e-08	-7.055763005266803891e-09
8.639000000000000057e+01	1.128999999999999985e-07	8.806202412392831093e-08	7.350754023732977549e-08	-5.387386645713585998e-08	3.478883342035625101e-08	-2.186048616249594999e-08	1.325314522127873447e-08	-6.804422337149519109e-09
8.662999999999999545e+01	1.089999999999999967e-07	8.508295446993677774e-08	7.084036225662151617e-08	-5.196202546103567598e-08	3.356849056754294231e-08	-2.110578855750708605e-08	1.279940660070703253e-08	-6.571703776155793337e-09
8.687999999999999545e+01	1.052000000000000023e-07	8.217749697526690085e-08	6.815713665789697171e-08	-5.004848511837445412e-08	3.234059418542841733e-08	-2.034801004297723861e-08	1.234313416039952377e-08	-6.337828748440590255e-09
8.712000000000000455e+01	1.015000000000000023e-07	7.934582484499947069e-08	6.568100599931373084e-08	-4.827567156377929242e-08	3.120527957044141248e-08	-1.964590746640425926e-08	1.192048904223962948e-08	-6.121108585375329040e-09
8.737000000000000455e+01	9.788999999999999842e-08	7.658028818806770531e-08	6.321230410579536948e-08	-4.648621249142980011e-08	3.006930255331361186e-08	-1.893919927912177015e-08	1.149586027357319836e-08	-5.903089586008461219e-09
8.762000000000000455e+01	9.444000000000000392e-08	7.393584497659576631e-08	6.084718131459989206e-08	-4.475645216074436636e-08	2.897773781919772277e-08	-1.825716027820635093e-08	1.108653614805033744e-08	-5.692734149121433817e-09
8.785999999999999943e+01	9.110000000000000181e-08	7.137359912294834335e-08	5.865899557737001393e-08	-4.315772258930263163e-08	2.796681218213811786e-08	-1.762568952315320928e-08	1.070728675429295896e-08	-5.497862163946441048e-09
8.810999999999999943e+01	8.789000000000000152e-08	6.890942198602551215e-08	5.645077954526084280e-08	-4.156200724019629346e-08	2.694760582427370531e-08	-1.699217080327166053e-08	1.032580653333761916e-08	-5.302080822056296442e-09
8.835999999999999943e+01	8.477999999999999551e-08	6.652000016195730799e-08	5.431427447201571456e-08	-4.003348893437771614e-08	2.596223785402142956e-08	-1.638237860451470113e-08	9.957720647192441488e-09	-5.113386276901449495e-09
8.859999999999999432e+01	8.177999999999999511e-08	6.421335881948553889e-08	5.233903409458382216e-08	-3.861972320438347706e-08	2.505013383150205424e-08	-1.581765282906388907e-08	9.616704752927215540e-09	-4.938578205194939884e-09
8.884999999999999432e+01	7.888000000000000223e-08	6.198183074703533197e-08	5.036896777164589526e-08	-3.719304918752287056e-08	2.413733625065729607e-08	-1.524924197805974643e-08	9.274076687719447159e-09	-4.762751020824101756e-09
8.909999999999999432e+01	7.608000000000000363e-08	5.982558914968745118e-08	4.848644030613255950e-08	-3.581048860838483998e-08	2.326168784451797699e-08	-1.470024094408647835e-08	8.943876734646164773e-09	-4.593071058463055727e-09
8.934999999999999432e+01	7.337999999999999931e-08	5.774480723252264727e-08	4.667750465338987010e-08	-3.447764237455701417e-08	2.241871684379260211e-08	-1.417083431319682304e-08	8.625489650060643146e-09	-4.429406645023728664e-09
8.959999999999999432e+01	7.077000000000000439e-08	5.573178314294995806e-08	4.492767760009813025e-08	-3.320051718466268072e-08	2.160379980742281289e-08	-1.366126038843130275e-08	8.318295477469448368e-09	-4.271633519421720958e-09
8.984999999999999432e+01	6.826000000000000375e-08	5.379455359671646645e-08	4.323021159554246126e-08	-3.198003265926707362e-08	2.081459982573221533e-08	-1.317115421268657375e-08	8.021817249275114609e-09	-4.119578958782784161e-09
9.009999999999999432e+01	6.583000000000000118e-08	5.191751858954869620e-08	4.159259048397061362e-08	-3.080772474409952325e-08	2.005298413091788464e-08	-1.269903469442055219e-08	7.735838564751824468e-09	-3.972979564207168157e-09
9.034999999999999432e+01	6.347999999999999668e-08	5.010081668551122274e-08	4.002378028434198323e-08	-2.967417784083241965e-08	1.932126030282254541e-08	-1.224331102167607014e-08	7.460172734971777610e-09	-3.831564062150919239e-09
9.059999999999999432e+01	6.121000000000000349e-08	4.834458644866869431e-08	3.852798090040248110e-08	-2.857329675625975046e-08	1.862033253933474671e-08	-1.180281600996590754e-08	7.194561582735896182e-09	-3.695097768068187903e-09
9.084999999999999432e+01	5.902000000000000174e-08	4.664896644308567973e-08	3.709477519403726205e-08	-2.750911515105212527e-08	1.794679535355325551e-08	-1.137766806981249961e-08	6.938522180207028765e-09	-3.563454739023510139e-09
9.109999999999999432e+01	5.690999999999999807e-08	4.501409523282680076e-08	3.571100648505748354e-08	-2.648758583906957899e-08	1.729643771141009005e-08	-1.096823176408448165e-08	6.691531581351865781e-09	-3.436530739899752234e-09
9.134999999999999432e+01	5.487999999999999908e-08	4.344011138195665270e-08	3.436617614049085134e-08	-2.551291193382671232e-08	1.666584696624370815e-08	-1.057465848442480356e-08	6.453117142808971587e-09	-3.314208438527521268e-09
9.159999999999999432e+01	5.291000000000000196e-08	4.191131096315329959e-08	3.306410144630881328e-08	-2.457977281977591258e-08	1.605590093993492487e-08	-1.019592600317809774e-08	6.223067035195336037e-09	-3.196293723470802659e-09
9.184999999999999432e+01	5.100999999999999818e-08	4.043572491866113397e-08	3.181350162218014284e-08	-2.367960143352452142e-08	1.546894795167273476e-08	-9.830613950037084832e-09	6.001260208602364535e-09	-3.082567102851873847e-09
9.210999999999999943e+01	4.918000000000000098e-08	3.901347449203672634e-08	3.057549877660121876e-08	-2.277014843089135022e-08	1.488502780844696944e-08	-9.463525836050086813e-09	5.779176243546379809e-09	-2.968508741781569909e-09
9.235999999999999943e+01	4.740999999999999903e-08	3.763674236063521455e-08	2.944048715596038211e-08	-2.192215875507956345e-08	1.434733647501848947e-08	-9.122679889575819200e-09	5.573558414338809313e-09	-2.862761426422280181e-09
9.260999999999999943e+01	4.569999999999999894e-08	3.630563244750507152e-08	2.834777484337396101e-08	-2.110595067791393986e-08	1.382909077409945643e-08	-8.794157779616515959e-09	5.375263499935289438e-09	-2.760783085876970728e-09
9.285999999999999943e+01	4.405999999999999881e-08	3.502819878890149097e-08	2.728593575442560701e-08	-2.032701051714031951e-08	1.332660872496443181e-08	-8.478362242922161638e-09	5.183860575032476871e-09	-2.662495734509586931e-09
9.312000000000000455e+01	4.247000000000000244e-08	3.378865085496213512e-08	2.621267593898776400e-08	-1.955524300947745176e-08	1.282001368615298766e-08	-8.162969984655593244e-09	4.991841447380520054e-09	-2.564057003230677349e-09
9.337000000000000455e+01	4.093000000000000321e-08	3.258707524822738593e-08	2.521882309807448291e-08	-1.884221543019373688e-08	1.235058112342615334e-08	-7.870954500747040238e-09	4.813895877453492578e-09	-2.472860902962344660e-09
9.362999999999999545e+01	3.944999999999999922e-08	3.143152600495241728e-08	2.423383269537164167e-08	-1.812252064335300799e-08	1.188326478186407960e-08	-7.577582429422231378e-09	4.635709616406396416e-09	-2.381423938725479706e-09
9.387999999999999545e+01	3.802999999999999709e-08	3.032210704818570210e-08	2.333471090697540466e-08	-1.744864695267611331e-08	1.145417816547551949e-08	-7.304793777263086669e-09	4.470799601722514895e-09	-2.296641187007965476e-09
9.414000000000000057e+01	3.665000000000000062e-08	2.924296433953530193e-08	2.243878944663300086e-08	-1.677203983567892928e-08	1.102549973742437723e-08	-7.031220636936546115e-09	4.305581433540533918e-09	-2.211649172672164093e-09
9.439000000000000057e+01	3.532000000000000128e-08	2.820215191525639725e-08	2.160384937076039063e-08	-1.615050070871425328e-08	1.062660193528482034e-08	-6.778430353310430825e-09	4.152379049901864733e-09	-2.132915085861961941e-09
9.465000000000000568e+01	3.403999999999999908e-08	2.719975637788936675e-08	2.075641851684450758e-08	-1.553696260716896269e-08	1.022333895005641502e-08	-6.526302818026182701e-09	3.998623163321354745e-09	-2.054049966418790634e-09
9.490000000000000568e+01	3.280000000000000254e-08	2.622786802874632221e-08	1.996795637069680572e-08	-1.497262183111163233e-08	9.848504188677861299e-09	-6.293206496675634061e-09	3.856072834814675371e-09	-1.980993975591251979e-09
9.515999999999999659e+01	3.161000000000000313e-08	2.529455822459052515e-08	1.918410510003240266e-08	-1.440459680062703877e-08	9.474631849503011438e-09	-6.059227852799018420e-09	3.713291614960528144e-09	-1.907763383042753897e-09
9.542000000000000171e+01	3.046000000000000276e-08	2.439190571972869670e-08	1.844309659904810318e-08	-1.384998084288229244e-08	9.118701461542185862e-09	-5.832846206662227428e-09	3.576009145878281511e-09	-1.837204196008967198e-09
9.568000000000000682e+01	2.935000000000000142e-08	2.351997979619313783e-08	1.773768730086347498e-08	-1.331211956534591552e-08	8.778294493840745823e-09	-5.614310795255680439e-09	3.443926267245312626e-09	-1.769235911624295859e-09
9.593000000000000682e+01	2.827999999999999912e-08	2.267884973601615609e-08	1.708266497962066250e-08	-1.281635866749455870e-08	8.462264381203812661e-09	-5.412155922443998255e-09	3.321490733666631113e-09	-1.706264527431675311e-09
9.618999999999999773e+01	2.724999999999999916e-08	2.186858482123004915e-08	1.641638772227089408e-08	-1.232787193867386519e-08	8.142305993378047944e-09	-5.210673831862395556e-09	3.198586463769656194e-09	-1.643185954282276333e-09
9.645000000000000284e+01	2.625000000000000014e-08	2.108122339162269895e-08	1.576794449181475318e-08	-1.186377234039665208e-08	7.831908305158787135e-09	-5.017489563233225587e-09	3.080091192519061910e-09	-1.582466487774487409e-09
9.670999999999999375e+01	2.529000000000000014e-08	2.032485412446544471e-08	1.514588215838259878e-08	-1.141674680314640078e-08	7.533608885402996086e-09	-4.831418558299108672e-09	2.966006488555717478e-09	-1.523989516871396913e-09
9.696999999999999886e+01	2.436000000000000108e-08	1.959150381254078434e-08	1.455809326548041998e-08	-1.097995070166293467e-08	7.249741085889799843e-09	-4.651343001033901229e-09	2.856324011953524114e-09	-1.467641396802312839e-09
9.723000000000000398e+01	2.347000000000000105e-08	1.888927268012544111e-08	1.400248998419262575e-08	-1.055352061863404568e-08	6.979507850395455778e-09	-4.477119695850351937e-09	2.750867146912363856e-09	-1.413343372824133289e-09
9.748999999999999488e+01	2.260999999999999864e-08	1.821017597299652889e-08	1.346914005680253038e-08	-1.014308241149723979e-08	6.719651897641420048e-09	-4.309372046986907156e-09	2.649327244270208346e-09	-1.361044252719353779e-09
9.775000000000000000e+01	2.178000000000000048e-08	1.755426565267827090e-08	1.294818008640999896e-08	-9.754226664561316409e-09	6.466939340261088766e-09	-4.148719863666136767e-09	2.551398242813254618e-09	-1.310693543620497371e-09
9.801000000000000512e+01	2.097999999999999993e-08	1.692159368069489369e-08	1.243745006022671300e-08	-9.387266875141908031e-09	6.220579660768720216e-09	-3.995050664578076405e-09	2.456917728218957150e-09	-1.262224839964025153e-09
9.826999999999999602e+01	2.019999999999999890e-08	1.630414066180735237e-08	1.194448733951979696e-08	-9.035871021141708325e-09	5.982857944613866303e-09	-3.847329451759563317e-09	2.365903856109052929e-09	-1.215551554078937495e-09
9.853000000000000114e+01	1.946000000000000022e-08	1.571809549756373591e-08	1.147736638615044400e-08	-8.693347977076923284e-09	5.756230373416838139e-09	-3.704472564744032971e-09	2.278385702290328598e-09	-1.170586536253612235e-09
9.879000000000000625e+01	1.874000000000000105e-08	1.514736166245902438e-08	1.103902998127862642e-08	-8.356612774805214072e-09	5.541523408704982783e-09	-3.565906941609509590e-09	2.194302811472343510e-09	-1.127260812390117476e-09
9.904999999999999716e+01	1.804999999999999950e-08	1.460006247478071742e-08	1.062155607400282164e-08	-8.030206414336493593e-09	5.336112098483812616e-09	-3.432138079158434125e-09	2.113404181943955266e-09	-1.085543372396726538e-09
9.931000000000000227e+01	1.738000000000000078e-08	1.406815544527900535e-08	1.021568692249413922e-08	-7.719614279253344201e-09	5.136947914128918065e-09	-3.303805962085777050e-09	2.035416141554582314e-09	-1.045408267740165684e-09
9.956999999999999318e+01	1.673999999999999968e-08	1.355977543924677351e-08	9.815111470211306768e-09	-7.428286406732910927e-09	4.941929509733558717e-09	-3.181269979199463320e-09	1.960121396066295532e-09	-1.006818175732963997e-09
9.984000000000000341e+01	1.612000000000000141e-08	1.306686842042882322e-08	9.410095184624299072e-09	-7.141442749583345557e-09	4.745442577385466978e-09	-3.059380430144365236e-09	1.884778155686104474e-09	-9.682908309820889479e-10
1.000999999999999943e+02	1.551999999999999935e-08	1.258946902984130331e-08	9.038557760599298362e-09	-6.873902532451727677e-09	4.564510330480663498e-09	-2.946157331636421730e-09	1.815017069676131060e-09	-9.325844836789132787e-10
1.004000000000000057e+02	1.495000000000000152e-08	1.213572945328517682e-08	8.639926027138268437e-09	-6.569397854719680214e-09	4.368154647487119070e-09	-2.819547938978222432e-09	1.737945180572031184e-09	-8.929742510989179006e-10
1.005999999999999943e+02	1.439000000000000015e-08	1.168945501570967268e-08	8.388867231451106478e-09	-6.370575341484253250e-09	4.243542226471002472e-09	-2.737713375611005531e-09	1.688480961948425671e-09	-8.674865590308224091e-10
1.009000000000000057e+02	1.385999999999999970e-08	1.126692122120324366e-08	8.024652343492727202e-09	-6.084536846162180560e-09	4.062837067345726699e-09	-2.619553335054015085e-09	1.616889847261639407e-09	-8.306124021296870489e-10
1.012000000000000028e+02	1.334000000000000067e-08	1.085191030070435887e-08	7.665206835497881156e-09	-5.819186330460041493e-09	3.886218294301648840e-09	-2.507634788353505667e-09	1.548130398802196184e-09	-7.953376395301941872e-10
1.014000000000000057e+02	1.283999999999999950e-08	1.045258021351666181e-08	7.429150802363312892e-09	-5.652598385391735206e-09	3.770999504348256199e-09	-2.436247392605386382e-09	1.503824560039649589e-09	-7.726747919068393065e-10
1.017000000000000028e+02	1.235999999999999950e-08	1.006896560065630626e-08	7.088573011654765742e-09	-5.411709013128975745e-09	3.604552663584026136e-09	-2.332968531055694971e-09	1.439736474756441990e-09	-7.398896279879614545e-10
1.020000000000000000e+02	1.190000000000000068e-08	9.701101103139444353e-09	6.773321959547343172e-09	-5.174310589846442640e-09	3.448658417331464010e-09	-2.233080195399783882e-09	1.378566018094931271e-09	-7.084720999848072588e-10
1.022000000000000028e+02	1.145999999999999972e-08	9.342404927897313251e-09	6.577011058701910411e-09	-5.017668460755124773e-09	3.350469691742621371e-09	-2.168268498167022705e-09	1.339350719972682395e-09	-6.882562223185044087e-10
1.025000000000000000e+02	1.103000000000000017e-08	8.998229111925303224e-09	6.294720370791997465e-09	-4.790536879690501731e-09	3.208899428956551463e-09	-2.074427482011033837e-09	1.282640214303448427e-09	-6.590046607826518008e-10
1.027999999999999972e+02	1.062000000000000014e-08	8.669884240334468532e-09	6.016658514663992913e-09	-4.579323296435843018e-09	3.070691258438626801e-09	-1.985492431832695787e-09	1.228182617290326588e-09	-6.310148510749559174e-10
1.030000000000000000e+02	1.021999999999999986e-08	8.349235447831935424e-09	5.831798145790610928e-09	-4.448226108394027490e-09	2.979780208301780963e-09	-1.928998585847798153e-09	1.193049053344584698e-09	-6.130340494262115376e-10
1.032999999999999972e+02	9.835999999999999535e-09	8.041205222812809055e-09	5.562252044955557042e-09	-4.260638072571146351e-09	2.847511494979237316e-09	-1.847558542772381733e-09	1.142174867491207501e-09	-5.870285659544511448e-10
1.035999999999999943e+02	9.466999999999999672e-09	7.745003172758570302e-09	5.311196393624844689e-09	-4.076732188680131464e-09	2.723142359376132043e-09	-1.768923570674670127e-09	1.093591490118048356e-09	-5.621171128038156102e-10
1.037999999999999972e+02	9.110999999999999660e-09	7.459017913067913372e-09	5.156696629412896017e-09	-3.953967179225165854e-09	2.645440895111463697e-09	-1.717684433595929995e-09	1.062483390047030430e-09	-5.460870833923421828e-10
1.040999999999999943e+02	8.769000000000000634e-09	7.184091220433314231e-09	4.937625143564715721e-09	-3.773747181677013951e-09	2.534443018141903361e-09	-1.643161776948217642e-09	1.017556602862526237e-09	-5.228871514104537473e-10
1.044000000000000057e+02	8.437999999999999193e-09	6.917787831419327785e-09	4.723948974681655914e-09	-3.604572787854083297e-09	2.426776067641713282e-09	-1.572313929563515871e-09	9.744545973372442921e-10	-5.006803364506169365e-10
1.045999999999999943e+02	8.119999999999999257e-09	6.661767628049880586e-09	4.580350981864993700e-09	-3.500523195986573033e-09	2.355435369459416106e-09	-1.527469606312603178e-09	9.466167913387177421e-10	-4.864139362742644251e-10
1.049000000000000057e+02	7.813999999999999693e-09	6.415232134902680218e-09	4.367552583548616195e-09	-3.354020594719680306e-09	2.250490814880524682e-09	-1.463187952985665158e-09	9.062394606210155011e-10	-4.657848754425159038e-10
1.052000000000000028e+02	7.518999999999999368e-09	6.177380567154361255e-09	4.166567627645137570e-09	-3.212299173189722165e-09	2.150895731010373708e-09	-1.401401364806519477e-09	8.676284329617120844e-10	-4.460312205888726341e-10
1.054000000000000057e+02	7.234999999999999935e-09	5.948231977363805553e-09	4.043465850928680448e-09	-3.117111777669739437e-09	2.088895231438513969e-09	-1.361048418602930577e-09	8.429211102697144428e-10	-4.333220945490537878e-10
1.057000000000000028e+02	6.961000000000000260e-09	5.726982693956304157e-09	3.872486171770707314e-09	-2.974751359284924849e-09	2.001545631889814622e-09	-1.301953382684830364e-09	8.073106412152345444e-10	-4.149246675163700173e-10
1.060000000000000000e+02	6.697999999999999824e-09	5.514473338923793638e-09	3.708845252920235218e-09	-2.838866286994428032e-09	1.917866906556551545e-09	-1.245434843807870076e-09	7.732074026066937050e-10	-3.973086052319264883e-10
1.062000000000000028e+02	6.443999999999999668e-09	5.309075207156892136e-09	3.598915939592708596e-09	-2.755103281860461402e-09	1.862435245070709721e-09	-1.209649143685448780e-09	7.511823587234873853e-10	-3.859885461283529473e-10
1.065000000000000000e+02	6.198999999999999790e-09	5.110803887112867448e-09	3.432207753112213067e-09	-2.639721902446315778e-09	1.779601708839611912e-09	-1.158762321028296585e-09	7.191590174426944195e-10	-3.696218029725991246e-10
1.067999999999999972e+02	5.963999999999999671e-09	4.920500000783660280e-09	3.271240023545749869e-09	-2.530598052592060744e-09	1.699800029157832314e-09	-1.110232259628021571e-09	6.884662787876635955e-10	-3.539544875196868845e-10
1.070999999999999943e+02	5.737000000000000351e-09	4.736529646907463139e-09	3.124888520962896936e-09	-2.420944035432560453e-09	1.626006381606979137e-09	-1.062946736075206964e-09	6.592316951630076339e-10	-3.389457393757201739e-10
1.072999999999999972e+02	5.518999999999999657e-09	4.559732870125946205e-09	3.036386721649410099e-09	-2.346656579680462928e-09	1.580445791541840383e-09	-1.031950296297846701e-09	6.405461049264374270e-10	-3.292899640964979722e-10
1.075999999999999943e+02	5.308999999999999761e-09	4.389298493310899409e-09	2.910793261492536243e-09	-2.237739310502718392e-09	1.515323488205626598e-09	-9.868802271479705823e-10	6.135572232693391630e-10	-3.153175527764267604e-10
1.079000000000000057e+02	5.106999999999999839e-09	4.225240372868783107e-09	2.785461790082217542e-09	-2.137421561453893351e-09	1.451177646339467940e-09	-9.443482419558602540e-10	5.876039688475859515e-10	-3.019429964111840805e-10
1.082000000000000028e+02	4.912000000000000408e-09	4.066744444920039563e-09	2.656151049924425572e-09	-2.048332878865524381e-09	1.386524551776648803e-09	-9.047129955579180977e-10	5.625558384173220882e-10	-2.891450793265576070e-10
1.084000000000000057e+02	4.723999999999999817e-09	3.913822833820321693e-09	2.571134331034843940e-09	-1.992563496682778964e-09	1.344296728844562390e-09	-8.794609125543714731e-10	5.464107497673517401e-10	-2.809190345881996508e-10
1.087000000000000028e+02	4.544000000000000025e-09	3.767316738911839074e-09	2.451729561503411801e-09	-1.909544856180679371e-09	1.284424283628456745e-09	-8.425456528123859689e-10	5.231258955561883302e-10	-2.690163558656393037e-10
1.090000000000000000e+02	4.369999999999999592e-09	3.625580711927400997e-09	2.347089521101481500e-09	-1.823386557082541245e-09	1.230413102027611845e-09	-8.061292795296126654e-10	5.010296517990643424e-10	-2.576126999055351831e-10
1.092999999999999972e+02	4.202999999999999652e-09	3.489455374858947754e-09	2.251700380952250349e-09	-1.737720877218157958e-09	1.180318096573140988e-09	-7.707535992071951120e-10	4.799679249818727590e-10	-2.466898413341039446e-10
1.095000000000000000e+02	4.040999999999999591e-09	3.357291237987404881e-09	2.188945260173116446e-09	-1.683813454154154455e-09	1.147591276920489172e-09	-7.481968908064631114e-10	4.663926910447498642e-10	-2.396674482523645701e-10
1.097999999999999972e+02	3.886000000000000022e-09	3.230759730342075532e-09	2.090635422074024276e-09	-1.611422917691140371e-09	1.097601738120365969e-09	-7.164591938923261196e-10	4.465876777755097182e-10	-2.295114110887081522e-10
1.100999999999999943e+02	3.736999999999999813e-09	3.109041014540710779e-09	1.990304571873968922e-09	-1.546787422093160146e-09	1.047557478950692434e-09	-6.868136697756396052e-10	4.274884540282321279e-10	-2.197905317634992349e-10
1.104000000000000057e+02	3.594000000000000204e-09	2.992145482888156508e-09	1.895893043145049931e-09	-1.483922543914666704e-09	1.000202735263252094e-09	-6.582573794396906748e-10	4.092349841396493613e-10	-2.104828960349952953e-10
1.105999999999999943e+02	3.455000000000000167e-09	2.878417294812376948e-09	1.839941348764190276e-09	-1.440201091951374224e-09	9.714052572430434530e-10	-6.393559190719075660e-10	3.976003482781554263e-10	-2.044967415161811142e-10
1.109000000000000057e+02	3.321999999999999902e-09	2.769530766094020853e-09	1.765299152273278059e-09	-1.372579218938119782e-09	9.319244452346995472e-10	-6.112971768508782222e-10	3.809012288345280014e-10	-1.958334144087166134e-10
1.112000000000000028e+02	3.193999999999999931e-09	2.664662017898955952e-09	1.694669063614558473e-09	-1.307430378663581504e-09	8.943799992916947199e-10	-5.843665850692654229e-10	3.649245372642986235e-10	-1.875371303296409772e-10
1.115000000000000000e+02	3.070999999999999838e-09	2.563819710481218209e-09	1.620339731221932136e-09	-1.250068922557839895e-09	8.560440148770840327e-10	-5.594010848056924061e-10	3.494738256704076695e-10	-1.795944241845018261e-10
1.117000000000000028e+02	2.953000000000000039e-09	2.467012504094848553e-09	1.568148418529158514e-09	-1.216459087245885229e-09	8.298353214608019313e-10	-5.438825416327718428e-10	3.394405747524229770e-10	-1.744886357583081624e-10
1.120000000000000000e+02	2.837999999999999919e-09	2.372577052614308855e-09	1.491128949977995006e-09	-1.169060184340569538e-09	7.913756763199852266e-10	-5.216237933682897241e-10	3.248902580644371975e-10	-1.671025100447792268e-10
1.122999999999999972e+02	2.728999999999999985e-09	2.283028293812190228e-09	1.422228388024234049e-09	-1.120329042984744612e-09	7.562520825995605663e-10	-4.997474551789725107e-10	3.110653469655303764e-10	-1.600297377625940520e-10
1.125999999999999943e+02	2.623000000000000145e-09	2.195865146322363157e-09	1.364543542538728117e-09	-1.067829796657930343e-09	7.255346066585725211e-10	-4.778283104733993028e-10	2.980109331876938233e-10	-1.532559594665150758e-10
1.129000000000000057e+02	2.520999999999999876e-09	2.111930541537844659e-09	1.311809998907363317e-09	-1.015907767382159738e-09	6.969801814161447703e-10	-4.565666946886610743e-10	2.855629074363739090e-10	-1.467690230652113126e-10
1.130999999999999943e+02	2.423999999999999901e-09	2.032069720252728067e-09	1.275724623299018298e-09	-9.841853008263036367e-10	6.778302807342550717e-10	-4.431741452680683903e-10	2.775070225658589605e-10	-1.425979342153907879e-10
1.134000000000000057e+02	2.330000000000000019e-09	1.954613562838786123e-09	1.216508307354392770e-09	-9.434774087627429181e-10	6.476129064998356311e-10	-4.246625655240498965e-10	2.656885248095451639e-10	-1.365630451822581696e-10
1.137000000000000028e+02	2.238999999999999816e-09	1.879567265448441566e-09	1.155528733908657077e-09	-9.077223315089241406e-10	6.171441945263581123e-10	-4.074692782621084617e-10	2.542723954492742163e-10	-1.307845917615985351e-10
1.140000000000000000e+02	2.152000000000000013e-09	1.807776068875788761e-09	1.099750760401388075e-09	-8.717075610444221981e-10	5.888971380415443117e-10	-3.906972776581059848e-10	2.434012190470946689e-10	-1.252519173391294418e-10
1.142999999999999972e+02	2.067999999999999890e-09	1.738406279332116558e-09	1.054242978575811613e-09	-8.316005680215578465e-10	5.646658045810933024e-10	-3.736830610086745125e-10	2.331737028441143041e-10	-1.199544621851222591e-10
1.145000000000000000e+02	1.988000000000000166e-09	1.672304292312058307e-09	1.027750388066081685e-09	-8.038692776040952760e-10	5.500661955670053757e-10	-3.624146591327749736e-10	2.266604689752915998e-10	-1.165483582180688200e-10
1.147999999999999972e+02	1.909999999999999815e-09	1.607793482633885842e-09	9.886498068436831732e-10	-7.644056024844619853e-10	5.286459432169470071e-10	-3.462252134385311447e-10	2.172153136540361258e-10	-1.116198573080710757e-10
1.150999999999999943e+02	1.836000000000000071e-09	1.546562022484711165e-09	9.446929513605192520e-10	-7.314623525444094249e-10	5.057700140132111313e-10	-3.315475671117116781e-10	2.080130917690329125e-10	-1.068991438090652700e-10
1.154000000000000057e+02	1.763999999999999906e-09	1.486930977281729799e-09	8.967641582207718657e-10	-7.042596094602024315e-10	4.817519611693711289e-10	-3.182281379611234874e-10	1.990611751189920202e-10	-1.023777612689887627e-10
1.157000000000000028e+02	1.695000000000000040e-09	1.429747319869843548e-09	8.512355151190088801e-10	-6.780325168321221525e-10	4.588829865473273954e-10	-3.054347640108219871e-10	1.904982053808232321e-10	-9.804854180618231396e-11
1.159000000000000057e+02	1.629000000000000062e-09	1.375016246401474323e-09	8.253673558731788019e-10	-6.587344192899864210e-10	4.454082699629696180e-10	-2.967868814430921869e-10	1.850742430841558180e-10	-9.526564662374953007e-11
1.162000000000000028e+02	1.565000000000000076e-09	1.321898289585221436e-09	7.938351063975716187e-10	-6.265882081239282034e-10	4.280373337246933816e-10	-2.835459426521809534e-10	1.773674518542854205e-10	-9.124031907458185756e-11
1.165000000000000000e+02	1.503999999999999976e-09	1.271242154316792686e-09	7.655431773960308053e-10	-5.945084553724192433e-10	4.120741958614173887e-10	-2.706451017478474517e-10	1.700303326510985634e-10	-8.738588088798200128e-11
1.167999999999999972e+02	1.445000000000000077e-09	1.222207218604248608e-09	7.341268242892790230e-10	-5.670322543772562181e-10	3.951964232903078758e-10	-2.588550535869082506e-10	1.628948197091594026e-10	-8.369344367208362831e-11
1.170999999999999943e+02	1.387999999999999963e-09	1.174796946549203878e-09	6.972223251708486902e-10	-5.457781967546604672e-10	3.765397742732982625e-10	-2.484401808439249689e-10	1.558920685525262461e-10	-8.015550819685612821e-11
1.174000000000000057e+02	1.333000000000000050e-09	1.129014802253274619e-09	6.600518562025056497e-10	-5.268306902421876289e-10	3.580047044103574059e-10	-2.387046616556158921e-10	1.491412863743076224e-10	-7.676716269210256153e-11
1.177000000000000028e+02	1.281000000000000023e-09	1.085711800013244735e-09	6.286286791891846829e-10	-5.056978084411995244e-10	3.417799548174394693e-10	-2.288528213269849195e-10	1.427813532386169942e-10	-7.352381186967760266e-11
1.179000000000000057e+02	1.230000000000000095e-09	1.043196880890659315e-09	6.124532362142666323e-10	-4.891953259139098638e-10	3.328189815865609009e-10	-2.220060315404585970e-10	1.387923570520446306e-10	-7.143951646039566796e-11
1.182000000000000028e+02	1.182000000000000054e-09	1.003169186727742433e-09	5.918300131851908379e-10	-4.633390689918481077e-10	3.208608895135009614e-10	-2.117534754752184819e-10	1.330885108053712803e-10	-6.842453949199965905e-11
1.185000000000000000e+02	1.134999999999999906e-09	9.639353491849614156e-10	5.702857200379940215e-10	-4.399627823441286046e-10	3.087328925837915242e-10	-2.021822762320189552e-10	1.275774844464748800e-10	-6.553654874822622140e-11
1.187999999999999972e+02	1.089999999999999958e-09	9.263469599093706944e-10	5.431291264160035433e-10	-4.224227941461311979e-10	2.947052094765999909e-10	-1.938723234871809999e-10	1.221310920455986474e-10	-6.276846255805642853e-11
1.190999999999999943e+02	1.047000000000000003e-09	8.904074830025858754e-10	5.131810781535275594e-10	-4.085705674342936436e-10	2.798162590985547589e-10	-1.864308859979709296e-10	1.168143290396364203e-10	-6.011623485697460374e-11
1.194000000000000057e+02	1.006000000000000042e-09	8.561203825662215308e-10	4.860770133575527403e-10	-3.941954022528852577e-10	2.661416421450380320e-10	-1.791009423153278104e-10	1.117646059394400071e-10	-5.757698086921519579e-11
1.197000000000000028e+02	9.662000000000000342e-10	8.228078493842492461e-10	4.664324483431731217e-10	-3.758376216456247121e-10	2.553792549254125983e-10	-1.712595802846176251e-10	1.070928434124352213e-10	-5.514752143621975311e-11
1.199000000000000057e+02	9.278999999999999700e-10	7.907276126168353139e-10	4.564526405549697258e-10	-3.621117038299613463e-10	2.494358702339349756e-10	-1.658747133065852059e-10	1.041570137218819229e-10	-5.358625552576184804e-11
1.202000000000000028e+02	8.910999999999999524e-10	7.598822703401912060e-10	4.420696302482768242e-10	-3.422538882699866365e-10	2.408452887780000928e-10	-1.580863381797615848e-10	9.990807029614281297e-11	-5.132718235982724410e-11
1.205000000000000000e+02	8.557999999999999812e-10	7.302744206305279808e-10	4.236311311183702455e-10	-3.267206608975220649e-10	2.308712374623405930e-10	-1.512552652184186983e-10	9.571297417652858477e-11	-4.916190533790436189e-11
1.207999999999999972e+02	8.217999999999999952e-10	7.017358813544309615e-10	4.003604489700571427e-10	-3.160210880035199823e-10	2.192245516609899627e-10	-1.454625236096457310e-10	9.154552553280698013e-11	-4.708607259528370393e-11
1.210999999999999943e+02	7.890999999999999944e-10	6.742689041779499457e-10	3.771681892726148544e-10	-3.064784160602961170e-10	2.077346928066093646e-10	-1.400363826165961780e-10	8.753134064771138883e-11	-4.509774076621761350e-11
1.214000000000000057e+02	7.576999999999999788e-10	6.478757407671346278e-10	3.592161647226272162e-10	-2.942316289699751062e-10	1.983245675801012204e-10	-1.342721378092808939e-10	8.380275300632214490e-11	-4.319510653833196894e-11
1.217000000000000028e+02	7.276000000000000517e-10	6.225586427880349085e-10	3.477341081599277367e-10	-2.783250736340646512e-10	1.914448714272474339e-10	-1.279927482780185821e-10	8.038572099026232469e-11	-4.137507121568970499e-11
1.220000000000000000e+02	6.986000000000000484e-10	5.981486198168591124e-10	3.380626123954840488e-10	-2.621543309567582739e-10	1.853413084536455279e-10	-1.218114186690918912e-10	7.714685588839670857e-11	-3.963258290227097711e-11
1.222999999999999972e+02	6.706999999999999690e-10	5.746475771094952592e-10	3.251168690453904307e-10	-2.494295955343077949e-10	1.781004310135106584e-10	-1.163984857035598573e-10	7.394132622981276720e-11	-3.796247377851825891e-11
1.225999999999999943e+02	6.440000000000000509e-10	5.521431564368068414e-10	3.070488408726821036e-10	-2.414687216358635847e-10	1.690274670111958137e-10	-1.119865809148976841e-10	7.071402712214552057e-11	-3.636087547233875950e-11
1.227999999999999972e+02	6.181999999999999952e-10	5.303800535097576326e-10	2.942060990341357418e-10	-2.372702238004007739e-10	1.627327255217687858e-10	-1.093158542634632302e-10	6.860525491182402373e-11	-3.533047255986350081e-11
1.230999999999999943e+02	5.934999999999999668e-10	5.095315311441318101e-10	2.773620286013462628e-10	-2.299272107830438122e-10	1.542837375848292960e-10	-1.052137512115419079e-10	6.560360377540261263e-11	-3.383999341540117791e-11
1.234000000000000057e+02	5.698000000000000383e-10	4.895135848757621698e-10	2.668185074221983743e-10	-2.187793493051722331e-10	1.483044753003683049e-10	-1.005234562941902846e-10	6.288610644224814967e-11	-3.241435109732144270e-11
1.237000000000000028e+02	5.469999999999999722e-10	4.702419793003740003e-10	2.603361516057343432e-10	-2.054526927449663320e-10	1.439392918134671281e-10	-9.554318080355570178e-11	6.038391615702143503e-11	-3.105024344266868081e-11
1.240000000000000000e+02	5.250000000000000482e-10	4.516322480735848248e-10	2.531563158807894192e-10	-1.934421371505855347e-10	1.393792474738537737e-10	-9.091632435576975337e-11	5.795734319353619474e-11	-2.974362141255982847e-11
1.242999999999999972e+02	5.040000000000000173e-10	4.338579426863129976e-10	2.411277486036111066e-10	-1.857919568550054727e-10	1.330465082579908306e-10	-8.720246643082234790e-11	5.548420501543903155e-11	-2.849065373830020648e-11
1.245999999999999943e+02	4.836999999999999944e-10	4.166623732088767842e-10	2.256909676898773621e-10	-1.813957608724098372e-10	1.254907864330858927e-10	-8.418878415034412635e-11	5.300328712807156837e-11	-2.728936631418463810e-11
1.249000000000000057e+02	4.642999999999999890e-10	4.002191488672216743e-10	2.113682496017525763e-10	-1.768597440974821024e-10	1.184343308006898209e-10	-8.123680893814818533e-11	5.064209679085915768e-11	-2.613881629901426059e-11
1.252000000000000028e+02	4.455999999999999915e-10	3.843573162466405269e-10	2.023573212348691826e-10	-1.690320382564679794e-10	1.134752704916608163e-10	-7.775355270798697364e-11	4.851866703376784266e-11	-2.503800384927987904e-11
1.255000000000000000e+02	4.276999999999999810e-10	3.691644016479424086e-10	1.980018444951014265e-10	-1.583754991109467819e-10	1.103556137214829713e-10	-7.382480746006413010e-11	4.660909017871049006e-11	-2.398483088293860279e-11
1.257999999999999972e+02	4.104999999999999783e-10	3.545554191115026929e-10	1.939614481075825714e-10	-1.480964502091808619e-10	1.074086619303750935e-10	-7.005154084386760191e-11	4.478173928576997172e-11	-2.297636902138673414e-11
1.260999999999999943e+02	3.939000000000000046e-10	3.404451517375890392e-10	1.859833181211202084e-10	-1.413360835136383901e-10	1.030015526224820624e-10	-6.702233815717257265e-11	4.290767900635968264e-11	-2.200972276797225981e-11
1.264000000000000057e+02	3.779999999999999871e-10	3.269211258270104108e-10	1.738181329696779388e-10	-1.382515946126832351e-10	9.704045442051977805e-11	-6.476123887548933850e-11	4.097768265795128197e-11	-2.108290603129304753e-11
1.267000000000000028e+02	3.627999999999999776e-10	3.139845538153323577e-10	1.614989602246384264e-10	-1.358082915362762836e-10	9.107778230751267384e-11	-6.268840228232709623e-11	3.911057055764899339e-11	-2.019490440357183134e-11
1.270000000000000000e+02	3.481000000000000180e-10	3.014634430573631295e-10	1.531936264623639536e-10	-1.308713382575112958e-10	8.671764791267160703e-11	-6.020514010328120631e-11	3.742917966876737430e-11	-1.934475245996983318e-11
1.272999999999999972e+02	3.339999999999999840e-10	2.894453198539117928e-10	1.499910515524327624e-10	-1.226076859005662979e-10	8.437469745449847724e-11	-5.715206753909338840e-11	3.596277528958760603e-11	-1.853114534571427061e-11
1.275999999999999943e+02	3.204999999999999789e-10	2.779312234354631122e-10	1.481856232367697432e-10	-1.137685968175929841e-10	8.261129469188729747e-11	-5.405387566817480253e-11	3.459489580692857057e-11	-1.775224396498044582e-11
1.279000000000000057e+02	3.075000000000000238e-10	2.668354172870423389e-10	1.436856562779742484e-10	-1.073940693211879182e-10	7.984070368598905462e-11	-5.149035640256614718e-11	3.319737418010754254e-11	-1.700617502043372320e-11
1.281999999999999886e+02	2.950999999999999942e-10	2.562456009145392736e-10	1.345603820149864699e-10	-1.049069489320886196e-10	7.531536534245757951e-11	-4.973036632540489498e-11	3.170915839179124544e-11	-1.629124928667671827e-11
1.284000000000000057e+02	2.830999999999999840e-10	2.459890311174125088e-10	1.274426152837398996e-10	-1.042485179222452803e-10	7.192097980320463891e-11	-4.877804992119079744e-11	3.071377404194864621e-11	-1.583130419794805430e-11
1.286999999999999886e+02	2.716000000000000237e-10	2.361533496665250199e-10	1.181303165466209675e-10	-1.025618649262245655e-10	6.739713491221844478e-11	-4.725486404793916994e-11	2.930558638315683697e-11	-1.516550640269597388e-11
1.290000000000000000e+02	2.604999999999999793e-10	2.266524159017135330e-10	1.135371489676024036e-10	-9.771122072907485705e-11	6.475264207491000233e-11	-4.516724632777664188e-11	2.809381075530981235e-11	-1.452760945077915912e-11
1.293000000000000114e+02	2.500000000000000156e-10	2.176610514844889586e-10	1.126950913072867917e-10	-9.040926627169384796e-11	6.360447353634204399e-11	-4.265352519916473051e-11	2.704472131753374365e-11	-1.391662887434085216e-11
1.295999999999999943e+02	2.397999999999999888e-10	2.089189291784734289e-10	1.118232467198802761e-10	-8.347973243859571054e-11	6.247187041828362452e-11	-4.026139644977017470e-11	2.603575362611370345e-11	-1.333170288946599534e-11
1.299000000000000057e+02	2.300000000000000071e-10	2.005137484895570547e-10	1.072740883297441930e-10	-7.964620575641167052e-11	5.992646149088694751e-11	-3.851896919264335224e-11	2.494867849731296660e-11	-1.277196223176260794e-11
1.301999999999999886e+02	2.205999999999999930e-10	1.924462022380627192e-10	9.897730824093939865e-11	-7.894431524599511690e-11	5.594304491710665678e-11	-3.742922689865317212e-11	2.378064774763555104e-11	-1.223618796349090484e-11
1.305000000000000000e+02	2.115999999999999982e-10	1.847169832443135128e-10	9.044782344213001360e-11	-7.871571542182018680e-11	5.190272876236248870e-11	-3.646885160235206925e-11	2.264445237762954685e-11	-1.172281059947593398e-11
1.308000000000000114e+02	2.029999999999999969e-10	1.773267843286324739e-10	8.530058010733247881e-11	-7.622707704104888056e-11	4.922577589915634237e-11	-3.509994420085361846e-11	2.165609399314308950e-11	-1.123026351736098610e-11
1.310999999999999943e+02	1.947000000000000101e-10	1.701888874805873021e-10	8.459415596314307798e-11	-7.067100190688057877e-11	4.832483855230995101e-11	-3.316396339064550364e-11	2.084769393184788926e-11	-1.075758089970655566e-11
1.314000000000000057e+02	1.867000000000000119e-10	1.633038123154202505e-10	8.516621020214549141e-11	-6.442002636891981096e-11	4.794884319335035091e-11	-3.112873376273389070e-11	2.011286371903882287e-11	-1.030478571538172167e-11
1.316999999999999886e+02	1.791000000000000071e-10	1.567596047491827679e-10	8.347856101533584642e-11	-6.012989491542900331e-11	4.669860508773654686e-11	-2.951786000515085771e-11	1.933289861150770331e-11	-9.871993242742465214e-12
1.320000000000000000e+02	1.717000000000000120e-10	1.503817895305257217e-10	7.756985091575622478e-11	-5.926685268816380959e-11	4.379957291962185080e-11	-2.861892283185216205e-11	1.844190494239720774e-11	-9.458827426282326772e-12
1.324000000000000057e+02	1.647000000000000103e-10	1.443459966113366334e-10	6.775074926808549937e-11	-5.993467999877283277e-11	3.920585034718490727e-11	-2.782496560471908257e-11	1.723575576874831115e-11	-8.935300674466763440e-12
1.326999999999999886e+02	1.578999999999999924e-10	1.384775198001586564e-10	6.332526161680073055e-11	-5.846703706815278869e-11	3.695821617447625515e-11	-2.686736432419411566e-11	1.646443115510997711e-11	-8.560518168552290417e-12
1.330000000000000000e+02	1.514999999999999938e-10	1.329522199889870263e-10	6.315796019143442533e-11	-5.398907335891834047e-11	3.642490984683562466e-11	-2.533555289275084587e-11	1.586418181106071765e-11	-8.199706438348993026e-12
1.333000000000000114e+02	1.452000000000000001e-10	1.275073450703134991e-10	6.445568948367489196e-11	-4.860615754305068196e-11	3.649005455267647434e-11	-2.365140989266817804e-11	1.533761146762093234e-11	-7.853671962546370904e-12
1.335999999999999943e+02	1.392999999999999998e-10	1.224066863821308248e-10	6.392724088628371638e-11	-4.480035531698811649e-11	3.583954775046039852e-11	-2.231215907904190011e-11	1.477036219915937461e-11	-7.523453979541634839e-12
1.339000000000000057e+02	1.335000000000000043e-10	1.173871454067693178e-10	5.937822445692542139e-11	-4.422310009499562162e-11	3.359801650807393654e-11	-2.164766730047423464e-11	1.408620940610673930e-11	-7.209476587045647362e-12
1.341999999999999886e+02	1.279999999999999974e-10	1.126248717113586752e-10	5.291982147957384776e-11	-4.526496365924095959e-11	3.061237306904354239e-11	-2.133074118652728964e-11	1.335862282603855141e-11	-6.909733058082654422e-12
1.345000000000000000e+02	1.227000000000000002e-10	1.080323389950898045e-10	4.771983263004023174e-11	-4.551633025494510656e-11	2.815217917066054875e-11	-2.087296489949911341e-11	1.269780789535604486e-11	-6.621624180053216674e-12
1.348000000000000114e+02	1.176999999999999916e-10	1.036979973192025248e-10	4.646373141219503569e-11	-4.293376169737444875e-11	2.729316109345634485e-11	-1.986027894672611695e-11	1.219691406800531743e-11	-6.342901583632758648e-12
1.350999999999999943e+02	1.128000000000000008e-10	9.944604352672860657e-11	4.798724130415764336e-11	-3.839628535995502245e-11	2.756375455811014135e-11	-1.847210598818602822e-11	1.181286847541354654e-11	-6.074103124604005785e-12
1.354000000000000057e+02	1.081999999999999986e-10	9.545308906501314900e-11	4.923587362010400962e-11	-3.421786358638295298e-11	2.773269379834520743e-11	-1.717926620786339094e-11	1.143571987607959025e-11	-5.817135684036410926e-12
1.356999999999999886e+02	1.037000000000000012e-10	9.154309983698024732e-11	4.729847306896735792e-11	-3.260352074199219457e-11	2.662661267856147107e-11	-1.643029661096418373e-11	1.096069641291263982e-11	-5.573787282703446878e-12
1.360000000000000000e+02	9.940000000000000055e-11	8.780458363889667501e-11	4.220899766392637103e-11	-3.351915483112001548e-11	2.426158709666009729e-11	-1.621571185665293737e-11	1.038928897600952372e-11	-5.343350696202932256e-12
1.363000000000000114e+02	9.528000000000000598e-11	8.422020841568133961e-11	3.680872618218280894e-11	-3.479630124963535006e-11	2.178748414372001242e-11	-1.608943474913110932e-11	9.824279434176503305e-12	-5.122740372429266701e-12
1.365999999999999943e+02	9.132999999999999636e-11	8.078144093035562135e-11	3.401753363276293134e-11	-3.420681917049903945e-11	2.038586789847422926e-11	-1.559321609389886751e-11	9.371273410000811371e-12	-4.908811180940697497e-12
1.369000000000000057e+02	8.754000000000000221e-11	7.747972485193013684e-11	3.489664177676219969e-11	-3.093885952702947333e-11	2.048411669735480068e-11	-1.456073103887023608e-11	9.067625957326279202e-12	-4.700312410242197160e-12
1.371999999999999886e+02	8.390999999999999768e-11	7.431533730853410147e-11	3.698398557185948166e-11	-2.686529515170971434e-11	2.107994537410483691e-11	-1.337903249320414462e-11	8.821305837180641764e-12	-4.499583448342715441e-12
1.375000000000000000e+02	8.042000000000000508e-11	7.127083077503260456e-11	3.743720656894242331e-11	-2.414879827152120840e-11	2.101677381771334670e-11	-1.249490117881780514e-11	8.526325581899180225e-12	-4.309352144040687176e-12
1.379000000000000057e+02	7.707999999999999387e-11	6.835531583867343447e-11	3.274057673306266267e-11	-2.473205539030972019e-11	1.878651020885524533e-11	-1.220992987319002844e-11	7.954751429876671798e-12	-4.074255858555156356e-12
1.381999999999999886e+02	7.386999999999999927e-11	6.555130455980287966e-11	2.783451383339584090e-11	-2.633662569350616062e-11	1.656408633010619385e-11	-1.225127963961753761e-11	7.489919099024710379e-12	-3.908085981133547736e-12
1.385000000000000000e+02	7.078999999999999543e-11	6.285902210502588889e-11	2.478157029957270544e-11	-2.661492522611441710e-11	1.511206054667846801e-11	-1.202580745329704112e-11	7.108300858558015464e-12	-3.746451545819233841e-12
1.388000000000000114e+02	6.783999999999999528e-11	6.027869364094746259e-11	2.531014375209597063e-11	-2.424297227827042268e-11	1.513549710565221623e-11	-1.125765320191169924e-11	6.874331356965638485e-12	-3.586958240487866530e-12
1.390999999999999943e+02	6.501999999999999881e-11	5.781054433417258828e-11	2.756859407669315642e-11	-2.063495373809014608e-11	1.587301050608746317e-11	-1.024368317438857382e-11	6.716057560200592758e-12	-3.432031083657163726e-12
1.394000000000000057e+02	6.229999999999999424e-11	5.542810844836158916e-11	2.891128834543173588e-11	-1.781234664542634736e-11	1.623799567407762334e-11	-9.407781538218274495e-12	6.531284948558535238e-12	-3.285164260671930590e-12
1.396999999999999886e+02	5.969999999999999805e-11	5.314936467089705602e-11	2.705698869518445322e-11	-1.751750090817394006e-11	1.529380117700429174e-11	-9.115043733467856850e-12	6.231960748403345995e-12	-3.149305196493206661e-12
1.400000000000000000e+02	5.720000000000000022e-11	5.095670381856870037e-11	2.287954141706356925e-11	-1.907570629335816296e-11	1.340224618501141258e-11	-9.221396159435256322e-12	5.852502430843055758e-12	-3.022642759595579151e-12
1.403000000000000114e+02	5.481000000000000253e-11	4.885921338461355983e-11	1.891478201347053959e-11	-2.053904460770647859e-11	1.160913267873537979e-11	-9.314561710372663549e-12	5.491839044250788195e-12	-2.900860648918132367e-12
1.405999999999999943e+02	5.252000000000000320e-11	4.684816383296148492e-11	1.763090865370016394e-11	-2.001155337925600239e-11	1.093228532539880908e-11	-8.993299976379194874e-12	5.246224895046746200e-12	-2.779760794511786609e-12
1.410000000000000000e+02	5.032000000000000046e-11	4.491480253353156898e-11	2.013349896157799330e-11	-1.617546620412931729e-11	1.177992298113549936e-11	-7.914547645497820607e-12	5.097294291964948517e-12	-2.619294926704234658e-12
1.413000000000000114e+02	4.821000000000000077e-11	4.305928537089648920e-11	2.212827173956802582e-11	-1.328335593186994433e-11	1.246668879532955063e-11	-7.114489048868616616e-12	4.997689894081083910e-12	-2.504893001588614460e-12
1.415999999999999943e+02	4.618000000000000235e-11	4.127283084746187468e-11	2.157436962427849582e-11	-1.241107318003053985e-11	1.209892348098211071e-11	-6.754621249476176229e-12	4.802458082530238924e-12	-2.400101117402176119e-12
1.419000000000000057e+02	4.425000000000000229e-11	3.957346383863182408e-11	1.825033566114921192e-11	-1.372464882051360805e-11	1.058672258851958031e-11	-6.868696146236937899e-12	4.503246062437201291e-12	-2.304906049480472275e-12
1.421999999999999886e+02	4.239000000000000173e-11	3.793451076196976847e-11	1.439587384239562637e-11	-1.549760834186248359e-11	8.862474028907080794e-12	-7.086034855460738858e-12	4.190730027252071385e-12	-2.214658622743358181e-12
1.425000000000000000e+02	4.060000000000000068e-11	3.635609286103225249e-11	1.237122583901942618e-11	-1.591081713189077539e-11	7.908618701172265922e-12	-7.016168653472299445e-12	3.960431999217599284e-12	-2.124485420415442082e-12
1.428000000000000114e+02	3.890000000000000267e-11	3.485625233173144433e-11	1.345248029823487717e-11	-1.398048870702081257e-11	8.255224526682439548e-12	-6.448428661885712427e-12	3.863488263583201429e-12	-2.031781107420536989e-12
1.431999999999999886e+02	3.726000000000000239e-11	3.340824630959847764e-11	1.658908484106499637e-11	-1.017692875321013934e-11	9.427401780898508840e-12	-5.438817712970009774e-12	3.811325639461095774e-12	-1.910912077556927526e-12
1.435000000000000000e+02	3.569000000000000161e-11	3.202115074086502117e-11	1.725560636042982879e-11	-8.679689227345252626e-12	9.602049782337616429e-12	-4.983817770945483341e-12	3.707513837844655642e-12	-1.828583031667016767e-12
1.438000000000000114e+02	3.417999999999999855e-11	3.068610907240168662e-11	1.496772262691881412e-11	-9.505270874312452208e-12	8.542361913994340407e-12	-5.037776055121404862e-12	3.485988667686860071e-12	-1.756417769862912168e-12
1.440999999999999943e+02	3.274000000000000145e-11	2.941220879744555040e-11	1.140664478955576182e-11	-1.135264454835874097e-11	6.955045049088351954e-12	-5.317146859014837283e-12	3.217434983359786960e-12	-1.690187468656177042e-12
1.444000000000000057e+02	3.136000000000000208e-11	2.819058181586183918e-11	8.772519110006112408e-12	-1.252028663744438204e-11	5.764324984349592841e-12	-5.451586632414209125e-12	2.994169432117784587e-12	-1.624477691291450635e-12
1.446999999999999886e+02	3.002999999999999866e-11	2.701233693350503211e-11	8.944415360378833571e-12	-1.155496765542334006e-11	5.759241475079512381e-12	-5.124944527485903477e-12	2.894894842406365624e-12	-1.554679053186428413e-12
1.450000000000000000e+02	2.875999999999999943e-11	2.588656164361217977e-11	1.114704503618921338e-11	-9.056115932705347408e-12	6.611142971095464505e-12	-4.469131883380626252e-12	2.885722016830347756e-12	-1.482842484703934036e-12
1.454000000000000057e+02	2.753999999999999938e-11	2.480435320503237949e-11	1.358361084285162006e-11	-6.168332772346619688e-12	7.535514777251915609e-12	-3.702144999659304050e-12	2.856707276139557913e-12	-1.393253744987438655e-12
1.456999999999999886e+02	2.638000000000000028e-11	2.377481065800805397e-11	1.255730001364669349e-11	-6.251707899319692237e-12	7.024198524954028322e-12	-3.626815918338701763e-12	2.716134967352704840e-12	-1.337006459129081234e-12
1.460000000000000000e+02	2.525999999999999859e-11	2.278000150317817849e-11	9.540631617816917485e-12	-7.906794016114970291e-12	5.675192808452962491e-12	-3.900137350018115644e-12	2.494079848906426563e-12	-1.288518914800742112e-12
1.463000000000000114e+02	2.418999999999999931e-11	2.182901900728248483e-11	6.568752942777091548e-12	-9.554259080031591835e-12	4.351190950506362878e-12	-4.173590037921761352e-12	2.279024127631648941e-12	-1.241911272766343588e-12
1.465999999999999943e+02	2.316000000000000067e-11	2.091292001465123073e-11	5.652082371077440512e-12	-9.633984551986798482e-12	3.904363333768108876e-12	-4.102918649324764225e-12	2.158358195776489579e-12	-1.191379417073884678e-12
1.470000000000000000e+02	2.218000000000000121e-11	2.004080933902953301e-11	8.081120056193349876e-12	-6.949340768769426013e-12	4.862626645764621942e-12	-3.397212716289769347e-12	2.162677320234486375e-12	-1.116790148734307858e-12
1.473000000000000114e+02	2.123000000000000062e-11	1.919469097252675403e-11	1.026304445276591587e-11	-4.688725680831758101e-12	5.733759761370639425e-12	-2.819242016239586171e-12	2.184180512456475257e-12	-1.062638501203888626e-12
1.475999999999999943e+02	2.032999999999999920e-11	1.839271103410352096e-11	1.058290449065577384e-11	-3.901226306843445561e-12	5.811057325056107878e-12	-2.573573972852671221e-12	2.124999610672546901e-12	-1.016579299009901254e-12
1.479000000000000057e+02	1.945999999999999988e-11	1.761685042185842604e-11	8.416879153512914783e-12	-5.069424840721005345e-12	4.830029791515452204e-12	-2.766468627331451409e-12	1.957867470131325757e-12	-9.802851378159247080e-13
1.481999999999999886e+02	1.863999999999999974e-11	1.688527834876286332e-11	5.442894706254440174e-12	-6.886459237303077786e-12	3.508530435564932172e-12	-3.105441367493706445e-12	1.758396065752874641e-12	-9.481064255135277418e-13
1.485999999999999943e+02	1.783999999999999992e-11	1.617088821967839064e-11	3.495022492775470784e-12	-7.768860505384634751e-12	2.617290422390047956e-12	-3.214321986933672405e-12	1.589527418501764146e-12	-9.006531978880282971e-13
1.489000000000000057e+02	1.708000000000000073e-11	1.549185502107908972e-11	4.878215892109387866e-12	-6.239223914171883865e-12	3.170108067091166835e-12	-2.807471262793751983e-12	1.595122257754477010e-12	-8.572923250376019873e-13
1.491999999999999886e+02	1.635000000000000041e-11	1.483917208876560215e-11	7.200621683384855447e-12	-3.998891901415352097e-12	4.125261250385885459e-12	-2.244984400073197515e-12	1.645020238302944713e-12	-8.125776990676349130e-13
1.495000000000000000e+02	1.564999999999999895e-11	1.421289138426215096e-11	8.629311648031677138e-12	-2.475914906387560685e-12	4.695193248491663383e-12	-1.848251309526311018e-12	1.655068469299303926e-12	-7.729439653722405885e-13
1.498000000000000114e+02	1.497999999999999958e-11	1.361306486909297535e-11	7.659146818958725492e-12	-2.842607026826919301e-12	4.233474734095605754e-12	-1.880903581151941172e-12	1.556269884900128852e-12	-7.436249530061173718e-13
1.501999999999999886e+02	1.434000000000000069e-11	1.303974450478229352e-11	4.149251361143353815e-12	-5.085329899931063749e-12	2.668291479136926311e-12	-2.322544089460318546e-12	1.326347717111720929e-12	-7.145246153524323837e-13
1.505000000000000000e+02	1.373000000000000067e-11	1.249298225285433497e-11	2.143212622631282300e-12	-6.294477318861914064e-12	1.769765378604704270e-12	-2.546930270071831677e-12	1.186891058759413955e-12	-6.914282683692872185e-13
1.508000000000000114e+02	1.313999999999999934e-11	1.196372526108820267e-11	2.412943777339258062e-12	-5.739676476192086836e-12	1.857362095988302948e-12	-2.371836222994369703e-12	1.156626513395028907e-12	-6.606041212497285899e-13
1.510999999999999943e+02	1.258000000000000011e-11	1.146111875774786761e-11	4.421553494918942393e-12	-3.841125848536498826e-12	2.697203509322392004e-12	-1.893765680979545108e-12	1.209538557102028634e-12	-6.243280829411169728e-13
1.515000000000000000e+02	1.203999999999999959e-11	1.097609834360704609e-11	6.873041838375820907e-12	-1.511859631609739527e-12	3.716448811041427037e-12	-1.307981049050780810e-12	1.270290090370254003e-12	-5.792768444662859312e-13
1.518000000000000114e+02	1.151999999999999938e-11	1.050869865968189166e-11	6.471888115019927706e-12	-1.534879951722539396e-12	3.508456816828614289e-12	-1.276462918949536991e-12	1.210290168983879242e-12	-5.562835230482133677e-13
1.520999999999999943e+02	1.101999999999999949e-11	1.005895434698855785e-11	4.251157864037278626e-12	-2.994626130114321128e-12	2.512191186819522273e-12	-1.574915697361925601e-12	1.065264221024029221e-12	-5.418284956571057598e-13
1.524000000000000057e+02	1.055000000000000008e-11	9.636033727801774449e-12	1.826667752857915725e-12	-4.624214996549984157e-12	1.431008922805958318e-12	-1.912260874977291583e-12	9.130873859505711656e-13	-5.288910842698947489e-13
1.526999999999999886e+02	1.009999999999999937e-11	9.230849308884494111e-12	8.336931416131103076e-13	-5.141541069541224037e-12	9.767052077068169691e-13	-1.993944522041264281e-12	8.325599471721253645e-13	-5.103714884492209799e-13
1.530999999999999943e+02	9.661999999999999825e-12	8.830541190340789783e-12	2.744922194857963835e-12	-3.311193944505114324e-12	1.783306512607110204e-12	-1.524680660941422999e-12	8.844495418767201265e-13	-4.728131151050723170e-13
1.534000000000000057e+02	9.245999999999999982e-12	8.455678052860812488e-12	4.851602642102991472e-12	-1.424318222890956130e-12	2.680710142878590748e-12	-1.057357573103814930e-12	9.566492807477102817e-13	-4.430252797901970508e-13
1.536999999999999886e+02	8.847000000000000572e-12	8.095891262960183103e-12	5.778255706105176551e-12	-4.757383986228740680e-13	3.060553236418608136e-12	-8.099155868513281581e-13	9.711576441988625384e-13	-4.198636774949464057e-13
1.540999999999999943e+02	8.464999999999999978e-12	7.751210265502629472e-12	3.808501550382584225e-12	-1.744188738015297515e-12	2.164292108757466017e-12	-1.069381124519202558e-12	8.340481342078256055e-13	-4.053227620896698101e-13
1.544000000000000057e+02	8.099999999999999817e-12	7.421664505351882672e-12	1.460783803832561972e-12	-3.388538852495090314e-12	1.113801039081856454e-12	-1.424790365473996664e-12	6.904415466730545554e-13	-3.991144945812329310e-13
1.546999999999999886e+02	7.750000000000000702e-12	7.105449762916726206e-12	6.167514290050471561e-14	-4.293694478404877160e-12	4.831100488473019827e-13	-1.607696312954902886e-12	5.963051727417429592e-13	-3.886613405198249225e-13
1.550000000000000000e+02	7.414999999999999404e-12	6.802592018959267558e-12	7.577949819125546999e-13	-3.557764555952751741e-12	7.752963028063997799e-13	-1.408367320146738946e-12	6.085967934413275567e-13	-3.684111101899835624e-13
1.554000000000000057e+02	7.094000000000000266e-12	6.512199267313617266e-12	3.405055801432587188e-12	-1.237172673736463033e-12	1.920301158068590370e-12	-8.328130685832214427e-13	7.120107085574514351e-13	-3.341839426229130510e-13
1.556999999999999886e+02	6.787000000000000060e-12	6.234295756691074246e-12	4.771208845521761259e-12	4.584598369476961442e-15	2.503958786862207268e-12	-5.208976573429260077e-13	7.580833278224834697e-13	-3.128696295688550139e-13
1.560000000000000000e+02	6.492999999999999899e-12	5.967986594174398737e-12	4.187490657114916828e-12	-2.985426938299222354e-13	2.226236795546447247e-12	-5.732281286828657733e-13	7.053078819211047368e-13	-3.025244219020021008e-13
1.563000000000000114e+02	6.211000000000000091e-12	5.712374577445267503e-12	2.174686753725046368e-12	-1.734638305517724428e-12	1.318599442062699314e-12	-8.920929542964465563e-13	5.808433774142892936e-13	-3.001642128911770273e-13
1.566999999999999886e+02	5.942000000000000328e-12	5.468400787442462130e-12	-2.866011307203792934e-13	-3.481420627643549563e-12	2.114786975896722894e-13	-1.276626099083453745e-12	4.292436921472053459e-13	-2.961200221337518466e-13
1.570000000000000000e+02	5.683999999999999610e-12	5.234245993467763134e-12	-2.320260397368087672e-13	-3.297002131085277569e-12	2.260725356256131907e-13	-1.211902638379419233e-12	4.154973972949929371e-13	-2.829858546952002103e-13
1.573000000000000114e+02	5.437000000000000360e-12	5.009929248080056658e-12	1.413390102671326833e-12	-1.862498180315440752e-12	9.464663638705779181e-13	-8.527103739560627492e-13	4.847612793592175694e-13	-2.616088345720112247e-13
1.576999999999999886e+02	5.201000000000000154e-12	4.795469603838223998e-12	3.759427881934855520e-12	1.591529148869249756e-13	1.971950803611344489e-12	-3.513055594798121299e-13	5.846361084337534798e-13	-2.335444517268324517e-13
1.580000000000000000e+02	4.973999999999999606e-12	4.589040901840819486e-12	3.899359228257060835e-12	3.869218583683896997e-13	2.018764476861434998e-12	-2.834932182051299881e-13	5.744380217948806036e-13	-2.227135052827155921e-13
1.583000000000000114e+02	4.757999999999999719e-12	4.392505096705978413e-12	2.332088518985753911e-12	-7.408187291725819787e-13	1.305691569264696738e-12	-5.387350936281100897e-13	4.750650643632231095e-13	-2.222676084589911548e-13
1.586999999999999886e+02	4.551000000000000298e-12	4.204033720131179715e-12	-2.610469111293098427e-13	-2.648299129807418456e-12	1.341643638367879126e-13	-9.743063593463753646e-13	3.182934903051961883e-13	-2.248166147782451967e-13
1.590000000000000000e+02	4.352000000000000035e-12	4.022718022792715912e-12	-8.843096293365970328e-13	-3.035975374329270332e-12	-1.512247402855362101e-13	-1.050966116678418946e-12	2.728158542298829479e-13	-2.188322639795747214e-13
1.593000000000000114e+02	4.162999999999999932e-12	3.850421691359532478e-12	2.794831439085383065e-13	-2.011917724753120185e-12	3.633270996371784792e-13	-7.901089110041191194e-13	3.235622702503886865e-13	-2.022420380137355488e-13
1.595999999999999943e+02	3.981000000000000101e-12	3.684385568895172502e-12	2.144459958754421083e-12	-4.374094389816326751e-13	1.190627746162560161e-12	-3.988478387976061388e-13	4.117725363559264363e-13	-1.819301021987978025e-13
1.600000000000000000e+02	3.807000000000000237e-12	3.525547849587068882e-12	3.526730170266866031e-12	7.773055542642007779e-13	1.795703782965441399e-12	-9.271828463279712043e-14	4.690524187903567491e-13	-1.629198377554686117e-13
1.603000000000000114e+02	3.641000000000000339e-12	3.373922389841681258e-12	2.566510349615351258e-12	9.841186443343047294e-14	1.352314249819378924e-12	-2.471596387477644136e-13	4.038051146570568959e-13	-1.620187010668323470e-13
1.605999999999999943e+02	3.481999999999999905e-12	3.228595821533152978e-12	6.866991596430021883e-13	-1.313370749445628557e-12	4.971422710121509989e-13	-5.780340720319481707e-13	2.894974249480664530e-13	-1.672021580326530477e-13
1.610000000000000000e+02	3.329000000000000052e-12	3.088652467134548760e-12	-1.132119010595584521e-12	-2.652588109328256549e-12	-3.297648299630307738e-13	-8.864698904559201183e-13	1.769599131045297694e-13	-1.694952532317573121e-13
1.613000000000000114e+02	3.183000000000000069e-12	2.955031098183571162e-12	-6.326658829069295184e-13	-2.178620081965565864e-12	-1.081585361560616924e-13	-7.592989610407940394e-13	1.962979074074820854e-13	-1.588234127442300485e-13
1.615999999999999943e+02	3.043999999999999954e-12	2.827743839035872468e-12	1.009129259962853633e-12	-8.000303418289334821e-13	6.283776839188624699e-13	-4.136097270289228180e-13	2.788020064270706525e-13	-1.408202054007506870e-13
1.620000000000000000e+02	2.911000000000000016e-12	2.705873280113711258e-12	2.933638238669301182e-12	8.206608354110247703e-13	1.488154287192493311e-12	-8.204977808486091377e-15	3.732554178730535965e-13	-1.195917174352685937e-13
1.623000000000000114e+02	2.783000000000000157e-12	2.588499702438267887e-12	2.743396060488501074e-12	7.310575068156594560e-13	1.392297805949613864e-12	-2.370575122121653600e-14	3.524597993198426435e-13	-1.157056007235855085e-13
1.626999999999999886e+02	2.661000000000000071e-12	2.476562454897514165e-12	6.053312070507025492e-13	-8.928861139212326304e-13	4.120683336420165768e-13	-4.115267339608459017e-13	2.199768019565381266e-13	-1.241055557068345799e-13
1.630000000000000000e+02	2.544000000000000065e-12	2.369140663812092345e-12	-9.549257855515940840e-13	-2.077795808249449117e-12	-3.009546842777572278e-13	-6.932454140295794110e-13	1.244845725607392704e-13	-1.299738942690093626e-13
1.633000000000000114e+02	2.432000000000000138e-12	2.266242989436040410e-12	-1.238620050847933289e-12	-2.246138870978796875e-12	-4.321732049676594166e-13	-7.250561248202585875e-13	1.024395929879847341e-13	-1.264438734168786497e-13
1.636999999999999886e+02	2.324999999999999888e-12	2.167878092023395936e-12	5.231341889685703278e-13	-7.672931956781693987e-13	3.662634437091158159e-13	-3.499105314690491030e-13	1.952279328292561481e-13	-1.062711095921680251e-13
1.640000000000000000e+02	2.223000000000000120e-12	2.072771182179789315e-12	2.109925994040147319e-12	5.497002486293868809e-13	1.084238349361156750e-12	-1.905438035700936376e-14	2.794100397929923576e-13	-8.973489174767458743e-14
1.643000000000000114e+02	2.124999999999999932e-12	1.982620824397175124e-12	2.708778557118692589e-12	1.074335945082061412e-12	1.350088547877136406e-12	1.150317551991965005e-13	3.062243895603905231e-13	-8.122924570580402665e-14
1.646999999999999886e+02	2.031000000000000131e-12	1.896091607502918286e-12	1.228875062914183113e-12	-4.999054626678966550e-14	6.641458030585114738e-13	-1.572992716832377134e-13	2.105926594723887129e-13	-8.781878352019782391e-14
1.650000000000000000e+02	1.942000000000000005e-12	1.814124612435797966e-12	-4.417315217280859246e-13	-1.342521160188169616e-12	-1.047472510205533020e-13	-4.719092589048222722e-13	1.074186992770197896e-13	-9.704362261892889420e-14
1.653000000000000114e+02	1.856000000000000169e-12	1.734859039278215761e-12	-1.418871921299745755e-12	-2.080975033431232506e-12	-5.541925327347861011e-13	-6.481811571424101771e-13	4.578968896216593334e-14	-1.006084094061180920e-13
1.656999999999999886e+02	1.773999999999999913e-12	1.659235391618681782e-12	-4.510354226683660682e-13	-1.250531088831216076e-12	-1.113762982405434669e-13	-4.319916448062391115e-13	9.751115375157461192e-14	-8.718447635821156645e-14
1.660000000000000000e+02	1.696000000000000043e-12	1.587260597660426253e-12	1.128403669300769220e-12	5.279536168990963456e-14	6.113159402367777878e-13	-1.016052398985808431e-13	1.861701256183641830e-13	-7.059171229521470960e-14
1.664000000000000057e+02	1.621000000000000060e-12	1.518005123470054054e-12	2.434466990328280868e-12	1.145379471300940806e-12	1.204748863196746832e-12	1.758406266635433573e-13	2.560440074331565350e-13	-5.580361320180606135e-14
1.666999999999999886e+02	1.548999999999999963e-12	1.451474165199987246e-12	1.786844672300149891e-12	6.581664729877799606e-13	9.001980580917738058e-13	5.649741764074666962e-14	2.114510982570943527e-13	-5.866372650472934798e-14
1.670000000000000000e+02	1.481000000000000051e-12	1.387755480091143542e-12	2.765645688350459172e-13	-5.216150888676584703e-13	1.992357096134771089e-13	-2.358245371882838150e-13	1.159607979891847426e-13	-6.878748258727676697e-14
1.674000000000000057e+02	1.414999999999999928e-12	1.326727824586992617e-12	-1.378884721710607826e-12	-1.807509304186521669e-12	-5.672418022019843188e-13	-5.520696079374892070e-13	1.169811018928126986e-14	-7.891026455091548219e-14
1.676999999999999886e+02	1.352999999999999990e-12	1.269376735597040834e-12	-1.181629297625304901e-12	-1.617519271673619731e-12	-4.759588800622911058e-13	-4.983957567126814871e-13	2.111135665567051970e-14	-7.388732830179751052e-14
1.680999999999999943e+02	1.293000000000000044e-12	1.213831598249114717e-12	6.187780809750563704e-13	-1.321120111754046255e-13	3.559745973068620665e-13	-1.174815858701455432e-13	1.265529522535220474e-13	-5.403510517473972740e-14
1.684000000000000057e+02	1.235000000000000089e-12	1.160095876644828773e-12	1.902919583146028518e-12	9.260731998537644646e-13	9.475170661361368401e-13	1.526780318728002434e-13	2.008706448181160494e-13	-4.021998695477957763e-14
1.686999999999999886e+02	1.180999999999999915e-12	1.109371036694366413e-12	2.099021460123494866e-12	1.107464342076133076e-12	1.033312383827716051e-12	2.001596555209569211e-13	2.081561893084087346e-13	-3.657503537630047078e-14
1.690999999999999943e+02	1.128000000000000040e-12	1.060236796735521721e-12	5.409243052972270195e-13	-1.156698809282571683e-13	3.034756417181496162e-13	-1.075286461290694088e-13	1.065029523885043520e-13	-4.840476765982866324e-14
1.694000000000000057e+02	1.078000000000000051e-12	1.013862868413672648e-12	-8.775345147482341703e-13	-1.234152921815966767e-12	-3.582692011774898751e-13	-3.883681899434105016e-13	1.581762395705142502e-14	-5.937210400720617829e-14
1.698000000000000114e+02	1.030000000000000054e-12	9.693133669424626994e-13	-1.391761853374796507e-12	-1.616681100617701326e-12	-5.972941743240200258e-13	-4.796423942885073343e-13	-1.843897323957510703e-14	-6.082392581734099902e-14
1.700999999999999943e+02	9.843999999999999252e-13	9.264000761341361232e-13	-3.613016011190207269e-13	-7.638159185810708140e-13	-1.164415626107931538e-13	-2.578723152555311912e-13	4.424324782379563425e-14	-4.859339074439364247e-14
1.705000000000000000e+02	9.406000000000000512e-13	8.857237866788119552e-13	1.452606718651812622e-12	7.251346710529243721e-13	7.280393049220709817e-13	1.260458678975455122e-13	1.545085456760024435e-13	-2.860182118290229143e-14
1.708000000000000114e+02	8.987999999999999668e-13	8.463624701965937428e-13	2.004515281922826941e-12	1.187688637771910567e-12	9.820093526912214211e-13	2.454417327002653667e-13	1.856578894830227722e-13	-2.187728284707625021e-14
1.710999999999999943e+02	8.588000000000000363e-13	8.091919670458426775e-13	1.275288396425435511e-12	6.155750501716286260e-13	6.363742039065708172e-13	9.943014710515975698e-14	1.358244701999247288e-13	-2.786869020841376126e-14
1.715000000000000000e+02	8.205999999999999567e-13	7.731985656239151909e-13	-5.417951254292334171e-13	-8.291858451109191530e-13	-2.183701442018887229e-13	-2.693138767595535734e-13	1.676824624123380780e-14	-4.402114716607976356e-14
1.718000000000000114e+02	7.840999999999999608e-13	7.392596651348991537e-13	-1.438763420399459509e-12	-1.536205562603695488e-12	-6.391621834808838188e-13	-4.479987730717086145e-13	-4.187384692663422317e-14	-5.119332672054021327e-14
1.721999999999999886e+02	7.491999999999999782e-13	7.063554917983248545e-13	-7.886812408233446601e-13	-9.876947101923834876e-13	-3.323317141798196852e-13	-3.015471921466483720e-13	-1.260386392084827450e-15	-4.190710644549987369e-14
1.725000000000000000e+02	7.158000000000000398e-13	6.752788052688164155e-13	5.187090506559838869e-13	8.499784763660313347e-14	2.823044179851774611e-13	-2.177436115726898452e-14	8.152892941331704906e-14	-2.678807545838141012e-14
1.729000000000000057e+02	6.839000000000000444e-13	6.451846534274148324e-13	1.802533923595359511e-12	1.141204011568747625e-12	8.834148565684889164e-13	2.528866410149398022e-13	1.612395752576481913e-13	-1.194967397332724101e-14
1.731999999999999886e+02	6.534000000000000229e-13	6.164112480618114280e-13	1.489602743103285522e-12	8.995885589660928600e-13	7.320009966012670137e-13	1.902777248683272479e-13	1.378178699798417182e-13	-1.450099034742226261e-14
1.735999999999999943e+02	6.242999999999999753e-13	5.889585891720061014e-13	-1.273252367797209211e-13	-3.940121229335094331e-13	-3.489755337342873524e-14	-1.447781396733405465e-13	2.901960466582907388e-14	-3.052663737533146422e-14
1.739000000000000057e+02	5.965000000000000331e-13	5.630767271595852986e-13	-1.219781126159734605e-12	-1.266351979436127095e-12	-5.515977611651827381e-13	-3.696192409736834470e-13	-4.381972256686509275e-14	-4.098385163161686357e-14
1.743000000000000114e+02	5.699000000000000253e-13	5.379671866022592968e-13	-1.136074500288539215e-12	-1.180937983300017969e-12	-5.102453640283337364e-13	-3.431686716469073004e-13	-3.875359853825635029e-14	-3.794308082478117028e-14
1.745999999999999943e+02	5.444999999999999518e-13	5.136760400515095065e-13	-2.259667104299647812e-14	-2.658437536351769732e-13	1.803120551087385495e-14	-1.015625914062561896e-13	3.430426699952002995e-14	-2.426363482885164504e-14
1.749000000000000057e+02	5.202000000000000452e-13	4.907516547930123802e-13	1.176775489579421170e-12	7.176051290191420782e-13	5.858154019088494112e-13	1.570033870719529900e-13	1.124813092995625720e-13	-9.936564021349761473e-15
1.753000000000000114e+02	4.970000000000000027e-13	4.688649989083567017e-13	1.616167583328796348e-12	1.085705742016445109e-12	7.904455329810782633e-13	2.533439702180223614e-13	1.385948565649341189e-13	-4.296741692832030541e-15
1.755999999999999943e+02	4.749000000000000262e-13	4.480160723975424710e-13	7.364364250397036561e-13	3.793780202631194917e-13	3.690771558355528295e-13	6.767198692764462299e-14	7.728790313063434051e-14	-1.383890491586068512e-14
1.760000000000000000e+02	4.536999999999999752e-13	4.277542533754671506e-13	-8.554441596061500444e-13	-9.021503605197895470e-13	-3.903419770832095502e-13	-2.681358699591186837e-13	-3.165811381402330235e-14	-3.106100468117938925e-14
1.763000000000000114e+02	4.335000000000000209e-13	4.084591496441229316e-13	-1.416047669923484013e-12	-1.348051607749009208e-12	-6.566373064211318518e-13	-3.833407816263424471e-13	-6.981667344356996037e-14	-3.637790816973688159e-14
1.766999999999999886e+02	4.141999999999999920e-13	3.902740018052957354e-13	-5.361728027109107085e-13	-6.196224986476608428e-13	-2.348304886883896447e-13	-1.876035286375737912e-13	-1.006216251464594950e-14	-2.438119249336721888e-14
1.770000000000000000e+02	3.957999999999999897e-13	3.727083508053090877e-13	6.471352597020521861e-13	3.513793455698343931e-13	3.305087666719138586e-13	7.070016174927228717e-14	6.990477230930159119e-14	-9.457748374249219579e-15
1.774000000000000057e+02	3.781999999999999940e-13	3.556984571744443161e-13	1.581901191876584584e-12	1.120911080993159950e-12	7.748861513661420374e-13	2.746203506398337915e-13	1.316152610737024916e-13	2.290406890515522026e-15
1.776999999999999886e+02	3.614000000000000050e-13	3.396893425001928644e-13	1.105020004987306851e-12	7.380614368199105274e-13	5.435132370856980521e-13	1.723349020943576317e-13	9.669221818935533886e-14	-3.296798381903651273e-15
1.780999999999999943e+02	3.454000000000000227e-13	3.242516891223853442e-13	-3.805333548688860197e-13	-4.643383443727178337e-13	-1.711481455027669116e-13	-1.472564844552396099e-13	-7.842396471651737906e-15	-2.090799601250542427e-14


==> pde_runs/ss_conv_lmax1_Tg0.00E+00.csv_qois.csv <==
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
E/N(Td),E(V/m),Nr,energy,diffusion,mobility,bolsig_energy,bolsig_defussion,bolsig_mobility,l2_f0,l2_f1,Tg,ion_deg,atol,rtol,g0,bolsig_g0,g2,bolsig_g2,rel_energy,rel_mobility,rel_diffusion,rel_g0,rel_g2,rel_energy_vs_bolsig,rel_mobility_vs_bolsig,rel_diffusion_vs_bolsig,rel_g0_vs_bolsig,rel_g2_vs_bolsig,l2_f00,l2_f10
1,32.2,32,2.46708653484743,1.17844074834991E+025,3.09714486764414E+024,2.467,1.178E+025,3.097E+024,2.07E-04,3.01E-04,0,0,3.12994976184707E-07,9.91301952980431E-18,3.42020816682033E-14,3.42E-14,0,0,6.06E-06,5.73E-06,2.37E-06,1.02E-05,nan,3.51E-05,4.68E-05,3.74E-04,6.09E-05,nan,2.91E-05,9.78E-05
1,32.2,64,2.46710148927665,1.17843795435993E+025,3.09712711723894E+024,2.467,1.178E+025,3.097E+024,2.06E-04,2.86E-04,0,0,5.61923829778676E-07,1.2142230821198E-16,3.42024309554766E-14,3.42E-14,0,0,1.06E-09,1.02E-09,4.07E-10,1.78E-09,nan,4.11E-05,4.10E-05,3.72E-04,7.11E-05,nan,1.17E-06,3.70E-06
1,32.2,128,2.46710148658703,1.17843795485561E+025,3.0971271205013E+024,2.467,1.178E+025,3.097E+024,2.05E-04,2.86E-04,0,0,8.57808786242781E-07,1.23573716554623E-19,3.42024308927065E-14,3.42E-14,0,0,3.40E-11,3.30E-11,1.33E-11,5.74E-11,nan,4.11E-05,4.10E-05,3.72E-04,7.11E-05,nan,6.42E-08,1.99E-07
1,32.2,256,2.46710148667102,1.17843795483988E+025,3.09712712039908E+024,2.467,1.178E+025,3.097E+024,2.05E-04,2.86E-04,0,0,1.6268289178282E-06,9.48897912843379E-20,3.42024308946694E-14,3.42E-14,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,nan,4.11E-05,4.10E-05,3.72E-04,7.11E-05,nan,0.00E+00,0.00E+00
1,32.2,32,2.04716099191747,1.6333097100087E+025,5.3083308209164E+024,2.034,7.146E+024,5.266E+024,5.59E-03,2.08E-02,0,0.001,9.00460382334713E-05,0,2.90590246828164E-14,2.879E-14,1.17910757188521E-19,1.184E-19,3.97E-05,4.33E-05,3.75E-05,5.57E-05,2.82E-04,6.47E-03,8.04E-03,1.29E+00,9.34E-03,4.13E-03,5.08E-05,2.24E-04
1,32.2,64,2.04723896006851,1.63324982489318E+025,5.30810989622211E+024,2.034,7.146E+024,5.266E+024,5.63E-03,2.08E-02,0,0.001,0.000789166701597196,2.65914364652229E-15,2.90605798665318E-14,2.879E-14,1.17885051422134E-19,1.184E-19,1.57E-06,1.71E-06,8.02E-07,2.17E-06,6.35E-05,6.51E-03,8.00E-03,1.29E+00,9.40E-03,4.35E-03,2.16E-06,5.77E-06
1,32.2,128,2.04724353805589,1.63324783442313E+025,5.30809697481688E+024,2.034,7.146E+024,5.266E+024,5.63E-03,2.08E-02,0,0.001,0.00375566304394776,3.34728815628931E-27,2.90606714777164E-14,2.879E-14,1.17883190129186E-19,1.184E-19,6.69E-07,7.21E-07,4.17E-07,9.77E-07,4.77E-05,6.51E-03,7.99E-03,1.29E+00,9.40E-03,4.36E-03,5.82E-07,1.28E-06
1,32.2,256,2.04724216882234,1.63324851492974E+025,5.30810080238506E+024,2.034,7.146E+024,5.266E+024,5.63E-03,2.08E-02,0,0.001,0.0217736920288726,2.18571424543667E-25,2.90606430733699E-14,2.879E-14,1.17877565897599E-19,1.184E-19,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,6.51E-03,7.99E-03,1.29E+00,9.40E-03,4.41E-03,0.00E+00,0.00E+00
1,32.2,32,1.8721761214712,1.72614634817079E+025,4.51545826488416E+024,1.866,5.561E+024,4.471E+024,2.95E-03,1.80E-02,0,0.01,0.000318740143046781,3.41964948078029E-21,2.55339459428906E-14,2.541E-14,1.09792952388058E-19,1.085E-19,1.42E-06,2.15E-06,2.77E-05,5.36E-06,9.29E-05,3.31E-03,9.94E-03,2.10E+00,4.88E-03,1.19E-02,6.24E-05,2.77E-04
1,32.2,64,1.87219185577315,1.72618321731293E+025,4.51540006501822E+024,1.866,5.561E+024,4.471E+024,2.96E-03,1.80E-02,0,0.01,0.00449788859756004,1.18638158027324E-16,2.55341764808284E-14,2.541E-14,1.09823415286299E-19,1.085E-19,9.82E-06,1.07E-05,6.32E-06,1.44E-05,3.70E-04,3.32E-03,9.93E-03,2.10E+00,4.89E-03,1.22E-02,9.06E-06,2.12E-05
1,32.2,128,1.87219138468874,1.72618390629788E+025,4.51540045276466E+024,1.866,5.561E+024,4.471E+024,2.96E-03,1.80E-02,0,0.01,0.0206271632263973,3.85862685758615E-27,2.5534162905348E-14,2.541E-14,1.09819691260756E-19,1.085E-19,9.57E-06,1.07E-05,5.92E-06,1.39E-05,3.36E-04,3.32E-03,9.93E-03,2.10E+00,4.89E-03,1.22E-02,8.29E-06,1.94E-05
1,32.2,256,1.87217346574276,1.72619411857928E+025,4.51544857680185E+024,1.866,5.561E+024,4.471E+024,2.95E-03,1.80E-02,0,0.01,0.146918137972389,6.61726848056436E-23,2.55338090389091E-14,2.541E-14,1.09782752814653E-19,1.085E-19,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.31E-03,9.94E-03,2.10E+00,4.87E-03,1.18E-02,0.00E+00,0.00E+00
1,32.2,32,1.80260124142324,1.76713932174469E+025,3.96508744972203E+024,1.801,4.735E+024,3.943E+024,7.53E-04,9.19E-03,0,0.1,0.00388571486317621,3.47134789173011E-21,2.41738504456631E-14,2.414E-14,9.15575346345385E-20,9.101E-20,1.84E-04,2.42E-04,1.19E-04,2.61E-04,1.37E-03,8.89E-04,5.60E-03,2.73E+00,1.40E-03,6.02E-03,1.78E-04,5.46E-04
1,32.2,64,1.80305776855492,1.76685178407124E+025,3.96376554690642E+024,1.801,4.735E+024,3.943E+024,9.65E-04,8.57E-03,0,0.1,0.022711126061356,9.33017628469018E-27,2.41826033133051E-14,2.414E-14,9.1823135211578E-20,9.101E-20,6.95E-05,9.18E-05,4.33E-05,1.01E-04,1.53E-03,1.14E-03,5.27E-03,2.73E+00,1.76E-03,8.93E-03,6.03E-05,1.66E-04
1,32.2,128,1.80307898806702,1.76683947525486E+025,3.96370412620985E+024,1.801,4.735E+024,3.943E+024,9.75E-04,8.54E-03,0,0.1,0.178015473304155,7.68835617418868E-17,2.4183009485253E-14,2.414E-14,9.18382666892446E-20,9.101E-20,8.13E-05,1.07E-04,5.03E-05,1.17E-04,1.69E-03,1.15E-03,5.25E-03,2.73E+00,1.78E-03,9.10E-03,7.04E-05,1.94E-04
1,32.2,256,1.80293242483888,1.76692834034508E+025,3.96412932455179E+024,1.801,4.735E+024,3.943E+024,9.06E-04,8.74E-03,0,0.1,0.924677703580317,2.91952597676778E-24,2.41801692173951E-14,2.414E-14,9.16832732475963E-20,9.101E-20,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.07E-03,5.36E-03,2.73E+00,1.66E-03,7.40E-03,0.00E+00,0.00E+00
5,161,32,5.40092372418833,7.74167995213915E+024,9.07122044116831E+023,5.403,7.739E+024,9.063E+023,2.53E-03,1.88E-02,0,0,8.72102531013185E-07,9.32647645544457E-14,1.10996707642021E-13,1.111E-13,1.90525217105344E-20,1.71E-20,3.87E-04,9.10E-04,3.37E-04,5.18E-04,1.14E-01,3.84E-04,9.07E-04,3.46E-04,9.30E-04,1.14E-01,2.50E-03,1.88E-02
5,161,64,5.40301436606845,7.73907114609877E+024,9.06297524157709E+023,5.403,7.739E+024,9.063E+023,2.42E-04,6.07E-04,0,0,1.11666826815104E-06,6.36786827970962E-27,1.11054231564435E-13,1.111E-13,1.70951398467843E-20,1.71E-20,9.00E-10,4.94E-08,2.68E-07,1.19E-09,5.24E-06,2.66E-06,2.73E-06,9.19E-06,4.12E-04,2.84E-04,2.88E-05,1.08E-04
5,161,128,5.40301436229127,7.73907321968535E+024,9.06297478599508E+023,5.403,7.739E+024,9.063E+023,2.40E-04,5.96E-04,0,0,3.3362797651191E-06,4.80346233136651E-14,1.11054231461794E-13,1.111E-13,1.70952292382042E-20,1.71E-20,2.01E-10,8.67E-10,2.15E-10,2.69E-10,1.05E-08,2.66E-06,2.78E-06,9.46E-06,4.12E-04,2.79E-04,1.08E-06,3.77E-06
5,161,256,5.40301436120499,7.73907322134946E+024,9.06297479384933E+023,5.403,7.739E+024,9.063E+023,2.40E-04,5.96E-04,0,0,6.20094007950367E-06,5.40370442621867E-14,1.11054231431878E-13,1.111E-13,1.7095229418099E-20,1.71E-20,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.66E-06,2.78E-06,9.46E-06,4.12E-04,2.79E-04,0.00E+00,0.00E+00
5,161,32,3.0405269315229,1.28133244371767E+025,3.39736159094214E+024,3.009,6.886E+024,3.398E+024,9.99E-03,1.16E-02,0,0.001,0.000253046070391772,9.86671595788677E-19,5.15812933315831E-14,5.081E-14,4.07906726165257E-18,4.096E-18,3.43E-06,4.70E-06,2.29E-05,5.00E-06,1.87E-05,1.05E-02,1.88E-04,8.61E-01,1.52E-02,4.13E-03,2.61E-05,1.54E-04
5,161,64,3.04051630100648,1.2813617870261E+025,3.39737765204672E+024,3.009,6.886E+024,3.398E+024,9.99E-03,1.17E-02,0,0.001,0.000301911858912253,5.27515148847078E-15,5.15810301404912E-14,5.081E-14,4.07913640198906E-18,4.096E-18,6.66E-08,2.52E-08,1.23E-08,9.77E-08,1.74E-06,1.05E-02,1.83E-04,8.61E-01,1.52E-02,4.12E-03,1.31E-06,4.38E-06
5,161,128,3.04051620838393,1.28136187308958E+025,3.39737793277672E+024,3.009,6.886E+024,3.398E+024,9.99E-03,1.17E-02,0,0.001,0.00256345272070481,1.89013423171224E-26,5.15810279660831E-14,5.081E-14,4.07913702990947E-18,4.096E-18,9.71E-08,1.08E-07,5.49E-08,1.40E-07,1.59E-06,1.05E-02,1.83E-04,8.61E-01,1.52E-02,4.12E-03,1.22E-07,2.00E-07
5,161,256,3.04051650349398,1.28136180278915E+025,3.39737756655634E+024,3.009,6.886E+024,3.398E+024,9.99E-03,1.17E-02,0,0.001,0.0154431860682841,2.38256073840671E-24,5.15810351790541E-14,5.081E-14,4.07914349969525E-18,4.096E-18,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.05E-02,1.83E-04,8.61E-01,1.52E-02,4.12E-03,0.00E+00,0.00E+00
5,161,32,2.6271539068762,1.4041534467898E+025,3.10242575221785E+024,2.613,5.359E+024,3.073E+024,4.83E-03,1.84E-02,0,0.01,0.000739092478304808,0,4.17848518093798E-14,4.146E-14,3.89678120522572E-18,3.863E-18,1.01E-05,1.47E-05,2.56E-06,1.35E-05,1.94E-05,5.42E-03,9.58E-03,1.62E+00,7.84E-03,8.74E-03,5.21E-05,2.39E-04
5,161,64,2.62717748902332,1.4041507604791E+025,3.1023847144358E+024,2.613,5.359E+024,3.073E+024,4.84E-03,1.84E-02,0,0.01,0.0026348290684865,7.54185341548502E-29,4.17853477104327E-14,4.146E-14,3.89675422681388E-18,3.863E-18,1.14E-06,1.45E-06,6.48E-07,1.61E-06,1.25E-05,5.43E-03,9.56E-03,1.62E+00,7.85E-03,8.74E-03,2.94E-06,7.34E-06
5,161,128,2.62718155475048,1.40414950631681E+025,3.10237887741875E+024,2.613,5.359E+024,3.073E+024,4.84E-03,1.84E-02,0,0.01,0.0200474286948935,7.00481730170218E-20,4.1785439416909E-14,4.146E-14,3.89674158066857E-18,3.863E-18,4.04E-07,4.32E-07,2.45E-07,5.87E-07,9.27E-06,5.43E-03,9.56E-03,1.62E+00,7.85E-03,8.73E-03,3.65E-07,7.97E-07
5,161,256,2.62718049238329,1.40414985091789E+025,3.10238021771791E+024,2.613,5.359E+024,3.073E+024,4.84E-03,1.84E-02,0,0.01,0.138581505231398,5.09916807774721E-14,4.17854148701544E-14,4.146E-14,3.89670546553069E-18,3.863E-18,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.43E-03,9.56E-03,1.62E+00,7.85E-03,8.73E-03,0.00E+00,0.00E+00
5,161,32,2.47039152609946,1.45784458074812E+025,2.63333991101193E+024,2.466,4.297E+024,2.613E+024,1.47E-03,1.27E-02,0,0.1,0.00367442990150097,2.78230772031387E-14,3.82106154606112E-14,3.812E-14,3.33082072898349E-18,3.305E-18,3.99E-05,5.41E-05,3.31E-05,5.55E-05,1.03E-04,1.78E-03,7.78E-03,2.39E+00,2.38E-03,7.81E-03,8.35E-05,3.32E-04
5,161,64,2.4704783889057,1.45780052563314E+025,2.63321358186429E+024,2.466,4.297E+024,2.613E+024,1.50E-03,1.26E-02,0,0.1,0.0315615536788962,1.69424977683773E-24,3.82124813477296E-14,3.812E-14,3.33099166743967E-18,3.305E-18,4.71E-06,6.17E-06,2.83E-06,6.71E-06,5.15E-05,1.82E-03,7.74E-03,2.39E+00,2.43E-03,7.86E-03,5.71E-06,1.43E-05
5,161,128,2.47048176673438,1.45779929626865E+025,2.63320848290915E+024,2.466,4.297E+024,2.613E+024,1.50E-03,1.26E-02,0,0.1,0.172703113570565,1.39904634479964E-16,3.82125530329014E-14,3.812E-14,3.33098886930086E-18,3.305E-18,3.34E-06,4.23E-06,1.99E-06,4.84E-06,5.24E-05,1.82E-03,7.73E-03,2.39E+00,2.43E-03,7.86E-03,2.89E-06,7.61E-06
5,161,256,2.47049001298899,1.45779639853602E+025,2.63319733214101E+024,2.466,4.297E+024,2.613E+024,1.50E-03,1.26E-02,0,0.1,0.805664430793674,9.25704013829632E-27,3.82127378962329E-14,3.812E-14,3.33116331645128E-18,3.305E-18,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.82E-03,7.73E-03,2.39E+00,2.43E-03,7.92E-03,0.00E+00,0.00E+00
20,644,32,6.48340724677392,7.4200379619398E+024,1.00831041248837E+024,6.482,7.388E+024,1.009E+024,5.13E-04,4.81E-03,0,0,2.6667210861618E-06,1.81561485086073E-14,1.4529568423099E-13,1.452E-13,1.64932026183093E-17,1.65E-17,6.36E-07,1.77E-06,1.37E-04,4.26E-07,1.71E-04,2.17E-04,6.83E-04,4.34E-03,6.59E-04,4.12E-04,2.30E-04,2.03E-03
20,644,64,6.48341068619399,7.4190230624788E+024,1.00830859962267E+024,6.482,7.388E+024,1.009E+024,4.55E-04,4.24E-03,0,0,8.85107734889638E-06,2.0448957988771E-14,1.45295724372626E-13,1.452E-13,1.64904111252046E-17,1.65E-17,1.05E-07,2.79E-08,2.17E-07,1.50E-07,1.85E-06,2.18E-04,6.85E-04,4.20E-03,6.59E-04,5.81E-04,4.06E-06,6.44E-05
20,644,128,6.48341136583102,7.41902466805762E+024,1.00830862622593E+024,6.482,7.388E+024,1.009E+024,4.55E-04,4.24E-03,0,0,1.59721204031969E-05,1.30215119511268E-14,1.45295746084203E-13,1.452E-13,1.64903809029642E-17,1.65E-17,3.64E-10,1.55E-09,1.33E-10,6.08E-10,1.58E-08,2.18E-04,6.85E-04,4.20E-03,6.59E-04,5.83E-04,1.78E-07,2.50E-06
20,644,256,6.48341136818963,7.41902466904076E+024,1.0083086277905E+024,6.482,7.388E+024,1.009E+024,4.55E-04,4.24E-03,0,0,2.7488759068627E-05,2.84420539816586E-14,1.45295746172512E-13,1.452E-13,1.64903806431823E-17,1.65E-17,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.18E-04,6.85E-04,4.20E-03,6.59E-04,5.83E-04,0.00E+00,0.00E+00
20,644,32,4.38185858549371,1.01217309484276E+025,2.08934826665436E+024,4.328,6.525E+024,2.113E+024,1.48E-02,1.56E-02,0,0.001,4.15164096386014E-05,1.48161984764769E-22,8.58305125747581E-14,8.441E-14,4.06204370298356E-17,4.12E-17,8.12E-05,1.19E-04,8.62E-05,1.11E-04,5.76E-04,1.24E-02,1.12E-02,5.51E-01,1.68E-02,1.41E-02,1.32E-04,2.76E-04
20,644,64,4.38221008693818,1.01208632650805E+025,2.08910258396946E+024,4.328,6.525E+024,2.113E+024,1.49E-02,1.57E-02,0,0.001,0.000519468076764221,1.54326187365471E-16,8.58399103927835E-14,8.441E-14,4.05971006813852E-17,4.12E-17,1.04E-06,1.38E-06,4.85E-07,1.44E-06,1.61E-06,1.25E-02,1.13E-02,5.51E-01,1.69E-02,1.46E-02,5.76E-06,9.92E-06
20,644,128,4.38221462618246,1.01208584114532E+025,2.08909969629585E+024,4.328,6.525E+024,2.113E+024,1.49E-02,1.57E-02,0,0.001,0.00229836312425095,5.90153888552567E-18,8.58400333345988E-14,8.441E-14,4.05970319172166E-17,4.12E-17,2.02E-09,4.09E-09,5.44E-09,4.35E-09,7.94E-08,1.25E-02,1.13E-02,5.51E-01,1.69E-02,1.46E-02,5.89E-07,5.23E-07
20,644,256,4.38221463503677,1.01208583564402E+025,2.08909970483393E+024,4.328,6.525E+024,2.113E+024,1.49E-02,1.57E-02,0,0.001,0.0119280895457702,1.76924924876853E-14,8.58400337083988E-14,8.441E-14,4.05970351405281E-17,4.12E-17,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.25E-02,1.13E-02,5.51E-01,1.69E-02,1.46E-02,0.00E+00,0.00E+00
20,644,32,3.62473195262666,1.15808986786932E+025,2.16029073224458E+024,3.596,5.192E+024,2.147E+024,7.86E-03,1.45E-02,0,0.01,0.000523796794662464,1.65883593447275E-21,6.60772445556926E-14,6.534E-14,4.39405647367202E-17,4.374E-17,2.27E-06,2.61E-07,1.04E-05,1.69E-06,1.80E-05,7.99E-03,6.19E-03,1.23E+00,1.13E-02,4.59E-03,4.67E-05,2.03E-04
20,644,64,3.62472500030131,1.15807760352586E+025,2.16028947172391E+024,3.596,5.192E+024,2.147E+024,7.86E-03,1.45E-02,0,0.01,0.00169113009357659,4.15341083958931E-20,6.60771612738993E-14,6.534E-14,4.39398345888447E-17,4.374E-17,3.56E-07,3.23E-07,1.65E-07,4.28E-07,1.41E-06,7.99E-03,6.19E-03,1.23E+00,1.13E-02,4.57E-03,3.02E-06,5.91E-06
20,644,128,3.62472396435095,1.15807775392362E+025,2.1602900236037E+024,3.596,5.192E+024,2.147E+024,7.86E-03,1.45E-02,0,0.01,0.0104821276981842,2.59487449901024E-22,6.60771387489653E-14,6.534E-14,4.39398497549355E-17,4.374E-17,6.97E-08,6.73E-08,3.49E-08,8.67E-08,1.76E-06,7.99E-03,6.19E-03,1.23E+00,1.13E-02,4.57E-03,1.70E-07,2.23E-07
20,644,256,3.62472371158175,1.15807779433908E+025,2.1602901690104E+024,3.596,5.192E+024,2.147E+024,7.86E-03,1.45E-02,0,0.01,0.101071461202705,2.41520500659334E-18,6.60771330214618E-14,6.534E-14,4.39397724966194E-17,4.374E-17,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,7.99E-03,6.19E-03,1.23E+00,1.13E-02,4.57E-03,0.00E+00,0.00E+00
20,644,32,3.2984510725738,1.22889203114331E+025,1.84650494876884E+024,3.29,4.018E+024,1.831E+024,2.41E-03,1.55E-02,0,0.1,0.0025010191126031,1.25534887110493E-19,5.78477444946146E-14,5.763E-14,3.8224313534026E-17,3.792E-17,4.09E-05,5.46E-05,2.79E-05,5.86E-05,6.49E-05,2.57E-03,8.47E-03,2.06E+00,3.78E-03,8.03E-03,8.28E-05,3.20E-04
20,644,64,3.29858972706049,1.22885675799864E+025,1.84640247804346E+024,3.29,4.018E+024,1.831E+024,2.44E-03,1.54E-02,0,0.1,0.0133160968284022,1.09697123857136E-24,5.78512164364789E-14,5.763E-14,3.82222534830694E-17,3.792E-17,1.11E-06,9.02E-07,8.29E-07,1.44E-06,1.10E-05,2.61E-03,8.41E-03,2.06E+00,3.84E-03,7.97E-03,3.88E-06,8.41E-06
20,644,128,3.2985885848977,1.22885724821631E+025,1.84640256002834E+024,3.29,4.018E+024,1.831E+024,2.44E-03,1.54E-02,0,0.1,0.074946967393358,1.21569345340994E-18,5.78511934523366E-14,5.763E-14,3.82222412327413E-17,3.792E-17,7.67E-07,8.58E-07,4.30E-07,1.04E-06,1.07E-05,2.61E-03,8.41E-03,2.06E+00,3.84E-03,7.97E-03,6.82E-07,1.62E-06
20,644,256,3.29858605410243,1.22885777717464E+025,1.84640414389716E+024,3.29,4.018E+024,1.831E+024,2.44E-03,1.54E-02,0,0.1,0.625440938191586,3.7699006525527E-23,5.78511331334673E-14,5.763E-14,3.82218321383533E-17,3.792E-17,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.61E-03,8.41E-03,2.06E+00,3.84E-03,7.96E-03,0.00E+00,0.00E+00
100,3220,32,7.10940168404532,7.20382012782706E+024,9.07924079809237E+023,7.101,6.834E+024,9.123E+023,2.38E-03,1.07E-02,0,0,8.95351616339987E-06,1.72648907566253E-16,1.58630799153305E-13,1.584E-13,3.95191644296662E-16,3.972E-16,7.23E-06,1.20E-05,1.22E-04,1.44E-05,2.34E-04,1.18E-03,4.80E-03,5.41E-02,1.46E-03,5.06E-03,1.83E-04,1.30E-03
100,3220,64,7.1094511203293,7.2029422298643E+024,9.07913599760835E+023,7.101,6.834E+024,9.123E+023,2.39E-03,1.06E-02,0,0,3.82357799249592E-05,1.04206330176858E-14,1.58632994072191E-13,1.584E-13,3.95102857171631E-16,3.972E-16,2.79E-07,4.17E-07,6.70E-08,5.95E-07,9.29E-06,1.19E-03,4.81E-03,5.40E-02,1.47E-03,5.28E-03,1.08E-05,5.23E-05
100,3220,128,7.10945308010891,7.20294177822318E+024,9.07913225569475E+023,7.101,6.834E+024,9.123E+023,2.39E-03,1.06E-02,0,0,8.54811205320322E-05,1.49131843374274E-14,1.58633087171408E-13,1.584E-13,3.95099232967086E-16,3.972E-16,3.62E-09,5.10E-09,4.31E-09,7.73E-09,1.20E-07,1.19E-03,4.81E-03,5.40E-02,1.47E-03,5.29E-03,6.51E-07,3.32E-06
100,3220,256,7.10945310581791,7.20294174720721E+024,9.07913220936407E+023,7.101,6.834E+024,9.123E+023,2.39E-03,1.06E-02,0,0,8.64547338536952E-05,1.87240546739192E-18,1.58633088398361E-13,1.584E-13,3.95099185571886E-16,3.972E-16,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.19E-03,4.81E-03,5.40E-02,1.47E-03,5.29E-03,0.00E+00,0.00E+00
100,3220,32,6.6435280531083,7.64303814957218E+024,1.03786791559677E+024,6.603,5.98E+024,1.055E+024,1.13E-02,2.44E-02,0,0.001,3.88824946795759E-05,9.45269197654817E-22,1.44660444806261E-13,1.433E-13,4.54548126335846E-16,4.702E-16,9.84E-05,2.66E-04,1.77E-04,3.78E-04,1.48E-02,6.14E-03,1.62E-02,2.78E-01,9.49E-03,3.33E-02,8.25E-04,2.08E-03
100,3220,64,6.64417545392504,7.64444408143216E+024,1.03759427481877E+024,6.603,5.98E+024,1.055E+024,1.08E-02,2.43E-02,0,0.001,0.000186999349647193,1.42841071169139E-15,1.44605616906965E-13,1.433E-13,4.61399795614234E-16,4.702E-16,9.26E-07,2.65E-06,7.13E-06,1.06E-06,1.44E-06,6.24E-03,1.65E-02,2.78E-01,9.11E-03,1.87E-02,5.54E-05,1.62E-04
100,3220,128,6.64418164747176,7.64439367125867E+024,1.03759156701617E+024,6.603,5.98E+024,1.055E+024,1.08E-02,2.43E-02,0,0.001,0.000677652204555372,1.23371660532474E-14,1.44605770708058E-13,1.433E-13,4.61399141586577E-16,4.702E-16,6.30E-09,4.08E-08,5.37E-07,1.33E-09,2.21E-08,6.24E-03,1.65E-02,2.78E-01,9.11E-03,1.87E-02,1.69E-05,1.82E-05
100,3220,256,6.64418160560623,7.64438956573342E+024,1.03759152463083E+024,6.603,5.98E+024,1.055E+024,1.08E-02,2.43E-02,0,0.001,0.00505616204827018,1.44644422748989E-15,1.44605770516254E-13,1.433E-13,4.61399131390504E-16,4.702E-16,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,6.24E-03,1.65E-02,2.78E-01,9.11E-03,1.87E-02,0.00E+00,0.00E+00
100,3220,32,5.81115376445228,8.72353418664688E+024,1.22343290292928E+024,5.76,5.023E+024,1.233E+024,1.34E-02,5.83E-03,0,0.01,0.000492491409287028,8.88960911095922E-14,1.20623600054389E-13,1.192E-13,5.65782826002421E-16,5.714E-16,6.27E-06,3.02E-06,1.19E-04,2.10E-06,1.04E-04,8.88E-03,7.76E-03,7.37E-01,1.19E-02,9.83E-03,1.82E-04,2.19E-04
100,3220,64,5.81112603647378,8.72248174443748E+024,1.22343413104329E+024,5.76,5.023E+024,1.233E+024,1.34E-02,5.83E-03,0,0.01,0.00101124242357721,3.45544388560844E-21,1.20623562152192E-13,1.192E-13,5.6572281613031E-16,5.714E-16,1.50E-06,2.02E-06,1.67E-06,1.79E-06,2.54E-06,8.88E-03,7.76E-03,7.37E-01,1.19E-02,9.94E-03,1.73E-05,1.69E-05
100,3220,128,5.81111757722671,8.72249537106946E+024,1.22343653001711E+024,5.76,5.023E+024,1.233E+024,1.34E-02,5.83E-03,0,0.01,0.00767155474110555,1.34957530125253E-19,1.20623352421998E-13,1.192E-13,5.65724154428012E-16,5.714E-16,4.04E-08,5.47E-08,1.11E-07,4.67E-08,1.76E-07,8.87E-03,7.76E-03,7.37E-01,1.19E-02,9.93E-03,3.05E-06,1.67E-06
100,3220,256,5.81111734264976,8.72249633752179E+024,1.22343659695094E+024,5.76,5.023E+024,1.233E+024,1.34E-02,5.83E-03,0,0.01,0.0325483917231563,3.3117174590527E-23,1.20623346792128E-13,1.192E-13,5.65724253924837E-16,5.714E-16,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.87E-03,7.76E-03,7.37E-01,1.19E-02,9.93E-03,0.00E+00,0.00E+00
100,3220,32,5.14724516552651,9.5940910365263E+024,1.14012937537793E+024,5.128,3.908E+024,1.138E+024,4.35E-03,1.54E-02,0,0.1,0.00278784819558869,2.21022519739607E-14,1.02688284145397E-13,1.022E-13,5.44113294790348E-16,5.436E-16,2.00E-05,1.46E-05,3.48E-04,2.03E-05,3.51E-05,3.75E-03,1.87E-03,1.45E+00,4.78E-03,9.44E-04,1.78E-04,3.48E-04
100,3220,64,5.147139528935,9.59742919201936E+024,1.14014680680642E+024,5.128,3.908E+024,1.138E+024,4.33E-03,1.54E-02,0,0.1,0.0156347614998612,9.61845497277874E-20,1.02686115655758E-13,1.022E-13,5.44133198615388E-16,5.436E-16,5.39E-07,7.24E-07,3.22E-07,8.55E-07,1.53E-06,3.73E-03,1.89E-03,1.46E+00,4.76E-03,9.81E-04,3.07E-06,7.02E-06
100,3220,128,5.14714251143817,9.59743218934007E+024,1.14014596058393E+024,5.128,3.908E+024,1.138E+024,4.33E-03,1.54E-02,0,0.1,0.0853221758123715,1.30584735628666E-23,1.02686205614757E-13,1.022E-13,5.44132697965051E-16,5.436E-16,4.04E-08,1.79E-08,9.97E-09,2.06E-08,6.06E-07,3.73E-03,1.89E-03,1.46E+00,4.76E-03,9.80E-04,5.21E-07,7.14E-07
100,3220,256,5.14714230323695,9.59743228502699E+024,1.14014598099405E+024,5.128,3.908E+024,1.138E+024,4.33E-03,1.54E-02,0,0.1,0.566673414123991,1.34048462077441E-20,1.02686203496379E-13,1.022E-13,5.4413236840228E-16,5.436E-16,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.73E-03,1.89E-03,1.46E+00,4.76E-03,9.79E-04,0.00E+00,0.00E+00

